Enabling Experimental Impulse-Based Substructuring through Time Domain Deconvolution and Downsampling

Dynamic substructuring, especially the frequency-based variant (FBS) using frequency response functions (FRF), is gaining in popularity and importance, with countless successful applications, both numerically and experimentally. One drawback, however, is found when the responses to shocks are determined. Numerically, this might be especially expensive when a huge number of high-frequency modes have to be accounted for to correctly predict response amplitudes to shocks. In all cases, the initial response predicted using frequency-based substructuring might be erroneous, due to the forced periodization of the Fourier transform. This drawback can be eliminated by completely avoiding the frequency domain and remaining in the time domain, using the impulse-based substructuring method (IBS), which utilizes impulse response functions (IRF). While this method has already been utilized successfully for numerical test cases, none of the attempted experimental applications were successful. In this paper, an experimental application of IBS to rods considered as one-dimensional is tested in the context of shock analysis, with the goal of correctly predicting the maximum driving point response peak. The challenges related to experimental IBS applications are discussed and an improvement attempt is made by limiting the frequency content considered through low-pass filtering and downsampling. The combination of a purely time domain based estimation procedure for the IRFs and the application of low-pass filtering with downsampling to the measured responses enabled a correct prediction of the initial shock responses of the rods with IBS experimentally, using displacements, velocities and accelerations.

==> data/ENAW7075_averaging/IBS_results_ENAW7075_manual_steel_v_Time_n1.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,7.51835e-05,0.000325283,5.93795e-08,-3.13037e-05,0.0370877,0,-2.2929e-06
0.0195312,0.000745749,0.00145576,3.18504e-07,-2.45801e-05,0.258879,-5.0822e-21,-1.50078e-05
0.0292969,0.00213063,0.0031522,-3.40182e-07,-3.13477e-05,0.14994,-8.47033e-22,-3.27389e-06
0.0390625,0.00377937,0.00522776,6.07145e-07,-3.23145e-05,0.31482,0,-2.19914e-05
0.0488281,0.00575816,0.0078232,-7.68256e-07,-2.56787e-05,0.30847,-1.69407e-21,-1.27681e-05
0.0585938,0.00821572,0.0105606,-1.19182e-06,-3.62988e-05,-0.949263,0,6.29131e-05
0.0683594,0.0108762,0.013441,-1.95387e-05,-2.84912e-05,-13.7131,1.0842e-19,0.000813723
0.078125,0.0135893,0.0162864,-4.43891e-05,-2.74512e-05,-48.0114,0,0.00262941
0.0878906,0.0161775,0.0188754,-5.49569e-05,-1.7959e-05,-94.2596,0,0.00488979
0.0976562,0.0185669,0.0210027,-6.07064e-05,-2.64697e-05,-146.14,0,0.00766695
0.107422,0.0203022,0.0226007,-5.35515e-05,-2.25146e-05,-206.42,3.46945e-18,0.0108688
0.117187,0.0207728,0.0234831,-7.79613e-05,-2.97656e-05,-271.214,0,0.0140701
0.126953,0.0197411,0.0236443,-0.000100062,-3.68115e-05,-335.656,6.93889e-18,0.0174447
0.136719,0.0181326,0.0230373,-9.36282e-05,-2.93848e-05,-397.527,1.04083e-17,0.0207207
0.146484,0.016031,0.0215,-9.50076e-05,-2.82422e-05,-451.694,-3.46945e-18,0.0234639
0.15625,0.0127987,0.0191921,-0.000113019,-2.97656e-05,-490.082,0,0.0255675
0.166016,0.00912357,0.0163132,-1.7438e-05,-1.02832e-05,-510.154,0,0.0269345
0.175781,0.00551344,0.0128817,0.000735081,0.000444448,-510.941,3.46945e-18,0.0271603
0.185547,0.00138215,0.00923202,0.00311232,0.00264586,-482.732,-6.93889e-18,0.025714
0.195313,-0.00292336,0.00577389,0.00744576,0.00785448,-428.41,3.46945e-18,0.0231976
0.205078,-0.00599239,0.00275911,0.0129103,0.0158505,-358.68,3.46945e-18,0.0197689
0.214844,-0.00736732,0.000988257,0.0191184,0.02639,-275.982,3.46945e-18,0.01542
0.224609,-0.00785104,0.00063334,0.0261365,0.0371991,-184.017,3.46945e-18,0.0107764
0.234375,-0.00728447,0.000544761,0.0333518,0.0470364,-85.3242,0,0.0056087
0.244141,-0.00579537,0.000458276,0.0403476,0.0555504,9.14305,-1.0842e-19,0.000598427
0.253906,-0.00417212,0.000388857,0.0468347,0.0607105,85.4165,-4.33681e-19,-0.003445
0.263672,-0.00164809,0.000321943,0.052046,0.0622113,144.429,-1.73472e-18,-0.00683628
0.273438,0.000929067,0.000278203,0.0555864,0.0596548,167.695,0,-0.00800822
0.283203,0.00373656,0.000236455,0.0572976,0.0531441,152.858,-8.67362e-19,-0.00736323
0.292969,0.00768434,0.00020291,0.0563752,0.0434889,134.282,-1.73472e-18,-0.00616778
0.302734,0.0107939,0.000188584,0.0521897,0.0322776,123.969,-8.67362e-19,-0.00314823
0.3125,0.0127968,0.000171021,0.045421,0.021112,129.278,-4.33681e-19,0.00048203
0.322266,0.0148482,0.00015835,0.0368258,0.0112636,149.551,8.67362e-19,0.00444303
0.332031,0.0154543,0.000164927,0.0266874,0.00403752,179.515,-3.46945e-18,0.00926921
0.341797,0.0160223,0.000188921,0.0155328,0.000360967,215.301,1.73472e-18,0.0144621
0.351562,0.0175838,0.000364131,0.00413557,-0.000352808,254.352,0,0.0195011
0.361328,0.0203213,0.0012336,-0.00646457,6.92578e-05,307.371,0,0.0239599
0.371094,0.0246555,0.00365938,-0.0150141,4.88525e-05,371.344,0,0.0279386
0.380859,0.0302212,0.00778399,-0.0206385,-0.000111504,426.988,0,0.0304683
0.390625,0.0358257,0.0127188,-0.0222526,-0.000386294,475.374,3.46945e-18,0.0308801
0.400391,0.040356,0.0183595,-0.0204428,-0.000715723,509.122,6.93889e-18,0.0305675
0.410156,0.046396,0.0247032,-0.0177758,-0.000797314,506.466,0,0.0293011
0.419922,0.0536885,0.0308596,-0.014572,-0.000690996,445.83,-3.46945e-18,0.0279129
0.429687,0.0588758,0.0368246,-0.0105017,-0.000341924,337.117,-3.46945e-18,0.0267963
0.439453,0.063362,0.0423273,-0.00616459,0.000449473,210.492,3.46945e-18,0.0246709
0.449219,0.0660772,0.0464037,-0.00162703,0.00146858,52.155,0,0.0231128
0.458984,0.0652142,0.0490879,0.00300122,0.00226816,-133.07,3.46945e-18,0.021729
0.46875,0.0620149,0.050298,0.0070008,0.00235266,-316.145,3.46945e-18,0.0203196
0.478516,0.0538199,0.0496739,0.00954572,0.0016625,-500.733,-3.46945e-18,0.020619
0.488281,0.0441407,0.0472034,0.0107035,0.000731631,-673.54,-3.46945e-18,0.0216517
0.498047,0.0344198,0.0428634,0.0106894,-0.000176777,-674.102,1.38778e-17,0.0228239
0.507812,0.0210084,0.0370011,0.00873303,-0.000867744,-674.102,1.04083e-17,0.0254042
0.517578,0.00630836,0.0300253,0.00637709,-0.00122937,-674.102,1.73472e-17,0.0272099
0.527344,-0.00776999,0.0225397,0.00638371,-0.00100708,-674.102,-1.04083e-17,0.0266634
0.537109,-0.0218943,0.0151106,0.00908115,0.000650449,-674.102,3.46945e-18,0.0243141
0.546875,-0.0274794,0.00844137,0.0134989,0.00495494,-543.749,-3.46945e-18,0.0214026
0.556641,-0.0274794,0.0032181,0.0195026,0.0125772,-420.731,-3.46945e-18,0.0178029
0.566406,-0.0274794,0.000193638,0.0278392,0.0226493,-267.195,0,0.0125864
0.576172,-0.0274794,-0.000427778,0.0376445,0.033832,-85.6611,8.67362e-19,0.00690132
0.585937,-0.0274794,8.60156e-05,0.0478486,0.0444591,69.5657,2.1684e-19,0.000818141
0.595703,-0.0253757,0.000217705,0.0587724,0.0530747,185.483,8.67362e-19,-0.00574914
0.605469,-0.0212938,8.69092e-05,0.0688063,0.0594375,274.104,1.73472e-18,-0.0111573
0.615234,-0.0154698,5.06689e-05,0.0751713,0.0621086,313.154,0,-0.0140962
0.625,-0.00842787,-4.53516e-05,0.0784734,0.0603083,281.403,-3.46945e-18,-0.014439
0.634766,-0.00210551,-7.28613e-05,0.0787808,0.0550389,216.978,-5.20417e-18,-0.0122007
0.644531,0.00289376,-0.000164033,0.0733473,0.0460559,173.218,0,-0.00818452
0.654297,0.00483384,-5.36719e-05,0.062211,0.0351408,146.326,0,-0.00263562
0.664062,0.00437927,5.63525e-05,0.0487495,0.0238615,138.421,-4.33681e-19,0.00300665
0.673828,0.00292485,9.76904e-05,0.0332855,0.0136041,170.397,0,0.00915972
0.683594,2.22027e-05,0.000120747,0.0141661,0.00571443,215.026,0,0.0179065
0.693359,-0.000584491,0.00026061,-0.00537002,0.00102277,252.56,-3.46945e-18,0.026692
0.703125,0.00248736,0.000438662,-0.0215706,-0.000296514,334.218,0,0.0328806
0.712891,0.00680837,0.000938042,-0.0334526,0.000237246,471.235,0,0.0383713
0.722656,0.0131737,0.00273987,-0.0334526,0.000666489,587.26,0,0.0422174
0.732422,0.0214613,0.00635265,-0.0334526,0.00056313,669.289,-6.93889e-18,0.0417752
0.742187,0.0299768,0.0112302,-0.0334526,0.00053603,674.102,0,0.0383493
0.751953,0.0395917,0.0167895,-0.0334526,0.000607603,674.102,1.38778e-17,0.0344116
0.761719,0.0531076,0.0230276,-0.0261743,0.00054312,674.102,-6.93889e-18,0.0313642
0.771484,0.0666613,0.0295762,-0.0159193,0.000461147,622.514,-1.04083e-17,0.0272556
0.78125,0.0762923,0.035681,-0.00644433,0.00043853,476.02,0,0.0231002
0.791016,0.0762923,0.0411991,0.00124588,0.000301099,273.697,0,0.0201049
0.800781,0.0762923,0.0460669,0.00932484,0.000276211,-16.4978,0,0.0160091
0.810547,0.0762923,0.0491828,0.016471,0.000183516,-305.636,3.46945e-18,0.0131602
0.820313,0.0762923,0.0507793,0.0175578,0.000165454,-574.459,-3.46945e-18,0.0142621
0.830078,0.0738231,0.0508615,0.0152639,0.00014376,-674.102,0,0.0164231
0.839844,0.061911,0.0486772,0.0136122,0.000154395,-674.102,-1.38778e-17,0.0184459
0.849609,0.0451496,0.0443742,0.00762279,0.000161353,-674.102,1.38778e-17,0.0228276
0.859375,0.0257093,0.0381907,-0.00307543,0.000176689,-674.102,1.38778e-17,0.0289318
0.869141,0.0043283,0.0306485,-0.00935788,0.000280195,-674.102,0,0.0309153
0.878906,-0.0167879,0.0225629,-0.00782175,0.00076812,-674.102,0,0.027811
0.888672,-0.0274794,0.0146244,-0.00500593,0.00215505,-623.164,3.46945e-18,0.0258939
0.898438,-0.0274794,0.00765601,-0.0006249,0.00557152,-458.301,0,0.0236087
0.908203,-0.0274794,0.00225375,0.011912,0.0120798,-266.339,1.73472e-18,0.015414
0.917969,-0.0274794,-0.000924829,0.0282281,0.0214989,54.3525,0,0.00515064
0.927734,-0.0274794,-0.0015829,0.0431816,0.0324348,301.681,0,-0.00360144
0.9375,-0.0201624,-0.000385093,0.0612583,0.0430068,372.707,-5.20417e-18,-0.0131355
0.947266,-0.0100487,0.000996826,0.0799737,0.0519907,421.132,-1.38778e-17,-0.0225546
0.957031,-0.00294252,0.00146525,0.0915804,0.058523,481.083,3.46945e-18,-0.0279992
0.966797,0.00902531,0.0017291,0.0933169,0.0619005,385.14,-6.93889e-18,-0.0292379
0.976562,0.0208875,0.00219751,0.0933169,0.0613587,183.224,-3.46945e-18,-0.0290139
0.986328,0.0239354,0.00225973,0.0933169,0.0562522,64.088,0,-0.0233275
0.996094,0.0192678,0.00207193,0.0849453,0.0479286,-58.6411,0,-0.0105048
1.00586,0.0154638,0.00194348,0.065704,0.0374424,-212.304,8.67362e-19,-0.00141043
1.01562,0.0113762,0.00151683,0.046992,0.0257741,-201.192,2.60209e-18,0.00572404
1.02539,0.000315559,0.0011352,0.0163592,0.0153349,-99.4035,0,0.0221824
1.03516,-0.00943634,0.000684917,-0.0190911,0.00676863,-78.7794,0,0.0392063
1.04492,-0.0136657,0.000262134,-0.0334526,0.00132256,47.8227,6.93889e-18,0.045991
1.05469,-0.0175269,6.23291e-05,-0.0334526,-0.000636606,431.787,0,0.0496844
1.06445,-0.0139996,0.000248408,-0.0334526,-0.000599854,674.102,-1.38778e-17,0.0568971
1.07422,-0.00305991,0.00149682,-0.0334526,-0.000130679,674.102,-6.93889e-18,0.0588598
1.08398,0.00597735,0.00427733,-0.0334526,-0.000527622,674.102,0,0.0497848
1.09375,0.0188686,0.00880679,-0.0334526,-0.000884062,674.102,-1.38778e-17,0.0417708
1.10352,0.0433437,0.0143103,-0.0334526,-0.000505107,674.102,-6.93889e-18,0.0376292
1.11328,0.0683782,0.0201533,-0.0136693,0.000325195,674.102,-3.46945e-18,0.0273194
1.12305,0.0762923,0.0263514,0.0118079,0.000898579,674.102,-6.93889e-18,0.0174088
1.13281,0.0762923,0.0327259,0.02419,0.00122051,578.333,1.73472e-18,0.013495
1.14258,0.0762923,0.0384237,0.0392023,0.00111372,43.7547,0,0.00684309
1.15234,0.0762923,0.0431896,0.0560056,0.000576094,-486.73,1.73472e-18,0.00211344
1.16211,0.0762923,0.0469897,0.049792,-0.000189463,-674.102,-6.93889e-18,0.00980939
1.17188,0.0762923,0.0488698,0.0299738,-0.00087293,-674.102,1.38778e-17,0.0213388
1.18164,0.0607838,0.0489338,0.0247962,-0.00140962,-674.102,0,0.0208642
1.19141,0.0355168,0.0477886,0.0182431,-0.00156987,-674.102,2.08167e-17,0.0220881
1.20117,0.0013903,0.0445239,-0.013174,-0.0014387,-674.102,1.38778e-17,0.0420613
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,2.08167e-17,0.0522645
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-674.102,2.08167e-17,0.0407163
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-525.651,-6.93889e-18,0.0388588
1.24023,-0.0274794,0.0185807,-0.0334526,0.0024871,-230.835,0,0.044825
1.25,-0.0274794,0.0117635,-0.0184614,0.00577607,-157.613,0,0.0312546
1.25977,-0.0274794,0.00609529,0.0197089,0.0115677,529.486,-6.93889e-18,0.00504406
1.26953,-0.0274794,0.00210647,0.0463501,0.0201895,674.102,-2.77556e-17,-0.0110058
1.2793,-0.0232196,0.000131938,0.0787649,0.0306955,674.102,0,-0.0234573
1.28906,0.00778313,0.000237305,0.0933169,0.0412534,674.102,-6.93889e-18,-0.043821
1.29883,0.0158928,0.0011838,0.0933169,0.050378,674.102,-1.38778e-17,-0.0504948
1.30859,0.034844,0.00141497,0.0933169,0.05709,674.102,-6.93889e-18,-0.0469048
1.31836,0.0705041,0.0010195,0.0933169,0.0607104,199.085,0,-0.0588246
1.32812,0.0721477,0.000890039,0.0933169,0.060707,-2.11448,0,-0.0574138
1.33789,0.0428317,0.00109733,0.0933169,0.0567038,-198.405,3.46945e-18,-0.0246262
1.34766,0.032832,0.00100465,0.0770449,0.0488681,-674.102,6.93889e-18,-0.00502793
1.35742,0.0293062,0.000907427,0.0654793,0.0386965,-674.102,1.38778e-17,-0.00645488
1.36719,0.0101213,0.00100572,0.0193461,0.027481,-398.086,3.46945e-18,0.0210383
1.37695,-0.00939053,0.000787676,-0.0334526,0.0164122,-499.13,0,0.0717
1.38672,-0.0254863,0.000545464,-0.0334526,0.00757097,-674.102,0,0.0797657
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,465.317,0,0.0584906
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,674.102,0,0.0741276
1.41602,-0.019315,0.00104064,-0.0334526,-0.00116593,674.102,0,0.0910533
1.42578,0.00267057,0.00242936,-0.0334526,0.000113906,674.102,0,0.0630295
1.43555,0.0031204,0.00509402,-0.0334526,0.000954419,674.102,-1.38778e-17,0.0403046
1.44531,0.0581833,0.00935684,-0.0334526,0.00103497,674.102,0,0.0388291
1.45508,0.0762923,0.0147441,-0.0159292,0.00067021,674.102,-6.93889e-18,0.0159705
1.46484,0.0762923,0.0206876,0.0532745,0.000913433,674.102,-1.38778e-17,-0.0130513
1.47461,0.0762923,0.0266566,0.0568155,0.000942246,674.102,0,-0.00915025
1.48437,0.0762923,0.0328904,0.0690462,0.000743042,138.805,0,-0.0121475
1.49414,0.0762923,0.0389125,0.0933169,0.000539473,-674.102,1.38778e-17,-0.0413223
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,-674.102,2.08167e-17,-0.016157
1.51367,0.0762923,0.0474363,0.0279072,0.000106187,-674.102,0,0.0480057
1.52344,0.0762923,0.0494842,0.0111625,-1.71387e-06,-674.102,2.77556e-17,0.0348976
1.5332,0.0448926,0.0494853,0.0493595,-0.000121729,-674.102,0,0.000652372
1.54297,-0.0274794,0.0475917,-0.0277685,-0.000340664,-674.102,4.85723e-17,0.0607603
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-674.102,-2.77556e-17,0.11948
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-674.102,5.55112e-17,0.0759469
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-145.662,0,0.0435353
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,674.102,-1.38778e-17,0.0906849
1.5918,-0.0274794,0.0192269,-0.0334526,0.000996255,-597.87,1.38778e-17,0.0839702
1.60156,-0.0274794,0.0125494,0.000855768,0.00345693,634.031,0,0.000271016
1.61133,-0.0274794,0.00690164,0.0389925,0.00843536,674.102,-1.38778e-17,-0.0272609
1.62109,-0.0274794,0.00255563,0.0777972,0.0163028,674.102,2.77556e-17,-0.0316497
1.63086,0.0749497,0.00010834,0.0933169,0.026552,641.894,0,-0.0925864
1.64062,0.0384025,-0.000538125,0.0933169,0.0375839,674.102,-1.38778e-17,-0.102179
1.65039,0.0238105,-0.000146865,0.0933169,0.04779,674.102,-1.38778e-17,-0.0564507
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-351.197,0,-0.102669
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-614.661,0,-0.156
1.67969,0.063753,-0.00151348,0.0933169,0.0610733,-66.3481,0,-0.0493999
1.68945,0.00732166,-0.00190825,0.048347,0.0581548,-674.102,0,0.0475719
1.69922,0.0244225,-0.00190075,0.0933169,0.0516382,-674.102,2.77556e-17,-0.0311771
1.70898,-0.0203819,-0.00204686,0.0933169,0.0422814,-350.416,3.46945e-18,-0.0309999
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-240.349,0,0.159231
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-674.102,2.77556e-17,0.201434
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-674.102,1.38778e-17,0.0572272
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,674.102,-6.93889e-17,0.0702348
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,-2.77556e-17,0.180121
1.76758,0.0172423,0.00140827,-0.0334526,-0.00234694,-498.261,1.38778e-17,0.10931
1.77734,-0.0274794,0.00281213,-0.0334526,-0.00103462,674.102,-2.77556e-17,0.00788879
1.78711,-0.0274794,0.00549221,-0.0334526,0.000795762,674.102,2.77556e-17,0.0454138
1.79688,0.0762923,0.00937951,-0.0194365,0.00140672,674.102,-2.77556e-17,0.00417961
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,0,-0.120716
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,674.102,2.77556e-17,-0.0541279
1.82617,0.0762923,0.0263677,0.0339558,0.00123513,674.102,-1.38778e-17,0.0121557
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-674.102,0,-0.164921
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-674.102,0,-0.163789
1.85547,0.0762923,0.0423978,-0.00307959,-0.000601113,-674.102,0,0.146487
1.86523,0.0762923,0.0459164,-0.0334526,-0.000888076,-674.102,0,0.154975
1.875,0.0762923,0.0478971,0.0933169,-0.000999082,-674.102,4.16334e-17,-0.121366
1.88477,-0.0274794,0.0485633,0.0407389,-0.00068751,674.102,-6.93889e-18,0.0107838
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-674.102,5.55112e-17,0.358252
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-674.102,1.66533e-16,0.215685
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,674.102,0,-0.0457281
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,-5.55112e-17,0.154199
1.93359,-0.00046982,0.0275503,-0.0334526,0.00140178,-674.102,0,0.265131
1.94336,-0.0274794,0.0204932,0.0164752,0.00220242,-674.102,-1.38778e-17,-0.0245623
1.95312,-0.0274794,0.0136792,0.0496413,0.00400931,674.102,-1.11022e-16,-0.0934594
1.96289,-0.0274794,0.00748097,-0.0334526,0.00778301,674.102,-1.11022e-16,0.0139675
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,-674.102,0,-0.207891
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,0,-0.304885
1.99219,-0.0274794,-0.00065332,0.0933169,0.0345157,674.102,-1.11022e-16,0.0164211
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,0,-0.0673177
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-674.102,1.11022e-16,-0.521336
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,674.102,2.77556e-17,-0.203637
2.03125,-0.0274794,0.00187595,-0.0334526,0.0610966,-674.102,1.11022e-16,0.406165
2.04102,0.0635669,0.00146165,-0.0334526,0.0595412,-674.102,-2.22045e-16,0.0168639
2.05078,-0.0274794,0.00151151,0.0933169,0.0539733,468.339,0,-0.407301
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,674.102,5.55112e-17,0.284765
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-674.102,-1.11022e-16,0.712101
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,-674.102,1.66533e-16,0.0467247
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,674.102,-1.11022e-16,-0.153118


==> data/ENAW7075_averaging/IBS_results_ENAW7075_manual_steel_v_Time_n10.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,6.42273e-05,0.000325283,9.95054e-09,-3.13037e-05,0.0782928,0,-4.54723e-06
0.0195312,0.000650861,0.00145576,1.56417e-07,-2.45801e-05,0.435625,6.77626e-21,-2.34821e-05
0.0292969,0.00195755,0.0031522,5.11421e-07,-3.13477e-05,-0.722336,6.77626e-21,5.06048e-05
0.0390625,0.00364151,0.00522776,-1.08666e-06,-3.23145e-05,-1.69029,0,7.30449e-05
0.0488281,0.0057554,0.0078232,-3.77127e-06,-2.56787e-05,-1.6489,1.35525e-20,6.99591e-05
0.0585938,0.00827066,0.0105606,-2.15392e-06,-3.62988e-05,-3.21655,2.71051e-20,0.000185983
0.0683594,0.0109802,0.013441,-2.40959e-06,-2.84912e-05,-16.9494,2.1684e-19,0.00093195
0.078125,0.013631,0.0162864,-2.71395e-05,-2.74512e-05,-52.139,8.67362e-19,0.00268569
0.0878906,0.0160405,0.0188754,-8.23426e-05,-1.7959e-05,-99.1334,8.67362e-19,0.00487307
0.0976562,0.0183021,0.0210027,-0.000130776,-2.64697e-05,-151.164,8.67362e-19,0.00747091
0.107422,0.0199346,0.0226007,-0.000147203,-2.25146e-05,-211.607,0,0.010586
0.117187,0.0203334,0.0234831,-0.000160043,-2.97656e-05,-276.676,1.73472e-18,0.0137921
0.126953,0.0193982,0.0236443,-0.000163257,-3.68115e-05,-339.86,0,0.0170252
0.136719,0.017777,0.0230373,-6.57537e-05,-2.93848e-05,-396.435,3.46945e-18,0.0200596
0.146484,0.0155909,0.0215,0.000158366,-2.82422e-05,-443.753,-3.46945e-18,0.0225765
0.15625,0.0124572,0.0191921,0.000257922,-2.97656e-05,-478.488,0,0.0245117
0.166016,0.00889177,0.0163132,0.000360033,-1.02832e-05,-494.55,0,0.0255764
0.175781,0.00528889,0.0128817,0.00119074,0.000444448,-488.578,6.93889e-18,0.0255089
0.185547,0.00166154,0.00923202,0.0036739,0.00264586,-455.087,0,0.0240172
0.195313,-0.00149193,0.00577389,0.00807919,0.00785448,-397.8,0,0.0214693
0.205078,-0.0036615,0.00275911,0.0135516,0.0158505,-328.691,0,0.0182811
0.214844,-0.0045011,0.000988257,0.0197211,0.02639,-248.492,3.46945e-18,0.0142068
0.224609,-0.0039719,0.00063334,0.0266233,0.0371991,-158.982,0,0.00971281
0.234375,-0.00239183,0.000544761,0.0337053,0.0470364,-71.4108,8.67362e-19,0.00533523
0.244141,-0.000299959,0.000458276,0.0404955,0.0555504,6.70993,0,0.00115582
0.253906,0.00160464,0.000388857,0.0464941,0.0607105,68.0398,8.67362e-19,-0.00211548
0.263672,0.00340924,0.000321943,0.0512113,0.0622113,111.318,-8.67362e-19,-0.00437525
0.273438,0.0051852,0.000278203,0.0543511,0.0596548,119.709,-8.67362e-19,-0.0048879
0.283203,0.00649193,0.000236455,0.055289,0.0531441,90.7582,4.33681e-19,-0.00375609
0.292969,0.00726723,0.00020291,0.0533964,0.0434889,59.7817,8.67362e-19,-0.00201012
0.302734,0.00753173,0.000188584,0.0485434,0.0322776,46.7136,0,0.000878789
0.3125,0.00741765,0.000171021,0.0415555,0.021112,61.4169,-8.67362e-19,0.00439184
0.322266,0.00700143,0.00015835,0.033224,0.0112636,92.4877,0,0.00854012
0.332031,0.0055609,0.000164927,0.0235412,0.00403752,128.747,0,0.0131681
0.341797,0.00465347,0.000188921,0.0132664,0.000360967,178.755,-3.46945e-18,0.0175794
0.351562,0.00542816,0.000364131,0.00352962,-0.000352808,244.78,-3.46945e-18,0.0214818
0.361328,0.00883311,0.0012336,-0.00508982,6.92578e-05,316.398,0,0.0247906
0.371094,0.0146796,0.00365938,-0.0115926,4.88525e-05,383.846,3.46945e-18,0.0273437
0.380859,0.0212181,0.00778399,-0.0150215,-0.000111504,446.244,-3.46945e-18,0.0286512
0.390625,0.0284367,0.0127188,-0.0144767,-0.000386294,512.387,0,0.0280968
0.400391,0.0365453,0.0183595,-0.0109642,-0.000715723,556.074,0,0.0268521
0.410156,0.0448489,0.0247032,-0.00721132,-0.000797314,539.588,0,0.0257027
0.419922,0.0523488,0.0308596,-0.00401599,-0.000690996,455.62,0,0.0245702
0.429687,0.0579594,0.0368246,-0.0013462,-0.000341924,324.559,0,0.0235776
0.439453,0.0622868,0.0423273,0.00148196,0.000449473,178.908,0,0.0221029
0.449219,0.0648217,0.0464037,0.00430081,0.00146858,11.6558,0,0.0212235
0.458984,0.0629057,0.0490879,0.00586626,0.00226816,-183.188,0,0.0212391
0.46875,0.0563309,0.050298,0.00615871,0.00235266,-373.644,-3.46945e-18,0.0213946
0.478516,0.0461411,0.0496739,0.00566691,0.0016625,-536.067,0,0.021736
0.488281,0.0352985,0.0472034,0.00448639,0.000731631,-674.102,0,0.0230797
0.498047,0.0236305,0.0428634,0.00181394,-0.000176777,-674.102,-3.46945e-18,0.025674
0.507812,0.00974186,0.0370011,-0.00224806,-0.000867744,-674.102,3.46945e-18,0.0288263
0.517578,-0.00408749,0.0300253,-0.00438507,-0.00122937,-674.102,3.46945e-18,0.0303063
0.527344,-0.0151449,0.0225397,-0.00207105,-0.00100708,-655.99,0,0.0292721
0.537109,-0.0241127,0.0151106,0.0039094,0.000650449,-523.332,0,0.0261615
0.546875,-0.0274794,0.00844137,0.0117369,0.00495494,-394.261,-6.93889e-18,0.0221044
0.556641,-0.0274794,0.0032181,0.0203779,0.0125772,-255.584,0,0.0168241
0.566406,-0.0274794,0.000193638,0.0308539,0.0226493,-86.8047,0,0.00956493
0.576172,-0.0196408,-0.000427778,0.0426434,0.033832,68.8637,0,0.00244703
0.585937,-0.0107419,8.60156e-05,0.0536254,0.0444591,171.743,-1.73472e-18,-0.0035938
0.595703,-0.00462955,0.000217705,0.0633166,0.0530747,246.309,-1.73472e-18,-0.00945165
0.605469,0.000269312,8.69092e-05,0.0719776,0.0594375,316.243,-3.46945e-18,-0.0150471
0.615234,0.00683047,5.06689e-05,0.0786276,0.0621086,324.903,0,-0.0177783
0.625,0.0125828,-4.53516e-05,0.0803223,0.0603083,211.958,0,-0.0160791
0.634766,0.0134876,-7.28613e-05,0.074884,0.0550389,42.2167,1.73472e-18,-0.0109486
0.644531,0.0116711,-0.000164033,0.0643325,0.0460559,-37.0292,0,-0.00539473
0.654297,0.0106496,-5.36719e-05,0.051355,0.0351408,-12.187,0,0.000748039
0.664062,0.007579,5.63525e-05,0.0370086,0.0238615,23.9377,0,0.00886038
0.673828,-0.0016823,9.76904e-05,0.0201428,0.0136041,30.3957,0,0.0184508
0.683594,-0.0139988,0.000120747,0.00139485,0.00571443,76.1309,0,0.0269351
0.693359,-0.0192554,0.00026061,-0.0145134,0.00102277,208.419,6.93889e-18,0.0327953
0.703125,-0.0140561,0.000438662,-0.0266734,-0.000296514,350.94,6.93889e-18,0.038107
0.712891,-0.0060951,0.000938042,-0.0334526,0.000237246,442.989,6.93889e-18,0.0438635
0.722656,9.87006e-05,0.00273987,-0.0334526,0.000666489,553.963,6.93889e-18,0.0462973
0.732422,0.00862959,0.00635265,-0.0334526,0.00056313,674.102,6.93889e-18,0.0416947
0.742187,0.0246946,0.0112302,-0.0288287,0.00053603,674.102,0,0.0335234
0.751953,0.0424085,0.0167895,-0.0139142,0.000607603,674.102,1.38778e-17,0.0280688
0.761719,0.0551205,0.0230276,-0.00467986,0.00054312,674.102,1.04083e-17,0.026007
0.771484,0.0664707,0.0295762,0.00124111,0.000461147,554.393,0,0.0213916
0.78125,0.0762923,0.035681,0.00942663,0.00043853,388.782,-1.73472e-18,0.0145537
0.791016,0.0762923,0.0411991,0.0187901,0.000301099,163.778,-1.73472e-18,0.0108506
0.800781,0.0762923,0.0460669,0.0227531,0.000276211,-208.309,0,0.0118036
0.810547,0.0762923,0.0491828,0.0205454,0.000183516,-557.828,1.73472e-18,0.0124291
0.820313,0.0703975,0.0507793,0.0185642,0.000165454,-674.102,0,0.0105351
0.830078,0.0588109,0.0508615,0.0169026,0.00014376,-674.102,1.38778e-17,0.0123287
0.839844,0.0442383,0.0486772,0.00714245,0.000154395,-674.102,6.93889e-18,0.022321
0.849609,0.0181221,0.0443742,-0.0130056,0.000161353,-674.102,0,0.0344373
0.859375,-0.00912185,0.0381907,-0.0294917,0.000176689,-674.102,6.93889e-18,0.0390546
0.869141,-0.0232541,0.0306485,-0.0286824,0.000280195,-674.102,0,0.0362122
0.878906,-0.0274794,0.0225629,-0.016463,0.00076812,-555.444,0,0.033809
0.888672,-0.0274794,0.0146244,-0.00741758,0.00215505,-463.972,6.93889e-18,0.033516
0.898438,-0.0274794,0.00765601,-0.000389177,0.00557152,-277.019,-6.93889e-18,0.0264469
0.908203,-0.0274794,0.00225375,0.0162056,0.0120798,139.555,0,0.0115421
0.917969,-0.0265316,-0.000924829,0.0406213,0.0214989,472.536,-3.46945e-18,-0.000839807
0.927734,-0.00111046,-0.0015829,0.0586183,0.0324348,467.167,-3.46945e-18,-0.00498957
0.9375,0.00107837,-0.000385093,0.0699824,0.0430068,433.075,0,-0.0124487
0.947266,0.00432656,0.000996826,0.0893851,0.0519907,674.102,-3.46945e-18,-0.0312266
0.957031,0.0266259,0.00146525,0.0933169,0.058523,674.102,6.93889e-18,-0.047021
0.966797,0.0470181,0.0017291,0.0933169,0.0619005,483.04,6.93889e-18,-0.0428476
0.976562,0.0406656,0.00219751,0.0933169,0.0613587,-298.338,0,-0.0264394
0.986328,0.0248977,0.00225973,0.083489,0.0562522,-591.009,0,-0.0175186
0.996094,0.031937,0.00207193,0.0650516,0.0479286,-276.045,3.46945e-18,-0.0149544
1.00586,0.0444226,0.00194348,0.0520046,0.0374424,-121.218,0,-0.00091961
1.01562,0.0177472,0.00151683,0.0219573,0.0257741,-431.407,-1.04083e-17,0.0254077
1.02539,-0.0274794,0.0011352,-0.0191954,0.0153349,-520.959,-6.93889e-18,0.04217
1.03516,-0.0274794,0.000684917,-0.0334526,0.00676863,15.3776,0,0.0419063
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,500.956,-6.93889e-18,0.045513
1.05469,-0.0123524,6.23291e-05,-0.0334526,-0.000636606,323.161,0,0.0684006
1.06445,-0.0259608,0.000248408,-0.0334526,-0.000599854,172.863,0,0.0853624
1.07422,-0.0274794,0.00149682,-0.0334526,-0.000130679,674.102,-1.38778e-17,0.0675282
1.08398,0.00898508,0.00427733,-0.0334526,-0.000527622,674.102,-1.38778e-17,0.0327129
1.09375,0.0603983,0.00880679,0.00139322,-0.000884062,674.102,3.46945e-17,0.0220483
1.10352,0.0586548,0.0143103,0.0126933,-0.000505107,674.102,0,0.033374
1.11328,0.0403232,0.0201533,0.0042665,0.000325195,508.39,-3.46945e-18,0.0257958
1.12305,0.0762923,0.0263514,0.0260682,0.000898579,674.102,3.46945e-18,-0.00486591
1.13281,0.0762923,0.0327259,0.0652307,0.00122051,674.102,0,-0.0146256
1.14258,0.0762923,0.0384237,0.0672283,0.00111372,-466.337,3.46945e-18,0.00967326
1.15234,0.0762923,0.0431896,0.035465,0.000576094,-674.102,-6.93889e-18,0.0210332
1.16211,0.0413228,0.0469897,0.030507,-0.000189463,-674.102,-2.08167e-17,-0.00605311
1.17188,0.0669262,0.0488698,0.0600155,-0.00087293,-584.415,3.46945e-18,-0.0220451
1.18164,0.0762923,0.0489338,0.0478545,-0.00140962,-674.102,-6.93889e-18,0.0204461
1.19141,-0.0026488,0.0477886,-0.0334526,-0.00156987,-674.102,-2.77556e-17,0.0773661
1.20117,-0.0274794,0.0445239,-0.0334526,-0.0014387,-674.102,1.38778e-17,0.0783832
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-541.718,-6.93889e-18,0.0391068
1.2207,-0.0112447,0.0331551,-0.0281596,-0.000288926,378.929,-6.93889e-18,0.036634
1.23047,-0.0274794,0.0259518,-0.0265528,0.000714522,-674.102,-1.38778e-17,0.0736786
1.24023,-0.0274794,0.0185807,-0.0334526,0.0024871,-674.102,0,0.0676908
1.25,-0.0274794,0.0117635,-0.0210414,0.00577607,674.102,0,-0.000366044
1.25977,0.00279299,0.00609529,0.0752087,0.0115677,674.102,0,-0.0373133
1.26953,0.0762923,0.00210647,0.0933169,0.0201895,674.102,0,0.00440932
1.2793,0.00886731,0.000131938,0.0539912,0.0306955,-517.555,3.46945e-18,0.0268198
1.28906,-0.0274794,0.000237305,0.0765762,0.0412534,674.102,-6.93889e-18,-0.054723
1.29883,0.0743204,0.0011838,0.0933169,0.050378,674.102,-2.77556e-17,-0.146211
1.30859,0.0762923,0.00141497,0.0933169,0.05709,674.102,1.38778e-17,-0.112629
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,-674.102,-2.08167e-17,-0.0110876
1.32812,-0.0274794,0.000890039,0.052471,0.060707,-674.102,-4.16334e-17,-0.00105468
1.33789,0.0202505,0.00109733,0.0520349,0.0567038,-25.6092,0,-0.0716415
1.34766,0.0762923,0.00100465,0.0933169,0.0488681,674.102,-6.93889e-18,-0.0525352
1.35742,0.0762923,0.000907427,0.044279,0.0386965,-674.102,0,0.0780185
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,-674.102,-2.77556e-17,0.131221
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,228.923,0,0.032543
1.38672,-0.0274794,0.000545464,-0.028524,0.00757097,674.102,-1.38778e-17,-0.0215004
1.39648,0.0762923,0.000538096,-0.0334526,0.00168277,341.059,0,0.112536
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,-674.102,0,0.245498
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,71.1586,0,0.141137
1.42578,-0.00271716,0.00242936,-0.0334526,0.000113906,674.102,5.55112e-17,-0.0658704
1.43555,0.0762923,0.00509402,0.0933169,0.000954419,674.102,-8.32667e-17,-0.0646939
1.44531,0.0762923,0.00935684,0.0933169,0.00103497,-242.352,0,0.100465
1.45508,-0.0274794,0.0147441,-0.0334526,0.00067021,-674.102,-2.77556e-17,0.089847
1.46484,-0.0182436,0.0206876,0.00765578,0.000913433,674.102,2.77556e-17,-0.130569
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,674.102,-5.55112e-17,-0.184533
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-674.102,0,0.0524281
1.49414,0.0469278,0.0389125,-0.0334526,0.000539473,-674.102,5.55112e-17,0.177496
1.50391,-0.0274794,0.0438881,-0.0334526,0.000358301,-674.102,-6.93889e-18,-0.062219
1.51367,0.0762923,0.0474363,0.0933169,0.000106187,674.102,0,-0.267971
1.52344,0.0762923,0.0494842,0.0933169,-1.71387e-06,-674.102,-3.46945e-18,-0.0225355
1.5332,-0.0274794,0.0494853,-0.0334526,-0.000121729,-674.102,5.55112e-17,0.350943
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,5.55112e-17,0.271833
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,674.102,-5.55112e-17,-0.0974593
1.5625,0.0762923,0.0393582,0.0933169,-0.00048145,674.102,2.77556e-17,-0.0885581
1.57227,0.0762923,0.0330111,0.0355295,-0.000301787,-674.102,5.55112e-17,0.303088
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,-674.102,0,0.344835
1.5918,-0.0274794,0.0192269,-0.0334526,0.000996255,674.102,5.55112e-17,-0.151039
1.60156,0.0762923,0.0125494,0.0933169,0.00345693,674.102,1.11022e-16,-0.384049
1.61133,0.0762923,0.00690164,0.0933169,0.00843536,674.102,0,0.0816908
1.62109,-0.0274794,0.00255563,-0.0334526,0.0163028,-674.102,-1.11022e-16,0.439663
1.63086,-0.0274794,0.00010834,-0.0334526,0.026552,-382.487,6.93889e-18,-0.0609199
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,0,-0.713984
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,674.102,1.11022e-16,-0.429792
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-674.102,0,0.351996
1.66992,-0.0274794,-0.00048167,-0.0334526,0.0601734,-674.102,0,0.300667
1.67969,-0.0274794,-0.00151348,-0.0334526,0.0610733,674.102,5.55112e-17,-0.477528
1.68945,0.0762923,-0.00190825,0.0933169,0.0581548,674.102,0,-0.505516
1.69922,0.0762923,-0.00190075,0.0933169,0.0516382,-674.102,0,0.466527
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,0,0.825981
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,674.102,0,-0.147065
1.72852,0.0762923,-0.00150248,0.0933169,0.0204396,674.102,5.55112e-16,-0.795424
1.73828,0.0762923,-0.00102555,0.0933169,0.0103183,674.102,0,0.190741
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,-674.102,2.22045e-16,1.30122
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,-674.102,0,0.555668
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,4.44089e-16,-0.968153
1.77734,0.0762923,0.00281213,0.0933169,-0.00103462,674.102,2.22045e-16,-0.724768
1.78711,0.0762923,0.00549221,0.0933169,0.000795762,-674.102,1.11022e-16,0.86119
1.79688,-0.0274794,0.00937951,-0.0334526,0.00140672,-674.102,0,0.875024
1.80664,-0.0274794,0.014611,-0.0334526,0.00147825,674.102,-1.11022e-16,-0.973479
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,674.102,4.44089e-16,-1.47859
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-674.102,-2.22045e-16,0.539693
1.83594,-0.0274794,0.0319887,-0.0334526,0.000847251,-674.102,-8.88178e-16,1.71304
1.8457,-0.0274794,0.0374251,-0.0334526,-0.000144814,-674.102,0,-0.270035
1.85547,0.0762923,0.0423978,0.0933169,-0.000601113,674.102,-1.33227e-15,-2.2054
1.86523,0.0762923,0.0459164,0.0933169,-0.000888076,674.102,-1.11022e-16,-0.483091
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,-4.44089e-16,2.36673
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,2.22045e-16,1.50645
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,674.102,4.44089e-16,-1.71226
1.9043,0.0762923,0.0444464,0.0933169,0.000306255,674.102,8.88178e-16,-1.57115
1.91406,0.0762923,0.0402127,0.0933169,0.000665918,-674.102,0,2.00475
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,-674.102,4.44089e-16,2.6523
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,674.102,0,-1.40702
1.94336,0.0762923,0.0204932,0.0933169,0.00220242,674.102,0,-3.39928
1.95312,0.0762923,0.0136792,0.0933169,0.00400931,-674.102,0,0.63721
1.96289,-0.0274794,0.00748097,-0.0334526,0.00778301,-674.102,-8.88178e-16,4.06437
1.97266,-0.0274794,0.00290732,-0.0334526,0.0143411,-674.102,-1.11022e-16,0.370011
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,-8.88178e-16,-4.83742
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,674.102,-1.77636e-15,-2.47112
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,4.44089e-16,3.92264
2.01172,-0.0274794,0.00143657,-0.0334526,0.0533634,-674.102,0,3.18568
2.02148,-0.0274794,0.00206681,-0.0334526,0.0588984,674.102,-8.88178e-16,-3.88689
2.03125,0.0762923,0.00187595,0.0933169,0.0610966,674.102,8.88178e-16,-4.64538
2.04102,0.0762923,0.00146165,0.0933169,0.0595412,-674.102,0,3.40814
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,1.77636e-15,6.60605
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,674.102,2.22045e-16,-1.68899
2.07031,0.0762923,0.00085478,0.0933169,0.0339963,674.102,3.55271e-15,-7.74745
2.08008,0.0762923,0.000520913,0.0933169,0.0226342,674.102,2.22045e-16,0.0226738
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,-674.102,-1.77636e-15,9.40704


==> data/ENAW7075_averaging/IBS_results_ENAW7075_manual_steel_v_Time_n20.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,7.86362e-05,0.000325283,4.92916e-08,-3.13037e-05,-0.0361832,4.23516e-22,2.08924e-06
0.0195312,0.00076932,0.00145576,4.9511e-07,-2.45801e-05,-0.421521,3.38813e-21,2.36087e-05
0.0292969,0.00215511,0.0031522,9.51666e-07,-3.13477e-05,-1.43426,1.35525e-20,7.48812e-05
0.0390625,0.00395313,0.00522776,-1.74644e-06,-3.23145e-05,-1.62583,2.71051e-20,7.1709e-05
0.0488281,0.00620434,0.0078232,-3.74688e-06,-2.56787e-05,-1.21476,-6.77626e-21,6.09019e-05
0.0585938,0.00878249,0.0105606,2.21216e-06,-3.62988e-05,-2.73692,2.71051e-20,0.000159128
0.0683594,0.0114611,0.013441,1.76026e-05,-2.84912e-05,-15.2636,1.0842e-19,0.000837505
0.078125,0.0140863,0.0162864,2.95028e-05,-2.74512e-05,-48.2817,1.30104e-18,0.00252191
0.0878906,0.0165766,0.0188754,-1.28608e-06,-1.7959e-05,-93.8386,8.67362e-19,0.00469699
0.0976562,0.0188881,0.0210027,-6.24456e-05,-2.64697e-05,-144.692,8.67362e-19,0.00724806
0.107422,0.020486,0.0226007,-9.07522e-05,-2.25146e-05,-203.215,1.73472e-18,0.010292
0.117187,0.0209687,0.0234831,-9.57467e-05,-2.97656e-05,-267.716,0,0.0135216
0.126953,0.0201829,0.0236443,-9.34086e-05,-3.68115e-05,-331.129,6.93889e-18,0.0167582
0.136719,0.0186092,0.0230373,-9.88614e-07,-2.93848e-05,-388.034,0,0.0198213
0.146484,0.0163935,0.0215,0.00015182,-2.82422e-05,-437.265,6.93889e-18,0.0224676
0.15625,0.013373,0.0191921,0.000170274,-2.97656e-05,-475.271,3.46945e-18,0.0245204
0.166016,0.00987022,0.0163132,0.000227722,-1.02832e-05,-493.353,1.04083e-17,0.0256638
0.175781,0.00605099,0.0128817,0.000983347,0.000444448,-489.082,1.04083e-17,0.0257193
0.185547,0.00218701,0.00923202,0.00331274,0.00264586,-459.905,0,0.0244201
0.195313,-0.00124494,0.00577389,0.00753353,0.00785448,-408.288,6.93889e-18,0.0220546
0.205078,-0.00386222,0.00275911,0.0128845,0.0158505,-342.366,3.46945e-18,0.0189676
0.214844,-0.00505783,0.000988257,0.0189362,0.02639,-264.287,1.73472e-18,0.0150152
0.224609,-0.00467064,0.00063334,0.0256927,0.0371991,-177.681,3.46945e-18,0.0105873
0.234375,-0.00332502,0.000544761,0.0327221,0.0470364,-89.4385,0,0.0060966
0.244141,-0.00148233,0.000458276,0.0395209,0.0555504,-7.41958,0,0.00180668
0.253906,0.00020109,0.000388857,0.0456163,0.0607105,59.2612,0,-0.00170053
0.263672,0.00188266,0.000321943,0.0506129,0.0622113,106.453,0,-0.00418015
0.273438,0.00359318,0.000278203,0.0540476,0.0596548,118.117,-8.67362e-19,-0.00492623
0.283203,0.00516199,0.000236455,0.0552046,0.0531441,94.3908,-1.73472e-18,-0.00406231
0.292969,0.0065611,0.00020291,0.0536318,0.0434889,69.3294,-8.67362e-19,-0.00258816
0.302734,0.00754364,0.000188584,0.0492426,0.0322776,60.8232,-8.67362e-19,-7.77268e-05
0.3125,0.00814603,0.000171021,0.0426806,0.021112,74.3971,-1.30104e-18,0.00327698
0.322266,0.00798014,0.00015835,0.0346873,0.0112636,100.627,-2.60209e-18,0.00736567
0.332031,0.00671876,0.000164927,0.0253492,0.00403752,134.807,0,0.0118463
0.341797,0.00621693,0.000188921,0.0152887,0.000360967,182.498,0,0.0162937
0.351562,0.00726628,0.000364131,0.00541486,-0.000352808,240.32,0,0.0205141
0.361328,0.0105224,0.0012336,-0.00350809,6.92578e-05,302.903,-3.46945e-18,0.0241712
0.371094,0.0155995,0.00365938,-0.0104101,4.88525e-05,367.429,3.46945e-18,0.0270005
0.380859,0.0212806,0.00778399,-0.0142691,-0.000111504,432.587,-3.46945e-18,0.0285383
0.390625,0.0278837,0.0127188,-0.0142198,-0.000386294,496.836,-1.04083e-17,0.0284588
0.400391,0.0350969,0.0183595,-0.011421,-0.000715723,532.31,0,0.027755
0.410156,0.042465,0.0247032,-0.00839829,-0.000797314,515.6,-3.46945e-18,0.0268359
0.419922,0.0495808,0.0308596,-0.00570199,-0.000690996,446.418,-6.93889e-18,0.0256199
0.429687,0.0556718,0.0368246,-0.00312741,-0.000341924,333.523,-6.93889e-18,0.0244449
0.439453,0.0606639,0.0423273,-0.00030542,0.000449473,198.345,0,0.022997
0.449219,0.063072,0.0464037,0.00243888,0.00146858,40.344,0,0.021908
0.458984,0.0612702,0.0490879,0.0043824,0.00226816,-136.8,0,0.0212663
0.46875,0.0560051,0.050298,0.00563253,0.00235266,-314.599,3.46945e-18,0.0208442
0.478516,0.0477118,0.0496739,0.00594946,0.0016625,-482.149,3.46945e-18,0.020953
0.488281,0.038045,0.0472034,0.00508782,0.000731631,-630.433,-3.46945e-18,0.0221194
0.498047,0.0270428,0.0428634,0.00276933,-0.000176777,-674.102,2.08167e-17,0.0243517
0.507812,0.0145907,0.0370011,-0.000423902,-0.000867744,-674.102,6.93889e-18,0.0268643
0.517578,0.00209051,0.0300253,-0.00174898,-0.00122937,-674.102,1.04083e-17,0.028297
0.527344,-0.00968036,0.0225397,0.00036173,-0.00100708,-654.678,0,0.0279764
0.537109,-0.0202315,0.0151106,0.00526792,0.000650449,-552.623,2.08167e-17,0.0256335
0.546875,-0.0274794,0.00844137,0.0120344,0.00495494,-434.75,6.93889e-18,0.021994
0.556641,-0.0274794,0.0032181,0.0198745,0.0125772,-300.678,3.46945e-18,0.0173749
0.566406,-0.0271703,0.000193638,0.0291433,0.0226493,-152.206,3.46945e-18,0.0114216
0.576172,-0.0204612,-0.000427778,0.0391813,0.033832,-14.2128,0,0.0052015
0.585937,-0.0143706,8.60156e-05,0.049107,0.0444591,107.12,0,-0.000903606
0.595703,-0.00918061,0.000217705,0.0588996,0.0530747,212.344,-8.67362e-19,-0.0069723
0.605469,-0.00436178,8.69092e-05,0.0676775,0.0594375,280.85,-1.73472e-18,-0.0121327
0.615234,0.00088994,5.06689e-05,0.073867,0.0621086,277.673,-3.46945e-18,-0.0145935
0.625,0.00543535,-4.53516e-05,0.0753786,0.0603083,190.75,-1.73472e-18,-0.013625
0.634766,0.00833126,-7.28613e-05,0.0715048,0.0550389,81.3183,-1.73472e-18,-0.0101458
0.644531,0.0102388,-0.000164033,0.063733,0.0460559,32.8277,0,-0.00573516
0.654297,0.0102347,-5.36719e-05,0.0528461,0.0351408,38.4092,-4.33681e-19,-5.68649e-05
0.664062,0.00632163,5.63525e-05,0.0397007,0.0238615,55.9868,-1.73472e-18,0.00711457
0.673828,-0.00141545,9.76904e-05,0.0248111,0.0136041,75.7933,-1.73472e-18,0.0149776
0.683594,-0.00919651,0.000120747,0.00875925,0.00571443,126.616,-3.46945e-18,0.0223795
0.693359,-0.0114488,0.00026061,-0.00633838,0.00102277,213.633,0,0.0289519
0.703125,-0.00791459,0.000438662,-0.0200755,-0.000296514,300.219,0,0.0353384
0.712891,-0.00228416,0.000938042,-0.0316457,0.000237246,400.747,0,0.0404759
0.722656,0.00421747,0.00273987,-0.0334526,0.000666489,550.898,0,0.0420632
0.732422,0.0126442,0.00635265,-0.0334526,0.00056313,674.102,-6.93889e-18,0.0393505
0.742187,0.0241068,0.0112302,-0.0269171,0.00053603,674.102,-6.93889e-18,0.0345421
0.751953,0.0361292,0.0167895,-0.0166863,0.000607603,674.102,-1.38778e-17,0.0305812
0.761719,0.0485309,0.0230276,-0.00921961,0.00054312,674.102,-6.93889e-18,0.0276388
0.771484,0.0635621,0.0295762,-0.00282445,0.000461147,569.239,0,0.0233413
0.78125,0.0762923,0.035681,0.00417737,0.00043853,386.513,-6.93889e-18,0.0187176
0.791016,0.0762923,0.0411991,0.0109886,0.000301099,158.78,0,0.0156479
0.800781,0.0762923,0.0460669,0.0154582,0.000276211,-112.12,1.73472e-18,0.013952
0.810547,0.0762923,0.0491828,0.0175444,0.000183516,-369.135,0,0.0122257
0.820313,0.0716623,0.0507793,0.018171,0.000165454,-602.34,1.04083e-17,0.0114078
0.830078,0.0598504,0.0508615,0.0146307,0.00014376,-674.102,3.46945e-18,0.0147303
0.839844,0.0446198,0.0486772,0.00458633,0.000154395,-674.102,-6.93889e-18,0.0217986
0.849609,0.0260528,0.0443742,-0.00923413,0.000161353,-674.102,-1.38778e-17,0.028668
0.859375,0.00748463,0.0381907,-0.0187998,0.000176689,-674.102,1.38778e-17,0.0324765
0.869141,-0.00955028,0.0306485,-0.0186959,0.000280195,-674.102,6.93889e-18,0.0333109
0.878906,-0.0274794,0.0225629,-0.0120839,0.00076812,-672.871,6.93889e-18,0.0325888
0.888672,-0.0274794,0.0146244,-0.00429802,0.00215505,-511.462,1.04083e-17,0.0295223
0.898438,-0.0274794,0.00765601,0.00499744,0.00557152,-282.797,0,0.0225537
0.908203,-0.0274794,0.00225375,0.0180645,0.0120798,-26.9886,0,0.0140768
0.917969,-0.0256795,-0.000924829,0.0332586,0.0214989,169.815,-4.33681e-18,0.00626547
0.927734,-0.0127048,-0.0015829,0.0475668,0.0324348,309.865,-5.20417e-18,-0.00153615
0.9375,-0.00587664,-0.000385093,0.0640052,0.0430068,484.976,-6.93889e-18,-0.0127928
0.947266,0.00326667,0.000996826,0.0851667,0.0519907,645.393,-3.46945e-18,-0.0262079
0.957031,0.0148489,0.00146525,0.0933169,0.058523,589.51,0,-0.0339217
0.966797,0.0228726,0.0017291,0.0933169,0.0619005,267.709,-6.93889e-18,-0.0322383
0.976562,0.026547,0.00219751,0.0933169,0.0613587,-89.2459,0,-0.0257788
0.986328,0.0315935,0.00225973,0.0831341,0.0562522,-223.96,6.93889e-18,-0.0194679
0.996094,0.0365951,0.00207193,0.0680125,0.0479286,-188.368,3.46945e-18,-0.0112579
1.00586,0.0278366,0.00194348,0.0498915,0.0374424,-198.528,3.46945e-18,0.0021946
1.01562,0.00199643,0.00151683,0.025863,0.0257741,-239.057,6.93889e-18,0.0166232
1.02539,-0.0245642,0.0011352,0.00117241,0.0153349,-148.922,3.46945e-18,0.0269181
1.03516,-0.0274794,0.000684917,-0.0193207,0.00676863,30.5533,-6.93889e-18,0.0360209
1.04492,-0.0254757,0.000262134,-0.0334526,0.00132256,125.35,0,0.0483389
1.05469,-0.0188593,6.23291e-05,-0.0334526,-0.000636606,193.328,0,0.0614529
1.06445,-0.0155929,0.000248408,-0.0334526,-0.000599854,527.666,0,0.0647717
1.07422,-0.00493464,0.00149682,-0.0334526,-0.000130679,674.102,-6.93889e-18,0.0550115
1.08398,0.012399,0.00427733,-0.0334526,-0.000527622,674.102,-1.38778e-17,0.0419264
1.09375,0.0253868,0.00880679,-0.0171354,-0.000884062,674.102,-2.77556e-17,0.0343147
1.10352,0.0347848,0.0143103,-0.00440579,-0.000505107,674.102,6.93889e-18,0.029536
1.11328,0.0598509,0.0201533,0.00503775,0.000325195,674.102,-1.38778e-17,0.020575
1.12305,0.0762923,0.0263514,0.0206591,0.000898579,674.102,1.73472e-18,0.0109407
1.13281,0.0762923,0.0327259,0.0341879,0.00122051,285.28,5.20417e-18,0.00884447
1.14258,0.0762923,0.0384237,0.0378721,0.00111372,-212.062,3.46945e-18,0.00973527
1.15234,0.0762923,0.0431896,0.0400107,0.000576094,-511.078,6.93889e-18,0.00429318
1.16211,0.0748754,0.0469897,0.0466305,-0.000189463,-674.102,1.04083e-17,-0.0023602
1.17188,0.0651589,0.0488698,0.0435123,-0.00087293,-674.102,0,0.00527137
1.18164,0.0423389,0.0489338,0.013295,-0.00140962,-674.102,0,0.0282086
1.19141,0.00955641,0.0477886,-0.0313407,-0.00156987,-674.102,0,0.0461418
1.20117,-0.0115371,0.0445239,-0.0334526,-0.0014387,-674.102,4.85723e-17,0.0487894
1.21094,-0.024205,0.0393544,-0.0334526,-0.000998599,-674.102,-6.93889e-18,0.046898
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-667.907,0,0.0498955
1.23047,-0.0274794,0.0259518,-0.0308561,0.000714522,-563.133,6.93889e-18,0.0491819
1.24023,-0.0274794,0.0185807,-0.019452,0.0024871,-104.726,0,0.0341532
1.25,-0.0274794,0.0117635,0.00747061,0.00577607,468.667,-3.46945e-18,0.0155674
1.25977,-0.0217304,0.00609529,0.0338396,0.0115677,610.507,-6.93889e-18,0.00940358
1.26953,0.00187095,0.00210647,0.0464976,0.0201895,566.907,3.46945e-18,0.00618022
1.2793,-4.00035e-05,0.000131938,0.0676298,0.0306955,674.102,-2.08167e-17,-0.0165111
1.28906,0.0166946,0.000237305,0.0933169,0.0412534,674.102,-6.93889e-18,-0.0549386
1.29883,0.0477894,0.0011838,0.0933169,0.050378,674.102,-1.38778e-17,-0.0753346
1.30859,0.0528049,0.00141497,0.0933169,0.05709,324.046,0,-0.0625006
1.31836,0.0400415,0.0010195,0.0933169,0.0607104,-674.102,6.93889e-18,-0.0436109
1.32812,0.0569645,0.000890039,0.0933169,0.060707,-674.102,1.38778e-17,-0.0391423
1.33789,0.0762923,0.00109733,0.0865007,0.0567038,-477.111,0,-0.0314979
1.34766,0.0762923,0.00100465,0.0627216,0.0488681,-656.848,3.46945e-18,-0.00121721
1.35742,-0.00933688,0.000907427,0.0139665,0.0386965,-674.102,1.38778e-17,0.0307961
1.36719,-0.0274794,0.00100572,-0.0285554,0.027481,-594.838,6.93889e-18,0.0365025
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,104.452,0,0.0357531
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-43.6317,0,0.0650803
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,-574.72,0,0.108649
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,185.491,0,0.113966
1.41602,-0.0236846,0.00104064,-0.0334526,-0.00116593,674.102,-2.77556e-17,0.0714524
1.42578,0.0349248,0.00242936,-0.0334526,0.000113906,674.102,-6.93889e-17,0.0328104
1.43555,0.0399198,0.00509402,0.00997208,0.000954419,674.102,-4.16334e-17,0.0294373
1.44531,0.00915018,0.00935684,0.0134174,0.00103497,674.102,6.93889e-18,0.0270966
1.45508,0.0590269,0.0147441,0.0178514,0.00067021,674.102,-2.77556e-17,-0.00385195
1.46484,0.0762923,0.0206876,0.0619966,0.000913433,674.102,-2.77556e-17,-0.0307151
1.47461,0.0762923,0.0266566,0.0901224,0.000942246,405.325,-1.73472e-18,-0.0136636
1.48437,0.0762923,0.0328904,0.0652207,0.000743042,-674.102,6.93889e-18,0.0117248
1.49414,0.0762923,0.0389125,0.0537139,0.000539473,-674.102,1.04083e-17,-0.0130874
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,-227.856,0,-0.0561858
1.51367,0.0762923,0.0474363,0.0933169,0.000106187,-674.102,4.16334e-17,-0.0317765
1.52344,0.0485647,0.0494842,0.0351249,-1.71387e-06,-674.102,2.77556e-17,0.0562408
1.5332,-0.0274794,0.0494853,-0.0334526,-0.000121729,-674.102,5.55112e-17,0.108897
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,4.16334e-17,0.0858162
1.55273,-0.00216634,0.0443486,-0.0334526,-0.000419531,-316.837,1.38778e-17,0.0650168
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-501.186,0,0.0962582
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-674.102,0,0.11032
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,385.579,-6.93889e-18,0.0498847
1.5918,-0.0274794,0.0192269,0.0028294,0.000996255,674.102,1.38778e-17,-0.012645
1.60156,0.0571167,0.0125494,0.0655565,0.00345693,674.102,2.08167e-17,0.0118003
1.61133,0.0606542,0.00690164,0.0209203,0.00843536,-267.496,0,0.0575994
1.62109,-0.0175523,0.00255563,0.0125672,0.0163028,674.102,-2.08167e-17,-0.00555849
1.63086,0.046439,0.00010834,0.0933169,0.026552,674.102,-5.55112e-17,-0.145485
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,-2.77556e-17,-0.194408
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,-452.021,0,-0.111013
1.66016,-0.0199672,0.000158188,0.0933169,0.0555614,-674.102,2.77556e-17,-0.0453262
1.66992,0.0570564,-0.00048167,0.0933169,0.0601734,-674.102,5.55112e-17,-0.0822146
1.67969,0.0762923,-0.00151348,0.0933169,0.0610733,-211.023,0,-0.0936089
1.68945,0.0762923,-0.00190825,0.0933169,0.0581548,-674.102,2.77556e-17,0.0171977
1.69922,-0.0274794,-0.00190075,-0.0334526,0.0516382,-674.102,8.32667e-17,0.114724
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,-2.08167e-17,0.0581726
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,674.102,1.38778e-17,-0.0230191
1.72852,-0.0274794,-0.00150248,-0.01668,0.0204396,65.3203,0,0.0792507
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-674.102,1.11022e-16,0.270445
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,-674.102,0,0.26975
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,-5.55112e-17,0.0693484
1.76758,0.0762923,0.00140827,0.0166425,-0.00234694,674.102,-2.77556e-16,-0.043932
1.77734,0.0762923,0.00281213,0.0933169,-0.00103462,674.102,-2.77556e-17,0.0362986
1.78711,-0.0274794,0.00549221,0.0424317,0.000795762,25.4751,0,0.0680822
1.79688,-0.0274794,0.00937951,0.0182187,0.00140672,674.102,-4.16334e-17,-0.0913771
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,-5.55112e-17,-0.197015
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,225.409,-6.93889e-18,-0.0461994
1.82617,0.0762923,0.0263677,0.0544526,0.00123513,-674.102,2.77556e-17,0.113529
1.83594,-0.0159817,0.0319887,-0.0334526,0.000847251,-674.102,-2.77556e-17,-0.0338982
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,674.102,0,-0.285424
1.85547,0.0762923,0.0423978,0.0933169,-0.000601113,347.725,0,-0.187091
1.86523,0.0649712,0.0459164,0.0933169,-0.000888076,-674.102,1.11022e-16,0.193301
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,1.11022e-16,0.332973
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,2.77556e-17,0.115133
1.89453,0.0762923,0.0473992,-0.0334526,-0.000258779,674.102,-5.55112e-17,0.0160034
1.9043,0.0762923,0.0444464,-0.0334526,0.000306255,-541.609,0,0.249767
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,-674.102,0,0.357051
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,6.93889e-18,0.0338521
1.93359,-0.0274794,0.0275503,0.0933169,0.00140178,674.102,-1.66533e-16,-0.237483
1.94336,0.0762923,0.0204932,0.0933169,0.00220242,674.102,-4.16334e-17,0.0186578
1.95312,0.0762923,0.0136792,-0.0334526,0.00400931,-674.102,0,0.370104
1.96289,-0.0274794,0.00748097,-0.0334526,0.00778301,-255.938,0,0.111404
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,-1.11022e-16,-0.503965
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,-3.33067e-16,-0.589282
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,-674.102,1.38778e-16,-0.0919962
2.00195,-0.0274794,0.000211289,0.0933169,0.0449865,-674.102,1.11022e-16,0.110217
2.01172,-0.0274794,0.00143657,-0.0334526,0.0533634,-674.102,5.55112e-17,-0.268336
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,674.102,-5.55112e-17,-0.396797
2.03125,0.0762923,0.00187595,0.0933169,0.0610966,-674.102,1.66533e-16,0.171243
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,-674.102,-1.11022e-16,0.563523
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,1.38778e-17,0.0605779
2.06055,-0.0274794,0.00141267,0.0933169,0.0449806,674.102,-1.11022e-16,-0.488315
2.07031,0.0762923,0.00085478,0.0933169,0.0339963,674.102,-4.16334e-17,0.0161065
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,-674.102,6.66134e-16,0.942946
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,-674.102,2.22045e-16,0.814448


==> data/ENAW7075_averaging/IBS_results_ENAW7075_manual_steel_v_Time_n3.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,5.39335e-05,0.000325283,-6.40046e-08,-3.13037e-05,-0.00515732,5.29396e-23,3.46213e-07
0.0195312,0.000572428,0.00145576,-9.99793e-07,-2.45801e-05,-0.0882004,8.47033e-22,5.72476e-06
0.0292969,0.00187524,0.0031522,-4.25011e-06,-3.13477e-05,-0.469581,0,2.83274e-05
0.0390625,0.00356057,0.00522776,-2.58975e-06,-3.23145e-05,-0.846305,1.35525e-20,4.16542e-05
0.0488281,0.00560075,0.0078232,2.56711e-06,-2.56787e-05,-0.768972,0,3.34985e-05
0.0585938,0.00807426,0.0105606,-1.43216e-05,-3.62988e-05,-1.96015,0,0.000125318
0.0683594,0.0107224,0.013441,-0.000151139,-2.84912e-05,-15.0329,0,0.00094947
0.078125,0.0133707,0.0162864,-0.000351354,-2.74512e-05,-49.5623,0,0.00280887
0.0878906,0.0159226,0.0188754,-0.000401093,-1.7959e-05,-96.1505,0,0.00502784
0.0976562,0.0182491,0.0210027,-0.000402479,-2.64697e-05,-148.414,0,0.00775425
0.107422,0.0199589,0.0226007,-0.000355237,-2.25146e-05,-209.338,-3.46945e-18,0.010979
0.117187,0.0204436,0.0234831,-0.000190862,-2.97656e-05,-274.077,3.46945e-18,0.0141681
0.126953,0.0195739,0.0236443,-3.94389e-05,-3.68115e-05,-335.148,6.93889e-18,0.0173766
0.136719,0.0180696,0.0230373,0.00014457,-2.93848e-05,-390.795,6.93889e-18,0.0204154
0.146484,0.0159133,0.0215,0.000411168,-2.82422e-05,-438.375,6.93889e-18,0.0228808
0.15625,0.0126634,0.0191921,0.000508339,-2.97656e-05,-472.667,6.93889e-18,0.0247623
0.166016,0.00909333,0.0163132,0.000552874,-1.02832e-05,-488.673,0,0.0258097
0.175781,0.00578142,0.0128817,0.00129948,0.000444448,-484.652,-3.46945e-18,0.0257286
0.185547,0.00248813,0.00923202,0.00374154,0.00264586,-453.794,3.46945e-18,0.024147
0.195313,-0.00061252,0.00577389,0.0079106,0.00785448,-398.844,6.93889e-18,0.0216129
0.205078,-0.00265094,0.00275911,0.0130961,0.0158505,-331.672,3.46945e-18,0.018437
0.214844,-0.00335963,0.000988257,0.0192071,0.02639,-254.032,3.46945e-18,0.014322
0.224609,-0.00302074,0.00063334,0.0259917,0.0371991,-167.364,1.73472e-18,0.00983623
0.234375,-0.0016015,0.000544761,0.0328281,0.0470364,-81.1641,8.67362e-19,0.00538417
0.244141,0.000193848,0.000458276,0.0394775,0.0555504,-6.84931,0,0.00135639
0.253906,0.00175074,0.000388857,0.0455254,0.0607105,50.8413,6.50521e-19,-0.00178684
0.263672,0.00320432,0.000321943,0.0503435,0.0622113,91.0915,-8.67362e-19,-0.00393717
0.273438,0.00435331,0.000278203,0.053522,0.0596548,98.7036,8.67362e-19,-0.00419568
0.283203,0.00523665,0.000236455,0.0547177,0.0531441,71.8175,-8.67362e-19,-0.00300219
0.292969,0.00585573,0.00020291,0.0534764,0.0434889,43.8306,-1.0842e-18,-0.0014748
0.302734,0.00570852,0.000188584,0.0493182,0.0322776,34.2894,-4.33681e-19,0.0012449
0.3125,0.00509715,0.000171021,0.0430258,0.021112,49.6343,0,0.00446987
0.322266,0.00433457,0.00015835,0.0349324,0.0112636,82.4248,0,0.00824261
0.332031,0.00301086,0.000164927,0.0250897,0.00403752,126.386,-1.73472e-18,0.0126017
0.341797,0.00242298,0.000188921,0.0147201,0.000360967,182.557,0,0.0167537
0.351562,0.00353497,0.000364131,0.00487039,-0.000352808,248.703,-3.46945e-18,0.0203665
0.361328,0.00725314,0.0012336,-0.00389222,6.92578e-05,321.093,0,0.023333
0.371094,0.0133192,0.00365938,-0.0105289,4.88525e-05,393.108,-3.46945e-18,0.0257507
0.380859,0.0205773,0.00778399,-0.0139255,-0.000111504,456.963,0,0.0269578
0.390625,0.0286003,0.0127188,-0.0133302,-0.000386294,518.144,-3.46945e-18,0.0263613
0.400391,0.0366765,0.0183595,-0.0101417,-0.000715723,560.041,0,0.0254362
0.410156,0.0447804,0.0247032,-0.00678043,-0.000797314,546.916,0,0.0246467
0.419922,0.0522524,0.0308596,-0.00373137,-0.000690996,466.405,0,0.0238907
0.429687,0.057657,0.0368246,-0.000874731,-0.000341924,339.846,0,0.0232314
0.439453,0.0615052,0.0423273,0.00222724,0.000449473,195.834,-3.46945e-18,0.0221151
0.449219,0.0636107,0.0464037,0.00490869,0.00146858,23.8774,0,0.0219182
0.458984,0.0618197,0.0490879,0.00645649,0.00226816,-169.622,0,0.022291
0.46875,0.0554804,0.050298,0.0068026,0.00235266,-351.425,0,0.0227051
0.478516,0.0455848,0.0496739,0.00593992,0.0016625,-508.109,6.93889e-18,0.0235659
0.488281,0.03511,0.0472034,0.00400465,0.000731631,-645.266,0,0.0250788
0.498047,0.023629,0.0428634,0.000832898,-0.000176777,-674.102,6.93889e-18,0.0273641
0.507812,0.0102631,0.0370011,-0.0033238,-0.000867744,-674.102,1.04083e-17,0.0301341
0.517578,-0.0024136,0.0300253,-0.00548553,-0.00122937,-674.102,-6.93889e-18,0.0314284
0.527344,-0.0125685,0.0225397,-0.00369507,-0.00100708,-648.312,6.93889e-18,0.0301453
0.537109,-0.0208061,0.0151106,0.0013143,0.000650449,-518.338,1.73472e-17,0.0268123
0.546875,-0.0268577,0.00844137,0.0084783,0.00495494,-386.832,6.93889e-18,0.0225884
0.556641,-0.0274794,0.0032181,0.0174874,0.0125772,-252.989,3.46945e-18,0.0167643
0.566406,-0.0244635,0.000193638,0.0287537,0.0226493,-95.0542,0,0.00902498
0.576172,-0.0165923,-0.000427778,0.0403642,0.033832,50.0461,0,0.0021028
0.585937,-0.00853533,8.60156e-05,0.0512812,0.0444591,143.487,-2.1684e-18,-0.00381408
0.595703,-0.00220435,0.000217705,0.0616674,0.0530747,203.249,-1.73472e-18,-0.00950804
0.605469,0.00258487,8.69092e-05,0.0709663,0.0594375,256.287,-3.46945e-18,-0.014537
0.615234,0.00795795,5.06689e-05,0.0772603,0.0621086,256.965,3.46945e-18,-0.0165823
0.625,0.0120679,-4.53516e-05,0.0789144,0.0603083,162.541,-1.73472e-18,-0.0148917
0.634766,0.0120157,-7.28613e-05,0.0750458,0.0550389,24.2619,0,-0.0104324
0.644531,0.00952904,-0.000164033,0.0665054,0.0460559,-52.8727,0,-0.00505939
0.654297,0.00674675,-5.36719e-05,0.0544023,0.0351408,-51.9205,2.1684e-19,0.00120075
0.664062,0.00204472,5.63525e-05,0.0396375,0.0238615,-24.049,0,0.00911853
0.673828,-0.00673257,9.76904e-05,0.02185,0.0136041,7.5799,0,0.0184142
0.683594,-0.0168294,0.000120747,0.00301437,0.00571443,77.3273,-3.46945e-18,0.026676
0.693359,-0.021511,0.00026061,-0.0125115,0.00102277,203.807,0,0.0321313
0.703125,-0.0181221,0.000438662,-0.0250072,-0.000296514,345.895,0,0.0363942
0.712891,-0.0110383,0.000938042,-0.0334526,0.000237246,466.651,0,0.0406736
0.722656,-0.00279762,0.00273987,-0.0334526,0.000666489,581.448,-6.93889e-18,0.0424968
0.732422,0.00878029,0.00635265,-0.0334526,0.00056313,674.102,-6.93889e-18,0.0381465
0.742187,0.0250413,0.0112302,-0.0272528,0.00053603,674.102,-6.93889e-18,0.0310619
0.751953,0.0412745,0.0167895,-0.0151191,0.000607603,674.102,-1.04083e-17,0.0263063
0.761719,0.0551146,0.0230276,-0.00569833,0.00054312,674.102,-3.46945e-18,0.0239237
0.771484,0.0678085,0.0295762,0.00308141,0.000461147,614.304,0,0.0191929
0.78125,0.0762923,0.035681,0.0126364,0.00043853,423.273,-1.04083e-17,0.0133299
0.791016,0.0762923,0.0411991,0.0208152,0.000301099,173.86,-1.73472e-18,0.0110287
0.800781,0.0762923,0.0460669,0.0241163,0.000276211,-187.429,0,0.0124462
0.810547,0.0762923,0.0491828,0.02342,0.000183516,-513.647,5.20417e-18,0.0137423
0.820313,0.0725929,0.0507793,0.0211852,0.000165454,-674.102,6.93889e-18,0.0139685
0.830078,0.0583708,0.0508615,0.016375,0.00014376,-674.102,6.93889e-18,0.0166711
0.839844,0.0414307,0.0486772,0.00546057,0.000154395,-674.102,2.08167e-17,0.02476
0.849609,0.0170655,0.0443742,-0.0123186,0.000161353,-674.102,1.38778e-17,0.0352266
0.859375,-0.00651014,0.0381907,-0.0263566,0.000176689,-674.102,0,0.0400459
0.869141,-0.0206005,0.0306485,-0.0286192,0.000280195,-674.102,1.38778e-17,0.0385683
0.878906,-0.0274794,0.0225629,-0.023156,0.00076812,-613.941,0,0.0362877
0.888672,-0.0274794,0.0146244,-0.0175761,0.00215505,-423.348,6.93889e-18,0.0352704
0.898438,-0.0274794,0.00765601,-0.00767201,0.00557152,-221.063,3.46945e-18,0.0275474
0.908203,-0.0274794,0.00225375,0.011808,0.0120798,115.726,0,0.011997
0.917969,-0.0270559,-0.000924829,0.034457,0.0214989,418.323,-3.46945e-18,-0.00103267
0.927734,-0.00474101,-0.0015829,0.0513311,0.0324348,456.082,3.46945e-18,-0.00616701
0.9375,0.00633779,-0.000385093,0.0673252,0.0430068,399.073,-5.20417e-18,-0.0135042
0.947266,0.0141819,0.000996826,0.0890786,0.0519907,521.769,6.93889e-18,-0.0287501
0.957031,0.0293684,0.00146525,0.0933169,0.058523,658.474,0,-0.0409648
0.966797,0.0425393,0.0017291,0.0933169,0.0619005,410.204,-6.93889e-18,-0.0386312
0.976562,0.0390141,0.00219751,0.0933169,0.0613587,-140.804,0,-0.026794
0.986328,0.0262957,0.00225973,0.0933169,0.0562522,-451.988,0,-0.018752
0.996094,0.0239396,0.00207193,0.0767098,0.0479286,-380.24,0,-0.0129841
1.00586,0.0264204,0.00194348,0.0561898,0.0374424,-309.204,1.73472e-18,0.000623196
1.01562,0.0089987,0.00151683,0.0225707,0.0257741,-443.335,3.46945e-18,0.0238499
1.02539,-0.0274794,0.0011352,-0.0147461,0.0153349,-436.002,1.38778e-17,0.0410733
1.03516,-0.0274794,0.000684917,-0.0334526,0.00676863,-43.5443,0,0.0433703
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,402.847,0,0.0443823
1.05469,-0.0274794,6.23291e-05,-0.0334526,-0.000636606,471.523,0,0.0596359
1.06445,-0.0274794,0.000248408,-0.0334526,-0.000599854,420.221,-1.38778e-17,0.072802
1.07422,-0.0234157,0.00149682,-0.0334526,-0.000130679,674.102,-2.08167e-17,0.060924
1.08398,0.00995432,0.00427733,-0.0334526,-0.000527622,674.102,0,0.0343673
1.09375,0.0491385,0.00880679,-0.0168526,-0.000884062,674.102,0,0.0241847
1.10352,0.0610876,0.0143103,-0.00167408,-0.000505107,674.102,-1.04083e-17,0.0297785
1.11328,0.0584032,0.0201533,0.0115798,0.000325195,674.102,6.93889e-18,0.0202996
1.12305,0.0762923,0.0263514,0.0392757,0.000898579,674.102,0,-0.00438904
1.13281,0.0762923,0.0327259,0.0650762,0.00122051,620.438,3.46945e-18,-0.0124478
1.14258,0.0762923,0.0384237,0.0632606,0.00111372,-323.68,-1.73472e-18,0.00637467
1.15234,0.0762923,0.0431896,0.0456008,0.000576094,-674.102,1.04083e-17,0.018809
1.16211,0.0689266,0.0469897,0.0423965,-0.000189463,-674.102,1.38778e-17,0.00517294
1.17188,0.062708,0.0488698,0.051736,-0.00087293,-674.102,-3.46945e-18,-0.00568214
1.18164,0.0550386,0.0489338,0.0314335,-0.00140962,-674.102,0,0.021073
1.19141,-0.00235494,0.0477886,-0.0285598,-0.00156987,-674.102,-6.93889e-18,0.0623227
1.20117,-0.0274794,0.0445239,-0.0334526,-0.0014387,-674.102,0,0.0708494
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,1.38778e-17,0.0466468
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-241.663,0,0.0422462
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-408.161,0,0.0684197
1.24023,-0.0274794,0.0185807,-0.0334526,0.0024871,-442.82,0,0.0645051
1.25,-0.0274794,0.0117635,-0.0147294,0.00577607,674.102,-3.46945e-18,0.00878601
1.25977,-0.0274794,0.00609529,0.055119,0.0115677,674.102,0,-0.0318069
1.26953,0.0376989,0.00210647,0.0756618,0.0201895,674.102,-6.93889e-18,-0.0100003
1.2793,0.0262466,0.000131938,0.0639989,0.0306955,69.6096,0,0.00909207
1.28906,0.00768765,0.000237305,0.0933169,0.0412534,555.275,0,-0.0409321
1.29883,0.0683785,0.0011838,0.0933169,0.050378,674.102,0,-0.106447
1.30859,0.0762923,0.00141497,0.0933169,0.05709,674.102,-1.38778e-17,-0.0931569
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,-674.102,3.46945e-18,-0.0292766
1.32812,-0.00411324,0.000890039,0.0933169,0.060707,-674.102,4.85723e-17,-0.0141415
1.33789,0.000103764,0.00109733,0.0933169,0.0567038,-674.102,-6.93889e-18,-0.05322
1.34766,0.0762923,0.00100465,0.0933169,0.0488681,23.8667,0,-0.0397917
1.35742,0.0762923,0.000907427,0.0204265,0.0386965,-674.102,1.38778e-17,0.0554169
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,-674.102,-1.38778e-17,0.113855
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-566.825,6.93889e-18,0.0606662
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,674.102,-6.93889e-18,0.00571741
1.39648,-0.00247105,0.000538096,-0.0334526,0.00168277,674.102,-1.38778e-17,0.0736859
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,-674.102,2.77556e-17,0.171053
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,-240.453,0,0.124595
1.42578,-0.015058,0.00242936,-0.0334526,0.000113906,674.102,-2.77556e-17,-0.0165233
1.43555,0.0762923,0.00509402,0.0422925,0.000954419,674.102,-1.249e-16,-0.0373477
1.44531,0.0762923,0.00935684,0.0233474,0.00103497,674.102,0,0.0635847
1.45508,0.00999506,0.0147441,-0.0211687,0.00067021,-563.904,0,0.0649235
1.46484,0.0273957,0.0206876,0.084446,0.000913433,674.102,1.38778e-17,-0.0871125
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,674.102,2.77556e-17,-0.148672
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-489.753,5.20417e-18,-0.000348707
1.49414,0.0762923,0.0389125,0.00855144,0.000539473,-674.102,2.77556e-17,0.121535
1.50391,-0.0274794,0.0438881,-0.00698458,0.000358301,-674.102,-4.16334e-17,0.00926519
1.51367,0.0709883,0.0474363,0.0933169,0.000106187,674.102,0,-0.140823
1.52344,0.0762923,0.0494842,0.0933169,-1.71387e-06,171.175,0,-0.0325287
1.5332,-0.00261195,0.0494853,-0.0334526,-0.000121729,-674.102,-2.77556e-17,0.211506
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,8.32667e-17,0.219809
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-673.147,1.73472e-18,-0.00388184
1.5625,0.0762923,0.0393582,-0.0129893,-0.00048145,674.102,-2.77556e-17,-0.0438659
1.57227,0.0762923,0.0330111,-0.0334526,-0.000301787,-674.102,2.77556e-17,0.198269
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,-674.102,0,0.281574
1.5918,-0.0274794,0.0192269,-0.0334526,0.000996255,674.102,0,-0.0307132
1.60156,-0.0182155,0.0125494,0.0933169,0.00345693,674.102,1.66533e-16,-0.276147
1.61133,0.0762923,0.00690164,0.0933169,0.00843536,674.102,-4.16334e-17,-0.0540415
1.62109,0.0762923,0.00255563,-0.0334526,0.0163028,-674.102,2.77556e-17,0.234428
1.63086,-0.0274794,0.00010834,-0.0334526,0.026552,-674.102,0,0.017533
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,5.55112e-17,-0.415592
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,674.102,0,-0.347211
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-674.102,4.16334e-17,0.124217
1.66992,-0.0274794,-0.00048167,-0.0334526,0.0601734,-674.102,0,0.197904
1.67969,-0.0274794,-0.00151348,0.0933169,0.0610733,-674.102,0,-0.250693
1.68945,0.0762923,-0.00190825,0.0933169,0.0581548,674.102,0,-0.36968
1.69922,0.0762923,-0.00190075,0.0933169,0.0516382,-674.102,5.55112e-17,0.201356
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,1.11022e-16,0.601771
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-674.102,-5.55112e-17,0.135901
1.72852,-0.0274794,-0.00150248,0.0933169,0.0204396,674.102,-1.11022e-16,-0.420649
1.73828,0.0762923,-0.00102555,0.0933169,0.0103183,674.102,0,-0.0433538
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,-674.102,0,0.716256
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,-674.102,1.11022e-16,0.511882
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,0,-0.427653
1.77734,0.0762923,0.00281213,0.0933169,-0.00103462,674.102,0,-0.537063
1.78711,0.0762923,0.00549221,0.0933169,0.000795762,674.102,0,0.375514
1.79688,-0.0274794,0.00937951,-0.0334526,0.00140672,-674.102,0,0.62995
1.80664,-0.0274794,0.014611,-0.00725698,0.00147825,674.102,0,-0.423984
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,674.102,-2.22045e-16,-1.05159
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,674.102,-6.93889e-17,-0.0427687
1.83594,0.0762923,0.0319887,-0.0334526,0.000847251,-674.102,0,1.0088
1.8457,-0.0274794,0.0374251,-0.0334526,-0.000144814,-674.102,1.11022e-16,0.249239
1.85547,-0.0274794,0.0423978,0.0933169,-0.000601113,674.102,0,-1.0944
1.86523,0.0762923,0.0459164,0.0933169,-0.000888076,674.102,1.11022e-16,-0.599669
1.875,0.0762923,0.0478971,-0.0334526,-0.000999082,-674.102,2.22045e-16,1.13361
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,6.66134e-16,1.19765
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,674.102,0,-0.602734
1.9043,0.0762923,0.0444464,0.0933169,0.000306255,674.102,-4.44089e-16,-1.10676
1.91406,0.0762923,0.0402127,0.0933169,0.000665918,-674.102,0,0.807943
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,-674.102,0,1.86586
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,-674.102,0,-0.137597
1.94336,0.0762923,0.0204932,0.0933169,0.00220242,674.102,0,-2.07807
1.95312,0.0762923,0.0136792,0.0933169,0.00400931,674.102,-4.44089e-16,-0.523598
1.96289,0.0762923,0.00748097,-0.0334526,0.00778301,-674.102,8.88178e-16,2.01915
1.97266,-0.0274794,0.00290732,-0.0334526,0.0143411,-674.102,4.44089e-16,0.942518
1.98242,-0.0274794,0.000149927,0.0933169,0.0236799,674.102,0,-2.27768
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,674.102,-1.33227e-15,-2.10192
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,0,1.476
2.01172,-0.0274794,0.00143657,-0.0334526,0.0533634,-674.102,-8.88178e-16,2.29497
2.02148,-0.0274794,0.00206681,-0.0334526,0.0588984,344.089,0,-1.36513
2.03125,0.0762923,0.00187595,0.0933169,0.0610966,674.102,-8.88178e-16,-3.15104
2.04102,0.0762923,0.00146165,0.0933169,0.0595412,674.102,0,0.697888
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,-1.77636e-15,4.06816
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-674.102,6.66134e-16,0.864734
2.07031,-0.0274794,0.00085478,0.0933169,0.0339963,674.102,-8.88178e-16,-3.85697
2.08008,0.0762923,0.000520913,0.0933169,0.0226342,674.102,-4.44089e-16,-1.67763
2.08984,0.0762923,0.000576958,-0.0334526,0.0124467,-674.102,0,4.26034


==> data/ENAW7075_averaging/IBS_results_ENAW7075_manual_steel_v_Time_n5.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,5.39335e-05,0.000325283,-6.40046e-08,-3.13037e-05,-0.00515732,5.29396e-23,3.46213e-07
0.0195312,0.000572428,0.00145576,-9.99793e-07,-2.45801e-05,-0.0882004,8.47033e-22,5.72476e-06
0.0292969,0.00187524,0.0031522,-4.25011e-06,-3.13477e-05,-0.469581,0,2.83274e-05
0.0390625,0.00356057,0.00522776,-2.58975e-06,-3.23145e-05,-0.846305,1.35525e-20,4.16542e-05
0.0488281,0.00560075,0.0078232,2.56711e-06,-2.56787e-05,-0.768972,0,3.34985e-05
0.0585938,0.00807426,0.0105606,-1.43216e-05,-3.62988e-05,-1.96015,0,0.000125318
0.0683594,0.0107224,0.013441,-0.000151139,-2.84912e-05,-15.0329,0,0.00094947
0.078125,0.0133707,0.0162864,-0.000351354,-2.74512e-05,-49.5623,0,0.00280887
0.0878906,0.0159226,0.0188754,-0.000401093,-1.7959e-05,-96.1505,0,0.00502784
0.0976562,0.0182491,0.0210027,-0.000402479,-2.64697e-05,-148.414,0,0.00775425
0.107422,0.0199589,0.0226007,-0.000355237,-2.25146e-05,-209.338,-3.46945e-18,0.010979
0.117187,0.0204436,0.0234831,-0.000190862,-2.97656e-05,-274.077,3.46945e-18,0.0141681
0.126953,0.0195739,0.0236443,-3.94389e-05,-3.68115e-05,-335.148,6.93889e-18,0.0173766
0.136719,0.0180696,0.0230373,0.00014457,-2.93848e-05,-390.795,6.93889e-18,0.0204154
0.146484,0.0159133,0.0215,0.000411168,-2.82422e-05,-438.375,6.93889e-18,0.0228808
0.15625,0.0126634,0.0191921,0.000508339,-2.97656e-05,-472.667,6.93889e-18,0.0247623
0.166016,0.00909333,0.0163132,0.000552874,-1.02832e-05,-488.673,0,0.0258097
0.175781,0.00578142,0.0128817,0.00129948,0.000444448,-484.652,-3.46945e-18,0.0257286
0.185547,0.00248813,0.00923202,0.00374154,0.00264586,-453.794,3.46945e-18,0.024147
0.195313,-0.00061252,0.00577389,0.0079106,0.00785448,-398.844,6.93889e-18,0.0216129
0.205078,-0.00265094,0.00275911,0.0130961,0.0158505,-331.672,3.46945e-18,0.018437
0.214844,-0.00335963,0.000988257,0.0192071,0.02639,-254.032,3.46945e-18,0.014322
0.224609,-0.00302074,0.00063334,0.0259917,0.0371991,-167.364,1.73472e-18,0.00983623
0.234375,-0.0016015,0.000544761,0.0328281,0.0470364,-81.1641,8.67362e-19,0.00538417
0.244141,0.000193848,0.000458276,0.0394775,0.0555504,-6.84931,0,0.00135639
0.253906,0.00175074,0.000388857,0.0455254,0.0607105,50.8413,6.50521e-19,-0.00178684
0.263672,0.00320432,0.000321943,0.0503435,0.0622113,91.0915,-8.67362e-19,-0.00393717
0.273438,0.00435331,0.000278203,0.053522,0.0596548,98.7036,8.67362e-19,-0.00419568
0.283203,0.00523665,0.000236455,0.0547177,0.0531441,71.8175,-8.67362e-19,-0.00300219
0.292969,0.00585573,0.00020291,0.0534764,0.0434889,43.8306,-1.0842e-18,-0.0014748
0.302734,0.00570852,0.000188584,0.0493182,0.0322776,34.2894,-4.33681e-19,0.0012449
0.3125,0.00509715,0.000171021,0.0430258,0.021112,49.6343,0,0.00446987
0.322266,0.00433457,0.00015835,0.0349324,0.0112636,82.4248,0,0.00824261
0.332031,0.00301086,0.000164927,0.0250897,0.00403752,126.386,-1.73472e-18,0.0126017
0.341797,0.00242298,0.000188921,0.0147201,0.000360967,182.557,0,0.0167537
0.351562,0.00353497,0.000364131,0.00487039,-0.000352808,248.703,-3.46945e-18,0.0203665
0.361328,0.00725314,0.0012336,-0.00389222,6.92578e-05,321.093,0,0.023333
0.371094,0.0133192,0.00365938,-0.0105289,4.88525e-05,393.108,-3.46945e-18,0.0257507
0.380859,0.0205773,0.00778399,-0.0139255,-0.000111504,456.963,0,0.0269578
0.390625,0.0286003,0.0127188,-0.0133302,-0.000386294,518.144,-3.46945e-18,0.0263613
0.400391,0.0366765,0.0183595,-0.0101417,-0.000715723,560.041,0,0.0254362
0.410156,0.0447804,0.0247032,-0.00678043,-0.000797314,546.916,0,0.0246467
0.419922,0.0522524,0.0308596,-0.00373137,-0.000690996,466.405,0,0.0238907
0.429687,0.057657,0.0368246,-0.000874731,-0.000341924,339.846,0,0.0232314
0.439453,0.0615052,0.0423273,0.00222724,0.000449473,195.834,-3.46945e-18,0.0221151
0.449219,0.0636107,0.0464037,0.00490869,0.00146858,23.8774,0,0.0219182
0.458984,0.0618197,0.0490879,0.00645649,0.00226816,-169.622,0,0.022291
0.46875,0.0554804,0.050298,0.0068026,0.00235266,-351.425,0,0.0227051
0.478516,0.0455848,0.0496739,0.00593992,0.0016625,-508.109,6.93889e-18,0.0235659
0.488281,0.03511,0.0472034,0.00400465,0.000731631,-645.266,0,0.0250788
0.498047,0.023629,0.0428634,0.000832898,-0.000176777,-674.102,6.93889e-18,0.0273641
0.507812,0.0102631,0.0370011,-0.0033238,-0.000867744,-674.102,1.04083e-17,0.0301341
0.517578,-0.0024136,0.0300253,-0.00548553,-0.00122937,-674.102,-6.93889e-18,0.0314284
0.527344,-0.0125685,0.0225397,-0.00369507,-0.00100708,-648.312,6.93889e-18,0.0301453
0.537109,-0.0208061,0.0151106,0.0013143,0.000650449,-518.338,1.73472e-17,0.0268123
0.546875,-0.0268577,0.00844137,0.0084783,0.00495494,-386.832,6.93889e-18,0.0225884
0.556641,-0.0274794,0.0032181,0.0174874,0.0125772,-252.989,3.46945e-18,0.0167643
0.566406,-0.0244635,0.000193638,0.0287537,0.0226493,-95.0542,0,0.00902498
0.576172,-0.0165923,-0.000427778,0.0403642,0.033832,50.0461,0,0.0021028
0.585937,-0.00853533,8.60156e-05,0.0512812,0.0444591,143.487,-2.1684e-18,-0.00381408
0.595703,-0.00220435,0.000217705,0.0616674,0.0530747,203.249,-1.73472e-18,-0.00950804
0.605469,0.00258487,8.69092e-05,0.0709663,0.0594375,256.287,-3.46945e-18,-0.014537
0.615234,0.00795795,5.06689e-05,0.0772603,0.0621086,256.965,3.46945e-18,-0.0165823
0.625,0.0120679,-4.53516e-05,0.0789144,0.0603083,162.541,-1.73472e-18,-0.0148917
0.634766,0.0120157,-7.28613e-05,0.0750458,0.0550389,24.2619,0,-0.0104324
0.644531,0.00952904,-0.000164033,0.0665054,0.0460559,-52.8727,0,-0.00505939
0.654297,0.00674675,-5.36719e-05,0.0544023,0.0351408,-51.9205,2.1684e-19,0.00120075
0.664062,0.00204472,5.63525e-05,0.0396375,0.0238615,-24.049,0,0.00911853
0.673828,-0.00673257,9.76904e-05,0.02185,0.0136041,7.5799,0,0.0184142
0.683594,-0.0168294,0.000120747,0.00301437,0.00571443,77.3273,-3.46945e-18,0.026676
0.693359,-0.021511,0.00026061,-0.0125115,0.00102277,203.807,0,0.0321313
0.703125,-0.0181221,0.000438662,-0.0250072,-0.000296514,345.895,0,0.0363942
0.712891,-0.0110383,0.000938042,-0.0334526,0.000237246,466.651,0,0.0406736
0.722656,-0.00279762,0.00273987,-0.0334526,0.000666489,581.448,-6.93889e-18,0.0424968
0.732422,0.00878029,0.00635265,-0.0334526,0.00056313,674.102,-6.93889e-18,0.0381465
0.742187,0.0250413,0.0112302,-0.0272528,0.00053603,674.102,-6.93889e-18,0.0310619
0.751953,0.0412745,0.0167895,-0.0151191,0.000607603,674.102,-1.04083e-17,0.0263063
0.761719,0.0551146,0.0230276,-0.00569833,0.00054312,674.102,-3.46945e-18,0.0239237
0.771484,0.0678085,0.0295762,0.00308141,0.000461147,614.304,0,0.0191929
0.78125,0.0762923,0.035681,0.0126364,0.00043853,423.273,-1.04083e-17,0.0133299
0.791016,0.0762923,0.0411991,0.0208152,0.000301099,173.86,-1.73472e-18,0.0110287
0.800781,0.0762923,0.0460669,0.0241163,0.000276211,-187.429,0,0.0124462
0.810547,0.0762923,0.0491828,0.02342,0.000183516,-513.647,5.20417e-18,0.0137423
0.820313,0.0725929,0.0507793,0.0211852,0.000165454,-674.102,6.93889e-18,0.0139685
0.830078,0.0583708,0.0508615,0.016375,0.00014376,-674.102,6.93889e-18,0.0166711
0.839844,0.0414307,0.0486772,0.00546057,0.000154395,-674.102,2.08167e-17,0.02476
0.849609,0.0170655,0.0443742,-0.0123186,0.000161353,-674.102,1.38778e-17,0.0352266
0.859375,-0.00651014,0.0381907,-0.0263566,0.000176689,-674.102,0,0.0400459
0.869141,-0.0206005,0.0306485,-0.0286192,0.000280195,-674.102,1.38778e-17,0.0385683
0.878906,-0.0274794,0.0225629,-0.023156,0.00076812,-613.941,0,0.0362877
0.888672,-0.0274794,0.0146244,-0.0175761,0.00215505,-423.348,6.93889e-18,0.0352704
0.898438,-0.0274794,0.00765601,-0.00767201,0.00557152,-221.063,3.46945e-18,0.0275474
0.908203,-0.0274794,0.00225375,0.011808,0.0120798,115.726,0,0.011997
0.917969,-0.0270559,-0.000924829,0.034457,0.0214989,418.323,-3.46945e-18,-0.00103267
0.927734,-0.00474101,-0.0015829,0.0513311,0.0324348,456.082,3.46945e-18,-0.00616701
0.9375,0.00633779,-0.000385093,0.0673252,0.0430068,399.073,-5.20417e-18,-0.0135042
0.947266,0.0141819,0.000996826,0.0890786,0.0519907,521.769,6.93889e-18,-0.0287501
0.957031,0.0293684,0.00146525,0.0933169,0.058523,658.474,0,-0.0409648
0.966797,0.0425393,0.0017291,0.0933169,0.0619005,410.204,-6.93889e-18,-0.0386312
0.976562,0.0390141,0.00219751,0.0933169,0.0613587,-140.804,0,-0.026794
0.986328,0.0262957,0.00225973,0.0933169,0.0562522,-451.988,0,-0.018752
0.996094,0.0239396,0.00207193,0.0767098,0.0479286,-380.24,0,-0.0129841
1.00586,0.0264204,0.00194348,0.0561898,0.0374424,-309.204,1.73472e-18,0.000623196
1.01562,0.0089987,0.00151683,0.0225707,0.0257741,-443.335,3.46945e-18,0.0238499
1.02539,-0.0274794,0.0011352,-0.0147461,0.0153349,-436.002,1.38778e-17,0.0410733
1.03516,-0.0274794,0.000684917,-0.0334526,0.00676863,-43.5443,0,0.0433703
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,402.847,0,0.0443823
1.05469,-0.0274794,6.23291e-05,-0.0334526,-0.000636606,471.523,0,0.0596359
1.06445,-0.0274794,0.000248408,-0.0334526,-0.000599854,420.221,-1.38778e-17,0.072802
1.07422,-0.0234157,0.00149682,-0.0334526,-0.000130679,674.102,-2.08167e-17,0.060924
1.08398,0.00995432,0.00427733,-0.0334526,-0.000527622,674.102,0,0.0343673
1.09375,0.0491385,0.00880679,-0.0168526,-0.000884062,674.102,0,0.0241847
1.10352,0.0610876,0.0143103,-0.00167408,-0.000505107,674.102,-1.04083e-17,0.0297785
1.11328,0.0584032,0.0201533,0.0115798,0.000325195,674.102,6.93889e-18,0.0202996
1.12305,0.0762923,0.0263514,0.0392757,0.000898579,674.102,0,-0.00438904
1.13281,0.0762923,0.0327259,0.0650762,0.00122051,620.438,3.46945e-18,-0.0124478
1.14258,0.0762923,0.0384237,0.0632606,0.00111372,-323.68,-1.73472e-18,0.00637467
1.15234,0.0762923,0.0431896,0.0456008,0.000576094,-674.102,1.04083e-17,0.018809
1.16211,0.0689266,0.0469897,0.0423965,-0.000189463,-674.102,1.38778e-17,0.00517294
1.17188,0.062708,0.0488698,0.051736,-0.00087293,-674.102,-3.46945e-18,-0.00568214
1.18164,0.0550386,0.0489338,0.0314335,-0.00140962,-674.102,0,0.021073
1.19141,-0.00235494,0.0477886,-0.0285598,-0.00156987,-674.102,-6.93889e-18,0.0623227
1.20117,-0.0274794,0.0445239,-0.0334526,-0.0014387,-674.102,0,0.0708494
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,1.38778e-17,0.0466468
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-241.663,0,0.0422462
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-408.161,0,0.0684197
1.24023,-0.0274794,0.0185807,-0.0334526,0.0024871,-442.82,0,0.0645051
1.25,-0.0274794,0.0117635,-0.0147294,0.00577607,674.102,-3.46945e-18,0.00878601
1.25977,-0.0274794,0.00609529,0.055119,0.0115677,674.102,0,-0.0318069
1.26953,0.0376989,0.00210647,0.0756618,0.0201895,674.102,-6.93889e-18,-0.0100003
1.2793,0.0262466,0.000131938,0.0639989,0.0306955,69.6096,0,0.00909207
1.28906,0.00768765,0.000237305,0.0933169,0.0412534,555.275,0,-0.0409321
1.29883,0.0683785,0.0011838,0.0933169,0.050378,674.102,0,-0.106447
1.30859,0.0762923,0.00141497,0.0933169,0.05709,674.102,-1.38778e-17,-0.0931569
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,-674.102,3.46945e-18,-0.0292766
1.32812,-0.00411324,0.000890039,0.0933169,0.060707,-674.102,4.85723e-17,-0.0141415
1.33789,0.000103764,0.00109733,0.0933169,0.0567038,-674.102,-6.93889e-18,-0.05322
1.34766,0.0762923,0.00100465,0.0933169,0.0488681,23.8667,0,-0.0397917
1.35742,0.0762923,0.000907427,0.0204265,0.0386965,-674.102,1.38778e-17,0.0554169
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,-674.102,-1.38778e-17,0.113855
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-566.825,6.93889e-18,0.0606662
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,674.102,-6.93889e-18,0.00571741
1.39648,-0.00247105,0.000538096,-0.0334526,0.00168277,674.102,-1.38778e-17,0.0736859
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,-674.102,2.77556e-17,0.171053
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,-240.453,0,0.124595
1.42578,-0.015058,0.00242936,-0.0334526,0.000113906,674.102,-2.77556e-17,-0.0165233
1.43555,0.0762923,0.00509402,0.0422925,0.000954419,674.102,-1.249e-16,-0.0373477
1.44531,0.0762923,0.00935684,0.0233474,0.00103497,674.102,0,0.0635847
1.45508,0.00999506,0.0147441,-0.0211687,0.00067021,-563.904,0,0.0649235
1.46484,0.0273957,0.0206876,0.084446,0.000913433,674.102,1.38778e-17,-0.0871125
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,674.102,2.77556e-17,-0.148672
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-489.753,5.20417e-18,-0.000348707
1.49414,0.0762923,0.0389125,0.00855144,0.000539473,-674.102,2.77556e-17,0.121535
1.50391,-0.0274794,0.0438881,-0.00698458,0.000358301,-674.102,-4.16334e-17,0.00926519
1.51367,0.0709883,0.0474363,0.0933169,0.000106187,674.102,0,-0.140823
1.52344,0.0762923,0.0494842,0.0933169,-1.71387e-06,171.175,0,-0.0325287
1.5332,-0.00261195,0.0494853,-0.0334526,-0.000121729,-674.102,-2.77556e-17,0.211506
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,8.32667e-17,0.219809
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-673.147,1.73472e-18,-0.00388184
1.5625,0.0762923,0.0393582,-0.0129893,-0.00048145,674.102,-2.77556e-17,-0.0438659
1.57227,0.0762923,0.0330111,-0.0334526,-0.000301787,-674.102,2.77556e-17,0.198269
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,-674.102,0,0.281574
1.5918,-0.0274794,0.0192269,-0.0334526,0.000996255,674.102,0,-0.0307132
1.60156,-0.0182155,0.0125494,0.0933169,0.00345693,674.102,1.66533e-16,-0.276147
1.61133,0.0762923,0.00690164,0.0933169,0.00843536,674.102,-4.16334e-17,-0.0540415
1.62109,0.0762923,0.00255563,-0.0334526,0.0163028,-674.102,2.77556e-17,0.234428
1.63086,-0.0274794,0.00010834,-0.0334526,0.026552,-674.102,0,0.017533
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,5.55112e-17,-0.415592
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,674.102,0,-0.347211
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-674.102,4.16334e-17,0.124217
1.66992,-0.0274794,-0.00048167,-0.0334526,0.0601734,-674.102,0,0.197904
1.67969,-0.0274794,-0.00151348,0.0933169,0.0610733,-674.102,0,-0.250693
1.68945,0.0762923,-0.00190825,0.0933169,0.0581548,674.102,0,-0.36968
1.69922,0.0762923,-0.00190075,0.0933169,0.0516382,-674.102,5.55112e-17,0.201356
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,1.11022e-16,0.601771
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-674.102,-5.55112e-17,0.135901
1.72852,-0.0274794,-0.00150248,0.0933169,0.0204396,674.102,-1.11022e-16,-0.420649
1.73828,0.0762923,-0.00102555,0.0933169,0.0103183,674.102,0,-0.0433538
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,-674.102,0,0.716256
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,-674.102,1.11022e-16,0.511882
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,0,-0.427653
1.77734,0.0762923,0.00281213,0.0933169,-0.00103462,674.102,0,-0.537063
1.78711,0.0762923,0.00549221,0.0933169,0.000795762,674.102,0,0.375514
1.79688,-0.0274794,0.00937951,-0.0334526,0.00140672,-674.102,0,0.62995
1.80664,-0.0274794,0.014611,-0.00725698,0.00147825,674.102,0,-0.423984
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,674.102,-2.22045e-16,-1.05159
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,674.102,-6.93889e-17,-0.0427687
1.83594,0.0762923,0.0319887,-0.0334526,0.000847251,-674.102,0,1.0088
1.8457,-0.0274794,0.0374251,-0.0334526,-0.000144814,-674.102,1.11022e-16,0.249239
1.85547,-0.0274794,0.0423978,0.0933169,-0.000601113,674.102,0,-1.0944
1.86523,0.0762923,0.0459164,0.0933169,-0.000888076,674.102,1.11022e-16,-0.599669
1.875,0.0762923,0.0478971,-0.0334526,-0.000999082,-674.102,2.22045e-16,1.13361
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,6.66134e-16,1.19765
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,674.102,0,-0.602734
1.9043,0.0762923,0.0444464,0.0933169,0.000306255,674.102,-4.44089e-16,-1.10676
1.91406,0.0762923,0.0402127,0.0933169,0.000665918,-674.102,0,0.807943
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,-674.102,0,1.86586
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,-674.102,0,-0.137597
1.94336,0.0762923,0.0204932,0.0933169,0.00220242,674.102,0,-2.07807
1.95312,0.0762923,0.0136792,0.0933169,0.00400931,674.102,-4.44089e-16,-0.523598
1.96289,0.0762923,0.00748097,-0.0334526,0.00778301,-674.102,8.88178e-16,2.01915
1.97266,-0.0274794,0.00290732,-0.0334526,0.0143411,-674.102,4.44089e-16,0.942518
1.98242,-0.0274794,0.000149927,0.0933169,0.0236799,674.102,0,-2.27768
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,674.102,-1.33227e-15,-2.10192
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,0,1.476
2.01172,-0.0274794,0.00143657,-0.0334526,0.0533634,-674.102,-8.88178e-16,2.29497
2.02148,-0.0274794,0.00206681,-0.0334526,0.0588984,344.089,0,-1.36513
2.03125,0.0762923,0.00187595,0.0933169,0.0610966,674.102,-8.88178e-16,-3.15104
2.04102,0.0762923,0.00146165,0.0933169,0.0595412,674.102,0,0.697888
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,-1.77636e-15,4.06816
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-674.102,6.66134e-16,0.864734
2.07031,-0.0274794,0.00085478,0.0933169,0.0339963,674.102,-8.88178e-16,-3.85697
2.08008,0.0762923,0.000520913,0.0933169,0.0226342,674.102,-4.44089e-16,-1.67763
2.08984,0.0762923,0.000576958,-0.0334526,0.0124467,-674.102,0,4.26034


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_D1_a_E4_n1.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0.361561,0.640634,0,0,6.42349e-05,0.0161215,0,0,0.00037403,-4.33681e-19,-0.00184101
0.00976562,5.23574,5.38848,0,0,0.000700164,0.0104938,0,0,0.00528066,0,-0.0241761
0.0195312,10.2276,9.62437,0,0,-0.0018543,0.00897049,0,0,0.00537313,3.46945e-18,-0.0014824
0.0292969,12.6916,11.9862,0,0,-0.00629707,0.00592391,0,0,-0.0321871,0,0.176614
0.0390625,14.963,16.6163,0,0,0.0219568,0.0131595,0,0,-0.00176005,0,-0.135783
0.0488281,21.4678,19.5375,0,0,-0.00858621,0.0261921,0,0,0.030011,4.16334e-17,-0.0870714
0.0585938,24.3504,23.5026,0,0,-0.0970687,0.0110439,0,0,-0.368275,-4.44089e-16,1.80595
0.0683594,25.5928,25.3508,0,0,-0.0347691,0.0412558,0,0,-1.65198,-1.77636e-15,6.34519
0.078125,26.3885,26.4609,0,0,0.141372,0.00829347,0,0,-3.49175,3.55271e-15,10.0338
0.0878906,27.5416,27.4775,0,0,0.138841,0.00710869,0,0,-5.80772,-1.77636e-15,12.9244
0.0976562,30.9733,29.217,0,0,-0.113326,0.0395209,0,0,-8.96222,-2.4869e-14,15.887
0.107422,32.4682,33.1685,0,0,-0.125415,0.0325392,0,0,-13.0658,-1.42109e-14,20.6329
0.117187,32.8738,38.0369,0,0,-0.0595386,0.0187873,0,0,-17.5502,2.84217e-14,24.0611
0.126953,38.0658,39.8385,0,0,0.28422,0.0126941,0,0,-22.273,1.42109e-14,25.098
0.136719,40.4182,41.7015,0,0,0.236278,0.11247,0,0,-27.2916,-1.42109e-14,24.9449
0.146484,37.3179,42.5962,0,0,-0.200849,0.105488,0,0,-32.6301,0,27.2551
0.15625,36.6306,42.6046,0,0,-0.490833,0.254897,0,0,-38.5026,2.84217e-14,30.9851
0.166016,37.3776,42.4597,0,0,2.00858,0.687808,0,0,-44.9625,-8.52651e-14,33.2739
0.175781,36.309,41.1612,0,0,7.95029,3.4552,0,0,-51.9584,5.68434e-14,35.8466
0.185547,34.8954,39.4467,0,0,16.0417,11.6416,0,0,-59.3907,-5.68434e-14,38.974
0.195312,31.4843,37.0589,0,0,23.7575,22.1209,0,0,-67.0757,5.68434e-14,40.1285
0.205078,24.5122,34.1495,0,0,31.1095,26.7247,0,0,-74.7516,5.68434e-14,39.7666
0.214844,21.5209,31.1371,0,0,39.3791,34.1242,0,0,-82.4932,-5.68434e-14,39.5573
0.224609,17.656,27.4933,0,0,47.8899,42.8895,0,0,-90.0104,-5.68434e-14,38.672
0.234375,13.6517,23.6336,0,0,54.0723,49.0602,0,0,-97.2718,-1.13687e-13,38.0573
0.244141,8.97523,19.508,0,0,56.0888,53.377,0,0,-104.288,1.13687e-13,36.4997
0.253906,6.64116,15.3215,0,0,57.6664,54.0499,0,0,-110.772,1.13687e-13,33.193
0.263672,0.02306,11.4209,0,0,63.0679,58.0948,0,0,-116.225,0,28.5588
0.273438,-2.4794,6.68313,0,0,71.5578,62.4643,0,0,-121.193,-2.27374e-13,25.9858
0.283203,-9.28211,2.02103,0,0,77.2356,70.949,0,0,-125.414,1.13687e-13,22.602
0.292969,-11.1474,-2.10277,0,0,81.6287,79.053,0,0,-128.214,-1.13687e-13,22.2424
0.302734,-13.3152,-6.64475,0,0,86.3007,84.1953,0,0,-129.321,-1.13687e-13,22.1197
0.3125,-17.5807,-11.1067,0,0,89.6298,87.0007,0,0,-129.274,-1.13687e-13,22.4629
0.322266,-22.0412,-15.3579,0,0,88.9715,88.167,0,0,-127.61,-1.13687e-13,21.7411
0.332031,-22.7979,-19.0012,0,0,85.903,87.0656,0,0,-124.193,-1.13687e-13,23.0644
0.341797,-21.894,-22.3145,0,0,82.4254,85.017,0,0,-119.146,1.13687e-13,21.2122
0.351562,-18.7416,-23.6572,0,0,81.5518,82.7206,0,0,-112.863,-1.13687e-13,20.1223
0.361328,-10.3487,-20.0473,0,0,76.9936,78.3707,0,0,-105.486,-5.68434e-14,19.4735
0.371094,-4.83181,-12.711,0,0,67.68,71.9668,0,0,-97.0635,5.68434e-14,16.8152
0.380859,2.96933,-7.62369,0,0,58.7127,65.02,0,0,-87.5172,5.68434e-14,13.3501
0.390625,9.92176,-5.07268,0,0,51.8375,58.2502,0,0,-76.5808,-5.68434e-14,13.4322
0.400391,18.1487,2.35558,0,0,41.3428,51.2796,0,0,-64.7935,-5.68434e-14,15.6215
0.410156,24.9926,8.30523,0,0,30.1602,42.4246,0,0,-52.4472,-2.84217e-14,17.6283
0.419922,28.8493,11.1443,0,0,20.9504,34.2262,0,0,-39.9362,0,21.9087
0.429687,31.7534,14.5045,0,0,11.5054,25.586,0,0,-27.263,-5.68434e-14,24.3666
0.439453,42.8473,16.2291,0,0,2.5293,15.5524,0,0,-15.3338,-4.26326e-14,26.5114
0.449219,49.2548,22.7373,0,0,-7.72913,6.04459,0,0,-4.05584,3.55271e-15,28.6742
0.458984,56.6548,30.2295,0,0,-18.7715,-3.71404,0,0,6.49544,-7.10543e-15,31.1189
0.46875,62.3005,42.1067,0,0,-27.0598,-12.4426,0,0,16.5447,0,30.0686
0.478516,71.2662,50.8427,0,0,-31.4887,-20.7394,0,0,25.3784,0,30.7671
0.488281,79.0312,56.0276,0,0,-41.8421,-29.6137,0,0,32.9869,-5.68434e-14,29.0122
0.498047,79.3698,61.0928,0,0,-53.0558,-37.806,0,0,39.1688,0,28.2924
0.507812,77.8883,63.9091,0,0,-59.7647,-45.1395,0,0,43.9825,2.84217e-14,27.4889
0.517578,83.2654,64.4401,0,0,-59.8503,-50.9186,0,0,46.8305,8.52651e-14,27.9844
0.527344,80.0149,63.6587,0,0,-58.6606,-55.48,0,0,47.7452,2.84217e-14,26.0603
0.537109,72.3969,62.7445,0,0,-55.2666,-56.0849,0,0,47.0535,-2.84217e-14,26.9662
0.546875,64.5729,59.4368,0,0,-50.4273,-50.9452,0,0,44.5995,5.68434e-14,26.9516
0.556641,59.5351,56.911,0,0,-40.864,-46.0821,0,0,40.4873,0,22.6354
0.566406,50.2084,52.4578,0,0,-30.8919,-44.5726,0,0,34.9379,0,18.8367
0.576172,38.2341,47.0032,0,0,-24.5967,-40.5854,0,0,28.3662,0,16.5032
0.585937,29.8948,40.6756,0,0,-19.5524,-32.7224,0,0,20.8768,1.42109e-14,11.4869
0.595703,15.0116,33.8047,0,0,-11.3578,-28.4303,0,0,12.8566,-7.10543e-15,5.42471
0.605469,7.48872,25.7732,0,0,-2.11494,-25.7041,0,0,3.99952,-3.55271e-15,-0.0409183
0.615234,-4.40347,15.6107,0,0,6.00471,-21.8313,0,0,-5.40365,1.42109e-14,-6.76664
0.625,-20.6139,6.57108,0,0,16.4138,-16.5427,0,0,-15.0526,1.42109e-14,-12.0376
0.634766,-29.5641,-1.69379,0,0,26.7381,-5.25366,0,0,-24.3117,-2.84217e-14,-15.9696
0.644531,-35.3285,-11.6246,0,0,36.822,6.05123,0,0,-32.9909,2.84217e-14,-20.0817
0.654297,-49.1794,-20.5175,0,0,46.2658,19.0228,0,0,-40.5007,-2.84217e-14,-23.397
0.664062,-61.6233,-29.0386,0,0,56.2212,28.917,0,0,-46.9211,5.68434e-14,-21.7556
0.673828,-72.8121,-38.2227,0,0,60.4488,37.1455,0,0,-51.6466,-2.84217e-14,-22.4051
0.683594,-76.107,-44.7635,0,0,64.3499,42.292,0,0,-54.4606,0,-24.2584
0.693359,-75.2675,-51.121,0,0,64.747,43.8362,0,0,-56.0747,-5.68434e-14,-24.3427
0.703125,-78.9844,-56.8326,0,0,60.4697,46.2645,0,0,-56.4883,-5.68434e-14,-23.7564
0.712891,-78.2873,-58.1708,0,0,56.6267,48.1483,0,0,-54.7592,-5.68434e-14,-24.3886
0.722656,-67.5086,-53.0771,0,0,55.5231,49.5107,0,0,-51.3104,2.84217e-14,-24.7041
0.732422,-54.594,-46.7375,0,0,50.0723,48.8027,0,0,-46.8178,-2.84217e-14,-25.2953
0.742187,-51.6634,-44.6995,0,0,39.5821,49.1263,0,0,-40.5705,-5.68434e-14,-22.2623
0.751953,-46.7098,-40.7646,0,0,28.3897,45.9017,0,0,-32.6521,2.84217e-14,-16.127
0.761719,-33.3002,-32.4631,0,0,18.1259,43.3282,0,0,-24.0905,-2.84217e-14,-12.3597
0.771484,-20.9972,-27.4158,0,0,9.32453,35.7015,0,0,-15.1257,0,-7.05179
0.78125,-16.2588,-25.1646,0,0,-2.91438,29.0376,0,0,-5.25713,-1.06581e-14,4.02326
0.791016,-7.18874,-20.5724,0,0,-16.943,22.2696,0,0,4.49489,0,13.1946
0.800781,9.46243,-14.7828,0,0,-27.9305,12.6892,0,0,13.8811,0,15.5317
0.810547,23.0018,-6.25135,0,0,-34.4591,3.74328,0,0,23.0874,-1.42109e-14,20.3084
0.820312,31.7998,7.75976,0,0,-48.2901,-5.464,0,0,31.5146,0,25.3042
0.830078,41.6028,19.5215,0,0,-61.3051,-13.2092,0,0,38.7973,-2.84217e-14,27.5266
0.839844,51.6765,30.9354,0,0,-70.0266,-21.7968,0,0,45.6807,0,29.4027
0.849609,66.5419,38.61,0,0,-78.0304,-30.2088,0,0,51.5188,-5.68434e-14,30.3012
0.859375,73.1919,44.3768,0,0,-82.7548,-38.7051,0,0,55.2397,5.68434e-14,29.066
0.869141,68.3873,46.9485,0,0,-82.3201,-45.6193,0,0,57.3669,1.13687e-13,30.6379
0.878906,67.8034,47.4673,0,0,-82.6379,-50.427,0,0,58.1725,5.68434e-14,31.2038
0.888672,75.7061,49.4577,0,0,-76.2243,-53.7761,0,0,56.8096,0,26.7718
0.898437,74.7243,49.0244,0,0,-62.0022,-52.7955,0,0,53.2605,5.68434e-14,23.4015
0.908203,61.2423,49.8825,0,0,-52.5636,-47.9218,0,0,48.2556,8.52651e-14,23.7498
0.917969,52.1363,48.2329,0,0,-44.76,-43.5385,0,0,41.757,2.84217e-14,20.2829
0.927734,49.059,45.8672,0,0,-29.9234,-41.1087,0,0,34.2557,-5.68434e-14,11.0381
0.9375,40.8372,40.7646,0,0,-14.9564,-36.7492,0,0,25.6434,0,4.52255
0.947266,23.9429,36.6353,0,0,-8.70955,-29.5479,0,0,15.415,-1.42109e-14,-1.74414
0.957031,8.72976,26.69,0,0,2.02609,-26.3901,0,0,4.36651,3.55271e-15,-7.37538
0.966797,3.87898,18.3965,0,0,15.4725,-23.4381,0,0,-6.52994,3.55271e-15,-16.4236
0.976562,0.494867,10.609,0,0,29.7597,-17.8934,0,0,-17.778,-1.42109e-14,-26.6258
0.986328,-18.7524,0.337711,0,0,42.6592,-10.8517,0,0,-29.0693,2.84217e-14,-29.9825
0.996094,-40.2018,-8.25313,0,0,52.6043,1.42254,0,0,-38.793,-5.68434e-14,-30.0248
1.00586,-46.3051,-17.7753,0,0,60.4683,14.9138,0,0,-47.0243,-2.84217e-14,-35.1928
1.01562,-51.614,-25.7418,0,0,73.5774,25.7024,0,0,-54.1086,5.68434e-14,-39.8152
1.02539,-65.0029,-34.5627,0,0,81.3781,34.287,0,0,-59.2283,1.7053e-13,-36.042
1.03516,-80.1998,-41.98,0,0,79.2935,38.6362,0,0,-62.3483,5.68434e-14,-31.1088
1.04492,-79.667,-48.5566,0,0,78.761,43.2177,0,0,-63.9626,-1.13687e-13,-33.7213
1.05469,-69.9709,-53.6819,0,0,83.624,43.8838,0,0,-62.9293,-5.68434e-14,-36.1625
1.06445,-69.9299,-56.2404,0,0,81.886,44.4577,0,0,-59.4702,-5.68434e-14,-35.3483
1.07422,-70.1578,-53.5579,0,0,74.6448,47.4157,0,0,-54.9172,5.68434e-14,-34.5448
1.08398,-59.517,-48.5337,0,0,66.2259,47.4408,0,0,-48.5096,-5.68434e-14,-29.9048
1.09375,-43.2538,-43.7511,0,0,51.0555,47.7756,0,0,-39.2585,-2.84217e-14,-27.051
1.10352,-31.7274,-40.9091,0,0,40.3722,44.0275,0,0,-29.0829,2.84217e-14,-23.695
1.11328,-25.1829,-36.5257,0,0,29.634,41.1418,0,0,-18.8629,-1.42109e-14,-13.8927
1.12305,-19.4653,-29.0117,0,0,9.19813,34.8892,0,0,-7.02434,7.10543e-15,0.748227
1.13281,-4.27479,-23.914,0,0,-9.46662,27.6495,0,0,5.52754,3.55271e-15,7.78419
1.14258,13.7781,-22.7278,0,0,-15.2506,17.9725,0,0,17.1411,-1.42109e-14,12.336
1.15234,22.6576,-17.8228,0,0,-27.6986,10.045,0,0,28.0746,5.68434e-14,25.3046
1.16211,26.8507,-8.27095,0,0,-51.27,0.761518,0,0,38.7462,0,37.7445
1.17187,43.9753,0.629699,0,0,-68.0643,-9.22979,0,0,48.2058,-5.68434e-14,41.4158
1.18164,66.3091,13.6483,0,0,-76.7371,-16.6977,0,0,57.0822,5.68434e-14,44.4542
1.19141,71.2032,27.095,0,0,-91.4097,-26.4206,0,0,65.0485,5.68434e-14,51.5201
1.20117,68.6045,35.0427,0,0,-100.206,-33.7406,0,0,70.6546,-5.68434e-14,57.1184
1.21094,77.3649,39.8019,0,0,-100.206,-41.9388,0,0,74.1319,0,56.1733
1.2207,88.859,42.2915,0,0,-100.206,-48.7013,0,0,76.3676,0,51.7882
1.23047,85.5104,45.6311,0,0,-100.206,-54.1091,0,0,75.8661,0,50.1434
1.24023,81.3884,45.4393,0,0,-95.1981,-56.1229,0,0,72.1515,1.7053e-13,50.8993
1.25,78.5212,46.411,0,0,-86.5523,-55.1074,0,0,66.8243,1.13687e-13,48.7303
1.25977,70.1573,48.8441,0,0,-72.3185,-49.8837,0,0,59.967,-5.68434e-14,38.7629
1.26953,59.8647,46.8183,0,0,-48.8017,-43.6785,0,0,50.878,0,29.5946
1.2793,44.289,47.7884,0,0,-31.725,-39.4003,0,0,39.8536,-2.84217e-14,25.4014
1.28906,24.1781,44.5097,0,0,-21.6369,-36.1913,0,0,27.1377,-2.84217e-14,18.6793
1.29883,11.4425,39.4034,0,0,-7.99849,-29.9101,0,0,12.6796,-2.13163e-14,5.40194
1.30859,3.13258,31.8689,0,0,14.6738,-22.1582,0,0,-2.19287,0,-7.31494
1.31836,-15.3688,24.856,0,0,35.4204,-19.2969,0,0,-17.5571,-1.42109e-14,-17.467
1.32812,-38.9524,16.2079,0,0,48.6052,-16.2554,0,0,-33.5573,0,-24.8895
1.33789,-49.9509,6.24886,0,0,59.352,-7.60879,0,0,-48.4034,8.52651e-14,-34.0127
1.34766,-65.1919,-2.45053,0,0,78.5596,3.53552,0,0,-61.0951,-1.13687e-13,-44.8468
1.35742,-82.2124,-11.3021,0,0,98.6271,15.3722,0,0,-72.8967,-5.68434e-14,-51.5573
1.36719,-90.3909,-20.2371,0,0,104.432,28.017,0,0,-82.9274,-5.68434e-14,-48.5882
1.37695,-90.3909,-30.1509,0,0,104.727,36.6975,0,0,-89.5088,-1.7053e-13,-46.6359
1.38672,-90.3909,-36.7711,0,0,111.386,42.8472,0,0,-93.4285,0,-54.3898
1.39648,-90.3909,-45.8875,0,0,123.604,46.9437,0,0,-94.8089,1.7053e-13,-57.5422
1.40625,-90.3909,-50.3617,0,0,123.586,47.9726,0,0,-92.8904,0,-51.5956
1.41602,-90.3909,-52.8208,0,0,113.946,48.5904,0,0,-88.5972,0,-52.2976
1.42578,-90.3909,-53.6996,0,0,105.14,48.6841,0,0,-81.9822,1.13687e-13,-56.8764
1.43555,-73.9539,-50.4189,0,0,99.2834,50.061,0,0,-71.589,1.13687e-13,-52.6624
1.44531,-60.9217,-43.2928,0,0,84.8561,50.1294,0,0,-59.0732,-2.27374e-13,-45.7562
1.45508,-49.9629,-40.0955,0,0,62.7288,46.3464,0,0,-46.1017,-5.68434e-14,-38.2413
1.46484,-30.2969,-38.6142,0,0,39.4012,44.0147,0,0,-30.5811,8.52651e-14,-28.6729
1.47461,-13.3249,-32.8225,0,0,20.2547,38.3692,0,0,-13.029,0,-17.9026
1.48437,6.2689,-26.4305,0,0,1.22902,31.542,0,0,3.09013,-3.55271e-15,-9.19683
1.49414,24.8039,-23.2608,0,0,-20.1167,22.2859,0,0,18.4941,0,9.57326
1.50391,38.2171,-20.4192,0,0,-50.308,13.0695,0,0,34.9794,0,26.1687
1.51367,55.1985,-12.9471,0,0,-76.5768,4.17153,0,0,50.549,-5.68434e-14,30.9023
1.52344,82.5846,-3.07423,0,0,-88.397,-4.71822,0,0,64.6249,0,39.9141
1.5332,95.0158,9.04609,0,0,-100.206,-13.4991,0,0,78.187,5.68434e-14,56.0137
1.54297,95.2894,22.8685,0,0,-100.206,-22.2264,0,0,89.7529,5.68434e-14,62.8737
1.55273,96.6602,32.0616,0,0,-100.206,-31.3632,0,0,98.5296,1.13687e-13,62.0401
1.5625,96.6602,36.5595,0,0,-100.206,-39.9728,0,0,105.825,1.13687e-13,64.6885
1.57227,96.6602,42.2319,0,0,-100.206,-44.9599,0,0,109.989,0,67.0843
1.58203,96.6602,44.5133,0,0,-100.206,-52.6273,0,0,109.849,-1.13687e-13,66.1732
1.5918,96.6602,44.4951,0,0,-100.206,-54.8911,0,0,107.684,-2.27374e-13,63.6671
1.60156,96.6602,46.2803,0,0,-100.206,-54.9089,0,0,103.404,3.97904e-13,54.0134
1.61133,96.6602,46.6976,0,0,-100.206,-49.5141,0,0,94.7652,1.13687e-13,45.0164
1.62109,96.6602,47.03,0,0,-86.8382,-43.4579,0,0,82.5782,0,45.6587
1.63086,77.7482,45.634,0,0,-73.8011,-38.7501,0,0,68.1032,-5.68434e-14,35.068
1.64062,60.6943,42.2782,0,0,-54.732,-34.8856,0,0,50.8541,0,17.8744
1.65039,50.4719,38.0578,0,0,-18.7138,-31.5162,0,0,31.4166,0,8.87498
1.66016,20.4026,30.0598,0,0,4.01684,-24.765,0,0,10.207,-7.10543e-15,1.22256
1.66992,-18.7174,23.2352,0,0,14.4981,-20.5673,0,0,-12.6078,2.84217e-14,-14.5459
1.67969,-39.588,13.2462,0,0,42.4102,-17.9189,0,0,-34.8098,0,-27.7563
1.68945,-51.8053,3.89607,0,0,73.6552,-12.9936,0,0,-55.6899,-1.13687e-13,-38.1131
1.69922,-85.5225,-4.59298,0,0,88.6844,-2.6479,0,0,-76.7814,5.68434e-14,-49.4127
1.70898,-90.3909,-14.6168,0,0,102.965,8.59225,0,0,-95.8216,-5.68434e-14,-49.7158
1.71875,-90.3909,-22.7124,0,0,120.059,19.6251,0,0,-110.188,0,-50.7506
1.72852,-90.3909,-30.3047,0,0,132.251,31.0448,0,0,-121.594,0,-66.4478
1.73828,-90.3909,-38.6075,0,0,132.251,37.9299,0,0,-130.6,1.13687e-13,-70.7809
1.74805,-90.3909,-46.8274,0,0,132.251,41.1632,0,0,-135.025,0,-61.2365
1.75781,-90.3909,-49.7032,0,0,132.251,44.8698,0,0,-135.754,-1.13687e-13,-69.672
1.76758,-90.3909,-55.0369,0,0,132.251,45.981,0,0,-133.136,-1.13687e-13,-81.3563
1.77734,-90.3909,-54.7678,0,0,132.251,47.1423,0,0,-125.629,0,-73.5409
1.78711,-90.3909,-51.2728,0,0,132.251,48.1497,0,0,-114.881,-2.27374e-13,-66.1733
1.79687,-90.3909,-43.9955,0,0,132.17,48.1293,0,0,-102.317,1.7053e-13,-67.3767
1.80664,-90.3909,-38.0845,0,0,124.658,47.8012,0,0,-85.4965,-1.13687e-13,-58.2282
1.81641,-72.2793,-35.6405,0,0,100.584,44.1428,0,0,-65.6172,0,-46.7457
1.82617,-63.0506,-30.8952,0,0,67.52,40.2362,0,0,-46.7125,1.42109e-13,-36.104
1.83594,-50.5873,-25.1786,0,0,42.2567,34.6154,0,0,-27.2014,-2.84217e-14,-12.7772
1.8457,-14.307,-17.9227,0,0,3.52912,25.6352,0,0,-4.89847,0,7.88077
1.85547,18.5167,-14.9674,0,0,-31.7895,18.2083,0,0,17.6778,-2.84217e-14,14.5795
1.86523,36.4542,-11.0529,0,0,-47.756,8.87964,0,0,39.0943,2.84217e-14,34.6178
1.875,56.5285,-0.952465,0,0,-88.3626,0.540514,0,0,60.3752,0,61.9036
1.88477,74.5712,12.4716,0,0,-100.206,-8.9908,0,0,81.0331,-1.13687e-13,69.267
1.89453,96.6602,23.4809,0,0,-100.206,-18.5295,0,0,100.432,5.68434e-14,73.5025
1.9043,96.6602,33.6655,0,0,-100.206,-25.4312,0,0,117.467,-2.27374e-13,86.5133
1.91406,96.6602,41.6777,0,0,-100.206,-34.4035,0,0,130.965,3.41061e-13,94.3317
1.92383,96.6602,45.189,0,0,-100.206,-42.2009,0,0,141.731,-1.13687e-13,95.7373
1.93359,96.6602,46.8383,0,0,-100.206,-48.0802,0,0,150.119,1.13687e-13,92.9556
1.94336,96.6602,49.8492,0,0,-100.206,-51.3785,0,0,153.761,0,80.7213
1.95312,96.6602,49.3727,0,0,-100.206,-54.1427,0,0,152.346,-2.27374e-13,78.3368
1.96289,96.6602,49.5674,0,0,-100.206,-50.7286,0,0,146.992,1.13687e-13,84.2137
1.97266,96.6602,50.5515,0,0,-100.206,-46.3531,0,0,136.651,1.13687e-13,66.761
1.98242,96.6602,48.782,0,0,-100.206,-40.6833,0,0,122.181,-1.13687e-13,44.105
1.99219,96.6602,44.8497,0,0,-77.5883,-36.2852,0,0,104.182,-1.13687e-13,46.0208
2.00195,96.6602,39.0962,0,0,-66.2181,-33.9337,0,0,80.6973,0,35.7526
2.01172,72.5444,34.3366,0,0,-49.1422,-28.7939,0,0,53.739,5.68434e-14,9.16207
2.02148,43.5967,25.1068,0,0,-7.39422,-23.9711,0,0,27.6021,-2.84217e-14,-3.64019
2.03125,29.4417,14.2969,0,0,22.1992,-18.6768,0,0,-0.720647,0,-13.0735
2.04102,-17.3747,6.61562,0,0,39.6493,-15.9269,0,0,-32.0869,0,-31.7698
2.05078,-78.2156,-3.81239,0,0,63.1668,-8.05973,0,0,-59.6608,0,-36.8021
2.06055,-85.4184,-12.5189,0,0,86.5237,4.72347,0,0,-82.6853,0,-42.6337
2.07031,-90.3909,-20.6041,0,0,118.24,17.7244,0,0,-105.491,2.27374e-13,-69.786
2.08008,-90.3909,-29.4897,0,0,132.251,27.1084,0,0,-125.378,2.27374e-13,-72.8958
2.08984,-90.3909,-36.068,0,0,132.251,36.6239,0,0,-139.502,0,-62.3878


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_D1_a_E4_n10.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0.327659,0.640634,0,0,-0.000420198,0.0161215,0,0,0.00149993,-3.46945e-18,-0.00806649
0.00976562,4.79319,5.38848,0,0,-0.00484841,0.0104938,0,0,0.0195271,-2.77556e-17,-0.0976805
0.0195312,9.98458,9.62437,0,0,0.00542072,0.00897049,0,0,0.010598,0,0.0383719
0.0292969,13.0454,11.9862,0,0,0.00899919,0.00592391,0,0,-0.00518737,1.38778e-17,0.0799614
0.0390625,15.0398,16.6163,0,0,-0.0247505,0.0131595,0,0,0.0556155,-5.55112e-17,-0.302214
0.0488281,21.0053,19.5375,0,0,-0.00976661,0.0261921,0,0,0.0756097,-1.11022e-16,-0.1194
0.0585938,24.5776,23.5026,0,0,0.157256,0.0110439,0,0,-0.343663,4.44089e-16,2.17919
0.0683594,26.2169,25.3508,0,0,0.268361,0.0412558,0,0,-1.49972,2.66454e-15,6.43827
0.078125,26.5727,26.4609,0,0,0.14897,0.00829347,0,0,-3.24653,3.55271e-15,10.2885
0.0878906,27.8347,27.4775,0,0,0.111126,0.00710869,0,0,-5.54907,7.10543e-15,13.6013
0.0976562,30.8524,29.217,0,0,0.296477,0.0395209,0,0,-8.51897,1.42109e-14,16.9809
0.107422,32.8853,33.1685,0,0,0.36048,0.0325392,0,0,-12.3322,7.10543e-15,21.615
0.117187,34.0444,38.0369,0,0,0.0830551,0.0187873,0,0,-16.6234,0,24.7805
0.126953,39.0697,39.8385,0,0,0.0145802,0.0126941,0,0,-21.1745,4.26326e-14,26.1645
0.136719,41.6353,41.7015,0,0,0.169927,0.11247,0,0,-25.9491,2.84217e-14,26.6435
0.146484,40.1935,42.5962,0,0,-0.166826,0.105488,0,0,-31.0955,0,28.4953
0.15625,39.6498,42.6046,0,0,-0.589869,0.254897,0,0,-36.7296,2.84217e-14,31.793
0.166016,40.8203,42.4597,0,0,1.63009,0.687808,0,0,-42.9477,8.52651e-14,35.1077
0.175781,39.9712,41.1612,0,0,7.56436,3.4552,0,0,-49.7199,1.42109e-13,37.7891
0.185547,37.8701,39.4467,0,0,15.2907,11.6416,0,0,-56.9153,1.13687e-13,40.3574
0.195312,34.5892,37.0589,0,0,22.3383,22.1209,0,0,-64.3133,1.7053e-13,41.9519
0.205078,28.5062,34.1495,0,0,29.3721,26.7247,0,0,-71.7916,1.13687e-13,42.0225
0.214844,25.4377,31.1371,0,0,37.3076,34.1242,0,0,-79.3091,0,41.5092
0.224609,20.7268,27.4933,0,0,45.4421,42.8895,0,0,-86.7515,1.13687e-13,41.0103
0.234375,17.5108,23.6336,0,0,50.8322,49.0602,0,0,-94.0193,2.27374e-13,40.2951
0.244141,13.5082,19.508,0,0,53.3427,53.377,0,0,-100.938,1.7053e-13,38.0814
0.253906,11.4455,15.3215,0,0,55.743,54.0499,0,0,-107.341,2.27374e-13,34.824
0.263672,4.76027,11.4209,0,0,60.6308,58.0948,0,0,-112.974,-1.13687e-13,30.3466
0.273438,1.37045,6.68313,0,0,67.8995,62.4643,0,0,-118.015,0,26.8398
0.283203,-5.17121,2.02103,0,0,74.2903,70.949,0,0,-122.252,3.41061e-13,23.8455
0.292969,-6.97847,-2.10277,0,0,79.1118,79.053,0,0,-125.346,2.27374e-13,22.7114
0.302734,-10.7952,-6.64475,0,0,83.0727,84.1953,0,0,-126.983,0,22.291
0.3125,-15.2661,-11.1067,0,0,86.0613,87.0007,0,0,-127.424,3.41061e-13,22.8377
0.322266,-19.8222,-15.3579,0,0,86.2909,88.167,0,0,-126.352,1.13687e-13,21.2707
0.332031,-21.1657,-19.0012,0,0,85.1038,87.0656,0,0,-123.804,0,20.9342
0.341797,-22.4142,-22.3145,0,0,83.7589,85.017,0,0,-119.639,1.13687e-13,19.64
0.351562,-20.525,-23.6572,0,0,81.7194,82.7206,0,0,-114.311,1.13687e-13,18.8418
0.361328,-14.4776,-20.0473,0,0,76.5849,78.3707,0,0,-107.936,1.13687e-13,16.2003
0.371094,-8.15169,-12.711,0,0,69.4891,71.9668,0,0,-100.592,0,13.5682
0.380859,-2.28405,-7.62369,0,0,61.5215,65.02,0,0,-92.0499,1.7053e-13,11.0955
0.390625,2.61898,-5.07268,0,0,53.557,58.2502,0,0,-82.2466,0,10.5688
0.400391,9.05064,2.35558,0,0,44.1997,51.2796,0,0,-71.5255,1.13687e-13,12.3938
0.410156,15.1191,8.30523,0,0,34.9923,42.4246,0,0,-60.1915,5.68434e-14,14.2287
0.419922,19.3383,11.1443,0,0,26.8575,34.2262,0,0,-48.5836,5.68434e-14,16.9527
0.429687,20.8862,14.5045,0,0,18.931,25.586,0,0,-36.8812,2.84217e-14,19.7443
0.439453,29.9267,16.2291,0,0,9.25348,15.5524,0,0,-25.565,5.68434e-14,23.2934
0.449219,35.8828,22.7373,0,0,-0.792339,6.04459,0,0,-14.5947,1.42109e-14,24.6984
0.458984,44.982,30.2295,0,0,-9.82565,-3.71404,0,0,-4.09562,3.55271e-15,26.36
0.46875,48.5697,42.1067,0,0,-17.2723,-12.4426,0,0,5.93725,-7.10543e-15,26.904
0.478516,55.6192,50.8427,0,0,-24.5035,-20.7394,0,0,15.0502,-7.10543e-15,27.4965
0.488281,62.9344,56.0276,0,0,-34.6994,-29.6137,0,0,23.299,-1.42109e-14,25.4486
0.498047,68.5929,61.0928,0,0,-44.9479,-37.806,0,0,30.1957,2.84217e-14,25.5445
0.507812,68.7048,63.9091,0,0,-52.3383,-45.1395,0,0,35.8177,-2.84217e-14,24.6503
0.517578,70.9435,64.4401,0,0,-53.6775,-50.9186,0,0,39.7934,-2.84217e-14,25.2995
0.527344,70.6477,63.6587,0,0,-53.8635,-55.48,0,0,42.3113,-2.84217e-14,24.4654
0.537109,67.5786,62.7445,0,0,-51.9964,-56.0849,0,0,43.251,-8.52651e-14,25.1869
0.546875,60.0225,59.4368,0,0,-48.0813,-50.9452,0,0,42.5972,0,25.666
0.556641,54.9243,56.911,0,0,-42.1394,-46.0821,0,0,40.4671,-5.68434e-14,24.7202
0.566406,49.647,52.4578,0,0,-37.5375,-44.5726,0,0,36.9786,-8.52651e-14,22.4139
0.576172,42.3408,47.0032,0,0,-32.9482,-40.5854,0,0,32.4595,-5.68434e-14,19.0235
0.585937,35.871,40.6756,0,0,-27.7386,-32.7224,0,0,27.0111,-2.84217e-14,15.5147
0.595703,24.423,33.8047,0,0,-21.8992,-28.4303,0,0,20.8283,-1.42109e-14,12.1441
0.605469,17.8304,25.7732,0,0,-15.661,-25.7041,0,0,13.8892,0,6.9371
0.615234,9.76853,15.6107,0,0,-8.01158,-21.8313,0,0,6.26983,-1.42109e-14,-0.185373
0.625,-0.146678,6.57108,0,0,0.407699,-16.5427,0,0,-1.93549,0,-5.22201
0.634766,-9.77536,-1.69379,0,0,9.21379,-5.25366,0,0,-9.89598,7.10543e-15,-9.36279
0.644531,-17.8257,-11.6246,0,0,18.8985,6.05123,0,0,-17.4883,2.84217e-14,-10.6928
0.654297,-26.9324,-20.5175,0,0,28.4912,19.0228,0,0,-24.3428,4.26326e-14,-14.7973
0.664062,-37.779,-29.0386,0,0,38.3833,28.917,0,0,-30.4396,5.68434e-14,-15.9896
0.673828,-49.9961,-38.2227,0,0,44.7319,37.1455,0,0,-35.3742,0,-17.338
0.683594,-54.7954,-44.7635,0,0,50.1248,42.292,0,0,-39.2145,-2.84217e-14,-18.438
0.693359,-56.3435,-51.121,0,0,52.0708,43.8362,0,0,-42.1918,8.52651e-14,-20.0725
0.703125,-57.2994,-56.8326,0,0,53.2059,46.2645,0,0,-43.877,5.68434e-14,-22.1465
0.712891,-56.8517,-58.1708,0,0,53.3546,48.1483,0,0,-44.2682,5.68434e-14,-23.6077
0.722656,-53.5405,-53.0771,0,0,53.6628,49.5107,0,0,-43.4047,5.68434e-14,-24.7863
0.732422,-47.0725,-46.7375,0,0,49.8363,48.8027,0,0,-41.1518,2.84217e-14,-26.2229
0.742187,-44.4768,-44.6995,0,0,43.7923,49.1263,0,0,-37.4849,0,-25.3114
0.751953,-39.9399,-40.7646,0,0,36.991,45.9017,0,0,-32.9344,8.52651e-14,-22.0439
0.761719,-35.0051,-32.4631,0,0,31.1001,43.3282,0,0,-27.5769,5.68434e-14,-17.2589
0.771484,-27.3169,-27.4158,0,0,22.8117,35.7015,0,0,-21.5198,2.84217e-14,-10.7482
0.78125,-20.8784,-25.1646,0,0,13.9904,29.0376,0,0,-14.616,1.42109e-14,-4.86445
0.791016,-15.3362,-20.5724,0,0,7.05373,22.2696,0,0,-7.64687,0,1.99881
0.800781,-8.43215,-14.7828,0,0,-1.4332,12.6892,0,0,-0.509157,8.88178e-16,5.76937
0.810547,2.52801,-6.25135,0,0,-9.65935,3.74328,0,0,6.62068,-7.10543e-15,10.2725
0.820312,11.1043,7.75976,0,0,-20.2833,-5.464,0,0,13.4804,1.42109e-14,12.9655
0.830078,19.5229,19.5215,0,0,-29.4972,-13.2092,0,0,20.0105,-7.10543e-14,15.5014
0.839844,29.5694,30.9354,0,0,-40.9382,-21.7968,0,0,26.0791,-8.52651e-14,18.6888
0.849609,39.0144,38.61,0,0,-50.1454,-30.2088,0,0,31.5539,-2.84217e-14,21.1687
0.859375,44.5339,44.3768,0,0,-55.6362,-38.7051,0,0,36.0326,2.84217e-14,20.8126
0.869141,44.4902,46.9485,0,0,-57.4034,-45.6193,0,0,39.3651,0,21.2194
0.878906,48.2304,47.4673,0,0,-58.6196,-50.427,0,0,41.4119,-8.52651e-14,22.7991
0.888672,51.7814,49.4577,0,0,-56.0679,-53.7761,0,0,42.1858,-2.84217e-14,24.1357
0.898437,52.4587,49.0244,0,0,-51.8466,-52.7955,0,0,41.3613,-2.84217e-14,23.7124
0.908203,47.4037,49.8825,0,0,-45.664,-47.9218,0,0,39.4666,-8.52651e-14,22.8824
0.917969,42.734,48.2329,0,0,-41.4205,-43.5385,0,0,36.4928,-5.68434e-14,21.9005
0.927734,38.6943,45.8672,0,0,-35.6645,-41.1087,0,0,32.6331,0,18.1739
0.9375,34.2609,40.7646,0,0,-29.4465,-36.7492,0,0,27.563,0,15.038
0.947266,25.3111,36.6353,0,0,-25.2577,-29.5479,0,0,21.6407,-4.26326e-14,9.92471
0.957031,18.8423,26.69,0,0,-17.245,-26.3901,0,0,14.91,-4.26326e-14,5.08214
0.966797,15.5861,18.3965,0,0,-9.32051,-23.4381,0,0,7.37058,-2.13163e-14,-1.59894
0.976562,10.2411,10.609,0,0,-1.54471,-17.8934,0,0,-0.296151,0,-6.7108
0.986328,-0.362263,0.337711,0,0,5.6335,-10.8517,0,0,-7.53699,1.77636e-14,-11.4377
0.996094,-12.1822,-8.25313,0,0,17.0728,1.42254,0,0,-14.4724,0,-14.8623
1.00586,-19.0286,-17.7753,0,0,27.1072,14.9138,0,0,-21.0656,4.26326e-14,-17.5284
1.01562,-26.9373,-25.7418,0,0,34.8491,25.7024,0,0,-26.6055,-2.84217e-14,-18.8886
1.02539,-36.1947,-34.5627,0,0,39.8811,34.287,0,0,-31.1551,8.52651e-14,-19.7298
1.03516,-43.5657,-41.98,0,0,46.9238,38.6362,0,0,-34.9135,1.13687e-13,-20.2686
1.04492,-44.3741,-48.5566,0,0,49.428,43.2177,0,0,-37.7654,2.84217e-14,-21.9361
1.05469,-44.3767,-53.6819,0,0,52.4114,43.8838,0,0,-39.0139,0,-23.5977
1.06445,-44.3772,-56.2404,0,0,54.4554,44.4577,0,0,-39.1786,0,-26.4562
1.07422,-44.5559,-53.5579,0,0,54.3343,47.4157,0,0,-38.1904,0,-28.5443
1.08398,-38.2919,-48.5337,0,0,49.6621,47.4408,0,0,-35.9059,5.68434e-14,-27.3723
1.09375,-31.3137,-43.7511,0,0,41.8225,47.7756,0,0,-32.4694,5.68434e-14,-26.2482
1.10352,-28.2508,-40.9091,0,0,37.4575,44.0275,0,0,-28.3264,0,-23.7236
1.11328,-26.4125,-36.5257,0,0,30.5415,41.1418,0,0,-23.2683,2.84217e-14,-19.7912
1.12305,-20.9825,-29.0117,0,0,22.8418,34.8892,0,0,-17.2713,-1.42109e-14,-12.5279
1.13281,-12.9571,-23.914,0,0,15.5583,27.6495,0,0,-11.0412,1.42109e-14,-6.15961
1.14258,-9.05814,-22.7278,0,0,10.3918,17.9725,0,0,-4.76911,3.55271e-15,-1.15005
1.15234,-5.69138,-17.8228,0,0,1.81086,10.045,0,0,1.66341,-3.55271e-15,4.35908
1.16211,2.29838,-8.27095,0,0,-7.81198,0.761518,0,0,8.21007,-7.10543e-15,10.324
1.17187,14.1718,0.629699,0,0,-18.04,-9.22979,0,0,14.2578,1.42109e-14,14.0287
1.18164,21.3384,13.6483,0,0,-27.7169,-16.6977,0,0,20.1952,-2.84217e-14,18.2995
1.19141,26.0754,27.095,0,0,-40.188,-26.4206,0,0,25.8642,-9.9476e-14,21.2877
1.20117,31.255,35.0427,0,0,-45.1965,-33.7406,0,0,30.8645,-8.52651e-14,22.9378
1.21094,39.0256,39.8019,0,0,-49.3623,-41.9388,0,0,34.4707,-2.84217e-14,22.6804
1.2207,42.1749,42.2915,0,0,-55.0584,-48.7013,0,0,37.1548,0,24.0559
1.23047,42.8715,45.6311,0,0,-57.206,-54.1091,0,0,38.898,-8.52651e-14,26.4843
1.24023,44.3876,45.4393,0,0,-52.7871,-56.1229,0,0,39.2123,-8.52651e-14,26.4002
1.25,45.0826,46.411,0,0,-46.8442,-55.1074,0,0,38.1781,-1.42109e-13,27.1216
1.25977,41.3746,48.8441,0,0,-44.9623,-49.8837,0,0,36.3547,-8.52651e-14,27.7708
1.26953,32.36,46.8183,0,0,-39.0026,-43.6785,0,0,33.7061,-1.42109e-13,26.0737
1.2793,26.1561,47.7884,0,0,-31.4724,-39.4003,0,0,29.6408,-2.84217e-14,22.2921
1.28906,22.9967,44.5097,0,0,-26.5936,-36.1913,0,0,24.5215,-2.84217e-14,19.195
1.29883,18.7814,39.4034,0,0,-22.8493,-29.9101,0,0,18.6332,-2.84217e-14,15.6872
1.30859,10.5283,31.8689,0,0,-13.3204,-22.1582,0,0,11.9373,-1.42109e-14,9.18691
1.31836,3.99651,24.856,0,0,-6.06965,-19.2969,0,0,4.65059,-1.06581e-14,2.50097
1.32812,-0.243426,16.2079,0,0,0.56038,-16.2554,0,0,-2.19164,1.77636e-15,-1.31742
1.33789,-6.55442,6.24886,0,0,7.21345,-7.60879,0,0,-9.06196,2.13163e-14,-7.03275
1.34766,-19.6655,-2.45053,0,0,19.2286,3.53552,0,0,-15.9651,2.84217e-14,-11.8491
1.35742,-29.0514,-11.3021,0,0,26.0093,15.3722,0,0,-22.1182,1.42109e-14,-14.477
1.36719,-33.4444,-20.2371,0,0,31.2659,28.017,0,0,-26.9923,2.84217e-14,-14.5039
1.37695,-36.895,-30.1509,0,0,40.1942,36.6975,0,0,-31.4918,5.68434e-14,-15.5383
1.38672,-44.6949,-36.7711,0,0,46.6108,42.8472,0,0,-35.3407,5.68434e-14,-17.9031
1.39648,-51.2981,-45.8875,0,0,49.6183,46.9437,0,0,-37.5001,2.84217e-14,-19.5712
1.40625,-47.9073,-50.3617,0,0,52.8643,47.9726,0,0,-38.3496,8.52651e-14,-22.5226
1.41602,-42.9465,-52.8208,0,0,57.2644,48.5904,0,0,-38.6383,8.52651e-14,-25.9171
1.42578,-41.3318,-53.6996,0,0,53.2121,48.6841,0,0,-37.7493,2.84217e-14,-26.4873
1.43555,-39.6162,-50.4189,0,0,45.5495,50.061,0,0,-35.1542,5.68434e-14,-25.9156
1.44531,-31.2246,-43.2928,0,0,43.1549,50.1294,0,0,-31.8725,2.84217e-14,-26.4444
1.45508,-23.2558,-40.0955,0,0,40.6932,46.3464,0,0,-27.8937,2.84217e-14,-25.8961
1.46484,-21.0691,-38.6142,0,0,29.2157,44.0147,0,0,-22.818,-1.42109e-14,-21.3955
1.47461,-19.6205,-32.8225,0,0,22.561,38.3692,0,0,-16.9712,5.68434e-14,-14.8323
1.48437,-10.881,-26.4305,0,0,19.4007,31.542,0,0,-11.4099,0,-12.3822
1.49414,-2.69407,-23.2608,0,0,14.1263,22.2859,0,0,-5.50806,7.10543e-15,-6.61868
1.50391,3.05492,-20.4192,0,0,1.70702,13.0695,0,0,0.934611,0,0.672287
1.51367,6.80701,-12.9471,0,0,-6.68917,4.17153,0,0,7.20533,-7.10543e-15,5.16297
1.52344,14.2032,-3.07423,0,0,-14.5419,-4.71822,0,0,13.1285,1.42109e-14,7.59846
1.5332,25.0281,9.04609,0,0,-27.216,-13.4991,0,0,19.3072,-4.26326e-14,12.0204
1.54297,31.3112,22.8685,0,0,-36.4198,-22.2264,0,0,25.1512,-1.42109e-14,15.446
1.55273,34.8712,32.0616,0,0,-40.6622,-31.3632,0,0,29.5355,-5.68434e-14,14.9877
1.5625,40.1176,36.5595,0,0,-48.4468,-39.9728,0,0,33.1487,-2.84217e-14,15.7215
1.57227,49.9019,42.2319,0,0,-57.0388,-44.9599,0,0,36.4995,-2.84217e-14,19.7005
1.58203,53.6436,44.5133,0,0,-54.8855,-52.6273,0,0,38.5887,-2.84217e-14,19.2446
1.5918,49.192,44.4951,0,0,-49.2941,-54.8911,0,0,38.8257,-8.52651e-14,18.6074
1.60156,45.2105,46.2803,0,0,-49.7442,-54.9089,0,0,38.6748,0,21.4379
1.61133,46.311,46.6976,0,0,-49.6707,-49.5141,0,0,37.9664,-1.13687e-13,22.7929
1.62109,43.0435,47.03,0,0,-38.4328,-43.4579,0,0,35.4657,-2.84217e-14,21.1903
1.63086,34.7737,45.634,0,0,-34.9787,-38.7501,0,0,31.3467,-2.84217e-14,19.231
1.64062,26.6001,42.2782,0,0,-35.6659,-34.8856,0,0,27.0291,-2.84217e-14,19.4402
1.65039,24.995,38.0578,0,0,-28.5384,-31.5162,0,0,21.7739,-1.42109e-14,14.1388
1.66016,21.4251,30.0598,0,0,-16.5867,-24.765,0,0,15.2071,-1.42109e-14,7.84029
1.66992,11.3788,23.2352,0,0,-14.0303,-20.5673,0,0,8.66749,0,4.74107
1.67969,2.15923,13.2462,0,0,-11.8896,-17.9189,0,0,2.35358,1.77636e-15,1.43193
1.68945,-4.1676,3.89607,0,0,0.88262,-12.9936,0,0,-4.8172,3.55271e-15,-5.87715
1.69922,-10.1442,-4.59298,0,0,9.49015,-2.6479,0,0,-11.9004,1.42109e-14,-9.36938
1.70898,-21.8617,-14.6168,0,0,10.4086,8.59225,0,0,-17.4029,1.42109e-14,-8.16793
1.71875,-31.0317,-22.7124,0,0,19.8319,19.6251,0,0,-22.6353,2.84217e-14,-8.27045
1.72852,-37.1083,-30.3047,0,0,33.0883,31.0448,0,0,-28.0876,2.84217e-14,-13.1435
1.73828,-43.0795,-38.6075,0,0,37.3056,37.9299,0,0,-32.0477,5.68434e-14,-13.742
1.74805,-49.2834,-46.8274,0,0,41.1794,41.1632,0,0,-34.165,5.68434e-14,-13.9811
1.75781,-50.7324,-49.7032,0,0,50.0528,44.8698,0,0,-36.5458,5.68434e-14,-19.1067
1.76758,-49.0969,-55.0369,0,0,52.6342,45.981,0,0,-38.2515,0,-21.9485
1.77734,-44.8512,-54.7678,0,0,43.8008,47.1423,0,0,-37.7565,1.13687e-13,-20.6392
1.78711,-42.6333,-51.2728,0,0,45.7057,48.1497,0,0,-36.1739,8.52651e-14,-21.3645
1.79687,-40.6259,-43.9955,0,0,50.7462,48.1293,0,0,-34.8657,-2.84217e-14,-26.4129
1.80664,-38.1888,-38.0845,0,0,41.448,47.8012,0,0,-32.2341,2.84217e-14,-24.2
1.81641,-33.6247,-35.6405,0,0,29.5637,44.1428,0,0,-28.0042,2.84217e-14,-18.2425
1.82617,-27.9682,-30.8952,0,0,32.9908,40.2362,0,0,-24.2504,4.26326e-14,-17.4724
1.83594,-26.977,-25.1786,0,0,33.6603,34.6154,0,0,-20.6988,1.42109e-14,-15.3072
1.8457,-21.4919,-17.9227,0,0,18.8977,25.6352,0,0,-15.5989,2.84217e-14,-5.48552
1.85547,-14.0949,-14.9674,0,0,9.57291,18.2083,0,0,-9.87533,7.10543e-15,-0.180105
1.86523,-8.99914,-11.0529,0,0,11.399,8.87964,0,0,-5.08021,3.55271e-15,1.08161
1.875,-7.22421,-0.952465,0,0,0.701627,0.540514,0,0,0.374072,-8.88178e-16,4.67395
1.88477,0.10795,12.4716,0,0,-15.8799,-8.9908,0,0,6.74007,-1.42109e-14,11.1384
1.89453,11.3749,23.4809,0,0,-17.6455,-18.5295,0,0,11.8804,-7.10543e-15,9.72957
1.9043,19.4364,33.6655,0,0,-21.7532,-25.4312,0,0,15.7875,-2.84217e-14,8.89912
1.91406,24.1563,41.6777,0,0,-36.7087,-34.4035,0,0,20.8471,-2.84217e-14,15.1193
1.92383,33.3369,45.189,0,0,-41.8325,-42.2009,0,0,25.5844,-5.68434e-14,15.8175
1.93359,38.7501,46.8383,0,0,-32.0953,-48.0802,0,0,27.8477,-2.84217e-14,11.333
1.94336,38.2014,49.8492,0,0,-36.1887,-51.3785,0,0,29.7254,0,13.1485
1.95312,37.2989,49.3727,0,0,-44.6564,-54.1427,0,0,32.6699,-8.52651e-14,20.0367
1.96289,39.3757,49.5674,0,0,-33.7959,-50.7286,0,0,33.5813,0,18.68
1.97266,41.1767,50.5515,0,0,-25.3306,-46.3531,0,0,31.8605,-2.84217e-14,15.9941
1.98242,35.8575,48.782,0,0,-35.1142,-40.6833,0,0,30.7882,0,20.0115
1.99219,32.3659,44.8497,0,0,-34.2682,-36.2852,0,0,29.7087,-2.84217e-14,20.9271
2.00195,30.9428,39.0962,0,0,-17.892,-33.9337,0,0,26.0054,0,11.2546
2.01172,30.4157,34.3366,0,0,-17.3003,-28.7939,0,0,21.5339,-2.84217e-14,9.07165
2.02148,25.8149,25.1068,0,0,-28.4761,-23.9711,0,0,18.4548,-1.42109e-14,10.7617
2.03125,20.416,14.2969,0,0,-17.472,-18.6768,0,0,13.9543,-4.26326e-14,5.07428
2.04102,15.1009,6.61562,0,0,-3.06854,-15.9269,0,0,7.96214,-7.10543e-15,-3.47462
2.05078,11.132,-3.81239,0,0,-11.4551,-8.05973,0,0,3.7564,-1.06581e-14,-0.598303
2.06055,4.63306,-12.5189,0,0,-12.7516,4.72347,0,0,0.651872,0,2.35825
2.07031,-2.98142,-20.6041,0,0,7.85996,17.7244,0,0,-4.4626,7.10543e-15,-5.09972
2.08008,-12.3228,-29.4897,0,0,17.2629,27.1084,0,0,-9.01146,-7.10543e-15,-7.02856
2.08984,-12.3228,-36.068,0,0,17.2629,36.6239,0,0,-10.7497,2.84217e-14,-2.25645


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_D1_a_E4_n20.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0.317984,0.640634,0,0,-0.000197505,0.0161215,0,0,0.00102645,8.67362e-19,-0.00517713
0.00976562,4.66683,5.38848,0,0,-0.00222406,0.0104938,0,0,0.013228,6.93889e-18,-0.0620539
0.0195312,9.8991,9.62437,0,0,0.00327813,0.00897049,0,0,0.00573508,-3.46945e-18,0.0311537
0.0292969,12.9383,11.9862,0,0,0.00407822,0.00592391,0,0,0.000728774,0,0.0230009
0.0390625,14.8217,16.6163,0,0,-0.02101,0.0131595,0,0,0.0703701,1.11022e-16,-0.33798
0.0488281,20.7793,19.5375,0,0,0.00114608,0.0261921,0,0,0.0893369,2.22045e-16,-0.122694
0.0585938,24.3945,23.5026,0,0,0.122287,0.0110439,0,0,-0.340623,4.44089e-16,2.10075
0.0683594,25.8049,25.3508,0,0,0.155929,0.0412558,0,0,-1.52229,0,6.20193
0.078125,26.2641,26.4609,0,0,0.0106107,0.00829347,0,0,-3.32476,-1.77636e-15,9.992
0.0878906,27.8423,27.4775,0,0,0.0020898,0.00710869,0,0,-5.70616,1.77636e-15,13.2639
0.0976562,30.6821,29.217,0,0,0.227417,0.0395209,0,0,-8.78147,-1.06581e-14,16.698
0.107422,32.6213,33.1685,0,0,0.264261,0.0325392,0,0,-12.7029,-2.84217e-14,21.2671
0.117187,33.6414,38.0369,0,0,-0.00471044,0.0187873,0,0,-17.114,-7.10543e-15,24.5272
0.126953,38.2987,39.8385,0,0,-0.0425156,0.0126941,0,0,-21.7689,-1.42109e-14,25.9384
0.136719,40.8195,41.7015,0,0,0.13466,0.11247,0,0,-26.63,-2.84217e-14,26.5026
0.146484,38.9086,42.5962,0,0,-0.224332,0.105488,0,0,-31.8859,2.84217e-14,28.4681
0.15625,37.8311,42.6046,0,0,-0.624798,0.254897,0,0,-37.6376,-2.84217e-14,31.649
0.166016,39.1759,42.4597,0,0,1.56318,0.687808,0,0,-43.9602,2.84217e-14,34.7382
0.175781,38.402,41.1612,0,0,7.59295,3.4552,0,0,-50.8439,-2.84217e-14,37.3578
0.185547,36.0901,39.4467,0,0,15.6745,11.6416,0,0,-58.1506,-5.68434e-14,39.7456
0.195312,33.1313,37.0589,0,0,23.2428,22.1209,0,0,-65.6406,-1.13687e-13,41.1836
0.205078,27.3272,34.1495,0,0,30.6216,26.7247,0,0,-73.1747,5.68434e-14,41.2264
0.214844,23.8481,31.1371,0,0,38.7657,34.1242,0,0,-80.6985,1.13687e-13,40.7222
0.224609,19.0667,27.4933,0,0,46.8956,42.8895,0,0,-88.1245,0,40.2935
0.234375,15.6812,23.6336,0,0,52.2221,49.0602,0,0,-95.3732,-1.13687e-13,39.6809
0.244141,11.549,19.508,0,0,54.5391,53.377,0,0,-102.241,-1.13687e-13,37.4951
0.253906,9.66792,15.3215,0,0,56.8336,54.0499,0,0,-108.57,0,34.2453
0.263672,3.40968,11.4209,0,0,61.8992,58.0948,0,0,-114.13,-1.13687e-13,29.9167
0.273438,-0.0918801,6.68313,0,0,69.1553,62.4643,0,0,-119.053,0,26.3639
0.283203,-6.15441,2.02103,0,0,75.6169,70.949,0,0,-123.117,0,23.49
0.292969,-7.64063,-2.10277,0,0,80.6186,79.053,0,0,-125.998,-1.13687e-13,22.5153
0.302734,-11.2505,-6.64475,0,0,84.6677,84.1953,0,0,-127.344,1.13687e-13,22.2457
0.3125,-15.1407,-11.1067,0,0,87.2073,87.0007,0,0,-127.388,0,22.8611
0.322266,-19.5694,-15.3579,0,0,86.7695,88.167,0,0,-125.907,-2.27374e-13,21.8885
0.332031,-20.516,-19.0012,0,0,84.7218,87.0656,0,0,-122.914,1.13687e-13,21.6727
0.341797,-21.1179,-22.3145,0,0,82.8837,85.017,0,0,-118.268,-1.13687e-13,20.5741
0.351562,-18.5807,-23.6572,0,0,80.5911,82.7206,0,0,-112.452,1.13687e-13,19.8215
0.361328,-11.7846,-20.0473,0,0,75.397,78.3707,0,0,-105.608,-2.27374e-13,17.326
0.371094,-4.45952,-12.711,0,0,68.0166,71.9668,0,0,-97.8052,0,14.6405
0.380859,2.20412,-7.62369,0,0,59.8572,65.02,0,0,-88.789,5.68434e-14,12.4085
0.390625,7.90748,-5.07268,0,0,51.5872,58.2502,0,0,-78.5266,1.13687e-13,12.0638
0.400391,14.8059,2.35558,0,0,41.9277,51.2796,0,0,-67.403,0,14.0086
0.410156,20.9962,8.30523,0,0,31.9893,42.4246,0,0,-55.7373,-1.13687e-13,16.174
0.419922,25.5398,11.1443,0,0,22.9177,34.2262,0,0,-43.881,0,19.0987
0.429687,27.5384,14.5045,0,0,14.6152,25.586,0,0,-32.0769,-5.68434e-14,21.8815
0.439453,36.5651,16.2291,0,0,5.0942,15.5524,0,0,-20.7874,-1.42109e-14,25.114
0.449219,42.6883,22.7373,0,0,-5.15029,6.04459,0,0,-9.94823,-2.13163e-14,26.5625
0.458984,51.2743,30.2295,0,0,-14.3595,-3.71404,0,0,0.324566,0,28.2348
0.46875,54.6571,42.1067,0,0,-21.3567,-12.4426,0,0,10.0523,0,28.681
0.478516,61.3886,50.8427,0,0,-28.2597,-20.7394,0,0,18.7921,2.84217e-14,29.0167
0.488281,68.0022,56.0276,0,0,-38.0105,-29.6137,0,0,26.5886,2.84217e-14,27.0424
0.498047,72.4377,61.0928,0,0,-47.9777,-37.806,0,0,32.9355,-2.84217e-14,26.6102
0.507812,71.464,63.9091,0,0,-54.622,-45.1395,0,0,37.8824,-2.84217e-14,25.4189
0.517578,72.923,64.4401,0,0,-55.6456,-50.9186,0,0,41.1432,0,25.382
0.527344,71.9295,63.6587,0,0,-54.6522,-55.48,0,0,42.9183,5.68434e-14,24.222
0.537109,67.9487,62.7445,0,0,-51.4293,-56.0849,0,0,43.0214,2.84217e-14,24.4485
0.546875,59.3305,59.4368,0,0,-46.0698,-50.9452,0,0,41.5239,8.52651e-14,24.4555
0.556641,53.1392,56.911,0,0,-38.9734,-46.0821,0,0,38.5784,-2.84217e-14,23.1047
0.566406,46.8168,52.4578,0,0,-32.8631,-44.5726,0,0,34.2588,5.68434e-14,20.328
0.576172,38.6667,47.0032,0,0,-27.3446,-40.5854,0,0,28.8527,-2.84217e-14,16.4906
0.585937,30.562,40.6756,0,0,-21.9222,-32.7224,0,0,22.5747,1.42109e-14,12.8484
0.595703,18.3711,33.8047,0,0,-15.7059,-28.4303,0,0,15.6694,-1.42109e-14,9.01875
0.605469,10.3801,25.7732,0,0,-8.7068,-25.7041,0,0,8.04588,1.42109e-14,3.53666
0.615234,1.1494,15.6107,0,0,-0.42582,-21.8313,0,0,-0.172792,0,-3.54738
0.625,-9.55039,6.57108,0,0,8.27511,-16.5427,0,0,-8.80353,-7.10543e-15,-8.44741
0.634766,-19.9291,-1.69379,0,0,17.2839,-5.25366,0,0,-17.0654,0,-12.2843
0.644531,-27.8054,-11.6246,0,0,26.6669,6.05123,0,0,-24.7958,1.42109e-14,-13.7702
0.654297,-36.841,-20.5175,0,0,35.4862,19.0228,0,0,-31.511,0,-17.0029
0.664062,-48.2107,-29.0386,0,0,43.8222,28.917,0,0,-37.2186,-2.84217e-14,-17.6023
0.673828,-60.0404,-38.2227,0,0,49.8214,37.1455,0,0,-41.6036,0,-18.6254
0.683594,-64.4854,-44.7635,0,0,54.3954,42.292,0,0,-44.7708,-5.68434e-14,-19.6454
0.693359,-64.8069,-51.121,0,0,55.3832,43.8362,0,0,-46.8021,-2.84217e-14,-21.095
0.703125,-63.6729,-56.8326,0,0,55.4494,46.2645,0,0,-47.4627,-2.84217e-14,-22.7097
0.712891,-61.5837,-58.1708,0,0,54.8773,48.1483,0,0,-46.8188,0,-23.6166
0.722656,-56.4069,-53.0771,0,0,53.5033,49.5107,0,0,-44.7644,-8.52651e-14,-24.2697
0.732422,-48.3333,-46.7375,0,0,48.0397,48.8027,0,0,-41.1453,2.84217e-14,-24.7565
0.742187,-44.2719,-44.6995,0,0,40.6269,49.1263,0,0,-36.1158,0,-23.1682
0.751953,-38.6642,-40.7646,0,0,32.3551,45.9017,0,0,-30.2666,-2.84217e-14,-19.4924
0.761719,-32.4879,-32.4631,0,0,24.234,43.3282,0,0,-23.7327,-4.26326e-14,-14.0612
0.771484,-22.76,-27.4158,0,0,14.6386,35.7015,0,0,-16.6935,-1.42109e-14,-7.08049
0.78125,-14.8369,-25.1646,0,0,5.3146,29.0376,0,0,-9.04901,0,-1.04376
0.791016,-7.85239,-20.5724,0,0,-3.21315,22.2696,0,0,-1.43167,-8.88178e-16,6.21367
0.800781,0.449937,-14.7828,0,0,-12.8091,12.6892,0,0,6.34996,-7.10543e-15,10.8819
0.810547,11.471,-6.25135,0,0,-21.705,3.74328,0,0,13.9368,7.10543e-15,15.2914
0.820312,19.8248,7.75976,0,0,-31.7584,-5.464,0,0,21.1444,2.84217e-14,17.6971
0.830078,28.1062,19.5215,0,0,-41.446,-13.2092,0,0,27.8575,5.68434e-14,20.357
0.839844,38.2792,30.9354,0,0,-52.7054,-21.7968,0,0,33.8477,8.52651e-14,23.3448
0.849609,48.6322,38.61,0,0,-61.4028,-30.2088,0,0,38.8866,-2.84217e-14,24.9659
0.859375,54.2989,44.3768,0,0,-66.3349,-38.7051,0,0,42.7435,8.52651e-14,24.2549
0.869141,54.3844,46.9485,0,0,-66.711,-45.6193,0,0,45.3678,0,23.9053
0.878906,57.5383,47.4673,0,0,-64.2286,-50.427,0,0,46.5551,0,23.7986
0.888672,59.1543,49.4577,0,0,-58.368,-53.7761,0,0,46.2314,0,23.5758
0.898437,58.1415,49.0244,0,0,-52.2615,-52.7955,0,0,44.2912,-2.84217e-14,22.4515
0.908203,51.4309,49.8825,0,0,-44.5084,-47.9218,0,0,41.135,2.84217e-14,20.6845
0.917969,45.9339,48.2329,0,0,-37.5951,-43.5385,0,0,36.5964,0,18.6637
0.927734,40.4885,45.8672,0,0,-30.4459,-41.1087,0,0,31.0475,0,14.3522
0.9375,33.8453,40.7646,0,0,-24.1171,-36.7492,0,0,24.3695,1.42109e-14,10.6273
0.947266,22.5343,36.6353,0,0,-17.1381,-29.5479,0,0,16.9368,0,4.60709
0.957031,14.3079,26.69,0,0,-6.34804,-26.3901,0,0,8.63832,2.13163e-14,-1.55181
0.966797,8.52019,18.3965,0,0,3.47718,-23.4381,0,0,-0.239591,0,-8.79896
0.976562,1.45361,10.609,0,0,12.254,-17.8934,0,0,-9.04572,0,-14.2914
0.986328,-10.8302,0.337711,0,0,20.3875,-10.8517,0,0,-17.2532,-2.84217e-14,-18.9572
0.996094,-22.9195,-8.25313,0,0,30.6033,1.42254,0,0,-24.7712,-1.42109e-14,-21.7405
1.00586,-30.2976,-17.7753,0,0,39.1906,14.9138,0,0,-31.3761,-2.84217e-14,-23.3066
1.01562,-39.0233,-25.7418,0,0,46.8364,25.7024,0,0,-36.7166,-2.84217e-14,-24.0642
1.02539,-48.7674,-34.5627,0,0,52.8371,34.287,0,0,-40.8314,2.84217e-14,-25.2292
1.03516,-55.8882,-41.98,0,0,58.9616,38.6362,0,0,-43.7033,-2.84217e-14,-25.817
1.04492,-54.1544,-48.5566,0,0,60.9706,43.2177,0,0,-45.3139,-8.52651e-14,-26.6695
1.05469,-51.6216,-53.6819,0,0,63.1663,43.8838,0,0,-45.3274,-2.84217e-14,-27.9745
1.06445,-50.1852,-56.2404,0,0,62.695,44.4577,0,0,-44.0166,2.84217e-14,-29.3049
1.07422,-48.4418,-53.5579,0,0,59.302,47.4157,0,0,-40.9907,0,-29.3288
1.08398,-39.5816,-48.5337,0,0,52.308,47.4408,0,0,-36.5685,0,-27.0094
1.09375,-31.2469,-43.7511,0,0,43.1145,47.7756,0,0,-31.1084,5.68434e-14,-24.9795
1.10352,-26.865,-40.9091,0,0,34.1272,44.0275,0,0,-24.9969,0,-20.6072
1.11328,-23.7277,-36.5257,0,0,23.5692,41.1418,0,0,-18.0814,0,-14.7931
1.12305,-14.7457,-29.0117,0,0,14.5221,34.8892,0,0,-10.6268,1.42109e-14,-7.09222
1.13281,-4.24471,-23.914,0,0,5.1763,27.6495,0,0,-3.02902,-5.32907e-15,0.537852
1.14258,1.07199,-22.7278,0,0,-4.93466,17.9725,0,0,4.72297,1.42109e-14,8.35674
1.15234,5.02058,-17.8228,0,0,-15.9098,10.045,0,0,12.5594,-2.13163e-14,15.2014
1.16211,13.0106,-8.27095,0,0,-25.6027,0.761518,0,0,20.1171,0,21.0302
1.17187,25.2876,0.629699,0,0,-37.3973,-9.22979,0,0,27.0551,-1.42109e-14,25.4998
1.18164,32.8689,13.6483,0,0,-49.5992,-16.6977,0,0,33.5665,2.84217e-14,30.285
1.19141,38.6341,27.095,0,0,-61.2121,-26.4206,0,0,39.1813,2.84217e-14,33.0206
1.20117,45.0135,35.0427,0,0,-65.611,-33.7406,0,0,43.7484,2.84217e-14,33.6437
1.21094,53.4561,39.8019,0,0,-69.1202,-41.9388,0,0,46.8727,5.68434e-14,33.0298
1.2207,55.6688,42.2915,0,0,-70.1421,-48.7013,0,0,48.7815,-2.84217e-14,32.5064
1.23047,54.481,45.6311,0,0,-67.2397,-54.1091,0,0,49.0922,2.84217e-14,32.2771
1.24023,53.22,45.4393,0,0,-61.0091,-56.1229,0,0,47.8216,-2.84217e-14,30.9802
1.25,53.2912,46.411,0,0,-53.7242,-55.1074,0,0,45.001,1.13687e-13,30.5875
1.25977,47.4931,48.8441,0,0,-46.7411,-49.8837,0,0,40.7203,0,29.045
1.26953,35.6418,46.8183,0,0,-37.7915,-43.6785,0,0,35.0728,2.84217e-14,25.5276
1.2793,25.3519,47.7884,0,0,-29.285,-39.4003,0,0,28.2655,2.84217e-14,20.7521
1.28906,18.854,44.5097,0,0,-20.1164,-36.1913,0,0,20.3713,1.42109e-14,15.6148
1.29883,11.586,39.4034,0,0,-9.27771,-29.9101,0,0,11.3551,1.42109e-14,8.78327
1.30859,-0.872583,31.8689,0,0,2.63564,-22.1582,0,0,1.59919,3.55271e-15,1.07785
1.31836,-10.6221,24.856,0,0,10.7058,-19.2969,0,0,-8.22819,0,-5.60924
1.32812,-16.9842,16.2079,0,0,20.1124,-16.2554,0,0,-17.4844,-2.84217e-14,-11.2297
1.33789,-25.1156,6.24886,0,0,28.5852,-7.60879,0,0,-26.3822,-4.26326e-14,-17.5539
1.34766,-40.8873,-2.45053,0,0,38.4034,3.53552,0,0,-34.2654,-2.84217e-14,-21.7014
1.35742,-52.4829,-11.3021,0,0,45.9747,15.3722,0,0,-40.8743,0,-24.5634
1.36719,-57.9823,-20.2371,0,0,56.1623,28.017,0,0,-46.0888,-5.68434e-14,-27.2098
1.37695,-59.8591,-30.1509,0,0,65.515,36.6975,0,0,-50.2937,-5.68434e-14,-29.0032
1.38672,-65.3967,-36.7711,0,0,69.8324,42.8472,0,0,-52.9293,-5.68434e-14,-29.9783
1.39648,-67.103,-45.8875,0,0,72.9056,46.9437,0,0,-53.801,-5.68434e-14,-31.3906
1.40625,-61.285,-50.3617,0,0,75.7361,47.9726,0,0,-53.0156,-8.52651e-14,-34.3578
1.41602,-54.181,-52.8208,0,0,74.611,48.5904,0,0,-50.5597,-8.52651e-14,-35.431
1.42578,-50.4247,-53.6996,0,0,67.4394,48.6841,0,0,-46.2857,-8.52651e-14,-34.2912
1.43555,-46.0756,-50.4189,0,0,58.9874,50.061,0,0,-40.7805,-5.68434e-14,-33.1778
1.44531,-34.8205,-43.2928,0,0,50.3501,50.1294,0,0,-34.5174,-2.84217e-14,-31.3127
1.45508,-22.7351,-40.0955,0,0,39.3305,46.3464,0,0,-27.2606,-1.42109e-14,-26.8693
1.46484,-14.6312,-38.6142,0,0,25.7782,44.0147,0,0,-19.3182,2.84217e-14,-20.3912
1.47461,-8.78575,-32.8225,0,0,15.6821,38.3692,0,0,-10.9207,-7.10543e-15,-12.6511
1.48437,2.41002,-26.4305,0,0,2.88202,31.542,0,0,-2.16769,1.77636e-15,-5.33512
1.49414,12.3323,-23.2608,0,0,-8.45598,22.2859,0,0,7.1955,0,3.3875
1.50391,19.5894,-20.4192,0,0,-20.459,13.0695,0,0,16.2993,-1.42109e-14,10.6575
1.51367,23.9654,-12.9471,0,0,-33.1152,4.17153,0,0,24.9545,2.84217e-14,16.9687
1.52344,35.3577,-3.07423,0,0,-49.6444,-4.71822,0,0,33.2739,0,23.4134
1.5332,49.7613,9.04609,0,0,-63.4051,-13.4991,0,0,41.0554,0,28.4145
1.54297,59.4988,22.8685,0,0,-70.7937,-22.2264,0,0,47.5647,0,30.9062
1.55273,63.4222,32.0616,0,0,-76.6644,-31.3632,0,0,52.8332,1.13687e-13,31.5794
1.5625,69.0349,36.5595,0,0,-82.228,-39.9728,0,0,57.0104,5.68434e-14,31.6775
1.57227,77.3003,42.2319,0,0,-81.8636,-44.9599,0,0,59.6359,5.68434e-14,30.8734
1.58203,78.8874,44.5133,0,0,-77.0619,-52.6273,0,0,60.2149,5.68434e-14,28.8765
1.5918,73.4589,44.4951,0,0,-73.5442,-54.8911,0,0,58.9146,5.68434e-14,29.4179
1.60156,68.4474,46.2803,0,0,-68.7507,-54.9089,0,0,55.9926,0,29.9377
1.61133,66.0875,46.6976,0,0,-60.7348,-49.5141,0,0,51.1053,-2.84217e-14,27.7844
1.62109,56.4267,47.03,0,0,-49.6495,-43.4579,0,0,44.6396,8.52651e-14,25.3891
1.63086,41.7043,45.634,0,0,-42.4447,-38.7501,0,0,36.6926,5.68434e-14,22.2879
1.64062,27.0929,42.2782,0,0,-30.4377,-34.8856,0,0,27.3272,-2.84217e-14,16.8659
1.65039,19.083,38.0578,0,0,-17.462,-31.5162,0,0,16.4296,4.26326e-14,8.63712
1.66016,8.06479,30.0598,0,0,-7.13819,-24.765,0,0,5.15344,7.10543e-15,2.91149
1.66992,-6.05501,23.2352,0,0,0.862293,-20.5673,0,0,-6.03179,0,-1.73745
1.67969,-20.3194,13.2462,0,0,11.1886,-17.9189,0,0,-17.168,0,-8.45592
1.68945,-31.7991,3.89607,0,0,21.4191,-12.9936,0,0,-27.8051,-5.68434e-14,-15.0415
1.69922,-44.3158,-4.59298,0,0,31.0846,-2.6479,0,0,-36.9702,0,-18.9913
1.70898,-59.7371,-14.6168,0,0,44.4335,8.59225,0,0,-44.967,0,-23.2981
1.71875,-70.7105,-22.7124,0,0,59.7116,19.6251,0,0,-52.1455,-5.68434e-14,-27.1486
1.72852,-75.0291,-30.3047,0,0,68.1686,31.0448,0,0,-57.7476,-1.13687e-13,-29.564
1.73828,-76.683,-38.6075,0,0,75.1579,37.9299,0,0,-61.3822,0,-30.6351
1.74805,-80.5477,-46.8274,0,0,85.3304,41.1632,0,0,-63.3769,-2.27374e-13,-34.2834
1.75781,-81.9467,-49.7032,0,0,88.7895,44.8698,0,0,-63.7722,0,-36.9336
1.76758,-78.6709,-55.0369,0,0,85.2464,45.981,0,0,-61.8235,-5.68434e-14,-36.565
1.77734,-70.6696,-54.7678,0,0,80.5004,47.1423,0,0,-58.5241,-1.13687e-13,-36.9951
1.78711,-66.4395,-51.2728,0,0,79.0663,48.1497,0,0,-54.3561,-1.7053e-13,-37.1137
1.79687,-59.7548,-43.9955,0,0,69.3109,48.1293,0,0,-49.0163,-5.68434e-14,-34.4447
1.80664,-50.0903,-38.0845,0,0,55.6156,47.8012,0,0,-42.2631,-5.68434e-14,-29.1469
1.81641,-37.996,-35.6405,0,0,44.5153,44.1428,0,0,-34.9232,-2.84217e-14,-23.6647
1.82617,-30.8145,-30.8952,0,0,33.3045,40.2362,0,0,-26.6748,-2.84217e-14,-16.3403
1.83594,-26.1789,-25.1786,0,0,17.9774,34.6154,0,0,-17.1641,-2.84217e-14,-6.05456
1.8457,-16.3192,-17.9227,0,0,5.05738,25.6352,0,0,-7.13471,-7.10543e-15,3.08057
1.85547,-4.1782,-14.9674,0,0,-7.53387,18.2083,0,0,2.6012,0,9.65041
1.86523,6.29671,-11.0529,0,0,-24.562,8.87964,0,0,12.6579,7.10543e-15,18.9527
1.875,16.6679,-0.952465,0,0,-42.1247,0.540514,0,0,23.0461,1.42109e-14,26.1974
1.88477,31.6655,12.4716,0,0,-51.7788,-8.9908,0,0,32.5893,2.84217e-14,29.5258
1.89453,46.9278,23.4809,0,0,-59.4107,-18.5295,0,0,41.254,5.68434e-14,30.2309
1.9043,58.4184,33.6655,0,0,-70.7365,-25.4312,0,0,49.4301,0,32.8985
1.91406,66.0675,41.6777,0,0,-74.2487,-34.4035,0,0,56.6,5.68434e-14,33.7816
1.92383,77.0401,45.189,0,0,-73.3468,-42.2009,0,0,61.4782,-5.68434e-14,31.0201
1.93359,83.9847,46.8383,0,0,-75.1327,-48.0802,0,0,64.509,5.68434e-14,31.077
1.94336,86.6271,49.8492,0,0,-77.7254,-51.3785,0,0,65.9241,5.68434e-14,33.0347
1.95312,82.8518,49.3727,0,0,-70.3876,-54.1427,0,0,65.2087,0,32.1338
1.96289,78.6266,49.5674,0,0,-61.6239,-50.7286,0,0,62.1655,5.68434e-14,30.2205
1.97266,73.2664,50.5515,0,0,-58.0184,-46.3531,0,0,57.6529,5.68434e-14,30.0025
1.98242,63.6012,48.782,0,0,-50.4427,-40.6833,0,0,51.1682,5.68434e-14,27.0866
1.99219,51.132,44.8497,0,0,-36.6972,-36.2852,0,0,42.3296,2.84217e-14,20.8596
2.00195,40.4198,39.0962,0,0,-30.5414,-33.9337,0,0,32.4091,8.52651e-14,15.6577
2.01172,33.5131,34.3366,0,0,-27.4672,-28.7939,0,0,22.4373,1.42109e-14,13.349
2.02148,23.002,25.1068,0,0,-18.3981,-23.9711,0,0,11.7989,1.42109e-14,5.90817
2.03125,6.65992,14.2969,0,0,-7.26175,-18.6768,0,0,0.777603,4.44089e-16,-1.08067
2.04102,-9.66439,6.61562,0,0,-0.115346,-15.9269,0,0,-8.84262,7.10543e-15,-5.96254
2.05078,-19.0951,-3.81239,0,0,12.0539,-8.05973,0,0,-17.6571,0,-12.0493
2.06055,-28.9451,-12.5189,0,0,31.1804,4.72347,0,0,-26.5149,-2.84217e-14,-19.8022
2.07031,-38.0467,-20.6041,0,0,42.2092,17.7244,0,0,-34.4039,0,-22.857
2.08008,-46.2661,-29.4897,0,0,51.176,27.1084,0,0,-40.0966,-5.68434e-14,-23.6456
2.08984,-46.2661,-36.068,0,0,51.176,36.6239,0,0,-44.7718,-2.84217e-14,-29.5075


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_D1_a_E4_n3.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0.321222,0.640634,0,0,-5.59766e-05,0.0161215,0,0,0.00253688,-3.46945e-18,-0.0109575
0.00976562,4.68417,5.38848,0,0,-0.000624706,0.0104938,0,0,0.0332067,0,-0.137401
0.0195312,9.60064,9.62437,0,0,0.00152709,0.00897049,0,0,0.0203034,0,-0.00426691
0.0292969,12.7434,11.9862,0,0,0.00673688,0.00592391,0,0,-0.00947448,0,0.152516
0.0390625,14.6794,16.6163,0,0,-0.0190211,0.0131595,0,0,0.0580684,0,-0.186788
0.0488281,20.4962,19.5375,0,0,-0.00896939,0.0261921,0,0,0.0772415,-2.77556e-17,-0.215281
0.0585938,23.977,23.5026,0,0,0.0694105,0.0110439,0,0,-0.414521,0,1.99654
0.0683594,25.907,25.3508,0,0,-0.0119898,0.0412558,0,0,-1.67225,3.55271e-15,6.46507
0.078125,25.9417,26.4609,0,0,-0.174266,0.00829347,0,0,-3.45498,-1.77636e-15,10.3353
0.0878906,27.4462,27.4775,0,0,-0.0088716,0.00710869,0,0,-5.86216,0,13.3256
0.0976562,30.4763,29.217,0,0,0.323557,0.0395209,0,0,-9.02348,0,16.4867
0.107422,31.8256,33.1685,0,0,0.106203,0.0325392,0,0,-13.0468,-7.10543e-15,21.2003
0.117187,32.601,38.0369,0,0,-0.237991,0.0187873,0,0,-17.4552,1.42109e-14,24.5804
0.126953,37.6759,39.8385,0,0,0.0908438,0.0126941,0,0,-22.1712,-1.42109e-14,25.9901
0.136719,40.0754,41.7015,0,0,0.501028,0.11247,0,0,-27.1478,-1.42109e-14,26.2582
0.146484,38.0749,42.5962,0,0,-0.128958,0.105488,0,0,-32.5209,4.26326e-14,28.0466
0.15625,37.1473,42.6046,0,0,-0.608327,0.254897,0,0,-38.3746,8.52651e-14,31.5265
0.166016,37.9814,42.4597,0,0,2.06011,0.687808,0,0,-44.7229,2.84217e-14,34.8002
0.175781,38.2167,41.1612,0,0,8.30904,3.4552,0,0,-51.6165,5.68434e-14,37.3308
0.185547,35.9809,39.4467,0,0,16.021,11.6416,0,0,-58.9849,2.84217e-14,39.6256
0.195312,31.8523,37.0589,0,0,23.2621,22.1209,0,0,-66.5302,0,41.0108
0.205078,25.3735,34.1495,0,0,31.0385,26.7247,0,0,-74.0248,-1.13687e-13,40.995
0.214844,23.7193,31.1371,0,0,39.6729,34.1242,0,0,-81.4829,0,40.4272
0.224609,19.2172,27.4933,0,0,47.7397,42.8895,0,0,-88.8011,0,39.8016
0.234375,15.5301,23.6336,0,0,52.5126,49.0602,0,0,-96.024,-1.13687e-13,39.19
0.244141,11.108,19.508,0,0,55.2758,53.377,0,0,-102.806,-1.13687e-13,37.2274
0.253906,10.0685,15.3215,0,0,58.401,54.0499,0,0,-108.9,1.13687e-13,33.6668
0.263672,4.36257,11.4209,0,0,63.8988,58.0948,0,0,-114.186,-5.68434e-14,29.002
0.273438,1.5915,6.68313,0,0,70.292,62.4643,0,0,-118.983,1.13687e-13,25.7664
0.283203,-5.6974,2.02103,0,0,75.9488,70.949,0,0,-122.778,-1.13687e-13,23.5121
0.292969,-6.58498,-2.10277,0,0,81.1868,79.053,0,0,-125.247,-2.27374e-13,22.3637
0.302734,-8.77185,-6.64475,0,0,86.1809,84.1953,0,0,-126.257,2.27374e-13,21.4155
0.3125,-12.563,-11.1067,0,0,87.9699,87.0007,0,0,-126.104,1.13687e-13,22.2325
0.322266,-17.306,-15.3579,0,0,85.933,88.167,0,0,-124.224,-1.13687e-13,22.1666
0.332031,-17.9627,-19.0012,0,0,83.7264,87.0656,0,0,-120.828,1.7053e-13,22.4257
0.341797,-16.7335,-22.3145,0,0,82.8592,85.017,0,0,-115.772,1.7053e-13,20.6504
0.351562,-13.5322,-23.6572,0,0,79.9083,82.7206,0,0,-109.656,0,19.5807
0.361328,-7.17672,-20.0473,0,0,72.9912,78.3707,0,0,-102.587,-1.13687e-13,17.9538
0.371094,-1.16148,-12.711,0,0,64.9537,71.9668,0,0,-94.4455,0,16.344
0.380859,7.60189,-7.62369,0,0,57.4037,65.02,0,0,-85.0966,-1.13687e-13,13.9223
0.390625,13.8086,-5.07268,0,0,49.3505,58.2502,0,0,-74.6846,0,12.9313
0.400391,20.7494,2.35558,0,0,38.3338,51.2796,0,0,-63.7266,1.13687e-13,15.0184
0.410156,24.2433,8.30523,0,0,27.5045,42.4246,0,0,-52.1466,0,18.1518
0.419922,29.9272,11.1443,0,0,18.8379,34.2262,0,0,-40.3231,2.84217e-14,21.2066
0.429687,33.6072,14.5045,0,0,11.5442,25.586,0,0,-28.6045,1.42109e-14,23.2783
0.439453,42.1267,16.2291,0,0,1.34395,15.5524,0,0,-17.9111,0,26.9073
0.449219,44.2929,22.7373,0,0,-9.53785,6.04459,0,0,-7.65901,-7.10543e-15,29.1148
0.458984,52.1563,30.2295,0,0,-18.2114,-3.71404,0,0,2.10901,3.55271e-15,30.146
0.46875,56.8331,42.1067,0,0,-23.3458,-12.4426,0,0,11.2741,-1.42109e-14,29.8133
0.478516,63.2023,50.8427,0,0,-30.7821,-20.7394,0,0,19.0765,0,29.8077
0.488281,65.6051,56.0276,0,0,-41.4143,-29.6137,0,0,25.9335,1.42109e-14,28.3646
0.498047,67.3401,61.0928,0,0,-50.353,-37.806,0,0,31.4396,0,27.8302
0.507812,67.8847,63.9091,0,0,-53.3431,-45.1395,0,0,35.6458,8.52651e-14,25.7895
0.517578,68.6814,64.4401,0,0,-53.5384,-50.9186,0,0,38.0325,0,24.9066
0.527344,65.6043,63.6587,0,0,-54.1962,-55.48,0,0,38.8524,0,24.3992
0.537109,58.1421,62.7445,0,0,-50.3806,-56.0849,0,0,38.0925,-8.52651e-14,24.9537
0.546875,50.1998,59.4368,0,0,-41.2979,-50.9452,0,0,35.8758,0,23.4013
0.556641,44.8694,56.911,0,0,-31.8785,-46.0821,0,0,32.4475,0,20.1782
0.566406,37.7597,52.4578,0,0,-26.6533,-44.5726,0,0,27.3607,-1.42109e-14,18.2058
0.576172,25.1075,47.0032,0,0,-21.1122,-40.5854,0,0,21.4894,0,15.0583
0.585937,17.8433,40.6756,0,0,-13.3275,-32.7224,0,0,15.084,1.42109e-14,10.1243
0.595703,8.08103,33.8047,0,0,-4.87976,-28.4303,0,0,8.16581,1.42109e-14,5.31394
0.605469,1.38526,25.7732,0,0,1.10585,-25.7041,0,0,0.302954,2.22045e-16,-0.267636
0.615234,-11.6849,15.6107,0,0,6.96664,-21.8313,0,0,-7.86674,-7.10543e-15,-5.77186
0.625,-22.2479,6.57108,0,0,15.1295,-16.5427,0,0,-16.0806,-2.84217e-14,-10.1209
0.634766,-27.1969,-1.69379,0,0,26.6488,-5.25366,0,0,-23.5528,-1.42109e-14,-15.1253
0.644531,-34.8957,-11.6246,0,0,35.4127,6.05123,0,0,-30.7451,0,-17.9619
0.654297,-45.381,-20.5175,0,0,41.0325,19.0228,0,0,-36.8463,2.84217e-14,-18.9188
0.664062,-56.8328,-29.0386,0,0,46.99,28.917,0,0,-41.4676,0,-18.0328
0.673828,-63.3956,-38.2227,0,0,54.1542,37.1455,0,0,-44.3563,0,-19.8351
0.683594,-63.1261,-44.7635,0,0,57.8903,42.292,0,0,-46.0733,0,-21.6503
0.693359,-63.3302,-51.121,0,0,54.4196,43.8362,0,0,-47.0032,0,-20.3121
0.703125,-65.5622,-56.8326,0,0,50.8347,46.2645,0,0,-45.9159,0,-20.6458
0.712891,-57.7207,-58.1708,0,0,51.7325,48.1483,0,0,-43.3953,5.68434e-14,-22.6715
0.722656,-46.7505,-53.0771,0,0,50.8331,49.5107,0,0,-39.7503,0,-23.9466
0.732422,-37.0665,-46.7375,0,0,40.9517,48.8027,0,0,-34.7911,0,-23.2068
0.742187,-34.9265,-44.6995,0,0,30.204,49.1263,0,0,-28.5328,0,-20.4451
0.751953,-26.4948,-40.7646,0,0,23.5184,45.9017,0,0,-21.5742,0,-16.7894
0.761719,-13.8648,-32.4631,0,0,16.9559,43.3282,0,0,-13.627,0,-13.1601
0.771484,-4.93677,-27.4158,0,0,4.38138,35.7015,0,0,-5.80354,1.06581e-14,-5.68015
0.78125,0.803626,-25.1646,0,0,-7.91558,29.0376,0,0,2.0727,1.77636e-15,3.72286
0.791016,5.70018,-20.5724,0,0,-16.5451,22.2696,0,0,9.96156,0,10.3871
0.800781,17.94,-14.7828,0,0,-23.1936,12.6892,0,0,17.9912,0,13.2974
0.810547,32.1513,-6.25135,0,0,-32.1926,3.74328,0,0,25.1054,-2.84217e-14,17.1535
0.820312,36.0503,7.75976,0,0,-45.5557,-5.464,0,0,31.0525,-2.84217e-14,22.4019
0.830078,37.2768,19.5215,0,0,-55.9807,-13.2092,0,0,36.957,-2.84217e-14,25.1955
0.839844,52.7694,30.9354,0,0,-62.0012,-21.7968,0,0,42.1576,5.68434e-14,25.7813
0.849609,62.4684,38.61,0,0,-66.3047,-30.2088,0,0,45.949,0,25.201
0.859375,63.9096,44.3768,0,0,-73.4093,-38.7051,0,0,48.1609,2.84217e-14,25.8248
0.869141,56.2252,46.9485,0,0,-75.3651,-45.6193,0,0,49.1739,-5.68434e-14,26.9692
0.878906,60.1193,47.4673,0,0,-67.6295,-50.427,0,0,48.8603,2.84217e-14,25.4303
0.888672,65.9263,49.4577,0,0,-56.0869,-53.7761,0,0,47.0446,2.84217e-14,20.465
0.898437,59.9742,49.0244,0,0,-49.2382,-52.7955,0,0,42.802,-2.84217e-14,20.1038
0.908203,46.356,49.8825,0,0,-42.5191,-47.9218,0,0,37.64,2.84217e-14,21.0209
0.917969,38.2908,48.2329,0,0,-30.2153,-43.5385,0,0,31.7196,2.84217e-14,15.9523
0.927734,35.865,45.8672,0,0,-15.1138,-41.1087,0,0,24.7027,-1.42109e-14,8.10635
0.9375,27.363,40.7646,0,0,-8.33679,-36.7492,0,0,16.302,1.42109e-14,3.88305
0.947266,7.49099,36.6353,0,0,-4.55548,-29.5479,0,0,7.04341,0,0.641549
0.957031,-6.27532,26.69,0,0,7.26249,-26.3901,0,0,-2.43844,1.77636e-15,-6.26024
0.966797,-3.80544,18.3965,0,0,21.718,-23.4381,0,0,-12.1159,-1.42109e-14,-15.5864
0.976562,-12.3485,10.609,0,0,30.2654,-17.8934,0,0,-21.5342,-1.42109e-14,-21.5016
0.986328,-28.6414,0.337711,0,0,34.6737,-10.8517,0,0,-30.6951,-5.68434e-14,-23.8832
0.996094,-49.3972,-8.25313,0,0,44.0415,1.42254,0,0,-38.5836,-5.68434e-14,-25.5472
1.00586,-50.4692,-17.7753,0,0,54.863,14.9138,0,0,-44.4198,0,-28.1046
1.01562,-51.6503,-25.7418,0,0,62.4236,25.7024,0,0,-48.5192,2.84217e-14,-31.5137
1.02539,-64.8339,-34.5627,0,0,64.0298,34.287,0,0,-52.2422,-5.68434e-14,-28.2301
1.03516,-78.0211,-41.98,0,0,62.8626,38.6362,0,0,-53.787,5.68434e-14,-24.1787
1.04492,-70.6968,-48.5566,0,0,65.6826,43.2177,0,0,-52.8826,-2.84217e-14,-26.0443
1.05469,-57.8205,-53.6819,0,0,71.5719,43.8838,0,0,-50.4555,2.84217e-14,-30.2139
1.06445,-54.1582,-56.2404,0,0,66.2452,44.4577,0,0,-47.092,2.84217e-14,-29.3519
1.07422,-57.4223,-53.5579,0,0,54.6041,47.4157,0,0,-42.1073,2.84217e-14,-24.7179
1.08398,-45.6024,-48.5337,0,0,48.1723,47.4408,0,0,-35.1386,5.68434e-14,-23.5455
1.09375,-22.4705,-43.7511,0,0,43.8164,47.7756,0,0,-27.0579,-4.26326e-14,-24.4715
1.10352,-15.2774,-40.9091,0,0,30.9736,44.0275,0,0,-18.7534,1.42109e-14,-18.6575
1.11328,-15.135,-36.5257,0,0,9.83338,41.1418,0,0,-10.3247,-7.10543e-15,-6.84057
1.12305,-11.0411,-29.0117,0,0,-1.54095,34.8892,0,0,-1.06766,-8.88178e-16,1.77998
1.13281,10.4159,-23.914,0,0,-6.98554,27.6495,0,0,8.3103,0,6.58473
1.14258,21.5002,-22.7278,0,0,-17.0582,17.9725,0,0,17.1997,-1.42109e-14,12.5095
1.15234,19.4171,-17.8228,0,0,-35.1482,10.045,0,0,24.7452,2.84217e-14,24.5611
1.16211,20.3408,-8.27095,0,0,-49.7907,0.761518,0,0,32.1606,0,32.9153
1.17187,40.6077,0.629699,0,0,-56.075,-9.22979,0,0,39.2519,0,34.4127
1.18164,54.2699,13.6483,0,0,-64.3024,-16.6977,0,0,45.8119,2.84217e-14,35.8512
1.19141,55.7079,27.095,0,0,-78.7244,-26.4206,0,0,50.56,-5.68434e-14,40.8651
1.20117,50.4364,35.0427,0,0,-87.2381,-33.7406,0,0,53.6676,-5.68434e-14,43.6999
1.21094,57.9524,39.8019,0,0,-87.0023,-41.9388,0,0,56.2067,0,40.9412
1.2207,72.3778,42.2915,0,0,-80.0727,-48.7013,0,0,57.6075,-5.68434e-14,34.8774
1.23047,70.0719,45.6311,0,0,-72.6618,-54.1091,0,0,55.8516,-2.84217e-14,32.0704
1.24023,56.6576,45.4393,0,0,-69.6298,-56.1229,0,0,51.6857,2.84217e-14,33.4854
1.25,51.4196,46.411,0,0,-58.4433,-55.1074,0,0,47.3739,-2.84217e-14,31.3663
1.25977,58.3169,48.8441,0,0,-37.7461,-49.8837,0,0,41.6379,0,22.5387
1.26953,45.9313,46.8183,0,0,-20.5834,-43.6785,0,0,33.6092,0,14.7064
1.2793,21.9145,47.7884,0,0,-17.4353,-39.4003,0,0,23.6257,1.42109e-14,14.8233
1.28906,5.13482,44.5097,0,0,-9.67129,-36.1913,0,0,13.4213,7.10543e-15,10.5824
1.29883,6.09666,39.4034,0,0,11.809,-29.9101,0,0,2.41492,0,-2.77792
1.30859,-3.45682,31.8689,0,0,27.6593,-22.1582,0,0,-9.17766,2.13163e-14,-12.9211
1.31836,-22.0293,24.856,0,0,28.3989,-19.2969,0,0,-21.3875,0,-14.1592
1.32812,-41.9098,16.2079,0,0,34.6004,-16.2554,0,0,-32.9531,-5.68434e-14,-18.8134
1.33789,-49.1219,6.24886,0,0,50.4844,-7.60879,0,0,-42.5631,0,-28.2961
1.34766,-50.0466,-2.45053,0,0,64.6565,3.53552,0,0,-50.1004,-5.68434e-14,-35.5505
1.35742,-64.4546,-11.3021,0,0,66.8272,15.3722,0,0,-56.8825,8.52651e-14,-35.7429
1.36719,-83.7808,-20.2371,0,0,66.3169,28.017,0,0,-62.3073,5.68434e-14,-32.3975
1.37695,-84.4494,-30.1509,0,0,75.5255,36.6975,0,0,-64.4448,-5.68434e-14,-33.4409
1.38672,-72.8539,-36.7711,0,0,85.0856,42.8472,0,0,-63.8147,1.13687e-13,-38.0444
1.39648,-70.5415,-45.8875,0,0,87.6016,46.9437,0,0,-61.7517,-5.68434e-14,-40.0666
1.40625,-72.7905,-50.3617,0,0,80.0313,47.9726,0,0,-59.0108,5.68434e-14,-35.5572
1.41602,-68.7642,-52.8208,0,0,74.1296,48.5904,0,0,-53.3457,8.52651e-14,-34.1783
1.42578,-44.8642,-53.6996,0,0,73.2549,48.6841,0,0,-44.9344,8.52651e-14,-38.4896
1.43555,-27.4287,-50.4189,0,0,69.1251,50.061,0,0,-35.9355,0,-39.0113
1.44531,-21.879,-43.2928,0,0,47.8212,50.1294,0,0,-27.7798,-1.42109e-14,-29.4675
1.45508,-19.9273,-40.0955,0,0,22.9617,46.3464,0,0,-17.9311,-1.42109e-14,-19.0048
1.46484,-1.22622,-38.6142,0,0,13.0193,44.0147,0,0,-6.34665,7.10543e-15,-14.2433
1.47461,21.4201,-32.8225,0,0,9.26969,38.3692,0,0,4.46562,3.55271e-15,-11.1717
1.48437,22.8618,-26.4305,0,0,-15.2045,31.542,0,0,13.648,-2.13163e-14,2.1919
1.49414,19.2737,-23.2608,0,0,-44.9096,22.2859,0,0,22.9626,-1.42109e-14,20.5768
1.50391,32.8109,-20.4192,0,0,-52.5005,13.0695,0,0,32.7893,0,26.5413
1.51367,52.5122,-12.9471,0,0,-56.889,4.17153,0,0,41.9242,2.84217e-14,27.94
1.52344,60.8179,-3.07423,0,0,-78.8007,-4.71822,0,0,50.0951,-8.52651e-14,37.544
1.5332,57.8793,9.04609,0,0,-100.206,-13.4991,0,0,56.3104,2.84217e-14,49.3671
1.54297,57.6796,22.8685,0,0,-100.206,-22.2264,0,0,62.0278,5.68434e-14,49.5983
1.55273,78.4823,32.0616,0,0,-100.206,-31.3632,0,0,67.5065,5.68434e-14,44.1521
1.5625,92.7511,36.5595,0,0,-100.206,-39.9728,0,0,70.9755,0,41.8151
1.57227,86.7664,42.2319,0,0,-100.206,-44.9599,0,0,69.8748,-5.68434e-14,42.3695
1.58203,73.2178,44.5133,0,0,-99.5319,-52.6273,0,0,67.4835,0,41.4819
1.5918,80.2911,44.4951,0,0,-79.9207,-54.8911,0,0,65.2817,0,34.7816
1.60156,89.0377,46.2803,0,0,-55.5406,-54.9089,0,0,60.3131,0,23.0861
1.61133,68.8456,46.6976,0,0,-46.1705,-49.5141,0,0,50.5144,-2.84217e-14,21.5107
1.62109,37.4465,47.03,0,0,-43.1014,-43.4579,0,0,39.2494,2.84217e-14,25.2448
1.63086,24.6422,45.634,0,0,-23.6885,-38.7501,0,0,28.3596,-4.26326e-14,15.795
1.64062,27.4551,42.2782,0,0,5.98049,-34.8856,0,0,15.367,-4.26326e-14,-0.272865
1.65039,9.94675,38.0578,0,0,16.9814,-31.5162,0,0,-0.603684,0,-5.42348
1.66016,-29.1942,30.0598,0,0,10.2735,-24.765,0,0,-17.1565,0,-1.87649
1.66992,-52.7923,23.2352,0,0,23.1751,-20.5673,0,0,-31.2387,2.84217e-14,-10.7043
1.67969,-47.3594,13.2462,0,0,54.4303,-17.9189,0,0,-44.1072,2.84217e-14,-27.3921
1.68945,-57.8077,3.89607,0,0,65.2034,-12.9936,0,0,-56.446,-2.84217e-14,-34.5369
1.69922,-90.3909,-4.59298,0,0,51.2168,-2.6479,0,0,-67.9477,-5.68434e-14,-28.2178
1.70898,-90.3909,-14.6168,0,0,60.1623,8.59225,0,0,-75.7933,0,-27.7411
1.71875,-90.3909,-22.7124,0,0,89.3845,19.6251,0,0,-79.7512,0,-39.6818
1.72852,-90.3909,-30.3047,0,0,101.937,31.0448,0,0,-81.1844,5.68434e-14,-47.1878
1.73828,-90.3909,-38.6075,0,0,93.6453,37.9299,0,0,-81.9605,5.68434e-14,-40.1782
1.74805,-90.3909,-46.8274,0,0,96.1487,41.1632,0,0,-80.4354,1.13687e-13,-38.2365
1.75781,-90.3909,-49.7032,0,0,109.476,44.8698,0,0,-74.3088,-1.13687e-13,-46.9315
1.76758,-60.5853,-55.0369,0,0,115.123,45.981,0,0,-65.3515,0,-53.2898
1.77734,-50.44,-54.7678,0,0,104.258,47.1423,0,0,-57.9467,1.13687e-13,-50.3429
1.78711,-67.9319,-51.2728,0,0,78.6411,48.1497,0,0,-50.8183,-5.68434e-14,-37.8432
1.79687,-54.4778,-43.9955,0,0,61.3652,48.1293,0,0,-38.8747,-5.68434e-14,-31.1236
1.80664,-8.18852,-38.0845,0,0,61.8428,47.8012,0,0,-25.2692,4.26326e-14,-34.2697
1.81641,5.87167,-35.6405,0,0,48.0597,44.1428,0,0,-15.0464,-1.42109e-14,-30.2722
1.82617,-13.9583,-30.8952,0,0,1.71366,40.2362,0,0,-6.57759,0,-3.52476
1.83594,-16.3991,-25.1786,0,0,-29.4081,34.6154,0,0,5.87371,3.55271e-15,17.1495
1.8457,25.7628,-17.9227,0,0,-25.6689,25.6352,0,0,19.3111,-1.42109e-14,13.7735
1.85547,53.7746,-14.9674,0,0,-35.3391,18.2083,0,0,30.0718,-2.84217e-14,18.9312
1.86523,38.7345,-11.0529,0,0,-85.3718,8.87964,0,0,39.5706,-5.68434e-14,47.3604
1.875,22.9376,-0.952465,0,0,-100.206,0.540514,0,0,50.8227,-2.84217e-14,61.9559
1.88477,55.8699,12.4716,0,0,-100.206,-8.9908,0,0,62.6672,1.13687e-13,52.6318
1.89453,96.6602,23.4809,0,0,-96.8297,-18.5295,0,0,73.1911,1.13687e-13,45.9501
1.9043,96.6602,33.6655,0,0,-100.206,-25.4312,0,0,80.1715,-5.68434e-14,54.6703
1.91406,78.1286,41.6777,0,0,-100.206,-34.4035,0,0,83.9582,-1.7053e-13,63.1886
1.92383,96.6602,45.189,0,0,-100.206,-42.2009,0,0,88.3802,-1.13687e-13,51.5966
1.93359,96.6602,46.8383,0,0,-83.1921,-48.0802,0,0,91.9109,1.7053e-13,33.076
1.94336,96.6602,49.8492,0,0,-80.0899,-51.3785,0,0,89.5025,-1.13687e-13,28.8604
1.95312,95.2113,49.3727,0,0,-82.2401,-54.1427,0,0,80.6465,0,39.0256
1.96289,70.2573,49.5674,0,0,-63.9923,-50.7286,0,0,72.6355,5.68434e-14,34.8151
1.97266,96.6602,50.5515,0,0,-31.2072,-46.3531,0,0,64.5225,1.13687e-13,14.9313
1.98242,96.6602,48.782,0,0,-7.45285,-40.6833,0,0,49.8957,-2.84217e-14,4.45492
1.99219,35.8203,44.8497,0,0,-18.1818,-36.2852,0,0,29.103,-1.42109e-14,14.2232
2.00195,-18.7669,39.0962,0,0,-27.2408,-33.9337,0,0,10.963,-7.10543e-15,18.4133
2.01172,-1.01208,34.3366,0,0,6.20392,-28.7939,0,0,-3.55738,-1.77636e-15,-0.153785
2.02148,13.1552,25.1068,0,0,45.2774,-23.9711,0,0,-20.5863,0,-24.569
2.03125,-49.6848,14.2969,0,0,27.7091,-18.6768,0,0,-40.6809,5.68434e-14,-18.1834
2.04102,-90.3909,6.61562,0,0,0.180078,-15.9269,0,0,-56.0327,5.68434e-14,0.322475
2.05078,-90.3909,-3.81239,0,0,39.7426,-8.05973,0,0,-64.3506,5.68434e-14,-19.5445
2.06055,-61.2035,-12.5189,0,0,93.3607,4.72347,0,0,-71.6989,-5.68434e-14,-50.3285
2.07031,-84.2459,-20.6041,0,0,82.0342,17.7244,0,0,-79.049,0,-42.0755
2.08008,-90.3909,-29.4897,0,0,58.5688,27.1084,0,0,-83.2174,-1.13687e-13,-21.7111
2.08984,-90.3909,-36.068,0,0,58.5688,36.6239,0,0,-81.6114,0,-41.2983


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_D1_a_E4_n5.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0.318581,0.640634,0,0,-0.000673633,0.0161215,0,0,0.00188871,1.73472e-18,-0.00953036
0.00976562,4.65508,5.38848,0,0,-0.00733935,0.0104938,0,0,0.0236507,4.16334e-17,-0.112392
0.0195312,9.64853,9.62437,0,0,0.0138096,0.00897049,0,0,-1.43668e-05,0,0.0895997
0.0292969,12.7819,11.9862,0,0,0.0111689,0.00592391,0,0,-0.0302984,-5.55112e-17,0.186255
0.0390625,14.8554,16.6163,0,0,-0.039658,0.0131595,0,0,0.0370318,5.55112e-17,-0.275762
0.0488281,20.6956,19.5375,0,0,-0.00889694,0.0261921,0,0,0.0574073,5.55112e-17,-0.209358
0.0585938,24.1394,23.5026,0,0,0.215636,0.0110439,0,0,-0.400656,-8.88178e-16,2.22417
0.0683594,25.8112,25.3508,0,0,0.319007,0.0412558,0,0,-1.58606,-3.55271e-15,6.67378
0.078125,26.0055,26.4609,0,0,0.163243,0.00829347,0,0,-3.31727,0,10.4706
0.0878906,27.5073,27.4775,0,0,0.210929,0.00710869,0,0,-5.63453,3.55271e-15,13.6049
0.0976562,30.6043,29.217,0,0,0.464849,0.0395209,0,0,-8.64954,-7.10543e-15,17.0171
0.107422,32.1647,33.1685,0,0,0.423787,0.0325392,0,0,-12.5107,0,21.9594
0.117187,33.1617,38.0369,0,0,0.0833574,0.0187873,0,0,-16.8017,0,25.2791
0.126953,38.5335,39.8385,0,0,0.228709,0.0126941,0,0,-21.3698,-2.84217e-14,26.4761
0.136719,41.3288,41.7015,0,0,0.459952,0.11247,0,0,-26.1794,0,26.8421
0.146484,39.789,42.5962,0,0,0.0468028,0.105488,0,0,-31.3675,0,28.8341
0.15625,39.0739,42.6046,0,0,-0.421347,0.254897,0,0,-37.0539,-2.84217e-14,32.2507
0.166016,40.0739,42.4597,0,0,1.86648,0.687808,0,0,-43.312,2.84217e-14,35.3819
0.175781,39.8831,41.1612,0,0,7.68383,3.4552,0,0,-50.1264,-2.84217e-14,37.9292
0.185547,37.7923,39.4467,0,0,15.3733,11.6416,0,0,-57.3847,0,40.5146
0.195312,33.9795,37.0589,0,0,22.4337,22.1209,0,0,-64.8516,5.68434e-14,42.0604
0.205078,27.8436,34.1495,0,0,29.5018,26.7247,0,0,-72.3622,-1.7053e-13,41.9929
0.214844,25.3198,31.1371,0,0,37.3308,34.1242,0,0,-79.8666,-2.27374e-13,41.2558
0.224609,20.4712,27.4933,0,0,45.5569,42.8895,0,0,-87.2678,-5.68434e-14,40.8766
0.234375,16.7902,23.6336,0,0,51.2062,49.0602,0,0,-94.5382,5.68434e-14,40.3944
0.244141,12.8916,19.508,0,0,53.6864,53.377,0,0,-101.4,0,38.1413
0.253906,11.51,15.3215,0,0,56.0295,54.0499,0,0,-107.675,-1.13687e-13,34.3364
0.263672,5.31787,11.4209,0,0,61.1143,58.0948,0,0,-113.198,0,29.724
0.273438,2.05888,6.68313,0,0,68.4773,62.4643,0,0,-118.146,-1.13687e-13,26.4209
0.283203,-4.72623,2.02103,0,0,74.8214,70.949,0,0,-122.201,-2.27374e-13,23.4912
0.292969,-5.9252,-2.10277,0,0,79.6596,79.053,0,0,-125.064,0,21.9444
0.302734,-8.82736,-6.64475,0,0,83.744,84.1953,0,0,-126.476,-2.27374e-13,21.0963
0.3125,-13.1795,-11.1067,0,0,86.5712,87.0007,0,0,-126.681,-3.41061e-13,21.7747
0.322266,-17.9057,-15.3579,0,0,86.1921,88.167,0,0,-125.326,0,20.83
0.332031,-19.138,-19.0012,0,0,84.73,87.0656,0,0,-122.536,-2.27374e-13,20.4815
0.341797,-19.514,-22.3145,0,0,83.2573,85.017,0,0,-118.102,-1.13687e-13,18.7692
0.351562,-17.0204,-23.6572,0,0,81.3524,82.7206,0,0,-112.545,-1.13687e-13,18.1422
0.361328,-11.0001,-20.0473,0,0,76.0424,78.3707,0,0,-106.005,-1.13687e-13,16.0843
0.371094,-4.94396,-12.711,0,0,68.6303,71.9668,0,0,-98.4524,-2.27374e-13,13.5097
0.380859,1.69753,-7.62369,0,0,60.1913,65.02,0,0,-89.673,-5.68434e-14,11.0137
0.390625,6.97148,-5.07268,0,0,52.167,58.2502,0,0,-79.6858,-5.68434e-14,10.7843
0.400391,13.5504,2.35558,0,0,42.723,51.2796,0,0,-68.8821,-5.68434e-14,12.9149
0.410156,18.6061,8.30523,0,0,32.8735,42.4246,0,0,-57.4427,0,15.3553
0.419922,23.28,11.1443,0,0,23.677,34.2262,0,0,-45.7247,-5.68434e-14,18.2102
0.429687,25.7693,14.5045,0,0,15.9699,25.586,0,0,-33.9721,2.84217e-14,20.8681
0.439453,34.4279,16.2291,0,0,7.06947,15.5524,0,0,-22.8815,-1.42109e-14,24.6102
0.449219,39.0958,22.7373,0,0,-3.23796,6.04459,0,0,-12.1646,-2.84217e-14,26.3192
0.458984,47.888,30.2295,0,0,-12.6677,-3.71404,0,0,-1.89632,-3.55271e-15,27.2352
0.46875,52.158,42.1067,0,0,-19.7009,-12.4426,0,0,7.82597,-1.06581e-14,27.8005
0.478516,58.6671,50.8427,0,0,-26.2398,-20.7394,0,0,16.4794,-1.42109e-14,28.9131
0.488281,63.6738,56.0276,0,0,-36.6947,-29.6137,0,0,24.2903,0,27.1068
0.498047,67.3215,61.0928,0,0,-46.762,-37.806,0,0,30.6707,5.68434e-14,26.7202
0.507812,67.3723,63.9091,0,0,-53.3911,-45.1395,0,0,35.6612,2.84217e-14,25.5666
0.517578,68.8568,64.4401,0,0,-54.5491,-50.9186,0,0,39.0197,2.84217e-14,26.2862
0.527344,67.7368,63.6587,0,0,-54.6391,-55.48,0,0,40.9022,0,25.7655
0.537109,63.1194,62.7445,0,0,-51.6102,-56.0849,0,0,41.0507,-2.84217e-14,26.2166
0.546875,54.6774,59.4368,0,0,-46.8264,-50.9452,0,0,39.6265,0,25.651
0.556641,49.0497,56.911,0,0,-39.9133,-46.0821,0,0,37.0017,2.84217e-14,24.1452
0.566406,43.1472,52.4578,0,0,-34.1151,-44.5726,0,0,32.8685,-2.84217e-14,22.3173
0.576172,34.0764,47.0032,0,0,-28.9031,-40.5854,0,0,27.736,2.84217e-14,18.5697
0.585937,26.8816,40.6756,0,0,-24.2689,-32.7224,0,0,21.8989,5.68434e-14,14.307
0.595703,15.9114,33.8047,0,0,-17.871,-28.4303,0,0,15.4298,1.42109e-14,11.1888
0.605469,9.07657,25.7732,0,0,-10.2807,-25.7041,0,0,8.12529,7.10543e-15,5.8288
0.615234,-0.522689,15.6107,0,0,-2.62458,-21.8313,0,0,0.269245,4.44089e-16,-1.58601
0.625,-10.6804,6.57108,0,0,5.126,-16.5427,0,0,-7.99653,7.10543e-15,-6.7268
0.634766,-18.1086,-1.69379,0,0,14.6608,-5.25366,0,0,-15.8512,-1.42109e-14,-11.0431
0.644531,-26.0322,-11.6246,0,0,26.1289,6.05123,0,0,-23.3585,-2.84217e-14,-13.1753
0.654297,-34.9166,-20.5175,0,0,35.0578,19.0228,0,0,-29.9416,-2.84217e-14,-16.537
0.664062,-45.7256,-29.0386,0,0,43.1366,28.917,0,0,-35.5401,-5.68434e-14,-17.3758
0.673828,-56.8825,-38.2227,0,0,48.8045,37.1455,0,0,-39.7774,-2.84217e-14,-19.0918
0.683594,-59.8415,-44.7635,0,0,54.4285,42.292,0,0,-42.7718,-8.52651e-14,-19.9763
0.693359,-60.2343,-51.121,0,0,55.4222,43.8362,0,0,-44.9592,-2.84217e-14,-20.77
0.703125,-61.2257,-56.8326,0,0,54.7764,46.2645,0,0,-45.667,-2.84217e-14,-23.2038
0.712891,-58.338,-58.1708,0,0,54.0439,48.1483,0,0,-45.113,-2.84217e-14,-24.9894
0.722656,-52.3541,-53.0771,0,0,53.7143,49.5107,0,0,-43.2466,-8.52651e-14,-25.1385
0.732422,-43.5218,-46.7375,0,0,48.5827,48.8027,0,0,-39.8043,-5.68434e-14,-26.1982
0.742187,-39.7722,-44.6995,0,0,41.8345,49.1263,0,0,-34.9934,-5.68434e-14,-25.5129
0.751953,-34.8167,-40.7646,0,0,33.9228,45.9017,0,0,-29.4555,0,-22.0369
0.761719,-27.6941,-32.4631,0,0,26.4665,43.3282,0,0,-22.8587,2.84217e-14,-16.7857
0.771484,-18.9428,-27.4158,0,0,18.2661,35.7015,0,0,-15.7202,1.42109e-14,-9.80956
0.78125,-10.485,-25.1646,0,0,8.99928,29.0376,0,0,-8.12579,-1.42109e-14,-3.25769
0.791016,-4.7414,-20.5724,0,0,-0.0900551,22.2696,0,0,-0.586586,0,3.56051
0.800781,3.5704,-14.7828,0,0,-10.1065,12.6892,0,0,7.19741,-1.06581e-14,7.88215
0.810547,16.5705,-6.25135,0,0,-17.1175,3.74328,0,0,14.7915,1.42109e-14,12.5029
0.820312,24.8202,7.75976,0,0,-27.1937,-5.464,0,0,21.7102,1.42109e-14,15.2331
0.830078,31.215,19.5215,0,0,-38.2309,-13.2092,0,0,28.3468,0,17.715
0.839844,42.4059,30.9354,0,0,-49.5808,-21.7968,0,0,34.3256,8.52651e-14,20.7936
0.849609,51.4037,38.61,0,0,-56.966,-30.2088,0,0,39.3558,0,23.0935
0.859375,57.187,44.3768,0,0,-63.0842,-38.7051,0,0,43.253,0,22.665
0.869141,55.4919,46.9485,0,0,-65.5938,-45.6193,0,0,45.8466,2.84217e-14,23.311
0.878906,56.9514,47.4673,0,0,-65.6964,-50.427,0,0,46.881,2.84217e-14,24.4297
0.888672,60.0131,49.4577,0,0,-60.2568,-53.7761,0,0,46.6531,5.68434e-14,24.8873
0.898437,58.6782,49.0244,0,0,-53.8767,-52.7955,0,0,44.7428,5.68434e-14,24.5711
0.908203,51.8697,49.8825,0,0,-47.2772,-47.9218,0,0,41.6633,2.84217e-14,23.5161
0.917969,44.6218,48.2329,0,0,-41.0137,-43.5385,0,0,37.2871,5.68434e-14,21.2763
0.927734,38.6374,45.8672,0,0,-34.4755,-41.1087,0,0,32.0841,0,17.9611
0.9375,33.0233,40.7646,0,0,-26.9177,-36.7492,0,0,25.9467,4.26326e-14,14.5098
0.947266,22.2484,36.6353,0,0,-20.4205,-29.5479,0,0,18.722,1.42109e-14,8.38588
0.957031,12.5134,26.69,0,0,-11.2285,-26.3901,0,0,10.6301,0,2.24816
0.966797,8.32154,18.3965,0,0,-2.82781,-23.4381,0,0,1.99874,1.77636e-15,-4.50572
0.976562,1.07777,10.609,0,0,7.07072,-17.8934,0,0,-6.56649,3.55271e-15,-10.1637
0.986328,-8.56261,0.337711,0,0,16.718,-10.8517,0,0,-14.8697,1.42109e-14,-16.0947
0.996094,-23.3605,-8.25313,0,0,27.1514,1.42254,0,0,-22.6744,-2.84217e-14,-19.2247
1.00586,-32.0192,-17.7753,0,0,34.28,14.9138,0,0,-29.6149,-2.84217e-14,-20.2269
1.01562,-38.9118,-25.7418,0,0,43.7327,25.7024,0,0,-35.1575,-5.68434e-14,-21.6037
1.02539,-49.5393,-34.5627,0,0,51.1077,34.287,0,0,-39.855,-8.52651e-14,-23.2248
1.03516,-58.3931,-41.98,0,0,55.444,38.6362,0,0,-43.3803,-2.84217e-14,-22.8911
1.04492,-58.8501,-48.5566,0,0,56.8473,43.2177,0,0,-45.7728,-5.68434e-14,-23.656
1.05469,-57.1318,-53.6819,0,0,60.4963,43.8838,0,0,-46.5997,-8.52651e-14,-25.755
1.06445,-54.6313,-56.2404,0,0,62.2199,44.4577,0,0,-45.9548,0,-28.4717
1.07422,-52.7329,-53.5579,0,0,59.0371,47.4157,0,0,-43.8781,0,-28.8917
1.08398,-46.2912,-48.5337,0,0,53.1819,47.4408,0,0,-40.4011,0,-27.681
1.09375,-38.1877,-43.7511,0,0,45.1664,47.7756,0,0,-35.68,-2.84217e-14,-26.4515
1.10352,-33.6765,-40.9091,0,0,38.0599,44.0275,0,0,-29.894,-2.84217e-14,-22.4722
1.11328,-27.8411,-36.5257,0,0,28.6254,41.1418,0,0,-23.2658,0,-17.6868
1.12305,-22.1942,-29.0117,0,0,20.5456,34.8892,0,0,-16.1749,-4.26326e-14,-10.8744
1.13281,-12.2514,-23.914,0,0,10.7999,27.6495,0,0,-9.01489,-7.10543e-15,-2.81958
1.14258,-5.18126,-22.7278,0,0,3.8201,17.9725,0,0,-1.29861,-8.88178e-16,3.14823
1.15234,-0.13678,-17.8228,0,0,-4.45631,10.045,0,0,6.32749,3.55271e-15,8.007
1.16211,8.26435,-8.27095,0,0,-13.4242,0.761518,0,0,13.5798,2.84217e-14,14.2886
1.17187,20.1756,0.629699,0,0,-26.1965,-9.22979,0,0,20.2865,1.42109e-14,19.4832
1.18164,27.3174,13.6483,0,0,-38.584,-16.6977,0,0,27.1206,2.84217e-14,23.7508
1.19141,34.8531,27.095,0,0,-48.811,-26.4206,0,0,33.2599,5.68434e-14,25.9948
1.20117,41.8866,35.0427,0,0,-55.4415,-33.7406,0,0,38.1268,5.68434e-14,28.0744
1.21094,46.8406,39.8019,0,0,-63.1766,-41.9388,0,0,41.7939,2.84217e-14,28.8078
1.2207,50.1215,42.2915,0,0,-67.2435,-48.7013,0,0,44.4212,0,29.0949
1.23047,52.0174,45.6311,0,0,-63.7525,-54.1091,0,0,45.5374,0,28.5385
1.24023,53.886,45.4393,0,0,-58.8324,-56.1229,0,0,45.1432,2.84217e-14,27.3341
1.25,52.4801,46.411,0,0,-53.9038,-55.1074,0,0,43.47,5.68434e-14,28.8972
1.25977,48.662,48.8441,0,0,-49.0747,-49.8837,0,0,40.413,0,29.4927
1.26953,38.5686,46.8183,0,0,-40.2818,-43.6785,0,0,36.5775,-2.84217e-14,25.1896
1.2793,31.2286,47.7884,0,0,-33.3653,-39.4003,0,0,31.6492,0,21.3447
1.28906,26.0445,44.5097,0,0,-25.9036,-36.1913,0,0,25.4322,2.84217e-14,18.8812
1.29883,18.8783,39.4034,0,0,-18.4602,-29.9101,0,0,17.853,-1.42109e-14,12.8997
1.30859,7.61329,31.8689,0,0,-9.22763,-22.1582,0,0,9.93693,7.10543e-15,5.41342
1.31836,3.16555,24.856,0,0,-0.0519788,-19.2969,0,0,1.66249,1.77636e-15,-1.255
1.32812,-0.559296,16.2079,0,0,10.5993,-16.2554,0,0,-6.75778,0,-7.33282
1.33789,-11.5449,6.24886,0,0,17.9096,-7.60879,0,0,-15.0754,-2.84217e-14,-13.3995
1.34766,-25.0406,-2.45053,0,0,25.5763,3.53552,0,0,-22.4327,0,-16.5242
1.35742,-33.9038,-11.3021,0,0,34.3547,15.3722,0,0,-28.6814,0,-20.4799
1.36719,-39.3808,-20.2371,0,0,44.2085,28.017,0,0,-34.0874,-2.84217e-14,-23.0185
1.37695,-46.1813,-30.1509,0,0,51.1518,36.6975,0,0,-38.836,0,-21.6658
1.38672,-54.1016,-36.7711,0,0,53.1806,42.8472,0,0,-42.3968,0,-21.748
1.39648,-57.6639,-45.8875,0,0,58.5866,46.9437,0,0,-44.0916,-2.84217e-14,-26.4443
1.40625,-50.8718,-50.3617,0,0,63.7526,47.9726,0,0,-44.5692,0,-28.6324
1.41602,-47.0515,-52.8208,0,0,64.2717,48.5904,0,0,-43.8482,-2.84217e-14,-28.311
1.42578,-46.6063,-53.6996,0,0,57.9892,48.6841,0,0,-41.6519,-1.13687e-13,-29.2467
1.43555,-44.1472,-50.4189,0,0,53.3253,50.061,0,0,-37.7399,-5.68434e-14,-30.4205
1.44531,-31.6869,-43.2928,0,0,48.2934,50.1294,0,0,-32.9055,-5.68434e-14,-29.2891
1.45508,-21.3938,-40.0955,0,0,39.5927,46.3464,0,0,-27.1488,-1.42109e-14,-25.8299
1.46484,-19.1555,-38.6142,0,0,28.1327,44.0147,0,0,-20.9549,-1.42109e-14,-20.5152
1.47461,-15.5383,-32.8225,0,0,19.8301,38.3692,0,0,-14.2543,1.42109e-14,-14.1732
1.48437,-4.42743,-26.4305,0,0,11.6531,31.542,0,0,-6.95447,7.10543e-15,-10.2017
1.49414,6.80303,-23.2608,0,0,5.65909,22.2859,0,0,0.539188,4.44089e-16,-3.09084
1.50391,10.7384,-20.4192,0,0,-3.29131,13.0695,0,0,7.47676,1.42109e-14,4.93358
1.51367,11.9273,-12.9471,0,0,-17.7889,4.17153,0,0,14.2964,1.42109e-14,10.6875
1.52344,21.6084,-3.07423,0,0,-30.8952,-4.71822,0,0,21.5762,-1.42109e-14,14.3527
1.5332,36.3902,9.04609,0,0,-39.6976,-13.4991,0,0,28.1875,2.84217e-14,19.7558
1.54297,40.3519,22.8685,0,0,-47.9179,-22.2264,0,0,33.5306,5.68434e-14,23.3836
1.55273,40.7767,32.0616,0,0,-60.3897,-31.3632,0,0,37.945,5.68434e-14,25.4753
1.5625,46.4283,36.5595,0,0,-67.3651,-39.9728,0,0,41.9538,8.52651e-14,25.622
1.57227,58.9,42.2319,0,0,-65.4347,-44.9599,0,0,44.3916,5.68434e-14,24.4929
1.58203,60.588,44.5133,0,0,-62.1602,-52.6273,0,0,45.2699,0,24.1379
1.5918,52.6152,44.4951,0,0,-62.3879,-54.8911,0,0,44.7513,0,26.7916
1.60156,48.2683,46.2803,0,0,-59.8216,-54.9089,0,0,43.3407,2.84217e-14,26.7807
1.61133,50.5142,46.6976,0,0,-51.8009,-49.5141,0,0,40.8181,8.52651e-14,24.0477
1.62109,45.8059,47.03,0,0,-41.7549,-43.4579,0,0,37.0065,2.84217e-14,24.4848
1.63086,30.2658,45.634,0,0,-37.5557,-38.7501,0,0,31.5225,0,23.6862
1.64062,19.0939,42.2782,0,0,-31.7978,-34.8856,0,0,24.6982,-2.84217e-14,18.1723
1.65039,17.0554,38.0578,0,0,-20.8134,-31.5162,0,0,17.2288,1.42109e-14,10.8082
1.66016,13.8752,30.0598,0,0,-9.84506,-24.765,0,0,9.2445,0,7.02789
1.66992,1.77097,23.2352,0,0,-1.23163,-20.5673,0,0,0.531727,0,1.58855
1.67969,-11.7326,13.2462,0,0,4.55685,-17.9189,0,0,-8.56686,-7.10543e-15,-4.4236
1.68945,-21.1348,3.89607,0,0,10.7337,-12.9936,0,0,-16.5291,-1.42109e-14,-10.3616
1.69922,-25.1687,-4.59298,0,0,19.9291,-2.6479,0,0,-23.5846,-1.42109e-14,-13.7615
1.70898,-37.7734,-14.6168,0,0,31.8124,8.59225,0,0,-30.312,-2.84217e-14,-16.025
1.71875,-52.7352,-22.7124,0,0,38.1417,19.6251,0,0,-36.7531,0,-16.2859
1.72852,-59.1076,-30.3047,0,0,40.7412,31.0448,0,0,-41.5119,-2.84217e-14,-18.4188
1.73828,-55.3645,-38.6075,0,0,51.3312,37.9299,0,0,-44.6554,-2.84217e-14,-21.453
1.74805,-58.3601,-46.8274,0,0,64.7955,41.1632,0,0,-46.8476,2.84217e-14,-24.4409
1.75781,-65.6361,-49.7032,0,0,64.8016,44.8698,0,0,-48.117,-2.84217e-14,-25.452
1.76758,-61.573,-55.0369,0,0,58.9845,45.981,0,0,-47.411,-2.84217e-14,-26.8785
1.77734,-52.4684,-54.7678,0,0,60.4887,47.1423,0,0,-44.9812,2.84217e-14,-29.8635
1.78711,-46.1639,-51.2728,0,0,62.1508,48.1497,0,0,-41.5831,2.84217e-14,-29.7561
1.79687,-42.4344,-43.9955,0,0,53.9029,48.1293,0,0,-37.4784,0,-27.6779
1.80664,-38.4467,-38.0845,0,0,41.0153,47.8012,0,0,-32.6024,-5.68434e-14,-24.5618
1.81641,-30.4856,-35.6405,0,0,34.2829,44.1428,0,0,-26.7267,-1.42109e-14,-22.9821
1.82617,-17.9795,-30.8952,0,0,31.497,40.2362,0,0,-20.3063,-1.42109e-14,-18.2892
1.83594,-13.6191,-25.1786,0,0,25.598,34.6154,0,0,-13.5287,-1.42109e-14,-11.5253
1.8457,-9.93729,-17.9227,0,0,14.0497,25.6352,0,0,-7.07819,7.10543e-15,-4.40746
1.85547,-2.50843,-14.9674,0,0,0.699136,18.2083,0,0,-0.218085,-2.22045e-16,1.39692
1.86523,10.4121,-11.0529,0,0,-9.08073,8.87964,0,0,7.5007,1.42109e-14,8.13786
1.875,15.7484,-0.952465,0,0,-17.4668,0.540514,0,0,15.17,0,12.8798
1.88477,19.8899,12.4716,0,0,-29.9264,-8.9908,0,0,21.3937,0,17.857
1.89453,29.3563,23.4809,0,0,-45.6867,-18.5295,0,0,27.3153,2.84217e-14,20.4339
1.9043,38.6364,33.6655,0,0,-53.6891,-25.4312,0,0,33.5293,8.52651e-14,21.3857
1.91406,49.5157,41.6777,0,0,-51.7942,-34.4035,0,0,38.5861,-5.68434e-14,21.6585
1.92383,56.3164,45.189,0,0,-52.3613,-42.2009,0,0,41.5816,0,21.5355
1.93359,55.8971,46.8383,0,0,-61.2284,-48.0802,0,0,43.6866,2.84217e-14,23.2489
1.94336,58.0158,49.8492,0,0,-61.772,-51.3785,0,0,45.6374,0,23.2837
1.95312,62.3963,49.3727,0,0,-49.654,-54.1427,0,0,46.2309,1.13687e-13,22.6788
1.96289,57.0415,49.5674,0,0,-42.75,-50.7286,0,0,45.1731,-5.68434e-14,22.9384
1.97266,48.8195,50.5515,0,0,-45.9246,-46.3531,0,0,42.394,5.68434e-14,25.2167
1.98242,42.0759,48.782,0,0,-42.0309,-40.6833,0,0,38.3882,0,22.6439
1.99219,40.1397,44.8497,0,0,-28.9311,-36.2852,0,0,33.3671,0,17.1249
2.00195,34.7977,39.0962,0,0,-20.1484,-33.9337,0,0,27.405,0,12.9036
2.01172,29.3775,34.3366,0,0,-18.2302,-28.7939,0,0,19.8235,-1.42109e-14,11.7793
2.02148,18.2447,25.1068,0,0,-16.1439,-23.9711,0,0,11.804,7.10543e-15,5.14096
2.03125,6.73596,14.2969,0,0,-8.63759,-18.6768,0,0,4.65157,0,-0.298087
2.04102,2.88828,6.61562,0,0,0.503014,-15.9269,0,0,-1.96119,-1.77636e-15,-3.67073
2.05078,-6.2123,-3.81239,0,0,8.35671,-8.05973,0,0,-9.34776,-1.42109e-14,-6.83859
2.06055,-23.5587,-12.5189,0,0,9.60359,4.72347,0,0,-16.6751,-1.42109e-14,-8.24029
2.07031,-32.7936,-20.6041,0,0,14.5187,17.7244,0,0,-22.1762,0,-8.67821
2.08008,-31.1171,-29.4897,0,0,30.1544,27.1084,0,0,-26.3101,0,-11.8186
2.08984,-31.1171,-36.068,0,0,30.1544,36.6239,0,0,-30.3617,-5.68434e-14,-16.2997


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_steel_soft_D1_a_E4_n1.csv <==
% y1min=-948.4418347167968, y1max=1024.4999194335937, y2min=-870.4268125, y2max=974.4812314453125, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0,-3.69333,0,0,0,-0.369821,0,0,-0,0,0
0.00976562,6.8011,12.4728,0,0,-0.00288854,-5.70007,0,0,-0.0888177,-1.11022e-16,0.825245
0.0195312,4.52263,0.287513,0,0,0.02446,-11.7251,0,0,-0.126868,1.11022e-16,-0.109554
0.0292969,79.1089,160.909,0,0,-0.0330458,-17.1044,0,0,-1.07542,-1.77636e-15,8.9636
0.0390625,205.072,293.089,0,0,0.150959,-22.1787,0,0,-3.43866,-3.55271e-15,16.9576
0.0488281,270.941,358.413,0,0,0.489455,-28.241,0,0,-5.52653,0,10.6233
0.0585938,298.536,363.432,0,0,-0.209816,-30.6638,0,0,-6.50268,0,5.42039
0.0683594,318.683,318.405,0,0,-0.829525,-32.7025,0,0,-8.07173,-1.42109e-14,11.3487
0.078125,319.578,296.455,0,0,0.0453303,-33.1891,0,0,-12.3436,0,30.0247
0.0878906,227.049,238.148,0,0,0.311688,-34.1348,0,0,-36.201,2.84217e-14,205.523
0.0976562,135.048,150.538,0,0,4.54994,-33.5056,0,0,-88.5987,-2.27374e-13,377.584
0.107422,85.6465,33.4857,0,0,9.0017,-34.5529,0,0,-155.049,-1.13687e-13,425.84
0.117187,-11.531,-73.5758,0,0,-0.384579,-33.366,0,0,-220.168,-4.54747e-13,406.912
0.126953,-135.343,-175.555,0,0,-8.67541,-34.7585,0,0,-279.219,9.09495e-13,334.806
0.136719,-263.911,-273.552,0,0,-4.97726,-32.8701,0,0,-336.736,-6.82121e-13,323.752
0.146484,-385.069,-333.506,0,0,16.0776,-35.4216,0,0,-380.572,-2.27374e-13,215.753
0.15625,-386.343,-359.216,0,0,35.8745,-32.3995,0,0,-402.941,-6.82121e-13,106.451
0.166016,-335.365,-293.278,0,0,27.6082,-35.3078,0,0,-406.563,-2.27374e-13,-30.1033
0.175781,-204.057,-299.461,0,0,11.9239,-28.2367,0,0,-392.089,-4.54747e-13,-163.317
0.185547,-217.216,-258.55,0,0,18.8338,-21.4547,0,0,-353.626,-6.82121e-13,-282.936
0.195313,-280.137,-186.452,0,0,96.0758,38.981,0,0,-291.445,1.13687e-13,-399.709
0.205078,-151.553,-10.383,0,0,411.479,263.879,0,0,-214.495,0,-494.293
0.214844,-37.7373,30.0064,0,0,703.075,640.394,0,0,-132.687,3.41061e-13,-479.393
0.224609,52.4775,2.67585,0,0,776.561,733.206,0,0,-60.4634,-5.68434e-14,-344.52
0.234375,58.6996,-12.9702,0,0,746.348,754.803,0,0,-7.06039,0,-265.975
0.244141,95.4607,-3.55823,0,0,647.139,698.857,0,0,26.7327,-8.52651e-14,-191.449
0.253906,110.777,31.4723,0,0,586.437,580.522,0,0,48.6134,-5.68434e-14,-153.57
0.263672,74.9097,-11.4621,0,0,405.87,467.641,0,0,50.2775,1.13687e-13,9.08869
0.273438,104.61,-12.884,0,0,215.617,242.578,0,0,43.9479,-5.68434e-14,-3.26191
0.283203,162.755,4.33042,0,0,-39.0954,6.09655,0,0,45.0426,2.84217e-14,-17.0188
0.292969,125.035,9.77079,0,0,-325.63,-242.143,0,0,44.864,2.84217e-14,45.9568
0.302734,73.1634,-5.88535,0,0,-571.229,-448.91,0,0,33.0161,8.52651e-14,110.352
0.3125,26.8684,-7.17473,0,0,-818.836,-601.507,0,0,12.8819,0,263.289
0.322266,45.4238,-3.77355,0,0,-888.191,-710.141,0,0,14.941,5.68434e-14,321.097
0.332031,188.157,4.585,0,0,-888.191,-720.11,0,0,56.6312,1.13687e-13,361.72
0.341797,172.997,13.1542,0,0,-709.612,-614.336,0,0,124.467,5.68434e-14,352.486
0.351562,67.9889,-10.0591,0,0,-498.602,-452.478,0,0,191.484,0,380.174
0.361328,-148.609,6.48613,0,0,-298.975,-398.847,0,0,253.129,4.54747e-13,309.982
0.371094,-112.534,87.9974,0,0,-113.204,-268.43,0,0,311.96,0,236.318
0.380859,336.614,246.103,0,0,127.677,-76.6296,0,0,363.96,-2.27374e-13,131.289
0.390625,725.486,522.207,0,0,91.4447,49.8281,0,0,381.868,-9.09495e-13,165.022
0.400391,786.949,776.066,0,0,0.657195,-23.5238,0,0,366.946,-2.27374e-13,58.8807
0.410156,548.31,764.9,0,0,94.2056,-37.2627,0,0,344.921,4.54747e-13,-163.103
0.419922,460.287,712.744,0,0,169.638,-4.32868,0,0,322.781,-6.82121e-13,-363.407
0.429687,444.271,602.191,0,0,283.882,41.458,0,0,281.5,2.27374e-13,-486.543
0.439453,338.118,450.471,0,0,90.4229,66.341,0,0,186.389,1.13687e-13,-223.596
0.449219,31.8182,306.092,0,0,-39.5304,8.19615,0,0,45.1301,5.68434e-14,42.3447
0.458984,-69.6755,30.8812,0,0,-26.9843,26.0728,0,0,-114.655,-4.54747e-13,285.876
0.46875,-148.739,-203.693,0,0,45.3308,50.4878,0,0,-254.756,2.27374e-13,257.573
0.478516,-336.69,-448.887,0,0,2.20988,58.7707,0,0,-365.523,-2.27374e-13,221.486
0.488281,-777.204,-577.597,0,0,-147.792,-18.0226,0,0,-435.11,-4.54747e-13,102.042
0.498047,-967.798,-682.362,0,0,-86.5219,-92.9876,0,0,-455.021,0,57.8078
0.507812,-967.798,-744.449,0,0,85.9201,-109.158,0,0,-440.739,-9.09495e-13,26.6243
0.517578,-936.927,-655.635,0,0,113.569,-67.8072,0,0,-432.281,4.54747e-13,27.7468
0.527344,-586.746,-461.474,0,0,-28.0487,-64.0734,0,0,-438.33,4.54747e-13,76.0076
0.537109,-401.348,-383.119,0,0,-192.684,-25.5138,0,0,-409.54,0,-75.8514
0.546875,27.9699,-338.875,0,0,-95.6767,62.9225,0,0,-326.531,0,-281.155
0.556641,297.486,-100.599,0,0,458.852,247.019,0,0,-203.486,1.13687e-13,-686.5
0.566406,139.897,82.9235,0,0,882.649,531.642,0,0,-90.4329,0,-660.512
0.576172,-336.088,35.9843,0,0,994.369,786.445,0,0,6.79112,0,-564.029
0.585937,-363.911,-41.634,0,0,994.369,828.641,0,0,77.6933,-1.13687e-13,-308.676
0.595703,338.897,-2.32037,0,0,830.555,730.613,0,0,114.954,2.27374e-13,-181.008
0.605469,684.471,17.1021,0,0,396.155,677.453,0,0,93.6453,0,130.46
0.615234,523.072,7.76157,0,0,-58.536,499.982,0,0,26.7749,-5.68434e-14,333.504
0.625,-30.9683,7.44493,0,0,-34.2482,306.598,0,0,-3.66526,0,139.685
0.634766,69.9012,-46.4618,0,0,28.9427,116.333,0,0,50.3356,2.84217e-14,-174.621
0.644531,-7.35127,27.8372,0,0,-72.3842,-195.873,0,0,134.897,-3.41061e-13,-355.349
0.654297,-159.878,16.948,0,0,-498.355,-384.119,0,0,132.019,1.13687e-13,98.1981
0.664062,-526.055,-29.8101,0,0,-888.191,-590.613,0,0,59.0076,1.13687e-13,444.922
0.673828,-155.21,-42.109,0,0,-888.191,-670.945,0,0,-4.57413,0,778.686
0.683594,783.254,44.2698,0,0,-888.191,-722.463,0,0,7.5056,0,463.173
0.693359,1045.41,30.8276,0,0,-888.191,-668.16,0,0,71.326,-5.68434e-14,374.207
0.703125,408.376,-12.2697,0,0,-592.306,-526.786,0,0,174.183,4.54747e-13,188.566
0.712891,-846.731,8.04191,0,0,-187.014,-387.778,0,0,308.725,0,49.6031
0.722656,-655.27,71.7198,0,0,617.485,-307.768,0,0,443.505,-9.09495e-13,-248.444
0.732422,-17.9541,169.45,0,0,887.739,-175.782,0,0,507.719,9.09495e-13,-192.831
0.742187,892.368,400.823,0,0,60.1613,35.6492,0,0,442.387,9.09495e-13,518.861
0.751953,1045.41,691.025,0,0,-551.684,70.5588,0,0,324.225,2.27374e-13,619.615
0.761719,1045.41,825.142,0,0,-628.855,-21.5816,0,0,246.591,0,279.007
0.771484,1045.41,759.021,0,0,296.105,-40.7548,0,0,268.729,-2.27374e-13,-796.991
0.78125,630.321,635.728,0,0,755.942,3.47226,0,0,282.653,6.82121e-13,-922.802
0.791016,-635.21,503.575,0,0,766.919,9.96951,0,0,238.507,6.82121e-13,-883.635
0.800781,-967.798,358.121,0,0,282.93,-7.70023,0,0,120.883,1.13687e-13,-103.725
0.810547,-86.8187,213.752,0,0,-127.835,-6.08639,0,0,-62.328,1.7053e-13,409.07
0.820313,621.216,-123.554,0,0,-382.644,-38.7127,0,0,-317.28,-4.54747e-13,923.812
0.830078,633.297,-501.333,0,0,-877.675,25.4538,0,0,-568.82,0,1017.23
0.839844,-863.367,-606.163,0,0,-888.191,-8.27951,0,0,-584.814,-4.54747e-13,366.087
0.849609,-967.798,-725.27,0,0,-257.38,2.85532,0,0,-493.861,4.54747e-13,-463.995
0.859375,-967.798,-793.563,0,0,942.307,-21.5059,0,0,-252.982,-2.27374e-13,-1169.4
0.869141,-967.798,-737.922,0,0,994.369,12.2096,0,0,-188.818,-1.13687e-13,-224.673
0.878906,-967.798,-529.132,0,0,514.054,12.2439,0,0,-299.203,-1.13687e-12,342.215
0.888672,-650.072,-327.625,0,0,-550.008,12.221,0,0,-428.03,4.54747e-13,929.344
0.898438,1045.41,-240.578,0,0,-528.598,46.8425,0,0,-392.184,-4.54747e-13,-7.55007
0.908203,1045.41,-140.771,0,0,-349.379,178.56,0,0,-267.814,6.82121e-13,-346.26
0.917969,962.106,38.4076,0,0,316.101,393.54,0,0,-108.659,-2.27374e-13,-925.993
0.927734,-967.798,183.009,0,0,994.369,654.247,0,0,106.302,2.27374e-13,-1319.85
0.9375,-967.798,57.4139,0,0,994.369,817.677,0,0,347.983,2.27374e-13,-1414.98
0.947266,-530.438,-77.2691,0,0,994.369,753.819,0,0,445.257,-4.54747e-13,-791.865
0.957031,1045.41,-21.6247,0,0,4.73738,619.059,0,0,197.986,0,1256.06
0.966797,1000.61,51.485,0,0,-888.191,536.459,0,0,-191.213,-2.27374e-13,2034.2
0.976562,1045.41,-35.8808,0,0,-888.191,358.082,0,0,-392.142,-4.54747e-13,1605.04
0.986328,1045.41,-92.8535,0,0,-109.097,103.249,0,0,-179.025,1.13687e-13,-982.073
0.996094,382.302,-38.7027,0,0,902.043,-94.7284,0,0,168.564,2.27374e-13,-1503.18
1.00586,-967.798,-12.4048,0,0,682.874,-357.983,0,0,377.421,9.09495e-13,-1348.61
1.01562,-967.798,-19.2811,0,0,-465.863,-563.858,0,0,322.646,6.82121e-13,558.102
1.02539,-967.798,-62.7187,0,0,-888.191,-622.739,0,0,137.454,-2.27374e-13,1196.18
1.03516,1045.41,-16.4908,0,0,-888.191,-703.905,0,0,-130.755,-4.54747e-13,1847.13
1.04492,1045.41,2.45167,0,0,-888.191,-659.513,0,0,-369.795,0,1855.87
1.05469,1045.41,25.7284,0,0,-888.191,-597.904,0,0,-292.938,2.27374e-13,475.241
1.06445,-656.869,1.34426,0,0,-595.048,-435.619,0,0,172.864,6.82121e-13,-1081.9
1.07422,-967.798,27.589,0,0,994.369,-284.331,0,0,584.814,9.09495e-13,-3251.16
1.08398,-967.798,205.407,0,0,994.369,-201.522,0,0,584.814,9.09495e-13,-1364.25
1.09375,-967.798,395.08,0,0,994.369,-51.5325,0,0,584.814,9.09495e-13,703.029
1.10352,402.098,585.149,0,0,-888.191,68.4922,0,0,56.1629,0,3343.78
1.11328,1045.41,791.814,0,0,-888.191,67.4644,0,0,-274.619,-2.27374e-13,1745.64
1.12305,1045.41,868.955,0,0,-888.191,-37.233,0,0,-317.917,-1.13687e-12,270.499
1.13281,1045.41,668.165,0,0,430.784,31.2668,0,0,-161.465,0,-1946.95
1.14258,-967.798,493.9,0,0,994.369,62.9394,0,0,170.541,4.54747e-13,-2932.47
1.15234,-967.798,393.734,0,0,994.369,21.423,0,0,571.774,0,-2973.32
1.16211,-967.798,189.592,0,0,994.369,-17.8335,0,0,584.814,1.36424e-12,-1090.92
1.17188,1045.41,-67.9919,0,0,-888.191,-50.1082,0,0,-139.577,0,3671.42
1.18164,1045.41,-297.842,0,0,-888.191,-79.1523,0,0,-584.814,-3.63798e-12,4872.23
1.19141,1045.41,-559.347,0,0,-888.191,-58.6103,0,0,-584.814,0,3841.58
1.20117,1045.41,-646.124,0,0,-449.928,-15.8473,0,0,-584.814,9.09495e-13,-3057.66
1.21094,388.157,-654.894,0,0,994.369,-26.2091,0,0,71.5956,0,-4752.97
1.2207,-967.798,-732.577,0,0,994.369,32.2121,0,0,584.814,9.09495e-13,-4344.72
1.23047,-967.798,-635.389,0,0,994.369,62.7143,0,0,584.814,-1.36424e-12,656.459
1.24023,-967.798,-417.508,0,0,748.364,80.0261,0,0,86.7259,0,2345.28
1.25,1045.41,-250.682,0,0,-888.191,111.383,0,0,-498.879,-1.36424e-12,3279.52
1.25977,1045.41,-255.6,0,0,-888.191,173.648,0,0,-584.814,-2.72848e-12,3630.34
1.26953,1045.41,-140.174,0,0,-888.191,352.855,0,0,-584.814,9.09495e-13,563.105
1.2793,-967.798,128.591,0,0,-183.613,551.938,0,0,-165.74,4.54747e-13,-3495.2
1.28906,-967.798,97.7125,0,0,994.369,765.721,0,0,584.814,1.81899e-12,-9133.85
1.29883,-967.798,-48.2371,0,0,994.369,768.543,0,0,584.814,1.81899e-12,-4359.65
1.30859,-967.798,-70.5132,0,0,994.369,635.449,0,0,584.814,9.09495e-13,1826.25
1.31836,137.466,34.1253,0,0,-888.191,456.11,0,0,-437.322,0,10239.9
1.32812,1045.41,13.9564,0,0,-888.191,364.545,0,0,-584.814,1.81899e-12,6782.54
1.33789,1045.41,-33.9164,0,0,-888.191,169.162,0,0,-584.814,-2.72848e-12,1729.7
1.34766,1045.41,-53.4161,0,0,895.043,-77.7348,0,0,-498.923,9.09495e-13,-5326.61
1.35742,-967.798,-9.95866,0,0,994.369,-288.015,0,0,584.814,1.81899e-12,-7202.78
1.36719,-967.798,65.338,0,0,994.369,-476.568,0,0,584.814,1.81899e-12,-5680.85
1.37695,-967.798,11.7078,0,0,994.369,-641.272,0,0,584.814,1.81899e-12,-2054.58
1.38672,1045.41,-84.8673,0,0,-888.191,-655.995,0,0,552.054,0,8594.74
1.39648,1045.41,-12.1169,0,0,-888.191,-668.104,0,0,-584.814,-1.81899e-12,11073.1
1.40625,1045.41,84.9108,0,0,-888.191,-583.409,0,0,-584.814,-3.63798e-12,9529.67
1.41602,1045.41,6.21593,0,0,-888.191,-413.229,0,0,-584.814,-3.63798e-12,-6763.91
1.42578,904.659,-13.1487,0,0,994.369,-306.47,0,0,584.814,1.81899e-12,-12239.2
1.43555,-967.798,124.194,0,0,994.369,-176.666,0,0,584.814,-1.81899e-12,-12443.1
1.44531,-967.798,294.552,0,0,994.369,-80.4196,0,0,584.814,-1.81899e-12,170.886
1.45508,-967.798,535.869,0,0,541.17,29.2565,0,0,584.814,-9.09495e-13,7203.52
1.46484,1045.41,742.879,0,0,-888.191,124.335,0,0,-584.814,0,11227.2
1.47461,1045.41,871.173,0,0,-888.191,-4.19582,0,0,-584.814,-1.81899e-12,10971.2
1.48437,1045.41,770.921,0,0,-888.191,-75.3183,0,0,-584.814,0,1950.96
1.49414,-967.798,589.124,0,0,-52.6852,-38.1203,0,0,-584.814,-1.81899e-12,-8618.71
1.50391,-967.798,328.491,0,0,994.369,38.1783,0,0,584.814,3.63798e-12,-23452.7
1.51367,-967.798,161.304,0,0,994.369,-41.9425,0,0,584.814,-3.63798e-12,-11672.5
1.52344,-967.798,-29.2832,0,0,994.369,-48.1043,0,0,584.814,-1.81899e-12,4499.92
1.5332,-967.798,-280.386,0,0,-888.191,-13.2116,0,0,-584.814,-3.63798e-12,27163.1
1.54297,1045.41,-537.201,0,0,-888.191,-32.9644,0,0,-584.814,-3.63798e-12,18072.6
1.55273,1045.41,-640.18,0,0,-888.191,-17.5102,0,0,-584.814,-7.27596e-12,2406.2
1.5625,1045.41,-622.135,0,0,994.369,3.90978,0,0,-584.814,3.63798e-12,-16595.8
1.57227,-967.798,-624.864,0,0,994.369,-10.702,0,0,584.814,3.63798e-12,-20608
1.58203,-967.798,-622.586,0,0,994.369,-11.2669,0,0,584.814,7.27596e-12,-13748
1.5918,-967.798,-441.597,0,0,994.369,38.0983,0,0,584.814,0,-5084.48
1.60156,1045.41,-268.862,0,0,994.369,47.2707,0,0,584.814,0,19042.8
1.61133,1045.41,-214.787,0,0,-888.191,112.748,0,0,-584.814,-7.27596e-12,26112.9
1.62109,1045.41,-139.412,0,0,-888.191,269.884,0,0,-584.814,-1.45519e-11,25797.4
1.63086,1045.41,-55.7053,0,0,-888.191,513.643,0,0,-584.814,3.63798e-12,-14105.8
1.64062,-967.798,71.6886,0,0,994.369,748.751,0,0,584.814,-7.27596e-12,-32250.8
1.65039,-967.798,57.4109,0,0,994.369,814.173,0,0,584.814,-7.27596e-12,-36768
1.66016,-967.798,-147.915,0,0,994.369,754.291,0,0,584.814,1.45519e-11,-1523.36
1.66992,-967.798,-81.6084,0,0,-888.191,546.2,0,0,584.814,7.27596e-12,23041.6
1.67969,1045.41,66.8161,0,0,-888.191,415.864,0,0,-584.814,0,34752.6
1.68945,1045.41,59.3855,0,0,-888.191,275.78,0,0,-584.814,7.27596e-12,29926.1
1.69922,1045.41,-61.694,0,0,-888.191,50.3993,0,0,-584.814,0,1223.34
1.70898,-967.798,8.61525,0,0,-390.271,-248.659,0,0,-584.814,0,-23106.4
1.71875,-967.798,84.4299,0,0,994.369,-448.662,0,0,584.814,0,-57736.9
1.72852,-967.798,32.6025,0,0,994.369,-571.722,0,0,584.814,1.45519e-11,-28816.6
1.73828,-967.798,19.382,0,0,994.369,-706.02,0,0,584.814,7.27596e-12,10175.4
1.74805,1045.41,3.69122,0,0,-888.191,-691.092,0,0,-584.814,0,68202.1
1.75781,1045.41,27.407,0,0,-888.191,-633.451,0,0,-584.814,-1.45519e-11,49359.6
1.76758,1045.41,44.1013,0,0,-888.191,-537.69,0,0,-584.814,-1.45519e-11,7826.04
1.77734,1045.41,37.7684,0,0,994.369,-370.758,0,0,-584.814,0,-43651.7
1.78711,-967.798,46.8236,0,0,994.369,-229.598,0,0,584.814,0,-55712.1
1.79688,-967.798,236.565,0,0,994.369,-122.418,0,0,584.814,2.91038e-11,-36068.4
1.80664,-967.798,465.112,0,0,994.369,30.5212,0,0,584.814,0,-11929.9
1.81641,1045.41,625.852,0,0,-888.191,101.454,0,0,584.814,0,50233.4
1.82617,1045.41,741.989,0,0,-888.191,117.642,0,0,-584.814,0,68580.9
1.83594,1045.41,778.578,0,0,-888.191,-36.3182,0,0,-584.814,-7.27596e-11,71269.2
1.8457,1045.41,641.064,0,0,-888.191,-117.346,0,0,-584.814,-2.18279e-11,-31344.3
1.85547,-967.798,357.666,0,0,994.369,-8.31209,0,0,584.814,1.45519e-11,-87013.3
1.86523,-967.798,223.184,0,0,994.369,-18.9007,0,0,584.814,5.82077e-11,-104588
1.875,-967.798,95.7333,0,0,994.369,-69.9152,0,0,584.814,2.91038e-11,-9452.21
1.88477,-967.798,-168.566,0,0,-888.191,-52.2929,0,0,584.814,0,68856.3
1.89453,1045.41,-418.896,0,0,-888.191,22.7584,0,0,-584.814,0,97295.1
1.9043,1045.41,-591.949,0,0,-888.191,34.2076,0,0,-584.814,0,73185.8
1.91406,1045.41,-666.511,0,0,-888.191,30.7133,0,0,-584.814,-2.91038e-11,-8036.38
1.92383,-967.798,-678.444,0,0,-888.191,64.4479,0,0,-584.814,0,-63025
1.93359,-967.798,-601.032,0,0,994.369,9.41351,0,0,584.814,0,-141826
1.94336,-967.798,-582.153,0,0,994.369,35.6547,0,0,584.814,-2.91038e-11,-73284.9
1.95312,-967.798,-369.788,0,0,994.369,39.7896,0,0,584.814,-1.45519e-11,17553.7
1.96289,1045.41,-141.645,0,0,-888.191,71.7601,0,0,-584.814,0,168541
1.97266,1045.41,-106.087,0,0,-888.191,162.289,0,0,-584.814,0,137019
1.98242,1045.41,-94.2822,0,0,-888.191,385.043,0,0,-584.814,-2.91038e-11,34053.2
1.99219,1045.41,69.5916,0,0,994.369,598.804,0,0,-584.814,1.45519e-11,-113382
2.00195,-967.798,101.935,0,0,994.369,781.039,0,0,584.814,5.82077e-11,-160734
2.01172,-967.798,13.614,0,0,994.369,793.642,0,0,584.814,0,-100241
2.02148,-967.798,-119.984,0,0,994.369,645.271,0,0,584.814,-5.82077e-11,-23470.9
2.03125,1045.41,-32.7009,0,0,-888.191,459.555,0,0,584.814,0,140575
2.04102,1045.41,65.8759,0,0,-888.191,289.886,0,0,-584.814,0,179787
2.05078,1045.41,-32.4974,0,0,-888.191,149.025,0,0,-584.814,-8.73115e-11,182928
2.06055,1045.41,-73.1333,0,0,-888.191,-113.093,0,0,-584.814,-8.73115e-11,-76760.3
2.07031,-967.798,-20.9698,0,0,994.369,-389.471,0,0,584.814,0,-228453
2.08008,-967.798,37.0701,0,0,994.369,-555.757,0,0,584.814,1.16415e-10,-278730
2.08984,-967.798,11.2941,0,0,994.369,-676.377,0,0,584.814,0,-33150.9


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_steel_soft_D1_a_E4_n10.csv <==
% y1min=-948.4418347167968, y1max=1024.4999194335937, y2min=-870.4268125, y2max=974.4812314453125, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0,-3.69333,0,0,0,-0.369821,0,0,-0,0,0
0.00976562,10.2532,12.4728,0,0,-0.0046943,-5.70007,0,0,0.0777086,0,-0.688037
0.0195312,5.17113,0.287513,0,0,-0.00797329,-11.7251,0,0,-0.0319606,0,1.33231
0.0292969,119.733,160.909,0,0,-0.000270412,-17.1044,0,0,0.828066,0,-8.44737
0.0390625,286.338,293.089,0,0,-0.223028,-22.1787,0,0,1.45535,-5.32907e-15,-0.813857
0.0488281,374.413,358.413,0,0,0.185843,-28.241,0,0,0.350647,-1.77636e-15,8.6185
0.0585938,380.228,363.432,0,0,0.884814,-30.6638,0,0,0.298571,-4.44089e-16,-3.97537
0.0683594,338.574,318.405,0,0,-1.28503,-32.7025,0,0,-0.103898,0,9.06736
0.078125,332.337,296.455,0,0,0.444998,-33.1891,0,0,-4.69534,7.10543e-15,34.0652
0.0878906,262.791,238.148,0,0,3.34755,-34.1348,0,0,-27.5223,0,183.493
0.0976562,134.055,150.538,0,0,3.63838,-33.5056,0,0,-75.1413,2.27374e-13,333.157
0.107422,21.8772,33.4857,0,0,2.71003,-34.5529,0,0,-134.18,3.41061e-13,381.058
0.117187,-66.1476,-73.5758,0,0,-4.68805,-33.366,0,0,-195.804,-2.27374e-13,390.088
0.126953,-201.899,-175.555,0,0,-4.25265,-34.7585,0,0,-256.532,-2.27374e-13,350.638
0.136719,-336.961,-273.552,0,0,-2.55023,-32.8701,0,0,-311.771,0,313.275
0.146484,-420.826,-333.506,0,0,-15.3664,-35.4216,0,0,-352.552,9.09495e-13,216.11
0.15625,-357.054,-359.216,0,0,-4.25955,-32.3995,0,0,-374.41,9.09495e-13,97.6563
0.166016,-259.788,-293.278,0,0,21.0979,-35.3078,0,0,-378.238,0,-28.2943
0.175781,-212.984,-299.461,0,0,-1.11352,-28.2367,0,0,-363.883,0,-135.911
0.185547,-239.246,-258.55,0,0,20.1052,-21.4547,0,0,-327.904,4.54747e-13,-257.672
0.195313,-165.521,-186.452,0,0,121.974,38.981,0,0,-273.631,6.82121e-13,-359.455
0.205078,31.579,-10.383,0,0,371.146,263.879,0,0,-208.586,6.82121e-13,-420.505
0.214844,116.329,30.0064,0,0,640.103,640.394,0,0,-145.131,-2.27374e-13,-369.55
0.224609,51.9236,2.67585,0,0,716.534,733.206,0,0,-92.9921,1.13687e-13,-275.283
0.234375,-0.809331,-12.9702,0,0,721.587,754.803,0,0,-51.4502,1.13687e-13,-231.356
0.244141,55.2127,-3.55823,0,0,648.896,698.857,0,0,-20.177,-2.84217e-14,-183.079
0.253906,62.2723,31.4723,0,0,556.459,580.522,0,0,0.513668,0,-118.283
0.263672,-13.6767,-11.4621,0,0,403.158,467.641,0,0,4.17808,7.10543e-15,11.2242
0.273438,-80.0291,-12.884,0,0,197.557,242.578,0,0,-3.26387,7.10543e-15,37.6003
0.283203,19.1293,4.33042,0,0,-29.0006,6.09655,0,0,-10.3155,0,50.4401
0.292969,44.3116,9.77079,0,0,-286.228,-242.143,0,0,-18.1272,-2.84217e-14,63.0282
0.302734,-50.6914,-5.88535,0,0,-521.619,-448.91,0,0,-27.1515,0,58.0468
0.3125,-122.902,-7.17473,0,0,-725.912,-601.507,0,0,-26.0161,-5.68434e-14,86.3341
0.322266,-43.5381,-3.77355,0,0,-808.545,-710.141,0,0,-3.5822,0,157.866
0.332031,35.5954,4.585,0,0,-712.462,-720.11,0,0,45.0693,1.13687e-13,266.906
0.341797,-19.6946,13.1542,0,0,-529.767,-614.336,0,0,107.571,1.13687e-13,340.805
0.351562,-100.345,-10.0591,0,0,-415.427,-452.478,0,0,169.168,2.27374e-13,355.604
0.361328,-77.717,6.48613,0,0,-288.889,-398.847,0,0,231.319,2.27374e-13,305.553
0.371094,185.986,87.9974,0,0,-148.631,-268.43,0,0,289.561,-2.27374e-13,230.646
0.380859,406.254,246.103,0,0,51.1922,-76.6296,0,0,334.679,9.09495e-13,169.572
0.390625,558.762,522.207,0,0,142.926,49.8281,0,0,359.341,0,90.361
0.400391,599.738,776.066,0,0,129.602,-23.5238,0,0,365.055,0,-48.5205
0.410156,672.215,764.9,0,0,146.403,-37.2627,0,0,352.889,4.54747e-13,-146.888
0.419922,682.72,712.744,0,0,79.3948,-4.32868,0,0,320.102,4.54747e-13,-228.205
0.429687,534.754,602.191,0,0,-21.661,41.458,0,0,258.979,-2.27374e-13,-241.907
0.439453,345.331,450.471,0,0,-97.7481,66.341,0,0,167.554,2.27374e-13,-175.208
0.449219,196.323,306.092,0,0,-94.0358,8.19615,0,0,56.3178,5.68434e-14,-17.4149
0.458984,6.18143,30.8812,0,0,-41.655,26.0728,0,0,-53.9797,-5.68434e-14,125.196
0.46875,-292.912,-203.693,0,0,-37.213,50.4878,0,0,-152.662,-2.27374e-13,154.625
0.478516,-567.994,-448.887,0,0,-56.1138,58.7707,0,0,-242.499,0,149.548
0.488281,-752.124,-577.597,0,0,-57.4965,-18.0226,0,0,-311.713,4.54747e-13,157.964
0.498047,-734.351,-682.362,0,0,-68.5719,-92.9876,0,0,-350.973,-1.36424e-12,196.665
0.507812,-684.782,-744.449,0,0,-30.4732,-109.158,0,0,-363.017,-4.54747e-13,169.407
0.517578,-536.912,-655.635,0,0,-34.2594,-67.8072,0,0,-356.11,0,30.6193
0.527344,-418.131,-461.474,0,0,4.72617,-64.0734,0,0,-328.182,4.54747e-13,-122.64
0.537109,-263.197,-383.119,0,0,79.5578,-25.5138,0,0,-276.525,6.82121e-13,-225.525
0.546875,-77.3448,-338.875,0,0,224.876,62.9225,0,0,-210.521,4.54747e-13,-390.442
0.556641,62.5152,-100.599,0,0,436.976,247.019,0,0,-144.471,-4.54747e-13,-490.611
0.566406,160.046,82.9235,0,0,601.646,531.642,0,0,-87.3075,0,-448.482
0.576172,188.985,35.9843,0,0,702.318,786.445,0,0,-42.5625,1.13687e-13,-283.688
0.585937,212.056,-41.634,0,0,680.956,828.641,0,0,-6.91605,-2.84217e-14,-179.272
0.595703,212.857,-2.32037,0,0,592.831,730.613,0,0,19.0598,-5.68434e-14,-176.467
0.605469,90.1463,17.1021,0,0,439.353,677.453,0,0,29.3491,2.84217e-14,-95.3719
0.615234,-101.806,7.76157,0,0,317.376,499.982,0,0,27.7968,0,10.2225
0.625,-150.294,7.44493,0,0,151.291,306.598,0,0,19.6251,-2.84217e-14,120.487
0.634766,-77.1573,-46.4618,0,0,-103.252,116.333,0,0,9.92644,0,139.739
0.644531,27.6226,27.8372,0,0,-397.539,-195.873,0,0,-3.08284,-1.42109e-14,93.7334
0.654297,-65.4194,16.948,0,0,-592.985,-384.119,0,0,-16.8348,-5.68434e-14,98.5415
0.664062,-66.9203,-29.8101,0,0,-759.743,-590.613,0,0,-14.7049,0,152.281
0.673828,23.1622,-42.109,0,0,-817.334,-670.945,0,0,16.9839,2.84217e-14,181.542
0.683594,67.7394,44.2698,0,0,-653.269,-722.463,0,0,68.6648,0,178.301
0.693359,18.6323,30.8276,0,0,-433.493,-668.16,0,0,129.062,3.41061e-13,223.758
0.703125,-47.6307,-12.2697,0,0,-266.242,-526.786,0,0,190.73,0,324.1
0.712891,58.977,8.04191,0,0,-194.579,-387.778,0,0,250.527,-2.27374e-13,289.98
0.722656,285.162,71.7198,0,0,-56.1472,-307.768,0,0,300.597,-9.09495e-13,165.473
0.732422,432.478,169.45,0,0,103.655,-175.782,0,0,327.942,0,114.009
0.742187,440.178,400.823,0,0,201.614,35.6492,0,0,337.699,4.54747e-13,87.4532
0.751953,568.034,691.025,0,0,223.62,70.5588,0,0,332.022,0,5.50068
0.761719,704.348,825.142,0,0,195.832,-21.5816,0,0,307.594,0,-169.694
0.771484,665.213,759.021,0,0,129.338,-40.7548,0,0,259.882,0,-266.766
0.78125,337.475,635.728,0,0,4.50647,3.47226,0,0,185.264,0,-229.401
0.791016,134.415,503.575,0,0,-139.567,9.96951,0,0,86.2595,1.13687e-13,-127.184
0.800781,98.903,358.121,0,0,-155.669,-7.70023,0,0,-19.6729,2.84217e-14,-22.9478
0.810547,-28.0902,213.752,0,0,-149.844,-6.08639,0,0,-119.03,-3.41061e-13,82.205
0.820313,-388.51,-123.554,0,0,-93.7679,-38.7127,0,0,-206.947,-2.27374e-13,173.875
0.830078,-730.606,-501.333,0,0,-70.2868,25.4538,0,0,-281.237,0,219.594
0.839844,-794.296,-606.163,0,0,-94.2281,-8.27951,0,0,-331.602,0,181.779
0.849609,-749.518,-725.27,0,0,-8.81618,2.85532,0,0,-351.311,9.09495e-13,139.597
0.859375,-701.313,-793.563,0,0,72.3578,-21.5059,0,0,-351.429,4.54747e-13,107.037
0.869141,-620.614,-737.922,0,0,134.904,12.2096,0,0,-332.996,4.54747e-13,11.4134
0.878906,-299.691,-529.132,0,0,105.073,12.2439,0,0,-293.552,-9.09495e-13,-104.235
0.888672,-42.6272,-327.625,0,0,172.13,12.221,0,0,-236.186,2.27374e-13,-261.095
0.898438,37.3114,-240.578,0,0,347.717,46.8425,0,0,-171.281,-4.54747e-13,-413.685
0.908203,-0.840491,-140.771,0,0,465.254,178.56,0,0,-109.581,0,-499.815
0.917969,133.705,38.4076,0,0,477.743,393.54,0,0,-58.3417,0,-393.647
0.927734,323.421,183.009,0,0,549.845,654.247,0,0,-19.2764,0,-273.29
0.9375,301.74,57.4139,0,0,584.909,817.677,0,0,5.17351,0,-182.527
0.947266,67.2587,-77.2691,0,0,488.12,753.819,0,0,20.7828,0,-60.3029
0.957031,-74.5429,-21.6247,0,0,301.254,619.059,0,0,25.7348,0,24.0748
0.966797,-82.8555,51.485,0,0,118.635,536.459,0,0,22.9298,2.84217e-14,100.365
0.976562,-88.0017,-35.8808,0,0,-4.43386,358.082,0,0,23.0081,2.84217e-14,168.224
0.986328,-114.856,-92.8535,0,0,-239.528,103.249,0,0,20.3331,0,221.881
0.996094,-146.19,-38.7027,0,0,-439.784,-94.7284,0,0,14.1996,-2.84217e-14,160.747
1.00586,29.1212,-12.4048,0,0,-622.965,-357.983,0,0,11.8154,1.42109e-14,104.694
1.01562,55.8464,-19.2811,0,0,-731.15,-563.858,0,0,27.0628,-5.68434e-14,142.416
1.02539,79.3446,-62.7187,0,0,-747.645,-622.739,0,0,64.6659,0,135.07
1.03516,76.4967,-16.4908,0,0,-615.718,-703.905,0,0,116.838,-1.13687e-13,81.7248
1.04492,152.624,2.45167,0,0,-387.716,-659.513,0,0,172.047,0,163.008
1.05469,222.916,25.7284,0,0,-193.282,-597.904,0,0,227.792,-2.27374e-13,235.903
1.06445,178.647,1.34426,0,0,-44.8432,-435.619,0,0,271.299,0,224.831
1.07422,176.562,27.589,0,0,97.5806,-284.331,0,0,297.971,-4.54747e-13,110.696
1.08398,347.937,205.407,0,0,185,-201.522,0,0,306.744,-4.54747e-13,23.3505
1.09375,510.134,395.08,0,0,237.071,-51.5325,0,0,293.114,4.54747e-13,44.0416
1.10352,530.832,585.149,0,0,299.646,68.4922,0,0,263.694,-2.27374e-13,-10.9058
1.11328,519.575,791.814,0,0,204.051,67.4644,0,0,220.371,2.27374e-13,-114.643
1.12305,388.272,868.955,0,0,21.6716,-37.233,0,0,166.166,0,-205.582
1.13281,315.059,668.165,0,0,-123.113,31.2668,0,0,91.5911,1.13687e-13,-176.932
1.14258,59.3383,493.9,0,0,-170.534,62.9394,0,0,-3.67665,-1.42109e-14,-99.8416
1.15234,-90.7047,393.734,0,0,-268.789,21.423,0,0,-98.7558,-1.13687e-13,-52.3614
1.16211,-229.272,189.592,0,0,-224.917,-17.8335,0,0,-178.126,2.27374e-13,10.6965
1.17188,-374.921,-67.9919,0,0,-65.7473,-50.1082,0,0,-248.098,-4.54747e-13,133.42
1.18164,-553.028,-297.842,0,0,66.8209,-79.1523,0,0,-300.382,0,157.199
1.19141,-737.807,-559.347,0,0,57.3316,-58.6103,0,0,-324.927,9.09495e-13,168.277
1.20117,-732.173,-646.124,0,0,75.554,-15.8473,0,0,-322.699,-4.54747e-13,79.4818
1.21094,-558.616,-654.894,0,0,253.343,-26.2091,0,0,-303.619,-4.54747e-13,-39.6266
1.2207,-384.252,-732.577,0,0,296.524,32.2121,0,0,-272.865,4.54747e-13,-32.7944
1.23047,-259.758,-635.389,0,0,260.483,62.7143,0,0,-226.785,-2.27374e-13,-93.2956
1.24023,-41.3498,-417.508,0,0,218.891,80.0261,0,0,-176.758,-4.54747e-13,-263.299
1.25,69.4457,-250.682,0,0,325.722,111.383,0,0,-122.653,-2.27374e-13,-473.766
1.25977,195.116,-255.6,0,0,389.373,173.648,0,0,-67.4141,2.27374e-13,-445.745
1.26953,180.587,-140.174,0,0,382.583,352.855,0,0,-28.0236,0,-328.216
1.2793,253.667,128.591,0,0,360.974,551.938,0,0,-9.12604,0,-250.612
1.28906,180.262,97.7125,0,0,379.767,765.721,0,0,8.5289,-2.84217e-14,-133.087
1.29883,46.3021,-48.2371,0,0,268.938,768.543,0,0,24.8699,1.42109e-14,59.291
1.30859,-86.251,-70.5132,0,0,111.999,635.449,0,0,32.9283,5.68434e-14,154.468
1.31836,-175.803,34.1253,0,0,-64.9456,456.11,0,0,34.3576,-5.68434e-14,210.121
1.32812,-209.782,13.9564,0,0,-310.482,364.545,0,0,45.4162,1.13687e-13,280.718
1.33789,-167.53,-33.9164,0,0,-374.774,169.162,0,0,64.0622,0,305.129
1.34766,-15.3236,-53.4161,0,0,-420.163,-77.7348,0,0,71.584,0,256.796
1.35742,70.6938,-9.95866,0,0,-516.465,-288.015,0,0,79.4008,-1.13687e-13,173.059
1.36719,213.95,65.338,0,0,-711.736,-476.568,0,0,99.9546,1.13687e-13,133.495
1.37695,213.298,11.7078,0,0,-648.659,-641.272,0,0,138.056,1.13687e-13,36.9374
1.38672,320.857,-84.8673,0,0,-386.129,-655.995,0,0,184.821,4.54747e-13,-3.18176
1.39648,302.443,-12.1169,0,0,-234.321,-668.104,0,0,228.01,-2.27374e-13,52.634
1.40625,281.427,84.9108,0,0,-145.911,-583.409,0,0,258.165,4.54747e-13,175.607
1.41602,202.737,6.21593,0,0,85.6178,-413.229,0,0,276.02,0,150.303
1.42578,222.74,-13.1487,0,0,230.814,-306.47,0,0,274.076,4.54747e-13,86.2731
1.43555,292.443,124.194,0,0,216.64,-176.666,0,0,252.434,-2.27374e-13,75.3121
1.44531,314.183,294.552,0,0,188.506,-80.4196,0,0,205.747,-4.54747e-13,76.524
1.45508,227.806,535.869,0,0,220.948,29.2565,0,0,144.177,0,20.7405
1.46484,157.261,742.879,0,0,179.742,124.335,0,0,94.07,1.13687e-13,-56.7142
1.47461,209.793,871.173,0,0,-48.1161,-4.19582,0,0,42.479,-5.68434e-14,-100.835
1.48437,65.6772,770.921,0,0,-113.93,-75.3183,0,0,-32.6581,-2.84217e-14,-157.138
1.49414,-77.5118,589.124,0,0,-221.577,-38.1203,0,0,-123.058,-1.13687e-13,-133.529
1.50391,-339.55,328.491,0,0,-277.356,38.1783,0,0,-192.982,0,-55.9197
1.51367,-294.133,161.304,0,0,-176.613,-41.9425,0,0,-241.189,4.54747e-13,-6.21493
1.52344,-269.285,-29.2832,0,0,73.8964,-48.1043,0,0,-284.447,-4.54747e-13,-29.9621
1.5332,-458.941,-280.386,0,0,173.883,-13.2116,0,0,-312.377,9.09495e-13,90.7481
1.54297,-736.718,-537.201,0,0,202.849,-32.9644,0,0,-304.987,-4.54747e-13,100.049
1.55273,-637.671,-640.18,0,0,333.33,-17.5102,0,0,-282.657,6.82121e-13,-30.3172
1.5625,-325.36,-622.135,0,0,481.746,3.90978,0,0,-255.225,-6.82121e-13,-157.725
1.57227,-201.638,-624.864,0,0,442.754,-10.702,0,0,-223.151,-4.54747e-13,-106.165
1.58203,-217.211,-622.586,0,0,321.852,-11.2669,0,0,-192.413,0,-58.445
1.5918,-5.19386,-441.597,0,0,380.454,38.0983,0,0,-153.058,2.27374e-13,-295.712
1.60156,301.393,-268.862,0,0,344.13,47.2707,0,0,-99.5871,-1.13687e-13,-455.47
1.61133,197.141,-214.787,0,0,271.115,112.748,0,0,-48.3643,5.68434e-14,-402.276
1.62109,90.3402,-139.412,0,0,174.538,269.884,0,0,-26.1767,0,-271.572
1.63086,-46.6869,-55.7053,0,0,177.093,513.643,0,0,-12.8502,0,-181.246
1.64062,154.164,71.6886,0,0,24.7505,748.751,0,0,16.9123,1.42109e-14,-17.5876
1.65039,181.451,57.4109,0,0,-87.9892,814.173,0,0,45.8083,2.84217e-14,158.49
1.66016,-42.6252,-147.915,0,0,-127.1,754.291,0,0,53.4339,0,285.542
1.66992,-340.194,-81.6084,0,0,-251.034,546.2,0,0,75.3382,0,308.853
1.67969,-247.048,66.8161,0,0,-426.013,415.864,0,0,123.259,1.13687e-13,362.908
1.68945,73.8183,59.3855,0,0,-377.625,275.78,0,0,170.712,0,269.453
1.69922,190.806,-61.694,0,0,-227.96,50.3993,0,0,192.211,0,168.849
1.70898,165.163,8.61525,0,0,-459.513,-248.659,0,0,201.293,-6.82121e-13,228.632
1.71875,345.742,84.4299,0,0,-683.949,-448.662,0,0,228.259,2.27374e-13,162.983
1.72852,709.141,32.6025,0,0,-528.795,-571.722,0,0,261.891,-4.54747e-13,-37.9275
1.73828,628.554,19.382,0,0,-255.772,-706.02,0,0,290.193,0,-132.421
1.74805,408.257,3.69122,0,0,-265.687,-691.092,0,0,306.464,0,61.6406
1.75781,137.037,27.407,0,0,-138.899,-633.451,0,0,305.243,-9.09495e-13,140.172
1.76758,357.584,44.1013,0,0,120.474,-537.69,0,0,283.269,2.27374e-13,60.2331
1.77734,399.587,37.7684,0,0,228.781,-370.758,0,0,246.499,-6.82121e-13,74.7495
1.78711,146.043,46.8236,0,0,50.5366,-229.598,0,0,178.712,-2.27374e-13,204.769
1.79688,-96.8354,236.565,0,0,52.4025,-122.418,0,0,87.7395,-1.13687e-13,136.764
1.80664,41.5936,465.112,0,0,53.6593,30.5212,0,0,9.96374,1.42109e-14,71.8683
1.81641,123.717,625.852,0,0,-50.2792,101.454,0,0,-28.6532,-5.68434e-14,33.8819
1.82617,-113.555,741.989,0,0,-21.2523,117.642,0,0,-72.1014,0,-60.7651
1.83594,-345.625,778.578,0,0,-59.8175,-36.3182,0,0,-155.697,-2.27374e-13,-144.156
1.8457,-435.33,641.064,0,0,-209.342,-117.346,0,0,-225.8,-4.54747e-13,-124.34
1.85547,-256.85,357.666,0,0,-311.675,-8.31209,0,0,-258.027,4.54747e-13,-56.8365
1.86523,-218.631,223.184,0,0,25.0021,-18.9007,0,0,-286.32,0,-181.473
1.875,-219.242,95.7333,0,0,315.233,-69.9152,0,0,-319.866,-4.54747e-13,-165.46
1.88477,-573.539,-168.566,0,0,357.178,-52.2929,0,0,-322.478,9.09495e-13,-33.8569
1.89453,-551.679,-418.896,0,0,436.402,22.7584,0,0,-295.464,4.54747e-13,-7.7297
1.9043,-363.248,-591.949,0,0,816.885,34.2076,0,0,-264.613,-4.54747e-13,-267.239
1.91406,-289.673,-666.511,0,0,810.359,30.7133,0,0,-249.066,2.27374e-13,-305.93
1.92383,-418.493,-678.444,0,0,484.817,64.4479,0,0,-238.902,-2.27374e-13,-99.0033
1.93359,-171.518,-601.032,0,0,342.371,9.41351,0,0,-233.163,-6.82121e-13,-41.8498
1.94336,151.659,-582.153,0,0,425.536,35.6547,0,0,-205.497,0,-267.783
1.95312,143.592,-369.788,0,0,306.451,39.7896,0,0,-150.259,0,-381.389
1.96289,-92.0516,-141.645,0,0,-28.376,71.7601,0,0,-115.583,-1.13687e-13,-233.946
1.97266,-297.979,-106.087,0,0,-0.909443,162.289,0,0,-105.649,0,-188.154
1.98242,-52.1884,-94.2822,0,0,-78.2565,385.043,0,0,-77.8379,1.13687e-13,-111.461
1.99219,45.6515,69.5916,0,0,-266.054,598.804,0,0,-21.9561,2.84217e-14,79.8262
2.00195,125.612,101.935,0,0,-286.252,781.039,0,0,14.9925,-2.84217e-14,243.307
2.01172,-195.674,13.614,0,0,-195.278,793.642,0,0,41.5158,0,275.849
2.02148,-217.115,-119.984,0,0,-431.518,645.271,0,0,112.073,-1.7053e-13,470.201
2.03125,-28.131,-32.7009,0,0,-450.204,459.555,0,0,223.271,0,380.857
2.04102,226.685,65.8759,0,0,-142.578,289.886,0,0,292.493,-4.54747e-13,98.6344
2.05078,205.218,-32.4974,0,0,-73.9538,149.025,0,0,319.424,-4.54747e-13,76.0202
2.06055,342.703,-73.1333,0,0,-478.989,-113.093,0,0,343.34,4.54747e-13,339.899
2.07031,711.398,-20.9698,0,0,-548.478,-389.471,0,0,367.57,-1.36424e-12,175.598
2.08008,1045.41,37.0701,0,0,-185.478,-555.757,0,0,381.287,-4.54747e-13,-277.42
2.08984,1045.41,11.2941,0,0,-185.478,-676.377,0,0,383.229,4.54747e-13,-167.427


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_steel_soft_D1_a_E4_n20.csv <==
% y1min=-933.2302177734375, y1max=1024.4999194335937, y2min=-849.6159287109374, y2max=974.4812314453125, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0,-3.69333,0,0,0,-0.369821,0,0,-0,0,0
0.00976562,10.4227,12.4728,16.3865,16.3865,-0.00525229,-5.70007,3.21753e-15,3.21753e-15,0.0560465,0,-0.489479
0.0195312,4.83192,0.287513,-2.08355,-2.08355,0.00626328,-11.7251,2.40152e-13,2.40152e-13,-0.0252266,0,0.976789
0.0292969,121.679,160.909,191.939,191.939,-0.0366373,-17.1044,8.74902e-12,8.74902e-12,0.586141,1.77636e-15,-5.96414
0.0390625,286.332,293.089,338.222,338.222,-0.0762529,-22.1787,2.074e-10,2.074e-10,1.01444,0,-0.286976
0.0488281,370.616,358.413,376.61,376.61,0.225774,-28.241,3.59868e-09,3.59868e-09,0.0816002,0,7.23612
0.0585938,377.761,363.432,372.604,372.604,0.388737,-30.6638,4.87503e-08,4.87503e-08,-0.293887,-8.88178e-16,-0.736445
0.0683594,334.906,318.405,330.61,330.61,-0.818869,-32.7025,5.37088e-07,5.37088e-07,-1.03812,3.55271e-15,9.3661
0.078125,331.625,296.455,337.336,337.336,0.544601,-33.1891,4.94988e-06,4.94988e-06,-5.63108,7.10543e-15,34.2675
0.0878906,258.26,238.148,182.667,182.667,2.80163,-34.1348,3.89556e-05,3.89556e-05,-28.6542,5.68434e-14,182.154
0.0976562,134.301,150.538,113.455,113.455,2.59877,-33.5056,0.000265912,0.000265912,-76.6825,-1.13687e-13,327.342
0.107422,23.5258,33.4857,-7.76312,-7.76312,-0.997018,-34.5529,0.00159336,0.00159336,-136.163,3.41061e-13,373.846
0.117187,-72.6111,-73.5758,-107.88,-107.88,-6.83657,-33.366,0.008459,0.008459,-198.285,2.27374e-13,387.497
0.126953,-202.131,-175.555,-266.137,-266.137,-3.57903,-34.7585,0.0400665,0.0400665,-259.419,0,351.965
0.136719,-338.35,-273.552,-307.303,-307.303,-2.42992,-32.8701,0.170168,0.170168,-314.601,9.09495e-13,313.11
0.146484,-425.14,-333.506,-345.131,-345.131,-12.1899,-35.4216,0.650148,0.650148,-354.921,4.54747e-13,215.841
0.15625,-359.406,-359.216,-362.459,-362.459,-0.389901,-32.3995,2.23811,2.23811,-376.263,-4.54747e-13,97.3035
0.166016,-259.993,-293.278,-297.135,-297.135,22.8281,-35.3078,6.94263,6.94263,-379.794,-4.54747e-13,-24.085
0.175781,-226.891,-299.461,-234.193,-234.193,3.97621,-28.2367,19.3802,19.3802,-364.634,-4.54747e-13,-134.877
0.185547,-250.013,-258.55,-177.929,-177.929,22.491,-21.4547,48.5493,48.5493,-327.551,4.54747e-13,-255.78
0.195313,-165.652,-186.452,-155.016,-155.016,124.134,38.981,108.682,108.682,-272.372,-4.54747e-13,-356.825
0.205078,39.6677,-10.383,5.87339,5.87339,377.174,263.879,216.119,216.119,-206.52,2.27374e-13,-419.079
0.214844,122.876,30.0064,-4.62963,-4.62963,644.126,640.394,378.692,378.692,-142.145,0,-371.043
0.224609,55.0439,2.67585,3.06539,3.06539,716.08,733.206,578.344,578.344,-89.4134,0,-279.81
0.234375,11.2342,-12.9702,-1.26343,-1.26343,722.504,754.803,758.278,758.278,-48.2983,0,-234.618
0.244141,62.6389,-3.55823,-0.68198,-0.68198,655.558,698.857,835.275,835.275,-17.467,2.84217e-14,-185.695
0.253906,75.9932,31.4723,2.67163,2.67163,558.531,580.522,748.089,748.089,2.98326,0,-111.487
0.263672,-7.54952,-11.4621,-4.59929,-4.59929,402.118,467.641,515.115,515.115,6.51581,0,13.7569
0.273438,-75.3027,-12.884,6.38399,6.38399,188.681,242.578,238.866,238.866,-0.759571,7.10543e-15,35.357
0.283203,17.5159,4.33042,-7.87587,-7.87587,-39.5849,6.09655,23.2034,23.2034,-8.82864,7.10543e-15,54.163
0.292969,34.7287,9.77079,9.20082,9.20082,-291.403,-242.143,-128.22,-128.22,-18.9732,1.42109e-14,73.8172
0.302734,-60.3433,-5.88535,-9.65964,-9.65964,-529.113,-448.91,-302.06,-302.06,-29.1246,-2.84217e-14,65.0252
0.3125,-125.864,-7.17473,11.1155,11.1155,-735.307,-601.507,-536.327,-536.327,-28.0034,2.84217e-14,93.6198
0.322266,-35.4863,-3.77355,-8.20962,-8.20962,-818.044,-710.141,-730.681,-730.681,-5.33276,0,167.506
0.332031,41.1661,4.585,15.0436,15.0436,-720.311,-720.11,-761.183,-761.183,44.0464,1.13687e-13,275.323
0.341797,-38.5011,13.1542,3.3604,3.3604,-537.656,-614.336,-654.864,-654.864,108.288,-1.13687e-13,344.626
0.351562,-126.764,-10.0591,34.6378,34.6378,-419.702,-452.478,-543.834,-543.834,172.41,-2.27374e-13,353.22
0.361328,-74.8617,6.48613,49.1832,49.1832,-295.207,-398.847,-456.745,-456.745,235.982,2.27374e-13,303.9
0.371094,195.918,87.9974,109.579,109.579,-149.994,-268.43,-308.862,-308.862,293.798,-9.09495e-13,227.351
0.380859,420.536,246.103,183.391,183.391,51.5034,-76.6296,-115.792,-115.792,337.957,0,170.714
0.390625,565.383,522.207,302.281,302.281,144.835,49.8281,-12.658,-12.658,362.497,0,85.5465
0.400391,610.966,776.066,450.756,450.756,145.419,-23.5238,-9.99036,-9.99036,368.41,-4.54747e-13,-63.608
0.410156,680.585,764.9,602.706,602.706,172.508,-37.2627,24.8292,24.8292,355.662,0,-163.193
0.419922,681.665,712.744,736.998,736.998,100.904,-4.32868,88.267,88.267,320.989,-4.54747e-13,-236.558
0.429687,522.269,602.191,769.077,769.077,-6.36277,41.458,43.6236,43.6236,257.946,4.54747e-13,-248.166
0.439453,344.002,450.471,701.08,701.08,-85.2989,66.341,-63.3638,-63.3638,164.035,-2.27374e-13,-176.367
0.449219,212.927,306.092,474.198,474.198,-96.821,8.19615,-54.571,-54.571,49.3654,0,-16.3983
0.458984,-0.502222,30.8812,192.431,192.431,-54.1908,26.0728,30.0456,30.0456,-64.4313,-5.68434e-14,132.607
0.46875,-324.396,-203.693,-124.034,-124.034,-47.7483,50.4878,28.7443,28.7443,-165.25,0,164.06
0.478516,-595.993,-448.887,-339.904,-339.904,-57.6106,58.7707,-12.3398,-12.3398,-254.012,6.82121e-13,149.383
0.488281,-754.828,-577.597,-491.548,-491.548,-57.4882,-18.0226,5.50176,5.50176,-321.128,0,156.602
0.498047,-749.963,-682.362,-565.563,-565.563,-65.7882,-92.9876,7.09146,7.09146,-359.666,-4.54747e-13,194.14
0.507812,-705.145,-744.449,-652.16,-652.16,-32.8691,-109.158,-22.1699,-22.1699,-371.88,4.54747e-13,177.129
0.517578,-556.867,-655.635,-715.952,-715.952,-45.8195,-67.8072,22.6343,22.6343,-363.008,-4.54747e-13,37.6399
0.527344,-413.023,-461.474,-712.802,-712.802,-8.24946,-64.0734,73.2222,73.2222,-329.781,-4.54747e-13,-120.744
0.537109,-239.5,-383.119,-583.338,-583.338,77.9888,-25.5138,33.0543,33.0543,-272.926,-2.27374e-13,-232.146
0.546875,-64.5612,-338.875,-355.453,-355.453,234.92,62.9225,55.2427,55.2427,-204.355,2.27374e-13,-397.908
0.556641,54.8836,-100.599,-158.136,-158.136,459.83,247.019,202.658,202.658,-135.678,1.13687e-13,-499.074
0.566406,167.038,82.9235,-42.4128,-42.4128,635.247,531.642,286.055,286.055,-75.6569,1.13687e-13,-461.655
0.576172,234.527,35.9843,-22.6688,-22.6688,733.2,786.445,323.803,323.803,-30.537,0,-303.003
0.585937,256.984,-41.634,25.9032,25.9032,702.503,828.641,495.583,495.583,1.97792,0,-188.715
0.595703,231.558,-2.32037,68.8493,68.8493,588.325,730.613,677.247,677.247,24.037,2.84217e-14,-168.015
0.605469,103.518,17.1021,95.6028,95.6028,436.747,677.453,698.965,698.965,34.058,2.84217e-14,-91.8083
0.615234,-75.3877,7.76157,22.2525,22.2525,320.87,499.982,677.005,677.005,33.6233,5.68434e-14,7.21123
0.625,-155.26,7.44493,-37.5722,-37.5722,149.495,306.598,633.344,633.344,23.903,0,111.043
0.634766,-107.192,-46.4618,-48.4146,-48.4146,-131.809,116.333,407.801,407.801,9.6783,0,146.652
0.644531,-18.8038,27.8372,-0.415115,-0.415115,-442.814,-195.873,64.2439,64.2439,-8.05384,-1.42109e-14,112.277
0.654297,-66.6737,16.948,8.69488,8.69488,-636.449,-384.119,-217.273,-217.273,-23.0121,1.42109e-14,115.124
0.664062,-33.8661,-29.8101,-7.52215,-7.52215,-806.234,-590.613,-446.19,-446.19,-19.1767,-2.84217e-14,169.432
0.673828,22.9168,-42.109,10.0778,10.0778,-859.124,-670.945,-636.339,-636.339,13.7543,0,211.227
0.683594,23.9062,44.2698,41.1523,41.1523,-688.558,-722.463,-695.924,-695.924,69.4253,-5.68434e-14,204.423
0.693359,-14.2218,30.8276,35.6575,35.6575,-453.888,-668.16,-653.65,-653.65,137.579,-2.27374e-13,234.123
0.703125,-43.6094,-12.2697,-18.566,-18.566,-265.982,-526.786,-634.527,-634.527,206.257,0,316.566
0.712891,86.4825,8.04191,21.565,21.565,-176.33,-387.778,-618.228,-618.228,267.869,6.82121e-13,275.141
0.722656,310.163,71.7198,120.227,120.227,-54.477,-307.768,-510.68,-510.68,314.599,0,169.848
0.732422,454.168,169.45,203.921,203.921,105.764,-175.782,-346.832,-346.832,340.512,-4.54747e-13,120.575
0.742187,508.153,400.823,197.422,197.422,226.634,35.6492,-173.149,-173.149,352.137,-4.54747e-13,73.4456
0.751953,625.948,691.025,271.651,271.651,276.61,70.5588,26.1031,26.1031,346.977,9.09495e-13,-32.0279
0.761719,724.222,825.142,435.952,435.952,250.206,-21.5816,141.4,141.4,318.53,9.09495e-13,-197.523
0.771484,628.362,759.021,594.179,594.179,153.27,-40.7548,90.3544,90.3544,263.465,0,-273.007
0.78125,321.697,635.728,634.946,634.946,12.8293,3.47226,28.2005,28.2005,181.6,0,-236.17
0.791016,160.914,503.575,646.179,646.179,-132.623,9.96951,25.6964,25.6964,75.3235,1.13687e-13,-136.604
0.800781,93.1877,358.121,646.759,646.759,-173.27,-7.70023,8.32788,8.32788,-41.0479,0,-2.20119
0.810547,-92.5908,213.752,527.592,527.592,-190.881,-6.08639,16.3685,16.3685,-149.069,0,108.721
0.820313,-467.279,-123.554,273.132,273.132,-123.371,-38.7127,15.7904,15.7904,-238.733,-2.27374e-13,190.968
0.830078,-779.273,-501.333,-33.2077,-33.2077,-77.2925,25.4538,-61.9235,-61.9235,-308.985,-4.54747e-13,223.674
0.839844,-834.844,-606.163,-303.138,-303.138,-79.1491,-8.27951,-63.4751,-63.4751,-355.06,-4.54747e-13,172.961
0.849609,-825.336,-725.27,-573.884,-573.884,-10.0908,2.85532,28.4058,28.4058,-375.586,4.54747e-13,151.58
0.859375,-780.795,-793.563,-727.868,-727.868,46.0703,-21.5059,54.7325,54.7325,-374.593,-4.54747e-13,129.947
0.869141,-607.572,-737.922,-747.854,-747.854,101.305,12.2096,48.8813,48.8813,-347.315,9.09495e-13,21.2777
0.878906,-257.673,-529.132,-679.621,-679.621,111.253,12.2439,34.8752,34.8752,-296.013,4.54747e-13,-123.342
0.888672,-12.8585,-327.625,-628.938,-628.938,220.586,12.221,4.68514,4.68514,-230.21,2.27374e-13,-288.052
0.898438,17.9708,-240.578,-509.597,-509.597,406.463,46.8425,69.5422,69.5422,-160.959,-6.82121e-13,-437.914
0.908203,-2.51957,-140.771,-368.988,-368.988,526.826,178.56,161.764,161.764,-94.6314,0,-530.568
0.917969,213.07,38.4076,-274.547,-274.547,567.254,393.54,189.988,189.988,-39.9156,5.68434e-14,-443.123
0.927734,419.961,183.009,-168.793,-168.793,629.278,654.247,270.833,270.833,-6.30469,0,-307.806
0.9375,342.346,57.4139,31.8998,31.8998,606.333,817.677,393.477,393.477,8.95562,0,-190.671
0.947266,72.0011,-77.2691,186.395,186.395,478.84,753.819,485.713,485.713,19.4146,-2.84217e-14,-45.2192
0.957031,-61.1272,-21.6247,152.554,152.554,293.793,619.059,569.199,569.199,23.9187,0,34.0139
0.966797,-75.5072,51.485,86.5505,86.5505,132.975,536.459,607.949,607.949,22.7477,0,84.4627
0.976562,-155.289,-35.8808,40.6988,40.6988,-27.7636,358.082,622.11,622.11,18.2997,-2.84217e-14,183.14
0.986328,-233.654,-92.8535,-29.3409,-29.3409,-309.863,103.249,604.346,604.346,6.62698,0,264.869
0.996094,-168.79,-38.7027,-95.1726,-95.1726,-537.189,-94.7284,420.433,420.433,-3.88579,0,203.573
1.00586,48.0353,-12.4048,-3.30481,-3.30481,-715.663,-357.983,114.103,114.103,-3.37736,0,137.671
1.01562,69.7382,-19.2811,55.4872,55.4872,-806.034,-563.858,-167.395,-167.395,18.9344,0,174.181
1.02539,36.6525,-62.7187,-11.992,-11.992,-809.142,-622.739,-402.269,-402.269,65.2203,-5.68434e-14,168.869
1.03516,23.4435,-16.4908,-56.6649,-56.6649,-657.097,-703.905,-611.669,-611.669,130.267,-4.54747e-13,107.695
1.04492,169.24,2.45167,28.4399,28.4399,-388.505,-659.513,-789.925,-789.925,203.494,-4.54747e-13,155.409
1.05469,285.442,25.7284,71.3265,71.3265,-168.973,-597.904,-840.498,-840.498,269.77,0,213.285
1.06445,224.573,1.34426,65.0373,65.0373,-21.2359,-435.619,-705.79,-705.79,312.818,4.54747e-13,207.753
1.07422,244.377,27.589,107.571,107.571,108.733,-284.331,-524.626,-524.626,336.032,1.36424e-12,121.912
1.08398,473.017,205.407,114.562,114.562,188.5,-201.522,-412.46,-412.46,344.46,-9.09495e-13,33.8457
1.09375,648.278,395.08,104.67,104.67,312.791,-51.5325,-323.503,-323.503,334.106,9.09495e-13,-6.2446
1.10352,611.485,585.149,210.299,210.299,404.382,68.4922,-184.624,-184.624,300.994,4.54747e-13,-72.5764
1.11328,492.178,791.814,403.059,403.059,259.489,67.4644,-35.5192,-35.5192,245.136,2.27374e-13,-134.729
1.12305,383.232,868.955,460.968,460.968,28.1761,-37.233,46.0639,46.0639,176.056,0,-197.118
1.13281,331.239,668.165,488.714,488.714,-139.032,31.2668,110.752,110.752,86.0223,-1.13687e-13,-174.238
1.14258,85.0755,493.9,561.478,561.478,-221.615,62.9394,178.2,178.2,-25.4852,5.68434e-14,-84.8207
1.15234,-137.981,393.734,615.808,615.808,-352.032,21.423,165.358,165.358,-136.08,2.27374e-13,-8.68204
1.16211,-350.096,189.592,568.339,568.339,-317.72,-17.8335,61.8005,61.8005,-224.985,0,73.8144
1.17188,-475.043,-67.9919,482.762,482.762,-117.781,-50.1082,-60.9854,-60.9854,-291.315,-4.54747e-13,158.367
1.18164,-639.498,-297.842,293.78,293.78,44.3926,-79.1523,-96.6792,-96.6792,-335.794,4.54747e-13,154.356
1.19141,-865.84,-559.347,9.15332,9.15332,45.4365,-58.6103,-56.1989,-56.1989,-357.291,4.54747e-13,166.299
1.20117,-831.301,-646.124,-258.262,-258.262,59.3869,-15.8473,-20.7217,-20.7217,-354.74,4.54747e-13,103.576
1.21094,-564.525,-654.894,-504.582,-504.582,205.31,-26.2091,42.502,42.502,-330.633,0,4.94451
1.2207,-321.057,-732.577,-736.154,-736.154,300.872,32.2121,71.0311,71.0311,-282.882,0,-43.861
1.23047,-184.851,-635.389,-855.175,-855.175,337.525,62.7143,18.2009,18.2009,-219.285,2.27374e-13,-155.422
1.24023,-53.34,-417.508,-778.986,-778.986,351.566,80.0261,12.9425,12.9425,-159.479,-2.27374e-13,-328.657
1.25,81.21,-250.682,-662.375,-662.375,463.842,111.383,72.4598,72.4598,-98.6563,-1.13687e-13,-523.292
1.25977,250.505,-255.6,-533.011,-533.011,526.05,173.648,147.722,147.722,-41.0644,0,-514.627
1.26953,302.979,-140.174,-375.338,-375.338,506.898,352.855,184.274,184.274,-7.83891,0,-408.521
1.2793,359.692,128.591,-179.246,-179.246,440.586,551.938,190.091,190.091,-3.17817,0,-298.077
1.28906,207.667,97.7125,-50.4012,-50.4012,377.466,765.721,275.048,275.048,-3.01868,0,-108.843
1.29883,47.3826,-48.2371,22.3461,22.3461,251.663,768.543,360.204,360.204,5.34564,0,82.0959
1.30859,-99.5999,-70.5132,50.9032,50.9032,122.3,635.449,439.633,439.633,13.0356,2.84217e-14,140.681
1.31836,-286.96,34.1253,94.5218,94.5218,-80.7882,456.11,592.164,592.164,12.8184,0,199.344
1.32812,-376.223,13.9564,171.734,171.734,-373.532,364.545,638.115,638.115,15.4375,0,322.683
1.33789,-298.082,-33.9164,187.536,187.536,-511.103,169.162,543.918,543.918,20.9091,0,401.258
1.34766,-72.5005,-53.4161,70.6243,70.6243,-572.22,-77.7348,437.197,437.197,27.5131,0,324.198
1.35742,85.8047,-9.95866,-73.0612,-73.0612,-667.333,-288.015,351.719,351.719,47.5723,5.68434e-14,217.709
1.36719,161.607,65.338,-83.9962,-83.9962,-810.126,-476.568,219.208,219.208,83.742,5.68434e-14,178.282
1.37695,175.797,11.7078,-66.8928,-66.8928,-692.049,-641.272,-88.1721,-88.1721,141.992,2.27374e-13,72.5988
1.38672,287.517,-84.8673,-53.2432,-53.2432,-395.04,-655.995,-398.492,-398.492,215.031,0,4.61319
1.39648,334.238,-12.1169,-3.3927,-3.3927,-194.704,-668.104,-598.263,-598.263,282.756,0,21.9397
1.40625,376.143,84.9108,93.7304,93.7304,-57.3729,-583.409,-804.333,-804.333,324.76,0,109.847
1.41602,323.243,6.21593,116.251,116.251,130.603,-413.229,-868.107,-868.107,337.931,0,134.956
1.42578,389.885,-13.1487,91.77,91.77,238.98,-306.47,-762.831,-762.831,331.751,4.54747e-13,103.176
1.43555,504.824,124.194,51.1806,51.1806,280.644,-176.666,-632.737,-632.737,311.098,0,47.4141
1.44531,460.506,294.552,89.4105,89.4105,323.882,-80.4196,-479.196,-479.196,262.932,6.82121e-13,-19.7961
1.45508,267.1,535.869,223.644,223.644,360.69,29.2565,-285.53,-285.53,192.163,4.54747e-13,-52.8598
1.46484,133.817,742.879,314.117,314.117,203.951,124.335,-56.511,-56.511,119.343,0,-35.1008
1.47461,165.448,871.173,327.2,327.2,-86.3908,-4.19582,28.7205,28.7205,41.5027,0,-71.9243
1.48437,84.5367,770.921,385.772,385.772,-196.642,-75.3183,16.5822,16.5822,-56.5367,5.68434e-14,-131.482
1.49414,-129.128,589.124,489.398,489.398,-358.266,-38.1203,125.787,125.787,-167.383,2.27374e-13,-69.5606
1.50391,-432.113,328.491,527.491,527.491,-441.393,38.1783,168.488,168.488,-252.657,2.27374e-13,40.5909
1.51367,-463.888,161.304,580.293,580.293,-302.174,-41.9425,109.142,109.142,-305.525,-4.54747e-13,72.7788
1.52344,-439.688,-29.2832,569.187,569.187,-13.594,-48.1043,90.8758,90.8758,-338.111,9.09495e-13,10.6326
1.5332,-601.602,-280.386,429.725,429.725,145.692,-13.2116,71.4171,71.4171,-348.291,4.54747e-13,67.4374
1.54297,-851.005,-537.201,208.055,208.055,194.591,-32.9644,18.6873,18.6873,-336.228,-4.54747e-13,95.4456
1.55273,-666.413,-640.18,-5.69759,-5.69759,310.672,-17.5102,-78.7332,-78.7332,-312.521,0,6.72104
1.5625,-250.832,-622.135,-227.422,-227.422,453.013,3.90978,-106.191,-106.191,-271,0,-125.285
1.57227,-106.256,-624.864,-426.921,-426.921,484.235,-10.702,-77.0341,-77.0341,-213.493,-2.27374e-13,-154.906
1.58203,-113.992,-622.586,-658.827,-658.827,527.175,-11.2669,-32.6329,-32.6329,-157.937,2.27374e-13,-183.237
1.5918,76.9381,-441.597,-855.12,-855.12,592.064,38.0983,129.643,129.643,-109.835,1.13687e-13,-382.417
1.60156,308.032,-268.862,-874.213,-874.213,517.899,47.2707,190.105,190.105,-56.6945,0,-523.326
1.61133,299.44,-214.787,-779.486,-779.486,440.445,112.748,99.3991,99.3991,-10.8044,0,-495.277
1.62109,226.958,-139.412,-598.875,-598.875,335.333,269.884,92.443,92.443,-6.00233,-5.68434e-14,-376.11
1.63086,105.116,-55.7053,-343.41,-343.41,231.793,513.643,163.581,163.581,-18.6913,-2.84217e-14,-208.049
1.64062,172.451,71.6886,-140.95,-140.95,-8.62911,748.751,234.841,234.841,-13.9864,0,32.5755
1.65039,106.153,57.4109,-59.114,-59.114,-131.468,814.173,270.589,270.589,1.82884,0,198.272
1.66016,-157.217,-147.915,66.1796,66.1796,-147.428,754.291,376.123,376.123,14.6118,0,253.018
1.66992,-515.596,-81.6084,159.453,159.453,-323.649,546.2,506.566,506.566,36.4742,5.68434e-14,326.535
1.67969,-467.338,66.8161,161.756,161.756,-573.191,415.864,514.11,514.11,70.0421,0,461.853
1.68945,-93.4649,59.3855,109.819,109.819,-587.164,275.78,514.606,514.606,104.451,0,395.543
1.69922,94.7723,-61.694,84.8915,84.8915,-482.897,50.3993,491.264,491.264,133.622,-1.13687e-13,269.822
1.70898,174.789,8.61525,92.1069,92.1069,-591.751,-248.659,443.203,443.203,171.834,-2.27374e-13,259.404
1.71875,407.159,84.4299,66.0513,66.0513,-714.468,-448.662,388.823,388.823,225.051,2.27374e-13,179.745
1.72852,636.245,32.6025,-26.5877,-26.5877,-510.796,-571.722,175.903,175.903,285.306,-4.54747e-13,-17.3496
1.73828,606.842,19.382,-68.938,-68.938,-215.931,-706.02,-138.322,-138.322,350.481,0,-137.643
1.74805,483.319,3.69122,-55.9366,-55.9366,-143.292,-691.092,-412.446,-412.446,396.468,-1.36424e-12,-26.765
1.75781,396.162,27.407,-83.8954,-83.8954,29.1695,-633.451,-567.814,-567.814,402.334,-4.54747e-13,35.5787
1.76758,601.199,44.1013,-16.5543,-16.5543,205.414,-537.69,-694.931,-694.931,369.496,-4.54747e-13,46.1155
1.77734,573.345,37.7684,107.922,107.922,219.511,-370.758,-841.863,-841.863,317.685,-4.54747e-13,121.999
1.78711,341.172,46.8236,164.79,164.79,156.417,-229.598,-833.883,-833.883,247.61,0,118.321
1.79688,91.2049,236.565,173.71,173.71,247.8,-122.418,-727.707,-727.707,153.479,2.27374e-13,5.34916
1.80664,69.8516,465.112,220.796,220.796,158.618,30.5212,-566.264,-566.264,55.4685,0,40.5518
1.81641,12.5582,625.852,212.705,212.705,-85.9958,101.454,-311.327,-311.327,-22.3624,-5.68434e-14,98.8117
1.82617,-248.197,741.989,189.032,189.032,-176.68,117.642,-58.254,-58.254,-105.782,2.27374e-13,20.4731
1.83594,-386.66,778.578,256.875,256.875,-237.096,-36.3182,119.911,119.911,-207.78,0,-91.4392
1.8457,-434.709,641.064,444.595,444.595,-428.849,-117.346,153.271,153.271,-293.572,4.54747e-13,-19.668
1.85547,-484.635,357.666,563.364,563.364,-500.09,-8.31209,134.843,134.843,-344.049,4.54747e-13,76.3973
1.86523,-493.185,223.184,511.427,511.427,-141.813,-18.9007,135.917,135.917,-368.237,-1.36424e-12,-74.2798
1.875,-475.347,95.7333,476.787,476.787,196.08,-69.9152,130.997,130.997,-371.926,-4.54747e-13,-136.408
1.88477,-642.024,-168.566,477.493,477.493,359.846,-52.2929,121.958,121.958,-345.857,-4.54747e-13,-73.5035
1.89453,-559.309,-418.896,378.513,378.513,535.794,22.7584,45.1172,45.1172,-312.514,4.54747e-13,-52.4368
1.9043,-390.074,-591.949,200.864,200.864,792.998,34.2076,-11.5453,-11.5453,-284.456,-4.54747e-13,-199.443
1.91406,-212.789,-666.511,41.753,41.753,777.834,30.7133,-16.301,-16.301,-244.433,-4.54747e-13,-293.049
1.92383,-158.393,-678.444,-199.259,-199.259,675.379,64.4479,-41.0102,-41.0102,-197.643,0,-239.582
1.93359,63.3539,-601.032,-463.48,-463.48,689.89,9.41351,-53.7188,-53.7188,-171.314,-2.27374e-13,-238.247
1.94336,211.682,-582.153,-674.61,-674.61,706.171,35.6547,-43.3949,-43.3949,-144.089,2.27374e-13,-368.494
1.95312,75.8012,-369.788,-809.84,-809.84,449.216,39.7896,7.10893,7.10893,-103.919,0,-417.032
1.96289,-5.00101,-141.645,-875.195,-875.195,181.573,71.7601,69.7975,69.7975,-84.3603,-1.13687e-13,-371.774
1.97266,15.2593,-106.087,-782.347,-782.347,147.587,162.289,172.526,172.526,-100.103,-1.13687e-13,-296.452
1.98242,7.55808,-94.2822,-583.107,-583.107,-98.1236,385.043,273.922,273.922,-113.535,0,-65.3905
1.99219,-84.5247,69.5916,-445.148,-445.148,-384.862,598.804,249.179,249.179,-93.8984,1.13687e-13,196.088
2.00195,-96.3001,101.935,-309.175,-309.175,-398.121,781.039,222.099,222.099,-64.9976,1.7053e-13,291.282
2.01172,-330.168,13.614,-35.1047,-35.1047,-320.793,793.642,269.897,269.897,-19.5127,0,285.349
2.02148,-435.534,-119.984,228.518,228.518,-540.977,645.271,333.193,333.193,60.2651,5.68434e-14,496.482
2.03125,-373.125,-32.7009,255.745,255.745,-642.989,459.555,391.824,391.824,146.317,-2.27374e-13,530.075
2.04102,-38.5624,65.8759,190.307,190.307,-438.38,289.886,475.412,475.412,208.775,2.27374e-13,264.826
2.05078,227.55,-32.4974,139.239,139.239,-341.876,149.025,565.041,565.041,270.427,2.27374e-13,165.858
2.06055,511.684,-73.1333,92.6487,92.6487,-532.368,-113.093,539.961,539.961,337.22,-9.09495e-13,305.965
2.07031,811.994,-20.9698,34.8123,34.8123,-416.8,-389.471,410.99,410.99,392.011,-4.54747e-13,118.757
2.08008,951.926,37.0701,38.5126,38.5126,-153.233,-555.757,234.101,234.101,436.256,-9.09495e-13,-238.572
2.08984,951.926,11.2941,25.3582,25.3582,-153.233,-676.377,67.3893,67.3893,485.848,1.36424e-12,-213.164


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_steel_soft_D1_a_E4_n3.csv <==
% y1min=-948.4418347167968, y1max=1024.4999194335937, y2min=-870.4268125, y2max=974.4812314453125, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0,-3.69333,0,0,0,-0.369821,0,0,-0,0,0
0.00976562,10.3079,12.4728,0,0,0.0197727,-5.70007,0,0,0.0657642,2.22045e-16,-0.575156
0.0195312,4.17364,0.287513,0,0,-0.0769229,-11.7251,0,0,-0.0512483,0,1.33198
0.0292969,120.906,160.909,0,0,0.332906,-17.1044,0,0,0.695495,1.77636e-15,-7.35378
0.0390625,275.917,293.089,0,0,-0.453419,-22.1787,0,0,0.954435,3.55271e-15,1.94892
0.0488281,360.437,358.413,0,0,-0.223681,-28.241,0,0,-0.312788,0,8.73412
0.0585938,367.781,363.432,0,0,1.14557,-30.6638,0,0,-0.445292,-4.44089e-16,-3.2657
0.0683594,334.076,318.405,0,0,-1.71349,-32.7025,0,0,-1.13994,-1.77636e-15,10.965
0.078125,328.902,296.455,0,0,0.067166,-33.1891,0,0,-5.59861,7.10543e-15,31.5067
0.0878906,253.741,238.148,0,0,-3.93161,-34.1348,0,0,-28.5121,-8.52651e-14,182.92
0.0976562,135.086,150.538,0,0,-4.13662,-33.5056,0,0,-77.147,0,334.456
0.107422,30.1572,33.4857,0,0,2.07309,-34.5529,0,0,-137.499,1.13687e-13,381.634
0.117187,-54.8913,-73.5758,0,0,-3.10607,-33.366,0,0,-200.354,2.27374e-13,395.248
0.126953,-191.655,-175.555,0,0,0.905421,-34.7585,0,0,-261.962,-6.82121e-13,352.629
0.136719,-319.998,-273.552,0,0,-0.795716,-32.8701,0,0,-317.894,0,312.646
0.146484,-416.88,-333.506,0,0,-11.2466,-35.4216,0,0,-359.602,4.54747e-13,222.027
0.15625,-367.029,-359.216,0,0,6.98132,-32.3995,0,0,-381.167,-4.54747e-13,99.8651
0.166016,-284.503,-293.278,0,0,28.1556,-35.3078,0,0,-383.396,-9.09495e-13,-26.5308
0.175781,-246.174,-299.461,0,0,0.448418,-28.2367,0,0,-367.343,-9.09495e-13,-137.878
0.185547,-271.321,-258.55,0,0,25.15,-21.4547,0,0,-329.773,4.54747e-13,-262.177
0.195313,-187.957,-186.452,0,0,119.566,38.981,0,0,-274.198,-4.54747e-13,-356.365
0.205078,8.52579,-10.383,0,0,373.33,263.879,0,0,-206.723,-2.27374e-13,-428.831
0.214844,123.714,30.0064,0,0,645.499,640.394,0,0,-140.008,0,-384.804
0.224609,74.8117,2.67585,0,0,708.782,733.206,0,0,-85.2041,0,-286.632
0.234375,30.727,-12.9702,0,0,726.87,754.803,0,0,-41.6644,0,-238.752
0.244141,88.3161,-3.55823,0,0,662.542,698.857,0,0,-9.18772,-2.84217e-14,-185.674
0.253906,90.0706,31.4723,0,0,572.409,580.522,0,0,11.3868,0,-128.822
0.263672,36.6809,-11.4621,0,0,409.703,467.641,0,0,13.3697,2.84217e-14,-6.63862
0.273438,-55.3829,-12.884,0,0,185.236,242.578,0,0,2.70293,0,33.0665
0.283203,33.3183,4.33042,0,0,-45.0815,6.09655,0,0,-8.73133,-1.42109e-14,64.6758
0.292969,43.5831,9.77079,0,0,-293.982,-242.143,0,0,-19.5006,-1.42109e-14,81.9125
0.302734,-50.6893,-5.88535,0,0,-531.865,-448.91,0,0,-28.7961,-5.68434e-14,72.5138
0.3125,-130,-7.17473,0,0,-736.531,-601.507,0,0,-27.9562,0,103.29
0.322266,-73.5621,-3.77355,0,0,-826.858,-710.141,0,0,-8.43102,0,193.751
0.332031,4.32765,4.585,0,0,-735.791,-720.11,0,0,39.5949,5.68434e-14,291.162
0.341797,-29.1006,13.1542,0,0,-556.941,-614.336,0,0,106.148,-1.13687e-13,342.778
0.351562,-82.1852,-10.0591,0,0,-453.857,-452.478,0,0,170.589,5.68434e-13,362.334
0.361328,-65.3065,6.48613,0,0,-306.453,-398.847,0,0,234.167,4.54747e-13,301.554
0.371094,180.385,87.9974,0,0,-155.958,-268.43,0,0,295.006,-4.54747e-13,223.758
0.380859,384.483,246.103,0,0,70.8576,-76.6296,0,0,343.99,4.54747e-13,151.774
0.390625,588.283,522.207,0,0,171.249,49.8281,0,0,371.832,4.54747e-13,46.9853
0.400391,619.698,776.066,0,0,152.511,-23.5238,0,0,377.414,9.09495e-13,-85.7255
0.410156,658.725,764.9,0,0,171.274,-37.2627,0,0,362.167,0,-160.817
0.419922,681.216,712.744,0,0,105.589,-4.32868,0,0,325.448,0,-229.955
0.429687,547.155,602.191,0,0,11.706,41.458,0,0,261.726,2.27374e-13,-255.176
0.439453,374.4,450.471,0,0,-72.0308,66.341,0,0,168.617,2.27374e-13,-196.047
0.449219,207.412,306.092,0,0,-89.2604,8.19615,0,0,49.8956,5.68434e-14,-1.95521
0.458984,-21.753,30.8812,0,0,-35.9321,26.0728,0,0,-72.4118,-1.13687e-13,161.176
0.46875,-303.236,-203.693,0,0,-2.8551,50.4878,0,0,-177.065,0,167.964
0.478516,-555.324,-448.887,0,0,-62.8878,58.7707,0,0,-267.415,-4.54747e-13,167.495
0.488281,-761.62,-577.597,0,0,-94.9762,-18.0226,0,0,-337.643,4.54747e-13,179.826
0.498047,-795.203,-682.362,0,0,-116.889,-92.9876,0,0,-378.639,-4.54747e-13,227.648
0.507812,-811.744,-744.449,0,0,-79.9332,-109.158,0,0,-387.831,-1.36424e-12,203.004
0.517578,-619.484,-655.635,0,0,-75.7522,-67.8072,0,0,-370.719,-4.54747e-13,23.0726
0.527344,-445.202,-461.474,0,0,-22.6119,-64.0734,0,0,-333.612,-4.54747e-13,-147.53
0.537109,-283.311,-383.119,0,0,71.9386,-25.5138,0,0,-280.33,-6.82121e-13,-237.068
0.546875,-96.2186,-338.875,0,0,216.464,62.9225,0,0,-212.265,-4.54747e-13,-383.529
0.556641,73.3217,-100.599,0,0,453.521,247.019,0,0,-136.818,0,-497.856
0.566406,254.87,82.9235,0,0,669.437,531.642,0,0,-67.2421,0,-501.232
0.576172,316.743,35.9843,0,0,795.344,786.445,0,0,-16.0493,0,-334.66
0.585937,243.351,-41.634,0,0,740.473,828.641,0,0,17.3394,2.84217e-14,-177.167
0.595703,201.574,-2.32037,0,0,657.441,730.613,0,0,40.835,8.52651e-14,-173.248
0.605469,163.245,17.1021,0,0,495.612,677.453,0,0,48.795,0,-112.646
0.615234,-4.82335,7.76157,0,0,338.166,499.982,0,0,40.8171,5.68434e-14,-21.4463
0.625,-126.768,7.44493,0,0,132.355,306.598,0,0,21.0496,0,112.01
0.634766,-166.384,-46.4618,0,0,-161.727,116.333,0,0,-1.85151,0,189.373
0.644531,-36.9988,27.8372,0,0,-448.093,-195.873,0,0,-17.0999,-2.84217e-14,122.798
0.654297,-46.5768,16.948,0,0,-635.452,-384.119,0,0,-23.1611,2.84217e-14,95.2747
0.664062,-81.8789,-29.8101,0,0,-828.733,-590.613,0,0,-21.5832,-2.84217e-14,174.147
0.673828,-60.7261,-42.109,0,0,-888.191,-670.945,0,0,0.0919937,0,243.158
0.683594,-19.7315,44.2698,0,0,-768.941,-722.463,0,0,51.3067,2.27374e-13,244.662
0.693359,30.3719,30.8276,0,0,-527.471,-668.16,0,0,126.479,1.13687e-13,250.353
0.703125,71.204,-12.2697,0,0,-269.332,-526.786,0,0,202.776,6.82121e-13,298.305
0.712891,81.9246,8.04191,0,0,-163.444,-387.778,0,0,266.285,0,284.18
0.722656,177.142,71.7198,0,0,-11.3884,-307.768,0,0,321.621,9.09495e-13,182.103
0.732422,417.096,169.45,0,0,184.095,-175.782,0,0,361.652,0,95.1385
0.742187,574.686,400.823,0,0,325.254,35.6492,0,0,381.437,4.54747e-13,1.04092
0.751953,724.289,691.025,0,0,328.021,70.5588,0,0,374.351,0,-89.0553
0.761719,716.824,825.142,0,0,197.502,-21.5816,0,0,334.166,4.54747e-13,-158.45
0.771484,657.129,759.021,0,0,117.827,-40.7548,0,0,273.227,0,-248.592
0.78125,486.797,635.728,0,0,71.4165,3.47226,0,0,198.692,2.27374e-13,-309.799
0.791016,270.241,503.575,0,0,-61.4847,9.96951,0,0,93.4039,0,-201.439
0.800781,79.7213,358.121,0,0,-159.282,-7.70023,0,0,-37.4693,0,-4.31455
0.810547,-158.418,213.752,0,0,-208.859,-6.08639,0,0,-164.318,-2.27374e-13,155.222
0.820313,-493.832,-123.554,0,0,-153.203,-38.7127,0,0,-261.984,-2.27374e-13,249.414
0.830078,-701.014,-501.333,0,0,-119.146,25.4538,0,0,-329.614,0,244.905
0.839844,-861.981,-606.163,0,0,-186.904,-8.27951,0,0,-379.341,0,223.848
0.849609,-967.798,-725.27,0,0,-140.097,2.85532,0,0,-402.246,-9.09495e-13,238.09
0.859375,-958.121,-793.563,0,0,-43.8156,-21.5059,0,0,-388.545,-9.09495e-13,197.898
0.869141,-695.653,-737.922,0,0,109.114,12.2096,0,0,-343.366,0,8.98269
0.878906,-242.94,-529.132,0,0,205.125,12.2439,0,0,-284.068,-4.54747e-13,-217.422
0.888672,5.2371,-327.625,0,0,224.98,12.221,0,0,-226.563,0,-292.621
0.898438,38.6551,-240.578,0,0,313.023,46.8425,0,0,-162.465,-2.27374e-13,-362.259
0.908203,161.453,-140.771,0,0,531.359,178.56,0,0,-78.9077,-2.27374e-13,-562.837
0.917969,427.16,38.4076,0,0,671.222,393.54,0,0,-3.10115,0,-552.709
0.927734,511.555,183.009,0,0,714.364,654.247,0,0,37.6583,1.13687e-13,-385.347
0.9375,273.326,57.4139,0,0,643.259,817.677,0,0,45.4078,5.68434e-14,-189.431
0.947266,-31.4038,-77.2691,0,0,515.879,753.819,0,0,41.4137,5.68434e-14,-11.3109
0.957031,47.9677,-21.6247,0,0,386.591,619.059,0,0,36.8333,5.68434e-14,-7.89951
0.966797,91.2491,51.485,0,0,160.685,536.459,0,0,21.7349,5.68434e-14,55.7287
0.976562,-211.124,-35.8808,0,0,-97.8623,358.082,0,0,-7.04953,0,242.903
0.986328,-335.069,-92.8535,0,0,-377.413,103.249,0,0,-32.5149,-5.68434e-14,363.725
0.996094,-266.704,-38.7027,0,0,-561.561,-94.7284,0,0,-31.2937,-5.68434e-14,255.744
1.00586,-7.97264,-12.4048,0,0,-691.528,-357.983,0,0,-9.35142,-1.42109e-14,89.755
1.01562,11.0923,-19.2811,0,0,-826.561,-563.858,0,0,7.94056,2.84217e-14,154.654
1.02539,-98.2164,-62.7187,0,0,-888.191,-622.739,0,0,26.9978,0,274.99
1.03516,-47.479,-16.4908,0,0,-838.557,-703.905,0,0,87.2917,1.13687e-13,191.164
1.04492,263.876,2.45167,0,0,-436.1,-659.513,0,0,180.04,0,130.993
1.05469,419.277,25.7284,0,0,-88.7989,-597.904,0,0,265.152,2.27374e-13,111.059
1.06445,215.621,1.34426,0,0,77.4459,-435.619,0,0,318.658,0,134.249
1.07422,21.0176,27.589,0,0,157.911,-284.331,0,0,348.19,9.09495e-13,159.746
1.08398,373.73,205.407,0,0,345.7,-201.522,0,0,370.01,1.36424e-12,-9.42984
1.09375,823.309,395.08,0,0,520.398,-51.5325,0,0,369.049,-4.54747e-13,-161.265
1.10352,736.749,585.149,0,0,462.624,68.4922,0,0,322.138,1.36424e-12,-121.896
1.11328,553.778,791.814,0,0,188.37,67.4644,0,0,238.516,4.54747e-13,-36.9606
1.12305,411.678,868.955,0,0,16.2952,-37.233,0,0,156.602,0,-133.371
1.13281,412.865,668.165,0,0,0.865343,31.2668,0,0,83.7202,0,-266.989
1.14258,197.983,493.9,0,0,-45.3193,62.9394,0,0,-14.7868,0,-218.648
1.15234,-211.487,393.734,0,0,-356.451,21.423,0,0,-153.033,0,7.2454
1.16211,-575.374,189.592,0,0,-459.096,-17.8335,0,0,-275.926,-1.13687e-12,183.865
1.17188,-556.272,-67.9919,0,0,-309.235,-50.1082,0,0,-346.743,-4.54747e-13,263.023
1.18164,-565.649,-297.842,0,0,-119.103,-79.1523,0,0,-376.056,-4.54747e-13,179.541
1.19141,-817.301,-559.347,0,0,-46.5974,-58.6103,0,0,-386.495,0,123.988
1.20117,-967.798,-646.124,0,0,-90.92,-15.8473,0,0,-383.088,-4.54747e-13,206.709
1.21094,-907.264,-654.894,0,0,106.892,-26.2091,0,0,-340.109,4.54747e-13,138.91
1.2207,-361.324,-732.577,0,0,423.108,32.2121,0,0,-255.12,2.27374e-13,-125.497
1.23047,-51.2826,-635.389,0,0,557.368,62.7143,0,0,-174.32,0,-312.178
1.24023,149.005,-417.508,0,0,363.572,80.0261,0,0,-128.524,0,-298.09
1.25,183.672,-250.682,0,0,306.945,111.383,0,0,-82.5106,-1.13687e-13,-371.591
1.25977,331.173,-255.6,0,0,512.691,173.648,0,0,-5.21431,0,-501.444
1.26953,581.135,-140.174,0,0,737.966,352.855,0,0,73.4253,-1.13687e-13,-622.549
1.2793,577.652,128.591,0,0,598.674,551.938,0,0,90.8694,1.13687e-13,-462.442
1.28906,55.145,97.7125,0,0,386.412,765.721,0,0,57.7593,0,-84.7974
1.29883,-121.14,-48.2371,0,0,226.21,768.543,0,0,27.8703,0,170.056
1.30859,13.9636,-70.5132,0,0,92.9485,635.449,0,0,20.9294,2.84217e-14,160.118
1.31836,31.4974,34.1253,0,0,-83.6231,456.11,0,0,14.4585,0,105.13
1.32812,-255.404,13.9564,0,0,-514.187,364.545,0,0,-15.3342,0,384.084
1.33789,-584.814,-33.9164,0,0,-755.297,169.162,0,0,-36.537,1.13687e-13,641.231
1.34766,-353.432,-53.4161,0,0,-712.361,-77.7348,0,0,-2.89952,-5.68434e-14,436.288
1.35742,-10.8321,-9.95866,0,0,-581.648,-288.015,0,0,59.8925,0,120.992
1.36719,229.463,65.338,0,0,-753.999,-476.568,0,0,90.6491,-2.27374e-13,116.224
1.37695,85.3392,11.7078,0,0,-888.191,-641.272,0,0,106.321,1.13687e-13,241.192
1.38672,50.7241,-84.8673,0,0,-702.629,-655.995,0,0,162.563,0,262.33
1.39648,436.754,-12.1169,0,0,-160.826,-668.104,0,0,270.057,9.09495e-13,-42.8199
1.40625,806.672,84.9108,0,0,243.636,-583.409,0,0,361.646,-4.54747e-13,-210.393
1.41602,384.081,6.21593,0,0,307.422,-413.229,0,0,387.153,0,-6.83806
1.42578,74.6199,-13.1487,0,0,296.273,-306.47,0,0,365.327,-4.54747e-13,171.262
1.43555,327.869,124.194,0,0,397.347,-176.666,0,0,338.986,4.54747e-13,33.0909
1.44531,748.044,294.552,0,0,603.342,-80.4196,0,0,305.863,4.54747e-13,-276.955
1.45508,763.77,535.869,0,0,501.261,29.2565,0,0,214.642,2.27374e-13,-189.727
1.46484,189.892,742.879,0,0,102.024,124.335,0,0,73.6979,0,144.147
1.47461,-99.3111,871.173,0,0,-174.254,-4.19582,0,0,-36.4746,-5.68434e-14,105.399
1.48437,-79.6361,770.921,0,0,-41.3007,-75.3183,0,0,-92.8515,-2.84217e-13,-205.829
1.49414,-1.89984,589.124,0,0,-112.95,-38.1203,0,0,-169.631,2.27374e-13,-271.396
1.50391,-510.535,328.491,0,0,-399.19,38.1783,0,0,-296.942,0,-2.2329
1.51367,-967.798,161.304,0,0,-670.721,-41.9425,0,0,-418.029,-9.09495e-13,380.877
1.52344,-838.725,-29.2832,0,0,-447.472,-48.1043,0,0,-452.572,0,309.759
1.5332,-307.384,-280.386,0,0,76.9608,-13.2116,0,0,-407.926,0,-49.2198
1.54297,-531.597,-537.201,0,0,271.81,-32.9644,0,0,-358.519,0,-108.356
1.55273,-936.239,-640.18,0,0,193.939,-17.5102,0,0,-331.132,-4.54747e-13,123.41
1.5625,-813.948,-622.135,0,0,268.143,3.90978,0,0,-275.55,6.82121e-13,108.932
1.57227,-220.625,-624.864,0,0,727.644,-10.702,0,0,-159.412,-4.54747e-13,-322.224
1.58203,506.726,-622.586,0,0,948.501,-11.2669,0,0,-57.1108,-1.13687e-13,-563.613
1.5918,553.095,-441.597,0,0,618.63,38.0983,0,0,-41.6992,0,-382.843
1.60156,229.865,-268.862,0,0,245.385,47.2707,0,0,-49.6531,-5.68434e-14,-215.717
1.61133,192.489,-214.787,0,0,456.893,112.748,0,0,11.0737,0,-421.588
1.62109,644.194,-139.412,0,0,715.448,269.884,0,0,97.1574,1.13687e-13,-667.225
1.63086,529.482,-55.7053,0,0,609.73,513.643,0,0,114.346,1.13687e-13,-533.359
1.64062,-105.574,71.6886,0,0,-14.2404,748.751,0,0,41.1485,5.68434e-14,128.071
1.65039,-540.932,57.4109,0,0,-459.389,814.173,0,0,-26.9126,-1.13687e-13,594.088
1.66016,-95.9323,-147.915,0,0,-372.61,754.291,0,0,-11.1889,0,343.161
1.66992,144.302,-81.6084,0,0,-348.885,546.2,0,0,34.2613,0,102.562
1.67969,-199.714,66.8161,0,0,-714.62,415.864,0,0,28.7826,5.68434e-14,443.828
1.68945,-636.383,59.3855,0,0,-888.191,275.78,0,0,14.8011,0,809.106
1.69922,-656.555,-61.694,0,0,-839.991,50.3993,0,0,88.2475,3.41061e-13,557.739
1.70898,263.303,8.61525,0,0,-300.421,-248.659,0,0,222.658,9.09495e-13,-23.1512
1.71875,880.603,84.4299,0,0,-359.602,-448.662,0,0,291.662,9.09495e-13,-138.45
1.72852,493.505,32.6025,0,0,-818.411,-571.722,0,0,274.055,4.54747e-13,268.614
1.73828,83.1383,19.382,0,0,-717.692,-706.02,0,0,292.527,0,352.815
1.74805,715.294,3.69122,0,0,-45.1596,-691.092,0,0,401.482,1.36424e-12,-100.997
1.75781,1045.41,27.407,0,0,652.358,-633.451,0,0,510.633,0,-580.121
1.76758,930.304,44.1013,0,0,611.931,-537.69,0,0,487.52,0,-271.19
1.77734,-76.7018,37.7684,0,0,175.731,-370.758,0,0,352.518,9.09495e-13,391.65
1.78711,-92.781,46.8236,0,0,207.751,-229.598,0,0,249.938,4.54747e-13,240.01
1.79688,688.121,236.565,0,0,614.892,-122.418,0,0,201.972,2.27374e-13,-349.414
1.80664,964.976,465.112,0,0,466.544,30.5212,0,0,82.8374,1.13687e-13,-295.32
1.81641,81.6216,625.852,0,0,-320.431,101.454,0,0,-125.302,-2.27374e-13,292.787
1.82617,-967.798,741.989,0,0,-704.031,117.642,0,0,-277.674,-9.09495e-13,530.971
1.83594,-848.763,778.578,0,0,-310.189,-36.3182,0,0,-293.467,0,-42.1001
1.8457,-26.6398,641.064,0,0,74.8366,-117.346,0,0,-287.876,-4.54747e-13,-559.404
1.85547,-472.584,357.666,0,0,-350.456,-8.31209,0,0,-393.926,-9.09495e-13,-109.021
1.86523,-967.798,223.184,0,0,-815.752,-18.9007,0,0,-538.478,-9.09495e-13,564.915
1.875,-967.798,95.7333,0,0,-504.262,-69.9152,0,0,-553.638,-4.54747e-13,480.655
1.88477,-72.0042,-168.566,0,0,555.859,-52.2929,0,0,-406.225,0,-395.607
1.89453,359.803,-418.896,0,0,994.369,22.7584,0,0,-269.391,-1.36424e-12,-663.964
1.9043,-671.076,-591.949,0,0,619.736,34.2076,0,0,-258.066,-2.27374e-13,-10.431
1.91406,-967.798,-666.511,0,0,390.857,30.7133,0,0,-245.169,-9.09495e-13,200.917
1.92383,-286.769,-678.444,0,0,994.369,64.4479,0,0,-107.048,1.13687e-13,-488.405
1.93359,1045.41,-601.032,0,0,994.369,9.41351,0,0,21.7125,0,-972.578
1.94336,1045.41,-582.153,0,0,910.303,35.6547,0,0,-18.8951,0,-586.697
1.95312,-217,-369.788,0,0,-5.53346,39.7896,0,0,-140.288,-1.13687e-13,107.103
1.96289,-508.332,-141.645,0,0,-113.866,71.7601,0,0,-132.393,-3.41061e-13,53.5585
1.97266,613.134,-106.087,0,0,647.896,162.289,0,0,11.4934,0,-755.552
1.98242,845.769,-94.2822,0,0,614.975,385.043,0,0,66.8936,2.27374e-13,-768.756
1.99219,-651.673,69.5916,0,0,-473.935,598.804,0,0,-59.4028,-1.7053e-13,361.633
2.00195,-967.798,101.935,0,0,-888.191,781.039,0,0,-188.714,-4.54747e-13,1247.96
2.01172,-647.262,13.614,0,0,-888.191,793.642,0,0,-118.957,-2.27374e-13,673.369
2.02148,742.677,-119.984,0,0,-169.084,645.271,0,0,55.546,1.7053e-13,-128.936
2.03125,421.072,-32.7009,0,0,-598.693,459.555,0,0,109.342,1.13687e-13,270.222
2.04102,-967.798,65.8759,0,0,-888.191,289.886,0,0,79.0917,0,1098.88
2.05078,-967.798,-32.4974,0,0,-888.191,149.025,0,0,199.278,2.27374e-13,779.667
2.06055,740.093,-73.1333,0,0,194.794,-113.093,0,0,456.452,4.54747e-13,-306.918
2.07031,1045.41,-20.9698,0,0,421.219,-389.471,0,0,584.814,1.81899e-12,-724.668
2.08008,981.253,37.0701,0,0,-507.398,-555.757,0,0,502.774,9.09495e-13,35.0826
2.08984,981.253,11.2941,0,0,-507.398,-676.377,0,0,392.496,9.09495e-13,768.986


==> data/ENAW7075_averaging/IBS_results_exp_ENAW7075_v4_manual_steel_soft_D1_a_E4_n5.csv <==
% y1min=-948.4418347167968, y1max=1024.4999194335937, y2min=-870.4268125, y2max=974.4812314453125, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y1Int,y1Conv,y2IBS,y2Meas,y2Int,y2Conv,lambda,gap,interface
0,0,-3.69333,0,0,0,-0.369821,0,0,-0,0,0
0.00976562,9.92634,12.4728,0,0,0.00280104,-5.70007,0,0,0.0554539,5.55112e-17,-0.491425
0.0195312,4.2944,0.287513,0,0,-0.0285855,-11.7251,0,0,-0.066445,0,1.33509
0.0292969,116.53,160.909,0,0,0.108702,-17.1044,0,0,0.560993,8.88178e-16,-6.34083
0.0390625,268.896,293.089,0,0,-0.302375,-22.1787,0,0,0.530667,8.88178e-16,3.82903
0.0488281,354.289,358.413,0,0,0.159923,-28.241,0,0,-1.0859,0,11.2043
0.0585938,363.378,363.432,0,0,0.957414,-30.6638,0,0,-1.61157,3.55271e-15,-0.33118
0.0683594,329.972,318.405,0,0,-1.47755,-32.7025,0,0,-2.62894,3.55271e-15,12.1586
0.078125,327.054,296.455,0,0,0.496744,-33.1891,0,0,-7.15533,-1.42109e-14,31.9867
0.0878906,256.588,238.148,0,0,0.827518,-34.1348,0,0,-29.8424,0,184.108
0.0976562,136.837,150.538,0,0,3.08976,-33.5056,0,0,-77.8555,-1.7053e-13,336.413
0.107422,29.7126,33.4857,0,0,5.38412,-34.5529,0,0,-137.386,1.13687e-13,384.066
0.117187,-56.3303,-73.5758,0,0,-4.46509,-33.366,0,0,-199.886,2.27374e-13,396.647
0.126953,-189.197,-175.555,0,0,-3.58179,-34.7585,0,0,-261.327,-6.82121e-13,353.666
0.136719,-315.434,-273.552,0,0,-3.09079,-32.8701,0,0,-316.947,4.54747e-13,313.398
0.146484,-409.693,-333.506,0,0,-10.7167,-35.4216,0,0,-358.405,4.54747e-13,220.549
0.15625,-353.082,-359.216,0,0,6.38364,-32.3995,0,0,-379.91,4.54747e-13,97.18
0.166016,-271.347,-293.278,0,0,26.4558,-35.3078,0,0,-382.403,-4.54747e-13,-30.4877
0.175781,-243.033,-299.461,0,0,3.06293,-28.2367,0,0,-366.717,-4.54747e-13,-142.26
0.185547,-269.312,-258.55,0,0,26.3946,-21.4547,0,0,-329.558,-2.27374e-13,-266.906
0.195313,-188.019,-186.452,0,0,119.774,38.981,0,0,-274.655,-4.54747e-13,-360.436
0.205078,6.87447,-10.383,0,0,370.464,263.879,0,0,-208.02,0,-431.433
0.214844,117.331,30.0064,0,0,643.126,640.394,0,0,-141.922,0,-385.806
0.224609,65.1294,2.67585,0,0,716.266,733.206,0,0,-87.7202,1.13687e-13,-285.661
0.234375,16.4705,-12.9702,0,0,733.719,754.803,0,0,-44.6171,0,-240.174
0.244141,70.3388,-3.55823,0,0,661.196,698.857,0,0,-12.2313,0,-185.541
0.253906,73.0831,31.4723,0,0,561.932,580.522,0,0,9.13431,-1.42109e-14,-121.13
0.263672,21.7801,-11.4621,0,0,404.572,467.641,0,0,13.5528,2.84217e-14,3.83215
0.273438,-59.0267,-12.884,0,0,187.319,242.578,0,0,6.264,0,40.034
0.283203,33.5993,4.33042,0,0,-43.1891,6.09655,0,0,-2.23528,0,64.2038
0.292969,47.4453,9.77079,0,0,-297.672,-242.143,0,0,-11.8996,2.84217e-14,75.7752
0.302734,-44.0545,-5.88535,0,0,-537.133,-448.91,0,0,-21.3828,-2.84217e-14,65.0571
0.3125,-101.111,-7.17473,0,0,-737.261,-601.507,0,0,-21.1415,0,92.4167
0.322266,-24.7406,-3.77355,0,0,-824.017,-710.141,0,0,-2.64092,0,182.141
0.332031,53.2074,4.585,0,0,-736.957,-720.11,0,0,43.7251,5.68434e-14,280.197
0.341797,2.19736,13.1542,0,0,-553.154,-614.336,0,0,108.312,-2.27374e-13,335.962
0.351562,-78.0001,-10.0591,0,0,-438.486,-452.478,0,0,171.693,0,361.533
0.361328,-69.6467,6.48613,0,0,-295.993,-398.847,0,0,234.781,0,303.025
0.371094,163.005,87.9974,0,0,-152.453,-268.43,0,0,293.373,0,234.484
0.380859,358.433,246.103,0,0,48.7681,-76.6296,0,0,338.529,0,177.621
0.390625,556.698,522.207,0,0,149.577,49.8281,0,0,363.94,-4.54747e-13,76.6522
0.400391,597.399,776.066,0,0,146.719,-23.5238,0,0,369.017,4.54747e-13,-66.1045
0.410156,646.892,764.9,0,0,167.014,-37.2627,0,0,355.025,4.54747e-13,-155.885
0.419922,667.357,712.744,0,0,94.6491,-4.32868,0,0,320.553,0,-231.893
0.429687,521.088,602.191,0,0,-1.34529,41.458,0,0,259.414,9.09495e-13,-255.826
0.439453,368.538,450.471,0,0,-66.7452,66.341,0,0,169.149,0,-199.657
0.449219,228.152,306.092,0,0,-81.6422,8.19615,0,0,53.1465,-1.13687e-13,-7.48431
0.458984,-4.13456,30.8812,0,0,-49.1342,26.0728,0,0,-66.648,-1.7053e-13,152.328
0.46875,-291.062,-203.693,0,0,-31.8745,50.4878,0,0,-170.201,-4.54747e-13,159.525
0.478516,-547.938,-448.887,0,0,-66.4436,58.7707,0,0,-261.255,-2.27374e-13,157.262
0.488281,-744.552,-577.597,0,0,-58.9208,-18.0226,0,0,-331.757,-9.09495e-13,157.087
0.498047,-777.712,-682.362,0,0,-54.4528,-92.9876,0,0,-373.251,0,200.997
0.507812,-797.982,-744.449,0,0,-34.5295,-109.158,0,0,-386.401,0,193.162
0.517578,-611.726,-655.635,0,0,-45.0966,-67.8072,0,0,-374.295,0,30.7311
0.527344,-444.006,-461.474,0,0,-5.64166,-64.0734,0,0,-340.014,0,-133.718
0.537109,-292.408,-383.119,0,0,72.6466,-25.5138,0,0,-287.032,0,-226.011
0.546875,-110.288,-338.875,0,0,206.423,62.9225,0,0,-219.553,-4.54747e-13,-381.516
0.556641,33.538,-100.599,0,0,423.935,247.019,0,0,-146.629,0,-491.972
0.566406,202.133,82.9235,0,0,644.796,531.642,0,0,-78.5395,-1.13687e-13,-493.785
0.576172,288.384,35.9843,0,0,768.678,786.445,0,0,-27.3209,0,-327.193
0.585937,231.035,-41.634,0,0,713.236,828.641,0,0,6.4506,0,-177.644
0.595703,203.108,-2.32037,0,0,616.551,730.613,0,0,31.2413,0,-175.581
0.605469,149.055,17.1021,0,0,450.848,677.453,0,0,43.4135,0,-99.2161
0.615234,-21.0968,7.76157,0,0,323.57,499.982,0,0,44.167,5.68434e-14,-6.49076
0.625,-122.57,7.44493,0,0,158.426,306.598,0,0,34.8094,-2.84217e-14,110.866
0.634766,-155.15,-46.4618,0,0,-131.213,116.333,0,0,17.2242,0,181.957
0.644531,-33.0207,27.8372,0,0,-421.091,-195.873,0,0,0.824503,0,114.466
0.654297,-24.973,16.948,0,0,-602.397,-384.119,0,0,-9.88128,0,85.3349
0.664062,-20.0811,-29.8101,0,0,-787.179,-590.613,0,0,-11.8202,0,167.404
0.673828,39.6165,-42.109,0,0,-867.217,-670.945,0,0,9.00611,0,221.829
0.683594,48.8316,44.2698,0,0,-738.92,-722.463,0,0,57.4837,-1.42109e-13,225.496
0.693359,30.4783,30.8276,0,0,-499.523,-668.16,0,0,127.92,-1.13687e-13,237.528
0.703125,41.6197,-12.2697,0,0,-265.004,-526.786,0,0,200.619,4.54747e-13,292.035
0.712891,39.5006,8.04191,0,0,-187.768,-387.778,0,0,261.667,-6.82121e-13,282.401
0.722656,158.835,71.7198,0,0,-68.1164,-307.768,0,0,311.193,-9.09495e-13,184.452
0.732422,383.281,169.45,0,0,92.6872,-175.782,0,0,341.057,0,131.328
0.742187,511.971,400.823,0,0,229.586,35.6492,0,0,355.031,9.09495e-13,58.1383
0.751953,677.037,691.025,0,0,293.449,70.5588,0,0,352.305,-9.09495e-13,-57.7249
0.761719,697.031,825.142,0,0,219.965,-21.5816,0,0,320.944,4.54747e-13,-156.864
0.771484,631.202,759.021,0,0,134.652,-40.7548,0,0,268.264,1.13687e-12,-252.814
0.78125,433.429,635.728,0,0,66.6401,3.47226,0,0,200.162,-4.54747e-13,-293.762
0.791016,233.718,503.575,0,0,-70.094,9.96951,0,0,101.399,0,-167.499
0.800781,134.725,358.121,0,0,-141.268,-7.70023,0,0,-19.9541,-2.84217e-14,-9.68356
0.810547,-65.9153,213.752,0,0,-188.101,-6.08639,0,0,-139.501,-1.13687e-13,124.762
0.820313,-441.036,-123.554,0,0,-145.324,-38.7127,0,0,-235.953,2.27374e-13,217.567
0.830078,-652.986,-501.333,0,0,-92.1474,25.4538,0,0,-305.562,-9.09495e-13,206.271
0.839844,-805.623,-606.163,0,0,-91.2322,-8.27951,0,0,-357.073,0,166.729
0.849609,-961.487,-725.27,0,0,-15.8794,2.85532,0,0,-383.991,0,162.479
0.859375,-881.652,-793.563,0,0,20.355,-21.5059,0,0,-383.368,4.54747e-13,161.19
0.869141,-692.14,-737.922,0,0,79.4314,12.2096,0,0,-354.836,-4.54747e-13,34.5
0.878906,-275.523,-529.132,0,0,136.399,12.2439,0,0,-302.674,-4.54747e-13,-164.18
0.888672,-36.7048,-327.625,0,0,172.748,12.221,0,0,-245.011,2.27374e-13,-253.74
0.898438,-39.0112,-240.578,0,0,279.118,46.8425,0,0,-181.789,4.54747e-13,-350.516
0.908203,30.1137,-140.771,0,0,485.888,178.56,0,0,-102.644,-2.27374e-13,-535.575
0.917969,267.052,38.4076,0,0,593.532,393.54,0,0,-31.437,0,-480.124
0.927734,433.824,183.009,0,0,665.766,654.247,0,0,12.6081,0,-341.218
0.9375,305.951,57.4139,0,0,632.618,817.677,0,0,30.0157,0,-193.901
0.947266,1.2326,-77.2691,0,0,475.821,753.819,0,0,35.5507,2.84217e-14,-14.3656
0.957031,53.9758,-21.6247,0,0,313.352,619.059,0,0,42.5238,1.13687e-13,3.34612
0.966797,83.1816,51.485,0,0,145.983,536.459,0,0,44.54,0,47.2627
0.976562,-158.921,-35.8808,0,0,-8.07429,358.082,0,0,34.6642,0,180.407
0.986328,-217.859,-92.8535,0,0,-270.128,103.249,0,0,16.3863,0,286.898
0.996094,-181.967,-38.7027,0,0,-509.8,-94.7284,0,0,5.34941,0,220.66
1.00586,48.2945,-12.4048,0,0,-636.047,-357.983,0,0,9.21703,1.42109e-14,81.3308
1.01562,123.296,-19.2811,0,0,-740.961,-563.858,0,0,16.4176,0,142.027
1.02539,24.9988,-62.7187,0,0,-879.64,-622.739,0,0,32.6215,5.68434e-14,241.107
1.03516,-1.37752,-16.4908,0,0,-752.329,-703.905,0,0,86.3706,1.7053e-13,156.56
1.04492,167.649,2.45167,0,0,-449.854,-659.513,0,0,163.435,0,165.062
1.05469,252.005,25.7284,0,0,-162.827,-597.904,0,0,236.222,0,175.247
1.06445,110.622,1.34426,0,0,18.451,-435.619,0,0,286.032,6.82121e-13,161.289
1.07422,-36.0728,27.589,0,0,66.8497,-284.331,0,0,308.147,-4.54747e-13,185.717
1.08398,320.504,205.407,0,0,170.82,-201.522,0,0,318.373,0,58.2478
1.09375,707.601,395.08,0,0,342.257,-51.5325,0,0,316.067,0,-70.3328
1.10352,622.447,585.149,0,0,404.877,68.4922,0,0,287.431,0,-87.1282
1.11328,555.03,791.814,0,0,256.326,67.4644,0,0,232.573,-2.27374e-13,-99.3349
1.12305,430.106,868.955,0,0,56.6543,-37.233,0,0,170.373,0,-187.773
1.13281,355.672,668.165,0,0,-24.6196,31.2668,0,0,105.198,-1.13687e-13,-254.738
1.14258,199.391,493.9,0,0,-60.4049,62.9394,0,0,12.4865,0,-187.563
1.15234,-88.6401,393.734,0,0,-276.677,21.423,0,0,-111.986,1.13687e-13,-11.2767
1.16211,-361.307,189.592,0,0,-303.652,-17.8335,0,0,-220.366,4.54747e-13,97.2424
1.17188,-411.054,-67.9919,0,0,-180.156,-50.1082,0,0,-295.09,9.09495e-13,205.852
1.18164,-549.321,-297.842,0,0,-16.4642,-79.1523,0,0,-339.729,-4.54747e-13,160.089
1.19141,-782.881,-559.347,0,0,104.775,-58.6103,0,0,-357.085,4.54747e-13,66.263
1.20117,-963.751,-646.124,0,0,61.3647,-15.8473,0,0,-361.564,4.54747e-13,131.485
1.21094,-778.678,-654.894,0,0,117.843,-26.2091,0,0,-342.844,0,105.723
1.2207,-368.516,-732.577,0,0,258.318,32.2121,0,0,-290.071,0,-66.2586
1.23047,-217.663,-635.389,0,0,307.907,62.7143,0,0,-226.904,4.54747e-13,-178.596
1.24023,22.615,-417.508,0,0,221.551,80.0261,0,0,-173.852,-2.27374e-13,-241.855
1.25,111.231,-250.682,0,0,261.066,111.383,0,0,-117.076,1.13687e-13,-390.763
1.25977,140.469,-255.6,0,0,423.621,173.648,0,0,-41.8091,5.68434e-14,-468.97
1.26953,346.52,-140.174,0,0,566.637,352.855,0,0,29.6532,0,-497.121
1.2793,422.874,128.591,0,0,499.834,551.938,0,0,55.1394,5.68434e-14,-351.591
1.28906,125.482,97.7125,0,0,434.676,765.721,0,0,52.1155,0,-109.441
1.29883,71.9738,-48.2371,0,0,257.926,768.543,0,0,49.3176,0,124.506
1.30859,49.531,-70.5132,0,0,42.8035,635.449,0,0,54.4148,0,178.492
1.31836,-17.5447,34.1253,0,0,-39.6923,456.11,0,0,67.0553,2.27374e-13,88.984
1.32812,-174.909,13.9564,0,0,-277.355,364.545,0,0,65.7999,-1.13687e-13,273.327
1.33789,-300.71,-33.9164,0,0,-480.643,169.162,0,0,54.7521,-5.68434e-14,472.508
1.34766,-95.4062,-53.4161,0,0,-540.752,-77.7348,0,0,62.2627,-5.68434e-14,309.419
1.35742,49.5157,-9.95866,0,0,-577.179,-288.015,0,0,78.4553,-1.7053e-13,144.121
1.36719,286.425,65.338,0,0,-741.485,-476.568,0,0,84.7805,-5.68434e-14,143.027
1.37695,286.752,11.7078,0,0,-789.041,-641.272,0,0,100.647,1.13687e-13,152.114
1.38672,110.824,-84.8673,0,0,-620.478,-655.995,0,0,145.928,1.13687e-13,175.42
1.39648,236.421,-12.1169,0,0,-279.374,-668.104,0,0,219.618,-2.27374e-13,31.2609
1.40625,408.322,84.9108,0,0,-11.4117,-583.409,0,0,282.088,4.54747e-13,-3.43788
1.41602,87.4019,6.21593,0,0,182.778,-413.229,0,0,307.495,2.27374e-13,102.601
1.42578,77.8057,-13.1487,0,0,242.177,-306.47,0,0,294.372,9.09495e-13,185.925
1.43555,288.464,124.194,0,0,185.227,-176.666,0,0,261.229,0,133.96
1.44531,480.7,294.552,0,0,311.947,-80.4196,0,0,229.321,0,-102.613
1.45508,519.261,535.869,0,0,409.172,29.2565,0,0,176.24,0,-119.078
1.46484,260.827,742.879,0,0,233.843,124.335,0,0,97.1106,0,23.379
1.47461,128.895,871.173,0,0,21.9475,-4.19582,0,0,31.1652,-2.84217e-14,-109.106
1.48437,-19.3272,770.921,0,0,-23.1487,-75.3183,0,0,-28.4232,0,-247.927
1.49414,-32.2541,589.124,0,0,-131.125,-38.1203,0,0,-117.732,2.27374e-13,-204.472
1.50391,-232.679,328.491,0,0,-209.604,38.1783,0,0,-223.133,4.54747e-13,-86.0662
1.51367,-553.36,161.304,0,0,-328.874,-41.9425,0,0,-317.301,-4.54747e-13,176.794
1.52344,-523.12,-29.2832,0,0,-194.267,-48.1043,0,0,-368.406,0,165.629
1.5332,-382.536,-280.386,0,0,122.971,-13.2116,0,0,-370.455,0,-13.1228
1.54297,-782.866,-537.201,0,0,326.489,-32.9644,0,0,-345.961,-4.54747e-13,-49.9942
1.55273,-833.793,-640.18,0,0,352.6,-17.5102,0,0,-324.019,4.54747e-13,44.7389
1.5625,-582.505,-622.135,0,0,287.797,3.90978,0,0,-302.079,-4.54747e-13,47.0071
1.57227,-357.785,-624.864,0,0,387.645,-10.702,0,0,-245.242,9.09495e-13,-150.675
1.58203,63.3208,-622.586,0,0,477.832,-11.2669,0,0,-175.724,4.54747e-13,-248.21
1.5918,272.215,-441.597,0,0,360.644,38.0983,0,0,-137.132,3.41061e-13,-224.911
1.60156,221.996,-268.862,0,0,272.099,47.2707,0,0,-91.4158,0,-348.036
1.61133,90.8238,-214.787,0,0,350.135,112.748,0,0,-14.2058,0,-459.285
1.62109,217.567,-139.412,0,0,358.031,269.884,0,0,50.277,-1.13687e-13,-427.853
1.63086,286.826,-55.7053,0,0,421.643,513.643,0,0,79.8441,-1.13687e-13,-388.006
1.64062,136.135,71.6886,0,0,148.694,748.751,0,0,68.5776,1.13687e-13,12.8315
1.65039,-8.33474,57.4109,0,0,-221.465,814.173,0,0,50.589,0,384.434
1.66016,152.306,-147.915,0,0,-300.419,754.291,0,0,67.3275,0,286.939
1.66992,-87.6373,-81.6084,0,0,-247.557,546.2,0,0,111.097,0,167.446
1.67969,-144.223,66.8161,0,0,-336.82,415.864,0,0,144.317,0,335.758
1.68945,-95.7115,59.3855,0,0,-564.636,275.78,0,0,155.391,-3.41061e-13,478.384
1.69922,-270.832,-61.694,0,0,-526.81,50.3993,0,0,174.718,1.13687e-13,341.428
1.70898,188.489,8.61525,0,0,-439.908,-248.659,0,0,210.233,2.27374e-13,113.471
1.71875,729.995,84.4299,0,0,-650.781,-448.662,0,0,222.952,2.27374e-13,112.238
1.72852,637.22,32.6025,0,0,-745.708,-571.722,0,0,222.019,-2.27374e-13,152.31
1.73828,325.035,19.382,0,0,-530.088,-706.02,0,0,248.425,-4.54747e-13,91.1872
1.74805,352.826,3.69122,0,0,-322.782,-691.092,0,0,300.968,-4.54747e-13,47.6265
1.75781,443.357,27.407,0,0,114.39,-633.451,0,0,360.788,0,-184.303
1.76758,399.462,44.1013,0,0,357.714,-537.69,0,0,356.629,0,-62.403
1.77734,56.8352,37.7684,0,0,186.934,-370.758,0,0,269.322,-4.54747e-13,320.166
1.78711,142.535,46.8236,0,0,18.2552,-229.598,0,0,178.813,0,224.621
1.79688,260.462,236.565,0,0,169.938,-122.418,0,0,117.779,0,-59.7024
1.80664,484.692,465.112,0,0,281.226,30.5212,0,0,45.4745,-5.68434e-14,-72.1945
1.81641,345.286,625.852,0,0,91.5528,101.454,0,0,-42.4718,-1.13687e-13,28.5435
1.82617,-544.55,741.989,0,0,-90.6432,117.642,0,0,-112.894,-1.13687e-13,49.564
1.83594,-622.437,778.578,0,0,-33.833,-36.3182,0,0,-158.902,-4.54747e-13,-195.686
1.8457,-108.063,641.064,0,0,-29.5689,-117.346,0,0,-219.149,0,-326.203
1.85547,-286.991,357.666,0,0,-204.261,-8.31209,0,0,-306.436,-2.27374e-13,-106.315
1.86523,-678.539,223.184,0,0,-242.82,-18.9007,0,0,-390.909,0,112.3
1.875,-534.398,95.7333,0,0,-172.861,-69.9152,0,0,-437.307,4.54747e-13,178.718
1.88477,-402.012,-168.566,0,0,352.629,-52.2929,0,0,-391.877,0,-233.365
1.89453,-359.138,-418.896,0,0,817.868,22.7584,0,0,-311.275,-4.54747e-13,-372.669
1.9043,-726.488,-591.949,0,0,760.28,34.2076,0,0,-293.603,4.54747e-13,-54.0084
1.91406,-755.946,-666.511,0,0,569.134,30.7133,0,0,-294.434,4.54747e-13,-61.5057
1.92383,-430.341,-678.444,0,0,557.487,64.4479,0,0,-244.852,-2.27374e-13,-233.932
1.93359,275.399,-601.032,0,0,515.058,9.41351,0,0,-191.377,0,-219.671
1.94336,654.563,-582.153,0,0,454.405,35.6547,0,0,-170.85,4.54747e-13,-275.939
1.95312,-79.1507,-369.788,0,0,225.435,39.7896,0,0,-148.961,-2.27374e-13,-232.963
1.96289,-388.865,-141.645,0,0,13.5629,71.7601,0,0,-83.529,0,-209.016
1.97266,172.592,-106.087,0,0,194.032,162.289,0,0,-1.00268,0,-435.903
1.98242,213.46,-94.2822,0,0,276.185,385.043,0,0,38.5912,-5.68434e-14,-396.729
1.99219,-150.615,69.5916,0,0,-51.4722,598.804,0,0,23.8986,0,97.7565
2.00195,-49.6637,101.935,0,0,-678.527,781.039,0,0,-12.6814,0,659.989
2.01172,-38.8185,13.614,0,0,-648.326,793.642,0,0,26.9897,0,448.055
2.02148,252.758,-119.984,0,0,-237.283,645.271,0,0,148.69,0,107.174
2.03125,117.503,-32.7009,0,0,-329.183,459.555,0,0,235.629,2.27374e-13,344.656
2.04102,-301.012,65.8759,0,0,-518.249,289.886,0,0,266.676,0,464.923
2.05078,-359.75,-32.4974,0,0,-354.574,149.025,0,0,311.579,2.27374e-13,249.41
2.06055,411.718,-73.1333,0,0,-367.389,-113.093,0,0,361.437,9.09495e-13,194.753
2.07031,1045.41,-20.9698,0,0,-432.392,-389.471,0,0,379.385,-9.09495e-13,4.35656
2.08008,950.488,37.0701,0,0,-474.681,-555.757,0,0,350.184,-4.54747e-13,-39.6564
2.08984,950.488,11.2941,0,0,-474.681,-676.377,0,0,324.57,-2.27374e-13,222.68


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_a_DS_2.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-556.4107557846804, LMmax=556.4107557846804,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.90353e-13,-3.69333,6.93775e-17,-0.369821,-2.27367e-15,-1.57772e-30,1.04118e-14
0.00976562,4.87458,12.4728,0.00116474,-5.70007,-0.0381715,-7.88861e-31,0.174797
0.0195312,9.74917,0.287513,0.00232948,-11.7251,-0.0763429,0,0.349595
0.0292969,127.821,160.909,0.0242267,-17.1044,-0.940004,-4.44089e-16,4.03191
0.0390625,245.893,293.089,0.046124,-22.1787,-1.80366,-8.88178e-16,7.71423
0.0488281,319.324,358.413,-0.0764465,-28.241,-1.18679,-4.44089e-16,-1.12339
0.0585938,392.756,363.432,-0.199017,-30.6638,-0.56991,0,-9.961
0.0683594,337.443,318.405,0.0484696,-32.7025,-7.35228,-7.10543e-15,28.9207
0.078125,282.13,296.455,0.295956,-33.1891,-14.1347,-1.42109e-14,67.8025
0.0878906,212.528,238.148,1.37117,-34.1348,-50.8254,2.13163e-14,182.643
0.0976562,142.926,150.538,2.44638,-33.5056,-87.5161,5.68434e-14,297.483
0.107422,30.3109,33.4857,-2.78828,-34.5529,-149.241,-2.84217e-14,349.04
0.117187,-82.3042,-73.5758,-8.02294,-33.366,-210.966,-1.13687e-13,400.597
0.126953,-234.556,-175.555,-4.33518,-34.7585,-266.896,5.68434e-14,344.884
0.136719,-386.807,-273.552,-0.64742,-32.8701,-322.826,2.27374e-13,289.171
0.146484,-379.976,-333.506,4.18645,-35.4216,-353.721,-1.13687e-13,200.35
0.15625,-373.144,-359.216,9.02032,-32.3995,-384.617,-4.54747e-13,111.529
0.166016,-305.06,-293.278,3.99265,-35.3078,-377.053,-4.54747e-13,-18.0897
0.175781,-236.976,-299.461,-1.03502,-28.2367,-369.49,-4.54747e-13,-147.709
0.185547,-180.798,-258.55,103.67,-21.4547,-319.925,-4.54747e-13,-265.618
0.195313,-124.621,-186.452,208.374,38.981,-270.36,-4.54747e-13,-383.526
0.205078,-26.4664,-10.383,409.115,263.879,-206.235,-2.84217e-13,-380.294
0.214844,71.6883,30.0064,609.856,640.394,-142.111,-1.13687e-13,-377.062
0.224609,87.8013,2.67585,669.413,733.206,-94.1076,-7.10543e-14,-305.478
0.234375,103.914,-12.9702,728.97,754.803,-46.1041,-2.84217e-14,-233.895
0.244141,47.2767,-3.55823,629.456,698.857,-22.1703,-1.42109e-14,-163.098
0.253906,-9.36092,31.4723,529.942,580.522,1.76352,0,-92.3001
0.263672,-12.1407,-11.4621,364.366,467.641,2.35697,3.55271e-15,-23.3793
0.273438,-14.9204,-12.884,198.79,242.578,2.95042,7.10543e-15,45.5416
0.283203,-18.0811,4.33042,-66.0721,6.09655,-10.0534,3.55271e-15,64.4016
0.292969,-21.2417,9.77079,-330.934,-242.143,-23.0571,0,83.2617
0.302734,-28.6794,-5.88535,-543.55,-448.91,-19.8274,0,96.1956
0.3125,-36.117,-7.17473,-756.167,-601.507,-16.5977,0,109.129
0.322266,-41.402,-3.77355,-730.112,-710.141,24.7397,2.84217e-14,188.844
0.332031,-46.687,4.585,-704.057,-720.11,66.0772,5.68434e-14,268.558
0.341797,-40.4043,13.1542,-562.888,-614.336,130.557,8.52651e-14,307.502
0.351562,-34.1217,-10.0591,-421.72,-452.478,195.036,1.13687e-13,346.446
0.361328,100.059,6.48613,-276.897,-398.847,253.668,5.68434e-14,290.83
0.371094,234.24,87.9974,-132.075,-268.43,312.299,0,235.214
0.380859,409.14,246.103,9.94423,-76.6296,346.645,1.13687e-13,146.255
0.390625,584.04,522.207,151.964,49.8281,380.991,2.27374e-13,57.2964
0.400391,619.929,776.066,154.177,-23.5238,373.788,2.27374e-13,-50.3157
0.410156,655.817,764.9,156.391,-37.2627,366.585,2.27374e-13,-157.928
0.419922,591.823,712.744,45.6274,-4.32868,303.317,1.13687e-13,-186.226
0.429687,527.829,602.191,-65.1365,41.458,240.049,0,-214.524
0.439453,354.444,450.471,-83.326,66.341,133.897,2.84217e-14,-109.472
0.449219,181.06,306.092,-101.515,8.19615,27.7453,5.68434e-14,-4.41976
0.458984,-110.827,30.8812,-72.0988,26.0728,-80.5468,-2.84217e-14,75.5614
0.46875,-402.715,-203.693,-42.6821,50.4878,-188.839,-1.13687e-13,155.543
0.478516,-587.132,-448.887,-58.3254,58.7707,-264.234,5.68434e-14,167.176
0.488281,-771.548,-577.597,-73.9687,-18.0226,-339.628,2.27374e-13,178.809
0.498047,-728.782,-682.362,-60.425,-92.9876,-364.354,1.13687e-13,161.853
0.507812,-686.015,-744.449,-46.8814,-109.158,-389.079,0,144.897
0.517578,-544.128,-655.635,20.7077,-67.8072,-359.167,1.13687e-13,4.48082
0.527344,-402.24,-461.474,88.2969,-64.0734,-329.255,2.27374e-13,-135.935
0.537109,-239.304,-383.119,212.643,-25.5138,-267.01,2.84217e-14,-299.345
0.546875,-76.3681,-338.875,336.989,62.9225,-204.764,-1.7053e-13,-462.755
0.556641,73.1371,-100.599,485.471,247.019,-145.069,-1.42109e-13,-443.949
0.566406,222.642,82.9235,633.953,531.642,-85.3734,-1.13687e-13,-425.142
0.576172,236.115,35.9843,664.224,786.445,-45.4397,-5.68434e-14,-325.355
0.585937,249.589,-41.634,694.494,828.641,-5.50586,0,-225.568
0.595703,125.447,-2.32037,578.04,730.613,9.88627,2.13163e-14,-148.38
0.605469,1.30466,17.1021,461.585,677.453,25.2784,4.26326e-14,-71.1921
0.615234,-63.9626,7.76157,262.102,499.982,16.2039,2.13163e-14,19.9233
0.625,-129.23,7.44493,62.6193,306.598,7.12934,0,111.039
0.634766,-92.3738,-46.4618,-206.986,116.333,-6.1985,1.42109e-14,143.128
0.644531,-55.5178,27.8372,-476.591,-195.873,-19.5263,2.84217e-14,175.218
0.654297,-43.7813,16.948,-650.958,-384.119,-4.91823,1.42109e-14,160.478
0.664062,-32.0448,-29.8101,-825.325,-590.613,9.6899,0,145.737
0.673828,-18.0648,-42.109,-745.403,-670.945,61.2514,-1.42109e-14,188.518
0.683594,-4.08484,44.2698,-665.48,-722.463,112.813,-2.84217e-14,231.299
0.693359,76.6995,30.8276,-485.842,-668.16,179.657,2.13163e-13,256.304
0.703125,157.484,-12.2697,-306.203,-526.786,246.502,4.54747e-13,281.31
0.712891,257.875,8.04191,-150.644,-387.778,299.971,4.54747e-13,228.66
0.722656,358.266,71.7198,4.91398,-307.768,353.44,4.54747e-13,176.01
0.732422,466.355,169.45,127.342,-175.782,371.688,3.41061e-13,104.517
0.742187,574.444,400.823,249.77,35.6492,389.937,2.27374e-13,33.0239
0.751953,614.531,691.025,214.125,70.5588,356.574,0,-47.8067
0.761719,654.618,825.142,178.48,-21.5816,323.212,-2.27374e-13,-128.637
0.771484,520.118,759.021,40.7723,-40.7548,236.939,-1.61559e-25,-158.475
0.78125,385.618,635.728,-96.9352,3.47226,150.666,2.27374e-13,-188.312
0.791016,162.484,503.575,-137.301,9.96951,38.2239,1.13687e-13,-96.6021
0.800781,-60.6505,358.121,-177.666,-7.70023,-74.2185,0,-4.8921
0.810547,-292.511,213.752,-157.735,-6.08639,-173.64,-2.27374e-13,92.7252
0.820313,-524.372,-123.554,-137.803,-38.7127,-273.061,-4.54747e-13,190.342
0.830078,-698.983,-501.333,-111.71,25.4538,-329.463,-3.41061e-13,195.652
0.839844,-873.593,-606.163,-85.6177,-8.27951,-385.866,-2.27374e-13,200.962
0.849609,-813.359,-725.27,8.18126,2.85532,-385.141,-2.27374e-13,138.993
0.859375,-753.126,-793.563,101.98,-21.5059,-384.416,-2.27374e-13,77.0243
0.869141,-523.167,-737.922,211.271,12.2096,-338.105,-2.84217e-13,-65.1765
0.878906,-293.208,-529.132,320.562,12.2439,-291.795,-3.41061e-13,-207.377
0.888672,-109.302,-327.625,389.581,12.221,-229.956,-2.27374e-13,-347.683
0.898438,74.6044,-240.578,458.6,46.8425,-168.118,-1.13687e-13,-487.989
0.908203,179.087,-140.771,529.543,178.56,-115.698,-8.52651e-14,-467.281
0.917969,283.57,38.4076,600.486,393.54,-63.2773,-5.68434e-14,-446.573
0.927734,241.336,183.009,599.776,654.247,-34.2697,-2.84217e-14,-315.574
0.9375,199.103,57.4139,599.065,817.677,-5.26204,0,-184.575
0.947266,41.9119,-77.2691,434.57,753.819,-2.03653,0,-63.2757
0.957031,-115.279,-21.6247,270.075,619.059,1.18897,0,58.024
0.966797,-155.351,51.485,41.8066,536.459,-6.96078,1.42109e-14,146.222
0.976562,-195.423,-35.8808,-186.461,358.082,-15.1105,2.84217e-14,234.42
0.986328,-143.491,-92.8535,-383.381,103.249,-9.38785,1.42109e-14,238.308
0.996094,-91.5591,-38.7027,-580.3,-94.7284,-3.66517,0,242.195
1.00586,-52.4449,-12.4048,-690.994,-357.983,33.7504,2.84217e-14,188.509
1.01562,-13.3307,-19.2811,-801.687,-563.858,71.166,5.68434e-14,134.823
1.02539,94.5973,-62.7187,-716.905,-622.739,134.912,8.52651e-14,142.845
1.03516,202.525,-16.4908,-632.122,-703.905,198.657,1.13687e-13,150.867
1.04492,299.128,2.45167,-407.493,-659.513,263.199,1.7053e-13,171.36
1.05469,395.731,25.7284,-182.864,-597.904,327.742,2.27374e-13,191.854
1.06445,416.167,1.34426,1.90044,-435.619,363.136,2.27374e-13,137.931
1.07422,436.603,27.589,186.665,-284.331,398.531,2.27374e-13,84.0083
1.08398,498.352,205.407,246.85,-201.522,384.315,3.41061e-13,36.7338
1.09375,560.102,395.08,307.036,-51.5325,370.099,4.54747e-13,-10.5406
1.10352,554.022,585.149,207.204,68.4922,304.202,1.7053e-13,-31.7774
1.11328,547.943,791.814,107.373,67.4644,238.304,-1.13687e-13,-53.0142
1.12305,359.306,868.955,-62.8261,-37.233,137.511,-4.26326e-14,-82.5472
1.13281,170.668,668.165,-233.025,31.2668,36.7171,2.84217e-14,-112.08
1.14258,-38.7981,493.9,-276.056,62.9394,-70.5642,-9.9476e-14,-65.4518
1.15234,-248.265,393.734,-319.088,21.423,-177.846,-2.27374e-13,-18.8234
1.16211,-415.852,189.592,-233.92,-17.8335,-257.765,-4.54747e-13,70.3216
1.17188,-583.44,-67.9919,-148.752,-50.1082,-337.685,-6.82121e-13,159.467
1.18164,-687.987,-297.842,-40.1016,-79.1523,-362.834,-6.82121e-13,148.233
1.19141,-792.534,-559.347,68.5488,-58.6103,-387.984,-6.82121e-13,136.999
1.20117,-700.693,-646.124,206.349,-15.8473,-359.316,-3.41061e-13,46.5795
1.21094,-608.852,-654.894,344.15,-26.2091,-330.648,0,-43.8402
1.2207,-382.589,-732.577,443.75,32.2121,-276.267,-5.68434e-14,-165.383
1.23047,-156.325,-635.389,543.35,62.7143,-221.886,-1.13687e-13,-286.926
1.24023,20.7976,-417.508,537.331,80.0261,-169.708,-1.13687e-13,-399.55
1.25,197.92,-250.682,531.312,111.383,-117.531,-1.13687e-13,-512.174
1.25977,247.4,-255.6,513.814,173.648,-83.1656,-2.84217e-14,-474.071
1.26953,296.879,-140.174,496.317,352.855,-48.8004,5.68434e-14,-435.968
1.2793,187.623,128.591,431.307,551.938,-36.695,2.13163e-14,-259.994
1.28906,78.3667,97.7125,366.298,765.721,-24.5896,-1.42109e-14,-84.0205
1.29883,-86.073,-48.2371,163.994,768.543,-25.0657,-3.55271e-14,63.2245
1.30859,-250.513,-70.5132,-38.3087,635.449,-25.5419,-5.68434e-14,210.47
1.31836,-281.207,34.1253,-235.399,456.11,-18.5684,-2.84217e-14,288.486
1.32812,-311.9,13.9564,-432.49,364.545,-11.5949,0,366.502
1.33789,-202.018,-33.9164,-535.795,169.162,20.394,0,354.163
1.34766,-92.1361,-53.4161,-639.099,-77.7348,52.383,0,341.824
1.35742,49.9243,-9.95866,-674.31,-288.015,111.613,1.13687e-13,237.799
1.36719,191.985,65.338,-709.52,-476.568,170.842,2.27374e-13,133.774
1.37695,316.962,11.7078,-586.051,-641.272,239.437,2.27374e-13,83.4986
1.38672,441.939,-84.8673,-462.581,-655.995,308.031,2.27374e-13,33.2237
1.39648,505.326,-12.1169,-220.86,-668.104,354.69,1.13687e-13,55.9492
1.40625,568.712,84.9108,20.8612,-583.409,401.348,0,78.6747
1.41602,541.567,6.21593,156.818,-413.229,398.714,2.27374e-13,68.6051
1.42578,514.423,-13.1487,292.774,-306.47,396.08,4.54747e-13,58.5356
1.43555,440.943,124.194,269.931,-176.666,338.906,3.41061e-13,51.4665
1.44531,367.464,294.552,247.087,-80.4196,281.733,2.27374e-13,44.3975
1.45508,265.175,535.869,121.145,29.2565,186.772,1.7053e-13,43.8608
1.46484,162.886,742.879,-4.7973,124.335,91.8108,1.13687e-13,43.3242
1.47461,11.8682,871.173,-168.133,-4.19582,-15.5879,1.13687e-13,2.86331
1.48437,-139.15,770.921,-331.468,-75.3183,-122.987,1.13687e-13,-37.5976
1.49414,-285.669,589.124,-349.001,-38.1203,-212.833,-2.84217e-13,-32.2228
1.50391,-432.188,328.491,-366.535,38.1783,-302.68,-6.82121e-13,-26.848
1.51367,-519.972,161.304,-200.273,-41.9425,-344.888,-4.54747e-13,17.3012
1.52344,-607.755,-29.2832,-34.0107,-48.1043,-387.095,-2.27374e-13,61.4504
1.5332,-627.38,-280.386,151.293,-13.2116,-374.211,-2.27374e-13,26.6344
1.54297,-647.004,-537.201,336.597,-32.9644,-361.327,-2.27374e-13,-8.18166
1.55273,-526.968,-640.18,481.769,-17.5102,-316.264,-3.41061e-13,-92.5623
1.5625,-406.933,-622.135,626.942,3.90978,-271.201,-4.54747e-13,-176.943
1.57227,-179.948,-624.864,689.453,-10.702,-221.943,-2.27374e-13,-265.2
1.58203,47.0365,-622.586,751.963,-11.2669,-172.685,0,-353.457
1.5918,158.413,-441.597,668.361,38.0983,-135.965,-2.84217e-14,-429.254
1.60156,269.79,-268.862,584.759,47.2707,-99.2446,-5.68434e-14,-505.052
1.61133,216.42,-214.787,432.391,112.748,-81.0897,-5.68434e-14,-435.018
1.62109,163.049,-139.412,280.024,269.884,-62.9348,-5.68434e-14,-364.984
1.63086,56.7569,-55.7053,116.899,513.643,-54.9809,-2.84217e-14,-151.637
1.64062,-49.5355,71.6886,-46.2265,748.751,-47.0271,0,61.7111
1.65039,-177.943,57.4109,-212.334,814.173,-29.9373,0,212.15
1.66016,-306.35,-147.915,-378.441,754.291,-12.8474,0,362.588
1.66992,-311.746,-81.6084,-468.575,546.2,28.6162,2.84217e-14,392.88
1.67969,-317.141,66.8161,-558.708,415.864,70.0798,5.68434e-14,423.172
1.68945,-96.3621,59.3855,-572.921,275.78,135.959,1.42109e-13,377.317
1.69922,124.417,-61.694,-587.134,50.3993,201.838,2.27374e-13,331.462
1.70898,347.718,8.61525,-572.914,-248.659,277.376,3.41061e-13,214.513
1.71875,571.019,84.4299,-558.694,-448.662,352.914,4.54747e-13,97.5631
1.72852,660.272,32.6025,-435.794,-571.722,410.545,2.27374e-13,19.1336
1.73828,749.525,19.382,-312.893,-706.02,468.177,0,-59.2959
1.74805,755.826,3.69122,-114.655,-691.092,474.002,4.54747e-13,-27.8324
1.75781,762.127,27.407,83.5842,-633.451,479.827,9.09495e-13,3.63111
1.76758,637.525,44.1013,143.098,-537.69,420.129,6.82121e-13,52.6474
1.77734,512.923,37.7684,202.612,-370.758,360.432,4.54747e-13,101.664
1.78711,306.137,46.8236,110.843,-229.598,256.226,1.98952e-13,126.772
1.79688,99.3522,236.565,19.0744,-122.418,152.02,-5.68434e-14,151.881
1.80664,-61.196,465.112,-96.9365,30.5212,36.0485,-5.68434e-14,151.641
1.81641,-221.744,625.852,-212.947,101.454,-79.923,-5.68434e-14,151.401
1.82617,-347.173,741.989,-304.298,117.642,-180.599,1.98952e-13,89.4334
1.83594,-472.603,778.578,-395.649,-36.3182,-281.276,4.54747e-13,27.4662
1.8457,-532.129,641.064,-333.461,-117.346,-340.899,-3.20492e-25,-35.2135
1.85547,-591.656,357.666,-271.273,-8.31209,-400.521,-4.54747e-13,-97.8931
1.86523,-565.437,223.184,-6.53814,-18.9007,-405.396,-3.41061e-13,-113.065
1.875,-539.219,95.7333,258.196,-69.9152,-410.27,-2.27374e-13,-128.236
1.88477,-505.568,-168.566,514.53,-52.2929,-376.952,-2.27374e-13,-171.281
1.89453,-471.917,-418.896,770.863,22.7584,-343.634,-2.27374e-13,-214.326
1.9043,-371.066,-591.949,877.432,34.2076,-304.201,-1.7053e-13,-278.355
1.91406,-270.214,-666.511,984,30.7133,-264.767,-1.13687e-13,-342.383
1.92383,-114.285,-678.444,938.954,64.4479,-238.529,-1.7053e-13,-367.443
1.93359,41.6439,-601.032,893.909,9.41351,-212.291,-2.27374e-13,-392.503
1.94336,56.3316,-582.153,680.18,35.6547,-201.114,-1.98952e-13,-390.171
1.95312,71.0192,-369.788,466.452,39.7896,-189.936,-1.7053e-13,-387.839
1.96289,-27.1967,-141.645,192.765,71.7601,-182.941,-1.98952e-13,-294.049
1.97266,-125.413,-106.087,-80.9211,162.289,-175.946,-2.27374e-13,-200.258
1.98242,-203.48,-94.2822,-249.9,385.043,-151.189,-1.7053e-13,0.768475
1.99219,-281.547,69.5916,-418.878,598.804,-126.432,-1.13687e-13,201.795
2.00195,-324.656,101.935,-488.934,781.039,-64.6087,-5.68434e-14,328.486
2.01172,-367.764,13.614,-558.989,793.642,-2.78531,0,455.178
2.02148,-253.401,-119.984,-560.435,645.271,93.0567,1.42109e-13,437.483
2.03125,-139.038,-32.7009,-561.881,459.555,188.899,2.84217e-13,419.787
2.04102,159.952,65.8759,-494.548,289.886,294.126,2.55795e-13,337.516
2.05078,458.942,-32.4974,-427.215,149.025,399.354,2.27374e-13,255.244
2.06055,698.815,-73.1333,-358.157,-113.093,482.199,5.68434e-13,129.475
2.07031,938.687,-20.9698,-289.1,-389.471,565.045,9.09495e-13,3.70521
2.08008,996.127,37.0701,-217.592,-555.757,566.405,4.54747e-13,-68.525
2.08984,1053.57,11.2941,-146.084,-676.377,567.766,0,-140.755


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_a_DS_3.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-552.504563985436, LMmax=552.504563985436,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,6.94243e-13,-3.69333,2.06954e-15,-0.369821,2.23982e-14,1.26218e-29,-6.57925e-14
0.00976562,21.2402,12.4728,0.0633172,-5.70007,0.685268,5.92119e-16,-2.01291
0.0195312,42.4804,0.287513,0.126634,-11.7251,1.37054,1.18424e-15,-4.02581
0.0292969,63.7207,160.909,0.189952,-17.1044,2.0558,1.77636e-15,-6.03872
0.0390625,173.539,293.089,0.0621221,-22.1787,3.75068,1.77636e-15,-7.82623
0.0488281,283.358,358.413,-0.0657075,-28.241,5.44556,1.77636e-15,-9.61374
0.0585938,393.177,363.432,-0.193537,-30.6638,7.14044,1.77636e-15,-11.4012
0.0683594,353.503,318.405,-1.89799,-32.7025,-12.2096,1.18424e-15,51.5608
0.078125,313.829,296.455,-3.60244,-33.1891,-31.5595,5.92119e-16,114.523
0.0878906,274.155,238.148,-5.30689,-34.1348,-50.9095,0,177.485
0.0976562,141.492,150.538,-2.82333,-33.5056,-108.253,-3.78956e-14,252.396
0.107422,8.8289,33.4857,-0.339777,-34.5529,-165.597,-7.57912e-14,327.307
0.117187,-123.834,-73.5758,2.14378,-33.366,-222.941,-1.13687e-13,402.219
0.126953,-231.088,-175.555,-6.92362,-34.7585,-277.383,7.57912e-14,346.887
0.136719,-338.342,-273.552,-15.991,-32.8701,-331.825,2.65269e-13,291.555
0.146484,-445.596,-333.506,-25.0584,-35.4216,-386.266,4.54747e-13,236.224
0.15625,-396.849,-359.216,-4.26865,-32.3995,-384.826,2.27374e-13,98.5594
0.166016,-348.102,-293.278,16.5211,-35.3078,-383.386,-2.15479e-25,-39.1051
0.175781,-299.355,-299.461,37.3109,-28.2367,-381.946,-2.27374e-13,-176.77
0.185547,-191.042,-258.55,173.535,-21.4547,-325.306,-1.51582e-13,-259.702
0.195313,-82.7303,-186.452,309.758,38.981,-268.667,-7.57912e-14,-342.635
0.205078,25.5818,-10.383,445.982,263.879,-212.027,0,-425.567
0.214844,53.2678,30.0064,551.156,640.394,-155.009,0,-370.573
0.224609,80.9538,2.67585,656.33,733.206,-97.9914,0,-315.578
0.234375,108.64,-12.9702,761.504,754.803,-40.9736,0,-260.584
0.244141,63.7594,-3.55823,639.023,698.857,-26.8383,-2.96059e-16,-173.315
0.253906,18.879,31.4723,516.542,580.522,-12.7031,-5.92119e-16,-86.046
0.263672,-26.0014,-11.4621,394.062,467.641,1.43208,-8.88178e-16,1.22271
0.273438,-35.4718,-12.884,134.445,242.578,-8.61248,-5.32907e-15,30.033
0.283203,-44.9422,4.33042,-125.172,6.09655,-18.657,-9.76996e-15,58.8432
0.292969,-54.4126,9.77079,-384.789,-242.143,-28.7016,-1.42109e-14,87.6535
0.302734,-65.8951,-5.88535,-523.578,-448.91,-7.3877,-9.4739e-15,126.052
0.3125,-77.3776,-7.17473,-662.367,-601.507,13.9262,-4.73695e-15,164.45
0.322266,-88.8601,-3.77355,-801.155,-710.141,35.2401,0,202.849
0.332031,-41.2448,4.585,-685.133,-720.11,100.789,1.89478e-14,245.909
0.341797,6.3705,13.1542,-569.11,-614.336,166.337,3.78956e-14,288.968
0.351562,53.9858,-10.0591,-453.088,-452.478,231.886,5.68434e-14,332.028
0.361328,197.122,6.48613,-277.152,-398.847,291.405,5.38508e-26,271.839
0.371094,340.258,87.9974,-101.216,-268.43,350.924,-5.68434e-14,211.65
0.380859,483.395,246.103,74.7205,-76.6296,410.443,-1.13687e-13,151.461
0.390625,573.69,522.207,76.7262,49.8281,404.634,-1.51582e-13,53.7788
0.400391,663.985,776.066,78.732,-23.5238,398.824,-1.89478e-13,-43.9036
0.410156,754.281,764.9,80.7378,-37.2627,393.015,-2.27374e-13,-141.586
0.419922,625.255,712.744,12.005,-4.32868,302.936,-1.32635e-13,-126.762
0.429687,496.228,602.191,-56.7278,41.458,212.858,-3.78956e-14,-111.937
0.439453,367.202,450.471,-125.461,66.341,122.78,5.68434e-14,-97.1126
0.449219,83.1859,306.092,-125.544,8.19615,3.7224,7.57912e-14,-6.14915
0.458984,-200.831,30.8812,-125.628,26.0728,-115.335,9.4739e-14,84.8143
0.46875,-484.847,-203.693,-125.711,50.4878,-234.392,1.13687e-13,175.778
0.478516,-610.786,-448.887,-96.8035,58.7707,-296.55,-5.38697e-26,181.751
0.488281,-736.725,-577.597,-67.8957,-18.0226,-358.708,-1.13687e-13,187.725
0.498047,-862.665,-682.362,-38.9878,-92.9876,-420.866,-2.27374e-13,193.699
0.507812,-709.662,-744.449,43.6177,-109.158,-397.996,-1.51582e-13,52.6773
0.517578,-556.66,-655.635,126.223,-67.8072,-375.126,-7.57912e-14,-88.3439
0.527344,-403.658,-461.474,208.829,-64.0734,-352.256,0,-229.365
0.537109,-216.828,-383.119,343.876,-25.5138,-287.045,-3.78956e-14,-329.007
0.546875,-29.9981,-338.875,478.924,62.9225,-221.833,-7.57912e-14,-428.648
0.556641,156.832,-100.599,613.972,247.019,-156.621,-1.13687e-13,-528.29
0.566406,167.93,82.9235,652.357,531.642,-112.103,-7.57912e-14,-441.822
0.576172,179.028,35.9843,690.742,786.445,-67.5855,-3.78956e-14,-355.355
0.585937,190.126,-41.634,729.127,828.641,-23.0676,0,-268.887
0.595703,87.6222,-2.32037,567.254,730.613,-21.4782,9.4739e-15,-153.604
0.605469,-14.8819,17.1021,405.382,677.453,-19.8889,1.89478e-14,-38.3204
0.615234,-117.386,7.76157,243.509,499.982,-18.2996,2.84217e-14,76.963
0.625,-138.982,7.44493,-29.8882,306.598,-19.9171,1.89478e-14,114.6
0.634766,-160.578,-46.4618,-303.285,116.333,-21.5345,9.4739e-15,152.237
0.644531,-182.175,27.8372,-576.683,-195.873,-23.152,0,189.874
0.654297,-114.47,16.948,-666.869,-384.119,21.1982,-9.4739e-15,201.377
0.664062,-46.7651,-29.8101,-757.055,-590.613,65.5484,-1.89478e-14,212.879
0.673828,20.9396,-42.109,-847.241,-670.945,109.899,-2.84217e-14,224.382
0.683594,116.69,44.2698,-661.668,-722.463,188.256,-5.68434e-14,227.943
0.693359,212.441,30.8276,-476.096,-668.16,266.614,-8.52651e-14,231.504
0.703125,308.191,-12.2697,-290.524,-526.786,344.972,-1.13687e-13,235.065
0.712891,425.359,8.04191,-133.921,-387.778,390.361,-1.07702e-25,198.272
0.722656,542.527,71.7198,22.6809,-307.768,435.749,1.13687e-13,161.479
0.732422,659.695,169.45,179.283,-175.782,481.138,2.27374e-13,124.686
0.742187,667.35,400.823,137.41,35.6492,437.96,7.57912e-14,54.3296
0.751953,675.004,691.025,95.5377,70.5588,394.783,-7.57912e-14,-16.0264
0.761719,682.659,825.142,53.665,-21.5816,351.605,-2.27374e-13,-86.3823
0.771484,490.379,759.021,-45.7041,-40.7548,231.348,-1.51582e-13,-74.4851
0.78125,298.098,635.728,-145.073,3.47226,111.091,-7.57912e-14,-62.5879
0.791016,105.818,503.575,-244.442,9.96951,-9.1654,0,-50.6907
0.800781,-165.952,358.121,-241.616,-7.70023,-123.552,3.78956e-14,35.748
0.810547,-437.721,213.752,-238.79,-6.08639,-237.938,7.57912e-14,122.187
0.820313,-709.49,-123.554,-235.963,-38.7127,-352.324,1.13687e-13,208.625
0.830078,-783.894,-501.333,-112.71,25.4538,-386.31,7.57912e-14,179.669
0.839844,-858.298,-606.163,10.5426,-8.27951,-420.295,3.78956e-14,150.712
0.849609,-932.702,-725.27,133.795,2.85532,-454.28,0,121.755
0.859375,-713.275,-793.563,266.172,-21.5059,-411.817,1.89478e-14,-37.3303
0.869141,-493.848,-737.922,398.548,12.2096,-369.354,3.78956e-14,-196.416
0.878906,-274.421,-529.132,530.925,12.2439,-326.891,5.68434e-14,-355.501
0.888672,-94.6274,-327.625,594.176,12.221,-266.033,1.13687e-13,-428.934
0.898438,85.1661,-240.578,657.428,46.8425,-205.175,1.7053e-13,-502.367
0.908203,264.96,-140.771,720.68,178.56,-144.317,2.27374e-13,-575.8
0.917969,198.852,38.4076,671.886,393.54,-117.624,1.7053e-13,-451.841
0.927734,132.744,183.009,623.092,654.247,-90.9304,1.13687e-13,-327.883
0.9375,66.6369,57.4139,574.299,817.677,-64.237,5.68434e-14,-203.924
0.947266,-52.9163,-77.2691,367.57,753.819,-64.5018,3.78956e-14,-55.7676
0.957031,-172.47,-21.6247,160.841,619.059,-64.7666,1.89478e-14,92.3883
0.966797,-292.023,51.485,-45.8876,536.459,-65.0315,0,240.544
0.976562,-266.194,-35.8808,-278.558,358.082,-36.9351,0,253.574
0.986328,-240.365,-92.8535,-511.228,103.249,-8.83869,0,266.603
0.996094,-214.536,-38.7027,-743.898,-94.7284,19.2577,0,279.632
1.00586,-52.8589,-12.4048,-753.902,-357.983,97.2955,-1.89478e-14,238.366
1.01562,108.818,-19.2811,-763.905,-563.858,175.333,-3.78956e-14,197.099
1.02539,270.495,-62.7187,-773.908,-622.739,253.371,-5.68434e-14,155.833
1.03516,400.77,-16.4908,-564.466,-703.905,333.769,-2.65269e-13,145.722
1.04492,531.046,2.45167,-355.025,-659.513,414.166,-4.73695e-13,135.611
1.05469,661.321,25.7284,-145.584,-597.904,494.564,-6.82121e-13,125.5
1.06445,683.576,1.34426,-17.2153,-435.619,503.049,-3.03165e-13,116.843
1.07422,705.83,27.589,111.153,-284.331,511.534,7.57912e-14,108.187
1.08398,728.084,205.407,239.522,-201.522,520.019,4.54747e-13,99.5308
1.09375,645.152,395.08,131.31,-51.5325,428.198,3.03165e-13,70.9113
1.10352,562.219,585.149,23.0987,68.4922,336.377,1.51582e-13,42.2918
1.11328,479.287,791.814,-85.113,67.4644,244.556,0,13.6723
1.12305,258.806,868.955,-209.343,-37.233,107.898,1.89478e-14,14.3996
1.13281,38.326,668.165,-333.573,31.2668,-28.7595,3.78956e-14,15.1269
1.14258,-182.154,493.9,-457.803,62.9394,-165.417,5.68434e-14,15.8542
1.15234,-392.083,393.734,-364.87,21.423,-255.432,3.78956e-14,53.6014
1.16211,-602.011,189.592,-271.937,-17.8335,-345.446,1.89478e-14,91.3486
1.17188,-811.939,-67.9919,-179.004,-50.1082,-435.46,0,129.096
1.18164,-791.749,-297.842,44.331,-79.1523,-435.527,-1.51582e-13,72.2125
1.19141,-771.559,-559.347,267.666,-58.6103,-435.594,-3.03165e-13,15.3292
1.20117,-751.37,-646.124,491,-15.8473,-435.661,-4.54747e-13,-41.5541
1.21094,-536.165,-654.894,610.709,-26.2091,-382.651,-3.78956e-13,-192.727
1.2207,-320.961,-732.577,730.418,32.2121,-329.641,-3.03165e-13,-343.9
1.23047,-105.756,-635.389,850.127,62.7143,-276.631,-2.27374e-13,-495.073
1.24023,13.8252,-417.508,800.384,80.0261,-235.885,-1.89478e-13,-519.765
1.25,133.407,-250.682,750.64,111.383,-195.139,-1.51582e-13,-544.456
1.25977,252.988,-255.6,700.896,173.648,-154.393,-1.13687e-13,-569.148
1.26953,122.067,-140.174,546.031,352.855,-145.535,-1.13687e-13,-401.503
1.2793,-8.85477,128.591,391.166,551.938,-136.678,-1.13687e-13,-233.858
1.28906,-139.776,97.7125,236.301,765.721,-127.821,-1.13687e-13,-66.2127
1.29883,-255.971,-48.2371,26.1642,768.543,-109.616,-7.57912e-14,94.9513
1.30859,-372.166,-70.5132,-183.973,635.449,-91.4118,-3.78956e-14,256.115
1.31836,-488.361,34.1253,-394.109,456.11,-73.2072,0,417.279
1.32812,-349.433,13.9564,-530.57,364.545,-0.999429,-5.68434e-14,401.21
1.33789,-210.504,-33.9164,-667.03,169.162,71.2084,-1.13687e-13,385.141
1.34766,-71.5756,-53.4161,-803.49,-77.7348,143.416,-1.7053e-13,369.072
1.35742,174.937,-9.95866,-727.492,-288.015,247.559,-1.13687e-13,267.353
1.36719,421.45,65.338,-651.495,-476.568,351.701,-5.68434e-14,165.633
1.37695,667.963,11.7078,-575.497,-641.272,455.844,0,63.9137
1.38672,766.469,-84.8673,-381.897,-655.995,491.823,7.57912e-14,55.4624
1.39648,864.975,-12.1169,-188.296,-668.104,527.801,1.51582e-13,47.0112
1.40625,963.481,84.9108,5.30418,-583.409,563.78,2.27374e-13,38.5599
1.41602,842.361,6.21593,55.7525,-413.229,530.3,1.89478e-13,85.9028
1.42578,721.242,-13.1487,106.201,-306.47,496.82,1.51582e-13,133.246
1.43555,600.122,124.194,156.649,-176.666,463.339,1.13687e-13,180.589
1.44531,399.661,294.552,3.26563,-80.4196,324.786,7.57912e-14,173.206
1.45508,199.2,535.869,-150.118,29.2565,186.232,3.78956e-14,165.824
1.46484,-1.26102,742.879,-303.501,124.335,47.6787,0,158.442
1.47461,-173.028,871.173,-375.091,-4.19582,-84.9434,0,119.077
1.48437,-344.795,770.921,-446.681,-75.3183,-217.566,0,79.7124
1.49414,-516.562,589.124,-518.271,-38.1203,-350.188,0,40.3476
1.50391,-605.582,328.491,-309.315,38.1783,-398.333,0,7.67524
1.51367,-694.603,161.304,-100.358,-41.9425,-446.479,0,-24.9972
1.52344,-783.624,-29.2832,108.599,-48.1043,-494.624,0,-57.6695
1.5332,-688.192,-280.386,389.551,-13.2116,-465.056,-3.78956e-14,-131.321
1.54297,-592.76,-537.201,670.504,-32.9644,-435.488,-7.57912e-14,-204.972
1.55273,-497.329,-640.18,951.457,-17.5102,-405.92,-1.13687e-13,-278.624
1.5625,-321.094,-622.135,1007.31,3.90978,-362.314,-1.89478e-13,-379.289
1.57227,-144.859,-624.864,1063.15,-10.702,-318.708,-2.65269e-13,-479.954
1.58203,31.3758,-622.586,1119,-11.2669,-275.102,-3.41061e-13,-580.619
1.5918,41.9253,-441.597,914.74,38.0983,-257.508,-1.89478e-13,-545.774
1.60156,52.4748,-268.862,710.478,47.2707,-239.915,-3.78956e-14,-510.928
1.61133,63.0243,-214.787,506.215,112.748,-222.322,1.13687e-13,-476.083
1.62109,-83.9154,-139.412,251.235,269.884,-206.248,5.68434e-14,-277.211
1.63086,-230.855,-55.7053,-3.74418,513.643,-190.174,-5.42736e-26,-78.3396
1.64062,-377.795,71.6886,-258.724,748.751,-174.1,-5.68434e-14,120.532
1.65039,-401.439,57.4109,-392.677,814.173,-104.204,-3.78956e-14,256.261
1.66016,-425.084,-147.915,-526.629,754.291,-34.3077,-1.89478e-14,391.99
1.66992,-448.729,-81.6084,-660.582,546.2,35.5885,0,527.72
1.67969,-179.629,66.8161,-670.235,415.864,163.013,-3.78956e-14,464.498
1.68945,89.4707,59.3855,-679.887,275.78,290.437,-7.57912e-14,401.277
1.69922,358.57,-61.694,-689.54,50.3993,417.861,-1.13687e-13,338.056
1.70898,651.683,8.61525,-592.447,-248.659,466.501,-1.51582e-13,220.997
1.71875,944.795,84.4299,-495.355,-448.662,515.14,-1.89478e-13,103.938
1.72852,1237.91,32.6025,-398.262,-571.722,563.78,-2.27374e-13,-13.1213
1.73828,1212.7,19.382,-288.121,-706.02,563.78,-7.57912e-14,8.77733
1.74805,1187.49,3.69122,-177.981,-691.092,563.78,7.57912e-14,30.676
1.75781,1162.28,27.407,-67.8398,-633.451,563.78,2.27374e-13,52.5747
1.76758,875.488,44.1013,-110.882,-537.69,485.881,9.4739e-14,151.394
1.77734,588.701,37.7684,-153.924,-370.758,407.982,-3.78956e-14,250.214
1.78711,301.913,46.8236,-196.966,-229.598,330.082,-1.7053e-13,349.033
1.79688,32.9622,236.565,-318.312,-122.418,158.504,-1.32635e-13,333.025
1.80664,-235.989,465.112,-439.659,30.5212,-13.0739,-9.4739e-14,317.017
1.81641,-504.939,625.852,-561.006,101.454,-184.652,-5.68434e-14,301.009
1.82617,-594.254,741.989,-487.697,117.642,-291.18,3.78956e-14,182.86
1.83594,-683.568,778.578,-414.388,-36.3182,-397.709,1.32635e-13,64.7114
1.8457,-772.882,641.064,-341.078,-117.346,-504.237,2.27374e-13,-53.4376
1.85547,-722.112,357.666,-6.013,-8.31209,-514.604,1.89478e-13,-157.329
1.86523,-671.341,223.184,329.052,-18.9007,-524.97,1.51582e-13,-261.22
1.875,-620.571,95.7333,664.118,-69.9152,-535.337,1.13687e-13,-365.11
1.88477,-523.826,-168.566,857.066,-52.2929,-506.084,1.06843e-25,-430.192
1.89453,-427.081,-418.896,1050.01,22.7584,-476.832,-1.13687e-13,-495.274
1.9043,-330.336,-591.949,1242.96,34.2076,-447.579,-2.27374e-13,-560.355
1.91406,-277.31,-666.511,1232.62,30.7133,-438.301,-7.57912e-14,-564.667
1.92383,-224.284,-678.444,1222.28,64.4479,-429.024,7.57912e-14,-568.98
1.93359,-171.258,-601.032,1211.94,9.41351,-419.746,2.27374e-13,-573.292
1.94336,-249.477,-582.153,836.873,35.6547,-417.926,1.51582e-13,-467.788
1.95312,-327.696,-369.788,461.809,39.7896,-416.105,7.57912e-14,-362.284
1.96289,-405.914,-141.645,86.7455,71.7601,-414.284,0,-256.78
1.97266,-484.395,-106.087,-165.241,162.289,-352.459,-3.78956e-14,-75.9595
1.98242,-562.876,-94.2822,-417.228,385.043,-290.635,-7.57912e-14,104.861
1.99219,-641.357,69.5916,-669.214,598.804,-228.81,-1.13687e-13,285.681
2.00195,-476.016,101.935,-681.143,781.039,-72.1409,-1.13687e-13,369.453
2.01172,-310.676,13.614,-693.072,793.642,84.5286,-1.13687e-13,453.226
2.02148,-145.335,-119.984,-705,645.271,241.198,-1.13687e-13,536.998
2.03125,238.411,-32.7009,-614.991,459.555,348.725,-7.57912e-14,435.002
2.04102,622.158,65.8759,-524.981,289.886,456.253,-3.78956e-14,333.006
2.05078,1005.9,-32.4974,-434.971,149.025,563.78,0,231.01
2.06055,1106.19,-73.1333,-380.75,-113.093,563.78,-1.51582e-13,137.958
2.07031,1206.48,-20.9698,-326.529,-389.471,563.78,-3.03165e-13,44.905
2.08008,1306.76,37.0701,-272.307,-555.757,563.78,-4.54747e-13,-48.1477
2.08984,1306.76,11.2941,-272.307,-676.377,563.78,-4.54747e-13,-48.1477


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_a_DS_4.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-555.533342189599, LMmax=555.533342189599,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-5.5964e-13,-3.69333,1.40048e-15,-0.369821,-1.02203e-14,-3.15544e-30,2.18344e-14
0.00976562,34.2003,12.4728,-0.0855851,-5.70007,0.624573,-2.22045e-16,-1.33433
0.0195312,68.4005,0.287513,-0.17117,-11.7251,1.24915,-4.44089e-16,-2.66865
0.0292969,102.601,160.909,-0.256755,-17.1044,1.87372,-6.66134e-16,-4.00298
0.0390625,136.801,293.089,-0.34234,-22.1787,2.49829,-8.88178e-16,-5.33731
0.0488281,201.528,358.413,1.38142,-28.241,-7.16914,2.88658e-15,17.5461
0.0585938,266.255,363.432,3.10518,-30.6638,-16.8366,6.66134e-15,40.4295
0.0683594,330.981,318.405,4.82894,-32.7025,-26.504,1.04361e-14,63.3128
0.078125,395.708,296.455,6.5527,-33.1891,-36.1715,1.42109e-14,86.1962
0.0878906,246.334,238.148,6.11869,-34.1348,-88.2442,2.4869e-14,161.551
0.0976562,96.9601,150.538,5.68469,-33.5056,-140.317,3.55271e-14,236.907
0.107422,-52.414,33.4857,5.25068,-34.5529,-192.39,4.61853e-14,312.262
0.117187,-201.788,-73.5758,4.81668,-33.366,-244.463,5.68434e-14,387.617
0.126953,-267.302,-175.555,-0.838657,-34.7585,-290.071,-4.26326e-14,321.072
0.136719,-332.815,-273.552,-6.49399,-32.8701,-335.679,-1.42109e-13,254.528
0.146484,-398.329,-333.506,-12.1493,-35.4216,-381.287,-2.41585e-13,187.983
0.15625,-463.843,-359.216,-17.8047,-32.3995,-426.895,-3.41061e-13,121.438
0.166016,-361.282,-293.278,68.9194,-35.3078,-390.189,-2.98428e-13,-15.5344
0.175781,-258.721,-299.461,155.643,-28.2367,-353.483,-2.55795e-13,-152.507
0.185547,-156.159,-258.55,242.367,-21.4547,-316.777,-2.13163e-13,-289.48
0.195313,-53.5983,-186.452,329.091,38.981,-280.071,-1.7053e-13,-426.452
0.205078,-11.7141,-10.383,436.376,263.879,-219.736,-1.35003e-13,-383.538
0.214844,30.1701,30.0064,543.661,640.394,-159.401,-9.9476e-14,-340.624
0.224609,72.0543,2.67585,650.946,733.206,-99.0655,-6.39488e-14,-297.71
0.234375,113.938,-12.9702,758.231,754.803,-38.7304,-2.84217e-14,-254.796
0.244141,71.1406,-3.55823,595.732,698.857,-30.806,-1.95399e-14,-175.525
0.253906,28.3427,31.4723,433.234,580.522,-22.8815,-1.06581e-14,-96.2536
0.263672,-14.4551,-11.4621,270.735,467.641,-14.957,-1.77636e-15,-16.9823
0.273438,-57.253,-12.884,108.237,242.578,-7.03259,7.10543e-15,62.289
0.283203,-60.7271,4.33042,-117.927,6.09655,0.334914,5.32907e-15,92.4533
0.292969,-64.2012,9.77079,-344.091,-242.143,7.70241,3.55271e-15,122.618
0.302734,-67.6754,-5.88535,-570.255,-448.91,15.0699,1.77636e-15,152.782
0.3125,-71.1495,-7.17473,-796.419,-601.507,22.4374,0,182.946
0.322266,-15.7526,-3.77355,-706.048,-710.141,86.0892,0,214.718
0.332031,39.6444,4.585,-615.677,-720.11,149.741,0,246.489
0.341797,95.0413,13.1542,-525.306,-614.336,213.393,0,278.26
0.351562,150.438,-10.0591,-434.935,-452.478,277.045,0,310.031
0.361328,279.436,6.48613,-295.445,-398.847,323.204,5.68434e-14,245.039
0.371094,408.433,87.9974,-155.956,-268.43,369.364,1.13687e-13,180.047
0.380859,537.431,246.103,-16.4659,-76.6296,415.524,1.7053e-13,115.056
0.390625,666.428,522.207,123.024,49.8281,461.683,2.27374e-13,50.0637
0.400391,630.554,776.066,71.4332,-23.5238,397.237,1.98952e-13,1.32752
0.410156,594.68,764.9,19.8428,-37.2627,332.79,1.7053e-13,-47.4087
0.419922,558.806,712.744,-31.7477,-4.32868,268.344,1.42109e-13,-96.1449
0.429687,522.932,602.191,-83.3382,41.458,203.897,1.13687e-13,-144.881
0.439453,245.404,450.471,-105.908,66.341,82.2816,5.68434e-14,-59.6442
0.449219,-32.1251,306.092,-128.477,8.19615,-39.334,0,25.5926
0.458984,-309.654,30.8812,-151.047,26.0728,-160.95,-5.68434e-14,110.829
0.46875,-587.182,-203.693,-173.616,50.4878,-282.565,-1.13687e-13,196.066
0.478516,-639.049,-448.887,-98.2959,58.7707,-324.829,-1.42109e-13,154.329
0.488281,-690.915,-577.597,-22.9757,-18.0226,-367.093,-1.7053e-13,112.592
0.498047,-742.781,-682.362,52.3444,-92.9876,-409.358,-1.98952e-13,70.8554
0.507812,-794.648,-744.449,127.665,-109.158,-451.622,-2.27374e-13,29.1184
0.517578,-582.732,-655.635,240.396,-67.8072,-396.484,-1.42109e-13,-110.798
0.527344,-370.817,-461.474,353.128,-64.0734,-341.346,-5.68434e-14,-250.714
0.537109,-158.901,-383.119,465.86,-25.5138,-286.208,2.84217e-14,-390.63
0.546875,53.0141,-338.875,578.592,62.9225,-231.07,1.13687e-13,-530.546
0.556641,77.1529,-100.599,617.103,247.019,-184.963,8.52651e-14,-467.105
0.566406,101.292,82.9235,655.614,531.642,-138.856,5.68434e-14,-403.663
0.576172,125.431,35.9843,694.125,786.445,-92.7481,2.84217e-14,-340.222
0.585937,149.569,-41.634,732.636,828.641,-46.6407,0,-276.78
0.595703,54.0102,-2.32037,512.823,730.613,-43.6682,0,-158.246
0.605469,-41.5491,17.1021,293.01,677.453,-40.6957,0,-39.7127
0.615234,-137.108,7.76157,73.1967,499.982,-37.7232,0,78.8211
0.625,-232.668,7.44493,-146.616,306.598,-34.7507,0,197.355
0.634766,-174.026,-46.4618,-333.313,116.333,2.28559,2.13163e-14,204.402
0.644531,-115.385,27.8372,-520.01,-195.873,39.3219,4.26326e-14,211.45
0.654297,-56.7439,16.948,-706.706,-384.119,76.3582,6.39488e-14,218.498
0.664062,1.89732,-29.8101,-893.403,-590.613,113.395,8.52651e-14,225.545
0.673828,129.874,-42.109,-739.896,-670.945,196.635,3.55271e-14,225.521
0.683594,257.851,44.2698,-586.388,-722.463,279.876,-1.42109e-14,225.498
0.693359,385.828,30.8276,-432.88,-668.16,363.117,-6.39488e-14,225.474
0.703125,513.805,-12.2697,-279.373,-526.786,446.358,-1.13687e-13,225.45
0.712891,577.192,8.04191,-167.887,-387.778,461.333,-2.55795e-13,187.175
0.722656,640.578,71.7198,-56.4019,-307.768,476.309,-3.97904e-13,148.9
0.732422,703.965,169.45,55.0835,-175.782,491.284,-5.40012e-13,110.625
0.742187,767.351,400.823,166.569,35.6492,506.259,-6.82121e-13,72.3493
0.751953,630.746,691.025,54.8979,70.5588,394.832,-5.15143e-13,44.7372
0.761719,494.14,825.142,-56.7731,-21.5816,283.405,-3.48166e-13,17.1251
0.771484,357.534,759.021,-168.444,-40.7548,171.978,-1.81188e-13,-10.4869
0.78125,220.928,635.728,-280.115,3.47226,60.5503,-1.42109e-14,-38.099
0.791016,-46.347,503.575,-262.145,9.96951,-60.8205,-3.90799e-14,18.0191
0.800781,-313.622,358.121,-244.175,-7.70023,-182.191,-6.39488e-14,74.1372
0.810547,-580.897,213.752,-226.206,-6.08639,-303.562,-8.88178e-14,130.255
0.820313,-848.173,-123.554,-208.236,-38.7127,-424.933,-1.13687e-13,186.373
0.830078,-820.886,-501.333,-34.2256,25.4538,-434.941,-8.52651e-14,108.519
0.839844,-793.599,-606.163,139.784,-8.27951,-444.949,-5.68434e-14,30.6639
0.849609,-766.312,-725.27,313.794,2.85532,-454.958,-2.84217e-14,-47.1908
0.859375,-739.025,-793.563,487.804,-21.5059,-464.966,0,-125.045
0.869141,-514.421,-737.922,575.6,12.2096,-407.635,0,-253.752
0.878906,-289.816,-529.132,663.395,12.2439,-350.304,0,-382.459
0.888672,-65.212,-327.625,751.191,12.221,-292.973,0,-511.165
0.898438,159.392,-240.578,838.986,46.8425,-235.642,0,-639.872
0.908203,109.184,-140.771,751.448,178.56,-208.367,-1.42109e-14,-521.579
0.917969,58.9755,38.4076,663.911,393.54,-181.092,-2.84217e-14,-403.285
0.927734,8.76706,183.009,576.373,654.247,-153.816,-4.26326e-14,-284.992
0.9375,-41.4414,57.4139,488.835,817.677,-126.541,-5.68434e-14,-166.699
0.947266,-129.961,-77.2691,251.815,753.819,-104.668,-4.26326e-14,-32.7052
0.957031,-218.481,-21.6247,14.7946,619.059,-82.7963,-2.84217e-14,101.289
0.966797,-307.001,51.485,-222.226,536.459,-60.9242,-1.42109e-14,235.283
0.976562,-395.521,-35.8808,-459.246,358.082,-39.0521,0,369.277
0.986328,-215.575,-92.8535,-559.764,103.249,47.1843,-4.26326e-14,324.022
0.996094,-35.6301,-38.7027,-660.282,-94.7284,133.421,-8.52651e-14,278.767
1.00586,144.315,-12.4048,-760.8,-357.983,219.657,-1.27898e-13,233.511
1.01562,324.26,-19.2811,-861.318,-563.858,305.894,-1.7053e-13,188.256
1.02539,475.422,-62.7187,-680.001,-622.739,371.138,-1.84741e-13,170.983
1.03516,626.583,-16.4908,-498.683,-703.905,436.382,-1.98952e-13,153.709
1.04492,777.744,2.45167,-317.366,-659.513,501.626,-2.13163e-13,136.436
1.05469,928.905,25.7284,-136.048,-597.904,566.871,-2.27374e-13,119.162
1.06445,863.752,1.34426,-91.0873,-435.619,543.081,-1.7053e-13,129.51
1.07422,798.599,27.589,-46.1263,-284.331,519.291,-1.13687e-13,139.858
1.08398,733.446,205.407,-1.16517,-201.522,495.501,-5.68434e-14,150.205
1.09375,668.293,395.08,43.7959,-51.5325,471.712,0,160.553
1.10352,460.241,585.149,-100.274,68.4922,320.908,0,138.232
1.11328,252.188,791.814,-244.343,67.4644,170.104,0,115.912
1.12305,44.1352,868.955,-388.412,-37.233,19.3002,0,93.5914
1.13281,-163.917,668.165,-532.482,31.2668,-131.504,0,71.271
1.14258,-346.916,493.9,-404.793,62.9394,-228.486,-1.13687e-13,63.9864
1.15234,-529.915,393.734,-277.104,21.423,-325.468,-2.27374e-13,56.7019
1.16211,-712.914,189.592,-149.416,-17.8335,-422.45,-3.41061e-13,49.4174
1.17188,-895.913,-67.9919,-21.7267,-50.1082,-519.433,-4.54747e-13,42.1329
1.18164,-800.715,-297.842,236.278,-79.1523,-501.15,-3.41061e-13,-58.9211
1.19141,-705.516,-559.347,494.284,-58.6103,-482.868,-2.27374e-13,-159.975
1.20117,-610.318,-646.124,752.289,-15.8473,-464.586,-1.13687e-13,-261.029
1.21094,-515.12,-654.894,1010.29,-26.2091,-446.303,0,-362.083
1.2207,-359.036,-732.577,986.126,32.2121,-405.617,5.68434e-14,-438.377
1.23047,-202.952,-635.389,961.958,62.7143,-364.932,1.13687e-13,-514.671
1.24023,-46.8688,-417.508,937.79,80.0261,-324.246,1.7053e-13,-590.965
1.25,109.215,-250.682,913.622,111.383,-283.56,2.27374e-13,-667.259
1.25977,-6.95071,-255.6,696.323,173.648,-266.485,1.56319e-13,-495.881
1.26953,-123.116,-140.174,479.024,352.855,-249.411,8.52651e-14,-324.503
1.2793,-239.282,128.591,261.725,551.938,-232.337,1.42109e-14,-153.124
1.28906,-355.447,97.7125,44.4262,765.721,-215.262,-5.68434e-14,18.2539
1.29883,-358.123,-48.2371,-142.803,768.543,-144.316,-4.26326e-14,143.265
1.30859,-360.8,-70.5132,-330.033,635.449,-73.3693,-2.84217e-14,268.277
1.31836,-363.476,34.1253,-517.262,456.11,-2.42288,-1.42109e-14,393.288
1.32812,-366.152,13.9564,-704.492,364.545,68.5235,0,518.3
1.33789,-58.1955,-33.9164,-698.958,169.162,193.11,5.68434e-14,422.174
1.34766,249.761,-53.4161,-693.424,-77.7348,317.697,1.13687e-13,326.049
1.35742,557.717,-9.95866,-687.89,-288.015,442.284,1.7053e-13,229.924
1.36719,865.673,65.338,-682.355,-476.568,566.871,2.27374e-13,133.798
1.37695,956.108,11.7078,-535.006,-641.272,566.871,1.7053e-13,124.559
1.38672,1046.54,-84.8673,-387.656,-655.995,566.871,1.13687e-13,115.32
1.39648,1136.98,-12.1169,-240.306,-668.104,566.871,5.68434e-14,106.081
1.40625,1227.41,84.9108,-92.956,-583.409,566.871,0,96.8423
1.41602,980.279,6.21593,-134.923,-413.229,501.762,2.84217e-14,161.216
1.42578,733.148,-13.1487,-176.89,-306.47,436.653,5.68434e-14,225.591
1.43555,486.016,124.194,-218.857,-176.666,371.543,8.52651e-14,289.965
1.44531,238.885,294.552,-260.824,-80.4196,306.434,1.13687e-13,354.339
1.45508,23.1527,535.869,-345.244,29.2565,138.864,5.68434e-14,294.049
1.46484,-192.579,742.879,-429.665,124.335,-28.7054,-4.07178e-26,233.76
1.47461,-408.312,871.173,-514.085,-4.19582,-196.275,-5.68434e-14,173.47
1.48437,-624.044,770.921,-598.505,-75.3183,-363.845,-1.13687e-13,113.18
1.49414,-661.749,589.124,-325.069,-38.1203,-414.602,-5.68434e-14,19.1131
1.50391,-699.454,328.491,-51.6317,38.1783,-465.358,-4.00615e-26,-74.9543
1.51367,-737.159,161.304,221.805,-41.9425,-516.114,5.68434e-14,-169.022
1.52344,-774.864,-29.2832,495.242,-48.1043,-566.871,1.13687e-13,-263.089
1.5332,-664.955,-280.386,682.172,-13.2116,-546.262,1.13687e-13,-346.871
1.54297,-555.045,-537.201,869.101,-32.9644,-525.654,1.13687e-13,-430.652
1.55273,-445.135,-640.18,1056.03,-17.5102,-505.045,1.13687e-13,-514.434
1.5625,-335.226,-622.135,1242.96,3.90978,-484.437,1.13687e-13,-598.215
1.57227,-296.475,-624.864,1115.87,-10.702,-469.08,2.84217e-14,-588.683
1.58203,-257.725,-622.586,988.777,-11.2669,-453.722,-5.68434e-14,-579.151
1.5918,-218.974,-441.597,861.685,38.0983,-438.365,-1.42109e-13,-569.619
1.60156,-180.224,-268.862,734.594,47.2707,-423.007,-2.27374e-13,-560.086
1.61133,-283.886,-214.787,428.19,112.748,-375.257,-1.7053e-13,-365.153
1.62109,-387.548,-139.412,121.786,269.884,-327.507,-1.13687e-13,-170.219
1.63086,-491.21,-55.7053,-184.617,513.643,-279.757,-5.68434e-14,24.714
1.64062,-594.872,71.6886,-491.021,748.751,-232.006,0,219.647
1.65039,-420.757,57.4109,-557.321,814.173,-75.6133,0,298.894
1.66016,-246.642,-147.915,-623.62,754.291,80.7799,0,378.14
1.66992,-72.5274,-81.6084,-689.92,546.2,237.173,0,457.386
1.67969,101.587,66.8161,-756.22,415.864,393.566,0,536.633
1.68945,402.881,59.3855,-695.291,275.78,436.892,0,423.243
1.69922,704.174,-61.694,-634.363,50.3993,480.218,0,309.852
1.70898,1005.47,8.61525,-573.434,-248.659,523.545,0,196.462
1.71875,1306.76,84.4299,-512.506,-448.662,566.871,0,83.0719
1.72852,1306.11,32.6025,-491.872,-571.722,566.871,5.68434e-14,124.229
1.73828,1305.45,19.382,-471.238,-706.02,566.871,1.13687e-13,165.387
1.74805,1304.8,3.69122,-450.604,-691.092,566.871,1.7053e-13,206.544
1.75781,1304.14,27.407,-429.97,-633.451,566.871,2.27374e-13,247.701
1.76758,895.714,44.1013,-503.345,-537.69,441.254,1.7053e-13,331.684
1.77734,487.288,37.7684,-576.72,-370.758,315.638,1.13687e-13,415.666
1.78711,78.8607,46.8236,-650.095,-229.598,190.022,5.68434e-14,499.649
1.79688,-329.566,236.565,-723.47,-122.418,64.4052,0,583.631
1.80664,-475.072,465.112,-624.627,30.5212,-93.4138,0,432.539
1.81641,-620.577,625.852,-525.784,101.454,-251.233,0,281.447
1.82617,-766.083,741.989,-426.942,117.642,-409.052,0,130.355
1.83594,-911.588,778.578,-328.099,-36.3182,-566.871,0,-20.7374
1.8457,-831.317,641.064,64.666,-117.346,-566.871,2.84217e-14,-194.177
1.85547,-751.045,357.666,457.431,-8.31209,-566.871,5.68434e-14,-367.616
1.86523,-670.773,223.184,850.196,-18.9007,-566.871,8.52651e-14,-541.056
1.875,-590.501,95.7333,1242.96,-69.9152,-566.871,1.13687e-13,-714.495
1.88477,-575.412,-168.566,1242.96,-52.2929,-566.871,5.68434e-14,-726.785
1.89453,-560.322,-418.896,1242.96,22.7584,-566.871,0,-739.076
1.9043,-545.232,-591.949,1242.96,34.2076,-566.871,-5.68434e-14,-751.366
1.91406,-530.142,-666.511,1242.96,30.7133,-566.871,-1.13687e-13,-763.656
1.92383,-607.28,-678.444,1007.73,64.4479,-566.871,-1.98952e-13,-653.026
1.93359,-684.418,-601.032,772.506,9.41351,-566.871,-2.84217e-13,-542.396
1.94336,-761.556,-582.153,537.279,35.6547,-566.871,-3.69482e-13,-431.766
1.95312,-838.694,-369.788,302.051,39.7896,-566.871,-4.54747e-13,-321.135
1.96289,-785.924,-141.645,12.5911,71.7601,-464.168,-3.12639e-13,-151.791
1.97266,-733.154,-106.087,-276.869,162.289,-361.464,-1.7053e-13,17.5529
1.98242,-680.384,-94.2822,-566.33,385.043,-258.761,-2.84217e-14,186.897
1.99219,-627.614,69.5916,-855.79,598.804,-156.058,1.13687e-13,356.241
2.00195,-227.299,101.935,-783.114,781.039,24.6744,2.55795e-13,378.141
2.01172,173.015,13.614,-710.438,793.642,205.407,3.97904e-13,400.041
2.02148,573.33,-119.984,-637.761,645.271,386.139,5.40012e-13,421.941
2.03125,973.644,-32.7009,-565.085,459.555,566.871,6.82121e-13,443.841
2.04102,1056.92,65.8759,-561.066,289.886,566.871,6.25278e-13,369.516
2.05078,1140.2,-32.4974,-557.046,149.025,566.871,5.68434e-13,295.191
2.06055,1223.48,-73.1333,-553.026,-113.093,566.871,5.11591e-13,220.866
2.07031,1306.76,-20.9698,-549.006,-389.471,566.871,4.54747e-13,146.541
2.08008,1306.76,37.0701,-549.006,-555.757,566.871,4.54747e-13,146.541
2.08984,1306.76,11.2941,-549.006,-676.377,566.871,4.54747e-13,146.541


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_a_DS_5.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-563.1245351039452, LMmax=563.1245351039452,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,5.55018e-13,-3.69333,-1.14283e-14,-0.369821,-1.03522e-13,0,1.62939e-13
0.00976562,26.0177,12.4728,-0.535728,-5.70007,-4.85282,0,7.63814
0.0195312,52.0354,0.287513,-1.07146,-11.7251,-9.70563,0,15.2763
0.0292969,78.0531,160.909,-1.60718,-17.1044,-14.5585,0,22.9144
0.0390625,104.071,293.089,-2.14291,-22.1787,-19.4113,0,30.5525
0.0488281,130.088,358.413,-2.67864,-28.241,-24.2641,0,38.1907
0.0585938,104.876,363.432,-6.22235,-30.6638,-63.6244,1.13687e-14,86.4263
0.0683594,79.6628,318.405,-9.76605,-32.7025,-102.985,2.27374e-14,134.662
0.078125,54.45,296.455,-13.3098,-33.1891,-142.345,3.41061e-14,182.897
0.0878906,29.2372,238.148,-16.8535,-34.1348,-181.705,4.54747e-14,231.133
0.0976562,4.02438,150.538,-20.3972,-33.5056,-221.066,5.68434e-14,279.369
0.107422,-141.796,33.4857,-8.06829,-34.5529,-280.979,4.54747e-14,273.361
0.117187,-287.616,-73.5758,4.26058,-33.366,-340.892,3.41061e-14,267.352
0.126953,-433.436,-175.555,16.5895,-34.7585,-400.805,2.27374e-14,261.344
0.136719,-579.255,-273.552,28.9183,-32.8701,-460.718,1.13687e-14,255.336
0.146484,-725.075,-333.506,41.2472,-35.4216,-520.632,0,249.328
0.15625,-570.696,-359.216,141.351,-32.3995,-477.467,2.27374e-14,88.8085
0.166016,-416.316,-293.278,241.454,-35.3078,-434.302,4.54747e-14,-71.7112
0.175781,-261.936,-299.461,341.557,-28.2367,-391.137,6.82121e-14,-232.231
0.185547,-107.556,-258.55,441.661,-21.4547,-347.972,9.09495e-14,-392.751
0.195313,46.8237,-186.452,541.764,38.981,-304.806,1.13687e-13,-553.27
0.205078,57.9668,-10.383,574.555,263.879,-242.042,9.09495e-14,-471.759
0.214844,69.11,30.0064,607.346,640.394,-179.277,6.82121e-14,-390.249
0.224609,80.2531,2.67585,640.137,733.206,-116.513,4.54747e-14,-308.738
0.234375,91.3963,-12.9702,672.928,754.803,-53.748,2.27374e-14,-227.227
0.244141,102.539,-3.55823,705.719,698.857,9.01661,0,-145.716
0.253906,55.9727,31.4723,428.476,580.522,12.7564,0,-67.0535
0.263672,9.40606,-11.4621,151.232,467.641,16.4962,0,11.6091
0.273438,-37.1606,-12.884,-126.011,242.578,20.2359,0,90.2716
0.283203,-83.7273,4.33042,-403.255,6.09655,23.9757,0,168.934
0.292969,-130.294,9.77079,-680.498,-242.143,27.7155,0,247.597
0.302734,-14.7862,-5.88535,-669.638,-448.91,105.717,0,250.395
0.3125,100.722,-7.17473,-658.778,-601.507,183.719,0,253.194
0.322266,216.229,-3.77355,-647.918,-710.141,261.721,0,255.992
0.332031,331.737,4.585,-637.057,-720.11,339.723,0,258.791
0.341797,447.245,13.1542,-626.197,-614.336,417.724,0,261.589
0.351562,561.222,-10.0591,-482.105,-452.478,449.103,-9.09495e-14,218.496
0.361328,675.199,6.48613,-338.013,-398.847,480.481,-1.81899e-13,175.402
0.371094,789.176,87.9974,-193.921,-268.43,511.86,-2.72848e-13,132.308
0.380859,903.153,246.103,-49.8296,-76.6296,543.238,-3.63798e-13,89.2144
0.390625,1017.13,522.207,94.2622,49.8281,574.617,-4.54747e-13,46.1207
0.400391,769.749,776.066,-13.5113,-23.5238,439.851,-3.75167e-13,64.0872
0.410156,522.368,764.9,-121.285,-37.2627,305.086,-2.95586e-13,82.0537
0.419922,274.986,712.744,-229.058,-4.32868,170.32,-2.16005e-13,100.02
0.429687,27.6049,602.191,-336.832,41.458,35.5545,-1.36424e-13,117.987
0.439453,-219.776,450.471,-444.606,66.341,-99.2111,-5.68434e-14,135.953
0.449219,-421.651,306.092,-343.401,8.19615,-194.292,-2.27374e-14,138.674
0.458984,-623.526,30.8812,-242.197,26.0728,-289.373,1.13687e-14,141.396
0.46875,-825.4,-203.693,-140.992,50.4878,-384.455,4.54747e-14,144.117
0.478516,-1027.28,-448.887,-39.7879,58.7707,-479.536,7.95808e-14,146.838
0.488281,-1229.15,-577.597,61.4165,-18.0226,-574.617,1.13687e-13,149.559
0.498047,-975.724,-682.362,280.969,-92.9876,-535.626,9.09495e-14,-37.8541
0.507812,-722.298,-744.449,500.522,-109.158,-496.635,6.82121e-14,-225.267
0.517578,-468.872,-655.635,720.074,-67.8072,-457.643,4.54747e-14,-412.68
0.527344,-215.446,-461.474,939.627,-64.0734,-418.652,2.27374e-14,-600.093
0.537109,37.9794,-383.119,1159.18,-25.5138,-379.661,0,-787.506
0.546875,20.3083,-338.875,1076.54,62.9225,-341.566,1.13687e-14,-685.382
0.556641,2.63708,-100.599,993.892,247.019,-303.47,2.27374e-14,-583.258
0.566406,-15.0341,82.9235,911.248,531.642,-265.374,3.41061e-14,-481.134
0.576172,-32.7053,35.9843,828.605,786.445,-227.279,4.54747e-14,-379.01
0.585937,-50.3765,-41.634,745.961,828.641,-189.183,5.68434e-14,-276.886
0.595703,-137.903,-2.32037,423.234,730.613,-156.741,4.54747e-14,-129.573
0.605469,-225.43,17.1021,100.507,677.453,-124.3,3.41061e-14,17.7402
0.615234,-312.956,7.76157,-222.22,499.982,-91.8581,2.27374e-14,165.053
0.625,-400.483,7.44493,-544.947,306.598,-59.4165,1.13687e-14,312.366
0.634766,-488.01,-46.4618,-867.673,116.333,-26.9749,0,459.679
0.644531,-132.889,27.8372,-820.171,-195.873,93.3435,-2.27374e-14,384.732
0.654297,222.232,16.948,-772.669,-384.119,213.662,-4.54747e-14,309.786
0.664062,577.352,-29.8101,-725.167,-590.613,333.98,-6.82121e-14,234.839
0.673828,932.473,-42.109,-677.665,-670.945,454.299,-9.09495e-14,159.893
0.683594,1287.59,44.2698,-630.162,-722.463,574.617,-1.13687e-13,84.9465
0.693359,1291.43,30.8276,-514.824,-668.16,574.617,-1.13687e-13,122.937
0.703125,1295.26,-12.2697,-399.485,-526.786,574.617,-1.13687e-13,160.928
0.712891,1299.09,8.04191,-284.147,-387.778,574.617,-1.13687e-13,198.919
0.722656,1302.93,71.7198,-168.808,-307.768,574.617,-1.13687e-13,236.909
0.732422,1306.76,169.45,-53.47,-175.782,574.617,-1.13687e-13,274.9
0.742187,901.87,400.823,-266.492,35.6492,412.93,-1.02318e-13,316.254
0.751953,496.981,691.025,-479.514,70.5588,251.243,-9.09495e-14,357.608
0.761719,92.091,825.142,-692.536,-21.5816,89.5553,-7.95808e-14,398.962
0.771484,-312.799,759.021,-905.558,-40.7548,-72.1319,-6.82121e-14,440.316
0.78125,-717.688,635.728,-1118.58,3.47226,-233.819,-5.68434e-14,481.67
0.791016,-819.981,503.575,-822.914,9.96951,-301.979,-6.82121e-14,371.348
0.800781,-922.273,358.121,-527.246,-7.70023,-370.138,-7.95808e-14,261.026
0.810547,-1024.57,213.752,-231.579,-6.08639,-438.298,-9.09495e-14,150.704
0.820313,-1126.86,-123.554,64.0876,-38.7127,-506.457,-1.02318e-13,40.3816
0.830078,-1229.15,-501.333,359.755,25.4538,-574.617,-1.13687e-13,-69.9405
0.839844,-989.867,-606.163,536.396,-8.27951,-574.617,-9.09495e-14,-282.044
0.849609,-750.584,-725.27,713.037,2.85532,-574.617,-6.82121e-14,-494.148
0.859375,-511.301,-793.563,889.678,-21.5059,-574.617,-4.54747e-14,-706.252
0.869141,-272.018,-737.922,1066.32,12.2096,-574.617,-2.27374e-14,-918.356
0.878906,-32.7354,-529.132,1242.96,12.2439,-574.617,0,-1130.46
0.888672,-191.314,-327.625,1109.8,12.221,-574.617,-9.09495e-14,-960.501
0.898438,-349.892,-240.578,976.647,46.8425,-574.617,-1.81899e-13,-790.541
0.908203,-508.471,-140.771,843.49,178.56,-574.617,-2.72848e-13,-620.581
0.917969,-667.049,38.4076,710.334,393.54,-574.617,-3.63798e-13,-450.621
0.927734,-825.628,183.009,577.177,654.247,-574.617,-4.54747e-13,-280.661
0.9375,-792.462,57.4139,264.533,817.677,-469.014,-3.63798e-13,-111.235
0.947266,-759.296,-77.2691,-48.1108,753.819,-363.411,-2.72848e-13,58.1911
0.957031,-726.131,-21.6247,-360.755,619.059,-257.809,-1.81899e-13,227.617
0.966797,-692.965,51.485,-673.398,536.459,-152.206,-9.09495e-14,397.043
0.976562,-659.799,-35.8808,-986.042,358.082,-46.6031,0,566.47
0.986328,-266.487,-92.8535,-874.112,103.249,77.6409,0,421.903
0.996094,126.825,-38.7027,-762.181,-94.7284,201.885,0,277.337
1.00586,520.137,-12.4048,-650.251,-357.983,326.129,0,132.771
1.01562,913.448,-19.2811,-538.32,-563.858,450.373,0,-11.7954
1.02539,1306.76,-62.7187,-426.39,-622.739,574.617,0,-156.362
1.03516,1306.76,-16.4908,-503.995,-703.905,574.617,-6.82121e-14,17.7716
1.04492,1306.76,2.45167,-581.6,-659.513,574.617,-1.36424e-13,191.905
1.05469,1306.76,25.7284,-659.206,-597.904,574.617,-2.04636e-13,366.038
1.06445,1306.76,1.34426,-736.811,-435.619,574.617,-2.72848e-13,540.171
1.07422,1306.76,27.589,-814.417,-284.331,574.617,-3.41061e-13,714.305
1.08398,799.578,205.407,-878.89,-201.522,390.978,-2.72848e-13,773.562
1.09375,292.396,395.08,-943.363,-51.5325,207.34,-2.04636e-13,832.819
1.10352,-214.786,585.149,-1007.84,68.4922,23.7014,-1.36424e-13,892.076
1.11328,-721.968,791.814,-1072.31,67.4644,-159.937,-6.82121e-14,951.333
1.12305,-1229.15,868.955,-1136.78,-37.233,-343.576,0,1010.59
1.13281,-1191.17,668.165,-682.58,31.2668,-389.784,-2.27374e-14,680.921
1.14258,-1153.19,493.9,-228.378,62.9394,-435.992,-4.54747e-14,351.251
1.15234,-1115.21,393.734,225.825,21.423,-482.2,-6.82121e-14,21.5811
1.16211,-1077.24,189.592,680.028,-17.8335,-528.409,-9.09495e-14,-308.089
1.17188,-1039.26,-67.9919,1134.23,-50.1082,-574.617,-1.13687e-13,-637.759
1.18164,-935.452,-297.842,1155.98,-79.1523,-574.617,-4.54747e-14,-805.137
1.19141,-831.647,-559.347,1177.72,-58.6103,-574.617,2.27374e-14,-972.515
1.20117,-727.842,-646.124,1199.47,-15.8473,-574.617,9.09495e-14,-1139.89
1.21094,-624.036,-654.894,1221.21,-26.2091,-574.617,1.59162e-13,-1307.27
1.2207,-520.231,-732.577,1242.96,32.2121,-574.617,2.27374e-13,-1474.65
1.23047,-662.015,-635.389,1036.17,62.7143,-574.617,1.36424e-13,-1220.19
1.24023,-803.799,-417.508,829.385,80.0261,-574.617,4.54747e-14,-965.723
1.25,-945.582,-250.682,622.598,111.383,-574.617,-4.54747e-14,-711.26
1.25977,-1087.37,-255.6,415.81,173.648,-574.617,-1.36424e-13,-456.797
1.26953,-1229.15,-140.174,209.022,352.855,-574.617,-2.27374e-13,-202.334
1.2793,-1038.06,128.591,31.1911,551.938,-434.878,-1.81899e-13,-92.7452
1.28906,-846.974,97.7125,-146.64,765.721,-295.139,-1.36424e-13,16.8436
1.29883,-655.887,-48.2371,-324.471,768.543,-155.4,-9.09495e-14,126.432
1.30859,-464.799,-70.5132,-502.302,635.449,-15.6606,-4.54747e-14,236.021
1.31836,-273.711,34.1253,-680.133,456.11,124.079,0,345.61
1.32812,42.3829,13.9564,-565.198,364.545,214.186,2.72848e-13,223.629
1.33789,358.477,-33.9164,-450.263,169.162,304.294,5.45697e-13,101.648
1.34766,674.572,-53.4161,-335.328,-77.7348,394.402,8.18545e-13,-20.3326
1.35742,990.666,-9.95866,-220.393,-288.015,484.509,1.09139e-12,-142.313
1.36719,1306.76,65.338,-105.458,-476.568,574.617,1.36424e-12,-264.294
1.37695,1306.76,11.7078,-311.723,-641.272,574.617,1.18234e-12,119.703
1.38672,1306.76,-84.8673,-517.988,-655.995,574.617,1.00044e-12,503.701
1.39648,1306.76,-12.1169,-724.253,-668.104,574.617,8.18545e-13,887.699
1.40625,1306.76,84.9108,-930.518,-583.409,574.617,6.36646e-13,1271.7
1.41602,1306.76,6.21593,-1136.78,-413.229,574.617,4.54747e-13,1655.69
1.42578,799.578,-13.1487,-1136.78,-306.47,404.408,3.63798e-13,1644.92
1.43555,292.396,124.194,-1136.78,-176.666,234.2,2.72848e-13,1634.14
1.44531,-214.786,294.552,-1136.78,-80.4196,63.9914,1.81899e-13,1623.37
1.45508,-721.968,535.869,-1136.78,29.2565,-106.217,9.09495e-14,1612.59
1.46484,-1229.15,742.879,-1136.78,124.335,-276.426,0,1601.82
1.47461,-1004.56,871.173,-660.834,-4.19582,-336.064,9.09495e-14,964.316
1.48437,-779.967,770.921,-184.885,-75.3183,-395.702,1.81899e-13,326.813
1.49414,-555.376,589.124,291.063,-38.1203,-455.34,2.72848e-13,-310.69
1.50391,-330.785,328.491,767.012,38.1783,-514.979,3.63798e-13,-948.193
1.51367,-106.193,161.304,1242.96,-41.9425,-574.617,4.54747e-13,-1585.7
1.52344,-330.785,-29.2832,1242.96,-48.1043,-574.617,4.54747e-13,-1611.17
1.5332,-555.376,-280.386,1242.96,-13.2116,-574.617,4.54747e-13,-1636.63
1.54297,-779.967,-537.201,1242.96,-32.9644,-574.617,4.54747e-13,-1662.1
1.55273,-1004.56,-640.18,1242.96,-17.5102,-574.617,4.54747e-13,-1687.57
1.5625,-1229.15,-622.135,1242.96,3.90978,-574.617,4.54747e-13,-1713.04
1.57227,-1229.15,-624.864,986.782,-10.702,-574.617,3.63798e-13,-1403.96
1.58203,-1229.15,-622.586,730.604,-11.2669,-574.617,2.72848e-13,-1094.88
1.5918,-1229.15,-441.597,474.426,38.0983,-574.617,1.81899e-13,-785.802
1.60156,-1229.15,-268.862,218.248,47.2707,-574.617,9.09495e-14,-476.722
1.61133,-1229.15,-214.787,-37.9306,112.748,-574.617,0,-167.642
1.62109,-721.968,-139.412,87.6026,269.884,-344.77,-2.27374e-14,-249.722
1.63086,-214.786,-55.7053,213.136,513.643,-114.923,-4.54747e-14,-331.801
1.64062,292.396,71.6886,338.669,748.751,114.923,-6.82121e-14,-413.881
1.65039,799.578,57.4109,464.202,814.173,344.77,-9.09495e-14,-495.961
1.66016,1306.76,-147.915,589.735,754.291,574.617,-1.13687e-13,-578.04
1.66992,1306.76,-81.6084,421.359,546.2,574.617,-2.72848e-13,-462.315
1.67969,1306.76,66.8161,252.983,415.864,574.617,-4.3201e-13,-346.59
1.68945,1306.76,59.3855,84.6074,275.78,574.617,-5.91172e-13,-230.865
1.69922,1306.76,-61.694,-83.7686,50.3993,574.617,-7.50333e-13,-115.14
1.70898,1306.76,8.61525,-252.145,-248.659,574.617,-9.09495e-13,0.584796
1.71875,1306.76,84.4299,-429.072,-448.662,574.617,-9.09495e-13,681.992
1.72852,1306.76,32.6025,-606,-571.722,574.617,-9.09495e-13,1363.4
1.73828,1306.76,19.382,-782.927,-706.02,574.617,-9.09495e-13,2044.81
1.74805,1306.76,3.69122,-959.855,-691.092,574.617,-9.09495e-13,2726.21
1.75781,1306.76,27.407,-1136.78,-633.451,574.617,-9.09495e-13,3407.62
1.76758,818.455,44.1013,-1136.78,-537.69,544.09,-7.27596e-13,3121.83
1.77734,330.149,37.7684,-1136.78,-370.758,513.564,-5.45697e-13,2836.03
1.78711,-158.156,46.8236,-1136.78,-229.598,483.037,-3.63798e-13,2550.23
1.79688,-646.461,236.565,-1136.78,-122.418,452.51,-1.81899e-13,2264.44
1.80664,-1134.77,465.112,-1136.78,30.5212,421.984,0,1978.64
1.81641,-699.829,625.852,-660.834,101.454,222.664,0,1029.46
1.82617,-264.89,741.989,-184.885,117.642,23.3436,0,80.2664
1.83594,170.048,778.578,291.063,-36.3182,-175.977,0,-868.922
1.8457,604.986,641.064,767.012,-117.346,-375.297,0,-1818.11
1.85547,1039.92,357.666,1242.96,-8.31209,-574.617,0,-2767.3
1.86523,586.109,223.184,1242.96,-18.9007,-574.617,2.72848e-13,-2554.67
1.875,132.294,95.7333,1242.96,-69.9152,-574.617,5.45697e-13,-2342.05
1.88477,-321.52,-168.566,1242.96,-52.2929,-574.617,8.18545e-13,-2129.42
1.89453,-775.335,-418.896,1242.96,22.7584,-574.617,1.09139e-12,-1916.8
1.9043,-1229.15,-591.949,1242.96,34.2076,-574.617,1.36424e-12,-1704.17
1.91406,-1229.15,-666.511,1150.8,30.7133,-574.617,9.09495e-13,-1503.46
1.92383,-1229.15,-678.444,1058.64,64.4479,-574.617,4.54747e-13,-1302.74
1.93359,-1229.15,-601.032,966.485,9.41351,-574.617,5.14968e-25,-1102.03
1.94336,-1229.15,-582.153,874.326,35.6547,-574.617,-4.54747e-13,-901.313
1.95312,-1229.15,-369.788,782.168,39.7896,-574.617,-9.09495e-13,-700.598
1.96289,-721.968,-141.645,874.326,71.7601,-344.77,-5.45697e-13,-1046.8
1.97266,-214.786,-106.087,966.485,162.289,-114.923,-1.81899e-13,-1393.01
1.98242,292.396,-94.2822,1058.64,385.043,114.923,1.81899e-13,-1739.21
1.99219,799.578,69.5916,1150.8,598.804,344.77,5.45697e-13,-2085.42
2.00195,1306.76,101.935,1242.96,781.039,574.617,9.09495e-13,-2431.63
2.01172,1306.76,13.614,767.012,793.642,574.617,1.09139e-12,-1717.29
2.02148,1306.76,-119.984,291.063,645.271,574.617,1.27329e-12,-1002.95
2.03125,1306.76,-32.7009,-184.885,459.555,574.617,1.45519e-12,-288.615
2.04102,1306.76,65.8759,-660.834,289.886,574.617,1.63709e-12,425.722
2.05078,1306.76,-32.4974,-1136.78,149.025,574.617,1.81899e-12,1140.06
2.06055,1306.76,-73.1333,-1136.78,-113.093,574.617,1.81899e-12,1140.06
2.07031,1306.76,-20.9698,-1136.78,-389.471,574.617,1.81899e-12,1140.06
2.08008,1306.76,37.0701,-1136.78,-555.757,574.617,1.81899e-12,1140.06
2.08984,1306.76,11.2941,-1136.78,-676.377,574.617,1.81899e-12,1140.06


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_d_DS_2.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-656.911739006243, LMmax=656.911739006243,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.27827e-22,0,5.5627e-26,-1.3125e-07,-2.1563e-15,-3.67342e-40,2.52459e-24
0.00976562,1.76355e-08,-3.95507e-08,4.30594e-12,2.92969e-08,-0.166914,-2.58494e-26,1.95422e-10
0.0195312,3.5271e-08,-2.10939e-08,8.61188e-12,8.20313e-09,-0.333828,-5.16988e-26,3.90844e-10
0.0292969,9.54534e-08,1.05176e-07,1.35566e-11,-7.91016e-08,-0.34389,-2.58494e-26,5.8581e-10
0.0390625,1.55636e-07,1.54687e-07,1.85014e-11,-5.12695e-08,-0.353953,0,7.80777e-10
0.0488281,2.48328e-07,1.91894e-07,6.42312e-12,-4.36523e-08,-2.32469,-4.1359e-25,3.21732e-09
0.0585938,3.4102e-07,4.29785e-07,-5.65514e-12,-4.39454e-09,-4.29542,-8.27181e-25,5.65386e-09
0.0683594,4.92597e-07,5.76855e-07,6.33472e-10,-7.23633e-08,-22.8222,-3.72231e-24,2.97074e-08
0.078125,6.44174e-07,7.3916e-07,1.2726e-09,-7.23633e-08,-41.349,-6.61744e-24,5.3761e-08
0.0878906,8.34245e-07,9.1875e-07,2.15675e-09,-2.60742e-08,-87.8723,-2.97785e-23,1.30144e-07
0.0976562,1.02432e-06,1.14521e-06,3.04091e-09,3.31055e-08,-134.396,-5.29396e-23,2.06528e-07
0.107422,1.22736e-06,1.39805e-06,4.62749e-10,-4.48242e-08,-197.595,-7.94093e-23,3.47148e-07
0.117187,1.4304e-06,1.56299e-06,-2.11541e-09,-5.83008e-08,-260.795,-1.05879e-22,4.87768e-07
0.126953,1.61024e-06,1.82051e-06,-4.9443e-09,-3.7207e-08,-324.993,-1.58819e-22,6.88875e-07
0.136719,1.79009e-06,2.06631e-06,-7.77318e-09,-5.56641e-08,-389.192,-2.11758e-22,8.89983e-07
0.146484,1.90837e-06,2.21602e-06,-5.99976e-09,5.5957e-08,-432.878,-1.05879e-22,1.13144e-06
0.15625,2.02666e-06,2.42842e-06,-4.22633e-09,-8.73047e-08,-476.564,0,1.37289e-06
0.166016,2.07298e-06,2.6042e-06,1.50668e-08,-4.04297e-08,-485.094,0,1.61901e-06
0.175781,2.11931e-06,2.63965e-06,3.43599e-08,5.15625e-08,-493.624,0,1.86513e-06
0.185547,2.0903e-06,2.65928e-06,1.21073e-07,-4.10156e-08,-457.872,0,2.07473e-06
0.195313,2.06129e-06,2.7e-06,2.07785e-07,1.7373e-07,-422.12,0,2.28433e-06
0.205078,2.01468e-06,2.66514e-06,4.08412e-07,4.16016e-07,-349.523,0,2.41915e-06
0.214844,1.96806e-06,2.67891e-06,6.09038e-07,7.30664e-07,-276.925,0,2.55397e-06
0.224609,1.93587e-06,2.77471e-06,9.53428e-07,1.15488e-06,-187.05,0,2.59795e-06
0.234375,1.90368e-06,2.69736e-06,1.29782e-06,1.68486e-06,-97.1751,0,2.64194e-06
0.244141,1.89091e-06,2.64346e-06,1.76326e-06,2.23213e-06,-15.9507,0,2.60919e-06
0.253906,1.87814e-06,2.7082e-06,2.22871e-06,2.9499e-06,65.2736,0,2.57644e-06
0.263672,1.91192e-06,2.75449e-06,2.76236e-06,3.46436e-06,96.5174,0,2.51717e-06
0.273438,1.94571e-06,2.66748e-06,3.29601e-06,4.02656e-06,127.761,0,2.45791e-06
0.283203,2.01409e-06,2.71641e-06,3.81252e-06,4.42295e-06,112.295,0,2.43736e-06
0.292969,2.08246e-06,2.72344e-06,4.32902e-06,4.73613e-06,96.829,0,2.41681e-06
0.302734,2.16201e-06,2.75127e-06,4.72172e-06,4.92393e-06,83.1751,0,2.46635e-06
0.3125,2.24157e-06,2.79492e-06,5.11441e-06,5.06221e-06,69.5213,0,2.51588e-06
0.322266,2.32273e-06,2.79492e-06,5.33213e-06,5.17266e-06,90.8098,0,2.64534e-06
0.332031,2.40389e-06,2.77588e-06,5.54985e-06,5.12871e-06,112.098,0,2.7748e-06
0.341797,2.48746e-06,2.7457e-06,5.57336e-06,5.11787e-06,168.673,0,2.98493e-06
0.351562,2.57103e-06,2.77852e-06,5.59688e-06,5.16621e-06,225.248,0,3.19505e-06
0.361328,2.71719e-06,2.78672e-06,5.47698e-06,5.09385e-06,296.904,0,3.46596e-06
0.371094,2.86334e-06,2.83828e-06,5.35708e-06,5.13076e-06,368.56,0,3.73687e-06
0.380859,3.13785e-06,3.029e-06,5.20626e-06,5.11494e-06,429.311,0,4.02145e-06
0.390625,3.41235e-06,3.0835e-06,5.05544e-06,5.18965e-06,490.062,0,4.30603e-06
0.400391,3.83724e-06,3.36182e-06,4.95733e-06,5.16797e-06,499.565,0,4.55845e-06
0.410156,4.26213e-06,3.7207e-06,4.85922e-06,5.07803e-06,509.068,0,4.81087e-06
0.419922,4.82876e-06,4.01455e-06,4.84635e-06,5.1624e-06,441.721,0,5.02402e-06
0.429687,5.39539e-06,4.49824e-06,4.83349e-06,5.09326e-06,374.375,0,5.23718e-06
0.439453,6.01524e-06,4.85273e-06,4.87209e-06,5.19346e-06,235.723,0,5.42488e-06
0.449219,6.63508e-06,5.34111e-06,4.91069e-06,5.1999e-06,97.0703,0,5.61258e-06
0.458984,7.16761e-06,5.86465e-06,4.97116e-06,5.13897e-06,-91.8778,0,5.79875e-06
0.46875,7.70015e-06,6.346e-06,5.03164e-06,5.13838e-06,-280.826,0,5.98491e-06
0.478516,8.05322e-06,6.83701e-06,5.07586e-06,5.21748e-06,-458.488,0,6.20863e-06
0.488281,8.4063e-06,7.23398e-06,5.12008e-06,5.1917e-06,-636.151,0,6.43234e-06
0.498047,8.53549e-06,7.53252e-06,5.12249e-06,5.20869e-06,-653.234,0,6.70735e-06
0.507812,8.66468e-06,7.93506e-06,5.12491e-06,5.21045e-06,-670.318,0,6.98235e-06
0.517578,8.54469e-06,8.17353e-06,5.14743e-06,5.1167e-06,-670.318,-4.23516e-22,7.25466e-06
0.527344,8.4247e-06,8.30684e-06,5.16994e-06,5.18701e-06,-670.318,-8.47033e-22,7.52697e-06
0.537109,8.12331e-06,8.37275e-06,5.28561e-06,5.20488e-06,-577.999,-4.23516e-22,7.73823e-06
0.546875,7.82192e-06,8.46973e-06,5.40127e-06,5.3373e-06,-485.681,0,7.9495e-06
0.556641,7.53288e-06,8.42842e-06,5.68516e-06,5.61768e-06,-324.419,0,8.05987e-06
0.566406,7.24383e-06,8.47559e-06,5.96905e-06,5.87637e-06,-163.158,0,8.17024e-06
0.576172,7.07634e-06,8.37275e-06,6.47098e-06,6.28418e-06,-15.7092,0,8.1374e-06
0.585937,6.90886e-06,8.44512e-06,6.97292e-06,6.78252e-06,131.739,0,8.10457e-06
0.595703,6.8621e-06,8.44805e-06,7.65746e-06,7.36523e-06,204.025,0,7.96463e-06
0.605469,6.81533e-06,8.34229e-06,8.342e-06,7.97227e-06,276.312,0,7.82469e-06
0.615234,6.90916e-06,8.48057e-06,9.09148e-06,8.56641e-06,261.697,0,7.67882e-06
0.625,7.00298e-06,8.31826e-06,9.84097e-06,9.04453e-06,247.083,0,7.53295e-06
0.634766,7.13884e-06,8.42022e-06,1.04711e-05,9.62461e-06,193.335,0,7.47693e-06
0.644531,7.2747e-06,8.41465e-06,1.11013e-05,9.88857e-06,139.587,0,7.42092e-06
0.654297,7.29852e-06,8.35049e-06,1.14704e-05,1.01807e-05,90.8922,0,7.5069e-06
0.664062,7.32233e-06,8.38535e-06,1.18395e-05,1.02885e-05,42.1978,0,7.59288e-06
0.673828,7.26822e-06,8.41523e-06,1.1878e-05,1.04174e-05,40.4605,0,7.84172e-06
0.683594,7.21411e-06,8.41523e-06,1.19165e-05,1.03787e-05,38.7232,0,8.09056e-06
0.693359,7.17607e-06,8.47676e-06,1.16601e-05,1.04839e-05,130.868,0,8.48139e-06
0.703125,7.13803e-06,8.43281e-06,1.14037e-05,1.03406e-05,223.013,0,8.87222e-06
0.712891,7.15147e-06,8.46855e-06,1.10318e-05,1.03521e-05,379.584,0,9.28344e-06
0.722656,7.1649e-06,8.56992e-06,1.066e-05,1.04452e-05,536.155,0,9.69467e-06
0.732422,7.36093e-06,8.5749e-06,1.03484e-05,1.03081e-05,603.237,0,1.00414e-05
0.742187,7.55696e-06,8.68477e-06,1.00368e-05,1.04648e-05,670.318,0,1.03882e-05
0.751953,8.07016e-06,9.03926e-06,9.89737e-06,1.03271e-05,670.318,0,1.06513e-05
0.761719,8.58336e-06,9.25986e-06,9.75792e-06,1.04115e-05,670.318,0,1.09145e-05
0.771484,9.35162e-06,9.67324e-06,9.83196e-06,1.03597e-05,601.502,8.47033e-22,1.10614e-05
0.78125,1.01199e-05,1.00799e-05,9.906e-06,1.03781e-05,532.687,1.69407e-21,1.12084e-05
0.791016,1.09825e-05,1.04235e-05,1.01197e-05,1.04218e-05,267.282,8.47033e-22,1.12818e-05
0.800781,1.1845e-05,1.09594e-05,1.03334e-05,1.03418e-05,1.87638,0,1.13551e-05
0.810547,1.26312e-05,1.13716e-05,1.05285e-05,1.0435e-05,-305.356,-8.47033e-22,1.14594e-05
0.820313,1.34173e-05,1.1908e-05,1.07235e-05,1.04364e-05,-612.589,-1.69407e-21,1.15637e-05
0.830078,1.38894e-05,1.24195e-05,1.0761e-05,1.03837e-05,-641.454,-8.47033e-22,1.17745e-05
0.839844,1.43614e-05,1.28502e-05,1.07985e-05,1.04092e-05,-670.318,0,1.19853e-05
0.849609,1.4349e-05,1.3263e-05,1.06934e-05,1.0454e-05,-670.318,-8.47033e-22,1.2299e-05
0.859375,1.43365e-05,1.35674e-05,1.05883e-05,1.03629e-05,-670.318,-1.69407e-21,1.26126e-05
0.869141,1.39804e-05,1.36676e-05,1.04528e-05,1.05067e-05,-670.318,-8.47033e-22,1.29572e-05
0.878906,1.36243e-05,1.39688e-05,1.03173e-05,1.04675e-05,-670.318,0,1.33017e-05
0.888672,1.31706e-05,1.39307e-05,1.03082e-05,1.04795e-05,-547.674,0,1.35697e-05
0.898438,1.27168e-05,1.4052e-05,1.0299e-05,1.06849e-05,-425.031,0,1.38376e-05
0.908203,1.23118e-05,1.40824e-05,1.06089e-05,1.08237e-05,-109.927,0,1.38918e-05
0.917969,1.19067e-05,1.39307e-05,1.09189e-05,1.1163e-05,205.176,0,1.3946e-05
0.927734,1.17481e-05,1.38888e-05,1.16007e-05,1.16057e-05,391.845,0,1.37541e-05
0.9375,1.15896e-05,1.39928e-05,1.22825e-05,1.20996e-05,578.514,0,1.35621e-05
0.947266,1.17754e-05,1.40531e-05,1.32369e-05,1.26082e-05,577.625,0,1.32525e-05
0.957031,1.19613e-05,1.39485e-05,1.41913e-05,1.32809e-05,576.735,0,1.29429e-05
0.966797,1.2338e-05,1.40581e-05,1.52104e-05,1.38434e-05,444.937,0,1.26452e-05
0.976562,1.27147e-05,1.39878e-05,1.62295e-05,1.43241e-05,313.138,0,1.23475e-05
0.986328,1.30302e-05,1.41006e-05,1.70042e-05,1.47882e-05,118.443,0,1.21935e-05
0.996094,1.33456e-05,1.4223e-05,1.77788e-05,1.52385e-05,-76.2525,0,1.20395e-05
1.00586,1.34543e-05,1.40379e-05,1.80437e-05,1.54793e-05,-210.852,0,1.21925e-05
1.01562,1.35631e-05,1.42066e-05,1.83086e-05,1.56741e-05,-345.451,0,1.23456e-05
1.02539,1.34405e-05,1.40183e-05,1.8005e-05,1.5726e-05,-290.035,0,1.28085e-05
1.03516,1.3318e-05,1.4093e-05,1.77015e-05,1.57755e-05,-234.619,0,1.32714e-05
1.04492,1.30145e-05,1.4216e-05,1.70535e-05,1.57509e-05,-15.6413,0,1.38782e-05
1.05469,1.27109e-05,1.41665e-05,1.64055e-05,1.56981e-05,203.336,0,1.44851e-05
1.06445,1.25315e-05,1.41735e-05,1.57198e-05,1.58402e-05,436.827,0,1.50681e-05
1.07422,1.23521e-05,1.41861e-05,1.50341e-05,1.5728e-05,670.318,0,1.56512e-05
1.08398,1.25866e-05,1.42453e-05,1.45927e-05,1.56062e-05,670.318,0,1.60826e-05
1.09375,1.28211e-05,1.44299e-05,1.41514e-05,1.5629e-05,670.318,0,1.65139e-05
1.10352,1.34663e-05,1.46484e-05,1.41735e-05,1.57242e-05,670.318,1.69407e-21,1.66973e-05
1.11328,1.41114e-05,1.47964e-05,1.41956e-05,1.56747e-05,670.318,3.38813e-21,1.68806e-05
1.12305,1.50966e-05,1.52224e-05,1.46172e-05,1.58314e-05,665.899,1.69407e-21,1.68457e-05
1.13281,1.60819e-05,1.55593e-05,1.50388e-05,1.57939e-05,661.48,0,1.68108e-05
1.14258,1.7213e-05,1.59111e-05,1.55861e-05,1.57116e-05,168.485,0,1.67664e-05
1.15234,1.83442e-05,1.64165e-05,1.61334e-05,1.57515e-05,-324.509,0,1.67221e-05
1.16211,1.9188e-05,1.6778e-05,1.64905e-05,1.58561e-05,-497.414,-1.69407e-21,1.68212e-05
1.17188,2.00319e-05,1.72427e-05,1.68475e-05,1.57743e-05,-670.318,-3.38813e-21,1.69202e-05
1.18164,2.02067e-05,1.78383e-05,1.68087e-05,1.56633e-05,-670.318,-1.69407e-21,1.72042e-05
1.19141,2.03815e-05,1.82839e-05,1.67698e-05,1.56981e-05,-670.318,0,1.74882e-05
1.20117,1.99262e-05,1.87184e-05,1.63774e-05,1.56665e-05,-670.318,0,1.79935e-05
1.21094,1.94709e-05,1.89155e-05,1.59849e-05,1.56038e-05,-670.318,0,1.84987e-05
1.2207,1.86407e-05,1.92592e-05,1.55125e-05,1.56926e-05,-670.318,0,1.90662e-05
1.23047,1.78106e-05,1.94083e-05,1.50401e-05,1.56932e-05,-670.318,0,1.96336e-05
1.24023,1.68756e-05,1.94818e-05,1.49094e-05,1.58467e-05,-270.339,0,1.99516e-05
1.25,1.59407e-05,1.95967e-05,1.47787e-05,1.58326e-05,129.641,0,2.02696e-05
1.25977,1.54167e-05,1.95738e-05,1.52716e-05,1.60629e-05,399.979,0,2.01929e-05
1.26953,1.48927e-05,1.97057e-05,1.57646e-05,1.63424e-05,670.318,0,2.01162e-05
1.2793,1.50831e-05,1.9655e-05,1.69171e-05,1.67218e-05,670.318,0,1.96804e-05
1.28906,1.52734e-05,1.96942e-05,1.80695e-05,1.72834e-05,670.318,0,1.92446e-05
1.29883,1.59093e-05,1.96245e-05,1.96535e-05,1.77305e-05,670.318,0,1.85791e-05
1.30859,1.65451e-05,1.96245e-05,2.12376e-05,1.84034e-05,670.318,0,1.79136e-05
1.31836,1.72948e-05,1.96468e-05,2.26981e-05,1.88827e-05,408.212,0,1.73379e-05
1.32812,1.80444e-05,1.96611e-05,2.41587e-05,1.95683e-05,146.106,0,1.67622e-05
1.33789,1.86026e-05,1.96931e-05,2.49362e-05,2.00839e-05,-262.106,0,1.6648e-05
1.34766,1.91607e-05,1.96239e-05,2.57136e-05,2.03672e-05,-670.318,0,1.65338e-05
1.35742,1.91472e-05,1.98044e-05,2.55544e-05,2.07249e-05,-670.318,0,1.69594e-05
1.36719,1.91338e-05,1.96535e-05,2.53952e-05,2.07152e-05,-670.318,0,1.7385e-05
1.37695,1.85322e-05,1.97695e-05,2.44015e-05,2.09634e-05,-645.672,0,1.81764e-05
1.38672,1.79307e-05,1.96998e-05,2.34078e-05,2.09625e-05,-621.025,0,1.89678e-05
1.39648,1.72596e-05,1.97361e-05,2.2003e-05,2.08937e-05,-103.925,0,1.9913e-05
1.40625,1.65886e-05,1.96854e-05,2.05982e-05,2.10196e-05,413.175,0,2.08582e-05
1.41602,1.63754e-05,1.98021e-05,1.94306e-05,2.09748e-05,541.747,1.69407e-21,2.16388e-05
1.42578,1.61622e-05,1.97938e-05,1.82629e-05,2.0983e-05,670.318,3.38813e-21,2.24195e-05
1.43555,1.66504e-05,1.98064e-05,1.79177e-05,2.09156e-05,670.318,1.69407e-21,2.26898e-05
1.44531,1.71385e-05,2.00238e-05,1.75725e-05,2.099e-05,670.318,0,2.29601e-05
1.45508,1.85252e-05,2.02901e-05,1.8155e-05,2.09391e-05,670.318,0,2.275e-05
1.46484,1.99118e-05,2.04952e-05,1.87375e-05,2.09733e-05,670.318,0,2.25399e-05
1.47461,2.1941e-05,2.08058e-05,1.9852e-05,2.09271e-05,625.252,0,2.21524e-05
1.48437,2.39702e-05,2.12479e-05,2.09664e-05,2.09892e-05,580.187,0,2.17648e-05
1.49414,2.56827e-05,2.15807e-05,2.20082e-05,2.0896e-05,-45.0658,-1.69407e-21,2.14674e-05
1.50391,2.73952e-05,2.20137e-05,2.30499e-05,2.09766e-05,-670.318,-3.38813e-21,2.117e-05
1.51367,2.81377e-05,2.25319e-05,2.33901e-05,2.09663e-05,-670.318,-1.69407e-21,2.12997e-05
1.52344,2.88801e-05,2.30391e-05,2.37303e-05,2.09487e-05,-670.318,0,2.14294e-05
1.5332,2.85459e-05,2.34565e-05,2.30977e-05,2.0915e-05,-670.318,0,2.21626e-05
1.54297,2.82117e-05,2.39086e-05,2.2465e-05,2.10211e-05,-670.318,0,2.28959e-05
1.55273,2.6795e-05,2.43308e-05,2.12366e-05,2.09188e-05,-670.318,0,2.39376e-05
1.5625,2.53784e-05,2.45774e-05,2.00082e-05,2.10141e-05,-670.318,0,2.49793e-05
1.57227,2.3407e-05,2.48965e-05,1.8886e-05,2.09335e-05,-617.765,0,2.58243e-05
1.58203,2.14357e-05,2.5069e-05,1.77638e-05,2.10032e-05,-565.211,0,2.66692e-05
1.5918,2.00034e-05,2.52337e-05,1.74894e-05,2.10712e-05,52.5534,0,2.69776e-05
1.60156,1.85711e-05,2.52624e-05,1.7215e-05,2.11122e-05,670.318,0,2.72859e-05
1.61133,1.83693e-05,2.54455e-05,1.83146e-05,2.13398e-05,670.318,0,2.68798e-05
1.62109,1.81675e-05,2.53321e-05,1.94142e-05,2.14617e-05,670.318,0,2.64737e-05
1.63086,1.90462e-05,2.53562e-05,2.17821e-05,2.1818e-05,670.318,0,2.53416e-05
1.64062,1.99249e-05,2.54716e-05,2.41499e-05,2.2331e-05,670.318,0,2.42094e-05
1.65039,2.14987e-05,2.53556e-05,2.69507e-05,2.28472e-05,670.318,0,2.28796e-05
1.66016,2.30724e-05,2.52527e-05,2.97516e-05,2.33971e-05,670.318,0,2.15497e-05
1.66992,2.46068e-05,2.53301e-05,3.18237e-05,2.40152e-05,4.801e-10,0,2.07861e-05
1.67969,2.61412e-05,2.52908e-05,3.38958e-05,2.45669e-05,-670.318,0,2.00226e-05
1.68945,2.6465e-05,2.5282e-05,3.44369e-05,2.5106e-05,-670.318,-1.69407e-21,2.01438e-05
1.69922,2.67889e-05,2.52688e-05,3.49779e-05,2.55334e-05,-670.318,-3.38813e-21,2.0265e-05
1.70898,2.56504e-05,2.51432e-05,3.37484e-05,2.58917e-05,-670.318,-1.69407e-21,2.12937e-05
1.71875,2.4512e-05,2.52231e-05,3.25188e-05,2.60394e-05,-670.318,0,2.23224e-05
1.72852,2.26878e-05,2.51944e-05,3.00168e-05,2.6139e-05,-670.318,0,2.40063e-05
1.73828,2.08635e-05,2.52193e-05,2.75149e-05,2.62702e-05,-670.318,0,2.56901e-05
1.74805,1.91552e-05,2.51678e-05,2.50011e-05,2.61592e-05,-4.801e-10,1.69407e-21,2.72443e-05
1.75781,1.74469e-05,2.52313e-05,2.24874e-05,2.61255e-05,670.318,3.38813e-21,2.87984e-05
1.76758,1.6782e-05,2.52706e-05,2.11595e-05,2.61902e-05,670.318,1.69407e-21,2.94667e-05
1.77734,1.61172e-05,2.5275e-05,1.98315e-05,2.6127e-05,670.318,0,3.0135e-05
1.78711,1.74719e-05,2.53688e-05,2.03211e-05,2.61161e-05,670.318,1.69407e-21,2.98041e-05
1.79688,1.88266e-05,2.55615e-05,2.08106e-05,2.62037e-05,670.318,3.38813e-21,2.94733e-05
1.80664,2.20036e-05,2.56986e-05,2.29135e-05,2.62576e-05,670.318,1.69407e-21,2.84414e-05
1.81641,2.51806e-05,2.60048e-05,2.50163e-05,2.61967e-05,670.318,0,2.74096e-05
1.82617,2.86835e-05,2.62863e-05,2.76141e-05,2.62125e-05,375.549,0,2.61923e-05
1.83594,3.21863e-05,2.66027e-05,3.0212e-05,2.62348e-05,80.7808,0,2.4975e-05
1.8457,3.46621e-05,2.70747e-05,3.18436e-05,2.61952e-05,-294.769,0,2.44163e-05
1.85547,3.7138e-05,2.74588e-05,3.34752e-05,2.61548e-05,-670.318,0,2.38576e-05
1.86523,3.7138e-05,2.79721e-05,3.31169e-05,2.61771e-05,-670.318,0,2.45875e-05
1.875,3.7138e-05,2.84083e-05,3.27586e-05,2.62333e-05,-670.318,0,2.53175e-05
1.88477,3.61199e-05,2.87856e-05,3.04842e-05,2.62251e-05,-670.318,0,2.70445e-05
1.89453,3.51018e-05,2.94126e-05,2.82097e-05,2.62043e-05,-670.318,0,2.87715e-05
1.9043,3.15332e-05,2.97038e-05,2.50228e-05,2.61935e-05,-670.318,-3.38813e-21,3.07506e-05
1.91406,2.79646e-05,3.00779e-05,2.1836e-05,2.61771e-05,-670.318,-6.77626e-21,3.27297e-05
1.92383,2.47446e-05,3.03062e-05,1.9389e-05,2.62049e-05,4.801e-10,-3.38813e-21,3.42334e-05
1.93359,2.15247e-05,3.05446e-05,1.69421e-05,2.61999e-05,670.318,0,3.57371e-05
1.94336,2.00532e-05,3.05839e-05,1.69362e-05,2.63487e-05,670.318,3.38813e-21,3.58228e-05
1.95312,1.85816e-05,3.0726e-05,1.69304e-05,2.63417e-05,670.318,6.77626e-21,3.59084e-05
1.96289,1.94376e-05,3.07925e-05,1.98161e-05,2.64516e-05,670.318,3.38813e-21,3.42439e-05
1.97266,2.02936e-05,3.07456e-05,2.27018e-05,2.67293e-05,670.318,0,3.25794e-05
1.98242,2.34889e-05,3.08361e-05,2.74747e-05,2.70141e-05,670.318,0,3.00461e-05
1.99219,2.66842e-05,3.08344e-05,3.22477e-05,2.752e-05,670.318,0,2.75128e-05
2.00195,3.06281e-05,3.08367e-05,3.5008e-05,2.79234e-05,186.267,0,2.53053e-05
2.01172,3.45719e-05,3.08065e-05,3.77684e-05,2.85917e-05,-297.785,0,2.30978e-05
2.02148,3.5855e-05,3.07875e-05,3.77684e-05,2.91287e-05,-484.051,0,2.21701e-05
2.03125,3.7138e-05,3.07919e-05,3.77684e-05,2.96754e-05,-670.318,0,2.12425e-05
2.04102,3.7138e-05,3.08786e-05,3.77684e-05,3.01764e-05,-670.318,0,2.22363e-05
2.05078,3.7138e-05,3.08845e-05,3.77684e-05,3.08212e-05,-670.318,0,2.323e-05
2.06055,3.4247e-05,3.08666e-05,3.76986e-05,3.10887e-05,-670.318,-1.69407e-21,2.59956e-05
2.07031,3.13559e-05,3.09483e-05,3.76288e-05,3.12671e-05,-670.318,-3.38813e-21,2.87612e-05
2.08008,2.66785e-05,3.09205e-05,3.23413e-05,3.14045e-05,-503.714,-1.69407e-21,3.19454e-05
2.08984,2.2001e-05,3.0927e-05,2.70538e-05,3.14736e-05,-337.111,0,3.51297e-05


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_d_DS_3.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-656.5204908520184, LMmax=656.5204908520184,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-8.64013e-22,0,-1.27669e-24,-1.3125e-07,-2.33742e-14,0,3.17455e-23
0.00976562,2.58841e-08,-3.95507e-08,3.8247e-11,2.92969e-08,0.700244,-4.1359e-25,-9.5103e-10
0.0195312,5.17681e-08,-2.10939e-08,7.64941e-11,8.20313e-09,1.40049,-8.27181e-25,-1.90206e-09
0.0292969,7.76522e-08,1.05176e-07,1.14741e-10,-7.91016e-08,2.10073,-1.24077e-24,-2.85309e-09
0.0390625,1.66615e-07,1.54687e-07,-4.89505e-11,-5.12695e-08,-0.35156,-1.37863e-24,-6.22439e-10
0.0488281,2.55579e-07,1.91894e-07,-2.12642e-10,-4.36523e-08,-2.80385,-1.5165e-24,1.60821e-09
0.0585938,3.44542e-07,4.29785e-07,-3.76334e-10,-4.39454e-09,-5.25615,-1.65436e-24,3.83886e-09
0.0683594,5.06955e-07,5.76855e-07,-1.5966e-09,-7.23633e-08,-31.0152,7.72035e-24,4.17589e-08
0.078125,6.69368e-07,7.3916e-07,-2.81686e-09,-7.23633e-08,-56.7742,1.70951e-23,7.96789e-08
0.0878906,8.31781e-07,9.1875e-07,-4.03712e-09,-2.60742e-08,-82.5333,2.64698e-23,1.17599e-07
0.0976562,1.03347e-06,1.14521e-06,-6.97369e-09,3.31055e-08,-142.72,1.76465e-23,2.41736e-07
0.107422,1.23515e-06,1.39805e-06,-9.91026e-09,-4.48242e-08,-202.907,8.82326e-24,3.65873e-07
0.117187,1.43684e-06,1.56299e-06,-1.28468e-08,-5.83008e-08,-263.094,0,4.90011e-07
0.126953,1.60431e-06,1.82051e-06,-1.7088e-08,-3.7207e-08,-324.078,0,7.04628e-07
0.136719,1.77178e-06,2.06631e-06,-2.13291e-08,-5.56641e-08,-385.062,0,9.19245e-07
0.146484,1.93925e-06,2.21602e-06,-2.55703e-08,5.5957e-08,-446.046,0,1.13386e-06
0.15625,1.99938e-06,2.42842e-06,-9.58789e-09,-8.73047e-08,-462.176,7.05861e-23,1.37922e-06
0.166016,2.0595e-06,2.6042e-06,6.39452e-09,-4.04297e-08,-478.306,1.41172e-22,1.62457e-06
0.175781,2.11963e-06,2.63965e-06,2.23769e-08,5.15625e-08,-494.437,2.11758e-22,1.86992e-06
0.185547,2.08551e-06,2.65928e-06,1.38229e-07,-4.10156e-08,-449.299,1.41172e-22,2.06037e-06
0.195313,2.0514e-06,2.7e-06,2.54081e-07,1.7373e-07,-404.161,7.05861e-23,2.25081e-06
0.205078,2.01729e-06,2.66514e-06,3.69933e-07,4.16016e-07,-359.023,0,2.44126e-06
0.214844,1.97489e-06,2.67891e-06,6.79797e-07,7.30664e-07,-271.15,0,2.50748e-06
0.224609,1.93249e-06,2.77471e-06,9.89661e-07,1.15488e-06,-183.278,0,2.57371e-06
0.234375,1.89009e-06,2.69736e-06,1.29953e-06,1.68486e-06,-95.4051,0,2.63994e-06
0.244141,1.89437e-06,2.64346e-06,1.78956e-06,2.23213e-06,-28.5217,0,2.59895e-06
0.253906,1.89866e-06,2.7082e-06,2.2796e-06,2.9499e-06,38.3617,0,2.55796e-06
0.263672,1.90294e-06,2.75449e-06,2.76964e-06,3.46436e-06,105.245,0,2.51697e-06
0.273438,1.95615e-06,2.66748e-06,3.29109e-06,4.02656e-06,105.6,0,2.48171e-06
0.283203,2.00936e-06,2.71641e-06,3.81254e-06,4.42295e-06,105.955,0,2.44644e-06
0.292969,2.06257e-06,2.72344e-06,4.33399e-06,4.73613e-06,106.31,0,2.41118e-06
0.302734,2.13905e-06,2.75127e-06,4.68998e-06,4.92393e-06,98.5704,0,2.47925e-06
0.3125,2.21553e-06,2.79492e-06,5.04597e-06,5.06221e-06,90.8304,0,2.54732e-06
0.322266,2.29201e-06,2.79492e-06,5.40197e-06,5.17266e-06,83.0905,0,2.61539e-06
0.332031,2.37926e-06,2.77588e-06,5.47335e-06,5.12871e-06,132.851,0,2.80654e-06
0.341797,2.46651e-06,2.7457e-06,5.54473e-06,5.11787e-06,182.612,0,2.99769e-06
0.351562,2.55376e-06,2.77852e-06,5.61611e-06,5.16621e-06,232.372,0,3.18885e-06
0.361328,2.73138e-06,2.78672e-06,5.48609e-06,5.09385e-06,304.029,0,3.46176e-06
0.371094,2.909e-06,2.83828e-06,5.35608e-06,5.13076e-06,375.686,0,3.73468e-06
0.380859,3.08662e-06,3.029e-06,5.22606e-06,5.11494e-06,447.343,0,4.0076e-06
0.390625,3.48059e-06,3.0835e-06,5.10654e-06,5.18965e-06,466.621,0,4.27546e-06
0.400391,3.87456e-06,3.36182e-06,4.98702e-06,5.16797e-06,485.899,0,4.54333e-06
0.410156,4.26853e-06,3.7207e-06,4.8675e-06,5.07803e-06,505.177,0,4.8112e-06
0.419922,4.85807e-06,4.01455e-06,4.86018e-06,5.1624e-06,419.85,0,5.02002e-06
0.429687,5.44761e-06,4.49824e-06,4.85287e-06,5.09326e-06,334.522,0,5.22883e-06
0.439453,6.03715e-06,4.85273e-06,4.84555e-06,5.19346e-06,249.194,0,5.43765e-06
0.449219,6.60132e-06,5.34111e-06,4.89389e-06,5.1999e-06,69.5769,0,5.62727e-06
0.458984,7.16549e-06,5.86465e-06,4.94222e-06,5.13897e-06,-110.04,0,5.8169e-06
0.46875,7.72965e-06,6.346e-06,4.99056e-06,5.13838e-06,-289.657,0,6.00653e-06
0.478516,8.02921e-06,6.83701e-06,5.018e-06,5.21748e-06,-416.411,-2.82344e-22,6.24412e-06
0.488281,8.32876e-06,7.23398e-06,5.04543e-06,5.1917e-06,-543.165,-5.64689e-22,6.48172e-06
0.498047,8.62831e-06,7.53252e-06,5.07287e-06,5.20869e-06,-669.919,-8.47033e-22,6.71931e-06
0.507812,8.56356e-06,7.93506e-06,5.09517e-06,5.21045e-06,-669.919,-5.64689e-22,6.99109e-06
0.517578,8.4988e-06,8.17353e-06,5.11746e-06,5.1167e-06,-669.919,-2.82344e-22,7.26286e-06
0.527344,8.43404e-06,8.30684e-06,5.13976e-06,5.18701e-06,-669.919,0,7.53464e-06
0.537109,8.13953e-06,8.37275e-06,5.30171e-06,5.20488e-06,-556.215,0,7.72174e-06
0.546875,7.84502e-06,8.46973e-06,5.46367e-06,5.3373e-06,-442.511,0,7.90884e-06
0.556641,7.5505e-06,8.42842e-06,5.62563e-06,5.61768e-06,-328.807,0,8.09594e-06
0.566406,7.32417e-06,8.47559e-06,6.08032e-06,5.87637e-06,-179.016,0,8.09324e-06
0.576172,7.09783e-06,8.37275e-06,6.53501e-06,6.28418e-06,-29.2249,0,8.09054e-06
0.585937,6.8715e-06,8.44512e-06,6.98971e-06,6.78252e-06,120.566,0,8.08784e-06
0.595703,6.87121e-06,8.44805e-06,7.69757e-06,7.36523e-06,174.332,0,7.94646e-06
0.605469,6.87093e-06,8.34229e-06,8.40544e-06,7.97227e-06,228.099,0,7.80508e-06
0.615234,6.87064e-06,8.48057e-06,9.1133e-06,8.56641e-06,281.865,0,7.6637e-06
0.625,6.9748e-06,8.31826e-06,9.78581e-06,9.04453e-06,239.201,0,7.57378e-06
0.634766,7.07896e-06,8.42022e-06,1.04583e-05,9.62461e-06,196.538,0,7.48386e-06
0.644531,7.18311e-06,8.41465e-06,1.11308e-05,9.88857e-06,153.874,0,7.39394e-06
0.654297,7.20067e-06,8.35049e-06,1.14179e-05,1.01807e-05,116.094,0,7.5228e-06
0.664062,7.21823e-06,8.38535e-06,1.1705e-05,1.02885e-05,78.3148,0,7.65167e-06
0.673828,7.2358e-06,8.41523e-06,1.19921e-05,1.04174e-05,40.5353,0,7.78054e-06
0.683594,7.17744e-06,8.41523e-06,1.18129e-05,1.03787e-05,108.099,-5.64689e-22,8.12892e-06
0.693359,7.11909e-06,8.47676e-06,1.16337e-05,1.04839e-05,175.663,-1.12938e-21,8.4773e-06
0.703125,7.06073e-06,8.43281e-06,1.14545e-05,1.03406e-05,243.228,-1.69407e-21,8.82568e-06
0.712891,7.13998e-06,8.46855e-06,1.10865e-05,1.03521e-05,385.197,-1.12938e-21,9.23078e-06
0.722656,7.21922e-06,8.56992e-06,1.07185e-05,1.04452e-05,527.167,-5.64689e-22,9.63588e-06
0.732422,7.29847e-06,8.5749e-06,1.03505e-05,1.03081e-05,669.136,0,1.0041e-05
0.742187,7.7323e-06,8.68477e-06,1.01494e-05,1.04648e-05,669.397,0,1.0331e-05
0.751953,8.16614e-06,9.03926e-06,9.9484e-06,1.03271e-05,669.658,0,1.0621e-05
0.761719,8.59997e-06,9.25986e-06,9.74736e-06,1.04115e-05,669.919,0,1.0911e-05
0.771484,9.40119e-06,9.67324e-06,9.84129e-06,1.03597e-05,537.131,0,1.10464e-05
0.78125,1.02024e-05,1.00799e-05,9.93523e-06,1.03781e-05,404.344,0,1.11819e-05
0.791016,1.10036e-05,1.04235e-05,1.00292e-05,1.04218e-05,271.556,0,1.13173e-05
0.800781,1.18246e-05,1.09594e-05,1.02204e-05,1.03418e-05,-20.1884,0,1.1416e-05
0.810547,1.26455e-05,1.13716e-05,1.04116e-05,1.0435e-05,-311.933,0,1.15146e-05
0.820313,1.34664e-05,1.1908e-05,1.06028e-05,1.04364e-05,-603.678,0,1.16133e-05
0.830078,1.38077e-05,1.24195e-05,1.06136e-05,1.03837e-05,-625.758,-5.64689e-22,1.18409e-05
0.839844,1.4149e-05,1.28502e-05,1.06245e-05,1.04092e-05,-647.838,-1.12938e-21,1.20686e-05
0.849609,1.44903e-05,1.3263e-05,1.06353e-05,1.0454e-05,-669.919,-1.69407e-21,1.22963e-05
0.859375,1.42279e-05,1.35674e-05,1.05126e-05,1.03629e-05,-669.919,-1.12938e-21,1.26341e-05
0.869141,1.39654e-05,1.36676e-05,1.03898e-05,1.05067e-05,-669.919,-5.64689e-22,1.29719e-05
0.878906,1.37029e-05,1.39688e-05,1.02671e-05,1.04675e-05,-669.919,0,1.33097e-05
0.888672,1.32234e-05,1.39307e-05,1.03616e-05,1.04795e-05,-490.325,0,1.35111e-05
0.898438,1.27438e-05,1.4052e-05,1.0456e-05,1.06849e-05,-310.73,0,1.37125e-05
0.908203,1.22643e-05,1.40824e-05,1.05505e-05,1.08237e-05,-131.136,0,1.39138e-05
0.917969,1.2044e-05,1.39307e-05,1.11356e-05,1.1163e-05,100.414,0,1.37958e-05
0.927734,1.18236e-05,1.38888e-05,1.17206e-05,1.16057e-05,331.964,0,1.36778e-05
0.9375,1.16033e-05,1.39928e-05,1.23057e-05,1.20996e-05,563.514,0,1.35598e-05
0.947266,1.18031e-05,1.40531e-05,1.32894e-05,1.26082e-05,540.768,0,1.32364e-05
0.957031,1.20029e-05,1.39485e-05,1.42731e-05,1.32809e-05,518.022,0,1.2913e-05
0.966797,1.22027e-05,1.40581e-05,1.52568e-05,1.38434e-05,495.276,0,1.25896e-05
0.976562,1.25449e-05,1.39878e-05,1.61028e-05,1.43241e-05,313.792,0,1.24002e-05
0.986328,1.2887e-05,1.41006e-05,1.69487e-05,1.47882e-05,132.308,0,1.22108e-05
0.996094,1.32292e-05,1.4223e-05,1.77947e-05,1.52385e-05,-49.176,0,1.20214e-05
1.00586,1.32837e-05,1.40379e-05,1.79265e-05,1.54793e-05,-127.798,0,1.22431e-05
1.01562,1.33383e-05,1.42066e-05,1.80584e-05,1.56741e-05,-206.42,0,1.24647e-05
1.02539,1.33929e-05,1.40183e-05,1.81902e-05,1.5726e-05,-285.042,0,1.26864e-05
1.03516,1.3154e-05,1.4093e-05,1.76268e-05,1.57755e-05,-123.235,-5.64689e-22,1.3258e-05
1.04492,1.29151e-05,1.4216e-05,1.70635e-05,1.57509e-05,38.5721,-1.12938e-21,1.38295e-05
1.05469,1.26763e-05,1.41665e-05,1.65001e-05,1.56981e-05,200.379,-1.69407e-21,1.44011e-05
1.06445,1.26198e-05,1.41735e-05,1.58492e-05,1.58402e-05,356.892,-1.12938e-21,1.49681e-05
1.07422,1.25633e-05,1.41861e-05,1.51983e-05,1.5728e-05,513.406,-5.64689e-22,1.55352e-05
1.08398,1.25068e-05,1.42453e-05,1.45475e-05,1.56062e-05,669.919,0,1.61023e-05
1.09375,1.30515e-05,1.44299e-05,1.4412e-05,1.5629e-05,669.919,0,1.63628e-05
1.10352,1.35962e-05,1.46484e-05,1.42765e-05,1.57242e-05,669.919,0,1.66233e-05
1.11328,1.41409e-05,1.47964e-05,1.4141e-05,1.56747e-05,669.919,0,1.68838e-05
1.12305,1.51927e-05,1.52224e-05,1.45621e-05,1.58314e-05,516.298,0,1.68731e-05
1.13281,1.62445e-05,1.55593e-05,1.49831e-05,1.57939e-05,362.677,0,1.68625e-05
1.14258,1.72963e-05,1.59111e-05,1.54041e-05,1.57116e-05,209.055,0,1.68518e-05
1.15234,1.81989e-05,1.64165e-05,1.5813e-05,1.57515e-05,-83.9361,1.12938e-21,1.68907e-05
1.16211,1.91016e-05,1.6778e-05,1.62219e-05,1.58561e-05,-376.927,2.25875e-21,1.69297e-05
1.17188,2.00042e-05,1.72427e-05,1.66308e-05,1.57743e-05,-669.919,3.38813e-21,1.69686e-05
1.18164,2.00618e-05,1.78383e-05,1.65261e-05,1.56633e-05,-669.919,2.25875e-21,1.73112e-05
1.19141,2.01193e-05,1.82839e-05,1.64213e-05,1.56981e-05,-669.919,1.12938e-21,1.76538e-05
1.20117,2.01769e-05,1.87184e-05,1.63165e-05,1.56665e-05,-669.919,0,1.79964e-05
1.21094,1.93972e-05,1.89155e-05,1.59066e-05,1.56038e-05,-669.919,0,1.85136e-05
1.2207,1.86175e-05,1.92592e-05,1.54968e-05,1.56926e-05,-669.919,0,1.90308e-05
1.23047,1.78379e-05,1.94083e-05,1.50869e-05,1.56932e-05,-669.919,0,1.9548e-05
1.24023,1.701e-05,1.94818e-05,1.51177e-05,1.58467e-05,-263.169,0,1.97821e-05
1.25,1.61822e-05,1.95967e-05,1.51484e-05,1.58326e-05,143.58,0,2.00161e-05
1.25977,1.53543e-05,1.95738e-05,1.51792e-05,1.60629e-05,550.33,0,2.02501e-05
1.26953,1.52785e-05,1.97057e-05,1.61671e-05,1.63424e-05,590.193,0,1.98992e-05
1.2793,1.52026e-05,1.9655e-05,1.7155e-05,1.67218e-05,630.056,0,1.95484e-05
1.28906,1.51267e-05,1.96942e-05,1.8143e-05,1.72834e-05,669.919,0,1.91975e-05
1.29883,1.5791e-05,1.96245e-05,1.96848e-05,1.77305e-05,669.912,0,1.85564e-05
1.30859,1.64553e-05,1.96245e-05,2.12266e-05,1.84034e-05,669.905,0,1.79153e-05
1.31836,1.71197e-05,1.96468e-05,2.27684e-05,1.88827e-05,669.898,0,1.72743e-05
1.32812,1.77151e-05,1.96611e-05,2.37506e-05,1.95683e-05,241.695,0,1.70159e-05
1.33789,1.83106e-05,1.96931e-05,2.47329e-05,2.00839e-05,-186.508,0,1.67574e-05
1.34766,1.89061e-05,1.96239e-05,2.57152e-05,2.03672e-05,-614.711,0,1.6499e-05
1.35742,1.87666e-05,1.98044e-05,2.53746e-05,2.07249e-05,-633.114,1.12938e-21,1.69892e-05
1.36719,1.86271e-05,1.96535e-05,2.50339e-05,2.07152e-05,-651.516,2.25875e-21,1.74794e-05
1.37695,1.84876e-05,1.97695e-05,2.46933e-05,2.09634e-05,-669.919,3.38813e-21,1.79696e-05
1.38672,1.78873e-05,1.96998e-05,2.33943e-05,2.09625e-05,-300.179,2.25875e-21,1.8893e-05
1.39648,1.7287e-05,1.97361e-05,2.20953e-05,2.08937e-05,69.5619,1.12938e-21,1.98164e-05
1.40625,1.66866e-05,1.96854e-05,2.07963e-05,2.10196e-05,439.302,0,2.07397e-05
1.41602,1.66262e-05,1.98021e-05,1.97925e-05,2.09748e-05,516.174,0,2.14013e-05
1.42578,1.65658e-05,1.97938e-05,1.87888e-05,2.0983e-05,593.047,0,2.20629e-05
1.43555,1.65054e-05,1.98064e-05,1.7785e-05,2.09156e-05,669.919,0,2.27245e-05
1.44531,1.76962e-05,2.00238e-05,1.80302e-05,2.099e-05,669.919,0,2.27111e-05
1.45508,1.8887e-05,2.02901e-05,1.82754e-05,2.09391e-05,669.919,0,2.26978e-05
1.46484,2.00778e-05,2.04952e-05,1.85206e-05,2.09733e-05,669.919,0,2.26844e-05
1.47461,2.19659e-05,2.08058e-05,1.95869e-05,2.09271e-05,355.645,0,2.23076e-05
1.48437,2.38539e-05,2.12479e-05,2.06531e-05,2.09892e-05,41.3709,0,2.19308e-05
1.49414,2.5742e-05,2.15807e-05,2.17194e-05,2.0896e-05,-272.903,0,2.15541e-05
1.50391,2.68309e-05,2.20137e-05,2.22547e-05,2.09766e-05,-405.242,0,2.15727e-05
1.51367,2.79198e-05,2.25319e-05,2.279e-05,2.09663e-05,-537.58,0,2.15913e-05
1.52344,2.90087e-05,2.30391e-05,2.33253e-05,2.09487e-05,-669.919,0,2.16099e-05
1.5332,2.83606e-05,2.34565e-05,2.26383e-05,2.0915e-05,-669.919,0,2.23514e-05
1.54297,2.77124e-05,2.39086e-05,2.19512e-05,2.10211e-05,-669.919,0,2.3093e-05
1.55273,2.70643e-05,2.43308e-05,2.12642e-05,2.09188e-05,-669.919,0,2.38346e-05
1.5625,2.52881e-05,2.45774e-05,2.01624e-05,2.10141e-05,-669.919,0,2.47333e-05
1.57227,2.35118e-05,2.48965e-05,1.90606e-05,2.09335e-05,-669.919,0,2.56319e-05
1.58203,2.17356e-05,2.5069e-05,1.79589e-05,2.10032e-05,-669.919,0,2.65306e-05
1.5918,2.05299e-05,2.52337e-05,1.80399e-05,2.10712e-05,-223.306,0,2.66707e-05
1.60156,1.93242e-05,2.52624e-05,1.81209e-05,2.11122e-05,223.306,0,2.68108e-05
1.61133,1.81185e-05,2.54455e-05,1.82019e-05,2.13398e-05,669.919,0,2.69509e-05
1.62109,1.86408e-05,2.53321e-05,2.01775e-05,2.14617e-05,669.919,0,2.60386e-05
1.63086,1.9163e-05,2.53562e-05,2.2153e-05,2.1818e-05,669.919,0,2.51263e-05
1.64062,1.96852e-05,2.54716e-05,2.41285e-05,2.2331e-05,669.919,0,2.4214e-05
1.65039,2.12282e-05,2.53556e-05,2.6727e-05,2.28472e-05,496.791,0,2.30461e-05
1.66016,2.27712e-05,2.52527e-05,2.93254e-05,2.33971e-05,323.663,0,2.18782e-05
1.66992,2.43142e-05,2.53301e-05,3.19239e-05,2.40152e-05,150.535,0,2.07104e-05
1.67969,2.49774e-05,2.52908e-05,3.29322e-05,2.45669e-05,-122.95,-1.12938e-21,2.05252e-05
1.68945,2.56405e-05,2.5282e-05,3.39405e-05,2.5106e-05,-396.434,-2.25875e-21,2.034e-05
1.69922,2.63037e-05,2.52688e-05,3.49488e-05,2.55334e-05,-669.919,-3.38813e-21,2.01548e-05
1.70898,2.51428e-05,2.51432e-05,3.34703e-05,2.58917e-05,-669.919,-1.12938e-21,2.13399e-05
1.71875,2.3982e-05,2.52231e-05,3.19919e-05,2.60394e-05,-669.919,1.12938e-21,2.2525e-05
1.72852,2.28211e-05,2.51944e-05,3.05135e-05,2.6139e-05,-669.919,3.38813e-21,2.371e-05
1.73828,2.10684e-05,2.52193e-05,2.80016e-05,2.62702e-05,-223.306,2.25875e-21,2.52776e-05
1.74805,1.93156e-05,2.51678e-05,2.54896e-05,2.61592e-05,223.306,1.12938e-21,2.68451e-05
1.75781,1.75629e-05,2.52313e-05,2.29777e-05,2.61255e-05,669.919,0,2.84127e-05
1.76758,1.74991e-05,2.52706e-05,2.19766e-05,2.61902e-05,669.919,0,2.89565e-05
1.77734,1.74352e-05,2.5275e-05,2.09755e-05,2.6127e-05,669.919,0,2.95002e-05
1.78711,1.73714e-05,2.53688e-05,1.99745e-05,2.61161e-05,669.919,0,3.0044e-05
1.79688,1.99042e-05,2.55615e-05,2.14885e-05,2.62037e-05,669.919,-1.12938e-21,2.92382e-05
1.80664,2.2437e-05,2.56986e-05,2.30025e-05,2.62576e-05,669.919,-2.25875e-21,2.84325e-05
1.81641,2.49698e-05,2.60048e-05,2.45165e-05,2.61967e-05,669.919,-3.38813e-21,2.76267e-05
1.82617,2.83256e-05,2.62863e-05,2.67882e-05,2.62125e-05,223.306,-2.25875e-21,2.66252e-05
1.83594,3.16814e-05,2.66027e-05,2.90599e-05,2.62348e-05,-223.306,-1.12938e-21,2.56238e-05
1.8457,3.50372e-05,2.70747e-05,3.13317e-05,2.61952e-05,-669.919,0,2.46224e-05
1.85547,3.57375e-05,2.74588e-05,3.16478e-05,2.61548e-05,-669.919,0,2.48883e-05
1.86523,3.64377e-05,2.79721e-05,3.19639e-05,2.61771e-05,-669.919,0,2.51543e-05
1.875,3.7138e-05,2.84083e-05,3.228e-05,2.62333e-05,-669.919,0,2.54202e-05
1.88477,3.54867e-05,2.87856e-05,2.99371e-05,2.62251e-05,-669.919,0,2.71249e-05
1.89453,3.38354e-05,2.94126e-05,2.75941e-05,2.62043e-05,-669.919,0,2.88296e-05
1.9043,3.21842e-05,2.97038e-05,2.52512e-05,2.61935e-05,-669.919,0,3.05344e-05
1.91406,2.88153e-05,3.00779e-05,2.27217e-05,2.61771e-05,-223.306,0,3.21362e-05
1.92383,2.54464e-05,3.03062e-05,2.01922e-05,2.62049e-05,223.306,0,3.3738e-05
1.93359,2.20775e-05,3.05446e-05,1.76627e-05,2.61999e-05,669.919,0,3.53398e-05
1.94336,2.10111e-05,3.05839e-05,1.82723e-05,2.63487e-05,669.919,0,3.50406e-05
1.95312,1.99448e-05,3.0726e-05,1.88819e-05,2.63417e-05,669.919,0,3.47415e-05
1.96289,1.88785e-05,3.07925e-05,1.94914e-05,2.64516e-05,669.919,0,3.44423e-05
1.97266,2.13253e-05,3.07456e-05,2.36167e-05,2.67293e-05,669.919,-1.12938e-21,3.22477e-05
1.98242,2.37721e-05,3.08361e-05,2.7742e-05,2.70141e-05,669.919,-2.25875e-21,3.00532e-05
1.99219,2.6219e-05,3.08344e-05,3.18672e-05,2.752e-05,669.919,-3.38813e-21,2.78586e-05
2.00195,2.95314e-05,3.08367e-05,3.38343e-05,2.79234e-05,223.306,-2.25875e-21,2.58855e-05
2.01172,3.28439e-05,3.08065e-05,3.58013e-05,2.85917e-05,-223.306,-1.12938e-21,2.39124e-05
2.02148,3.61563e-05,3.07875e-05,3.77684e-05,2.91287e-05,-669.919,0,2.19392e-05
2.03125,3.64835e-05,3.07919e-05,3.77684e-05,2.96754e-05,-669.919,0,2.23556e-05
2.04102,3.68108e-05,3.08786e-05,3.77684e-05,3.01764e-05,-669.919,0,2.27719e-05
2.05078,3.7138e-05,3.08845e-05,3.77684e-05,3.08212e-05,-669.919,0,2.31883e-05
2.06055,3.37176e-05,3.08666e-05,3.6282e-05,3.10887e-05,-669.919,0,2.58873e-05
2.07031,3.02971e-05,3.09483e-05,3.47957e-05,3.12671e-05,-669.919,0,2.85864e-05
2.08008,2.68767e-05,3.09205e-05,3.33093e-05,3.14045e-05,-669.919,0,3.12855e-05
2.08984,2.68767e-05,3.0927e-05,3.33093e-05,3.14736e-05,-669.919,0,3.12855e-05


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_d_DS_4.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-664.5832469037053, LMmax=664.5832469037053,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-5.61954e-22,0,-5.89651e-25,-1.3125e-07,-2.09446e-14,5.87747e-39,3.16039e-23
0.00976562,3.48521e-08,-3.95507e-08,3.65699e-11,2.92969e-08,1.29897,-8.27181e-25,-1.96006e-09
0.0195312,6.97043e-08,-2.10939e-08,7.31399e-11,8.20313e-09,2.59795,-1.65436e-24,-3.92012e-09
0.0292969,1.04556e-07,1.05176e-07,1.0971e-10,-7.91016e-08,3.89692,-2.48154e-24,-5.88018e-09
0.0390625,1.39409e-07,1.54687e-07,1.4628e-10,-5.12695e-08,5.19589,-3.30872e-24,-7.84024e-09
0.0488281,2.66818e-07,1.91894e-07,-1.52533e-10,-4.36523e-08,-8.01578,4.1359e-24,9.24326e-09
0.0585938,3.94227e-07,4.29785e-07,-4.51345e-10,-4.39454e-09,-21.2274,1.15805e-23,2.63268e-08
0.0683594,5.21637e-07,5.76855e-07,-7.50157e-10,-7.23633e-08,-34.4391,1.90252e-23,4.34103e-08
0.078125,6.49046e-07,7.3916e-07,-1.04897e-09,-7.23633e-08,-47.6508,2.64698e-23,6.04938e-08
0.0878906,8.46922e-07,9.1875e-07,-3.7569e-09,-2.60742e-08,-100.967,1.98523e-23,1.67543e-07
0.0976562,1.0448e-06,1.14521e-06,-6.46483e-09,3.31055e-08,-154.283,1.32349e-23,2.74591e-07
0.107422,1.24267e-06,1.39805e-06,-9.17276e-09,-4.48242e-08,-207.599,6.61744e-24,3.8164e-07
0.117187,1.44055e-06,1.56299e-06,-1.18807e-08,-5.83008e-08,-260.915,0,4.88689e-07
0.126953,1.58736e-06,1.82051e-06,-1.64784e-08,-3.7207e-08,-316.805,1.05879e-22,7.11602e-07
0.136719,1.73417e-06,2.06631e-06,-2.10762e-08,-5.56641e-08,-372.695,2.11758e-22,9.34515e-07
0.146484,1.88098e-06,2.21602e-06,-2.5674e-08,5.5957e-08,-428.585,3.17637e-22,1.15743e-06
0.15625,2.0278e-06,2.42842e-06,-3.02717e-08,-8.73047e-08,-484.475,4.23516e-22,1.38034e-06
0.166016,2.03629e-06,2.6042e-06,2.8066e-08,-4.04297e-08,-469.157,3.17637e-22,1.60675e-06
0.175781,2.04478e-06,2.63965e-06,8.64038e-08,5.15625e-08,-453.84,2.11758e-22,1.83317e-06
0.185547,2.05328e-06,2.65928e-06,1.44741e-07,-4.10156e-08,-438.522,1.05879e-22,2.05958e-06
0.195313,2.06177e-06,2.7e-06,2.03079e-07,1.7373e-07,-423.204,0,2.286e-06
0.205078,2.01587e-06,2.66514e-06,4.76904e-07,4.16016e-07,-340.202,0,2.37261e-06
0.214844,1.96996e-06,2.67891e-06,7.5073e-07,7.30664e-07,-257.2,0,2.45922e-06
0.224609,1.92406e-06,2.77471e-06,1.02455e-06,1.15488e-06,-174.197,0,2.54583e-06
0.234375,1.87816e-06,2.69736e-06,1.29838e-06,1.68486e-06,-91.195,0,2.63245e-06
0.244141,1.89643e-06,2.64346e-06,1.80228e-06,2.23213e-06,-39.0336,0,2.59033e-06
0.253906,1.91471e-06,2.7082e-06,2.30619e-06,2.9499e-06,13.1278,0,2.54822e-06
0.263672,1.93299e-06,2.75449e-06,2.81009e-06,3.46436e-06,65.2892,0,2.50611e-06
0.273438,1.95127e-06,2.66748e-06,3.31399e-06,4.02656e-06,117.451,0,2.464e-06
0.283203,2.0164e-06,2.71641e-06,3.76838e-06,4.42295e-06,109.067,0,2.47196e-06
0.292969,2.08153e-06,2.72344e-06,4.22277e-06,4.73613e-06,100.683,0,2.47992e-06
0.302734,2.14666e-06,2.75127e-06,4.67717e-06,4.92393e-06,92.2988,0,2.48789e-06
0.3125,2.21179e-06,2.79492e-06,5.13156e-06,5.06221e-06,83.9148,0,2.49585e-06
0.322266,2.29584e-06,2.79492e-06,5.24893e-06,5.17266e-06,118.908,0,2.67138e-06
0.332031,2.37989e-06,2.77588e-06,5.36631e-06,5.12871e-06,153.902,0,2.8469e-06
0.341797,2.46394e-06,2.7457e-06,5.48368e-06,5.11787e-06,188.895,0,3.02243e-06
0.351562,2.548e-06,2.77852e-06,5.60106e-06,5.16621e-06,223.889,0,3.19796e-06
0.361328,2.76603e-06,2.78672e-06,5.46927e-06,5.09385e-06,293.845,0,3.4712e-06
0.371094,2.98407e-06,2.83828e-06,5.33748e-06,5.13076e-06,363.8,0,3.74445e-06
0.380859,3.20211e-06,3.029e-06,5.20569e-06,5.11494e-06,433.756,0,4.01769e-06
0.390625,3.42014e-06,3.0835e-06,5.0739e-06,5.18965e-06,503.712,0,4.29094e-06
0.400391,3.91921e-06,3.36182e-06,5.00828e-06,5.16797e-06,470.277,0,4.53015e-06
0.410156,4.41827e-06,3.7207e-06,4.94266e-06,5.07803e-06,436.843,0,4.76936e-06
0.419922,4.91733e-06,4.01455e-06,4.87704e-06,5.1624e-06,403.409,0,5.00857e-06
0.429687,5.41639e-06,4.49824e-06,4.81142e-06,5.09326e-06,369.974,0,5.24778e-06
0.439453,6.0019e-06,4.85273e-06,4.85903e-06,5.19346e-06,203.514,0,5.43622e-06
0.449219,6.58741e-06,5.34111e-06,4.90664e-06,5.1999e-06,37.0537,0,5.62466e-06
0.458984,7.17292e-06,5.86465e-06,4.95426e-06,5.13897e-06,-129.407,0,5.81309e-06
0.46875,7.75842e-06,6.346e-06,5.00187e-06,5.13838e-06,-295.867,0,6.00153e-06
0.478516,7.98728e-06,6.83701e-06,5.02069e-06,5.21748e-06,-391.437,0,6.24679e-06
0.488281,8.21613e-06,7.23398e-06,5.03951e-06,5.1917e-06,-487.007,0,6.49205e-06
0.498047,8.44498e-06,7.53252e-06,5.05834e-06,5.20869e-06,-582.576,0,6.73731e-06
0.507812,8.67383e-06,7.93506e-06,5.07716e-06,5.21045e-06,-678.146,0,6.98257e-06
0.517578,8.46724e-06,8.17353e-06,5.1522e-06,5.1167e-06,-632.348,0,7.22814e-06
0.527344,8.26065e-06,8.30684e-06,5.22724e-06,5.18701e-06,-586.549,0,7.47372e-06
0.537109,8.05406e-06,8.37275e-06,5.30228e-06,5.20488e-06,-540.75,0,7.71929e-06
0.546875,7.84747e-06,8.46973e-06,5.37733e-06,5.3373e-06,-494.952,0,7.96487e-06
0.556641,7.60709e-06,8.42842e-06,5.77979e-06,5.61768e-06,-338.511,0,7.99354e-06
0.566406,7.36671e-06,8.47559e-06,6.18225e-06,5.87637e-06,-182.07,0,8.02222e-06
0.576172,7.12634e-06,8.37275e-06,6.58471e-06,6.28418e-06,-25.6284,0,8.0509e-06
0.585937,6.88596e-06,8.44512e-06,6.98718e-06,6.78252e-06,130.813,0,8.07957e-06
0.595703,6.90962e-06,8.44805e-06,7.70464e-06,7.36523e-06,161.875,0,7.93852e-06
0.605469,6.93327e-06,8.34229e-06,8.42211e-06,7.97227e-06,192.938,0,7.79746e-06
0.615234,6.95692e-06,8.48057e-06,9.13958e-06,8.56641e-06,224,0,7.65641e-06
0.625,6.98058e-06,8.31826e-06,9.85704e-06,9.04453e-06,255.062,0,7.51535e-06
0.634766,7.05595e-06,8.42022e-06,1.03577e-05,9.62461e-06,202.789,0,7.52701e-06
0.644531,7.13133e-06,8.41465e-06,1.08583e-05,9.88857e-06,150.516,0,7.53867e-06
0.654297,7.20671e-06,8.35049e-06,1.1359e-05,1.01807e-05,98.2425,0,7.55033e-06
0.664062,7.28208e-06,8.38535e-06,1.18596e-05,1.02885e-05,45.9693,0,7.56199e-06
0.673828,7.22763e-06,8.41523e-06,1.1751e-05,1.04174e-05,98.0562,0,7.87662e-06
0.683594,7.17317e-06,8.41523e-06,1.16423e-05,1.03787e-05,150.143,0,8.19126e-06
0.693359,7.11871e-06,8.47676e-06,1.15337e-05,1.04839e-05,202.23,0,8.50589e-06
0.703125,7.06425e-06,8.43281e-06,1.14251e-05,1.03406e-05,254.317,0,8.82053e-06
0.712891,7.19745e-06,8.46855e-06,1.1073e-05,1.03521e-05,360.274,-4.23516e-22,9.21366e-06
0.722656,7.33064e-06,8.56992e-06,1.07208e-05,1.04452e-05,466.232,-8.47033e-22,9.6068e-06
0.732422,7.46383e-06,8.5749e-06,1.03687e-05,1.03081e-05,572.189,-1.27055e-21,9.99994e-06
0.742187,7.59703e-06,8.68477e-06,1.00166e-05,1.04648e-05,678.146,-1.69407e-21,1.03931e-05
0.751953,8.24233e-06,9.03926e-06,9.97812e-06,1.03271e-05,636.996,-1.27055e-21,1.05959e-05
0.761719,8.88763e-06,9.25986e-06,9.93965e-06,1.04115e-05,595.845,-8.47033e-22,1.07987e-05
0.771484,9.53294e-06,9.67324e-06,9.90119e-06,1.03597e-05,554.695,-4.23516e-22,1.10014e-05
0.78125,1.01782e-05,1.00799e-05,9.86272e-06,1.03781e-05,513.544,0,1.12042e-05
0.791016,1.10037e-05,1.04235e-05,1.00447e-05,1.04218e-05,230.513,0,1.13019e-05
0.800781,1.18291e-05,1.09594e-05,1.02266e-05,1.03418e-05,-52.5185,0,1.13996e-05
0.810547,1.26545e-05,1.13716e-05,1.04085e-05,1.0435e-05,-335.55,0,1.14973e-05
0.820313,1.34799e-05,1.1908e-05,1.05904e-05,1.04364e-05,-618.581,0,1.1595e-05
0.830078,1.37088e-05,1.24195e-05,1.05683e-05,1.03837e-05,-633.473,4.23516e-22,1.18505e-05
0.839844,1.39377e-05,1.28502e-05,1.05461e-05,1.04092e-05,-648.364,8.47033e-22,1.21059e-05
0.849609,1.41666e-05,1.3263e-05,1.05239e-05,1.0454e-05,-663.255,1.27055e-21,1.23614e-05
0.859375,1.43955e-05,1.35674e-05,1.05017e-05,1.03629e-05,-678.146,1.69407e-21,1.26169e-05
0.869141,1.39672e-05,1.36676e-05,1.04464e-05,1.05067e-05,-611.407,1.27055e-21,1.29117e-05
0.878906,1.35388e-05,1.39688e-05,1.0391e-05,1.04675e-05,-544.668,8.47033e-22,1.32064e-05
0.888672,1.31104e-05,1.39307e-05,1.03357e-05,1.04795e-05,-477.929,4.23516e-22,1.35012e-05
0.898438,1.26821e-05,1.4052e-05,1.02803e-05,1.06849e-05,-411.189,0,1.3796e-05
0.908203,1.24137e-05,1.40824e-05,1.07876e-05,1.08237e-05,-168.8,0,1.37336e-05
0.917969,1.21453e-05,1.39307e-05,1.12948e-05,1.1163e-05,73.5892,0,1.36711e-05
0.927734,1.1877e-05,1.38888e-05,1.18021e-05,1.16057e-05,315.979,0,1.36087e-05
0.9375,1.16086e-05,1.39928e-05,1.23094e-05,1.20996e-05,558.368,0,1.35463e-05
0.947266,1.18641e-05,1.40531e-05,1.33002e-05,1.26082e-05,500.292,0,1.32248e-05
0.957031,1.21195e-05,1.39485e-05,1.4291e-05,1.32809e-05,442.216,0,1.29033e-05
0.966797,1.2375e-05,1.40581e-05,1.52818e-05,1.38434e-05,384.14,0,1.25818e-05
0.976562,1.26304e-05,1.39878e-05,1.62726e-05,1.43241e-05,326.064,0,1.22603e-05
0.986328,1.28391e-05,1.41006e-05,1.67807e-05,1.47882e-05,169.898,0,1.22713e-05
0.996094,1.30478e-05,1.4223e-05,1.72888e-05,1.52385e-05,13.7323,0,1.22822e-05
1.00586,1.32564e-05,1.40379e-05,1.77969e-05,1.54793e-05,-142.434,0,1.22932e-05
1.01562,1.34651e-05,1.42066e-05,1.83049e-05,1.56741e-05,-298.6,0,1.23041e-05
1.02539,1.32693e-05,1.40183e-05,1.7836e-05,1.5726e-05,-168.567,-4.23516e-22,1.28297e-05
1.03516,1.30734e-05,1.4093e-05,1.7367e-05,1.57755e-05,-38.5341,-8.47033e-22,1.33553e-05
1.04492,1.28775e-05,1.4216e-05,1.6898e-05,1.57509e-05,91.4987,-1.27055e-21,1.38809e-05
1.05469,1.26817e-05,1.41665e-05,1.64291e-05,1.56981e-05,221.531,-1.69407e-21,1.44065e-05
1.06445,1.2722e-05,1.41735e-05,1.58536e-05,1.58402e-05,335.685,-1.27055e-21,1.49256e-05
1.07422,1.27623e-05,1.41861e-05,1.52781e-05,1.5728e-05,449.839,-8.47033e-22,1.54446e-05
1.08398,1.28026e-05,1.42453e-05,1.47027e-05,1.56062e-05,563.992,-4.23516e-22,1.59636e-05
1.09375,1.2843e-05,1.44299e-05,1.41272e-05,1.5629e-05,678.146,0,1.64827e-05
1.10352,1.36993e-05,1.46484e-05,1.43202e-05,1.57242e-05,663.896,0,1.65805e-05
1.11328,1.45556e-05,1.47964e-05,1.45132e-05,1.56747e-05,649.646,0,1.66784e-05
1.12305,1.5412e-05,1.52224e-05,1.47062e-05,1.58314e-05,635.396,0,1.67762e-05
1.13281,1.62683e-05,1.55593e-05,1.48992e-05,1.57939e-05,621.146,0,1.68741e-05
1.14258,1.72151e-05,1.59111e-05,1.53304e-05,1.57116e-05,296.323,0,1.68874e-05
1.15234,1.81619e-05,1.64165e-05,1.57616e-05,1.57515e-05,-28.4999,0,1.69006e-05
1.16211,1.91087e-05,1.6778e-05,1.61928e-05,1.58561e-05,-353.323,0,1.69139e-05
1.17188,2.00555e-05,1.72427e-05,1.6624e-05,1.57743e-05,-678.146,0,1.69272e-05
1.18164,1.99243e-05,1.78383e-05,1.64304e-05,1.56633e-05,-678.146,0,1.73242e-05
1.19141,1.97931e-05,1.82839e-05,1.62369e-05,1.56981e-05,-678.146,0,1.77213e-05
1.20117,1.96618e-05,1.87184e-05,1.60433e-05,1.56665e-05,-678.146,0,1.81183e-05
1.21094,1.95306e-05,1.89155e-05,1.58498e-05,1.56038e-05,-678.146,0,1.85154e-05
1.2207,1.86362e-05,1.92592e-05,1.55874e-05,1.56926e-05,-486.725,0,1.89341e-05
1.23047,1.77418e-05,1.94083e-05,1.53251e-05,1.56932e-05,-295.304,0,1.93529e-05
1.24023,1.68475e-05,1.94818e-05,1.50628e-05,1.58467e-05,-103.882,0,1.97717e-05
1.25,1.59531e-05,1.95967e-05,1.48004e-05,1.58326e-05,87.539,0,2.01905e-05
1.25977,1.57605e-05,1.95738e-05,1.56474e-05,1.60629e-05,235.191,0,1.99284e-05
1.26953,1.55678e-05,1.97057e-05,1.64944e-05,1.63424e-05,382.843,0,1.96663e-05
1.2793,1.53752e-05,1.9655e-05,1.73414e-05,1.67218e-05,530.494,0,1.94042e-05
1.28906,1.51826e-05,1.96942e-05,1.81884e-05,1.72834e-05,678.146,0,1.91421e-05
1.29883,1.58784e-05,1.96245e-05,1.96805e-05,1.77305e-05,551.606,0,1.854e-05
1.30859,1.65743e-05,1.96245e-05,2.11727e-05,1.84034e-05,425.066,0,1.7938e-05
1.31836,1.72701e-05,1.96468e-05,2.26649e-05,1.88827e-05,298.525,0,1.73359e-05
1.32812,1.7966e-05,1.96611e-05,2.4157e-05,1.95683e-05,171.985,0,1.67339e-05
1.33789,1.8194e-05,1.96931e-05,2.44717e-05,2.00839e-05,-40.5477,0,1.68582e-05
1.34766,1.8422e-05,1.96239e-05,2.47864e-05,2.03672e-05,-253.081,0,1.69826e-05
1.35742,1.865e-05,1.98044e-05,2.51011e-05,2.07249e-05,-465.613,0,1.71069e-05
1.36719,1.8878e-05,1.96535e-05,2.54158e-05,2.07152e-05,-678.146,0,1.72313e-05
1.37695,1.83074e-05,1.97695e-05,2.42144e-05,2.09634e-05,-385.481,0,1.81205e-05
1.38672,1.77367e-05,1.96998e-05,2.3013e-05,2.09625e-05,-92.8152,0,1.90096e-05
1.39648,1.71661e-05,1.97361e-05,2.18116e-05,2.08937e-05,199.85,0,1.98988e-05
1.40625,1.65954e-05,1.96854e-05,2.06103e-05,2.10196e-05,492.516,0,2.0788e-05
1.41602,1.67882e-05,1.98021e-05,1.98434e-05,2.09748e-05,538.923,0,2.13214e-05
1.42578,1.69811e-05,1.97938e-05,1.90766e-05,2.0983e-05,585.331,0,2.18548e-05
1.43555,1.71739e-05,1.98064e-05,1.83098e-05,2.09156e-05,631.739,0,2.23882e-05
1.44531,1.73667e-05,2.00238e-05,1.75429e-05,2.099e-05,678.146,0,2.29216e-05
1.45508,1.90447e-05,2.02901e-05,1.83288e-05,2.09391e-05,642.04,0,2.26485e-05
1.46484,2.07226e-05,2.04952e-05,1.91146e-05,2.09733e-05,605.934,0,2.23754e-05
1.47461,2.24005e-05,2.08058e-05,1.99004e-05,2.09271e-05,569.828,0,2.21023e-05
1.48437,2.40784e-05,2.12479e-05,2.06862e-05,2.09892e-05,533.722,0,2.18292e-05
1.49414,2.53279e-05,2.15807e-05,2.13466e-05,2.0896e-05,230.755,0,2.17646e-05
1.50391,2.65773e-05,2.20137e-05,2.2007e-05,2.09766e-05,-72.2121,0,2.17e-05
1.51367,2.78268e-05,2.25319e-05,2.26675e-05,2.09663e-05,-375.179,0,2.16354e-05
1.52344,2.90762e-05,2.30391e-05,2.33279e-05,2.09487e-05,-678.146,0,2.15708e-05
1.5332,2.81214e-05,2.34565e-05,2.24653e-05,2.0915e-05,-678.146,8.47033e-22,2.23918e-05
1.54297,2.71666e-05,2.39086e-05,2.16028e-05,2.10211e-05,-678.146,1.69407e-21,2.32127e-05
1.55273,2.62118e-05,2.43308e-05,2.07403e-05,2.09188e-05,-678.146,2.5411e-21,2.40337e-05
1.5625,2.52569e-05,2.45774e-05,1.98778e-05,2.10141e-05,-678.146,3.38813e-21,2.48547e-05
1.57227,2.36172e-05,2.48965e-05,1.92569e-05,2.09335e-05,-339.073,2.5411e-21,2.54401e-05
1.58203,2.19775e-05,2.5069e-05,1.8636e-05,2.10032e-05,-2.35104e-10,1.69407e-21,2.60256e-05
1.5918,2.03378e-05,2.52337e-05,1.80151e-05,2.10712e-05,339.073,8.47033e-22,2.66111e-05
1.60156,1.8698e-05,2.52624e-05,1.73942e-05,2.11122e-05,678.146,0,2.71966e-05
1.61133,1.89945e-05,2.54455e-05,1.91219e-05,2.13398e-05,678.146,0,2.64151e-05
1.62109,1.9291e-05,2.53321e-05,2.08496e-05,2.14617e-05,678.146,0,2.56337e-05
1.63086,1.95874e-05,2.53562e-05,2.25774e-05,2.1818e-05,678.146,0,2.48523e-05
1.64062,1.98839e-05,2.54716e-05,2.43051e-05,2.2331e-05,678.146,0,2.40708e-05
1.65039,2.13383e-05,2.53556e-05,2.66947e-05,2.28472e-05,339.073,0,2.30358e-05
1.66016,2.27927e-05,2.52527e-05,2.90844e-05,2.33971e-05,-2.35218e-10,0,2.20007e-05
1.66992,2.42472e-05,2.53301e-05,3.1474e-05,2.40152e-05,-339.073,0,2.09657e-05
1.67969,2.57016e-05,2.52908e-05,3.38636e-05,2.45669e-05,-678.146,0,1.99306e-05
1.68945,2.53635e-05,2.5282e-05,3.3514e-05,2.5106e-05,-678.146,0,2.05071e-05
1.69922,2.50255e-05,2.52688e-05,3.31644e-05,2.55334e-05,-678.146,0,2.10836e-05
1.70898,2.46874e-05,2.51432e-05,3.28148e-05,2.58917e-05,-678.146,0,2.166e-05
1.71875,2.43493e-05,2.52231e-05,3.24652e-05,2.60394e-05,-678.146,0,2.22365e-05
1.72852,2.25996e-05,2.51944e-05,3.00071e-05,2.6139e-05,-339.073,0,2.38068e-05
1.73828,2.08498e-05,2.52193e-05,2.7549e-05,2.62702e-05,2.3897e-10,0,2.53772e-05
1.74805,1.91001e-05,2.51678e-05,2.50909e-05,2.61592e-05,339.073,0,2.69475e-05
1.75781,1.73503e-05,2.52313e-05,2.26327e-05,2.61255e-05,678.146,0,2.85179e-05
1.76758,1.78526e-05,2.52706e-05,2.2171e-05,2.61902e-05,678.146,0,2.87711e-05
1.77734,1.8355e-05,2.5275e-05,2.17092e-05,2.6127e-05,678.146,0,2.90244e-05
1.78711,1.88573e-05,2.53688e-05,2.12474e-05,2.61161e-05,678.146,0,2.92777e-05
1.79688,1.93596e-05,2.55615e-05,2.07857e-05,2.62037e-05,678.146,0,2.95309e-05
1.80664,2.26307e-05,2.56986e-05,2.29968e-05,2.62576e-05,480.5,0,2.84422e-05
1.81641,2.59018e-05,2.60048e-05,2.52078e-05,2.61967e-05,282.854,0,2.73534e-05
1.82617,2.91728e-05,2.62863e-05,2.74189e-05,2.62125e-05,85.2079,0,2.62646e-05
1.83594,3.24439e-05,2.66027e-05,2.963e-05,2.62348e-05,-112.438,0,2.51758e-05
1.8457,3.36174e-05,2.70747e-05,3.02657e-05,2.61952e-05,-253.865,0,2.52331e-05
1.85547,3.4791e-05,2.74588e-05,3.09013e-05,2.61548e-05,-395.292,0,2.52905e-05
1.86523,3.59645e-05,2.79721e-05,3.15369e-05,2.61771e-05,-536.719,0,2.53478e-05
1.875,3.7138e-05,2.84083e-05,3.21725e-05,2.62333e-05,-678.146,0,2.54052e-05
1.88477,3.48995e-05,2.87856e-05,2.957e-05,2.62251e-05,-678.146,0,2.7221e-05
1.89453,3.2661e-05,2.94126e-05,2.69675e-05,2.62043e-05,-678.146,0,2.90368e-05
1.9043,3.04224e-05,2.97038e-05,2.43649e-05,2.61935e-05,-678.146,0,3.08526e-05
1.91406,2.81839e-05,3.00779e-05,2.17624e-05,2.61771e-05,-678.146,0,3.26685e-05
1.92383,2.57866e-05,3.03062e-05,2.06798e-05,2.62049e-05,-339.073,0,3.33759e-05
1.93359,2.33892e-05,3.05446e-05,1.95971e-05,2.61999e-05,-2.39083e-10,0,3.40833e-05
1.94336,2.09919e-05,3.05839e-05,1.85145e-05,2.63487e-05,339.073,0,3.47907e-05
1.95312,1.85945e-05,3.0726e-05,1.74319e-05,2.63417e-05,678.146,0,3.54981e-05
1.96289,2.06267e-05,3.07925e-05,2.1167e-05,2.64516e-05,678.146,0,3.35088e-05
1.97266,2.2659e-05,3.07456e-05,2.4902e-05,2.67293e-05,678.146,0,3.15195e-05
1.98242,2.46912e-05,3.08361e-05,2.86371e-05,2.70141e-05,678.146,0,2.95303e-05
1.99219,2.67234e-05,3.08344e-05,3.23722e-05,2.752e-05,678.146,0,2.7541e-05
2.00195,2.93271e-05,3.08367e-05,3.37212e-05,2.79234e-05,339.073,0,2.59533e-05
2.01172,3.19307e-05,3.08065e-05,3.50703e-05,2.85917e-05,-2.42949e-10,0,2.43657e-05
2.02148,3.45344e-05,3.07875e-05,3.64193e-05,2.91287e-05,-339.073,0,2.27781e-05
2.03125,3.7138e-05,3.07919e-05,3.77684e-05,2.96754e-05,-678.146,0,2.11905e-05
2.04102,3.55016e-05,3.08786e-05,3.77368e-05,3.01764e-05,-678.146,0,2.30066e-05
2.05078,3.38653e-05,3.08845e-05,3.77052e-05,3.08212e-05,-678.146,0,2.48226e-05
2.06055,3.22289e-05,3.08666e-05,3.76736e-05,3.10887e-05,-678.146,0,2.66387e-05
2.07031,3.05926e-05,3.09483e-05,3.76421e-05,3.12671e-05,-678.146,0,2.84548e-05
2.08008,3.05926e-05,3.09205e-05,3.76421e-05,3.14045e-05,-678.146,0,2.84548e-05
2.08984,3.05926e-05,3.0927e-05,3.76421e-05,3.14736e-05,-678.146,0,2.84548e-05


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_d_DS_5.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-601.7808746922491, LMmax=601.7808746922491,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,9.84186e-22,0,-2.49386e-24,-1.3125e-07,3.60273e-14,0,-6.29679e-23
0.00976562,4.85269e-08,-3.95507e-08,-1.22964e-10,2.92969e-08,1.77639,-6.61744e-25,-3.10474e-09
0.0195312,9.70538e-08,-2.10939e-08,-2.45927e-10,8.20313e-09,3.55277,-1.32349e-24,-6.20947e-09
0.0292969,1.45581e-07,1.05176e-07,-3.68891e-10,-7.91016e-08,5.32916,-1.98523e-24,-9.31421e-09
0.0390625,1.94108e-07,1.54687e-07,-4.91855e-10,-5.12695e-08,7.10554,-2.64698e-24,-1.24189e-08
0.0488281,2.42634e-07,1.91894e-07,-6.14818e-10,-4.36523e-08,8.88193,-3.30872e-24,-1.55237e-08
0.0585938,4.0753e-07,4.29785e-07,1.8962e-09,-4.39454e-09,-19.1194,-7.94093e-24,2.8644e-08
0.0683594,5.72426e-07,5.76855e-07,4.40722e-09,-7.23633e-08,-47.1208,-1.25731e-23,7.28117e-08
0.078125,7.37322e-07,7.3916e-07,6.91824e-09,-7.23633e-08,-75.1222,-1.72054e-23,1.16979e-07
0.0878906,9.02218e-07,9.1875e-07,9.42926e-09,-2.60742e-08,-103.124,-2.18376e-23,1.61147e-07
0.0976562,1.06711e-06,1.14521e-06,1.19403e-08,3.31055e-08,-131.125,-2.64698e-23,2.05315e-07
0.107422,1.24492e-06,1.39805e-06,3.10081e-09,-4.48242e-08,-197.314,6.35275e-23,3.9158e-07
0.117187,1.42272e-06,1.56299e-06,-5.73867e-09,-5.83008e-08,-263.504,1.53525e-22,5.77846e-07
0.126953,1.60052e-06,1.82051e-06,-1.45781e-08,-3.7207e-08,-329.693,2.43522e-22,7.64111e-07
0.136719,1.77833e-06,2.06631e-06,-2.34176e-08,-5.56641e-08,-395.883,3.33519e-22,9.50377e-07
0.146484,1.95613e-06,2.21602e-06,-3.22571e-08,5.5957e-08,-462.072,4.23516e-22,1.13664e-06
0.15625,1.97232e-06,2.42842e-06,4.75483e-09,-8.73047e-08,-455.389,3.38813e-22,1.37192e-06
0.166016,1.98852e-06,2.6042e-06,4.17667e-08,-4.04297e-08,-448.705,2.5411e-22,1.60719e-06
0.175781,2.00471e-06,2.63965e-06,7.87787e-08,5.15625e-08,-442.022,1.69407e-22,1.84246e-06
0.185547,2.02091e-06,2.65928e-06,1.15791e-07,-4.10156e-08,-435.338,8.47033e-23,2.07774e-06
0.195313,2.0371e-06,2.7e-06,1.52803e-07,1.7373e-07,-428.654,0,2.31301e-06
0.205078,1.99266e-06,2.66514e-06,4.67566e-07,4.16016e-07,-340.31,0,2.37398e-06
0.214844,1.94821e-06,2.67891e-06,7.82329e-07,7.30664e-07,-251.966,0,2.43495e-06
0.224609,1.90376e-06,2.77471e-06,1.09709e-06,1.15488e-06,-163.622,0,2.49592e-06
0.234375,1.85932e-06,2.69736e-06,1.41186e-06,1.68486e-06,-75.2774,0,2.55688e-06
0.244141,1.81487e-06,2.64346e-06,1.72662e-06,2.23213e-06,13.0669,0,2.61785e-06
0.253906,1.87083e-06,2.7082e-06,2.26618e-06,2.9499e-06,29.3655,0,2.56848e-06
0.263672,1.92679e-06,2.75449e-06,2.80574e-06,3.46436e-06,45.664,0,2.51911e-06
0.273438,1.98275e-06,2.66748e-06,3.34531e-06,4.02656e-06,61.9625,0,2.46973e-06
0.283203,2.03871e-06,2.71641e-06,3.88487e-06,4.42295e-06,78.2611,0,2.42036e-06
0.292969,2.09466e-06,2.72344e-06,4.42443e-06,4.73613e-06,94.5596,0,2.37099e-06
0.302734,2.15692e-06,2.75127e-06,4.6634e-06,4.92393e-06,100.821,8.47033e-23,2.48902e-06
0.3125,2.21918e-06,2.79492e-06,4.90237e-06,5.06221e-06,107.083,1.69407e-22,2.60706e-06
0.322266,2.28144e-06,2.79492e-06,5.14134e-06,5.17266e-06,113.344,2.5411e-22,2.72509e-06
0.332031,2.34369e-06,2.77588e-06,5.38031e-06,5.12871e-06,119.606,3.38813e-22,2.84313e-06
0.341797,2.40595e-06,2.7457e-06,5.61928e-06,5.11787e-06,125.867,4.23516e-22,2.96116e-06
0.351562,2.57876e-06,2.77852e-06,5.4955e-06,5.16621e-06,212.855,3.38813e-22,3.23887e-06
0.361328,2.75157e-06,2.78672e-06,5.37173e-06,5.09385e-06,299.842,2.5411e-22,3.51658e-06
0.371094,2.92439e-06,2.83828e-06,5.24795e-06,5.13076e-06,386.829,1.69407e-22,3.7943e-06
0.380859,3.0972e-06,3.029e-06,5.12418e-06,5.11494e-06,473.817,8.47033e-23,4.07201e-06
0.390625,3.27001e-06,3.0835e-06,5.0004e-06,5.18965e-06,560.804,0,4.34972e-06
0.400391,3.83419e-06,3.36182e-06,4.98329e-06,5.16797e-06,504.523,0,4.55702e-06
0.410156,4.39837e-06,3.7207e-06,4.96617e-06,5.07803e-06,448.241,0,4.76432e-06
0.419922,4.96255e-06,4.01455e-06,4.94905e-06,5.1624e-06,391.96,0,4.97161e-06
0.429687,5.52673e-06,4.49824e-06,4.93193e-06,5.09326e-06,335.679,0,5.17891e-06
0.439453,6.09091e-06,4.85273e-06,4.91482e-06,5.19346e-06,279.397,0,5.38621e-06
0.449219,6.60276e-06,5.34111e-06,4.96795e-06,5.1999e-06,100.705,0,5.59233e-06
0.458984,7.11461e-06,5.86465e-06,5.02108e-06,5.13897e-06,-77.9865,0,5.79846e-06
0.46875,7.62645e-06,6.346e-06,5.07421e-06,5.13838e-06,-256.678,0,6.00458e-06
0.478516,8.1383e-06,6.83701e-06,5.12734e-06,5.21748e-06,-435.37,0,6.2107e-06
0.488281,8.65014e-06,7.23398e-06,5.18047e-06,5.1917e-06,-614.062,0,6.41682e-06
0.498047,8.51705e-06,7.53252e-06,5.14607e-06,5.20869e-06,-614.062,0,6.71499e-06
0.507812,8.38397e-06,7.93506e-06,5.11168e-06,5.21045e-06,-614.062,0,7.01317e-06
0.517578,8.25088e-06,8.17353e-06,5.07729e-06,5.1167e-06,-614.062,0,7.31134e-06
0.527344,8.11779e-06,8.30684e-06,5.0429e-06,5.18701e-06,-614.062,0,7.60952e-06
0.537109,7.9847e-06,8.37275e-06,5.00851e-06,5.20488e-06,-614.062,0,7.90769e-06
0.546875,7.72251e-06,8.46973e-06,5.38068e-06,5.3373e-06,-437.268,0,7.95457e-06
0.556641,7.46032e-06,8.42842e-06,5.75285e-06,5.61768e-06,-260.475,0,8.00145e-06
0.566406,7.19812e-06,8.47559e-06,6.12502e-06,5.87637e-06,-83.6812,0,8.04833e-06
0.576172,6.93593e-06,8.37275e-06,6.49719e-06,6.28418e-06,93.1125,0,8.09521e-06
0.585937,6.67374e-06,8.44512e-06,6.86936e-06,6.78252e-06,269.906,0,8.14208e-06
0.595703,6.79417e-06,8.44805e-06,7.67225e-06,7.36523e-06,242.919,0,7.96149e-06
0.605469,6.9146e-06,8.34229e-06,8.47513e-06,7.97227e-06,215.932,0,7.7809e-06
0.615234,7.03503e-06,8.48057e-06,9.27801e-06,8.56641e-06,188.946,0,7.6003e-06
0.625,7.15547e-06,8.31826e-06,1.00809e-05,9.04453e-06,161.959,0,7.41971e-06
0.634766,7.2759e-06,8.42022e-06,1.08838e-05,9.62461e-06,134.972,0,7.23911e-06
0.644531,7.26068e-06,8.41465e-06,1.11058e-05,9.88857e-06,89.1696,0,7.40628e-06
0.654297,7.24546e-06,8.35049e-06,1.13278e-05,1.01807e-05,43.3674,0,7.57345e-06
0.664062,7.23024e-06,8.38535e-06,1.15498e-05,1.02885e-05,-2.43486,0,7.74062e-06
0.673828,7.21503e-06,8.41523e-06,1.17718e-05,1.04174e-05,-48.2371,0,7.90779e-06
0.683594,7.19981e-06,8.41523e-06,1.19938e-05,1.03787e-05,-94.0393,0,8.07496e-06
0.693359,7.10234e-06,8.47676e-06,1.15783e-05,1.04839e-05,47.581,0,8.51829e-06
0.703125,7.00487e-06,8.43281e-06,1.11629e-05,1.03406e-05,189.201,0,8.96163e-06
0.712891,6.9074e-06,8.46855e-06,1.07475e-05,1.03521e-05,330.822,0,9.40496e-06
0.722656,6.80994e-06,8.56992e-06,1.0332e-05,1.04452e-05,472.442,0,9.8483e-06
0.732422,6.71247e-06,8.5749e-06,9.91661e-06,1.03081e-05,614.062,0,1.02916e-05
0.742187,7.41886e-06,8.68477e-06,9.9485e-06,1.04648e-05,614.062,0,1.04431e-05
0.751953,8.12525e-06,9.03926e-06,9.98038e-06,1.03271e-05,614.062,0,1.05946e-05
0.761719,8.83164e-06,9.25986e-06,1.00123e-05,1.04115e-05,614.062,0,1.07461e-05
0.771484,9.53803e-06,9.67324e-06,1.00441e-05,1.03597e-05,614.062,0,1.08976e-05
0.78125,1.02444e-05,1.00799e-05,1.0076e-05,1.03781e-05,614.062,0,1.1049e-05
0.791016,1.11286e-05,1.04235e-05,1.02962e-05,1.04218e-05,368.437,3.38813e-22,1.11449e-05
0.800781,1.20128e-05,1.09594e-05,1.05164e-05,1.03418e-05,122.812,6.77626e-22,1.12407e-05
0.810547,1.2897e-05,1.13716e-05,1.07366e-05,1.0435e-05,-122.812,1.01644e-21,1.13365e-05
0.820313,1.37812e-05,1.1908e-05,1.09568e-05,1.04364e-05,-368.437,1.35525e-21,1.14323e-05
0.830078,1.46654e-05,1.24195e-05,1.11769e-05,1.03837e-05,-614.062,1.69407e-21,1.15281e-05
0.839844,1.43879e-05,1.28502e-05,1.08674e-05,1.04092e-05,-614.062,1.35525e-21,1.19655e-05
0.849609,1.41104e-05,1.3263e-05,1.05579e-05,1.0454e-05,-614.062,1.01644e-21,1.24029e-05
0.859375,1.38329e-05,1.35674e-05,1.02484e-05,1.03629e-05,-614.062,6.77626e-22,1.28403e-05
0.869141,1.35554e-05,1.36676e-05,9.93885e-06,1.05067e-05,-614.062,3.38813e-22,1.32777e-05
0.878906,1.32778e-05,1.39688e-05,9.62932e-06,1.04675e-05,-614.062,0,1.37151e-05
0.888672,1.28077e-05,1.39307e-05,9.89831e-06,1.04795e-05,-368.437,0,1.37805e-05
0.898438,1.23376e-05,1.4052e-05,1.01673e-05,1.06849e-05,-122.812,0,1.38459e-05
0.908203,1.18675e-05,1.40824e-05,1.04363e-05,1.08237e-05,122.812,0,1.39113e-05
0.917969,1.13974e-05,1.39307e-05,1.07053e-05,1.1163e-05,368.437,0,1.39767e-05
0.927734,1.09273e-05,1.38888e-05,1.09743e-05,1.16057e-05,614.062,0,1.40421e-05
0.9375,1.14143e-05,1.39928e-05,1.22451e-05,1.20996e-05,521.383,0,1.35644e-05
0.947266,1.19013e-05,1.40531e-05,1.35159e-05,1.26082e-05,428.703,0,1.30866e-05
0.957031,1.23883e-05,1.39485e-05,1.47867e-05,1.32809e-05,336.023,0,1.26089e-05
0.966797,1.28753e-05,1.40581e-05,1.60576e-05,1.38434e-05,243.344,0,1.21312e-05
0.976562,1.33623e-05,1.39878e-05,1.73284e-05,1.43241e-05,150.664,0,1.16535e-05
0.986328,1.34204e-05,1.41006e-05,1.75606e-05,1.47882e-05,-2.28111,0,1.1844e-05
0.996094,1.34785e-05,1.4223e-05,1.77928e-05,1.52385e-05,-155.226,0,1.20346e-05
1.00586,1.35366e-05,1.40379e-05,1.80249e-05,1.54793e-05,-308.172,0,1.22251e-05
1.01562,1.35947e-05,1.42066e-05,1.82571e-05,1.56741e-05,-461.117,0,1.24157e-05
1.02539,1.36529e-05,1.40183e-05,1.84893e-05,1.5726e-05,-614.062,0,1.26062e-05
1.03516,1.3077e-05,1.4093e-05,1.75232e-05,1.57755e-05,-368.437,0,1.33711e-05
1.04492,1.25011e-05,1.4216e-05,1.65571e-05,1.57509e-05,-122.812,0,1.4136e-05
1.05469,1.19252e-05,1.41665e-05,1.55911e-05,1.56981e-05,122.812,0,1.49009e-05
1.06445,1.13493e-05,1.41735e-05,1.4625e-05,1.58402e-05,368.437,0,1.56658e-05
1.07422,1.07734e-05,1.41861e-05,1.36589e-05,1.5728e-05,614.062,0,1.64307e-05
1.08398,1.16539e-05,1.42453e-05,1.38973e-05,1.56062e-05,614.062,0,1.64554e-05
1.09375,1.25343e-05,1.44299e-05,1.41357e-05,1.5629e-05,614.062,0,1.648e-05
1.10352,1.34148e-05,1.46484e-05,1.4374e-05,1.57242e-05,614.062,0,1.65047e-05
1.11328,1.42953e-05,1.47964e-05,1.46124e-05,1.56747e-05,614.062,0,1.65294e-05
1.12305,1.51758e-05,1.52224e-05,1.48508e-05,1.58314e-05,614.062,0,1.65541e-05
1.13281,1.655e-05,1.55593e-05,1.55476e-05,1.57939e-05,368.437,0,1.6448e-05
1.14258,1.79242e-05,1.59111e-05,1.62445e-05,1.57116e-05,122.812,0,1.63419e-05
1.15234,1.92984e-05,1.64165e-05,1.69414e-05,1.57515e-05,-122.812,0,1.62358e-05
1.16211,2.06726e-05,1.6778e-05,1.76383e-05,1.58561e-05,-368.437,0,1.61296e-05
1.17188,2.20468e-05,1.72427e-05,1.83351e-05,1.57743e-05,-614.062,0,1.60235e-05
1.18164,2.11726e-05,1.78383e-05,1.74359e-05,1.56633e-05,-614.062,0,1.6843e-05
1.19141,2.02984e-05,1.82839e-05,1.65367e-05,1.56981e-05,-614.062,0,1.76626e-05
1.20117,1.94242e-05,1.87184e-05,1.56375e-05,1.56665e-05,-614.062,0,1.84821e-05
1.21094,1.855e-05,1.89155e-05,1.47383e-05,1.56038e-05,-614.062,0,1.93016e-05
1.2207,1.76758e-05,1.92592e-05,1.38391e-05,1.56926e-05,-614.062,0,2.01211e-05
1.23047,1.66955e-05,1.94083e-05,1.38725e-05,1.56932e-05,-368.437,0,2.02899e-05
1.24023,1.57151e-05,1.94818e-05,1.39058e-05,1.58467e-05,-122.812,0,2.04587e-05
1.25,1.47347e-05,1.95967e-05,1.39392e-05,1.58326e-05,122.812,0,2.06276e-05
1.25977,1.37544e-05,1.95738e-05,1.39725e-05,1.60629e-05,368.437,0,2.07964e-05
1.26953,1.2774e-05,1.97057e-05,1.40059e-05,1.63424e-05,614.062,0,2.09652e-05
1.2793,1.41002e-05,1.9655e-05,1.63393e-05,1.67218e-05,528.129,0,1.98725e-05
1.28906,1.54264e-05,1.96942e-05,1.86728e-05,1.72834e-05,442.196,0,1.87798e-05
1.29883,1.67526e-05,1.96245e-05,2.10062e-05,1.77305e-05,356.262,0,1.76871e-05
1.30859,1.80788e-05,1.96245e-05,2.33396e-05,1.84034e-05,270.329,0,1.65944e-05
1.31836,1.9405e-05,1.96468e-05,2.56731e-05,1.88827e-05,184.396,0,1.55017e-05
1.32812,1.95652e-05,1.96611e-05,2.5867e-05,1.95683e-05,24.7044,0,1.57669e-05
1.33789,1.97255e-05,1.96931e-05,2.60609e-05,2.00839e-05,-134.987,0,1.60321e-05
1.34766,1.98857e-05,1.96239e-05,2.62548e-05,2.03672e-05,-294.679,0,1.62972e-05
1.35742,2.00459e-05,1.98044e-05,2.64487e-05,2.07249e-05,-454.37,0,1.65624e-05
1.36719,2.02061e-05,1.96535e-05,2.66427e-05,2.07152e-05,-614.062,0,1.68275e-05
1.37695,1.85383e-05,1.97695e-05,2.43774e-05,2.09634e-05,-368.437,0,1.82637e-05
1.38672,1.68705e-05,1.96998e-05,2.21121e-05,2.09625e-05,-122.812,0,1.96998e-05
1.39648,1.52027e-05,1.97361e-05,1.98469e-05,2.08937e-05,122.812,0,2.11359e-05
1.40625,1.35349e-05,1.96854e-05,1.75816e-05,2.10196e-05,368.437,0,2.25721e-05
1.41602,1.18671e-05,1.98021e-05,1.53163e-05,2.09748e-05,614.062,0,2.40082e-05
1.42578,1.34945e-05,1.97938e-05,1.61073e-05,2.0983e-05,614.062,0,2.35803e-05
1.43555,1.5122e-05,1.98064e-05,1.68982e-05,2.09156e-05,614.062,0,2.31524e-05
1.44531,1.67495e-05,2.00238e-05,1.76891e-05,2.099e-05,614.062,0,2.27245e-05
1.45508,1.8377e-05,2.02901e-05,1.848e-05,2.09391e-05,614.062,0,2.22966e-05
1.46484,2.00045e-05,2.04952e-05,1.92709e-05,2.09733e-05,614.062,0,2.18686e-05
1.47461,2.28362e-05,2.08058e-05,2.10734e-05,2.09271e-05,368.437,-6.77626e-22,2.12011e-05
1.48437,2.56679e-05,2.12479e-05,2.28759e-05,2.09892e-05,122.812,-1.35525e-21,2.05336e-05
1.49414,2.84996e-05,2.15807e-05,2.46783e-05,2.0896e-05,-122.812,-2.03288e-21,1.9866e-05
1.50391,3.13313e-05,2.20137e-05,2.64808e-05,2.09766e-05,-368.437,-2.71051e-21,1.91985e-05
1.51367,3.4163e-05,2.25319e-05,2.82832e-05,2.09663e-05,-614.062,-3.38813e-21,1.8531e-05
1.52344,3.18978e-05,2.30391e-05,2.58579e-05,2.09487e-05,-614.062,-2.71051e-21,2.03123e-05
1.5332,2.96326e-05,2.34565e-05,2.34326e-05,2.0915e-05,-614.062,-2.03288e-21,2.20936e-05
1.54297,2.73674e-05,2.39086e-05,2.10073e-05,2.10211e-05,-614.062,-1.35525e-21,2.38749e-05
1.55273,2.51022e-05,2.43308e-05,1.8582e-05,2.09188e-05,-614.062,-6.77626e-22,2.56562e-05
1.5625,2.2837e-05,2.45774e-05,1.61566e-05,2.10141e-05,-614.062,0,2.74376e-05
1.57227,2.06439e-05,2.48965e-05,1.54831e-05,2.09335e-05,-368.437,0,2.7878e-05
1.58203,1.84508e-05,2.5069e-05,1.48096e-05,2.10032e-05,-122.812,0,2.83184e-05
1.5918,1.62577e-05,2.52337e-05,1.41361e-05,2.10712e-05,122.812,0,2.87588e-05
1.60156,1.40646e-05,2.52624e-05,1.34626e-05,2.11122e-05,368.437,0,2.91993e-05
1.61133,1.18715e-05,2.54455e-05,1.2789e-05,2.13398e-05,614.062,0,2.96397e-05
1.62109,1.53112e-05,2.53321e-05,1.76606e-05,2.14617e-05,529.589,0,2.71137e-05
1.63086,1.8751e-05,2.53562e-05,2.25321e-05,2.1818e-05,445.117,0,2.45878e-05
1.64062,2.21907e-05,2.54716e-05,2.74036e-05,2.2331e-05,360.644,0,2.20619e-05
1.65039,2.56304e-05,2.53556e-05,3.22751e-05,2.28472e-05,276.171,0,1.95359e-05
1.66016,2.90702e-05,2.52527e-05,3.71467e-05,2.33971e-05,191.698,0,1.701e-05
1.66992,2.9276e-05,2.53301e-05,3.7271e-05,2.40152e-05,30.5464,0,1.75249e-05
1.67969,2.94818e-05,2.52908e-05,3.73953e-05,2.45669e-05,-130.606,0,1.80399e-05
1.68945,2.96876e-05,2.5282e-05,3.75197e-05,2.5106e-05,-291.758,0,1.85548e-05
1.69922,2.98934e-05,2.52688e-05,3.7644e-05,2.55334e-05,-452.91,0,1.90698e-05
1.70898,3.00992e-05,2.51432e-05,3.77684e-05,2.58917e-05,-614.062,0,1.95847e-05
1.71875,2.52986e-05,2.52231e-05,3.25418e-05,2.60394e-05,-368.437,0,2.26703e-05
1.72852,2.04979e-05,2.51944e-05,2.73152e-05,2.6139e-05,-122.812,0,2.57559e-05
1.73828,1.56973e-05,2.52193e-05,2.20886e-05,2.62702e-05,122.812,0,2.88414e-05
1.74805,1.08966e-05,2.51678e-05,1.6862e-05,2.61592e-05,368.437,0,3.1927e-05
1.75781,6.09593e-06,2.52313e-05,1.16354e-05,2.61255e-05,614.062,0,3.50125e-05
1.76758,9.03065e-06,2.52706e-05,1.40197e-05,2.61902e-05,614.062,6.77626e-22,3.34161e-05
1.77734,1.19654e-05,2.5275e-05,1.64039e-05,2.6127e-05,614.062,1.35525e-21,3.18196e-05
1.78711,1.49001e-05,2.53688e-05,1.87882e-05,2.61161e-05,614.062,2.03288e-21,3.02231e-05
1.79688,1.78348e-05,2.55615e-05,2.11725e-05,2.62037e-05,614.062,2.71051e-21,2.86267e-05
1.80664,2.07695e-05,2.56986e-05,2.35567e-05,2.62576e-05,614.062,3.38813e-21,2.70302e-05
1.81641,2.40432e-05,2.60048e-05,2.63991e-05,2.61967e-05,368.437,2.71051e-21,2.49036e-05
1.82617,2.73169e-05,2.62863e-05,2.92414e-05,2.62125e-05,122.812,2.03288e-21,2.27769e-05
1.83594,3.05906e-05,2.66027e-05,3.20837e-05,2.62348e-05,-122.812,1.35525e-21,2.06502e-05
1.8457,3.38643e-05,2.70747e-05,3.4926e-05,2.61952e-05,-368.437,6.77626e-22,1.85235e-05
1.85547,3.7138e-05,2.74588e-05,3.77684e-05,2.61548e-05,-614.062,0,1.63968e-05
1.86523,3.48901e-05,2.79721e-05,3.33806e-05,2.61771e-05,-614.062,0,2.05136e-05
1.875,3.26423e-05,2.84083e-05,2.89928e-05,2.62333e-05,-614.062,0,2.46305e-05
1.88477,3.03944e-05,2.87856e-05,2.4605e-05,2.62251e-05,-614.062,0,2.87473e-05
1.89453,2.81466e-05,2.94126e-05,2.02172e-05,2.62043e-05,-614.062,0,3.28641e-05
1.9043,2.58987e-05,2.97038e-05,1.58294e-05,2.61935e-05,-614.062,0,3.6981e-05
1.91406,2.10787e-05,3.00779e-05,1.31597e-05,2.61771e-05,-368.437,-1.35525e-21,3.82088e-05
1.92383,1.62587e-05,3.03062e-05,1.04899e-05,2.62049e-05,-122.812,-2.71051e-21,3.94366e-05
1.93359,1.14387e-05,3.05446e-05,7.82015e-06,2.61999e-05,122.812,-4.06576e-21,4.06644e-05
1.94336,6.61867e-06,3.05839e-05,5.15039e-06,2.63487e-05,368.437,-5.42101e-21,4.18922e-05
1.95312,1.79867e-06,3.0726e-05,2.48063e-06,2.63417e-05,614.062,-6.77626e-21,4.312e-05
1.96289,8.86653e-06,3.07925e-05,9.53818e-06,2.64516e-05,416.115,-5.42101e-21,3.71578e-05
1.97266,1.59344e-05,3.07456e-05,1.65957e-05,2.67293e-05,218.168,-4.06576e-21,3.11956e-05
1.98242,2.30023e-05,3.08361e-05,2.36533e-05,2.70141e-05,20.2203,-2.71051e-21,2.52334e-05
1.99219,3.00701e-05,3.08344e-05,3.07108e-05,2.752e-05,-177.727,-1.35525e-21,1.92712e-05
2.00195,3.7138e-05,3.08367e-05,3.77684e-05,2.79234e-05,-375.674,0,1.3309e-05
2.01172,3.7138e-05,3.08065e-05,3.77684e-05,2.85917e-05,-423.352,1.35525e-21,1.44487e-05
2.02148,3.7138e-05,3.07875e-05,3.77684e-05,2.91287e-05,-471.029,2.71051e-21,1.55884e-05
2.03125,3.7138e-05,3.07919e-05,3.77684e-05,2.96754e-05,-518.707,4.06576e-21,1.6728e-05
2.04102,3.7138e-05,3.08786e-05,3.77684e-05,3.01764e-05,-566.385,5.42101e-21,1.78677e-05
2.05078,3.7138e-05,3.08845e-05,3.77684e-05,3.08212e-05,-614.062,6.77626e-21,1.90074e-05
2.06055,3.7138e-05,3.08666e-05,3.77684e-05,3.10887e-05,-614.062,6.77626e-21,1.90074e-05
2.07031,3.7138e-05,3.09483e-05,3.77684e-05,3.12671e-05,-614.062,6.77626e-21,1.90074e-05
2.08008,3.7138e-05,3.09205e-05,3.77684e-05,3.14045e-05,-614.062,6.77626e-21,1.90074e-05
2.08984,3.7138e-05,3.0927e-05,3.77684e-05,3.14736e-05,-614.062,6.77626e-21,1.90074e-05


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_v_DS_2.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-656.911739006243, LMmax=656.911739006243,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,4.96666e-18,-1.39453e-05,5.68045e-22,-2.50781e-05,-4.2615e-15,0,2.18064e-19
0.00976562,0.000384456,0.000325283,4.39709e-08,-3.13037e-05,-0.329871,-3.38813e-21,1.68798e-05
0.0195312,0.000768912,0.00145576,8.79418e-08,-2.45801e-05,-0.659743,-6.77626e-21,3.37595e-05
0.0292969,0.00232061,0.0031522,-4.69654e-07,-3.13477e-05,-0.646426,-6.77626e-21,3.19578e-05
0.0390625,0.0038723,0.00522776,-1.02725e-06,-3.23145e-05,-0.633108,-6.77626e-21,3.01561e-05
0.0488281,0.00624962,0.0078232,-1.2082e-06,-2.56787e-05,-2.19218,-3.38813e-21,0.000112097
0.0585938,0.00862693,0.0105606,-1.38914e-06,-3.62988e-05,-3.75125,0,0.000194037
0.0683594,0.0112503,0.013441,2.11464e-06,-2.84912e-05,-24.6925,-4.33681e-19,0.00125949
0.078125,0.0138736,0.0162864,5.61843e-06,-2.74512e-05,-45.6337,-8.67362e-19,0.00232494
0.0878906,0.0163369,0.0188754,-3.11321e-05,-1.7959e-05,-94.9651,-8.67362e-19,0.00478941
0.0976562,0.0188001,0.0210027,-6.78827e-05,-2.64697e-05,-144.297,-8.67362e-19,0.00725388
0.107422,0.0197931,0.0226007,-0.000140311,-2.25146e-05,-204.452,-4.33681e-19,0.0102944
0.117187,0.020786,0.0234831,-0.000212739,-2.97656e-05,-264.608,0,0.0133349
0.126953,0.0197208,0.0236443,-0.000158337,-3.68115e-05,-325.489,0,0.0165215
0.136719,0.0186555,0.0230373,-0.000103934,-2.93848e-05,-386.369,0,0.0197081
0.146484,0.0159938,0.0215,-9.65822e-05,-2.82422e-05,-429.543,-1.73472e-18,0.0220577
0.15625,0.0133321,0.0191921,-8.92301e-05,-2.97656e-05,-472.716,-3.46945e-18,0.0244074
0.166016,0.00973519,0.0163132,0.000417397,-1.02832e-05,-479.239,-5.20417e-18,0.0249736
0.175781,0.00613827,0.0128817,0.000924025,0.000444448,-485.761,-6.93889e-18,0.0255399
0.185547,0.0023863,0.00923202,0.00401554,0.00264586,-447.246,-3.46945e-18,0.0238047
0.195313,-0.00136567,0.00577389,0.00710706,0.00785448,-408.731,0,0.0220696
0.205078,-0.00322334,0.00275911,0.0129252,0.0158505,-335.104,8.67362e-19,0.0184697
0.214844,-0.005081,0.000988257,0.0187434,0.02639,-261.476,1.73472e-18,0.0148699
0.224609,-0.00426546,0.00063334,0.0255624,0.0371991,-175.404,4.33681e-19,0.0104268
0.234375,-0.00344992,0.000544761,0.0323814,0.0470364,-89.3312,-8.67362e-19,0.00598383
0.244141,-0.00173187,0.000458276,0.0388831,0.0555504,-13.6155,-2.1684e-19,0.00199987
0.253906,-1.38253e-05,0.000388857,0.0453848,0.0607105,62.1003,4.33681e-19,-0.00198408
0.263672,0.00168565,0.000321943,0.0496118,0.0622113,87.4543,6.50521e-19,-0.00350418
0.273438,0.00338513,0.000278203,0.0538389,0.0596548,112.808,8.67362e-19,-0.00502428
0.283203,0.00501575,0.000236455,0.0536193,0.0531441,93.0326,6.16298e-31,-0.00387897
0.292969,0.00664636,0.00020291,0.0533997,0.0434889,73.2568,-8.67362e-19,-0.00273366
0.302734,0.00725591,0.000188584,0.0480231,0.0322776,71.9447,-6.50521e-19,0.00013741
0.3125,0.00786545,0.000171021,0.0426466,0.021112,70.6326,-4.33681e-19,0.00300848
0.322266,0.00720279,0.00015835,0.0339025,0.0112636,103.408,6.50521e-19,0.00727078
0.332031,0.00654012,0.000164927,0.0251583,0.00403752,136.183,1.73472e-18,0.0115331
0.341797,0.00692982,0.000188921,0.015237,0.000360967,186.722,2.60209e-18,0.0159361
0.351562,0.00731953,0.000364131,0.0053156,-0.000352808,237.261,3.46945e-18,0.020339
0.361328,0.011128,0.0012336,-0.00262889,6.92578e-05,304.278,3.46945e-18,0.0234587
0.371094,0.0149365,0.00365938,-0.0105734,4.88525e-05,371.295,3.46945e-18,0.0265783
0.380859,0.0212311,0.00778399,-0.0123402,-0.000111504,433.68,5.20417e-18,0.0274649
0.390625,0.0275256,0.0127188,-0.014107,-0.000386294,496.066,6.93889e-18,0.0283516
0.400391,0.0348053,0.0183595,-0.0114497,-0.000715723,504.499,8.67362e-18,0.0274579
0.410156,0.042085,0.0247032,-0.00879234,-0.000797314,512.933,1.04083e-17,0.0265642
0.419922,0.0490229,0.0308596,-0.0059511,-0.000690996,427.054,8.67362e-18,0.0253223
0.429687,0.0559607,0.0368246,-0.00310986,-0.000341924,341.176,6.93889e-18,0.0240804
0.439453,0.0591737,0.0423273,-0.000556492,0.000449473,189.139,3.46945e-18,0.0229216
0.449219,0.0623867,0.0464037,0.00199688,0.00146858,37.1021,0,0.0217629
0.458984,0.0592309,0.0490879,0.00371627,0.00226816,-138.065,0,0.0212041
0.46875,0.056075,0.050298,0.00543567,0.00235266,-313.231,0,0.0206453
0.478516,0.0471666,0.0496739,0.00483251,0.0016625,-475.028,-3.46945e-18,0.0214734
0.488281,0.0382581,0.0472034,0.00422936,0.000731631,-636.825,-6.93889e-18,0.0223015
0.498047,0.0264351,0.0428634,0.00180699,-0.000176777,-653.571,-3.46945e-18,0.0244126
0.507812,0.0146121,0.0370011,-0.000615381,-0.000867744,-670.318,0,0.0265238
0.517578,0.00220776,0.0300253,-0.000359969,-0.00122937,-666.744,-5.20417e-18,0.0272248
0.527344,-0.0101966,0.0225397,-0.000104557,-0.00100708,-663.169,-1.04083e-17,0.0279259
0.537109,-0.018838,0.0151106,0.00561423,0.000650449,-546.732,-3.46945e-18,0.0248993
0.546875,-0.0274794,0.00844137,0.011333,0.00495494,-430.295,3.46945e-18,0.0218728
0.556641,-0.0272954,0.0032181,0.0200899,0.0125772,-292.288,1.73472e-18,0.0165897
0.566406,-0.0271113,0.000193638,0.0288467,0.0226493,-154.281,0,0.0113066
0.576172,-0.0210503,-0.000427778,0.0390747,0.033832,-19.9678,0,0.00492672
0.585937,-0.0149893,8.60156e-05,0.0493027,0.0444591,114.346,0,-0.00145319
0.595703,-0.00951622,0.000217705,0.0585772,0.0530747,189.9,1.73472e-18,-0.00686384
0.605469,-0.00404312,8.69092e-05,0.0678517,0.0594375,265.454,3.46945e-18,-0.0122745
0.615234,0.000589168,5.06689e-05,0.0713278,0.0621086,225.673,2.60209e-18,-0.0130505
0.625,0.00522145,-4.53516e-05,0.0748039,0.0603083,185.893,1.73472e-18,-0.0138265
0.634766,0.0078746,-7.28613e-05,0.0695089,0.0550389,112.153,8.67362e-19,-0.00994459
0.644531,0.0105277,-0.000164033,0.064214,0.0460559,38.4122,0,-0.00606269
0.654297,0.00742955,-5.36719e-05,0.0517394,0.0351408,38.8249,0,0.000430387
0.664062,0.00433135,5.63525e-05,0.0392649,0.0238615,39.2377,0,0.00692347
0.673828,-0.00182322,9.76904e-05,0.0240979,0.0136041,85.9699,1.73472e-18,0.0144464
0.683594,-0.00797779,0.000120747,0.00893097,0.00571443,132.702,3.46945e-18,0.0219693
0.693359,-0.00856768,0.00026061,-0.00602366,0.00102277,216.569,5.20417e-18,0.0287139
0.703125,-0.00915758,0.000438662,-0.0209783,-0.000296514,300.436,6.93889e-18,0.0354584
0.712891,-0.00269023,0.000938042,-0.0272154,0.000237246,442.595,6.93889e-18,0.0381098
0.722656,0.00377712,0.00273987,-0.0334526,0.000666489,584.755,6.93889e-18,0.0407612
0.732422,0.0133686,0.00635265,-0.0305455,0.00056313,627.536,6.93889e-18,0.0379347
0.742187,0.0229601,0.0112302,-0.0276383,0.00053603,670.318,6.93889e-18,0.0351082
0.751953,0.0366303,0.0167895,-0.0184253,0.000607603,670.318,5.20417e-18,0.030771
0.761719,0.0503006,0.0230276,-0.00921232,0.00054312,670.318,3.46945e-18,0.0264337
0.771484,0.0632964,0.0295762,-0.00230069,0.000461147,524.377,5.20417e-18,0.0227562
0.78125,0.0762923,0.035681,0.00461094,0.00043853,378.436,6.93889e-18,0.0190787
0.791016,0.0762923,0.0411991,0.0098103,0.000301099,138.769,3.46945e-18,0.0160026
0.800781,0.0762923,0.0460669,0.0150097,0.000276211,-100.899,0,0.0129265
0.810547,0.0749747,0.0491828,0.0160287,0.000183516,-373.842,-1.73472e-18,0.0129091
0.820313,0.0736572,0.0507793,0.0170476,0.000165454,-646.786,-3.46945e-18,0.0128917
0.830078,0.0587821,0.0508615,0.00954977,0.00014376,-658.552,-5.20417e-18,0.0172271
0.839844,0.0439071,0.0486772,0.00205189,0.000154395,-670.318,-6.93889e-18,0.0215626
0.849609,0.0257861,0.0443742,-0.0076257,0.000161353,-670.318,-6.93889e-18,0.0269694
0.859375,0.007665,0.0381907,-0.0173033,0.000176689,-670.318,-6.93889e-18,0.0323762
0.869141,-0.00990721,0.0306485,-0.0161487,0.000280195,-670.318,-3.46945e-18,0.0327075
0.878906,-0.0274794,0.0225629,-0.0149942,0.00076812,-670.318,0,0.0330388
0.888672,-0.0274794,0.0146244,-0.00465073,0.00215505,-463.082,0,0.0276538
0.898438,-0.0274794,0.00765601,0.00569275,0.00557152,-255.846,0,0.0222689
0.908203,-0.0274794,0.00225375,0.0188387,0.0120798,-45.8001,-4.33681e-19,0.0142235
0.917969,-0.0274794,-0.000924829,0.0319846,0.0214989,164.245,-8.67362e-19,0.00617816
0.927734,-0.015636,-0.0015829,0.0501916,0.0324348,340.002,-4.33681e-19,-0.00457491
0.9375,-0.00379263,-0.000385093,0.0683987,0.0430068,515.758,0,-0.015328
0.947266,0.00498122,0.000996826,0.0808578,0.0519907,495.854,0,-0.0235329
0.957031,0.0137551,0.00146525,0.0933169,0.058523,475.95,0,-0.0317377
0.966797,0.0219125,0.0017291,0.0933169,0.0619005,242.023,0,-0.0301044
0.976562,0.03007,0.00219751,0.0933169,0.0613587,8.09586,0,-0.0284711
0.986328,0.0304804,0.00225973,0.0807883,0.0562522,-134.949,-1.73472e-18,-0.0189364
0.996094,0.0308908,0.00207193,0.0682597,0.0479286,-277.995,-3.46945e-18,-0.00940164
1.00586,0.015807,0.00194348,0.0466735,0.0374424,-237.537,-4.33681e-18,0.00250591
1.01562,0.000723127,0.00151683,0.0250874,0.0257741,-197.08,-5.20417e-18,0.0144135
1.02539,-0.0133781,0.0011352,0.00204942,0.0153349,-121.048,-2.60209e-18,0.0267338
1.03516,-0.0274794,0.000684917,-0.0209885,0.00676863,-45.0156,0,0.0390541
1.04492,-0.0260469,0.000262134,-0.0272206,0.00132256,154.17,3.46945e-18,0.0485374
1.05469,-0.0246144,6.23291e-05,-0.0334526,-0.000636606,353.355,6.93889e-18,0.0580207
1.06445,-0.0141546,0.000248408,-0.0334526,-0.000599854,511.836,1.04083e-17,0.0565632
1.07422,-0.00369476,0.00149682,-0.0334526,-0.000130679,670.318,1.38778e-17,0.0551056
1.08398,0.00931081,0.00427733,-0.0287477,-0.000527622,670.318,1.38778e-17,0.044781
1.09375,0.0223164,0.00880679,-0.0240429,-0.000884062,670.318,1.38778e-17,0.0344564
1.10352,0.0474941,0.0143103,-0.00632319,-0.000505107,670.318,1.38778e-17,0.0266807
1.11328,0.0726718,0.0201533,0.0113965,0.000325195,670.318,1.38778e-17,0.0189049
1.12305,0.074482,0.0263514,0.0211785,0.000898579,452.827,6.07153e-18,0.0139114
1.13281,0.0762923,0.0327259,0.0309605,0.00122051,235.336,-1.73472e-18,0.00891784
1.14258,0.0762923,0.0384237,0.0380537,0.00111372,-126.292,-2.60209e-18,0.005549
1.15234,0.0762923,0.0431896,0.0451469,0.000576094,-487.919,-3.46945e-18,0.00218016
1.16211,0.0681057,0.0469897,0.0373648,-0.000189463,-579.118,-1.73472e-18,0.00760036
1.17188,0.059919,0.0488698,0.0295827,-0.00087293,-670.318,0,0.0130206
1.18164,0.0381925,0.0489338,0.0025284,-0.00140962,-670.318,-1.38778e-17,0.0261436
1.19141,0.016466,0.0477886,-0.0245259,-0.00156987,-670.318,-2.77556e-17,0.0392667
1.20117,-0.0055067,0.0445239,-0.0289893,-0.0014387,-670.318,-1.73472e-17,0.0465527
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-670.318,-6.93889e-18,0.0538386
1.2207,-0.0274794,0.0331551,-0.0331893,-0.000288926,-501.132,-3.46945e-18,0.0486082
1.23047,-0.0274794,0.0259518,-0.032926,0.000714522,-331.945,0,0.0433778
1.24023,-0.0274794,0.0185807,-0.0137448,0.0024871,-23.9878,3.46945e-18,0.0332777
1.25,-0.0274794,0.0117635,0.00543652,0.00577607,283.97,6.93889e-18,0.0231777
1.25977,-0.0188728,0.00609529,0.0291976,0.0115677,477.144,6.93889e-18,0.00831727
1.26953,-0.0102662,0.00210647,0.0529586,0.0201895,670.318,6.93889e-18,-0.00654318
1.2793,0.0086094,0.000131938,0.0731378,0.0306955,670.318,6.93889e-18,-0.0273565
1.28906,0.027485,0.000237305,0.0933169,0.0412534,670.318,6.93889e-18,-0.0481699
1.29883,0.0380882,0.0011838,0.0933169,0.050378,548.713,3.46945e-18,-0.056772
1.30859,0.0486913,0.00141497,0.0933169,0.05709,427.107,0,-0.0653742
1.31836,0.0612458,0.0010195,0.0933169,0.0607104,-121.605,-3.46945e-18,-0.0526293
1.32812,0.0738002,0.000890039,0.0933169,0.060707,-670.318,-6.93889e-18,-0.0398845
1.33789,0.0562448,0.00109733,0.0703513,0.0567038,-670.318,-1.56125e-17,-0.0202702
1.34766,0.0386894,0.00100465,0.0473857,0.0488681,-670.318,-2.42861e-17,-0.000655923
1.35742,0.00560498,0.000907427,0.0154375,0.0386965,-595.496,-1.9082e-17,0.0176846
1.36719,-0.0274794,0.00100572,-0.0165107,0.027481,-520.674,-1.38778e-17,0.0360252
1.37695,-0.0274794,0.000787676,-0.0249817,0.0164122,-378.493,-6.93889e-18,0.0559758
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-236.312,0,0.0759265
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,217.003,0,0.0839043
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,670.318,0,0.0918822
1.41602,-0.0139582,0.00104064,-0.0334526,-0.00116593,670.318,3.46945e-18,0.0727338
1.42578,-0.000436937,0.00242936,-0.0334526,0.000113906,670.318,6.93889e-18,0.0535853
1.43555,0.0305911,0.00509402,-0.00540806,0.000954419,670.318,3.46945e-18,0.0297419
1.44531,0.0616192,0.00935684,0.0226365,0.00103497,670.318,0,0.00589844
1.45508,0.0689557,0.0147441,0.0412287,0.00067021,670.318,1.73472e-18,-0.00198739
1.46484,0.0762923,0.0206876,0.0598209,0.000913433,670.318,3.46945e-18,-0.00987323
1.47461,0.0762923,0.0266566,0.0702693,0.000942246,232.698,2.44555e-30,-0.0153011
1.48437,0.0762923,0.0328904,0.0807177,0.000743042,-204.923,-3.46945e-18,-0.0207289
1.49414,0.0762923,0.0389125,0.0864357,0.000539473,-437.621,-8.67362e-18,-0.0194068
1.50391,0.0762923,0.0438881,0.0921538,0.000358301,-670.318,-1.38778e-17,-0.0180847
1.51367,0.0527317,0.0474363,0.0466318,0.000106187,-670.318,1.57156e-31,0.00892353
1.52344,0.029171,0.0494842,0.0011098,-1.71387e-06,-670.318,1.38778e-17,0.0359317
1.5332,0.000845802,0.0494853,-0.0161714,-0.000121729,-670.318,-3.46945e-17,0.0661118
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-670.318,-8.32667e-17,0.096292
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-670.318,-4.16334e-17,0.0945644
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-670.318,0,0.0928369
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-5.83526,3.46945e-18,0.0732541
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,658.648,6.93889e-18,0.0536714
1.5918,-0.0274794,0.0192269,-0.013008,0.000996255,664.483,3.46945e-18,0.0363
1.60156,-0.0274794,0.0125494,0.00743651,0.00345693,670.318,0,0.0189285
1.61133,0.0225654,0.00690164,0.0503767,0.00843536,670.318,1.38778e-17,-0.0166853
1.62109,0.0726102,0.00255563,0.0933169,0.0163028,670.318,2.77556e-17,-0.0522992
1.63086,0.0744513,0.00010834,0.0933169,0.026552,670.318,1.38778e-17,-0.0914087
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,670.318,0,-0.130518
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,0,-6.93889e-18,-0.121237
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-670.318,-1.38778e-17,-0.111955
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-670.318,-6.93889e-18,-0.0692832
1.67969,0.0762923,-0.00151348,0.0933169,0.0610733,-670.318,0,-0.0266111
1.68945,0.0244064,-0.00190825,0.0404213,0.0581548,-670.318,-1.73472e-17,0.00310988
1.69922,-0.0274794,-0.00190075,-0.0124743,0.0516382,-670.318,-3.46945e-17,0.0328309
1.70898,-0.0274794,-0.00204686,-0.0229634,0.0422814,-670.318,-1.73472e-17,0.0624167
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-670.318,0,0.0920024
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-478.35,0,0.127673
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-286.382,0,0.163343
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,191.968,5.55112e-17,0.147334
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,670.318,1.11022e-16,0.131325
1.76758,-0.0274794,0.00140827,-0.00748353,-0.00234694,670.318,9.71445e-17,0.0647647
1.77734,-0.0274794,0.00281213,0.0184855,-0.00103462,670.318,8.32667e-17,-0.00179576
1.78711,0.0244064,0.00549221,0.0559012,0.000795762,670.318,3.46945e-17,-0.0340908
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,670.318,-1.38778e-17,-0.0663859
1.80664,0.0762923,0.014611,0.0933169,0.00147825,396.952,-6.93889e-18,-0.0644889
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,123.585,0,-0.0625918
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-273.366,0,-0.0741508
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-670.318,0,-0.0857098
1.8457,0.0662734,0.0374251,0.0933169,-0.000144814,-670.318,-2.77556e-17,-0.0587775
1.85547,0.0562544,0.0423978,0.0933169,-0.000601113,-670.318,-5.55112e-17,-0.0318451
1.86523,0.0218801,0.0459164,0.0299322,-0.000888076,-670.318,-2.77556e-17,0.0553451
1.875,-0.0124942,0.0478971,-0.0334526,-0.000999082,-670.318,0,0.142535
1.88477,-0.0199868,0.0485633,-0.0334526,-0.00068751,-670.318,-2.77556e-17,0.181312
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-670.318,-5.55112e-17,0.220088
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,4.72369e-10,-2.77556e-17,0.175119
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,670.318,0,0.130149
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,670.318,0,0.0967597
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,670.318,0,0.0633704
1.94336,0.0244064,0.0204932,-0.0132225,0.00220242,670.318,4.85723e-17,0.0307697
1.95312,0.0762923,0.0136792,0.00700762,0.00400931,670.318,9.71445e-17,-0.00183101
1.96289,0.0762923,0.00748097,0.0501623,0.00778301,670.318,1.17961e-16,-0.100535
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,670.318,1.38778e-16,-0.19924
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,670.318,6.93889e-17,-0.24786
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,670.318,0,-0.296481
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-7.61702e-12,-2.77556e-17,-0.207978
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-670.318,-5.55112e-17,-0.119475
2.02148,0.0762923,0.00206681,0.0299322,0.0588984,-670.318,-2.77556e-17,-0.0349618
2.03125,0.0762923,0.00187595,-0.0334526,0.0610966,-670.318,0,0.0495514
2.04102,0.0244064,0.00146165,-0.0334526,0.0595412,-670.318,-2.77556e-17,0.0725444
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-670.318,-5.55112e-17,0.0955375
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-670.318,-4.16334e-17,0.168011
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-670.318,-2.77556e-17,0.240485
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,0,-1.38778e-17,0.29133
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,670.318,0,0.342175


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_v_DS_3.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-656.5204908520184, LMmax=656.5204908520184,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-2.25752e-17,-1.39453e-05,-4.44477e-20,-2.50781e-05,-1.76147e-14,1.92593e-34,8.81682e-19
0.00976562,0.000676306,0.000325283,1.33156e-06,-3.13037e-05,0.527701,1.28395e-34,-2.64134e-05
0.0195312,0.00135261,0.00145576,2.66312e-06,-2.45801e-05,1.0554,6.41977e-35,-5.28268e-05
0.0292969,0.00202892,0.0031522,3.99468e-06,-3.13477e-05,1.5831,0,-7.92402e-05
0.0390625,0.00424974,0.00522776,-5.65221e-06,-3.23145e-05,-0.966726,-1.807e-20,4.76815e-05
0.0488281,0.00647056,0.0078232,-1.52991e-05,-2.56787e-05,-3.51655,-3.61401e-20,0.000174603
0.0585938,0.00869138,0.0105606,-2.4946e-05,-3.62988e-05,-6.06638,-5.42101e-20,0.000301525
0.0683594,0.0114398,0.013441,-7.38365e-05,-2.84912e-05,-33.767,2.52981e-19,0.00169098
0.078125,0.0141883,0.0162864,-0.000122727,-2.74512e-05,-61.4676,5.60171e-19,0.00308044
0.0878906,0.0169367,0.0188754,-0.000171617,-1.7959e-05,-89.1681,8.67362e-19,0.0044699
0.0976562,0.0181614,0.0210027,-0.000192643,-2.64697e-05,-148.823,5.78241e-19,0.00749284
0.107422,0.019386,0.0226007,-0.000213668,-2.25146e-05,-208.478,2.89121e-19,0.0105158
0.117187,0.0206107,0.0234831,-0.000234693,-2.97656e-05,-268.133,0,0.0135387
0.126953,0.0192378,0.0236443,-0.00029302,-3.68115e-05,-325.488,0,0.0165304
0.136719,0.0178648,0.0230373,-0.000351347,-2.93848e-05,-382.843,0,0.019522
0.146484,0.0164919,0.0215,-0.000409674,-2.82422e-05,-440.198,0,0.0225137
0.15625,0.0129264,0.0191921,0.00019037,-2.97656e-05,-454.583,0,0.0234624
0.166016,0.00936094,0.0163132,0.000790414,-1.02832e-05,-468.967,0,0.0244112
0.175781,0.00579545,0.0128817,0.00139046,0.000444448,-483.352,0,0.0253599
0.185547,0.00262241,0.00923202,0.00505931,0.00264586,-437.478,0,0.0232063
0.195313,-0.00055063,0.00577389,0.00872816,0.00785448,-391.604,0,0.0210526
0.205078,-0.00372367,0.00275911,0.012397,0.0158505,-345.73,0,0.018899
0.214844,-0.00372205,0.000988257,0.0192137,0.02639,-258.824,0,0.0145067
0.224609,-0.00372043,0.00063334,0.0260304,0.0371991,-171.918,0,0.0101144
0.234375,-0.00371882,0.000544761,0.0328472,0.0470364,-85.0115,0,0.00572205
0.244141,-0.00178196,0.000458276,0.0387275,0.0555504,-26.2229,-2.89121e-19,0.00248211
0.253906,0.000154894,0.000388857,0.0446078,0.0607105,32.5658,-5.78241e-19,-0.000757834
0.263672,0.00209175,0.000321943,0.0504882,0.0622113,91.3544,-8.67362e-19,-0.00399778
0.273438,0.0034084,0.000278203,0.0513294,0.0596548,89.4258,-7.22801e-19,-0.0036066
0.283203,0.00472504,0.000236455,0.0521707,0.0531441,87.4973,-5.78241e-19,-0.00321542
0.292969,0.00604169,0.00020291,0.0530119,0.0434889,85.5687,-4.33681e-19,-0.00282424
0.302734,0.00624413,0.000188584,0.0469806,0.0322776,88.2378,2.05497e-31,0.000510119
0.3125,0.00644656,0.000171021,0.0409492,0.021112,90.9068,4.33681e-19,0.00384448
0.322266,0.006649,0.00015835,0.0349178,0.0112636,93.5759,8.67362e-19,0.00717884
0.332031,0.00716169,0.000164927,0.0249213,0.00403752,145.107,-5.78241e-19,0.0114906
0.341797,0.00767438,0.000188921,0.0149247,0.000360967,196.638,-2.02384e-18,0.0158025
0.351562,0.00818708,0.000364131,0.00492814,-0.000352808,248.169,-3.46945e-18,0.0201143
0.361328,0.0122969,0.0012336,-0.00104779,6.92578e-05,314.756,-2.31296e-18,0.0226743
0.371094,0.0164067,0.00365938,-0.00702372,4.88525e-05,381.342,-1.15648e-18,0.0252343
0.380859,0.0205165,0.00778399,-0.0129997,-0.000111504,447.928,0,0.0277944
0.390625,0.0281161,0.0127188,-0.0119593,-0.000386294,464.591,1.15648e-18,0.0274765
0.400391,0.0357157,0.0183595,-0.0109189,-0.000715723,481.254,2.31296e-18,0.0271586
0.410156,0.0433153,0.0247032,-0.00987857,-0.000797314,497.917,3.46945e-18,0.0268407
0.419922,0.0489247,0.0308596,-0.00673058,-0.000690996,401.787,2.31296e-18,0.0255106
0.429687,0.054534,0.0368246,-0.00358259,-0.000341924,305.658,1.15648e-18,0.0241805
0.439453,0.0601433,0.0423273,-0.000434605,0.000449473,209.528,0,0.0228504
0.449219,0.0587169,0.0464037,0.00112103,0.00146858,29.3193,1.15648e-18,0.0222761
0.458984,0.0572906,0.0490879,0.00267667,0.00226816,-150.889,2.31296e-18,0.0217018
0.46875,0.0558643,0.050298,0.00423231,0.00235266,-331.098,3.46945e-18,0.0211275
0.478516,0.0462599,0.0496739,0.00338543,0.0016625,-444.038,1.15648e-18,0.0222245
0.488281,0.0366555,0.0472034,0.00253854,0.000731631,-556.979,-1.15648e-18,0.0233216
0.498047,0.0270511,0.0428634,0.00169165,-0.000176777,-669.919,-3.46945e-18,0.0244186
0.507812,0.0144972,0.0370011,0.00151876,-0.000867744,-669.919,-1.15648e-18,0.0253376
0.517578,0.0019432,0.0300253,0.00134587,-0.00122937,-669.919,1.15648e-18,0.0262566
0.527344,-0.0106108,0.0225397,0.00117298,-0.00100708,-669.919,3.46945e-18,0.0271756
0.537109,-0.0162337,0.0151106,0.00723598,0.000650449,-546.227,-1.64397e-30,0.0238647
0.546875,-0.0218565,0.00844137,0.013299,0.00495494,-422.534,-3.46945e-18,0.0205537
0.556641,-0.0274794,0.0032181,0.019362,0.0125772,-298.842,-6.93889e-18,0.0172427
0.566406,-0.0240093,0.000193638,0.0297878,0.0226493,-162.291,-4.91505e-18,0.010742
0.576172,-0.0205391,-0.000427778,0.0402136,0.033832,-25.7398,-2.89121e-18,0.00424132
0.585937,-0.0170689,8.60156e-05,0.0506393,0.0444591,110.811,-8.67362e-19,-0.00225937
0.595703,-0.0108144,0.000217705,0.0576786,0.0530747,149.551,-1.15648e-18,-0.00600065
0.605469,-0.00455985,8.69092e-05,0.0647179,0.0594375,188.29,-1.4456e-18,-0.00974192
0.615234,0.00169469,5.06689e-05,0.0717572,0.0621086,227.03,-1.73472e-18,-0.0134832
0.625,0.0037318,-4.53516e-05,0.069332,0.0603083,178.632,-1.15648e-18,-0.0111584
0.634766,0.00576891,-7.28613e-05,0.0669069,0.0550389,130.234,-5.78241e-19,-0.00883356
0.644531,0.00780602,-0.000164033,0.0644817,0.0460559,81.8356,0,-0.00650874
0.654297,0.00465027,-5.36719e-05,0.051237,0.0351408,75.6435,0,0.000510861
0.664062,0.00149452,5.63525e-05,0.0379922,0.0238615,69.4514,0,0.00753046
0.673828,-0.00166123,9.76904e-05,0.0247475,0.0136041,63.2594,0,0.0145501
0.683594,-0.00368384,0.000120747,0.00963228,0.00571443,155.645,-2.31296e-18,0.0212955
0.693359,-0.00570645,0.00026061,-0.00548295,0.00102277,248.031,-4.62593e-18,0.0280409
0.703125,-0.00772906,0.000438662,-0.0205982,-0.000296514,340.418,-6.93889e-18,0.0347863
0.712891,-0.00105217,0.000938042,-0.0247509,0.000237246,450.251,-6.57358e-30,0.0360395
0.722656,0.00562471,0.00273987,-0.0289036,0.000666489,560.085,6.93889e-18,0.0372927
0.732422,0.0123016,0.00635265,-0.0330563,0.00056313,669.919,1.38778e-17,0.0385459
0.742187,0.0259124,0.0112302,-0.026222,0.00053603,669.919,1.04083e-17,0.0348843
0.751953,0.0395232,0.0167895,-0.0193878,0.000607603,669.919,6.93889e-18,0.0312227
0.761719,0.0531339,0.0230276,-0.0125535,0.00054312,669.919,3.46945e-18,0.0275611
0.771484,0.0608534,0.0295762,-0.00472264,0.000461147,501.244,2.89121e-18,0.023561
0.78125,0.0685728,0.035681,0.00310821,0.00043853,332.569,2.31296e-18,0.019561
0.791016,0.0762923,0.0411991,0.0109391,0.000301099,163.894,1.73472e-18,0.015561
0.800781,0.0760096,0.0460669,0.0117409,0.000276211,-114.043,3.46945e-18,0.015158
0.810547,0.075727,0.0491828,0.0125427,0.000183516,-391.981,5.20417e-18,0.0147549
0.820313,0.0754443,0.0507793,0.0133445,0.000165454,-669.919,6.93889e-18,0.0143519
0.830078,0.0586941,0.0508615,0.00688923,0.00014376,-669.919,6.93889e-18,0.0182624
0.839844,0.041944,0.0486772,0.000433917,0.000154395,-669.919,6.93889e-18,0.022173
0.849609,0.0251938,0.0443742,-0.0060214,0.000161353,-669.919,6.93889e-18,0.0260835
0.859375,0.00763605,0.0381907,-0.00852147,0.000176689,-669.919,4.62593e-18,0.0281699
0.869141,-0.00992169,0.0306485,-0.0110215,0.000280195,-669.919,2.31296e-18,0.0302564
0.878906,-0.0274794,0.0225629,-0.0135216,0.00076812,-669.919,0,0.0323428
0.888672,-0.0274794,0.0146244,-0.00293344,0.00215505,-454.57,0,0.0264444
0.898438,-0.0274794,0.00765601,0.00765473,0.00557152,-239.221,0,0.0205461
0.908203,-0.0274794,0.00225375,0.0182429,0.0120798,-23.8721,0,0.0146477
0.917969,-0.0211487,-0.000924829,0.0354613,0.0214989,136.855,0,0.00451094
0.927734,-0.014818,-0.0015829,0.0526796,0.0324348,297.583,0,-0.00562581
0.9375,-0.00848724,-0.000385093,0.069898,0.0430068,458.31,0,-0.0157626
0.947266,0.00262603,0.000996826,0.0777043,0.0519907,394.375,1.15648e-18,-0.0205585
0.957031,0.0137393,0.00146525,0.0855106,0.058523,330.44,2.31296e-18,-0.0253545
0.966797,0.0248526,0.0017291,0.0933169,0.0619005,266.505,3.46945e-18,-0.0301505
0.976562,0.0241511,0.00219751,0.0864683,0.0613587,114.549,2.31296e-18,-0.0239446
0.986328,0.0234497,0.00225973,0.0796196,0.0562522,-37.4073,1.15648e-18,-0.0177387
0.996094,0.0227483,0.00207193,0.072771,0.0479286,-189.364,0,-0.0115328
1.00586,0.0118264,0.00194348,0.048524,0.0374424,-184.302,0,0.00164779
1.01562,0.000904436,0.00151683,0.024277,0.0257741,-179.241,0,0.0148284
1.02539,-0.0100175,0.0011352,3.0072e-05,0.0153349,-174.179,0,0.028009
1.03516,-0.0153419,0.000684917,-0.0111308,0.00676863,38.3339,0,0.036807
1.04492,-0.0206663,0.000262134,-0.0222917,0.00132256,250.847,0,0.045605
1.05469,-0.0259908,6.23291e-05,-0.0334526,-0.000636606,463.36,0,0.054403
1.06445,-0.013895,0.000248408,-0.0334526,-0.000599854,532.213,-2.31296e-18,0.0519637
1.07422,-0.00179928,0.00149682,-0.0334526,-0.000130679,601.066,-4.62593e-18,0.0495243
1.08398,0.0102965,0.00427733,-0.0334526,-0.000527622,669.919,-6.93889e-18,0.047085
1.09375,0.0315823,0.00880679,-0.0206219,-0.000884062,669.919,-4.62593e-18,0.0382945
1.10352,0.0528682,0.0143103,-0.00779121,-0.000505107,669.919,-2.31296e-18,0.029504
1.11328,0.074154,0.0201533,0.00503948,0.000325195,669.919,0,0.0207135
1.12305,0.0748668,0.0263514,0.0171479,0.000898579,398.009,-5.78241e-19,0.0154024
1.13281,0.0755795,0.0327259,0.0292563,0.00122051,126.1,-1.15648e-18,0.0100912
1.14258,0.0762923,0.0384237,0.0413647,0.00111372,-145.81,-1.73472e-18,0.00478004
1.15234,0.0740144,0.0431896,0.0341657,0.000576094,-320.513,-1.15648e-18,0.00861647
1.16211,0.0717366,0.0469897,0.0269668,-0.000189463,-495.216,-5.78241e-19,0.0124529
1.17188,0.0694587,0.0488698,0.0197678,-0.00087293,-669.919,0,0.0162893
1.18164,0.040144,0.0489338,0.00231435,-0.00140962,-669.919,2.31296e-18,0.0251445
1.19141,0.0108293,0.0477886,-0.0151391,-0.00156987,-669.919,4.62593e-18,0.0339996
1.20117,-0.0184855,0.0445239,-0.0325926,-0.0014387,-669.919,6.93889e-18,0.0428548
1.21094,-0.0214834,0.0393544,-0.0328792,-0.000998599,-627.122,2.31296e-18,0.0438451
1.2207,-0.0244814,0.0331551,-0.0331659,-0.000288926,-584.325,-2.31296e-18,0.0448354
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-541.528,-6.93889e-18,0.0458258
1.24023,-0.0274794,0.0185807,-0.0114055,0.0024871,-137.712,-4.62593e-18,0.0327275
1.25,-0.0274794,0.0117635,0.0106416,0.00577607,266.103,-2.31296e-18,0.0196292
1.25977,-0.0274794,0.00609529,0.0326886,0.0115677,669.919,0,0.00653097
1.26953,-0.0103066,0.00210647,0.0528981,0.0201895,669.919,0,-0.0101064
1.2793,0.00686632,0.000131938,0.0731075,0.0306955,669.919,0,-0.0267437
1.28906,0.0240392,0.000237305,0.0933169,0.0412534,669.919,0,-0.0433811
1.29883,0.0375365,0.0011838,0.0933169,0.050378,455.526,0,-0.0468483
1.30859,0.0510339,0.00141497,0.0933169,0.05709,241.133,0,-0.0503155
1.31836,0.0645312,0.0010195,0.0933169,0.0607104,26.7397,0,-0.0537827
1.32812,0.0504343,0.000890039,0.082948,0.060707,-205.48,1.15648e-18,-0.0378512
1.33789,0.0363374,0.00109733,0.0725791,0.0567038,-437.699,2.31296e-18,-0.0219197
1.34766,0.0222405,0.00100465,0.0622102,0.0488681,-669.919,3.46945e-18,-0.00598825
1.35742,0.00566723,0.000907427,0.0303226,0.0386965,-583.278,2.31296e-18,0.0159165
1.36719,-0.0109061,0.00100572,-0.00156498,0.027481,-496.638,1.15648e-18,0.0378213
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-409.998,0,0.0597261
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-50.0255,4.62593e-18,0.0662946
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,309.947,9.25186e-18,0.0728631
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,669.919,1.38778e-17,0.0794316
1.41602,-0.00335975,0.00104064,-0.0334526,-0.00116593,669.919,-2.31296e-18,0.0659561
1.42578,0.0207599,0.00242936,-0.0334526,0.000113906,669.919,-1.85037e-17,0.0524807
1.43555,0.0448796,0.00509402,-0.0334526,0.000954419,669.919,-3.46945e-17,0.0390052
1.44531,0.0553505,0.00935684,-0.00192813,0.00103497,669.919,-2.54426e-17,0.0217547
1.45508,0.0658214,0.0147441,0.0295963,0.00067021,669.919,-1.61908e-17,0.00450415
1.46484,0.0762923,0.0206876,0.0611208,0.000913433,669.919,-6.93889e-18,-0.0127464
1.47461,0.0762923,0.0266566,0.069402,0.000942246,223.306,-1.15648e-18,-0.014196
1.48437,0.0762923,0.0328904,0.0776833,0.000743042,-223.306,4.62593e-18,-0.0156456
1.49414,0.0762923,0.0389125,0.0859645,0.000539473,-669.919,1.04083e-17,-0.0170952
1.50391,0.0665192,0.0438881,0.0542745,0.000358301,-669.919,-2.31296e-18,0.000504801
1.51367,0.0567461,0.0474363,0.0225846,0.000106187,-669.919,-1.50343e-17,0.0181048
1.52344,0.0469729,0.0494842,-0.00910541,-1.71387e-06,-669.919,-2.77556e-17,0.0357049
1.5332,0.0221555,0.0494853,-0.0172211,-0.000121729,-669.919,-1.85037e-17,0.0527996
1.54297,-0.00266197,0.0475917,-0.0253369,-0.000340664,-669.919,-9.25186e-18,0.0698944
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-669.919,0,0.0869892
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-319.642,0,0.0799099
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,30.6343,0,0.0728305
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,380.911,0,0.0657512
1.5918,-0.0274794,0.0192269,0.0071319,0.000996255,477.247,4.62593e-18,0.0351776
1.60156,-0.0274794,0.0125494,0.0477164,0.00345693,573.583,9.25186e-18,0.00460393
1.61133,-0.0274794,0.00690164,0.0883009,0.00843536,669.919,1.38778e-17,-0.0259697
1.62109,0.00711115,0.00255563,0.0899729,0.0163028,669.919,9.25186e-18,-0.0518134
1.63086,0.0417017,0.00010834,0.0916449,0.026552,669.919,4.62593e-18,-0.077657
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,669.919,0,-0.103501
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,223.306,0,-0.0962747
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-223.306,0,-0.0890488
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-669.919,0,-0.0818229
1.67969,0.0417017,-0.00151348,0.0628097,0.0610733,-669.919,4.62593e-18,-0.0438713
1.68945,0.00711115,-0.00190825,0.0323025,0.0581548,-669.919,9.25186e-18,-0.00591966
1.69922,-0.0274794,-0.00190075,0.00179525,0.0516382,-669.919,1.38778e-17,0.0320319
1.70898,-0.0274794,-0.00204686,-0.00995403,0.0422814,-558.307,9.25186e-18,0.0644124
1.71875,-0.0274794,-0.00204866,-0.0217033,0.0314696,-446.695,4.62593e-18,0.0967929
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-335.084,0,0.129173
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-0.0828312,0,0.122099
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,334.918,0,0.115024
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,669.919,0,0.10795
1.76758,0.00711115,0.00140827,-0.0122312,-0.00234694,669.919,1.85037e-17,0.0694717
1.77734,0.0417017,0.00281213,0.00899023,-0.00103462,669.919,3.70074e-17,0.0309937
1.78711,0.0762923,0.00549221,0.0302116,0.000795762,669.919,5.55112e-17,-0.0074844
1.79688,0.0762923,0.00937951,0.0512467,0.00140672,669.919,2.77556e-17,-0.0346024
1.80664,0.0762923,0.014611,0.0722818,0.00147825,669.919,1.32504e-29,-0.0617205
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,669.919,-2.77556e-17,-0.0888385
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,223.306,-4.62593e-18,-0.0718272
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-223.306,1.85037e-17,-0.054816
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-669.919,4.16334e-17,-0.0378047
1.85547,0.0417017,0.0423978,0.0510604,-0.000601113,-669.919,9.25186e-18,0.00930282
1.86523,0.00711115,0.0459164,0.00880392,-0.000888076,-669.919,-2.31296e-17,0.0564104
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-669.919,-5.55112e-17,0.103518
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-669.919,-3.70074e-17,0.128295
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-669.919,-1.85037e-17,0.153072
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-669.919,0,0.177849
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,-223.306,-4.62593e-18,0.144836
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,223.306,-9.25186e-18,0.111824
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,669.919,-1.38778e-17,0.0788111
1.94336,0.00711115,0.0204932,0.00880392,0.00220242,669.919,-1.85037e-17,0.0133006
1.95312,0.0417017,0.0136792,0.0510604,0.00400931,669.919,-2.31296e-17,-0.05221
1.96289,0.0762923,0.00748097,0.0933169,0.00778301,669.919,-2.77556e-17,-0.117721
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,589.791,-1.85037e-17,-0.149936
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,509.663,-9.25186e-18,-0.182152
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,429.535,0,-0.214367
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,63.0504,-4.62593e-18,-0.173449
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-303.434,-9.25186e-18,-0.132531
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,-669.919,-1.38778e-17,-0.0916131
2.03125,0.0417017,0.00187595,0.0510604,0.0610966,-669.919,-9.25186e-18,-0.0122749
2.04102,0.00711115,0.00146165,0.00880392,0.0595412,-669.919,-4.62593e-18,0.0670633
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-669.919,0,0.146401
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-223.306,0,0.182344
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,223.306,0,0.218287
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,669.919,0,0.254229
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,669.919,0,0.254229


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_v_DS_4.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-664.5832469037053, LMmax=664.5832469037053,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.605e-17,-1.39453e-05,4.18822e-20,-2.50781e-05,-1.82945e-14,-3.85186e-34,8.88117e-19
0.00976562,0.000995414,0.000325283,-2.59752e-06,-3.13037e-05,1.13462,-6.77626e-21,-5.50807e-05
0.0195312,0.00199083,0.00145576,-5.19503e-06,-2.45801e-05,2.26923,-1.35525e-20,-0.000110161
0.0292969,0.00298624,0.0031522,-7.79255e-06,-3.13477e-05,3.40385,-2.03288e-20,-0.000165242
0.0390625,0.00398166,0.00522776,-1.03901e-05,-3.23145e-05,4.53847,-2.71051e-20,-0.000220323
0.0488281,0.00659146,0.0078232,3.19039e-05,-2.56787e-05,-9.70581,-2.37169e-19,0.000464234
0.0585938,0.00920126,0.0105606,7.41979e-05,-3.62988e-05,-23.9501,-4.47233e-19,0.00114879
0.0683594,0.0118111,0.013441,0.000116492,-2.84912e-05,-38.1944,-6.57298e-19,0.00183335
0.078125,0.0144209,0.0162864,0.000158786,-2.74512e-05,-52.4387,-8.67362e-19,0.0025179
0.0878906,0.0159953,0.0188754,0.000133579,-1.7959e-05,-106.087,-1.0842e-18,0.00521473
0.0976562,0.0175698,0.0210027,0.000108372,-2.64697e-05,-159.735,-1.30104e-18,0.00791157
0.107422,0.0191443,0.0226007,8.31653e-05,-2.25146e-05,-213.384,-1.51788e-18,0.0106084
0.117187,0.0207188,0.0234831,5.79584e-05,-2.97656e-05,-267.032,-1.73472e-18,0.0133052
0.126953,0.0187439,0.0236443,-4.85142e-05,-3.68115e-05,-319.819,-2.1684e-18,0.0161192
0.136719,0.016769,0.0230373,-0.000154987,-2.93848e-05,-372.606,-2.60209e-18,0.0189333
0.146484,0.014794,0.0215,-0.000261459,-2.82422e-05,-425.393,-3.03577e-18,0.0217473
0.15625,0.0128191,0.0191921,-0.000367932,-2.97656e-05,-478.18,-3.46945e-18,0.0245613
0.166016,0.00924203,0.0163132,0.00164943,-1.02832e-05,-460.361,-5.20417e-18,0.0239129
0.175781,0.00566492,0.0128817,0.0036668,0.000444448,-442.542,-6.93889e-18,0.0232646
0.185547,0.0020878,0.00923202,0.00568416,0.00264586,-424.724,-8.67362e-18,0.0226162
0.195313,-0.00148931,0.00577389,0.00770153,0.00785448,-406.905,-1.04083e-17,0.0219679
0.205078,-0.00206352,0.00275911,0.013911,0.0158505,-325.404,-7.80626e-18,0.0178999
0.214844,-0.00263772,0.000988257,0.0201205,0.02639,-243.902,-5.20417e-18,0.013832
0.224609,-0.00321192,0.00063334,0.0263301,0.0371991,-162.401,-2.60209e-18,0.009764
0.234375,-0.00378613,0.000544761,0.0325396,0.0470364,-80.8994,0,0.00569604
0.244141,-0.0017147,0.000458276,0.0379512,0.0555504,-34.7887,4.33681e-19,0.0030061
0.253906,0.00035672,0.000388857,0.0433628,0.0607105,11.3221,8.67362e-19,0.000316165
0.263672,0.00242814,0.000321943,0.0487744,0.0622113,57.4328,1.30104e-18,-0.00237377
0.273438,0.00449957,0.000278203,0.054186,0.0596548,103.544,1.73472e-18,-0.00506371
0.283203,0.00504629,0.000236455,0.0511357,0.0531441,96.7852,1.30104e-18,-0.00287395
0.292969,0.00559302,0.00020291,0.0480854,0.0434889,90.0268,8.67362e-19,-0.000684194
0.302734,0.00613975,0.000188584,0.045035,0.0322776,83.2685,4.33681e-19,0.00150557
0.3125,0.00668647,0.000171021,0.0419847,0.021112,76.5101,0,0.00369533
0.322266,0.00710567,0.00015835,0.0325729,0.0112636,117.488,1.73472e-18,0.00790379
0.332031,0.00752486,0.000164927,0.0231611,0.00403752,158.467,3.46945e-18,0.0121123
0.341797,0.00794406,0.000188921,0.0137492,0.000360967,199.445,5.20417e-18,0.0163207
0.351562,0.00836325,0.000364131,0.00433744,-0.000352808,240.423,6.93889e-18,0.0205292
0.361328,0.0132187,0.0012336,-0.000317096,6.92578e-05,306.426,6.07153e-18,0.0224687
0.371094,0.0180741,0.00365938,-0.00497163,4.88525e-05,372.43,5.20417e-18,0.0244081
0.380859,0.0229295,0.00778399,-0.00962616,-0.000111504,438.433,4.33681e-18,0.0263476
0.390625,0.0277849,0.0127188,-0.0142807,-0.000386294,504.436,3.46945e-18,0.0282871
0.400391,0.0350364,0.0183595,-0.0112782,-0.000715723,462.221,4.33681e-18,0.0271346
0.410156,0.0422878,0.0247032,-0.00827564,-0.000797314,420.005,5.20417e-18,0.0259821
0.419922,0.0495393,0.0308596,-0.00527312,-0.000690996,377.79,6.07153e-18,0.0248296
0.429687,0.0567907,0.0368246,-0.00227059,-0.000341924,335.575,6.93889e-18,0.0236771
0.439453,0.0566095,0.0423273,-0.000355487,0.000449473,167.93,5.20417e-18,0.0228696
0.449219,0.0564283,0.0464037,0.00155962,0.00146858,0.284679,3.46945e-18,0.0220621
0.458984,0.0562471,0.0490879,0.00347473,0.00226816,-167.36,1.73472e-18,0.0212546
0.46875,0.0560659,0.050298,0.00538983,0.00235266,-335.005,0,0.0204471
0.478516,0.04509,0.0496739,0.00398238,0.0016625,-420.791,-3.46945e-18,0.0219642
0.488281,0.0341142,0.0472034,0.00257492,0.000731631,-506.576,-6.93889e-18,0.0234812
0.498047,0.0231383,0.0428634,0.00116747,-0.000176777,-592.361,-1.04083e-17,0.0249982
0.507812,0.0121624,0.0370011,-0.000239982,-0.000867744,-678.146,-1.38778e-17,0.0265152
0.517578,0.0025213,0.0300253,0.00259785,-0.00122937,-614.898,-9.54098e-18,0.0253749
0.527344,-0.00711981,0.0225397,0.00543569,-0.00100708,-551.65,-5.20417e-18,0.0242346
0.537109,-0.0167609,0.0151106,0.00827352,0.000650449,-488.403,-8.67362e-19,0.0230942
0.546875,-0.026402,0.00844137,0.0111114,0.00495494,-425.155,3.46945e-18,0.0219539
0.556641,-0.0239588,0.0032181,0.0209552,0.0125772,-287.13,2.60209e-18,0.0158969
0.566406,-0.0215155,0.000193638,0.0307991,0.0226493,-149.105,1.73472e-18,0.00983987
0.576172,-0.0190723,-0.000427778,0.040643,0.033832,-11.0796,8.67362e-19,0.00378285
0.585937,-0.0166291,8.60156e-05,0.0504869,0.0444591,126.945,0,-0.00227417
0.595703,-0.0105175,0.000217705,0.0564778,0.0530747,142.072,8.67362e-19,-0.00515604
0.605469,-0.00440588,8.69092e-05,0.0624688,0.0594375,157.198,1.73472e-18,-0.00803791
0.615234,0.00170571,5.06689e-05,0.0684598,0.0621086,172.324,2.60209e-18,-0.0109198
0.625,0.0078173,-4.53516e-05,0.0744508,0.0603083,187.45,3.46945e-18,-0.0138016
0.634766,0.00633661,-7.28613e-05,0.0653183,0.0550389,146.347,2.60209e-18,-0.00833371
0.644531,0.00485593,-0.000164033,0.0561858,0.0460559,105.244,1.73472e-18,-0.00286578
0.654297,0.00337524,-5.36719e-05,0.0470532,0.0351408,64.1405,8.67362e-19,0.00260215
0.664062,0.00189455,5.63525e-05,0.0379207,0.0238615,23.0374,0,0.00807008
0.673828,-0.000559644,9.76904e-05,0.0229246,0.0136041,101.659,0,0.014898
0.683594,-0.00301384,0.000120747,0.00792844,0.00571443,180.281,0,0.0217259
0.693359,-0.00546804,0.00026061,-0.0070677,0.00102277,258.902,0,0.0285539
0.703125,-0.00792223,0.000438662,-0.0220638,-0.000296514,337.524,0,0.0353818
0.712891,0.000326644,0.000938042,-0.0238281,0.000237246,422.68,3.46945e-18,0.0355238
0.722656,0.00857552,0.00273987,-0.0255924,0.000666489,507.835,6.93889e-18,0.0356659
0.732422,0.0168244,0.00635265,-0.0273567,0.00056313,592.991,1.04083e-17,0.0358079
0.742187,0.0250733,0.0112302,-0.0291209,0.00053603,678.146,1.38778e-17,0.0359499
0.751953,0.037878,0.0167895,-0.0197688,0.000607603,607.156,1.30104e-17,0.0312248
0.761719,0.0506828,0.0230276,-0.0104167,0.00054312,536.165,1.21431e-17,0.0264997
0.771484,0.0634875,0.0295762,-0.00106458,0.000461147,465.174,1.12757e-17,0.0217746
0.78125,0.0762923,0.035681,0.00828754,0.00043853,394.184,1.04083e-17,0.0170495
0.791016,0.0758883,0.0411991,0.00971059,0.000301099,126.101,6.93889e-18,0.0163148
0.800781,0.0754844,0.0460669,0.0111336,0.000276211,-141.981,3.46945e-18,0.0155801
0.810547,0.0750804,0.0491828,0.0125567,0.000183516,-410.064,1.2326e-30,0.0148454
0.820313,0.0746765,0.0507793,0.0139797,0.000165454,-678.146,-3.46945e-18,0.0141108
0.830078,0.0562711,0.0508615,0.00716922,0.00014376,-678.146,-6.07153e-18,0.0183014
0.839844,0.0378657,0.0486772,0.000358709,0.000154395,-678.146,-8.67362e-18,0.0224921
0.849609,0.0194603,0.0443742,-0.0064518,0.000161353,-678.146,-1.12757e-17,0.0266827
0.859375,0.00105497,0.0381907,-0.0132623,0.000176689,-678.146,-1.38778e-17,0.0308734
0.869141,-0.00607863,0.0306485,-0.00923381,0.000280195,-562.988,-1.04083e-17,0.0289508
0.878906,-0.0132122,0.0225629,-0.0052053,0.00076812,-447.831,-6.93889e-18,0.0270282
0.888672,-0.0203458,0.0146244,-0.0011768,0.00215505,-332.673,-3.46945e-18,0.0251056
0.898438,-0.0274794,0.00765601,0.00285171,0.00557152,-217.515,0,0.0231829
0.908203,-0.0220187,0.00225375,0.0202688,0.0120798,-41.8334,0,0.013104
0.917969,-0.0165581,-0.000924829,0.037686,0.0214989,133.848,0,0.00302503
0.927734,-0.0110974,-0.0015829,0.0551031,0.0324348,309.53,0,-0.00705392
0.9375,-0.00563672,-0.000385093,0.0725203,0.0430068,485.211,0,-0.0171329
0.947266,0.00386008,0.000996826,0.0777194,0.0519907,384.222,0,-0.0198727
0.957031,0.0133569,0.00146525,0.0829186,0.058523,283.233,0,-0.0226125
0.966797,0.0228537,0.0017291,0.0881177,0.0619005,182.244,0,-0.0253524
0.976562,0.0323505,0.00219751,0.0933169,0.0613587,81.2543,0,-0.0280922
0.986328,0.0241767,0.00225973,0.0752303,0.0562522,-14.3017,-8.67362e-19,-0.0167434
0.996094,0.0160029,0.00207193,0.0571437,0.0479286,-109.858,-1.73472e-18,-0.00539457
1.00586,0.00782919,0.00194348,0.039057,0.0374424,-205.414,-2.60209e-18,0.00595425
1.01562,-0.000344564,0.00151683,0.0209704,0.0257741,-300.97,-3.46945e-18,0.0173031
1.02539,-0.0071175,0.0011352,0.00736466,0.0153349,-102.015,-2.60209e-18,0.0269789
1.03516,-0.0138904,0.000684917,-0.00624109,0.00676863,96.9392,-1.73472e-18,0.0366548
1.04492,-0.0206634,0.000262134,-0.0198468,0.00132256,295.894,-8.67362e-19,0.0463306
1.05469,-0.0274363,6.23291e-05,-0.0334526,-0.000636606,494.848,0,0.0560065
1.06445,-0.012239,0.000248408,-0.03259,-0.000599854,540.673,3.46945e-18,0.0513892
1.07422,0.00295833,0.00149682,-0.0317274,-0.000130679,586.497,6.93889e-18,0.046772
1.08398,0.0181556,0.00427733,-0.0308648,-0.000527622,632.322,1.04083e-17,0.0421547
1.09375,0.033353,0.00880679,-0.0300022,-0.000884062,678.146,1.38778e-17,0.0375375
1.10352,0.0440878,0.0143103,-0.011986,-0.000505107,574.163,1.04083e-17,0.0291164
1.11328,0.0548226,0.0201533,0.00603029,0.000325195,470.181,6.93889e-18,0.0206953
1.12305,0.0655575,0.0263514,0.0240465,0.000898579,366.198,3.46945e-18,0.0122742
1.13281,0.0762923,0.0327259,0.0420628,0.00122051,262.215,0,0.00385307
1.14258,0.0735699,0.0384237,0.0361785,0.00111372,27.125,-1.73472e-18,0.00720563
1.15234,0.0708476,0.0431896,0.0302941,0.000576094,-207.965,-3.46945e-18,0.0105582
1.16211,0.0681252,0.0469897,0.0244098,-0.000189463,-443.056,-5.20417e-18,0.0139107
1.17188,0.0654029,0.0488698,0.0185255,-0.00087293,-678.146,-6.93889e-18,0.0172633
1.18164,0.0421823,0.0489338,0.00553095,-0.00140962,-678.146,-5.20417e-18,0.025597
1.19141,0.0189617,0.0477886,-0.00746356,-0.00156987,-678.146,-3.46945e-18,0.0339308
1.20117,-0.00425884,0.0445239,-0.0204581,-0.0014387,-678.146,-1.73472e-18,0.0422645
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-678.146,0,0.0505983
1.2207,-0.0274794,0.0331551,-0.024409,-0.000288926,-383.468,0,0.0435964
1.23047,-0.0274794,0.0259518,-0.0153655,0.000714522,-88.7893,0,0.0365944
1.24023,-0.0274794,0.0185807,-0.00632195,0.0024871,205.889,0,0.0295925
1.25,-0.0274794,0.0117635,0.00272159,0.00577607,500.568,0,0.0225906
1.25977,-0.0122974,0.00609529,0.0253704,0.0115677,544.962,5.20417e-18,0.00503039
1.26953,0.00288462,0.00210647,0.0480192,0.0201895,589.357,1.04083e-17,-0.0125299
1.2793,0.0180666,0.000131938,0.0706681,0.0306955,633.752,1.56125e-17,-0.0300901
1.28906,0.0332487,0.000237305,0.0933169,0.0412534,678.146,2.08167e-17,-0.0476504
1.29883,0.0405764,0.0011838,0.0933169,0.050378,395.158,1.21431e-17,-0.0463821
1.30859,0.0479041,0.00141497,0.0933169,0.05709,112.17,3.46945e-18,-0.0451138
1.31836,0.0552318,0.0010195,0.0933169,0.0607104,-170.819,-5.20417e-18,-0.0438455
1.32812,0.0625595,0.000890039,0.0933169,0.060707,-453.807,-1.38778e-17,-0.0425772
1.33789,0.0400498,0.00109733,0.0616245,0.0567038,-509.892,-1.21431e-17,-0.0203093
1.34766,0.01754,0.00100465,0.0299322,0.0488681,-565.977,-1.04083e-17,0.00195858
1.35742,-0.0049697,0.000907427,-0.00176021,0.0386965,-622.061,-8.67362e-18,0.0242265
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,-678.146,-6.93889e-18,0.0464943
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-339.073,-1.73472e-18,0.0553204
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,2.46587e-10,3.46945e-18,0.0641465
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,339.073,8.67362e-18,0.0729726
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,678.146,1.38778e-17,0.0817988
1.41602,-0.00153649,0.00104064,-0.0243422,-0.00116593,678.146,2.08167e-17,0.0647283
1.42578,0.0244064,0.00242936,-0.0152319,0.000113906,678.146,2.77556e-17,0.0476579
1.43555,0.0503494,0.00509402,-0.00612155,0.000954419,678.146,3.46945e-17,0.0305874
1.44531,0.0762923,0.00935684,0.0029888,0.00103497,678.146,4.16334e-17,0.013517
1.45508,0.0762923,0.0147441,0.0255708,0.00067021,396.03,2.94903e-17,0.00304619
1.46484,0.0762923,0.0206876,0.0481529,0.000913433,113.915,1.73472e-17,-0.0074246
1.47461,0.0762923,0.0266566,0.0707349,0.000942246,-168.201,5.20417e-18,-0.0178954
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-450.317,-6.93889e-18,-0.0283662
1.49414,0.0657039,0.0389125,0.0656151,0.000539473,-507.274,-8.67362e-18,-0.0110804
1.50391,0.0551155,0.0438881,0.0379132,0.000358301,-564.231,-1.04083e-17,0.00620547
1.51367,0.0445271,0.0474363,0.0102114,0.000106187,-621.189,-1.21431e-17,0.0234913
1.52344,0.0339386,0.0494842,-0.0174904,-1.71387e-06,-678.146,-1.38778e-17,0.0407771
1.5332,0.0185841,0.0494853,-0.021481,-0.000121729,-678.146,-1.04083e-17,0.0544041
1.54297,0.00322961,0.0475917,-0.0254715,-0.000340664,-678.146,-6.93889e-18,0.0680311
1.55273,-0.0121249,0.0443486,-0.029462,-0.000419531,-678.146,-3.46945e-18,0.081658
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-678.146,0,0.095285
1.57227,-0.0274794,0.0330111,-0.0168875,-0.000301787,-339.073,3.46945e-18,0.0721633
1.58203,-0.0274794,0.0262671,-0.000322358,3.94922e-05,-2.35104e-10,6.93889e-18,0.0490417
1.5918,-0.0274794,0.0192269,0.0162428,0.000996255,339.073,1.04083e-17,0.02592
1.60156,-0.0274794,0.0125494,0.0328079,0.00345693,678.146,1.38778e-17,0.00279832
1.61133,-0.00153649,0.00690164,0.0479351,0.00843536,678.146,1.04083e-17,-0.0261129
1.62109,0.0244064,0.00255563,0.0630624,0.0163028,678.146,6.93889e-18,-0.0550241
1.63086,0.0503494,0.00010834,0.0781896,0.026552,678.146,3.46945e-18,-0.0839353
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,678.146,0,-0.112847
1.65039,0.0759453,-0.000146865,0.0933169,0.04779,339.073,-5.20417e-18,-0.0956462
1.66016,0.0755984,0.000158188,0.0933169,0.0555614,-2.35218e-10,-1.04083e-17,-0.078446
1.66992,0.0752514,-0.00048167,0.0933169,0.0601734,-339.073,-1.56125e-17,-0.0612457
1.67969,0.0749045,-0.00151348,0.0933169,0.0610733,-678.146,-2.08167e-17,-0.0440454
1.68945,0.0493085,-0.00190825,0.0616245,0.0581548,-678.146,-1.9082e-17,-0.00275873
1.69922,0.0237125,-0.00190075,0.0299322,0.0516382,-678.146,-1.73472e-17,0.0385279
1.70898,-0.00188345,-0.00204686,-0.00176021,0.0422814,-678.146,-1.56125e-17,0.0798146
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-678.146,-1.38778e-17,0.121101
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-339.073,6.93889e-18,0.117708
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,2.3897e-10,2.77556e-17,0.114315
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,339.073,4.85723e-17,0.110923
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,678.146,6.93889e-17,0.10753
1.76758,-0.00153649,0.00140827,-0.00176021,-0.00234694,678.146,4.85723e-17,0.0650065
1.77734,0.0244064,0.00281213,0.0299322,-0.00103462,678.146,2.77556e-17,0.0224834
1.78711,0.0503494,0.00549221,0.0616245,0.000795762,678.146,6.93889e-18,-0.0200397
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,678.146,-1.38778e-17,-0.0625628
1.80664,0.0762923,0.014611,0.0933169,0.00147825,339.073,-1.38778e-17,-0.0656652
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,-3.75167e-12,-1.38778e-17,-0.0687676
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-339.073,-1.38778e-17,-0.07187
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-678.146,-1.38778e-17,-0.0749724
1.8457,0.0503494,0.0374251,0.0616245,-0.000144814,-678.146,-2.42861e-17,-0.026055
1.85547,0.0244064,0.0423978,0.0299322,-0.000601113,-678.146,-3.46945e-17,0.0228624
1.86523,-0.00153649,0.0459164,-0.00176021,-0.000888076,-678.146,-4.51028e-17,0.0717798
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-678.146,-5.55112e-17,0.120697
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-393.935,-4.16334e-17,0.133601
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-109.724,-2.77556e-17,0.146504
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,174.488,-1.38778e-17,0.159407
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,458.699,0,0.172311
1.92383,-0.0156046,0.0345274,-0.00176021,0.00109642,513.561,0,0.110846
1.93359,-0.00372972,0.0275503,0.0299322,0.00140178,568.423,0,0.0493809
1.94336,0.00814513,0.0204932,0.0616245,0.00220242,623.284,0,-0.012084
1.95312,0.02002,0.0136792,0.0933169,0.00400931,678.146,0,-0.0735489
1.96289,0.0340881,0.00748097,0.0933169,0.00778301,511.048,0,-0.112774
1.97266,0.0481561,0.00290732,0.0933169,0.0143411,343.95,0,-0.151999
1.98242,0.0622242,0.000149927,0.0933169,0.0236799,176.852,0,-0.191224
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,9.75451,0,-0.230449
2.00195,0.063581,0.000211289,0.0872077,0.0449865,-162.221,0,-0.170522
2.01172,0.0508697,0.00143657,0.0810985,0.0533634,-334.196,0,-0.110594
2.02148,0.0381584,0.00206681,0.0749893,0.0588984,-506.171,0,-0.050667
2.03125,0.0254471,0.00187595,0.0688802,0.0610966,-678.146,0,0.00926043
2.04102,0.0122155,0.00146165,0.043297,0.0595412,-678.146,0,0.075475
2.05078,-0.00101614,0.00151151,0.0177138,0.0539733,-678.146,0,0.14169
2.06055,-0.0142478,0.00141267,-0.0078694,0.0449806,-678.146,0,0.207904
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-678.146,0,0.274119
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,-678.146,0,0.274119
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,-678.146,0,0.274119


==> data/ENAW7075_manual_steel_DS/IBS_results_ENAW7075_manual_steel_v_DS_5.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-601.7808746922491, LMmax=601.7808746922491,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.80474e-17,-1.39453e-05,-1.22765e-19,-2.50781e-05,3.45653e-14,3.85186e-34,-1.80938e-18
0.00976562,0.00138292,0.000325283,-6.05312e-06,-3.13037e-05,1.7043,3.08149e-34,-8.92145e-05
0.0195312,0.00276584,0.00145576,-1.21062e-05,-2.45801e-05,3.4086,2.31112e-34,-0.000178429
0.0292969,0.00414876,0.0031522,-1.81594e-05,-3.13477e-05,5.1129,1.54074e-34,-0.000267643
0.0390625,0.00553169,0.00522776,-2.42125e-05,-3.23145e-05,6.8172,7.70372e-35,-0.000356858
0.0488281,0.00691461,0.0078232,-3.02656e-05,-2.56787e-05,8.5215,0,-0.000446072
0.0585938,0.00958404,0.0105606,9.04727e-05,-3.62988e-05,-18.8515,1.73472e-19,0.000992559
0.0683594,0.0122535,0.013441,0.000211211,-2.84912e-05,-46.2245,3.46945e-19,0.00243119
0.078125,0.0149229,0.0162864,0.000331949,-2.74512e-05,-73.5976,5.20417e-19,0.00386982
0.0878906,0.0175923,0.0188754,0.000452688,-1.7959e-05,-100.971,6.93889e-19,0.00530845
0.0976562,0.0202618,0.0210027,0.000573426,-2.64697e-05,-128.344,8.67362e-19,0.00674709
0.107422,0.0196403,0.0226007,0.000274425,-2.25146e-05,-192.715,-4.93038e-31,0.0100009
0.117187,0.0190188,0.0234831,-2.45754e-05,-2.97656e-05,-257.086,-8.67362e-19,0.0132546
0.126953,0.0183973,0.0236443,-0.000323576,-3.68115e-05,-321.457,-1.73472e-18,0.0165084
0.136719,0.0177758,0.0230373,-0.000622577,-2.93848e-05,-385.828,-2.60209e-18,0.0197622
0.146484,0.0171544,0.0215,-0.000921578,-2.82422e-05,-450.199,-3.46945e-18,0.0230159
0.15625,0.0133402,0.0191921,0.000504277,-2.97656e-05,-445.487,-1.38778e-18,0.0229719
0.166016,0.00952612,0.0163132,0.00193013,-1.02832e-05,-440.776,6.93889e-19,0.0229279
0.175781,0.00571201,0.0128817,0.00335599,0.000444448,-436.064,2.77556e-18,0.0228839
0.185547,0.00189789,0.00923202,0.00478184,0.00264586,-431.352,4.85723e-18,0.0228399
0.195313,-0.00191623,0.00577389,0.00620769,0.00785448,-426.64,6.93889e-18,0.0227959
0.205078,-0.00217519,0.00275911,0.0128873,0.0158505,-342.038,5.55112e-18,0.0185351
0.214844,-0.00243416,0.000988257,0.0195668,0.02639,-257.435,4.16334e-18,0.0142743
0.224609,-0.00269312,0.00063334,0.0262464,0.0371991,-172.833,2.77556e-18,0.0100135
0.234375,-0.00295209,0.000544761,0.032926,0.0470364,-88.2299,1.38778e-18,0.00575274
0.244141,-0.00321106,0.000458276,0.0396056,0.0555504,-3.62723,0,0.00149194
0.253906,-0.00107656,0.000388857,0.0428252,0.0607105,16.0051,0,0.000382315
0.263672,0.00105793,0.000321943,0.0460449,0.0622113,35.6374,0,-0.000727311
0.273438,0.00319243,0.000278203,0.0492645,0.0596548,55.2697,0,-0.00183694
0.283203,0.00532692,0.000236455,0.0524842,0.0531441,74.902,0,-0.00294656
0.292969,0.00746141,0.00020291,0.0557038,0.0434889,94.5343,0,-0.00405619
0.302734,0.00712726,0.000188584,0.0473328,0.0322776,101.756,-6.93889e-19,0.000113835
0.3125,0.00679311,0.000171021,0.0389617,0.021112,108.978,-1.38778e-18,0.00428386
0.322266,0.00645895,0.00015835,0.0305907,0.0112636,116.2,-2.08167e-18,0.00845388
0.332031,0.0061248,0.000164927,0.0222196,0.00403752,123.422,-2.77556e-18,0.0126239
0.341797,0.00579065,0.000188921,0.0138485,0.000360967,130.644,-3.46945e-18,0.0167939
0.351562,0.00935763,0.000364131,0.00787636,-0.000352808,209.167,-4.85723e-18,0.0193394
0.361328,0.0129246,0.0012336,0.00190418,6.92578e-05,287.69,-6.245e-18,0.0218849
0.371094,0.0164916,0.00365938,-0.004068,4.88525e-05,366.213,-7.63278e-18,0.0244303
0.380859,0.0200586,0.00778399,-0.0100402,-0.000111504,444.736,-9.02056e-18,0.0269758
0.390625,0.0236256,0.0127188,-0.0160124,-0.000386294,523.259,-1.04083e-17,0.0295212
0.400391,0.0316914,0.0183595,-0.0121847,-0.000715723,475.388,-6.93889e-18,0.0276223
0.410156,0.0397573,0.0247032,-0.00835697,-0.000797314,427.518,-3.46945e-18,0.0257233
0.419922,0.0478231,0.0308596,-0.00452927,-0.000690996,379.647,-1.97215e-30,0.0238243
0.429687,0.055889,0.0368246,-0.000701576,-0.000341924,331.776,3.46945e-18,0.0219253
0.439453,0.0639548,0.0423273,0.00312612,0.000449473,283.906,6.93889e-18,0.0200263
0.449219,0.0598469,0.0464037,0.00354442,0.00146858,104.312,4.85723e-18,0.0205473
0.458984,0.0557389,0.0490879,0.00396273,0.00226816,-75.2814,2.77556e-18,0.0210682
0.46875,0.051631,0.050298,0.00438103,0.00235266,-254.875,6.93889e-19,0.0215892
0.478516,0.047523,0.0496739,0.00479933,0.0016625,-434.469,-1.38778e-18,0.0221101
0.488281,0.0434151,0.0472034,0.00521764,0.000731631,-614.062,-3.46945e-18,0.0226311
0.498047,0.0300029,0.0428634,0.00382839,-0.000176777,-614.062,-2.77556e-18,0.0238978
0.507812,0.0165907,0.0370011,0.00243915,-0.000867744,-614.062,-2.08167e-18,0.0251645
0.517578,0.00317856,0.0300253,0.0010499,-0.00122937,-614.062,-1.38778e-18,0.0264311
0.527344,-0.0102336,0.0225397,-0.000339342,-0.00100708,-614.062,-6.93889e-19,0.0276978
0.537109,-0.0236458,0.0151106,-0.00172859,0.000650449,-614.062,0,0.0289645
0.546875,-0.0231616,0.00844137,0.0080817,0.00495494,-454.284,0,0.0229752
0.556641,-0.0226775,0.0032181,0.017892,0.0125772,-294.506,0,0.016986
0.566406,-0.0221933,0.000193638,0.0277023,0.0226493,-134.728,0,0.0109967
0.576172,-0.0217091,-0.000427778,0.0375126,0.033832,25.0505,0,0.00500747
0.585937,-0.021225,8.60156e-05,0.0473229,0.0444591,184.829,0,-0.000981792
0.595703,-0.0138209,0.000217705,0.0539867,0.0530747,182.563,0,-0.00403091
0.605469,-0.00641689,8.69092e-05,0.0606506,0.0594375,180.297,0,-0.00708003
0.615234,0.000987154,5.06689e-05,0.0673144,0.0621086,178.03,0,-0.0101291
0.625,0.00839119,-4.53516e-05,0.0739783,0.0603083,175.764,0,-0.0131783
0.634766,0.0157952,-7.28613e-05,0.0806422,0.0550389,173.498,0,-0.0162274
0.644531,0.0113688,-0.000164033,0.0660183,0.0460559,126.442,0,-0.00822507
0.654297,0.00694239,-5.36719e-05,0.0513944,0.0351408,79.3853,0,-0.000222763
0.664062,0.00251597,5.63525e-05,0.0367706,0.0238615,32.3288,0,0.00777954
0.673828,-0.00191045,9.76904e-05,0.0221467,0.0136041,-14.7277,0,0.0157819
0.683594,-0.00633687,0.000120747,0.00752283,0.00571443,-61.7842,0,0.0237842
0.693359,-0.00562995,0.00026061,-0.00067225,0.00102277,73.385,0,0.0278725
0.703125,-0.00492302,0.000438662,-0.00886733,-0.000296514,208.554,0,0.0319608
0.712891,-0.0042161,0.000938042,-0.0170624,0.000237246,343.724,0,0.036049
0.722656,-0.00350917,0.00273987,-0.0252575,0.000666489,478.893,0,0.0401373
0.732422,-0.00280225,0.00635265,-0.0334526,0.00056313,614.062,0,0.0442256
0.742187,0.0130167,0.0112302,-0.0240157,0.00053603,614.062,6.93889e-19,0.0377654
0.751953,0.0288356,0.0167895,-0.0145789,0.000607603,614.062,1.38778e-18,0.0313051
0.761719,0.0446545,0.0230276,-0.00514204,0.00054312,614.062,2.08167e-18,0.0248449
0.771484,0.0604734,0.0295762,0.00429481,0.000461147,614.062,2.77556e-18,0.0183846
0.78125,0.0762923,0.035681,0.0137317,0.00043853,614.062,3.46945e-18,0.0119244
0.791016,0.0762923,0.0411991,0.0149832,0.000301099,368.437,2.77556e-18,0.0120237
0.800781,0.0762923,0.0460669,0.0162348,0.000276211,122.812,2.08167e-18,0.0121231
0.810547,0.0762923,0.0491828,0.0174863,0.000183516,-122.812,1.38778e-18,0.0122225
0.820313,0.0762923,0.0507793,0.0187379,0.000165454,-368.437,6.93889e-19,0.0123219
0.830078,0.0762923,0.0508615,0.0199895,0.00014376,-614.062,0,0.0124212
0.839844,0.055538,0.0486772,0.00941024,0.000154395,-614.062,5.55112e-18,0.0186612
0.849609,0.0347836,0.0443742,-0.001169,0.000161353,-614.062,1.11022e-17,0.0249011
0.859375,0.0140293,0.0381907,-0.0117482,0.000176689,-614.062,1.66533e-17,0.031141
0.869141,-0.00672508,0.0306485,-0.0223275,0.000280195,-614.062,2.22045e-17,0.0373809
0.878906,-0.0274794,0.0225629,-0.0329067,0.00076812,-614.062,2.77556e-17,0.0436208
0.888672,-0.0274794,0.0146244,-0.0183373,0.00215505,-368.437,2.35922e-17,0.0347219
0.898438,-0.0274794,0.00765601,-0.00376799,0.00557152,-122.812,1.94289e-17,0.025823
0.908203,-0.0274794,0.00225375,0.0108014,0.0120798,122.812,1.52656e-17,0.0169241
0.917969,-0.0274794,-0.000924829,0.0253707,0.0214989,368.437,1.11022e-17,0.00802514
0.927734,-0.0274794,-0.0015829,0.0399401,0.0324348,614.062,6.93889e-18,-0.000873766
0.9375,-0.0111428,-0.000385093,0.0506154,0.0430068,549.257,5.55112e-18,-0.00951012
0.947266,0.00519388,0.000996826,0.0612908,0.0519907,484.453,4.16334e-18,-0.0181465
0.957031,0.0215305,0.00146525,0.0719662,0.058523,419.648,2.77556e-18,-0.0267828
0.966797,0.0378672,0.0017291,0.0826415,0.0619005,354.843,1.38778e-18,-0.0354192
0.976562,0.0542038,0.00219751,0.0933169,0.0613587,290.039,0,-0.0440555
0.986328,0.0422293,0.00225973,0.0753974,0.0562522,109.218,0,-0.029459
0.996094,0.0302548,0.00207193,0.0574778,0.0479286,-71.6017,0,-0.0148625
1.00586,0.0182802,0.00194348,0.0395582,0.0374424,-252.422,0,-0.000266038
1.01562,0.00630569,0.00151683,0.0216387,0.0257741,-433.242,0,0.0143305
1.02539,-0.00566884,0.0011352,0.00371914,0.0153349,-614.062,0,0.028927
1.03516,-0.010031,0.000684917,-0.00371521,0.00676863,-368.437,-2.77556e-18,0.0376095
1.04492,-0.0143931,0.000262134,-0.0111495,0.00132256,-122.812,-5.55112e-18,0.0462921
1.05469,-0.0187552,6.23291e-05,-0.0185839,-0.000636606,122.812,-8.32667e-18,0.0549746
1.06445,-0.0231173,0.000248408,-0.0260182,-0.000599854,368.437,-1.11022e-17,0.0636571
1.07422,-0.0274794,0.00149682,-0.0334526,-0.000130679,614.062,-1.38778e-17,0.0723397
1.08398,-0.00672508,0.00427733,-0.0185878,-0.000527622,614.062,-8.32667e-18,0.0576065
1.09375,0.0140293,0.00880679,-0.00372296,-0.000884062,614.062,-2.77556e-18,0.0428733
1.10352,0.0347836,0.0143103,0.0111418,-0.000505107,614.062,2.77556e-18,0.0281401
1.11328,0.055538,0.0201533,0.0260067,0.000325195,614.062,8.32667e-18,0.0134069
1.12305,0.0762923,0.0263514,0.0408715,0.000898579,614.062,1.38778e-17,-0.00132629
1.13281,0.0762923,0.0327259,0.0448704,0.00122051,368.437,1.11022e-17,-0.00173953
1.14258,0.0762923,0.0384237,0.0488693,0.00111372,122.812,8.32667e-18,-0.00215277
1.15234,0.0762923,0.0431896,0.0528682,0.000576094,-122.812,5.55112e-18,-0.00256601
1.16211,0.0762923,0.0469897,0.0568672,-0.000189463,-368.437,2.77556e-18,-0.00297925
1.17188,0.0762923,0.0488698,0.0608661,-0.00087293,-614.062,0,-0.00339249
1.18164,0.055538,0.0489338,0.0420024,-0.00140962,-614.062,2.77556e-18,0.0129911
1.19141,0.0347836,0.0477886,0.0231386,-0.00156987,-614.062,5.55112e-18,0.0293746
1.20117,0.0140293,0.0445239,0.00427489,-0.0014387,-614.062,8.32667e-18,0.0457582
1.21094,-0.00672508,0.0393544,-0.0145888,-0.000998599,-614.062,1.11022e-17,0.0621417
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-614.062,1.38778e-17,0.0785253
1.23047,-0.0274794,0.0259518,-0.0220181,0.000714522,-368.437,1.38778e-17,0.0639968
1.24023,-0.0274794,0.0185807,-0.0105836,0.0024871,-122.812,1.38778e-17,0.0494683
1.25,-0.0274794,0.0117635,0.000850852,0.00577607,122.812,1.38778e-17,0.0349399
1.25977,-0.0274794,0.00609529,0.0122853,0.0115677,368.437,1.38778e-17,0.0204114
1.26953,-0.0274794,0.00210647,0.0237198,0.0201895,614.062,1.38778e-17,0.00588295
1.2793,-0.00672508,0.000131938,0.0376392,0.0306955,614.062,1.11022e-17,-0.0147175
1.28906,0.0140293,0.000237305,0.0515586,0.0412534,614.062,8.32667e-18,-0.035318
1.29883,0.0347836,0.0011838,0.0654781,0.050378,614.062,5.55112e-18,-0.0559185
1.30859,0.055538,0.00141497,0.0793975,0.05709,614.062,2.77556e-18,-0.0765189
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,614.062,0,-0.0971194
1.32812,0.0595949,0.000890039,0.0730274,0.060707,368.437,0,-0.0701427
1.33789,0.0428975,0.00109733,0.0527379,0.0567038,122.812,0,-0.0431661
1.34766,0.0262001,0.00100465,0.0324484,0.0488681,-122.812,0,-0.0161894
1.35742,0.00950269,0.000907427,0.0121588,0.0386965,-368.437,0,0.0107873
1.36719,-0.00719471,0.00100572,-0.00813067,0.027481,-614.062,0,0.0377639
1.37695,-0.0112517,0.000787676,-0.013195,0.0164122,-368.437,5.55112e-18,0.0554009
1.38672,-0.0153086,0.000545464,-0.0182594,0.00757097,-122.812,1.11022e-17,0.0730379
1.39648,-0.0193655,0.000538096,-0.0233238,0.00168277,122.812,1.66533e-17,0.0906749
1.40625,-0.0234225,0.000488921,-0.0283882,-0.00133645,368.437,2.22045e-17,0.108312
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,614.062,2.77556e-17,0.125949
1.42578,-0.00672508,0.00242936,-0.00809868,0.000113906,614.062,1.66533e-17,0.0922556
1.43555,0.0140293,0.00509402,0.0172552,0.000954419,614.062,5.55112e-18,0.0585623
1.44531,0.0347836,0.00935684,0.0426091,0.00103497,614.062,-5.55112e-18,0.024869
1.45508,0.055538,0.0147441,0.067963,0.00067021,614.062,-1.66533e-17,-0.00882428
1.46484,0.0762923,0.0206876,0.0933169,0.000913433,614.062,-2.77556e-17,-0.0425176
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,368.437,-2.498e-17,-0.0429943
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,122.812,-2.22045e-17,-0.043471
1.49414,0.0762923,0.0389125,0.0933169,0.000539473,-122.812,-1.94289e-17,-0.0439478
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,-368.437,-1.66533e-17,-0.0444245
1.51367,0.0762923,0.0474363,0.0933169,0.000106187,-614.062,-1.38778e-17,-0.0449012
1.52344,0.055538,0.0494842,0.067963,-1.71387e-06,-614.062,-1.66533e-17,-0.00401718
1.5332,0.0347836,0.0494853,0.0426091,-0.000121729,-614.062,-1.94289e-17,0.0368669
1.54297,0.0140293,0.0475917,0.0172552,-0.000340664,-614.062,-2.22045e-17,0.0777509
1.55273,-0.00672508,0.0443486,-0.00809868,-0.000419531,-614.062,-2.498e-17,0.118635
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-614.062,-2.77556e-17,0.159519
1.57227,-0.0274794,0.0330111,-0.0321677,-0.000301787,-368.437,-2.22045e-17,0.132526
1.58203,-0.0274794,0.0262671,-0.0308827,3.94922e-05,-122.812,-1.66533e-17,0.105532
1.5918,-0.0274794,0.0192269,-0.0295978,0.000996255,122.812,-1.11022e-17,0.0785393
1.60156,-0.0274794,0.0125494,-0.0283129,0.00345693,368.437,-5.55112e-18,0.051546
1.61133,-0.0274794,0.00690164,-0.027028,0.00843536,614.062,0,0.0245528
1.62109,-0.00672508,0.00255563,-0.00295899,0.0163028,614.062,0,-0.0228359
1.63086,0.0140293,0.00010834,0.02111,0.026552,614.062,0,-0.0702245
1.64062,0.0347836,-0.000538125,0.045179,0.0375839,614.062,0,-0.117613
1.65039,0.055538,-0.000146865,0.0692479,0.04779,614.062,0,-0.165002
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,614.062,0,-0.21239
1.66992,0.0561986,-0.00048167,0.070186,0.0601734,368.437,-5.55112e-18,-0.157776
1.67969,0.036105,-0.00151348,0.047055,0.0610733,122.812,-1.11022e-17,-0.103162
1.68945,0.0160114,-0.00190825,0.0239241,0.0581548,-122.812,-1.66533e-17,-0.0485484
1.69922,-0.00408229,-0.00190075,0.000793118,0.0516382,-368.437,-2.22045e-17,0.00606554
1.70898,-0.0241759,-0.00204686,-0.0223378,0.0422814,-614.062,-2.77556e-17,0.0606795
1.71875,-0.0248366,-0.00204866,-0.0245608,0.0314696,-368.437,-2.22045e-17,0.0990719
1.72852,-0.0254973,-0.00150248,-0.0267837,0.0204396,-122.812,-1.66533e-17,0.137464
1.73828,-0.026158,-0.00102555,-0.0290067,0.0103183,122.812,-1.11022e-17,0.175857
1.74805,-0.0268187,-0.000540234,-0.0312296,0.0028892,368.437,-5.55112e-18,0.214249
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,614.062,0,0.252641
1.76758,-0.00672508,0.00140827,-0.00809868,-0.00234694,614.062,1.11022e-17,0.17461
1.77734,0.0140293,0.00281213,0.0172552,-0.00103462,614.062,2.22045e-17,0.0965785
1.78711,0.0347836,0.00549221,0.0426091,0.000795762,614.062,3.33067e-17,0.0185471
1.79688,0.055538,0.00937951,0.067963,0.00140672,614.062,4.44089e-17,-0.0594843
1.80664,0.0762923,0.014611,0.0933169,0.00147825,614.062,5.55112e-17,-0.137516
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,368.437,7.77156e-17,-0.141087
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,122.812,9.99201e-17,-0.144658
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-122.812,1.22125e-16,-0.14823
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-368.437,1.44329e-16,-0.151801
1.85547,0.0762923,0.0423978,0.0933169,-0.000601113,-614.062,1.66533e-16,-0.155373
1.86523,0.055538,0.0459164,0.067963,-0.000888076,-614.062,1.44329e-16,-0.0556746
1.875,0.0347836,0.0478971,0.0426091,-0.000999082,-614.062,1.22125e-16,0.0440234
1.88477,0.0140293,0.0485633,0.0172552,-0.00068751,-614.062,9.99201e-17,0.143721
1.89453,-0.00672508,0.0473992,-0.00809868,-0.000258779,-614.062,7.77156e-17,0.24342
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-614.062,5.55112e-17,0.343118
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,-368.437,5.55112e-17,0.291497
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,-122.812,5.55112e-17,0.239876
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,122.812,5.55112e-17,0.188255
1.94336,-0.0274794,0.0204932,-0.0334526,0.00220242,368.437,5.55112e-17,0.136635
1.95312,-0.0274794,0.0136792,-0.0334526,0.00400931,614.062,5.55112e-17,0.085014
1.96289,-0.00672508,0.00748097,-0.00809868,0.00778301,614.062,4.44089e-17,-0.0264343
1.97266,0.0140293,0.00290732,0.0172552,0.0143411,614.062,3.33067e-17,-0.137883
1.98242,0.0347836,0.000149927,0.0426091,0.0236799,614.062,2.22045e-17,-0.249331
1.99219,0.055538,-0.00065332,0.067963,0.0345157,614.062,1.11022e-17,-0.360779
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,614.062,0,-0.472227
2.01172,0.0627064,0.00143657,0.067963,0.0533634,368.437,2.22045e-17,-0.357324
2.02148,0.0491204,0.00206681,0.0426091,0.0588984,122.812,4.44089e-17,-0.242421
2.03125,0.0355345,0.00187595,0.0172552,0.0610966,-122.812,6.66134e-17,-0.127518
2.04102,0.0219485,0.00146165,-0.00809868,0.0595412,-368.437,8.88178e-17,-0.0126146
2.05078,0.00836259,0.00151151,-0.0334526,0.0539733,-614.062,1.11022e-16,0.102289
2.06055,0.00836259,0.00141267,-0.0334526,0.0449806,-614.062,1.11022e-16,0.102289
2.07031,0.00836259,0.00085478,-0.0334526,0.0339963,-614.062,1.11022e-16,0.102289
2.08008,0.00836259,0.000520913,-0.0334526,0.0226342,-614.062,1.11022e-16,0.102289
2.08984,0.00836259,0.000576958,-0.0334526,0.0124467,-614.062,1.11022e-16,0.102289


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_a_LPDS_2.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-3.69333,0,-0.369821,-0,0,0
0.00976562,9.28537,12.4728,0.00103975,-5.70007,0.00737652,1.38778e-17,-0.0588038
0.0195312,6.72595,0.287513,-0.013671,-11.7251,-0.0778647,1.11022e-16,0.691938
0.0292969,107.34,160.909,0.03605,-17.1044,0.050179,0,-1.1586
0.0390625,284.26,293.089,-0.104317,-22.1787,-0.603575,8.88178e-16,5.35875
0.0488281,370.848,358.413,-0.100404,-28.241,-1.95377,-1.77636e-15,9.79929
0.0585938,382.353,363.432,0.482899,-30.6638,-1.55539,0,-5.98234
0.0683594,347.324,318.405,-0.0377987,-32.7025,-1.0662,8.88178e-16,-3.99738
0.078125,307.382,296.455,-2.10425,-33.1891,-8.52583,0,61.4278
0.0878906,221.87,238.148,-2.06536,-34.1348,-33.3825,-2.84217e-14,185.997
0.0976562,131.834,150.538,1.8709,-33.5056,-77.9731,1.7053e-13,307.133
0.107422,58.1972,33.4857,3.15747,-34.5529,-136.978,2.27374e-13,379.759
0.117187,-70.7373,-73.5758,-4.86404,-33.366,-201.743,-4.54747e-13,397.418
0.126953,-245.049,-175.555,-14.8598,-34.7585,-263.348,-4.54747e-13,363.482
0.136719,-357.391,-273.552,-11.1656,-32.8701,-315.184,9.09495e-13,292.14
0.146484,-375.145,-333.506,7.17528,-35.4216,-353.98,9.09495e-13,205.892
0.15625,-359.714,-359.216,18.9833,-32.3995,-377.381,4.54747e-13,108.642
0.166016,-305.269,-293.278,6.70853,-35.3078,-381.765,-4.54747e-13,-11.5302
0.175781,-234.222,-299.461,-9.61567,-28.2367,-364.634,0,-144.82
0.185547,-190.452,-258.55,27.4216,-21.4547,-326.448,0,-269.461
0.195313,-142.411,-186.452,164.688,38.981,-271.046,-4.54747e-13,-363.81
0.205078,-17.9227,-10.383,384.321,263.879,-206.291,-9.09495e-13,-401.656
0.214844,87.0045,30.0064,603.127,640.394,-142.973,-5.68434e-13,-368.733
0.224609,94.1054,2.67585,732.717,733.206,-88.8748,-1.13687e-13,-300.934
0.234375,73.2527,-12.9702,740.413,754.803,-46.6862,-5.68434e-14,-236.588
0.244141,34.6721,-3.55823,656.035,698.857,-17.3176,0,-170.433
0.253906,4.61158,31.4723,529.568,580.522,-0.395061,0,-95.8839
0.263672,3.12582,-11.4621,383.949,467.641,5.49872,-7.10543e-15,-17.9121
0.273438,6.57989,-12.884,205.15,242.578,2.19348,7.10543e-15,44.8129
0.283203,-6.79616,4.33042,-26.7658,6.09655,-8.09299,1.42109e-14,72.4695
0.292969,-34.5876,9.77079,-299.675,-242.143,-21.347,4.26326e-14,67.8462
0.302734,-55.5428,-5.88535,-559.524,-448.91,-30.2699,2.84217e-14,62.0306
0.3125,-45.7377,-7.17473,-736.328,-601.507,-25.4872,-2.84217e-14,93.082
0.322266,-18.4373,-3.77355,-785.556,-710.141,-0.0520967,0,173.498
0.332031,-18.6767,4.585,-714.058,-720.11,46.6018,-5.68434e-14,274.282
0.341797,-60.1028,13.1542,-571.422,-614.336,108.554,5.68434e-14,343.56
0.351562,-81.0555,-10.0591,-413.622,-452.478,176.509,4.54747e-13,348.542
0.361328,-12.2134,6.48613,-268.182,-398.847,241.337,0,300.599
0.371094,161.341,87.9974,-130.029,-268.43,296.324,-6.82121e-13,233.019
0.380859,387.461,246.103,9.59642,-76.6296,337.506,-2.27374e-13,161.22
0.390625,582.658,522.207,132.074,49.8281,362.714,9.09495e-13,73.2199
0.400391,674.783,776.066,194.525,-23.5238,370.146,0,-42.0071
0.410156,663.531,764.9,168.618,-37.2627,356.979,0,-165.811
0.419922,603.549,712.744,74.9918,-4.32868,318.889,4.54747e-13,-248.814
0.429687,516.472,602.191,-26.1179,41.458,252.322,0,-243.782
0.439453,392.44,450.471,-81.7368,66.341,158.981,0,-147.803
0.449219,206.742,306.092,-84.2898,8.19615,47.9436,5.68434e-14,-9.25956
0.458984,-48.5248,30.8812,-65.0233,26.0728,-66.6743,5.68434e-14,106.769
0.46875,-335.511,-203.693,-55.0956,50.4878,-171.079,-4.54747e-13,163.929
0.478516,-586.635,-448.887,-58.3099,58.7707,-256.467,2.27374e-13,172.516
0.488281,-742.072,-577.597,-60.0912,-18.0226,-319.47,0,167.735
0.498047,-774.791,-682.362,-53.1193,-92.9876,-359.072,4.54747e-13,167.139
0.507812,-697.818,-744.449,-44.1263,-109.158,-373.875,0,147.616
0.517578,-552.549,-655.635,-34.3285,-67.8072,-362.447,0,66.7731
0.527344,-386.169,-461.474,-0.999901,-64.0734,-325.867,0,-89.8162
0.537109,-228.013,-383.119,91.683,-25.5138,-269.567,-6.82121e-13,-280.747
0.546875,-84.8895,-338.875,257.518,62.9225,-202.654,6.82121e-13,-429.239
0.556641,49.5726,-100.599,462.839,247.019,-135.34,1.13687e-13,-477.036
0.566406,172.447,82.9235,638.375,531.642,-76.188,1.13687e-13,-424.465
0.576172,258.276,35.9843,721.702,786.445,-30.2627,0,-321.745
0.585937,270.828,-41.634,695.488,828.641,1.4242,0,-222.414
0.595703,197.573,-2.32037,590.349,730.613,20.8386,-5.68434e-14,-144.393
0.605469,69.0364,17.1021,451.527,677.453,30.4527,2.84217e-14,-72.1689
0.615234,-58.1562,7.76157,298.884,499.982,31.1155,5.68434e-14,9.2826
0.625,-129.733,7.44493,115.384,306.598,22.445,0,88.6271
0.634766,-127.279,-46.4618,-124.54,116.333,5.79371,-2.84217e-14,138.289
0.644531,-75.7691,27.8372,-410.31,-195.873,-12.8447,0,146.792
0.654297,-19.4888,16.948,-675.88,-384.119,-23.1415,2.84217e-14,135.43
0.664062,8.32302,-29.8101,-830.271,-590.613,-14.5527,-2.84217e-14,140.087
0.673828,2.74891,-42.109,-819.437,-670.945,18.4508,-2.84217e-14,177.817
0.683594,-15.1637,44.2698,-668.063,-722.463,73.6052,5.68434e-14,232.271
0.693359,-14.328,30.8276,-461.673,-668.16,141.962,-2.27374e-13,270.794
0.703125,30.0213,-12.2697,-281.543,-526.786,211.667,4.54747e-13,273.433
0.712891,126.845,8.04191,-150.027,-387.778,272.192,4.54747e-13,244.336
0.722656,267.928,71.7198,-35.1744,-307.768,317.186,2.27374e-13,197.379
0.732422,429.198,169.45,94.1106,-175.782,344.812,0,136.002
0.742187,573.821,400.823,220.57,35.6492,355.378,9.09495e-13,51.5058
0.751953,658.932,691.025,287.119,70.5588,347.774,-4.54747e-13,-58.242
0.761719,652.166,825.142,250.94,-21.5816,317.755,0,-170.768
0.771484,551.779,759.021,126.942,-40.7548,260.314,6.82121e-13,-242.628
0.78125,390.648,635.728,-21.4484,3.47226,174.817,0,-235.163
0.791016,210.491,503.575,-130.859,9.96951,68.5005,5.68434e-14,-142.989
0.800781,25.2098,358.121,-176.909,-7.70023,-45.1178,-5.68434e-14,-2.90112
0.810547,-184.846,213.752,-172.921,-6.08639,-151.808,-2.27374e-13,125.708
0.820313,-436.399,-123.554,-142.658,-38.7127,-241.654,-4.54747e-13,197.325
0.830078,-696.547,-501.333,-100.763,25.4538,-310.052,2.27374e-13,206.825
0.839844,-878.869,-606.163,-53.7452,-8.27951,-355.307,4.54747e-13,182.982
0.849609,-899.444,-725.27,-6.74251,2.85532,-376.141,-4.54747e-13,152.911
0.859375,-746.698,-793.563,38.8278,-21.5059,-371.475,0,110.787
0.869141,-498.345,-737.922,91.4397,12.2096,-341.973,0,23.9541
0.878906,-263.976,-529.132,165.663,12.2439,-291.428,0,-126.475
0.888672,-102.811,-327.625,268.488,12.221,-226.879,2.27374e-13,-310.589
0.898438,6.59604,-240.578,390.007,46.8425,-157.664,0,-458.024
0.908203,117.78,-140.771,507.052,178.56,-93.7638,0,-505.813
0.917969,241.235,38.4076,593.066,393.54,-43.373,5.68434e-14,-443.069
0.927734,322.24,183.009,624.681,654.247,-10.1992,0,-313.167
0.9375,294.041,57.4139,586.016,817.677,7.68733,0,-174.83
0.947266,150.062,-77.2691,475.565,753.819,15.7613,0,-60.4017
0.957031,-38.7094,-21.6247,310.497,619.059,18.6863,-4.26326e-14,32.649
0.966797,-176.242,51.485,117.458,536.459,17.4378,1.42109e-14,116.96
0.976562,-211.223,-35.8808,-86.6117,358.082,10.8571,2.84217e-14,188.928
0.986328,-162.434,-92.8535,-301.503,103.249,0.280764,0,228.649
0.996094,-86.2739,-38.7027,-523.903,-94.7284,-7.48129,0,222.561
1.00586,-25.3399,-12.4048,-719.277,-357.983,-2.14527,0,182.003
1.01562,16.1983,-19.2811,-823.528,-563.858,24.4574,0,138.517
1.02539,57.4775,-62.7187,-786.163,-622.739,73.6153,1.13687e-13,121.677
1.03516,110.726,-16.4908,-617.476,-703.905,138.914,-2.27374e-13,139.331
1.04492,169.474,2.45167,-388.6,-659.513,209.048,-2.27374e-13,173.983
1.05469,223.526,25.7284,-178.31,-597.904,271.998,2.27374e-13,195.281
1.06445,278.366,1.34426,-17.7256,-435.619,318.59,-4.54747e-13,179.662
1.07422,352.59,27.589,112.426,-284.331,344.383,-9.09495e-13,124.943
1.08398,452.639,205.407,233.758,-201.522,349.225,-4.54747e-13,49.6997
1.09375,551.611,395.08,326.769,-51.5325,334.66,0,-22.5087
1.10352,598.083,585.149,339.35,68.4922,300.91,-6.82121e-13,-79.9758
1.11328,552.17,791.814,237.324,67.4644,246.133,2.27374e-13,-123.931
1.12305,417.19,868.955,45.1634,-37.233,169.057,-2.27374e-13,-153.529
1.13281,235.833,668.165,-160.99,31.2668,72.9132,1.13687e-13,-154.176
1.14258,52.0039,493.9,-298.986,62.9394,-33.0749,5.68434e-14,-107.255
1.15234,-124.863,393.734,-326.401,21.423,-136.354,-2.27374e-13,-14.5599
1.16211,-314.809,189.592,-256.084,-17.8335,-225.673,-4.54747e-13,90.1931
1.17188,-524.3,-67.9919,-138.154,-50.1082,-293.988,2.27374e-13,160.712
1.18164,-711.479,-297.842,-24.9377,-79.1523,-338.162,4.54747e-13,172.968
1.19141,-802.901,-559.347,59.0007,-58.6103,-357.218,4.54747e-13,139.95
1.20117,-751.606,-646.124,124.043,-15.8473,-351.48,0,89.6477
1.21094,-579.908,-654.894,195.945,-26.2091,-322.979,0,29.9484
1.2207,-363.135,-732.577,285.715,32.2121,-275.927,-2.27374e-13,-59.3529
1.23047,-170.315,-635.389,376.354,62.7143,-216.57,-4.54747e-13,-195.964
1.24023,-19.9584,-417.508,439.822,80.0261,-152.814,3.41061e-13,-358.327
1.25,109.556,-250.682,466.226,111.383,-93.6444,0,-484.642
1.25977,232.209,-255.6,471.719,173.648,-47.3894,0,-513.41
1.26953,321.535,-140.174,473.903,352.855,-18.6368,0,-428.75
1.2793,326.284,128.591,462.297,551.938,-5.81593,0,-269.606
1.28906,218.183,97.7125,400.739,765.721,-2.22081,1.42109e-14,-97.4872
1.29883,25.5765,-48.2371,263.389,768.543,-0.576987,0,45.8785
1.30859,-176.719,-70.5132,65.4404,635.449,2.45834,0,155.456
1.31836,-309.814,34.1253,-146.566,456.11,5.90877,0,245.743
1.32812,-330.733,13.9564,-333.838,364.545,8.4029,0,320.916
1.33789,-246.328,-33.9164,-488.896,169.162,12.3814,0,361.704
1.34766,-101.235,-53.4161,-618.28,-77.7348,24.4446,0,341.075
1.35742,48.287,-9.95866,-708.916,-288.015,51.6122,0,254.321
1.36719,162.358,65.338,-722.561,-476.568,96.8292,1.13687e-13,135.344
1.37695,234.133,11.7078,-628.976,-641.272,156.873,1.13687e-13,41.2188
1.38672,283.86,-84.8673,-441.943,-655.995,223.132,-4.54747e-13,13.8182
1.39648,333.976,-12.1169,-217.603,-668.104,284.031,-4.54747e-13,49.0238
1.40625,387.054,84.9108,-15.8946,-583.409,328.182,2.27374e-13,100.842
1.41602,426.509,6.21593,135.662,-413.229,347.77,4.54747e-13,119.124
1.42578,435.842,-13.1487,242.461,-306.47,340.788,0,88.7418
1.43555,413.525,124.194,313.718,-176.666,310.368,-4.54747e-13,35.2235
1.44531,368.997,294.552,337.926,-80.4196,261.293,0,-6.28068
1.45508,308.228,535.869,287.624,29.2565,196.578,-2.27374e-13,-25.2355
1.46484,226.927,742.879,147.746,124.335,117.259,1.13687e-13,-37.8391
1.47461,117.688,871.173,-57.8885,-4.19582,25.4115,0,-58.4251
1.48437,-18.7856,770.921,-264.007,-75.3183,-72.8629,1.7053e-13,-76.0841
1.49414,-170.874,589.124,-390.479,-38.1203,-167.607,0,-64.9093
1.50391,-323.014,328.491,-385,38.1783,-248.217,2.27374e-13,-15.8648
1.51367,-462.528,161.304,-255.276,-41.9425,-306.947,-9.09495e-13,47.0981
1.52344,-577.456,-29.2832,-64.546,-48.1043,-340.385,0,85.4786
1.5332,-648.994,-280.386,112.313,-13.2116,-348.914,9.09495e-13,78.88
1.54297,-651.467,-537.201,239.771,-32.9644,-335.492,0,37.1767
1.55273,-566.298,-640.18,335.136,-17.5102,-304.531,2.27374e-13,-18.0963
1.5625,-400.15,-622.135,432.254,3.90978,-260.872,2.27374e-13,-79.9789
1.57227,-190.083,-624.864,533.422,-10.702,-209.113,2.27374e-13,-160.641
1.58203,11.0233,-622.586,600.716,-11.2669,-153.954,4.54747e-13,-269.854
1.5918,159.24,-441.597,594.99,38.0983,-101.286,-1.13687e-13,-390.501
1.60156,238.079,-268.862,517.569,47.2707,-58.1974,-1.13687e-13,-476.926
1.61133,258.922,-214.787,407.63,112.748,-30.4223,0,-479.941
1.62109,242.676,-139.412,300.147,269.884,-18.5945,0,-378.984
1.63086,195.823,-55.7053,193.9,513.643,-16.8965,0,-197.238
1.64062,103.51,71.6886,64.583,748.751,-16.1081,2.84217e-14,10.3864
1.65039,-46.9838,57.4109,-96.1221,814.173,-8.85718,0,187.603
1.66016,-229.102,-147.915,-262.861,754.291,7.30652,0,304.957
1.66992,-366.4,-81.6084,-398.825,546.2,31.0413,0,366.638
1.67969,-372.657,66.8161,-488.775,415.864,60.5031,1.13687e-13,391.661
1.68945,-217.383,59.3855,-544.739,275.78,95.4511,0,386.828
1.69922,42.0996,-61.694,-581.909,50.3993,137.007,-1.13687e-13,338.841
1.70898,297.139,8.61525,-595.742,-248.659,186.233,0,236.077
1.71875,464.679,84.4299,-564.625,-448.662,242.621,2.27374e-13,98.1563
1.72852,536.754,32.6025,-470.926,-571.722,302.477,2.27374e-13,-21.9212
1.73828,561.171,19.382,-317.568,-706.02,357.547,0,-72.7259
1.74805,579.369,3.69122,-129.659,-691.092,395.673,0,-45.4199
1.75781,586.412,27.407,53.2575,-633.451,404.908,-1.36424e-12,20.2994
1.76758,548.559,44.1013,188.96,-537.69,379.358,4.54747e-13,72.0834
1.77734,450.026,37.7684,248.475,-370.758,322.311,-2.27374e-13,86.9547
1.78711,313.378,46.8236,230.195,-229.598,243.746,0,79.6225
1.79688,174.591,236.565,157.635,-122.418,154.217,1.13687e-13,74.657
1.80664,47.3039,465.112,57.216,30.5212,60.3754,-1.13687e-13,76.6615
1.81641,-81.3645,625.852,-62.15,101.454,-34.7104,5.68434e-14,69.5015
1.82617,-222.57,741.989,-200.888,117.642,-128.115,2.27374e-13,40.2226
1.83594,-361.629,778.578,-337.074,-36.3182,-214.612,2.27374e-13,-2.73874
1.8457,-466.204,641.064,-411.227,-117.346,-287.199,0,-37.102
1.85547,-516.396,357.666,-357.687,-8.31209,-339.276,4.54747e-13,-49.4983
1.86523,-523.279,223.184,-160.628,-18.9007,-366.535,0,-48.1141
1.875,-516.153,95.7333,122.363,-69.9152,-368.182,0,-54.0782
1.88477,-511,-168.566,398.119,-52.2929,-347.784,0,-82.9688
1.89453,-491.089,-418.896,602.055,22.7584,-312.947,-9.09495e-13,-133.983
1.9043,-420.28,-591.949,726.47,34.2076,-272.73,0,-193.198
1.91406,-279.908,-666.511,792.475,30.7133,-233.814,-2.27374e-13,-245.283
1.92383,-97.0189,-678.444,806.299,64.4479,-198.56,-2.27374e-13,-284.373
1.93359,63.8123,-601.032,751.077,9.41351,-166.869,2.27374e-13,-316.25
1.94336,142.505,-582.153,616.831,35.6547,-139.804,-3.41061e-13,-348.042
1.95312,125.934,-369.788,425.995,39.7896,-120.734,2.27374e-13,-371.203
1.96289,54.066,-141.645,222.214,71.7601,-112.3,2.27374e-13,-354.625
1.97266,-17.4675,-106.087,37.5383,162.289,-112.147,3.41061e-13,-262.205
1.98242,-66.1921,-94.2822,-123.239,385.043,-111.9,-2.27374e-13,-86.8508
1.99219,-116.78,69.5916,-267.605,598.804,-100.661,-1.13687e-13,129.804
2.00195,-203.189,101.935,-393.117,781.039,-70.2189,0,316.731
2.01172,-313.334,13.614,-484.464,793.642,-18.2897,0,420.485
2.02148,-374.371,-119.984,-528.384,645.271,51.3831,-5.68434e-14,437.903
2.03125,-301.736,-32.7009,-525.627,459.555,131.015,2.27374e-13,403.81
2.04102,-70.9345,65.8759,-488.83,289.886,211.71,-4.54747e-13,348.422
2.05078,255.113,-32.4974,-433.662,149.025,286.656,2.27374e-13,270.644
2.06055,568.008,-73.1333,-372.379,-113.093,353.17,4.54747e-13,154.936
2.07031,783.749,-20.9698,-309.162,-389.471,411.483,1.36424e-12,10.1728
2.08008,879.488,37.0701,-236.528,-555.757,460.189,4.54747e-13,-116.142
2.08984,877.649,11.2941,-141.336,-676.377,492.082,-4.54747e-13,-167.619


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_a_LPDS_3.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-3.69333,0,-0.369821,-0,0,0
0.00976562,9.62773,12.4728,0.0138336,-5.70007,-0.0694765,-5.55112e-17,0.462105
0.0195312,6.28497,0.287513,-0.0604005,-11.7251,0.0375508,1.11022e-16,-0.710361
0.0292969,109.861,160.909,0.18433,-17.1044,-0.576676,0,4.05085
0.0390625,286.944,293.089,-0.242877,-22.1787,-0.951922,-1.33227e-15,2.53963
0.0488281,355.247,358.413,-0.714699,-28.241,1.55613,3.55271e-15,-16.9332
0.0585938,351.9,363.432,0.910596,-30.6638,5.2461,-7.10543e-15,-24.9393
0.0683594,342.296,318.405,2.61015,-32.7025,4.11376,0,8.47269
0.078125,352.43,296.455,0.841943,-33.1891,-8.82192,-1.42109e-14,88.3998
0.0878906,278.726,238.148,-4.59436,-34.1348,-36.9793,-2.84217e-14,188.113
0.0976562,145.816,150.538,-8.09398,-33.5056,-80.7458,0,285.784
0.107422,28.6516,33.4857,-4.89614,-34.5529,-137.395,0,361.767
0.117187,-100.668,-73.5758,3.83559,-33.366,-200.539,5.68434e-13,392.989
0.126953,-245.917,-175.555,11.5679,-34.7585,-262.803,0,373.995
0.136719,-336.758,-273.552,9.36625,-32.8701,-318.097,0,316.129
0.146484,-363.031,-333.506,-7.34477,-35.4216,-360.712,9.09495e-13,225.997
0.15625,-380.646,-359.216,-30.4766,-32.3995,-384.974,0,106.779
0.166016,-348.644,-293.278,-38.5124,-35.3078,-387.585,-4.54747e-13,-25.0796
0.175781,-262.97,-299.461,-6.83155,-28.2367,-367.698,-4.54747e-13,-155.817
0.185547,-187.781,-258.55,80.7417,-21.4547,-327.072,2.27374e-13,-273.698
0.195313,-120.672,-186.452,222.615,38.981,-271.376,0,-357.656
0.205078,1.29175,-10.383,395.857,263.879,-209.196,0,-389.022
0.214844,87.1553,30.0064,562.822,640.394,-147.32,-1.13687e-13,-377.461
0.224609,84.6222,2.67585,686.53,733.206,-90.8757,1.13687e-13,-331.82
0.234375,73.8288,-12.9702,739.704,754.803,-45.0025,5.68434e-14,-252.428
0.244141,48.5209,-3.55823,707.876,698.857,-12.779,0,-159.606
0.253906,16.8658,31.4723,592.468,580.522,4.56895,0,-73.8636
0.263672,0.230263,-11.4621,407.154,467.641,7.77891,-7.10543e-15,-8.85321
0.273438,-9.5325,-12.884,173.314,242.578,-0.154156,0,29.852
0.283203,-19.9507,4.33042,-82.8135,6.09655,-14.1157,1.42109e-14,47.802
0.292969,-22.6903,9.77079,-332.151,-242.143,-27.3309,-2.84217e-14,60.4158
0.302734,-24.9018,-5.88535,-545.138,-448.91,-32.2527,-2.84217e-14,84.0726
0.3125,-42.5707,-7.17473,-694.907,-601.507,-22.355,-2.84217e-14,127.621
0.322266,-72.0507,-3.77355,-761.665,-710.141,5.85232,0,189.633
0.332031,-91.3991,4.585,-737.636,-720.11,51.8072,5.68434e-14,259.118
0.341797,-87.9062,13.1542,-630.444,-614.336,111.279,-1.7053e-13,317.633
0.351562,-40.3495,-10.0591,-462.762,-452.478,177.573,-2.27374e-13,345.726
0.361328,65.3025,6.48613,-268.045,-398.847,243.354,2.27374e-13,329.504
0.371094,214.908,87.9974,-83.21,-268.43,302.12,-2.27374e-13,264.954
0.380859,376.036,246.103,59.8886,-76.6296,348.507,-4.54747e-13,159.961
0.390625,531.995,522.207,141.746,49.8281,377.731,0,34.8994
0.400391,653.109,776.066,158.886,-23.5238,385.446,4.54747e-13,-83.8141
0.410156,702.466,764.9,123.462,-37.2627,367.99,-4.54747e-13,-171.605
0.419922,677.253,712.744,58.6771,-4.32868,323.023,6.82121e-13,-210.678
0.429687,576.89,602.191,-9.18424,41.458,251.053,0,-195.423
0.439453,403.838,450.471,-59.1712,66.341,156.396,1.13687e-13,-133.636
0.449219,171.241,306.092,-81.7791,8.19615,46.9302,-5.68434e-14,-43.0327
0.458984,-96.0487,30.8812,-80.5071,26.0728,-67.079,5.68434e-14,56.0529
0.46875,-362.137,-203.693,-68.3077,50.4878,-174.706,-4.54747e-13,145.156
0.478516,-584.715,-448.887,-59.8731,58.7707,-266.159,4.54747e-13,208.422
0.488281,-728.612,-577.597,-62.8891,-18.0226,-334.06,0,232.747
0.498047,-776.871,-682.362,-72.6002,-92.9876,-374.044,0,208.495
0.507812,-731.62,-744.449,-72.6275,-109.158,-384.917,-4.54747e-13,131.995
0.517578,-607.727,-655.635,-42.0221,-67.8072,-368.524,-4.54747e-13,9.76395
0.527344,-432.278,-461.474,34.5504,-64.0734,-329.333,4.54747e-13,-139.263
0.537109,-235.987,-383.119,158.465,-25.5138,-273.775,-4.54747e-13,-286.203
0.546875,-47.4402,-338.875,314.67,62.9225,-209.329,2.27374e-13,-399.565
0.556641,108.501,-100.599,475.967,247.019,-143.469,0,-454.852
0.566406,210.278,82.9235,611.457,531.642,-82.7165,-1.13687e-13,-442.654
0.576172,248.368,35.9843,694.892,786.445,-32.084,0,-371.214
0.585937,225.846,-41.634,709.498,828.641,5.08523,0,-262.544
0.595703,154.245,-2.32037,648.599,730.613,27.0952,0,-144.07
0.605469,58.9752,17.1021,514.001,677.453,33.9183,0,-39.2913
0.615234,-29.8103,7.76157,314.812,499.982,27.4379,-2.84217e-14,38.5978
0.625,-88.4364,7.44493,68.018,306.598,11.7628,-1.42109e-14,88.1726
0.634766,-107.84,-46.4618,-200.319,116.333,-6.80335,1.42109e-14,116.626
0.644531,-95.1828,27.8372,-455.797,-195.873,-20.5503,2.84217e-14,134.754
0.654297,-68.0683,16.948,-660.464,-384.119,-21.9327,-2.84217e-14,152.414
0.664062,-43.8191,-29.8101,-781.32,-590.613,-5.48044,-2.84217e-14,175.528
0.673828,-29.554,-42.109,-799.556,-670.945,30.6519,0,204.883
0.683594,-17.9717,44.2698,-716.51,-722.463,84.1322,0,236.367
0.693359,8.81795,30.8276,-553.603,-668.16,149.11,2.27374e-13,261.982
0.703125,70.1964,-12.2697,-346.254,-526.786,217.738,2.27374e-13,271.464
0.712891,174.714,8.04191,-134.367,-387.778,281.858,2.27374e-13,254.758
0.722656,313.372,71.7198,46.9554,-307.768,334.22,0,205.452
0.732422,461.246,169.45,173.644,-175.782,368.971,-4.54747e-13,124.407
0.742187,586.324,400.823,234.951,35.6492,381.606,-4.54747e-13,22.032
0.751953,659.36,691.025,232.602,70.5588,368.875,0,-82.4405
0.761719,662.095,825.142,178.304,-21.5816,329.033,1.13687e-12,-165.386
0.771484,589.783,759.021,90.6577,-40.7548,262.494,2.27374e-13,-205.831
0.78125,447.082,635.728,-8.29035,3.47226,172.573,0,-192.495
0.791016,245.37,503.575,-96.963,9.96951,65.8126,1.13687e-13,-127.901
0.800781,1.31746,358.121,-158.409,-7.70023,-48.4709,5.68434e-14,-27.862
0.810547,-262.289,213.752,-183.701,-6.08639,-159.457,0,83.2354
0.820313,-515.452,-123.554,-173.194,-38.7127,-256.576,-4.54747e-13,179.144
0.830078,-722.554,-501.333,-134.749,25.4538,-331.228,6.82121e-13,237.841
0.839844,-848.552,-606.163,-79.3181,-8.27951,-377.986,-4.54747e-13,245.327
0.849609,-868.699,-725.27,-15.7444,2.85532,-395.056,4.54747e-13,197.024
0.859375,-777.761,-793.563,52.7899,-21.5059,-384.041,9.09495e-13,97.6787
0.869141,-594.001,-737.922,128.837,12.2096,-349.244,-4.54747e-13,-39.213
0.878906,-355.633,-529.132,217.174,12.2439,-296.798,2.27374e-13,-192.412
0.888672,-110.428,-327.625,319.47,12.221,-233.813,2.27374e-13,-335.192
0.898438,96.8597,-240.578,429.857,46.8425,-167.604,2.27374e-13,-439.768
0.908203,234.951,-140.771,533.766,178.56,-105.003,0,-483.659
0.917969,291.243,38.4076,610.693,393.54,-51.7279,1.13687e-13,-456.255
0.927734,271.435,183.009,639.719,654.247,-11.8436,0,-362.912
0.9375,194.757,57.4139,605.419,817.677,12.6405,2.84217e-14,-224.383
0.947266,87.5032,-77.2691,501.985,753.819,21.9856,-1.42109e-14,-71.1264
0.957031,-22.8975,-21.6247,334.553,619.059,18.7142,0,65.7127
0.966797,-113.046,51.485,118.114,536.459,7.35797,0,163.397
0.976562,-166.953,-35.8808,-124.847,358.082,-6.06248,0,213.38
0.986328,-177.909,-92.8535,-366.988,103.249,-14.8483,-5.68434e-14,221.818
0.996094,-148.67,-38.7027,-578.819,-94.7284,-12.6951,5.68434e-14,205.003
1.00586,-89.6519,-12.4048,-731.913,-357.983,5.10292,0,181.875
1.01562,-15.0959,-19.2811,-803.048,-563.858,40.5685,-1.42109e-13,166.741
1.02539,61.9527,-62.7187,-779.063,-622.739,92.3872,-5.68434e-14,164.89
1.03516,134.055,-16.4908,-661.253,-703.905,155.929,-1.13687e-13,172.357
1.04492,201.212,2.45167,-467.576,-659.513,224,0,179.258
1.05469,269.065,25.7284,-231.16,-597.904,288.138,-6.82121e-13,174.788
1.06445,343.885,1.34426,5.38916,-435.619,340.08,0,151.669
1.07422,426.598,27.589,198.931,-284.331,372.997,-4.54747e-13,108.532
1.08398,508.671,205.407,315.74,-201.522,382.232,-4.54747e-13,49.9451
1.09375,572.235,395.08,339.587,-51.5325,365.508,-9.09495e-13,-15.2082
1.10352,594.86,585.149,275.417,68.4922,322.77,0,-75.8905
1.11328,557.212,791.814,147.408,67.4644,255.945,2.27374e-13,-120.91
1.12305,450.253,868.955,-8.03793,-37.233,168.818,0,-140.674
1.13281,278.923,668.165,-152.12,31.2668,67.0473,1.7053e-13,-129.006
1.14258,61.225,493.9,-253.209,62.9394,-41.854,-5.68434e-14,-85.1249
1.15234,-176.409,393.734,-293.365,21.423,-148.849,1.13687e-13,-15.3274
1.16211,-404.858,189.592,-270.298,-17.8335,-244.242,-4.54747e-13,66.5776
1.17188,-596.855,-67.9919,-194.907,-50.1082,-319.055,0,140.968
1.18164,-729.501,-297.842,-85.901,-79.1523,-366.627,4.54747e-13,186.409
1.19141,-785.598,-559.347,36.4199,-58.6103,-383.938,0,185.146
1.20117,-755.338,-646.124,155.32,-15.8473,-372.179,0,128.462
1.21094,-639.147,-654.894,260.507,-26.2091,-336.342,9.09495e-13,20.1653
1.2207,-450.83,-732.577,348.337,32.2121,-283.95,4.54747e-13,-123.063
1.23047,-218.883,-635.389,419.692,62.7143,-223.39,9.09495e-13,-274.731
1.24023,16.3661,-417.508,476.478,80.0261,-162.385,-4.54747e-13,-404.284
1.25,210.518,-250.682,518.119,111.383,-107.017,0,-484.041
1.25977,326.209,-255.6,539.475,173.648,-61.3888,5.68434e-14,-495.578
1.26953,343.876,-140.174,531.188,352.855,-27.7423,0,-433.965
1.2793,268.027,128.591,482.53,551.938,-6.70414,0,-308.9
1.28906,126.215,97.7125,385.75,765.721,2.57706,0,-142.552
1.29883,-39.2558,-48.2371,240.199,768.543,2.45073,0,35.3596
1.30859,-183.968,-70.5132,54.5495,635.449,-3.21797,0,194.086
1.31836,-273.791,34.1253,-153.714,456.11,-9.26943,0,308.541
1.32812,-292.668,13.9564,-361.213,364.545,-9.87676,0,364.635
1.33789,-243.639,-33.9164,-542.787,169.162,0.432083,0,361.941
1.34766,-143.819,-53.4161,-675.438,-77.7348,25.5632,0,312.871
1.35742,-16.3586,-9.95866,-741.341,-288.015,66.7875,-8.52651e-14,238.462
1.36719,116.985,65.338,-729.951,-476.568,122.146,-1.13687e-13,161.868
1.37695,240.13,11.7078,-639.69,-641.272,186.54,2.27374e-13,101.596
1.38672,343.37,-84.8673,-479.513,-655.995,252.528,4.54747e-13,66.7521
1.39648,421.764,-12.1169,-269.882,-668.104,311.613,0,55.8834
1.40625,473.101,84.9108,-41.9866,-583.409,355.698,4.54747e-13,59.5833
1.41602,496.646,6.21593,166.031,-413.229,378.346,0,65.4977
1.42578,492.771,-13.1487,316.177,-306.47,375.577,4.54747e-13,63.5005
1.43555,462.779,124.194,379.787,-176.666,346.131,0,49.0259
1.44531,408.348,294.552,346.035,-80.4196,291.311,-2.27374e-13,23.6703
1.45508,330.642,535.869,226.467,29.2565,214.59,0,-6.48587
1.46484,229.815,742.879,53.2257,124.335,121.208,-3.41061e-13,-33.5678
1.47461,105.665,871.173,-129.107,-4.19582,17.8226,0,-50.374
1.48437,-40.3754,770.921,-275.566,-75.3183,-87.8105,1.13687e-13,-52.0407
1.49414,-202.604,589.124,-352.6,-38.1203,-187.303,2.27374e-13,-37.026
1.50391,-369.041,328.491,-345.579,38.1783,-272.366,4.54747e-13,-7.78834
1.51367,-521.304,161.304,-259.841,-41.9425,-335.839,-4.54747e-13,28.7466
1.52344,-637.008,-29.2832,-115.827,-48.1043,-372.841,0,61.3486
1.5332,-694.412,-280.386,58.944,-13.2116,-381.713,4.54747e-13,75.9596
1.54297,-678.14,-537.201,237.579,-32.9644,-364.427,0,58.8808
1.55273,-584.329,-640.18,398.644,-17.5102,-326.207,-4.54747e-13,1.27799
1.5625,-423.517,-622.135,527.443,3.90978,-274.447,-4.54747e-13,-96.3075
1.57227,-220.153,-624.864,614.795,-10.702,-217.195,0,-221.296
1.58203,-8.55973,-622.586,655.204,-11.2669,-161.68,-2.27374e-13,-349.881
1.5918,173.819,-441.597,645.911,38.0983,-113.257,0,-451.873
1.60156,294.306,-268.862,587.298,47.2707,-74.9632,0,-498.594
1.61133,332.18,-214.787,483.979,112.748,-47.6231,-5.68434e-14,-471.425
1.62109,283.567,-139.412,345.385,269.884,-30.2425,0,-368.047
1.63086,162.948,-55.7053,184.894,513.643,-20.4594,0,-204.028
1.64062,0.799947,71.6886,17.385,748.751,-14.9092,4.26326e-14,-9.06813
1.65039,-162.487,57.4109,-143.929,814.173,-9.52603,0,180.839
1.66016,-285.446,-147.915,-289.909,754.291,0.103066,0,332.626
1.66992,-335.292,-81.6084,-415.863,546.2,18.226,0,423.794
1.67969,-296.013,66.8161,-519.544,415.864,48.2345,0,446.418
1.68945,-172.273,59.3855,-597.762,275.78,91.8845,0,406.955
1.69922,12.4026,-61.694,-643.65,50.3993,148.6,1.13687e-13,322.744
1.70898,222.699,8.61525,-646.616,-248.659,215.063,2.27374e-13,216.775
1.71875,421.399,84.4299,-595.875,-448.662,285.279,4.54747e-13,112.323
1.72852,578.538,32.6025,-486.54,-571.722,351.216,0,28.5088
1.73828,676.789,19.382,-325.593,-706.02,403.986,-4.54747e-13,-22.6609
1.74805,711.817,3.69122,-134.567,-691.092,435.383,4.54747e-13,-37.613
1.75781,688.671,27.407,53.1007,-633.451,439.391,0,-20.8944
1.76758,616.759,44.1013,199.86,-537.69,413.291,-4.54747e-13,16.6415
1.77734,506.042,37.7684,274.5,-370.758,358.032,4.54747e-13,60.8166
1.78711,365.798,46.8236,261.566,-229.598,277.831,2.27374e-13,97.694
1.79688,205.543,236.565,166.401,-122.418,179.211,4.54747e-13,116.92
1.80664,36.3875,465.112,14.2038,30.5212,69.8786,-1.13687e-13,113.998
1.81641,-128.883,625.852,-156.31,101.454,-42.1955,-5.68434e-14,90.86
1.82617,-277.666,741.989,-302.368,117.642,-149.326,2.27374e-13,54.5453
1.83594,-400.419,778.578,-386.818,-36.3182,-244.395,0,14.3932
1.8457,-492.717,641.064,-385.609,-117.346,-321.129,4.54747e-13,-21.3555
1.85547,-554.895,357.666,-291.781,-8.31209,-374.611,-4.54747e-13,-48.4002
1.86523,-589.149,223.184,-115.803,-18.9007,-402.034,-4.54747e-13,-67.7058
1.875,-595.772,95.7333,117.163,-69.9152,-403.451,9.09495e-13,-84.895
1.88477,-571.107,-168.566,372.166,-52.2929,-382.135,0,-107.976
1.89453,-509.152,-418.896,610.666,22.7584,-344.231,0,-144.196
1.9043,-406.66,-591.949,797.111,34.2076,-297.63,-4.54747e-13,-196.986
1.91406,-269.239,-666.511,904.893,30.7133,-250.369,2.27374e-13,-263.785
1.92383,-114.783,-678.444,920.576,64.4479,-209.012,0,-335.278
1.93359,28.4657,-601.032,845.471,9.41351,-177.513,0,-396.322
1.94336,129.34,-582.153,694.186,35.6547,-156.82,-2.27374e-13,-428.655
1.95312,163.882,-369.788,490.618,39.7896,-145.174,3.41061e-13,-415.196
1.96289,123.937,-141.645,262.587,71.7601,-138.851,2.27374e-13,-345.21
1.97266,20.6634,-106.087,36.6249,162.289,-133.01,-2.27374e-13,-218.93
1.98242,-118.183,-94.2822,-165.891,385.043,-122.459,0,-49.9156
1.99219,-255.657,69.5916,-330.76,598.804,-102.289,0,136.271
2.00195,-354.677,101.935,-451.255,781.039,-68.4695,1.13687e-13,307.329
2.01172,-385.852,13.614,-527.14,793.642,-18.4494,0,432.151
2.02148,-332.603,-119.984,-562.815,645.271,48.2567,0,488.952
2.03125,-193.474,-32.7009,-564.919,459.555,129.652,-5.68434e-14,470.909
2.04102,17.7981,65.8759,-539.846,289.886,221.161,2.27374e-13,387.511
2.05078,274.097,-32.4974,-491.94,149.025,315.924,0,261.432
2.06055,538.719,-73.1333,-423.217,-113.093,405.476,0,122.269
2.07031,771.238,-20.9698,-335.045,-389.471,480.695,-9.09495e-13,-0.693921
2.08008,934.871,37.0701,-231.263,-555.757,532.905,-4.54747e-13,-84.6193
2.08984,1003.81,11.2941,-121.172,-676.377,555.047,0,-116.879


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_a_LPDS_4.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-3.69333,0,-0.369821,-0,0,0
0.00976562,7.96963,12.4728,-0.0128028,-5.70007,0.124828,0,-0.756191
0.0195312,8.07795,0.287513,-0.0435661,-11.7251,0.221548,-4.44089e-16,-0.66777
0.0292969,93.5705,160.909,-0.17986,-17.1044,1.6086,0,-8.43525
0.0390625,269.974,293.089,-0.7424,-22.1787,5.32227,0,-23.3151
0.0488281,386.433,358.413,-1.48794,-28.241,9.48095,-3.55271e-15,-27.1932
0.0585938,408.559,363.432,-1.27864,-30.6638,10.9679,2.13163e-14,-10.037
0.0683594,375.244,318.405,1.00063,-32.7025,6.14262,0,31.722
0.078125,343.295,296.455,5.5919,-33.1891,-8.42319,0,95.2057
0.0878906,268.719,238.148,11.3725,-34.1348,-36.2839,2.84217e-14,179.1
0.0976562,153.43,150.538,15.883,-33.5056,-78.8522,-5.68434e-14,269.768
0.107422,40.6275,33.4857,15.555,-34.5529,-134.06,-2.27374e-13,345.153
0.117187,-87.7931,-73.5758,7.09236,-33.366,-197.41,1.13687e-13,389.433
0.126953,-240.311,-175.555,-10.366,-34.7585,-262.461,-2.27374e-13,391.326
0.136719,-357.736,-273.552,-33.66,-32.8701,-321.086,-2.27374e-13,341.954
0.146484,-403.603,-333.506,-55.0264,-35.4216,-365.405,-2.27374e-13,243.895
0.15625,-407.442,-359.216,-62.6985,-32.3995,-389.933,4.54747e-13,113.536
0.166016,-355.204,-293.278,-43.3546,-35.3078,-391.476,-4.54747e-13,-32.2421
0.175781,-253.614,-299.461,13.8646,-28.2367,-369.834,0,-173.236
0.185547,-164.96,-258.55,113.422,-21.4547,-328.421,6.82121e-13,-286.385
0.195313,-105.345,-186.452,250.34,38.981,-272.93,6.82121e-13,-357.727
0.205078,-6.82892,-10.383,408.823,263.879,-209.305,-1.13687e-13,-388.423
0.214844,74.4937,30.0064,563.889,640.394,-144.843,0,-376.102
0.224609,78.6673,2.67585,686.169,733.206,-87.1656,-5.68434e-14,-323.754
0.234375,70.5943,-12.9702,747.696,754.803,-41.489,-5.68434e-14,-249.869
0.244141,61.4292,-3.55823,727.852,698.857,-11.0927,0,-169.487
0.253906,47.9205,31.4723,618.704,580.522,3.16644,0,-95.1226
0.263672,27.121,-11.4621,427.628,467.641,3.08578,7.10543e-15,-34.4924
0.273438,3.6332,-12.884,176.767,242.578,-7.07026,0,10.6919
0.283203,-23.8915,4.33042,-100.599,6.09655,-21.3185,-1.42109e-14,44.9664
0.292969,-54.5165,9.77079,-365.998,-242.143,-32.9282,-4.26326e-14,76.4375
0.302734,-80.8557,-5.88535,-582.812,-448.91,-35.4986,-5.68434e-14,113.133
0.3125,-99.0533,-7.17473,-722.913,-601.507,-24.0726,0,159.752
0.322266,-110.57,-3.77355,-771.531,-710.141,4.00772,0,215.22
0.332031,-107.342,4.585,-729.418,-720.11,48.7399,5.68434e-14,271.391
0.341797,-77.0056,13.1542,-611.959,-614.336,107.45,1.13687e-13,315.035
0.351562,-13.9879,-10.0591,-445.476,-452.478,175.096,-4.54747e-13,331.944
0.361328,85.9564,6.48613,-261.584,-398.847,244.96,-2.27374e-13,311.195
0.371094,226.43,87.9974,-90.8923,-268.43,309.499,0,248.914
0.380859,389.944,246.103,42.5975,-76.6296,361.096,2.27374e-13,151.318
0.390625,546.19,522.207,125.264,49.8281,392.885,4.54747e-13,34.1587
0.400391,673.035,776.066,155.035,-23.5238,399.628,4.54747e-13,-81.0363
0.410156,740.473,764.9,139.916,-37.2627,378.255,4.54747e-13,-171.022
0.419922,722.408,712.744,94.4936,-4.32868,328.294,2.27374e-13,-216.672
0.429687,611.718,602.191,35.4585,41.458,252.186,-4.54747e-13,-208.036
0.439453,416.967,450.471,-22.5997,66.341,155.194,-4.54747e-13,-146.97
0.449219,160.993,306.092,-69.9939,8.19615,44.9899,0,-47.1318
0.458984,-122.386,30.8812,-102.721,26.0728,-69.1008,1.13687e-13,68.8257
0.46875,-392.804,-203.693,-121.24,50.4878,-177.138,0,174.048
0.478516,-612.46,-448.887,-127.895,58.7707,-269.752,2.27374e-13,243.514
0.488281,-752.64,-577.597,-124.03,-18.0226,-339.288,0,259.587
0.498047,-797.21,-682.362,-107.929,-92.9876,-380.719,0,215.782
0.507812,-745.526,-744.449,-74.4451,-109.158,-392.211,-4.54747e-13,118.056
0.517578,-613.182,-655.635,-16.557,-67.8072,-375.223,4.54747e-13,-16.5599
0.527344,-427.596,-461.474,71.5334,-64.0734,-334.166,-2.27374e-13,-163.79
0.537109,-221.751,-383.119,190.747,-25.5138,-275.695,-2.27374e-13,-297.405
0.546875,-29.3707,-338.875,334.163,62.9225,-207.774,1.13687e-13,-394.69
0.556641,121.516,-100.599,485.908,247.019,-138.643,1.13687e-13,-440.927
0.566406,215.004,82.9235,622.551,531.642,-75.8235,1.13687e-13,-431.934
0.576172,246.811,35.9843,717.011,786.445,-25.2796,0,-374.039
0.585937,223.483,-41.634,744.199,828.641,9.20556,0,-281.75
0.595703,161.04,-2.32037,687.077,730.613,26.3928,-2.84217e-14,-173.757
0.605469,79.2204,17.1021,541.594,677.453,27.6515,-2.84217e-14,-68.2881
0.615234,-3.24024,7.76157,319.158,499.982,16.723,2.84217e-14,20.9455
0.625,-71.8377,7.44493,45.8493,306.598,-0.80682,0,87.2445
0.634766,-118.187,-46.4618,-241.624,116.333,-18.286,2.84217e-14,131.272
0.644531,-140.174,27.8372,-502.449,-195.873,-28.9499,0,159.325
0.654297,-140.143,16.948,-699.31,-384.119,-26.9336,0,180.11
0.664062,-121.859,-29.8101,-805.41,-590.613,-8.2029,0,201.035
0.673828,-87.9326,-42.109,-809.391,-670.945,28.7389,0,225.176
0.683594,-38.3805,44.2698,-717.127,-722.463,82.4867,-5.68434e-14,249.866
0.693359,29.3124,30.8276,-550.069,-668.16,148.782,3.41061e-13,267.349
0.703125,118.346,-12.2697,-340.616,-526.786,220.978,-5.68434e-13,267.36
0.712891,229.345,8.04191,-125.586,-387.778,290.858,-4.54747e-13,240.876
0.722656,357.248,71.7198,60.7648,-307.768,349.684,-9.09495e-13,183.893
0.732422,489.657,169.45,192.735,-175.782,389.334,-4.54747e-13,100.027
0.742187,606.909,400.823,257.013,35.6492,403.363,4.54747e-13,1.02615
0.751953,684.829,691.025,253.766,70.5588,387.854,0,-95.1401
0.761719,699.894,825.142,194.984,-21.5816,341.957,2.27374e-13,-168.278
0.771484,634.935,759.021,100.709,-40.7548,268.061,-2.27374e-13,-201.057
0.78125,484.419,635.728,-5.85135,3.47226,171.579,2.27374e-13,-183.853
0.791016,257.825,503.575,-103.143,9.96951,60.3819,0,-117.992
0.800781,-20.2411,358.121,-174.967,-7.70023,-56.0456,0,-16.4165
0.810547,-313.398,213.752,-212.382,-6.08639,-167.65,2.27374e-13,98.5435
0.820313,-579.715,-123.554,-213.621,-38.7127,-264.92,-2.27374e-13,199.882
0.830078,-779.56,-501.333,-182.358,25.4538,-339.939,-2.27374e-13,262.005
0.839844,-883.402,-606.163,-125.082,-8.27951,-387.255,0,266.732
0.849609,-877.765,-725.27,-48.4924,2.85532,-404.464,4.54747e-13,207.735
0.859375,-767.93,-793.563,42.2272,-21.5059,-392.403,4.54747e-13,92.3131
0.869141,-576.807,-737.922,143.755,12.2096,-354.965,2.27374e-13,-59.9563
0.878906,-340.234,-529.132,253.576,12.2439,-298.518,6.82121e-13,-221.368
0.888672,-99.7413,-327.625,368.008,12.221,-231.036,1.13687e-13,-362.065
0.898438,105.625,-240.578,480.133,46.8425,-161.036,0,-456.412
0.908203,246.546,-140.771,578.596,178.56,-96.4862,0,-488.296
0.917969,308.282,38.4076,647.963,393.54,-43.8064,5.68434e-14,-454.125
0.927734,292.253,183.009,670.945,654.247,-7.11245,0,-362.944
0.9375,214.133,57.4139,632.14,817.677,12.2215,0,-233.715
0.947266,99.1834,-77.2691,522.46,753.819,15.6226,1.42109e-14,-90.575
0.957031,-23.889,-21.6247,343.022,619.059,7.00637,7.10543e-15,42.7423
0.966797,-129.093,51.485,107.335,536.459,-7.86401,0,147.906
0.976562,-197.908,-35.8808,-159.111,358.082,-22.2606,5.68434e-14,215.261
0.986328,-221.68,-92.8535,-422.1,103.249,-29.5009,5.68434e-14,244.677
0.996094,-201.39,-38.7027,-644.344,-94.7284,-23.9554,0,243.959
1.00586,-145.212,-12.4048,-792.434,-357.983,-1.92098,0,225.415
1.01562,-64.8083,-19.2811,-843.585,-563.858,37.757,2.84217e-14,201.649
1.02539,28.4308,-62.7187,-790.633,-622.739,93.4025,5.68434e-14,181.78
1.03516,126.071,-16.4908,-644.049,-703.905,160.61,1.13687e-13,169.15
1.04492,223.542,2.45167,-430.41,-659.513,232.726,0,161.071
1.05469,319.169,25.7284,-187.528,-597.904,301.645,0,150.596
1.06445,411.83,1.34426,42.7856,-435.619,358.827,0,129.7
1.07422,498.221,27.589,222.765,-284.331,396.396,0,92.8408
1.08398,570.839,205.407,325.837,-201.522,408.168,4.54747e-13,39.784
1.09375,617.616,395.08,341.32,-51.5325,390.489,4.54747e-13,-23.2351
1.10352,623.618,585.149,275.722,68.4922,342.76,0,-84.447
1.11328,574.563,791.814,150.449,67.4644,267.594,0,-129.415
1.12305,461.318,868.955,-3.42198,-37.233,170.586,0,-145.094
1.13281,284.087,668.165,-152.013,31.2668,59.724,0,-123.97
1.14258,54.9932,493.9,-265.54,62.9394,-55.4879,-1.13687e-13,-67.0766
1.15234,-201.94,393.734,-323.703,21.423,-165.089,-2.27374e-13,15.0463
1.16211,-453.772,189.592,-318.488,-17.8335,-259.777,-2.27374e-13,103.891
1.17188,-664.181,-67.9919,-254.019,-50.1082,-331.959,-2.27374e-13,176.782
1.18164,-800.456,-297.842,-143.834,-79.1523,-376.584,4.54747e-13,212.115
1.19141,-840.385,-559.347,-6.58608,-58.6103,-391.684,0,194.757
1.20117,-777.403,-646.124,138.566,-15.8473,-378.52,4.54747e-13,120.266
1.21094,-622.719,-654.894,275.627,-26.2091,-341.329,0,-3.20458
1.2207,-403.776,-732.577,393.701,32.2121,-286.691,0,-155.884
1.23047,-159.25,-635.389,486.945,62.7143,-222.601,2.27374e-13,-310.129
1.24023,68.3987,-417.508,552.955,80.0261,-157.377,-2.27374e-13,-436.142
1.25,241.231,-250.682,590.409,111.383,-98.5493,1.13687e-13,-508.345
1.25977,333.187,-255.6,597.015,173.648,-51.8909,5.68434e-14,-510.94
1.26953,334.9,-140.174,568.61,352.855,-20.72,0,-441.355
1.2793,254.953,128.591,499.867,551.938,-5.56483,0,-310.765
1.28906,117.376,97.7125,386.487,765.721,-4.22894,0,-141.6
1.29883,-43.9577,-48.2371,228.204,768.543,-12.2381,0,37.3689
1.30859,-192.703,-70.5132,31.6105,635.449,-23.5959,0,197.17
1.31836,-297.488,34.1253,-188.283,456.11,-31.7395,5.68434e-14,314.562
1.32812,-337.794,13.9564,-408.54,364.545,-30.562,5.68434e-14,376.407
1.33789,-307.092,-33.9164,-601.121,169.162,-15.3643,0,381.522
1.34766,-212.719,-53.4161,-737.651,-77.7348,16.3863,0,339.723
1.35742,-72.842,-9.95866,-795.184,-288.015,64.5923,0,268.439
1.36719,88.5397,65.338,-761.597,-476.568,126.413,1.13687e-13,187.863
1.37695,247.155,11.7078,-639.269,-641.272,196.525,-2.27374e-13,115.928
1.38672,383.199,-84.8673,-445.963,-655.995,267.715,6.82121e-13,64.3803
1.39648,484.178,-12.1169,-212.48,-668.104,331.755,-2.27374e-13,36.8704
1.40625,545.417,84.9108,22.5991,-583.409,380.426,4.54747e-13,29.4095
1.41602,568.433,6.21593,220.079,-413.229,406.584,-9.09495e-13,32.8944
1.42578,557.986,-13.1487,347.717,-306.47,405.119,0,36.8404
1.43555,518.924,124.194,386.557,-176.666,373.686,-4.54747e-13,33.1676
1.44531,453.945,294.552,334.645,-80.4196,313.104,-2.27374e-13,18.9041
1.45508,362.998,535.869,207.327,29.2565,227.364,-2.27374e-13,-2.9802
1.46484,244.536,742.879,34.0468,124.335,123.232,-2.27374e-13,-24.83
1.47461,98.1324,871.173,-147.613,-4.19582,9.50403,7.10543e-15,-37.2439
1.48437,-72.4601,770.921,-299.389,-75.3183,-104.009,-1.13687e-13,-32.7744
1.49414,-257.003,589.124,-389.69,-38.1203,-207.621,0,-9.22194
1.50391,-438.217,328.491,-399.34,38.1783,-292.894,-2.27374e-13,28.5566
1.51367,-593.53,161.304,-324.607,-41.9425,-353.582,2.27374e-13,68.9954
1.52344,-699,-29.2832,-177.048,-48.1043,-386.289,-4.54747e-13,96.3794
1.5332,-734.59,-280.386,19.6205,-13.2116,-390.75,-9.09495e-13,95.0252
1.54297,-689.496,-537.201,234.738,-32.9644,-369.711,4.54747e-13,53.9862
1.55273,-566.056,-640.18,436.777,-17.5102,-328.434,-4.54747e-13,-29.0225
1.5625,-381.026,-622.135,598.913,3.90978,-273.907,-2.27374e-13,-145.643
1.57227,-163.617,-624.864,702.972,-10.702,-213.859,4.54747e-13,-277.525
1.58203,49.5339,-622.586,741.102,-11.2669,-155.725,2.27374e-13,-399.635
1.5918,221.466,-441.597,715.119,38.0983,-105.675,-1.13687e-13,-485.524
1.60156,322.529,-268.862,634.045,47.2707,-67.8492,0,-513.359
1.61133,336.791,-214.787,510.751,112.748,-43.8776,0,-471.224
1.62109,265.693,-139.412,358.729,269.884,-32.7576,-5.68434e-14,-360.384
1.63086,128.051,-55.7053,189.88,513.643,-31.099,-2.84217e-14,-195.645
1.64062,-43.6727,71.6886,13.7532,748.751,-33.711,5.68434e-14,-2.65086
1.65039,-210.023,57.4109,-161.813,814.173,-34.4532,5.68434e-14,187.304
1.66016,-332.667,-147.915,-329.175,754.291,-27.2374,-1.13687e-13,343.744
1.66992,-382.175,-81.6084,-479.328,546.2,-7.04012,-5.68434e-14,443.281
1.67969,-343.783,66.8161,-601.149,415.864,29.2163,0,474.227
1.68945,-219.947,59.3855,-682.006,275.78,82.0454,-5.68434e-14,438.522
1.69922,-29.2588,-61.694,-709.868,50.3993,149.133,0,350.602
1.70898,197.867,8.61525,-676.462,-248.659,225.474,2.27374e-13,233.579
1.71875,425.62,84.4299,-580.636,-448.662,303.903,4.54747e-13,113.71
1.72852,619.803,32.6025,-430.827,-571.722,375.944,0,14.5424
1.73828,753.885,19.382,-245.681,-706.02,432.876,-4.54747e-13,-47.8891
1.74805,812.874,3.69122,-52.2311,-691.092,466.874,-4.54747e-13,-67.7529
1.75781,794.41,27.407,118.305,-633.451,472.06,0,-49.4981
1.76758,707.191,44.1013,236.417,-537.69,445.338,-9.09495e-13,-5.51259
1.77734,567.456,37.7684,280.63,-370.758,386.884,4.54747e-13,47.8646
1.78711,394.643,46.8236,242.787,-229.598,300.222,-2.27374e-13,94.8329
1.79688,207.393,236.565,130.903,-122.418,191.884,0,123.927
1.80664,20.8523,465.112,-31.2929,30.5212,70.6788,-5.68434e-14,130.194
1.81641,-154.301,625.852,-208.281,101.454,-53.3225,5.68434e-14,115.315
1.82617,-311.193,741.989,-359.462,117.642,-169.956,-1.13687e-13,85.8323
1.83594,-445.058,778.578,-447.291,-36.3182,-270.134,-2.27374e-13,50.151
1.8457,-551.37,641.064,-445.074,-117.346,-346.862,2.27374e-13,15.3076
1.85547,-624.654,357.666,-342.701,-8.31209,-395.977,0,-15.4857
1.86523,-658.554,223.184,-149.018,-18.9007,-416.512,0,-43.7674
1.875,-647.273,95.7333,109.676,-69.9152,-410.658,-9.09495e-13,-74.9424
1.88477,-587.977,-168.566,394.671,-52.2929,-383.317,9.09495e-13,-115.855
1.89453,-483.386,-418.896,662.277,22.7584,-341.326,4.54747e-13,-171.566
1.9043,-343.59,-591.949,871.997,34.2076,-292.439,-6.82121e-13,-242.341
1.91406,-186.244,-666.511,993.692,30.7133,-244.221,-2.27374e-13,-321.853
1.92383,-34.7006,-678.444,1012.3,64.4479,-202.973,2.27374e-13,-397.287
1.93359,85.8043,-601.032,929.275,9.41351,-172.863,1.13687e-13,-451.534
1.94336,153.237,-582.153,760.785,35.6547,-155.367,1.7053e-13,-467.056
1.95312,153.977,-369.788,533.289,39.7896,-149.101,2.27374e-13,-430.511
1.96289,86.8582,-141.645,277.805,71.7601,-150.089,0,-336.933
1.97266,-35.1045,-106.087,24.21,162.289,-152.416,1.13687e-13,-192.306
1.98242,-185.97,-94.2822,-203.192,385.043,-149.199,0,-13.6902
1.99219,-331.111,69.5916,-388.081,598.804,-133.712,1.13687e-13,173.324
2.00195,-433.728,101.935,-522.385,781.039,-100.539,0,339.417
2.01172,-462.316,13.614,-604.805,793.642,-46.5477,0,457.555
2.02148,-397.51,-119.984,-638.442,645.271,28.4237,-5.68434e-14,508.837
2.03125,-236.758,-32.7009,-628.466,459.555,121.294,-5.68434e-14,486.788
2.04102,4.27485,65.8759,-580.581,289.886,225.913,2.27374e-13,399.013
2.05078,293.967,-32.4974,-500.684,149.025,333.676,2.27374e-13,265.767
2.06055,590.277,-73.1333,-395.578,-113.093,434.494,-4.54747e-13,115.715
2.07031,848.409,-20.9698,-274.218,-389.471,517.997,4.54747e-13,-20.1666
2.08008,1029.01,37.0701,-148.705,-555.757,574.824,4.54747e-13,-115.162
2.08984,1105.21,11.2941,-34.299,-676.377,584.814,-4.54747e-13,-152.348


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_a_LPDS_5.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-3.69333,0,-0.369821,-0,0,0
0.00976562,9.66755,12.4728,-0.743031,-5.70007,0.509887,-4.44089e-16,-3.20398
0.0195312,10.3627,0.287513,-0.434426,-11.7251,0.826886,-4.44089e-16,-2.70896
0.0292969,114.859,160.909,-7.93887,-17.1044,6.50801,-7.10543e-15,-36.1244
0.0390625,334.978,293.089,-20.3854,-22.1787,21.1835,5.68434e-14,-99.7053
0.0488281,496.747,358.413,-18.7156,-28.241,37.5755,-9.9476e-14,-122.525
0.0585938,549.56,363.432,0.521086,-30.6638,48.368,2.84217e-14,-84.0878
0.0683594,519.914,318.405,29.2853,-32.7025,49.2687,1.13687e-13,0.73998
0.078125,470.696,296.455,53.8676,-33.1891,39.1726,-5.68434e-14,99.5147
0.0878906,362.95,238.148,69.1198,-34.1348,14.0532,-2.84217e-14,213.086
0.0976562,216.985,150.538,65.6895,-33.5056,-27.2851,0,319.494
0.107422,92.5143,33.4857,35.2187,-34.5529,-81.1344,0,385.303
0.117187,-33.5077,-73.5758,-16.7575,-33.366,-144.295,-2.27374e-13,412.323
0.126953,-182.984,-175.555,-79.0446,-34.7585,-212.936,1.13687e-13,407.248
0.136719,-304.382,-273.552,-142.126,-32.8701,-278.846,4.54747e-13,355.895
0.146484,-365.723,-333.506,-191.059,-35.4216,-332.881,1.36424e-12,257.444
0.15625,-398.888,-359.216,-205.144,-32.3995,-369.484,4.54747e-13,138.072
0.166016,-377.031,-293.278,-173.092,-35.3078,-383.048,-4.54747e-13,3.77844
0.175781,-294.021,-299.461,-88.5004,-28.2367,-370.607,0,-132.098
0.185547,-220.662,-258.55,51.2114,-21.4547,-335.718,0,-235.447
0.195313,-176.906,-186.452,232.972,38.981,-284.447,0,-294.887
0.205078,-76.0314,-10.383,425.636,263.879,-219.836,2.27374e-13,-340.223
0.214844,33.8377,30.0064,605.086,640.394,-150.347,0,-356.807
0.224609,84.514,2.67585,747.064,733.206,-87.6471,0,-326.723
0.234375,121.948,-12.9702,818.862,754.803,-37.6453,5.68434e-14,-281.626
0.244141,144.831,-3.55823,802.018,698.857,-4.60959,0,-233.318
0.253906,148.003,31.4723,692.243,580.522,9.91531,0,-185.874
0.263672,128.487,-11.4621,499.873,467.641,7.32757,0,-138.469
0.273438,87.2567,-12.884,248.123,242.578,-8.37237,1.42109e-14,-87.7593
0.283203,23.8871,4.33042,-30.4251,6.09655,-31.3404,0,-28.6686
0.292969,-58.4967,9.77079,-299.473,-242.143,-54.7093,-5.68434e-14,42.5207
0.302734,-152.47,-5.88535,-525.313,-448.91,-71.6786,1.13687e-13,124.917
0.3125,-244.522,-7.17473,-682.136,-601.507,-76.4339,5.68434e-14,212.094
0.322266,-320.948,-3.77355,-755.027,-710.141,-64.7322,5.68434e-14,295.484
0.332031,-360.096,4.585,-742.467,-720.11,-34.3166,5.68434e-14,362.305
0.341797,-340.051,13.1542,-655.604,-614.336,14.5064,-5.68434e-14,397.575
0.351562,-249.987,-10.0591,-514.675,-452.478,78.7234,2.27374e-13,389.642
0.361328,-97.8664,6.48613,-344.214,-398.847,152.852,1.13687e-13,335.416
0.371094,105.173,87.9974,-169.632,-268.43,229.672,4.54747e-13,237.777
0.380859,334.939,246.103,-12.5932,-76.6296,300.873,2.27374e-13,108.345
0.390625,560.457,522.207,112.051,49.8281,358.159,-4.54747e-13,-32.1618
0.400391,751.552,776.066,196.392,-23.5238,394.264,-9.09495e-13,-160.207
0.410156,870.596,764.9,238.985,-37.2627,403.315,4.54747e-13,-253.132
0.419922,894.711,712.744,242.941,-4.32868,382.067,-4.54747e-13,-294.392
0.429687,814.219,602.191,214.145,41.458,330.525,1.36424e-12,-275.967
0.439453,635.564,450.471,158.942,66.341,251.773,-2.27374e-13,-202.443
0.449219,380.309,306.092,83.7506,8.19615,151.818,-3.41061e-13,-88.5348
0.458984,81.1615,30.8812,-4.79101,26.0728,39.0695,-2.84217e-14,44.144
0.46875,-222.09,-203.693,-99.5184,50.4878,-76.6062,2.27374e-13,169.698
0.478516,-489.419,-448.887,-191.638,58.7707,-184.937,0,263.496
0.488281,-688.62,-577.597,-269.912,-18.0226,-276.311,2.27374e-13,307.842
0.498047,-799.084,-682.362,-321.14,-92.9876,-342.842,-6.82121e-13,294.883
0.507812,-813.758,-744.449,-331.895,-109.158,-379.336,-9.09495e-13,227.15
0.517578,-738.529,-655.635,-291.008,-67.8072,-383.856,-9.09495e-13,116.936
0.527344,-591.714,-461.474,-192.614,-64.0734,-357.893,4.54747e-13,-16.3701
0.537109,-399.123,-383.119,-39.073,-25.5138,-306.133,-2.27374e-13,-150.716
0.546875,-190.859,-338.875,157.299,62.9225,-235.861,2.27374e-13,-265.92
0.556641,4.73589,-100.599,374.388,247.019,-156.056,-1.13687e-13,-347.254
0.566406,166.772,82.9235,582.599,531.642,-76.2663,-1.13687e-13,-387.603
0.576172,281.623,35.9843,749.223,786.445,-5.48084,0,-387.562
0.585937,344.929,-41.634,844.066,828.641,48.9467,0,-353.892
0.595703,358.081,-2.32037,845.367,730.613,82.152,2.84217e-13,-296.438
0.605469,326.74,17.1021,744.498,677.453,92.3058,1.7053e-13,-225.301
0.615234,259.032,7.76157,548.564,499.982,80.7674,-5.68434e-14,-148.339
0.625,163.548,7.44493,280.124,306.598,51.8455,5.68434e-14,-69.8585
0.634766,49.0511,-46.4618,-26.0732,116.333,12.2017,0,9.08123
0.644531,-75.0544,27.8372,-328.773,-195.873,-30.0557,0,89.0519
0.654297,-197.883,16.948,-587.2,-384.119,-66.4466,2.84217e-14,170.007
0.664062,-306.373,-29.8101,-767.931,-590.613,-89.2352,-5.68434e-14,249.29
0.673828,-385.628,-42.109,-850.346,-670.945,-92.476,-2.27374e-13,320.424
0.683594,-420.065,44.2698,-829.551,-722.463,-72.844,0,373.441
0.693359,-396.139,30.8276,-716.29,-668.16,-30.1415,0,396.796
0.703125,-305.329,-12.2697,-534.031,-526.786,32.5797,5.68434e-14,380.38
0.712891,-147.782,8.04191,-313.993,-387.778,109.294,-1.13687e-13,318.878
0.722656,65.1103,71.7198,-89.2451,-307.768,191.664,2.27374e-13,214.546
0.732422,310.443,169.45,110.818,-175.782,270.008,0,78.4386
0.742187,555.566,400.823,264.564,35.6492,334.466,0,-70.4861
0.751953,763.243,691.025,360.14,70.5588,376.213,4.54747e-13,-208.353
0.761719,897.648,825.142,395.333,-21.5816,388.584,0,-310.872
0.771484,931.195,759.021,375.698,-40.7548,367.954,2.27374e-13,-358.47
0.78125,850.287,635.728,311.735,3.47226,314.273,-2.27374e-13,-340.791
0.791016,658.676,503.575,216.031,9.96951,231.168,2.27374e-13,-259.469
0.800781,377.905,358.121,101.107,-7.70023,125.61,0,-128.42
0.810547,44.2737,213.752,-21.6073,-6.08639,7.17182,-7.10543e-15,28.5149
0.820313,-297.029,-123.554,-141.699,-38.7127,-113.037,1.13687e-13,182.104
0.830078,-599.507,-501.333,-249.018,25.4538,-223.622,0,303.519
0.839844,-823.246,-606.163,-332.889,-8.27951,-314.204,-6.82121e-13,370.063
0.849609,-941.426,-725.27,-381.952,2.85532,-376.588,-4.54747e-13,369.599
0.859375,-944.34,-793.563,-385.064,-21.5059,-405.69,4.54747e-13,302.702
0.869141,-840.015,-737.922,-333.318,12.2096,-400.075,4.54747e-13,182.112
0.878906,-651.603,-529.132,-222.777,12.2439,-362.07,0,29.6929
0.888672,-412.244,-327.625,-57.2004,12.221,-297.431,2.27374e-13,-128.35
0.898438,-158.597,-240.578,150.165,46.8425,-214.607,-2.27374e-13,-266.817
0.908203,75.3503,-140.771,376.514,178.56,-123.697,1.13687e-13,-366.231
0.917969,263.275,38.4076,591.59,393.54,-35.2232,0,-415.902
0.927734,389.238,183.009,761.888,654.247,41.1246,5.68434e-14,-414.782
0.9375,448.109,57.4139,856.325,817.677,97.6274,1.7053e-13,-370.127
0.947266,443.942,-77.2691,852.289,753.819,129.421,-1.13687e-13,-294.527
0.957031,387.025,-21.6247,740.739,619.059,135.023,3.41061e-13,-202.204
0.966797,290.689,51.485,529.162,536.459,116.437,0,-105.632
0.976562,168.669,-35.8808,241.545,358.082,78.8294,-5.68434e-14,-13.316
0.986328,33.6715,-92.8535,-84.8367,103.249,29.8182,0,70.7801
0.996094,-102.779,-38.7027,-405.325,-94.7284,-21.5424,0,146.2
1.00586,-229.598,-12.4048,-675.385,-357.983,-65.9541,-1.42109e-13,213.868
1.01562,-335.144,-19.2811,-858.225,-563.858,-95.0982,0,273.676
1.02539,-406.791,-62.7187,-931.004,-622.739,-102.742,5.68434e-14,322.688
1.03516,-431.608,-16.4908,-888.407,-703.905,-85.5865,5.68434e-14,354.639
1.04492,-398.344,2.45167,-742.908,-659.513,-43.7547,1.13687e-13,361.016
1.05469,-300.381,25.7284,-521.787,-597.904,19.1531,0,333.504
1.06445,-138.877,1.34426,-261.632,-435.619,96.4418,0,267.122
1.07422,74.8407,27.589,-1.551,-284.331,179.103,-2.27374e-13,163.112
1.08398,318.634,205.407,223.462,-201.522,256.901,0,30.6121
1.09375,561.218,395.08,387.717,-51.5325,319.637,4.54747e-13,-113.552
1.10352,766.245,585.149,477.7,68.4922,358.428,-2.27374e-13,-247.197
1.11328,898.245,791.814,492.323,67.4644,366.847,0,-346.862
1.12305,929.305,868.955,440.906,-37.233,341.774,-4.54747e-13,-392.777
1.13281,845.09,668.165,339.664,31.2668,283.86,2.27374e-13,-373.563
1.14258,648.765,493.9,207.762,62.9394,197.525,1.13687e-13,-289.472
1.15234,361.803,393.734,63.8896,21.423,90.5057,1.13687e-13,-153.274
1.16211,21.2642,189.592,-75.9392,-17.8335,-27.0073,2.84217e-14,11.5723
1.17188,-326.057,-67.9919,-199.16,-50.1082,-143.537,-3.41061e-13,175.18
1.18164,-631.538,-297.842,-296.236,-79.1523,-247.64,2.27374e-13,307.071
1.19141,-853.116,-559.347,-359.647,-58.6103,-329.231,-4.54747e-13,382.291
1.20117,-962.454,-646.124,-383.006,-15.8473,-380.737,-4.54747e-13,386.47
1.21094,-949.471,-654.894,-360.907,-26.2091,-397.95,9.09495e-13,318.666
1.2207,-823.357,-732.577,-289.802,32.2121,-380.471,0,191.383
1.23047,-610.006,-635.389,-169.747,62.7143,-331.698,4.54747e-13,27.7932
1.24023,-346.53,-417.508,-6.46571,80.0261,-258.356,-2.27374e-13,-143.168
1.25,-74.1209,-250.682,187.05,111.383,-169.645,-2.27374e-13,-292.69
1.25977,169.192,-255.6,390.222,173.648,-76.0932,-1.7053e-13,-397.616
1.26953,354.429,-140.174,576.388,352.855,11.7223,-5.68434e-14,-444.419
1.2793,465.151,128.591,716.231,551.938,84.4434,1.13687e-13,-430.845
1.28906,498.128,97.7125,782.669,765.721,135.026,2.27374e-13,-365.033
1.29883,461.465,-48.2371,756.306,768.543,159.534,-2.27374e-13,-262.529
1.30859,370.976,-70.5132,630.205,635.449,157.531,3.41061e-13,-142.104
1.31836,245.951,34.1253,412.81,456.11,132.045,-1.13687e-13,-21.4834
1.32812,105.381,13.9564,128.111,364.545,89.0849,0,85.9531
1.33789,-34.5329,-33.9164,-187.253,169.162,36.8041,-2.84217e-14,172.796
1.34766,-161.286,-53.4161,-489.6,-77.7348,-15.603,0,237.35
1.35742,-265.593,-9.95866,-735.519,-288.015,-59.1232,0,281.828
1.36719,-340.152,65.338,-889.461,-476.568,-86.1137,0,309.736
1.37695,-378.442,11.7078,-930.067,-641.272,-91.3104,-1.13687e-13,323.382
1.38672,-374.292,-84.8673,-853.922,-655.995,-72.5291,-5.68434e-14,322.336
1.39648,-322.587,-12.1169,-675.952,-668.104,-30.972,0,303.371
1.40625,-221.078,84.9108,-426.418,-583.409,28.8968,0,261.885
1.41602,-72.7262,6.21593,-145.166,-413.229,99.8931,3.41061e-13,194.378
1.42578,112.217,-13.1487,125.638,-306.47,173.003,-2.27374e-13,101.151
1.43555,315.333,124.194,348.775,-176.666,238.509,0,-11.693
1.44531,511.023,294.552,497.802,-80.4196,287.216,4.54747e-13,-131.738
1.45508,669.588,535.869,560.398,29.2565,311.621,6.82121e-13,-241.617
1.46484,762.046,742.879,538.783,124.335,306.879,0,-322.12
1.47461,765.797,871.173,447.425,-4.19582,271.455,2.27374e-13,-356.401
1.48437,669.894,770.921,308.841,-75.3183,207.363,0,-334.263
1.49414,478.607,589.124,148.609,-38.1203,119.985,-2.27374e-13,-255.403
1.50391,212.298,328.491,-9.23553,38.1783,17.471,-2.84217e-14,-130.669
1.51367,-94.8868,161.304,-145.511,-41.9425,-90.1933,-1.13687e-13,19.155
1.52344,-400.246,-29.2832,-247.428,-48.1043,-192.34,0,166.935
1.5332,-659.735,-280.386,-308.428,-13.2116,-278.854,-2.27374e-13,284.452
1.54297,-835.751,-537.201,-326.819,-32.9644,-341.339,2.27374e-13,348.198
1.55273,-903.876,-640.18,-303.978,-17.5102,-374.068,-2.27374e-13,344.389
1.5625,-857.169,-622.135,-242.877,3.90978,-374.614,0,272.028
1.57227,-707.121,-624.864,-147.469,-10.702,-344.075,6.82121e-13,143.287
1.58203,-481.11,-622.586,-23.0713,-11.2669,-286.876,-4.54747e-13,-18.897
1.5918,-216.935,-441.597,122.525,38.0983,-210.185,0,-185.5
1.60156,44.3453,-268.862,277.852,47.2707,-122.993,2.27374e-13,-327.272
1.61133,265.746,-214.787,427.187,112.748,-35.0101,-5.68434e-14,-420.49
1.62109,420.367,-139.412,551.206,269.884,44.5154,5.68434e-14,-451.311
1.63086,494.966,-55.7053,629.16,513.643,107.891,1.13687e-13,-417.848
1.64062,490.557,71.6886,642.348,748.751,149.856,1.13687e-13,-329.599
1.65039,420.256,57.4109,578.253,814.173,168.137,-4.54747e-13,-204.54
1.66016,305.116,-147.915,434.335,754.291,163.613,1.13687e-13,-64.6983
1.66992,169.131,-81.6084,220.454,546.2,140.086,1.13687e-13,68.6527
1.67969,34.6032,66.8161,-40.9419,415.864,103.672,0,179.033
1.68945,-81.1444,59.3855,-317.235,275.78,61.9221,-1.13687e-13,257.149
1.69922,-167.218,-61.694,-570.445,50.3993,22.7667,-5.68434e-14,301.249
1.70898,-218.807,8.61525,-763.609,-248.659,-6.56849,0,315.591
1.71875,-235.563,84.4299,-867.486,-448.662,-20.5361,0,307.688
1.72852,-219.521,32.6025,-866.165,-571.722,-16.0077,0,285.216
1.73828,-173.393,19.382,-760.34,-706.02,7.31126,2.84217e-14,253.568
1.74805,-99.829,3.69122,-567.476,-691.092,46.8442,1.13687e-13,214.697
1.75781,-1.84363,27.407,-318.758,-633.451,97.4828,1.13687e-13,167.538
1.76758,115.864,44.1013,-53.4077,-537.69,152.258,0,109.753
1.77734,245.323,37.7684,188.449,-370.758,203.252,0,40.1454
1.78711,374.219,46.8236,372.906,-229.598,242.633,-6.82121e-13,-39.1096
1.79688,486.043,236.565,477.933,-122.418,263.677,0,-121.263
1.80664,561.81,465.112,496.473,30.5212,261.653,4.54747e-13,-195.334
1.81641,583.234,625.852,436.482,101.454,234.45,2.27374e-13,-248.087
1.82617,536.752,741.989,318.111,117.642,182.879,-1.13687e-13,-267.204
1.83594,417.45,778.578,168.811,-36.3182,110.613,-5.68434e-14,-244.852
1.8457,231.793,641.064,17.5726,-117.346,23.7654,-5.68434e-14,-180.619
1.85547,-1.70751,357.666,-110.412,-8.31209,-69.8172,0,-82.9278
1.86523,-254.379,223.184,-197.59,-18.9007,-161.473,1.13687e-13,31.6336
1.875,-491.66,95.7333,-235.763,-69.9152,-242.728,6.82121e-13,141.115
1.88477,-679.048,-168.566,-225.639,-52.2929,-306.266,6.82121e-13,222.592
1.89453,-788.503,-418.896,-174.668,22.7584,-346.738,4.54747e-13,257.187
1.9043,-803.936,-591.949,-94.0258,34.2076,-361.325,-4.54747e-13,234.514
1.91406,-724.542,-666.511,4.33965,30.7133,-349.983,4.54747e-13,155.454
1.92383,-565.166,-678.444,109.811,64.4479,-315.351,-2.27374e-13,32.5201
1.93359,-353.577,-601.032,213.941,9.41351,-262.337,2.27374e-13,-112.372
1.94336,-125.17,-582.153,310.069,35.6547,-197.45,0,-252.274
1.95312,83.7648,-369.788,392.163,39.7896,-127.953,0,-360.749
1.96289,242.773,-141.645,453.579,71.7601,-60.9664,0,-417.333
1.97266,332.557,-106.087,486.439,162.289,-2.61261,0,-411.668
1.98242,347.809,-94.2822,482.109,385.043,42.6693,-5.68434e-14,-345.379
1.99219,297.079,69.5916,432.859,598.804,72.573,2.84217e-14,-231.321
2.00195,199.872,101.935,334.365,781.039,87.0799,5.68434e-14,-90.4236
2.01172,81.7887,13.614,188.321,793.642,88.3093,1.13687e-13,53.0383
2.02148,-31.1011,-119.984,4.31641,645.271,80.092,-5.68434e-14,176.615
2.03125,-117.344,-32.7009,-199.832,459.555,67.3308,0,264.067
2.04102,-163.595,65.8759,-399.711,289.886,55.2352,-5.68434e-14,308.002
2.05078,-165.911,-32.4974,-567.862,149.025,48.5388,0,310.265
2.06055,-128.822,-73.1333,-678.657,-113.093,50.8002,5.68434e-14,280.166
2.07031,-62.7112,-20.9698,-713.486,-389.471,63.8838,-1.7053e-13,231.162
2.08008,19.6181,37.0701,-665.061,-555.757,87.6847,-2.27374e-13,176.972
2.08984,106.17,11.2941,-539.733,-676.377,120.133,1.13687e-13,128.161


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_d_LPDS_2.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0,0,-1.3125e-07,-0,0,0
0.00976562,6.06288e-09,-3.95507e-08,2.50637e-10,2.92969e-08,0.488319,0,-6.41647e-10
0.0195312,5.15671e-08,-2.10939e-08,1.14104e-09,8.20313e-09,3.54101,1.65436e-24,-4.46801e-09
0.0292969,9.57222e-08,1.05176e-07,-3.62277e-09,-7.91016e-08,1.70333,-2.06795e-25,-1.5141e-09
0.0390625,1.44099e-07,1.54687e-07,-1.4306e-09,-5.12695e-08,-4.46457,-1.65436e-24,1.83557e-09
0.0488281,2.32948e-07,1.91894e-07,7.2648e-09,-4.36523e-08,-4.16671,1.65436e-24,9.39647e-11
0.0585938,3.58181e-07,4.29785e-07,2.02813e-09,-4.39454e-09,-0.027399,0,2.84866e-09
0.0683594,5.01884e-07,5.76855e-07,-1.2303e-08,-7.23633e-08,-9.1659,0,1.72175e-08
0.078125,6.56301e-07,7.3916e-07,-1.06646e-08,-7.23633e-08,-41.0898,-1.98523e-23,4.91232e-08
0.0878906,8.26852e-07,9.1875e-07,7.12387e-09,-2.60742e-08,-87.9663,1.32349e-23,1.10055e-07
0.0976562,1.03338e-06,1.14521e-06,1.45049e-08,3.31055e-08,-137.986,-2.64698e-23,2.05912e-07
0.107422,1.24755e-06,1.39805e-06,-3.20562e-09,-4.48242e-08,-194.647,-1.05879e-22,3.3635e-07
0.117187,1.45656e-06,1.56299e-06,-1.94427e-08,-5.83008e-08,-262.799,1.05879e-22,4.92132e-07
0.126953,1.63772e-06,1.82051e-06,-1.47462e-08,-3.7207e-08,-336.517,2.11758e-22,6.78178e-07
0.136719,1.79379e-06,2.06631e-06,-9.01825e-10,-5.56641e-08,-400.093,0,8.97734e-07
0.146484,1.93754e-06,2.21602e-06,-1.34308e-09,5.5957e-08,-443.27,-4.23516e-22,1.13899e-06
0.15625,2.05856e-06,2.42842e-06,-1.63483e-08,-8.73047e-08,-471.468,2.11758e-22,1.38539e-06
0.166016,2.1151e-06,2.6042e-06,-1.66938e-08,-4.04297e-08,-495.296,-4.23516e-22,1.6321e-06
0.175781,2.11229e-06,2.63965e-06,2.8155e-08,5.15625e-08,-506.198,4.23516e-22,1.87606e-06
0.185547,2.0911e-06,2.65928e-06,1.11251e-07,-4.10156e-08,-482.44,0,2.10815e-06
0.195313,2.08483e-06,2.7e-06,2.12719e-07,1.7373e-07,-419.578,0,2.30844e-06
0.205078,2.05278e-06,2.66514e-06,3.50937e-07,4.16016e-07,-343.905,0,2.46294e-06
0.214844,1.9776e-06,2.67891e-06,5.85765e-07,7.30664e-07,-274.93,0,2.56592e-06
0.224609,1.92212e-06,2.77471e-06,9.34062e-07,1.15488e-06,-199.855,-4.23516e-22,2.62696e-06
0.234375,1.87907e-06,2.69736e-06,1.33936e-06,1.68486e-06,-106.685,0,2.66132e-06
0.244141,1.90245e-06,2.64346e-06,1.76685e-06,2.23213e-06,-0.589827,0,2.64667e-06
0.253906,1.93438e-06,2.7082e-06,2.22016e-06,2.9499e-06,80.735,0,2.59184e-06
0.263672,1.93046e-06,2.75449e-06,2.74463e-06,3.46436e-06,112.033,0,2.52198e-06
0.273438,1.93024e-06,2.66748e-06,3.33663e-06,4.02656e-06,112.8,0,2.46391e-06
0.283203,2.00258e-06,2.71641e-06,3.90515e-06,4.42295e-06,112.528,-4.23516e-22,2.43509e-06
0.292969,2.12262e-06,2.72344e-06,4.37361e-06,4.73613e-06,106.836,0,2.4364e-06
0.302734,2.20416e-06,2.75127e-06,4.76692e-06,4.92393e-06,77.2125,0,2.46654e-06
0.3125,2.23324e-06,2.79492e-06,5.14134e-06,5.06221e-06,43.916,0,2.53415e-06
0.322266,2.29605e-06,2.79492e-06,5.45978e-06,5.17266e-06,57.0346,0,2.64964e-06
0.332031,2.4316e-06,2.77588e-06,5.62493e-06,5.12871e-06,126.948,0,2.8075e-06
0.341797,2.5522e-06,2.7457e-06,5.62801e-06,5.11787e-06,201.805,0,2.9941e-06
0.351562,2.58503e-06,2.77852e-06,5.5761e-06,5.16621e-06,239.102,0,3.212e-06
0.361328,2.61724e-06,2.78672e-06,5.54073e-06,5.09385e-06,270.106,-4.23516e-22,3.47544e-06
0.371094,2.8024e-06,2.83828e-06,5.45969e-06,5.13076e-06,351.25,0,3.77625e-06
0.380859,3.15372e-06,3.029e-06,5.25924e-06,5.11494e-06,465.932,0,4.07669e-06
0.390625,3.52184e-06,3.0835e-06,5.02062e-06,5.18965e-06,532.209,0,4.34605e-06
0.400391,3.82678e-06,3.36182e-06,4.90943e-06,5.16797e-06,517.088,0,4.59104e-06
0.410156,4.2012e-06,3.7207e-06,4.94522e-06,5.07803e-06,481.412,0,4.83228e-06
0.419922,4.79992e-06,4.01455e-06,4.96642e-06,5.1624e-06,472.417,0,5.06507e-06
0.429687,5.53842e-06,4.49824e-06,4.87944e-06,5.09326e-06,428.939,0,5.26923e-06
0.439453,6.16276e-06,4.85273e-06,4.81925e-06,5.19346e-06,269.901,0,5.44625e-06
0.449219,6.63761e-06,5.34111e-06,4.93008e-06,5.1999e-06,36.5919,0,5.63346e-06
0.458984,7.1713e-06,5.86465e-06,5.11215e-06,5.13897e-06,-146.167,0,5.84887e-06
0.46875,7.82349e-06,6.346e-06,5.14808e-06,5.13838e-06,-254.62,0,6.0594e-06
0.478516,8.34133e-06,6.83701e-06,5.04481e-06,5.21748e-06,-406.627,0,6.24303e-06
0.488281,8.50141e-06,7.23398e-06,5.04283e-06,5.1917e-06,-659.335,0,6.44704e-06
0.498047,8.47515e-06,7.53252e-06,5.22541e-06,5.20869e-06,-674.102,-8.47033e-22,6.73509e-06
0.507812,8.6019e-06,7.93506e-06,5.33922e-06,5.21045e-06,-674.102,0,7.08382e-06
0.517578,8.82773e-06,8.17353e-06,5.17906e-06,5.1167e-06,-674.102,0,7.38971e-06
0.527344,8.71487e-06,8.30684e-06,4.9784e-06,5.18701e-06,-628.33,0,7.59956e-06
0.537109,8.12695e-06,8.37275e-06,5.129e-06,5.20488e-06,-665.842,0,7.77985e-06
0.546875,7.55159e-06,8.46973e-06,5.58279e-06,5.3373e-06,-605.44,0,8.00438e-06
0.556641,7.45052e-06,8.42842e-06,5.8937e-06,5.61768e-06,-319.524,-1.69407e-21,8.21645e-06
0.566406,7.56612e-06,8.47559e-06,5.93198e-06,5.87637e-06,-13.421,0,8.2882e-06
0.576172,7.31403e-06,8.37275e-06,6.17022e-06,6.28418e-06,56.3815,0,8.20742e-06
0.585937,6.74913e-06,8.44512e-06,6.98878e-06,6.78252e-06,-9.35641,0,8.10287e-06
0.595703,6.56901e-06,8.44805e-06,8.01738e-06,7.36523e-06,107.249,0,8.04938e-06
0.605469,7.01983e-06,8.34229e-06,8.62807e-06,7.97227e-06,407.209,0,7.95276e-06
0.615234,7.40578e-06,8.48057e-06,8.92107e-06,8.56641e-06,499.914,0,7.72104e-06
0.625,7.12654e-06,8.31826e-06,9.60966e-06,9.04453e-06,199.157,8.47033e-22,7.47134e-06
0.634766,6.70555e-06,8.42022e-06,1.08295e-05,9.62461e-06,-108.535,0,7.41559e-06
0.644531,7.04673e-06,8.41465e-06,1.17309e-05,9.88857e-06,7.57295,0,7.55611e-06
0.654297,7.89241e-06,8.35049e-06,1.16905e-05,1.01807e-05,332.567,0,7.66755e-06
0.664062,8.0063e-06,8.38535e-06,1.13591e-05,1.02885e-05,283.692,0,7.64706e-06
0.673828,7.07507e-06,8.41523e-06,1.174e-05,1.04174e-05,-158.857,-1.69407e-21,7.71354e-06
0.683594,6.40373e-06,8.41523e-06,1.25353e-05,1.03787e-05,-324.29,0,8.10189e-06
0.693359,7.03355e-06,8.47676e-06,1.24352e-05,1.04839e-05,141.618,0,8.68034e-06
0.703125,8.00506e-06,8.43281e-06,1.11842e-05,1.03406e-05,653.54,0,9.10385e-06
0.712891,7.6987e-06,8.46855e-06,1.02278e-05,1.03521e-05,541.385,0,9.31759e-06
0.722656,6.47297e-06,8.56992e-06,1.06258e-05,1.04452e-05,151.787,0,9.62801e-06
0.732422,6.37335e-06,8.5749e-06,1.13045e-05,1.03081e-05,373.09,0,1.01843e-05
0.742187,7.97985e-06,8.68477e-06,1.06218e-05,1.04648e-05,674.102,0,1.06764e-05
0.751953,9.27554e-06,9.03926e-06,9.10126e-06,1.03271e-05,674.102,1.69407e-21,1.07897e-05
0.761719,8.72709e-06,9.25986e-06,8.90321e-06,1.04115e-05,664.97,0,1.07433e-05
0.771484,7.97906e-06,9.67324e-06,1.04349e-05,1.03597e-05,-46.033,0,1.0996e-05
0.78125,9.52377e-06,1.00799e-05,1.13918e-05,1.03781e-05,326.671,0,1.14905e-05
0.791016,1.25175e-05,1.04235e-05,1.02272e-05,1.04218e-05,674.102,0,1.16593e-05
0.800781,1.35712e-05,1.09594e-05,8.8648e-06,1.03418e-05,600.806,0,1.13213e-05
0.810547,1.19977e-05,1.13716e-05,9.94034e-06,1.0435e-05,-674.102,0,1.10947e-05
0.820313,1.13482e-05,1.1908e-05,1.2379e-05,1.04364e-05,-674.102,0,1.15373e-05
0.830078,1.40319e-05,1.24195e-05,1.25433e-05,1.03837e-05,-674.102,0,1.22466e-05
0.839844,1.69954e-05,1.28502e-05,9.91371e-06,1.04092e-05,100.193,0,1.24151e-05
0.849609,1.59255e-05,1.3263e-05,8.44104e-06,1.0454e-05,-674.102,-1.69407e-21,1.21226e-05
0.859375,1.22468e-05,1.35674e-05,1.06127e-05,1.03629e-05,-674.102,0,1.23059e-05
0.869141,1.15859e-05,1.36676e-05,1.30984e-05,1.05067e-05,-674.102,0,1.32711e-05
0.878906,1.49994e-05,1.39688e-05,1.15411e-05,1.04675e-05,82.9515,0,1.40532e-05
0.888672,1.66345e-05,1.39307e-05,7.80371e-06,1.04795e-05,674.102,0,1.3834e-05
0.898438,1.27054e-05,1.4052e-05,7.82214e-06,1.06849e-05,-674.102,0,1.33214e-05
0.908203,8.31223e-06,1.40824e-05,1.22578e-05,1.08237e-05,-674.102,0,1.37308e-05
0.917969,1.0224e-05,1.39307e-05,1.46388e-05,1.1163e-05,-87.292,0,1.47275e-05
0.927734,1.56846e-05,1.38888e-05,1.12743e-05,1.16057e-05,674.102,0,1.46887e-05
0.9375,1.56114e-05,1.39928e-05,7.97449e-06,1.20996e-05,674.102,0,1.32495e-05
0.947266,9.05242e-06,1.40531e-05,1.16824e-05,1.26082e-05,-674.102,0,1.21902e-05
0.957031,6.17532e-06,1.39485e-05,1.88132e-05,1.32809e-05,-674.102,0,1.28621e-05
0.966797,1.28546e-05,1.40581e-05,1.95381e-05,1.38434e-05,674.102,0,1.39089e-05
0.976562,1.99755e-05,1.39878e-05,1.3307e-05,1.43241e-05,674.102,-3.38813e-21,1.31617e-05
0.986328,1.62992e-05,1.41006e-05,1.11405e-05,1.47882e-05,637.119,0,1.11876e-05
0.996094,6.92736e-06,1.4223e-05,1.87305e-05,1.52385e-05,-674.102,0,1.07965e-05
1.00586,7.13171e-06,1.40379e-05,2.58896e-05,1.54793e-05,-674.102,-1.69407e-21,1.27242e-05
1.01562,1.81584e-05,1.42066e-05,2.11745e-05,1.56741e-05,674.102,0,1.41625e-05
1.02539,2.30252e-05,1.40183e-05,1.09337e-05,1.5726e-05,674.102,-1.69407e-21,1.30122e-05
1.03516,1.24414e-05,1.4093e-05,1.13252e-05,1.57755e-05,-674.102,0,1.15257e-05
1.04492,1.69427e-06,1.4216e-05,2.26061e-05,1.57509e-05,-674.102,1.69407e-21,1.30869e-05
1.05469,8.58776e-06,1.41665e-05,2.63707e-05,1.56981e-05,-223.245,0,1.65398e-05
1.06445,2.37394e-05,1.41735e-05,1.39384e-05,1.58402e-05,674.102,-3.38813e-21,1.73254e-05
1.07422,2.23245e-05,1.41861e-05,2.70691e-06,1.5728e-05,674.102,0,1.46081e-05
1.08398,3.87054e-06,1.42453e-05,1.09089e-05,1.56062e-05,-674.102,0,1.32745e-05
1.09375,-2.90358e-06,1.44299e-05,2.69579e-05,1.5629e-05,-674.102,-3.38813e-21,1.65742e-05
1.10352,1.60161e-05,1.46484e-05,2.44082e-05,1.57242e-05,674.102,0,2.03298e-05
1.11328,3.38448e-05,1.47964e-05,4.41251e-06,1.56747e-05,674.102,6.77626e-21,1.87468e-05
1.12305,2.16884e-05,1.52224e-05,-1.81485e-06,1.58314e-05,674.102,0,1.38786e-05
1.13281,-3.09922e-06,1.55593e-05,1.89745e-05,1.57939e-05,-674.102,6.77626e-21,1.33984e-05
1.14258,9.68687e-07,1.59111e-05,3.67645e-05,1.57116e-05,-674.102,0,1.86368e-05
1.15234,3.32303e-05,1.64165e-05,2.20289e-05,1.57515e-05,674.102,-1.01644e-20,2.15203e-05
1.16211,3.7138e-05,1.6778e-05,-4.53129e-06,1.58561e-05,674.102,6.77626e-21,1.68707e-05
1.17188,1.55412e-05,1.72427e-05,7.08308e-07,1.57743e-05,-674.102,-6.77626e-21,1.16195e-05
1.18164,-6.22922e-06,1.78383e-05,3.41065e-05,1.56633e-05,-674.102,3.38813e-21,1.49151e-05
1.19141,1.1638e-05,1.82839e-05,3.77684e-05,1.56981e-05,-674.102,0,2.29517e-05
1.20117,3.7138e-05,1.87184e-05,9.11833e-06,1.56665e-05,674.102,0,2.34034e-05
1.21094,3.7138e-05,1.89155e-05,-6.42598e-06,1.56038e-05,674.102,1.69407e-21,1.50093e-05
1.2207,-6.22922e-06,1.92592e-05,8.0533e-06,1.56926e-05,-674.102,-1.69407e-21,1.14796e-05
1.23047,-6.22922e-06,1.94083e-05,3.77684e-05,1.56932e-05,-674.102,6.77626e-21,2.05867e-05
1.24023,2.77977e-05,1.94818e-05,3.77684e-05,1.58467e-05,674.102,-6.77626e-21,2.99021e-05
1.25,3.7138e-05,1.95967e-05,-6.42598e-06,1.58326e-05,674.102,-6.77626e-21,2.44164e-05
1.25977,2.79174e-05,1.95738e-05,-6.42598e-06,1.60629e-05,221.838,0,1.13604e-05
1.26953,-6.22922e-06,1.97057e-05,3.04277e-05,1.63424e-05,-674.102,3.38813e-21,1.14648e-05
1.2793,-6.22922e-06,1.9655e-05,3.77684e-05,1.67218e-05,-674.102,0,2.61527e-05
1.28906,3.7138e-05,1.96942e-05,2.85191e-05,1.72834e-05,674.102,2.03288e-20,3.22535e-05
1.29883,3.7138e-05,1.96245e-05,-6.42598e-06,1.77305e-05,674.102,2.03288e-20,1.73787e-05
1.30859,-3.39334e-06,1.96245e-05,-6.42598e-06,1.84034e-05,-674.102,1.01644e-20,2.51297e-06
1.31836,-6.22922e-06,1.96468e-05,3.77684e-05,1.88827e-05,-674.102,2.03288e-20,1.1728e-05
1.32812,1.08179e-06,1.96611e-05,3.77684e-05,1.95683e-05,674.102,0,3.20688e-05
1.33789,3.7138e-05,1.96931e-05,-1.66223e-06,2.00839e-05,674.102,2.71051e-20,2.99179e-05
1.34766,3.7138e-05,1.96239e-05,-6.42598e-06,2.03672e-05,674.102,-1.01644e-20,4.90225e-06
1.35742,-6.22922e-06,1.98044e-05,1.38792e-05,2.07249e-05,-674.102,-1.35525e-20,-4.0915e-06
1.36719,-6.22922e-06,1.96535e-05,3.77684e-05,2.07152e-05,-674.102,6.77626e-21,2.14292e-05
1.37695,3.7138e-05,1.97695e-05,3.77684e-05,2.09634e-05,674.102,-1.35525e-20,4.48575e-05
1.38672,3.7138e-05,1.96998e-05,-6.42598e-06,2.09625e-05,674.102,1.35525e-20,2.74844e-05
1.39648,3.7138e-05,1.97361e-05,-6.42598e-06,2.08937e-05,-674.102,-1.69407e-21,-6.49431e-06
1.40625,-6.22922e-06,1.96854e-05,3.77684e-05,2.10196e-05,-674.102,-4.06576e-20,-9.57687e-07
1.41602,-6.22922e-06,1.98021e-05,3.77684e-05,2.09748e-05,-674.102,0,4.23681e-05
1.42578,3.7138e-05,1.97938e-05,3.16625e-05,2.0983e-05,674.102,-1.35525e-20,5.77037e-05
1.43555,3.7138e-05,1.98064e-05,-6.42598e-06,2.09156e-05,674.102,1.35525e-20,1.60932e-05
1.44531,-6.22922e-06,2.00238e-05,-6.42598e-06,2.099e-05,-674.102,1.35525e-20,-2.02467e-05
1.45508,-6.22922e-06,2.02901e-05,3.77684e-05,2.09391e-05,-674.102,2.71051e-20,1.09908e-05
1.46484,-6.18852e-06,2.04952e-05,3.77684e-05,2.09733e-05,674.102,1.35525e-20,6.70362e-05
1.47461,3.7138e-05,2.08058e-05,-6.42598e-06,2.09271e-05,674.102,1.0842e-19,5.62714e-05
1.48437,3.7138e-05,2.12479e-05,-6.42598e-06,2.09892e-05,674.102,-1.35525e-20,-1.41841e-05
1.49414,-6.22922e-06,2.15807e-05,1.21079e-05,2.0896e-05,-674.102,0,-3.49167e-05
1.50391,-6.22922e-06,2.20137e-05,3.77684e-05,2.09766e-05,-674.102,0,3.6746e-05
1.51367,3.7138e-05,2.25319e-05,3.77684e-05,2.09663e-05,674.102,8.13152e-20,9.40057e-05
1.52344,3.7138e-05,2.30391e-05,-6.42598e-06,2.09487e-05,674.102,2.71051e-20,3.77324e-05
1.5332,3.7138e-05,2.34565e-05,-6.42598e-06,2.0915e-05,-674.102,0,-5.45321e-05
1.54297,-6.22922e-06,2.39086e-05,3.77684e-05,2.10211e-05,-674.102,-5.42101e-20,-3.16557e-05
1.55273,-6.22922e-06,2.43308e-05,3.77684e-05,2.09188e-05,-674.102,1.35525e-20,8.73105e-05
1.5625,3.7138e-05,2.45774e-05,1.73129e-05,2.10141e-05,674.102,5.42101e-20,0.000118488
1.57227,3.7138e-05,2.48965e-05,-6.42598e-06,2.09335e-05,674.102,-5.42101e-20,-2.38206e-06
1.58203,-6.22922e-06,2.5069e-05,-6.42598e-06,2.10032e-05,-674.102,0,-9.32083e-05
1.5918,-6.22922e-06,2.52337e-05,3.77684e-05,2.10712e-05,-674.102,0,4.95957e-06
1.60156,6.26999e-06,2.52624e-05,3.77684e-05,2.11122e-05,674.102,-5.42101e-20,0.00015587
1.61133,3.7138e-05,2.54455e-05,-6.42598e-06,2.13398e-05,674.102,1.0842e-19,0.000112605
1.62109,3.7138e-05,2.53321e-05,-6.42598e-06,2.14617e-05,674.102,1.35525e-20,-8.22271e-05
1.63086,-6.22922e-06,2.53562e-05,3.77684e-05,2.1818e-05,-674.102,-1.0842e-19,-0.000123522
1.64062,-6.22922e-06,2.54716e-05,3.77684e-05,2.2331e-05,-674.102,-1.0842e-19,8.11981e-05
1.65039,3.7138e-05,2.53556e-05,3.77684e-05,2.28472e-05,674.102,1.6263e-19,0.00022206
1.66016,3.7138e-05,2.52527e-05,-6.42598e-06,2.33971e-05,674.102,-2.1684e-19,4.8104e-05
1.66992,-6.22922e-06,2.53301e-05,-6.42598e-06,2.40152e-05,-674.102,2.71051e-20,-0.000198481
1.67969,-6.22922e-06,2.52908e-05,3.77684e-05,2.45669e-05,-674.102,5.42101e-19,-0.000113835
1.68945,-6.22922e-06,2.5282e-05,3.77684e-05,2.5106e-05,-674.102,-2.71051e-20,0.000210496
1.69922,3.7138e-05,2.52688e-05,-6.42598e-06,2.55334e-05,674.102,3.25261e-19,0.000264509
1.70898,3.7138e-05,2.51432e-05,-6.42598e-06,2.58917e-05,674.102,2.71051e-19,-8.42408e-05
1.71875,-6.22922e-06,2.52231e-05,-6.42598e-06,2.60394e-05,-674.102,-2.1684e-19,-0.000308107
1.72852,-6.22922e-06,2.51944e-05,3.77684e-05,2.6139e-05,-674.102,-4.33681e-19,-7.84038e-06
1.73828,3.7138e-05,2.52193e-05,3.77684e-05,2.62702e-05,674.102,1.0842e-19,0.000392998
1.74805,3.7138e-05,2.51678e-05,-6.42598e-06,2.61592e-05,674.102,0,0.000235604
1.75781,3.7138e-05,2.52313e-05,-6.42598e-06,2.61255e-05,674.102,0,-0.000297708
1.76758,-6.22922e-06,2.52706e-05,3.77684e-05,2.61902e-05,-674.102,-4.33681e-19,-0.000361192
1.77734,-6.22922e-06,2.5275e-05,3.77684e-05,2.6127e-05,-674.102,-1.0842e-19,0.000227489
1.78711,3.7138e-05,2.53688e-05,3.77684e-05,2.61161e-05,674.102,6.50521e-19,0.000575028
1.79688,3.7138e-05,2.55615e-05,-6.42598e-06,2.62037e-05,674.102,4.33681e-19,5.48414e-05
1.80664,-6.22922e-06,2.56986e-05,-6.42598e-06,2.62576e-05,-674.102,0,-0.000591094
1.81641,-6.22922e-06,2.60048e-05,3.77684e-05,2.61967e-05,-674.102,-8.67362e-19,-0.000291741
1.82617,-6.22922e-06,2.62863e-05,3.77684e-05,2.62125e-05,-674.102,0,0.000593947
1.83594,3.7138e-05,2.66027e-05,-6.42598e-06,2.62348e-05,674.102,8.67362e-19,0.000659474
1.8457,3.7138e-05,2.70747e-05,-6.42598e-06,2.61952e-05,674.102,4.33681e-19,-0.000336084
1.85547,-6.22922e-06,2.74588e-05,-6.42598e-06,2.61548e-05,-674.102,1.30104e-18,-0.000878184
1.86523,-6.22922e-06,2.79721e-05,3.77684e-05,2.61771e-05,-674.102,4.33681e-19,1.89138e-05
1.875,3.7138e-05,2.84083e-05,3.77684e-05,2.62333e-05,674.102,0,0.00106454
1.88477,3.7138e-05,2.87856e-05,-6.42598e-06,2.62251e-05,674.102,0,0.00051755
1.89453,3.7138e-05,2.94126e-05,-6.42598e-06,2.62043e-05,674.102,0,-0.000942148
1.9043,-6.22922e-06,2.97038e-05,3.77684e-05,2.61935e-05,-674.102,8.67362e-19,-0.000985896
1.91406,-6.22922e-06,3.00779e-05,3.77684e-05,2.61771e-05,-674.102,-4.33681e-19,0.000684353
1.92383,3.7138e-05,3.03062e-05,3.77684e-05,2.62049e-05,674.102,1.30104e-18,0.00151495
1.93359,3.7138e-05,3.05446e-05,-6.42598e-06,2.61999e-05,674.102,-8.67362e-19,-2.79365e-05
1.94336,-6.22922e-06,3.05839e-05,-6.42598e-06,2.63487e-05,-674.102,0,-0.00170556
1.95312,-6.22922e-06,3.0726e-05,3.77684e-05,2.63417e-05,-674.102,8.67362e-19,-0.000701217
1.96289,-6.22922e-06,3.07925e-05,3.77684e-05,2.64516e-05,674.102,0,0.00170764
1.97266,3.7138e-05,3.07456e-05,-6.42598e-06,2.67293e-05,674.102,2.60209e-18,0.00166712
1.98242,3.7138e-05,3.08361e-05,-6.42598e-06,2.70141e-05,674.102,4.33681e-19,-0.0011421
1.99219,-6.22922e-06,3.08344e-05,-6.42598e-06,2.752e-05,-674.102,0,-0.002411
2.00195,-6.22922e-06,3.08367e-05,3.77684e-05,2.79234e-05,-674.102,-3.46945e-18,0.000240351
2.01172,3.7138e-05,3.08065e-05,3.77684e-05,2.85917e-05,674.102,0,0.00294019
2.02148,3.7138e-05,3.07875e-05,-6.42598e-06,2.91287e-05,674.102,-3.46945e-18,0.00113195
2.03125,3.7138e-05,3.07919e-05,-6.42598e-06,2.96754e-05,-674.102,0,-0.00283258
2.04102,-6.22922e-06,3.08786e-05,3.77684e-05,3.01764e-05,-674.102,5.20417e-18,-0.00258988
2.05078,-6.22922e-06,3.08845e-05,3.77684e-05,3.08212e-05,-674.102,4.33681e-19,0.00210652
2.06055,3.7138e-05,3.08666e-05,3.77684e-05,3.10887e-05,674.102,5.20417e-18,0.00401496
2.07031,3.7138e-05,3.09483e-05,-6.42598e-06,3.12671e-05,674.102,3.46945e-18,-0.000522711
2.08008,-6.22922e-06,3.09205e-05,-6.42598e-06,3.14045e-05,-674.102,1.73472e-18,-0.00483733
2.08984,-6.22922e-06,3.0927e-05,3.77684e-05,3.14736e-05,-674.102,3.46945e-18,-0.00159266


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_d_LPDS_3.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0,0,-1.3125e-07,-0,0,0
0.00976562,6.26427e-09,-3.95507e-08,3.34561e-11,2.92969e-08,0.390323,0,-4.38813e-10
0.0195312,5.23231e-08,-2.10939e-08,2.89125e-10,8.20313e-09,3.32519,1.65436e-24,-3.82379e-09
0.0292969,9.07373e-08,1.05176e-07,4.63311e-10,-7.91016e-08,5.65878,0,-7.33184e-09
0.0390625,1.3449e-07,1.54687e-07,-7.7808e-11,-5.12695e-08,3.95328,0,-7.93794e-09
0.0488281,2.25589e-07,1.91894e-07,-7.1704e-10,-4.36523e-08,-0.349119,0,-5.79354e-09
0.0585938,3.48958e-07,4.29785e-07,-7.00206e-10,-4.39454e-09,-6.19359,-8.27181e-25,3.32872e-10
0.0683594,4.89681e-07,5.76855e-07,-6.87824e-10,-7.23633e-08,-16.8332,-6.61744e-24,1.49061e-08
0.078125,6.55082e-07,7.3916e-07,-1.8368e-09,-7.23633e-08,-38.4303,0,4.54277e-08
0.0878906,8.4221e-07,9.1875e-07,-4.45102e-09,-2.60742e-08,-76.7907,3.97047e-23,1.01981e-07
0.0976562,1.04673e-06,1.14521e-06,-7.87143e-09,3.31055e-08,-132.8,-5.29396e-23,1.93266e-07
0.107422,1.24038e-06,1.39805e-06,-1.14526e-08,-4.48242e-08,-202.192,-1.05879e-22,3.24131e-07
0.117187,1.44382e-06,1.56299e-06,-1.52357e-08,-5.83008e-08,-274.236,0,4.90049e-07
0.126953,1.64424e-06,1.82051e-06,-1.99126e-08,-3.7207e-08,-339.429,-1.05879e-22,6.82751e-07
0.136719,1.8155e-06,2.06631e-06,-2.64012e-08,-5.56641e-08,-395.287,2.11758e-22,8.96312e-07
0.146484,1.95047e-06,2.21602e-06,-3.36495e-08,5.5957e-08,-443.34,-2.11758e-22,1.12807e-06
0.15625,2.05607e-06,2.42842e-06,-3.67887e-08,-8.73047e-08,-482.097,0,1.37487e-06
0.166016,2.11458e-06,2.6042e-06,-2.77115e-08,-4.04297e-08,-505.771,4.23516e-22,1.63025e-06
0.175781,2.12574e-06,2.63965e-06,3.39621e-09,5.15625e-08,-506.222,0,1.88097e-06
0.185547,2.10146e-06,2.65928e-06,6.76523e-08,-4.10156e-08,-478.276,0,2.10962e-06
0.195313,2.06985e-06,2.7e-06,1.77584e-07,1.7373e-07,-423.097,0,2.30032e-06
0.205078,2.0237e-06,2.66514e-06,3.46214e-07,4.16016e-07,-350.039,0,2.44707e-06
0.214844,1.97279e-06,2.67891e-06,5.84777e-07,7.30664e-07,-269.259,0,2.55116e-06
0.224609,1.94096e-06,2.77471e-06,8.99674e-07,1.15488e-06,-185.127,0,2.61513e-06
0.234375,1.87376e-06,2.69736e-06,1.28878e-06,1.68486e-06,-102.223,0,2.6442e-06
0.244141,1.85428e-06,2.64346e-06,1.74196e-06,2.23213e-06,-18.8443,0,2.63372e-06
0.253906,1.87881e-06,2.7082e-06,2.24404e-06,2.9499e-06,60.909,0,2.5832e-06
0.263672,1.92886e-06,2.75449e-06,2.77587e-06,3.46436e-06,121.05,0,2.50706e-06
0.273438,1.98222e-06,2.66748e-06,3.31729e-06,4.02656e-06,143.457,0,2.43377e-06
0.283203,2.02734e-06,2.71641e-06,3.84876e-06,4.42295e-06,124.228,0,2.39366e-06
0.292969,2.07195e-06,2.72344e-06,4.34968e-06,4.73613e-06,81.959,0,2.40277e-06
0.302734,2.12988e-06,2.75127e-06,4.79624e-06,4.92393e-06,49.0593,0,2.45566e-06
0.3125,2.20915e-06,2.79492e-06,5.16305e-06,5.06221e-06,50.9875,0,2.5347e-06
0.322266,2.30429e-06,2.79492e-06,5.4294e-06,5.17266e-06,89.1877,0,2.63036e-06
0.332031,2.39927e-06,2.77588e-06,5.58638e-06,5.12871e-06,143.019,0,2.75434e-06
0.341797,2.47827e-06,2.7457e-06,5.64025e-06,5.11787e-06,190.657,0,2.93153e-06
0.351562,2.54212e-06,2.77852e-06,5.60938e-06,5.16621e-06,230.634,0,3.17538e-06
0.361328,2.62774e-06,2.78672e-06,5.51677e-06,5.09385e-06,282.052,0,3.46956e-06
0.371094,2.78635e-06,2.83828e-06,5.38402e-06,5.13076e-06,362.328,-4.23516e-22,3.77341e-06
0.380859,3.04877e-06,3.029e-06,5.23114e-06,5.11494e-06,462.579,0,4.04946e-06
0.390625,3.40922e-06,3.0835e-06,5.07982e-06,5.18965e-06,545.084,0,4.29046e-06
0.400391,3.83832e-06,3.36182e-06,4.95391e-06,5.16797e-06,568.468,-8.47033e-22,4.52101e-06
0.410156,4.30982e-06,3.7207e-06,4.87335e-06,5.07803e-06,520.752,-8.47033e-22,4.76947e-06
0.419922,4.82363e-06,4.01455e-06,4.84516e-06,5.1624e-06,429.053,0,5.03485e-06
0.429687,5.40306e-06,4.49824e-06,4.85894e-06,5.09326e-06,332.593,0,5.2828e-06
0.439453,6.0578e-06,4.85273e-06,4.89313e-06,5.19346e-06,243.238,0,5.47628e-06
0.449219,6.73832e-06,5.34111e-06,4.92921e-06,5.1999e-06,131.374,0,5.61553e-06
0.458984,7.36245e-06,5.86465e-06,4.96176e-06,5.13897e-06,-46.0227,0,5.75013e-06
0.46875,7.8585e-06,6.346e-06,4.99649e-06,5.13838e-06,-295.157,0,5.94468e-06
0.478516,8.20069e-06,6.83701e-06,5.03796e-06,5.21748e-06,-559.191,0,6.22325e-06
0.488281,8.43531e-06,7.23398e-06,5.07851e-06,5.1917e-06,-674.102,0,6.54562e-06
0.498047,8.61454e-06,7.53252e-06,5.10041e-06,5.20869e-06,-674.102,0,6.8397e-06
0.507812,8.73683e-06,7.93506e-06,5.0928e-06,5.21045e-06,-674.102,0,7.06576e-06
0.517578,8.73745e-06,8.17353e-06,5.06977e-06,5.1167e-06,-674.102,0,7.25428e-06
0.527344,8.55066e-06,8.30684e-06,5.07214e-06,5.18701e-06,-673.959,0,7.47658e-06
0.537109,8.18649e-06,8.37275e-06,5.14831e-06,5.20488e-06,-669.541,1.69407e-21,7.76802e-06
0.546875,7.75509e-06,8.46973e-06,5.32832e-06,5.3373e-06,-603.53,0,8.07383e-06
0.556641,7.40466e-06,8.42842e-06,5.61257e-06,5.61768e-06,-407.84,0,8.27577e-06
0.566406,7.21573e-06,8.47559e-06,5.98502e-06,5.87637e-06,-112.68,0,8.287e-06
0.576172,7.14501e-06,8.37275e-06,6.43847e-06,6.28418e-06,155.2,0,8.13393e-06
0.585937,7.07528e-06,8.44512e-06,6.98662e-06,6.78252e-06,269.278,0,7.94466e-06
0.595703,6.93506e-06,8.44805e-06,7.64795e-06,7.36523e-06,214.772,0,7.8436e-06
0.605469,6.78066e-06,8.34229e-06,8.41316e-06,7.97227e-06,109.182,0,7.84164e-06
0.615234,6.75395e-06,8.48057e-06,9.2264e-06,8.56641e-06,100.408,0,7.8277e-06
0.625,6.94179e-06,8.31826e-06,1.0002e-05,9.04453e-06,225.847,0,7.68177e-06
0.634766,7.26398e-06,8.42022e-06,1.06672e-05,9.62461e-06,365.243,8.47033e-22,7.41364e-06
0.644531,7.50689e-06,8.41465e-06,1.11958e-05,9.88857e-06,345.866,0,7.19233e-06
0.654297,7.49365e-06,8.35049e-06,1.1602e-05,1.01807e-05,116.72,0,7.2208e-06
0.664062,7.24544e-06,8.38535e-06,1.18996e-05,1.02885e-05,-170.925,0,7.55523e-06
0.673828,6.97986e-06,8.41523e-06,1.20654e-05,1.04174e-05,-270.242,0,8.0367e-06
0.683594,6.9268e-06,8.41523e-06,1.20472e-05,1.03787e-05,-56.3313,0,8.41684e-06
0.693359,7.11394e-06,8.47676e-06,1.18165e-05,1.04839e-05,341.393,0,8.58135e-06
0.703125,7.33211e-06,8.43281e-06,1.14187e-05,1.03406e-05,632.065,0,8.66683e-06
0.712891,7.3323e-06,8.46855e-06,1.09706e-05,1.03521e-05,621.021,0,8.94338e-06
0.722656,7.0915e-06,8.56992e-06,1.05942e-05,1.04452e-05,402.845,0,9.54817e-06
0.732422,6.89596e-06,8.5749e-06,1.03397e-05,1.03081e-05,292.978,0,1.03123e-05
0.742187,7.12873e-06,8.68477e-06,1.01651e-05,1.04648e-05,530.559,0,1.08655e-05
0.751953,7.92782e-06,9.03926e-06,9.99778e-06,1.03271e-05,674.102,0,1.09567e-05
0.761719,9.0281e-06,9.25986e-06,9.82492e-06,1.04115e-05,674.102,0,1.07066e-05
0.771484,9.96514e-06,9.67324e-06,9.72736e-06,1.03597e-05,674.102,0,1.05381e-05
0.78125,1.04882e-05,1.00799e-05,9.8138e-06,1.03781e-05,415.476,0,1.08064e-05
0.791016,1.08076e-05,1.04235e-05,1.01067e-05,1.04218e-05,-341.358,0,1.14509e-05
0.800781,1.14117e-05,1.09594e-05,1.04856e-05,1.03418e-05,-635.278,0,1.20106e-05
0.810547,1.25774e-05,1.13716e-05,1.07549e-05,1.0435e-05,-378.679,0,1.20367e-05
0.820313,1.40147e-05,1.1908e-05,1.07912e-05,1.04364e-05,-24.5621,0,1.15523e-05
0.830078,1.50178e-05,1.24195e-05,1.06429e-05,1.03837e-05,-172.06,0,1.11113e-05
0.839844,1.50528e-05,1.28502e-05,1.04854e-05,1.04092e-05,-674.102,0,1.13432e-05
0.849609,1.42713e-05,1.3263e-05,1.04582e-05,1.0454e-05,-674.102,0,1.23526e-05
0.859375,1.34445e-05,1.35674e-05,1.05319e-05,1.03629e-05,-674.102,0,1.35418e-05
0.869141,1.33024e-05,1.36676e-05,1.05361e-05,1.05067e-05,-674.102,0,1.40855e-05
0.878906,1.38419e-05,1.39688e-05,1.03413e-05,1.04675e-05,-206.089,-1.69407e-21,1.36849e-05
0.888672,1.42737e-05,1.39307e-05,1.00318e-05,1.04795e-05,534.411,0,1.29041e-05
0.898438,1.37404e-05,1.4052e-05,9.89392e-06,1.06849e-05,206.16,0,1.27077e-05
0.908203,1.2202e-05,1.40824e-05,1.02011e-05,1.08237e-05,-674.102,0,1.35444e-05
0.917969,1.06402e-05,1.39307e-05,1.09738e-05,1.1163e-05,-674.102,0,1.48187e-05
0.927734,1.02809e-05,1.38888e-05,1.19432e-05,1.16057e-05,-429.124,0,1.53212e-05
0.9375,1.14591e-05,1.39928e-05,1.27786e-05,1.20996e-05,674.102,-1.69407e-21,1.4331e-05
0.947266,1.31834e-05,1.40531e-05,1.33915e-05,1.26082e-05,674.102,-1.69407e-21,1.24033e-05
0.957031,1.39233e-05,1.39485e-05,1.40253e-05,1.32809e-05,674.102,0,1.10261e-05
0.966797,1.30148e-05,1.40581e-05,1.50164e-05,1.38434e-05,-56.0346,0,1.13243e-05
0.976562,1.13962e-05,1.39878e-05,1.64148e-05,1.43241e-05,-674.102,0,1.2946e-05
0.986328,1.08641e-05,1.41006e-05,1.78241e-05,1.47882e-05,-674.102,0,1.42421e-05
0.996094,1.23821e-05,1.4223e-05,1.86558e-05,1.52385e-05,64.248,0,1.37386e-05
1.00586,1.49733e-05,1.40379e-05,1.86145e-05,1.54793e-05,674.102,0,1.16341e-05
1.01562,1.63728e-05,1.42066e-05,1.79824e-05,1.56741e-05,674.102,0,9.85582e-06
1.02539,1.50497e-05,1.40183e-05,1.74021e-05,1.5726e-05,-105.852,0,1.04175e-05
1.03516,1.18123e-05,1.4093e-05,1.73047e-05,1.57755e-05,-674.102,0,1.34513e-05
1.04492,9.36847e-06,1.4216e-05,1.74928e-05,1.57509e-05,-674.102,0,1.67951e-05
1.05469,9.98285e-06,1.41665e-05,1.73022e-05,1.56981e-05,-512.728,0,1.77583e-05
1.06445,1.32566e-05,1.41735e-05,1.62568e-05,1.58402e-05,674.102,3.38813e-21,1.56402e-05
1.07422,1.62101e-05,1.41861e-05,1.46355e-05,1.5728e-05,674.102,-1.69407e-21,1.26486e-05
1.08398,1.5898e-05,1.42453e-05,1.33753e-05,1.56062e-05,674.102,0,1.21008e-05
1.09375,1.23406e-05,1.44299e-05,1.33079e-05,1.5629e-05,-674.102,-3.38813e-21,1.5301e-05
1.10352,8.94036e-06,1.46484e-05,1.43783e-05,1.57242e-05,-674.102,0,1.99672e-05
1.11328,9.62636e-06,1.47964e-05,1.5603e-05,1.56747e-05,-674.102,0,2.19656e-05
1.12305,1.50671e-05,1.52224e-05,1.5906e-05,1.58314e-05,674.102,0,1.91083e-05
1.13281,2.15294e-05,1.55593e-05,1.51348e-05,1.57939e-05,674.102,3.38813e-21,1.35822e-05
1.14258,2.3865e-05,1.59111e-05,1.4288e-05,1.57116e-05,674.102,-1.69407e-21,1.04408e-05
1.15234,2.02759e-05,1.64165e-05,1.46289e-05,1.57515e-05,-674.102,1.69407e-21,1.30889e-05
1.16211,1.44468e-05,1.6778e-05,1.64102e-05,1.58561e-05,-674.102,0,1.97608e-05
1.17188,1.26047e-05,1.72427e-05,1.84155e-05,1.57743e-05,-674.102,-3.38813e-21,2.45712e-05
1.18164,1.76976e-05,1.78383e-05,1.88929e-05,1.56633e-05,-379.144,0,2.27331e-05
1.19141,2.60026e-05,1.82839e-05,1.71674e-05,1.56981e-05,674.102,-3.38813e-21,1.54077e-05
1.20117,2.98262e-05,1.87184e-05,1.44533e-05,1.56665e-05,674.102,0,9.38329e-06
1.21094,2.44983e-05,1.89155e-05,1.29603e-05,1.56038e-05,-674.102,0,1.11871e-05
1.2207,1.34041e-05,1.92592e-05,1.39289e-05,1.56926e-05,-674.102,-6.77626e-21,2.06252e-05
1.23047,5.85462e-06,1.94083e-05,1.63606e-05,1.56932e-05,-674.102,3.38813e-21,2.99997e-05
1.24023,8.88446e-06,1.94818e-05,1.77736e-05,1.58467e-05,-674.102,0,3.05573e-05
1.25,2.01557e-05,1.95967e-05,1.65114e-05,1.58326e-05,674.102,0,2.08593e-05
1.25977,2.90541e-05,1.95738e-05,1.35516e-05,1.60629e-05,674.102,-1.01644e-20,9.15427e-06
1.26953,2.60209e-05,1.97057e-05,1.19631e-05,1.63424e-05,674.102,-1.69407e-21,6.61101e-06
1.2793,1.21113e-05,1.9655e-05,1.42144e-05,1.67218e-05,-674.102,-3.38813e-21,1.6781e-05
1.28906,-5.5071e-07,1.96942e-05,1.96607e-05,1.72834e-05,-674.102,0,3.10878e-05
1.29883,8.74477e-07,1.96245e-05,2.46946e-05,1.77305e-05,-674.102,0,3.55887e-05
1.30859,1.74281e-05,1.96245e-05,2.5779e-05,1.84034e-05,674.102,0,2.39394e-05
1.31836,3.56317e-05,1.96468e-05,2.28015e-05,1.88827e-05,674.102,-1.69407e-20,4.72204e-06
1.32812,3.7138e-05,1.96611e-05,1.95237e-05,1.95683e-05,674.102,3.38813e-21,-4.82187e-06
1.33789,2.19224e-05,1.96931e-05,2.03034e-05,2.00839e-05,-674.102,0,5.59799e-06
1.34766,-2.64535e-07,1.96239e-05,2.58006e-05,2.03672e-05,-674.102,2.37169e-20,2.83486e-05
1.35742,-6.22922e-06,1.98044e-05,3.17445e-05,2.07249e-05,-674.102,0,4.29106e-05
1.36719,1.09434e-05,1.96535e-05,3.23992e-05,2.07152e-05,674.102,-6.77626e-21,3.41948e-05
1.37695,3.7138e-05,1.97695e-05,2.5986e-05,2.09634e-05,674.102,0,8.04051e-06
1.38672,3.7138e-05,1.96998e-05,1.70245e-05,2.09625e-05,674.102,-3.38813e-21,-1.16601e-05
1.39648,3.12971e-05,1.97361e-05,1.28707e-05,2.08937e-05,-674.102,0,-3.92183e-06
1.40625,-4.10411e-06,1.96854e-05,1.70327e-05,2.10196e-05,-674.102,-1.35525e-20,2.83193e-05
1.41602,-6.22922e-06,1.98021e-05,2.5349e-05,2.09748e-05,-674.102,0,5.77068e-05
1.42578,-6.22922e-06,1.97938e-05,2.91519e-05,2.0983e-05,-341.905,0,5.58021e-05
1.43555,3.4698e-05,1.98064e-05,2.32611e-05,2.09156e-05,674.102,-6.77626e-21,2.07113e-05
1.44531,3.7138e-05,2.00238e-05,1.16342e-05,2.099e-05,674.102,-6.77626e-21,-1.74431e-05
1.45508,3.7138e-05,2.02901e-05,4.80263e-06,2.09391e-05,674.102,0,-2.16059e-05
1.46484,6.25108e-06,2.04952e-05,1.04621e-05,2.09733e-05,-674.102,3.38813e-21,1.69132e-05
1.47461,-6.22922e-06,2.08058e-05,2.5483e-05,2.09271e-05,-674.102,-5.42101e-20,6.60707e-05
1.48437,-6.22922e-06,2.12479e-05,3.73651e-05,2.09892e-05,-674.102,0,7.89081e-05
1.49414,3.42896e-05,2.15807e-05,3.50312e-05,2.0896e-05,674.102,1.35525e-20,3.75417e-05
1.50391,3.7138e-05,2.20137e-05,1.97065e-05,2.09766e-05,674.102,-2.71051e-20,-2.52403e-05
1.51367,3.7138e-05,2.25319e-05,5.26974e-06,2.09663e-05,674.102,-1.35525e-20,-5.10096e-05
1.52344,3.28049e-05,2.30391e-05,6.30379e-06,2.09487e-05,-674.102,-6.77626e-21,-9.29678e-06
1.5332,-6.22922e-06,2.34565e-05,2.38609e-05,2.0915e-05,-674.102,0,6.87584e-05
1.54297,-6.22922e-06,2.39086e-05,3.77684e-05,2.10211e-05,-674.102,-2.71051e-20,0.000112384
1.55273,7.76209e-06,2.43308e-05,3.77684e-05,2.09188e-05,674.102,-1.35525e-20,7.49351e-05
1.5625,3.7138e-05,2.45774e-05,2.21764e-05,2.10141e-05,674.102,2.71051e-20,-1.7205e-05
1.57227,3.7138e-05,2.48965e-05,-4.63914e-06,2.09335e-05,674.102,2.71051e-20,-8.04825e-05
1.58203,3.7138e-05,2.5069e-05,-6.42598e-06,2.10032e-05,-674.102,0,-4.81777e-05
1.5918,-6.22922e-06,2.52337e-05,8.09842e-06,2.10712e-05,-674.102,-2.71051e-20,6.18749e-05
1.60156,-6.22922e-06,2.52624e-05,3.77684e-05,2.11122e-05,-674.102,-2.71051e-20,0.00015301
1.61133,-6.22922e-06,2.54455e-05,3.77684e-05,2.13398e-05,674.102,0,0.000133423
1.62109,3.7138e-05,2.53321e-05,3.60589e-05,2.14617e-05,674.102,2.71051e-20,6.67348e-06
1.63086,3.7138e-05,2.53562e-05,-1.24992e-06,2.1818e-05,674.102,-4.06576e-20,-0.000118642
1.64062,3.7138e-05,2.54716e-05,-6.42598e-06,2.2331e-05,674.102,0,-0.000120643
1.65039,-6.22922e-06,2.53556e-05,2.08181e-06,2.28472e-05,-674.102,1.0842e-19,1.84804e-05
1.66016,-6.22922e-06,2.52527e-05,3.77684e-05,2.33971e-05,-674.102,5.42101e-20,0.000180832
1.66992,-6.22922e-06,2.53301e-05,3.77684e-05,2.40152e-05,-674.102,0,0.000209653
1.67969,3.7138e-05,2.52908e-05,3.77684e-05,2.45669e-05,674.102,2.71051e-20,5.75316e-05
1.68945,3.7138e-05,2.5282e-05,1.81487e-05,2.5106e-05,674.102,-5.42101e-20,-0.000152008
1.69922,3.7138e-05,2.52688e-05,-6.42598e-06,2.55334e-05,674.102,-2.71051e-20,-0.000221787
1.70898,1.37359e-05,2.51432e-05,-6.42598e-06,2.58917e-05,-674.102,0,-6.37881e-05
1.71875,-6.22922e-06,2.52231e-05,3.77684e-05,2.60394e-05,-674.102,-2.71051e-20,0.000199621
1.72852,-6.22922e-06,2.51944e-05,3.77684e-05,2.6139e-05,-674.102,-5.42101e-20,0.000326387
1.73828,-6.22922e-06,2.52193e-05,3.77684e-05,2.62702e-05,674.102,1.0842e-19,0.000175059
1.74805,3.7138e-05,2.51678e-05,2.63949e-05,2.61592e-05,674.102,5.42101e-20,-0.000143057
1.75781,3.7138e-05,2.52313e-05,-6.42598e-06,2.61255e-05,674.102,-5.42101e-20,-0.000338186
1.76758,3.7138e-05,2.52706e-05,-6.42598e-06,2.61902e-05,-674.102,-5.42101e-20,-0.000201262
1.77734,-6.22922e-06,2.5275e-05,-4.63055e-07,2.6127e-05,-674.102,-1.6263e-19,0.000180212
1.78711,-6.22922e-06,2.53688e-05,3.77684e-05,2.61161e-05,-674.102,-1.0842e-19,0.000466872
1.79688,-6.22922e-06,2.55615e-05,3.77684e-05,2.62037e-05,674.102,0,0.000364932
1.80664,3.7138e-05,2.56986e-05,3.77684e-05,2.62576e-05,674.102,-1.0842e-19,-7.99433e-05
1.81641,3.7138e-05,2.60048e-05,-6.42598e-06,2.61967e-05,674.102,0,-0.000480464
1.82617,3.7138e-05,2.62863e-05,-6.42598e-06,2.62125e-05,674.102,0,-0.000439554
1.83594,-6.22922e-06,2.66027e-05,-6.42598e-06,2.62348e-05,-674.102,2.1684e-19,6.25412e-05
1.8457,-6.22922e-06,2.70747e-05,3.77684e-05,2.61952e-05,-674.102,1.0842e-19,0.00059712
1.85547,-6.22922e-06,2.74588e-05,3.77684e-05,2.61548e-05,-674.102,0,0.00064499
1.86523,3.7138e-05,2.79721e-05,3.77684e-05,2.61771e-05,674.102,-2.1684e-19,9.2276e-05
1.875,3.7138e-05,2.84083e-05,-6.42598e-06,2.62333e-05,674.102,-1.0842e-19,-0.000602235
1.88477,3.7138e-05,2.87856e-05,-6.42598e-06,2.62251e-05,674.102,1.0842e-19,-0.00077725
1.89453,-6.22922e-06,2.94126e-05,-6.42598e-06,2.62043e-05,-674.102,2.1684e-19,-0.000188398
1.9043,-6.22922e-06,2.97038e-05,3.77684e-05,2.61935e-05,-674.102,-2.1684e-19,0.000695003
1.91406,-6.22922e-06,3.00779e-05,3.77684e-05,2.61771e-05,-674.102,-2.1684e-19,0.00105077
1.92383,-6.22922e-06,3.03062e-05,3.77684e-05,2.62049e-05,674.102,0,0.000459727
1.93359,3.7138e-05,3.05446e-05,-2.42847e-06,2.61999e-05,674.102,3.25261e-19,-0.000628735
1.94336,3.7138e-05,3.05839e-05,-6.42598e-06,2.63487e-05,674.102,0,-0.00121702
1.95312,3.7138e-05,3.0726e-05,-6.42598e-06,2.63417e-05,-674.102,0,-0.000660346
1.96289,-6.22922e-06,3.07925e-05,-6.42598e-06,2.64516e-05,-674.102,-3.25261e-19,0.000653542
1.97266,-6.22922e-06,3.07456e-05,3.77684e-05,2.67293e-05,-674.102,0,0.00154165
1.98242,-6.22922e-06,3.08361e-05,3.77684e-05,2.70141e-05,674.102,2.1684e-19,0.00107416
1.99219,3.7138e-05,3.08344e-05,3.77684e-05,2.752e-05,674.102,-8.67362e-19,-0.000480394
2.00195,3.7138e-05,3.08367e-05,-6.42598e-06,2.79234e-05,674.102,4.33681e-19,-0.00175261
2.01172,3.7138e-05,3.08065e-05,-6.42598e-06,2.85917e-05,-674.102,0,-0.00146055
2.02148,-6.22922e-06,3.07875e-05,-6.42598e-06,2.91287e-05,-674.102,8.67362e-19,0.000323805
2.03125,-6.22922e-06,3.07919e-05,3.77684e-05,2.96754e-05,-674.102,-8.67362e-19,0.00205869
2.04102,-6.22922e-06,3.08786e-05,3.77684e-05,3.01764e-05,-674.102,0,0.00203922
2.05078,3.7138e-05,3.08845e-05,3.77684e-05,3.08212e-05,674.102,4.33681e-19,4.35891e-05
2.06055,3.7138e-05,3.08666e-05,-6.42598e-06,3.10887e-05,674.102,0,-0.00224557
2.07031,3.7138e-05,3.09483e-05,-6.42598e-06,3.12671e-05,674.102,0,-0.00262585
2.08008,-6.22922e-06,3.09205e-05,-6.42598e-06,3.14045e-05,-674.102,-1.73472e-18,-0.00045933
2.08984,-6.22922e-06,3.0927e-05,3.77684e-05,3.14736e-05,-674.102,-1.73472e-18,0.00248723


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_d_LPDS_4.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0,0,-1.3125e-07,-0,0,0
0.00976562,6.368e-09,-3.95507e-08,1.26e-11,2.92969e-08,0.286638,-1.03398e-25,-3.56065e-10
0.0195312,5.34683e-08,-2.10939e-08,1.3695e-10,8.20313e-09,2.66703,-8.27181e-25,-3.33127e-09
0.0292969,9.3839e-08,1.05176e-07,4.20821e-10,-7.91016e-08,6.32331,-4.96308e-24,-8.15661e-09
0.0390625,1.33929e-07,1.54687e-07,4.15693e-10,-5.12695e-08,8.43623,-4.96308e-24,-1.22623e-08
0.0488281,2.18909e-07,1.91894e-07,-1.18177e-10,-4.36523e-08,6.77896,-3.30872e-24,-1.34469e-08
0.0585938,3.42087e-07,4.29785e-07,-8.66266e-10,-4.39454e-09,-1.00758,0,-8.04738e-09
0.0683594,4.8747e-07,5.76855e-07,-1.46592e-09,-7.23633e-08,-17.6964,-6.61744e-24,9.41546e-09
0.078125,6.57266e-07,7.3916e-07,-1.8031e-09,-7.23633e-08,-45.4128,0,4.49841e-08
0.0878906,8.47599e-07,9.1875e-07,-2.1062e-09,-2.60742e-08,-85.2072,2.64698e-23,1.04755e-07
0.0976562,1.05542e-06,1.14521e-06,-3.06815e-09,3.31055e-08,-136.615,7.94093e-23,1.93915e-07
0.107422,1.25222e-06,1.39805e-06,-5.79405e-09,-4.48242e-08,-198.581,5.29396e-23,3.17263e-07
0.117187,1.45542e-06,1.56299e-06,-1.14541e-08,-5.83008e-08,-267.402,0,4.75941e-07
0.126953,1.6528e-06,1.82051e-06,-2.04409e-08,-3.7207e-08,-337.431,2.11758e-22,6.67857e-07
0.136719,1.81779e-06,2.06631e-06,-3.19891e-08,-5.56641e-08,-402.593,2.11758e-22,8.88484e-07
0.146484,1.94476e-06,2.21602e-06,-4.36253e-08,5.5957e-08,-456.767,0,1.1305e-06
0.15625,2.04685e-06,2.42842e-06,-5.04241e-08,-8.73047e-08,-493.696,0,1.38346e-06
0.166016,2.11018e-06,2.6042e-06,-4.46801e-08,-4.04297e-08,-508.924,4.23516e-22,1.63615e-06
0.175781,2.12799e-06,2.63965e-06,-1.62572e-08,5.15625e-08,-500.711,-2.11758e-22,1.87779e-06
0.185547,2.10329e-06,2.65928e-06,4.68672e-08,-4.10156e-08,-469.945,0,2.09867e-06
0.195313,2.06252e-06,2.7e-06,1.57654e-07,1.7373e-07,-418.552,8.47033e-22,2.2894e-06
0.205078,2.00594e-06,2.66514e-06,3.28481e-07,4.16016e-07,-349.81,0,2.44235e-06
0.214844,1.95117e-06,2.67891e-06,5.69003e-07,7.30664e-07,-267.632,0,2.55148e-06
0.224609,1.925e-06,2.77471e-06,8.84343e-07,1.15488e-06,-176.291,0,2.61236e-06
0.234375,1.86763e-06,2.69736e-06,1.27343e-06,1.68486e-06,-85.3201,0,2.62873e-06
0.244141,1.85067e-06,2.64346e-06,1.72824e-06,2.23213e-06,-3.75013,0,2.6067e-06
0.253906,1.87667e-06,2.7082e-06,2.23513e-06,2.9499e-06,60.5233,0,2.55665e-06
0.263672,1.93006e-06,2.75449e-06,2.77543e-06,3.46436e-06,101.559,0,2.4931e-06
0.273438,1.99219e-06,2.66748e-06,3.32655e-06,4.02656e-06,117.426,0,2.43238e-06
0.283203,2.052e-06,2.71641e-06,3.86369e-06,4.42295e-06,111.478,0,2.39019e-06
0.292969,2.10961e-06,2.72344e-06,4.36162e-06,4.73613e-06,92.1292,0,2.37956e-06
0.302734,2.16687e-06,2.75127e-06,4.79666e-06,4.92393e-06,71.2521,0,2.40925e-06
0.3125,2.22522e-06,2.79492e-06,5.14883e-06,5.06221e-06,61.3222,0,2.48341e-06
0.322266,2.28425e-06,2.79492e-06,5.4041e-06,5.17266e-06,72.2031,0,2.60219e-06
0.332031,2.34755e-06,2.77588e-06,5.55643e-06,5.12871e-06,108.382,0,2.76308e-06
0.341797,2.42117e-06,2.7457e-06,5.60913e-06,5.11787e-06,168.038,0,2.96201e-06
0.351562,2.51227e-06,2.77852e-06,5.5751e-06,5.16621e-06,244.236,0,3.19365e-06
0.361328,2.63551e-06,2.78672e-06,5.47547e-06,5.09385e-06,327.203,0,3.45121e-06
0.371094,2.80926e-06,2.83828e-06,5.33657e-06,5.13076e-06,406.84,0,3.72599e-06
0.380859,3.05015e-06,3.029e-06,5.18582e-06,5.11494e-06,474.402,-8.47033e-22,4.00727e-06
0.390625,3.37232e-06,3.0835e-06,5.04745e-06,5.18965e-06,522.589,0,4.28352e-06
0.400391,3.78445e-06,3.36182e-06,4.93904e-06,5.16797e-06,544.515,-8.47033e-22,4.54461e-06
0.410156,4.28526e-06,3.7207e-06,4.86983e-06,5.07803e-06,532.827,0,4.78416e-06
0.419922,4.86009e-06,4.01455e-06,4.84095e-06,5.1624e-06,480.276,0,5.00108e-06
0.429687,5.48551e-06,4.49824e-06,4.84713e-06,5.09326e-06,381.826,0,5.19946e-06
0.439453,6.13551e-06,4.85273e-06,4.87907e-06,5.19346e-06,237.507,0,5.38769e-06
0.449219,6.77075e-06,5.34111e-06,4.92557e-06,5.1999e-06,55.3633,0,5.5756e-06
0.458984,7.35796e-06,5.86465e-06,4.97519e-06,5.13897e-06,-148.573,0,5.7722e-06
0.46875,7.86607e-06,6.346e-06,5.01729e-06,5.13838e-06,-352.871,0,5.98408e-06
0.478516,8.26485e-06,6.83701e-06,5.04329e-06,5.21748e-06,-535.187,0,6.21472e-06
0.488281,8.54034e-06,7.23398e-06,5.04848e-06,5.1917e-06,-674.102,8.47033e-22,6.46528e-06
0.498047,8.68563e-06,7.53252e-06,5.03411e-06,5.20869e-06,-674.102,8.47033e-22,6.73468e-06
0.507812,8.70144e-06,7.93506e-06,5.00942e-06,5.21045e-06,-674.102,0,7.01859e-06
0.517578,8.59631e-06,8.17353e-06,4.9923e-06,5.1167e-06,-674.102,8.47033e-22,7.30754e-06
0.527344,8.38983e-06,8.30684e-06,5.00769e-06,5.18701e-06,-674.102,0,7.58579e-06
0.537109,8.11192e-06,8.37275e-06,5.0838e-06,5.20488e-06,-622.314,0,7.83218e-06
0.546875,7.79937e-06,8.46973e-06,5.24688e-06,5.3373e-06,-473.903,0,8.02384e-06
0.556641,7.49117e-06,8.42842e-06,5.51651e-06,5.61768e-06,-297.425,0,8.14194e-06
0.566406,7.22295e-06,8.47559e-06,5.90244e-06,5.87637e-06,-112.134,0,8.17752e-06
0.576172,7.02248e-06,8.37275e-06,6.40384e-06,6.28418e-06,56.7859,0,8.13475e-06
0.585937,6.90557e-06,8.44512e-06,7.01024e-06,6.78252e-06,184.315,0,8.03002e-06
0.595703,6.87368e-06,8.44805e-06,7.70274e-06,7.36523e-06,253.906,0,7.88713e-06
0.605469,6.91489e-06,8.34229e-06,8.45464e-06,7.97227e-06,263.924,0,7.73096e-06
0.615234,7.00699e-06,8.48057e-06,9.23107e-06,8.56641e-06,228.434,0,7.58283e-06
0.625,7.12197e-06,8.31826e-06,9.98921e-06,9.04453e-06,171.245,-8.47033e-22,7.45943e-06
0.634766,7.23096e-06,8.42022e-06,1.06804e-05,9.62461e-06,115.84,0,7.37538e-06
0.644531,7.30905e-06,8.41465e-06,1.12558e-05,9.88857e-06,76.4823,0,7.34677e-06
0.654297,7.33922e-06,8.35049e-06,1.16744e-05,1.01807e-05,55.4713,0,7.39226e-06
0.664062,7.31365e-06,8.38535e-06,1.19117e-05,1.02885e-05,48.1253,0,7.52944e-06
0.673828,7.23621e-06,8.41523e-06,1.19654e-05,1.04174e-05,52.3294,0,7.76754e-06
0.683594,7.12307e-06,8.41523e-06,1.18554e-05,1.03787e-05,76.1274,0,8.09982e-06
0.693359,7.00057e-06,8.47676e-06,1.16183e-05,1.04839e-05,137.332,0,8.50094e-06
0.703125,6.9042e-06,8.43281e-06,1.12985e-05,1.03406e-05,253.62,0,8.9319e-06
0.712891,6.87395e-06,8.46855e-06,1.09398e-05,1.03521e-05,427.68,0,9.35168e-06
0.722656,6.94833e-06,8.56992e-06,1.05812e-05,1.04452e-05,636.264,0,9.73024e-06
0.732422,7.15896e-06,8.5749e-06,1.02563e-05,1.03081e-05,674.102,0,1.00565e-05
0.742187,7.52522e-06,8.68477e-06,9.99573e-06,1.04648e-05,674.102,0,1.03366e-05
0.751953,8.05137e-06,9.03926e-06,9.82765e-06,1.03271e-05,674.102,0,1.05839e-05
0.761719,8.72609e-06,9.25986e-06,9.77344e-06,1.04115e-05,674.102,0,1.08065e-05
0.771484,9.52435e-06,9.67324e-06,9.8396e-06,1.03597e-05,628.69,0,1.10001e-05
0.78125,1.04094e-05,1.00799e-05,1.00095e-05,1.03781e-05,363.25,0,1.11517e-05
0.791016,1.13343e-05,1.04235e-05,1.02411e-05,1.04218e-05,97.2739,0,1.12531e-05
0.800781,1.22432e-05,1.09594e-05,1.04745e-05,1.03418e-05,-146.723,0,1.13159e-05
0.810547,1.30739e-05,1.13716e-05,1.06484e-05,1.0435e-05,-377.768,0,1.13772e-05
0.820313,1.37631e-05,1.1908e-05,1.07201e-05,1.04364e-05,-620.505,0,1.14906e-05
0.830078,1.42555e-05,1.24195e-05,1.06793e-05,1.03837e-05,-674.102,0,1.17034e-05
0.839844,1.4514e-05,1.28502e-05,1.0549e-05,1.04092e-05,-674.102,0,1.20321e-05
0.849609,1.4529e-05,1.3263e-05,1.03738e-05,1.0454e-05,-674.102,0,1.24487e-05
0.859375,1.43226e-05,1.35674e-05,1.02009e-05,1.03629e-05,-674.102,0,1.28885e-05
0.869141,1.39457e-05,1.36676e-05,1.00656e-05,1.05067e-05,-674.102,1.69407e-21,1.32761e-05
0.878906,1.3467e-05,1.39688e-05,9.98803e-06,1.04675e-05,-674.102,0,1.35584e-05
0.888672,1.29599e-05,1.39307e-05,9.98368e-06,1.04795e-05,-442.921,0,1.37242e-05
0.898438,1.24896e-05,1.4052e-05,1.00792e-05,1.06849e-05,-35.3252,0,1.38006e-05
0.908203,1.2106e-05,1.40824e-05,1.0321e-05,1.08237e-05,239.526,0,1.3826e-05
0.917969,1.18431e-05,1.39307e-05,1.07668e-05,1.1163e-05,348.337,0,1.38171e-05
0.927734,1.17214e-05,1.38888e-05,1.1461e-05,1.16057e-05,341.193,0,1.37507e-05
0.9375,1.17507e-05,1.39928e-05,1.24043e-05,1.20996e-05,316.133,0,1.35753e-05
0.947266,1.19282e-05,1.40531e-05,1.35346e-05,1.26082e-05,353.316,0,1.32498e-05
0.957031,1.22331e-05,1.39485e-05,1.47342e-05,1.32809e-05,457.455,0,1.27867e-05
0.966797,1.26209e-05,1.40581e-05,1.58621e-05,1.38434e-05,546.445,0,1.22733e-05
0.976562,1.30244e-05,1.39878e-05,1.67993e-05,1.43241e-05,499.306,0,1.18515e-05
0.986328,1.33637e-05,1.41006e-05,1.74829e-05,1.47882e-05,240.239,0,1.16602e-05
0.996094,1.35665e-05,1.4223e-05,1.79125e-05,1.52385e-05,-190.871,0,1.17696e-05
1.00586,1.35893e-05,1.40379e-05,1.81249e-05,1.54793e-05,-629.862,0,1.21442e-05
1.01562,1.34324e-05,1.42066e-05,1.81526e-05,1.56741e-05,-674.102,0,1.266e-05
1.02539,1.31402e-05,1.40183e-05,1.79951e-05,1.5726e-05,-674.102,0,1.31708e-05
1.03516,1.27859e-05,1.4093e-05,1.76211e-05,1.57755e-05,-214.411,0,1.35888e-05
1.04492,1.24489e-05,1.4216e-05,1.70068e-05,1.57509e-05,468.188,0,1.39323e-05
1.05469,1.21949e-05,1.41665e-05,1.61864e-05,1.56981e-05,674.102,0,1.43068e-05
1.06445,1.20686e-05,1.41735e-05,1.52818e-05,1.58402e-05,674.102,1.69407e-21,1.48261e-05
1.07422,1.21006e-05,1.41861e-05,1.44848e-05,1.5728e-05,674.102,0,1.55174e-05
1.08398,1.23207e-05,1.42453e-05,1.3991e-05,1.56062e-05,674.102,0,1.62705e-05
1.09375,1.27653e-05,1.44299e-05,1.39137e-05,1.5629e-05,657.578,0,1.68717e-05
1.10352,1.34697e-05,1.46484e-05,1.42272e-05,1.57242e-05,674.102,0,1.71143e-05
1.11328,1.44449e-05,1.47964e-05,1.47727e-05,1.56747e-05,674.102,0,1.69281e-05
1.12305,1.56504e-05,1.52224e-05,1.53338e-05,1.58314e-05,674.102,0,1.64488e-05
1.13281,1.69813e-05,1.55593e-05,1.57419e-05,1.57939e-05,674.102,-3.38813e-21,1.5975e-05
1.14258,1.82811e-05,1.59111e-05,1.59547e-05,1.57116e-05,674.102,0,1.5823e-05
1.15234,1.93807e-05,1.64165e-05,1.6058e-05,1.57515e-05,-506.744,0,1.61535e-05
1.16211,2.01486e-05,1.6778e-05,1.61871e-05,1.58561e-05,-674.102,0,1.6872e-05
1.17188,2.05275e-05,1.72427e-05,1.64113e-05,1.57743e-05,-674.102,3.38813e-21,1.76725e-05
1.18164,2.05394e-05,1.78383e-05,1.66547e-05,1.56633e-05,-674.102,0,1.8213e-05
1.19141,2.0257e-05,1.82839e-05,1.67142e-05,1.56981e-05,-674.102,0,1.83285e-05
1.20117,1.97578e-05,1.87184e-05,1.63765e-05,1.56665e-05,-674.102,0,1.81514e-05
1.21094,1.90901e-05,1.89155e-05,1.55759e-05,1.56038e-05,27.8245,0,1.80524e-05
1.2207,1.82718e-05,1.92592e-05,1.44967e-05,1.56926e-05,279.408,0,1.84155e-05
1.23047,1.73248e-05,1.94083e-05,1.35433e-05,1.56932e-05,-299.444,0,1.93691e-05
1.24023,1.63213e-05,1.94818e-05,1.31722e-05,1.58467e-05,-674.102,0,2.06392e-05
1.25,1.54084e-05,1.95967e-05,1.36666e-05,1.58326e-05,-674.102,0,2.16378e-05
1.25977,1.47844e-05,1.95738e-05,1.49771e-05,1.60629e-05,-674.102,0,2.17662e-05
1.26953,1.46268e-05,1.97057e-05,1.6733e-05,1.63424e-05,674.102,0,2.07767e-05
1.2793,1.50064e-05,1.9655e-05,1.84341e-05,1.67218e-05,674.102,0,1.89756e-05
1.28906,1.58336e-05,1.96942e-05,1.97254e-05,1.72834e-05,674.102,-3.38813e-21,1.71201e-05
1.29883,1.68757e-05,1.96245e-05,2.05949e-05,1.77305e-05,674.102,0,1.60326e-05
1.30859,1.78457e-05,1.96245e-05,2.13643e-05,1.84034e-05,674.102,0,1.61326e-05
1.31836,1.85212e-05,1.96468e-05,2.24565e-05,1.88827e-05,-674.102,-3.38813e-21,1.71644e-05
1.32812,1.88315e-05,1.96611e-05,2.40645e-05,1.95683e-05,-674.102,-3.38813e-21,1.83128e-05
1.33789,1.88609e-05,1.96931e-05,2.59253e-05,2.00839e-05,-674.102,0,1.86791e-05
1.34766,1.8766e-05,1.96239e-05,2.73626e-05,2.03672e-05,-674.102,0,1.78639e-05
1.35742,1.86532e-05,1.98044e-05,2.76154e-05,2.07249e-05,674.102,0,1.63005e-05
1.36719,1.84942e-05,1.96535e-05,2.62914e-05,2.07152e-05,674.102,0,1.50948e-05
1.37695,1.81405e-05,1.97695e-05,2.36783e-05,2.09634e-05,674.102,0,1.5406e-05
1.38672,1.74405e-05,1.96998e-05,2.06995e-05,2.09625e-05,674.102,0,1.76959e-05
1.39648,1.63946e-05,1.97361e-05,1.84896e-05,2.08937e-05,-674.102,0,2.13042e-05
1.40625,1.52501e-05,1.96854e-05,1.77961e-05,2.10196e-05,-674.102,0,2.46642e-05
1.41602,1.44583e-05,1.98021e-05,1.85508e-05,2.09748e-05,-674.102,3.38813e-21,2.61147e-05
1.42578,1.44918e-05,1.97938e-05,1.98885e-05,2.0983e-05,674.102,0,2.48865e-05
1.43555,1.56068e-05,1.98064e-05,2.06526e-05,2.09156e-05,674.102,-3.38813e-21,2.16726e-05
1.44531,1.76838e-05,2.00238e-05,2.01238e-05,2.099e-05,674.102,0,1.83742e-05
1.45508,2.02511e-05,2.02901e-05,1.85416e-05,2.09391e-05,674.102,0,1.70727e-05
1.46484,2.26977e-05,2.04952e-05,1.70599e-05,2.09733e-05,674.102,0,1.87701e-05
1.47461,2.45711e-05,2.08058e-05,1.70925e-05,2.09271e-05,-674.102,3.38813e-21,2.26512e-05
1.48437,2.579e-05,2.12479e-05,1.93838e-05,2.09892e-05,-674.102,3.38813e-21,2.63985e-05
1.49414,2.66382e-05,2.15807e-05,2.33604e-05,2.0896e-05,-674.102,3.38813e-21,2.74946e-05
1.50391,2.75257e-05,2.20137e-05,2.72216e-05,2.09766e-05,-674.102,0,2.48223e-05
1.51367,2.86502e-05,2.25319e-05,2.88224e-05,2.09663e-05,674.102,-3.38813e-21,1.95924e-05
1.52344,2.97682e-05,2.30391e-05,2.69157e-05,2.09487e-05,674.102,0,1.49203e-05
1.5332,3.02468e-05,2.34565e-05,2.20312e-05,2.0915e-05,674.102,-6.77626e-21,1.41341e-05
1.54297,2.94047e-05,2.39086e-05,1.63969e-05,2.10211e-05,-614.898,0,1.87e-05
1.55273,2.69715e-05,2.43308e-05,1.28244e-05,2.09188e-05,-674.102,6.77626e-21,2.70177e-05
1.5625,2.33878e-05,2.45774e-05,1.31117e-05,2.10141e-05,-674.102,6.77626e-21,3.49583e-05
1.57227,1.9731e-05,2.48965e-05,1.68909e-05,2.09335e-05,-674.102,0,3.80499e-05
1.58203,1.72484e-05,2.5069e-05,2.16886e-05,2.10032e-05,-674.102,0,3.41675e-05
1.5918,1.67244e-05,2.52337e-05,2.43072e-05,2.10712e-05,674.102,-3.38813e-21,2.51182e-05
1.60156,1.80404e-05,2.52624e-05,2.28234e-05,2.11122e-05,674.102,-6.77626e-21,1.59896e-05
1.61133,2.02133e-05,2.54455e-05,1.80204e-05,2.13398e-05,674.102,-1.01644e-20,1.23767e-05
1.62109,2.19414e-05,2.53321e-05,1.327e-05,2.14617e-05,674.102,0,1.69459e-05
1.63086,2.23766e-05,2.53562e-05,1.27278e-05,2.1818e-05,-674.102,3.38813e-21,2.74012e-05
1.64062,2.16677e-05,2.54716e-05,1.87474e-05,2.2331e-05,-674.102,1.35525e-20,3.73151e-05
1.65039,2.09087e-05,2.53556e-05,3.00382e-05,2.28472e-05,-674.102,6.77626e-21,3.96778e-05
1.66016,2.14575e-05,2.52527e-05,3.77684e-05,2.33971e-05,-674.102,6.77626e-21,3.12996e-05
1.66992,2.39812e-05,2.53301e-05,3.77684e-05,2.40152e-05,674.102,-1.01644e-20,1.54086e-05
1.67969,2.78113e-05,2.52908e-05,3.77684e-05,2.45669e-05,674.102,0,5.64864e-07
1.68945,3.10712e-05,2.5282e-05,3.52493e-05,2.5106e-05,674.102,3.38813e-21,-3.93185e-06
1.69922,3.16179e-05,2.52688e-05,2.26209e-05,2.55334e-05,674.102,-3.38813e-21,6.25924e-06
1.70898,2.83276e-05,2.51432e-05,1.51059e-05,2.58917e-05,-674.102,-1.35525e-20,2.71334e-05
1.71875,2.19726e-05,2.52231e-05,1.73024e-05,2.60394e-05,-674.102,2.71051e-20,4.76964e-05
1.72852,1.5082e-05,2.51944e-05,2.79647e-05,2.6139e-05,-674.102,2.71051e-20,5.58523e-05
1.73828,1.07289e-05,2.52193e-05,3.77684e-05,2.62702e-05,-674.102,0,4.57459e-05
1.74805,1.08441e-05,2.51678e-05,3.77684e-05,2.61592e-05,674.102,-3.38813e-20,2.21654e-05
1.75781,1.5029e-05,2.52313e-05,3.71519e-05,2.61255e-05,674.102,1.35525e-20,-1.13416e-06
1.76758,2.06545e-05,2.52706e-05,1.88627e-05,2.61902e-05,674.102,-3.38813e-20,-8.93714e-06
1.77734,2.4336e-05,2.5275e-05,-3.87114e-07,2.6127e-05,674.102,3.38813e-21,6.03334e-06
1.78711,2.40232e-05,2.53688e-05,-6.42598e-06,2.61161e-05,-674.102,1.35525e-20,3.74683e-05
1.79688,2.04666e-05,2.55615e-05,9.8983e-07,2.62037e-05,-674.102,0,6.76232e-05
1.80664,1.7054e-05,2.56986e-05,2.59824e-05,2.62576e-05,-674.102,5.42101e-20,7.69597e-05
1.81641,1.79055e-05,2.60048e-05,3.77684e-05,2.61967e-05,-674.102,-6.77626e-21,5.62346e-05
1.82617,2.52016e-05,2.62863e-05,3.77684e-05,2.62125e-05,674.102,-1.35525e-20,1.37753e-05
1.83594,3.7138e-05,2.66027e-05,3.77684e-05,2.62348e-05,674.102,-2.71051e-20,-2.72741e-05
1.8457,3.7138e-05,2.70747e-05,3.38224e-05,2.61952e-05,674.102,-6.09864e-20,-4.13666e-05
1.85547,3.7138e-05,2.74588e-05,1.67181e-06,2.61548e-05,674.102,-3.38813e-21,-1.61557e-05
1.86523,3.7138e-05,2.79721e-05,-6.42598e-06,2.61771e-05,-674.102,4.06576e-20,3.80529e-05
1.875,3.7138e-05,2.84083e-05,-5.58975e-06,2.62333e-05,-674.102,-2.71051e-20,9.17375e-05
1.88477,2.23445e-05,2.87856e-05,2.78745e-05,2.62251e-05,-674.102,8.13152e-20,0.000112052
1.89453,1.29583e-05,2.94126e-05,3.77684e-05,2.62043e-05,-674.102,0,8.28851e-05
1.9043,1.40906e-05,2.97038e-05,3.77684e-05,2.61935e-05,674.102,-2.71051e-20,1.70767e-05
1.91406,2.44269e-05,3.00779e-05,3.77684e-05,2.61771e-05,674.102,-5.42101e-20,-4.78911e-05
1.92383,3.6728e-05,3.03062e-05,1.42323e-05,2.62049e-05,674.102,-8.13152e-20,-7.02313e-05
1.93359,3.7138e-05,3.05446e-05,-6.42598e-06,2.61999e-05,674.102,1.35525e-20,-2.95922e-05
1.94336,3.43841e-05,3.05839e-05,-6.42598e-06,2.63487e-05,-674.102,4.74338e-20,5.7223e-05
1.95312,1.68385e-05,3.0726e-05,-6.42598e-06,2.63417e-05,-674.102,1.35525e-19,0.000141764
1.96289,-9.22147e-07,3.07925e-05,2.19943e-05,2.64516e-05,-674.102,-5.42101e-20,0.000170068
1.97266,-6.22922e-06,3.07456e-05,3.77684e-05,2.67293e-05,-674.102,2.71051e-20,0.000115798
1.98242,6.01334e-06,3.08361e-05,3.77684e-05,2.70141e-05,674.102,-2.71051e-20,5.67705e-07
1.99219,3.40541e-05,3.08344e-05,3.77684e-05,2.752e-05,674.102,8.13152e-20,-0.000113039
2.00195,3.7138e-05,3.08367e-05,3.77684e-05,2.79234e-05,674.102,-1.89735e-19,-0.000155022
2.01172,3.7138e-05,3.08065e-05,-6.42598e-06,2.85917e-05,674.102,-1.35525e-20,-9.06612e-05
2.02148,3.7138e-05,3.07875e-05,-6.42598e-06,2.91287e-05,-674.102,5.42101e-20,5.31625e-05
2.03125,3.7138e-05,3.07919e-05,-6.42598e-06,2.96754e-05,-674.102,-2.71051e-20,0.000196685
2.04102,3.60284e-06,3.08786e-05,3.77684e-05,3.01764e-05,-674.102,2.1684e-19,0.000250226
2.05078,-6.22922e-06,3.08845e-05,3.77684e-05,3.08212e-05,-674.102,5.42101e-20,0.000169047
2.06055,-6.22922e-06,3.08666e-05,3.77684e-05,3.10887e-05,674.102,0,-1.26828e-05
2.07031,2.60857e-05,3.09483e-05,3.77684e-05,3.12671e-05,674.102,0,-0.000192886
2.08008,3.7138e-05,3.09205e-05,2.66494e-05,3.14045e-05,674.102,1.0842e-19,-0.000256656
2.08984,3.7138e-05,3.0927e-05,-6.42598e-06,3.14736e-05,674.102,-8.13152e-20,-0.000146757


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_d_LPDS_5.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0,0,-1.3125e-07,-0,0,0
0.00976562,3.75014e-09,-3.95507e-08,-2.89159e-12,2.92969e-08,-0.0207564,-3.23117e-27,1.38768e-11
0.0195312,3.42289e-08,-2.10939e-08,3.81251e-11,8.20313e-09,0.237212,7.75482e-26,-1.38658e-10
0.0292969,8.05152e-08,1.05176e-07,4.3013e-10,-7.91016e-08,3.49607,1.65436e-24,-2.55708e-09
0.0390625,1.388e-07,1.54687e-07,2.768e-10,-5.12695e-08,8.22784,3.30872e-24,-8.94042e-09
0.0488281,2.24558e-07,1.91894e-07,-9.26373e-10,-4.36523e-08,9.10826,0,-1.54253e-08
0.0585938,3.40351e-07,4.29785e-07,-2.13893e-09,-4.39454e-09,2.43402,0,-1.50726e-08
0.0683594,4.81654e-07,5.76855e-07,-2.15358e-09,-7.23633e-08,-14.1253,-1.65436e-24,-1.30986e-09
0.078125,6.48172e-07,7.3916e-07,-4.70802e-10,-7.23633e-08,-42.7092,-1.32349e-23,3.25315e-08
0.0878906,8.37085e-07,9.1875e-07,2.65898e-09,-2.60742e-08,-84.1482,-1.32349e-23,9.29511e-08
0.0976562,1.04516e-06,1.14521e-06,6.01882e-09,3.31055e-08,-137.492,7.94093e-23,1.84799e-07
0.107422,1.25418e-06,1.39805e-06,7.6012e-09,-4.48242e-08,-199.753,0,3.10306e-07
0.117187,1.46221e-06,1.56299e-06,4.83777e-09,-5.83008e-08,-268.16,-5.29396e-23,4.69852e-07
0.126953,1.66069e-06,1.82051e-06,-3.60877e-09,-3.7207e-08,-337.592,-1.05879e-22,6.61813e-07
0.136719,1.8325e-06,2.06631e-06,-1.74846e-08,-5.56641e-08,-401.575,0,8.8092e-07
0.146484,1.96581e-06,2.21602e-06,-3.44067e-08,5.5957e-08,-454.822,-2.11758e-22,1.11999e-06
0.15625,2.06178e-06,2.42842e-06,-4.8767e-08,-8.73047e-08,-493.158,-2.11758e-22,1.3715e-06
0.166016,2.1168e-06,2.6042e-06,-5.13284e-08,-4.04297e-08,-511.719,0,1.62626e-06
0.175781,2.12977e-06,2.63965e-06,-3.04754e-08,5.15625e-08,-506.752,0,1.87284e-06
0.185547,2.10348e-06,2.65928e-06,2.67365e-08,-4.10156e-08,-477.045,0,2.09952e-06
0.195313,2.05436e-06,2.7e-06,1.33453e-07,1.7373e-07,-424.303,0,2.29582e-06
0.205078,1.9924e-06,2.66514e-06,3.01841e-07,4.16016e-07,-351.381,0,2.45258e-06
0.214844,1.93394e-06,2.67891e-06,5.40863e-07,7.30664e-07,-263.656,0,2.56262e-06
0.224609,1.902e-06,2.77471e-06,8.55269e-07,1.15488e-06,-168.147,0,2.62243e-06
0.234375,1.87239e-06,2.69736e-06,1.24435e-06,1.68486e-06,-72.1684,0,2.63187e-06
0.244141,1.86374e-06,2.64346e-06,1.70008e-06,2.23213e-06,10.2317,0,2.59906e-06
0.253906,1.88048e-06,2.7082e-06,2.2104e-06,2.9499e-06,69.0865,0,2.54108e-06
0.263672,1.92234e-06,2.75449e-06,2.75813e-06,3.46436e-06,101.661,0,2.47512e-06
0.273438,1.98473e-06,2.66748e-06,3.32029e-06,4.02656e-06,110.502,4.23516e-22,2.41612e-06
0.283203,2.05905e-06,2.71641e-06,3.86957e-06,4.42295e-06,101.949,0,2.37681e-06
0.292969,2.13679e-06,2.72344e-06,4.37708e-06,4.73613e-06,84.7763,0,2.36741e-06
0.302734,2.21078e-06,2.75127e-06,4.81581e-06,4.92393e-06,68.4788,0,2.39538e-06
0.3125,2.27591e-06,2.79492e-06,5.16406e-06,5.06221e-06,61.6128,0,2.46592e-06
0.322266,2.33002e-06,2.79492e-06,5.40863e-06,5.17266e-06,71.0673,4.23516e-22,2.58206e-06
0.332031,2.37747e-06,2.77588e-06,5.54651e-06,5.12871e-06,101.512,0,2.74374e-06
0.341797,2.42914e-06,2.7457e-06,5.58483e-06,5.11787e-06,154.291,0,2.9474e-06
0.351562,2.49914e-06,2.77852e-06,5.53955e-06,5.16621e-06,226.583,0,3.18647e-06
0.361328,2.60585e-06,2.78672e-06,5.43335e-06,5.09385e-06,312.008,4.23516e-22,3.45188e-06
0.371094,2.76972e-06,2.83828e-06,5.29236e-06,5.13076e-06,401.098,0,3.73241e-06
0.380859,3.00868e-06,3.029e-06,5.14267e-06,5.11494e-06,482.05,0,4.01601e-06
0.390625,3.33483e-06,3.0835e-06,5.0072e-06,5.18965e-06,542.162,0,4.29147e-06
0.400391,3.75361e-06,3.36182e-06,4.90336e-06,5.16797e-06,569.852,0,4.54976e-06
0.410156,4.26192e-06,3.7207e-06,4.84126e-06,5.07803e-06,556.012,0,4.78515e-06
0.419922,4.84597e-06,4.01455e-06,4.82319e-06,5.1624e-06,495.204,0,4.99642e-06
0.429687,5.48203e-06,4.49824e-06,4.84436e-06,5.09326e-06,387.065,0,5.18691e-06
0.439453,6.14167e-06,4.85273e-06,4.89386e-06,5.19346e-06,236.256,0,5.36381e-06
0.449219,6.78899e-06,5.34111e-06,4.95717e-06,5.1999e-06,52.1964,0,5.538e-06
0.458984,7.38869e-06,5.86465e-06,5.01915e-06,5.13897e-06,-150.723,0,5.72195e-06
0.46875,7.90894e-06,6.346e-06,5.06632e-06,5.13838e-06,-354.697,0,5.92656e-06
0.478516,8.31876e-06,6.83701e-06,5.08905e-06,5.21748e-06,-541.22,0,6.15927e-06
0.488281,8.59651e-06,7.23398e-06,5.08385e-06,5.1917e-06,-674.102,0,6.42216e-06
0.498047,8.7312e-06,7.53252e-06,5.05455e-06,5.20869e-06,-674.102,0,6.71058e-06
0.507812,8.72517e-06,7.93506e-06,5.01284e-06,5.21045e-06,-674.102,0,7.01369e-06
0.517578,8.59266e-06,8.17353e-06,4.97782e-06,5.1167e-06,-674.102,0,7.31591e-06
0.527344,8.3598e-06,8.30684e-06,4.97441e-06,5.18701e-06,-674.102,0,7.59867e-06
0.537109,8.06142e-06,8.37275e-06,5.03054e-06,5.20488e-06,-610.222,0,7.84243e-06
0.546875,7.73706e-06,8.46973e-06,5.17355e-06,5.3373e-06,-446.804,1.69407e-21,8.02934e-06
0.556641,7.42644e-06,8.42842e-06,5.4264e-06,5.61768e-06,-266.37,0,8.14595e-06
0.566406,7.16424e-06,8.47559e-06,5.80411e-06,5.87637e-06,-88.5567,0,8.18541e-06
0.576172,6.97604e-06,8.37275e-06,6.3107e-06,6.28418e-06,67.9622,0,8.14882e-06
0.585937,6.87558e-06,8.44512e-06,6.93732e-06,6.78252e-06,187.865,0,8.04572e-06
0.595703,6.86329e-06,8.44805e-06,7.66175e-06,7.36523e-06,261.22,0,7.89338e-06
0.605469,6.92668e-06,8.34229e-06,8.44942e-06,7.97227e-06,284.742,0,7.71515e-06
0.615234,7.04279e-06,8.48057e-06,9.25606e-06,8.56641e-06,262.166,0,7.53807e-06
0.625,7.18216e-06,8.31826e-06,1.00319e-05,9.04453e-06,203.765,0,7.39009e-06
0.634766,7.31324e-06,8.42022e-06,1.07266e-05,9.62461e-06,124.971,0,7.29693e-06
0.644531,7.40726e-06,8.41465e-06,1.12949e-05,9.88857e-06,44.2306,0,7.27932e-06
0.654297,7.44334e-06,8.35049e-06,1.17018e-05,1.01807e-05,-19.4451,0,7.35089e-06
0.664062,7.41172e-06,8.38535e-06,1.19269e-05,1.02885e-05,-49.1025,0,7.51662e-06
0.673828,7.31565e-06,8.41523e-06,1.19672e-05,1.04174e-05,-32.45,0,7.77232e-06
0.683594,7.17259e-06,8.41523e-06,1.18377e-05,1.03787e-05,36.1427,0,8.10518e-06
0.693359,7.0122e-06,8.47676e-06,1.157e-05,1.04839e-05,154.404,0,8.49525e-06
0.703125,6.87358e-06,8.43281e-06,1.12086e-05,1.03406e-05,311.904,0,8.91759e-06
0.712891,6.80104e-06,8.46855e-06,1.0806e-05,1.03521e-05,490.912,0,9.34514e-06
0.722656,6.83847e-06,8.56992e-06,1.04159e-05,1.04452e-05,668.421,1.69407e-21,9.75177e-06
0.732422,7.02333e-06,8.5749e-06,1.0087e-05,1.03081e-05,674.102,0,1.01152e-05
0.742187,7.3811e-06,8.68477e-06,9.85684e-06,1.04648e-05,674.102,0,1.04192e-05
0.751953,7.92106e-06,9.03926e-06,9.74705e-06,1.03271e-05,674.102,0,1.0656e-05
0.761719,8.63336e-06,9.25986e-06,9.7611e-06,1.04115e-05,674.102,0,1.08266e-05
0.771484,9.48851e-06,9.67324e-06,9.88425e-06,1.03597e-05,674.102,0,1.09415e-05
0.78125,1.04391e-05,1.00799e-05,1.00862e-05,1.03781e-05,502.928,0,1.1019e-05
0.791016,1.1424e-05,1.04235e-05,1.03257e-05,1.04218e-05,203.237,0,1.10831e-05
0.800781,1.23743e-05,1.09594e-05,1.05569e-05,1.03418e-05,-137.28,0,1.11603e-05
0.810547,1.32205e-05,1.13716e-05,1.07363e-05,1.0435e-05,-486.229,0,1.1276e-05
0.820313,1.39005e-05,1.1908e-05,1.08295e-05,1.04364e-05,-674.102,0,1.145e-05
0.830078,1.43665e-05,1.24195e-05,1.08166e-05,1.03837e-05,-674.102,0,1.16936e-05
0.839844,1.45917e-05,1.28502e-05,1.06963e-05,1.04092e-05,-674.102,0,1.20068e-05
0.849609,1.45731e-05,1.3263e-05,1.04868e-05,1.0454e-05,-674.102,0,1.23771e-05
0.859375,1.43333e-05,1.35674e-05,1.02252e-05,1.03629e-05,-674.102,0,1.27805e-05
0.869141,1.39181e-05,1.36676e-05,9.9629e-06,1.05067e-05,-674.102,-1.69407e-21,1.31839e-05
0.878906,1.33916e-05,1.39688e-05,9.76038e-06,1.04675e-05,-674.102,0,1.35487e-05
0.888672,1.28283e-05,1.39307e-05,9.67933e-06,1.04795e-05,-531.824,0,1.38364e-05
0.898438,1.23045e-05,1.4052e-05,9.77473e-06,1.06849e-05,-193.794,0,1.40141e-05
0.908203,1.18888e-05,1.40824e-05,1.0087e-05,1.08237e-05,129.667,0,1.40591e-05
0.917969,1.16328e-05,1.39307e-05,1.06357e-05,1.1163e-05,401.008,0,1.39635e-05
0.927734,1.15651e-05,1.38888e-05,1.14148e-05,1.16057e-05,589.545,0,1.3736e-05
0.9375,1.16873e-05,1.39928e-05,1.23917e-05,1.20996e-05,674.102,0,1.3402e-05
0.947266,1.19738e-05,1.40531e-05,1.35084e-05,1.26082e-05,652.942,0,1.30014e-05
0.957031,1.23757e-05,1.39485e-05,1.46865e-05,1.32809e-05,530.446,0,1.25841e-05
0.966797,1.28279e-05,1.40581e-05,1.58353e-05,1.38434e-05,330.608,0,1.22048e-05
0.976562,1.3258e-05,1.39878e-05,1.6861e-05,1.43241e-05,87.1454,0,1.19158e-05
0.986328,1.3597e-05,1.41006e-05,1.76779e-05,1.47882e-05,-159.336,0,1.17615e-05
0.996094,1.37896e-05,1.4223e-05,1.82188e-05,1.52385e-05,-366.677,0,1.17721e-05
1.00586,1.38028e-05,1.40379e-05,1.84434e-05,1.54793e-05,-496.916,-1.69407e-21,1.19607e-05
1.01562,1.36313e-05,1.42066e-05,1.83447e-05,1.56741e-05,-521.72,0,1.2321e-05
1.02539,1.33001e-05,1.40183e-05,1.79506e-05,1.5726e-05,-426.767,0,1.2828e-05
1.03516,1.28619e-05,1.4093e-05,1.73216e-05,1.57755e-05,-214.44,0,1.34412e-05
1.04492,1.23918e-05,1.4216e-05,1.65445e-05,1.57509e-05,95.5924,0,1.41091e-05
1.05469,1.1978e-05,1.41665e-05,1.5722e-05,1.56981e-05,468.087,0,1.47756e-05
1.06445,1.17104e-05,1.41735e-05,1.49602e-05,1.58402e-05,674.102,0,1.53864e-05
1.07422,1.16693e-05,1.41861e-05,1.43555e-05,1.5728e-05,674.102,0,1.58956e-05
1.08398,1.19132e-05,1.42453e-05,1.39814e-05,1.56062e-05,674.102,0,1.62716e-05
1.09375,1.24704e-05,1.44299e-05,1.38794e-05,1.5629e-05,674.102,0,1.65007e-05
1.10352,1.33327e-05,1.46484e-05,1.40532e-05,1.57242e-05,674.102,0,1.6589e-05
1.11328,1.44543e-05,1.47964e-05,1.44673e-05,1.56747e-05,674.102,0,1.65621e-05
1.12305,1.57545e-05,1.52224e-05,1.50523e-05,1.58314e-05,674.102,3.38813e-21,1.64616e-05
1.13281,1.71258e-05,1.55593e-05,1.57138e-05,1.57939e-05,440.421,0,1.63404e-05
1.14258,1.84449e-05,1.59111e-05,1.63459e-05,1.57116e-05,-161.917,0,1.62553e-05
1.15234,1.95872e-05,1.64165e-05,1.68455e-05,1.57515e-05,-674.102,-3.38813e-21,1.62598e-05
1.16211,2.04414e-05,1.6778e-05,1.7128e-05,1.58561e-05,-674.102,0,1.63959e-05
1.17188,2.09238e-05,1.72427e-05,1.71404e-05,1.57743e-05,-674.102,-3.38813e-21,1.66881e-05
1.18164,2.09899e-05,1.78383e-05,1.68698e-05,1.56633e-05,-674.102,0,1.71379e-05
1.19141,2.06409e-05,1.82839e-05,1.63479e-05,1.56981e-05,-674.102,0,1.77227e-05
1.20117,1.99261e-05,1.87184e-05,1.56491e-05,1.56665e-05,-674.102,0,1.83966e-05
1.21094,1.89378e-05,1.89155e-05,1.48819e-05,1.56038e-05,-674.102,0,1.90952e-05
1.2207,1.78017e-05,1.92592e-05,1.41767e-05,1.56926e-05,-674.102,0,1.9743e-05
1.23047,1.66621e-05,1.94083e-05,1.36692e-05,1.56932e-05,-545.311,0,2.0263e-05
1.24023,1.56638e-05,1.94818e-05,1.3482e-05,1.58467e-05,120.489,0,2.05873e-05
1.25,1.4934e-05,1.95967e-05,1.37081e-05,1.58326e-05,674.102,0,2.06668e-05
1.25977,1.45649e-05,1.95738e-05,1.43961e-05,1.60629e-05,674.102,0,2.04795e-05
1.26953,1.46014e-05,1.97057e-05,1.55412e-05,1.63424e-05,674.102,0,2.00356e-05
1.2793,1.50338e-05,1.9655e-05,1.7082e-05,1.67218e-05,674.102,0,1.9378e-05
1.28906,1.57977e-05,1.96942e-05,1.89049e-05,1.72834e-05,674.102,0,1.8579e-05
1.29883,1.6782e-05,1.96245e-05,2.08545e-05,1.77305e-05,674.102,0,1.77331e-05
1.30859,1.7843e-05,1.96245e-05,2.27507e-05,1.84034e-05,599.713,0,1.69453e-05
1.31836,1.88233e-05,1.96468e-05,2.44089e-05,1.88827e-05,-7.92667,0,1.6319e-05
1.32812,1.95741e-05,1.96611e-05,2.56624e-05,1.95683e-05,-612.941,0,1.59423e-05
1.33789,1.99763e-05,1.96931e-05,2.63836e-05,2.00839e-05,-674.102,0,1.58767e-05
1.34766,1.99592e-05,1.96239e-05,2.6501e-05,2.03672e-05,-674.102,0,1.61483e-05
1.35742,1.95124e-05,1.98044e-05,2.60104e-05,2.07249e-05,-674.102,0,1.67433e-05
1.36719,1.8691e-05,1.96535e-05,2.4978e-05,2.07152e-05,-674.102,0,1.7609e-05
1.37695,1.76111e-05,1.97695e-05,2.35344e-05,2.09634e-05,-674.102,0,1.86598e-05
1.38672,1.64368e-05,1.96998e-05,2.18608e-05,2.09625e-05,-282.077,0,1.97868e-05
1.39648,1.5361e-05,1.97361e-05,2.01677e-05,2.08937e-05,521.806,0,2.08719e-05
1.40625,1.45801e-05,1.96854e-05,1.86688e-05,2.10196e-05,674.102,0,2.18023e-05
1.41602,1.42677e-05,1.98021e-05,1.7554e-05,2.09748e-05,674.102,0,2.24855e-05
1.42578,1.45498e-05,1.97938e-05,1.6964e-05,2.0983e-05,674.102,0,2.28613e-05
1.43555,1.54848e-05,1.98064e-05,1.69708e-05,2.09156e-05,674.102,0,2.29106e-05
1.44531,1.7052e-05,2.00238e-05,1.75657e-05,2.099e-05,674.102,0,2.26586e-05
1.45508,1.91486e-05,2.02901e-05,1.86593e-05,2.09391e-05,674.102,0,2.21726e-05
1.46484,2.15986e-05,2.04952e-05,2.00903e-05,2.09733e-05,674.102,0,2.15542e-05
1.47461,2.41705e-05,2.08058e-05,2.16464e-05,2.09271e-05,674.102,0,2.09266e-05
1.48437,2.66034e-05,2.12479e-05,2.30911e-05,2.09892e-05,-297.022,0,2.04187e-05
1.49414,2.86382e-05,2.15807e-05,2.41967e-05,2.0896e-05,-674.102,0,2.01478e-05
1.50391,3.00498e-05,2.20137e-05,2.4776e-05,2.09766e-05,-674.102,0,2.02031e-05
1.51367,3.06772e-05,2.25319e-05,2.47106e-05,2.09663e-05,-674.102,0,2.0632e-05
1.52344,3.04457e-05,2.30391e-05,2.39713e-05,2.09487e-05,-674.102,0,2.14316e-05
1.5332,2.93804e-05,2.34565e-05,2.26267e-05,2.0915e-05,-674.102,0,2.25456e-05
1.54297,2.76065e-05,2.39086e-05,2.08387e-05,2.10211e-05,-674.102,0,2.38692e-05
1.55273,2.53379e-05,2.43308e-05,1.88464e-05,2.09188e-05,-674.102,0,2.526e-05
1.5625,2.2853e-05,2.45774e-05,1.6937e-05,2.10141e-05,-674.102,0,2.65545e-05
1.57227,2.04618e-05,2.48965e-05,1.54103e-05,2.09335e-05,-490.127,0,2.75888e-05
1.58203,1.84673e-05,2.5069e-05,1.45388e-05,2.10032e-05,674.102,0,2.82204e-05
1.5918,1.71263e-05,2.52337e-05,1.45299e-05,2.10712e-05,674.102,0,2.83483e-05
1.60156,1.66141e-05,2.52624e-05,1.54941e-05,2.11122e-05,674.102,0,2.7929e-05
1.61133,1.69996e-05,2.54455e-05,1.74255e-05,2.13398e-05,674.102,3.38813e-21,2.69858e-05
1.62109,1.82322e-05,2.53321e-05,2.01956e-05,2.14617e-05,674.102,3.38813e-21,2.56099e-05
1.63086,2.01445e-05,2.53562e-05,2.35625e-05,2.1818e-05,674.102,0,2.39524e-05
1.64062,2.24708e-05,2.54716e-05,2.71964e-05,2.2331e-05,674.102,0,2.22081e-05
1.65039,2.48796e-05,2.53556e-05,3.07165e-05,2.28472e-05,674.102,0,2.05931e-05
1.66016,2.70157e-05,2.52527e-05,3.37367e-05,2.33971e-05,-549.115,0,1.93174e-05
1.66992,2.8548e-05,2.53301e-05,3.59141e-05,2.40152e-05,-674.102,-3.38813e-21,1.85584e-05
1.67969,2.92164e-05,2.52908e-05,3.69938e-05,2.45669e-05,-674.102,0,1.84361e-05
1.68945,2.88705e-05,2.5282e-05,3.68449e-05,2.5106e-05,-674.102,0,1.89957e-05
1.69922,2.74959e-05,2.52688e-05,3.54818e-05,2.55334e-05,-674.102,0,2.01985e-05
1.70898,2.52233e-05,2.51432e-05,3.30682e-05,2.58917e-05,-674.102,0,2.19242e-05
1.71875,2.23188e-05,2.52231e-05,2.99013e-05,2.60394e-05,-674.102,0,2.39832e-05
1.72852,1.9155e-05,2.51944e-05,2.63793e-05,2.6139e-05,-674.102,0,2.6139e-05
1.73828,1.61669e-05,2.52193e-05,2.29535e-05,2.62702e-05,650.704,0,2.81375e-05
1.74805,1.37972e-05,2.51678e-05,2.00719e-05,2.61592e-05,674.102,0,2.97394e-05
1.75781,1.24376e-05,2.52313e-05,1.81214e-05,2.61255e-05,674.102,0,3.07526e-05
1.76758,1.23743e-05,2.52706e-05,1.73747e-05,2.61902e-05,674.102,0,3.10584e-05
1.77734,1.37446e-05,2.5275e-05,1.79507e-05,2.6127e-05,674.102,-6.77626e-21,3.06302e-05
1.78711,1.65105e-05,2.53688e-05,1.97933e-05,2.61161e-05,674.102,0,2.95401e-05
1.79688,2.04543e-05,2.55615e-05,2.26723e-05,2.62037e-05,674.102,0,2.79527e-05
1.80664,2.51977e-05,2.56986e-05,2.62077e-05,2.62576e-05,674.102,3.38813e-21,2.61065e-05
1.81641,3.02414e-05,2.60048e-05,2.99148e-05,2.61967e-05,674.102,0,2.42852e-05
1.82617,3.50239e-05,2.62863e-05,3.32653e-05,2.62125e-05,-432.615,0,2.27813e-05
1.83594,3.7138e-05,2.66027e-05,3.57572e-05,2.62348e-05,-674.102,0,2.1857e-05
1.8457,3.7138e-05,2.70747e-05,3.69839e-05,2.61952e-05,-674.102,0,2.17078e-05
1.85547,3.7138e-05,2.74588e-05,3.66946e-05,2.61548e-05,-674.102,-3.38813e-21,2.24333e-05
1.86523,3.7138e-05,2.79721e-05,3.48356e-05,2.61771e-05,-674.102,0,2.40183e-05
1.875,3.7138e-05,2.84083e-05,3.15683e-05,2.62333e-05,-674.102,-3.38813e-21,2.63297e-05
1.88477,3.56378e-05,2.87856e-05,2.72586e-05,2.62251e-05,-674.102,-3.38813e-21,2.91275e-05
1.89453,3.08198e-05,2.94126e-05,2.24384e-05,2.62043e-05,-674.102,0,3.20912e-05
1.9043,2.56637e-05,2.97038e-05,1.7744e-05,2.61935e-05,-674.102,-6.77626e-21,3.48578e-05
1.91406,2.08391e-05,3.00779e-05,1.38363e-05,2.61771e-05,41.9074,0,3.70671e-05
1.92383,1.69915e-05,3.03062e-05,1.13146e-05,2.62049e-05,674.102,0,3.84099e-05
1.93359,1.46574e-05,3.05446e-05,1.06344e-05,2.61999e-05,674.102,0,3.86708e-05
1.94336,1.41894e-05,3.05839e-05,1.20391e-05,2.63487e-05,674.102,6.77626e-21,3.77617e-05
1.95312,1.57035e-05,3.0726e-05,1.55175e-05,2.63417e-05,674.102,6.77626e-21,3.57401e-05
1.96289,1.90537e-05,3.07925e-05,2.0792e-05,2.64516e-05,674.102,-6.77626e-21,3.2809e-05
1.97266,2.38414e-05,3.07456e-05,2.73409e-05,2.67293e-05,674.102,0,2.92984e-05
1.98242,2.9458e-05,3.08361e-05,3.44537e-05,2.70141e-05,674.102,0,2.56289e-05
1.99219,3.51573e-05,3.08344e-05,3.77684e-05,2.752e-05,674.102,0,2.22612e-05
2.00195,3.7138e-05,3.08367e-05,3.77684e-05,2.79234e-05,-674.102,0,1.96387e-05
2.01172,3.7138e-05,3.08065e-05,3.77684e-05,2.85917e-05,-674.102,0,1.81293e-05
2.02148,3.7138e-05,3.07875e-05,3.77684e-05,2.91287e-05,-674.102,0,1.79743e-05
2.03125,3.7138e-05,3.07919e-05,3.77684e-05,2.96754e-05,-674.102,0,1.92516e-05
2.04102,3.7138e-05,3.08786e-05,3.77684e-05,3.01764e-05,-674.102,3.38813e-21,2.18589e-05
2.05078,3.61601e-05,3.08845e-05,3.77684e-05,3.08212e-05,-674.102,0,2.55191e-05
2.06055,2.95075e-05,3.08666e-05,3.58699e-05,3.10887e-05,-674.102,0,2.98101e-05
2.07031,2.22095e-05,3.09483e-05,2.82863e-05,3.12671e-05,-674.102,0,3.42135e-05
2.08008,1.52204e-05,3.09205e-05,2.11062e-05,3.14045e-05,661.343,0,3.8179e-05
2.08984,9.50803e-06,3.0927e-05,1.52907e-05,3.14736e-05,674.102,0,4.11954e-05


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_v_LPDS_2.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,7.22722e-05,0.000325283,-2.73466e-07,-3.13037e-05,0.146574,0,-8.56731e-06
0.0195312,0.000719358,0.00145576,-6.79804e-07,-2.45801e-05,0.794518,0,-4.33853e-05
0.0292969,0.00209371,0.0031522,6.22725e-06,-3.13477e-05,-1.40918,0,9.67802e-05
0.0390625,0.00390259,0.00522776,-7.35847e-06,-3.23145e-05,-2.07082,1.35525e-20,7.97562e-05
0.0488281,0.0061569,0.0078232,-2.9128e-06,-2.56787e-05,1.19065,-1.35525e-20,-9.31406e-05
0.0585938,0.0087583,0.0105606,1.44366e-05,-3.62988e-05,-0.947353,1.35525e-20,0.000116106
0.0683594,0.0113882,0.013441,4.55761e-06,-2.84912e-05,-17.0188,1.0842e-19,0.000955839
0.078125,0.013994,0.0162864,3.04587e-06,-2.74512e-05,-47.5522,0,0.0024263
0.0878906,0.0166011,0.0188754,1.68732e-05,-1.7959e-05,-90.5877,1.73472e-18,0.00456366
0.0976562,0.0189862,0.0210027,-4.04398e-05,-2.64697e-05,-144.028,8.67362e-19,0.00726564
0.107422,0.0205453,0.0226007,-0.000185851,-2.25146e-05,-205.286,0,0.0103514
0.117187,0.0209626,0.0234831,-0.000295818,-2.97656e-05,-267.727,1.73472e-18,0.0134844
0.126953,0.0203612,0.0236443,-0.000227524,-3.68115e-05,-329.393,3.46945e-18,0.0166993
0.136719,0.0188137,0.0230373,-7.77332e-05,-2.93848e-05,-389.07,0,0.0198694
0.146484,0.0164136,0.0215,-5.60037e-05,-2.82422e-05,-440.48,3.46945e-18,0.0225953
0.15625,0.0134342,0.0191921,-0.00018449,-2.97656e-05,-476.114,0,0.0245642
0.166016,0.0100111,0.0163132,-0.000114587,-1.02832e-05,-493.22,1.04083e-17,0.0256823
0.175781,0.00616622,0.0128817,0.00078993,0.000444448,-489.415,0,0.025722
0.185547,0.00214807,0.00923202,0.00314772,0.00264586,-462.024,3.46945e-18,0.0245331
0.195313,-0.00140543,0.00577389,0.00716492,0.00785448,-410.891,0,0.022165
0.205078,-0.00392851,0.00275911,0.0125709,0.0158505,-342.397,0,0.0189316
0.214844,-0.00514117,0.000988257,0.0188708,0.02639,-262.874,-3.46945e-18,0.0149744
0.224609,-0.00474821,0.00063334,0.0256687,0.0371991,-177.536,-1.73472e-18,0.0105463
0.234375,-0.00340839,0.000544761,0.0326583,0.0470364,-93.135,8.67362e-19,0.00611823
0.244141,-0.00172436,0.000458276,0.039477,0.0555504,-8.21985,0,0.00162901
0.253906,0.000150552,0.000388857,0.0457412,0.0607105,63.4614,-4.33681e-19,-0.00199366
0.263672,0.00190395,0.000321943,0.0508556,0.0622113,104.567,8.67362e-19,-0.00418446
0.273438,0.00347375,0.000278203,0.054246,0.0596548,110.628,0,-0.00495164
0.283203,0.00501171,0.000236455,0.0553837,0.0531441,93.0194,-8.67362e-19,-0.00446457
0.292969,0.00651096,0.00020291,0.0538205,0.0434889,70.6887,4.33681e-19,-0.00286189
0.302734,0.00764365,0.000188584,0.0494695,0.0322776,59.977,0,-0.000266257
0.3125,0.00797486,0.000171021,0.0428034,0.021112,68.9121,0,0.0031471
0.322266,0.00740436,0.00015835,0.0345975,0.0112636,96.2911,-1.73472e-18,0.00719457
0.332031,0.00640824,0.000164927,0.0254204,0.00403752,136.436,1.73472e-18,0.0116343
0.341797,0.00595488,0.000188921,0.0155467,0.000360967,184.995,3.46945e-18,0.016158
0.351562,0.00703087,0.000364131,0.0054362,-0.000352808,240.86,-3.46945e-18,0.0204361
0.361328,0.0101154,0.0012336,-0.00380115,6.92578e-05,304.247,0,0.0241122
0.371094,0.0149964,0.00365938,-0.0106324,4.88525e-05,373.537,0,0.0268014
0.380859,0.0210639,0.00778399,-0.0139743,-0.000111504,443.133,0,0.0282381
0.390625,0.0277976,0.0127188,-0.0139269,-0.000386294,502.03,0,0.028458
0.400391,0.0349907,0.0183595,-0.0116569,-0.000715723,533.733,0,0.0278107
0.410156,0.0425028,0.0247032,-0.00857295,-0.000797314,521.028,-1.04083e-17,0.0267128
0.419922,0.0499016,0.0308596,-0.00555902,-0.000690996,455.018,-3.46945e-18,0.0254545
0.429687,0.0564286,0.0368246,-0.00284479,-0.000341924,341.571,-6.93889e-18,0.0242085
0.439453,0.0611338,0.0423273,-0.000350442,0.000449473,197.622,-6.93889e-18,0.0230172
0.449219,0.0631226,0.0464037,0.00198278,0.00146858,37.3038,0,0.0220129
0.458984,0.061683,0.0490879,0.00401847,0.00226816,-134.298,0,0.0212962
0.46875,0.0566258,0.050298,0.00541602,0.00235266,-314.688,6.93889e-18,0.020951
0.478516,0.0484578,0.0496739,0.00565594,0.0016625,-492.161,0,0.02121
0.488281,0.0382096,0.0472034,0.00432338,0.000731631,-642.627,3.46945e-18,0.0223909
0.498047,0.0268696,0.0428634,0.00165757,-0.000176777,-674.102,-3.46945e-18,0.0245324
0.507812,0.0148653,0.0370011,-0.00112453,-0.000867744,-674.102,6.93889e-18,0.026983
0.517578,0.00232621,0.0300253,-0.00225057,-0.00122937,-674.102,3.46945e-18,0.0285753
0.527344,-0.010142,0.0225397,-0.000425402,-0.00100708,-666.416,6.93889e-18,0.0283042
0.537109,-0.0209419,0.0151106,0.00444249,0.000650449,-555.057,1.04083e-17,0.0259457
0.546875,-0.0274794,0.00844137,0.0114947,0.00495494,-426.874,3.46945e-18,0.0220023
0.556641,-0.0274794,0.0032181,0.0198254,0.0125772,-293.025,3.46945e-18,0.0170837
0.566406,-0.0271124,0.000193638,0.0290667,0.0226493,-157.386,3.46945e-18,0.0114447
0.576172,-0.0212687,-0.000427778,0.0391588,0.033832,-19.9707,0,0.00513269
0.585937,-0.0146044,8.60156e-05,0.0497482,0.0444591,112.655,-1.30104e-18,-0.00152129
0.595703,-0.00861408,0.000217705,0.0599335,0.0530747,219.346,-2.60209e-18,-0.00767486
0.605469,-0.00364658,8.69092e-05,0.0684852,0.0594375,271.182,-1.73472e-18,-0.0122667
0.615234,0.000735322,5.06689e-05,0.0741355,0.0621086,252.51,0,-0.0144983
0.625,0.00494121,-4.53516e-05,0.075729,0.0603083,178.426,0,-0.0140699
0.634766,0.00864096,-7.28613e-05,0.0724834,0.0550389,90.0736,0,-0.011129
0.644531,0.0106228,-0.000164033,0.0644732,0.0460559,29.1929,-8.67362e-19,-0.00613267
0.654297,0.00941651,-5.36719e-05,0.0528421,0.0351408,14.2323,5.42101e-20,0.000236475
0.664062,0.00453303,5.63525e-05,0.0392219,0.0238615,37.3233,0,0.00727401
0.673828,-0.00261423,9.76904e-05,0.0246924,0.0136041,80.9008,0,0.0145475
0.683594,-0.00905135,0.000120747,0.00942193,0.00571443,135.895,0,0.021943
0.693359,-0.011844,0.00026061,-0.00641525,0.00102277,206.538,0,0.0292728
0.703125,-0.00982066,0.000438662,-0.0213426,-0.000296514,303.394,0,0.0357544
0.712891,-0.00393117,0.000938042,-0.0324836,0.000237246,432.922,0,0.0400696
0.722656,0.00400247,0.00273987,-0.0334526,0.000666489,587.927,-6.93889e-18,0.0411702
0.732422,0.0129487,0.00635265,-0.0334526,0.00056313,674.102,-1.38778e-17,0.039124
0.742187,0.02325,0.0112302,-0.0270804,0.00053603,674.102,1.38778e-17,0.0351215
0.751953,0.0357884,0.0167895,-0.0175037,0.000607603,674.102,-1.38778e-17,0.0306079
0.761719,0.0506535,0.0230276,-0.00852452,0.00054312,674.102,0,0.0264104
0.771484,0.0664016,0.0295762,-0.00116126,0.000461147,589.764,-6.93889e-18,0.0226157
0.78125,0.0762923,0.035681,0.00483058,0.00043853,371.449,-3.46945e-18,0.0190787
0.791016,0.0762923,0.0411991,0.0100841,0.000301099,143.337,0,0.0158836
0.800781,0.0762923,0.0460669,0.0147519,0.000276211,-95.8865,0,0.0134063
0.810547,0.0762923,0.0491828,0.017911,0.000183516,-362.602,5.20417e-18,0.0121997
0.820313,0.0735996,0.0507793,0.0176272,0.000165454,-652.742,0,0.0129265
0.830078,0.0590095,0.0508615,0.0121256,0.00014376,-674.102,1.38778e-17,0.0161411
0.839844,0.043489,0.0486772,0.00167088,0.000154395,-674.102,2.08167e-17,0.0217136
0.849609,0.0270566,0.0443742,-0.01043,0.000161353,-674.102,2.08167e-17,0.0282815
0.859375,0.00849782,0.0381907,-0.0191357,0.000176689,-674.102,6.93889e-18,0.0335189
0.869141,-0.0122185,0.0306485,-0.0207302,0.000280195,-674.102,6.93889e-18,0.0353797
0.878906,-0.0274794,0.0225629,-0.015103,0.00076812,-674.102,6.93889e-18,0.0333514
0.888672,-0.0274794,0.0146244,-0.0051486,0.00215505,-457.568,1.04083e-17,0.0285009
0.898438,-0.0274794,0.00765601,0.00612502,0.00557152,-247.894,3.46945e-18,0.0222297
0.908203,-0.0274794,0.00225375,0.0180151,0.0120798,-51.8187,0,0.0150038
0.917969,-0.0274794,-0.000924829,0.0319539,0.0214989,150.686,-2.60209e-18,0.00632425
0.927734,-0.0144231,-0.0015829,0.0492697,0.0324348,359.827,-1.73472e-18,-0.00413992
0.9375,-0.00227243,-0.000385093,0.069135,0.0430068,531.074,-6.93889e-18,-0.0154972
0.947266,0.00647895,0.000996826,0.0882833,0.0519907,589.901,0,-0.0256505
0.957031,0.0136888,0.00146525,0.0933169,0.058523,486.566,-6.93889e-18,-0.0322172
0.966797,0.0214324,0.0017291,0.0933169,0.0619005,247.531,-6.93889e-18,-0.033533
0.976562,0.029563,0.00219751,0.0933169,0.0613587,-27.1314,0,-0.0292247
0.986328,0.0348277,0.00225973,0.0871302,0.0562522,-225.504,3.46945e-18,-0.0203179
0.996094,0.032515,0.00207193,0.0671719,0.0479286,-294.386,0,-0.00884029
1.00586,0.0200186,0.00194348,0.0460436,0.0374424,-260.142,1.73472e-18,0.00316602
1.01562,-0.000114533,0.00151683,0.0253982,0.0257741,-187.966,3.46945e-18,0.0147795
1.02539,-0.0204355,0.0011352,0.00387669,0.0153349,-120.173,3.46945e-18,0.0264435
1.03516,-0.0274794,0.000684917,-0.0202327,0.00676863,-43.795,0,0.0387436
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,94.2997,-6.93889e-18,0.0506619
1.05469,-0.0244675,6.23291e-05,-0.0334526,-0.000636606,341.906,0,0.059188
1.06445,-0.0128294,0.000248408,-0.0334526,-0.000599854,674.102,-6.93889e-18,0.0611119
1.07422,-0.00256885,0.00149682,-0.0334526,-0.000130679,674.102,-2.77556e-17,0.0555937
1.08398,0.00729002,0.00427733,-0.0334526,-0.000527622,674.102,-1.38778e-17,0.0451012
1.09375,0.021566,0.00880679,-0.021548,-0.000884062,674.102,-3.46945e-17,0.0337751
1.10352,0.0440674,0.0143103,-0.00133648,-0.000505107,674.102,-3.46945e-18,0.0247091
1.11328,0.0732966,0.0201533,0.0125827,0.000325195,674.102,-3.46945e-18,0.0184767
1.12305,0.0762923,0.0263514,0.0218313,0.000898579,553.335,-1.73472e-18,0.0138026
1.13281,0.0762923,0.0327259,0.029944,0.00122051,222.035,0,0.00934958
1.14258,0.0762923,0.0384237,0.0387569,0.00111372,-87.2689,1.73472e-18,0.00509394
1.15234,0.0762923,0.0431896,0.0459616,0.000576094,-460.802,0,0.00260604
1.16211,0.0762923,0.0469897,0.0455473,-0.000189463,-674.102,1.73472e-17,0.00433754
1.17188,0.0566956,0.0488698,0.0317031,-0.00087293,-674.102,2.08167e-17,0.01215
1.18164,0.0361192,0.0489338,0.00426627,-0.00140962,-674.102,3.46945e-17,0.0255574
1.19141,0.0174084,0.0477886,-0.0285592,-0.00156987,-674.102,-6.93889e-18,0.0408636
1.20117,-0.0062802,0.0445239,-0.0334526,-0.0014387,-674.102,6.93889e-18,0.0524787
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,2.77556e-17,0.0561418
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-674.102,-6.93889e-18,0.0516588
1.23047,-0.0274794,0.0259518,-0.0303627,0.000714522,-279.937,6.93889e-18,0.0425737
1.24023,-0.0274794,0.0185807,-0.0108059,0.0024871,22.2109,0,0.0327927
1.25,-0.0274794,0.0117635,0.00542784,0.00577607,257.534,-3.46945e-18,0.0231688
1.25977,-0.0274794,0.00609529,0.0236328,0.0115677,538.815,-3.46945e-18,0.0112204
1.26953,-0.00489179,0.00210647,0.051325,0.0201895,674.102,-1.73472e-17,-0.00582127
1.2793,0.0188216,0.000131938,0.0903062,0.0306955,674.102,0,-0.0275032
1.28906,0.0293066,0.000237305,0.0933169,0.0412534,674.102,-1.38778e-17,-0.0492057
1.29883,0.0348875,0.0011838,0.0933169,0.050378,674.102,-1.38778e-17,-0.0643204
1.30859,0.0451686,0.00141497,0.0933169,0.05709,393.068,0,-0.0677347
1.31836,0.0621226,0.0010195,0.0933169,0.0607104,-345.19,6.93889e-18,-0.0584095
1.32812,0.0762923,0.000890039,0.0933169,0.060707,-674.102,1.38778e-17,-0.0398173
1.33789,0.0734062,0.00109733,0.0798827,0.0567038,-674.102,6.93889e-18,-0.0180434
1.34766,0.0431048,0.00100465,0.043505,0.0488681,-674.102,-3.46945e-18,0.00171682
1.35742,-0.0085968,0.000907427,0.015651,0.0386965,-599.441,3.46945e-18,0.0182911
1.36719,-0.0274794,0.00100572,-0.0120517,0.027481,-476.137,0,0.034697
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-440.115,6.93889e-18,0.0543954
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-298.92,0,0.076268
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,157.246,0,0.093063
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,674.102,0,0.0956917
1.41602,-0.00994237,0.00104064,-0.0334526,-0.00116593,674.102,0,0.0803664
1.42578,-0.000755032,0.00242936,-0.0334526,0.000113906,674.102,-1.38778e-17,0.0524161
1.43555,0.0156415,0.00509402,-0.0140983,0.000954419,674.102,-1.38778e-17,0.0232161
1.44531,0.0561431,0.00935684,0.0307706,0.00103497,674.102,-1.38778e-17,0.00267533
1.45508,0.0762923,0.0147441,0.0518206,0.00067021,674.102,-2.77556e-17,-0.00662538
1.46484,0.0762923,0.0206876,0.0570177,0.000913433,674.102,-1.04083e-17,-0.00940623
1.47461,0.0762923,0.0266566,0.0622555,0.000942246,192.259,3.46945e-18,-0.0125119
1.48437,0.0762923,0.0328904,0.0774824,0.000743042,-137.623,6.93889e-18,-0.0188232
1.49414,0.0762923,0.0389125,0.0933169,0.000539473,-616.264,3.46945e-18,-0.0244113
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,-674.102,2.42861e-17,-0.0206971
1.51367,0.0543091,0.0474363,0.0700422,0.000106187,-674.102,2.77556e-17,-0.000556636
1.52344,0.0220395,0.0494842,0.000583562,-1.71387e-06,-674.102,2.77556e-17,0.0351471
1.5332,0.00480342,0.0494853,-0.0334526,-0.000121729,-674.102,8.32667e-17,0.0753604
1.54297,-0.0244072,0.0475917,-0.0334526,-0.000340664,-674.102,8.32667e-17,0.103919
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-674.102,0,0.109622
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-506.039,1.38778e-17,0.0939253
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,379.932,-1.38778e-17,0.069373
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,674.102,0,0.0491691
1.5918,-0.0274794,0.0192269,-0.0183789,0.000996255,674.102,6.93889e-18,0.036361
1.60156,-0.0274794,0.0125494,-0.00148851,0.00345693,674.102,3.46945e-18,0.0220077
1.61133,0.0419063,0.00690164,0.0407578,0.00843536,674.102,-1.38778e-17,-0.00596131
1.62109,0.0762923,0.00255563,0.0933169,0.0163028,674.102,2.77556e-17,-0.0507135
1.63086,0.0762923,0.00010834,0.0933169,0.026552,674.102,-6.93889e-17,-0.101217
1.64062,0.0715394,-0.000538125,0.0933169,0.0375839,674.102,0,-0.137706
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,506.842,0,-0.143693
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-674.102,0,-0.116229
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-674.102,5.55112e-17,-0.0678754
1.67969,0.0762923,-0.00151348,0.0846811,0.0610733,-674.102,5.55112e-17,-0.0190216
1.68945,0.0762923,-0.00190825,0.0175529,0.0581548,-674.102,5.55112e-17,0.0151092
1.69922,-0.0274794,-0.00190075,-0.00995588,0.0516382,-674.102,1.38778e-17,0.0343691
1.70898,-0.0274794,-0.00204686,-0.0313894,0.0422814,-674.102,1.38778e-17,0.05265
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-674.102,2.77556e-17,0.084913
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-674.102,0,0.131299
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-613.015,0,0.171956
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,674.102,0,0.17918
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,-5.55112e-17,0.138797
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,-5.55112e-17,0.0634674
1.77734,-0.0274794,0.00281213,0.050189,-0.00103462,674.102,-1.11022e-16,-0.0138894
1.78711,0.0124371,0.00549221,0.0933169,0.000795762,674.102,0,-0.0620958
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,674.102,-4.16334e-17,-0.0720716
1.80664,0.0762923,0.014611,0.0933169,0.00147825,597.289,-6.93889e-18,-0.0602337
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,-138.023,6.93889e-18,-0.0531912
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-37.7216,0,-0.0656483
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-285.328,0,-0.0875202
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-674.102,1.38778e-17,-0.0896374
1.85547,0.0102455,0.0423978,0.0933169,-0.000601113,-674.102,-1.38778e-17,-0.0451676
1.86523,-0.0250995,0.0459164,0.0076292,-0.000888076,-674.102,8.32667e-17,0.0471599
1.875,0.00346445,0.0478971,-0.0334526,-0.000999082,-674.102,1.66533e-16,0.155311
1.88477,-0.00139794,0.0485633,-0.0334526,-0.00068751,-674.102,8.32667e-17,0.230465
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-674.102,0,0.239014
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,674.102,0,0.186791
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,674.102,-2.77556e-17,0.11489
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,-2.77556e-17,0.0677168
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,674.102,-2.08167e-17,0.0577132
1.94336,-0.0274794,0.0204932,-0.0334526,0.00220242,674.102,-1.38778e-17,0.0558991
1.95312,0.0762923,0.0136792,-0.0334526,0.00400931,674.102,-2.77556e-17,0.0171206
1.96289,0.0762923,0.00748097,0.0933169,0.00778301,674.102,5.55112e-17,-0.0797047
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,-8.32667e-17,-0.20847
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,-5.55112e-17,-0.308482
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,674.102,5.55112e-17,-0.324108
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,1.11022e-16,-0.243242
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-674.102,8.32667e-17,-0.107331
2.02148,0.0762923,0.00206681,0.0126292,0.0588984,-674.102,1.66533e-16,0.0151126
2.03125,0.0762923,0.00187595,-0.0334526,0.0610966,-674.102,8.32667e-17,0.0748925
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,-674.102,0,0.0763893
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,0,0.0728838
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-674.102,4.16334e-17,0.12227
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-674.102,2.77556e-17,0.234162
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,-674.102,5.55112e-17,0.351315
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,674.102,0,0.385625


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_v_LPDS_3.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,9.24709e-05,0.000325283,1.55976e-06,-3.13037e-05,-0.211815,3.38813e-21,1.16696e-05
0.0195312,0.000851272,0.00145576,8.39e-06,-2.45801e-05,-1.6634,2.71051e-20,8.91915e-05
0.0292969,0.00206296,0.0031522,-1.71705e-05,-3.13477e-05,-1.68486,0,7.48845e-05
0.0390625,0.00366787,0.00522776,-3.36523e-05,-3.23145e-05,1.42328,0,-8.68968e-05
0.0488281,0.00587762,0.0078232,2.31428e-05,-2.56787e-05,3.28811,-5.42101e-20,-0.000148473
0.0585938,0.00850853,0.0105606,9.76935e-05,-3.62988e-05,-2.35816,5.42101e-20,0.000164242
0.0683594,0.0112954,0.013441,8.42596e-05,-2.84912e-05,-19.3366,2.1684e-19,0.00100858
0.078125,0.0141112,0.0162864,-3.80304e-05,-2.74512e-05,-48.8775,8.67362e-19,0.00246799
0.0878906,0.0167326,0.0188754,-0.00018785,-1.7959e-05,-90.3382,0,0.00454585
0.0976562,0.0189435,0.0210027,-0.000252187,-2.64697e-05,-142.153,2.60209e-18,0.00717343
0.107422,0.0202602,0.0226007,-0.000194413,-2.25146e-05,-201.212,-1.73472e-18,0.0101693
0.117187,0.0207254,0.0234831,-6.28267e-05,-2.97656e-05,-265.284,3.46945e-18,0.0134168
0.126953,0.0203266,0.0236443,-8.79141e-06,-3.68115e-05,-330.918,6.93889e-18,0.016744
0.136719,0.0189581,0.0230373,-0.00015562,-2.93848e-05,-391.795,3.46945e-18,0.0198664
0.146484,0.016638,0.0215,-0.000436972,-2.82422e-05,-441.273,0,0.0225076
0.15625,0.0136118,0.0191921,-0.000580869,-2.97656e-05,-475.335,1.04083e-17,0.0244805
0.166016,0.00999697,0.0163132,-0.000225748,-1.02832e-05,-491.214,3.46945e-18,0.0255749
0.175781,0.00604405,0.0128817,0.00100324,0.000444448,-486.683,0,0.0255912
0.185547,0.00210027,0.00923202,0.00341674,0.00264586,-460.553,-3.46945e-18,0.0244284
0.195313,-0.00124525,0.00577389,0.00718643,0.00785448,-413.967,-3.46945e-18,0.0221675
0.205078,-0.0036939,0.00275911,0.0122693,0.0158505,-348.787,0,0.018945
0.214844,-0.00493353,0.000988257,0.0184537,0.02639,-268.496,-1.73472e-18,0.014987
0.224609,-0.00463392,0.00063334,0.0253833,0.0371991,-179.03,1.73472e-18,0.0105912
0.234375,-0.00371049,0.000544761,0.0325801,0.0470364,-85.5252,0,0.00591765
0.244141,-0.00212,0.000458276,0.0396117,0.0555504,-0.629835,0,0.00153976
0.253906,-0.000213708,0.000388857,0.0459005,0.0607105,61.3848,-1.30104e-18,-0.00190702
0.263672,0.00179561,0.000321943,0.0507946,0.0622113,93.8317,-8.67362e-19,-0.00406134
0.273438,0.00376638,0.000278203,0.0537942,0.0596548,100.331,0,-0.00486118
0.283203,0.00549445,0.000236455,0.0546475,0.0531441,91.4539,0,-0.00442251
0.292969,0.00674373,0.00020291,0.0532662,0.0434889,79.1269,0,-0.00290863
0.302734,0.00732123,0.000188584,0.0495908,0.0322776,72.4988,0,-0.000449447
0.3125,0.00722461,0.000171021,0.0435847,0.021112,76.7463,0,0.0028699
0.322266,0.00672285,0.00015835,0.0353742,0.0112636,94.5113,8.67362e-19,0.00692739
0.332031,0.00631674,0.000164927,0.0254528,0.00403752,127.587,-3.46945e-18,0.0114699
0.341797,0.00655391,0.000188921,0.0147776,0.000360967,176.744,0,0.0161048
0.351562,0.00782993,0.000364131,0.00461669,-0.000352808,240.111,-3.46945e-18,0.0203875
0.361328,0.0104364,0.0012336,-0.00381147,6.92578e-05,312.495,0,0.0239122
0.371094,0.0145538,0.00365938,-0.00968837,4.88525e-05,385.949,0,0.0264037
0.380859,0.0201922,0.00778399,-0.0127725,-0.000111504,451.053,0,0.0277847
0.390625,0.0271458,0.0127188,-0.0133541,-0.000386294,498.249,0,0.0281736
0.400391,0.0349828,0.0183595,-0.012055,-0.000715723,518.929,-1.04083e-17,0.0277958
0.410156,0.0430323,0.0247032,-0.0095682,-0.000797314,505.691,-3.46945e-18,0.026896
0.419922,0.0504562,0.0308596,-0.00648104,-0.000690996,452.508,0,0.0256931
0.429687,0.0564489,0.0368246,-0.00324302,-0.000341924,356.28,-3.46945e-18,0.024338
0.439453,0.0604182,0.0423273,-0.000186592,0.000449473,218.465,0,0.0229754
0.449219,0.0618979,0.0464037,0.00237829,0.00146858,46.7333,0,0.021808
0.458984,0.0606473,0.0490879,0.00412975,0.00226816,-144.101,0,0.0210656
0.46875,0.0565761,0.050298,0.00482143,0.00235266,-334.072,6.93889e-18,0.0209418
0.478516,0.0495746,0.0496739,0.00439792,0.0016625,-502.962,1.04083e-17,0.0215596
0.488281,0.0398018,0.0472034,0.00304997,0.000731631,-634.608,0,0.0228844
0.498047,0.0277659,0.0428634,0.00122608,-0.000176777,-674.102,-3.46945e-18,0.0246683
0.507812,0.0144145,0.0370011,-0.000396369,-0.000867744,-674.102,6.93889e-18,0.0264635
0.517578,0.00104501,0.0300253,-0.000995613,-0.00122937,-674.102,1.73472e-17,0.0276869
0.527344,-0.010903,0.0225397,0.000238772,-0.00100708,-674.102,1.38778e-17,0.0277327
0.537109,-0.0201736,0.0151106,0.00390658,0.000650449,-581.101,3.46945e-18,0.0261279
0.546875,-0.0259681,0.00844137,0.0102134,0.00495494,-450.895,0,0.0226775
0.556641,-0.0274794,0.0032181,0.0188789,0.0125772,-300.441,1.04083e-17,0.0175372
0.566406,-0.0267692,0.000193638,0.0291915,0.0226493,-144.18,0,0.0111897
0.576172,-0.0227735,-0.000427778,0.0401847,0.033832,1.35147,0,0.00434273
0.585937,-0.0169658,8.60156e-05,0.0508465,0.0444591,120.021,-8.67362e-19,-0.00221262
0.595703,-0.0102952,0.000217705,0.0602661,0.0530747,199.319,3.46945e-18,-0.00774309
0.605469,-0.00366667,8.69092e-05,0.067679,0.0594375,233.336,-1.73472e-18,-0.011677
0.615234,0.00211655,5.06689e-05,0.0724362,0.0621086,224.439,3.46945e-18,-0.0136479
0.625,0.00638595,-4.53516e-05,0.0739536,0.0603083,183.029,-3.46945e-18,-0.0134899
0.634766,0.00864701,-7.28613e-05,0.071725,0.0550389,125.257,-1.73472e-18,-0.0112026
0.644531,0.00865198,-0.000164033,0.0654188,0.0460559,69.3467,-8.67362e-19,-0.00691768
0.654297,0.00649324,-5.36719e-05,0.0550416,0.0351408,31.7941,-4.33681e-19,-0.000896386
0.664062,0.00265621,5.63525e-05,0.0411145,0.0238615,24.4918,-8.67362e-19,0.00644196
0.673828,-0.00198862,9.76904e-05,0.0247637,0.0136041,53.3658,0,0.0144996
0.683594,-0.00628075,0.000120747,0.00764377,0.00571443,118.604,0,0.02252
0.693359,-0.00898601,0.00026061,-0.00831916,0.00102277,215.777,0,0.0296739
0.703125,-0.00902471,0.000438662,-0.0213011,-0.000296514,336.933,0,0.0352046
0.712891,-0.0056829,0.000938042,-0.0299606,0.000237246,471.068,-6.93889e-18,0.038589
0.722656,0.00124789,0.00273987,-0.0334526,0.000666489,604.019,-6.93889e-18,0.0396478
0.732422,0.011466,0.00635265,-0.032736,0.00056313,674.102,-1.38778e-17,0.0385591
0.742187,0.0242355,0.0112302,-0.0279194,0.00053603,674.102,-6.93889e-18,0.0357725
0.751953,0.0385096,0.0167895,-0.0204701,0.000607603,674.102,0,0.0318656
0.761719,0.0530522,0.0230276,-0.0116722,0.00054312,674.102,-1.04083e-17,0.0274083
0.771484,0.0665422,0.0295762,-0.00269226,0.000461147,633.813,-1.38778e-17,0.0228945
0.78125,0.0762923,0.035681,0.00546049,0.00043853,430.513,-6.93889e-18,0.0187535
0.791016,0.0762923,0.0411991,0.0118881,0.000301099,169.284,-1.73472e-18,0.0154029
0.800781,0.0762923,0.0460669,0.0157819,0.000276211,-124.766,0,0.013278
0.810547,0.0762923,0.0491828,0.0165118,0.000183516,-421.255,0,0.0127844
0.820313,0.0762923,0.0507793,0.0138268,0.000165454,-674.102,-6.93889e-18,0.0141722
0.830078,0.0635502,0.0508615,0.00807474,0.00014376,-674.102,0,0.0173799
0.839844,0.0457289,0.0486772,0.00031147,0.000154395,-674.102,6.93889e-18,0.0219291
0.849609,0.0252886,0.0443742,-0.00780035,0.000161353,-674.102,-6.93889e-18,0.0269356
0.859375,0.00433995,0.0381907,-0.0143033,0.000176689,-674.102,2.08167e-17,0.0312576
0.869141,-0.0148328,0.0306485,-0.0173775,0.000280195,-674.102,1.38778e-17,0.0337442
0.878906,-0.0274794,0.0225629,-0.0157503,0.00076812,-674.102,6.93889e-18,0.0335047
0.888672,-0.0274794,0.0146244,-0.0089524,0.00215505,-532.784,1.38778e-17,0.0301114
0.898438,-0.0274794,0.00765601,0.00264543,0.00557152,-269.589,0,0.0236788
0.908203,-0.0274794,0.00225375,0.0179907,0.0120798,-8.09911,0,0.014812
0.917969,-0.0274794,-0.000924829,0.0356114,0.0214989,220.706,-2.60209e-18,0.00446387
0.927734,-0.0214574,-0.0015829,0.0538681,0.0324348,388.695,-8.67362e-18,-0.00623719
0.9375,-0.00777167,-0.000385093,0.0711177,0.0430068,475.85,-3.46945e-18,-0.0161357
0.947266,0.00597819,0.000996826,0.0857708,0.0519907,474.66,0,-0.0241512
0.957031,0.0179567,0.00146525,0.0933169,0.058523,392.195,3.46945e-18,-0.029346
0.966797,0.0265898,0.0017291,0.0933169,0.0619005,249.125,-6.93889e-18,-0.0309891
0.976562,0.0307138,0.00219751,0.0933169,0.0613587,75.8751,0,-0.0286378
0.986328,0.0297245,0.00225973,0.0903818,0.0562522,-93.0487,0,-0.0222342
0.996094,0.023718,0.00207193,0.0740137,0.0479286,-225.094,5.20417e-18,-0.0121894
1.00586,0.0135771,0.00194348,0.0516068,0.0374424,-294.653,1.73472e-18,0.000591871
1.01562,0.000947839,0.00151683,0.0253773,0.0257741,-286.125,3.46945e-18,0.014779
1.02539,-0.0119433,0.0011352,-0.0017082,0.0153349,-194.868,3.46945e-18,0.0287858
1.03516,-0.0226298,0.000684917,-0.0264309,0.00676863,-26.609,0,0.0410158
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,203.811,0,0.0501269
1.05469,-0.0274794,6.23291e-05,-0.0334526,-0.000636606,473.576,0,0.0552493
1.06445,-0.0222508,0.000248408,-0.0334526,-0.000599854,674.102,0,0.0561037
1.07422,-0.00906415,0.00149682,-0.0334526,-0.000130679,674.102,6.93889e-18,0.0529953
1.08398,0.00936576,0.00427733,-0.0334526,-0.000527622,674.102,-2.08167e-17,0.0467006
1.09375,0.031144,0.00880679,-0.0305821,-0.000884062,674.102,0,0.0382913
1.10352,0.0540185,0.0143103,-0.0116765,-0.000505107,674.102,3.46945e-18,0.0289552
1.11328,0.0756245,0.0201533,0.00756297,0.000325195,674.102,-3.46945e-18,0.0198587
1.12305,0.0762923,0.0263514,0.024682,0.000898579,674.102,-1.04083e-17,0.0120671
1.13281,0.0762923,0.0327259,0.0373985,0.00122051,317.398,0,0.00650432
1.14258,0.0762923,0.0384237,0.0438337,0.00111372,-163.54,8.67362e-19,0.00390972
1.15234,0.0762923,0.0431896,0.04281,0.000576094,-649.39,3.46945e-18,0.00475955
1.16211,0.0762923,0.0469897,0.034168,-0.000189463,-674.102,-6.93889e-18,0.00914557
1.17188,0.0714623,0.0488698,0.018994,-0.00087293,-674.102,1.38778e-17,0.0166469
1.18164,0.0430692,0.0489338,-0.000362418,-0.00140962,-674.102,1.38778e-17,0.0262594
1.19141,0.0111289,0.0477886,-0.0205611,-0.00156987,-674.102,2.08167e-17,0.0364464
1.20117,-0.0206538,0.0445239,-0.0334526,-0.0014387,-674.102,2.77556e-17,0.0453416
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,0,0.0510762
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-674.102,-6.93889e-18,0.0521518
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-525.258,-6.93889e-18,0.0477528
1.24023,-0.0274794,0.0185807,-0.0237944,0.0024871,-41.2889,0,0.0379106
1.25,-0.0274794,0.0117635,0.00246924,0.00577607,415.519,0,0.0234842
1.25977,-0.0274794,0.00609529,0.0340614,0.0115677,674.102,0,0.00598657
1.26953,-0.0269984,0.00210647,0.0677057,0.0201895,674.102,6.93889e-18,-0.0126672
1.2793,0.000616792,0.000131938,0.0933169,0.0306955,674.102,0,-0.0304099
1.28906,0.0273671,0.000237305,0.0933169,0.0412534,674.102,0,-0.045222
1.29883,0.0495888,0.0011838,0.0933169,0.050378,674.102,0,-0.0552866
1.30859,0.0641014,0.00141497,0.0933169,0.05709,371.947,-1.38778e-17,-0.0591381
1.31836,0.0686701,0.0010195,0.0933169,0.0607104,-39.4066,0,-0.0558428
1.32812,0.0624009,0.000890039,0.0933169,0.060707,-433.419,1.38778e-17,-0.0452086
1.33789,0.045986,0.00109733,0.0933169,0.0567038,-674.102,1.04083e-17,-0.0279641
1.34766,0.0217239,0.00100465,0.0615068,0.0488681,-674.102,6.93889e-18,-0.00581704
1.35742,-0.00672004,0.000907427,0.0155231,0.0386965,-674.102,-6.93889e-18,0.0186838
1.36719,-0.0274794,0.00100572,-0.0304657,0.027481,-674.102,2.08167e-17,0.0425008
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-435.324,0,0.0626083
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,42.4521,0,0.0765163
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,607.83,0,0.0826796
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,674.102,-2.77556e-17,0.080697
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,674.102,0,0.0712789
1.42578,0.00224249,0.00242936,-0.0334526,0.000113906,674.102,-1.38778e-17,0.0560377
1.43555,0.0456368,0.00509402,-0.0334526,0.000954419,674.102,0,0.0371894
1.44531,0.0762923,0.00935684,-0.0031074,0.00103497,674.102,0,0.0172562
1.45508,0.0762923,0.0147441,0.0355667,0.00067021,674.102,0,-0.00118959
1.46484,0.0762923,0.0206876,0.0683753,0.000913433,674.102,-1.38778e-17,-0.0157395
1.47461,0.0762923,0.0266566,0.0905708,0.000942246,536.297,-1.04083e-17,-0.0243577
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-343.418,0,-0.0256098
1.49414,0.0762923,0.0389125,0.0901745,0.000539473,-674.102,2.08167e-17,-0.0189071
1.50391,0.0762923,0.0438881,0.0660701,0.000358301,-674.102,4.16334e-17,-0.00471503
1.51367,0.0762923,0.0474363,0.0291114,0.000106187,-674.102,4.16334e-17,0.0153538
1.52344,0.046345,0.0494842,-0.0154451,-1.71387e-06,-674.102,2.77556e-17,0.0386324
1.5332,-0.0148533,0.0494853,-0.0334526,-0.000121729,-674.102,5.55112e-17,0.0617092
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,2.77556e-17,0.080921
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-674.102,-1.38778e-17,0.0929354
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-674.102,2.77556e-17,0.0953022
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-434.156,1.38778e-17,0.0868565
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,491.588,-1.38778e-17,0.0679027
1.5918,-0.0274794,0.0192269,-0.0334526,0.000996255,674.102,2.08167e-17,0.0401664
1.60156,-0.0274794,0.0125494,0.0278331,0.00345693,674.102,1.38778e-17,0.00655221
1.61133,-0.0274794,0.00690164,0.0933169,0.00843536,674.102,0,-0.0292215
1.62109,0.028124,0.00255563,0.0933169,0.0163028,674.102,-4.16334e-17,-0.0630432
1.63086,0.0762923,0.00010834,0.0933169,0.026552,674.102,-1.38778e-17,-0.0908381
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,-1.38778e-17,-0.10899
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,364.908,0,-0.114754
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-565.232,0,-0.106648
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-674.102,1.38778e-17,-0.0847791
1.67969,0.0762923,-0.00151348,0.0933169,0.0610733,-674.102,2.77556e-17,-0.0510293
1.68945,0.0206576,-0.00190825,0.0785808,0.0581548,-674.102,-1.38778e-17,-0.00900772
1.69922,-0.0274794,-0.00190075,-0.00772728,0.0516382,-674.102,1.38778e-17,0.0362982
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,2.77556e-17,0.0791659
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-674.102,0,0.113982
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-309.271,0,0.136127
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,674.102,-2.77556e-17,0.142701
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,674.102,-2.77556e-17,0.132956
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,-2.77556e-17,0.108355
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,-2.77556e-17,0.0722929
1.77734,0.0362449,0.00281213,-0.0334526,-0.00103462,674.102,-8.32667e-17,0.0295899
1.78711,0.0762923,0.00549221,0.0447987,0.000795762,674.102,2.77556e-17,-0.0141373
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,674.102,-5.55112e-17,-0.0531186
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,-2.77556e-17,-0.0820489
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,674.102,0,-0.0966709
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-586.346,0,-0.0943162
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-674.102,2.77556e-17,-0.0743647
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-674.102,2.77556e-17,-0.0385376
1.85547,0.0762923,0.0423978,0.0500896,-0.000601113,-674.102,-2.77556e-17,0.00908898
1.86523,0.0621346,0.0459164,-0.0334526,-0.000888076,-674.102,2.77556e-17,0.0624368
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,1.11022e-16,0.114163
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,5.55112e-17,0.156689
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-674.102,1.11022e-16,0.18335
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-674.102,0,0.189424
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,134.707,0,0.172859
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,-2.77556e-17,0.134577
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,674.102,2.77556e-17,0.0783463
1.94336,-0.0274794,0.0204932,0.00240562,0.00220242,674.102,2.77556e-17,0.0103015
1.95312,-0.00176225,0.0136792,0.0933169,0.00400931,674.102,-5.55112e-17,-0.0617744
1.96289,0.0762923,0.00748097,0.0933169,0.00778301,674.102,-8.32667e-17,-0.129306
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,-2.77556e-17,-0.183852
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,0,-0.218061
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,192.136,0,-0.226609
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,0,-0.207025
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-674.102,8.32667e-17,-0.160285
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,-674.102,-2.77556e-17,-0.090998
2.03125,0.0455428,0.00187595,0.0933169,0.0610966,-674.102,8.32667e-17,-0.00707499
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,-674.102,2.77556e-17,0.0811581
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,2.77556e-17,0.162317
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-674.102,8.32667e-17,0.225571
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-674.102,0,0.262231
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,674.102,0,0.267029
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,674.102,0,0.238886


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_v_LPDS_4.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,0.000119946,0.000325283,5.76819e-08,-3.13037e-05,0.130838,-1.69407e-21,-7.54154e-06
0.0195312,0.00106975,0.00145576,-8.73928e-08,-2.45801e-05,1.15994,1.35525e-20,-6.47187e-05
0.0292969,0.00233635,0.0031522,-4.14298e-06,-3.13477e-05,2.42314,2.71051e-20,-0.000121158
0.0390625,0.00380037,0.00522776,-8.48873e-06,-3.23145e-05,3.20804,-2.71051e-20,-0.00015
0.0488281,0.00595347,0.0078232,-8.45263e-06,-2.56787e-05,2.3568,0,-9.79934e-05
0.0585938,0.00866575,0.0105606,1.0919e-06,-3.62988e-05,-3.48576,-5.42101e-20,0.000211305
0.0683594,0.0115401,0.013441,3.16615e-05,-2.84912e-05,-18.657,2.1684e-19,0.000981526
0.078125,0.0143808,0.0162864,9.22661e-05,-2.74512e-05,-46.4131,0,0.00235184
0.0878906,0.0169667,0.0188754,0.000174695,-1.7959e-05,-88.0009,-1.73472e-18,0.00438067
0.0976562,0.0191539,0.0210027,0.000247025,-2.64697e-05,-142.044,0,0.00701837
0.107422,0.0204049,0.0226007,0.000256738,-2.25146e-05,-205.269,-1.73472e-18,0.0101434
0.117187,0.0208758,0.0234831,0.000151945,-2.97656e-05,-272.214,0,0.0135141
0.126953,0.0205017,0.0236443,-9.37751e-05,-3.68115e-05,-337.36,-6.93889e-18,0.0168835
0.136719,0.0190057,0.0230373,-0.000442381,-2.93848e-05,-395.98,0,0.0200111
0.146484,0.0163977,0.0215,-0.000765478,-2.82422e-05,-443.856,0,0.022647
0.15625,0.0131292,0.0191921,-0.000842936,-2.97656e-05,-477.124,-6.93889e-18,0.0245528
0.166016,0.00940192,0.0163132,-0.000386626,-1.02832e-05,-492.86,-6.93889e-18,0.0255595
0.175781,0.00545765,0.0128817,0.000916076,0.000444448,-488.548,-3.46945e-18,0.0255365
0.185547,0.00158947,0.00923202,0.00333813,0.00264586,-462.298,-3.46945e-18,0.0244074
0.195313,-0.00159039,0.00577389,0.00704989,0.00785448,-413.422,0,0.0221603
0.205078,-0.00389001,0.00275911,0.0120703,0.0158505,-344.142,-3.46945e-18,0.0189162
0.214844,-0.00501717,0.000988257,0.0182487,0.02639,-259.403,-5.20417e-18,0.0148798
0.224609,-0.00456972,0.00063334,0.0252667,0.0371991,-166.547,-3.46945e-18,0.0103306
0.234375,-0.00374751,0.000544761,0.032664,0.0470364,-76.4147,0,0.00572835
0.244141,-0.00211536,0.000458276,0.0398937,0.0555504,1.84766,0,0.00144222
0.253906,0.000119829,0.000388857,0.0463538,0.0607105,59.9213,0,-0.00207595
0.263672,0.00254089,0.000321943,0.0514516,0.0622113,92.7124,8.67362e-19,-0.00442652
0.273438,0.00469674,0.000278203,0.0546531,0.0596548,100.981,-8.67362e-19,-0.00538255
0.283203,0.00626229,0.000236455,0.0555283,0.0531441,91.4801,2.60209e-18,-0.00490932
0.292969,0.00713172,0.00020291,0.0538033,0.0434889,74.9283,8.67362e-19,-0.00312998
0.302734,0.00732947,0.000188584,0.0494181,0.0322776,62.8064,4.33681e-19,-0.000269846
0.3125,0.006994,0.000171021,0.0425755,0.021112,64.217,1.30104e-18,0.00340524
0.322266,0.00635822,0.00015835,0.0337645,0.0112636,84.0507,0,0.0076186
0.332031,0.0058189,0.000164927,0.0237361,0.00403752,122.795,1.73472e-18,0.0120877
0.341797,0.00587613,0.000188921,0.0134236,0.000360967,177.794,3.46945e-18,0.0165125
0.351562,0.00700845,0.000364131,0.00381375,-0.000352808,244.776,0,0.0205764
0.361328,0.0096434,0.0012336,-0.0042044,6.92578e-05,318.61,6.93889e-18,0.0239767
0.371094,0.0140253,0.00365938,-0.00997926,4.88525e-05,393.249,6.93889e-18,0.0264695
0.380859,0.0200965,0.00778399,-0.0131907,-0.000111504,461.104,0,0.0279172
0.390625,0.0275158,0.0127188,-0.0138794,-0.000386294,512.582,1.04083e-17,0.0283201
0.400391,0.0357249,0.0183595,-0.0124089,-0.000715723,536.641,6.93889e-18,0.027812
0.410156,0.0440212,0.0247032,-0.00937679,-0.000797314,522.656,-3.46945e-18,0.026627
0.419922,0.0516147,0.0308596,-0.00550134,-0.000690996,463.139,6.93889e-18,0.025052
0.429687,0.0577537,0.0368246,-0.00150924,-0.000341924,356.193,6.93889e-18,0.0233825
0.439453,0.0618532,0.0423273,0.00195888,0.000449473,206.892,0,0.0219022
0.449219,0.0633209,0.0464037,0.00441847,0.00146858,27.151,-3.46945e-18,0.02085
0.458984,0.0617852,0.0490879,0.00558498,0.00226816,-166.48,-6.93889e-18,0.0204192
0.46875,0.057064,0.050298,0.00540311,0.00235266,-355.518,-6.93889e-18,0.0207287
0.478516,0.0491488,0.0496739,0.00405509,0.0016625,-522.395,3.46945e-18,0.0217843
0.488281,0.0384619,0.0472034,0.00194911,0.000731631,-652.841,-1.04083e-17,0.0234502
0.498047,0.025776,0.0428634,-0.000317873,-0.000176777,-674.102,-1.73472e-17,0.0254164
0.507812,0.0121687,0.0370011,-0.00202952,-0.000867744,-674.102,-6.93889e-18,0.0272165
0.517578,-0.00111157,0.0300253,-0.00244722,-0.00122937,-674.102,-6.93889e-18,0.0282962
0.527344,-0.0127884,0.0225397,-0.000923965,-0.00100708,-674.102,-6.93889e-18,0.0281222
0.537109,-0.0217505,0.0151106,0.00298441,0.000650449,-566.502,-6.93889e-18,0.0263017
0.546875,-0.0272361,0.00844137,0.00943124,0.00495494,-422.869,-6.93889e-18,0.0226825
0.556641,-0.0274794,0.0032181,0.018231,0.0125772,-262.814,3.46945e-18,0.0174073
0.566406,-0.0271045,0.000193638,0.0288592,0.0226493,-103.528,-3.46945e-18,0.0109094
0.576172,-0.0223369,-0.000427778,0.0404981,0.033832,37.5452,8.67362e-19,0.00384787
0.585937,-0.015603,8.60156e-05,0.0521178,0.0444591,145.479,2.60209e-18,-0.00299599
0.595703,-0.00802591,0.000217705,0.0625808,0.0530747,210.586,-3.46945e-18,-0.00883812
0.605469,-0.000742224,8.69092e-05,0.0707577,0.0594375,230.293,1.73472e-18,-0.0130001
0.615234,0.00523599,5.06689e-05,0.075646,0.0621086,209.588,1.73472e-18,-0.0149905
0.625,0.00913425,-4.53516e-05,0.0764849,0.0603083,159.925,1.73472e-18,-0.0145533
0.634766,0.0105034,-7.28613e-05,0.072859,0.0550389,96.9421,1.73472e-18,-0.0116844
0.644531,0.00928241,-0.000164033,0.0647792,0.0460559,37.6785,0,-0.00662389
0.654297,0.00582956,-5.36719e-05,0.0527262,0.0351408,-2.06268,-2.71051e-20,0.000172658
0.664062,0.000879239,5.63525e-05,0.0376415,0.0238615,-9.76523,0,0.00807967
0.673828,-0.00453044,9.76904e-05,0.0208557,0.0136041,22.4488,0,0.0163635
0.683594,-0.00918826,0.000120747,0.0039527,0.00571443,96.9967,0,0.024258
0.693359,-0.0119037,0.00026061,-0.0114162,0.00102277,210.384,6.93889e-18,0.0310472
0.703125,-0.0116691,0.000438662,-0.0237445,-0.000296514,353.075,0,0.0361448
0.712891,-0.0078195,0.000938042,-0.0318756,0.000237246,509.826,0,0.0391589
0.722656,-0.000142662,0.00273987,-0.0334526,0.000666489,660.799,1.38778e-17,0.0399314
0.732422,0.0110869,0.00635265,-0.0334526,0.00056313,674.102,0,0.0385488
0.742187,0.025123,0.0112302,-0.0277222,0.00053603,674.102,6.93889e-18,0.0353258
0.751953,0.0408159,0.0167895,-0.0186989,0.000607603,674.102,1.38778e-17,0.0307672
0.761719,0.0567175,0.0230276,-0.00802801,0.00054312,674.102,6.93889e-18,0.0255147
0.771484,0.0712223,0.0295762,0.00260931,0.000461147,633.059,0,0.0202831
0.78125,0.0762923,0.035681,0.0115991,0.00043853,407.304,6.93889e-18,0.0157871
0.791016,0.0762923,0.0411991,0.0176249,0.000301099,128.21,-1.73472e-18,0.0126612
0.800781,0.0762923,0.0460669,0.0198567,0.000276211,-178.867,-1.73472e-18,0.011375
0.810547,0.0762923,0.0491828,0.0180716,0.000183516,-484.481,-3.46945e-18,0.0121547
0.820313,0.0762923,0.0507793,0.0126885,0.000165454,-674.102,-6.93889e-18,0.0149224
0.830078,0.0606479,0.0508615,0.00471155,0.00014376,-674.102,-1.38778e-17,0.0192715
0.839844,0.0410319,0.0486772,-0.00440844,0.000154395,-674.102,6.93889e-18,0.0244918
0.849609,0.0194605,0.0443742,-0.0129745,0.000161353,-674.102,-6.93889e-18,0.0296495
0.859375,-0.0018619,0.0381907,-0.0192756,0.000176689,-674.102,0,0.0337151
0.869141,-0.0207074,0.0306485,-0.0218193,0.000280195,-674.102,0,0.0357221
0.878906,-0.0274794,0.0225629,-0.0195352,0.00076812,-674.102,0,0.0349274
0.888672,-0.0274794,0.0146244,-0.0119268,0.00215505,-445.601,6.93889e-18,0.030947
0.898438,-0.0274794,0.00765601,0.000842323,0.00557152,-159.368,-6.93889e-18,0.0238405
0.908203,-0.0274794,0.00225375,0.0179348,0.0120798,107.41,0,0.0141311
0.917969,-0.0274794,-0.000924829,0.0378988,0.0214989,322.907,0,0.00275779
0.927734,-0.0170342,-0.0015829,0.0587975,0.0324348,462.57,3.46945e-18,-0.00903387
0.9375,-0.00128446,-0.000385093,0.0783996,0.0430068,512.723,1.04083e-17,-0.0198458
0.947266,0.0138893,0.000996826,0.0933169,0.0519907,472.564,3.46945e-18,-0.0283072
0.957031,0.0262381,0.00146525,0.0933169,0.058523,354.247,0,-0.0332571
0.966797,0.0339329,0.0017291,0.0933169,0.0619005,181.1,0,-0.0339052
0.976562,0.035835,0.00219751,0.0933169,0.0613587,-15.6357,0,-0.0299519
0.986328,0.0316787,0.00225973,0.0899023,0.0562522,-201.033,-6.93889e-18,-0.0216456
0.996094,0.0221306,0.00207193,0.0697413,0.0479286,-341.09,5.20417e-18,-0.00976951
1.00586,0.00871342,0.00194348,0.044328,0.0374424,-407.235,-1.04083e-17,0.00444661
1.01562,-0.00639816,0.00151683,0.0162268,0.0257741,-380.281,3.46945e-18,0.0194777
1.02539,-0.0206814,0.0011352,-0.0115837,0.0153349,-253.435,-6.93889e-18,0.0336983
1.03516,-0.0274794,0.000684917,-0.0334526,0.00676863,-33.9881,0,0.0455914
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,256.647,6.93889e-18,0.0539412
1.05469,-0.0274794,6.23291e-05,-0.0334526,-0.000636606,584.778,0,0.0579812
1.06445,-0.0264781,0.000248408,-0.0334526,-0.000599854,674.102,6.93889e-18,0.0574807
1.07422,-0.0102424,0.00149682,-0.0334526,-0.000130679,674.102,-6.93889e-18,0.0527602
1.08398,0.0117897,0.00427733,-0.0334526,-0.000527622,674.102,2.08167e-17,0.0446402
1.09375,0.0374249,0.00880679,-0.0233815,-0.000884062,674.102,0,0.0343328
1.10352,0.063876,0.0143103,-0.000491516,-0.000505107,674.102,1.38778e-17,0.0232942
1.11328,0.0762923,0.0201533,0.0214666,0.000325195,674.102,1.38778e-17,0.0130509
1.12305,0.0762923,0.0263514,0.0392865,0.000898579,674.102,3.46945e-18,0.00502014
1.13281,0.0762923,0.0327259,0.0503275,0.00122051,219.951,1.73472e-18,0.000337978
1.14258,0.0762923,0.0384237,0.0528993,0.00111372,-307.681,-6.93889e-18,-0.000288243
1.15234,0.0762923,0.0431896,0.0465287,0.000576094,-674.102,-6.93889e-18,0.00331351
1.16211,0.0762923,0.0469897,0.0320636,-0.000189463,-674.102,-1.38778e-17,0.0107292
1.17188,0.0646381,0.0488698,0.0115965,-0.00087293,-674.102,-1.38778e-17,0.0209756
1.18164,0.0317909,0.0489338,-0.0117881,-0.00140962,-674.102,1.38778e-17,0.0325921
1.19141,-0.00318522,0.0477886,-0.0334526,-0.00156987,-674.102,-2.08167e-17,0.0438017
1.20117,-0.0274794,0.0445239,-0.0334526,-0.0014387,-674.102,-4.16334e-17,0.0527308
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,-1.38778e-17,0.0576607
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-674.102,6.93889e-18,0.0572816
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-295.595,-1.38778e-17,0.0509112
1.24023,-0.0274794,0.0185807,-0.0279818,0.0024871,236.465,0,0.0386448
1.25,-0.0274794,0.0117635,0.00419844,0.00577607,674.102,1.04083e-17,0.0214081
1.25977,-0.0274794,0.00609529,0.0424663,0.0115677,674.102,6.93889e-18,0.000897092
1.26953,-0.0134941,0.00210647,0.0825825,0.0201895,674.102,0,-0.0205968
1.2793,0.0189819,0.000131938,0.0933169,0.0306955,674.102,6.93889e-18,-0.0404602
1.28906,0.0483236,0.000237305,0.0933169,0.0412534,674.102,6.93889e-18,-0.0560972
1.29883,0.0702537,0.0011838,0.0933169,0.050378,641.523,2.77556e-17,-0.0652892
1.30859,0.0762923,0.00141497,0.0933169,0.05709,187.021,0,-0.0665224
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,-300.405,-6.93889e-18,-0.0592334
1.32812,0.0660876,0.000890039,0.0933169,0.060707,-674.102,-2.08167e-17,-0.04393
1.33789,0.0412667,0.00109733,0.0925844,0.0567038,-674.102,0,-0.0221659
1.34766,0.0090998,0.00100465,0.0445555,0.0488681,-674.102,-1.38778e-17,0.00363297
1.35742,-0.0257001,0.000907427,-0.00674808,0.0386965,-674.102,-3.46945e-17,0.0304678
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,-674.102,-1.38778e-17,0.0551518
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-424.52,-1.38778e-17,0.0747266
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,202.197,0,0.0868539
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,674.102,0,0.0901287
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,674.102,4.16334e-17,0.0842742
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,674.102,1.38778e-17,0.0701923
1.42578,0.0102514,0.00242936,-0.0334526,0.000113906,674.102,0,0.0498641
1.43555,0.0635088,0.00509402,-0.0219633,0.000954419,674.102,-2.77556e-17,0.0261107
1.44531,0.0762923,0.00935684,0.0263431,0.00103497,674.102,0,0.00224231
1.45508,0.0762923,0.0147441,0.0702754,0.00067021,674.102,2.77556e-17,-0.0183623
1.46484,0.0762923,0.0206876,0.0933169,0.000913433,674.102,2.77556e-17,-0.032697
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,281.031,0,-0.0385348
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-674.102,0,-0.0347485
1.49414,0.0762923,0.0389125,0.0933169,0.000539473,-674.102,-4.16334e-17,-0.0215011
1.50391,0.0762923,0.0438881,0.0604417,0.000358301,-674.102,-8.32667e-17,-0.000276308
1.51367,0.0762923,0.0474363,0.0104935,0.000106187,-674.102,-1.11022e-16,0.0262603
1.52344,0.0182151,0.0494842,-0.0334526,-1.71387e-06,-674.102,-8.32667e-17,0.0545612
1.5332,-0.0274794,0.0494853,-0.0334526,-0.000121729,-674.102,1.38778e-17,0.080625
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,0,0.100506
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-674.102,-4.16334e-17,0.11084
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-674.102,1.38778e-17,0.10933
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,139.51,0,0.0951075
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,674.102,1.38778e-17,0.0689404
1.5918,-0.0274794,0.0192269,-0.0256355,0.000996255,674.102,1.38778e-17,0.0332287
1.60156,-0.0274794,0.0125494,0.0535499,0.00345693,674.102,0,-0.00821044
1.61133,0.006589,0.00690164,0.0933169,0.00843536,674.102,2.77556e-17,-0.0505595
1.62109,0.0751375,0.00255563,0.0933169,0.0163028,674.102,0,-0.088575
1.63086,0.0762923,0.00010834,0.0933169,0.026552,674.102,-1.38778e-17,-0.117253
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,2.77556e-17,-0.132502
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,-145.211,0,-0.131732
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-674.102,0,-0.114275
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-674.102,-1.38778e-17,-0.081572
1.67969,0.0658418,-0.00151348,0.0933169,0.0610733,-674.102,-1.38778e-17,-0.0370879
1.68945,-0.013007,-0.00190825,0.0372795,0.0581548,-674.102,-8.32667e-17,0.0140545
1.69922,-0.0274794,-0.00190075,-0.0334526,0.0516382,-674.102,-1.38778e-17,0.065675
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,-6.93889e-17,0.11131
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-674.102,0,0.14506
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,141.391,0,0.162393
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,674.102,0,0.160804
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,674.102,5.55112e-17,0.14022
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,6.93889e-17,0.103097
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,-2.77556e-17,0.0541792
1.77734,0.0762923,0.00281213,0.015922,-0.00103462,674.102,1.11022e-16,-6.45861e-05
1.78711,0.0762923,0.00549221,0.0933169,0.000795762,674.102,1.11022e-16,-0.0522486
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,674.102,1.11022e-16,-0.095032
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,6.93889e-17,-0.122105
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,431.267,0,-0.12907
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-674.102,-2.77556e-17,-0.114099
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-674.102,-6.93889e-17,-0.0782706
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-674.102,-5.55112e-17,-0.0255444
1.85547,0.0762923,0.0423978,0.000975841,-0.000601113,-674.102,0,0.0376497
1.86523,-0.00796031,0.0459164,-0.0334526,-0.000888076,-674.102,-5.55112e-17,0.103155
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,-1.11022e-16,0.162089
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,-2.77556e-17,0.205978
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-674.102,-2.77556e-17,0.227892
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-674.102,0,0.223431
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,674.102,0,0.191435
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,8.32667e-17,0.134298
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,674.102,0,0.0578445
1.94336,-0.0274794,0.0204932,0.0727368,0.00220242,674.102,5.55112e-17,-0.0292551
1.95312,0.0762923,0.0136792,0.0933169,0.00400931,674.102,1.11022e-16,-0.116472
1.96289,0.0762923,0.00748097,0.0933169,0.00778301,674.102,-5.55112e-17,-0.192702
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,2.77556e-17,-0.24769
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,0,-0.273424
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,-674.102,0,-0.265291
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,-5.55112e-17,-0.222859
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-674.102,-8.32667e-17,-0.150127
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,-674.102,-5.55112e-17,-0.0552096
2.03125,-0.0274794,0.00187595,-0.00998243,0.0610966,-674.102,-1.11022e-16,0.0505491
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,-674.102,-1.11022e-16,0.15393
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,-2.77556e-17,0.241509
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-674.102,0,0.301428
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-40.3343,0,0.325034
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,674.102,1.11022e-16,0.308162
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,674.102,5.55112e-17,0.251868


==> data/ENAW7075_manual_steel_LPDS/IBS_results_ENAW7075_manual_steel_v_LPDS_5.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,3.53747e-05,0.000325283,2.14414e-08,-3.13037e-05,-0.0856151,0,3.98201e-06
0.0195312,0.000447852,0.00145576,6.80387e-07,-2.45801e-05,0.308465,-3.38813e-21,-1.34148e-05
0.0292969,0.0018961,0.0031522,-4.77714e-06,-3.13477e-05,6.978,0,-0.000328121
0.0390625,0.00394293,0.00522776,-6.36224e-05,-3.23145e-05,9.8404,0,-0.000533163
0.0488281,0.00644214,0.0078232,-6.36528e-05,-2.56787e-05,8.84817,0,-0.000500653
0.0585938,0.00929139,0.0105606,-2.65026e-06,-3.62988e-05,0.461901,0,-7.0323e-05
0.0683594,0.0123821,0.013441,0.000133307,-2.84912e-05,-15.7918,1.0842e-19,0.000804734
0.078125,0.0152988,0.0162864,0.000302001,-2.74512e-05,-44.9506,0,0.00233442
0.0878906,0.0178917,0.0188754,0.000481378,-1.7959e-05,-85.2091,8.67362e-19,0.00445701
0.0976562,0.0199176,0.0210027,0.000571855,-2.64697e-05,-137.982,0,0.00718163
0.107422,0.0213087,0.0226007,0.000517074,-2.25146e-05,-197.799,1.73472e-18,0.01025
0.117187,0.0216203,0.0234831,0.000237121,-2.97656e-05,-266.862,0,0.0137036
0.126953,0.0211256,0.0236443,-0.000206848,-3.68115e-05,-333.566,3.46945e-18,0.0170603
0.136719,0.0196755,0.0230373,-0.000800534,-2.93848e-05,-396.923,3.46945e-18,0.0201969
0.146484,0.0172851,0.0215,-0.00133067,-2.82422e-05,-448.753,1.04083e-17,0.0228052
0.15625,0.0138488,0.0191921,-0.00157345,-2.97656e-05,-488.141,3.46945e-18,0.024835
0.166016,0.00989655,0.0163132,-0.00119067,-1.02832e-05,-504.705,3.46945e-18,0.0258697
0.175781,0.00560461,0.0128817,6.16428e-05,0.000444448,-500.011,3.46945e-18,0.0259074
0.185547,0.00144783,0.00923202,0.00248746,0.00264586,-469.381,3.46945e-18,0.0247567
0.195313,-0.00234243,0.00577389,0.00621916,0.00785448,-418.816,3.46945e-18,0.0226005
0.205078,-0.00502466,0.00275911,0.0113339,0.0158505,-345.509,0,0.0192961
0.214844,-0.0064252,0.000988257,0.0176389,0.02639,-260.882,0,0.0152389
0.224609,-0.00597506,0.00063334,0.0248927,0.0371991,-166.566,1.73472e-18,0.0105025
0.234375,-0.00393381,0.000544761,0.0325734,0.0470364,-73.0693,0,0.00547208
0.244141,-0.00147696,0.000458276,0.0401398,0.0555504,1.28678,0,0.0010813
0.253906,0.00113302,0.000388857,0.0470481,0.0607105,57.3752,-4.33681e-19,-0.00247053
0.263672,0.00333385,0.000321943,0.0525547,0.0622113,88.517,-8.67362e-19,-0.00477039
0.273438,0.00509901,0.000278203,0.0560609,0.0596548,100.894,-8.67362e-19,-0.0058258
0.283203,0.00621872,0.000236455,0.0570132,0.0531441,94.621,0,-0.00542923
0.292969,0.00680942,0.00020291,0.0551606,0.0434889,81.2449,0,-0.00379613
0.302734,0.00677612,0.000188584,0.050447,0.0322776,65.9584,-4.33681e-19,-0.000975241
0.3125,0.00637351,0.000171021,0.0431937,0.021112,60.6744,-4.33681e-19,0.00270432
0.322266,0.00575631,0.00015835,0.0339608,0.0112636,69.5928,-8.67362e-19,0.00707996
0.332031,0.00531066,0.000164927,0.0235941,0.00403752,100.383,0,0.0117285
0.341797,0.00532917,0.000188921,0.0130216,0.000360967,152.122,-3.46945e-18,0.0163841
0.351562,0.0063141,0.000364131,0.00323584,-0.000352808,223.882,0,0.0206622
0.361328,0.0086169,0.0012336,-0.00491192,6.92578e-05,307.759,-3.46945e-18,0.0243128
0.371094,0.0125534,0.00365938,-0.0107705,4.88525e-05,395.806,0,0.0270174
0.380859,0.018227,0.00778399,-0.0140147,-0.000111504,475.026,3.46945e-18,0.0286565
0.390625,0.025559,0.0127188,-0.0146309,-0.000386294,533.979,-6.93889e-18,0.0291478
0.400391,0.0341281,0.0183595,-0.012943,-0.000715723,560.626,-6.93889e-18,0.0285851
0.410156,0.0432469,0.0247032,-0.00953477,-0.000797314,546.914,0,0.0271321
0.419922,0.0520371,0.0308596,-0.00516555,-0.000690996,487.12,-3.46945e-18,0.0251365
0.429687,0.0595048,0.0368246,-0.000645145,-0.000341924,381.496,0,0.0229327
0.439453,0.0646443,0.0423273,0.00325758,0.000449473,234.41,-3.46945e-18,0.020958
0.449219,0.0667195,0.0464037,0.00597083,0.00146858,55.8668,0,0.0195997
0.458984,0.0652154,0.0490879,0.00714156,0.00226816,-140.73,-3.46945e-18,0.0191748
0.46875,0.060033,0.050298,0.00670832,0.00235266,-337.233,3.46945e-18,0.0197486
0.478516,0.0514144,0.0496739,0.00487084,0.0016625,-518.036,6.93889e-18,0.0213247
0.488281,0.0400235,0.0472034,0.00212597,0.000731631,-664.494,0,0.0235612
0.498047,0.0266282,0.0428634,-0.00087644,-0.000176777,-674.102,6.93889e-18,0.0260532
0.507812,0.0123896,0.0370011,-0.00333469,-0.000867744,-674.102,0,0.028182
0.517578,-0.00152213,0.0300253,-0.00447278,-0.00122937,-674.102,6.93889e-18,0.0294538
0.527344,-0.0137543,0.0225397,-0.00356268,-0.00100708,-674.102,0,0.0293315
0.537109,-0.0232745,0.0151106,-0.000110334,0.000650449,-594.026,6.93889e-18,0.0275311
0.546875,-0.0274794,0.00844137,0.00613361,0.00495494,-437.647,3.46945e-18,0.0238926
0.556641,-0.0274794,0.0032181,0.0150488,0.0125772,-265.507,6.93889e-18,0.018594
0.566406,-0.0274794,0.000193638,0.0261805,0.0226493,-95.2808,1.73472e-18,0.0119838
0.576172,-0.0242823,-0.000427778,0.0387016,0.033832,54.0457,0,0.0046898
0.585937,-0.0167972,8.60156e-05,0.0515239,0.0444591,168.749,-2.1684e-18,-0.00257646
0.595703,-0.00820188,0.000217705,0.0633594,0.0530747,238.315,-1.73472e-18,-0.00899343
0.605469,0.000226379,8.69092e-05,0.0728945,0.0594375,260.271,1.73472e-18,-0.0138408
0.615234,0.00722671,5.06689e-05,0.0789125,0.0621086,237.435,0,-0.0164945
0.625,0.0118558,-4.53516e-05,0.0804844,0.0603083,180.359,-3.46945e-18,-0.0165954
0.634766,0.0135134,-7.28613e-05,0.0770765,0.0550389,103.381,-1.73472e-18,-0.014019
0.644531,0.012116,-0.000164033,0.0686805,0.0460559,25.085,0,-0.00896392
0.654297,0.00801519,-5.36719e-05,0.0558287,0.0351408,-36.3677,-2.1684e-19,-0.00186091
0.664062,0.00204063,5.63525e-05,0.0395899,0.0238615,-63.8988,8.67362e-19,0.00660894
0.673828,-0.00469909,9.76904e-05,0.0214467,0.0136041,-45.8811,0,0.0156532
0.683594,-0.0108704,0.000120747,0.0031605,0.00571443,23.6732,0,0.0243979
0.693359,-0.0151572,0.00026061,-0.013459,0.00102277,142.005,-6.93889e-18,0.0320392
0.703125,-0.0163483,0.000438662,-0.0267543,-0.000296514,299.378,0,0.0378638
0.712891,-0.013595,0.000938042,-0.0334526,0.000237246,477.925,0,0.0413893
0.722656,-0.00642989,0.00273987,-0.0334526,0.000666489,655.547,0,0.0423554
0.732422,0.00502696,0.00635265,-0.0334526,0.00056313,674.102,-6.93889e-18,0.040807
0.742187,0.0201283,0.0112302,-0.0300671,0.00053603,674.102,0,0.0370374
0.751953,0.037628,0.0167895,-0.0197125,0.000607603,674.102,0,0.0316171
0.761719,0.0559003,0.0230276,-0.00742382,0.00054312,674.102,-6.93889e-18,0.0252881
0.771484,0.0730124,0.0295762,0.00492852,0.000461147,674.102,-3.46945e-18,0.0189302
0.78125,0.0762923,0.035681,0.0155172,0.00043853,515.32,-6.93889e-18,0.0134195
0.791016,0.0762923,0.0411991,0.0227942,0.000301099,224.348,-3.46945e-18,0.00955631
0.800781,0.0762923,0.0460669,0.025722,0.000276211,-106.993,1.73472e-18,0.00792014
0.810547,0.0762923,0.0491828,0.0239091,0.000183516,-447.307,1.73472e-18,0.0088064
0.820313,0.0762923,0.0507793,0.0176862,0.000165454,-674.102,6.93889e-18,0.0121341
0.830078,0.0671268,0.0508615,0.00806116,0.00014376,-674.102,1.04083e-17,0.0174531
0.839844,0.0454972,0.0486772,-0.00339394,0.000154395,-674.102,3.46945e-18,0.0239539
0.849609,0.0214027,0.0443742,-0.0147516,0.000161353,-674.102,1.38778e-17,0.0305796
0.859375,-0.00266811,0.0381907,-0.0239703,0.000176689,-674.102,1.38778e-17,0.0361409
0.869141,-0.0241838,0.0306485,-0.0291735,0.000280195,-674.102,-6.93889e-18,0.0395021
0.878906,-0.0274794,0.0225629,-0.0288997,0.00076812,-674.102,0,0.0397389
0.888672,-0.0274794,0.0146244,-0.0223239,0.00215505,-504.4,0,0.0363106
0.898438,-0.0274794,0.00765601,-0.0093947,0.00557152,-178.871,3.46945e-18,0.0291558
0.908203,-0.0274794,0.00225375,0.009104,0.0120798,130.976,-3.46945e-18,0.0187525
0.917969,-0.0274794,-0.000924829,0.0316039,0.0214989,388.398,-8.67362e-19,0.006075
0.927734,-0.0203448,-0.0015829,0.0558892,0.0324348,563.298,-1.04083e-17,-0.00749933
0.9375,-0.00149533,-0.000385093,0.0793324,0.0430068,636.702,3.46945e-18,-0.0203712
0.947266,0.016998,0.000996826,0.0933169,0.0519907,603.081,-6.93889e-18,-0.0309165
0.957031,0.0324549,0.00146525,0.0933169,0.058523,471.771,0,-0.0377161
0.966797,0.0426094,0.0017291,0.0933169,0.0619005,265.713,6.93889e-18,-0.0397431
0.976562,0.0459585,0.00219751,0.0933169,0.0613587,19.0562,0,-0.0365206
0.986328,0.0419606,0.00225973,0.0933169,0.0562522,-227.481,0,-0.02819
0.996094,0.0311528,0.00207193,0.0798765,0.0479286,-431.693,0,-0.0155139
1.00586,0.0150798,0.00194348,0.0516259,0.0374424,-555.94,-5.20417e-18,0.000215646
1.01562,-0.00387399,0.00151683,0.0197077,0.0257741,-572.311,0,0.0173251
1.02539,-0.0228072,0.0011352,-0.0124615,0.0153349,-467.193,0,0.033967
1.03516,-0.0274794,0.000684917,-0.0334526,0.00676863,-243.69,6.93889e-18,0.048339
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,77.6868,0,0.0589061
1.05469,-0.0274794,6.23291e-05,-0.0334526,-0.000636606,460.991,0,0.0645823
1.06445,-0.0274794,0.000248408,-0.0334526,-0.000599854,674.102,0,0.064866
1.07422,-0.0271808,0.00149682,-0.0334526,-0.000130679,674.102,6.93889e-18,0.0598996
1.08398,-0.00289064,0.00427733,-0.0334526,-0.000527622,674.102,-1.38778e-17,0.050461
1.09375,0.0270175,0.00880679,-0.0289606,-0.000884062,674.102,6.93889e-18,0.0378734
1.10352,0.059311,0.0143103,-0.000872929,-0.000505107,674.102,3.46945e-18,0.0238561
1.11328,0.0762923,0.0201533,0.0267551,0.000325195,674.102,-3.46945e-18,0.0103191
1.12305,0.0762923,0.0263514,0.0499647,0.000898579,674.102,-8.67362e-18,-0.000865889
1.13281,0.0762923,0.0327259,0.0653547,0.00122051,474.72,1.73472e-18,-0.00810424
1.14258,0.0762923,0.0384237,0.0705664,0.00111372,-123.22,0,-0.01029
1.15234,0.0762923,0.0431896,0.0646436,0.000576094,-674.102,-8.67362e-19,-0.0069729
1.16211,0.0762923,0.0469897,0.0482091,-0.000189463,-674.102,6.93889e-18,0.00155109
1.17188,0.0762923,0.0488698,0.0234337,-0.00087293,-674.102,2.77556e-17,0.0142345
1.18164,0.0441259,0.0489338,-0.0062099,-0.00140962,-674.102,6.93889e-18,0.0293737
1.19141,0.00213256,0.0477886,-0.0334526,-0.00156987,-674.102,0,0.0447951
1.20117,-0.0274794,0.0445239,-0.0334526,-0.0014387,-674.102,2.08167e-17,0.05812
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,2.77556e-17,0.0670756
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-674.102,1.38778e-17,0.0698183
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-465.804,0,0.0652196
1.24023,-0.0274794,0.0185807,-0.0334526,0.0024871,185.869,0,0.0530777
1.25,-0.0274794,0.0117635,-0.0197557,0.00577607,674.102,0,0.034213
1.25977,-0.0274794,0.00609529,0.02446,0.0115677,674.102,0,0.0104305
1.26953,-0.0238183,0.00210647,0.0730441,0.0201895,674.102,-1.04083e-17,-0.0156595
1.2793,0.017417,0.000131938,0.0933169,0.0306955,674.102,0,-0.040944
1.28906,0.056308,0.000237305,0.0933169,0.0412534,674.102,0,-0.0621983
1.29883,0.0762923,0.0011838,0.0933169,0.050378,674.102,-1.38778e-17,-0.0765153
1.30859,0.0762923,0.00141497,0.0933169,0.05709,450.813,0,-0.0817143
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,-175.572,0,-0.0766692
1.32812,0.0762923,0.000890039,0.0933169,0.060707,-674.102,6.93889e-18,-0.061509
1.33789,0.0683821,0.00109733,0.0933169,0.0567038,-674.102,6.93889e-18,-0.0376541
1.34766,0.0291446,0.00100465,0.0648757,0.0488681,-674.102,3.46945e-18,-0.0076806
1.35742,-0.0160855,0.000907427,0.00285094,0.0386965,-674.102,1.04083e-17,0.0249764
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,-674.102,2.08167e-17,0.056444
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,-674.102,0,0.0829032
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-291.244,0,0.101087
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,552.138,0,0.108721
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,674.102,-1.38778e-17,0.104839
1.41602,-0.0274794,0.00104064,-0.0334526,-0.00116593,674.102,-1.38778e-17,0.0899448
1.42578,-0.0274794,0.00242936,-0.0334526,0.000113906,674.102,0,0.0659808
1.43555,0.0362416,0.00509402,-0.0334526,0.000954419,674.102,-2.77556e-17,0.0361116
1.44531,0.0762923,0.00935684,0.0229156,0.00103497,674.102,0,0.00434513
1.45508,0.0762923,0.0147441,0.0823775,0.00067021,674.102,0,-0.0249656
1.46484,0.0762923,0.0206876,0.0933169,0.000913433,674.102,-1.38778e-17,-0.0476801
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,674.102,0,-0.0604192
1.48437,0.0762923,0.0328904,0.0933169,0.000743042,-286.032,0,-0.0610359
1.49414,0.0762923,0.0389125,0.0933169,0.000539473,-674.102,6.93889e-18,-0.0489454
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,-674.102,1.38778e-17,-0.0252694
1.51367,0.0762923,0.0474363,0.0450472,0.000106187,-674.102,2.08167e-17,0.00723399
1.52344,0.0494014,0.0494842,-0.0262251,-1.71387e-06,-674.102,2.77556e-17,0.0444549
1.5332,-0.0274794,0.0494853,-0.0334526,-0.000121729,-674.102,1.38778e-17,0.0814052
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,0,0.112832
1.55273,-0.0274794,0.0443486,-0.0334526,-0.000419531,-674.102,0,0.1339
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-674.102,0,0.140856
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-283.459,0,0.131592
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,674.102,0,0.106025
1.5918,-0.0274794,0.0192269,-0.0334526,0.000996255,674.102,-1.38778e-17,0.0662285
1.60156,-0.0274794,0.0125494,0.00752081,0.00345693,674.102,0,0.0162924
1.61133,-0.0214519,0.00690164,0.0933169,0.00843536,674.102,-2.77556e-17,-0.038101
1.62109,0.0711283,0.00255563,0.0933169,0.0163028,674.102,-4.16334e-17,-0.0903323
1.63086,0.0762923,0.00010834,0.0933169,0.026552,674.102,0,-0.133665
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,0,-0.16213
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,577.155,2.77556e-17,-0.171349
1.66016,0.0762923,0.000158188,0.0933169,0.0555614,-674.102,0,-0.159203
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,-674.102,0,-0.126219
1.67969,0.0762923,-0.00151348,0.0933169,0.0610733,-674.102,2.77556e-17,-0.0756358
1.68945,0.0410611,-0.00190825,0.0880188,0.0581548,-674.102,6.93889e-17,-0.0131
1.69922,-0.0274794,-0.00190075,-0.0334526,0.0516382,-674.102,0,0.0539631
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,4.16334e-17,0.117252
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,-674.102,0,0.168641
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-674.102,0,0.201263
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,674.102,0,0.210457
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,674.102,2.77556e-17,0.194471
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,-5.55112e-17,0.154805
1.76758,-0.0274794,0.00140827,-0.0334526,-0.00234694,674.102,2.77556e-17,0.0961372
1.77734,0.0162579,0.00281213,-0.0320438,-0.00103462,674.102,-1.38778e-17,0.0258253
1.78711,0.0762923,0.00549221,0.0933169,0.000795762,674.102,-8.32667e-17,-0.0469615
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,674.102,-1.38778e-17,-0.112385
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,-2.77556e-17,-0.161211
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,674.102,0,-0.186059
1.82617,0.0762923,0.0263677,0.0933169,0.00123513,-565.219,0,-0.182456
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,-674.102,-2.77556e-17,-0.149552
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,-674.102,1.38778e-17,-0.0903938
1.85547,0.0762923,0.0423978,0.0923216,-0.000601113,-674.102,6.93889e-17,-0.011702
1.86523,0.0671381,0.0459164,-0.0334526,-0.000888076,-674.102,1.38778e-17,0.0768462
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,5.55112e-17,0.163753
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,2.77556e-17,0.237128
1.89453,-0.0274794,0.0473992,-0.0334526,-0.000258779,-674.102,0,0.286234
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-674.102,0,0.302966
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,566.562,0,0.283047
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,-2.77556e-17,0.226798
1.93359,-0.0274794,0.0275503,-0.0334526,0.00140178,674.102,0,0.139328
1.94336,-0.0274794,0.0204932,-0.0334526,0.00220242,674.102,-2.77556e-17,0.0301217
1.95312,0.021389,0.0136792,0.0933169,0.00400931,674.102,-8.32667e-17,-0.0879819
1.96289,0.0762923,0.00748097,0.0933169,0.00778301,674.102,-2.77556e-17,-0.200297
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,-1.11022e-16,-0.292121
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,0,-0.350666
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,672.961,0,-0.366825
2.00195,0.0762923,0.000211289,0.0933169,0.0449865,-674.102,0,-0.336558
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,-674.102,5.55112e-17,-0.26166
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,-674.102,-2.77556e-17,-0.149811
2.03125,0.0762923,0.00187595,0.0933169,0.0610966,-674.102,8.32667e-17,-0.0138427
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,-674.102,-5.55112e-17,0.129709
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,0,0.262613
2.06055,-0.0274794,0.00141267,-0.0334526,0.0449806,-674.102,5.55112e-17,0.367263
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-674.102,5.55112e-17,0.429029
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,674.102,0,0.438314
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,674.102,-5.55112e-17,0.392041


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_a_DS_2.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-194.3283048905131, LMmax=194.3283048905131,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.250049,0.640634,0.000109149,0.0161215,-0.00165885,-1.73472e-18,0.00618264
0.00976562,5.00477,5.38848,0.00188586,0.0104938,-0.0308264,-8.67362e-19,0.110608
0.0195312,9.75949,9.62437,0.00366258,0.00897049,-0.0599939,0,0.215033
0.0292969,12.4344,11.9862,-0.0056589,0.00592391,0.00581669,0,-0.179102
0.0390625,15.1094,16.6163,-0.0149804,0.0131595,0.0716273,0,-0.573237
0.0488281,19.4004,19.5375,0.0151928,0.0261921,-0.197985,-2.22045e-16,0.833253
0.0585938,23.6915,23.5026,0.0453661,0.0110439,-0.467597,-4.44089e-16,2.23974
0.0683594,24.9542,25.3508,0.105541,0.0412558,-1.8616,6.66134e-16,5.86744
0.078125,26.2169,26.4609,0.165715,0.00829347,-3.25561,1.77636e-15,9.49513
0.0878906,27.5726,27.4775,0.0250373,0.00710869,-6.02727,8.88178e-16,13.3096
0.0976562,28.9284,29.217,-0.115641,0.0395209,-8.79894,0,17.1241
0.107422,31.965,33.1685,0.126465,0.0325392,-12.8236,-3.55271e-15,20.3998
0.117187,35.0017,38.0369,0.36857,0.0187873,-16.8482,-7.10543e-15,23.6754
0.126953,37.1032,39.8385,0.0963443,0.0126941,-21.6004,3.55271e-15,25.2462
0.136719,39.2046,41.7015,-0.175882,0.11247,-26.3525,1.42109e-14,26.8169
0.146484,38.6065,42.5962,-0.299736,0.105488,-31.7682,7.10543e-15,28.7534
0.15625,38.0083,42.6046,-0.423591,0.254897,-37.1838,0,30.69
0.166016,38.0202,42.4597,3.59483,0.687808,-43.7277,0,34.0505
0.175781,38.032,41.1612,7.61324,3.4552,-50.2715,0,37.4109
0.185547,35.2184,39.4467,15.1007,11.6416,-57.5899,1.42109e-14,39.0509
0.195312,32.4049,37.0589,22.5881,22.1209,-64.9084,2.84217e-14,40.6908
0.205078,27.5306,34.1495,30.6852,26.7247,-72.3923,7.10543e-14,40.5565
0.214844,22.6563,31.1371,38.7823,34.1242,-79.8761,1.13687e-13,40.4223
0.224609,19.2989,27.4933,44.7197,42.8895,-87.1569,8.52651e-14,39.8836
0.234375,15.9415,23.6336,50.6571,49.0602,-94.4377,5.68434e-14,39.3449
0.244141,12.1061,19.508,53.8488,53.377,-100.943,-8.07794e-26,36.637
0.253906,8.27079,15.3215,57.0405,54.0499,-107.449,-5.68434e-14,33.929
0.263672,3.70554,11.4209,62.3571,58.0948,-112.68,-5.68434e-14,29.8985
0.273438,-0.859699,6.68313,67.6737,62.4643,-117.911,-5.68434e-14,25.8681
0.283203,-4.43549,2.02103,74.1233,70.949,-121.284,-5.68434e-14,24.1889
0.292969,-8.01128,-2.10277,80.5729,79.053,-124.658,-5.68434e-14,22.5097
0.302734,-11.4166,-6.64475,83.2393,84.1953,-125.419,-5.68434e-14,22.318
0.3125,-14.822,-11.1067,85.9057,87.0007,-126.179,-5.68434e-14,22.1263
0.322266,-17.9771,-15.3579,85.3166,88.167,-123.896,2.84217e-14,21.649
0.332031,-21.1321,-19.0012,84.7274,87.0656,-121.614,1.13687e-13,21.1717
0.341797,-19.3455,-22.3145,82.0842,85.017,-116.549,2.84217e-14,20.1647
0.351562,-17.5588,-23.6572,79.4411,82.7206,-111.484,-5.68434e-14,19.1576
0.361328,-11.2535,-20.0473,73.7251,78.3707,-104.176,-2.84217e-14,16.7958
0.371094,-4.94823,-12.711,68.009,71.9668,-96.8678,0,14.434
0.380859,1.69746,-7.62369,59.1803,65.02,-87.3635,-8.52651e-14,13.2584
0.390625,8.34314,-5.07268,50.3515,58.2502,-77.8592,-1.7053e-13,12.0829
0.400391,13.8892,2.35558,41.3063,51.2796,-66.5708,-1.13687e-13,14.0418
0.410156,19.4354,8.30523,32.2611,42.4246,-55.2824,-5.68434e-14,16.0008
0.419922,24.5383,11.1443,23.1145,34.2262,-43.578,-1.42109e-14,18.9583
0.429687,29.6412,14.5045,13.9679,25.586,-31.8737,2.84217e-14,21.9159
0.439453,35.8015,16.2291,4.42564,15.5524,-20.8175,1.42109e-14,24.1685
0.449219,41.9618,22.7373,-5.11661,6.04459,-9.76128,0,26.4212
0.458984,48.6361,30.2295,-13.0542,-3.71404,0.180264,3.55271e-15,27.4086
0.46875,55.3103,42.1067,-20.9918,-12.4426,10.1218,7.10543e-15,28.396
0.478516,61.114,50.8427,-29.6515,-20.7394,18.3115,1.06581e-14,27.956
0.488281,66.9177,56.0276,-38.3112,-29.6137,26.5012,1.42109e-14,27.516
0.498047,69.9186,61.0928,-45.8135,-37.806,32.1112,2.13163e-14,26.2372
0.507812,72.9195,63.9091,-53.3158,-45.1395,37.7212,2.84217e-14,24.9583
0.517578,71.5647,64.4401,-53.9254,-50.9186,40.2537,-1.42109e-14,24.6328
0.527344,70.2099,63.6587,-54.5349,-55.48,42.7861,-5.68434e-14,24.3073
0.537109,65.0853,62.7445,-49.9218,-56.0849,42.08,-2.84217e-14,24.2899
0.546875,59.9606,59.4368,-45.3087,-50.9452,41.3739,0,24.2725
0.556641,53.1212,56.911,-39.4329,-46.0821,37.7133,-2.84217e-14,22.2389
0.566406,46.2817,52.4578,-33.557,-44.5726,34.0527,-5.68434e-14,20.2053
0.576172,37.831,47.0032,-27.6846,-40.5854,28.2994,-3.55271e-14,16.627
0.585937,29.3803,40.6756,-21.8122,-32.7224,22.5461,-1.42109e-14,13.0486
0.595703,19.5007,33.8047,-15.0621,-28.4303,15.2703,-8.88178e-15,7.96475
0.605469,9.62112,25.7732,-8.31201,-25.7041,7.99449,-3.55271e-15,2.88091
0.615234,0.372567,15.6107,-0.263567,-21.8313,-0.302937,-3.55271e-15,-2.57737
0.625,-8.87599,6.57108,7.78488,-16.5427,-8.60037,-3.55271e-15,-8.03566
0.634766,-18.2408,-1.69379,16.9689,-5.25366,-16.5289,-1.59872e-14,-11.2566
0.644531,-27.6057,-11.6246,26.153,6.05123,-24.4575,-2.84217e-14,-14.4775
0.654297,-38.1816,-20.5175,35.1024,19.0228,-30.6088,0,-16.0412
0.664062,-48.7575,-29.0386,44.0518,28.917,-36.7601,2.84217e-14,-17.605
0.673828,-55.8444,-38.2227,48.8436,37.1455,-40.6106,1.42109e-14,-18.7594
0.683594,-62.9314,-44.7635,53.6354,42.292,-44.461,0,-19.9139
0.693359,-63.2872,-51.121,54.6355,43.8362,-45.8376,-1.42109e-14,-21.1397
0.703125,-63.643,-56.8326,55.6356,46.2645,-47.2143,-2.84217e-14,-22.3655
0.712891,-59.5784,-58.1708,54.0154,48.1483,-45.7949,-5.68434e-14,-23.3772
0.722656,-55.5137,-53.0771,52.3952,49.5107,-44.3755,-8.52651e-14,-24.3889
0.732422,-50.0016,-46.7375,46.4737,48.8027,-40.2245,-2.84217e-14,-23.5738
0.742187,-44.4896,-44.6995,40.5522,49.1263,-36.0734,2.84217e-14,-22.7586
0.751953,-37.7719,-40.7646,31.9886,45.9017,-29.9478,1.42109e-14,-18.3797
0.761719,-31.0542,-32.4631,23.425,43.3282,-23.8221,0,-14.0007
0.771484,-23.3234,-27.4158,14.5192,35.7015,-16.5106,-3.55271e-15,-7.1359
0.78125,-15.5927,-25.1646,5.61338,29.0376,-9.19911,-7.10543e-15,-0.271078
0.791016,-7.47058,-20.5724,-3.29529,22.2696,-1.45336,1.00974e-26,5.21786
0.800781,0.651487,-14.7828,-12.204,12.6892,6.2924,7.10543e-15,10.7068
0.810547,10.1202,-6.25135,-21.9777,3.74328,13.6611,3.55271e-15,14.3167
0.820312,19.589,7.75976,-31.7514,-5.464,21.0297,0,17.9266
0.830078,29.4194,19.5215,-41.8907,-13.2092,27.334,1.42109e-14,20.4313
0.839844,39.2498,30.9354,-52.03,-21.7968,33.6383,2.84217e-14,22.936
0.849609,45.817,38.61,-58.4194,-30.2088,38.1054,4.03897e-26,23.4467
0.859375,52.3841,44.3768,-64.8088,-38.7051,42.5724,-2.84217e-14,23.9575
0.869141,55.081,46.9485,-64.2923,-45.6193,44.415,-1.42109e-14,23.7746
0.878906,57.7779,47.4673,-63.7759,-50.427,46.2575,0,23.5917
0.888672,57.0634,49.4577,-57.7941,-53.7761,45.1258,-1.42109e-14,23.1199
0.898437,56.349,49.0244,-51.8124,-52.7955,43.9941,-2.84217e-14,22.6482
0.908203,51.2698,49.8825,-44.8372,-47.9218,40.1735,-2.84217e-14,20.5184
0.917969,46.1906,48.2329,-37.862,-43.5385,36.3529,-2.84217e-14,18.3886
0.927734,38.6825,45.8672,-30.8835,-41.1087,30.2734,-2.13163e-14,14.2787
0.9375,31.1745,40.7646,-23.905,-36.7492,24.1939,-1.42109e-14,10.1688
0.947266,23.7619,36.6353,-15.3699,-29.5479,16.3032,-8.88178e-15,4.26698
0.957031,16.3493,26.69,-6.83482,-26.3901,8.41241,-3.55271e-15,-1.63485
0.966797,7.93435,18.3965,2.38338,-23.4381,-0.181709,-5.32907e-15,-7.81102
0.976562,-0.480563,10.609,11.6016,-17.8934,-8.77583,-7.10543e-15,-13.9872
0.986328,-10.7027,0.337711,20.9794,-10.8517,-16.5853,-1.06581e-14,-17.9242
0.996094,-20.9248,-8.25313,30.3572,1.42254,-24.3948,-1.42109e-14,-21.8612
1.00586,-30.3577,-17.7753,38.6533,14.9138,-30.3442,-1.42109e-14,-23.0218
1.01562,-39.7906,-25.7418,46.9495,25.7024,-36.2935,-1.42109e-14,-24.1824
1.02539,-45.7864,-34.5627,52.5713,34.287,-39.8426,-2.13163e-14,-24.9575
1.03516,-51.7822,-41.98,58.1932,38.6362,-43.3917,-2.84217e-14,-25.7327
1.04492,-52.7621,-48.5566,60.6624,43.2177,-44.1907,-4.26326e-14,-27.0071
1.05469,-53.742,-53.6819,63.1316,43.8838,-44.9898,-5.68434e-14,-28.2814
1.06445,-49.687,-56.2404,60.6205,44.4577,-42.8392,-2.84217e-14,-28.3955
1.07422,-45.6319,-53.5579,58.1094,47.4157,-40.6886,0,-28.5096
1.08398,-39.5541,-48.5337,50.4826,47.4408,-35.964,-7.10543e-15,-26.5111
1.09375,-33.4763,-43.7511,42.8558,47.7756,-31.2393,-1.42109e-14,-24.5127
1.10352,-27.2686,-40.9091,33.1896,44.0275,-24.7062,-3.55271e-15,-19.4357
1.11328,-21.0609,-36.5257,23.5234,41.1418,-18.1731,7.10543e-15,-14.3588
1.12305,-14.3004,-29.0117,14.2698,34.8892,-10.6285,2.66454e-15,-6.8518
1.13281,-7.53996,-23.914,5.01622,27.6495,-3.08385,-1.77636e-15,0.655177
1.14258,-0.29021,-22.7278,-5.0294,17.9725,4.68597,6.21725e-15,7.83189
1.15234,6.95954,-17.8228,-15.075,10.045,12.4558,1.42109e-14,15.0086
1.16211,15.1611,-8.27095,-26.6903,0.761518,19.744,-7.10543e-15,20.4632
1.17187,23.3626,0.629699,-38.3057,-9.22979,27.0321,-2.84217e-14,25.9178
1.18164,31.621,13.6483,-48.1843,-16.6977,33.0338,1.42109e-14,28.9268
1.19141,39.8794,27.095,-58.063,-26.4206,39.0354,5.68434e-14,31.9358
1.20117,45.6332,35.0427,-63.3029,-33.7406,42.8688,5.68434e-14,32.3498
1.21094,51.387,39.8019,-68.5428,-41.9388,46.7021,5.68434e-14,32.7639
1.2207,53.5095,42.2915,-67.5644,-48.7013,47.6933,4.26326e-14,32.2671
1.23047,55.632,45.6311,-66.5861,-54.1091,48.6845,2.84217e-14,31.7703
1.24023,53.2059,45.4393,-60.417,-56.1229,46.6218,2.84217e-14,31.1952
1.25,50.7798,46.411,-54.248,-55.1074,44.5592,2.84217e-14,30.62
1.25977,43.4092,48.8441,-46.2482,-49.8837,39.6398,7.10543e-15,28.1555
1.26953,36.0386,46.8183,-38.2483,-43.6785,34.7205,-1.42109e-14,25.691
1.2793,26.7949,47.7884,-28.8643,-39.4003,27.2922,-1.42109e-14,20.382
1.28906,17.5512,44.5097,-19.4803,-36.1913,19.8638,-1.42109e-14,15.073
1.29883,9.15978,39.4034,-9.24367,-29.9101,10.7286,-6.66134e-15,8.45845
1.30859,0.76833,31.8689,0.992934,-22.1582,1.59338,8.88178e-16,1.84395
1.31836,-8.5314,24.856,10.3929,-19.2969,-7.82073,7.54952e-15,-4.86981
1.32812,-17.8311,16.2079,19.7929,-16.2554,-17.2348,1.42109e-14,-11.5836
1.33789,-28.4772,6.24886,28.8987,-7.60879,-25.4356,2.01948e-26,-16.7703
1.34766,-39.1233,-2.45053,38.0046,3.53552,-33.6363,-1.42109e-14,-21.9571
1.35742,-47.6146,-11.3021,47.2338,15.3722,-39.6637,-7.10543e-15,-24.4825
1.36719,-56.1059,-20.2371,56.4629,28.017,-45.691,0,-27.008
1.37695,-60.0155,-30.1509,63.5552,36.6975,-49.0064,1.42109e-14,-28.6925
1.38672,-63.9251,-36.7711,70.6475,42.8472,-52.3217,2.84217e-14,-30.3771
1.39648,-62.7304,-45.8875,72.562,46.9437,-52.4185,1.42109e-14,-31.9822
1.40625,-61.5358,-50.3617,74.4764,47.9726,-52.5152,0,-33.5874
1.41602,-56.0439,-52.8208,70.6245,48.5904,-49.3377,0,-33.9067
1.42578,-50.552,-53.6996,66.7725,48.6841,-46.1602,0,-34.2261
1.43555,-42.5357,-50.4189,57.923,50.061,-40.3749,1.42109e-14,-32.2885
1.44531,-34.5193,-43.2928,49.0735,50.1294,-34.5895,2.84217e-14,-30.351
1.45508,-25.2677,-40.0955,37.5594,46.3464,-27.0177,1.06581e-14,-25.2509
1.46484,-16.0162,-38.6142,26.0454,44.0147,-19.4458,-7.10543e-15,-20.1509
1.47461,-7.05077,-32.8225,14.7486,38.3692,-10.7446,-2.66454e-15,-12.4694
1.48437,1.91467,-26.4305,3.45189,31.542,-2.04337,1.77636e-15,-4.78796
1.49414,10.198,-23.2608,-8.81363,22.2859,7.08469,-6.21725e-15,2.99018
1.50391,18.4814,-20.4192,-21.0791,13.0695,16.2127,-1.42109e-14,10.7683
1.51367,27.8147,-12.9471,-34.5482,4.17153,24.7913,-1.42109e-14,16.7488
1.52344,37.148,-3.07423,-48.0173,-4.71822,33.3698,-1.42109e-14,22.7293
1.5332,47.21,9.04609,-58.7711,-13.4991,40.4042,-7.10543e-15,26.2904
1.54297,57.272,22.8685,-69.5248,-22.2264,47.4385,0,29.8515
1.55273,64.4538,32.0616,-74.714,-31.3632,52.0748,2.84217e-14,30.4931
1.5625,71.6356,36.5595,-79.9032,-39.9728,56.7111,5.68434e-14,31.1346
1.57227,73.6397,42.2319,-79.1673,-44.9599,58.1477,1.42109e-14,30.3598
1.58203,75.6438,44.5133,-78.4314,-52.6273,59.5844,-2.84217e-14,29.585
1.5918,72.5794,44.4951,-73.1788,-54.8911,57.4189,-1.42109e-14,29.4405
1.60156,69.515,46.2803,-67.9263,-54.9089,55.2534,0,29.296
1.61133,61.21,46.6976,-59.5745,-49.5141,49.585,0,27.6428
1.62109,52.905,47.03,-51.2227,-43.4579,43.9166,0,25.9895
1.63086,41.2309,45.634,-40.7379,-38.7501,35.2294,0,21.1177
1.64062,29.5567,42.2782,-30.2531,-34.8856,26.5422,0,16.2459
1.65039,17.8234,38.0578,-19.452,-31.5162,15.8977,0,10.0368
1.66016,6.0901,30.0598,-8.65085,-24.765,5.25329,0,3.82778
1.66992,-6.17419,23.2352,1.40323,-20.5673,-5.73762,3.55271e-15,-2.52751
1.67969,-18.4385,13.2462,11.4573,-17.9189,-16.7285,7.10543e-15,-8.88279
1.68945,-31.6119,3.89607,22.2961,-12.9936,-26.4995,1.77636e-14,-14.3525
1.69922,-44.7853,-4.59298,33.1348,-2.6479,-36.2704,2.84217e-14,-19.8221
1.70898,-55.5433,-14.6168,45.5915,8.59225,-43.8337,1.42109e-14,-23.3785
1.71875,-66.3013,-22.7124,58.0483,19.6251,-51.397,0,-26.9349
1.72852,-72.2328,-30.3047,67.9864,31.0448,-56.0364,2.84217e-14,-29.3528
1.73828,-78.1642,-38.6075,77.9246,37.9299,-60.6757,5.68434e-14,-31.7707
1.74805,-79.2439,-46.8274,81.6898,41.1632,-61.845,2.84217e-14,-33.6721
1.75781,-80.3235,-49.7032,85.455,44.8698,-63.0143,0,-35.5735
1.76758,-76.5859,-55.0369,83.4702,45.981,-60.8605,-1.42109e-14,-36.1457
1.77734,-72.8483,-54.7678,81.4853,47.1423,-58.7066,-2.84217e-14,-36.7179
1.78711,-65.4931,-51.2728,74.0261,48.1497,-53.8486,0,-34.9159
1.79687,-58.1378,-43.9955,66.5669,48.1293,-48.9906,2.84217e-14,-33.1139
1.80664,-49.7397,-38.0845,55.2211,47.8012,-41.9054,7.10543e-15,-28.0912
1.81641,-41.3417,-35.6405,43.8752,44.1428,-34.8202,-1.42109e-14,-23.0685
1.82617,-32.7051,-30.8952,31.1477,40.2362,-25.9047,-1.06581e-14,-14.7738
1.83594,-24.0686,-25.1786,18.4202,34.6154,-16.9892,-7.10543e-15,-6.4791
1.8457,-14.2152,-17.9227,4.51648,25.6352,-6.98623,-3.55271e-15,2.35412
1.85547,-4.36185,-14.9674,-9.38725,18.2083,3.01679,0,11.1873
1.86523,7.42069,-11.0529,-23.4422,8.87964,13.1052,0,17.481
1.875,19.2032,-0.952465,-37.4971,0.540514,23.1937,0,23.7747
1.88477,32.4082,12.4716,-48.544,-8.9908,32.3922,-1.42109e-14,27.1253
1.89453,45.6132,23.4809,-59.5909,-18.5295,41.5908,-2.84217e-14,30.476
1.9043,57.1431,33.6655,-65.9754,-25.4312,48.7425,-1.42109e-14,31.3324
1.91406,68.6729,41.6777,-72.3598,-34.4035,55.8943,0,32.1888
1.92383,75.0769,45.189,-74.4244,-42.2009,59.8434,0,32.0258
1.93359,81.4809,46.8383,-76.489,-48.0802,63.7925,0,31.8628
1.94336,81.57,49.8492,-73.6255,-51.3785,63.9101,2.84217e-14,32.0005
1.95312,81.6591,49.3727,-70.762,-54.1427,64.0277,5.68434e-14,32.1382
1.96289,75.8278,49.5674,-63.708,-50.7286,60.1909,4.26326e-14,30.9559
1.97266,69.9965,50.5515,-56.654,-46.3531,56.354,2.84217e-14,29.7736
1.98242,60.8559,48.782,-48.754,-40.6833,48.983,-1.42109e-14,26.0447
1.99219,51.7153,44.8497,-40.8539,-36.2852,41.612,-5.68434e-14,22.3159
2.00195,41.5793,39.0962,-33.1465,-33.9337,31.944,-2.84217e-14,17.0056
2.01172,31.4433,34.3366,-25.4391,-28.7939,22.276,0,11.6953
2.02148,19.594,25.1068,-16.5381,-23.9711,12.0122,-8.88178e-16,5.37649
2.03125,7.74477,14.2969,-7.63707,-18.6768,1.74834,-1.77636e-15,-0.942287
2.04102,-4.65622,6.61562,3.932,-15.9269,-7.79438,-4.44089e-15,-7.30564
2.05078,-17.0572,-3.81239,15.5011,-8.05973,-17.3371,-7.10543e-15,-13.669
2.06055,-26.5461,-12.5189,29.1845,4.72347,-25.2796,-1.77636e-14,-18.262
2.07031,-36.0351,-20.6041,42.868,17.7244,-33.222,-2.84217e-14,-22.8549
2.08008,-42.6322,-29.4897,54.7401,27.1084,-38.7225,4.00678e-26,-26.1801
2.08984,-49.2292,-36.068,66.6121,36.6239,-44.223,2.84217e-14,-29.5052


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_a_DS_3.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-193.73265082717518, LMmax=193.73265082717518,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.209727,0.640634,0.000410036,0.0161215,0.00481002,1.73472e-18,-0.0131296
0.00976562,4.17231,5.38848,0.00700049,0.0104938,0.090132,1.15648e-18,-0.239337
0.0195312,8.13489,9.62437,0.013591,0.00897049,0.175454,5.78241e-19,-0.465544
0.0292969,12.0975,11.9862,0.0201814,0.00592391,0.260776,0,-0.691751
0.0390625,16.2228,16.6163,-0.0352967,0.0131595,0.014519,0,0.332833
0.0488281,20.3482,19.5375,-0.0907748,0.0261921,-0.231738,0,1.35742
0.0585938,24.4736,23.5026,-0.146253,0.0110439,-0.477995,0,2.382
0.0683594,25.3898,25.3508,-0.101472,0.0412558,-2.28547,1.18424e-15,6.09435
0.078125,26.3061,26.4609,-0.0566908,0.00829347,-4.09294,2.36848e-15,9.8067
0.0878906,27.2223,27.4775,-0.0119098,0.00710869,-5.90042,3.55271e-15,13.5191
0.0976562,28.918,29.217,-0.10018,0.0395209,-9.62758,1.18424e-15,16.8302
0.107422,30.6137,33.1685,-0.18845,0.0325392,-13.3547,-1.18424e-15,20.1414
0.117187,32.3093,38.0369,-0.27672,0.0187873,-17.0819,-3.55271e-15,23.4526
0.126953,34.916,39.8385,-0.535569,0.0126941,-22.0657,2.36848e-15,25.2635
0.136719,37.5226,41.7015,-0.794418,0.11247,-27.0495,8.28967e-15,27.0745
0.146484,40.1292,42.5962,-1.05327,0.105488,-32.0333,1.42109e-14,28.8855
0.15625,39.2721,42.6046,2.15369,0.254897,-38.2512,4.73695e-15,31.2978
0.166016,38.4149,42.4597,5.36064,0.687808,-44.4691,-4.73695e-15,33.7102
0.175781,37.5578,41.1612,8.56759,3.4552,-50.6871,-1.42109e-14,36.1225
0.185547,34.2556,39.4467,16.2611,11.6416,-58.0455,1.89478e-14,37.881
0.195312,30.9534,37.0589,23.9546,22.1209,-65.404,5.21065e-14,39.6396
0.205078,27.6512,34.1495,31.6482,26.7247,-72.7625,8.52651e-14,41.3981
0.214844,23.284,31.1371,37.8864,34.1242,-80.1719,7.57912e-14,40.5288
0.224609,18.9168,27.4933,44.1246,42.8895,-87.5813,6.63173e-14,39.6596
0.234375,14.5496,23.6336,50.3628,49.0602,-94.9906,5.68434e-14,38.7903
0.244141,10.9045,19.508,54.6361,53.377,-101.215,3.78956e-14,35.777
0.253906,7.25935,15.3215,58.9094,54.0499,-107.44,1.89478e-14,32.7636
0.263672,3.61424,11.4209,63.1827,58.0948,-113.665,0,29.7503
0.273438,-0.489492,6.68313,68.4629,62.4643,-117.351,-3.78956e-14,27.3434
0.283203,-4.59323,2.02103,73.743,70.949,-121.036,-7.57912e-14,24.9365
0.292969,-8.69696,-2.10277,79.0232,79.053,-124.722,-1.13687e-13,22.5296
0.302734,-12.0137,-6.64475,81.6618,84.1953,-124.535,-9.4739e-14,22.4083
0.3125,-15.3304,-11.1067,84.3003,87.0007,-124.349,-7.57912e-14,22.287
0.322266,-18.6471,-15.3579,86.9389,88.167,-124.162,-5.68434e-14,22.1657
0.332031,-17.4033,-19.0012,84.4191,87.0656,-119.77,-3.78956e-14,21.0789
0.341797,-16.1595,-22.3145,81.8992,85.017,-115.377,-1.89478e-14,19.992
0.351562,-14.9157,-23.6572,79.3794,82.7206,-110.984,0,18.9052
0.361328,-9.39354,-20.0473,72.499,78.3707,-102.942,1.89478e-14,16.9912
0.371094,-3.87135,-12.711,65.6186,71.9668,-94.9004,3.78956e-14,15.0772
0.380859,1.65083,-7.62369,58.7382,65.02,-86.8584,5.68434e-14,13.1632
0.390625,8.01022,-5.07268,49.3202,58.2502,-76.1938,3.78956e-14,14.2276
0.400391,14.3696,2.35558,39.9023,51.2796,-65.5292,1.89478e-14,15.292
0.410156,20.729,8.30523,30.4843,42.4246,-54.8645,0,16.3565
0.419922,25.8858,11.1443,21.7149,34.2262,-43.4092,-2.36848e-15,19.2182
0.429687,31.0426,14.5045,12.9455,25.586,-31.9538,-4.73695e-15,22.0798
0.439453,36.1994,16.2291,4.17609,15.5524,-20.4985,-7.10543e-15,24.9415
0.449219,42.0813,22.7373,-4.62917,6.04459,-10.271,-4.73695e-15,26.2
0.458984,47.9631,30.2295,-13.4344,-3.71404,-0.0435075,-2.36848e-15,27.4585
0.46875,53.845,42.1067,-22.2397,-12.4426,10.184,0,28.7169
0.478516,59.7058,50.8427,-30.3614,-20.7394,17.6018,0,27.7471
0.488281,65.5666,56.0276,-38.483,-29.6137,25.0195,0,26.7774
0.498047,71.4274,61.0928,-46.6047,-37.806,32.4373,0,25.8076
0.507812,71.0717,63.9091,-48.496,-45.1395,35.6106,-9.4739e-15,24.9554
0.517578,70.7159,64.4401,-50.3873,-50.9186,38.7838,-1.89478e-14,24.1033
0.527344,70.3602,63.6587,-52.2786,-55.48,41.9571,-2.84217e-14,23.2512
0.537109,64.0395,62.7445,-47.8528,-56.0849,40.4281,-2.84217e-14,22.9254
0.546875,57.7188,59.4368,-43.427,-50.9452,38.8991,-2.84217e-14,22.5996
0.556641,51.3982,56.911,-39.0011,-46.0821,37.3701,-2.84217e-14,22.2739
0.566406,43.3313,52.4578,-32.8309,-44.5726,32.0693,-1.89478e-14,19.1076
0.576172,35.2644,47.0032,-26.6607,-40.5854,26.7685,-9.4739e-15,15.9412
0.585937,27.1975,40.6756,-20.4904,-32.7224,21.4677,0,12.7749
0.595703,18.2899,33.8047,-13.5363,-28.4303,13.9202,1.4803e-16,7.34743
0.605469,9.38236,25.7732,-6.58226,-25.7041,6.37264,2.96059e-16,1.91996
0.615234,0.474781,15.6107,0.371814,-21.8313,-1.17491,4.44089e-16,-3.50751
0.625,-9.51334,6.57108,8.9554,-16.5427,-8.79809,-2.07242e-15,-7.14517
0.634766,-19.5015,-1.69379,17.539,-5.25366,-16.4213,-4.58892e-15,-10.7828
0.644531,-29.4896,-11.6246,26.1226,6.05123,-24.0444,-7.10543e-15,-14.4205
0.654297,-38.1861,-20.5175,33.826,19.0228,-29.4464,4.73695e-15,-15.8112
0.664062,-46.8826,-29.0386,41.5293,28.917,-34.8484,1.65793e-14,-17.202
0.673828,-55.5792,-38.2227,49.2327,37.1455,-40.2503,2.84217e-14,-18.5927
0.683594,-57.6873,-44.7635,51.6052,42.292,-42.0485,3.31587e-14,-19.8007
0.693359,-59.7954,-51.121,53.9777,43.8362,-43.8468,3.78956e-14,-21.0087
0.703125,-61.9035,-56.8326,56.3502,46.2645,-45.645,4.26326e-14,-22.2168
0.712891,-57.4774,-58.1708,52.2078,48.1483,-43.455,2.84217e-14,-22.5752
0.722656,-53.0512,-53.0771,48.0654,49.5107,-41.265,1.42109e-14,-22.9336
0.732422,-48.6251,-46.7375,43.923,48.8027,-39.0749,0,-23.2921
0.742187,-42.2709,-44.6995,36.3538,49.1263,-33.6065,0,-19.7609
0.751953,-35.9168,-40.7646,28.7845,45.9017,-28.1381,0,-16.2298
0.761719,-29.5626,-32.4631,21.2153,43.3282,-22.6696,0,-12.6986
0.771484,-22.0758,-27.4158,12.767,35.7015,-15.4192,0,-6.41249
0.78125,-14.5889,-25.1646,4.31879,29.0376,-8.16887,0,-0.126343
0.791016,-7.10209,-20.5724,-4.12944,22.2696,-0.918502,0,6.1598
0.800781,1.83734,-14.7828,-13.8498,12.6892,6.43219,-4.73695e-15,10.4472
0.810547,10.7768,-6.25135,-23.5702,3.74328,13.7829,-9.4739e-15,14.7345
0.820312,19.7162,7.75976,-33.2906,-5.464,21.1336,-1.42109e-14,19.0219
0.830078,28.5558,19.5215,-41.5025,-13.2092,26.7262,2.69286e-26,20.1307
0.839844,37.3955,30.9354,-49.7143,-21.7968,32.3189,1.42109e-14,21.2396
0.849609,46.2351,38.61,-57.9261,-30.2088,37.9115,2.84217e-14,22.3484
0.859375,50.1156,44.3768,-58.8227,-38.7051,40.1116,1.89478e-14,22.3568
0.869141,53.9961,46.9485,-59.7194,-45.6193,42.3117,9.4739e-15,22.3652
0.878906,57.8767,47.4673,-60.616,-50.427,44.5118,0,22.3736
0.888672,54.6612,49.4577,-54.9124,-53.7761,42.584,4.73695e-15,21.6504
0.898437,51.4458,49.0244,-49.2089,-52.7955,40.6561,9.4739e-15,20.9272
0.908203,48.2304,49.8825,-43.5053,-47.9218,38.7282,1.42109e-14,20.204
0.917969,41.7595,48.2329,-35.9611,-43.5385,33.0717,7.10543e-15,16.5825
0.927734,35.2885,45.8672,-28.4169,-41.1087,27.4152,-6.73372e-27,12.9611
0.9375,28.8176,40.7646,-20.8726,-36.7492,21.7586,-7.10543e-15,9.33965
0.947266,21.2172,36.6353,-12.7568,-29.5479,13.9848,-4.73695e-15,3.25982
0.957031,13.6168,26.69,-4.64096,-26.3901,6.21092,-2.36848e-15,-2.82001
0.966797,6.01635,18.3965,3.47489,-23.4381,-1.56294,0,-8.89983
0.976562,-3.02398,10.609,12.3223,-17.8934,-9.03642,0,-13.1393
0.986328,-12.0643,0.337711,21.1697,-10.8517,-16.5099,0,-17.3788
0.996094,-21.1046,-8.25313,30.0171,1.42254,-23.9834,0,-21.6183
1.00586,-28.8969,-17.7753,37.9234,14.9138,-28.949,0,-22.8168
1.01562,-36.6891,-25.7418,45.8297,25.7024,-33.9147,0,-24.0153
1.02539,-44.4814,-34.5627,53.736,34.287,-38.8804,0,-25.2138
1.03516,-46.4405,-41.98,56.3028,38.6362,-40.0423,4.73695e-15,-25.7824
1.04492,-48.3996,-48.5566,58.8696,43.2177,-41.2042,9.4739e-15,-26.351
1.05469,-50.3587,-53.6819,61.4363,43.8838,-42.3661,1.42109e-14,-26.9195
1.06445,-45.9754,-56.2404,56.4018,44.4577,-39.5622,9.4739e-15,-26.3978
1.07422,-41.5921,-53.5579,51.3672,47.4157,-36.7583,4.73695e-15,-25.876
1.08398,-37.2088,-48.5337,46.3327,47.4408,-33.9544,0,-25.3542
1.09375,-30.9763,-43.7511,37.7023,47.7756,-28.09,-2.36848e-15,-21.0793
1.10352,-24.7438,-40.9091,29.072,44.0275,-22.2256,-4.73695e-15,-16.8043
1.11328,-18.5113,-36.5257,20.4416,41.1418,-16.3611,-7.10543e-15,-12.5294
1.12305,-12.2407,-29.0117,11.0408,34.8892,-8.95558,-4.73695e-15,-5.18742
1.13281,-5.97006,-23.914,1.64007,27.6495,-1.55005,-2.36848e-15,2.15452
1.14258,0.300568,-22.7278,-7.76071,17.9725,5.85549,0,9.49646
1.15234,8.11525,-17.8228,-17.9946,10.045,13.0099,-7.10543e-15,15.1
1.16211,15.9299,-8.27095,-28.2286,0.761518,20.1643,-1.42109e-14,20.7035
1.17187,23.7446,0.629699,-38.4625,-9.22979,27.3187,-2.13163e-14,26.307
1.18164,31.3022,13.6483,-46.0001,-16.6977,32.3115,-1.89478e-14,27.7332
1.19141,38.8597,27.095,-53.5377,-26.4206,37.3042,-1.65793e-14,29.1594
1.20117,46.4173,35.0427,-61.0753,-33.7406,42.2969,-1.42109e-14,30.5856
1.21094,48.8323,39.8019,-61.6536,-41.9388,43.5608,-4.73695e-15,30.4646
1.2207,51.2474,42.2915,-62.2319,-48.7013,44.8248,4.73695e-15,30.3437
1.23047,53.6624,45.6311,-62.8102,-54.1091,46.0887,1.42109e-14,30.2228
1.24023,48.7474,45.4393,-56.4466,-56.1229,42.9695,1.89478e-14,29.1966
1.25,43.8324,46.411,-50.0831,-55.1074,39.8503,2.36848e-14,28.1705
1.25977,38.9173,48.8441,-43.7196,-49.8837,36.7312,2.84217e-14,27.1444
1.26953,30.4711,46.8183,-34.3092,-43.6785,29.8705,1.65793e-14,22.8566
1.2793,22.0249,47.7884,-24.8988,-39.4003,23.0099,4.73695e-15,18.5688
1.28906,13.5787,44.5097,-15.4884,-36.1913,16.1492,-7.10543e-15,14.281
1.29883,5.10215,39.4034,-6.52826,-29.9101,7.53712,-5.92119e-15,7.53465
1.30859,-3.37437,31.8689,2.43185,-22.1582,-1.07495,-4.73695e-15,0.788293
1.31836,-11.8509,24.856,11.392,-19.2969,-9.68703,-3.55271e-15,-5.95806
1.32812,-20.594,16.2079,20.627,-16.2554,-17.4529,7.10543e-15,-11.3741
1.33789,-29.3372,6.24886,29.862,-7.60879,-25.2188,1.77636e-14,-16.7901
1.34766,-38.0803,-2.45053,39.097,3.53552,-32.9846,2.84217e-14,-22.2061
1.35742,-44.49,-11.3021,47.6106,15.3722,-37.7354,1.42109e-14,-24.4573
1.36719,-50.8996,-20.2371,56.1243,28.017,-42.4862,2.69254e-26,-26.7085
1.37695,-57.3093,-30.1509,64.6379,36.6975,-47.237,-1.42109e-14,-28.9597
1.38672,-57.471,-36.7711,66.6963,42.8472,-47.7499,-1.34627e-26,-29.7898
1.39648,-57.6327,-45.8875,68.7546,46.9437,-48.2628,1.42109e-14,-30.62
1.40625,-57.7945,-50.3617,70.813,47.9726,-48.7758,2.84217e-14,-31.4501
1.41602,-51.6133,-52.8208,64.6279,48.5904,-45.0604,1.42109e-14,-31.0562
1.42578,-45.432,-53.6996,58.4428,48.6841,-41.345,2.69254e-26,-30.6623
1.43555,-39.2508,-50.4189,52.2577,50.061,-37.6297,-1.42109e-14,-30.2684
1.44531,-30.5719,-43.2928,41.8681,50.1294,-30.6957,-9.4739e-15,-25.9531
1.45508,-21.893,-40.0955,31.4784,46.3464,-23.7618,-4.73695e-15,-21.6377
1.46484,-13.214,-38.6142,21.0887,44.0147,-16.8278,0,-17.3223
1.47461,-4.98344,-32.8225,9.70377,38.3692,-8.20745,0,-9.88655
1.48437,3.24716,-26.4305,-1.68116,31.542,0.412935,0,-2.45079
1.49414,11.4777,-23.2608,-13.0661,22.2859,9.03332,0,4.98496
1.50391,20.7212,-20.4192,-24.2095,13.0695,17.3217,0,10.8159
1.51367,29.9647,-12.9471,-35.3528,4.17153,25.6101,0,16.6469
1.52344,39.2082,-3.07423,-46.4962,-4.71822,33.8985,0,22.4778
1.5332,47.8879,9.04609,-54.6726,-13.4991,39.6874,9.4739e-15,24.3353
1.54297,56.5676,22.8685,-62.8491,-22.2264,45.4763,1.89478e-14,26.1928
1.55273,65.2473,32.0616,-71.0255,-31.3632,51.2651,2.84217e-14,28.0503
1.5625,67.5468,36.5595,-72.2239,-39.9728,52.7681,2.84217e-14,28.0113
1.57227,69.8462,42.2319,-73.4222,-44.9599,54.2711,2.84217e-14,27.9723
1.58203,72.1456,44.5133,-74.6206,-52.6273,55.774,2.84217e-14,27.9334
1.5918,66.383,44.4951,-68.2062,-54.8911,52.1834,2.36848e-14,27.2776
1.60156,60.6205,46.2803,-61.7917,-54.9089,48.5928,1.89478e-14,26.6218
1.61133,54.8579,46.6976,-55.3772,-49.5141,45.0022,1.42109e-14,25.966
1.62109,44.3334,47.03,-45.7297,-43.4579,37.1742,2.36848e-15,22.4496
1.63086,33.8089,45.634,-36.0821,-38.7501,29.3462,-9.4739e-15,18.9331
1.64062,23.2844,42.2782,-26.4346,-34.8856,21.5181,-2.13163e-14,15.4167
1.65039,12.1157,38.0578,-16.6265,-31.5162,11.6811,-1.30266e-14,8.95434
1.66016,0.947046,30.0598,-6.81835,-24.765,1.84402,-4.73695e-15,2.49199
1.66992,-10.2216,23.2352,2.98977,-20.5673,-7.99304,3.55271e-15,-3.97035
1.67969,-20.9062,13.2462,14.1994,-17.9189,-17.1049,-7.10543e-15,-9.69211
1.68945,-31.5907,3.89607,25.4091,-12.9936,-26.2167,-1.77636e-14,-15.4139
1.69922,-42.2752,-4.59298,36.6187,-2.6479,-35.3285,-2.84217e-14,-21.1356
1.70898,-51.0528,-14.6168,47.1882,8.59225,-41.351,-1.42109e-14,-23.9147
1.71875,-59.8304,-22.7124,57.7577,19.6251,-47.3736,1.34674e-26,-26.6938
1.72852,-68.608,-30.3047,68.3272,31.0448,-53.3961,1.42109e-14,-29.4729
1.73828,-70.9712,-38.6075,72.2799,37.9299,-55.1284,-2.69286e-26,-30.5059
1.74805,-73.3343,-46.8274,76.2325,41.1632,-56.8607,-1.42109e-14,-31.5389
1.75781,-75.6975,-49.7032,80.1852,44.8698,-58.5929,-2.84217e-14,-32.5719
1.76758,-71.1141,-55.0369,75.64,45.981,-55.9249,-2.36848e-14,-32.2661
1.77734,-66.5308,-54.7678,71.0947,47.1423,-53.2569,-1.89478e-14,-31.9602
1.78711,-61.9475,-51.2728,66.5495,48.1497,-50.5889,-1.42109e-14,-31.6543
1.79687,-54.1814,-43.9955,56.2817,48.1293,-44.1136,-4.73695e-15,-27.3626
1.80664,-46.4154,-38.0845,46.0139,47.8012,-37.6384,4.73695e-15,-23.0709
1.81641,-38.6493,-35.6405,35.7461,44.1428,-31.1631,1.42109e-14,-18.7792
1.82617,-29.5242,-30.8952,23.8329,40.2362,-22.1637,1.0066e-14,-11.0434
1.83594,-20.3992,-25.1786,11.9197,34.6154,-13.1643,5.92119e-15,-3.30763
1.8457,-11.2741,-17.9227,0.00643816,25.6352,-4.16489,1.77636e-15,4.42817
1.85547,0.00272767,-14.9674,-11.2588,18.2083,5.41026,-5.92119e-15,10.417
1.86523,11.2796,-11.0529,-22.524,8.87964,14.9854,-1.36187e-14,16.4058
1.875,22.5564,-0.952465,-33.7892,0.540514,24.5606,-2.13163e-14,22.3946
1.88477,34.3864,12.4716,-43.1183,-8.9908,32.2927,-2.36848e-14,24.4608
1.89453,46.2165,23.4809,-52.4474,-18.5295,40.0248,-2.60532e-14,26.527
1.9043,58.0466,33.6655,-61.7765,-25.4312,47.757,-2.84217e-14,28.5931
1.91406,63.9621,41.6777,-64.9962,-34.4035,51.3784,-1.89478e-14,28.9154
1.92383,69.8777,45.189,-68.2158,-42.2009,54.9998,-9.4739e-15,29.2376
1.93359,75.7933,46.8383,-71.4355,-48.0802,58.6212,0,29.5598
1.94336,72.8469,49.8492,-67.341,-51.3785,57.031,2.84217e-14,29.4891
1.95312,69.9006,49.3727,-63.2465,-54.1427,55.4407,5.68434e-14,29.4184
1.96289,66.9543,49.5674,-59.1519,-50.7286,53.8505,8.52651e-14,29.3477
1.97266,59.0413,50.5515,-52.0655,-46.3531,47.7118,5.68434e-14,26.7569
1.98242,51.1282,48.782,-44.979,-40.6833,41.5731,2.84217e-14,24.166
1.99219,43.2152,44.8497,-37.8925,-36.2852,35.4343,0,21.5752
2.00195,34.0973,39.0962,-29.3803,-33.9337,26.8295,1.18424e-15,15.3124
2.01172,24.9795,34.3366,-20.8681,-28.7939,18.2246,2.36848e-15,9.04952
2.02148,15.8616,25.1068,-12.3559,-23.9711,9.61974,3.55271e-15,2.78669
2.03125,6.52327,14.2969,-1.4131,-18.6768,1.0875,7.10543e-15,-3.41602
2.04102,-2.81507,6.61562,9.52971,-15.9269,-7.44474,1.06581e-14,-9.61874
2.05078,-12.1534,-3.81239,20.4725,-8.05973,-15.977,1.42109e-14,-15.8215
2.06055,-20.8914,-12.5189,31.8421,4.72347,-22.4288,9.4739e-15,-19.321
2.07031,-29.6294,-20.6041,43.2116,17.7244,-28.8806,4.73695e-15,-22.8205
2.08008,-38.3674,-29.4897,54.5812,27.1084,-35.3324,0,-26.32
2.08984,-38.3674,-36.068,54.5812,36.6239,-35.3324,0,-26.32


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_a_DS_4.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-195.10295828305058, LMmax=195.10295828305058,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.193144,0.640634,-0.000522489,0.0161215,0.00352857,0,-0.00719187
0.00976562,4.36078,5.38848,-0.00929036,0.0104938,0.0669346,0,-0.133712
0.0195312,8.52842,9.62437,-0.0180582,0.00897049,0.130341,0,-0.260232
0.0292969,12.6961,11.9862,-0.0268261,0.00592391,0.193747,0,-0.386752
0.0390625,16.8637,16.6163,-0.035594,0.0131595,0.257153,0,-0.513272
0.0488281,19.3138,19.5375,0.167932,0.0261921,-0.829293,-4.44089e-16,1.89479
0.0585938,21.764,23.5026,0.371458,0.0110439,-1.91574,-8.88178e-16,4.30286
0.0683594,24.2141,25.3508,0.574984,0.0412558,-3.00218,-1.33227e-15,6.71092
0.078125,26.6643,26.4609,0.778511,0.00829347,-4.08863,-1.77636e-15,9.11898
0.0878906,27.5933,27.4775,0.382017,0.00710869,-7.53685,-2.22045e-15,12.7114
0.0976562,28.5223,29.217,-0.0144775,0.0395209,-10.9851,-2.66454e-15,16.3038
0.107422,29.4514,33.1685,-0.410972,0.0325392,-14.4333,-3.10862e-15,19.8962
0.117187,30.3804,38.0369,-0.807466,0.0187873,-17.8815,-3.55271e-15,23.4885
0.126953,32.7094,39.8385,-0.0426234,0.0126941,-23.1564,-6.21725e-15,25.2929
0.136719,35.0383,41.7015,0.722219,0.11247,-28.4312,-8.88178e-15,27.0973
0.146484,37.3673,42.5962,1.48706,0.105488,-33.7061,-1.15463e-14,28.9016
0.15625,39.6962,42.6046,2.2519,0.254897,-38.981,-1.42109e-14,30.706
0.166016,37.589,42.4597,7.87043,0.687808,-45.7349,-1.06581e-14,32.8394
0.175781,35.4818,41.1612,13.489,3.4552,-52.4888,-7.10543e-15,34.9727
0.185547,33.3747,39.4467,19.1075,11.6416,-59.2426,-3.55271e-15,37.1061
0.195312,31.2675,37.0589,24.726,22.1209,-65.9965,0,39.2395
0.205078,26.7052,34.1495,31.2751,26.7247,-73.4455,1.42109e-14,39.2049
0.214844,22.143,31.1371,37.8242,34.1242,-80.8944,2.84217e-14,39.1704
0.224609,17.5807,27.4933,44.3733,42.8895,-88.3433,4.26326e-14,39.1358
0.234375,13.0185,23.6336,50.9224,49.0602,-95.7922,5.68434e-14,39.1013
0.244141,9.78287,19.508,55.2767,53.377,-101.469,5.68434e-14,35.9748
0.253906,6.54728,15.3215,59.631,54.0499,-107.145,5.68434e-14,32.8484
0.263672,3.31169,11.4209,63.9853,58.0948,-112.821,5.68434e-14,29.7219
0.273438,0.0760983,6.68313,68.3395,62.4643,-118.497,5.68434e-14,26.5954
0.283203,-3.74526,2.02103,72.3416,70.949,-120.047,2.13163e-14,25.6508
0.292969,-7.56662,-2.10277,76.3437,79.053,-121.596,-1.42109e-14,24.7062
0.302734,-11.388,-6.64475,80.3457,84.1953,-123.145,-4.9738e-14,23.7616
0.3125,-15.2093,-11.1067,84.3478,87.0007,-124.694,-8.52651e-14,22.817
0.322266,-14.5004,-15.3579,83.0116,88.167,-120.896,-4.26326e-14,21.9615
0.332031,-13.7915,-19.0012,81.6754,87.0656,-117.097,-6.05971e-26,21.1061
0.341797,-13.0826,-22.3145,80.3392,85.017,-113.298,4.26326e-14,20.2506
0.351562,-12.3737,-23.6572,79.003,82.7206,-109.5,8.52651e-14,19.3952
0.361328,-6.81619,-20.0473,70.9659,78.3707,-100.992,4.9738e-14,18.077
0.371094,-1.25867,-12.711,62.9287,71.9668,-92.4836,1.42109e-14,16.7587
0.380859,4.29885,-7.62369,54.8916,65.02,-83.9754,-2.13163e-14,15.4405
0.390625,9.85638,-5.07268,46.8545,58.2502,-75.4673,-5.68434e-14,14.1223
0.400391,15.2594,2.35558,38.2279,51.2796,-64.5125,-4.26326e-14,16.2285
0.410156,20.6624,8.30523,29.6013,42.4246,-53.5577,-2.84217e-14,18.3346
0.419922,26.0654,11.1443,20.9747,34.2262,-42.6029,-1.42109e-14,20.4408
0.429687,31.4684,14.5045,12.3481,25.586,-31.6481,0,22.547
0.439453,36.905,16.2291,3.65446,15.5524,-21.3295,-8.88178e-16,24.0547
0.449219,42.3416,22.7373,-5.03918,6.04459,-11.011,-1.77636e-15,25.5625
0.458984,47.7782,30.2295,-13.7328,-3.71404,-0.692428,-2.66454e-15,27.0702
0.46875,53.2148,42.1067,-22.4265,-12.4426,9.62613,-3.55271e-15,28.578
0.478516,57.8339,50.8427,-28.8199,-20.7394,16.0988,-1.33227e-14,27.2242
0.488281,62.4531,56.0276,-35.2133,-29.6137,22.5714,-2.30926e-14,25.8704
0.498047,67.0722,61.0928,-41.6067,-37.806,29.0441,-3.28626e-14,24.5166
0.507812,71.6913,63.9091,-48.0001,-45.1395,35.5167,-4.26326e-14,23.1627
0.517578,67.927,64.4401,-46.5652,-50.9186,36.2074,-2.4869e-14,22.762
0.527344,64.1626,63.6587,-45.1304,-55.48,36.8981,-7.10543e-15,22.3612
0.537109,60.3982,62.7445,-43.6956,-56.0849,37.5889,1.06581e-14,21.9604
0.546875,56.6338,59.4368,-42.2607,-50.9452,38.2796,2.84217e-14,21.5596
0.556641,48.5089,56.911,-36.3544,-46.0821,33.6453,2.13163e-14,19.1921
0.566406,40.3839,52.4578,-30.4481,-44.5726,29.0111,1.42109e-14,16.8246
0.576172,32.2589,47.0032,-24.5418,-40.5854,24.3768,7.10543e-15,14.4571
0.585937,24.134,40.6756,-18.6354,-32.7224,19.7425,0,12.0896
0.595703,15.8475,33.8047,-11.8731,-28.4303,12.5069,-8.88178e-16,7.0293
0.605469,7.56101,25.7732,-5.11069,-25.7041,5.27131,-1.77636e-15,1.96899
0.615234,-0.725466,15.6107,1.65169,-21.8313,-1.9643,-2.66454e-15,-3.09133
0.625,-9.01194,6.57108,8.41407,-16.5427,-9.19992,-3.55271e-15,-8.15164
0.634766,-18.3195,-1.69379,16.5475,-5.25366,-15.3958,-4.44089e-15,-10.3375
0.644531,-27.6271,-11.6246,24.681,6.05123,-21.5918,-5.32907e-15,-12.5234
0.654297,-36.9347,-20.5175,32.8144,19.0228,-27.7877,-6.21725e-15,-14.7093
0.664062,-46.2423,-29.0386,40.9479,28.917,-33.9836,-7.10543e-15,-16.8952
0.673828,-49.2784,-38.2227,44.0444,37.1455,-36.1743,-1.77636e-15,-17.8443
0.683594,-52.3145,-44.7635,47.1409,42.292,-38.3649,3.55271e-15,-18.7935
0.693359,-55.3506,-51.121,50.2374,43.8362,-40.5556,8.88178e-15,-19.7426
0.703125,-58.3867,-56.8326,53.3339,46.2645,-42.7463,1.42109e-14,-20.6918
0.712891,-53.7151,-58.1708,48.2292,48.1483,-40.0618,1.42109e-14,-20.4244
0.722656,-49.0435,-53.0771,43.1245,49.5107,-37.3774,1.42109e-14,-20.157
0.732422,-44.3719,-46.7375,38.0197,48.8027,-34.693,1.42109e-14,-19.8896
0.742187,-39.7004,-44.6995,32.915,49.1263,-32.0085,1.42109e-14,-19.6222
0.751953,-33.2912,-40.7646,25.3518,45.9017,-25.8542,1.06581e-14,-14.5239
0.761719,-26.882,-32.4631,17.7886,43.3282,-19.6998,7.10543e-15,-9.42571
0.771484,-20.4728,-27.4158,10.2255,35.7015,-13.5455,3.55271e-15,-4.32748
0.78125,-14.0637,-25.1646,2.66228,29.0376,-7.39111,0,0.77075
0.791016,-5.75673,-20.5724,-6.04698,22.2696,-0.437392,-3.55271e-15,5.19031
0.800781,2.55018,-14.7828,-14.7562,12.6892,6.51632,-7.10543e-15,9.60987
0.810547,10.8571,-6.25135,-23.4655,3.74328,13.47,-1.06581e-14,14.0294
0.820312,19.164,7.75976,-32.1747,-5.464,20.4237,-1.42109e-14,18.449
0.830078,26.7965,19.5215,-38.4324,-13.2092,25.0189,-1.06581e-14,18.8767
0.839844,34.429,30.9354,-44.6901,-21.7968,29.614,-7.10543e-15,19.3045
0.849609,42.0616,38.61,-50.9477,-30.2088,34.2091,-3.55271e-15,19.7322
0.859375,49.6941,44.3768,-57.2054,-38.7051,38.8042,0,20.16
0.869141,49.4663,46.9485,-54.5112,-45.6193,38.6916,0,20.0168
0.878906,49.2385,47.4673,-51.817,-50.427,38.5791,0,19.8737
0.888672,49.0108,49.4577,-49.1229,-53.7761,38.4665,0,19.7306
0.898437,48.783,49.0244,-46.4287,-52.7955,38.3539,0,19.5875
0.908203,42.7423,49.8825,-39.2179,-47.9218,33.4721,-1.77636e-15,16.7186
0.917969,36.7016,48.2329,-32.0072,-43.5385,28.5902,-3.55271e-15,13.8497
0.927734,30.6609,45.8672,-24.7965,-41.1087,23.7084,-5.32907e-15,10.9808
0.9375,24.6201,40.7646,-17.5857,-36.7492,18.8265,-7.10543e-15,8.11191
0.947266,17.7322,36.6353,-10.1923,-29.5479,11.6961,-3.55271e-15,2.52126
0.957031,10.8442,26.69,-2.79892,-26.3901,4.56567,0,-3.06939
0.966797,3.95619,18.3965,4.59449,-23.4381,-2.56474,3.55271e-15,-8.66004
0.976562,-2.93179,10.609,11.9879,-17.8934,-9.69515,7.10543e-15,-14.2507
0.986328,-10.7979,0.337711,20.239,-10.8517,-15.3535,1.77636e-15,-16.6082
0.996094,-18.664,-8.25313,28.4901,1.42254,-21.0118,-3.55271e-15,-18.9657
1.00586,-26.5301,-17.7753,36.7412,14.9138,-26.6701,-8.88178e-15,-21.3232
1.01562,-34.3963,-25.7418,44.9923,25.7024,-32.3284,-1.42109e-14,-23.6808
1.02539,-37.1103,-34.5627,47.7794,34.287,-33.8005,-1.42109e-14,-23.8366
1.03516,-39.8243,-41.98,50.5665,38.6362,-35.2726,-1.42109e-14,-23.9925
1.04492,-42.5384,-48.5566,53.3537,43.2177,-36.7447,-1.42109e-14,-24.1483
1.05469,-45.2524,-53.6819,56.1408,43.8838,-38.2169,-1.42109e-14,-24.3042
1.06445,-40.6911,-56.2404,50.2467,44.4577,-35.0041,-8.88178e-15,-23.2054
1.07422,-36.1299,-53.5579,44.3527,47.4157,-31.7913,-3.55271e-15,-22.1065
1.08398,-31.5686,-48.5337,38.4586,47.4408,-28.5786,1.77636e-15,-21.0076
1.09375,-27.0073,-43.7511,32.5645,47.7756,-25.3658,7.10543e-15,-19.9088
1.10352,-21.3184,-40.9091,24.0851,44.0275,-19.0324,5.32907e-15,-14.087
1.11328,-15.6295,-36.5257,15.6056,41.1418,-12.6989,3.55271e-15,-8.26518
1.12305,-9.94055,-29.0117,7.1261,34.8892,-6.3654,1.77636e-15,-2.44338
1.13281,-4.25165,-23.914,-1.35338,27.6495,-0.031918,0,3.37842
1.14258,2.53225,-22.7278,-9.9562,17.9725,6.57053,0,8.78352
1.15234,9.31614,-17.8228,-18.559,10.045,13.173,0,14.1886
1.16211,16.1,-8.27095,-27.1618,0.761518,19.7754,0,19.5937
1.17187,22.8839,0.629699,-35.7646,-9.22979,26.3779,0,24.9988
1.18164,28.981,13.6483,-41.4536,-16.6977,30.0734,-3.55271e-15,25.6611
1.19141,35.078,27.095,-47.1425,-26.4206,33.7689,-7.10543e-15,26.3233
1.20117,41.1751,35.0427,-52.8315,-33.7406,37.4644,-1.06581e-14,26.9855
1.21094,47.2721,39.8019,-58.5204,-41.9388,41.1599,-1.42109e-14,27.6477
1.2207,45.1672,42.2915,-55.278,-48.7013,39.8346,-5.32907e-15,27.215
1.23047,43.0623,45.6311,-52.0355,-54.1091,38.5093,3.55271e-15,26.7823
1.24023,40.9574,45.4393,-48.7931,-56.1229,37.1841,1.24345e-14,26.3496
1.25,38.8525,46.411,-45.5507,-55.1074,35.8588,2.13163e-14,25.917
1.25977,31.1886,48.8441,-37.1161,-49.8837,29.924,1.28786e-14,22.6623
1.26953,23.5248,46.8183,-28.6814,-43.6785,23.9893,4.44089e-15,19.4076
1.2793,15.861,47.7884,-20.2468,-39.4003,18.0546,-3.9968e-15,16.153
1.28906,8.19715,44.5097,-11.8122,-36.1913,12.1198,-1.24345e-14,12.8983
1.29883,0.973811,39.4034,-3.56778,-29.9101,4.54922,-1.11022e-14,6.45842
1.30859,-6.24953,31.8689,4.67667,-22.1582,-3.02139,-9.76996e-15,0.0185143
1.31836,-13.4729,24.856,12.9211,-19.2969,-10.592,-8.43769e-15,-6.42139
1.32812,-20.6962,16.2079,21.1656,-16.2554,-18.1626,-7.10543e-15,-12.8613
1.33789,-27.3143,6.24886,29.4151,-7.60879,-23.6114,-8.88178e-15,-16.1468
1.34766,-33.9323,-2.45053,37.6646,3.53552,-29.0602,-1.06581e-14,-19.4322
1.35742,-40.5503,-11.3021,45.9141,15.3722,-34.5091,-1.24345e-14,-22.7177
1.36719,-47.1684,-20.2371,54.1636,28.017,-39.9579,-1.42109e-14,-26.0032
1.37695,-48.2901,-30.1509,56.4863,36.6975,-40.7902,-1.42109e-14,-26.4674
1.38672,-49.4119,-36.7711,58.809,42.8472,-41.6226,-1.42109e-14,-26.9317
1.39648,-50.5336,-45.8875,61.1318,46.9437,-42.4549,-1.42109e-14,-27.396
1.40625,-51.6554,-50.3617,63.4545,47.9726,-43.2873,-1.42109e-14,-27.8602
1.41602,-45.075,-52.8208,56.1801,48.5904,-39.1657,-8.88178e-15,-26.7687
1.42578,-38.4947,-53.6996,48.9058,48.6841,-35.0442,-3.55271e-15,-25.6771
1.43555,-31.9144,-50.4189,41.6314,50.061,-30.9226,1.77636e-15,-24.5855
1.44531,-25.334,-43.2928,34.3571,50.1294,-26.8011,7.10543e-15,-23.4939
1.45508,-17.4475,-40.0955,24.4038,46.3464,-19.415,5.55112e-15,-17.9022
1.46484,-9.56088,-38.6142,14.4506,44.0147,-12.0288,3.9968e-15,-12.3105
1.47461,-1.67431,-32.8225,4.49734,38.3692,-4.64264,2.44249e-15,-6.71876
1.48437,6.21227,-26.4305,-5.4559,31.542,2.74352,8.88178e-16,-1.12704
1.49414,14.3638,-23.2608,-14.7488,22.2859,10.2552,-4.66294e-15,4.31419
1.50391,22.5153,-20.4192,-24.0417,13.0695,17.7669,-1.02141e-14,9.75543
1.51367,30.6669,-12.9471,-33.3346,4.17153,25.2786,-1.57652e-14,15.1967
1.52344,38.8184,-3.07423,-42.6276,-4.71822,32.7903,-2.13163e-14,20.6379
1.5332,45.2081,9.04609,-48.824,-13.4991,36.8803,-1.24345e-14,21.5635
1.54297,51.5978,22.8685,-55.0204,-22.2264,40.9702,-3.55271e-15,22.4892
1.55273,57.9875,32.0616,-61.2168,-31.3632,45.0602,5.32907e-15,23.4148
1.5625,64.3772,36.5595,-67.4132,-39.9728,49.1501,1.42109e-14,24.3405
1.57227,61.6323,42.2319,-64.5761,-44.9599,47.5765,7.10543e-15,24.1792
1.58203,58.8875,44.5133,-61.739,-52.6273,46.0029,1.00974e-26,24.0179
1.5918,56.1426,44.4951,-58.9019,-54.8911,44.4293,-7.10543e-15,23.8566
1.60156,53.3978,46.2803,-56.0648,-54.9089,42.8557,-1.42109e-14,23.6954
1.61133,44.1168,46.6976,-47.4116,-49.5141,36.2191,-8.88178e-15,21.0792
1.62109,34.8358,47.03,-38.7585,-43.4579,29.5826,-3.55271e-15,18.463
1.63086,25.5548,45.634,-30.1053,-38.7501,22.946,1.77636e-15,15.8468
1.64062,16.2737,42.2782,-21.4521,-34.8856,16.3095,7.10543e-15,13.2307
1.65039,7.07096,38.0578,-12.1695,-31.5162,7.79077,-1.00974e-26,7.05755
1.66016,-2.13183,30.0598,-2.88697,-24.765,-0.72795,-7.10543e-15,0.884444
1.66992,-11.3346,23.2352,6.3956,-20.5673,-9.24667,-1.42109e-14,-5.28866
1.67969,-20.5374,13.2462,15.6782,-17.9189,-17.7654,-2.13163e-14,-11.4618
1.68945,-29.1615,3.89607,25.4932,-12.9936,-24.3343,-1.24345e-14,-15.0378
1.69922,-37.7857,-4.59298,35.3083,-2.6479,-30.9032,-3.55271e-15,-18.6139
1.70898,-46.4098,-14.6168,45.1234,8.59225,-37.4721,5.32907e-15,-22.1899
1.71875,-55.0339,-22.7124,54.9384,19.6251,-44.041,1.42109e-14,-25.766
1.72852,-58.3897,-30.3047,58.8941,31.0448,-46.0456,1.06581e-14,-26.264
1.73828,-61.7455,-38.6075,62.8497,37.9299,-48.0501,7.10543e-15,-26.762
1.74805,-65.1013,-46.8274,66.8053,41.1632,-50.0547,3.55271e-15,-27.26
1.75781,-68.4571,-49.7032,70.7609,44.8698,-52.0592,0,-27.758
1.76758,-63.394,-55.0369,64.6455,45.981,-48.817,3.55271e-15,-26.721
1.77734,-58.3308,-54.7678,58.5302,47.1423,-45.5748,7.10543e-15,-25.684
1.78711,-53.2677,-51.2728,52.4148,48.1497,-42.3326,1.06581e-14,-24.647
1.79687,-48.2046,-43.9955,46.2994,48.1293,-39.0904,1.42109e-14,-23.6099
1.80664,-40.1516,-38.0845,36.7189,47.8012,-31.7911,8.88178e-15,-18.1887
1.81641,-32.0986,-35.6405,27.1384,44.1428,-24.4919,3.55271e-15,-12.7675
1.82617,-24.0456,-30.8952,17.5579,40.2362,-17.1927,-1.77636e-15,-7.34632
1.83594,-15.9925,-25.1786,7.97745,34.6154,-9.89346,-7.10543e-15,-1.92512
1.8457,-6.28405,-17.9227,-1.40352,25.6352,-1.48279,-7.10543e-15,3.60452
1.85547,3.42444,-14.9674,-10.7845,18.2083,6.92788,-7.10543e-15,9.13416
1.86523,13.1329,-11.0529,-20.1655,8.87964,15.3385,-7.10543e-15,14.6638
1.875,22.8414,-0.952465,-29.5464,0.540514,23.7492,-7.10543e-15,20.1934
1.88477,31.9139,12.4716,-36.8477,-8.9908,29.4534,-1.24345e-14,21.3361
1.89453,40.9863,23.4809,-44.1489,-18.5295,35.1576,-1.77636e-14,22.4788
1.9043,50.0588,33.6655,-51.4501,-25.4312,40.8617,-2.30926e-14,23.6215
1.91406,59.1312,41.6777,-58.7514,-34.4035,46.5659,-2.84217e-14,24.7642
1.92383,59.4812,45.189,-58.3029,-42.2009,46.9541,-1.77636e-14,25.1034
1.93359,59.8312,46.8383,-57.8544,-48.0802,47.3422,-7.10543e-15,25.4426
1.94336,60.1812,49.8492,-57.4058,-51.3785,47.7303,3.55271e-15,25.7818
1.95312,60.5312,49.3727,-56.9573,-54.1427,48.1184,1.42109e-14,26.121
1.96289,54.1926,49.5674,-50.4315,-50.7286,43.4099,8.88178e-15,24.1825
1.97266,47.854,50.5515,-43.9057,-46.3531,38.7014,3.55271e-15,22.2441
1.98242,41.5153,48.782,-37.3799,-40.6833,33.9929,-1.77636e-15,20.3056
1.99219,35.1767,44.8497,-30.8541,-36.2852,29.2844,-7.10543e-15,18.3672
2.00195,28.3218,39.0962,-22.8399,-33.9337,22.1211,-5.32907e-15,12.3283
2.01172,21.4669,34.3366,-14.8257,-28.7939,14.9578,-3.55271e-15,6.28943
2.02148,14.6121,25.1068,-6.81143,-23.9711,7.79458,-1.77636e-15,0.250563
2.03125,7.75717,14.2969,1.2028,-18.6768,0.631307,0,-5.7883
2.04102,-0.231832,6.61562,10.8825,-15.9269,-5.79173,3.55271e-15,-9.79625
2.05078,-8.22083,-3.81239,20.5622,-8.05973,-12.2148,7.10543e-15,-13.8042
2.06055,-16.2098,-12.5189,30.2419,4.72347,-18.6378,1.06581e-14,-17.8121
2.07031,-24.1988,-20.6041,39.9215,17.7244,-25.0608,1.42109e-14,-21.8201
2.08008,-24.1988,-29.4897,39.9215,27.1084,-25.0608,1.42109e-14,-21.8201
2.08984,-24.1988,-36.068,39.9215,36.6239,-25.0608,1.42109e-14,-21.8201


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_a_DS_5.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-193.90668838749775, LMmax=193.90668838749775,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.0168088,0.640634,-5.41507e-05,0.0161215,-0.00102098,-2.1684e-19,0.00168595
0.00976562,3.59236,5.38848,-0.0116514,0.0104938,-0.22028,-8.89913e-17,0.363216
0.0195312,7.16791,9.62437,-0.0232487,0.00897049,-0.439539,-1.77766e-16,0.724745
0.0292969,10.7435,11.9862,-0.0348459,0.00592391,-0.658799,-2.6654e-16,1.08627
0.0390625,14.319,16.6163,-0.0464432,0.0131595,-0.878058,-3.55315e-16,1.4478
0.0488281,17.8946,19.5375,-0.0580405,0.0261921,-1.09732,-4.44089e-16,1.80933
0.0585938,18.832,23.5026,-0.143844,0.0110439,-3.36828,-1.77636e-15,4.98502
0.0683594,19.7694,25.3508,-0.229647,0.0412558,-5.63924,-3.10862e-15,8.16071
0.078125,20.7069,26.4609,-0.31545,0.00829347,-7.9102,-4.44089e-15,11.3364
0.0878906,21.6443,27.4775,-0.401253,0.00710869,-10.1812,-5.77316e-15,14.5121
0.0976562,22.5817,29.217,-0.487057,0.0395209,-12.4521,-7.10543e-15,17.6878
0.107422,24.9665,33.1685,0.1267,0.0325392,-17.1231,-8.52651e-15,19.8203
0.117187,27.3512,38.0369,0.740456,0.0187873,-21.7941,-9.9476e-15,21.9529
0.126953,29.7359,39.8385,1.35421,0.0126941,-26.4652,-1.13687e-14,24.0855
0.136719,32.1207,41.7015,1.96797,0.11247,-31.1362,-1.27898e-14,26.218
0.146484,34.5054,42.5962,2.58172,0.105488,-35.8072,-1.42109e-14,28.3506
0.15625,33.039,42.6046,7.6371,0.254897,-42.3767,-8.52651e-15,30.4405
0.166016,31.5725,42.4597,12.6925,0.687808,-48.9463,-2.84217e-15,32.5304
0.175781,30.1061,41.1612,17.7479,3.4552,-55.5159,2.84217e-15,34.6204
0.185547,28.6396,39.4467,22.8032,11.6416,-62.0854,8.52651e-15,36.7103
0.195312,27.1732,37.0589,27.8586,22.1209,-68.655,1.42109e-14,38.8002
0.205078,23.4504,34.1495,33.3629,26.7247,-75.719,5.68434e-15,38.0608
0.214844,19.7277,31.1371,38.8671,34.1242,-82.7829,-2.84217e-15,37.3213
0.224609,16.0049,27.4933,44.3713,42.8895,-89.8469,-1.13687e-14,36.5819
0.234375,12.2822,23.6336,49.8756,49.0602,-96.9109,-1.98952e-14,35.8424
0.244141,8.55942,19.508,55.3798,53.377,-103.975,-2.84217e-14,35.103
0.253906,5.41643,15.3215,59.9708,54.0499,-107.694,-1.7053e-14,33.1495
0.263672,2.27343,11.4209,64.5618,58.0948,-111.414,-5.68434e-15,31.196
0.273438,-0.869564,6.68313,69.1527,62.4643,-115.133,5.68434e-15,29.2425
0.283203,-4.01256,2.02103,73.7437,70.949,-118.852,1.7053e-14,27.289
0.292969,-7.15555,-2.10277,78.3347,79.053,-122.572,2.84217e-14,25.3356
0.302734,-7.30308,-6.64475,78.6316,84.1953,-120.344,2.27374e-14,24.2865
0.3125,-7.4506,-11.1067,78.9286,87.0007,-118.116,1.7053e-14,23.2375
0.322266,-7.59812,-15.3579,79.2255,88.167,-115.887,1.13687e-14,22.1885
0.332031,-7.74565,-19.0012,79.5224,87.0656,-113.659,5.68434e-15,21.1395
0.341797,-7.89317,-22.3145,79.8194,85.017,-111.431,0,20.0905
0.351562,-3.9565,-23.6572,72.6627,82.7206,-103.716,-5.68434e-15,19.5843
0.361328,-0.0198356,-20.0473,65.506,78.3707,-96.0002,-1.13687e-14,19.0781
0.371094,3.91683,-12.711,58.3492,71.9668,-88.2845,-1.7053e-14,18.5719
0.380859,7.8535,-7.62369,51.1925,65.02,-80.5689,-2.27374e-14,18.0657
0.390625,11.7902,-5.07268,44.0358,58.2502,-72.8533,-2.84217e-14,17.5596
0.400391,17.0494,2.35558,35.4633,51.2796,-62.2594,-2.27374e-14,19.0677
0.410156,22.3085,8.30523,26.8908,42.4246,-51.6656,-1.7053e-14,20.5758
0.419922,27.5677,11.1443,18.3184,34.2262,-41.0717,-1.13687e-14,22.0839
0.429687,32.8269,14.5045,9.74588,25.586,-30.4779,-5.68434e-15,23.592
0.439453,38.0861,16.2291,1.1734,15.5524,-19.884,0,25.1002
0.449219,42.8411,22.7373,-6.12721,6.04459,-11.3407,2.84217e-15,25.1303
0.458984,47.5962,30.2295,-13.4278,-3.71404,-2.79734,5.68434e-15,25.1605
0.46875,52.3512,42.1067,-20.7284,-12.4426,5.74601,8.52651e-15,25.1907
0.478516,57.1062,50.8427,-28.029,-20.7394,14.2894,1.13687e-14,25.2209
0.488281,61.8612,56.0276,-35.3297,-29.6137,22.8327,1.42109e-14,25.251
0.498047,60.5185,61.0928,-36.629,-37.806,25.2122,1.56319e-14,24.3367
0.507812,59.1758,63.9091,-37.9284,-45.1395,27.5918,1.7053e-14,23.4223
0.517578,57.833,64.4401,-39.2278,-50.9186,29.9713,1.84741e-14,22.508
0.527344,56.4903,63.6587,-40.5272,-55.48,32.3509,1.98952e-14,21.5936
0.537109,55.1476,62.7445,-41.8266,-56.0849,34.7305,2.13163e-14,20.6792
0.546875,48.3567,59.4368,-36.5984,-50.9452,31.0013,1.91847e-14,18.2949
0.556641,41.5658,56.911,-31.3703,-46.0821,27.2722,1.7053e-14,15.9105
0.566406,34.775,52.4578,-26.1422,-44.5726,23.543,1.49214e-14,13.5262
0.576172,27.9841,47.0032,-20.9141,-40.5854,19.8139,1.27898e-14,11.1418
0.585937,21.1933,40.6756,-15.686,-32.7224,16.0847,1.06581e-14,8.75747
0.595703,13.3199,33.8047,-8.58338,-28.4303,9.78327,6.03961e-15,4.8169
0.605469,5.44648,25.7732,-1.48077,-25.7041,3.48182,1.42109e-15,0.876325
0.615234,-2.42692,15.6107,5.62185,-21.8313,-2.81964,-3.19744e-15,-3.06425
0.625,-10.3003,6.57108,12.7245,-16.5427,-9.1211,-7.81597e-15,-7.00482
0.634766,-18.1737,-1.69379,19.8271,-5.25366,-15.4226,-1.24345e-14,-10.9454
0.644531,-24.5369,-11.6246,24.9409,6.05123,-19.5926,-1.27898e-14,-12.3792
0.654297,-30.9002,-20.5175,30.0548,19.0228,-23.7627,-1.3145e-14,-13.813
0.664062,-37.2634,-29.0386,35.1686,28.917,-27.9328,-1.35003e-14,-15.2469
0.673828,-43.6267,-38.2227,40.2825,37.1455,-32.1029,-1.38556e-14,-16.6807
0.683594,-49.9899,-44.7635,45.3963,42.292,-36.273,-1.42109e-14,-18.1145
0.693359,-48.1606,-51.121,42.9122,43.8362,-35.2154,-1.56319e-14,-17.833
0.703125,-46.3312,-56.8326,40.428,46.2645,-34.1578,-1.7053e-14,-17.5515
0.712891,-44.5019,-58.1708,37.9438,48.1483,-33.1002,-1.84741e-14,-17.27
0.722656,-42.6725,-53.0771,35.4597,49.5107,-32.0426,-1.98952e-14,-16.9885
0.732422,-40.8432,-46.7375,32.9755,48.8027,-30.985,-2.13163e-14,-16.707
0.742187,-34.597,-44.6995,26.0582,49.1263,-25.643,-1.75859e-14,-12.9572
0.751953,-28.3508,-40.7646,19.141,45.9017,-20.301,-1.38556e-14,-9.20731
0.761719,-22.1046,-32.4631,12.2237,43.3282,-14.959,-1.01252e-14,-5.45746
0.771484,-15.8584,-27.4158,5.30643,35.7015,-9.61698,-6.39488e-15,-1.70761
0.78125,-9.61217,-25.1646,-1.61084,29.0376,-4.27497,-2.66454e-15,2.04224
0.791016,-2.46339,-20.5724,-9.01094,22.2696,1.41501,3.55271e-15,5.17422
0.800781,4.68538,-14.7828,-16.411,12.6892,7.10499,9.76996e-15,8.30621
0.810547,11.8342,-6.25135,-23.8111,3.74328,12.795,1.59872e-14,11.4382
0.820312,18.9829,7.75976,-31.2112,-5.464,18.4849,2.22045e-14,14.5702
0.830078,26.1317,19.5215,-38.6113,-13.2092,24.1749,2.84217e-14,17.7022
0.839844,29.685,30.9354,-40.4643,-21.7968,26.2498,2.27374e-14,17.737
0.849609,33.2383,38.61,-42.3173,-30.2088,28.3246,1.7053e-14,17.7718
0.859375,36.7916,44.3768,-44.1702,-38.7051,30.3994,1.13687e-14,17.8066
0.869141,40.345,46.9485,-46.0232,-45.6193,32.4743,5.68434e-15,17.8414
0.878906,43.8983,47.4673,-47.8762,-50.427,34.5491,0,17.8762
0.888672,40.1067,49.4577,-42.155,-53.7761,31.4381,2.84217e-15,15.9482
0.898437,36.3152,49.0244,-36.4338,-52.7955,28.3271,5.68434e-15,14.0201
0.908203,32.5236,49.8825,-30.7126,-47.9218,25.2161,8.52651e-15,12.092
0.917969,28.7321,48.2329,-24.9914,-43.5385,22.1051,1.13687e-14,10.1639
0.927734,24.9406,45.8672,-19.2701,-41.1087,18.9941,1.42109e-14,8.23586
0.9375,18.945,40.7646,-12.2164,-36.7492,13.1227,9.59233e-15,3.80462
0.947266,12.9494,36.6353,-5.16256,-29.5479,7.25124,4.9738e-15,-0.626623
0.957031,6.95377,26.69,1.89124,-26.3901,1.37981,3.55271e-16,-5.05787
0.966797,0.958177,18.3965,8.94504,-23.4381,-4.49162,-4.26326e-15,-9.48911
0.976562,-5.03742,10.609,15.9988,-17.8934,-10.363,-8.88178e-15,-13.9204
0.986328,-10.4618,0.337711,21.8423,-10.8517,-14.3454,-7.10543e-15,-15.5991
0.996094,-15.8862,-8.25313,27.6858,1.42254,-18.3277,-5.32907e-15,-17.2778
1.00586,-21.3106,-17.7753,33.5293,14.9138,-22.31,-3.55271e-15,-18.9566
1.01562,-26.735,-25.7418,39.3728,25.7024,-26.2923,-1.77636e-15,-20.6353
1.02539,-32.1594,-34.5627,45.2162,34.287,-30.2747,0,-22.3141
1.03516,-31.5515,-41.98,43.5985,38.6362,-29.4786,-7.10543e-16,-21.6117
1.04492,-30.9437,-48.5566,41.9808,43.2177,-28.6826,-1.42109e-15,-20.9092
1.05469,-30.3359,-53.6819,40.363,43.8838,-27.8865,-2.13163e-15,-20.2068
1.06445,-29.728,-56.2404,38.7453,44.4577,-27.0905,-2.84217e-15,-19.5044
1.07422,-29.1202,-53.5579,37.1275,47.4157,-26.2945,-3.55271e-15,-18.802
1.08398,-24.2463,-48.5337,29.7872,47.4408,-21.4405,-2.84217e-15,-14.999
1.09375,-19.3725,-43.7511,22.4468,47.7756,-16.5866,-2.13163e-15,-11.1961
1.10352,-14.4986,-40.9091,15.1065,44.0275,-11.7326,-1.42109e-15,-7.39314
1.11328,-9.62479,-36.5257,7.76614,41.1418,-6.87866,-7.10543e-16,-3.59021
1.12305,-4.75094,-29.0117,0.425788,34.8892,-2.02471,0,0.212729
1.13281,0.68517,-23.914,-6.59392,27.6495,3.34387,3.55271e-15,4.64517
1.14258,6.12128,-22.7278,-13.6136,17.9725,8.71246,7.10543e-15,9.07762
1.15234,11.5574,-17.8228,-20.6333,10.045,14.081,1.06581e-14,13.5101
1.16211,16.9935,-8.27095,-27.653,0.761518,19.4496,1.42109e-14,17.9425
1.17187,22.4296,0.629699,-34.6727,-9.22979,24.8182,1.77636e-14,22.375
1.18164,25.3,13.6483,-37.3582,-16.6977,26.581,1.91847e-14,22.8236
1.19141,28.1703,27.095,-40.0437,-26.4206,28.3438,2.06057e-14,23.2723
1.20117,31.0407,35.0427,-42.7291,-33.7406,30.1066,2.20268e-14,23.721
1.21094,33.911,39.8019,-45.4146,-41.9388,31.8694,2.34479e-14,24.1697
1.2207,36.7814,42.2915,-48.1001,-48.7013,33.6322,2.4869e-14,24.6184
1.23047,32.2383,45.6311,-42.5485,-54.1091,30.2563,2.27374e-14,22.8536
1.24023,27.6952,45.4393,-36.997,-56.1229,26.8805,2.06057e-14,21.0889
1.25,23.1521,46.411,-31.4455,-55.1074,23.5046,1.84741e-14,19.3241
1.25977,18.6089,48.8441,-25.8939,-49.8837,20.1287,1.63425e-14,17.5594
1.26953,14.0658,46.8183,-20.3424,-43.6785,16.7528,1.42109e-14,15.7946
1.2793,7.98129,47.7884,-12.4719,-39.4003,10.7787,9.59233e-15,10.9251
1.28906,1.89678,44.5097,-4.60147,-36.1913,4.80464,4.9738e-15,6.05559
1.29883,-4.18774,39.4034,3.269,-29.9101,-1.16946,3.55271e-16,1.18609
1.30859,-10.2723,31.8689,11.1395,-22.1582,-7.14355,-4.26326e-15,-3.68341
1.31836,-16.3568,24.856,19.01,-19.2969,-13.1177,-8.88178e-15,-8.55292
1.32812,-20.99,16.2079,25.0028,-16.2554,-17.3251,-1.13687e-14,-11.541
1.33789,-25.6233,6.24886,30.9956,-7.60879,-21.5326,-1.38556e-14,-14.529
1.34766,-30.2565,-2.45053,36.9884,3.53552,-25.7401,-1.63425e-14,-17.5171
1.35742,-34.8898,-11.3021,42.9812,15.3722,-29.9476,-1.88294e-14,-20.5052
1.36719,-39.523,-20.2371,48.9741,28.017,-34.1551,-2.13163e-14,-23.4932
1.37695,-38.643,-30.1509,47.9483,36.6975,-33.5608,-1.91847e-14,-23.1352
1.38672,-37.7631,-36.7711,46.9225,42.8472,-32.9666,-1.7053e-14,-22.7771
1.39648,-36.8831,-45.8875,45.8967,46.9437,-32.3723,-1.49214e-14,-22.4191
1.40625,-36.0031,-50.3617,44.8708,47.9726,-31.778,-1.27898e-14,-22.061
1.41602,-35.1232,-52.8208,43.845,48.5904,-31.1837,-1.06581e-14,-21.703
1.42578,-28.2824,-53.6996,36.0165,48.6841,-25.9645,-8.52651e-15,-18.9645
1.43555,-21.4416,-50.4189,28.1879,50.061,-20.7452,-6.39488e-15,-16.2261
1.44531,-14.6008,-43.2928,20.3594,50.1294,-15.526,-4.26326e-15,-13.4876
1.45508,-7.76001,-40.0955,12.5308,46.3464,-10.3067,-2.13163e-15,-10.7491
1.46484,-0.919219,-38.6142,4.70224,44.0147,-5.08744,0,-8.01068
1.47461,5.72119,-32.8225,-3.02313,38.3692,1.13311,1.42109e-15,-3.49078
1.48437,12.3616,-26.4305,-10.7485,31.542,7.35366,2.84217e-15,1.02912
1.49414,19.002,-23.2608,-18.4739,22.2859,13.5742,4.26326e-15,5.54902
1.50391,25.6424,-20.4192,-26.1993,13.0695,19.7948,5.68434e-15,10.0689
1.51367,32.2828,-12.9471,-33.9246,4.17153,26.0153,7.10543e-15,14.5888
1.52344,35.943,-3.07423,-38.2639,-4.71822,28.717,8.52651e-15,15.7936
1.5332,39.6032,9.04609,-42.6032,-13.4991,31.4186,9.9476e-15,16.9985
1.54297,43.2633,22.8685,-46.9425,-22.2264,34.1202,1.13687e-14,18.2033
1.55273,46.9235,32.0616,-51.2818,-31.3632,36.8218,1.27898e-14,19.4081
1.5625,50.5836,36.5595,-55.6211,-39.9728,39.5235,1.42109e-14,20.6129
1.57227,46.6078,42.2319,-51.595,-44.9599,36.7781,1.56319e-14,19.6911
1.58203,42.6319,44.5133,-47.569,-52.6273,34.0328,1.7053e-14,18.7692
1.5918,38.656,44.4951,-43.5429,-54.8911,31.2875,1.84741e-14,17.8474
1.60156,34.6801,46.2803,-39.5169,-54.9089,28.5421,1.98952e-14,16.9256
1.61133,30.7043,46.6976,-35.4909,-49.5141,25.7968,2.13163e-14,16.0038
1.62109,23.046,47.03,-27.253,-43.4579,19.4735,1.72307e-14,12.1835
1.63086,15.3877,45.634,-19.0152,-38.7501,13.1501,1.3145e-14,8.36321
1.64062,7.72937,42.2782,-10.7773,-34.8856,6.82675,9.05942e-15,4.54293
1.65039,0.071066,38.0578,-2.53946,-31.5162,0.503395,4.9738e-15,0.722659
1.66016,-7.58724,30.0598,5.69838,-24.765,-5.81996,8.88178e-16,-3.09761
1.66992,-14.5247,23.2352,13.0285,-20.5673,-11.505,-7.10543e-16,-6.65602
1.67969,-21.4622,13.2462,20.3586,-17.9189,-17.1901,-2.30926e-15,-10.2144
1.68945,-28.3997,3.89607,27.6887,-12.9936,-22.8751,-3.90799e-15,-13.7728
1.69922,-35.3372,-4.59298,35.0189,-2.6479,-28.5602,-5.50671e-15,-17.3312
1.70898,-42.2747,-14.6168,42.349,8.59225,-34.2453,-7.10543e-15,-20.8897
1.71875,-44.5929,-22.7124,44.5193,19.6251,-35.5606,-1.13687e-14,-20.9819
1.72852,-46.911,-30.3047,46.6897,31.0448,-36.876,-1.56319e-14,-21.0741
1.73828,-49.2291,-38.6075,48.86,37.9299,-38.1913,-1.98952e-14,-21.1663
1.74805,-51.5472,-46.8274,51.0303,41.1632,-39.5066,-2.41585e-14,-21.2585
1.75781,-53.8653,-49.7032,53.2007,44.8698,-40.822,-2.84217e-14,-21.3507
1.76758,-48.6739,-55.0369,47.3429,45.981,-36.9876,-2.55795e-14,-19.4282
1.77734,-43.4824,-54.7678,41.4852,47.1423,-33.1532,-2.27374e-14,-17.5057
1.78711,-38.2909,-51.2728,35.6274,48.1497,-29.3188,-1.98952e-14,-15.5832
1.79687,-33.0995,-43.9955,29.7697,48.1293,-25.4844,-1.7053e-14,-13.6607
1.80664,-27.908,-38.0845,23.9119,47.8012,-21.65,-1.42109e-14,-11.7383
1.81641,-20.7848,-35.6405,16.351,44.1428,-15.2737,-1.20792e-14,-7.27126
1.82617,-13.6615,-30.8952,8.79006,40.2362,-8.89729,-9.9476e-15,-2.80426
1.83594,-6.5383,-25.1786,1.22913,34.6154,-2.52092,-7.81597e-15,1.66274
1.8457,0.584942,-17.9227,-6.33179,25.6352,3.85545,-5.68434e-15,6.12974
1.85547,7.70818,-14.9674,-13.8927,18.2083,10.2318,-3.55271e-15,10.5967
1.86523,14.2101,-11.0529,-19.8412,8.87964,14.9354,-1.42109e-15,12.5973
1.875,20.7121,-0.952465,-25.7897,0.540514,19.639,7.10543e-16,14.5978
1.88477,27.214,12.4716,-31.7383,-8.9908,24.3426,2.84217e-15,16.5983
1.89453,33.716,23.4809,-37.6868,-18.5295,29.0462,4.9738e-15,18.5989
1.9043,40.2179,33.6655,-43.6353,-25.4312,33.7498,7.10543e-15,20.5994
1.91406,40.8183,41.6777,-43.0859,-34.4035,33.8969,7.10543e-15,20.2956
1.92383,41.4187,45.189,-42.5366,-42.2009,34.0441,7.10543e-15,19.9919
1.93359,42.0191,46.8383,-41.9873,-48.0802,34.1912,7.10543e-15,19.6881
1.94336,42.6194,49.8492,-41.4379,-51.3785,34.3383,7.10543e-15,19.3843
1.95312,43.2198,49.3727,-40.8886,-54.1427,34.4854,7.10543e-15,19.0806
1.96289,38.6549,49.5674,-34.9852,-50.7286,30.4753,7.10543e-15,16.4518
1.97266,34.0899,50.5515,-29.0818,-46.3531,26.4653,7.10543e-15,13.8231
1.98242,29.525,48.782,-23.1785,-40.6833,22.4552,7.10543e-15,11.1943
1.99219,24.96,44.8497,-17.2751,-36.2852,18.4451,7.10543e-15,8.56559
2.00195,20.3951,39.0962,-11.3717,-33.9337,14.435,7.10543e-15,5.93684
2.01172,14.9676,34.3366,-4.99155,-28.7939,9.2809,5.68434e-15,1.97648
2.02148,9.54004,25.1068,1.38864,-23.9711,4.12682,4.26326e-15,-1.98387
2.03125,4.11252,14.2969,7.76883,-18.6768,-1.02726,2.84217e-15,-5.94423
2.04102,-1.315,6.61562,14.149,-15.9269,-6.18133,1.42109e-15,-9.90459
2.05078,-6.74252,-3.81239,20.5292,-8.05973,-11.3354,0,-13.865
2.06055,-6.74252,-12.5189,20.5292,4.72347,-11.3354,0,-13.865
2.07031,-6.74252,-20.6041,20.5292,17.7244,-11.3354,0,-13.865
2.08008,-6.74252,-29.4897,20.5292,27.1084,-11.3354,0,-13.865
2.08984,-6.74252,-36.068,20.5292,36.6239,-11.3354,0,-13.865


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_d_DS_2.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-304.67055783962905, LMmax=304.67055783962905,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-6.96681e-12,4.45312e-08,5.82617e-13,-5.83008e-08,-0.0006906,0,1.74347e-12
0.00976562,2.17619e-09,2.28516e-08,-1.82754e-10,0,0.215957,0,-5.45884e-10
0.0195312,4.35935e-09,-3.92578e-08,-3.66091e-10,-6.21094e-08,0.432604,0,-1.09351e-09
0.0292969,1.61496e-08,3.86719e-08,-8.72966e-10,2.63672e-09,1.45353,0,-3.23931e-09
0.0390625,2.79398e-08,3.80859e-08,-1.37984e-09,-2.28516e-08,2.47446,0,-5.38511e-09
0.0488281,5.14009e-08,-4.80469e-08,-8.02445e-10,4.98047e-09,3.50032,-8.27181e-25,-6.59614e-09
0.0585938,7.48619e-08,1.19238e-07,-2.25049e-10,-1.20117e-08,4.52619,-1.65436e-24,-7.80718e-09
0.0683594,1.12658e-07,1.12207e-07,2.48916e-09,-5.33203e-08,2.17552,-8.27181e-25,-3.10357e-09
0.078125,1.50454e-07,1.6377e-07,5.20336e-09,3.92578e-08,-0.175139,0,1.60003e-09
0.0878906,2.12178e-07,1.47656e-07,8.71977e-09,-5.18555e-08,-9.64147,-6.61744e-24,1.68301e-08
0.0976562,2.73903e-07,2.91211e-07,1.22362e-08,-8.4375e-08,-19.1078,-1.32349e-23,3.20602e-08
0.107422,3.41797e-07,2.8418e-07,1.02229e-08,7.61719e-09,-32.214,0,5.21038e-08
0.117187,4.09691e-07,3.52734e-07,8.20958e-09,-7.29492e-08,-45.3202,1.32349e-23,7.21473e-08
0.126953,4.79557e-07,5.52246e-07,4.23344e-09,-1.75781e-08,-57.5139,-6.61744e-24,1.04992e-07
0.136719,5.49423e-07,5.48437e-07,2.57307e-10,-3.04687e-08,-69.7077,-2.64698e-23,1.37837e-07
0.146484,6.2265e-07,6.55078e-07,-1.52788e-09,-9.96094e-08,-83.5995,1.32349e-23,1.92909e-07
0.15625,6.95878e-07,7.38867e-07,-3.31306e-09,-6.70898e-08,-97.4913,5.29396e-23,2.4798e-07
0.166016,7.78004e-07,8.66895e-07,-7.66031e-09,-9.96094e-08,-112.04,-2.64698e-23,3.08677e-07
0.175781,8.60129e-07,8.71289e-07,-1.20075e-08,-1.12207e-07,-126.588,-1.05879e-22,3.69373e-07
0.185547,9.59789e-07,1.08135e-06,-8.53282e-09,5.00977e-08,-137.242,-5.29396e-23,4.41649e-07
0.195312,1.05945e-06,1.1959e-06,-5.0581e-09,-1.33008e-07,-147.896,0,5.13924e-07
0.205078,1.13408e-06,1.23516e-06,2.41639e-08,-6.70898e-08,-153.534,0,5.9894e-07
0.214844,1.2087e-06,1.3248e-06,5.33859e-08,7.61719e-09,-159.172,0,6.83956e-07
0.224609,1.29398e-06,1.46104e-06,1.17394e-07,-5.6543e-08,-164.018,5.29396e-23,7.71269e-07
0.234375,1.37925e-06,1.58906e-06,1.81402e-07,3.98438e-08,-168.864,1.05879e-22,8.58583e-07
0.244141,1.49451e-06,1.71973e-06,2.73339e-07,2.10938e-08,-173.993,5.29396e-23,9.49148e-07
0.253906,1.60977e-06,1.79473e-06,3.65276e-07,6.91406e-08,-179.122,0,1.03971e-06
0.263672,1.70132e-06,1.89609e-06,4.83714e-07,1.28027e-07,-183.564,0,1.14236e-06
0.273438,1.79288e-06,2.04316e-06,6.02151e-07,2.22656e-07,-188.005,0,1.24501e-06
0.283203,1.89768e-06,2.22334e-06,7.51019e-07,3.09375e-07,-194.706,-1.05879e-22,1.35303e-06
0.292969,2.00247e-06,2.26436e-06,8.99886e-07,3.86133e-07,-201.406,-2.11758e-22,1.46105e-06
0.302734,2.11579e-06,2.40029e-06,1.06661e-06,6.12012e-07,-204.836,-1.05879e-22,1.56021e-06
0.3125,2.2291e-06,2.50605e-06,1.23334e-06,7.52051e-07,-208.267,0,1.65937e-06
0.322266,2.31098e-06,2.54209e-06,1.40163e-06,8.5166e-07,-199.432,0,1.77972e-06
0.332031,2.39286e-06,2.65313e-06,1.56993e-06,9.9873e-07,-190.596,0,1.90006e-06
0.341797,2.443e-06,2.76094e-06,1.74968e-06,1.35322e-06,-170.036,0,2.03975e-06
0.351562,2.49315e-06,2.79023e-06,1.92944e-06,1.43877e-06,-149.475,0,2.17945e-06
0.361328,2.55825e-06,2.86934e-06,2.12956e-06,1.80029e-06,-127.593,0,2.3222e-06
0.371094,2.62335e-06,3.11367e-06,2.32968e-06,1.98486e-06,-105.711,0,2.46495e-06
0.380859,2.73464e-06,3.07998e-06,2.53524e-06,2.18584e-06,-83.4767,0,2.61063e-06
0.390625,2.84593e-06,3.21064e-06,2.7408e-06,2.59219e-06,-61.2424,0,2.75631e-06
0.400391,2.94725e-06,3.34424e-06,2.95655e-06,2.71582e-06,-34.223,0,2.91343e-06
0.410156,3.04857e-06,3.46055e-06,3.1723e-06,3.09082e-06,-7.20356,0,3.07054e-06
0.419922,3.18317e-06,3.54844e-06,3.40038e-06,3.37031e-06,15.692,0,3.23276e-06
0.429687,3.31777e-06,3.71543e-06,3.62847e-06,3.64746e-06,38.5875,0,3.39498e-06
0.439453,3.5141e-06,3.77754e-06,3.86283e-06,3.95361e-06,44.5091,2.11758e-22,3.5501e-06
0.449219,3.71043e-06,3.90938e-06,4.0972e-06,4.32217e-06,50.4306,4.23516e-22,3.70522e-06
0.458984,3.92175e-06,4.11035e-06,4.30361e-06,4.57061e-06,39.0859,2.11758e-22,3.88701e-06
0.46875,4.13307e-06,4.21494e-06,4.51003e-06,4.86826e-06,27.7412,0,4.0688e-06
0.478516,4.34381e-06,4.42676e-06,4.67686e-06,5.1668e-06,13.1311,0,4.26583e-06
0.488281,4.55455e-06,4.59668e-06,4.84369e-06,5.47002e-06,-1.47909,0,4.46286e-06
0.498047,4.73615e-06,4.81436e-06,4.99264e-06,5.65576e-06,-10.3371,0,4.65506e-06
0.507812,4.91775e-06,4.95615e-06,5.14158e-06,5.97979e-06,-19.195,0,4.84727e-06
0.517578,5.0683e-06,5.17324e-06,5.26063e-06,6.21064e-06,-12.6373,0,5.03693e-06
0.527344,5.21884e-06,5.30391e-06,5.37967e-06,6.40781e-06,-6.07949,0,5.22658e-06
0.537109,5.35574e-06,5.51865e-06,5.49348e-06,6.74004e-06,11.2082,0,5.45283e-06
0.546875,5.49263e-06,5.78818e-06,5.6073e-06,6.91201e-06,28.496,0,5.67909e-06
0.556641,5.68677e-06,5.96895e-06,5.75001e-06,7.06729e-06,31.862,0,5.92642e-06
0.566406,5.8809e-06,6.21943e-06,5.89272e-06,7.28672e-06,35.228,0,6.17375e-06
0.576172,6.14612e-06,6.43828e-06,6.07478e-06,7.50029e-06,20.4185,0,6.36432e-06
0.585937,6.41133e-06,6.61699e-06,6.25684e-06,7.63359e-06,5.60912,0,6.55488e-06
0.595703,6.63443e-06,6.86953e-06,6.45571e-06,7.8542e-06,-2.27224,0,6.71322e-06
0.605469,6.85753e-06,7.07432e-06,6.65458e-06,7.97285e-06,-10.1536,0,6.87155e-06
0.615234,7.01564e-06,7.33301e-06,6.876e-06,8.13574e-06,-7.72653,0,7.05305e-06
0.625,7.17375e-06,7.58203e-06,7.09741e-06,8.33232e-06,-5.29945,0,7.23455e-06
0.634766,7.39056e-06,7.74316e-06,7.33998e-06,8.40908e-06,-35.0494,0,7.44275e-06
0.644531,7.60736e-06,7.99424e-06,7.58255e-06,8.56436e-06,-64.7994,0,7.65094e-06
0.654297,7.86021e-06,8.12549e-06,7.765e-06,8.83652e-06,-116.326,0,7.81057e-06
0.664062,8.11305e-06,8.46621e-06,7.94746e-06,9.02285e-06,-167.854,0,7.97019e-06
0.673828,8.20151e-06,8.56494e-06,8.07388e-06,9.17695e-06,-172.531,0,8.12122e-06
0.683594,8.28998e-06,8.85352e-06,8.20031e-06,9.35449e-06,-177.208,0,8.27225e-06
0.693359,8.23723e-06,8.91387e-06,8.36403e-06,9.59297e-06,-124.519,0,8.47514e-06
0.703125,8.18449e-06,9.13066e-06,8.52775e-06,9.81855e-06,-71.8296,0,8.67802e-06
0.712891,8.21345e-06,9.24727e-06,8.74431e-06,1.00729e-05,-18.1296,0,8.8728e-06
0.722656,8.24241e-06,9.50303e-06,8.96087e-06,1.02671e-05,35.5703,0,9.06757e-06
0.732422,8.3955e-06,9.52822e-06,9.15036e-06,1.05372e-05,69.5504,0,9.25132e-06
0.742187,8.54859e-06,9.70781e-06,9.33986e-06,1.07818e-05,103.53,0,9.43506e-06
0.751953,8.69276e-06,9.85723e-06,9.56425e-06,1.10722e-05,131.894,0,9.62793e-06
0.761719,8.83693e-06,9.99229e-06,9.78864e-06,1.13405e-05,160.258,0,9.82079e-06
0.771484,9.07316e-06,1.01991e-05,1.01232e-05,1.16733e-05,153.4,0,9.98978e-06
0.78125,9.30938e-06,1.03315e-05,1.04577e-05,1.19487e-05,146.541,0,1.01588e-05
0.791016,9.71675e-06,1.05744e-05,1.07618e-05,1.2232e-05,109.099,0,1.02332e-05
0.800781,1.01241e-05,1.0631e-05,1.10658e-05,1.25757e-05,71.6574,0,1.03077e-05
0.810547,1.03741e-05,1.0887e-05,1.12186e-05,1.28663e-05,57.2279,0,1.04443e-05
0.820312,1.06241e-05,1.09729e-05,1.13714e-05,1.3101e-05,42.7983,0,1.0581e-05
0.830078,1.06746e-05,1.12219e-05,1.14702e-05,1.34294e-05,26.8079,0,1.08814e-05
0.839844,1.07252e-05,1.12772e-05,1.1569e-05,1.37508e-05,10.8175,0,1.11818e-05
0.849609,1.09737e-05,1.15562e-05,1.16859e-05,1.39638e-05,-59.7159,0,1.1428e-05
0.859375,1.12221e-05,1.1719e-05,1.18028e-05,1.41756e-05,-130.249,0,1.16742e-05
0.869141,1.15336e-05,1.19221e-05,1.17815e-05,1.44152e-05,-152.41,0,1.18059e-05
0.878906,1.18451e-05,1.21028e-05,1.17602e-05,1.48072e-05,-174.571,0,1.19376e-05
0.888672,1.17156e-05,1.23278e-05,1.17068e-05,1.50375e-05,-44.6327,0,1.21682e-05
0.898437,1.15862e-05,1.25238e-05,1.16534e-05,1.52086e-05,85.306,0,1.23987e-05
0.908203,1.14534e-05,1.26899e-05,1.18612e-05,1.53513e-05,198.097,0,1.27518e-05
0.917969,1.13206e-05,1.29196e-05,1.2069e-05,1.55991e-05,310.888,0,1.31049e-05
0.927734,1.19134e-05,1.30412e-05,1.24313e-05,1.57603e-05,239.67,0,1.32933e-05
0.9375,1.25061e-05,1.33772e-05,1.27936e-05,1.59809e-05,168.452,0,1.34817e-05
0.947266,1.32506e-05,1.34725e-05,1.30262e-05,1.62132e-05,44.0527,0,1.35546e-05
0.957031,1.39951e-05,1.36822e-05,1.32589e-05,1.63119e-05,-80.3467,0,1.36274e-05
0.966797,1.41345e-05,1.40476e-05,1.34914e-05,1.65205e-05,-99.5558,0,1.37825e-05
0.976562,1.42738e-05,1.42037e-05,1.37239e-05,1.67089e-05,-118.765,0,1.39377e-05
0.986328,1.43501e-05,1.44979e-05,1.41338e-05,1.68826e-05,-146.099,0,1.40357e-05
0.996094,1.44265e-05,1.45942e-05,1.45436e-05,1.71211e-05,-173.432,0,1.41338e-05
1.00586,1.47763e-05,1.48644e-05,1.47235e-05,1.72359e-05,-242.16,0,1.41822e-05
1.01562,1.51262e-05,1.50393e-05,1.49033e-05,1.73977e-05,-310.888,0,1.42306e-05
1.02539,1.50451e-05,1.52789e-05,1.47339e-05,1.76728e-05,-310.888,0,1.45578e-05
1.03516,1.49639e-05,1.5385e-05,1.45645e-05,1.78008e-05,-310.888,0,1.4885e-05
1.04492,1.45848e-05,1.56492e-05,1.45917e-05,1.80369e-05,-251.075,0,1.53369e-05
1.05469,1.42056e-05,1.58147e-05,1.46189e-05,1.82505e-05,-191.261,0,1.57887e-05
1.06445,1.43088e-05,1.59067e-05,1.49534e-05,1.8513e-05,-106.011,0,1.57839e-05
1.07422,1.4412e-05,1.60863e-05,1.52878e-05,1.86563e-05,-20.7608,0,1.57791e-05
1.08398,1.44938e-05,1.62683e-05,1.54979e-05,1.89841e-05,145.064,0,1.56847e-05
1.09375,1.45756e-05,1.6369e-05,1.5708e-05,1.92437e-05,310.888,0,1.55903e-05
1.10352,1.42564e-05,1.65454e-05,1.60052e-05,1.94191e-05,310.888,0,1.60761e-05
1.11328,1.39371e-05,1.67095e-05,1.63024e-05,1.9853e-05,310.888,0,1.6562e-05
1.12305,1.46187e-05,1.68287e-05,1.70843e-05,2.00153e-05,310.888,0,1.69862e-05
1.13281,1.53002e-05,1.70836e-05,1.78662e-05,2.03171e-05,310.888,0,1.74104e-05
1.14258,1.69618e-05,1.70235e-05,1.84212e-05,2.06977e-05,0,0,1.70348e-05
1.15234,1.86234e-05,1.73824e-05,1.89761e-05,2.09792e-05,-310.888,0,1.66591e-05
1.16211,1.87573e-05,1.74929e-05,1.88093e-05,2.12288e-05,-310.888,0,1.64006e-05
1.17187,1.88913e-05,1.7688e-05,1.86424e-05,2.16029e-05,-310.888,0,1.6142e-05
1.18164,1.75956e-05,1.7981e-05,1.85606e-05,2.17869e-05,-86.4738,1.69407e-21,1.68021e-05
1.19141,1.63e-05,1.80164e-05,1.84787e-05,2.2142e-05,137.941,3.38813e-21,1.74622e-05
1.20117,1.64728e-05,1.82391e-05,1.86771e-05,2.23254e-05,34.367,1.69407e-21,1.80407e-05
1.21094,1.66456e-05,1.83981e-05,1.88756e-05,2.26157e-05,-69.2067,0,1.86191e-05
1.2207,1.77608e-05,1.85936e-05,1.83772e-05,2.28618e-05,-190.047,0,1.86427e-05
1.23047,1.88759e-05,1.87002e-05,1.78787e-05,2.31478e-05,-310.888,0,1.86663e-05
1.24023,1.81292e-05,1.89955e-05,1.72338e-05,2.33461e-05,-131.953,0,1.90962e-05
1.25,1.73825e-05,1.9205e-05,1.6589e-05,2.35638e-05,46.9828,0,1.95261e-05
1.25977,1.64559e-05,1.93793e-05,1.72947e-05,2.37501e-05,178.936,0,2.00743e-05
1.26953,1.55294e-05,1.96556e-05,1.80005e-05,2.40088e-05,310.888,0,2.06225e-05
1.2793,1.71053e-05,1.9856e-05,1.91405e-05,2.40322e-05,310.888,0,2.02699e-05
1.28906,1.86813e-05,2.00464e-05,2.02805e-05,2.43495e-05,310.888,0,1.99172e-05
1.29883,2.01455e-05,2.03106e-05,2.03523e-05,2.44699e-05,286.016,0,1.98299e-05
1.30859,2.16096e-05,2.04914e-05,2.04241e-05,2.45877e-05,261.145,0,1.97426e-05
1.31836,2.13259e-05,2.0775e-05,2.06384e-05,2.48865e-05,21.7328,0,2.07219e-05
1.32812,2.10422e-05,2.09868e-05,2.08527e-05,2.49018e-05,-217.679,0,2.17012e-05
1.33789,2.22236e-05,2.11878e-05,2.19608e-05,2.50705e-05,-264.284,0,2.16077e-05
1.34766,2.3405e-05,2.13563e-05,2.30689e-05,2.52149e-05,-310.888,0,2.15142e-05
1.35742,2.47404e-05,2.15833e-05,2.28053e-05,2.54121e-05,-310.888,1.69407e-21,2.0109e-05
1.36719,2.60758e-05,2.18429e-05,2.25417e-05,2.55771e-05,-310.888,3.38813e-21,1.87037e-05
1.37695,2.28543e-05,2.19035e-05,2.09132e-05,2.579e-05,-147.456,1.69407e-21,1.94276e-05
1.38672,1.96328e-05,2.22073e-05,1.92846e-05,2.59506e-05,15.9766,0,2.01514e-05
1.39648,1.65979e-05,2.22645e-05,1.94095e-05,2.61853e-05,163.432,0,2.26402e-05
1.40625,1.35631e-05,2.25117e-05,1.95343e-05,2.63818e-05,310.888,0,2.5129e-05
1.41602,1.70523e-05,2.26646e-05,2.07787e-05,2.66525e-05,0,0,2.49369e-05
1.42578,2.05416e-05,2.28788e-05,2.20231e-05,2.68289e-05,-310.888,0,2.47447e-05
1.43555,2.31034e-05,2.30279e-05,2.15114e-05,2.71579e-05,-310.888,0,2.28469e-05
1.44531,2.56653e-05,2.31255e-05,2.09997e-05,2.73299e-05,-310.888,0,2.09491e-05
1.45508,2.12267e-05,2.33508e-05,2.11705e-05,2.76023e-05,-4.41787e-10,0,2.16975e-05
1.46484,1.67882e-05,2.34914e-05,2.13412e-05,2.78467e-05,310.888,0,2.24458e-05
1.47461,1.63666e-05,2.36127e-05,2.46564e-05,2.81109e-05,310.888,0,2.38439e-05
1.48437,1.5945e-05,2.36924e-05,2.79715e-05,2.83931e-05,310.888,0,2.52419e-05
1.49414,2.37878e-05,2.39314e-05,2.93805e-05,2.87171e-05,-4.41787e-10,1.69407e-21,2.38125e-05
1.50391,3.16306e-05,2.41591e-05,3.07895e-05,2.89805e-05,-310.888,3.38813e-21,2.2383e-05
1.51367,3.3123e-05,2.4201e-05,2.79476e-05,2.92784e-05,-310.888,1.69407e-21,2.18447e-05
1.52344,3.46153e-05,2.44846e-05,2.51057e-05,2.96423e-05,-310.888,0,2.13063e-05
1.5332,2.77932e-05,2.46144e-05,2.42432e-05,2.99188e-05,-310.888,0,2.328e-05
1.54297,2.0971e-05,2.48004e-05,2.33807e-05,3.02985e-05,-310.888,0,2.52536e-05
1.55273,2.04912e-05,2.49747e-05,2.52393e-05,3.04688e-05,-222.965,0,2.4716e-05
1.5625,2.00114e-05,2.51692e-05,2.70979e-05,3.06601e-05,-135.041,0,2.41784e-05
1.57227,2.29035e-05,2.53444e-05,2.47649e-05,3.09955e-05,-71.0427,0,2.29712e-05
1.58203,2.57957e-05,2.55105e-05,2.2432e-05,3.11783e-05,-7.04407,0,2.1764e-05
1.5918,2.06514e-05,2.57481e-05,1.90238e-05,3.15193e-05,151.922,-1.69407e-21,2.59294e-05
1.60156,1.55072e-05,2.59257e-05,1.56157e-05,3.17452e-05,310.888,-3.38813e-21,3.00947e-05
1.61133,1.50917e-05,2.61275e-05,1.94326e-05,3.19219e-05,310.888,-1.69407e-21,3.2949e-05
1.62109,1.46763e-05,2.63259e-05,2.32495e-05,3.21369e-05,310.888,0,3.58032e-05
1.63086,2.60578e-05,2.65726e-05,2.77863e-05,3.22942e-05,0,0,2.9593e-05
1.64062,3.74393e-05,2.67773e-05,3.23232e-05,3.24729e-05,-310.888,0,2.33827e-05
1.65039,3.72573e-05,2.69982e-05,2.99184e-05,3.26013e-05,4.41787e-10,0,2.00127e-05
1.66016,3.70754e-05,2.72174e-05,2.75137e-05,3.2877e-05,310.888,0,1.66428e-05
1.66992,2.53793e-05,2.74983e-05,2.74937e-05,3.29728e-05,310.888,0,2.40281e-05
1.67969,1.36832e-05,2.76601e-05,2.74737e-05,3.31339e-05,310.888,0,3.14134e-05
1.68945,2.21637e-05,2.78979e-05,3.30973e-05,3.33305e-05,0,0,3.36648e-05
1.69922,3.06443e-05,2.80515e-05,3.87208e-05,3.35086e-05,-310.888,0,3.59162e-05
1.70898,3.66604e-05,2.82999e-05,3.53762e-05,3.35821e-05,-310.888,-1.69407e-21,2.76019e-05
1.71875,4.26765e-05,2.84127e-05,3.20316e-05,3.37863e-05,-310.888,-3.38813e-21,1.92877e-05
1.72852,3.53168e-05,2.87528e-05,2.23119e-05,3.40005e-05,-310.888,-1.69407e-21,1.9439e-05
1.73828,2.79572e-05,2.88662e-05,1.25922e-05,3.42296e-05,-310.888,0,1.95903e-05
1.74805,1.03982e-05,2.89872e-05,1.59067e-05,3.44845e-05,0,3.38813e-21,2.91508e-05
1.75781,-7.1608e-06,2.93177e-05,1.92213e-05,3.46017e-05,310.888,6.77626e-21,3.87114e-05
1.76758,4.73437e-06,2.93508e-05,2.73234e-05,3.49327e-05,310.888,3.38813e-21,3.7252e-05
1.77734,1.66295e-05,2.95512e-05,3.54255e-05,3.5083e-05,310.888,0,3.57926e-05
1.78711,2.9653e-05,2.96575e-05,2.9358e-05,3.53537e-05,0,-1.69407e-21,3.008e-05
1.79687,4.26765e-05,2.98371e-05,2.32905e-05,3.55942e-05,-310.888,-3.38813e-21,2.43674e-05
1.80664,3.04648e-05,2.9993e-05,2.063e-05,3.58699e-05,4.41787e-10,-1.69407e-21,3.03836e-05
1.81641,1.8253e-05,3.01629e-05,1.79694e-05,3.614e-05,310.888,0,3.63998e-05
1.82617,1.59435e-05,3.03539e-05,3.4071e-05,3.63709e-05,310.888,0,3.59872e-05
1.83594,1.3634e-05,3.0532e-05,5.01726e-05,3.67356e-05,310.888,0,3.55746e-05
1.8457,2.81553e-05,3.05739e-05,5.06421e-05,3.70374e-05,0,0,2.14221e-05
1.85547,4.26765e-05,3.07597e-05,5.11116e-05,3.72727e-05,-310.888,0,7.26962e-06
1.86523,4.26765e-05,3.09094e-05,3.73978e-05,3.77039e-05,-310.888,0,1.2614e-05
1.875,4.26765e-05,3.11326e-05,2.36841e-05,3.78788e-05,-310.888,0,1.79583e-05
1.88477,1.85559e-05,3.12738e-05,2.22379e-05,3.82295e-05,-237.725,0,3.91276e-05
1.89453,-5.56472e-06,3.15281e-05,2.07917e-05,3.86341e-05,-164.562,0,6.02969e-05
1.9043,1.85559e-05,3.16456e-05,3.33043e-05,3.88128e-05,-237.725,3.38813e-21,4.93095e-05
1.91406,4.26765e-05,3.18369e-05,4.58169e-05,3.9123e-05,-310.888,6.77626e-21,3.83222e-05
1.92383,4.26765e-05,3.19676e-05,3.17858e-05,3.92909e-05,-310.888,3.38813e-21,1.53589e-05
1.93359,4.26765e-05,3.21914e-05,1.77547e-05,3.95968e-05,-310.888,0,-7.60436e-06
1.94336,1.77579e-05,3.24038e-05,4.55155e-06,3.98191e-05,-4.41787e-10,6.77626e-21,1.42408e-05
1.95312,-7.1608e-06,3.25992e-05,-8.6516e-06,4.00729e-05,310.888,1.35525e-20,3.6086e-05
1.96289,-7.1608e-06,3.28371e-05,1.58476e-05,4.02319e-05,310.888,6.77626e-21,6.25713e-05
1.97266,-7.1608e-06,3.30094e-05,4.03469e-05,4.04666e-05,310.888,0,8.90567e-05
1.98242,1.77579e-05,3.33601e-05,4.57292e-05,4.073e-05,-4.41787e-10,-6.77626e-21,6.01769e-05
1.99219,4.26765e-05,3.34726e-05,5.11116e-05,4.0856e-05,-310.888,-1.35525e-20,3.1297e-05
2.00195,4.26765e-05,3.37456e-05,3.58165e-05,4.10405e-05,-310.888,-1.01644e-20,6.72008e-06
2.01172,4.26765e-05,3.39981e-05,2.05214e-05,4.12397e-05,-310.888,-6.77626e-21,-1.78569e-05
2.02148,1.77579e-05,3.4173e-05,2.05215e-05,4.1347e-05,0,-6.77626e-21,1.17887e-05
2.03125,-7.1608e-06,3.44769e-05,2.05216e-05,4.15605e-05,310.888,-6.77626e-21,4.14343e-05
2.04102,-7.1608e-06,3.46233e-05,3.58166e-05,4.17457e-05,310.888,-3.38813e-21,4.93323e-05
2.05078,-7.1608e-06,3.49266e-05,5.11116e-05,4.18828e-05,310.888,0,5.72303e-05
2.06055,1.77579e-05,3.50845e-05,5.11116e-05,4.20894e-05,0,0,2.72813e-05
2.07031,4.26765e-05,3.52529e-05,5.11116e-05,4.2305e-05,-310.888,0,-2.66769e-06
2.08008,4.26765e-05,3.54516e-05,2.123e-05,4.24459e-05,-310.888,0,1.71279e-05
2.08984,4.26765e-05,3.55638e-05,-8.6516e-06,4.2593e-05,-310.888,0,3.69235e-05


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_d_DS_3.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-305.1049801378328, LMmax=305.1049801378328,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-5.72794e-12,4.45312e-08,4.41597e-13,-5.83008e-08,-0.0011053,0,2.03263e-12
0.00976562,3.73855e-09,2.28516e-08,-2.89209e-10,0,0.723067,-2.75727e-25,-1.32953e-09
0.0195312,7.48282e-09,-3.92578e-08,-5.7886e-10,-6.21094e-08,1.44724,-5.51454e-25,-2.66109e-09
0.0292969,1.12271e-08,3.86719e-08,-8.6851e-10,2.63672e-09,2.17141,-8.27181e-25,-3.99265e-09
0.0390625,3.1805e-08,3.80859e-08,-5.20405e-10,-2.28516e-08,2.89583,-7.83632e-37,-5.68248e-09
0.0488281,5.23829e-08,-4.80469e-08,-1.723e-10,4.98047e-09,3.62025,8.27181e-25,-7.3723e-09
0.0585938,7.29607e-08,1.19238e-07,1.75805e-10,-1.20117e-08,4.34466,1.65436e-24,-9.06213e-09
0.0683594,1.19071e-07,1.12207e-07,2.21326e-09,-5.33203e-08,-0.277456,3.30872e-24,-2.41083e-09
0.078125,1.65181e-07,1.6377e-07,4.25072e-09,3.92578e-08,-4.89957,4.96308e-24,4.24047e-09
0.0878906,2.11292e-07,1.47656e-07,6.28817e-09,-5.18555e-08,-9.52169,6.61744e-24,1.08918e-08
0.0976562,2.75831e-07,2.91211e-07,6.22241e-09,-8.4375e-08,-20.7678,4.41163e-24,3.12073e-08
0.107422,3.40371e-07,2.8418e-07,6.15664e-09,7.61719e-09,-32.0139,2.20581e-24,5.15229e-08
0.117187,4.04911e-07,3.52734e-07,6.09088e-09,-7.29492e-08,-43.26,0,7.18384e-08
0.126953,4.78659e-07,5.52246e-07,2.28552e-09,-1.75781e-08,-57.5709,-8.82326e-24,1.10967e-07
0.136719,5.52408e-07,5.48437e-07,-1.51984e-09,-3.04687e-08,-71.8818,-1.76465e-23,1.50096e-07
0.146484,6.26156e-07,6.55078e-07,-5.3252e-09,-9.96094e-08,-86.1927,-2.64698e-23,1.89224e-07
0.15625,7.0547e-07,7.38867e-07,-1.04481e-08,-6.70898e-08,-99.1945,-1.76465e-23,2.48645e-07
0.166016,7.84784e-07,8.66895e-07,-1.5571e-08,-9.96094e-08,-112.196,-8.82326e-24,3.08066e-07
0.175781,8.64098e-07,8.71289e-07,-2.06939e-08,-1.12207e-07,-125.198,0,3.67487e-07
0.185547,9.52788e-07,1.08135e-06,-7.88107e-09,5.00977e-08,-134.992,-3.5293e-23,4.43978e-07
0.195312,1.04148e-06,1.1959e-06,4.93181e-09,-1.33008e-07,-144.785,-7.05861e-23,5.20468e-07
0.205078,1.13017e-06,1.23516e-06,1.77447e-08,-6.70898e-08,-154.579,-1.05879e-22,5.96959e-07
0.214844,1.21814e-06,1.3248e-06,6.9252e-08,7.61719e-09,-159.479,-7.05861e-23,6.81885e-07
0.224609,1.30612e-06,1.46104e-06,1.20759e-07,-5.6543e-08,-164.38,-3.5293e-23,7.66811e-07
0.234375,1.3941e-06,1.58906e-06,1.72267e-07,3.98438e-08,-169.28,0,8.51737e-07
0.244141,1.49436e-06,1.71973e-06,2.73706e-07,2.10938e-08,-174.782,7.05861e-23,9.48477e-07
0.253906,1.59463e-06,1.79473e-06,3.75146e-07,6.91406e-08,-180.284,1.41172e-22,1.04522e-06
0.263672,1.6949e-06,1.89609e-06,4.76586e-07,1.28027e-07,-185.786,2.11758e-22,1.14196e-06
0.273438,1.80091e-06,2.04316e-06,6.16217e-07,2.22656e-07,-191.203,1.41172e-22,1.2435e-06
0.283203,1.90693e-06,2.22334e-06,7.55849e-07,3.09375e-07,-196.619,7.05861e-23,1.34504e-06
0.292969,2.01294e-06,2.26436e-06,8.9548e-07,3.86133e-07,-202.036,0,1.44658e-06
0.302734,2.10742e-06,2.40029e-06,1.06204e-06,6.12012e-07,-200.603,0,1.559e-06
0.3125,2.2019e-06,2.50605e-06,1.22861e-06,7.52051e-07,-199.169,0,1.67142e-06
0.322266,2.29637e-06,2.54209e-06,1.39517e-06,8.5166e-07,-197.736,0,1.78384e-06
0.332031,2.3664e-06,2.65313e-06,1.57491e-06,9.9873e-07,-183.203,0,1.91234e-06
0.341797,2.43644e-06,2.76094e-06,1.75466e-06,1.35322e-06,-168.671,0,2.04084e-06
0.351562,2.50647e-06,2.79023e-06,1.9344e-06,1.43877e-06,-154.139,0,2.16934e-06
0.361328,2.57593e-06,2.86934e-06,2.13216e-06,1.80029e-06,-128.997,0,2.31397e-06
0.371094,2.6454e-06,3.11367e-06,2.32991e-06,1.98486e-06,-103.855,0,2.45859e-06
0.380859,2.71487e-06,3.07998e-06,2.52767e-06,2.18584e-06,-78.7124,0,2.60321e-06
0.390625,2.82686e-06,3.21064e-06,2.74604e-06,2.59219e-06,-54.6851,0,2.75859e-06
0.400391,2.93886e-06,3.34424e-06,2.96442e-06,2.71582e-06,-30.6577,0,2.91397e-06
0.410156,3.05085e-06,3.46055e-06,3.18279e-06,3.09082e-06,-6.63039,0,3.06935e-06
0.419922,3.20836e-06,3.54844e-06,3.40693e-06,3.37031e-06,9.15781,0,3.22715e-06
0.429687,3.36586e-06,3.71543e-06,3.63106e-06,3.64746e-06,24.946,0,3.38495e-06
0.439453,3.52337e-06,3.77754e-06,3.8552e-06,3.95361e-06,40.7342,0,3.54275e-06
0.449219,3.72569e-06,3.90938e-06,4.06899e-06,4.32217e-06,36.6119,0,3.71953e-06
0.458984,3.92801e-06,4.11035e-06,4.28278e-06,4.57061e-06,32.4897,0,3.89631e-06
0.46875,4.13033e-06,4.21494e-06,4.49657e-06,4.86826e-06,28.3674,0,4.07308e-06
0.478516,4.33264e-06,4.42676e-06,4.66184e-06,5.1668e-06,16.044,0,4.26656e-06
0.488281,4.53495e-06,4.59668e-06,4.82712e-06,5.47002e-06,3.72064,0,4.46004e-06
0.498047,4.73726e-06,4.81436e-06,4.99239e-06,5.65576e-06,-8.60273,0,4.65351e-06
0.507812,4.89311e-06,4.95615e-06,5.11808e-06,5.97979e-06,-5.95995,0,4.85353e-06
0.517578,5.04896e-06,5.17324e-06,5.24377e-06,6.21064e-06,-3.31717,0,5.05354e-06
0.527344,5.20481e-06,5.30391e-06,5.36946e-06,6.40781e-06,-0.674394,0,5.25356e-06
0.537109,5.37348e-06,5.51865e-06,5.49742e-06,6.74004e-06,7.51214,0,5.47114e-06
0.546875,5.54214e-06,5.78818e-06,5.62537e-06,6.91201e-06,15.6987,0,5.68873e-06
0.556641,5.7108e-06,5.96895e-06,5.75333e-06,7.06729e-06,23.8852,0,5.90632e-06
0.566406,5.93075e-06,6.21943e-06,5.91928e-06,7.28672e-06,22.8094,0,6.11828e-06
0.576172,6.1507e-06,6.43828e-06,6.08522e-06,7.50029e-06,21.7336,0,6.33024e-06
0.585937,6.37065e-06,6.61699e-06,6.25116e-06,7.63359e-06,20.6578,0,6.5422e-06
0.595703,6.59112e-06,6.86953e-06,6.46554e-06,7.8542e-06,8.81443,0,6.71914e-06
0.605469,6.81159e-06,7.07432e-06,6.67992e-06,7.97285e-06,-3.02891,0,6.89609e-06
0.615234,7.03206e-06,7.33301e-06,6.89429e-06,8.13574e-06,-14.8722,0,7.07303e-06
0.625,7.24346e-06,7.58203e-06,7.10989e-06,8.33232e-06,-39.4659,0,7.25189e-06
0.634766,7.45487e-06,7.74316e-06,7.32549e-06,8.40908e-06,-64.0595,0,7.43075e-06
0.644531,7.66627e-06,7.99424e-06,7.54109e-06,8.56436e-06,-88.6531,0,7.6096e-06
0.654297,7.81602e-06,8.12549e-06,7.72025e-06,8.83652e-06,-107.179,0,7.78804e-06
0.664062,7.96576e-06,8.46621e-06,7.89942e-06,9.02285e-06,-125.706,0,7.96648e-06
0.673828,8.1155e-06,8.56494e-06,8.07858e-06,9.17695e-06,-144.232,0,8.14492e-06
0.683594,8.15942e-06,8.85352e-06,8.23913e-06,9.35449e-06,-122.624,0,8.3187e-06
0.693359,8.20333e-06,8.91387e-06,8.39969e-06,9.59297e-06,-101.016,0,8.49248e-06
0.703125,8.24724e-06,9.13066e-06,8.56024e-06,9.81855e-06,-79.4081,0,8.66626e-06
0.712891,8.29449e-06,9.24727e-06,8.74739e-06,1.00729e-05,-30.915,0,8.86217e-06
0.722656,8.34174e-06,9.50303e-06,8.93454e-06,1.02671e-05,17.5781,0,9.05807e-06
0.732422,8.38899e-06,9.52822e-06,9.1217e-06,1.05372e-05,66.0713,0,9.25398e-06
0.742187,8.54676e-06,9.70781e-06,9.37157e-06,1.07818e-05,94.6402,0,9.42968e-06
0.751953,8.70452e-06,9.85723e-06,9.62143e-06,1.10722e-05,123.209,0,9.60539e-06
0.761719,8.86229e-06,9.99229e-06,9.8713e-06,1.13405e-05,151.778,0,9.78109e-06
0.771484,9.14862e-06,1.01991e-05,1.01548e-05,1.16733e-05,140.443,0,9.93137e-06
0.78125,9.43495e-06,1.03315e-05,1.04383e-05,1.19487e-05,129.108,0,1.00817e-05
0.791016,9.72128e-06,1.05744e-05,1.07218e-05,1.2232e-05,117.772,0,1.02319e-05
0.800781,9.99987e-06,1.0631e-05,1.09339e-05,1.25757e-05,84.36,0,1.039e-05
0.810547,1.02785e-05,1.0887e-05,1.1146e-05,1.28663e-05,50.9476,0,1.05481e-05
0.820312,1.0557e-05,1.09729e-05,1.13581e-05,1.3101e-05,17.5352,0,1.07062e-05
0.830078,1.07311e-05,1.12219e-05,1.1456e-05,1.34294e-05,-11.4007,0,1.09129e-05
0.839844,1.09052e-05,1.12772e-05,1.1554e-05,1.37508e-05,-40.3366,0,1.11196e-05
0.849609,1.10793e-05,1.15562e-05,1.16519e-05,1.39638e-05,-69.2725,0,1.13264e-05
0.859375,1.11975e-05,1.1719e-05,1.16783e-05,1.41756e-05,-60.5177,0,1.15719e-05
0.869141,1.13156e-05,1.19221e-05,1.17047e-05,1.44152e-05,-51.7628,0,1.18174e-05
0.878906,1.14337e-05,1.21028e-05,1.17311e-05,1.48072e-05,-43.008,0,1.20629e-05
0.888672,1.15326e-05,1.23278e-05,1.18016e-05,1.50375e-05,9.24041,0,1.22853e-05
0.898437,1.16314e-05,1.25238e-05,1.1872e-05,1.52086e-05,61.4888,0,1.25077e-05
0.908203,1.17302e-05,1.26899e-05,1.19425e-05,1.53513e-05,113.737,0,1.27301e-05
0.917969,1.20034e-05,1.29196e-05,1.21782e-05,1.55991e-05,127.537,0,1.294e-05
0.927734,1.22766e-05,1.30412e-05,1.24138e-05,1.57603e-05,141.338,0,1.31499e-05
0.9375,1.25497e-05,1.33772e-05,1.26494e-05,1.59809e-05,155.138,0,1.33598e-05
0.947266,1.30131e-05,1.34725e-05,1.29707e-05,1.62132e-05,88.2216,0,1.35173e-05
0.957031,1.34765e-05,1.36822e-05,1.32919e-05,1.63119e-05,21.3053,0,1.36749e-05
0.966797,1.394e-05,1.40476e-05,1.36131e-05,1.65205e-05,-45.611,0,1.38325e-05
0.976562,1.4219e-05,1.42037e-05,1.38622e-05,1.67089e-05,-119.736,0,1.39287e-05
0.986328,1.44981e-05,1.44979e-05,1.41113e-05,1.68826e-05,-193.861,0,1.40249e-05
0.996094,1.47772e-05,1.45942e-05,1.43603e-05,1.71211e-05,-267.986,0,1.4121e-05
1.00586,1.4785e-05,1.48644e-05,1.44698e-05,1.72359e-05,-282.434,0,1.43017e-05
1.01562,1.47929e-05,1.50393e-05,1.45792e-05,1.73977e-05,-296.883,0,1.44824e-05
1.02539,1.48008e-05,1.52789e-05,1.46886e-05,1.76728e-05,-311.332,0,1.4663e-05
1.03516,1.4691e-05,1.5385e-05,1.47369e-05,1.78008e-05,-254.992,0,1.49099e-05
1.04492,1.45812e-05,1.56492e-05,1.47853e-05,1.80369e-05,-198.651,0,1.51568e-05
1.05469,1.44714e-05,1.58147e-05,1.48336e-05,1.82505e-05,-142.311,0,1.54037e-05
1.06445,1.43707e-05,1.59067e-05,1.50262e-05,1.8513e-05,-12.4327,0,1.5582e-05
1.07422,1.427e-05,1.60863e-05,1.52188e-05,1.86563e-05,117.446,0,1.57603e-05
1.08398,1.41693e-05,1.62683e-05,1.54113e-05,1.89841e-05,247.325,0,1.59386e-05
1.09375,1.4418e-05,1.6369e-05,1.58353e-05,1.92437e-05,268.66,0,1.60967e-05
1.10352,1.46667e-05,1.65454e-05,1.62592e-05,1.94191e-05,289.996,0,1.62549e-05
1.11328,1.49154e-05,1.67095e-05,1.66832e-05,1.9853e-05,311.332,0,1.6413e-05
1.12305,1.54986e-05,1.68287e-05,1.71623e-05,2.00153e-05,262.014,0,1.65262e-05
1.13281,1.60818e-05,1.70836e-05,1.76415e-05,2.03171e-05,212.697,0,1.66394e-05
1.14258,1.6665e-05,1.70235e-05,1.81206e-05,2.06977e-05,163.38,0,1.67526e-05
1.15234,1.70612e-05,1.73824e-05,1.83595e-05,2.09792e-05,30.1052,0,1.68284e-05
1.16211,1.74574e-05,1.74929e-05,1.85984e-05,2.12288e-05,-103.17,0,1.69042e-05
1.17187,1.78536e-05,1.7688e-05,1.88373e-05,2.16029e-05,-236.445,0,1.698e-05
1.18164,1.77969e-05,1.7981e-05,1.87076e-05,2.17869e-05,-258.398,0,1.72279e-05
1.19141,1.77402e-05,1.80164e-05,1.85779e-05,2.2142e-05,-280.351,0,1.74758e-05
1.20117,1.76835e-05,1.82391e-05,1.84482e-05,2.23254e-05,-302.304,0,1.77237e-05
1.21094,1.74428e-05,1.83981e-05,1.82101e-05,2.26157e-05,-203.298,0,1.81202e-05
1.2207,1.72021e-05,1.85936e-05,1.79719e-05,2.28618e-05,-104.292,0,1.85166e-05
1.23047,1.69613e-05,1.87002e-05,1.77337e-05,2.31478e-05,-5.28531,0,1.89131e-05
1.24023,1.7038e-05,1.89955e-05,1.77947e-05,2.33461e-05,100.254,0,1.92245e-05
1.25,1.71147e-05,1.9205e-05,1.78556e-05,2.35638e-05,205.793,0,1.95359e-05
1.25977,1.71913e-05,1.93793e-05,1.79165e-05,2.37501e-05,311.332,0,1.98474e-05
1.26953,1.77511e-05,1.96556e-05,1.8389e-05,2.40088e-05,311.332,0,1.99884e-05
1.2793,1.83108e-05,1.9856e-05,1.88615e-05,2.40322e-05,311.332,0,2.01295e-05
1.28906,1.88706e-05,2.00464e-05,1.9334e-05,2.43495e-05,311.332,0,2.02706e-05
1.29883,1.97187e-05,2.03106e-05,1.99544e-05,2.44699e-05,177.004,0,2.03407e-05
1.30859,2.05667e-05,2.04914e-05,2.05749e-05,2.45877e-05,42.6772,0,2.04109e-05
1.31836,2.14148e-05,2.0775e-05,2.11953e-05,2.48865e-05,-91.65,0,2.0481e-05
1.32812,2.19601e-05,2.09868e-05,2.14505e-05,2.49018e-05,-164.877,0,2.05414e-05
1.33789,2.25054e-05,2.11878e-05,2.17057e-05,2.50705e-05,-238.104,0,2.06017e-05
1.34766,2.30508e-05,2.13563e-05,2.1961e-05,2.52149e-05,-311.332,0,2.06621e-05
1.35742,2.2568e-05,2.15833e-05,2.16703e-05,2.54121e-05,-311.332,0,2.08254e-05
1.36719,2.20852e-05,2.18429e-05,2.13797e-05,2.55771e-05,-311.332,0,2.09887e-05
1.37695,2.16024e-05,2.19035e-05,2.1089e-05,2.579e-05,-311.332,0,2.11519e-05
1.38672,2.06933e-05,2.22073e-05,2.07824e-05,2.59506e-05,-197.363,0,2.15761e-05
1.39648,1.97841e-05,2.22645e-05,2.04757e-05,2.61853e-05,-83.3942,0,2.20002e-05
1.40625,1.8875e-05,2.25117e-05,2.0169e-05,2.63818e-05,30.5744,0,2.24243e-05
1.41602,1.88326e-05,2.26646e-05,2.04756e-05,2.66525e-05,124.16,0,2.2762e-05
1.42578,1.87902e-05,2.28788e-05,2.07822e-05,2.68289e-05,217.746,0,2.30997e-05
1.43555,1.87478e-05,2.30279e-05,2.10888e-05,2.71579e-05,311.332,0,2.34373e-05
1.44531,1.95926e-05,2.31255e-05,2.20622e-05,2.73299e-05,311.332,0,2.33381e-05
1.45508,2.04374e-05,2.33508e-05,2.30356e-05,2.76023e-05,311.332,0,2.32388e-05
1.46484,2.12822e-05,2.34914e-05,2.4009e-05,2.78467e-05,311.332,0,2.31395e-05
1.47461,2.25025e-05,2.36127e-05,2.49723e-05,2.81109e-05,251.327,0,2.30152e-05
1.48437,2.37229e-05,2.36924e-05,2.59356e-05,2.83931e-05,191.323,0,2.28909e-05
1.49414,2.49432e-05,2.39314e-05,2.68989e-05,2.87171e-05,131.319,0,2.27666e-05
1.50391,2.56671e-05,2.41591e-05,2.69731e-05,2.89805e-05,-16.231,0,2.28755e-05
1.51367,2.6391e-05,2.4201e-05,2.70473e-05,2.92784e-05,-163.781,0,2.29845e-05
1.52344,2.71149e-05,2.44846e-05,2.71215e-05,2.96423e-05,-311.332,0,2.30934e-05
1.5332,2.62344e-05,2.46144e-05,2.61999e-05,2.99188e-05,-311.332,0,2.33848e-05
1.54297,2.53538e-05,2.48004e-05,2.52784e-05,3.02985e-05,-311.332,0,2.36762e-05
1.55273,2.44733e-05,2.49747e-05,2.43568e-05,3.04688e-05,-311.332,0,2.39676e-05
1.5625,2.30287e-05,2.51692e-05,2.34309e-05,3.06601e-05,-103.777,0,2.46651e-05
1.57227,2.15841e-05,2.53444e-05,2.2505e-05,3.09955e-05,103.777,0,2.53626e-05
1.58203,2.01395e-05,2.55105e-05,2.15792e-05,3.11783e-05,311.332,0,2.60601e-05
1.5918,2.0321e-05,2.57481e-05,2.18566e-05,3.15193e-05,311.332,0,2.6674e-05
1.60156,2.05025e-05,2.59257e-05,2.2134e-05,3.17452e-05,311.332,0,2.72878e-05
1.61133,2.0684e-05,2.61275e-05,2.24114e-05,3.19219e-05,311.332,0,2.79017e-05
1.62109,2.26385e-05,2.63259e-05,2.39229e-05,3.21369e-05,311.332,0,2.76947e-05
1.63086,2.4593e-05,2.65726e-05,2.54344e-05,3.22942e-05,311.332,0,2.74878e-05
1.64062,2.65475e-05,2.67773e-05,2.69459e-05,3.24729e-05,311.332,0,2.72808e-05
1.65039,2.85734e-05,2.69982e-05,2.83043e-05,3.26013e-05,103.777,0,2.68349e-05
1.66016,3.05993e-05,2.72174e-05,2.96626e-05,3.2877e-05,-103.777,0,2.63891e-05
1.66992,3.26252e-05,2.74983e-05,3.10209e-05,3.29728e-05,-311.332,0,2.59432e-05
1.67969,3.3018e-05,2.76601e-05,3.08565e-05,3.31339e-05,-311.332,-1.12938e-21,2.60509e-05
1.68945,3.34107e-05,2.78979e-05,3.0692e-05,3.33305e-05,-311.332,-2.25875e-21,2.61587e-05
1.69922,3.38035e-05,2.80515e-05,3.05276e-05,3.35086e-05,-311.332,-3.38813e-21,2.62664e-05
1.70898,3.18033e-05,2.82999e-05,2.89189e-05,3.35821e-05,-311.332,-2.25875e-21,2.67812e-05
1.71875,2.98031e-05,2.84127e-05,2.73102e-05,3.37863e-05,-311.332,-1.12938e-21,2.72961e-05
1.72852,2.78029e-05,2.87528e-05,2.57015e-05,3.40005e-05,-311.332,0,2.78109e-05
1.73828,2.48823e-05,2.88662e-05,2.44443e-05,3.42296e-05,-103.777,0,2.85356e-05
1.74805,2.19616e-05,2.89872e-05,2.31871e-05,3.44845e-05,103.777,0,2.92603e-05
1.75781,1.90409e-05,2.93177e-05,2.19299e-05,3.46017e-05,311.332,0,2.9985e-05
1.76758,1.89206e-05,2.93508e-05,2.30094e-05,3.49327e-05,311.332,0,3.05824e-05
1.77734,1.88002e-05,2.95512e-05,2.40889e-05,3.5083e-05,311.332,0,3.11799e-05
1.78711,1.86798e-05,2.96575e-05,2.51684e-05,3.53537e-05,311.332,0,3.17773e-05
1.79687,2.23531e-05,2.98371e-05,2.81737e-05,3.55942e-05,311.332,0,3.12812e-05
1.80664,2.60263e-05,2.9993e-05,3.11789e-05,3.58699e-05,311.332,0,3.07851e-05
1.81641,2.96996e-05,3.01629e-05,3.41841e-05,3.614e-05,311.332,0,3.02891e-05
1.82617,3.30263e-05,3.03539e-05,3.62892e-05,3.63709e-05,103.777,0,2.90944e-05
1.83594,3.6353e-05,3.0532e-05,3.83943e-05,3.67356e-05,-103.777,0,2.78996e-05
1.8457,3.96797e-05,3.05739e-05,4.04994e-05,3.70374e-05,-311.332,0,2.67049e-05
1.85547,3.93502e-05,3.07597e-05,3.94545e-05,3.72727e-05,-311.332,0,2.68036e-05
1.86523,3.90208e-05,3.09094e-05,3.84096e-05,3.77039e-05,-311.332,0,2.69023e-05
1.875,3.86913e-05,3.11326e-05,3.73648e-05,3.78788e-05,-311.332,0,2.7001e-05
1.88477,3.51236e-05,3.12738e-05,3.3879e-05,3.82295e-05,-311.332,0,2.84218e-05
1.89453,3.15559e-05,3.15281e-05,3.03932e-05,3.86341e-05,-311.332,0,2.98425e-05
1.9043,2.79882e-05,3.16456e-05,2.69074e-05,3.88128e-05,-311.332,0,3.12633e-05
1.91406,2.37967e-05,3.18369e-05,2.44936e-05,3.9123e-05,-103.777,0,3.24823e-05
1.92383,1.96052e-05,3.19676e-05,2.20799e-05,3.92909e-05,103.777,0,3.37014e-05
1.93359,1.54138e-05,3.21914e-05,1.96661e-05,3.95968e-05,311.332,0,3.49204e-05
1.94336,1.60093e-05,3.24038e-05,2.15145e-05,3.98191e-05,311.332,0,3.55937e-05
1.95312,1.66049e-05,3.25992e-05,2.33629e-05,4.00729e-05,311.332,0,3.62669e-05
1.96289,1.72005e-05,3.28371e-05,2.52113e-05,4.02319e-05,311.332,0,3.69402e-05
1.97266,2.44124e-05,3.30094e-05,3.01993e-05,4.04666e-05,311.332,-2.25875e-21,3.62453e-05
1.98242,3.16243e-05,3.33601e-05,3.51873e-05,4.073e-05,311.332,-4.51751e-21,3.55505e-05
1.99219,3.88362e-05,3.34726e-05,4.01754e-05,4.0856e-05,311.332,-6.77626e-21,3.48556e-05
2.00195,4.01163e-05,3.37456e-05,4.3158e-05,4.10405e-05,103.777,-3.38813e-21,3.27796e-05
2.01172,4.13964e-05,3.39981e-05,4.61406e-05,4.12397e-05,-103.777,3.21089e-33,3.07036e-05
2.02148,4.26765e-05,3.4173e-05,4.91233e-05,4.1347e-05,-311.332,3.38813e-21,2.86276e-05
2.03125,4.26765e-05,3.44769e-05,4.63583e-05,4.15605e-05,-311.332,1.12938e-21,2.84874e-05
2.04102,4.26765e-05,3.46233e-05,4.35934e-05,4.17457e-05,-311.332,-1.12938e-21,2.83471e-05
2.05078,4.26765e-05,3.49266e-05,4.08284e-05,4.18828e-05,-311.332,-3.38813e-21,2.82069e-05
2.06055,3.70786e-05,3.50845e-05,3.46334e-05,4.20894e-05,-311.332,-2.25875e-21,3.09167e-05
2.07031,3.14807e-05,3.52529e-05,2.84384e-05,4.2305e-05,-311.332,-1.12938e-21,3.36265e-05
2.08008,2.58828e-05,3.54516e-05,2.22433e-05,4.24459e-05,-311.332,0,3.63363e-05
2.08984,2.58828e-05,3.55638e-05,2.22433e-05,4.2593e-05,-311.332,0,3.63363e-05


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_d_DS_4.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-304.1025077057847, LMmax=304.1025077057847,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,1.33933e-11,4.45312e-08,-6.01205e-13,-5.83008e-08,0.00310824,1.61559e-27,-5.43527e-12
0.00976562,5.07452e-09,2.28516e-08,-2.2608e-10,0,1.17109,4.14802e-25,-2.04903e-09
0.0195312,1.01357e-08,-3.92578e-08,-4.51559e-10,-6.21094e-08,2.33906,8.27988e-25,-4.09263e-09
0.0292969,1.51968e-08,3.86719e-08,-6.77038e-10,2.63672e-09,3.50704,1.24117e-24,-6.13623e-09
0.0390625,2.02579e-08,3.80859e-08,-9.02517e-10,-2.28516e-08,4.67502,1.65436e-24,-8.17982e-09
0.0488281,5.44052e-08,-4.80469e-08,1.35111e-10,4.98047e-09,2.68607,1.03398e-24,-6.49704e-09
0.0585938,8.85526e-08,1.19238e-07,1.17274e-09,-1.20117e-08,0.697132,4.1359e-25,-4.81425e-09
0.0683594,1.227e-07,1.12207e-07,2.21037e-09,-5.33203e-08,-1.29181,-2.06795e-25,-3.13146e-09
0.078125,1.56847e-07,1.6377e-07,3.248e-09,3.92578e-08,-3.28075,-8.27181e-25,-1.44867e-09
0.0878906,2.1973e-07,1.47656e-07,3.36348e-09,-5.18555e-08,-13.3598,-3.92911e-24,1.64241e-08
0.0976562,2.82612e-07,2.91211e-07,3.47897e-09,-8.4375e-08,-23.4388,-7.03104e-24,3.42969e-08
0.107422,3.45495e-07,2.8418e-07,3.59445e-09,7.61719e-09,-33.5178,-1.0133e-23,5.21696e-08
0.117187,4.08377e-07,3.52734e-07,3.70994e-09,-7.29492e-08,-43.5968,-1.32349e-23,7.00424e-08
0.126953,4.8226e-07,5.52246e-07,-2.23961e-09,-1.75781e-08,-58.0192,-2.31611e-23,1.13096e-07
0.136719,5.56143e-07,5.48437e-07,-8.18916e-09,-3.04687e-08,-72.4417,-3.30872e-23,1.5615e-07
0.146484,6.30026e-07,6.55078e-07,-1.41387e-08,-9.96094e-08,-86.8642,-4.30134e-23,1.99204e-07
0.15625,7.03909e-07,7.38867e-07,-2.00883e-08,-6.70898e-08,-101.287,-5.29396e-23,2.42258e-07
0.166016,7.88465e-07,8.66895e-07,-1.7744e-08,-9.96094e-08,-112.749,-3.97047e-23,3.10278e-07
0.175781,8.7302e-07,8.71289e-07,-1.53997e-08,-1.12207e-07,-124.212,-2.64698e-23,3.78298e-07
0.185547,9.57575e-07,1.08135e-06,-1.30555e-08,5.00977e-08,-135.675,-1.32349e-23,4.46318e-07
0.195312,1.04213e-06,1.1959e-06,-1.07112e-08,-1.33008e-07,-147.137,0,5.14338e-07
0.205078,1.12938e-06,1.23516e-06,3.42155e-08,-6.70898e-08,-152.438,2.64698e-23,5.98139e-07
0.214844,1.21664e-06,1.3248e-06,7.91422e-08,7.61719e-09,-157.739,5.29396e-23,6.8194e-07
0.224609,1.30389e-06,1.46104e-06,1.24069e-07,-5.6543e-08,-163.04,7.94093e-23,7.65741e-07
0.234375,1.39115e-06,1.58906e-06,1.68996e-07,3.98438e-08,-168.34,1.05879e-22,8.49542e-07
0.244141,1.49603e-06,1.71973e-06,2.77832e-07,2.10938e-08,-175.397,7.94093e-23,9.47337e-07
0.253906,1.60091e-06,1.79473e-06,3.86669e-07,6.91406e-08,-182.454,5.29396e-23,1.04513e-06
0.263672,1.70579e-06,1.89609e-06,4.95506e-07,1.28027e-07,-189.511,2.64698e-23,1.14293e-06
0.273438,1.81067e-06,2.04316e-06,6.04342e-07,2.22656e-07,-196.568,0,1.24072e-06
0.283203,1.90584e-06,2.22334e-06,7.57865e-07,3.09375e-07,-196.723,0,1.34488e-06
0.292969,2.00101e-06,2.26436e-06,9.11388e-07,3.86133e-07,-196.877,0,1.44904e-06
0.302734,2.09618e-06,2.40029e-06,1.06491e-06,6.12012e-07,-197.031,0,1.55319e-06
0.3125,2.19135e-06,2.50605e-06,1.21843e-06,7.52051e-07,-197.185,0,1.65735e-06
0.322266,2.2719e-06,2.54209e-06,1.39802e-06,8.5166e-07,-187.178,0,1.78624e-06
0.332031,2.35244e-06,2.65313e-06,1.57761e-06,9.9873e-07,-177.171,0,1.91513e-06
0.341797,2.43299e-06,2.76094e-06,1.7572e-06,1.35322e-06,-167.164,0,2.04402e-06
0.351562,2.51353e-06,2.79023e-06,1.93679e-06,1.43877e-06,-157.156,0,2.17291e-06
0.361328,2.58169e-06,2.86934e-06,2.13831e-06,1.80029e-06,-128.918,0,2.31417e-06
0.371094,2.64985e-06,3.11367e-06,2.33984e-06,1.98486e-06,-100.68,0,2.45544e-06
0.380859,2.718e-06,3.07998e-06,2.54137e-06,2.18584e-06,-72.4413,0,2.5967e-06
0.390625,2.78616e-06,3.21064e-06,2.7429e-06,2.59219e-06,-44.203,0,2.73797e-06
0.400391,2.93567e-06,3.34424e-06,2.96587e-06,2.71582e-06,-28.3139,0,2.9022e-06
0.410156,3.08519e-06,3.46055e-06,3.18884e-06,3.09082e-06,-12.4248,0,3.06643e-06
0.419922,3.2347e-06,3.54844e-06,3.41181e-06,3.37031e-06,3.46432,0,3.23066e-06
0.429687,3.38422e-06,3.71543e-06,3.63478e-06,3.64746e-06,19.3534,0,3.3949e-06
0.439453,3.56627e-06,3.77754e-06,3.84513e-06,3.95361e-06,22.7388,0,3.56113e-06
0.449219,3.74833e-06,3.90938e-06,4.05548e-06,4.32217e-06,26.1241,0,3.72736e-06
0.458984,3.93038e-06,4.11035e-06,4.26583e-06,4.57061e-06,29.5095,0,3.89359e-06
0.46875,4.11243e-06,4.21494e-06,4.47618e-06,4.86826e-06,32.8948,0,4.05982e-06
0.478516,4.31878e-06,4.42676e-06,4.63517e-06,5.1668e-06,19.8059,0,4.26361e-06
0.488281,4.52512e-06,4.59668e-06,4.79416e-06,5.47002e-06,6.71699,0,4.46741e-06
0.498047,4.73146e-06,4.81436e-06,4.95315e-06,5.65576e-06,-6.37192,0,4.6712e-06
0.507812,4.93781e-06,4.95615e-06,5.11214e-06,5.97979e-06,-19.4608,0,4.875e-06
0.517578,5.07321e-06,5.17324e-06,5.23727e-06,6.21064e-06,-6.63136,0,5.07206e-06
0.527344,5.20862e-06,5.30391e-06,5.3624e-06,6.40781e-06,6.19812,0,5.26911e-06
0.537109,5.34402e-06,5.51865e-06,5.48753e-06,6.74004e-06,19.0276,0,5.46617e-06
0.546875,5.47943e-06,5.78818e-06,5.61266e-06,6.91201e-06,31.8571,0,5.66323e-06
0.556641,5.72006e-06,5.96895e-06,5.77788e-06,7.06729e-06,23.7516,0,5.88644e-06
0.566406,5.96068e-06,6.21943e-06,5.9431e-06,7.28672e-06,15.6462,0,6.10965e-06
0.576172,6.20131e-06,6.43828e-06,6.10832e-06,7.50029e-06,7.54078,0,6.33286e-06
0.585937,6.44194e-06,6.61699e-06,6.27353e-06,7.63359e-06,-0.564653,0,6.55607e-06
0.595703,6.62234e-06,6.86953e-06,6.48359e-06,7.8542e-06,-4.22069,0,6.72047e-06
0.605469,6.80275e-06,7.07432e-06,6.69364e-06,7.97285e-06,-7.87672,0,6.88487e-06
0.615234,6.98315e-06,7.33301e-06,6.90369e-06,8.13574e-06,-11.5328,0,7.04927e-06
0.625,7.16356e-06,7.58203e-06,7.11374e-06,8.33232e-06,-15.1888,0,7.21367e-06
0.634766,7.39976e-06,7.74316e-06,7.31207e-06,8.40908e-06,-53.4323,0,7.41481e-06
0.644531,7.63597e-06,7.99424e-06,7.5104e-06,8.56436e-06,-91.6759,0,7.61596e-06
0.654297,7.87217e-06,8.12549e-06,7.70872e-06,8.83652e-06,-129.919,0,7.8171e-06
0.664062,8.10838e-06,8.46621e-06,7.90705e-06,9.02285e-06,-168.163,0,8.01824e-06
0.673828,8.08824e-06,8.56494e-06,8.06865e-06,9.17695e-06,-127.664,0,8.16175e-06
0.683594,8.06809e-06,8.85352e-06,8.23026e-06,9.35449e-06,-87.1641,0,8.30526e-06
0.693359,8.04795e-06,8.91387e-06,8.39186e-06,9.59297e-06,-46.6646,0,8.44877e-06
0.703125,8.02781e-06,9.13066e-06,8.55347e-06,9.81855e-06,-6.16512,0,8.59228e-06
0.712891,8.21682e-06,9.24727e-06,8.7637e-06,1.00729e-05,1.82831,0,8.82744e-06
0.722656,8.40584e-06,9.50303e-06,8.97393e-06,1.02671e-05,9.82174,0,9.0626e-06
0.732422,8.59486e-06,9.52822e-06,9.18416e-06,1.05372e-05,17.8152,0,9.29776e-06
0.742187,8.78387e-06,9.70781e-06,9.3944e-06,1.07818e-05,25.8086,0,9.53291e-06
0.751953,8.86519e-06,9.85723e-06,9.65193e-06,1.10722e-05,76.6448,0,9.63124e-06
0.761719,8.9465e-06,9.99229e-06,9.90946e-06,1.13405e-05,127.481,0,9.72957e-06
0.771484,9.02781e-06,1.01991e-05,1.0167e-05,1.16733e-05,178.317,0,9.82789e-06
0.78125,9.10912e-06,1.03315e-05,1.04245e-05,1.19487e-05,229.153,0,9.92622e-06
0.791016,9.58127e-06,1.05744e-05,1.06488e-05,1.2232e-05,140.189,0,1.01788e-05
0.800781,1.00534e-05,1.0631e-05,1.0873e-05,1.25757e-05,51.225,0,1.04313e-05
0.810547,1.05256e-05,1.0887e-05,1.10972e-05,1.28663e-05,-37.7393,0,1.06839e-05
0.820312,1.09977e-05,1.09729e-05,1.13214e-05,1.3101e-05,-126.703,0,1.09364e-05
0.830078,1.08982e-05,1.12219e-05,1.13932e-05,1.34294e-05,-66.0798,0,1.10282e-05
0.839844,1.07988e-05,1.12772e-05,1.14649e-05,1.37508e-05,-5.45613,0,1.112e-05
0.849609,1.06993e-05,1.15562e-05,1.15367e-05,1.39638e-05,55.1676,0,1.12118e-05
0.859375,1.05998e-05,1.1719e-05,1.16084e-05,1.41756e-05,115.791,0,1.13036e-05
0.869141,1.104e-05,1.19221e-05,1.16828e-05,1.44152e-05,48.2088,0,1.16937e-05
0.878906,1.14803e-05,1.21028e-05,1.17571e-05,1.48072e-05,-19.3736,0,1.20838e-05
0.888672,1.19205e-05,1.23278e-05,1.18315e-05,1.50375e-05,-86.956,0,1.24739e-05
0.898437,1.23607e-05,1.25238e-05,1.19058e-05,1.52086e-05,-154.538,0,1.28641e-05
0.908203,1.21914e-05,1.26899e-05,1.2094e-05,1.53513e-05,-38.3266,0,1.28643e-05
0.917969,1.20222e-05,1.29196e-05,1.22821e-05,1.55991e-05,77.8851,0,1.28646e-05
0.927734,1.1853e-05,1.30412e-05,1.24702e-05,1.57603e-05,194.097,0,1.28648e-05
0.9375,1.16837e-05,1.33772e-05,1.26583e-05,1.59809e-05,310.309,0,1.28651e-05
0.947266,1.26545e-05,1.34725e-05,1.29739e-05,1.62132e-05,155.154,0,1.32784e-05
0.957031,1.36252e-05,1.36822e-05,1.32894e-05,1.63119e-05,0,0,1.36917e-05
0.966797,1.4596e-05,1.40476e-05,1.36049e-05,1.65205e-05,-155.154,0,1.41051e-05
0.976562,1.55668e-05,1.42037e-05,1.39205e-05,1.67089e-05,-310.309,0,1.45184e-05
0.986328,1.49334e-05,1.44979e-05,1.40554e-05,1.68826e-05,-182.556,0,1.43145e-05
0.996094,1.43e-05,1.45942e-05,1.41903e-05,1.71211e-05,-54.803,0,1.41107e-05
1.00586,1.36666e-05,1.48644e-05,1.43253e-05,1.72359e-05,72.9498,0,1.39068e-05
1.01562,1.30332e-05,1.50393e-05,1.44602e-05,1.73977e-05,200.703,0,1.3703e-05
1.02539,1.394e-05,1.52789e-05,1.45894e-05,1.76728e-05,72.9498,0,1.43712e-05
1.03516,1.48469e-05,1.5385e-05,1.47185e-05,1.78008e-05,-54.803,0,1.50393e-05
1.04492,1.57537e-05,1.56492e-05,1.48477e-05,1.80369e-05,-182.556,0,1.57075e-05
1.05469,1.66606e-05,1.58147e-05,1.49769e-05,1.82505e-05,-310.309,0,1.63757e-05
1.06445,1.53422e-05,1.59067e-05,1.51785e-05,1.8513e-05,-155.154,0,1.596e-05
1.07422,1.40238e-05,1.60863e-05,1.53801e-05,1.86563e-05,2.20496e-10,0,1.55444e-05
1.08398,1.27055e-05,1.62683e-05,1.55817e-05,1.89841e-05,155.154,0,1.51287e-05
1.09375,1.13871e-05,1.6369e-05,1.57833e-05,1.92437e-05,310.309,0,1.4713e-05
1.10352,1.36032e-05,1.65454e-05,1.6293e-05,1.94191e-05,155.154,8.47033e-22,1.56421e-05
1.11328,1.58193e-05,1.67095e-05,1.68027e-05,1.9853e-05,0,1.69407e-21,1.65712e-05
1.12305,1.80355e-05,1.68287e-05,1.73124e-05,2.00153e-05,-155.154,2.5411e-21,1.75003e-05
1.13281,2.02516e-05,1.70836e-05,1.78221e-05,2.03171e-05,-310.309,3.38813e-21,1.84294e-05
1.14258,1.82579e-05,1.70235e-05,1.79535e-05,2.06977e-05,-155.154,2.5411e-21,1.74885e-05
1.15234,1.62642e-05,1.73824e-05,1.80848e-05,2.09792e-05,-2.20496e-10,1.69407e-21,1.65476e-05
1.16211,1.42705e-05,1.74929e-05,1.82162e-05,2.12288e-05,155.154,8.47033e-22,1.56067e-05
1.17187,1.22768e-05,1.7688e-05,1.83475e-05,2.16029e-05,310.309,0,1.46658e-05
1.18164,1.53079e-05,1.7981e-05,1.83608e-05,2.17869e-05,155.154,0,1.6339e-05
1.19141,1.83391e-05,1.80164e-05,1.83741e-05,2.2142e-05,-2.20496e-10,0,1.80122e-05
1.20117,2.13702e-05,1.82391e-05,1.83873e-05,2.23254e-05,-155.154,0,1.96854e-05
1.21094,2.44014e-05,1.83981e-05,1.84006e-05,2.26157e-05,-310.309,0,2.13586e-05
1.2207,2.02325e-05,1.85936e-05,1.8186e-05,2.28618e-05,-155.154,0,1.98273e-05
1.23047,1.60636e-05,1.87002e-05,1.79713e-05,2.31478e-05,0,0,1.82961e-05
1.24023,1.18947e-05,1.89955e-05,1.77567e-05,2.33461e-05,155.154,0,1.67648e-05
1.25,7.72584e-06,1.9205e-05,1.75421e-05,2.35638e-05,310.309,0,1.52336e-05
1.25977,1.36914e-05,1.93793e-05,1.8171e-05,2.37501e-05,155.154,8.47033e-22,1.7884e-05
1.26953,1.96569e-05,1.96556e-05,1.87999e-05,2.40088e-05,2.20496e-10,1.69407e-21,2.05343e-05
1.2793,2.56225e-05,1.9856e-05,1.94288e-05,2.40322e-05,-155.154,2.5411e-21,2.31847e-05
1.28906,3.1588e-05,2.00464e-05,2.00578e-05,2.43495e-05,-310.309,3.38813e-21,2.5835e-05
1.29883,2.51279e-05,2.03106e-05,2.02013e-05,2.44699e-05,-155.154,2.11758e-21,2.26574e-05
1.30859,1.86678e-05,2.04914e-05,2.03448e-05,2.45877e-05,-2.20496e-10,8.47033e-22,1.94797e-05
1.31836,1.22077e-05,2.0775e-05,2.04882e-05,2.48865e-05,155.154,-4.23516e-22,1.63021e-05
1.32812,5.74756e-06,2.09868e-05,2.06317e-05,2.49018e-05,310.309,-1.69407e-21,1.31245e-05
1.33789,1.49798e-05,2.11878e-05,2.09993e-05,2.50705e-05,155.154,-1.27055e-21,1.75508e-05
1.34766,2.4212e-05,2.13563e-05,2.13669e-05,2.52149e-05,-2.20496e-10,-8.47033e-22,2.19772e-05
1.35742,3.34443e-05,2.15833e-05,2.17345e-05,2.54121e-05,-155.154,-4.23516e-22,2.64035e-05
1.36719,4.26765e-05,2.18429e-05,2.21021e-05,2.55771e-05,-310.309,0,3.08298e-05
1.37695,3.02172e-05,2.19035e-05,2.14019e-05,2.579e-05,-155.154,1.27055e-21,2.54953e-05
1.38672,1.77579e-05,2.22073e-05,2.07017e-05,2.59506e-05,0,2.5411e-21,2.01607e-05
1.39648,5.29853e-06,2.22645e-05,2.00015e-05,2.61853e-05,155.154,3.81165e-21,1.48261e-05
1.40625,-7.1608e-06,2.25117e-05,1.93013e-05,2.63818e-05,310.309,5.0822e-21,9.4915e-06
1.41602,5.29853e-06,2.26646e-05,2.04852e-05,2.66525e-05,155.154,3.81165e-21,1.71425e-05
1.42578,1.77579e-05,2.28788e-05,2.16691e-05,2.68289e-05,2.20496e-10,2.5411e-21,2.47935e-05
1.43555,3.02172e-05,2.30279e-05,2.2853e-05,2.71579e-05,-155.154,1.27055e-21,3.24444e-05
1.44531,4.26765e-05,2.31255e-05,2.40369e-05,2.73299e-05,-310.309,0,4.00954e-05
1.45508,3.02172e-05,2.33508e-05,2.39597e-05,2.76023e-05,-155.154,0,3.0225e-05
1.46484,1.77579e-05,2.34914e-05,2.38825e-05,2.78467e-05,2.20496e-10,0,2.03546e-05
1.47461,5.29853e-06,2.36127e-05,2.38052e-05,2.81109e-05,155.154,0,1.04843e-05
1.48437,-7.1608e-06,2.36924e-05,2.3728e-05,2.83931e-05,310.309,0,6.13869e-07
1.49414,5.29853e-06,2.39314e-05,2.50349e-05,2.87171e-05,155.154,-1.69407e-21,1.36292e-05
1.50391,1.77579e-05,2.41591e-05,2.63418e-05,2.89805e-05,0,-3.38813e-21,2.66445e-05
1.51367,3.02172e-05,2.4201e-05,2.76487e-05,2.92784e-05,-155.154,-5.0822e-21,3.96598e-05
1.52344,4.26765e-05,2.44846e-05,2.89556e-05,2.96423e-05,-310.309,-6.77626e-21,5.2675e-05
1.5332,3.02172e-05,2.46144e-05,2.66056e-05,2.99188e-05,-155.154,-5.0822e-21,3.59956e-05
1.54297,1.77579e-05,2.48004e-05,2.42555e-05,3.02985e-05,-2.20496e-10,-3.38813e-21,1.93161e-05
1.55273,5.29853e-06,2.49747e-05,2.19055e-05,3.04688e-05,155.154,-1.69407e-21,2.6367e-06
1.5625,-7.1608e-06,2.51692e-05,1.95554e-05,3.06601e-05,310.309,0,-1.40428e-05
1.57227,5.29853e-06,2.53444e-05,2.15818e-05,3.09955e-05,155.154,3.38813e-21,9.04963e-06
1.58203,1.77579e-05,2.55105e-05,2.36083e-05,3.11783e-05,2.20496e-10,6.77626e-21,3.2142e-05
1.5918,3.02172e-05,2.57481e-05,2.56347e-05,3.15193e-05,-155.154,1.01644e-20,5.52344e-05
1.60156,4.26765e-05,2.59257e-05,2.76611e-05,3.17452e-05,-310.309,1.35525e-20,7.83268e-05
1.61133,3.02172e-05,2.61275e-05,2.59474e-05,3.19219e-05,-155.154,1.35525e-20,4.85493e-05
1.62109,1.77579e-05,2.63259e-05,2.42336e-05,3.21369e-05,2.20496e-10,1.35525e-20,1.87719e-05
1.63086,5.29853e-06,2.65726e-05,2.25199e-05,3.22942e-05,155.154,1.35525e-20,-1.10056e-05
1.64062,-7.1608e-06,2.67773e-05,2.08061e-05,3.24729e-05,310.309,1.35525e-20,-4.0783e-05
1.65039,5.29853e-06,2.69982e-05,2.52289e-05,3.26013e-05,155.154,1.69407e-20,-1.62403e-06
1.66016,1.77579e-05,2.72174e-05,2.96516e-05,3.2877e-05,0,2.03288e-20,3.7535e-05
1.66992,3.02172e-05,2.74983e-05,3.40744e-05,3.29728e-05,-155.154,2.37169e-20,7.6694e-05
1.67969,4.26765e-05,2.76601e-05,3.84972e-05,3.31339e-05,-310.309,2.71051e-20,0.000115853
1.68945,3.02172e-05,2.78979e-05,3.27377e-05,3.33305e-05,-155.154,6.77626e-21,6.4194e-05
1.69922,1.77579e-05,2.80515e-05,2.69781e-05,3.35086e-05,-2.20496e-10,-1.35525e-20,1.25351e-05
1.70898,5.29853e-06,2.82999e-05,2.12186e-05,3.35821e-05,155.154,-3.38813e-20,-3.91239e-05
1.71875,-7.1608e-06,2.84127e-05,1.54591e-05,3.37863e-05,310.309,-5.42101e-20,-9.07829e-05
1.72852,5.29853e-06,2.87528e-05,2.12224e-05,3.40005e-05,155.154,-3.38813e-20,-2.16001e-05
1.73828,1.77579e-05,2.88662e-05,2.69856e-05,3.42296e-05,-2.20496e-10,-1.35525e-20,4.75828e-05
1.74805,3.02172e-05,2.89872e-05,3.27489e-05,3.44845e-05,-155.154,6.77626e-21,0.000116766
1.75781,4.26765e-05,2.93177e-05,3.85121e-05,3.46017e-05,-310.309,2.71051e-20,0.000185949
1.76758,3.02172e-05,2.93508e-05,3.14268e-05,3.49327e-05,-155.154,2.03288e-20,9.56193e-05
1.77734,1.77579e-05,2.95512e-05,2.43415e-05,3.5083e-05,2.20496e-10,1.35525e-20,5.29009e-06
1.78711,5.29853e-06,2.96575e-05,1.72563e-05,3.53537e-05,155.154,6.77626e-21,-8.50392e-05
1.79687,-7.1608e-06,2.98371e-05,1.0171e-05,3.55942e-05,310.309,0,-0.000175368
1.80664,5.29853e-06,2.9993e-05,2.04061e-05,3.58699e-05,155.154,2.71051e-20,-5.65344e-05
1.81641,1.77579e-05,3.01629e-05,3.06413e-05,3.614e-05,0,5.42101e-20,6.22996e-05
1.82617,3.02172e-05,3.03539e-05,4.08764e-05,3.63709e-05,-155.154,8.13152e-20,0.000181134
1.83594,4.26765e-05,3.0532e-05,5.11116e-05,3.67356e-05,-310.309,1.0842e-19,0.000299968
1.8457,3.02172e-05,3.05739e-05,3.84486e-05,3.70374e-05,-155.154,9.48677e-20,0.000142394
1.85547,1.77579e-05,3.07597e-05,2.57857e-05,3.72727e-05,-2.20496e-10,8.13152e-20,-1.51797e-05
1.86523,5.29853e-06,3.09094e-05,1.31228e-05,3.77039e-05,155.154,6.77626e-20,-0.000172753
1.875,-7.1608e-06,3.11326e-05,4.59828e-07,3.78788e-05,310.309,5.42101e-20,-0.000330327
1.88477,5.29853e-06,3.12738e-05,1.31228e-05,3.82295e-05,155.154,-1.35525e-20,-0.000121355
1.89453,1.77579e-05,3.15281e-05,2.57857e-05,3.86341e-05,-2.20496e-10,-8.13152e-20,8.76162e-05
1.9043,3.02172e-05,3.16456e-05,3.84486e-05,3.88128e-05,-155.154,-1.49078e-19,0.000296588
1.91406,4.26765e-05,3.18369e-05,5.11116e-05,3.9123e-05,-310.309,-2.1684e-19,0.000505559
1.92383,3.02172e-05,3.19676e-05,3.61708e-05,3.92909e-05,-155.154,-1.35525e-19,0.000231974
1.93359,1.77579e-05,3.21914e-05,2.123e-05,3.95968e-05,0,-5.42101e-20,-4.1612e-05
1.94336,5.29853e-06,3.24038e-05,6.28919e-06,3.98191e-05,155.154,2.71051e-20,-0.000315198
1.95312,-7.1608e-06,3.25992e-05,-8.6516e-06,4.00729e-05,310.309,1.0842e-19,-0.000588783
1.96289,5.29853e-06,3.28371e-05,6.28919e-06,4.02319e-05,155.154,2.71051e-20,-0.000227262
1.97266,1.77579e-05,3.30094e-05,2.123e-05,4.04666e-05,2.20496e-10,-5.42101e-20,0.000134259
1.98242,3.02172e-05,3.33601e-05,3.61708e-05,4.073e-05,-155.154,-1.35525e-19,0.000495781
1.99219,4.26765e-05,3.34726e-05,5.11116e-05,4.0856e-05,-310.309,-2.1684e-19,0.000857302
2.00195,3.02172e-05,3.37456e-05,3.61708e-05,4.10405e-05,-155.154,-2.1684e-19,0.000378617
2.01172,1.77579e-05,3.39981e-05,2.123e-05,4.12397e-05,2.20496e-10,-2.1684e-19,-0.000100069
2.02148,5.29853e-06,3.4173e-05,6.28919e-06,4.1347e-05,155.154,-2.1684e-19,-0.000578754
2.03125,-7.1608e-06,3.44769e-05,-8.6516e-06,4.15605e-05,310.309,-2.1684e-19,-0.00105744
2.04102,5.29853e-06,3.46233e-05,6.28919e-06,4.17457e-05,155.154,-1.0842e-19,-0.000425743
2.05078,1.77579e-05,3.49266e-05,2.123e-05,4.18828e-05,-2.22258e-10,1.55278e-31,0.000205954
2.06055,3.02172e-05,3.50845e-05,3.61708e-05,4.20894e-05,-155.154,1.0842e-19,0.00083765
2.07031,4.26765e-05,3.52529e-05,5.11116e-05,4.2305e-05,-310.309,2.1684e-19,0.00146935
2.08008,4.26765e-05,3.54516e-05,5.11116e-05,4.24459e-05,-310.309,2.1684e-19,0.00146935
2.08984,4.26765e-05,3.55638e-05,5.11116e-05,4.2593e-05,-310.309,2.1684e-19,0.00146935


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_d_DS_5.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-305.2322262723271, LMmax=305.2322262723271,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,9.09201e-11,4.45312e-08,-2.06379e-12,-5.83008e-08,0.010398,0,-1.9239e-11
0.00976562,8.98578e-09,2.28516e-08,-1.98484e-10,0,1.00937,3.30872e-25,-1.872e-09
0.0195312,1.78806e-08,-3.92578e-08,-3.94905e-10,-6.21094e-08,2.00835,6.61744e-25,-3.72475e-09
0.0292969,2.67755e-08,3.86719e-08,-5.91325e-10,2.63672e-09,3.00732,9.92617e-25,-5.57751e-09
0.0390625,3.56703e-08,3.80859e-08,-7.87746e-10,-2.28516e-08,4.0063,1.32349e-24,-7.43026e-09
0.0488281,4.45652e-08,-4.80469e-08,-9.84166e-10,4.98047e-09,5.00527,1.65436e-24,-9.28302e-09
0.0585938,8.69313e-08,1.19238e-07,7.06231e-10,-1.20117e-08,0.94666,-6.61744e-25,-3.88915e-09
0.0683594,1.29297e-07,1.12207e-07,2.39663e-09,-5.33203e-08,-3.11195,-2.97785e-24,1.50471e-09
0.078125,1.71664e-07,1.6377e-07,4.08703e-09,3.92578e-08,-7.17056,-5.29396e-24,6.89858e-09
0.0878906,2.1403e-07,1.47656e-07,5.77742e-09,-5.18555e-08,-11.2292,-7.61006e-24,1.22924e-08
0.0976562,2.56396e-07,2.91211e-07,7.46782e-09,-8.4375e-08,-15.2878,-9.92617e-24,1.76863e-08
0.107422,3.36081e-07,2.8418e-07,3.77749e-09,7.61719e-09,-30.8871,-1.32349e-23,5.17956e-08
0.117187,4.15767e-07,3.52734e-07,8.71507e-11,-7.29492e-08,-46.4865,-1.65436e-23,8.59048e-08
0.126953,4.95453e-07,5.52246e-07,-3.60318e-09,-1.75781e-08,-62.0859,-1.98523e-23,1.20014e-07
0.136719,5.75138e-07,5.48437e-07,-7.29352e-09,-3.04687e-08,-77.6852,-2.31611e-23,1.54123e-07
0.146484,6.54824e-07,6.55078e-07,-1.09839e-08,-9.96094e-08,-93.2846,-2.64698e-23,1.88233e-07
0.15625,7.32434e-07,7.38867e-07,-1.50424e-08,-6.70898e-08,-104.772,-2.11758e-23,2.53931e-07
0.166016,8.10044e-07,8.66895e-07,-1.91009e-08,-9.96094e-08,-116.26,-1.58819e-23,3.1963e-07
0.175781,8.87654e-07,8.71289e-07,-2.31595e-08,-1.12207e-07,-127.748,-1.05879e-23,3.85329e-07
0.185547,9.65264e-07,1.08135e-06,-2.7218e-08,5.00977e-08,-139.236,-5.29396e-24,4.51027e-07
0.195312,1.04287e-06,1.1959e-06,-3.12766e-08,-1.33008e-07,-150.724,0,5.16726e-07
0.205078,1.12571e-06,1.23516e-06,2.3741e-08,-6.70898e-08,-153.548,0,6.02276e-07
0.214844,1.20855e-06,1.3248e-06,7.87586e-08,7.61719e-09,-156.372,0,6.87825e-07
0.224609,1.29139e-06,1.46104e-06,1.33776e-07,-5.6543e-08,-159.195,0,7.73375e-07
0.234375,1.37423e-06,1.58906e-06,1.88794e-07,3.98438e-08,-162.019,0,8.58925e-07
0.244141,1.45706e-06,1.71973e-06,2.43811e-07,2.10938e-08,-164.843,0,9.44475e-07
0.253906,1.57603e-06,1.79473e-06,3.79276e-07,6.91406e-08,-173.273,0,1.04247e-06
0.263672,1.695e-06,1.89609e-06,5.1474e-07,1.28027e-07,-181.702,0,1.14047e-06
0.273438,1.81397e-06,2.04316e-06,6.50205e-07,2.22656e-07,-190.132,0,1.23847e-06
0.283203,1.93293e-06,2.22334e-06,7.85669e-07,3.09375e-07,-198.562,0,1.33647e-06
0.292969,2.0519e-06,2.26436e-06,9.21134e-07,3.86133e-07,-206.992,0,1.43447e-06
0.302734,2.13221e-06,2.40029e-06,1.08556e-06,6.12012e-07,-202.996,0,1.55326e-06
0.3125,2.21252e-06,2.50605e-06,1.24999e-06,7.52051e-07,-199,0,1.67206e-06
0.322266,2.29282e-06,2.54209e-06,1.41441e-06,8.5166e-07,-195.005,0,1.79085e-06
0.332031,2.37313e-06,2.65313e-06,1.57884e-06,9.9873e-07,-191.009,0,1.90965e-06
0.341797,2.45344e-06,2.76094e-06,1.74327e-06,1.35322e-06,-187.014,0,2.02844e-06
0.351562,2.50396e-06,2.79023e-06,1.93655e-06,1.43877e-06,-154.597,0,2.17231e-06
0.361328,2.55448e-06,2.86934e-06,2.12983e-06,1.80029e-06,-122.18,0,2.31618e-06
0.371094,2.605e-06,3.11367e-06,2.32311e-06,1.98486e-06,-89.7625,0,2.46005e-06
0.380859,2.65552e-06,3.07998e-06,2.51639e-06,2.18584e-06,-57.3454,0,2.60392e-06
0.390625,2.70604e-06,3.21064e-06,2.70968e-06,2.59219e-06,-24.9283,0,2.74778e-06
0.400391,2.8763e-06,3.34424e-06,2.94873e-06,2.71582e-06,-9.63881,0,2.90519e-06
0.410156,3.04655e-06,3.46055e-06,3.18778e-06,3.09082e-06,5.65065,0,3.06259e-06
0.419922,3.21681e-06,3.54844e-06,3.42683e-06,3.37031e-06,20.9401,0,3.21999e-06
0.429687,3.38706e-06,3.71543e-06,3.66588e-06,3.64746e-06,36.2296,0,3.3774e-06
0.439453,3.55732e-06,3.77754e-06,3.90494e-06,3.95361e-06,51.519,0,3.5348e-06
0.449219,3.78728e-06,3.90938e-06,4.09403e-06,4.32217e-06,30.9834,0,3.71812e-06
0.458984,4.01724e-06,4.11035e-06,4.28312e-06,4.57061e-06,10.4478,0,3.90143e-06
0.46875,4.2472e-06,4.21494e-06,4.47221e-06,4.86826e-06,-10.0879,0,4.08475e-06
0.478516,4.47717e-06,4.42676e-06,4.6613e-06,5.1668e-06,-30.6235,0,4.26806e-06
0.488281,4.70713e-06,4.59668e-06,4.85039e-06,5.47002e-06,-51.1591,0,4.45138e-06
0.498047,4.82194e-06,4.81436e-06,4.95007e-06,5.65576e-06,-39.8528,0,4.6635e-06
0.507812,4.93674e-06,4.95615e-06,5.04975e-06,5.97979e-06,-28.5464,0,4.87562e-06
0.517578,5.05155e-06,5.17324e-06,5.14943e-06,6.21064e-06,-17.24,0,5.08774e-06
0.527344,5.16636e-06,5.30391e-06,5.24911e-06,6.40781e-06,-5.93368,0,5.29986e-06
0.537109,5.28117e-06,5.51865e-06,5.34878e-06,6.74004e-06,5.37269,0,5.51198e-06
0.546875,5.45532e-06,5.78818e-06,5.53312e-06,6.91201e-06,26.6957,0,5.71451e-06
0.556641,5.62947e-06,5.96895e-06,5.71746e-06,7.06729e-06,48.0187,0,5.91703e-06
0.566406,5.80361e-06,6.21943e-06,5.90179e-06,7.28672e-06,69.3417,0,6.11956e-06
0.576172,5.97776e-06,6.43828e-06,6.08613e-06,7.50029e-06,90.6647,0,6.32209e-06
0.585937,6.15191e-06,6.61699e-06,6.27047e-06,7.63359e-06,111.988,0,6.52461e-06
0.595703,6.48927e-06,6.86953e-06,6.52612e-06,7.8542e-06,61.1992,0,6.6971e-06
0.605469,6.82664e-06,7.07432e-06,6.78177e-06,7.97285e-06,10.4106,0,6.86959e-06
0.615234,7.164e-06,7.33301e-06,7.03742e-06,8.13574e-06,-40.3779,0,7.04208e-06
0.625,7.50136e-06,7.58203e-06,7.29307e-06,8.33232e-06,-91.1664,0,7.21457e-06
0.634766,7.83872e-06,7.74316e-06,7.54872e-06,8.40908e-06,-141.955,0,7.38706e-06
0.644531,7.90879e-06,7.99424e-06,7.66157e-06,8.56436e-06,-156.526,0,7.57304e-06
0.654297,7.97885e-06,8.12549e-06,7.77443e-06,8.83652e-06,-171.097,0,7.75901e-06
0.664062,8.04892e-06,8.46621e-06,7.88729e-06,9.02285e-06,-185.668,0,7.94499e-06
0.673828,8.11898e-06,8.56494e-06,8.00015e-06,9.17695e-06,-200.238,0,8.13096e-06
0.683594,8.18905e-06,8.85352e-06,8.11301e-06,9.35449e-06,-214.809,0,8.31694e-06
0.693359,8.09988e-06,8.91387e-06,8.2709e-06,9.59297e-06,-120.744,0,8.51328e-06
0.703125,8.01071e-06,9.13066e-06,8.4288e-06,9.81855e-06,-26.678,0,8.70963e-06
0.712891,7.92154e-06,9.24727e-06,8.58669e-06,1.00729e-05,67.3876,0,8.90598e-06
0.722656,7.83238e-06,9.50303e-06,8.74459e-06,1.02671e-05,161.453,0,9.10233e-06
0.732422,7.74321e-06,9.52822e-06,8.90248e-06,1.05372e-05,255.519,0,9.29868e-06
0.742187,8.14534e-06,9.70781e-06,9.28975e-06,1.07818e-05,241.927,0,9.44081e-06
0.751953,8.54747e-06,9.85723e-06,9.67702e-06,1.10722e-05,228.335,0,9.58295e-06
0.761719,8.94961e-06,9.99229e-06,1.00643e-05,1.13405e-05,214.744,0,9.72508e-06
0.771484,9.35174e-06,1.01991e-05,1.04516e-05,1.16733e-05,201.152,0,9.86721e-06
0.78125,9.75387e-06,1.03315e-05,1.08388e-05,1.19487e-05,187.56,0,1.00093e-05
0.791016,1.0138e-05,1.05744e-05,1.09873e-05,1.2232e-05,87.7559,0,1.01794e-05
0.800781,1.05222e-05,1.0631e-05,1.11358e-05,1.25757e-05,-12.0484,0,1.03494e-05
0.810547,1.09064e-05,1.0887e-05,1.12842e-05,1.28663e-05,-111.853,0,1.05194e-05
0.820312,1.12905e-05,1.09729e-05,1.14327e-05,1.3101e-05,-211.657,0,1.06894e-05
0.830078,1.16747e-05,1.12219e-05,1.15812e-05,1.34294e-05,-311.461,0,1.08595e-05
0.839844,1.14028e-05,1.12772e-05,1.14435e-05,1.37508e-05,-224.719,0,1.1131e-05
0.849609,1.1131e-05,1.15562e-05,1.13058e-05,1.39638e-05,-137.977,0,1.14025e-05
0.859375,1.08591e-05,1.1719e-05,1.11681e-05,1.41756e-05,-51.2354,0,1.1674e-05
0.869141,1.05873e-05,1.19221e-05,1.10304e-05,1.44152e-05,35.5066,0,1.19455e-05
0.878906,1.03154e-05,1.21028e-05,1.08928e-05,1.48072e-05,122.249,0,1.22171e-05
0.888672,1.05697e-05,1.23278e-05,1.12397e-05,1.50375e-05,160.091,0,1.24097e-05
0.898437,1.0824e-05,1.25238e-05,1.15866e-05,1.52086e-05,197.934,0,1.26022e-05
0.908203,1.10783e-05,1.26899e-05,1.19335e-05,1.53513e-05,235.776,0,1.27948e-05
0.917969,1.13327e-05,1.29196e-05,1.22804e-05,1.55991e-05,273.619,0,1.29874e-05
0.927734,1.1587e-05,1.30412e-05,1.26273e-05,1.57603e-05,311.461,0,1.318e-05
0.9375,1.25579e-05,1.33772e-05,1.31116e-05,1.59809e-05,186.877,0,1.32651e-05
0.947266,1.35289e-05,1.34725e-05,1.3596e-05,1.62132e-05,62.2923,0,1.33502e-05
0.957031,1.44999e-05,1.36822e-05,1.40804e-05,1.63119e-05,-62.2923,0,1.34353e-05
0.966797,1.54709e-05,1.40476e-05,1.45648e-05,1.65205e-05,-186.877,0,1.35204e-05
0.976562,1.64418e-05,1.42037e-05,1.50492e-05,1.67089e-05,-311.461,0,1.36056e-05
0.986328,1.60512e-05,1.44979e-05,1.47548e-05,1.68826e-05,-311.461,0,1.38432e-05
0.996094,1.56606e-05,1.45942e-05,1.44604e-05,1.71211e-05,-311.461,0,1.40808e-05
1.00586,1.527e-05,1.48644e-05,1.4166e-05,1.72359e-05,-311.461,0,1.43184e-05
1.01562,1.48794e-05,1.50393e-05,1.38716e-05,1.73977e-05,-311.461,0,1.4556e-05
1.02539,1.44888e-05,1.52789e-05,1.35771e-05,1.76728e-05,-311.461,0,1.47936e-05
1.03516,1.37208e-05,1.5385e-05,1.36701e-05,1.78008e-05,-186.877,0,1.50605e-05
1.04492,1.29529e-05,1.56492e-05,1.3763e-05,1.80369e-05,-62.2923,0,1.53275e-05
1.05469,1.21849e-05,1.58147e-05,1.3856e-05,1.82505e-05,62.2923,0,1.55944e-05
1.06445,1.14169e-05,1.59067e-05,1.39489e-05,1.8513e-05,186.877,0,1.58613e-05
1.07422,1.06489e-05,1.60863e-05,1.40419e-05,1.86563e-05,311.461,0,1.61282e-05
1.08398,1.2177e-05,1.62683e-05,1.518e-05,1.89841e-05,310.899,0,1.61116e-05
1.09375,1.3705e-05,1.6369e-05,1.63182e-05,1.92437e-05,310.337,0,1.6095e-05
1.10352,1.52331e-05,1.65454e-05,1.74563e-05,1.94191e-05,309.775,0,1.60784e-05
1.11328,1.67612e-05,1.67095e-05,1.85945e-05,1.9853e-05,309.213,0,1.60618e-05
1.12305,1.82893e-05,1.68287e-05,1.97326e-05,2.00153e-05,308.651,0,1.60452e-05
1.13281,1.89701e-05,1.70836e-05,1.95779e-05,2.03171e-05,184.629,0,1.61787e-05
1.14258,1.96509e-05,1.70235e-05,1.94233e-05,2.06977e-05,60.6063,0,1.63121e-05
1.15234,2.03317e-05,1.73824e-05,1.92686e-05,2.09792e-05,-63.4163,0,1.64455e-05
1.16211,2.10125e-05,1.74929e-05,1.9114e-05,2.12288e-05,-187.439,0,1.65789e-05
1.17187,2.16933e-05,1.7688e-05,1.89593e-05,2.16029e-05,-311.461,0,1.67123e-05
1.18164,1.94382e-05,1.7981e-05,1.78747e-05,2.17869e-05,-186.877,0,1.72631e-05
1.19141,1.7183e-05,1.80164e-05,1.67901e-05,2.2142e-05,-62.2923,0,1.78139e-05
1.20117,1.49279e-05,1.82391e-05,1.57054e-05,2.23254e-05,62.2923,0,1.83647e-05
1.21094,1.26727e-05,1.83981e-05,1.46208e-05,2.26157e-05,186.877,0,1.89155e-05
1.2207,1.04176e-05,1.85936e-05,1.35362e-05,2.28618e-05,311.461,0,1.94662e-05
1.23047,1.14752e-05,1.87002e-05,1.49342e-05,2.31478e-05,311.461,0,1.95785e-05
1.24023,1.25328e-05,1.89955e-05,1.63322e-05,2.33461e-05,311.461,0,1.96907e-05
1.25,1.35905e-05,1.9205e-05,1.77303e-05,2.35638e-05,311.461,0,1.9803e-05
1.25977,1.46481e-05,1.93793e-05,1.91283e-05,2.37501e-05,311.461,0,1.99153e-05
1.26953,1.57057e-05,1.96556e-05,2.05263e-05,2.40088e-05,311.461,0,2.00275e-05
1.2793,1.93017e-05,1.9856e-05,2.17734e-05,2.40322e-05,186.877,-6.77626e-22,1.97864e-05
1.28906,2.28976e-05,2.00464e-05,2.30205e-05,2.43495e-05,62.2923,-1.35525e-21,1.95452e-05
1.29883,2.64936e-05,2.03106e-05,2.42676e-05,2.44699e-05,-62.2923,-2.03288e-21,1.9304e-05
1.30859,3.00895e-05,2.04914e-05,2.55147e-05,2.45877e-05,-186.877,-2.71051e-21,1.90629e-05
1.31836,3.36855e-05,2.0775e-05,2.67618e-05,2.48865e-05,-311.461,-3.38813e-21,1.88217e-05
1.32812,3.04139e-05,2.09868e-05,2.43e-05,2.49018e-05,-311.461,-2.71051e-21,1.9442e-05
1.33789,2.71424e-05,2.11878e-05,2.18383e-05,2.50705e-05,-311.461,-2.03288e-21,2.00622e-05
1.34766,2.38708e-05,2.13563e-05,1.93765e-05,2.52149e-05,-311.461,-1.35525e-21,2.06824e-05
1.35742,2.05993e-05,2.15833e-05,1.69147e-05,2.54121e-05,-311.461,-6.77626e-22,2.13026e-05
1.36719,1.73277e-05,2.18429e-05,1.4453e-05,2.55771e-05,-311.461,0,2.19229e-05
1.37695,1.42674e-05,2.19035e-05,1.47249e-05,2.579e-05,-186.877,6.77626e-22,2.24633e-05
1.38672,1.1207e-05,2.22073e-05,1.49967e-05,2.59506e-05,-62.2923,1.35525e-21,2.30038e-05
1.39648,8.14669e-06,2.22645e-05,1.52686e-05,2.61853e-05,62.2923,2.03288e-21,2.35442e-05
1.40625,5.08634e-06,2.25117e-05,1.55405e-05,2.63818e-05,186.877,2.71051e-21,2.40846e-05
1.41602,2.02599e-06,2.26646e-05,1.58124e-05,2.66525e-05,311.461,3.38813e-21,2.46251e-05
1.42578,9.47688e-06,2.28788e-05,2.0274e-05,2.68289e-05,186.877,2.71051e-21,2.38041e-05
1.43555,1.69278e-05,2.30279e-05,2.47356e-05,2.71579e-05,62.2923,2.03288e-21,2.29831e-05
1.44531,2.43786e-05,2.31255e-05,2.91972e-05,2.73299e-05,-62.2923,1.35525e-21,2.21622e-05
1.45508,3.18295e-05,2.33508e-05,3.36588e-05,2.76023e-05,-186.877,6.77626e-22,2.13412e-05
1.46484,3.92804e-05,2.34914e-05,3.81204e-05,2.78467e-05,-311.461,0,2.05202e-05
1.47461,3.98011e-05,2.36127e-05,3.5622e-05,2.81109e-05,-311.461,0,2.06831e-05
1.48437,4.03218e-05,2.36924e-05,3.31236e-05,2.83931e-05,-311.461,0,2.0846e-05
1.49414,4.08425e-05,2.39314e-05,3.06253e-05,2.87171e-05,-311.461,0,2.10089e-05
1.50391,4.13632e-05,2.41591e-05,2.81269e-05,2.89805e-05,-311.461,0,2.11718e-05
1.51367,4.18839e-05,2.4201e-05,2.56285e-05,2.92784e-05,-311.461,0,2.13347e-05
1.52344,3.2075e-05,2.44846e-05,2.0808e-05,2.96423e-05,-186.877,0,2.30942e-05
1.5332,2.2266e-05,2.46144e-05,1.59875e-05,2.99188e-05,-62.2923,0,2.48537e-05
1.54297,1.24571e-05,2.48004e-05,1.1167e-05,3.02985e-05,62.2923,0,2.66132e-05
1.55273,2.64814e-06,2.49747e-05,6.34646e-06,3.04688e-05,186.877,0,2.83727e-05
1.5625,-7.1608e-06,2.51692e-05,1.52594e-06,3.06601e-05,311.461,0,3.01322e-05
1.57227,-1.58183e-06,2.53444e-05,8.87524e-06,3.09955e-05,311.461,0,2.94377e-05
1.58203,3.99714e-06,2.55105e-05,1.62245e-05,3.11783e-05,311.461,0,2.87432e-05
1.5918,9.57611e-06,2.57481e-05,2.35738e-05,3.15193e-05,311.461,0,2.80487e-05
1.60156,1.51551e-05,2.59257e-05,3.09231e-05,3.17452e-05,311.461,0,2.73542e-05
1.61133,2.0734e-05,2.61275e-05,3.82724e-05,3.19219e-05,311.461,0,2.66597e-05
1.62109,2.51225e-05,2.63259e-05,4.08403e-05,3.21369e-05,186.877,6.77626e-22,2.50584e-05
1.63086,2.9511e-05,2.65726e-05,4.34081e-05,3.22942e-05,62.2923,1.35525e-21,2.34571e-05
1.64062,3.38995e-05,2.67773e-05,4.59759e-05,3.24729e-05,-62.2923,2.03288e-21,2.18558e-05
1.65039,3.8288e-05,2.69982e-05,4.85437e-05,3.26013e-05,-186.877,2.71051e-21,2.02545e-05
1.66016,4.26765e-05,2.72174e-05,5.11116e-05,3.2877e-05,-311.461,3.38813e-21,1.86532e-05
1.66992,3.29731e-05,2.74983e-05,3.91589e-05,3.29728e-05,-311.461,2.71051e-21,2.14188e-05
1.67969,2.32697e-05,2.76601e-05,2.72063e-05,3.31339e-05,-311.461,2.03288e-21,2.41844e-05
1.68945,1.35663e-05,2.78979e-05,1.52537e-05,3.33305e-05,-311.461,1.35525e-21,2.69499e-05
1.69922,3.86293e-06,2.80515e-05,3.30103e-06,3.35086e-05,-311.461,6.77626e-22,2.97155e-05
1.70898,-5.84046e-06,2.82999e-05,-8.6516e-06,3.35821e-05,-311.461,0,3.24811e-05
1.71875,-6.10453e-06,2.84127e-05,-5.22507e-06,3.37863e-05,-186.877,-1.35525e-21,3.37861e-05
1.72852,-6.3686e-06,2.87528e-05,-1.79855e-06,3.40005e-05,-62.2923,-2.71051e-21,3.50912e-05
1.73828,-6.63267e-06,2.88662e-05,1.62798e-06,3.42296e-05,62.2923,-4.06576e-21,3.63962e-05
1.74805,-6.89673e-06,2.89872e-05,5.05451e-06,3.44845e-05,186.877,-5.42101e-21,3.77012e-05
1.75781,-7.1608e-06,2.93177e-05,8.48104e-06,3.46017e-05,311.461,-6.77626e-21,3.90062e-05
1.76758,2.80666e-06,2.93508e-05,1.70071e-05,3.49327e-05,186.877,-4.06576e-21,3.43012e-05
1.77734,1.27741e-05,2.95512e-05,2.55332e-05,3.5083e-05,62.2923,-1.35525e-21,2.95962e-05
1.78711,2.27416e-05,2.96575e-05,3.40594e-05,3.53537e-05,-62.2923,1.35525e-21,2.48912e-05
1.79687,3.27091e-05,2.98371e-05,4.25855e-05,3.55942e-05,-186.877,4.06576e-21,2.01862e-05
1.80664,4.26765e-05,2.9993e-05,5.11116e-05,3.58699e-05,-311.461,6.77626e-21,1.54812e-05
1.81641,4.26765e-05,3.01629e-05,4.43511e-05,3.614e-05,-311.461,8.13152e-21,1.68457e-05
1.82617,4.26765e-05,3.03539e-05,3.75907e-05,3.63709e-05,-311.461,9.48677e-21,1.82102e-05
1.83594,4.26765e-05,3.0532e-05,3.08303e-05,3.67356e-05,-311.461,1.0842e-20,1.95746e-05
1.8457,4.26765e-05,3.05739e-05,2.40699e-05,3.70374e-05,-311.461,1.21973e-20,2.09391e-05
1.85547,4.26765e-05,3.07597e-05,1.73095e-05,3.72727e-05,-311.461,1.35525e-20,2.23036e-05
1.86523,3.27091e-05,3.09094e-05,1.21172e-05,3.77039e-05,-186.877,1.0842e-20,2.93437e-05
1.875,2.27416e-05,3.11326e-05,6.92503e-06,3.78788e-05,-62.2923,8.13152e-21,3.63838e-05
1.88477,1.27741e-05,3.12738e-05,1.73282e-06,3.82295e-05,62.2923,5.42101e-21,4.34239e-05
1.89453,2.80666e-06,3.15281e-05,-3.45939e-06,3.86341e-05,186.877,2.71051e-21,5.0464e-05
1.9043,-7.1608e-06,3.16456e-05,-8.6516e-06,3.88128e-05,311.461,0,5.75041e-05
1.91406,2.80666e-06,3.18369e-05,3.30103e-06,3.9123e-05,311.461,1.35525e-21,5.16055e-05
1.92383,1.27741e-05,3.19676e-05,1.52537e-05,3.92909e-05,311.461,2.71051e-21,4.57069e-05
1.93359,2.27416e-05,3.21914e-05,2.72063e-05,3.95968e-05,311.461,4.06576e-21,3.98083e-05
1.94336,3.27091e-05,3.24038e-05,3.91589e-05,3.98191e-05,311.461,5.42101e-21,3.39098e-05
1.95312,4.26765e-05,3.25992e-05,5.11116e-05,4.00729e-05,311.461,6.77626e-21,2.80112e-05
1.96289,4.26765e-05,3.28371e-05,5.11116e-05,4.02319e-05,186.877,3.82101e-33,2.14833e-05
1.97266,4.26765e-05,3.30094e-05,5.11116e-05,4.04666e-05,62.2923,-6.77626e-21,1.49555e-05
1.98242,4.26765e-05,3.33601e-05,5.11116e-05,4.073e-05,-62.2923,-1.35525e-20,8.4276e-06
1.99219,4.26765e-05,3.34726e-05,5.11116e-05,4.0856e-05,-186.877,-2.03288e-20,1.89974e-06
2.00195,4.26765e-05,3.37456e-05,5.11116e-05,4.10405e-05,-311.461,-2.71051e-20,-4.62813e-06
2.01172,3.27091e-05,3.39981e-05,3.91589e-05,4.12397e-05,-186.877,-2.1684e-20,9.4542e-06
2.02148,2.27416e-05,3.4173e-05,2.72063e-05,4.1347e-05,-62.2923,-1.6263e-20,2.35365e-05
2.03125,1.27741e-05,3.44769e-05,1.52537e-05,4.15605e-05,62.2923,-1.0842e-20,3.76189e-05
2.04102,2.80666e-06,3.46233e-05,3.30103e-06,4.17457e-05,186.877,-5.42101e-21,5.17012e-05
2.05078,-7.1608e-06,3.49266e-05,-8.6516e-06,4.18828e-05,311.461,0,6.57835e-05
2.06055,-7.1608e-06,3.50845e-05,-8.6516e-06,4.20894e-05,311.461,0,6.57835e-05
2.07031,-7.1608e-06,3.52529e-05,-8.6516e-06,4.2305e-05,311.461,0,6.57835e-05
2.08008,-7.1608e-06,3.54516e-05,-8.6516e-06,4.24459e-05,311.461,0,6.57835e-05
2.08984,-7.1608e-06,3.55638e-05,-8.6516e-06,4.2593e-05,311.461,0,6.57835e-05


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_v_DS_2.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-304.67055783962905, LMmax=304.67055783962905,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-2.49032e-07,5.55615e-05,3.18733e-10,-5.88574e-05,-0.000245304,3.30872e-24,1.44793e-08
0.00976562,7.78818e-05,0.000128115,-1.00148e-07,-6.65771e-05,0.0767091,-1.69241e-21,-4.53057e-06
0.0195312,0.000156013,0.000289775,-2.00615e-07,-6.83057e-05,0.153664,-3.38813e-21,-9.07561e-06
0.0292969,0.000519145,0.000616201,-3.72698e-07,-6.62549e-05,0.516475,5.0822e-21,-2.87607e-05
0.0390625,0.000882277,0.00107966,-5.44781e-07,-6.5625e-05,0.879286,1.35525e-20,-4.84458e-05
0.0488281,0.00143732,0.00163242,7.53227e-07,-7.5835e-05,1.00057,1.01644e-20,-4.9239e-05
0.0585938,0.00199237,0.00225021,2.05124e-06,-7.6626e-05,1.12186,6.77626e-21,-5.00323e-05
0.0683594,0.00266871,0.00291855,5.56305e-06,-7.50732e-05,-1.41974,1.69407e-20,9.54776e-05
0.078125,0.00334505,0.00361499,9.07486e-06,-7.82666e-05,-3.96134,2.71051e-20,0.000240987
0.0878906,0.00411036,0.00432132,8.23299e-06,-7.79297e-05,-11.928,1.35525e-20,0.000655614
0.0976562,0.00487566,0.00504207,7.39112e-06,-7.46045e-05,-19.8946,0,0.00107024
0.107422,0.00555211,0.00573467,-9.3271e-06,-8.11816e-05,-31.7035,0,0.00164436
0.117187,0.00622856,0.00640103,-2.60453e-05,-7.88379e-05,-43.5124,0,0.00221848
0.126953,0.00672965,0.00707451,-6.24055e-05,-8.56787e-05,-56.4388,2.1684e-19,0.00286416
0.136719,0.00723075,0.00773842,-9.87656e-05,-8.72461e-05,-69.3652,4.33681e-19,0.00350984
0.146484,0.00760245,0.00835794,-0.000152427,-8.62354e-05,-82.3866,1.51788e-18,0.00417944
0.15625,0.00797415,0.00894593,-0.000206088,-7.83398e-05,-95.408,2.60209e-18,0.00484905
0.166016,0.00823399,0.00944689,-0.000182822,-5.46094e-05,-107.064,4.33681e-19,0.00545899
0.175781,0.00849383,0.00993312,-0.000159556,-3.10254e-05,-118.719,-1.73472e-18,0.00606893
0.185547,0.0087343,0.0103771,0.00025015,4.77539e-05,-128.433,2.46519e-30,0.00659744
0.195312,0.00897477,0.010754,0.000659857,0.000208184,-138.147,1.73472e-18,0.00712594
0.205078,0.00925522,0.0110486,0.0016682,0.000423164,-146.431,3.46945e-18,0.0075859
0.214844,0.00953567,0.01132,0.00267654,0.000740098,-154.715,5.20417e-18,0.00804585
0.224609,0.00980916,0.0115477,0.00406507,0.00120362,-162.055,4.33681e-18,0.00845986
0.234375,0.0100826,0.0116714,0.0054536,0.0018167,-169.394,3.46945e-18,0.00887387
0.244141,0.0102875,0.0117435,0.00694376,0.00268805,-176.129,-4.93038e-30,0.00923413
0.253906,0.0104923,0.0117828,0.00843392,0.00387193,-182.864,-3.46945e-18,0.00959438
0.263672,0.0105669,0.0117511,0.00986457,0.0052482,-189.013,-2.60209e-18,0.00990083
0.273438,0.0106415,0.0116269,0.0112952,0.00677979,-195.162,-1.73472e-18,0.0102073
0.283203,0.0105341,0.0114958,0.012504,0.00841228,-199.62,-1.73472e-18,0.0104789
0.292969,0.0104266,0.0113132,0.0137128,0.0101337,-204.078,-1.73472e-18,0.0107506
0.302734,0.0101139,0.0110448,0.0146844,0.0119142,-203.011,8.67362e-19,0.0110773
0.3125,0.00980112,0.0107515,0.015656,0.0137821,-201.945,3.46945e-18,0.0114041
0.322266,0.00933483,0.0104463,0.0164999,0.0155764,-192.197,8.67362e-19,0.0118964
0.332031,0.00886854,0.0100985,0.0173438,0.0174137,-182.45,-1.73472e-18,0.0123887
0.341797,0.00845349,0.00969328,0.0181403,0.0191844,-165.546,-8.67362e-19,0.012928
0.351562,0.00803844,0.00933179,0.0189367,0.020889,-148.642,0,0.0134673
0.361328,0.00807626,0.00904169,0.0196857,0.0225635,-127.737,0,0.0138999
0.371094,0.00811407,0.00895673,0.0204347,0.0241399,-106.832,0,0.0143326
0.380859,0.00880159,0.00910614,0.0210938,0.0255963,-84.4854,0,0.0146425
0.390625,0.00948911,0.0095469,0.0217529,0.0269021,-62.1384,0,0.0149525
0.400391,0.0105811,0.0101659,0.0221972,0.0280485,-41.7859,0,0.0151668
0.410156,0.0116732,0.0108522,0.0226416,0.0289948,-21.4335,0,0.015381
0.419922,0.012884,0.011587,0.0227025,0.0297672,-7.42014,0,0.0156691
0.429687,0.0140949,0.0123503,0.0227634,0.0303367,6.59317,0,0.0159572
0.439453,0.0151604,0.0131735,0.0224142,0.0307083,12.6158,0,0.0164449
0.449219,0.0162259,0.0139477,0.022065,0.0309008,18.6384,0,0.0169326
0.458984,0.016895,0.0146985,0.0213368,0.030883,20.136,0,0.0175366
0.46875,0.0175642,0.0154653,0.0206087,0.0306732,21.6337,0,0.0181405
0.478516,0.017846,0.0161372,0.019606,0.0302737,22.2204,0,0.0187608
0.488281,0.0181278,0.0168536,0.0186033,0.0296782,22.8071,0,0.0193811
0.498047,0.0182729,0.0175322,0.0175521,0.0289076,24.0377,0,0.019911
0.507812,0.018418,0.0182208,0.0165009,0.0279819,25.2684,0,0.0204409
0.517578,0.0187501,0.0189226,0.015686,0.0269078,27.9641,1.73472e-18,0.0207411
0.527344,0.0190822,0.0196662,0.014871,0.0257226,30.6598,3.46945e-18,0.0210413
0.537109,0.0196929,0.0204266,0.0146619,0.0244363,32.5741,1.73472e-18,0.0210472
0.546875,0.0203035,0.0211288,0.0144527,0.0231192,34.4884,0,0.021053
0.556641,0.0210151,0.0217706,0.0149067,0.0217934,31.6455,0,0.0208836
0.566406,0.0217267,0.0223011,0.0153606,0.0205131,28.8026,0,0.0207141
0.576172,0.0222805,0.0227262,0.0160948,0.0192916,18.3354,0,0.020538
0.585937,0.0228342,0.0230148,0.0168291,0.0182379,7.86818,0,0.0203618
0.595703,0.0228349,0.0231993,0.0174945,0.0174145,-9.20449,0,0.0201793
0.605469,0.0228357,0.023259,0.01816,0.0168376,-26.2772,0,0.0199969
0.615234,0.0221159,0.023209,0.0185295,0.0166264,-44.8693,0,0.0197901
0.625,0.0213962,0.0230013,0.0188989,0.0164984,-63.4614,0,0.0195834
0.634766,0.020132,0.0227137,0.0188519,0.0166371,-77.71,0,0.0193805
0.644531,0.0188678,0.022297,0.0188049,0.0168648,-91.9586,0,0.0191776
0.654297,0.0172932,0.021787,0.0185401,0.017284,-94.9275,0,0.0190293
0.664062,0.0157185,0.0211752,0.0182754,0.017854,-97.8964,0,0.018881
0.673828,0.0142267,0.0204907,0.0182907,0.0185383,-86.4817,-1.73472e-18,0.0188024
0.683594,0.0127348,0.0197079,0.0183061,0.0193741,-75.0671,-3.46945e-18,0.0187237
0.693359,0.0118836,0.018875,0.0189392,0.0202681,-54.7247,-1.73472e-18,0.018579
0.703125,0.0110323,0.0179736,0.0195723,0.0213028,-34.3823,0,0.0184344
0.712891,0.0112247,0.017146,0.0206566,0.0224617,-12.474,0,0.0181475
0.722656,0.0114171,0.0164063,0.0217408,0.0237573,9.43428,0,0.0178606
0.732422,0.012546,0.0158928,0.0228333,0.0250406,27.1458,0,0.0174929
0.742187,0.013675,0.0156758,0.0239257,0.026258,44.8573,0,0.0171251
0.751953,0.015121,0.0156167,0.0244985,0.0273885,53.0929,0,0.0168067
0.761719,0.016567,0.0157156,0.0250713,0.0283824,61.3285,0,0.0164883
0.771484,0.0177179,0.0158204,0.0246936,0.0291869,57.8948,0,0.0164769
0.78125,0.0188689,0.0160235,0.0243159,0.0298426,54.461,0,0.0164655
0.791016,0.0193486,0.0162656,0.0229954,0.0303132,45.052,1.73472e-18,0.0169293
0.800781,0.0198284,0.0164761,0.0216748,0.030578,35.643,3.46945e-18,0.0173931
0.810547,0.0195167,0.0167648,0.0198276,0.030654,30.8137,1.73472e-18,0.0182367
0.820312,0.0192051,0.0169825,0.0179803,0.0305296,25.9844,0,0.0190804
0.830078,0.018552,0.0172726,0.0161792,0.0302052,29.9677,0,0.0199968
0.839844,0.0178989,0.0175736,0.0143781,0.0297275,33.951,0,0.0209133
0.849609,0.0178111,0.0179164,0.0131718,0.0290691,44.0543,0,0.0215296
0.859375,0.0177232,0.0183581,0.0119655,0.0282481,54.1576,0,0.022146
0.869141,0.0187375,0.0188681,0.0117887,0.0273227,65.3417,0,0.0222099
0.878906,0.0197518,0.0195012,0.0116119,0.026264,76.5259,0,0.0222739
0.888672,0.0215681,0.0202123,0.0125673,0.0251441,80.0887,0,0.0217676
0.898437,0.0233844,0.0209624,0.0135227,0.0239691,83.6515,0,0.0212614
0.908203,0.025269,0.021614,0.0150593,0.0227818,70.7453,1.73472e-18,0.020534
0.917969,0.0271537,0.0221891,0.0165958,0.0216089,57.839,3.46945e-18,0.0198066
0.927734,0.0282174,0.0226341,0.0178402,0.0205057,27.5195,1.73472e-18,0.0192836
0.9375,0.029281,0.0229671,0.0190846,0.0195041,-2.80001,0,0.0187606
0.947266,0.0287263,0.0231756,0.0195049,0.0186625,-41.0331,-1.73472e-18,0.0185513
0.957031,0.0281715,0.0232582,0.0199251,0.0180835,-79.2662,-3.46945e-18,0.0183419
0.966797,0.0259633,0.0232198,0.0194579,0.0177308,-111.803,-1.73472e-18,0.0183972
0.976562,0.0237551,0.0230617,0.0189906,0.0176664,-144.339,0,0.0184526
0.986328,0.0206765,0.0227631,0.0180101,0.0176571,-158.723,-1.73472e-18,0.0186623
0.996094,0.0175979,0.0223825,0.0170296,0.0178384,-173.106,-3.46945e-18,0.0188721
1.00586,0.0146997,0.021881,0.0164112,0.0181037,-160.526,4.93038e-30,0.0190148
1.01562,0.0118015,0.0212687,0.0157927,0.0185768,-147.947,3.46945e-18,0.0191576
1.02539,0.01004,0.0205362,0.0164875,0.0191296,-112.508,1.73472e-18,0.018994
1.03516,0.00827843,0.0197624,0.0171823,0.0198356,-77.0692,0,0.0188304
1.04492,0.00831209,0.0189356,0.0193334,0.0206249,-36.1614,0,0.0182436
1.05469,0.00834575,0.0181101,0.0214845,0.0215382,4.74632,0,0.0176568
1.06445,0.0101261,0.0172524,0.0242306,0.022562,34.6006,0,0.0167986
1.07422,0.0119065,0.0164861,0.0269767,0.0237261,64.4548,0,0.0159404
1.08398,0.0143388,0.0158969,0.0291123,0.0249492,74.4197,1.73472e-18,0.015162
1.09375,0.0167711,0.0155375,0.0312479,0.0261098,84.3845,3.46945e-18,0.0143836
1.10352,0.0184212,0.0154915,0.0316596,0.0271674,72.7421,1.73472e-18,0.0140905
1.11328,0.0200713,0.0155367,0.0320714,0.02812,61.0998,0,0.0137974
1.12305,0.0201717,0.0156883,0.0301804,0.0289168,37.0116,0,0.014347
1.13281,0.0202722,0.015895,0.0282895,0.0295232,12.9234,0,0.0148965
1.14258,0.0188241,0.0161335,0.0246755,0.0299676,-3.13056,0,0.0163281
1.15234,0.017376,0.0164591,0.0210616,0.0302091,-19.1845,0,0.0177597
1.16211,0.0151766,0.0166998,0.0172077,0.0302415,-10.253,0,0.0196019
1.17187,0.0129772,0.017035,0.0133538,0.0301098,-1.32156,0,0.0214442
1.18164,0.0116671,0.0173689,0.0107439,0.0297593,30.7337,0,0.0229467
1.19141,0.010357,0.0177173,0.00813398,0.029236,62.789,0,0.0244491
1.20117,0.0114798,0.0181408,0.00770435,0.0285268,102.282,1.73472e-18,0.0250195
1.21094,0.0126025,0.0185866,0.00727471,0.0276379,141.776,3.46945e-18,0.0255898
1.2207,0.016274,0.0191243,0.00913063,0.0266157,168.851,1.73472e-18,0.0250232
1.23047,0.0199455,0.0197035,0.0109866,0.0254598,195.927,0,0.0244566
1.24023,0.0246697,0.0203405,0.0140889,0.0241919,189.656,-1.73472e-18,0.0230881
1.25,0.0293939,0.0209908,0.0171912,0.0228816,183.384,-3.46945e-18,0.0217197
1.25977,0.0323667,0.0215651,0.0196669,0.0215577,134.102,-1.73472e-18,0.0204225
1.26953,0.0353395,0.0220088,0.0221427,0.0202595,84.8187,0,0.0191253
1.2793,0.0353395,0.0223476,0.0225128,0.0190601,7.87751,0,0.0186651
1.28906,0.0353395,0.022562,0.022883,0.0179507,-69.0637,0,0.0182048
1.29883,0.0334185,0.0226733,0.020985,0.0171022,-141.529,1.73472e-18,0.0186692
1.30859,0.0314974,0.0226879,0.019087,0.0164295,-213.995,3.46945e-18,0.0191335
1.31836,0.0255666,0.0226386,0.0159762,0.0161394,-252.548,-4.93038e-30,0.020104
1.32812,0.0196358,0.0224734,0.0128655,0.0160523,-291.1,-3.46945e-18,0.0210744
1.33789,0.0137054,0.0222493,0.0103749,0.0161996,-278.145,-1.73472e-18,0.0218861
1.34766,0.00777515,0.0219103,0.00788424,0.0164946,-265.189,0,0.0226977
1.35742,0.00438371,0.0215217,0.00805775,0.016856,-202.908,1.73472e-18,0.0226006
1.36719,0.000992265,0.0210323,0.00823126,0.0174773,-140.628,3.46945e-18,0.0225034
1.37695,0.00146556,0.0204737,0.0120261,0.01816,-59.0468,1.73472e-18,0.0211145
1.38672,0.00193885,0.0198218,0.0158209,0.0190024,22.5341,0,0.0197255
1.39648,0.00607349,0.0191291,0.0219464,0.0199164,80.7039,0,0.0174206
1.40625,0.0102081,0.0183926,0.0280719,0.0209335,138.874,0,0.0151157
1.41602,0.0158281,0.0176081,0.0337009,0.0220241,147.673,1.73472e-18,0.0128395
1.42578,0.021448,0.0169247,0.03933,0.0232642,156.473,3.46945e-18,0.0105633
1.43555,0.0252148,0.0163182,0.0417066,0.0245879,117.148,8.67362e-19,0.00932853
1.44531,0.0289816,0.0160238,0.0440832,0.0258877,77.8223,-1.73472e-18,0.00809372
1.45508,0.028647,0.0158862,0.0415731,0.0270914,12.8372,-8.67362e-19,0.00860321
1.46484,0.0283124,0.0159519,0.0390629,0.0281436,-52.1478,0,0.00911271
1.47461,0.0239875,0.0160778,0.0321811,0.0290582,-102.36,0,0.0114497
1.48437,0.0196625,0.0161878,0.0252993,0.0297815,-152.573,0,0.0137866
1.49414,0.0134899,0.0163994,0.0170732,0.0302994,-145.433,0,0.0171555
1.50391,0.00731726,0.0165859,0.00884708,0.030646,-138.293,0,0.0205243
1.51367,0.00274418,0.0168175,0.00319025,0.0307755,-64.1157,0,0.0234622
1.52344,-0.0018289,0.0169972,-0.00246659,0.030696,10.0611,0,0.0264001
1.5332,-0.00133809,0.0171992,-0.00310201,0.0304438,117.008,0,0.0276069
1.54297,-0.00084729,0.0174726,-0.00373743,0.0299985,223.956,0,0.0288138
1.55273,0.00589545,0.0177076,0.000688475,0.0293635,267.422,-1.73472e-18,0.0278368
1.5625,0.0126382,0.0180627,0.00511438,0.0285814,310.888,-3.46945e-18,0.0268599
1.57227,0.0230623,0.0184491,0.0123379,0.0276132,310.888,0,0.0242347
1.58203,0.0334863,0.0189762,0.0195614,0.0265276,310.888,3.46945e-18,0.0216095
1.5918,0.0344129,0.0195843,0.0255345,0.0253146,294.618,-4.93038e-30,0.0188267
1.60156,0.0353395,0.0202727,0.0315076,0.0240232,278.348,-3.46945e-18,0.016044
1.61133,0.0353395,0.0209417,0.0324216,0.0226724,123.702,-1.73472e-18,0.0149252
1.62109,0.0353395,0.0215287,0.0333355,0.0213748,-30.9434,0,0.0138064
1.63086,0.0353395,0.0219667,0.0282684,0.0200847,-170.916,-3.46945e-18,0.0151991
1.64062,0.0353395,0.0223085,0.0232012,0.0189528,-310.888,-6.93889e-18,0.0165919
1.65039,0.0298771,0.022579,0.0147046,0.0179563,-310.888,-3.46945e-18,0.0197212
1.66016,0.0244146,0.0227292,0.006208,0.0172574,-310.888,0,0.0228506
1.66992,0.0109395,0.0227471,-0.00118389,0.0167985,-310.888,-1.73472e-18,0.0259121
1.67969,-0.00253564,0.0226193,-0.00857579,0.0166415,-310.888,-3.46945e-18,0.0289736
1.68945,-0.00712996,0.0223783,-0.0102208,0.0167442,-292.178,-1.73472e-18,0.0300523
1.69922,-0.0117243,0.0220441,-0.0118659,0.0169517,-273.467,0,0.0311311
1.70898,-0.0117243,0.0216284,-0.00514954,0.0173612,-99.8345,0,0.0289611
1.71875,-0.0117243,0.021108,0.00156677,0.0178311,73.7977,0,0.0267912
1.72852,-0.00539396,0.0205378,0.0149097,0.0185386,192.343,0,0.0217098
1.73828,0.00093636,0.019837,0.0282527,0.0193022,310.888,0,0.0166284
1.74805,0.0140906,0.0190948,0.037302,0.0201752,310.888,0,0.0108382
1.75781,0.0272448,0.0182537,0.0463513,0.0211058,310.888,0,0.00504804
1.76758,0.0312922,0.0174578,0.0463513,0.0221347,232.773,-4.33681e-19,0.00129624
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,154.657,-8.67362e-19,-0.00245556
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-16.1491,-1.30104e-18,-0.00231879
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-186.955,-1.73472e-18,-0.00218202
1.80664,0.0300113,0.0153964,0.0430659,0.0268688,-248.922,-8.67362e-19,0.00213601
1.81641,0.024683,0.0154811,0.0397805,0.0278924,-310.888,0,0.00645403
1.82617,0.0086242,0.015611,0.0221272,0.0287602,-310.888,0,0.0133111
1.83594,-0.00743457,0.0158094,0.00447386,0.0294951,-310.888,0,0.0201683
1.8457,-0.00957943,0.0160123,-0.00553191,0.0300393,-253.329,-3.46945e-18,0.0263932
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-195.77,-6.93889e-18,0.0326182
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,57.5592,-3.46945e-18,0.0351257
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,310.888,0,0.0376331
1.88477,-0.0117237,0.0171774,-0.0110966,0.0304232,310.888,0,0.0352479
1.89453,-0.0117231,0.0174676,-0.00665543,0.0300784,310.888,0,0.0328627
1.9043,0.0117275,0.01782,0.0103631,0.0295542,310.888,3.46945e-18,0.0269104
1.91406,0.0351781,0.0182009,0.0273816,0.0288692,310.888,6.93889e-18,0.0209581
1.92383,0.0352588,0.0186332,0.0368664,0.0280238,310.888,3.46945e-18,0.0145917
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,310.888,0,0.00822538
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,236.003,4.33681e-19,0.0052641
1.95312,0.0353395,0.0205145,0.0463513,0.024756,161.118,8.67362e-19,0.00230282
1.96289,0.0353395,0.0212406,0.0434664,0.0235247,-74.8854,4.33681e-19,0.00521969
1.97266,0.0353395,0.0219125,0.0405814,0.0222795,-310.888,0,0.00813657
1.98242,0.0353395,0.022488,0.0185174,0.0211055,-310.888,-1.04083e-17,0.0160143
1.99219,0.0353395,0.0229575,-0.00354658,0.0199721,-310.888,-2.08167e-17,0.0238921
2.00195,0.0118076,0.0232749,-0.00954213,0.0190249,-310.888,-3.46945e-18,0.0326616
2.01172,-0.0117243,0.023491,-0.0155377,0.018202,-310.888,1.38778e-17,0.0414312
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-310.888,6.93889e-18,0.046215
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-310.888,0,0.0509988
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,-40.5538,0,0.0484557
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,229.781,0,0.0459127
2.06055,-0.0117243,0.022366,-0.000257786,0.0177809,270.335,1.73472e-18,0.0359167
2.07031,-0.0117243,0.0217288,0.0150221,0.0181535,310.888,3.46945e-18,0.0259207
2.08008,0.0118076,0.0209797,0.0306867,0.0186345,310.888,-5.20417e-18,0.0124858
2.08984,0.0353395,0.0202,0.0463513,0.0193205,310.888,-1.38778e-17,-0.000948996


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_v_DS_3.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-305.1049801378328, LMmax=305.1049801378328,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-2.14346e-07,5.55615e-05,-9.45741e-10,-5.88574e-05,-0.000408616,-3.30872e-24,2.18032e-08
0.00976562,0.000140026,0.000128115,6.19582e-07,-6.65771e-05,0.267401,-4.51971e-21,-1.42691e-05
0.0195312,0.000280267,0.000289775,1.24011e-06,-6.83057e-05,0.53521,-9.03612e-21,-2.85599e-05
0.0292969,0.000420508,0.000616201,1.86064e-06,-6.62549e-05,0.803019,-1.35525e-20,-4.28508e-05
0.0390625,0.000943558,0.00107966,7.21692e-07,-6.5625e-05,0.892315,-4.51751e-21,-4.57583e-05
0.0488281,0.00146661,0.00163242,-4.17254e-07,-7.5835e-05,0.98161,4.51751e-21,-4.86659e-05
0.0585938,0.00198966,0.00225021,-1.5562e-06,-7.6626e-05,1.07091,1.35525e-20,-5.15734e-05
0.0683594,0.00271638,0.00291855,-8.04112e-06,-7.50732e-05,-2.91903,-2.71051e-20,0.000160229
0.078125,0.00344311,0.00361499,-1.45261e-05,-7.82666e-05,-6.90896,-6.77626e-20,0.000372031
0.0878906,0.00416983,0.00432132,-2.1011e-05,-7.79297e-05,-10.8989,-1.0842e-19,0.000583833
0.0976562,0.00484497,0.00504207,-3.25867e-05,-7.46045e-05,-21.646,-2.1684e-19,0.00112851
0.107422,0.00552011,0.00573467,-4.41624e-05,-8.11816e-05,-32.393,-3.25261e-19,0.00167318
0.117187,0.00619525,0.00640103,-5.57381e-05,-7.88379e-05,-43.1401,-4.33681e-19,0.00221786
0.126953,0.00667968,0.00707451,-0.00010737,-8.56787e-05,-56.4434,-5.78241e-19,0.00287988
0.136719,0.00716411,0.00773842,-0.000159002,-8.72461e-05,-69.7466,-7.22801e-19,0.00354189
0.146484,0.00764854,0.00835794,-0.000210634,-8.62354e-05,-83.0498,-8.67362e-19,0.00420391
0.15625,0.00793996,0.00894593,-0.000193333,-7.83398e-05,-94.8663,-8.67362e-19,0.00481709
0.166016,0.00823137,0.00944689,-0.000176032,-5.46094e-05,-106.683,-8.67362e-19,0.00543026
0.175781,0.00852279,0.00993312,-0.000158732,-3.10254e-05,-118.499,-8.67362e-19,0.00604344
0.185547,0.00878083,0.0103771,0.000402371,4.77539e-05,-128.056,-2.02384e-18,0.0065617
0.195312,0.00903886,0.010754,0.000963473,0.000208184,-137.614,-3.18033e-18,0.00707997
0.205078,0.00929689,0.0110486,0.00152458,0.000423164,-147.171,-4.33681e-18,0.00759823
0.214844,0.00957071,0.01132,0.00281809,0.000740098,-154.841,-3.46945e-18,0.00802334
0.224609,0.00984453,0.0115477,0.00411161,0.00120362,-162.512,-2.60209e-18,0.00844845
0.234375,0.0101183,0.0116714,0.00540513,0.0018167,-170.182,-1.73472e-18,0.00887356
0.244141,0.0102784,0.0117435,0.00690437,0.00268805,-176.971,-2.31296e-18,0.00922464
0.253906,0.0104385,0.0117828,0.0084036,0.00387193,-183.76,-2.89121e-18,0.00957571
0.263672,0.0105985,0.0117511,0.00990284,0.0052482,-190.548,-3.46945e-18,0.00992679
0.273438,0.0105229,0.0116269,0.0111563,0.00677979,-195.116,-1.73472e-18,0.0102056
0.283203,0.0104472,0.0114958,0.0124099,0.00841228,-199.683,1.64397e-30,0.0104844
0.292969,0.0103715,0.0113132,0.0136634,0.0101337,-204.251,1.73472e-18,0.0107632
0.302734,0.0100062,0.0110448,0.0146339,0.0119142,-200.791,-5.78241e-19,0.0111292
0.3125,0.00964082,0.0107515,0.0156045,0.0137821,-197.332,-2.89121e-18,0.0114953
0.322266,0.00927547,0.0104463,0.0165751,0.0155764,-193.873,-5.20417e-18,0.0118613
0.332031,0.00888459,0.0100985,0.0173894,0.0174137,-178.885,-2.89121e-18,0.0123775
0.341797,0.00849372,0.00969328,0.0182037,0.0191844,-163.898,-5.78241e-19,0.0128937
0.351562,0.00810285,0.00933179,0.019018,0.020889,-148.911,1.73472e-18,0.01341
0.361328,0.00829466,0.00904169,0.0197563,0.0225635,-127.216,1.15648e-18,0.0138259
0.371094,0.00848646,0.00895673,0.0204946,0.0241399,-105.52,5.78241e-19,0.0142418
0.380859,0.00867827,0.00910614,0.0212329,0.0255963,-83.8246,0,0.0146577
0.390625,0.00966156,0.0095469,0.0216961,0.0269021,-63.4052,0,0.0149039
0.400391,0.0106448,0.0101659,0.0221592,0.0280485,-42.9857,0,0.01515
0.410156,0.0116281,0.0108522,0.0226223,0.0289948,-22.5662,0,0.0153962
0.419922,0.012825,0.011587,0.0225617,0.0297672,-10.3444,0,0.015744
0.429687,0.0140219,0.0123503,0.0225011,0.0303367,1.87743,0,0.0160919
0.439453,0.0152188,0.0131735,0.0224405,0.0307083,14.0993,0,0.0164398
0.449219,0.015977,0.0139477,0.0218158,0.0309008,17.146,0,0.017019
0.458984,0.0167353,0.0146985,0.0211912,0.030883,20.1928,0,0.0175982
0.46875,0.0174936,0.0154653,0.0205665,0.0306732,23.2395,0,0.0181774
0.478516,0.0177727,0.0161372,0.019556,0.0302737,23.8108,0,0.0187817
0.488281,0.0180518,0.0168536,0.0185454,0.0296782,24.3821,0,0.019386
0.498047,0.0183309,0.0175322,0.0175349,0.0289076,24.9534,0,0.0199903
0.507812,0.0186298,0.0182208,0.0166862,0.0279819,27.1226,0,0.0203215
0.517578,0.0189287,0.0189226,0.0158376,0.0269078,29.2919,0,0.0206527
0.527344,0.0192276,0.0196662,0.0149889,0.0257226,31.4611,0,0.0209839
0.537109,0.0198709,0.0204266,0.0149199,0.0244363,31.5411,0,0.0209587
0.546875,0.0205143,0.0211288,0.014851,0.0231192,31.621,0,0.0209335
0.556641,0.0211577,0.0217706,0.0147821,0.0217934,31.7009,0,0.0209083
0.566406,0.0217027,0.0223011,0.0154186,0.0205131,23.0871,0,0.0207388
0.576172,0.0222477,0.0227262,0.016055,0.0192916,14.4733,0,0.0205692
0.585937,0.0227928,0.0230148,0.0166915,0.0182379,5.85941,0,0.0203997
0.595703,0.0225626,0.0231993,0.0173031,0.0174145,-11.4781,0,0.0202166
0.605469,0.0223323,0.023259,0.0179146,0.0168376,-28.8156,0,0.0200336
0.615234,0.0221021,0.023209,0.0185262,0.0166264,-46.1531,0,0.0198505
0.625,0.0209827,0.0230013,0.0186078,0.0164984,-60.7137,0,0.0196302
0.634766,0.0198632,0.0227137,0.0186894,0.0166371,-75.2742,0,0.0194099
0.644531,0.0187437,0.022297,0.018771,0.0168648,-89.8348,0,0.0191896
0.654297,0.0172227,0.021787,0.0186482,0.017284,-88.8711,-1.15648e-18,0.0190284
0.664062,0.0157016,0.0211752,0.0185255,0.017854,-87.9073,-2.31296e-18,0.0188671
0.673828,0.0141806,0.0204907,0.0184027,0.0185383,-86.9435,-3.46945e-18,0.0187059
0.683594,0.0132209,0.0197079,0.0188576,0.0193741,-69.7528,-2.31296e-18,0.0185747
0.693359,0.0122612,0.018875,0.0193125,0.0202681,-52.5621,-1.15648e-18,0.0184435
0.703125,0.0113015,0.0179736,0.0197674,0.0213028,-35.3714,0,0.0183123
0.712891,0.0116672,0.017146,0.020819,0.0224617,-14.4539,0,0.0180366
0.722656,0.0120329,0.0164063,0.0218706,0.0237573,6.4636,0,0.017761
0.732422,0.0123986,0.0158928,0.0229222,0.0250406,27.3811,0,0.0174853
0.742187,0.0137037,0.0156758,0.0235431,0.026258,37.5873,1.15648e-18,0.0171909
0.751953,0.0150089,0.0156167,0.024164,0.0273885,47.7934,2.31296e-18,0.0168965
0.761719,0.016314,0.0157156,0.0247849,0.0283824,57.9996,3.46945e-18,0.0166021
0.771484,0.0173102,0.0158204,0.0241687,0.0291869,54.4788,2.31296e-18,0.0167102
0.78125,0.0183064,0.0160235,0.0235526,0.0298426,50.958,1.15648e-18,0.0168182
0.791016,0.0193025,0.0162656,0.0229365,0.0303132,47.4373,0,0.0169263
0.800781,0.0192478,0.0164761,0.0213042,0.030578,42.1216,0,0.0176385
0.810547,0.0191931,0.0167648,0.0196719,0.030654,36.8059,0,0.0183506
0.820312,0.0191384,0.0169825,0.0180396,0.0305296,31.4902,0,0.0190628
0.830078,0.0187736,0.0172726,0.0164283,0.0302052,36.1845,0,0.0198896
0.839844,0.0184088,0.0175736,0.0148171,0.0297275,40.8788,0,0.0207165
0.849609,0.0180441,0.0179164,0.0132058,0.0290691,45.5731,0,0.0215433
0.859375,0.0187435,0.0183581,0.0127695,0.0282481,55.1636,1.15648e-18,0.0217337
0.869141,0.019443,0.0188681,0.0123332,0.0273227,64.7542,2.31296e-18,0.0219242
0.878906,0.0201425,0.0195012,0.0118969,0.026264,74.3447,3.46945e-18,0.0221146
0.888672,0.0218973,0.0202123,0.0128467,0.0251441,72.0674,2.31296e-18,0.0216173
0.898437,0.0236521,0.0209624,0.0137964,0.0239691,69.7901,1.15648e-18,0.0211199
0.908203,0.025407,0.021614,0.0147462,0.0227818,67.5129,0,0.0206226
0.917969,0.0265277,0.0221891,0.0160163,0.0216089,42.9508,0,0.0200701
0.927734,0.0276484,0.0226341,0.0172865,0.0205057,18.3887,0,0.0195175
0.9375,0.0287691,0.0229671,0.0185566,0.0195041,-6.17334,0,0.018965
0.947266,0.027792,0.0231756,0.0188511,0.0186625,-41.4417,0,0.0187972
0.957031,0.0268149,0.0232582,0.0191456,0.0180835,-76.71,0,0.0186294
0.966797,0.0258377,0.0232198,0.0194401,0.0177308,-111.978,0,0.0184616
0.976562,0.0231273,0.0230617,0.0187459,0.0176664,-129.419,0,0.0185617
0.986328,0.0204168,0.0227631,0.0180516,0.0176571,-146.859,0,0.0186618
0.996094,0.0177063,0.0223825,0.0173573,0.0178384,-164.299,0,0.0187619
1.00586,0.0152088,0.021881,0.0172052,0.0181037,-147.474,0,0.0187528
1.01562,0.0127112,0.0212687,0.017053,0.0185768,-130.648,0,0.0187437
1.02539,0.0102137,0.0205362,0.0169009,0.0191296,-113.822,0,0.0187345
1.03516,0.00977784,0.0197624,0.0185226,0.0198356,-76.9744,0,0.0183061
1.04492,0.00934202,0.0189356,0.0201443,0.0206249,-40.1267,0,0.0178777
1.05469,0.00890619,0.0181101,0.021766,0.0215382,-3.27903,0,0.0174493
1.06445,0.0105566,0.0172524,0.0241665,0.022562,21.7561,0,0.0167188
1.07422,0.012207,0.0164861,0.0265671,0.0237261,46.7913,0,0.0159882
1.08398,0.0138574,0.0158969,0.0289677,0.0249492,71.8265,0,0.0152577
1.09375,0.0156124,0.0155375,0.0296969,0.0261098,67.4532,0,0.014899
1.10352,0.0173675,0.0154915,0.0304262,0.0271674,63.08,0,0.0145404
1.11328,0.0191226,0.0155367,0.0311555,0.02812,58.7067,0,0.0141817
1.12305,0.0189708,0.0156883,0.0290143,0.0289168,41.2635,0,0.0148927
1.13281,0.0188191,0.015895,0.0268732,0.0295232,23.8203,0,0.0156036
1.14258,0.0186674,0.0161335,0.0247321,0.0299676,6.37716,0,0.0163146
1.15234,0.0169911,0.0164591,0.021193,0.0302091,8.41204,0,0.0179264
1.16211,0.0153147,0.0166998,0.0176539,0.0302415,10.4469,0,0.0195383
1.17187,0.0136383,0.017035,0.0141148,0.0301098,12.4818,0,0.0211501
1.18164,0.0131808,0.0173689,0.0120801,0.0297593,42.2431,0,0.0223998
1.19141,0.0127233,0.0177173,0.0100454,0.029236,72.0043,0,0.0236495
1.20117,0.0122658,0.0181408,0.0080107,0.0285268,101.766,0,0.0248992
1.21094,0.0149888,0.0185866,0.00902005,0.0276379,127.667,0,0.0247087
1.2207,0.0177118,0.0191243,0.0100294,0.0266157,153.569,0,0.0245182
1.23047,0.0204348,0.0197035,0.0110387,0.0254598,179.471,0,0.0243276
1.24023,0.0245086,0.0203405,0.0135702,0.0241919,161.503,0,0.0231684
1.25,0.0285824,0.0209908,0.0161017,0.0228816,143.535,0,0.0220092
1.25977,0.0326562,0.0215651,0.0186332,0.0215577,125.568,0,0.02085
1.26953,0.0335506,0.0220088,0.0196316,0.0202595,62.1354,0,0.0201617
1.2793,0.0344451,0.0223476,0.0206301,0.0190601,-1.29662,0,0.0194734
1.28906,0.0353395,0.022562,0.0216285,0.0179507,-64.7287,0,0.0187851
1.29883,0.032086,0.0226733,0.0198605,0.0171022,-124.45,0,0.0192066
1.30859,0.0288324,0.0226879,0.0180924,0.0164295,-184.171,0,0.019628
1.31836,0.0255789,0.0226386,0.0163243,0.0161394,-243.893,0,0.0200495
1.32812,0.0201445,0.0224734,0.0141176,0.0160523,-244.772,0,0.0206954
1.33789,0.0147101,0.0222493,0.0119109,0.0161996,-245.652,0,0.0213412
1.34766,0.00927571,0.0219103,0.00970412,0.0164946,-246.532,0,0.021987
1.35742,0.00693099,0.0215217,0.0107754,0.016856,-187.751,0,0.0215146
1.36719,0.00458627,0.0210323,0.0118466,0.0174773,-128.97,0,0.0210421
1.37695,0.00224155,0.0204737,0.0129178,0.01816,-70.1885,0,0.0205696
1.38672,0.00492668,0.0198218,0.0177778,0.0190024,-10.8468,5.78241e-19,0.0187703
1.39648,0.00761182,0.0191291,0.0226377,0.0199164,48.4949,1.15648e-18,0.0169711
1.40625,0.010297,0.0183926,0.0274976,0.0209335,107.837,1.73472e-18,0.0151718
1.41602,0.0146772,0.0176081,0.0318496,0.0220241,109.291,1.15648e-18,0.0134044
1.42578,0.0190574,0.0169247,0.0362016,0.0232642,110.746,5.78241e-19,0.0116369
1.43555,0.0234376,0.0163182,0.0405536,0.0245879,112.2,0,0.00986948
1.44531,0.0242993,0.0160238,0.0394637,0.0258877,63.6672,0,0.00990405
1.45508,0.025161,0.0158862,0.0383738,0.0270914,15.1341,0,0.00993862
1.46484,0.0260227,0.0159519,0.037284,0.0281436,-33.399,0,0.00997318
1.47461,0.0220218,0.0160778,0.0309033,0.0290582,-60.9177,1.15648e-18,0.0122379
1.48437,0.0180208,0.0161878,0.0245226,0.0297815,-88.4364,2.31296e-18,0.0145026
1.49414,0.0140199,0.0163994,0.0181419,0.0302994,-115.955,3.46945e-18,0.0167672
1.50391,0.00989312,0.0165859,0.0122733,0.030646,-68.2865,2.31296e-18,0.0195542
1.51367,0.00576633,0.0168175,0.00640469,0.0307755,-20.618,1.15648e-18,0.0223411
1.52344,0.00163954,0.0169972,0.000536106,0.030696,27.0505,0,0.025128
1.5332,0.00361371,0.0171992,0.00072197,0.0304438,115.188,0,0.0259365
1.54297,0.00558788,0.0174726,0.000907834,0.0299985,203.325,0,0.0267451
1.55273,0.00756205,0.0177076,0.0010937,0.0293635,291.463,0,0.0275536
1.5625,0.0157944,0.0180627,0.00650859,0.0285814,298.086,2.31296e-18,0.0257973
1.57227,0.0240268,0.0184491,0.0119235,0.0276132,304.709,4.62593e-18,0.0240411
1.58203,0.0322591,0.0189762,0.0173384,0.0265276,311.332,6.93889e-18,0.0222849
1.5918,0.0332859,0.0195843,0.0213937,0.0253146,246.789,5.78241e-18,0.0202704
1.60156,0.0343127,0.0202727,0.0254491,0.0240232,182.247,4.62593e-18,0.0182559
1.61133,0.0353395,0.0209417,0.0295044,0.0226724,117.705,3.46945e-18,0.0162415
1.62109,0.0353395,0.0215287,0.0269328,0.0213748,-24.3816,-1.15648e-18,0.0166528
1.63086,0.0353395,0.0219667,0.0243612,0.0200847,-166.468,-5.78241e-18,0.0170641
1.64062,0.0353395,0.0223085,0.0217896,0.0189528,-308.554,-1.04083e-17,0.0174753
1.65039,0.0278679,0.022579,0.0149739,0.0179563,-309.48,-9.25186e-18,0.0199824
1.66016,0.0203963,0.0227292,0.00815813,0.0172574,-310.406,-8.09538e-18,0.0224894
1.66992,0.0129246,0.0227471,0.0013424,0.0167985,-311.332,-6.93889e-18,0.0249965
1.67969,0.00470831,0.0226193,-0.00121322,0.0166415,-295.912,-4.62593e-18,0.0262512
1.68945,-0.00350799,0.0223783,-0.00376884,0.0167442,-280.491,-2.31296e-18,0.0275059
1.69922,-0.0117243,0.0220441,-0.00632447,0.0169517,-265.071,0,0.0287606
1.70898,-0.0102531,0.0216284,0.000881162,0.0173612,-125.9,0,0.0262216
1.71875,-0.00878192,0.021108,0.00808679,0.0178311,13.2715,0,0.0236827
1.72852,-0.00731074,0.0205378,0.0152924,0.0185386,152.443,0,0.0211437
1.73828,0.00278832,0.019837,0.0256454,0.0193022,199.679,-5.78241e-19,0.0163749
1.74805,0.0128874,0.0190948,0.0359983,0.0201752,246.914,-1.15648e-18,0.011606
1.75781,0.0229864,0.0182537,0.0463513,0.0211058,294.15,-1.73472e-18,0.00683716
1.76758,0.0271041,0.0174578,0.0463513,0.0221347,196.421,-1.15648e-18,0.00433611
1.77734,0.0312218,0.0166532,0.0463513,0.0232508,98.6911,-5.78241e-19,0.00183507
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,0.961526,0,-0.000665981
1.79687,0.030996,0.0155898,0.0440027,0.0257165,-103.136,1.73472e-18,0.00195705
1.80664,0.0266525,0.0153964,0.0416541,0.0268688,-207.234,3.46945e-18,0.00458008
1.81641,0.022309,0.0154811,0.0393055,0.0278924,-311.332,5.20417e-18,0.00720311
1.82617,0.0109645,0.015611,0.0249975,0.0287602,-303.396,3.46945e-18,0.0128833
1.83594,-0.000379873,0.0158094,0.0106896,0.0294951,-295.461,1.73472e-18,0.0185634
1.8457,-0.0117243,0.0160123,-0.00361843,0.0300393,-287.526,0,0.0242436
1.85547,-0.0117243,0.0162619,-0.00759151,0.030385,-93.0549,0,0.0275773
1.86523,-0.0117243,0.0165975,-0.0115646,0.0305985,101.416,0,0.0309109
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,295.887,0,0.0342446
1.88477,-0.00372307,0.0171774,-0.00763799,0.0304232,301.035,6.93889e-18,0.031968
1.89453,0.00427814,0.0174676,0.000261701,0.0300784,306.183,1.38778e-17,0.0296914
1.9043,0.0122794,0.01782,0.00816139,0.0295542,311.332,2.08167e-17,0.0274149
1.91406,0.0199661,0.0182009,0.0208913,0.0288692,311.332,1.50343e-17,0.0223615
1.92383,0.0276528,0.0186332,0.0336213,0.0280238,311.332,9.25186e-18,0.0173082
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,311.332,3.46945e-18,0.0122549
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,157.393,2.31296e-18,0.0108661
1.95312,0.0353395,0.0205145,0.0463513,0.024756,3.45483,1.15648e-18,0.0094773
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-150.484,0,0.00808853
1.97266,0.0353395,0.0219125,0.0310237,0.0222795,-204.1,-3.46945e-18,0.0131185
1.98242,0.0353395,0.022488,0.0156962,0.0211055,-257.716,-6.93889e-18,0.0181485
1.99219,0.0353395,0.0229575,0.000368625,0.0199721,-311.332,-1.04083e-17,0.0231785
2.00195,0.0196516,0.0232749,-0.00493347,0.0190249,-311.332,-1.15648e-17,0.0295307
2.01172,0.00396366,0.023491,-0.0102356,0.018202,-311.332,-1.27213e-17,0.0358829
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-311.332,-1.38778e-17,0.0422352
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-169.001,-9.25186e-18,0.0417883
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,-26.6697,-4.62593e-18,0.0413415
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,115.661,0,0.0408947
2.06055,-0.00319702,0.022366,0.0035283,0.0177809,180.885,6.93889e-18,0.0319763
2.07031,0.00533025,0.0217288,0.0225943,0.0181535,246.108,1.38778e-17,0.0230578
2.08008,0.0138575,0.0209797,0.0416602,0.0186345,311.332,2.08167e-17,0.0141394
2.08984,0.0138575,0.0202,0.0416602,0.0193205,311.332,2.08167e-17,0.0141394


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_v_DS_4.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-304.1025077057847, LMmax=304.1025077057847,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,5.45865e-07,5.55615e-05,-1.40653e-10,-5.88574e-05,0.00110663,-6.61744e-24,-5.61529e-08
0.00976562,0.000206329,0.000128115,-5.12451e-08,-6.65771e-05,0.416254,-3.39309e-21,-2.11217e-05
0.0195312,0.000412111,0.000289775,-1.0235e-07,-6.83057e-05,0.831402,-6.77957e-21,-4.21873e-05
0.0292969,0.000617894,0.000616201,-1.53454e-07,-6.62549e-05,1.24655,-1.0166e-20,-6.32528e-05
0.0390625,0.000823677,0.00107966,-2.04558e-07,-6.5625e-05,1.6617,-1.35525e-20,-8.43184e-05
0.0488281,0.00147512,0.00163242,2.50493e-06,-7.5835e-05,-0.0876612,-1.01644e-20,4.36972e-06
0.0585938,0.00212657,0.00225021,5.21442e-06,-7.6626e-05,-1.83702,-6.77626e-21,9.30578e-05
0.0683594,0.00277801,0.00291855,7.9239e-06,-7.50732e-05,-3.58638,-3.38813e-21,0.000181746
0.078125,0.00342945,0.00361499,1.06334e-05,-7.82666e-05,-5.33574,0,0.000270434
0.0878906,0.00413165,0.00432132,-6.51638e-06,-7.79297e-05,-14.7176,1.0842e-19,0.000747135
0.0976562,0.00483384,0.00504207,-2.36662e-05,-7.46045e-05,-24.0995,2.1684e-19,0.00122384
0.107422,0.00553603,0.00573467,-4.08159e-05,-8.11816e-05,-33.4814,3.25261e-19,0.00170054
0.117187,0.00623822,0.00640103,-5.79657e-05,-7.88379e-05,-42.8632,4.33681e-19,0.00217724
0.126953,0.00665941,0.00707451,-0.00012129,-8.56787e-05,-56.2342,5.42101e-19,0.00285244
0.136719,0.00708061,0.00773842,-0.000184615,-8.72461e-05,-69.6052,6.50521e-19,0.00352765
0.146484,0.0075018,0.00835794,-0.000247939,-8.62354e-05,-82.9762,7.58942e-19,0.00420285
0.15625,0.007923,0.00894593,-0.000311264,-7.83398e-05,-96.3472,8.67362e-19,0.00487805
0.166016,0.0082206,0.00944689,-3.99261e-05,-5.46094e-05,-106.847,4.33681e-19,0.00542736
0.175781,0.00851821,0.00993312,0.000231412,-3.10254e-05,-117.348,6.16298e-31,0.00597668
0.185547,0.00881582,0.0103771,0.000502749,4.77539e-05,-127.848,-4.33681e-19,0.00652599
0.195312,0.00911342,0.010754,0.000774087,0.000208184,-138.348,-8.67362e-19,0.0070753
0.205078,0.00936052,0.0110486,0.00191913,0.000423164,-146.457,2.1684e-19,0.00752974
0.214844,0.00960762,0.01132,0.00306418,0.000740098,-154.565,1.30104e-18,0.00798419
0.224609,0.00985473,0.0115477,0.00420923,0.00120362,-162.673,2.38524e-18,0.00843863
0.234375,0.0101018,0.0116714,0.00535427,0.0018167,-170.782,3.46945e-18,0.00889308
0.244141,0.0102373,0.0117435,0.0068398,0.00268805,-177.427,3.03577e-18,0.00922115
0.253906,0.0103729,0.0117828,0.00832533,0.00387193,-184.072,2.60209e-18,0.00954922
0.263672,0.0105084,0.0117511,0.00981086,0.0052482,-190.717,2.1684e-18,0.00987729
0.273438,0.0106439,0.0116269,0.0112964,0.00677979,-197.362,1.73472e-18,0.0102054
0.283203,0.0103987,0.0114958,0.0123741,0.00841228,-198.098,1.2326e-30,0.0105241
0.292969,0.0101535,0.0113132,0.0134518,0.0101337,-198.835,-1.73472e-18,0.0108429
0.302734,0.00990826,0.0110448,0.0145294,0.0119142,-199.572,-3.46945e-18,0.0111617
0.3125,0.00966305,0.0107515,0.0156071,0.0137821,-200.309,-5.20417e-18,0.0114805
0.322266,0.00928492,0.0104463,0.016469,0.0155764,-187.498,-3.46945e-18,0.0119553
0.332031,0.0089068,0.0100985,0.0173309,0.0174137,-174.688,-1.73472e-18,0.01243
0.341797,0.00852867,0.00969328,0.0181927,0.0191844,-161.877,1.2326e-30,0.0129048
0.351562,0.00815054,0.00933179,0.0190546,0.020889,-149.066,1.73472e-18,0.0133795
0.361328,0.00849532,0.00904169,0.0197593,0.0225635,-127.161,1.30104e-18,0.0137676
0.371094,0.00884011,0.00895673,0.020464,0.0241399,-105.256,8.67362e-19,0.0141557
0.380859,0.00918489,0.00910614,0.0211687,0.0255963,-83.3504,4.33681e-19,0.0145438
0.390625,0.00952967,0.0095469,0.0218734,0.0269021,-61.4452,0,0.0149319
0.400391,0.0106525,0.0101659,0.0220741,0.0280485,-45.0565,0,0.0152093
0.410156,0.0117752,0.0108522,0.0222749,0.0289948,-28.6678,0,0.0154866
0.419922,0.012898,0.011587,0.0224756,0.0297672,-12.2792,0,0.015764
0.429687,0.0140208,0.0123503,0.0226763,0.0303367,4.10946,0,0.0160413
0.439453,0.0148868,0.0131735,0.0221372,0.0307083,9.04722,0,0.0165791
0.449219,0.0157528,0.0139477,0.0215981,0.0309008,13.985,0,0.017117
0.458984,0.0166188,0.0146985,0.021059,0.030883,18.9227,0,0.0176548
0.46875,0.0174848,0.0154653,0.0205199,0.0306732,23.8605,0,0.0181926
0.478516,0.0177496,0.0161372,0.0195323,0.0302737,24.6916,0,0.0187594
0.488281,0.0180145,0.0168536,0.0185447,0.0296782,25.5228,0,0.0193263
0.498047,0.0182793,0.0175322,0.0175571,0.0289076,26.3539,0,0.0198931
0.507812,0.0185442,0.0182208,0.0165696,0.0279819,27.185,0,0.0204599
0.517578,0.0190395,0.0189226,0.0160977,0.0269078,28.6951,0,0.0205862
0.527344,0.0195349,0.0196662,0.0156257,0.0257226,30.2053,0,0.0207124
0.537109,0.0200303,0.0204266,0.0151538,0.0244363,31.7154,0,0.0208387
0.546875,0.0205257,0.0211288,0.0146819,0.0231192,33.2255,0,0.020965
0.556641,0.0210876,0.0217706,0.0151785,0.0217934,25.9729,0,0.0208283
0.566406,0.0216495,0.0223011,0.0156751,0.0205131,18.7202,0,0.0206917
0.576172,0.0222114,0.0227262,0.0161717,0.0192916,11.4676,0,0.020555
0.585937,0.0227733,0.0230148,0.0166683,0.0182379,4.21499,0,0.0204183
0.595703,0.0223528,0.0231993,0.0171737,0.0174145,-12.7113,0,0.0202299
0.605469,0.0219323,0.023259,0.017679,0.0168376,-29.6377,0,0.0200414
0.615234,0.0215118,0.023209,0.0181843,0.0166264,-46.564,0,0.0198529
0.625,0.0210914,0.0230013,0.0186897,0.0164984,-63.4903,0,0.0196644
0.634766,0.0197254,0.0227137,0.0186191,0.0166371,-70.4632,0,0.0194595
0.644531,0.0183594,0.022297,0.0185484,0.0168648,-77.4361,0,0.0192547
0.654297,0.0169934,0.021787,0.0184778,0.017284,-84.409,0,0.0190498
0.664062,0.0156274,0.0211752,0.0184072,0.017854,-91.3819,0,0.018845
0.673828,0.0146105,0.0204907,0.0187851,0.0185383,-77.1376,0,0.0186873
0.683594,0.0135935,0.0197079,0.019163,0.0193741,-62.8933,0,0.0185296
0.693359,0.0125766,0.018875,0.019541,0.0202681,-48.6491,0,0.018372
0.703125,0.0115596,0.0179736,0.0199189,0.0213028,-34.4048,0,0.0182143
0.712891,0.0120749,0.017146,0.0208871,0.0224617,-15.6817,0,0.0179505
0.722656,0.0125902,0.0164063,0.0218554,0.0237573,3.04138,0,0.0176866
0.732422,0.0131055,0.0158928,0.0228236,0.0250406,21.7645,0,0.0174228
0.742187,0.0136207,0.0156758,0.0237919,0.026258,40.4875,0,0.017159
0.751953,0.0148151,0.0156167,0.0237796,0.0273885,43.5556,0,0.0170416
0.761719,0.0160094,0.0157156,0.0237673,0.0283824,46.6237,0,0.0169241
0.771484,0.0172038,0.0158204,0.0237551,0.0291869,49.6918,0,0.0168067
0.78125,0.0183981,0.0160235,0.0237428,0.0298426,52.7599,0,0.0166893
0.791016,0.0185542,0.0162656,0.0222849,0.0303132,48.243,0,0.0172895
0.800781,0.0187102,0.0164761,0.020827,0.030578,43.726,0,0.0178896
0.810547,0.0188662,0.0167648,0.019369,0.030654,39.2091,0,0.0184898
0.820312,0.0190223,0.0169825,0.0179111,0.0305296,34.6922,0,0.01909
0.830078,0.0189148,0.0172726,0.016576,0.0302052,40.143,0,0.0197838
0.839844,0.0188073,0.0175736,0.015241,0.0297275,45.5939,0,0.0204777
0.849609,0.0186999,0.0179164,0.0139059,0.0290691,51.0447,0,0.0211715
0.859375,0.0185924,0.0183581,0.0125709,0.0282481,56.4955,0,0.0218653
0.869141,0.0198644,0.0188681,0.0128366,0.0273227,60.4466,0,0.0216894
0.878906,0.0211365,0.0195012,0.0131024,0.026264,64.3977,0,0.0215135
0.888672,0.0224085,0.0202123,0.0133681,0.0251441,68.3487,0,0.0213376
0.898437,0.0236805,0.0209624,0.0136339,0.0239691,72.2998,0,0.0211617
0.908203,0.0248572,0.021614,0.0147904,0.0227818,51.625,0,0.0206335
0.917969,0.0260338,0.0221891,0.0159468,0.0216089,30.9502,0,0.0201053
0.927734,0.0272105,0.0226341,0.0171033,0.0205057,10.2754,0,0.0195771
0.9375,0.0283872,0.0229671,0.0182598,0.0195041,-10.3994,0,0.0190488
0.947266,0.0270677,0.0231756,0.0183678,0.0186625,-41.371,-8.67362e-19,0.018938
0.957031,0.0257483,0.0232582,0.0184758,0.0180835,-72.3427,-1.73472e-18,0.0188271
0.966797,0.0244288,0.0232198,0.0185838,0.0177308,-103.314,-2.60209e-18,0.0187163
0.976562,0.0231093,0.0230617,0.0186918,0.0176664,-134.286,-3.46945e-18,0.0186054
0.986328,0.0204654,0.0227631,0.0182421,0.0176571,-134.485,-2.60209e-18,0.0186298
0.996094,0.0178215,0.0223825,0.0177923,0.0178384,-134.683,-1.73472e-18,0.0186542
1.00586,0.0151777,0.021881,0.0173426,0.0181037,-134.882,-8.67362e-19,0.0186787
1.01562,0.0125338,0.0212687,0.0168929,0.0185768,-135.081,0,0.0187031
1.02539,0.0117712,0.0205362,0.0181909,0.0191296,-102.893,0,0.018344
1.03516,0.0110085,0.0197624,0.0194889,0.0198356,-70.7053,0,0.0179849
1.04492,0.0102459,0.0189356,0.0207869,0.0206249,-38.5177,0,0.0176258
1.05469,0.0094833,0.0181101,0.0220849,0.0215382,-6.33013,0,0.0172667
1.06445,0.0110268,0.0172524,0.0240933,0.022562,12.6425,-4.33681e-19,0.0166545
1.07422,0.0125703,0.0164861,0.0261017,0.0237261,31.6151,-8.67362e-19,0.0160424
1.08398,0.0141138,0.0158969,0.0281101,0.0249492,50.5877,-1.30104e-18,0.0154302
1.09375,0.0156573,0.0155375,0.0301185,0.0261098,69.5603,-1.73472e-18,0.0148181
1.10352,0.0164587,0.0154915,0.0293515,0.0271674,58.584,-8.67362e-19,0.0149792
1.11328,0.0172602,0.0155367,0.0285846,0.02812,47.6077,0,0.0151403
1.12305,0.0180616,0.0156883,0.0278176,0.0289168,36.6314,8.67362e-19,0.0153015
1.13281,0.0188631,0.015895,0.0270506,0.0295232,25.655,1.73472e-18,0.0154626
1.14258,0.0176347,0.0161335,0.023892,0.0299676,24.9354,1.30104e-18,0.0168518
1.15234,0.0164063,0.0164591,0.0207335,0.0302091,24.2158,8.67362e-19,0.0182411
1.16211,0.015178,0.0166998,0.017575,0.0302415,23.4962,4.33681e-19,0.0196303
1.17187,0.0139496,0.017035,0.0144164,0.0301098,22.7766,0,0.0210195
1.18164,0.0142064,0.0173689,0.0130464,0.0297593,50.0165,-8.67362e-19,0.021974
1.19141,0.0144632,0.0177173,0.0116763,0.029236,77.2563,-1.73472e-18,0.0229285
1.20117,0.0147201,0.0181408,0.0103062,0.0285268,104.496,-2.60209e-18,0.023883
1.21094,0.0149769,0.0185866,0.00893615,0.0276379,131.736,-3.46945e-18,0.0248375
1.2207,0.0183959,0.0191243,0.0106878,0.0266157,135.275,-2.60209e-18,0.0241561
1.23047,0.0218149,0.0197035,0.0124394,0.0254598,138.815,-1.73472e-18,0.0234747
1.24023,0.0252339,0.0203405,0.014191,0.0241919,142.354,-8.67362e-19,0.0227933
1.25,0.0286529,0.0209908,0.0159427,0.0228816,145.894,0,0.022112
1.25977,0.0301964,0.0215651,0.0171034,0.0215577,93.0035,-8.67362e-19,0.0213802
1.26953,0.0317399,0.0220088,0.018264,0.0202595,40.1132,-1.73472e-18,0.0206485
1.2793,0.0332834,0.0223476,0.0194247,0.0190601,-12.7771,-2.60209e-18,0.0199167
1.28906,0.0348268,0.022562,0.0205854,0.0179507,-65.6674,-3.46945e-18,0.0191849
1.29883,0.0310783,0.0226733,0.0188914,0.0171022,-111.552,-3.46945e-18,0.019593
1.30859,0.0273297,0.0226879,0.0171973,0.0164295,-157.436,-3.46945e-18,0.020001
1.31836,0.0235811,0.0226386,0.0155033,0.0161394,-203.321,-3.46945e-18,0.020409
1.32812,0.0198325,0.0224734,0.0138093,0.0160523,-249.205,-3.46945e-18,0.0208171
1.33789,0.0159987,0.0222493,0.0133013,0.0161996,-220.393,-2.60209e-18,0.0208529
1.34766,0.012165,0.0219103,0.0127934,0.0164946,-191.582,-1.73472e-18,0.0208888
1.35742,0.0083312,0.0215217,0.0122855,0.016856,-162.77,-8.67362e-19,0.0209246
1.36719,0.00449744,0.0210323,0.0117776,0.0174773,-133.958,0,0.0209605
1.37695,0.00609146,0.0204737,0.0157277,0.01816,-78.6858,0,0.0194813
1.38672,0.00768548,0.0198218,0.0196779,0.0190024,-23.414,0,0.0180021
1.39648,0.0092795,0.0191291,0.023628,0.0199164,31.8578,0,0.0165229
1.40625,0.0108735,0.0183926,0.0275782,0.0209335,87.1296,0,0.0150438
1.41602,0.014202,0.0176081,0.0306206,0.0220241,80.848,-4.33681e-19,0.0137477
1.42578,0.0175305,0.0169247,0.033663,0.0232642,74.5665,-8.67362e-19,0.0124515
1.43555,0.0208591,0.0163182,0.0367054,0.0245879,68.2849,-1.30104e-18,0.0111554
1.44531,0.0241876,0.0160238,0.0397478,0.0258877,62.0034,-1.73472e-18,0.00985933
1.45508,0.0226469,0.0158862,0.0359748,0.0270914,25.6435,-1.73472e-18,0.0109802
1.46484,0.0211061,0.0159519,0.0322017,0.0281436,-10.7164,-1.73472e-18,0.0121012
1.47461,0.0195654,0.0160778,0.0284287,0.0290582,-47.0763,-1.73472e-18,0.0132221
1.48437,0.0180247,0.0161878,0.0246557,0.0297815,-83.4362,-1.73472e-18,0.014343
1.49414,0.0145121,0.0163994,0.0191414,0.0302994,-51.2035,-1.30104e-18,0.0168342
1.50391,0.0109995,0.0165859,0.0136271,0.030646,-18.9708,-8.67362e-19,0.0193253
1.51367,0.00748687,0.0168175,0.00811281,0.0307755,13.2618,-4.33681e-19,0.0218165
1.52344,0.00397425,0.0169972,0.00259853,0.030696,45.4945,0,0.0243076
1.5332,0.00708416,0.0171992,0.00366939,0.0304438,111.698,-8.67362e-19,0.0246785
1.54297,0.0101941,0.0174726,0.00474026,0.0299985,177.902,-1.73472e-18,0.0250494
1.55273,0.013304,0.0177076,0.00581113,0.0293635,244.105,-2.60209e-18,0.0254203
1.5625,0.0164139,0.0180627,0.006882,0.0285814,310.309,-3.46945e-18,0.0257911
1.57227,0.0211453,0.0184491,0.0114053,0.0276132,284.083,-3.46945e-18,0.0239819
1.58203,0.0258767,0.0189762,0.0159287,0.0265276,257.857,-3.46945e-18,0.0221726
1.5918,0.0306081,0.0195843,0.020452,0.0253146,231.631,-3.46945e-18,0.0203634
1.60156,0.0353395,0.0202727,0.0249754,0.0240232,205.405,-3.46945e-18,0.0185541
1.61133,0.0353395,0.0209417,0.0236596,0.0226724,83.909,-8.67362e-19,0.0185101
1.62109,0.0353395,0.0215287,0.0223438,0.0213748,-37.5868,1.73472e-18,0.018466
1.63086,0.0353395,0.0219667,0.021028,0.0200847,-159.083,4.33681e-18,0.0184219
1.64062,0.0353395,0.0223085,0.0197122,0.0189528,-280.578,6.93889e-18,0.0183778
1.65039,0.0274898,0.022579,0.0144544,0.0179563,-288.011,5.20417e-18,0.0203535
1.66016,0.01964,0.0227292,0.00919659,0.0172574,-295.443,3.46945e-18,0.0223291
1.66992,0.0117902,0.0227471,0.00393877,0.0167985,-302.876,1.73472e-18,0.0243048
1.67969,0.00394046,0.0226193,-0.00131905,0.0166415,-310.309,0,0.0262804
1.68945,0.000697358,0.0223783,0.00110937,0.0167442,-232.677,0,0.0255788
1.69922,-0.00254574,0.0220441,0.00353779,0.0169517,-155.046,0,0.0248772
1.70898,-0.00578884,0.0216284,0.00596621,0.0173612,-77.4151,0,0.0241755
1.71875,-0.00903194,0.021108,0.00839464,0.0178311,0.216135,0,0.0234739
1.72852,-0.00150047,0.0205378,0.0178838,0.0185386,58.2158,-4.33681e-19,0.0195162
1.73828,0.00603099,0.019837,0.027373,0.0193022,116.216,-8.67362e-19,0.0155585
1.74805,0.0135625,0.0190948,0.0368621,0.0201752,174.215,-1.30104e-18,0.0116008
1.75781,0.0210939,0.0182537,0.0463513,0.0211058,232.215,-1.73472e-18,0.00764317
1.76758,0.0241727,0.0174578,0.0463513,0.0221347,143.5,-1.73472e-18,0.00630854
1.77734,0.0272516,0.0166532,0.0463513,0.0232508,54.7854,-1.73472e-18,0.0049739
1.78711,0.0303304,0.0160134,0.0463513,0.0244826,-33.9293,-1.73472e-18,0.00363926
1.79687,0.0334092,0.0155898,0.0463513,0.0257165,-122.644,-1.73472e-18,0.00230462
1.80664,0.0244436,0.0153964,0.0376398,0.0268688,-165.812,-4.33681e-19,0.00624712
1.81641,0.015478,0.0154811,0.0289284,0.0278924,-208.981,8.67362e-19,0.0101896
1.82617,0.00651233,0.015611,0.0202169,0.0287602,-252.149,2.1684e-18,0.0141321
1.83594,-0.0024533,0.0158094,0.0115055,0.0294951,-295.317,3.46945e-18,0.0180746
1.8457,-0.00477105,0.0160123,0.00532446,0.0300393,-148.445,2.60209e-18,0.021463
1.85547,-0.00708879,0.0162619,-0.000856543,0.030385,-1.57251,1.73472e-18,0.0248514
1.86523,-0.00940654,0.0165975,-0.00703754,0.0305985,145.3,8.67362e-19,0.0282398
1.875,-0.0117243,0.016867,-0.0132185,0.0305976,292.172,0,0.0316282
1.88477,-0.000487035,0.0171774,-0.00453262,0.0304232,296.706,-1.73472e-18,0.029306
1.89453,0.0107502,0.0174676,0.0041533,0.0300784,301.241,-3.46945e-18,0.0269838
1.9043,0.0219875,0.01782,0.0128392,0.0295542,305.775,-5.20417e-18,0.0246616
1.91406,0.0332247,0.0182009,0.0215251,0.0288692,310.309,-6.93889e-18,0.0223394
1.92383,0.0337534,0.0186332,0.0273333,0.0280238,265.634,-5.20417e-18,0.0193727
1.93359,0.0342821,0.0191685,0.0331414,0.0270346,220.96,-3.46945e-18,0.0164059
1.94336,0.0348108,0.0197816,0.0389495,0.0259422,176.286,-1.73472e-18,0.0134392
1.95312,0.0353395,0.0205145,0.0447577,0.024756,131.611,0,0.0104725
1.96289,0.0353395,0.0212406,0.03355,0.0235247,21.1313,0,0.0138016
1.97266,0.0353395,0.0219125,0.0223423,0.0222795,-89.3487,0,0.0171307
1.98242,0.0353395,0.022488,0.0111346,0.0211055,-199.829,0,0.0204598
1.99219,0.0353395,0.0229575,-7.30963e-05,0.0199721,-310.309,0,0.023789
2.00195,0.0235736,0.0232749,-0.00393924,0.0190249,-310.309,0,0.0280631
2.01172,0.0118076,0.023491,-0.00780538,0.018202,-310.309,0,0.0323372
2.02148,4.16711e-05,0.0235597,-0.0116715,0.0177152,-310.309,0,0.0366114
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-310.309,0,0.0408855
2.04102,-0.00993777,0.0232447,-0.0072614,0.0174104,-155.154,8.67362e-19,0.036411
2.05078,-0.00815126,0.0228605,0.00101487,0.0175294,2.22258e-10,1.73472e-18,0.0319365
2.06055,-0.00636475,0.022366,0.00929114,0.0177809,155.154,2.60209e-18,0.027462
2.07031,-0.00457823,0.0217288,0.0175674,0.0181535,310.309,3.46945e-18,0.0229875
2.08008,-0.00457823,0.0209797,0.0175674,0.0186345,310.309,3.46945e-18,0.0229875
2.08984,-0.00457823,0.0202,0.0175674,0.0193205,310.309,3.46945e-18,0.0229875


==> data/ENAW7075_manual_vinyl_DS/IBS_results_ENAW7075_manual_vinyl_v_DS_5.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-305.2322262723271, LMmax=305.2322262723271,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.92886e-06,5.55615e-05,-9.63109e-09,-5.88574e-05,0.0041253,5.29396e-23,-2.13125e-07
0.00976562,0.000288089,0.000128115,-9.08185e-07,-6.65771e-05,0.394857,2.75286e-21,-2.03949e-05
0.0195312,0.000573249,0.000289775,-1.80674e-06,-6.83057e-05,0.785589,5.45277e-21,-4.05766e-05
0.0292969,0.000858409,0.000616201,-2.70529e-06,-6.62549e-05,1.17632,8.15269e-21,-6.07584e-05
0.0390625,0.00114357,0.00107966,-3.60385e-06,-6.5625e-05,1.56705,1.08526e-20,-8.09401e-05
0.0488281,0.00142873,0.00163242,-4.5024e-06,-7.5835e-05,1.95778,1.35525e-20,-0.000101122
0.0585938,0.00212336,0.00225021,1.20149e-05,-7.6626e-05,-2.37934,-3.25261e-20,0.000125123
0.0683594,0.00281798,0.00291855,2.85321e-05,-7.50732e-05,-6.71646,-7.86047e-20,0.000351369
0.078125,0.00351261,0.00361499,4.50494e-05,-7.82666e-05,-11.0536,-1.24683e-19,0.000577614
0.0878906,0.00420724,0.00432132,6.15667e-05,-7.79297e-05,-15.3907,-1.70762e-19,0.000803859
0.0976562,0.00490186,0.00504207,7.8084e-05,-7.46045e-05,-19.7278,-2.1684e-19,0.0010301
0.107422,0.0054641,0.00573467,-1.62526e-06,-8.11816e-05,-32.5466,3.46945e-19,0.00166096
0.117187,0.00602634,0.00640103,-8.13345e-05,-7.88379e-05,-45.3654,9.1073e-19,0.00229182
0.126953,0.00658858,0.00707451,-0.000161044,-8.56787e-05,-58.1842,1.47451e-18,0.00292268
0.136719,0.00715082,0.00773842,-0.000240753,-8.72461e-05,-71.003,2.0383e-18,0.00355354
0.146484,0.00771306,0.00835794,-0.000320462,-8.62354e-05,-83.8218,2.60209e-18,0.0041844
0.15625,0.00797608,0.00894593,-0.000100409,-7.83398e-05,-95.1005,2.08167e-18,0.00478459
0.166016,0.00823911,0.00944689,0.000119645,-5.46094e-05,-106.379,1.56125e-18,0.00538479
0.175781,0.00850214,0.00993312,0.000339699,-3.10254e-05,-117.658,1.04083e-18,0.00598498
0.185547,0.00876517,0.0103771,0.000559752,4.77539e-05,-128.936,5.20417e-19,0.00658518
0.195312,0.0090282,0.010754,0.000779806,0.000208184,-140.215,0,0.00718537
0.205078,0.00929082,0.0110486,0.00200001,0.000423164,-147.444,3.46945e-19,0.00758919
0.214844,0.00955344,0.01132,0.00322021,0.000740098,-154.672,6.93889e-19,0.00799301
0.224609,0.00981606,0.0115477,0.00444041,0.00120362,-161.901,1.04083e-18,0.00839683
0.234375,0.0100787,0.0116714,0.00566061,0.0018167,-169.129,1.38778e-18,0.00880065
0.244141,0.0103413,0.0117435,0.00688082,0.00268805,-176.358,1.73472e-18,0.00920447
0.253906,0.0103824,0.0117828,0.00826447,0.00387193,-182.181,1.04083e-18,0.0095171
0.263672,0.0104235,0.0117511,0.00964813,0.0052482,-188.004,3.46945e-19,0.00982973
0.273438,0.0104646,0.0116269,0.0110318,0.00677979,-193.826,-3.46945e-19,0.0101424
0.283203,0.0105057,0.0114958,0.0124154,0.00841228,-199.649,-1.04083e-18,0.010455
0.292969,0.0105468,0.0113132,0.0137991,0.0101337,-205.472,-1.73472e-18,0.0107676
0.302734,0.0100876,0.0110448,0.0146561,0.0119142,-198.348,-1.38778e-18,0.0112082
0.3125,0.0096283,0.0107515,0.0155132,0.0137821,-191.224,-1.04083e-18,0.0116488
0.322266,0.00916903,0.0104463,0.0163702,0.0155764,-184.101,-6.93889e-19,0.0120895
0.332031,0.00870976,0.0100985,0.0172272,0.0174137,-176.977,-3.46945e-19,0.0125301
0.341797,0.00825049,0.00969328,0.0180842,0.0191844,-169.853,0,0.0129707
0.351562,0.00847029,0.00933179,0.0188263,0.020889,-147.619,3.46945e-19,0.0133601
0.361328,0.00869009,0.00904169,0.0195683,0.0225635,-125.385,6.93889e-19,0.0137496
0.371094,0.00890989,0.00895673,0.0203104,0.0241399,-103.15,1.04083e-18,0.014139
0.380859,0.00912969,0.00910614,0.0210525,0.0255963,-80.9163,1.38778e-18,0.0145285
0.390625,0.00934949,0.0095469,0.0217945,0.0269021,-58.6821,1.73472e-18,0.0149179
0.400391,0.0105721,0.0101659,0.0219905,0.0280485,-43.5641,1.38778e-18,0.0152063
0.410156,0.0117948,0.0108522,0.0221866,0.0289948,-28.446,1.04083e-18,0.0154947
0.419922,0.0130175,0.011587,0.0223826,0.0297672,-13.328,6.93889e-19,0.0157831
0.429687,0.0142401,0.0123503,0.0225786,0.0303367,1.79007,3.46945e-19,0.0160715
0.439453,0.0154628,0.0131735,0.0227746,0.0307083,16.9081,0,0.0163599
0.449219,0.0160306,0.0139477,0.0219064,0.0309008,17.2763,-6.93889e-19,0.0169855
0.458984,0.0165983,0.0146985,0.0210381,0.030883,17.6444,-1.38778e-18,0.0176112
0.46875,0.0171661,0.0154653,0.0201698,0.0306732,18.0125,-2.08167e-18,0.0182368
0.478516,0.0177339,0.0161372,0.0193016,0.0302737,18.3806,-2.77556e-18,0.0188625
0.488281,0.0183017,0.0168536,0.0184333,0.0296782,18.7488,-3.46945e-18,0.0194881
0.498047,0.0185102,0.0175322,0.017617,0.0289076,21.469,-2.77556e-18,0.0198407
0.507812,0.0187188,0.0182208,0.0168008,0.0279819,24.1891,-2.08167e-18,0.0201934
0.517578,0.0189273,0.0189226,0.0159845,0.0269078,26.9093,-1.38778e-18,0.020546
0.527344,0.0191359,0.0196662,0.0151683,0.0257226,29.6295,-6.93889e-19,0.0208986
0.537109,0.0193444,0.0204266,0.014352,0.0244363,32.3497,0,0.0212512
0.546875,0.0200612,0.0211288,0.0148925,0.0231192,28.4655,0,0.0210522
0.556641,0.0207781,0.0217706,0.0154331,0.0217934,24.5813,0,0.0208531
0.566406,0.0214949,0.0223011,0.0159736,0.0205131,20.6971,0,0.020654
0.576172,0.0222117,0.0227262,0.0165141,0.0192916,16.8129,0,0.0204549
0.585937,0.0229286,0.0230148,0.0170547,0.0182379,12.9287,0,0.0202558
0.595703,0.0224854,0.0231993,0.0174627,0.0174145,-6.56743,0,0.020058
0.605469,0.0220421,0.023259,0.0178707,0.0168376,-26.0635,0,0.0198601
0.615234,0.0215989,0.023209,0.0182788,0.0166264,-45.5596,0,0.0196622
0.625,0.0211557,0.0230013,0.0186868,0.0164984,-65.0557,0,0.0194643
0.634766,0.0207125,0.0227137,0.0190948,0.0166371,-84.5518,0,0.0192665
0.644531,0.0189751,0.022297,0.0188744,0.0168648,-84.1227,0,0.0192002
0.654297,0.0172376,0.021787,0.018654,0.017284,-83.6937,0,0.0191339
0.664062,0.0155001,0.0211752,0.0184336,0.017854,-83.2647,0,0.0190676
0.673828,0.0137626,0.0204907,0.0182132,0.0185383,-82.8356,0,0.0190013
0.683594,0.0120251,0.0197079,0.0179928,0.0193741,-82.4066,0,0.018935
0.693359,0.0120312,0.018875,0.0189647,0.0202681,-57.3612,0,0.0186224
0.703125,0.0120373,0.0179736,0.0199367,0.0213028,-32.3159,0,0.0183098
0.712891,0.0120434,0.017146,0.0209086,0.0224617,-7.27054,0,0.0179973
0.722656,0.0120495,0.0164063,0.0218805,0.0237573,17.7748,0,0.0176847
0.732422,0.0120556,0.0158928,0.0228524,0.0250406,42.8201,0,0.0173721
0.742187,0.0136128,0.0156758,0.0232793,0.026258,46.2952,0,0.0171306
0.751953,0.0151701,0.0156167,0.0237062,0.0273885,49.7703,0,0.016889
0.761719,0.0167274,0.0157156,0.0241331,0.0283824,53.2454,0,0.0166474
0.771484,0.0182847,0.0158204,0.0245601,0.0291869,56.7204,0,0.0164058
0.78125,0.019842,0.0160235,0.024987,0.0298426,60.1955,0,0.0161642
0.791016,0.0195991,0.0162656,0.0230762,0.0303132,50.3236,0,0.0169863
0.800781,0.0193561,0.0164761,0.0211655,0.030578,40.4517,0,0.0178083
0.810547,0.0191131,0.0167648,0.0192548,0.030654,30.5798,0,0.0186304
0.820312,0.0188701,0.0169825,0.017344,0.0305296,20.708,0,0.0194524
0.830078,0.0186272,0.0172726,0.0154333,0.0302052,10.8361,0,0.0202744
0.839844,0.018592,0.0175736,0.0144924,0.0297275,24.6904,0,0.0207352
0.849609,0.0185569,0.0179164,0.0135514,0.0290691,38.5447,0,0.021196
0.859375,0.0185217,0.0183581,0.0126105,0.0282481,52.399,0,0.0216568
0.869141,0.0184866,0.0188681,0.0116696,0.0273227,66.2534,0,0.0221176
0.878906,0.0184514,0.0195012,0.0107286,0.026264,80.1077,0,0.0225784
0.888672,0.0206529,0.0202123,0.0123946,0.0251441,74.0872,0,0.0218059
0.898437,0.0228543,0.0209624,0.0140605,0.0239691,68.0668,0,0.0210335
0.908203,0.0250558,0.021614,0.0157264,0.0227818,62.0463,0,0.020261
0.917969,0.0272572,0.0221891,0.0173923,0.0216089,56.0259,0,0.0194886
0.927734,0.0294587,0.0226341,0.0190582,0.0205057,50.0054,0,0.0187161
0.9375,0.0285981,0.0229671,0.0191518,0.0195041,6.37215,0,0.0186022
0.947266,0.0277376,0.0231756,0.0192453,0.0186625,-37.2611,0,0.0184882
0.957031,0.0268771,0.0232582,0.0193388,0.0180835,-80.8943,0,0.0183743
0.966797,0.0260165,0.0232198,0.0194323,0.0177308,-124.528,0,0.0182603
0.976562,0.025156,0.0230617,0.0195259,0.0176664,-168.161,0,0.0181464
0.986328,0.0215098,0.0227631,0.0184978,0.0176571,-161.702,6.93889e-19,0.0184964
0.996094,0.0178635,0.0223825,0.0174698,0.0178384,-155.243,1.38778e-18,0.0188463
1.00586,0.0142173,0.021881,0.0164418,0.0181037,-148.784,2.08167e-18,0.0191963
1.01562,0.0105711,0.0212687,0.0154137,0.0185768,-142.324,2.77556e-18,0.0195462
1.02539,0.00692481,0.0205362,0.0143857,0.0191296,-135.865,3.46945e-18,0.0198962
1.03516,0.00780759,0.0197624,0.0169916,0.0198356,-86.6205,2.77556e-18,0.0190342
1.04492,0.00869038,0.0189356,0.0195975,0.0206249,-37.3757,2.08167e-18,0.0181722
1.05469,0.00957316,0.0181101,0.0222034,0.0215382,11.869,1.38778e-18,0.0173101
1.06445,0.0104559,0.0172524,0.0248093,0.022562,61.1138,6.93889e-19,0.0164481
1.07422,0.0113387,0.0164861,0.0274152,0.0237261,110.359,0,0.0155861
1.08398,0.0139025,0.0158969,0.0285747,0.0249492,96.9608,-3.46945e-19,0.0150731
1.09375,0.0164662,0.0155375,0.0297341,0.0261098,83.5629,-6.93889e-19,0.0145601
1.10352,0.01903,0.0154915,0.0308935,0.0271674,70.165,-1.04083e-18,0.0140471
1.11328,0.0215938,0.0155367,0.032053,0.02812,56.7672,-1.38778e-18,0.0135341
1.12305,0.0241575,0.0156883,0.0332124,0.0289168,43.3693,-1.73472e-18,0.0130211
1.13281,0.0216967,0.015895,0.0287594,0.0295232,23.0402,-1.38778e-18,0.0149074
1.14258,0.0192358,0.0161335,0.0243063,0.0299676,2.71106,-1.04083e-18,0.0167938
1.15234,0.0167749,0.0164591,0.0198533,0.0302091,-17.6181,-6.93889e-19,0.0186802
1.16211,0.0143141,0.0166998,0.0154002,0.0302415,-37.9472,-3.46945e-19,0.0205665
1.17187,0.0118532,0.017035,0.0109472,0.0301098,-58.2763,0,0.0224529
1.18164,0.0118475,0.0173689,0.00997264,0.0297593,-5.38255,0,0.0232246
1.19141,0.0118418,0.0177173,0.0089981,0.029236,47.5112,0,0.0239963
1.20117,0.0118361,0.0181408,0.00802356,0.0285268,100.405,0,0.024768
1.21094,0.0118303,0.0185866,0.00704901,0.0276379,153.299,0,0.0255397
1.2207,0.0118246,0.0191243,0.00607447,0.0266157,206.193,0,0.0263114
1.23047,0.0165276,0.0197035,0.0101488,0.0254598,193.391,0,0.0245137
1.24023,0.0212306,0.0203405,0.014223,0.0241919,180.59,0,0.022716
1.25,0.0259336,0.0209908,0.0182973,0.0228816,167.789,0,0.0209183
1.25977,0.0306366,0.0215651,0.0223716,0.0215577,154.987,0,0.0191206
1.26953,0.0353395,0.0220088,0.0264459,0.0202595,142.186,0,0.0173229
1.2793,0.0341206,0.0223476,0.0245349,0.0190601,51.4565,0,0.0177804
1.28906,0.0329016,0.022562,0.0226239,0.0179507,-39.273,0,0.0182378
1.29883,0.0316826,0.0226733,0.020713,0.0171022,-130.002,0,0.0186953
1.30859,0.0304636,0.0226879,0.018802,0.0164295,-220.732,0,0.0191528
1.31836,0.0292447,0.0226386,0.016891,0.0161394,-311.461,0,0.0196102
1.32812,0.0218102,0.0224734,0.0138951,0.0160523,-284.869,0,0.02073
1.33789,0.0143757,0.0222493,0.0108992,0.0161996,-258.277,0,0.0218497
1.34766,0.00694127,0.0219103,0.00790329,0.0164946,-231.685,0,0.0229694
1.35742,-0.000493201,0.0215217,0.00490739,0.016856,-205.093,0,0.0240892
1.36719,-0.00792767,0.0210323,0.00191149,0.0174773,-178.501,0,0.0252089
1.37695,-0.00311816,0.0204737,0.00899801,0.01816,-81.5477,3.46945e-19,0.0224222
1.38672,0.00169134,0.0198218,0.0160845,0.0190024,15.4054,6.93889e-19,0.0196355
1.39648,0.00650084,0.0191291,0.0231711,0.0199164,112.358,1.04083e-18,0.0168488
1.40625,0.0113103,0.0183926,0.0302576,0.0209335,209.311,1.38778e-18,0.0140621
1.41602,0.0161198,0.0176081,0.0373441,0.0220241,306.264,1.73472e-18,0.0112754
1.42578,0.0199638,0.0169247,0.0391455,0.0232642,229.279,1.56125e-18,0.0101878
1.43555,0.0238077,0.0163182,0.040947,0.0245879,152.294,1.38778e-18,0.00910022
1.44531,0.0276517,0.0160238,0.0427484,0.0258877,75.3094,1.21431e-18,0.00801264
1.45508,0.0314956,0.0158862,0.0445498,0.0270914,-1.67558,1.04083e-18,0.00692505
1.46484,0.0353395,0.0159519,0.0463513,0.0281436,-78.6606,8.67362e-19,0.00583747
1.47461,0.0272244,0.0160778,0.0356964,0.0290582,-112.144,6.93889e-19,0.0101797
1.48437,0.0191092,0.0161878,0.0250414,0.0297815,-145.628,5.20417e-19,0.014522
1.49414,0.0109941,0.0163994,0.0143865,0.0302994,-179.111,3.46945e-19,0.0188643
1.50391,0.00287892,0.0165859,0.00373159,0.030646,-212.595,1.73472e-19,0.0232066
1.51367,-0.00523623,0.0168175,-0.00692333,0.0307755,-246.078,0,0.0275489
1.52344,-0.00375608,0.0169972,-0.00568104,0.030696,-134.57,0,0.0278983
1.5332,-0.00227592,0.0171992,-0.00443876,0.0304438,-23.0623,0,0.0282477
1.54297,-0.000795765,0.0174726,-0.00319647,0.0299985,88.4456,0,0.0285971
1.55273,0.00068439,0.0177076,-0.00195418,0.0293635,199.954,0,0.0289465
1.5625,0.00216455,0.0180627,-0.000711893,0.0285814,311.461,0,0.029296
1.57227,0.00879955,0.0184491,0.00870074,0.0276132,304.369,-1.04083e-18,0.0250543
1.58203,0.0154345,0.0189762,0.0181134,0.0265276,297.277,-2.08167e-18,0.0208126
1.5918,0.0220695,0.0195843,0.027526,0.0253146,290.185,-3.1225e-18,0.016571
1.60156,0.0287045,0.0202727,0.0369386,0.0240232,283.092,-4.16334e-18,0.0123293
1.61133,0.0353395,0.0209417,0.0463513,0.0226724,276,-5.20417e-18,0.00808763
1.62109,0.034193,0.0215287,0.0380096,0.0213748,158.508,-5.55112e-18,0.0111055
1.63086,0.0330464,0.0219667,0.0296679,0.0200847,41.0155,-5.89806e-18,0.0141233
1.64062,0.0318998,0.0223085,0.0213262,0.0189528,-76.4768,-6.245e-18,0.0171412
1.65039,0.0307532,0.022579,0.0129845,0.0179563,-193.969,-6.59195e-18,0.020159
1.66016,0.0296066,0.0227292,0.0046428,0.0172574,-311.461,-6.93889e-18,0.0231769
1.66992,0.0213405,0.0227471,0.000606707,0.0167985,-275.595,-5.55112e-18,0.0261632
1.67969,0.0130743,0.0226193,-0.00342939,0.0166415,-239.728,-4.16334e-18,0.0291495
1.68945,0.00480808,0.0223783,-0.00746548,0.0167442,-203.861,-2.77556e-18,0.0321358
1.69922,-0.0034581,0.0220441,-0.0115016,0.0169517,-167.994,-1.38778e-18,0.0351221
1.70898,-0.0117243,0.0216284,-0.0155377,0.0173612,-132.127,0,0.0381084
1.71875,-0.00231152,0.021108,-0.00315988,0.0178311,-43.4092,-1.38778e-18,0.0302976
1.72852,0.00710125,0.0205378,0.00921791,0.0185386,45.3085,-2.77556e-18,0.0224868
1.73828,0.016514,0.019837,0.0215957,0.0193022,134.026,-4.16334e-18,0.014676
1.74805,0.0259268,0.0190948,0.0339735,0.0201752,222.744,-5.55112e-18,0.00686517
1.75781,0.0353395,0.0182537,0.0463513,0.0211058,311.461,-6.93889e-18,-0.000945629
1.76758,0.0353395,0.0174578,0.0463513,0.0221347,186.877,-4.85723e-18,-0.00221763
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,62.2923,-2.77556e-18,-0.00348964
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-62.2923,-6.93889e-19,-0.00476164
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-186.877,1.38778e-18,-0.00603365
1.80664,0.0353395,0.0153964,0.0463513,0.0268688,-311.461,3.46945e-18,-0.00730565
1.81641,0.0259268,0.0154811,0.0339735,0.0278924,-311.461,2.77556e-18,0.00329979
1.82617,0.016514,0.015611,0.0215957,0.0287602,-311.461,2.08167e-18,0.0139052
1.83594,0.00710125,0.0158094,0.00921791,0.0294951,-311.461,1.38778e-18,0.0245107
1.8457,-0.00231152,0.0160123,-0.00315988,0.0300393,-311.461,6.93889e-19,0.0351161
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-311.461,0,0.0457216
1.86523,-0.0117243,0.0165975,-0.0122367,0.0305985,-186.877,-2.77556e-18,0.0429132
1.875,-0.0117243,0.016867,-0.00893577,0.0305976,-62.2923,-5.55112e-18,0.0401048
1.88477,-0.0117243,0.0171774,-0.00563481,0.0304232,62.2923,-8.32667e-18,0.0372965
1.89453,-0.0117243,0.0174676,-0.00233386,0.0300784,186.877,-1.11022e-17,0.0344881
1.9043,-0.0117243,0.01782,0.000967089,0.0295542,311.461,-1.38778e-17,0.0316797
1.91406,-0.00231152,0.0182009,0.0100439,0.0288692,311.461,-9.71445e-18,0.0218653
1.92383,0.00710125,0.0186332,0.0191208,0.0280238,311.461,-5.55112e-18,0.0120509
1.93359,0.016514,0.0191685,0.0281976,0.0270346,311.461,-1.38778e-18,0.00223645
1.94336,0.0259268,0.0197816,0.0372744,0.0259422,311.461,2.77556e-18,-0.00757797
1.95312,0.0353395,0.0205145,0.0463513,0.024756,311.461,6.93889e-18,-0.0173924
1.96289,0.0306997,0.0212406,0.0339735,0.0235247,186.877,8.32667e-18,-0.00605976
1.97266,0.0260598,0.0219125,0.0215957,0.0222795,62.2923,9.71445e-18,0.00527287
1.98242,0.0214199,0.022488,0.00921791,0.0211055,-62.2923,1.11022e-17,0.0166055
1.99219,0.01678,0.0229575,-0.00315988,0.0199721,-186.877,1.249e-17,0.0279381
2.00195,0.0121401,0.0232749,-0.0155377,0.0190249,-311.461,1.38778e-17,0.0392707
2.01172,0.00736723,0.023491,-0.0155377,0.018202,-186.877,1.11022e-17,0.0452295
2.02148,0.00259435,0.0235597,-0.0155377,0.0177152,-62.2923,8.32667e-18,0.0511883
2.03125,-0.00217853,0.023481,-0.0155377,0.0174134,62.2923,5.55112e-18,0.0571471
2.04102,-0.00695141,0.0232447,-0.0155377,0.0174104,186.877,2.77556e-18,0.0631059
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,311.461,0,0.0690647
2.06055,-0.0117243,0.022366,-0.0155377,0.0177809,311.461,0,0.0690647
2.07031,-0.0117243,0.0217288,-0.0155377,0.0181535,311.461,0,0.0690647
2.08008,-0.0117243,0.0209797,-0.0155377,0.0186345,311.461,0,0.0690647
2.08984,-0.0117243,0.0202,-0.0155377,0.0193205,311.461,0,0.0690647


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_a_LPDS_2.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.366773,0.640634,-0.000416137,0.0161215,-0.00151417,3.46945e-18,0.00919501
0.00976562,5.33449,5.38848,-0.00515351,0.0104938,-0.0234448,0,0.132241
0.0195312,10.6576,9.62437,0.00219124,0.00897049,-0.0618521,2.77556e-17,0.219255
0.0292969,12.7258,11.9862,0.0265968,0.00592391,-0.0474091,1.11022e-16,-0.117032
0.0390625,14.256,16.6163,0.00706428,0.0131595,0.0482237,0,-0.573796
0.0488281,21.3773,19.5375,-0.085434,0.0261921,0.0446692,0,0.102496
0.0585938,24.3573,23.5026,-0.107266,0.0110439,-0.364532,8.88178e-16,2.50217
0.0683594,24.519,25.3508,0.0478276,0.0412558,-1.39449,0,5.946
0.078125,26.0537,26.4609,0.184073,0.00829347,-3.11516,1.77636e-15,9.69035
0.0878906,28.5064,27.4775,0.0551146,0.00710869,-5.53314,7.10543e-15,13.5389
0.0976562,30.6009,29.217,-0.193161,0.0395209,-8.66078,2.13163e-14,17.4912
0.107422,32.8042,33.1685,-0.118422,0.0325392,-12.4747,7.10543e-15,21.1974
0.117187,35.5964,38.0369,0.360068,0.0187873,-16.8376,2.84217e-14,24.0292
0.126953,39.8501,39.8385,0.627478,0.0126941,-21.5426,4.26326e-14,25.801
0.136719,40.5468,41.7015,0.0526373,0.11247,-26.4511,5.68434e-14,27.0047
0.146484,37.5885,42.5962,-0.981563,0.105488,-31.6051,-2.84217e-14,28.5062
0.15625,38.6463,42.6046,-0.980092,0.254897,-37.237,5.68434e-14,31.1835
0.166016,40.8157,42.4597,1.58685,0.687808,-43.5664,1.7053e-13,34.9269
0.175781,37.3038,41.1612,7.04627,3.4552,-50.5404,1.13687e-13,38.3179
0.185547,34.5522,39.4467,14.3937,11.6416,-57.8883,1.7053e-13,40.2989
0.195312,34.6882,37.0589,22.4466,22.1209,-65.3888,1.13687e-13,41.1286
0.205078,28.895,34.1495,30.7789,26.7247,-72.9424,2.27374e-13,41.2466
0.214844,22.6647,31.1371,39.1552,34.1242,-80.4934,2.27374e-13,40.9036
0.224609,19.1681,27.4933,46.5784,42.8895,-87.9557,0,40.364
0.234375,17.7034,23.6336,51.7301,49.0602,-95.1858,-1.13687e-13,39.5289
0.244141,11.6543,19.508,54.5486,53.377,-102.005,-1.13687e-13,37.6693
0.253906,8.49579,15.3215,56.8784,54.0499,-108.297,1.13687e-13,34.3994
0.263672,3.69222,11.4209,61.1067,58.0948,-114,1.13687e-13,30.2038
0.273438,0.909704,6.68313,67.967,62.4643,-119.019,2.27374e-13,26.2396
0.283203,-6.28673,2.02103,75.833,70.949,-123.135,2.27374e-13,23.4699
0.292969,-8.31868,-2.10277,82.2057,79.053,-126.089,1.13687e-13,22.2636
0.302734,-10.4581,-6.64475,85.7862,84.1953,-127.699,0,22.1901
0.3125,-14.5525,-11.1067,87.0053,87.0007,-127.835,1.13687e-13,22.2232
0.322266,-20.1337,-15.3579,86.8215,88.167,-126.398,1.13687e-13,21.8431
0.332031,-21.8958,-19.0012,85.6036,87.0656,-123.361,2.27374e-13,21.3428
0.341797,-21.5968,-22.3145,83.2495,85.017,-118.834,-1.13687e-13,20.8394
0.351562,-19.544,-23.6572,79.7603,82.7206,-113.035,0,19.6563
0.361328,-13.1192,-20.0473,75.1724,78.3707,-106.187,1.13687e-13,17.2938
0.371094,-6.34429,-12.711,69.1839,71.9668,-98.3579,0,14.2605
0.380859,2.06891,-7.62369,61.3792,65.02,-89.4469,1.13687e-13,12.0001
0.390625,8.62843,-5.07268,52.0281,58.2502,-79.3404,0,11.6889
0.400391,14.4028,2.35558,42.2628,51.2796,-68.1306,0,13.3009
0.410156,20.118,8.30523,33.0718,42.4246,-56.2042,0,16.0111
0.419922,24.9985,11.1443,24.2843,34.2262,-44.0859,5.68434e-14,18.9865
0.429687,27.659,14.5045,14.9403,25.586,-32.188,-5.68434e-14,21.7963
0.439453,35.1045,16.2291,4.72404,15.5524,-20.7381,4.26326e-14,24.4929
0.449219,41.3219,22.7373,-5.31043,6.04459,-9.82924,7.10543e-15,26.855
0.458984,50.9695,30.2295,-13.886,-3.71404,0.475958,0,28.428
0.46875,57.4901,42.1067,-21.1645,-12.4426,10.1026,-7.10543e-15,28.9059
0.478516,63.3795,50.8427,-28.7501,-20.7394,18.9502,-4.26326e-14,28.3935
0.488281,67.9851,56.0276,-37.7949,-29.6137,26.8303,-5.68434e-14,27.4181
0.498047,71.6793,61.0928,-47.3092,-37.806,33.4602,-1.42109e-13,26.4343
0.507812,72.6458,63.9091,-54.7057,-45.1395,38.5592,-2.84217e-14,25.6796
0.517578,73.3632,64.4401,-57.9658,-50.9186,41.9669,-5.68434e-14,25.401
0.527344,70.8851,63.6587,-57.0016,-55.48,43.6834,8.52651e-14,25.6236
0.537109,67.4321,62.7445,-53.0459,-56.0849,43.7838,-1.42109e-13,25.8675
0.546875,61.7913,59.4368,-47.2679,-50.9452,42.3218,0,25.2914
0.556641,55.8285,56.911,-40.3647,-46.0821,39.3509,0,23.3312
0.566406,46.9502,52.4578,-33.1493,-44.5726,35.0283,-8.52651e-14,20.1664
0.576172,38.6622,47.0032,-26.7279,-40.5854,29.6197,-2.84217e-14,16.5834
0.585937,32.3198,40.6756,-21.5924,-32.7224,23.3582,-5.68434e-14,13.1212
0.595703,20.8938,33.8047,-16.7926,-28.4303,16.3723,-4.26326e-14,9.10257
0.605469,9.75644,25.7732,-10.6463,-25.7041,8.70309,-7.10543e-15,3.74552
0.615234,1.23477,15.6107,-2.31355,-21.8313,0.407126,-4.44089e-16,-2.42932
0.625,-9.19399,6.57108,7.59622,-16.5427,-8.2697,2.13163e-14,-8.16143
0.634766,-19.2413,-1.69379,17.8487,-5.25366,-16.8777,2.84217e-14,-12.4462
0.644531,-28.2566,-11.6246,27.6792,6.05123,-24.9258,5.68434e-14,-15.1155
0.654297,-37.417,-20.5175,36.8518,19.0228,-32.0298,5.68434e-14,-16.7475
0.664062,-47.7251,-29.0386,44.8902,28.917,-37.9461,2.84217e-14,-17.9698
0.673828,-58.0611,-38.2227,50.8576,37.1455,-42.5379,5.68434e-14,-19.0557
0.683594,-65.5939,-44.7635,54.1914,42.292,-45.7649,0,-20.0709
0.693359,-68.4864,-51.121,55.4591,43.8362,-47.6863,5.68434e-14,-21.1522
0.703125,-67.0238,-56.8326,55.8208,46.2645,-48.3943,5.68434e-14,-22.4858
0.712891,-62.9286,-58.1708,55.6573,48.1483,-47.8861,0,-24.0089
0.722656,-57.106,-53.0771,54.045,49.5107,-46.0118,5.68434e-14,-25.2108
0.732422,-50.6135,-46.7375,49.8112,48.8027,-42.6049,8.52651e-14,-25.3509
0.742187,-44.1334,-44.6995,42.9202,49.1263,-37.6891,0,-23.834
0.751953,-38.3745,-40.7646,34.5222,45.9017,-31.548,2.84217e-14,-20.3889
0.761719,-32.4819,-32.4631,25.6995,43.3282,-24.5869,0,-15.0431
0.771484,-25.8848,-27.4158,16.5594,35.7015,-17.1432,1.42109e-14,-8.21058
0.78125,-17.6587,-25.1646,6.74339,29.0376,-9.42644,-7.10543e-15,-0.802674
0.791016,-8.35392,-20.5724,-3.50339,22.2696,-1.59039,0,5.96013
0.800781,1.52895,-14.7828,-13.2827,12.6892,6.20645,3.55271e-15,11.1864
0.810547,11.2487,-6.25135,-22.1539,3.74328,13.8205,-1.42109e-14,14.8567
0.820312,20.5805,7.75976,-30.8863,-5.464,21.1471,-2.84217e-14,17.6719
0.830078,30.034,19.5215,-40.6638,-13.2092,28.0637,-5.68434e-14,20.3065
0.839844,39.3734,30.9354,-51.4797,-21.7968,34.3441,-5.68434e-14,22.7894
0.849609,47.529,38.61,-61.5388,-30.2088,39.6713,0,24.6403
0.859375,53.3323,44.3768,-68.3679,-38.7051,43.7602,0,25.5422
0.869141,57.1366,46.9485,-70.4528,-45.6193,46.4597,0,25.7089
0.878906,58.9949,47.4673,-67.8683,-50.427,47.7254,0,25.4964
0.888672,59.2828,49.4577,-61.7521,-53.7761,47.523,-5.68434e-14,24.8775
0.898437,57.751,49.0244,-53.607,-52.7955,45.804,-5.68434e-14,23.4934
0.908203,54.295,49.8825,-45.0219,-47.9218,42.5872,-8.52651e-14,21.1871
0.917969,48.9842,48.2329,-37.3878,-43.5385,38.0266,-1.7053e-13,18.2416
0.927734,42.3289,45.8672,-31.2063,-41.1087,32.3504,-2.84217e-14,14.9442
0.9375,34.5567,40.7646,-25.5756,-36.7492,25.7284,-2.84217e-14,11.0461
0.947266,26.4077,36.6353,-18.7631,-29.5479,18.226,2.84217e-14,5.91936
0.957031,17.3472,26.69,-9.66991,-26.3901,9.907,-1.42109e-14,-0.687391
0.966797,7.97511,18.3965,1.20285,-23.4381,0.981572,0,-8.03877
0.976562,-1.2458,10.609,12.3105,-17.8934,-8.1587,1.42109e-14,-14.7082
0.986328,-10.238,0.337711,22.4844,-10.8517,-17.0312,1.42109e-14,-19.5385
0.996094,-19.3937,-8.25313,31.6265,1.42254,-25.1777,5.68434e-14,-22.3238
1.00586,-29.4174,-17.7753,40.0852,14.9138,-32.2275,2.84217e-14,-23.684
1.01562,-40.0775,-25.7418,47.7389,25.7024,-37.9263,5.68434e-14,-24.4342
1.02539,-49.7645,-34.5627,54.0033,34.287,-42.1735,8.52651e-14,-25.13
1.03516,-56.6445,-41.98,58.5891,38.6362,-45.0263,0,-26.0529
1.04492,-59.3123,-48.5566,61.7891,43.2177,-46.6067,5.68434e-14,-27.2908
1.05469,-57.8741,-53.6819,63.7924,43.8838,-46.9436,5.68434e-14,-28.6792
1.06445,-53.1561,-56.2404,63.9672,44.4577,-45.895,5.68434e-14,-29.7475
1.07422,-46.5075,-53.5579,61.2287,47.4157,-43.254,8.52651e-14,-29.9193
1.08398,-39.9756,-48.5337,55.1944,47.4408,-38.9609,8.52651e-14,-28.826
1.09375,-34.2335,-43.7511,46.7259,47.7756,-33.2292,-5.68434e-14,-26.3133
1.10352,-29.3073,-40.9091,37.1719,44.0275,-26.4738,2.84217e-14,-22.1988
1.11328,-23.9607,-36.5257,27.2411,41.1418,-19.1159,1.42109e-14,-16.2229
1.12305,-17.0175,-29.0117,16.8413,34.8892,-11.4448,3.55271e-14,-8.46617
1.13281,-8.73373,-23.914,5.90226,27.6495,-3.6185,1.06581e-14,0.212507
1.14258,0.0502071,-22.7278,-5.06997,17.9725,4.26242,-3.55271e-15,8.45003
1.15234,8.33058,-17.8228,-15.4974,10.045,12.1023,-1.42109e-14,15.2539
1.16211,15.882,-8.27095,-25.5698,0.761518,19.7913,-1.42109e-14,20.6071
1.17187,23.4794,0.629699,-36.1603,-9.22979,27.1725,-2.84217e-14,25.1578
1.18164,31.6284,13.6483,-47.7048,-16.6977,34.0003,0,29.3176
1.19141,40.0521,27.095,-59.2707,-26.4206,39.9563,-2.84217e-14,32.7778
1.20117,47.4711,35.0427,-68.8524,-33.7406,44.7485,-8.52651e-14,34.9161
1.21094,52.7182,39.8019,-74.5474,-41.9388,48.2056,5.68434e-14,35.5381
1.2207,55.7725,42.2915,-75.4571,-48.7013,50.263,0,35.0976
1.23047,56.9874,45.6311,-71.7797,-54.1091,50.8604,-1.7053e-13,34.1962
1.24023,56.2797,45.4393,-64.5429,-56.1229,49.8846,-1.13687e-13,33.0228
1.25,53.3708,46.411,-55.4125,-55.1074,47.2404,-5.68434e-14,31.3713
1.25977,48.0755,48.8441,-46.2925,-49.8837,42.9694,-5.68434e-14,29.037
1.26953,40.7039,46.8183,-38.3841,-43.6785,37.2698,0,25.9685
1.2793,31.8159,47.7884,-31.3015,-39.4003,30.3791,-5.68434e-14,22.0253
1.28906,22.0082,44.5097,-23.366,-36.1913,22.4498,-2.84217e-14,16.843
1.29883,11.756,39.4034,-13.1922,-29.9101,13.5564,-5.68434e-14,10.1759
1.30859,1.52729,31.8689,-1.13021,-22.1582,3.83141,0,2.38816
1.31836,-8.23118,24.856,10.973,-19.2969,-6.40859,0,-5.52953
1.32812,-17.4936,16.2079,21.4857,-16.2554,-16.6634,1.42109e-14,-12.5132
1.33789,-26.8311,6.24886,30.3563,-7.60879,-26.3634,2.84217e-14,-17.9984
1.34766,-37.0524,-2.45053,38.7528,3.53552,-35.0017,0,-22.0122
1.35742,-48.1851,-11.3021,47.5662,15.3722,-42.2242,-2.84217e-14,-24.8827
1.36719,-58.9649,-20.2371,56.497,28.017,-47.8721,5.68434e-14,-27.0016
1.37695,-67.2252,-30.1509,64.5111,36.6975,-51.9732,5.68434e-14,-28.7891
1.38672,-71.1907,-36.7711,70.7934,42.8472,-54.647,-1.13687e-13,-30.6352
1.39648,-70.3425,-45.8875,75.005,46.9437,-55.9392,1.7053e-13,-32.672
1.40625,-65.578,-50.3617,76.8321,47.9726,-55.7051,1.13687e-13,-34.6147
1.41602,-58.6214,-52.8208,75.7525,48.5904,-53.6768,0,-35.9468
1.42578,-51.1646,-53.6996,71.4501,48.6841,-49.6971,5.68434e-14,-36.2874
1.43555,-44.0865,-50.4189,64.2425,50.061,-43.9269,5.68434e-14,-35.4818
1.44531,-37.184,-43.2928,54.8387,50.1294,-36.8307,1.42109e-13,-33.302
1.45508,-29.3904,-40.0955,43.7462,46.3464,-28.9476,2.84217e-14,-29.2315
1.46484,-19.8419,-38.6142,31.201,44.0147,-20.6469,-1.42109e-14,-22.8285
1.47461,-8.75873,-32.8225,17.7183,38.3692,-12.0532,-1.42109e-14,-14.4143
1.48437,2.41995,-26.4305,4.34608,31.542,-3.15293,3.55271e-15,-5.26354
1.49414,12.0295,-23.2608,-8.0294,22.2859,6.0469,-7.10543e-15,3.131
1.50391,19.7424,-20.4192,-19.6479,13.0695,15.4197,-1.42109e-14,10.1018
1.51367,26.9284,-12.9471,-31.8114,4.17153,24.7006,-2.84217e-14,16.0932
1.52344,35.4883,-3.07423,-45.5578,-4.71822,33.5277,0,21.8798
1.5332,46.0775,9.04609,-60.331,-13.4991,41.5294,-2.84217e-14,27.5386
1.54297,57.3735,22.8685,-73.9837,-22.2264,48.4311,-5.68434e-14,32.2201
1.55273,67.1271,32.0616,-84.0295,-31.3632,54.1037,-1.7053e-13,34.883
1.5625,73.7101,36.5595,-88.9122,-39.9728,58.4904,1.13687e-13,35.1984
1.57227,76.8744,42.2319,-88.4217,-44.9599,61.4604,0,33.8103
1.58203,77.4534,44.5133,-83.4896,-52.6273,62.7396,-5.68434e-14,31.8714
1.5918,76.2866,44.4951,-75.894,-54.8911,62.0207,-1.13687e-13,30.3463
1.60156,73.6083,46.2803,-67.7773,-54.9089,59.1696,-1.13687e-13,29.5357
1.61133,68.8203,46.6976,-60.6287,-49.5141,54.3291,-1.13687e-13,28.9451
1.62109,60.9455,47.03,-54.206,-43.4579,47.81,-1.13687e-13,27.5037
1.63086,49.5471,45.634,-46.6111,-38.7501,39.8754,0,24.1257
1.64062,35.3806,42.2782,-35.9721,-34.8856,30.6273,-5.68434e-14,18.4088
1.65039,20.3953,38.0578,-22.4042,-31.5162,20.0967,-1.42109e-14,10.9938
1.66016,6.65351,30.0598,-8.24829,-24.765,8.44471,-7.10543e-15,3.21185
1.66992,-5.08693,23.2352,3.84863,-20.5673,-3.9022,3.55271e-15,-3.75883
1.67969,-15.9143,13.2462,13.2067,-17.9189,-16.2779,4.26326e-14,-9.51716
1.68945,-27.9564,3.89607,21.5361,-12.9936,-27.9368,0,-14.358
1.69922,-42.5024,-4.59298,31.2205,-2.6479,-38.2629,5.68434e-14,-18.7108
1.70898,-58.5862,-14.6168,43.2435,8.59225,-46.9371,0,-22.7336
1.71875,-73.3088,-22.7124,56.5804,19.6251,-53.9747,-5.68434e-14,-26.3709
1.72852,-83.5525,-30.3047,69.1711,31.0448,-59.5814,0,-29.5965
1.73828,-87.8204,-38.6075,79.2247,37.9299,-63.883,5.68434e-14,-32.4555
1.74805,-86.8383,-46.8274,85.8519,41.1632,-66.7163,5.68434e-14,-34.9299
1.75781,-82.777,-49.7032,89.0279,44.8698,-67.6711,0,-36.922
1.76758,-77.9554,-55.0369,89.2917,45.981,-66.3876,1.13687e-13,-38.3959
1.77734,-73.6616,-54.7678,87.2676,47.1423,-62.8781,1.13687e-13,-39.36
1.78711,-69.5875,-51.2728,83.0469,48.1497,-57.5992,5.68434e-14,-39.527
1.79687,-64.1724,-43.9955,75.9238,48.1293,-51.2044,0,-38.0466
1.80664,-55.8536,-38.0845,65.06,47.8012,-44.179,2.84217e-14,-33.8578
1.81641,-44.5533,-35.6405,50.7363,44.1428,-36.6365,2.84217e-14,-26.5748
1.82617,-32.1224,-30.8952,34.8713,40.2362,-28.3969,-2.84217e-14,-17.0851
1.83594,-21.1369,-25.1786,19.907,34.6154,-19.2449,1.42109e-14,-7.13852
1.8457,-12.8461,-17.9227,6.86838,25.6352,-9.17118,7.10543e-15,1.81431
1.85547,-6.01052,-14.9674,-5.47564,18.2083,1.53782,0,9.47735
1.86523,2.25929,-11.0529,-19.3512,8.87964,12.3874,1.42109e-14,16.4891
1.875,14.2332,-0.952465,-35.7233,0.540514,22.8766,0,23.4154
1.88477,29.7429,12.4716,-53.1244,-8.9908,32.696,-2.84217e-14,29.9514
1.89453,46.2351,23.4809,-68.4873,-18.5295,41.781,0,35.0172
1.9043,60.5421,33.6655,-79.0213,-25.4312,50.1557,-5.68434e-14,37.5624
1.91406,70.8649,41.6777,-83.5734,-34.4035,57.6712,-1.13687e-13,37.376
1.92383,77.5265,45.189,-82.8559,-42.2009,63.8656,0,35.3475
1.93359,82.1491,46.8383,-78.911,-48.0802,68.1071,0,33.066
1.94336,86.0112,49.8492,-74.2123,-51.3785,69.9303,-1.13687e-13,31.9625
1.95312,88.7636,49.3727,-70.4795,-54.1427,69.2842,-5.68434e-14,32.4055
1.96289,88.4542,49.5674,-67.5917,-50.7286,66.4771,-5.68434e-14,33.3292
1.97266,82.9629,50.5515,-63.567,-46.3531,61.8743,-1.13687e-13,32.8262
1.98242,71.9296,48.782,-56.1516,-40.6833,55.623,-5.68434e-14,29.4784
1.99219,57.6171,44.8497,-45.0029,-36.2852,47.6379,-1.13687e-13,23.4425
2.00195,43.6847,39.0962,-32.439,-33.9337,37.8435,2.84217e-14,16.3235
2.01172,32.6042,34.3366,-21.7642,-28.7939,26.465,-1.13687e-13,9.88584
2.02148,23.7719,25.1068,-14.5131,-23.9711,14.1481,-5.68434e-14,4.7466
2.03125,14.071,14.2969,-9.11368,-18.6768,1.82235,-1.77636e-15,0.199662
2.04102,0.590213,6.61562,-2.15921,-15.9269,-9.61891,2.13163e-14,-4.81388
2.05078,-16.7243,-3.81239,8.93236,-8.05973,-19.6492,5.68434e-14,-10.6386
2.06055,-34.6469,-12.5189,24.1386,4.72347,-28.2554,-2.84217e-14,-16.7059
2.07031,-48.7753,-20.6041,41.0877,17.7244,-35.7794,5.68434e-14,-22.1745
2.08008,-56.4317,-29.4897,56.7075,27.1084,-42.5211,8.52651e-14,-26.6316
2.08984,-58.1573,-36.068,68.8882,36.6239,-48.3724,5.68434e-14,-30.2665


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_a_LPDS_3.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.316119,0.640634,0.00022152,0.0161215,-0.00253844,3.46945e-18,0.0130048
0.00976562,4.65045,5.38848,0.00150395,0.0104938,-0.032753,2.77556e-17,0.157319
0.0195312,9.97987,9.62437,-0.015481,0.00897049,-0.00795433,0,-0.0971225
0.0292969,12.892,11.9862,0.00392101,0.00592391,0.109448,-1.11022e-16,-0.629075
0.0390625,14.7397,16.6163,0.057484,0.0131595,0.197983,-2.22045e-16,-0.585921
0.0488281,21.0519,19.5375,0.0478474,0.0261921,0.0354987,-1.11022e-16,0.751656
0.0585938,24.8636,23.5026,-0.100961,0.0110439,-0.444285,4.44089e-16,2.69467
0.0683594,26.0436,25.3508,-0.226534,0.0412558,-1.42087,2.66454e-15,5.57195
0.078125,26.7647,26.4609,-0.233456,0.00829347,-3.08168,0,9.41314
0.0878906,27.7812,27.4775,-0.101587,0.00710869,-5.51034,1.24345e-14,13.7083
0.0976562,29.5611,29.217,0.118793,0.0395209,-8.68699,3.55271e-15,17.8435
0.107422,32.3265,33.1685,0.284023,0.0325392,-12.5058,1.42109e-14,21.3025
0.117187,35.4141,38.0369,0.216256,0.0187873,-16.811,0,23.827
0.126953,39.2944,39.8385,-0.164871,0.0126941,-21.4791,2.84217e-14,25.6496
0.136719,40.4024,41.7015,-0.723957,0.11247,-26.4124,0,27.0191
0.146484,38.455,42.5962,-0.983335,0.105488,-31.6714,0,28.7824
0.15625,39.2777,42.6046,-0.261445,0.254897,-37.4446,2.84217e-14,31.662
0.166016,41.0074,42.4597,2.14553,0.687808,-43.7616,-2.84217e-14,34.8485
0.175781,37.9725,41.1612,6.83269,3.4552,-50.5386,-5.68434e-14,37.4659
0.185547,34.5306,39.4467,13.8719,11.6416,-57.7706,-5.68434e-14,39.7443
0.195312,33.2751,37.0589,22.5084,22.1209,-65.3429,5.68434e-14,41.3579
0.205078,28.3661,34.1495,31.5164,26.7247,-72.9911,1.7053e-13,41.6756
0.214844,23.3659,31.1371,39.6936,34.1242,-80.6097,0,41.4418
0.224609,19.7537,27.4933,46.1462,42.8895,-88.0883,0,40.7219
0.234375,17.3615,23.6336,50.7995,49.0602,-95.2963,1.13687e-13,39.277
0.244141,11.3525,19.508,54.3812,53.377,-102.069,1.13687e-13,36.7103
0.253906,7.7528,15.3215,58.0326,54.0499,-108.4,2.27374e-13,33.7977
0.263672,3.33373,11.4209,62.5718,58.0948,-114.132,-1.13687e-13,30.2876
0.273438,1.11185,6.68313,68.298,62.4643,-119.141,1.13687e-13,26.9415
0.283203,-5.10602,2.02103,74.681,70.949,-123.159,2.27374e-13,23.8079
0.292969,-8.41348,-2.10277,80.7585,79.053,-126.08,3.41061e-13,22.1761
0.302734,-11.9841,-6.64475,85.3554,84.1953,-127.652,-1.13687e-13,21.543
0.3125,-15.9272,-11.1067,87.8204,87.0007,-127.714,2.27374e-13,21.6678
0.322266,-20.091,-15.3579,88.0508,88.167,-126.206,2.27374e-13,22.0084
0.332031,-21.0056,-19.0012,86.4053,87.0656,-123.208,1.13687e-13,22.1155
0.341797,-20.407,-22.3145,83.377,85.017,-118.786,1.13687e-13,21.1643
0.351562,-18.5869,-23.6572,79.3738,82.7206,-113.064,0,19.1711
0.361328,-13.1593,-20.0473,74.4635,78.3707,-106.18,1.13687e-13,16.7434
0.371094,-6.74607,-12.711,68.4349,71.9668,-98.1622,3.41061e-13,14.261
0.380859,1.63808,-7.62369,61.1146,65.02,-89.0622,1.7053e-13,12.6302
0.390625,8.52084,-5.07268,52.4886,58.2502,-78.9046,1.7053e-13,12.1212
0.400391,14.2989,2.35558,42.8898,51.2796,-67.8572,5.68434e-14,13.1767
0.410156,19.9781,8.30523,32.8292,42.4246,-56.1944,-5.68434e-14,15.6585
0.419922,25.5767,11.1443,22.8605,34.2262,-44.2371,2.84217e-14,18.9173
0.429687,29.4441,14.5045,13.3915,25.586,-32.3007,5.68434e-14,22.162
0.439453,36.2419,16.2291,4.53454,15.5524,-20.7336,0,25.2018
0.449219,41.2553,22.7373,-3.97885,6.04459,-9.67495,7.10543e-15,27.1195
0.458984,49.2307,30.2295,-12.4739,-3.71404,0.681923,0,28.3722
0.46875,55.8585,42.1067,-21.3158,-12.4426,10.2982,-1.06581e-14,28.5608
0.478516,62.9178,50.8427,-30.4546,-20.7394,19.0325,0,28.2716
0.488281,68.8122,56.0276,-39.4723,-29.6137,26.7466,-8.52651e-14,27.582
0.498047,73.0554,61.0928,-47.4998,-37.806,33.2546,-2.84217e-14,26.7273
0.507812,73.9479,63.9091,-53.4898,-45.1395,38.3629,-2.84217e-14,25.8391
0.517578,73.5721,64.4401,-56.539,-50.9186,41.8505,-2.84217e-14,25.3462
0.527344,70.2975,63.6587,-56.2683,-55.48,43.6262,-5.68434e-14,25.0635
0.537109,66.3641,62.7445,-52.8953,-56.0849,43.658,-8.52651e-14,25.0088
0.546875,61.1409,59.4368,-47.2578,-50.9452,42.0632,-1.13687e-13,24.5968
0.556641,55.7176,56.911,-40.4586,-46.0821,39.0188,-2.84217e-14,23.4505
0.566406,47.467,52.4578,-33.5512,-44.5726,34.7662,-2.84217e-14,21.0209
0.576172,38.6676,47.0032,-27.1458,-40.5854,29.4462,-5.68434e-14,17.5563
0.585937,30.9741,40.6756,-21.3327,-32.7224,23.1737,-4.26326e-14,13.1752
0.595703,19.6914,33.8047,-15.6542,-28.4303,16.1136,-4.26326e-14,7.80901
0.605469,9.23363,25.7732,-9.32865,-25.7041,8.31636,-1.42109e-14,2.48846
0.615234,1.44865,15.6107,-1.79575,-21.8313,-0.0403682,0,-2.55592
0.625,-7.77887,6.57108,7.14142,-16.5427,-8.59344,0,-7.5092
0.634766,-18.0618,-1.69379,17.1927,-5.25366,-16.9798,-2.84217e-14,-11.8034
0.644531,-28.9941,-11.6246,27.5111,6.05123,-24.8243,5.68434e-14,-15.1167
0.654297,-39.8302,-20.5175,37.0466,19.0228,-31.8047,2.84217e-14,-17.3095
0.664062,-49.7787,-29.0386,44.9119,28.917,-37.6874,0,-18.5173
0.673828,-58.0243,-38.2227,50.65,37.1455,-42.3323,8.52651e-14,-19.1455
0.683594,-63.699,-44.7635,54.2817,42.292,-45.6742,5.68434e-14,-19.7484
0.693359,-66.3517,-51.121,56.1286,43.8362,-47.6831,5.68434e-14,-20.7828
0.703125,-65.9888,-56.8326,56.5187,46.2645,-48.3345,5.68434e-14,-22.3519
0.712891,-62.9721,-58.1708,55.5448,48.1483,-47.6035,5.68434e-14,-24.1218
0.722656,-57.7925,-53.0771,53.02,49.5107,-45.4764,1.42109e-13,-25.399
0.732422,-51.33,-46.7375,48.6443,48.8027,-41.9777,5.68434e-14,-25.4284
0.742187,-44.5741,-44.6995,42.285,49.1263,-37.1919,2.84217e-14,-23.6213
0.751953,-37.8576,-40.7646,34.1782,45.9017,-31.2845,2.84217e-14,-19.7944
0.761719,-31.1878,-32.4631,24.9314,43.3282,-24.4868,1.42109e-14,-14.2424
0.771484,-24.3242,-27.4158,15.305,35.7015,-17.0706,7.10543e-14,-7.65497
0.78125,-16.9172,-25.1646,5.88645,29.0376,-9.29937,7.10543e-15,-0.821225
0.791016,-8.54204,-20.5724,-3.17078,22.2696,-1.4066,0,5.51857
0.800781,0.708716,-14.7828,-12.1606,12.6892,6.42805,-7.10543e-15,10.8998
0.810547,10.678,-6.25135,-21.5848,3.74328,14.0625,-2.84217e-14,15.1798
0.820312,20.751,7.75976,-31.7562,-5.464,21.367,-1.42109e-14,18.4578
0.830078,30.5976,19.5215,-42.4458,-13.2092,28.1839,0,20.9454
0.839844,39.6517,30.9354,-52.7683,-21.7968,34.3156,-2.84217e-14,22.8217
0.849609,47.3731,38.61,-61.3842,-30.2088,39.5274,0,24.17
0.859375,53.2806,44.3768,-66.9493,-38.7051,43.5787,0,24.9991
0.869141,57.4075,46.9485,-68.6142,-45.6193,46.2641,-2.84217e-14,25.3023
0.878906,59.4528,47.4673,-66.3481,-50.427,47.4563,-5.68434e-14,25.0628
0.888672,59.4191,49.4577,-60.9349,-53.7761,47.122,-2.84217e-14,24.3287
0.898437,57.3267,49.0244,-53.6618,-52.7955,45.3092,-5.68434e-14,23.1149
0.908203,53.3695,49.8825,-45.823,-47.9218,42.1121,-8.52651e-14,21.3471
0.917969,47.893,48.2329,-38.2705,-43.5385,37.6382,-5.68434e-14,18.8471
0.927734,41.1535,45.8672,-31.1992,-41.1087,31.9899,-2.84217e-14,15.3655
0.9375,33.5411,40.7646,-24.2314,-36.7492,25.2674,-2.84217e-14,10.7117
0.947266,25.4842,36.6353,-16.7384,-29.5479,17.6069,-4.26326e-14,4.94229
0.957031,17.0955,26.69,-8.23411,-26.3901,9.21056,-2.13163e-14,-1.62177
0.966797,8.32092,18.3965,1.36175,-23.4381,0.373165,0,-8.31968
0.976562,-0.823843,10.609,11.6673,-17.8934,-8.53855,7.10543e-15,-14.3817
0.986328,-10.5642,0.337711,22.0161,-10.8517,-17.1242,5.68434e-14,-19.1637
0.996094,-20.7078,-8.25313,31.7363,1.42254,-25.0102,1.42109e-14,-22.3497
1.00586,-30.9915,-17.7753,40.3776,14.9138,-31.8955,5.68434e-14,-24.0811
1.01562,-40.72,-25.7418,47.7832,25.7024,-37.5788,8.52651e-14,-24.8626
1.02539,-49.0452,-34.5627,53.9764,34.287,-41.9432,2.84217e-14,-25.3284
1.03516,-54.7761,-41.98,58.9483,38.6362,-44.9316,8.52651e-14,-26.0033
1.04492,-57.3129,-48.5566,62.4877,43.2177,-46.5023,5.68434e-14,-27.0932
1.05469,-56.6075,-53.6819,64.1544,43.8838,-46.618,8.52651e-14,-28.4324
1.06445,-53.03,-56.2404,63.4309,44.4577,-45.2501,5.68434e-14,-29.5281
1.07422,-47.2949,-53.5579,59.969,47.4157,-42.4073,5.68434e-14,-29.7805
1.08398,-40.7051,-48.5337,53.8159,47.4408,-38.1619,5.68434e-14,-28.6721
1.09375,-34.1124,-43.7511,45.4807,47.7756,-32.6689,5.68434e-14,-25.847
1.10352,-27.9174,-40.9091,35.7876,44.0275,-26.1616,7.10543e-14,-21.2508
1.11328,-21.8551,-36.5257,25.5943,41.1418,-18.9183,1.42109e-14,-15.092
1.12305,-15.4721,-29.0117,15.4853,34.8892,-11.2147,1.42109e-14,-7.80023
1.13281,-8.51701,-23.914,5.59578,27.6495,-3.28829,3.55271e-15,0.0439426
1.14258,-0.855475,-22.7278,-4.34696,17.9725,4.679,0,7.85726
1.15234,7.45281,-17.8228,-14.7881,10.045,12.5457,-1.42109e-14,15.0982
1.16211,16.0342,-8.27095,-26.003,0.761518,20.1811,-2.84217e-14,21.3479
1.17187,24.5381,0.629699,-37.814,-9.22979,27.4307,-7.10543e-14,26.3685
1.18164,32.6603,13.6483,-49.4943,-16.6977,34.0908,2.84217e-14,30.07
1.19141,40.1883,27.095,-59.9002,-26.4206,39.9152,-5.68434e-14,32.5157
1.20117,46.8744,35.0427,-67.7943,-33.7406,44.646,0,33.8821
1.21094,52.3053,39.8019,-72.2247,-41.9388,48.0553,-5.68434e-14,34.4006
1.2207,56.0394,42.2915,-72.8092,-48.7013,49.9824,-8.52651e-14,34.3089
1.23047,57.6028,45.6311,-69.818,-54.1091,50.3499,-1.98952e-13,33.7751
1.24023,56.5631,45.4393,-64.0292,-56.1229,49.1536,0,32.8408
1.25,52.7948,46.411,-56.43,-55.1074,46.4336,-8.52651e-14,31.4049
1.25977,46.577,48.8441,-47.8954,-49.8837,42.246,-8.52651e-14,29.2454
1.26953,38.5593,46.8183,-38.9724,-43.6785,36.6514,-2.84217e-14,26.0939
1.2793,29.5581,47.7884,-29.8395,-39.4003,29.7297,2.84217e-14,21.7342
1.28906,20.2907,44.5097,-20.4276,-36.1913,21.6136,-4.26326e-14,16.1089
1.29883,11.1171,39.4034,-10.6189,-29.9101,12.522,-1.42109e-14,9.38939
1.30859,1.95687,31.8689,-0.41382,-22.1582,2.77392,-1.77636e-15,1.99245
1.31836,-7.53575,24.856,10.0102,-19.2969,-7.23056,1.42109e-14,-5.47514
1.32812,-17.6695,16.2079,20.3586,-16.2554,-17.0577,0,-12.3508
1.33789,-28.4525,6.24886,30.3461,-7.60879,-26.2981,5.68434e-14,-18.0854
1.34766,-39.4379,-2.45053,39.8002,3.53552,-34.6125,2.84217e-14,-22.3986
1.35742,-49.7976,-11.3021,48.6711,15.3722,-41.7495,1.13687e-13,-25.3617
1.36719,-58.5263,-20.2371,56.9319,28.017,-47.5341,0,-27.3587
1.37695,-64.7488,-30.1509,64.4206,36.6975,-51.8392,1.42109e-13,-28.9264
1.38672,-67.9431,-36.7711,70.7163,42.8472,-54.5611,5.68434e-14,-30.5321
1.39648,-68.0041,-45.8875,75.1389,46.9437,-55.6136,1.13687e-13,-32.3693
1.40625,-65.167,-50.3617,76.906,47.9726,-54.943,5.68434e-14,-34.2672
1.41602,-59.9196,-52.8208,75.4,48.5904,-52.5553,1.98952e-13,-35.7475
1.42578,-52.8422,-53.6996,70.4337,48.6841,-48.5384,1.13687e-13,-36.1994
1.43555,-44.5257,-50.4189,62.3815,50.061,-43.0643,0,-35.0992
1.44531,-35.5017,-43.2928,52.0957,50.1294,-36.3698,2.84217e-14,-32.1775
1.45508,-26.2074,-40.0955,40.623,46.3464,-28.7195,5.68434e-14,-27.4686
1.46484,-16.9553,-38.6142,28.8328,44.0147,-20.3686,-1.42109e-14,-21.2561
1.47461,-7.89661,-32.8225,17.1296,38.3692,-11.5374,2.13163e-14,-13.9536
1.48437,1.01168,-26.4305,5.38704,31.542,-2.40778,5.32907e-15,-6.00111
1.49414,9.94504,-23.2608,-6.85316,22.2859,6.86175,-7.10543e-15,2.1751
1.50391,19.0969,-20.4192,-20.0043,13.0695,16.1095,-1.42109e-14,10.1507
1.51367,28.5707,-12.9471,-34.0574,4.17153,25.1464,-1.42109e-14,17.4758
1.52344,38.3126,-3.07423,-48.3872,-4.71822,33.7434,0,23.6912
1.5332,48.0689,9.04609,-61.8409,-13.4991,41.6372,-8.52651e-14,28.4106
1.54297,57.3805,22.8685,-73.0741,-22.2264,48.5506,-8.52651e-14,31.4408
1.55273,65.6744,32.0616,-80.9799,-31.3632,54.2211,-1.13687e-13,32.8763
1.5625,72.3492,36.5595,-85.0181,-39.9728,58.4261,-5.68434e-14,33.0928
1.57227,76.8523,42.2319,-85.3056,-44.9599,60.9979,-1.7053e-13,32.6197
1.58203,78.6996,44.5133,-82.452,-52.6273,61.8258,-5.68434e-14,31.931
1.5918,77.5428,44.4951,-77.2464,-54.8911,60.846,-1.13687e-13,31.2424
1.60156,73.2776,46.2803,-70.3606,-54.9089,58.0305,-5.68434e-14,30.4205
1.61133,66.1295,46.6976,-62.2043,-49.5141,53.3831,-1.7053e-13,29.043
1.62109,56.6237,47.03,-52.9686,-43.4579,46.95,0,26.5944
1.63086,45.4907,45.634,-42.7872,-38.7501,38.8421,0,22.7084
1.64062,33.4599,42.2782,-31.8883,-34.8856,29.2598,-2.84217e-14,17.3412
1.65039,21.0575,38.0578,-20.6296,-31.5162,18.5081,-7.10543e-14,10.8138
1.66016,8.46388,30.0598,-9.39618,-24.765,6.98824,7.10543e-15,3.70803
1.66992,-4.44032,23.2352,1.56916,-20.5673,-4.83612,0,-3.32435
1.67969,-17.8465,13.2462,12.2855,-17.9189,-16.4898,4.26326e-14,-9.74773
1.68945,-31.736,3.89607,23.0104,-12.9936,-27.5378,5.68434e-14,-15.2624
1.69922,-45.6962,-4.59298,34.0645,-2.6479,-37.6205,1.13687e-13,-19.822
1.70898,-58.8948,-14.6168,45.5801,8.59225,-46.4624,0,-23.5689
1.71875,-70.2716,-22.7124,57.2988,19.6251,-53.8585,1.13687e-13,-26.7353
1.72852,-78.8475,-30.3047,68.5233,31.0448,-59.6509,5.68434e-14,-29.5457
1.73828,-84.0251,-38.6075,78.2523,37.9299,-63.713,5.68434e-14,-32.1473
1.74805,-85.7355,-46.8274,85.4451,41.1632,-65.9529,5.68434e-14,-34.5694
1.75781,-84.3752,-49.7032,89.3072,44.8698,-66.3308,5.68434e-14,-36.7009
1.76758,-80.5915,-55.0369,89.4858,45.981,-64.8818,1.7053e-13,-38.2895
1.77734,-75.0388,-54.7678,86.1122,47.1423,-61.7242,1.13687e-13,-38.9653
1.78711,-68.2144,-51.2728,79.6933,48.1497,-57.0463,0,-38.3009
1.79687,-60.4356,-43.9955,70.91,48.1293,-51.0715,8.52651e-14,-35.9073
1.80664,-51.921,-38.0845,60.4058,47.8012,-44.0163,2.84217e-14,-31.5467
1.81641,-42.8828,-35.6405,48.6384,44.1428,-36.0591,-2.84217e-14,-25.2272
1.82617,-33.5462,-30.8952,35.8386,40.2362,-27.3332,-2.84217e-14,-17.2452
1.83594,-24.0742,-25.1786,22.0774,34.6154,-17.9452,1.42109e-14,-8.15524
1.8457,-14.4569,-17.9227,7.40804,25.6352,-8.01014,7.10543e-15,1.32392
1.85547,-4.45723,-14.9674,-7.97644,18.2083,2.31416,-3.55271e-15,10.4383
1.86523,6.31158,-11.0529,-23.633,8.87964,12.8087,-1.42109e-14,18.5238
1.875,18.175,-0.952465,-38.8538,0.540514,23.1975,-1.42109e-14,25.1001
1.88477,31.1458,12.4716,-52.7601,-8.9908,33.1704,-1.13687e-13,29.9233
1.89453,44.7575,23.4809,-64.4757,-18.5295,42.4128,-2.84217e-14,32.9985
1.9043,58.0818,33.6655,-73.3187,-25.4312,50.6298,0,34.5572
1.91406,69.937,41.6777,-78.9383,-34.4035,57.5565,-1.7053e-13,34.9982
1.92383,79.2034,45.189,-81.3498,-42.2009,62.9558,0,34.7882
1.93359,85.1161,46.8383,-80.8623,-48.0802,66.6123,-1.13687e-13,34.3335
1.94336,87.4156,49.8492,-77.9429,-51.3785,68.3336,-5.68434e-14,33.8516
1.95312,86.3102,49.3727,-73.0829,-54.1427,67.9653,-5.68434e-14,33.2926
1.96289,82.2978,49.5674,-66.7222,-50.7286,65.4201,-1.13687e-13,32.3528
1.97266,75.9486,50.5515,-59.2458,-46.3531,60.7108,-1.13687e-13,30.5926
1.98242,67.7449,48.782,-51.0182,-40.6833,53.9747,5.68434e-14,27.6199
1.99219,58.021,44.8497,-42.3999,-36.2852,45.4787,-2.84217e-14,23.2677
2.00195,46.9975,39.0962,-33.7022,-33.9337,35.5992,-2.84217e-14,17.6869
2.01172,34.8653,34.3366,-25.0861,-28.7939,24.7832,-1.42109e-14,11.3104
2.02148,21.8684,25.1068,-16.4594,-23.9711,13.5001,1.42109e-14,4.70576
2.03125,8.34792,14.2969,-7.45376,-18.6768,2.19846,0,-1.61768
2.04102,-5.25766,6.61562,2.46682,-15.9269,-8.72234,1.42109e-14,-7.36178
2.05078,-18.437,-3.81239,13.7733,-8.05973,-18.9236,4.26326e-14,-12.4898
2.06055,-30.638,-12.5189,26.5974,4.72347,-28.1258,0,-17.1634
2.07031,-41.3103,-20.6041,40.5349,17.7244,-36.1038,5.68434e-14,-21.6072
2.08008,-49.9639,-29.4897,54.6272,27.1084,-42.6853,2.84217e-14,-25.9702
2.08984,-56.2395,-36.068,67.5501,36.6239,-47.7571,0,-30.2427


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_a_LPDS_4.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.262617,0.640634,0.000251907,0.0161215,0.000860704,1.73472e-18,-0.00394972
0.00976562,3.92318,5.38848,0.00455811,0.0104938,0.0181632,0,-0.080271
0.0195312,9.20995,9.62437,0.0167016,0.00897049,0.110944,-3.33067e-16,-0.44361
0.0292969,13.1833,11.9862,-0.020383,0.00592391,0.246898,2.22045e-16,-0.724571
0.0390625,16.0083,16.6163,-0.0974714,0.0131595,0.286678,-1.11022e-16,-0.356125
0.0488281,21.7053,19.5375,-0.113116,0.0261921,0.0889486,0,0.819735
0.0585938,25.4072,23.5026,0.0100733,0.0110439,-0.427672,0,2.58331
0.0683594,26.7169,25.3508,0.195723,0.0412558,-1.45548,8.88178e-16,5.3721
0.078125,27.1933,26.4609,0.417089,0.00829347,-3.1601,0,9.11739
0.0878906,27.6273,27.4775,0.605044,0.00710869,-5.60513,-1.77636e-15,13.337
0.0976562,28.789,29.217,0.622803,0.0395209,-8.76588,-2.13163e-14,17.4977
0.107422,31.2241,33.1685,0.349843,0.0325392,-12.5486,7.10543e-15,21.1207
0.117187,34.5335,38.0369,-0.232092,0.0187873,-16.8269,1.42109e-14,23.9301
0.126953,38.8762,39.8385,-0.966217,0.0126941,-21.4943,0,25.9682
0.136719,41.0488,41.7015,-1.48525,0.11247,-26.4923,0,27.5106
0.146484,39.9564,42.5962,-1.28478,0.105488,-31.8801,2.84217e-14,29.2299
0.15625,39.9093,42.6046,0.227106,0.254897,-37.7396,-2.84217e-14,31.4585
0.166016,40.4288,42.4597,3.50875,0.687808,-44.0455,2.84217e-14,33.8447
0.175781,37.5769,41.1612,8.60619,3.4552,-50.7731,5.68434e-14,36.3215
0.185547,34.319,39.4467,15.221,11.6416,-57.9345,-2.84217e-14,38.9686
0.195312,32.7441,37.0589,22.8604,22.1209,-65.4134,0,41.1258
0.205078,28.3808,34.1495,30.8071,26.7247,-73.0274,-5.68434e-14,42.2409
0.214844,23.4682,31.1371,38.3262,34.1242,-80.6781,0,42.4406
0.224609,19.3753,27.4933,45.0092,42.8895,-88.2173,1.7053e-13,41.4572
0.234375,16.4801,23.6336,50.7177,49.0602,-95.4756,0,39.2298
0.244141,11.2084,19.508,55.5871,53.377,-102.311,1.7053e-13,36.0814
0.253906,7.74106,15.3215,59.9602,54.0499,-108.654,0,32.7496
0.263672,3.66221,11.4209,64.3152,58.0948,-114.334,5.68434e-14,29.3761
0.273438,1.07838,6.68313,68.9026,62.4643,-119.203,-1.13687e-13,26.5023
0.283203,-4.73434,2.02103,73.7657,70.949,-123.074,0,24.2892
0.292969,-8.77889,-2.10277,78.6094,79.053,-125.839,1.13687e-13,23.1632
0.302734,-12.7681,-6.64475,83.0128,84.1953,-127.301,-2.27374e-13,22.5736
0.3125,-16.5744,-11.1067,86.3261,87.0007,-127.343,1.13687e-13,22.3422
0.322266,-20.016,-15.3579,87.9818,88.167,-125.911,-2.27374e-13,22.1572
0.332031,-20.5183,-19.0012,87.6046,87.0656,-123.004,0,21.6803
0.341797,-19.3506,-22.3145,85.0848,85.017,-118.628,-1.13687e-13,20.5258
0.351562,-17.1041,-23.6572,80.5272,82.7206,-112.867,-5.68434e-14,18.8447
0.361328,-12.1577,-20.0473,74.2861,78.3707,-105.839,0,16.9211
0.371094,-6.37358,-12.711,66.8476,71.9668,-97.6383,0,14.9893
0.380859,1.1336,-7.62369,58.6567,65.02,-88.3964,1.13687e-13,13.5894
0.390625,7.9484,-5.07268,50.1032,58.2502,-78.2396,5.68434e-14,13.0317
0.400391,14.1484,2.35558,41.4062,51.2796,-67.3577,-5.68434e-14,13.722
0.410156,20.3629,8.30523,32.6817,42.4246,-55.9532,2.84217e-14,15.6202
0.419922,26.4965,11.1443,23.9146,34.2262,-44.2357,-5.68434e-14,18.3748
0.429687,31.0215,14.5045,14.9975,25.586,-32.4463,1.42109e-14,21.56
0.439453,37.3024,16.2291,5.82647,15.5524,-20.8614,0,24.7521
0.449219,41.9093,22.7373,-3.59552,6.04459,-9.69472,7.10543e-15,27.2175
0.458984,48.4215,30.2295,-13.2197,-3.71404,0.795137,3.55271e-15,28.8583
0.46875,54.2553,42.1067,-22.7669,-12.4426,10.4453,1.06581e-14,29.288
0.478516,61.0463,50.8427,-31.8908,-20.7394,19.0753,7.10543e-15,28.8044
0.488281,67.6574,56.0276,-40.0745,-29.6137,26.5705,-1.42109e-14,27.5784
0.498047,73.0465,61.0928,-46.7957,-37.806,32.8215,-4.26326e-14,26.0749
0.507812,75.2242,63.9091,-51.5629,-45.1395,37.7094,-2.84217e-14,24.788
0.517578,75.1609,64.4401,-54.0085,-50.9186,41.0988,-5.68434e-14,24.1396
0.527344,71.4475,63.6587,-53.9469,-55.48,42.9074,0,24.0603
0.537109,65.9747,62.7445,-51.4951,-56.0849,43.0771,0,24.353
0.546875,59.1673,59.4368,-47.011,-50.9452,41.6432,0,24.3681
0.556641,52.733,56.911,-41.0878,-46.0821,38.7071,-5.68434e-14,23.5331
0.566406,45.0564,52.4578,-34.3786,-44.5726,34.435,0,21.3512
0.576172,37.4648,47.0032,-27.4668,-40.5854,28.9871,-1.42109e-14,17.838
0.585937,30.8887,40.6756,-20.6598,-32.7224,22.5715,0,13.0534
0.595703,21.1664,33.8047,-14.0058,-28.4303,15.4055,-2.13163e-14,7.39455
0.605469,10.7451,25.7732,-7.32678,-25.7041,7.63601,0,1.78147
0.615234,1.46603,15.6107,-0.220911,-21.8313,-0.504455,4.44089e-16,-3.48158
0.625,-8.85802,6.57108,7.60212,-16.5427,-8.73006,0,-8.15684
0.634766,-19.5443,-1.69379,16.1763,-5.25366,-16.7866,1.42109e-14,-11.798
0.644531,-30.2264,-11.6246,25.3,6.05123,-24.3961,-1.42109e-14,-14.4075
0.654297,-40.3114,-20.5175,34.4678,19.0228,-31.28,-2.84217e-14,-16.1894
0.664062,-49.3171,-29.0386,42.9641,28.917,-37.1802,2.84217e-14,-17.4662
0.673828,-56.7967,-38.2227,50.021,37.1455,-41.8849,-5.68434e-14,-18.573
0.683594,-62.1276,-44.7635,54.9929,42.292,-45.2462,0,-19.7736
0.693359,-64.781,-51.121,57.4919,43.8362,-47.1802,0,-21.1763
0.703125,-64.7022,-56.8326,57.4509,46.2645,-47.6622,2.84217e-14,-22.6793
0.712891,-62.1275,-58.1708,55.1056,48.1483,-46.7212,0,-23.9857
0.722656,-57.3907,-53.0771,50.9,49.5107,-44.4253,-2.84217e-14,-24.6648
0.732422,-51.0644,-46.7375,45.3527,48.8027,-40.8711,5.68434e-14,-24.2752
0.742187,-44.0921,-44.6995,38.9168,49.1263,-36.1762,0,-22.4505
0.751953,-36.9578,-40.7646,31.8882,45.9017,-30.4843,1.42109e-14,-19.0168
0.761719,-29.8751,-32.4631,24.3728,43.3282,-23.9595,0,-14.0733
0.771484,-22.8512,-27.4158,16.3156,35.7015,-16.7875,1.42109e-14,-7.99427
0.78125,-15.7212,-25.1646,7.58148,29.0376,-9.16961,7.10543e-15,-1.33273
0.791016,-8.0368,-20.5724,-1.92755,22.2696,-1.3229,1.77636e-15,5.24812
0.800781,0.441667,-14.7828,-12.1757,12.6892,6.5343,-3.55271e-15,11.135
0.810547,9.75366,-6.25135,-22.9234,3.74328,14.1876,0,15.8891
0.820312,19.5971,7.75976,-33.709,-5.464,21.4309,0,19.3143
0.830078,29.5457,19.5215,-43.892,-13.2092,28.0696,-1.42109e-14,21.4742
0.839844,39.0348,30.9354,-52.7418,-21.7968,33.9237,0,22.6331
0.849609,47.2591,38.61,-59.5592,-30.2088,38.8266,2.84217e-14,23.1573
0.859375,53.5298,44.3768,-63.7997,-38.7051,42.6239,-5.68434e-14,23.4026
0.869141,57.5484,46.9485,-65.1707,-45.6193,45.1784,0,23.5941
0.878906,59.15,47.4673,-63.684,-50.427,46.378,-2.84217e-14,23.7468
0.888672,58.4074,49.4577,-59.653,-53.7761,46.1459,-5.68434e-14,23.6908
0.898437,55.6436,49.0244,-53.6213,-52.7955,44.4481,0,23.1078
0.908203,51.2104,49.8825,-46.2511,-47.9218,41.3015,0,21.6278
0.917969,45.6549,48.2329,-38.1913,-43.5385,36.7802,2.84217e-14,18.9632
0.927734,39.2562,45.8672,-29.9521,-41.1087,31.0152,2.84217e-14,14.9871
0.9375,32.2996,40.7646,-21.8258,-36.7492,24.1877,-1.42109e-14,9.80554
0.947266,24.941,36.6353,-13.8665,-29.5479,16.5265,2.84217e-14,3.76577
0.957031,17.0648,26.69,-5.93161,-26.3901,8.29342,0,-2.63374
0.966797,8.45046,18.3965,2.21326,-23.4381,-0.223719,0,-8.79765
0.976562,-0.967049,10.609,10.7771,-17.8934,-8.72755,1.06581e-14,-14.1956
0.986328,-11.1248,0.337711,19.8238,-10.8517,-16.9202,-7.10543e-15,-18.4694
0.996094,-21.5877,-8.25313,29.1932,1.42254,-24.5129,2.84217e-14,-21.4929
1.00586,-31.7039,-17.7753,38.4881,14.9138,-31.2378,1.42109e-14,-23.4011
1.01562,-40.6556,-25.7418,47.1214,25.7024,-36.8599,2.84217e-14,-24.5168
1.02539,-47.82,-34.5627,54.4218,34.287,-41.1875,-5.68434e-14,-25.2352
1.03516,-52.561,-41.98,59.767,38.6362,-44.0864,0,-25.9055
1.04492,-54.5429,-48.5566,62.7058,43.2177,-45.4811,0,-26.7146
1.05469,-53.9926,-53.6819,63.0402,43.8838,-45.3596,2.84217e-14,-27.6258
1.06445,-51.1844,-56.2404,60.8452,44.4577,-43.7685,2.84217e-14,-28.3532
1.07422,-46.4388,-53.5579,56.431,47.4157,-40.8027,0,-28.466
1.08398,-40.3148,-48.5337,50.246,47.4408,-36.5923,0,-27.4873
1.09375,-33.4639,-43.7511,42.7609,47.7756,-31.2917,2.84217e-14,-24.9956
1.10352,-26.4969,-40.9091,34.3727,44.0275,-25.0771,-1.42109e-14,-20.7761
1.11328,-19.7045,-36.5257,25.3385,41.1418,-18.1378,-1.42109e-14,-14.8793
1.12305,-13.1391,-29.0117,15.7684,34.8892,-10.6702,0,-7.64612
1.13281,-6.75012,-23.914,5.67041,27.6495,-2.87867,3.55271e-15,0.336252
1.14258,-0.235121,-22.7278,-4.96889,17.9725,5.02954,-1.77636e-15,8.37163
1.15234,6.77996,-17.8228,-16.083,10.045,12.8456,-7.10543e-15,15.7615
1.16211,14.5079,-8.27095,-27.449,0.761518,20.3639,1.42109e-14,21.9538
1.17187,22.8943,0.629699,-38.6491,-9.22979,27.3842,0,26.6446
1.18164,31.5753,13.6483,-49.0842,-16.6977,33.7121,-1.42109e-14,29.7984
1.19141,39.9488,27.095,-58.0479,-26.4206,39.1618,2.84217e-14,31.6246
1.20117,47.2515,35.0427,-64.8365,-33.7406,43.5588,0,32.4803
1.21094,52.7176,39.8019,-68.8746,-41.9388,46.7424,-2.84217e-14,32.7448
1.2207,55.7857,42.2915,-69.8269,-48.7013,48.5725,-5.68434e-14,32.7026
1.23047,56.2194,45.6311,-67.6664,-54.1091,48.9372,-2.84217e-14,32.4565
1.24023,54.0853,45.4393,-62.6831,-56.1229,47.7631,-2.84217e-14,31.9054
1.25,49.7021,46.411,-55.4303,-55.1074,45.0245,2.84217e-14,30.7853
1.25977,43.5595,48.8441,-46.6178,-49.8837,40.7518,-2.84217e-14,28.7619
1.26953,36.1787,46.8183,-36.9762,-43.6785,35.0369,2.84217e-14,25.5459
1.2793,27.9872,47.7884,-27.1251,-39.4003,28.0348,-2.84217e-14,21.0002
1.28906,19.2759,44.5097,-17.4739,-36.1913,19.9601,-1.42109e-14,15.2085
1.29883,10.1928,39.4034,-8.17889,-29.9101,11.0796,0,8.48281
1.30859,0.761441,31.8689,0.833163,-22.1582,1.70059,1.77636e-15,1.31258
1.31836,-9.0386,24.856,9.78169,-19.2969,-7.84369,3.55271e-15,-5.73376
1.32812,-19.1601,16.2079,18.9114,-16.2554,-17.2102,0,-12.1304
1.33789,-29.415,6.24886,28.3642,-7.60879,-26.0621,0,-17.502
1.34766,-39.4368,-2.45053,38.078,3.53552,-34.0847,0,-21.6907
1.35742,-48.6998,-11.3021,47.7408,15.3722,-40.9991,-5.68434e-14,-24.7682
1.36719,-56.5663,-20.2371,56.8129,28.017,-46.5739,0,-26.9868
1.37695,-62.3786,-30.1509,64.6124,36.6975,-50.6342,-2.84217e-14,-28.6838
1.38672,-65.6,-36.7711,70.4438,42.8472,-53.0669,0,-30.1675
1.39648,-65.9163,-45.8875,73.7345,46.9437,-53.8229,2.84217e-14,-31.611
1.40625,-63.3041,-50.3617,74.146,47.9726,-52.9153,0,-32.9855
1.41602,-58.0641,-52.8208,71.6294,48.5904,-50.4137,2.84217e-14,-34.0508
1.42578,-50.7723,-53.6996,66.414,48.6841,-46.4361,2.84217e-14,-34.4042
1.43555,-42.1634,-50.4189,58.9342,50.061,-41.1378,2.84217e-14,-33.5798
1.44531,-32.9751,-43.2928,49.7177,50.1294,-34.7006,0,-31.1742
1.45508,-23.7918,-40.0955,39.2687,46.3464,-27.3215,1.42109e-14,-26.9611
1.46484,-14.9466,-38.6142,27.9794,44.0147,-19.2044,-1.42109e-14,-20.9756
1.47461,-6.49277,-32.8225,16.0937,38.3692,-10.5543,0,-13.5356
1.48437,1.74247,-26.4305,3.73051,31.542,-1.57534,8.88178e-16,-5.19937
1.49414,10.0688,-23.2608,-9.04213,22.2859,7.52859,-7.10543e-15,3.33031
1.50391,18.7869,-20.4192,-22.1096,13.0695,16.5514,0,11.3377
1.51367,28.0393,-12.9471,-35.2211,4.17153,25.2822,-1.42109e-14,18.2248
1.52344,37.7412,-3.07423,-47.9393,-4.71822,33.5037,1.42109e-14,23.613
1.5332,47.5681,9.04609,-59.6485,-13.4991,40.9932,-2.84217e-14,27.3903
1.54297,56.9776,22.8685,-69.624,-22.2264,47.5259,5.68434e-14,29.6939
1.55273,65.2717,32.0616,-77.1488,-31.3632,52.882,0,30.8396
1.5625,71.7095,36.5595,-81.6482,-39.9728,56.8546,0,31.2108
1.57227,75.6643,42.2319,-82.8078,-44.9599,59.2607,5.68434e-14,31.1429
1.58203,76.7314,44.5133,-80.6448,-52.6273,59.9531,8.52651e-14,30.8299
1.5918,74.7768,44.4951,-75.51,-54.8911,58.8322,0,30.2778
1.60156,69.9547,46.2803,-68.021,-54.9089,55.8569,0,29.3183
1.61133,62.6633,46.6976,-58.9383,-49.5141,51.0538,-2.84217e-14,27.6725
1.62109,53.441,47.03,-49.0154,-43.4579,44.5228,0,25.0496
1.63086,42.837,45.634,-38.8596,-38.7501,36.439,-2.84217e-14,21.2536
1.64062,31.3057,42.2782,-28.8343,-34.8856,27.0487,-1.42109e-14,16.2626
1.65039,19.162,38.0578,-19.0285,-31.5162,16.661,0,10.2647
1.66016,6.58469,30.0598,-9.297,-24.765,5.63427,0,3.63603
1.66992,-6.33074,23.2352,0.639881,-20.5673,-5.64188,0,-3.13383
1.67969,-19.4751,13.2462,11.0643,-17.9189,-16.767,1.42109e-14,-9.5455
1.68945,-32.6273,3.89607,22.1307,-12.9936,-27.3514,-1.42109e-14,-15.1995
1.69922,-45.3996,-4.59298,33.7689,-2.6479,-37.0368,2.84217e-14,-19.8773
1.70898,-57.2428,-14.6168,45.6447,8.59225,-45.5145,2.84217e-14,-23.5729
1.71875,-67.5042,-22.7124,57.1856,19.6251,-52.5389,-5.68434e-14,-26.4658
1.72852,-75.5282,-30.3047,67.663,31.0448,-57.9357,1.13687e-13,-28.8399
1.73828,-80.7809,-38.6075,76.3121,37.9299,-61.6034,-1.13687e-13,-30.973
1.74805,-82.9621,-46.8274,82.458,41.1632,-63.5099,0,-33.0259
1.75781,-82.0733,-49.7032,85.6231,44.8698,-63.6833,-8.52651e-14,-34.963
1.76758,-78.4248,-55.0369,85.59,45.981,-62.2003,-5.68434e-14,-36.5304
1.77734,-72.5805,-54.7678,82.4123,47.1423,-59.1727,2.84217e-14,-37.2984
1.78711,-65.2436,-51.2728,76.3732,48.1497,-54.7353,0,-36.7615
1.79687,-57.1117,-43.9955,67.9083,48.1293,-49.0347,8.52651e-14,-34.4703
1.80664,-48.7356,-38.0845,57.5128,47.8012,-42.2231,-8.52651e-14,-30.1629
1.81641,-40.4172,-35.6405,45.6594,44.1428,-34.4538,2.84217e-14,-23.8587
1.82617,-32.1699,-30.8952,32.7462,40.2362,-25.8817,0,-15.8909
1.83594,-23.7526,-25.1786,19.0867,34.6154,-16.6662,-1.42109e-14,-6.86661
1.8457,-14.7744,-17.9227,4.93979,25.6352,-6.97606,-1.42109e-14,2.43686
1.85547,-4.84225,-14.9674,-9.43303,18.2083,3.0044,-1.77636e-15,11.2157
1.86523,6.28628,-11.0529,-23.7051,8.87964,13.0697,1.42109e-14,18.7874
1.875,18.582,-0.952465,-37.4407,0.540514,22.9898,1.42109e-14,24.7089
1.88477,31.6873,12.4716,-50.0902,-8.9908,32.5093,5.68434e-14,28.8362
1.89453,44.9387,23.4809,-61.0312,-18.5295,41.3512,5.68434e-14,31.3141
1.9043,57.4665,33.6655,-69.6524,-25.4312,49.2256,0,32.5011
1.91406,68.3444,41.6777,-75.46,-34.4035,55.8427,2.84217e-14,32.8513
1.92383,76.7519,45.189,-78.1796,-42.2009,60.9299,-2.84217e-14,32.7833
1.93359,82.1075,46.8383,-77.8251,-48.0802,64.2508,0,32.5722
1.94336,84.1472,49.8492,-74.7124,-51.3785,65.6251,0,32.2886
1.95312,82.9332,49.3727,-69.409,-54.1427,64.946,1.13687e-13,31.7997
1.96289,78.7965,49.5674,-62.6269,-50.7286,62.1937,-2.84217e-14,30.828
1.97266,72.2331,50.5515,-55.0812,-46.3531,57.4428,-5.68434e-14,29.0491
1.98242,63.7891,48.782,-47.3477,-40.6833,50.8635,2.84217e-14,26.2012
1.99219,53.9651,44.8497,-39.7523,-36.2852,42.7134,0,22.1741
2.00195,43.1597,39.0962,-32.3214,-33.9337,33.3241,2.84217e-14,17.0545
2.01172,31.6572,34.3366,-24.8065,-28.7939,23.0801,-1.42109e-14,11.1163
2.02148,19.6615,25.1068,-16.7793,-23.9711,12.3945,7.10543e-15,4.7602
2.03125,7.36149,14.2969,-7.77595,-18.6768,1.68286,2.66454e-15,-1.57985
2.04102,-4.99897,6.61562,2.54236,-15.9269,-8.66276,0,-7.53528
2.05078,-17.0745,-3.81239,14.2529,-8.05973,-18.2957,2.84217e-14,-12.879
2.06055,-28.4104,-12.5189,27.0911,4.72347,-26.9316,0,-17.5576
2.07031,-38.4798,-20.6041,40.4485,17.7244,-34.3591,-2.84217e-14,-21.6703
2.08008,-46.7616,-29.4897,53.4497,27.1084,-40.4422,0,-25.402
2.08984,-52.8423,-36.068,65.0915,36.6239,-45.1172,-5.68434e-14,-28.9284


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_a_LPDS_5.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.333246,0.640634,-0.0117063,0.0161215,0.0119696,-2.08167e-17,-0.0571344
0.00976562,4.91022,5.38848,-0.164777,0.0104938,0.1824,-5.55112e-16,-0.826774
0.0195312,10.6661,9.62437,-0.250639,0.00897049,0.471781,-8.88178e-16,-1.57531
0.0292969,14.2911,11.9862,-0.0901107,0.00592391,0.695475,-8.88178e-16,-1.46021
0.0390625,16.8599,16.6163,0.248233,0.0131595,0.731977,-2.22045e-15,-0.498154
0.0488281,23.4231,19.5375,0.502554,0.0261921,0.643648,0,0.461774
0.0585938,26.6047,23.5026,0.906389,0.0110439,0.145833,0,2.77607
0.0683594,27.1169,25.3508,1.26226,0.0412558,-0.964421,8.88178e-16,6.22949
0.078125,27.3126,26.4609,1.30801,0.00829347,-2.75141,1.77636e-15,10.1629
0.0878906,27.7603,27.4775,0.904854,0.00710869,-5.23127,3.55271e-15,14.1216
0.0976562,29.1522,29.217,0.0185008,0.0395209,-8.36458,7.10543e-15,17.6682
0.107422,32.0701,33.1685,-1.22407,0.0325392,-12.0666,7.10543e-15,20.5274
0.117187,35.8538,38.0369,-2.49449,0.0187873,-16.2644,-1.42109e-14,22.8075
0.126953,40.7163,39.8385,-3.39334,0.0126941,-20.8681,2.84217e-14,24.6118
0.136719,42.4565,41.7015,-3.31902,0.11247,-25.9546,-1.42109e-14,26.9164
0.146484,40.4149,42.5962,-1.93485,0.105488,-31.5878,2.84217e-14,29.9563
0.15625,40.3818,42.6046,0.692982,0.254897,-37.5886,2.84217e-14,32.633
0.166016,40.6742,42.4597,4.68378,0.687808,-43.9041,5.68434e-14,35.1169
0.175781,36.506,41.1612,10.085,3.4552,-50.6797,1.13687e-13,38.0942
0.185547,33.0522,39.4467,16.3606,11.6416,-57.8049,-5.68434e-14,40.3745
0.195312,32.4295,37.0589,23.0697,22.1209,-65.1017,1.13687e-13,41.3163
0.205078,28.1593,34.1495,30.1165,26.7247,-72.6575,1.7053e-13,41.9311
0.214844,24.0221,31.1371,36.9972,34.1242,-80.3377,1.7053e-13,41.484
0.224609,21.0297,27.4933,43.4651,42.8895,-87.9516,1.7053e-13,39.8526
0.234375,18.8106,23.6336,49.4634,49.0602,-95.3205,1.7053e-13,37.2898
0.244141,12.5239,19.508,55.2214,53.377,-102.439,1.13687e-13,34.992
0.253906,8.54671,15.3215,60.5424,54.0499,-109,1.13687e-13,32.1209
0.263672,3.02666,11.4209,65.6995,58.0948,-114.88,-1.13687e-13,29.6606
0.273438,-0.539671,6.68313,70.5867,62.4643,-119.819,2.27374e-13,27.1983
0.283203,-8.20545,2.02103,75.4138,70.949,-123.833,1.13687e-13,25.987
0.292969,-12.1735,-2.10277,79.6583,79.053,-126.612,2.27374e-13,24.594
0.302734,-15.8127,-6.64475,83.2227,84.1953,-128.062,1.13687e-13,23.5444
0.3125,-18.8528,-11.1067,85.7695,87.0007,-128.112,2.27374e-13,22.6551
0.322266,-21.3237,-15.3579,86.9832,88.167,-126.726,1.13687e-13,21.8085
0.332031,-20.3112,-19.0012,86.4961,87.0656,-123.793,2.27374e-13,20.3729
0.341797,-18.4364,-22.3145,84.308,85.017,-119.371,3.41061e-13,18.8187
0.351562,-16.2491,-23.6572,80.4519,82.7206,-113.557,0,17.3426
0.361328,-11.3625,-20.0473,74.9784,78.3707,-106.375,1.13687e-13,15.6741
0.371094,-6.32216,-12.711,68.2547,71.9668,-97.9859,0,14.4726
0.380859,0.703906,-7.62369,60.5017,65.02,-88.4904,2.27374e-13,13.6055
0.390625,6.78107,-5.07268,52.1399,58.2502,-78.1309,0,13.7713
0.400391,12.7662,2.35558,43.3397,51.2796,-67.1077,0,14.8454
0.410156,19.4782,8.30523,34.1953,42.4246,-55.5989,8.52651e-14,16.5729
0.419922,26.4491,11.1443,24.7782,34.2262,-43.8204,5.68434e-14,18.8154
0.429687,31.4885,14.5045,15.1732,25.586,-32.0771,5.68434e-14,21.6647
0.439453,39.0859,16.2291,5.19253,15.5524,-20.4803,1.42109e-14,23.965
0.449219,43.9316,22.7373,-4.86045,6.04459,-9.37036,0,26.3637
0.458984,51.0443,30.2295,-15.0363,-3.71404,1.15874,0,27.6844
0.46875,56.0816,42.1067,-24.8257,-12.4426,10.8345,-7.10543e-15,28.6167
0.478516,62.1898,50.8427,-33.9469,-20.7394,19.5516,-1.42109e-14,28.6188
0.488281,68.2412,56.0276,-41.853,-29.6137,27.1761,-2.84217e-14,28.0343
0.498047,73.091,61.0928,-48.0413,-37.806,33.5583,-1.13687e-13,27.1927
0.507812,74.4068,63.9091,-52.0568,-45.1395,38.4924,-5.68434e-14,26.7018
0.517578,74.4476,64.4401,-53.8223,-50.9186,41.9108,0,26.2477
0.527344,71.1164,63.6587,-53.2961,-55.48,43.6968,0,26.1091
0.537109,66.6833,62.7445,-50.8389,-56.0849,43.8676,-5.68434e-14,25.5928
0.546875,60.8059,59.4368,-46.7898,-50.9452,42.4513,-2.84217e-14,24.5571
0.556641,55.226,56.911,-41.6315,-46.0821,39.5683,-2.84217e-14,22.4882
0.566406,47.478,52.4578,-35.6295,-44.5726,35.2591,-2.84217e-14,19.7451
0.576172,39.5543,47.0032,-29.1493,-40.5854,29.699,0,16.0142
0.585937,32.4464,40.6756,-22.3558,-32.7224,23.1212,-1.42109e-14,11.3366
0.595703,21.215,33.8047,-15.0634,-28.4303,15.5888,-1.42109e-14,6.92997
0.605469,10.0441,25.7732,-7.44578,-25.7041,7.40856,-1.42109e-14,2.28903
0.615234,0.235863,15.6107,0.502107,-21.8313,-1.0629,8.88178e-16,-2.57154
0.625,-11.2533,6.57108,8.94485,-16.5427,-9.60852,2.84217e-14,-6.75316
0.634766,-22.5386,-1.69379,17.711,-5.25366,-17.9168,1.42109e-14,-10.341
0.644531,-33.5125,-11.6246,26.5592,6.05123,-25.6926,-1.42109e-14,-13.3015
0.654297,-43.5723,-20.5175,35.1086,19.0228,-32.6608,0,-15.7426
0.664062,-51.9097,-29.0386,42.8964,28.917,-38.5706,8.52651e-14,-17.8179
0.673828,-58.3515,-38.2227,49.4392,37.1455,-43.2285,0,-19.6934
0.683594,-62.7122,-44.7635,54.3084,42.292,-46.5027,1.13687e-13,-21.4911
0.693359,-64.5963,-51.121,57.2099,43.8362,-48.307,0,-23.1775
0.703125,-64.0666,-56.8326,58.0044,46.2645,-48.6172,2.84217e-14,-24.6188
0.712891,-61.5367,-58.1708,56.7239,48.1483,-47.4672,5.68434e-14,-25.5438
0.722656,-57.3159,-53.0771,53.525,49.5107,-44.9418,2.84217e-14,-25.6676
0.732422,-51.6303,-46.7375,48.6602,48.8027,-41.1515,8.52651e-14,-24.6552
0.742187,-45.0117,-44.6995,42.3877,49.1263,-36.2441,8.52651e-14,-22.3177
0.751953,-37.9991,-40.7646,34.9461,45.9017,-30.3866,8.52651e-14,-18.5665
0.761719,-30.7336,-32.4631,26.4944,43.3282,-23.7633,0,-13.5895
0.771484,-23.1096,-27.4158,17.1596,35.7015,-16.5499,5.68434e-14,-7.67032
0.78125,-15.2377,-25.1646,7.03276,29.0376,-8.937,2.13163e-14,-1.30173
0.791016,-7.00091,-20.5724,-3.74762,22.2696,-1.11282,2.66454e-15,5.00731
0.800781,1.76327,-14.7828,-14.9501,12.6892,6.73777,-7.10543e-15,10.7878
0.810547,11.1198,-6.25135,-26.2167,3.74328,14.4305,-1.42109e-14,15.6782
0.820312,20.7076,7.75976,-37.0547,-5.464,21.7735,-4.26326e-14,19.4947
0.830078,30.2172,19.5215,-46.8785,-13.2092,28.5738,-2.84217e-14,22.2178
0.839844,39.2411,30.9354,-55.0736,-21.7968,34.6433,0,23.9934
0.849609,47.3384,38.61,-61.1045,-30.2088,39.7944,-5.68434e-14,24.9979
0.859375,53.7868,44.3768,-64.581,-38.7051,43.8468,-2.84217e-14,25.467
0.869141,58.2217,46.9485,-65.3549,-45.6193,46.6331,0,25.5094
0.878906,60.5422,47.4673,-63.5233,-50.427,48.0187,-5.68434e-14,25.1609
0.888672,60.6589,49.4577,-59.4189,-53.7761,47.903,5.68434e-14,24.3372
0.898437,58.6256,49.0244,-53.5419,-52.7955,46.2287,-2.84217e-14,22.8708
0.908203,54.7232,49.8825,-46.4571,-47.9218,42.997,0,20.5955
0.917969,49.26,48.2329,-38.691,-43.5385,38.2752,0,17.4141
0.927734,42.4817,45.8672,-30.6573,-41.1087,32.1882,-2.84217e-14,13.287
0.9375,34.5002,40.7646,-22.571,-36.7492,24.9322,-7.10543e-14,8.40769
0.947266,25.5723,36.6353,-14.49,-29.5479,16.755,0,3.00476
0.957031,15.9974,26.69,-6.31592,-26.3901,7.96284,-7.10543e-15,-2.53557
0.966797,5.76138,18.3965,2.10145,-23.4381,-1.11226,8.88178e-16,-7.84235
0.976562,-4.9143,10.609,10.8795,-17.8934,-10.1235,-7.10543e-15,-12.6092
0.986328,-15.7563,0.337711,20.0267,-10.8517,-18.727,0,-16.6269
0.996094,-26.2793,-8.25313,29.3791,1.42254,-26.5994,0,-19.8554
1.00586,-35.9756,-17.7753,38.5965,14.9138,-33.4564,2.84217e-14,-22.3966
1.01562,-44.1474,-25.7418,47.202,25.7024,-39.0595,1.13687e-13,-24.4274
1.02539,-50.2521,-34.5627,54.6446,34.287,-43.2339,5.68434e-14,-26.1598
1.03516,-53.9634,-41.98,60.398,38.6362,-45.871,5.68434e-14,-27.7188
1.04492,-55.0477,-48.5566,64.0286,43.2177,-46.9331,5.68434e-14,-29.1518
1.05469,-53.5737,-53.6819,65.2776,43.8838,-46.4447,2.84217e-14,-30.3105
1.06445,-50.2233,-56.2404,64.0789,44.4577,-44.4935,5.68434e-14,-30.8875
1.07422,-45.3677,-53.5579,60.5259,47.4157,-41.2114,2.84217e-14,-30.5558
1.08398,-39.479,-48.5337,54.8581,47.4408,-36.75,8.52651e-14,-28.9223
1.09375,-33.1174,-43.7511,47.3706,47.7756,-31.2842,2.84217e-14,-25.7413
1.10352,-26.6547,-40.9091,38.3719,44.0275,-24.9973,0,-20.9377
1.11328,-20.2656,-36.5257,28.1485,41.1418,-18.0668,-1.42109e-14,-14.6344
1.12305,-13.9092,-29.0117,16.9416,34.8892,-10.6681,7.10543e-15,-7.21355
1.13281,-7.39841,-23.914,4.98666,27.6495,-2.96818,1.77636e-15,0.808409
1.14258,-0.553707,-22.7278,-7.45809,17.9725,4.86741,-7.10543e-15,8.81957
1.15234,6.82745,-17.8228,-20.0598,10.045,12.6755,-1.42109e-14,16.2424
1.16211,14.8386,-8.27095,-32.3834,0.761518,20.2891,-1.42109e-14,22.6186
1.17187,23.4091,0.629699,-43.8966,-9.22979,27.5289,-5.68434e-14,27.6477
1.18164,32.1582,13.6483,-53.9948,-16.6977,34.2018,-2.84217e-14,31.25
1.19141,40.569,27.095,-62.075,-26.4206,40.1021,-5.68434e-14,33.5223
1.20117,48.0992,35.0427,-67.6232,-33.7406,45.017,-5.68434e-14,34.6776
1.21094,54.0823,39.8019,-70.3015,-41.9388,48.7323,-8.52651e-14,34.9696
1.2207,57.9641,42.2915,-70.014,-48.7013,51.046,0,34.6089
1.23047,59.4401,45.6311,-66.9311,-54.1091,51.786,-1.98952e-13,33.7092
1.24023,58.3708,45.4393,-61.4623,-56.1229,50.8252,-8.52651e-14,32.2785
1.25,54.818,46.411,-54.1873,-55.1074,48.0974,-8.52651e-14,30.2296
1.25977,49.007,48.8441,-45.7504,-49.8837,43.6108,-2.84217e-14,27.436
1.26953,41.2853,46.8183,-36.7482,-43.6785,37.4568,-2.84217e-14,23.7926
1.2793,32.0493,47.7884,-27.6325,-39.4003,29.8123,-2.84217e-14,19.2746
1.28906,21.6616,44.5097,-18.6499,-36.1913,20.9357,-4.26326e-14,13.9752
1.29883,10.4395,39.4034,-9.83336,-29.9101,11.1559,-1.42109e-14,8.10736
1.30859,-1.30064,31.8689,-1.04625,-22.1582,0.855216,-2.66454e-15,1.97285
1.31836,-13.2372,24.856,7.93236,-19.2969,-9.55288,-7.10543e-15,-4.09888
1.32812,-25.0325,16.2079,17.304,-16.2554,-19.6483,4.26326e-14,-9.81114
1.33789,-36.277,6.24886,27.1493,-7.60879,-29.03,2.84217e-14,-14.9637
1.34766,-46.4666,-2.45053,37.3585,3.53552,-37.3397,0,-19.4771
1.35742,-55.0646,-11.3021,47.6047,15.3722,-44.2822,5.68434e-14,-23.3924
1.36719,-61.5711,-20.2371,57.3699,28.017,-49.6394,5.68434e-14,-26.827
1.37695,-65.5831,-30.1509,66.0135,36.6975,-53.2783,5.68434e-14,-29.9097
1.38672,-66.861,-36.7711,72.8688,42.8472,-55.1506,0,-32.7118
1.39648,-65.4136,-45.8875,77.3442,46.9437,-55.2865,5.68434e-14,-35.187
1.40625,-61.5123,-50.3617,79.0082,47.9726,-53.7814,5.68434e-14,-37.1463
1.41602,-55.6248,-52.8208,77.6395,48.5904,-50.7798,1.42109e-13,-38.2793
1.42578,-48.3409,-53.6996,73.24,48.6841,-46.4556,2.84217e-14,-38.2033
1.43555,-40.2918,-50.4189,66.006,50.061,-40.9955,8.52651e-14,-36.5592
1.44531,-32.0304,-43.2928,56.2795,50.1294,-34.5822,8.52651e-14,-33.099
1.45508,-23.9236,-40.0955,44.4881,46.3464,-27.3854,2.84217e-14,-27.7681
1.46484,-16.1033,-38.6142,31.0942,44.0147,-19.5562,4.26326e-14,-20.7523
1.47461,-8.47424,-32.8225,16.5656,38.3692,-11.2292,1.42109e-14,-12.4687
1.48437,-0.762085,-26.4305,1.36815,31.542,-2.52891,5.32907e-15,-3.51798
1.49414,7.38284,-23.2608,-14.0211,22.2859,6.41842,-1.77636e-14,5.41098
1.50391,16.2594,-20.4192,-29.0949,13.0695,15.4726,0,13.6504
1.51367,26.0203,-12.9471,-43.3043,4.17153,24.4671,-2.84217e-14,20.6557
1.52344,36.5647,-3.07423,-56.0665,-4.71822,33.2001,-2.84217e-14,26.0873
1.5332,47.5034,9.04609,-66.8017,-13.4991,41.4299,0,29.8378
1.54297,58.2199,22.8685,-74.9918,-22.2264,48.8785,-1.13687e-13,32.0164
1.55273,67.9534,32.0616,-80.2534,-31.3632,55.2419,-1.13687e-13,32.8929
1.5625,75.8974,36.5595,-82.4068,-39.9728,60.2068,-1.7053e-13,32.8053
1.57227,81.3239,42.2319,-81.518,-44.9599,63.4743,-1.7053e-13,32.0792
1.58203,83.685,44.5133,-77.9047,-52.6273,64.7855,-5.68434e-14,30.9501
1.5918,82.6864,44.4951,-72.0941,-54.8911,63.9484,-5.68434e-14,29.5259
1.60156,78.2958,46.2803,-64.737,-54.9089,60.8624,-1.7053e-13,27.7904
1.61133,70.7196,46.6976,-56.4972,-49.5141,55.5355,-1.13687e-13,25.634
1.62109,60.3527,47.03,-47.9328,-43.4579,48.0951,0,22.918
1.63086,47.7232,45.634,-39.4025,-38.7501,38.7875,-2.84217e-14,19.5315
1.64062,33.4198,42.2782,-31.0131,-34.8856,27.9678,-5.68434e-14,15.4406
1.65039,18.0323,38.0578,-22.6239,-31.5162,16.079,-1.42109e-14,10.711
1.66016,2.13954,30.0598,-13.9107,-24.765,3.62319,-7.10543e-15,5.495
1.66992,-13.6896,23.2352,-4.47214,-20.5673,-8.87308,7.10543e-15,-0.0011192
1.67969,-28.91,13.2462,6.03982,-17.9189,-20.8957,0,-5.56783
1.68945,-42.9866,3.89607,17.7959,-12.9936,-31.9781,0,-11.0378
1.69922,-55.3932,-4.59298,30.6995,-2.6479,-41.7318,-2.84217e-14,-16.3117
1.70898,-65.647,-14.6168,44.3491,8.59225,-49.8674,1.13687e-13,-21.3572
1.71875,-73.3611,-22.7124,58.0624,19.6251,-56.2065,0,-26.1783
1.72852,-78.302,-30.3047,70.9563,31.0448,-60.6813,1.13687e-13,-30.7654
1.73828,-80.4341,-38.6075,82.0667,37.9299,-63.3232,5.68434e-14,-35.0401
1.74805,-79.9448,-46.8274,90.4824,41.1632,-64.2429,0,-38.8141
1.75781,-77.2376,-49.7032,95.4683,44.8698,-63.6026,5.68434e-14,-41.7777
1.76758,-72.8748,-55.0369,96.5556,45.981,-61.5877,1.13687e-13,-43.528
1.77734,-67.479,-54.7678,93.5855,47.1423,-58.378,5.68434e-14,-43.6331
1.78711,-61.6186,-51.2728,86.7051,48.1497,-54.1251,1.13687e-13,-41.723
1.79687,-55.7018,-43.9955,76.3236,48.1293,-48.9384,2.84217e-14,-37.584
1.80664,-49.8925,-38.0845,63.0437,47.8012,-42.8805,0,-31.2364
1.81641,-44.073,-35.6405,47.587,44.1428,-35.9744,1.13687e-13,-22.972
1.82617,-37.8754,-30.8952,30.7262,40.2362,-28.2196,1.13687e-13,-13.3419
1.83594,-30.7731,-25.1786,13.2374,34.6154,-19.6163,0,-3.08983
1.8457,-22.2096,-17.9227,-4.13129,25.6352,-10.1924,2.13163e-14,6.95469
1.85547,-11.746,-14.9674,-20.6758,18.2083,-0.0306975,0,16.004
1.86523,0.800291,-11.0529,-35.7497,8.87964,10.7096,-2.13163e-14,23.4341
1.875,15.2616,-0.952465,-48.7837,0.540514,21.7793,0,28.8747
1.88477,31.0926,12.4716,-59.3158,-8.9908,32.838,-2.84217e-14,32.2502
1.89453,47.4145,23.4809,-67.0322,-18.5295,43.4657,0,33.7624
1.9043,63.1176,33.6655,-71.8103,-25.4312,53.1863,-5.68434e-14,33.8231
1.91406,77.0083,41.6777,-73.7501,-34.4035,61.5031,-1.13687e-13,32.9506
1.92383,87.9746,45.189,-73.1803,-42.2009,67.9404,-5.68434e-14,31.6553
1.93359,95.135,46.8383,-70.6267,-48.0802,72.0879,0,30.3395
1.94336,96.6602,49.8492,-66.7416,-51.3785,73.6434,0,29.2302
1.95312,96.2534,49.3727,-62.1991,-54.1427,72.4468,-1.13687e-13,28.3578
1.96289,90.287,49.5674,-57.5747,-50.7286,68.5027,-1.13687e-13,27.5799
1.97266,80.6019,50.5515,-53.2318,-46.3531,61.9877,-1.13687e-13,26.6388
1.98242,67.9872,48.782,-49.2416,-40.6833,53.2414,-8.52651e-14,25.2371
1.99219,53.3597,44.8497,-45.3568,-36.2852,42.7408,-5.68434e-14,23.1099
2.00195,37.6632,39.0962,-41.0519,-33.9337,31.0611,-2.84217e-14,20.078
2.01172,21.7915,34.3366,-35.6258,-28.7939,18.8267,-1.42109e-14,16.0726
2.02148,6.53569,25.1068,-28.3528,-23.9711,6.65743,-1.06581e-14,11.1305
2.03125,-7.44598,14.2969,-18.6526,-18.6768,-4.88326,3.55271e-15,5.36873
2.04102,-19.643,6.61562,-6.2472,-15.9269,-15.3332,4.26326e-14,-1.0492
2.05078,-29.7007,-3.81239,8.72796,-8.05973,-24.364,0,-7.94136
2.06055,-37.4282,-12.5189,25.6828,4.72347,-31.797,5.68434e-14,-15.1185
2.07031,-42.8103,-20.6041,43.611,17.7244,-37.6022,8.52651e-14,-22.3762
2.08008,-46.0162,-29.4897,61.204,27.1084,-41.8789,2.84217e-14,-29.4719
2.08984,-47.3956,-36.068,77.0195,36.6239,-44.822,-2.84217e-14,-36.0981


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_d_LPDS_2.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,4.45312e-08,0,-5.83008e-08,-0,0,0
0.00976562,-3.53625e-10,2.28516e-08,-1.4655e-09,0,0.468872,2.06795e-25,-1.54722e-09
0.0195312,5.21185e-09,-3.92578e-08,8.15633e-10,-6.21094e-08,0.716354,6.20385e-25,-1.26219e-09
0.0292969,8.63723e-09,3.86719e-08,-4.16267e-09,2.63672e-09,2.28703,-8.27181e-25,-5.98068e-09
0.0390625,3.36631e-08,3.80859e-08,3.63658e-09,-2.28516e-08,2.61432,1.24077e-24,-3.48831e-09
0.0488281,4.90551e-08,-4.80469e-08,-4.86226e-10,4.98047e-09,2.95871,0,-4.76535e-09
0.0585938,7.4031e-08,1.19238e-07,-5.44298e-09,-1.20117e-08,4.58318,-1.65436e-24,-1.05966e-08
0.0683594,1.20429e-07,1.12207e-07,9.14375e-09,-5.33203e-08,3.49142,-3.30872e-24,-5.72328e-09
0.078125,1.57237e-07,1.6377e-07,1.14973e-08,3.92578e-08,-1.13075,-4.1359e-25,3.62963e-09
0.0878906,2.11326e-07,1.47656e-07,9.86827e-09,-5.18555e-08,-9.80807,3.30872e-24,1.95949e-08
0.0976562,2.72056e-07,2.91211e-07,1.03763e-09,-8.4375e-08,-18.8827,1.65436e-23,2.83163e-08
0.107422,3.56173e-07,2.8418e-07,1.67125e-08,7.61719e-09,-31.2597,-1.32349e-23,4.87599e-08
0.117187,4.14541e-07,3.52734e-07,1.65544e-08,-7.29492e-08,-46.5851,-3.97047e-23,7.70649e-08
0.126953,4.69666e-07,5.52246e-07,-5.23855e-09,-1.75781e-08,-60.3252,5.29396e-23,1.05617e-07
0.136719,5.53961e-07,5.48437e-07,-1.2691e-08,-3.04687e-08,-70.3902,-2.64698e-23,1.36686e-07
0.146484,6.50808e-07,6.55078e-07,1.0064e-08,-9.96094e-08,-82.7503,0,1.89037e-07
0.15625,7.07515e-07,7.38867e-07,9.19309e-09,-6.70898e-08,-99.6799,5.29396e-23,2.55866e-07
0.166016,7.59793e-07,8.66895e-07,-2.23138e-08,-9.96094e-08,-115.875,0,3.17895e-07
0.175781,8.60989e-07,8.71289e-07,-3.20901e-08,-1.12207e-07,-127.127,0,3.71336e-07
0.185547,9.87435e-07,1.08135e-06,-2.45588e-09,5.00977e-08,-137.038,0,4.35927e-07
0.195312,1.07456e-06,1.1959e-06,1.5221e-08,-1.33008e-07,-148.491,0,5.2028e-07
0.205078,1.13293e-06,1.23516e-06,8.82301e-09,-6.70898e-08,-157.586,1.05879e-22,6.10765e-07
0.214844,1.21468e-06,1.3248e-06,3.58423e-08,7.61719e-09,-160.945,0,6.93699e-07
0.224609,1.31853e-06,1.46104e-06,1.21251e-07,-5.6543e-08,-163.086,1.05879e-22,7.75019e-07
0.234375,1.40828e-06,1.58906e-06,2.10992e-07,3.98438e-08,-169.77,0,8.66029e-07
0.244141,1.49473e-06,1.71973e-06,2.70415e-07,2.10938e-08,-178.68,0,9.63275e-07
0.253906,1.61183e-06,1.79473e-06,3.45938e-07,6.91406e-08,-183.364,0,1.05533e-06
0.263672,1.73947e-06,1.89609e-06,4.80777e-07,1.28027e-07,-183.85,0,1.14453e-06
0.273438,1.83285e-06,2.04316e-06,6.41003e-07,2.22656e-07,-187.403,0,1.24906e-06
0.283203,1.90315e-06,2.22334e-06,7.74184e-07,3.09375e-07,-198.131,0,1.37476e-06
0.292969,1.99509e-06,2.26436e-06,8.84425e-07,3.86133e-07,-207.521,0,1.48723e-06
0.302734,2.13913e-06,2.40029e-06,1.04548e-06,6.12012e-07,-207.815,0,1.57052e-06
0.3125,2.27993e-06,2.50605e-06,1.26649e-06,7.52051e-07,-204.726,-2.11758e-22,1.66171e-06
0.322266,2.34667e-06,2.54209e-06,1.45224e-06,8.5166e-07,-204.676,2.11758e-22,1.79396e-06
0.332031,2.37272e-06,2.65313e-06,1.56279e-06,9.9873e-07,-197.922,0,1.93852e-06
0.341797,2.45275e-06,2.76094e-06,1.71146e-06,1.35322e-06,-173.978,0,2.06082e-06
0.351562,2.56412e-06,2.79023e-06,1.96976e-06,1.43877e-06,-143.974,0,2.18509e-06
0.361328,2.60149e-06,2.86934e-06,2.2155e-06,1.80029e-06,-124.883,0,2.34361e-06
0.371094,2.60503e-06,3.11367e-06,2.34989e-06,1.98486e-06,-111.701,0,2.51172e-06
0.380859,2.71772e-06,3.07998e-06,2.49014e-06,2.18584e-06,-87.6418,4.23516e-22,2.64793e-06
0.390625,2.91523e-06,3.21064e-06,2.75914e-06,2.59219e-06,-53.9197,0,2.76707e-06
0.400391,3.03312e-06,3.34424e-06,3.05989e-06,2.71582e-06,-28.2005,0,2.92479e-06
0.410156,3.05089e-06,3.46055e-06,3.23835e-06,3.09082e-06,-13.0866,0,3.12208e-06
0.419922,3.14353e-06,3.54844e-06,3.36517e-06,3.37031e-06,8.7718,0,3.29437e-06
0.429687,3.38938e-06,3.71543e-06,3.62509e-06,3.64746e-06,40.8836,0,3.41714e-06
0.439453,3.63668e-06,3.77754e-06,3.98747e-06,3.95361e-06,57.9801,0,3.55797e-06
0.449219,3.75137e-06,3.90938e-06,4.21745e-06,4.32217e-06,46.3446,0,3.75578e-06
0.458984,3.87607e-06,4.11035e-06,4.29348e-06,4.57061e-06,28.1747,0,3.95706e-06
0.46875,4.1644e-06,4.21494e-06,4.45213e-06,4.86826e-06,26.5056,0,4.10926e-06
0.478516,4.49067e-06,4.42676e-06,4.776e-06,5.1668e-06,25.5546,0,4.26891e-06
0.488281,4.63347e-06,4.59668e-06,5.01142e-06,5.47002e-06,1.79506,0,4.50118e-06
0.498047,4.68343e-06,4.81436e-06,5.01818e-06,5.65576e-06,-28.4715,0,4.7538e-06
0.507812,4.88686e-06,4.95615e-06,5.03603e-06,5.97979e-06,-27.8563,0,4.92092e-06
0.517578,5.21903e-06,5.17324e-06,5.30324e-06,6.21064e-06,-2.60551,0,5.04282e-06
0.527344,5.37546e-06,5.30391e-06,5.59436e-06,6.40781e-06,7.62077,0,5.24988e-06
0.537109,5.32729e-06,5.51865e-06,5.59942e-06,6.74004e-06,-0.0559486,0,5.54637e-06
0.546875,5.42369e-06,5.78818e-06,5.50739e-06,6.91201e-06,13.1851,0,5.79846e-06
0.556641,5.7961e-06,5.96895e-06,5.71861e-06,7.06729e-06,51.8053,0,5.96349e-06
0.566406,6.12458e-06,6.21943e-06,6.14323e-06,7.28672e-06,60.0067,0,6.17674e-06
0.576172,6.17082e-06,6.43828e-06,6.28434e-06,7.50029e-06,16.0103,0,6.47504e-06
0.585937,6.26772e-06,6.61699e-06,6.15509e-06,7.63359e-06,-21.839,0,6.70019e-06
0.595703,6.71766e-06,6.86953e-06,6.31265e-06,7.8542e-06,-7.23707,0,6.76868e-06
0.605469,7.16393e-06,7.07432e-06,6.86267e-06,7.97285e-06,17.0118,0,6.85023e-06
0.615234,7.17182e-06,7.33301e-06,7.21444e-06,8.13574e-06,-5.1111,0,7.10984e-06
0.625,7.0365e-06,7.58203e-06,7.1091e-06,8.33232e-06,-42.8591,0,7.41824e-06
0.634766,7.34609e-06,7.74316e-06,7.1384e-06,8.40908e-06,-39.965,0,7.56478e-06
0.644531,7.93826e-06,7.99424e-06,7.70348e-06,8.56436e-06,-32.3243,0,7.62861e-06
0.654297,8.13522e-06,8.12549e-06,8.20985e-06,8.83652e-06,-97.0059,0,7.8402e-06
0.664062,7.92778e-06,8.46621e-06,8.0446e-06,9.02285e-06,-200.222,0,8.14702e-06
0.673828,8.02428e-06,8.56494e-06,7.73745e-06,9.17695e-06,-222.815,0,8.28367e-06
0.683594,8.53854e-06,8.85352e-06,8.12319e-06,9.35449e-06,-147.652,0,8.27203e-06
0.693359,8.67731e-06,8.91387e-06,8.83969e-06,9.59297e-06,-88.558,0,8.44238e-06
0.703125,8.15079e-06,9.13066e-06,8.89206e-06,9.81855e-06,-93.519,0,8.85664e-06
0.712891,7.85181e-06,9.24727e-06,8.46186e-06,1.00729e-05,-63.8406,0,9.14411e-06
0.722656,8.3942e-06,9.50303e-06,8.69145e-06,1.02671e-05,54.0316,0,9.12493e-06
0.732422,8.96794e-06,9.52822e-06,9.61765e-06,1.05372e-05,144.162,0,9.15927e-06
0.742187,8.69408e-06,9.70781e-06,9.95323e-06,1.07818e-05,113.067,0,9.53781e-06
0.751953,8.24864e-06,9.85723e-06,9.37498e-06,1.10722e-05,70.1214,0,9.94055e-06
0.761719,8.75291e-06,9.99229e-06,9.29122e-06,1.13405e-05,145.26,0,9.97673e-06
0.771484,9.71657e-06,1.01991e-05,1.04207e-05,1.16733e-05,238.972,0,9.90155e-06
0.78125,9.80197e-06,1.03315e-05,1.13412e-05,1.19487e-05,173.505,0,1.01759e-05
0.791016,9.28795e-06,1.05744e-05,1.0878e-05,1.2232e-05,17.9589,0,1.05852e-05
0.800781,9.72333e-06,1.0631e-05,1.03004e-05,1.25757e-05,0.0314622,0,1.05619e-05
0.810547,1.10651e-05,1.0887e-05,1.11742e-05,1.28663e-05,116.073,0,1.02668e-05
0.820312,1.14412e-05,1.09729e-05,1.2415e-05,1.3101e-05,126.459,0,1.04574e-05
0.830078,1.03942e-05,1.12219e-05,1.20249e-05,1.34294e-05,-21.2007,0,1.11928e-05
0.839844,9.9552e-06,1.12772e-05,1.07883e-05,1.37508e-05,-91.2454,0,1.16373e-05
0.849609,1.12365e-05,1.15562e-05,1.11477e-05,1.39638e-05,1.9688,0,1.14618e-05
0.859375,1.23448e-05,1.1719e-05,1.27744e-05,1.41756e-05,4.13959,0,1.14289e-05
0.869141,1.16277e-05,1.19221e-05,1.28207e-05,1.44152e-05,-212.672,0,1.20182e-05
0.878906,1.07265e-05,1.21028e-05,1.09951e-05,1.48072e-05,-314.241,0,1.24971e-05
0.888672,1.16935e-05,1.23278e-05,1.04804e-05,1.50375e-05,-84.4534,0,1.22455e-05
0.898437,1.30198e-05,1.25238e-05,1.24276e-05,1.52086e-05,265.583,0,1.20442e-05
0.908203,1.20883e-05,1.26899e-05,1.36111e-05,1.53513e-05,303.934,0,1.28114e-05
0.917969,1.02243e-05,1.29196e-05,1.20311e-05,1.55991e-05,149.866,0,1.38263e-05
0.927734,1.09878e-05,1.30412e-05,1.08197e-05,1.57603e-05,199.066,0,1.37738e-05
0.9375,1.39078e-05,1.33772e-05,1.28581e-05,1.59809e-05,314.241,0,1.30589e-05
0.947266,1.48244e-05,1.34725e-05,1.52006e-05,1.62132e-05,175.198,0,1.32337e-05
0.957031,1.30189e-05,1.36822e-05,1.38934e-05,1.63119e-05,-267.699,0,1.42672e-05
0.966797,1.2659e-05,1.40476e-05,1.13875e-05,1.65205e-05,-314.241,0,1.4505e-05
0.976562,1.53054e-05,1.42037e-05,1.2782e-05,1.67089e-05,-8.47462,0,1.36528e-05
0.986328,1.66673e-05,1.44979e-05,1.65433e-05,1.68826e-05,121.921,0,1.34722e-05
0.996094,1.4209e-05,1.45942e-05,1.65269e-05,1.71211e-05,-287.448,0,1.46194e-05
1.00586,1.23838e-05,1.48644e-05,1.29073e-05,1.72359e-05,-314.241,-1.69407e-21,1.52232e-05
1.01562,1.51e-05,1.50393e-05,1.24885e-05,1.73977e-05,-302.391,0,1.41782e-05
1.02539,1.80902e-05,1.52789e-05,1.65795e-05,1.76728e-05,22.7566,0,1.34901e-05
1.03516,1.57613e-05,1.5385e-05,1.78909e-05,1.78008e-05,-269.707,0,1.50024e-05
1.04492,1.15611e-05,1.56492e-05,1.34382e-05,1.80369e-05,-314.241,0,1.68779e-05
1.05469,1.27461e-05,1.58147e-05,1.09183e-05,1.82505e-05,-314.241,0,1.64319e-05
1.06445,1.73951e-05,1.59067e-05,1.55551e-05,1.8513e-05,299.06,0,1.48341e-05
1.07422,1.70971e-05,1.60863e-05,1.98613e-05,1.86563e-05,225.034,0,1.51894e-05
1.08398,1.20114e-05,1.62683e-05,1.61307e-05,1.89841e-05,-303.529,0,1.69487e-05
1.09375,1.13712e-05,1.6369e-05,1.09491e-05,1.92437e-05,-18.3832,0,1.67833e-05
1.10352,1.68903e-05,1.65454e-05,1.45482e-05,1.94191e-05,314.241,0,1.49057e-05
1.11328,1.86206e-05,1.67095e-05,2.19752e-05,1.9853e-05,314.241,0,1.52939e-05
1.12305,1.27487e-05,1.68287e-05,2.06266e-05,2.00153e-05,314.241,0,1.84696e-05
1.13281,1.01408e-05,1.70836e-05,1.30964e-05,2.03171e-05,-232.939,0,1.96428e-05
1.14258,1.78655e-05,1.70235e-05,1.39673e-05,2.06977e-05,117.483,0,1.66793e-05
1.15234,2.50045e-05,1.73824e-05,2.34558e-05,2.09792e-05,293.939,0,1.4336e-05
1.16211,2.02275e-05,1.74929e-05,2.5084e-05,2.12288e-05,-314.241,0,1.63956e-05
1.17187,1.2269e-05,1.7688e-05,1.48911e-05,2.16029e-05,-314.241,0,1.89328e-05
1.18164,1.54628e-05,1.7981e-05,1.07453e-05,2.17869e-05,-314.241,0,1.72708e-05
1.19141,2.36673e-05,1.80164e-05,2.14257e-05,2.2142e-05,314.241,-1.69407e-21,1.4862e-05
1.20117,2.03393e-05,1.82391e-05,2.88234e-05,2.23254e-05,314.241,0,1.74448e-05
1.21094,9.5991e-06,1.83981e-05,1.86154e-05,2.26157e-05,-314.241,0,2.19279e-05
1.2207,1.1409e-05,1.85936e-05,7.57166e-06,2.28618e-05,-314.241,0,2.07732e-05
1.23047,2.52368e-05,1.87002e-05,1.55959e-05,2.31478e-05,314.241,3.38813e-21,1.57679e-05
1.24023,2.74488e-05,1.89955e-05,2.86828e-05,2.33461e-05,314.241,0,1.61992e-05
1.25,1.23688e-05,1.9205e-05,2.17521e-05,2.35638e-05,-314.241,0,2.25819e-05
1.25977,5.32277e-06,1.93793e-05,5.3305e-06,2.37501e-05,-314.241,0,2.45975e-05
1.26953,1.94559e-05,1.96556e-05,1.02908e-05,2.40088e-05,314.241,0,1.88695e-05
1.2793,3.04497e-05,1.9856e-05,3.16168e-05,2.40322e-05,314.241,3.38813e-21,1.56981e-05
1.28906,1.84581e-05,2.00464e-05,3.27493e-05,2.43495e-05,314.241,0,2.10665e-05
1.29883,5.83297e-06,2.03106e-05,1.02998e-05,2.44699e-05,-314.241,0,2.51513e-05
1.30859,1.89537e-05,2.04914e-05,4.48134e-06,2.45877e-05,261.922,0,1.97214e-05
1.31836,3.77927e-05,2.0775e-05,2.87282e-05,2.48865e-05,314.241,0,1.45308e-05
1.32812,2.79832e-05,2.09868e-05,4.13856e-05,2.49018e-05,314.241,0,2.09855e-05
1.33789,5.027e-06,2.11878e-05,1.79627e-05,2.50705e-05,-314.241,0,2.98465e-05
1.34766,1.22213e-05,2.13563e-05,-5.45415e-07,2.52149e-05,-314.241,3.38813e-21,2.50068e-05
1.35742,4.22003e-05,2.15833e-05,2.23043e-05,2.54121e-05,215.873,0,1.26277e-05
1.36719,4.26765e-05,2.18429e-05,4.82474e-05,2.55771e-05,-2.86123,0,1.29117e-05
1.37695,9.5894e-06,2.19035e-05,2.73796e-05,2.579e-05,-314.241,0,2.51692e-05
1.38672,-2.86627e-06,2.22073e-05,-8.17739e-06,2.59506e-05,-314.241,0,2.80408e-05
1.39648,2.59998e-05,2.22645e-05,6.02549e-06,2.61853e-05,314.241,3.38813e-21,1.77835e-05
1.40625,4.08932e-05,2.25117e-05,4.92324e-05,2.63818e-05,314.241,3.38813e-21,1.64264e-05
1.41602,9.57908e-06,2.26646e-05,4.38761e-05,2.66525e-05,-314.241,0,3.11476e-05
1.42578,-7.1608e-06,2.28788e-05,-5.36519e-06,2.68289e-05,-314.241,6.77626e-21,3.702e-05
1.43555,2.48466e-05,2.30279e-05,-8.6516e-06,2.71579e-05,-314.241,0,1.99416e-05
1.44531,4.26765e-05,2.31255e-05,4.2944e-05,2.73299e-05,314.241,-1.69407e-21,6.20091e-06
1.45508,3.22525e-05,2.33508e-05,5.11116e-05,2.76023e-05,314.241,-3.38813e-21,2.00075e-05
1.46484,-7.1608e-06,2.34914e-05,6.76738e-06,2.78467e-05,-314.241,0,3.88471e-05
1.47461,-5.05566e-06,2.36127e-05,-8.6516e-06,2.81109e-05,314.241,0,2.99434e-05
1.48437,4.26765e-05,2.36924e-05,3.69929e-05,2.83931e-05,314.241,0,9.21169e-06
1.49414,4.26765e-05,2.39314e-05,5.11116e-05,2.87171e-05,314.241,3.38813e-21,1.52464e-05
1.50391,-5.61799e-06,2.41591e-05,3.50069e-05,2.89805e-05,-314.241,0,3.84661e-05
1.51367,-7.1608e-06,2.4201e-05,-8.6516e-06,2.92784e-05,-314.241,0,3.45009e-05
1.52344,4.26765e-05,2.44846e-05,2.96897e-06,2.96423e-05,314.241,0,6.07527e-06
1.5332,4.26765e-05,2.46144e-05,5.11116e-05,2.99188e-05,314.241,8.47033e-22,5.10892e-06
1.54297,-1.42334e-06,2.48004e-05,5.11116e-05,3.02985e-05,-314.241,-6.77626e-21,3.98355e-05
1.55273,-7.1608e-06,2.49747e-05,-8.6516e-06,3.04688e-05,-314.241,0,5.13709e-05
1.5625,3.0566e-05,2.51692e-05,-8.6516e-06,3.06601e-05,314.241,0,1.47224e-05
1.57227,4.26765e-05,2.53444e-05,5.11116e-05,3.09955e-05,314.241,0,-9.5147e-06
1.58203,3.25309e-05,2.55105e-05,5.11116e-05,3.11783e-05,269.209,3.38813e-21,2.35105e-05
1.5918,-7.1608e-06,2.57481e-05,-8.6516e-06,3.15193e-05,-314.241,-6.77626e-21,5.95254e-05
1.60156,-7.1608e-06,2.59257e-05,-8.6516e-06,3.17452e-05,314.241,0,3.70508e-05
1.61133,4.26765e-05,2.61275e-05,5.11116e-05,3.19219e-05,314.241,1.35525e-20,6.45103e-07
1.62109,4.26765e-05,2.63259e-05,5.11116e-05,3.21369e-05,314.241,1.01644e-20,2.44333e-05
1.63086,-7.1608e-06,2.65726e-05,2.07325e-05,3.22942e-05,-314.241,0,7.03158e-05
1.64062,-7.1608e-06,2.67773e-05,-8.6516e-06,3.24729e-05,-314.241,0,4.50738e-05
1.65039,4.26765e-05,2.69982e-05,5.70946e-06,3.26013e-05,314.241,0,-2.53556e-05
1.66016,4.26765e-05,2.72174e-05,5.11116e-05,3.2877e-05,314.241,-1.01644e-20,-2.22199e-05
1.66992,-7.1608e-06,2.74983e-05,5.11116e-05,3.29728e-05,-314.241,6.77626e-21,5.87741e-05
1.67969,-7.1608e-06,2.76601e-05,-8.6516e-06,3.31339e-05,-314.241,0,8.48329e-05
1.68945,4.26765e-05,2.78979e-05,-8.6516e-06,3.33305e-05,314.241,6.77626e-21,1.36978e-05
1.69922,4.26765e-05,2.80515e-05,5.11116e-05,3.35086e-05,314.241,6.77626e-21,-2.41089e-05
1.70898,4.10508e-05,2.82999e-05,5.11116e-05,3.35821e-05,-314.241,0,4.37062e-05
1.71875,-7.1608e-06,2.84127e-05,-8.6516e-06,3.37863e-05,-314.241,-4.06576e-20,8.92043e-05
1.72852,2.44725e-05,2.87528e-05,-8.6516e-06,3.40005e-05,-314.241,1.69407e-21,1.02069e-05
1.73828,4.26765e-05,2.88662e-05,5.11116e-05,3.42296e-05,314.241,1.35525e-20,-6.34965e-05
1.74805,4.26765e-05,2.89872e-05,5.11116e-05,3.44845e-05,314.241,-1.01644e-20,1.65191e-05
1.75781,-7.1608e-06,2.93177e-05,-8.6516e-06,3.46017e-05,-314.241,0,0.000133306
1.76758,-7.1608e-06,2.93508e-05,-8.6516e-06,3.49327e-05,-314.241,0,8.26368e-05
1.77734,4.26765e-05,2.95512e-05,3.35739e-05,3.5083e-05,314.241,3.38813e-20,-5.86986e-05
1.78711,4.26765e-05,2.96575e-05,5.11116e-05,3.53537e-05,314.241,6.77626e-21,-4.24558e-05
1.79687,-7.1608e-06,2.98371e-05,5.11116e-05,3.55942e-05,-314.241,1.35525e-20,0.00011068
1.80664,-7.1608e-06,2.9993e-05,-8.6516e-06,3.58699e-05,-314.241,0,0.000125896
1.81641,4.26765e-05,3.01629e-05,-8.6516e-06,3.614e-05,314.241,2.03288e-20,-3.46243e-05
1.82617,4.26765e-05,3.03539e-05,5.11116e-05,3.63709e-05,314.241,-2.71051e-20,-7.77691e-05
1.83594,-7.1608e-06,3.0532e-05,5.11116e-05,3.67356e-05,-314.241,0,9.44964e-05
1.8457,-7.1608e-06,3.05739e-05,-8.6516e-06,3.70374e-05,-314.241,0,0.000167871
1.85547,4.26765e-05,3.07597e-05,-8.6516e-06,3.72727e-05,314.241,-6.77626e-21,-3.48557e-05
1.86523,4.26765e-05,3.09094e-05,5.11116e-05,3.77039e-05,314.241,5.42101e-20,-0.000183863
1.875,4.26765e-05,3.11326e-05,5.11116e-05,3.78788e-05,314.241,-3.38813e-21,1.35518e-05
1.88477,-7.1608e-06,3.12738e-05,-8.6516e-06,3.82295e-05,-314.241,0,0.000257191
1.89453,-7.1608e-06,3.15281e-05,-8.6516e-06,3.86341e-05,-314.241,0,0.000132471
1.9043,4.26765e-05,3.16456e-05,5.11116e-05,3.88128e-05,314.241,-2.71051e-20,-0.000145126
1.91406,4.26765e-05,3.18369e-05,5.11116e-05,3.9123e-05,314.241,1.35525e-20,-7.87469e-05
1.92383,-7.1608e-06,3.19676e-05,5.11116e-05,3.92909e-05,-314.241,0,0.00020666
1.93359,-7.1608e-06,3.21914e-05,-8.6516e-06,3.95968e-05,-314.241,-2.71051e-20,0.000149313
1.94336,4.26765e-05,3.24038e-05,-8.6516e-06,3.98191e-05,314.241,0,-0.000205731
1.95312,4.26765e-05,3.25992e-05,5.11116e-05,4.00729e-05,314.241,5.42101e-20,-0.000196937
1.96289,-7.1608e-06,3.28371e-05,5.11116e-05,4.02319e-05,-314.241,0,0.000266035
1.97266,-7.1608e-06,3.30094e-05,-8.6516e-06,4.04666e-05,-314.241,-5.42101e-20,0.000422129
1.98242,4.26765e-05,3.33601e-05,-8.6516e-06,4.073e-05,314.241,0,-4.51237e-05
1.99219,4.26765e-05,3.34726e-05,5.11116e-05,4.0856e-05,314.241,0,-0.000365637
2.00195,4.26765e-05,3.37456e-05,5.11116e-05,4.10405e-05,-314.241,0,1.74292e-05
2.01172,-7.1608e-06,3.39981e-05,-8.6516e-06,4.12397e-05,-314.241,0,0.000410081
2.02148,-7.1608e-06,3.4173e-05,-8.6516e-06,4.1347e-05,-314.241,6.77626e-21,6.02948e-05
2.03125,4.26765e-05,3.44769e-05,5.11116e-05,4.15605e-05,314.241,0,-0.000423243
2.04102,4.26765e-05,3.46233e-05,5.11116e-05,4.17457e-05,314.241,-5.42101e-20,-8.67793e-05
2.05078,-7.1608e-06,3.49266e-05,-8.6516e-06,4.18828e-05,-314.241,0,0.0005617
2.06055,-7.1608e-06,3.50845e-05,-8.6516e-06,4.20894e-05,-314.241,-5.42101e-20,0.000311573
2.07031,4.26765e-05,3.52529e-05,-8.6516e-06,4.2305e-05,314.241,0,-0.000524319
2.08008,4.26765e-05,3.54516e-05,5.11116e-05,4.24459e-05,314.241,5.42101e-20,-0.000464267
2.08984,-7.1608e-06,3.55638e-05,5.11116e-05,4.2593e-05,-314.241,0,0.000517044


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_d_LPDS_3.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,4.45312e-08,0,-5.83008e-08,-0,0,0
0.00976562,-3.01647e-09,2.28516e-08,-1.69767e-09,0,0.828281,4.1359e-25,-2.70453e-09
0.0195312,1.16771e-09,-3.92578e-08,-1.0309e-09,-6.21094e-08,1.80352,8.27181e-25,-3.59673e-09
0.0292969,1.55317e-09,3.86719e-08,-4.09039e-09,2.63672e-09,4.64232,-1.65436e-24,-1.06759e-08
0.0390625,3.04836e-08,3.80859e-08,2.40712e-09,-2.28516e-08,5.49476,3.30872e-24,-6.92848e-09
0.0488281,6.12567e-08,-4.80469e-08,7.12616e-09,4.98047e-09,3.50065,-4.1359e-25,-1.40425e-09
0.0585938,7.81589e-08,1.19238e-07,1.91012e-09,-1.20117e-08,1.81577,1.65436e-24,-5.80951e-09
0.0683594,1.10073e-07,1.12207e-07,-4.21007e-10,-5.33203e-08,0.134406,0,-7.92265e-09
0.078125,1.56274e-07,1.6377e-07,6.53972e-10,3.92578e-08,-2.10232,8.27181e-25,-5.53887e-09
0.0878906,2.30189e-07,1.47656e-07,1.15936e-08,-5.18555e-08,-9.42412,6.61744e-24,1.43039e-08
0.0976562,2.8486e-07,2.91211e-07,1.1279e-08,-8.4375e-08,-19.3037,0,2.95631e-08
0.107422,3.43975e-07,2.8418e-07,8.58088e-09,7.61719e-09,-31.437,6.61744e-24,4.83661e-08
0.117187,4.08334e-07,3.52734e-07,4.5676e-09,-7.29492e-08,-45.2363,-1.32349e-23,7.27306e-08
0.126953,4.78267e-07,5.52246e-07,-1.41085e-10,-1.75781e-08,-59.899,-1.32349e-23,1.04847e-07
0.136719,5.46744e-07,5.48437e-07,-8.14927e-09,-3.04687e-08,-73.3908,-5.29396e-23,1.41396e-07
0.146484,6.28844e-07,6.55078e-07,-1.18683e-08,-9.96094e-08,-86.8682,-5.29396e-23,1.90796e-07
0.15625,7.13372e-07,7.38867e-07,-1.47028e-08,-6.70898e-08,-101.022,0,2.49373e-07
0.166016,7.91042e-07,8.66895e-07,-2.00713e-08,-9.96094e-08,-114.846,0,3.10327e-07
0.175781,8.65757e-07,8.71289e-07,-2.52305e-08,-1.12207e-07,-126.758,0,3.71894e-07
0.185547,9.51924e-07,1.08135e-06,-2.13818e-08,5.00977e-08,-137.08,0,4.41181e-07
0.195312,1.04449e-06,1.1959e-06,-7.17479e-09,-1.33008e-07,-146.062,-2.11758e-22,5.18407e-07
0.205078,1.13545e-06,1.23516e-06,1.71418e-08,-6.70898e-08,-153.326,0,5.99989e-07
0.214844,1.22751e-06,1.3248e-06,5.56171e-08,7.61719e-09,-159.443,0,6.85994e-07
0.224609,1.32268e-06,1.46104e-06,1.11224e-07,-5.6543e-08,-165.81,0,7.76673e-07
0.234375,1.41309e-06,1.58906e-06,1.80854e-07,3.98438e-08,-172.177,1.05879e-22,8.66294e-07
0.244141,1.50164e-06,1.71973e-06,2.64478e-07,2.10938e-08,-177.426,1.05879e-22,9.53259e-07
0.253906,1.60356e-06,1.79473e-06,3.67642e-07,6.91406e-08,-182.503,0,1.046e-06
0.263672,1.71434e-06,1.89609e-06,4.87791e-07,1.28027e-07,-188.537,0,1.14661e-06
0.273438,1.817e-06,2.04316e-06,6.16184e-07,2.22656e-07,-194.076,0,1.247e-06
0.283203,1.92301e-06,2.22334e-06,7.56807e-07,3.09375e-07,-199.321,0,1.35167e-06
0.292969,2.02909e-06,2.26436e-06,9.08137e-07,3.86133e-07,-204.316,-2.11758e-22,1.46031e-06
0.302734,2.1245e-06,2.40029e-06,1.06479e-06,6.12012e-07,-207.019,0,1.56784e-06
0.3125,2.21161e-06,2.50605e-06,1.22707e-06,7.52051e-07,-205.132,0,1.6755e-06
0.322266,2.30221e-06,2.54209e-06,1.40035e-06,8.5166e-07,-199.013,-2.11758e-22,1.79337e-06
0.332031,2.38498e-06,2.65313e-06,1.58002e-06,9.9873e-07,-188.729,0,1.92086e-06
0.341797,2.45002e-06,2.76094e-06,1.76063e-06,1.35322e-06,-172.943,0,2.05163e-06
0.351562,2.51297e-06,2.79023e-06,1.94758e-06,1.43877e-06,-152.38,0,2.189e-06
0.361328,2.5813e-06,2.86934e-06,2.14289e-06,1.80029e-06,-128.816,0,2.33343e-06
0.371094,2.65193e-06,3.11367e-06,2.34317e-06,1.98486e-06,-102.754,0,2.47895e-06
0.380859,2.7364e-06,3.07998e-06,2.55141e-06,2.18584e-06,-75.6744,0,2.62761e-06
0.390625,2.8401e-06,3.21064e-06,2.76878e-06,2.59219e-06,-49.8867,0,2.78209e-06
0.400391,2.95679e-06,3.34424e-06,2.99113e-06,2.71582e-06,-26.6117,0,2.93949e-06
0.410156,3.08361e-06,3.46055e-06,3.21524e-06,3.09082e-06,-5.81663,0,3.0961e-06
0.419922,3.22802e-06,3.54844e-06,3.44235e-06,3.37031e-06,12.0642,0,3.2534e-06
0.429687,3.39099e-06,3.71543e-06,3.67074e-06,3.64746e-06,26.5997,0,3.41147e-06
0.439453,3.57762e-06,3.77754e-06,3.90054e-06,3.95361e-06,35.7543,0,3.57598e-06
0.449219,3.77406e-06,3.90938e-06,4.12335e-06,4.32217e-06,38.682,0,3.74497e-06
0.458984,3.97766e-06,4.11035e-06,4.33553e-06,4.57061e-06,34.5989,0,3.92175e-06
0.46875,4.17994e-06,4.21494e-06,4.53155e-06,4.86826e-06,24.3354,0,4.10595e-06
0.478516,4.37785e-06,4.42676e-06,4.70953e-06,5.1668e-06,10.1094,0,4.29769e-06
0.488281,4.56154e-06,4.59668e-06,4.86633e-06,5.47002e-06,-3.02782,0,4.49075e-06
0.498047,4.74382e-06,4.81436e-06,5.01161e-06,5.65576e-06,-12.0443,0,4.6902e-06
0.507812,4.91343e-06,4.95615e-06,5.1453e-06,5.97979e-06,-13.5184,0,4.89126e-06
0.517578,5.07892e-06,5.17324e-06,5.275e-06,6.21064e-06,-7.39957,0,5.09708e-06
0.527344,5.24076e-06,5.30391e-06,5.40394e-06,6.40781e-06,4.13406,0,5.30716e-06
0.537109,5.40896e-06,5.51865e-06,5.53621e-06,6.74004e-06,16.5306,0,5.52519e-06
0.546875,5.58786e-06,5.78818e-06,5.67339e-06,6.91201e-06,24.9796,0,5.75142e-06
0.556641,5.76155e-06,5.96895e-06,5.80775e-06,7.06729e-06,30.5099,0,5.96936e-06
0.566406,5.96542e-06,6.21943e-06,5.95795e-06,7.28672e-06,31.6676,0,6.18608e-06
0.576172,6.19413e-06,6.43828e-06,6.12907e-06,7.50029e-06,27.979,0,6.39745e-06
0.585937,6.43658e-06,6.61699e-06,6.32147e-06,7.63359e-06,19.8567,0,6.59816e-06
0.595703,6.67826e-06,6.86953e-06,6.53197e-06,7.8542e-06,7.99679,0,6.78542e-06
0.605469,6.90925e-06,7.07432e-06,6.75416e-06,7.97285e-06,-6.7825,0,6.96025e-06
0.615234,7.12937e-06,7.33301e-06,6.98082e-06,8.13574e-06,-24.1638,0,7.12965e-06
0.625,7.34189e-06,7.58203e-06,7.2044e-06,8.33232e-06,-44.5159,0,7.30217e-06
0.634766,7.54756e-06,7.74316e-06,7.41773e-06,8.40908e-06,-68.4031,0,7.48314e-06
0.644531,7.73642e-06,7.99424e-06,7.61465e-06,8.56436e-06,-94.9617,0,7.67052e-06
0.654297,7.89808e-06,8.12549e-06,7.79327e-06,8.83652e-06,-120.961,0,7.85815e-06
0.664062,8.02471e-06,8.46621e-06,7.95678e-06,9.02285e-06,-140.77,0,8.03956e-06
0.673828,8.11852e-06,8.56494e-06,8.1136e-06,9.17695e-06,-148.101,0,8.21383e-06
0.683594,8.18766e-06,8.85352e-06,8.27318e-06,9.35449e-06,-138.305,0,8.3864e-06
0.693359,8.24201e-06,8.91387e-06,8.44202e-06,9.59297e-06,-110.3,0,8.56528e-06
0.703125,8.28813e-06,9.13066e-06,8.62193e-06,9.81855e-06,-66.9763,0,8.7549e-06
0.712891,8.33341e-06,9.24727e-06,8.81263e-06,1.00729e-05,-14.404,0,8.95401e-06
0.722656,8.38818e-06,9.50303e-06,9.01444e-06,1.02671e-05,39.8759,0,9.15657e-06
0.732422,8.46822e-06,9.52822e-06,9.23076e-06,1.05372e-05,88.4043,0,9.35491e-06
0.742187,8.58975e-06,9.70781e-06,9.46687e-06,1.07818e-05,125.097,0,9.54261e-06
0.751953,8.76448e-06,9.85723e-06,9.7258e-06,1.10722e-05,146.165,0,9.71686e-06
0.761719,8.99412e-06,9.99229e-06,1.00049e-05,1.13405e-05,150.601,0,9.87759e-06
0.771484,9.26889e-06,1.01991e-05,1.02949e-05,1.16733e-05,140.253,0,1.00262e-05
0.78125,9.57096e-06,1.03315e-05,1.0582e-05,1.19487e-05,119.178,0,1.01661e-05
0.791016,9.87945e-06,1.05744e-05,1.08517e-05,1.2232e-05,92.2138,0,1.03037e-05
0.800781,1.01744e-05,1.0631e-05,1.10921e-05,1.25757e-05,63.245,0,1.04474e-05
0.810547,1.04388e-05,1.0887e-05,1.12949e-05,1.28663e-05,34.1471,0,1.0606e-05
0.820312,1.0661e-05,1.09729e-05,1.14553e-05,1.3101e-05,5.17729,0,1.07866e-05
0.830078,1.08391e-05,1.12219e-05,1.15721e-05,1.34294e-05,-23.6052,0,1.09918e-05
0.839844,1.09802e-05,1.12772e-05,1.16479e-05,1.37508e-05,-50.3997,0,1.12186e-05
0.849609,1.10988e-05,1.15562e-05,1.16901e-05,1.39638e-05,-70.5786,0,1.14602e-05
0.859375,1.12104e-05,1.1719e-05,1.17118e-05,1.41756e-05,-77.4,0,1.17082e-05
0.869141,1.13253e-05,1.19221e-05,1.17302e-05,1.44152e-05,-64.4054,0,1.19549e-05
0.878906,1.1445e-05,1.21028e-05,1.17637e-05,1.48072e-05,-28.471,0,1.21947e-05
0.888672,1.1569e-05,1.23278e-05,1.18295e-05,1.50375e-05,27.5943,0,1.24256e-05
0.898437,1.17043e-05,1.25238e-05,1.19413e-05,1.52086e-05,94.023,0,1.26492e-05
0.908203,1.18694e-05,1.26899e-05,1.21061e-05,1.53513e-05,155.573,0,1.2869e-05
0.917969,1.20921e-05,1.29196e-05,1.23241e-05,1.55991e-05,195.107,0,1.30873e-05
0.927734,1.23969e-05,1.30412e-05,1.25877e-05,1.57603e-05,198.603,-1.69407e-21,1.33019e-05
0.9375,1.27893e-05,1.33772e-05,1.28825e-05,1.59809e-05,159.978,0,1.35038e-05
0.947266,1.32468e-05,1.34725e-05,1.31907e-05,1.62132e-05,83.9053,0,1.36792e-05
0.957031,1.37244e-05,1.36822e-05,1.34958e-05,1.63119e-05,-15.1287,0,1.38168e-05
0.966797,1.41668e-05,1.40476e-05,1.37847e-05,1.65205e-05,-117.331,0,1.39157e-05
0.976562,1.45255e-05,1.42037e-05,1.40487e-05,1.67089e-05,-204.344,0,1.39902e-05
0.986328,1.47703e-05,1.44979e-05,1.42799e-05,1.68826e-05,-265.023,0,1.4068e-05
0.996094,1.48943e-05,1.45942e-05,1.44699e-05,1.71211e-05,-297.876,-1.69407e-21,1.41807e-05
1.00586,1.49109e-05,1.48644e-05,1.46093e-05,1.72359e-05,-308.76,0,1.43507e-05
1.01562,1.48476e-05,1.50393e-05,1.4693e-05,1.73977e-05,-305.193,0,1.45816e-05
1.02539,1.47385e-05,1.52789e-05,1.47284e-05,1.76728e-05,-290.554,0,1.48555e-05
1.03516,1.46133e-05,1.5385e-05,1.4738e-05,1.78008e-05,-260.59,0,1.51409e-05
1.04492,1.44967e-05,1.56492e-05,1.47595e-05,1.80369e-05,-205.406,0,1.5405e-05
1.05469,1.44033e-05,1.58147e-05,1.48361e-05,1.82505e-05,-115.298,0,1.56258e-05
1.06445,1.4346e-05,1.59067e-05,1.50044e-05,1.8513e-05,11.5432,0,1.58007e-05
1.07422,1.43391e-05,1.60863e-05,1.52821e-05,1.86563e-05,163.811,0,1.59443e-05
1.08398,1.44046e-05,1.62683e-05,1.56625e-05,1.89841e-05,314.241,0,1.60805e-05
1.09375,1.45713e-05,1.6369e-05,1.61186e-05,1.92437e-05,314.241,0,1.62294e-05
1.10352,1.48649e-05,1.65454e-05,1.66127e-05,1.94191e-05,314.241,3.38813e-21,1.63966e-05
1.11328,1.52966e-05,1.67095e-05,1.71085e-05,1.9853e-05,314.241,0,1.65698e-05
1.12305,1.58447e-05,1.68287e-05,1.75764e-05,2.00153e-05,314.241,0,1.67228e-05
1.13281,1.64537e-05,1.70836e-05,1.79958e-05,2.03171e-05,206.022,0,1.68299e-05
1.14258,1.70439e-05,1.70235e-05,1.83508e-05,2.06977e-05,15.1784,0,1.68814e-05
1.15234,1.7533e-05,1.73824e-05,1.86267e-05,2.09792e-05,-159.634,0,1.68951e-05
1.16211,1.78586e-05,1.74929e-05,1.88071e-05,2.12288e-05,-283.733,0,1.69156e-05
1.17187,1.79914e-05,1.7688e-05,1.88761e-05,2.16029e-05,-314.241,0,1.70005e-05
1.18164,1.79373e-05,1.7981e-05,1.88242e-05,2.17869e-05,-314.241,0,1.71978e-05
1.19141,1.77328e-05,1.80164e-05,1.86566e-05,2.2142e-05,-267.749,0,1.75256e-05
1.20117,1.74379e-05,1.82391e-05,1.84001e-05,2.23254e-05,-183.642,0,1.79629e-05
1.21094,1.71287e-05,1.83981e-05,1.81056e-05,2.26157e-05,-94.5954,0,1.84564e-05
1.2207,1.68866e-05,1.85936e-05,1.78411e-05,2.28618e-05,-7.2797,0,1.89392e-05
1.23047,1.67837e-05,1.87002e-05,1.76787e-05,2.31478e-05,84.523,0,1.93532e-05
1.24023,1.68667e-05,1.89955e-05,1.76768e-05,2.33461e-05,192.78,0,1.96657e-05
1.25,1.71469e-05,1.9205e-05,1.78663e-05,2.35638e-05,314.241,0,1.98755e-05
1.25977,1.76014e-05,1.93793e-05,1.82441e-05,2.37501e-05,314.241,0,2.00081e-05
1.26953,1.81874e-05,1.96556e-05,1.87756e-05,2.40088e-05,314.241,0,2.0103e-05
1.2793,1.88611e-05,1.9856e-05,1.9404e-05,2.40322e-05,314.241,0,2.01978e-05
1.28906,1.95913e-05,2.00464e-05,2.00618e-05,2.43495e-05,314.241,0,2.03141e-05
1.29883,2.03596e-05,2.03106e-05,2.06817e-05,2.44699e-05,314.241,0,2.04502e-05
1.30859,2.11461e-05,2.04914e-05,2.12044e-05,2.45877e-05,89.0791,0,2.05829e-05
1.31836,2.19081e-05,2.0775e-05,2.1586e-05,2.48865e-05,-314.241,0,2.06797e-05
1.32812,2.25663e-05,2.09868e-05,2.18021e-05,2.49018e-05,-314.241,0,2.07182e-05
1.33789,2.30076e-05,2.11878e-05,2.18497e-05,2.50705e-05,-314.241,0,2.07051e-05
1.34766,2.31119e-05,2.13563e-05,2.1745e-05,2.52149e-05,-314.241,0,2.06843e-05
1.35742,2.27959e-05,2.15833e-05,2.15184e-05,2.54121e-05,-314.241,0,2.07297e-05
1.36719,2.20591e-05,2.18429e-05,2.12087e-05,2.55771e-05,-314.241,-3.38813e-21,2.09194e-05
1.37695,2.10113e-05,2.19035e-05,2.08603e-05,2.579e-05,-314.241,0,2.13026e-05
1.38672,1.9863e-05,2.22073e-05,2.05258e-05,2.59506e-05,-181.586,0,2.18698e-05
1.39648,1.88756e-05,2.22645e-05,2.02702e-05,2.61853e-05,148.722,0,2.25429e-05
1.40625,1.82842e-05,2.25117e-05,2.01718e-05,2.63818e-05,314.241,0,2.31912e-05
1.41602,1.82234e-05,2.26646e-05,2.0314e-05,2.66525e-05,314.241,0,2.36713e-05
1.42578,1.86884e-05,2.28788e-05,2.07656e-05,2.68289e-05,314.241,0,2.38777e-05
1.43555,1.95499e-05,2.30279e-05,2.15548e-05,2.71579e-05,314.241,0,2.37853e-05
1.44531,2.0617e-05,2.31255e-05,2.26469e-05,2.73299e-05,314.241,0,2.34641e-05
1.45508,2.17176e-05,2.33508e-05,2.3935e-05,2.76023e-05,314.241,0,2.30581e-05
1.46484,2.27561e-05,2.34914e-05,2.52533e-05,2.78467e-05,314.241,0,2.27318e-05
1.47461,2.37218e-05,2.36127e-05,2.64102e-05,2.81109e-05,314.241,0,2.26058e-05
1.48437,2.46462e-05,2.36924e-05,2.72334e-05,2.83931e-05,314.241,0,2.27078e-05
1.49414,2.55356e-05,2.39314e-05,2.76126e-05,2.87171e-05,-85.7849,0,2.29649e-05
1.50391,2.63175e-05,2.41591e-05,2.75251e-05,2.89805e-05,-314.241,-3.38813e-21,2.32432e-05
1.51367,2.68338e-05,2.4201e-05,2.70344e-05,2.92784e-05,-314.241,0,2.34201e-05
1.52344,2.68862e-05,2.44846e-05,2.62631e-05,2.96423e-05,-314.241,0,2.34559e-05
1.5332,2.63194e-05,2.46144e-05,2.53513e-05,2.99188e-05,-314.241,0,2.34287e-05
1.54297,2.51054e-05,2.48004e-05,2.44177e-05,3.02985e-05,-314.241,0,2.35109e-05
1.55273,2.33951e-05,2.49747e-05,2.35426e-05,3.04688e-05,-314.241,0,2.38925e-05
1.5625,2.15112e-05,2.51692e-05,2.27763e-05,3.06601e-05,181.674,0,2.46827e-05
1.57227,1.98817e-05,2.53444e-05,2.2168e-05,3.09955e-05,314.241,0,2.58364e-05
1.58203,1.89301e-05,2.55105e-05,2.17957e-05,3.11783e-05,314.241,3.38813e-21,2.71404e-05
1.5918,1.89571e-05,2.57481e-05,2.17739e-05,3.15193e-05,314.241,3.38813e-21,2.82745e-05
1.60156,2.00511e-05,2.59257e-05,2.22293e-05,3.17452e-05,314.241,0,2.89247e-05
1.61133,2.20599e-05,2.61275e-05,2.32481e-05,3.19219e-05,314.241,3.38813e-21,2.89065e-05
1.62109,2.46344e-05,2.63259e-05,2.48157e-05,3.21369e-05,314.241,3.38813e-21,2.82448e-05
1.63086,2.73311e-05,2.65726e-05,2.67794e-05,3.22942e-05,314.241,0,2.71777e-05
1.64062,2.97386e-05,2.67773e-05,2.88541e-05,3.24729e-05,314.241,0,2.60759e-05
1.65039,3.15798e-05,2.69982e-05,3.06783e-05,3.26013e-05,314.241,0,2.53092e-05
1.66016,3.27558e-05,2.72174e-05,3.19036e-05,3.2877e-05,83.125,0,2.51094e-05
1.66992,3.33155e-05,2.74983e-05,3.22893e-05,3.29728e-05,-314.241,0,2.54889e-05
1.67969,3.33708e-05,2.76601e-05,3.1768e-05,3.31339e-05,-314.241,0,2.6246e-05
1.68945,3.2999e-05,2.78979e-05,3.04623e-05,3.33305e-05,-314.241,0,2.70613e-05
1.69922,3.21792e-05,2.80515e-05,2.86457e-05,3.35086e-05,-314.241,3.38813e-21,2.76438e-05
1.70898,3.07987e-05,2.82999e-05,2.66658e-05,3.35821e-05,-314.241,0,2.78658e-05
1.71875,2.87343e-05,2.84127e-05,2.48555e-05,3.37863e-05,-314.241,-3.38813e-21,2.7827e-05
1.72852,2.59776e-05,2.87528e-05,2.34647e-05,3.40005e-05,-314.241,0,2.78134e-05
1.73828,2.2753e-05,2.88662e-05,2.26323e-05,3.42296e-05,-282.804,0,2.81644e-05
1.74805,1.95646e-05,2.89872e-05,2.24027e-05,3.44845e-05,314.241,0,2.90988e-05
1.75781,1.71296e-05,2.93177e-05,2.27706e-05,3.46017e-05,314.241,0,3.0577e-05
1.76758,1.61984e-05,2.93508e-05,2.37295e-05,3.49327e-05,314.241,0,3.22619e-05
1.77734,1.73056e-05,2.95512e-05,2.52936e-05,3.5083e-05,314.241,6.77626e-21,3.36083e-05
1.78711,2.05441e-05,2.96575e-05,2.74799e-05,3.53537e-05,314.241,0,3.4057e-05
1.79687,2.54558e-05,2.98371e-05,3.02529e-05,3.55942e-05,314.241,0,3.32646e-05
1.80664,3.1103e-05,2.9993e-05,3.34572e-05,3.58699e-05,314.241,0,3.12764e-05
1.81641,3.63177e-05,3.01629e-05,3.67717e-05,3.614e-05,-100.257,0,2.85672e-05
1.82617,4.00485e-05,3.03539e-05,3.97169e-05,3.63709e-05,-314.241,0,2.59157e-05
1.83594,4.16788e-05,3.0532e-05,4.17312e-05,3.67356e-05,-314.241,0,2.41474e-05
1.8457,4.11872e-05,3.05739e-05,4.23041e-05,3.70374e-05,-314.241,-3.38813e-21,2.38353e-05
1.85547,3.90855e-05,3.07597e-05,4.11321e-05,3.72727e-05,-314.241,0,2.50759e-05
1.86523,3.61552e-05,3.09094e-05,3.82446e-05,3.77039e-05,-314.241,0,2.74387e-05
1.875,3.30999e-05,3.11326e-05,3.405e-05,3.78788e-05,-314.241,0,3.0126e-05
1.88477,3.02659e-05,3.12738e-05,2.92732e-05,3.82295e-05,-314.241,-6.77626e-21,3.22895e-05
1.89453,2.75669e-05,3.15281e-05,2.47912e-05,3.86341e-05,-314.241,0,3.33827e-05
1.9043,2.46522e-05,3.16456e-05,2.14139e-05,3.88128e-05,-314.241,0,3.33955e-05
1.91406,2.12512e-05,3.18369e-05,1.96816e-05,3.9123e-05,-314.241,0,3.28589e-05
1.92383,1.75275e-05,3.19676e-05,1.97517e-05,3.92909e-05,314.241,0,3.25983e-05
1.93359,1.42561e-05,3.21914e-05,2.14144e-05,3.95968e-05,314.241,6.77626e-21,3.33265e-05
1.94336,1.26973e-05,3.24038e-05,2.42284e-05,3.98191e-05,314.241,6.77626e-21,3.52498e-05
1.95312,1.41707e-05,3.25992e-05,2.77151e-05,4.00729e-05,314.241,-6.77626e-21,3.78738e-05
1.96289,1.94768e-05,3.28371e-05,3.15214e-05,4.02319e-05,314.241,0,4.01226e-05
1.97266,2.84053e-05,3.30094e-05,3.54773e-05,4.04666e-05,314.241,0,4.07564e-05
1.98242,3.95655e-05,3.33601e-05,3.95195e-05,4.073e-05,314.241,0,3.89322e-05
1.99219,4.26765e-05,3.34726e-05,4.35222e-05,4.0856e-05,-314.241,0,3.4671e-05
2.00195,4.26765e-05,3.37456e-05,4.71269e-05,4.10405e-05,-314.241,0,2.90078e-05
2.01172,4.26765e-05,3.39981e-05,4.96779e-05,4.12397e-05,-314.241,0,2.37199e-05
2.02148,4.26765e-05,3.4173e-05,5.03305e-05,4.1347e-05,-314.241,0,2.07019e-05
2.03125,4.26765e-05,3.44769e-05,4.8324e-05,4.15605e-05,-314.241,-3.38813e-21,2.12228e-05
2.04102,4.26765e-05,3.46233e-05,4.33295e-05,4.17457e-05,-314.241,0,2.53698e-05
2.05078,3.55918e-05,3.49266e-05,3.57286e-05,4.18828e-05,-314.241,0,3.1936e-05
2.06055,2.6954e-05,3.50845e-05,2.66867e-05,4.20894e-05,-314.241,0,3.88309e-05
2.07031,2.07073e-05,3.52529e-05,1.79519e-05,4.2305e-05,-314.241,0,4.38779e-05
2.08008,1.67603e-05,3.54516e-05,1.14176e-05,4.24459e-05,-314.241,0,4.56808e-05
2.08984,1.42329e-05,3.55638e-05,8.58727e-06,4.2593e-05,-314.241,0,4.41926e-05


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_d_LPDS_4.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,4.45312e-08,0,-5.83008e-08,-0,0,0
0.00976562,-4.48863e-09,2.28516e-08,-8.95422e-10,0,1.09815,8.27181e-25,-2.99479e-09
0.0195312,-4.22004e-09,-3.92578e-08,-7.38429e-10,-6.21094e-08,2.72953,8.27181e-25,-5.46132e-09
0.0292969,-8.49826e-09,3.86719e-08,-2.42306e-09,2.63672e-09,6.80103,3.30872e-24,-1.4078e-08
0.0390625,1.68892e-08,3.80859e-08,5.72867e-10,-2.28516e-08,8.55998,1.65436e-24,-1.27997e-08
0.0488281,6.13491e-08,-4.80469e-08,3.45187e-09,4.98047e-09,5.01715,1.65436e-24,-3.29653e-09
0.0585938,9.38493e-08,1.19238e-07,1.51615e-09,-1.20117e-08,-0.138962,-5.16988e-26,-4.40745e-10
0.0683594,1.21485e-07,1.12207e-07,4.58537e-10,-5.33203e-08,-4.23114,8.27181e-25,-2.64684e-09
0.078125,1.49573e-07,1.6377e-07,1.30005e-09,3.92578e-08,-5.44448,0,-8.24862e-09
0.0878906,2.11951e-07,1.47656e-07,7.64126e-09,-5.18555e-08,-9.37727,-7.03104e-24,2.10174e-09
0.0976562,2.79277e-07,2.91211e-07,8.516e-09,-8.4375e-08,-16.4897,3.30872e-24,1.85294e-08
0.107422,3.54893e-07,2.8418e-07,5.92144e-09,7.61719e-09,-28.2998,0,4.45022e-08
0.117187,4.2903e-07,3.52734e-07,7.00556e-11,-7.29492e-08,-44.6557,0,7.7416e-08
0.126953,4.9387e-07,5.52246e-07,-7.53733e-09,-1.75781e-08,-63.1908,-3.97047e-23,1.13386e-07
0.136719,5.42053e-07,5.48437e-07,-1.62721e-08,-3.04687e-08,-78.7258,2.64698e-23,1.45638e-07
0.146484,5.99963e-07,6.55078e-07,-2.1031e-08,-9.96094e-08,-90.4599,-2.64698e-23,1.83726e-07
0.15625,6.80991e-07,7.38867e-07,-2.32184e-08,-6.70898e-08,-100.568,-2.64698e-23,2.34688e-07
0.166016,7.80078e-07,8.66895e-07,-2.61899e-08,-9.96094e-08,-111.275,-5.29396e-23,2.98518e-07
0.175781,8.8198e-07,8.71289e-07,-3.0147e-08,-1.12207e-07,-123.074,0,3.70051e-07
0.185547,9.79633e-07,1.08135e-06,-2.95859e-08,5.00977e-08,-136.074,0,4.47261e-07
0.195312,1.06282e-06,1.1959e-06,-1.96063e-08,-1.33008e-07,-148.476,0,5.25025e-07
0.205078,1.12931e-06,1.23516e-06,4.24422e-09,-6.70898e-08,-157.083,0,5.99011e-07
0.214844,1.19697e-06,1.3248e-06,4.63184e-08,7.61719e-09,-161.125,0,6.73655e-07
0.224609,1.28767e-06,1.46104e-06,1.072e-07,-5.6543e-08,-163.838,1.05879e-22,7.58076e-07
0.234375,1.39915e-06,1.58906e-06,1.81887e-07,3.98438e-08,-168.429,0,8.52536e-07
0.244141,1.51493e-06,1.71973e-06,2.66805e-07,2.10938e-08,-175.446,0,9.50501e-07
0.253906,1.62816e-06,1.79473e-06,3.64311e-07,6.91406e-08,-184.682,0,1.04994e-06
0.263672,1.73122e-06,1.89609e-06,4.76442e-07,1.28027e-07,-194.607,0,1.14851e-06
0.273438,1.81315e-06,2.04316e-06,6.02467e-07,2.22656e-07,-200.771,-2.11758e-22,1.2398e-06
0.283203,1.89557e-06,2.22334e-06,7.45121e-07,3.09375e-07,-202.316,-2.11758e-22,1.33255e-06
0.292969,1.99485e-06,2.26436e-06,9.01228e-07,3.86133e-07,-201.808,0,1.43631e-06
0.302734,2.10329e-06,2.40029e-06,1.06313e-06,6.12012e-07,-200.935,0,1.55053e-06
0.3125,2.20507e-06,2.50605e-06,1.2266e-06,7.52051e-07,-198.96,-2.11758e-22,1.66966e-06
0.322266,2.29727e-06,2.54209e-06,1.39406e-06,8.5166e-07,-195.259,-2.11758e-22,1.79376e-06
0.332031,2.37173e-06,2.65313e-06,1.56702e-06,9.9873e-07,-187.748,0,1.9195e-06
0.341797,2.4242e-06,2.76094e-06,1.74674e-06,1.35322e-06,-172.747,0,2.04234e-06
0.351562,2.47737e-06,2.79023e-06,1.93718e-06,1.43877e-06,-150.332,0,2.16974e-06
0.361328,2.55096e-06,2.86934e-06,2.13758e-06,1.80029e-06,-124.369,0,2.31002e-06
0.371094,2.6404e-06,3.11367e-06,2.34249e-06,1.98486e-06,-97.8584,0,2.46038e-06
0.380859,2.74037e-06,3.07998e-06,2.55049e-06,2.18584e-06,-72.7315,0,2.61665e-06
0.390625,2.8468e-06,3.21064e-06,2.76287e-06,2.59219e-06,-49.872,0,2.77478e-06
0.400391,2.95583e-06,3.34424e-06,2.98074e-06,2.71582e-06,-28.5463,0,2.92999e-06
0.410156,3.07188e-06,3.46055e-06,3.20468e-06,3.09082e-06,-7.65842,0,3.0809e-06
0.419922,3.21151e-06,3.54844e-06,3.4342e-06,3.37031e-06,11.4357,0,3.23372e-06
0.429687,3.38172e-06,3.71543e-06,3.66405e-06,3.64746e-06,26.0518,0,3.39322e-06
0.439453,3.58376e-06,3.77754e-06,3.88909e-06,3.95361e-06,32.443,0,3.56466e-06
0.449219,3.7939e-06,3.90938e-06,4.10232e-06,4.32217e-06,30.5394,0,3.74216e-06
0.458984,3.99546e-06,4.11035e-06,4.30286e-06,4.57061e-06,22.9455,0,3.92157e-06
0.46875,4.17946e-06,4.21494e-06,4.49153e-06,4.86826e-06,13.9263,0,4.10032e-06
0.478516,4.35356e-06,4.42676e-06,4.66993e-06,5.1668e-06,6.38419,0,4.28249e-06
0.488281,4.52121e-06,4.59668e-06,4.83563e-06,5.47002e-06,2.72788,0,4.46961e-06
0.498047,4.70227e-06,4.81436e-06,4.98981e-06,5.65576e-06,0.886616,0,4.67059e-06
0.507812,4.88574e-06,4.95615e-06,5.12907e-06,5.97979e-06,0.104888,0,4.88146e-06
0.517578,5.06422e-06,5.17324e-06,5.25614e-06,6.21064e-06,0.568027,0,5.0978e-06
0.527344,5.22947e-06,5.30391e-06,5.37758e-06,6.40781e-06,4.02769,0,5.31184e-06
0.537109,5.39418e-06,5.51865e-06,5.50366e-06,6.74004e-06,10.526,0,5.52376e-06
0.546875,5.57862e-06,5.78818e-06,5.64285e-06,6.91201e-06,16.7877,0,5.7388e-06
0.556641,5.7667e-06,5.96895e-06,5.79299e-06,7.06729e-06,23.5485,0,5.94707e-06
0.566406,5.974e-06,6.21943e-06,5.95939e-06,7.28672e-06,28.392,0,6.15392e-06
0.576172,6.19845e-06,6.43828e-06,6.14063e-06,7.50029e-06,28.4928,0,6.35961e-06
0.585937,6.43388e-06,6.61699e-06,6.33379e-06,7.63359e-06,22.0133,0,6.56196e-06
0.595703,6.67225e-06,6.86953e-06,6.53642e-06,7.8542e-06,8.36857,0,6.75868e-06
0.605469,6.90343e-06,7.07432e-06,6.74578e-06,7.97285e-06,-11.2843,0,6.94663e-06
0.615234,7.12066e-06,7.33301e-06,6.95873e-06,8.13574e-06,-34.527,0,7.12501e-06
0.625,7.32331e-06,7.58203e-06,7.17135e-06,8.33232e-06,-58.6957,0,7.29687e-06
0.634766,7.51197e-06,7.74316e-06,7.37871e-06,8.40908e-06,-81.5145,0,7.46714e-06
0.644531,7.68499e-06,7.99424e-06,7.57611e-06,8.56436e-06,-101.131,0,7.64012e-06
0.654297,7.8381e-06,8.12549e-06,7.76083e-06,8.83652e-06,-115.811,0,7.8181e-06
0.664062,7.965e-06,8.46621e-06,7.93329e-06,9.02285e-06,-123.479,0,8.00073e-06
0.673828,8.06112e-06,8.56494e-06,8.09755e-06,9.17695e-06,-121.803,0,8.18584e-06
0.683594,8.12816e-06,8.85352e-06,8.26009e-06,9.35449e-06,-108.842,0,8.37165e-06
0.693359,8.17627e-06,8.91387e-06,8.42771e-06,9.59297e-06,-84.0268,0,8.55828e-06
0.703125,8.22128e-06,9.13066e-06,8.60602e-06,9.81855e-06,-48.8628,0,8.74691e-06
0.712891,8.2807e-06,9.24727e-06,8.7989e-06,1.00729e-05,-7.1265,0,8.93803e-06
0.722656,8.3683e-06,9.50303e-06,9.0083e-06,1.02671e-05,35.961,0,9.13018e-06
0.732422,8.49082e-06,9.52822e-06,9.23479e-06,1.05372e-05,75.0799,0,9.31967e-06
0.742187,8.64849e-06,9.70781e-06,9.47836e-06,1.07818e-05,105.881,0,9.50142e-06
0.751953,8.83755e-06,9.85723e-06,9.73726e-06,1.10722e-05,125.726,0,9.67165e-06
0.761719,9.05457e-06,9.99229e-06,1.00071e-05,1.13405e-05,133.619,0,9.83036e-06
0.771484,9.29685e-06,1.01991e-05,1.02807e-05,1.16733e-05,129.654,0,9.98127e-06
0.78125,9.56103e-06,1.03315e-05,1.05479e-05,1.19487e-05,114.507,0,1.01303e-05
0.791016,9.83946e-06,1.05744e-05,1.07974e-05,1.2232e-05,89.5525,0,1.02835e-05
0.800781,1.01184e-05,1.0631e-05,1.10188e-05,1.25757e-05,57.3478,0,1.04454e-05
0.810547,1.03794e-05,1.0887e-05,1.12054e-05,1.28663e-05,21.9407,0,1.06176e-05
0.820312,1.06054e-05,1.09729e-05,1.13546e-05,1.3101e-05,-11.2819,0,1.08007e-05
0.830078,1.0788e-05,1.12219e-05,1.14681e-05,1.34294e-05,-36.6938,0,1.09958e-05
0.839844,1.09302e-05,1.12772e-05,1.15513e-05,1.37508e-05,-49.9615,0,1.12049e-05
0.849609,1.1044e-05,1.15562e-05,1.16117e-05,1.39638e-05,-49.1167,0,1.14291e-05
0.859375,1.1146e-05,1.1719e-05,1.1659e-05,1.41756e-05,-34.8716,0,1.16677e-05
0.869141,1.12521e-05,1.19221e-05,1.17049e-05,1.44152e-05,-10.0513,0,1.19163e-05
0.878906,1.13736e-05,1.21028e-05,1.17628e-05,1.48072e-05,21.5655,0,1.21671e-05
0.888672,1.15191e-05,1.23278e-05,1.18465e-05,1.50375e-05,55.9623,0,1.24113e-05
0.898437,1.16999e-05,1.25238e-05,1.19684e-05,1.52086e-05,88.6891,0,1.26427e-05
0.908203,1.19275e-05,1.26899e-05,1.21357e-05,1.53513e-05,114.638,0,1.28584e-05
0.917969,1.22109e-05,1.29196e-05,1.2349e-05,1.55991e-05,127.969,0,1.30585e-05
0.927734,1.25506e-05,1.30412e-05,1.26019e-05,1.57603e-05,122.98,0,1.32441e-05
0.9375,1.29332e-05,1.33772e-05,1.28823e-05,1.59809e-05,95.8658,0,1.34153e-05
0.947266,1.33316e-05,1.34725e-05,1.31749e-05,1.62132e-05,46.6811,0,1.35712e-05
0.957031,1.37133e-05,1.36822e-05,1.34641e-05,1.63119e-05,-19.9536,0,1.37114e-05
0.966797,1.40493e-05,1.40476e-05,1.37359e-05,1.65205e-05,-95.5648,0,1.38395e-05
0.976562,1.43231e-05,1.42037e-05,1.39782e-05,1.67089e-05,-170.156,0,1.39636e-05
0.986328,1.45281e-05,1.44979e-05,1.41819e-05,1.68826e-05,-234.351,-1.69407e-21,1.40953e-05
0.996094,1.46642e-05,1.45942e-05,1.43426e-05,1.71211e-05,-280.866,0,1.42446e-05
1.00586,1.47305e-05,1.48644e-05,1.44619e-05,1.72359e-05,-304.387,0,1.44171e-05
1.01562,1.47243e-05,1.50393e-05,1.45483e-05,1.73977e-05,-300.674,0,1.46116e-05
1.02539,1.46517e-05,1.52789e-05,1.46189e-05,1.76728e-05,-267.11,0,1.48223e-05
1.03516,1.45327e-05,1.5385e-05,1.46951e-05,1.78008e-05,-203.674,0,1.50425e-05
1.04492,1.4405e-05,1.56492e-05,1.47995e-05,1.80369e-05,-114.712,0,1.52671e-05
1.05469,1.43123e-05,1.58147e-05,1.49505e-05,1.82505e-05,-9.43947,0,1.54922e-05
1.06445,1.42916e-05,1.59067e-05,1.51603e-05,1.8513e-05,99.3173,0,1.57122e-05
1.07422,1.4366e-05,1.60863e-05,1.54344e-05,1.86563e-05,197.537,0,1.59192e-05
1.08398,1.45422e-05,1.62683e-05,1.57718e-05,1.89841e-05,272.83,0,1.61039e-05
1.09375,1.48129e-05,1.6369e-05,1.61649e-05,1.92437e-05,314.241,0,1.62584e-05
1.10352,1.5163e-05,1.65454e-05,1.65987e-05,1.94191e-05,314.241,0,1.63801e-05
1.11328,1.55743e-05,1.67095e-05,1.70508e-05,1.9853e-05,297.322,0,1.64747e-05
1.12305,1.6024e-05,1.68287e-05,1.74922e-05,2.00153e-05,237.051,0,1.65543e-05
1.13281,1.6481e-05,1.70836e-05,1.78899e-05,2.03171e-05,149.939,0,1.66345e-05
1.14258,1.69041e-05,1.70235e-05,1.82134e-05,2.06977e-05,45.3994,0,1.67292e-05
1.15234,1.72478e-05,1.73824e-05,1.84398e-05,2.09792e-05,-63.4149,0,1.68488e-05
1.16211,1.74748e-05,1.74929e-05,1.85588e-05,2.12288e-05,-160.63,0,1.70005e-05
1.17187,1.75687e-05,1.7688e-05,1.8574e-05,2.16029e-05,-230.31,0,1.71903e-05
1.18164,1.75405e-05,1.7981e-05,1.85014e-05,2.17869e-05,-259.933,0,1.74236e-05
1.19141,1.74239e-05,1.80164e-05,1.83669e-05,2.2142e-05,-243.268,0,1.77033e-05
1.20117,1.72662e-05,1.82391e-05,1.82031e-05,2.23254e-05,-181.52,0,1.80267e-05
1.21094,1.71161e-05,1.83981e-05,1.80466e-05,2.26157e-05,-82.5686,0,1.83824e-05
1.2207,1.70179e-05,1.85936e-05,1.79357e-05,2.28618e-05,40.9409,0,1.87509e-05
1.23047,1.70101e-05,1.87002e-05,1.79063e-05,2.31478e-05,173.483,0,1.9109e-05
1.24023,1.71268e-05,1.89955e-05,1.79867e-05,2.33461e-05,297.885,0,1.94353e-05
1.25,1.73951e-05,1.9205e-05,1.81919e-05,2.35638e-05,314.241,0,1.97153e-05
1.25977,1.78284e-05,1.93793e-05,1.85201e-05,2.37501e-05,314.241,0,1.99423e-05
1.26953,1.8417e-05,1.96556e-05,1.89515e-05,2.40088e-05,314.241,0,2.0116e-05
1.2793,1.91232e-05,1.9856e-05,1.94517e-05,2.40322e-05,314.241,0,2.02399e-05
1.28906,1.98851e-05,2.00464e-05,1.99767e-05,2.43495e-05,252.011,0,2.03204e-05
1.29883,2.06278e-05,2.03106e-05,2.04795e-05,2.44699e-05,70.8086,0,2.03676e-05
1.30859,2.12782e-05,2.04914e-05,2.09149e-05,2.45877e-05,-140.79,0,2.03975e-05
1.31836,2.17762e-05,2.0775e-05,2.12446e-05,2.48865e-05,-314.241,0,2.0432e-05
1.32812,2.20798e-05,2.09868e-05,2.14411e-05,2.49018e-05,-314.241,0,2.04959e-05
1.33789,2.21652e-05,2.11878e-05,2.14926e-05,2.50705e-05,-314.241,0,2.06108e-05
1.34766,2.2027e-05,2.13563e-05,2.14065e-05,2.52149e-05,-314.241,0,2.079e-05
1.35742,2.16806e-05,2.15833e-05,2.12121e-05,2.54121e-05,-314.241,0,2.10352e-05
1.36719,2.11684e-05,2.18429e-05,2.09588e-05,2.55771e-05,-314.241,0,2.13368e-05
1.37695,2.05617e-05,2.19035e-05,2.07105e-05,2.579e-05,-314.241,0,2.16781e-05
1.38672,1.99569e-05,2.22073e-05,2.05354e-05,2.59506e-05,-261.31,0,2.2038e-05
1.39648,1.94605e-05,2.22645e-05,2.04956e-05,2.61853e-05,22.4192,0,2.23938e-05
1.40625,1.91698e-05,2.25117e-05,2.06379e-05,2.63818e-05,313.83,0,2.2721e-05
1.41602,1.9154e-05,2.26646e-05,2.09869e-05,2.66525e-05,314.241,0,2.29949e-05
1.42578,1.94433e-05,2.28788e-05,2.15423e-05,2.68289e-05,314.241,0,2.31929e-05
1.43555,2.00266e-05,2.30279e-05,2.22775e-05,2.71579e-05,314.241,0,2.32993e-05
1.44531,2.08567e-05,2.31255e-05,2.31411e-05,2.73299e-05,314.241,0,2.33114e-05
1.45508,2.18575e-05,2.33508e-05,2.40609e-05,2.76023e-05,314.241,0,2.3242e-05
1.46484,2.29304e-05,2.34914e-05,2.495e-05,2.78467e-05,314.241,0,2.31187e-05
1.47461,2.39622e-05,2.36127e-05,2.57173e-05,2.81109e-05,269.443,0,2.2979e-05
1.48437,2.48348e-05,2.36924e-05,2.62797e-05,2.83931e-05,-61.9258,0,2.28636e-05
1.49414,2.54411e-05,2.39314e-05,2.65754e-05,2.87171e-05,-314.241,0,2.28105e-05
1.50391,2.57028e-05,2.41591e-05,2.65738e-05,2.89805e-05,-314.241,0,2.28511e-05
1.51367,2.55873e-05,2.4201e-05,2.62809e-05,2.92784e-05,-314.241,0,2.30087e-05
1.52344,2.51166e-05,2.44846e-05,2.57394e-05,2.96423e-05,-314.241,0,2.32962e-05
1.5332,2.4366e-05,2.46144e-05,2.50245e-05,2.99188e-05,-314.241,0,2.37136e-05
1.54297,2.3454e-05,2.48004e-05,2.42356e-05,3.02985e-05,-314.241,0,2.42452e-05
1.55273,2.25246e-05,2.49747e-05,2.34861e-05,3.04688e-05,-314.241,0,2.4858e-05
1.5625,2.17297e-05,2.51692e-05,2.28908e-05,3.06601e-05,46.2823,0,2.55035e-05
1.57227,2.12119e-05,2.53444e-05,2.25526e-05,3.09955e-05,314.241,0,2.61245e-05
1.58203,2.10904e-05,2.55105e-05,2.25474e-05,3.11783e-05,314.241,0,2.66639e-05
1.5918,2.14454e-05,2.57481e-05,2.29122e-05,3.15193e-05,314.241,0,2.70745e-05
1.60156,2.23035e-05,2.59257e-05,2.36362e-05,3.17452e-05,314.241,0,2.73261e-05
1.61133,2.36258e-05,2.61275e-05,2.46588e-05,3.19219e-05,314.241,0,2.74085e-05
1.62109,2.53037e-05,2.63259e-05,2.58757e-05,3.21369e-05,314.241,0,2.73322e-05
1.63086,2.71682e-05,2.65726e-05,2.71512e-05,3.22942e-05,314.241,0,2.71267e-05
1.64062,2.90095e-05,2.67773e-05,2.83356e-05,3.24729e-05,314.241,0,2.68386e-05
1.65039,3.06066e-05,2.69982e-05,2.92844e-05,3.26013e-05,-250.788,0,2.65274e-05
1.66016,3.1759e-05,2.72174e-05,2.98769e-05,3.2877e-05,-314.241,0,2.62606e-05
1.66992,3.23139e-05,2.74983e-05,3.00333e-05,3.29728e-05,-314.241,-3.38813e-21,2.61047e-05
1.67969,3.21871e-05,2.76601e-05,2.97275e-05,3.31339e-05,-314.241,0,2.61151e-05
1.68945,3.13744e-05,2.78979e-05,2.89947e-05,3.33305e-05,-314.241,0,2.63262e-05
1.69922,2.99557e-05,2.80515e-05,2.79323e-05,3.35086e-05,-314.241,0,2.67446e-05
1.70898,2.80909e-05,2.82999e-05,2.66917e-05,3.35821e-05,-314.241,0,2.73471e-05
1.71875,2.60083e-05,2.84127e-05,2.54617e-05,3.37863e-05,-314.241,0,2.80838e-05
1.72852,2.39811e-05,2.87528e-05,2.44444e-05,3.40005e-05,-314.241,0,2.88852e-05
1.73828,2.22957e-05,2.88662e-05,2.38278e-05,3.42296e-05,167.785,0,2.96704e-05
1.74805,2.12118e-05,2.89872e-05,2.37591e-05,3.44845e-05,314.241,0,3.03558e-05
1.75781,2.09231e-05,2.93177e-05,2.43217e-05,3.46017e-05,314.241,0,3.08641e-05
1.76758,2.15256e-05,2.93508e-05,2.55211e-05,3.49327e-05,314.241,0,3.11334e-05
1.77734,2.29994e-05,2.95512e-05,2.72796e-05,3.5083e-05,314.241,0,3.11264e-05
1.78711,2.52076e-05,2.96575e-05,2.94407e-05,3.53537e-05,314.241,0,3.08395e-05
1.79687,2.79112e-05,2.98371e-05,3.17842e-05,3.55942e-05,314.241,0,3.03074e-05
1.80664,3.07957e-05,2.9993e-05,3.40498e-05,3.58699e-05,314.241,0,2.96024e-05
1.81641,3.35068e-05,3.01629e-05,3.59678e-05,3.614e-05,314.241,0,2.88278e-05
1.82617,3.56917e-05,3.03539e-05,3.72942e-05,3.63709e-05,-314.241,-3.38813e-21,2.81037e-05
1.83594,3.70433e-05,3.0532e-05,3.78458e-05,3.67356e-05,-314.241,0,2.75515e-05
1.8457,3.73439e-05,3.05739e-05,3.75282e-05,3.70374e-05,-314.241,0,2.72771e-05
1.85547,3.65026e-05,3.07597e-05,3.63551e-05,3.72727e-05,-314.241,-3.38813e-21,2.73568e-05
1.86523,3.45796e-05,3.09094e-05,3.44525e-05,3.77039e-05,-314.241,3.38813e-21,2.78266e-05
1.875,3.17894e-05,3.11326e-05,3.20476e-05,3.78788e-05,-314.241,-3.38813e-21,2.86766e-05
1.88477,2.84822e-05,3.12738e-05,2.94451e-05,3.82295e-05,-314.241,-3.38813e-21,2.98477e-05
1.89453,2.51021e-05,3.15281e-05,2.69915e-05,3.86341e-05,-314.241,0,3.1236e-05
1.9043,2.21313e-05,3.16456e-05,2.50333e-05,3.88128e-05,72.8534,0,3.27011e-05
1.91406,2.00274e-05,3.18369e-05,2.38721e-05,3.9123e-05,314.241,0,3.40824e-05
1.92383,1.91633e-05,3.19676e-05,2.37235e-05,3.92909e-05,314.241,6.77626e-21,3.52201e-05
1.93359,1.97754e-05,3.21914e-05,2.46823e-05,3.95968e-05,314.241,6.77626e-21,3.59781e-05
1.94336,2.1925e-05,3.24038e-05,2.67022e-05,3.98191e-05,314.241,0,3.62649e-05
1.95312,2.54774e-05,3.25992e-05,2.95915e-05,4.00729e-05,314.241,0,3.60478e-05
1.96289,3.01023e-05,3.28371e-05,3.30296e-05,4.02319e-05,314.241,6.77626e-21,3.53595e-05
1.97266,3.52997e-05,3.30094e-05,3.66015e-05,4.04666e-05,314.241,0,3.42956e-05
1.98242,4.0454e-05,3.33601e-05,3.98488e-05,4.073e-05,314.241,0,3.30046e-05
1.99219,4.26765e-05,3.34726e-05,4.23287e-05,4.0856e-05,-314.241,0,3.16724e-05
2.00195,4.26765e-05,3.37456e-05,4.36746e-05,4.10405e-05,-314.241,0,3.05013e-05
2.01172,4.26765e-05,3.39981e-05,4.36496e-05,4.12397e-05,-314.241,0,2.96865e-05
2.02148,4.26765e-05,3.4173e-05,4.21859e-05,4.1347e-05,-314.241,-3.38813e-21,2.93892e-05
2.03125,4.26765e-05,3.44769e-05,3.94047e-05,4.15605e-05,-314.241,-6.77626e-21,2.97116e-05
2.04102,4.153e-05,3.46233e-05,3.56132e-05,4.17457e-05,-314.241,0,3.06781e-05
2.05078,3.57264e-05,3.49266e-05,3.12772e-05,4.18828e-05,-314.241,0,3.22248e-05
2.06055,2.93316e-05,3.50845e-05,2.69695e-05,4.20894e-05,-314.241,0,3.42034e-05
2.07031,2.31664e-05,3.52529e-05,2.3301e-05,4.2305e-05,-314.241,0,3.63971e-05
2.08008,1.80742e-05,3.54516e-05,2.08407e-05,4.24459e-05,314.241,0,3.85464e-05
2.08984,1.48118e-05,3.55638e-05,2.00353e-05,4.2593e-05,314.241,0,4.03819e-05


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_d_LPDS_5.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,4.45312e-08,0,-5.83008e-08,-0,0,0
0.00976562,-4.12655e-09,2.28516e-08,2.82558e-10,0,-1.05742,5.16988e-25,3.6514e-10
0.0195312,-1.21276e-08,-3.92578e-08,6.95174e-10,-6.21094e-08,-3.59458,4.1359e-25,1.22363e-09
0.0292969,-3.36966e-08,3.86719e-08,1.52498e-09,2.63672e-09,-10.5421,7.44463e-24,3.69633e-09
0.0390625,-5.70464e-08,3.80859e-08,1.09556e-09,-2.28516e-08,-20.4661,2.31611e-23,7.57265e-09
0.0488281,-7.23701e-08,-4.80469e-08,-2.41706e-09,4.98047e-09,-30.8885,3.30872e-24,1.29413e-08
0.0585938,-8.59138e-08,1.19238e-07,-9.0877e-09,-1.20117e-08,-42.0625,1.98523e-23,2.14218e-08
0.0683594,-1.01263e-07,1.12207e-07,-1.82163e-08,-5.33203e-08,-53.7146,-5.29396e-23,3.46315e-08
0.078125,-1.26723e-07,1.6377e-07,-2.79753e-08,3.92578e-08,-66.7137,4.63221e-23,5.45078e-08
0.0878906,-1.52543e-07,1.47656e-07,-3.72863e-08,-5.18555e-08,-78.3958,-1.32349e-23,8.13391e-08
0.0976562,-1.85318e-07,2.91211e-07,-4.35077e-08,-8.4375e-08,-89.7228,0,1.16234e-07
0.107422,-2.2048e-07,2.8418e-07,-4.44819e-08,7.61719e-09,-100.536,5.29396e-23,1.59113e-07
0.117187,-2.49217e-07,3.52734e-07,-3.85422e-08,-7.29492e-08,-109.944,1.32349e-22,2.09062e-07
0.126953,-2.6167e-07,5.52246e-07,-2.43076e-08,-1.75781e-08,-116.72,-5.29396e-23,2.64656e-07
0.136719,-2.57924e-07,5.48437e-07,1.67516e-10,-3.04687e-08,-121.578,-5.29396e-23,3.24915e-07
0.146484,-2.34246e-07,6.55078e-07,3.62996e-08,-9.96094e-08,-124.248,1.05879e-22,3.88332e-07
0.15625,-1.90177e-07,7.38867e-07,8.52503e-08,-6.70898e-08,-124.37,5.29396e-23,4.53398e-07
0.166016,-1.31682e-07,8.66895e-07,1.48153e-07,-9.96094e-08,-122.509,0,5.19016e-07
0.175781,-6.89607e-08,8.71289e-07,2.25832e-07,-1.12207e-07,-120.201,0,5.84527e-07
0.185547,-6.47559e-09,1.08135e-06,3.17848e-07,5.00977e-08,-117.984,0,6.49111e-07
0.195312,5.29533e-08,1.1959e-06,4.22722e-07,-1.33008e-07,-116.126,0,7.12294e-07
0.205078,1.05144e-07,1.23516e-06,5.3841e-07,-6.70898e-08,-115.592,1.05879e-22,7.74467e-07
0.214844,1.50034e-07,1.3248e-06,6.62168e-07,7.61719e-09,-117.013,-1.05879e-22,8.36642e-07
0.224609,1.94735e-07,1.46104e-06,7.90596e-07,-5.6543e-08,-119.586,0,9.0019e-07
0.234375,2.45176e-07,1.58906e-06,9.2067e-07,3.98438e-08,-122.499,2.11758e-22,9.67347e-07
0.244141,3.03497e-07,1.71973e-06,1.05038e-06,2.10938e-08,-125.691,0,1.04118e-06
0.253906,3.76406e-07,1.79473e-06,1.17823e-06,6.91406e-08,-127.98,-2.11758e-22,1.12449e-06
0.263672,4.7131e-07,1.89609e-06,1.30352e-06,1.28027e-07,-127.442,0,1.21954e-06
0.273438,5.85023e-07,2.04316e-06,1.42718e-06,2.22656e-07,-124.212,2.11758e-22,1.32856e-06
0.283203,7.17995e-07,2.22334e-06,1.55049e-06,3.09375e-07,-117.988,2.11758e-22,1.45226e-06
0.292969,8.72807e-07,2.26436e-06,1.67478e-06,3.86133e-07,-107.931,0,1.58975e-06
0.302734,1.04671e-06,2.40029e-06,1.80173e-06,6.12012e-07,-94.4247,0,1.73914e-06
0.3125,1.23295e-06,2.50605e-06,1.93311e-06,7.52051e-07,-79.2558,0,1.89773e-06
0.322266,1.43129e-06,2.54209e-06,2.06972e-06,8.5166e-07,-63.1919,0,2.06164e-06
0.332031,1.64087e-06,2.65313e-06,2.21169e-06,9.9873e-07,-46.9037,4.23516e-22,2.22667e-06
0.341797,1.85369e-06,2.76094e-06,2.3591e-06,1.35322e-06,-32.545,0,2.38953e-06
0.351562,2.0652e-06,2.79023e-06,2.5112e-06,1.43877e-06,-21.5731,0,2.54737e-06
0.361328,2.27396e-06,2.86934e-06,2.66644e-06,1.80029e-06,-14.2368,0,2.69816e-06
0.371094,2.47321e-06,3.11367e-06,2.8233e-06,1.98486e-06,-11.44,0,2.84152e-06
0.380859,2.65728e-06,3.07998e-06,2.9801e-06,2.18584e-06,-13.7986,0,2.97839e-06
0.390625,2.82496e-06,3.21064e-06,3.13489e-06,2.59219e-06,-20.8232,0,3.11058e-06
0.400391,2.97653e-06,3.34424e-06,3.28592e-06,2.71582e-06,-31.5764,0,3.24085e-06
0.410156,3.11264e-06,3.46055e-06,3.4321e-06,3.09082e-06,-45.2236,0,3.37268e-06
0.419922,3.23836e-06,3.54844e-06,3.57292e-06,3.37031e-06,-60.2781,0,3.50961e-06
0.429687,3.35945e-06,3.71543e-06,3.70884e-06,3.64746e-06,-75.3423,4.23516e-22,3.65506e-06
0.439453,3.48684e-06,3.77754e-06,3.84106e-06,3.95361e-06,-88.0815,0,3.81152e-06
0.449219,3.62685e-06,3.90938e-06,3.97219e-06,4.32217e-06,-97.1307,0,3.98083e-06
0.458984,3.7856e-06,4.11035e-06,4.10561e-06,4.57061e-06,-101.371,0,4.16348e-06
0.46875,3.96649e-06,4.21494e-06,4.24524e-06,4.86826e-06,-100.29,-8.47033e-22,4.35857e-06
0.478516,4.17244e-06,4.42676e-06,4.39481e-06,5.1668e-06,-93.444,0,4.56344e-06
0.488281,4.39746e-06,4.59668e-06,4.55798e-06,5.47002e-06,-82.2191,0,4.77457e-06
0.498047,4.63987e-06,4.81436e-06,4.73698e-06,5.65576e-06,-67.3288,0,4.98716e-06
0.507812,4.88997e-06,4.95615e-06,4.93293e-06,5.97979e-06,-50.9938,0,5.19629e-06
0.517578,5.14054e-06,5.17324e-06,5.14516e-06,6.21064e-06,-35.4966,0,5.397e-06
0.527344,5.378e-06,5.30391e-06,5.37139e-06,6.40781e-06,-23.8784,0,5.58531e-06
0.537109,5.59454e-06,5.51865e-06,5.60731e-06,6.74004e-06,-17.8005,0,5.75877e-06
0.546875,5.79229e-06,5.78818e-06,5.84687e-06,6.91201e-06,-16.2802,0,5.91669e-06
0.556641,5.96029e-06,5.96895e-06,6.08495e-06,7.06729e-06,-20.5975,0,6.06204e-06
0.566406,6.10132e-06,6.21943e-06,6.31644e-06,7.28672e-06,-29.9002,0,6.19967e-06
0.576172,6.21741e-06,6.43828e-06,6.53737e-06,7.50029e-06,-42.6635,0,6.33624e-06
0.585937,6.31536e-06,6.61699e-06,6.74528e-06,7.63359e-06,-56.8833,0,6.47921e-06
0.595703,6.40575e-06,6.86953e-06,6.93932e-06,7.8542e-06,-70.0511,0,6.63549e-06
0.605469,6.50314e-06,7.07432e-06,7.12032e-06,7.97285e-06,-79.3377,0,6.81059e-06
0.615234,6.62234e-06,7.33301e-06,7.29079e-06,8.13574e-06,-82.0728,0,7.00788e-06
0.625,6.77606e-06,7.58203e-06,7.45477e-06,8.33232e-06,-76.2519,0,7.22805e-06
0.634766,6.97159e-06,7.74316e-06,7.61749e-06,8.40908e-06,-60.9988,0,7.46884e-06
0.644531,7.21185e-06,7.99424e-06,7.78466e-06,8.56436e-06,-36.584,0,7.72527e-06
0.654297,7.49205e-06,8.12549e-06,7.96176e-06,8.83652e-06,-4.66091,0,7.99011e-06
0.664062,7.80128e-06,8.46621e-06,8.15314e-06,9.02285e-06,31.8834,0,8.25456e-06
0.673828,8.12453e-06,8.56494e-06,8.36112e-06,9.17695e-06,69.2906,0,8.50924e-06
0.683594,8.44506e-06,8.85352e-06,8.58541e-06,9.35449e-06,103.46,0,8.74546e-06
0.693359,8.74604e-06,8.91387e-06,8.82286e-06,9.59297e-06,130.402,0,8.95623e-06
0.703125,9.01234e-06,9.13066e-06,9.06768e-06,9.81855e-06,146.722,0,9.13737e-06
0.712891,9.23303e-06,9.24727e-06,9.31202e-06,1.00729e-05,150.156,0,9.2883e-06
0.722656,9.40257e-06,9.50303e-06,9.547e-06,1.02671e-05,139.916,0,9.41236e-06
0.732422,9.52061e-06,9.52822e-06,9.76394e-06,1.05372e-05,116.743,0,9.51654e-06
0.742187,9.592e-06,9.70781e-06,9.95554e-06,1.07818e-05,82.8507,0,9.61093e-06
0.751953,9.62754e-06,9.85723e-06,1.0117e-05,1.10722e-05,41.8152,0,9.70752e-06
0.761719,9.64338e-06,9.99229e-06,1.02467e-05,1.13405e-05,-1.79915,0,9.8186e-06
0.771484,9.65738e-06,1.01991e-05,1.03469e-05,1.16733e-05,-43.1532,0,9.95524e-06
0.78125,9.6894e-06,1.03315e-05,1.04231e-05,1.19487e-05,-77.5196,0,1.01258e-05
0.791016,9.75893e-06,1.05744e-05,1.04843e-05,1.2232e-05,-100.84,0,1.03344e-05
0.800781,9.8815e-06,1.0631e-05,1.05415e-05,1.25757e-05,-110.379,0,1.05804e-05
0.810547,1.00664e-05,1.0887e-05,1.06069e-05,1.28663e-05,-105.105,0,1.08581e-05
0.820312,1.03158e-05,1.09729e-05,1.06926e-05,1.3101e-05,-85.7953,0,1.11571e-05
0.830078,1.06231e-05,1.12219e-05,1.08088e-05,1.34294e-05,-55.09,0,1.14637e-05
0.839844,1.09723e-05,1.12772e-05,1.09632e-05,1.37508e-05,-17.343,0,1.17618e-05
0.849609,1.13411e-05,1.15562e-05,1.11595e-05,1.39638e-05,21.9746,0,1.20358e-05
0.859375,1.17033e-05,1.1719e-05,1.13968e-05,1.41756e-05,56.9637,0,1.22717e-05
0.869141,1.20308e-05,1.19221e-05,1.16695e-05,1.44152e-05,81.9196,0,1.24601e-05
0.878906,1.22992e-05,1.21028e-05,1.19681e-05,1.48072e-05,92.2064,0,1.25964e-05
0.888672,1.2491e-05,1.23278e-05,1.22796e-05,1.50375e-05,85.0132,0,1.2683e-05
0.898437,1.25984e-05,1.25238e-05,1.25894e-05,1.52086e-05,59.807,0,1.27287e-05
0.908203,1.26243e-05,1.26899e-05,1.28828e-05,1.53513e-05,18.5502,0,1.27481e-05
0.917969,1.25841e-05,1.29196e-05,1.3147e-05,1.55991e-05,-34.2858,0,1.276e-05
0.927734,1.25024e-05,1.30412e-05,1.3373e-05,1.57603e-05,-92.2635,0,1.27858e-05
0.9375,1.24115e-05,1.33772e-05,1.35568e-05,1.59809e-05,-147.62,1.69407e-21,1.28461e-05
0.947266,1.23466e-05,1.34725e-05,1.37002e-05,1.62132e-05,-192.304,0,1.29586e-05
0.957031,1.23428e-05,1.36822e-05,1.38108e-05,1.63119e-05,-218.954,0,1.31354e-05
0.966797,1.24291e-05,1.40476e-05,1.39013e-05,1.65205e-05,-222.023,0,1.3381e-05
0.976562,1.26252e-05,1.42037e-05,1.39878e-05,1.67089e-05,-198.599,0,1.36917e-05
0.986328,1.2937e-05,1.44979e-05,1.40882e-05,1.68826e-05,-149.113,0,1.4055e-05
0.996094,1.33579e-05,1.45942e-05,1.42192e-05,1.71211e-05,-77.2711,0,1.44513e-05
1.00586,1.38667e-05,1.48644e-05,1.4394e-05,1.72359e-05,10.0511,0,1.48557e-05
1.01562,1.44305e-05,1.50393e-05,1.46206e-05,1.73977e-05,103.538,0,1.52407e-05
1.02539,1.50068e-05,1.52789e-05,1.48998e-05,1.76728e-05,192.432,0,1.558e-05
1.03516,1.55471e-05,1.5385e-05,1.52248e-05,1.78008e-05,265.754,0,1.58519e-05
1.04492,1.60068e-05,1.56492e-05,1.55817e-05,1.80369e-05,313.999,0,1.60423e-05
1.05469,1.63471e-05,1.58147e-05,1.59506e-05,1.82505e-05,314.241,0,1.61472e-05
1.06445,1.6544e-05,1.59067e-05,1.63078e-05,1.8513e-05,310.963,0,1.61736e-05
1.07422,1.65895e-05,1.60863e-05,1.66292e-05,1.86563e-05,257.43,0,1.61391e-05
1.08398,1.6493e-05,1.62683e-05,1.6893e-05,1.89841e-05,174.76,0,1.60707e-05
1.09375,1.62828e-05,1.6369e-05,1.70834e-05,1.92437e-05,72.0858,0,1.60008e-05
1.10352,1.60043e-05,1.65454e-05,1.71922e-05,1.94191e-05,-38.4984,0,1.59643e-05
1.11328,1.57133e-05,1.67095e-05,1.72211e-05,1.9853e-05,-143.423,0,1.59934e-05
1.12305,1.54711e-05,1.68287e-05,1.71821e-05,2.00153e-05,-229.271,0,1.61135e-05
1.13281,1.53351e-05,1.70836e-05,1.70961e-05,2.03171e-05,-284.567,0,1.63394e-05
1.14258,1.5352e-05,1.70235e-05,1.69916e-05,2.06977e-05,-301.348,0,1.66729e-05
1.15234,1.55502e-05,1.73824e-05,1.69007e-05,2.09792e-05,-276.425,0,1.71013e-05
1.16211,1.59345e-05,1.74929e-05,1.68561e-05,2.12288e-05,-212.056,-3.38813e-21,1.75984e-05
1.17187,1.64851e-05,1.7688e-05,1.68862e-05,2.16029e-05,-115.88,0,1.81273e-05
1.18164,1.71583e-05,1.7981e-05,1.70116e-05,2.17869e-05,-0.190573,0,1.86444e-05
1.19141,1.78915e-05,1.80164e-05,1.72422e-05,2.2142e-05,119.438,0,1.91048e-05
1.20117,1.86102e-05,1.82391e-05,1.75754e-05,2.23254e-05,226.083,0,1.94684e-05
1.21094,1.92377e-05,1.83981e-05,1.79954e-05,2.26157e-05,303.662,0,1.97055e-05
1.2207,1.97053e-05,1.85936e-05,1.84754e-05,2.28618e-05,314.241,0,1.98011e-05
1.23047,1.99618e-05,1.87002e-05,1.898e-05,2.31478e-05,314.241,0,1.97583e-05
1.24023,1.99813e-05,1.89955e-05,1.94695e-05,2.33461e-05,257.949,0,1.95987e-05
1.25,1.97685e-05,1.9205e-05,1.99048e-05,2.35638e-05,144.897,0,1.93604e-05
1.25977,1.93593e-05,1.93793e-05,2.0253e-05,2.37501e-05,-2.6884,0,1.90941e-05
1.26953,1.88186e-05,1.96556e-05,2.04912e-05,2.40088e-05,-167.271,0,1.88573e-05
1.2793,1.82327e-05,1.9856e-05,2.06106e-05,2.40322e-05,-314.241,0,1.87067e-05
1.28906,1.76994e-05,2.00464e-05,2.06182e-05,2.43495e-05,-314.241,0,1.86909e-05
1.29883,1.73161e-05,2.03106e-05,2.05364e-05,2.44699e-05,-314.241,0,1.88433e-05
1.30859,1.71667e-05,2.04914e-05,2.04013e-05,2.45877e-05,-314.241,0,1.91775e-05
1.31836,1.73099e-05,2.0775e-05,2.02582e-05,2.48865e-05,-314.241,0,1.96838e-05
1.32812,1.777e-05,2.09868e-05,2.01564e-05,2.49018e-05,-314.241,0,2.03296e-05
1.33789,1.85318e-05,2.11878e-05,2.01423e-05,2.50705e-05,-246.259,0,2.10624e-05
1.34766,1.95404e-05,2.13563e-05,2.02535e-05,2.52149e-05,-29.379,0,2.18154e-05
1.35742,2.07058e-05,2.15833e-05,2.05124e-05,2.54121e-05,206.086,0,2.25157e-05
1.36719,2.19126e-05,2.18429e-05,2.09229e-05,2.55771e-05,314.241,0,2.30933e-05
1.37695,2.3034e-05,2.19035e-05,2.14679e-05,2.579e-05,314.241,0,2.34905e-05
1.38672,2.3947e-05,2.22073e-05,2.21106e-05,2.59506e-05,314.241,3.38813e-21,2.36699e-05
1.39648,2.45489e-05,2.22645e-05,2.27977e-05,2.61853e-05,314.241,0,2.36209e-05
1.40625,2.47717e-05,2.25117e-05,2.34657e-05,2.63818e-05,314.241,0,2.3362e-05
1.41602,2.45933e-05,2.26646e-05,2.40484e-05,2.66525e-05,314.241,0,2.29406e-05
1.42578,2.40424e-05,2.28788e-05,2.44858e-05,2.68289e-05,314.241,0,2.24282e-05
1.43555,2.31976e-05,2.30279e-05,2.47322e-05,2.71579e-05,112.054,0,2.19126e-05
1.44531,2.21804e-05,2.31255e-05,2.47634e-05,2.73299e-05,-174.343,0,2.14873e-05
1.45508,2.11412e-05,2.33508e-05,2.45813e-05,2.76023e-05,-314.241,0,2.12393e-05
1.46484,2.02411e-05,2.34914e-05,2.42153e-05,2.78467e-05,-314.241,0,2.12377e-05
1.47461,1.96318e-05,2.36127e-05,2.37201e-05,2.81109e-05,-314.241,0,2.15231e-05
1.48437,1.94345e-05,2.36924e-05,2.31704e-05,2.83931e-05,-314.241,0,2.21003e-05
1.49414,1.9722e-05,2.39314e-05,2.26518e-05,2.87171e-05,-314.241,0,2.29358e-05
1.50391,2.05068e-05,2.41591e-05,2.22511e-05,2.89805e-05,-314.241,0,2.39599e-05
1.51367,2.17355e-05,2.4201e-05,2.20443e-05,2.92784e-05,-275.242,0,2.50729e-05
1.52344,2.32921e-05,2.44846e-05,2.20868e-05,2.96423e-05,52.5632,0,2.61574e-05
1.5332,2.50099e-05,2.46144e-05,2.24049e-05,2.99188e-05,314.241,0,2.70921e-05
1.54297,2.66902e-05,2.48004e-05,2.29907e-05,3.02985e-05,314.241,0,2.77683e-05
1.55273,2.81269e-05,2.49747e-05,2.38019e-05,3.04688e-05,314.241,0,2.81045e-05
1.5625,2.91336e-05,2.51692e-05,2.47652e-05,3.06601e-05,314.241,0,2.80591e-05
1.57227,2.95696e-05,2.53444e-05,2.57844e-05,3.09955e-05,314.241,0,2.76388e-05
1.58203,2.93615e-05,2.55105e-05,2.6752e-05,3.11783e-05,314.241,3.38813e-21,2.69001e-05
1.5918,2.85166e-05,2.57481e-05,2.75628e-05,3.15193e-05,314.241,0,2.59447e-05
1.60156,2.71274e-05,2.59257e-05,2.81277e-05,3.17452e-05,90.9466,0,2.49093e-05
1.61133,2.53642e-05,2.61275e-05,2.83862e-05,3.19219e-05,-314.241,0,2.39489e-05
1.62109,2.34579e-05,2.63259e-05,2.83163e-05,3.21369e-05,-314.241,0,2.32176e-05
1.63086,2.16726e-05,2.65726e-05,2.79392e-05,3.22942e-05,-314.241,0,2.28484e-05
1.64062,2.02728e-05,2.67773e-05,2.73187e-05,3.24729e-05,-314.241,0,2.29339e-05
1.65039,1.9489e-05,2.69982e-05,2.65558e-05,3.26013e-05,-314.241,3.38813e-21,2.35124e-05
1.66016,1.94849e-05,2.72174e-05,2.57764e-05,3.2877e-05,-314.241,0,2.45593e-05
1.66992,2.03318e-05,2.74983e-05,2.51168e-05,3.29728e-05,-314.241,0,2.5987e-05
1.67969,2.19937e-05,2.76601e-05,2.47059e-05,3.31339e-05,-314.241,0,2.76529e-05
1.68945,2.4326e-05,2.78979e-05,2.46473e-05,3.33305e-05,-160.208,0,2.93753e-05
1.69922,2.7088e-05,2.80515e-05,2.50041e-05,3.35086e-05,314.241,0,3.09547e-05
1.70898,2.99691e-05,2.82999e-05,2.57877e-05,3.35821e-05,314.241,0,3.21996e-05
1.71875,3.26255e-05,2.84127e-05,2.69534e-05,3.37863e-05,314.241,0,3.29516e-05
1.72852,3.47234e-05,2.87528e-05,2.84017e-05,3.40005e-05,314.241,0,3.31086e-05
1.73828,3.59839e-05,2.88662e-05,2.99891e-05,3.42296e-05,314.241,0,3.2641e-05
1.74805,3.62222e-05,2.89872e-05,3.15432e-05,3.44845e-05,314.241,0,3.16e-05
1.75781,3.53778e-05,2.93177e-05,3.28841e-05,3.46017e-05,314.241,-3.38813e-21,3.01152e-05
1.76758,3.35289e-05,2.93508e-05,3.38474e-05,3.49327e-05,314.241,0,2.83826e-05
1.77734,3.08901e-05,2.95512e-05,3.43069e-05,3.5083e-05,193.226,0,2.66419e-05
1.78711,2.7792e-05,2.96575e-05,3.41934e-05,3.53537e-05,-314.241,0,2.51482e-05
1.79687,2.46439e-05,2.98371e-05,3.35078e-05,3.55942e-05,-314.241,0,2.41388e-05
1.80664,2.18846e-05,2.9993e-05,3.23245e-05,3.58699e-05,-314.241,0,2.38012e-05
1.81641,1.99259e-05,3.01629e-05,3.07867e-05,3.614e-05,-314.241,0,2.42456e-05
1.82617,1.90967e-05,3.03539e-05,2.90915e-05,3.63709e-05,-314.241,0,2.54854e-05
1.83594,1.95953e-05,3.0532e-05,2.74673e-05,3.67356e-05,-314.241,3.38813e-21,2.74296e-05
1.8457,2.1455e-05,3.05739e-05,2.61458e-05,3.70374e-05,-314.241,0,2.98892e-05
1.85547,2.45308e-05,3.07597e-05,2.53317e-05,3.72727e-05,-314.241,0,3.25953e-05
1.86523,2.85077e-05,3.09094e-05,2.51746e-05,3.77039e-05,228.549,0,3.52304e-05
1.875,3.29325e-05,3.11326e-05,2.57463e-05,3.78788e-05,314.241,0,3.74672e-05
1.88477,3.72655e-05,3.12738e-05,2.70272e-05,3.82295e-05,314.241,0,3.9011e-05
1.89453,4.09468e-05,3.15281e-05,2.89036e-05,3.86341e-05,314.241,0,3.96409e-05
1.9043,4.26765e-05,3.16456e-05,3.11783e-05,3.88128e-05,314.241,0,3.92428e-05
1.91406,4.26765e-05,3.18369e-05,3.35913e-05,3.9123e-05,314.241,0,3.78315e-05
1.92383,4.26765e-05,3.19676e-05,3.58514e-05,3.92909e-05,314.241,0,3.55561e-05
1.93359,4.1172e-05,3.21914e-05,3.76726e-05,3.95968e-05,314.241,0,3.26882e-05
1.94336,3.71784e-05,3.24038e-05,3.88123e-05,3.98191e-05,314.241,0,2.95937e-05
1.95312,3.21514e-05,3.25992e-05,3.9106e-05,4.00729e-05,-314.241,0,2.66897e-05
1.96289,2.67109e-05,3.28371e-05,3.84936e-05,4.02319e-05,-314.241,0,2.43928e-05
1.97266,2.15694e-05,3.30094e-05,3.7033e-05,4.04666e-05,-314.241,3.38813e-21,2.30637e-05
1.98242,1.74429e-05,3.33601e-05,3.48993e-05,4.073e-05,-314.241,0,2.29567e-05
1.99219,1.49575e-05,3.34726e-05,3.23685e-05,4.0856e-05,-314.241,0,2.41796e-05
2.00195,1.4561e-05,3.37456e-05,2.97866e-05,4.10405e-05,-314.241,3.38813e-21,2.66712e-05
2.01172,1.64537e-05,3.39981e-05,2.75276e-05,4.12397e-05,-314.241,0,3.01996e-05
2.02148,2.05468e-05,3.4173e-05,2.59462e-05,4.1347e-05,-314.241,0,3.43826e-05
2.03125,2.64575e-05,3.44769e-05,2.53287e-05,4.15605e-05,-314.241,0,3.87296e-05
2.04102,3.3542e-05,3.46233e-05,2.58515e-05,4.17457e-05,314.241,0,4.27005e-05
2.05078,4.09649e-05,3.49266e-05,2.75508e-05,4.18828e-05,314.241,-6.77626e-21,4.57734e-05
2.06055,4.26765e-05,3.50845e-05,3.03092e-05,4.20894e-05,314.241,0,4.75151e-05
2.07031,4.26765e-05,3.52529e-05,3.38615e-05,4.2305e-05,314.241,0,4.76432e-05
2.08008,4.26765e-05,3.54516e-05,3.7821e-05,4.24459e-05,314.241,0,4.60722e-05
2.08984,4.26765e-05,3.55638e-05,4.17225e-05,4.2593e-05,314.241,0,4.29363e-05


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_v_LPDS_2.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.55615e-05,0,-5.88574e-05,-0,0,0
0.00976562,4.59337e-05,0.000128115,-4.94364e-07,-6.65771e-05,0.0452944,0,-3.76664e-06
0.0195312,0.000154959,0.000289775,-5.02252e-07,-6.83057e-05,0.163745,-3.38813e-21,-1.05106e-05
0.0292969,0.000463371,0.000616201,-1.50758e-06,-6.62549e-05,0.472602,-6.77626e-21,-2.94913e-05
0.0390625,0.00091378,0.00107966,-2.73638e-07,-6.5625e-05,0.926992,6.77626e-21,-5.04396e-05
0.0488281,0.00142831,0.00163242,2.5808e-06,-7.5835e-05,1.27626,3.38813e-20,-5.93782e-05
0.0585938,0.00202372,0.00225021,4.92398e-06,-7.6626e-05,1.18676,-1.35525e-20,-4.54198e-05
0.0683594,0.00267002,0.00291855,1.18972e-05,-7.50732e-05,-0.107272,0,4.15347e-05
0.078125,0.00341548,0.00361499,2.03286e-05,-7.82666e-05,-3.72961,1.0842e-19,0.000256672
0.0878906,0.00415907,0.00432132,2.14752e-05,-7.79297e-05,-10.5845,-1.0842e-19,0.000624253
0.0976562,0.00493841,0.00504207,8.16693e-06,-7.46045e-05,-20.3995,2.1684e-19,0.00110069
0.107422,0.00568397,0.00573467,-1.08348e-05,-8.11816e-05,-31.9869,2.1684e-19,0.00164354
0.117187,0.00633165,0.00640103,-2.98448e-05,-7.88379e-05,-44.3334,0,0.00224411
0.126953,0.00685588,0.00707451,-5.85422e-05,-8.56787e-05,-57.1251,8.67362e-19,0.00289476
0.136719,0.00732336,0.00773842,-0.000104989,-8.72461e-05,-70.3063,-8.67362e-19,0.00356601
0.146484,0.00772433,0.00835794,-0.000160895,-8.62354e-05,-83.6354,-8.67362e-19,0.00423733
0.15625,0.00804247,0.00894593,-0.000213779,-7.83398e-05,-96.6507,-2.60209e-18,0.00490143
0.166016,0.00830213,0.00944689,-0.000241662,-5.46094e-05,-108.908,-8.67362e-19,0.00554579
0.175781,0.0085594,0.00993312,-0.000180976,-3.10254e-05,-120.194,1.73472e-18,0.00615139
0.185547,0.00881541,0.0103771,7.98537e-05,4.77539e-05,-130.526,0,0.00670825
0.195312,0.00906384,0.010754,0.000647163,0.000208184,-139.934,4.33681e-18,0.00721553
0.205078,0.00932969,0.0110486,0.00155428,0.000423164,-148.391,8.67362e-19,0.00767965
0.214844,0.00962529,0.01132,0.00274266,0.000740098,-156.066,-3.46945e-18,0.00811894
0.224609,0.00991443,0.0115477,0.00410546,0.00120362,-163.423,0,0.00854999
0.234375,0.0101745,0.0116714,0.00555283,0.0018167,-170.793,-1.73472e-18,0.00896444
0.244141,0.010417,0.0117435,0.00704223,0.00268805,-178.019,0,0.00934187
0.253906,0.0106139,0.0117828,0.00855194,0.00387193,-184.781,1.73472e-18,0.00968461
0.263672,0.0107203,0.0117511,0.0100392,0.0052482,-191.062,1.73472e-18,0.0100083
0.273438,0.0107652,0.0116269,0.0114434,0.00677979,-196.991,0,0.0103082
0.283203,0.0107225,0.0114958,0.0127259,0.00841228,-202.413,-3.46945e-18,0.0105792
0.292969,0.0105473,0.0113132,0.0138787,0.0101337,-206.511,-3.46945e-18,0.0108395
0.302734,0.0102549,0.0110448,0.0149071,0.0119142,-207.788,5.20417e-18,0.0111289
0.3125,0.00989864,0.0107515,0.0158265,0.0137821,-204.722,-5.20417e-18,0.0114977
0.322266,0.00946328,0.0104463,0.0166701,0.0155764,-196.693,-3.46945e-18,0.0119792
0.332031,0.00894154,0.0100985,0.0174812,0.0174137,-184.192,0,0.0125448
0.341797,0.00842708,0.00969328,0.0182921,0.0191844,-168.189,-1.73472e-18,0.0131135
0.351562,0.00803844,0.00933179,0.0191065,0.020889,-149.607,-1.73472e-18,0.0136282
0.361328,0.00789408,0.00904169,0.0198981,0.0225635,-129.179,0,0.0140855
0.371094,0.00812021,0.00895673,0.0206394,0.0241399,-107.454,1.73472e-18,0.014493
0.380859,0.00873585,0.00910614,0.0213284,0.0255963,-84.9495,0,0.0148414
0.390625,0.00963936,0.0095469,0.0219683,0.0269021,-62.3237,0,0.0151168
0.400391,0.0107082,0.0101659,0.0225246,0.0280485,-40.4415,0,0.0153274
0.410156,0.0118715,0.0108522,0.0229262,0.0289948,-20.4661,0,0.0155214
0.419922,0.0130795,0.011587,0.0231102,0.0297672,-3.90191,0,0.0157716
0.429687,0.0143066,0.0123503,0.0230557,0.0303367,7.90921,0,0.0161244
0.439453,0.0154654,0.0131735,0.022778,0.0307083,14.6645,0,0.0165811
0.449219,0.0164858,0.0139477,0.0222968,0.0309008,17.6343,0,0.0171129
0.458984,0.0172927,0.0146985,0.0216245,0.030883,18.9553,0,0.0176996
0.46875,0.0178564,0.0154653,0.0207806,0.0306732,20.1742,0,0.0183315
0.478516,0.0181706,0.0161372,0.0198059,0.0302737,21.4776,0,0.0189855
0.488281,0.0183303,0.0168536,0.0187546,0.0296782,22.4314,0,0.0196148
0.498047,0.0183957,0.0175322,0.017677,0.0289076,23.1071,0,0.0201849
0.507812,0.0184985,0.0182208,0.0166188,0.0279819,24.3628,0,0.0206789
0.517578,0.0187462,0.0189226,0.0156537,0.0269078,26.912,0,0.0210782
0.527344,0.0192052,0.0196662,0.0149061,0.0257226,30.3956,0,0.021341
0.537109,0.019833,0.0204266,0.0145167,0.0244363,33.5655,0,0.0214223
0.546875,0.020489,0.0211288,0.0145619,0.0231192,35.1601,0,0.0213264
0.556641,0.0211994,0.0217706,0.0149933,0.0217934,34.424,0,0.0211149
0.566406,0.0219337,0.0223011,0.0156656,0.0205131,30.4828,0,0.0208893
0.576172,0.0226307,0.0227262,0.016417,0.0192916,22.081,0,0.020712
0.585937,0.0231697,0.0230148,0.0171459,0.0182379,8.64329,0,0.0205589
0.595703,0.0233995,0.0231993,0.0178239,0.0174145,-8.70655,0,0.0203803
0.605469,0.0232167,0.023259,0.0184342,0.0168376,-27.657,0,0.0201691
0.615234,0.0226234,0.023209,0.0189196,0.0166264,-46.3879,0,0.0199561
0.625,0.0216848,0.0230013,0.0191999,0.0164984,-64.3995,0,0.0197584
0.634766,0.0204722,0.0227137,0.0192326,0.0166371,-81.3803,0,0.01956
0.644531,0.0190342,0.022297,0.0190447,0.0168648,-95.4529,0,0.0193517
0.654297,0.0174339,0.021787,0.0187222,0.017284,-103.21,0,0.0191703
0.664062,0.0157724,0.0211752,0.0183908,0.017854,-101.907,0,0.0190716
0.673828,0.014167,0.0204907,0.0182069,0.0185383,-91.5612,0,0.0190557
0.683594,0.0127233,0.0197079,0.0183301,0.0193741,-74.7241,0,0.0190403
0.693359,0.0115642,0.018875,0.0188556,0.0202681,-54.3834,0,0.0189252
0.703125,0.0108653,0.0179736,0.0197506,0.0213028,-32.4112,0,0.0186839
0.712891,0.0108049,0.017146,0.0208693,0.0224617,-9.85783,0,0.018373
0.722656,0.0114396,0.0164063,0.0220496,0.0237573,12.0241,0,0.0180497
0.732422,0.012631,0.0158928,0.023195,0.0250406,31.6358,0,0.0177076
0.742187,0.0141047,0.0156758,0.0242513,0.026258,47.6796,0,0.0173134
0.751953,0.0156057,0.0156167,0.025113,0.0273885,59.2911,0,0.0168955
0.761719,0.0170016,0.0157156,0.0255892,0.0283824,65.3671,0,0.0165678
0.771484,0.0182472,0.0158204,0.0254912,0.0291869,64.4401,0,0.0164537
0.78125,0.0192807,0.0160235,0.0247566,0.0298426,56.1394,3.46945e-18,0.0166011
0.791016,0.0199897,0.0162656,0.0234789,0.0303132,43.004,0,0.0169851
0.800781,0.0202668,0.0164761,0.0218246,0.030578,30.2209,0,0.0175767
0.810547,0.0200781,0.0167648,0.019945,0.030654,22.7436,0,0.0183718
0.820312,0.0194864,0.0169825,0.0179675,0.0305296,22.259,0,0.0193379
0.830078,0.0186508,0.0172726,0.016034,0.0302052,26.9418,0,0.0203612
0.839844,0.0178229,0.0175736,0.0142988,0.0297275,34.091,0,0.0212833
0.849609,0.0173255,0.0179164,0.0128841,0.0290691,42.7249,0,0.0219967
0.859375,0.0174562,0.0183581,0.0118704,0.0282481,53.49,0,0.022481
0.869141,0.0183422,0.0188681,0.0113512,0.0273227,66.3969,0,0.022732
0.878906,0.0198652,0.0195012,0.0114637,0.026264,79.2008,0,0.0226863
0.888672,0.0217529,0.0202123,0.012306,0.0251441,88.1092,0,0.0222649
0.898437,0.0237527,0.0209624,0.0137912,0.0239691,89.6648,0,0.0215016
0.908203,0.0257354,0.021614,0.0156023,0.0227818,81.7016,-3.46945e-18,0.0205958
0.917969,0.0276118,0.0221891,0.0173306,0.0216089,63.0958,0,0.0197971
0.927734,0.0291848,0.0226341,0.0186888,0.0205057,33.8153,0,0.0192329
0.9375,0.0301125,0.0229671,0.0196028,0.0195041,-4.03522,0,0.0188616
0.947266,0.0300668,0.0231756,0.0201199,0.0186625,-45.7602,0,0.0185959
0.957031,0.028914,0.0232582,0.0202614,0.0180835,-85.8388,-3.46945e-18,0.0184308
0.966797,0.0267797,0.0232198,0.0199821,0.0177308,-120.747,-3.46945e-18,0.0184288
0.976562,0.0239414,0.0230617,0.0192579,0.0176664,-149.628,0,0.0186029
0.986328,0.0207047,0.0227631,0.0181834,0.0176571,-171.662,0,0.0188689
0.996094,0.0173518,0.0223825,0.0169828,0.0178384,-183.174,-3.46945e-18,0.0191254
1.00586,0.0141576,0.021881,0.0159554,0.0181037,-178.556,3.46945e-18,0.0193402
1.01562,0.0113851,0.0212687,0.0154239,0.0185768,-154.943,0,0.0195144
1.02539,0.00922922,0.0205362,0.0156879,0.0191296,-115.885,0,0.0195721
1.03516,0.00782283,0.0197624,0.0169346,0.0198356,-69.8534,0,0.0193514
1.04492,0.00731156,0.0189356,0.019119,0.0206249,-25.0127,0,0.0187454
1.05469,0.00788386,0.0181101,0.0219291,0.0215382,14.3974,0,0.0178387
1.06445,0.00962816,0.0172524,0.0249172,0.022562,47.1529,0,0.0168535
1.07422,0.0123183,0.0164861,0.0277145,0.0237261,72.0724,-3.46945e-18,0.0159563
1.08398,0.0153627,0.0158969,0.0301302,0.0249492,87.0474,0,0.0151552
1.09375,0.0180599,0.0155375,0.0320347,0.0261098,90.5711,0,0.01441
1.10352,0.0199528,0.0154915,0.0331751,0.0271674,82.8342,0,0.0138126
1.11328,0.0209693,0.0155367,0.0331632,0.02812,64.8775,0,0.013601
1.12305,0.0212406,0.0156883,0.031698,0.0289168,38.0369,0,0.0139782
1.13281,0.0208299,0.015895,0.0288181,0.0295232,5.89601,0,0.0149516
1.14258,0.0196648,0.0161335,0.0249343,0.0299676,-23.363,0,0.016371
1.15234,0.0177148,0.0164591,0.020623,0.0302091,-38.735,3.46945e-18,0.0180858
1.16211,0.0151873,0.0166998,0.0163936,0.0302415,-32.8148,0,0.0200048
1.17187,0.0125404,0.017035,0.0126155,0.0301098,-7.11762,0,0.0219972
1.18164,0.010352,0.0173689,0.00957696,0.0297593,29.6281,0,0.023808
1.19141,0.00920103,0.0177173,0.00752098,0.029236,68.8858,0,0.025152
1.20117,0.00958573,0.0181408,0.00660733,0.0285268,107.696,-3.46945e-18,0.0258936
1.21094,0.0117811,0.0185866,0.006891,0.0276379,146.701,0,0.0260797
1.2207,0.0156463,0.0191243,0.00836931,0.0266157,183.894,0,0.0257752
1.23047,0.0205807,0.0197035,0.0109952,0.0254598,211.627,-3.46945e-18,0.0249301
1.24023,0.0257788,0.0203405,0.0145472,0.0241919,219.977,3.46945e-18,0.0234897
1.25,0.0306127,0.0209908,0.0184599,0.0228816,202.323,3.46945e-18,0.0216373
1.25977,0.0347769,0.0215651,0.0218726,0.0215577,157.711,0,0.0198451
1.26953,0.0353395,0.0220088,0.0239881,0.0202595,89.6672,0,0.0186055
1.2793,0.0353395,0.0223476,0.0244765,0.0190601,5.02993,0,0.0181012
1.28906,0.0353395,0.022562,0.0235491,0.0179507,-85.8291,3.46945e-18,0.0181688
1.29883,0.0353395,0.0226733,0.0216449,0.0171022,-170.154,-3.46945e-18,0.018572
1.30859,0.0323657,0.0226879,0.0190689,0.0164295,-237.207,-3.46945e-18,0.0192446
1.31836,0.025761,0.0226386,0.0159429,0.0161394,-282.528,-6.93889e-18,0.0202329
1.32812,0.0185681,0.0224734,0.0124571,0.0160523,-306.774,3.46945e-18,0.0214585
1.33789,0.0117393,0.0222493,0.00909344,0.0161996,-309.504,0,0.0226343
1.34766,0.00598094,0.0219103,0.00657684,0.0164946,-285.219,0,0.0234384
1.35742,0.00178935,0.0215217,0.00563439,0.016856,-227.762,-6.93889e-18,0.0236995
1.36719,-0.000513926,0.0210323,0.00678651,0.0174773,-139.776,0,0.023359
1.37695,-0.000790541,0.0204737,0.010238,0.01816,-37.058,0,0.0223111
1.38672,0.000958957,0.0198218,0.0157826,0.0190024,57.9688,0,0.0204187
1.39648,0.0046806,0.0191291,0.0227247,0.0199164,128.138,0,0.0177548
1.40625,0.0102156,0.0183926,0.0299858,0.0209335,167.934,-1.73472e-18,0.0147596
1.41602,0.0170308,0.0176081,0.0364737,0.0220241,180.075,1.73472e-18,0.0120366
1.42578,0.0239925,0.0169247,0.0414758,0.0232642,168.237,0,0.00995701
1.43555,0.0295672,0.0163182,0.0447095,0.0245879,134.09,-1.73472e-18,0.00851998
1.44531,0.0324768,0.0160238,0.0459824,0.0258877,79.748,8.67362e-19,0.00763583
1.45508,0.0323148,0.0158862,0.0448709,0.0270914,10.4702,0,0.00747617
1.46484,0.029577,0.0159519,0.0408558,0.0281436,-65.5994,0,0.00843696
1.47461,0.0251,0.0160778,0.033866,0.0290582,-138.135,0,0.0107325
1.48437,0.0194807,0.0161878,0.0246972,0.0297815,-193.19,-1.73472e-18,0.0140962
1.49414,0.0130195,0.0163994,0.0148583,0.0302994,-212.941,0,0.0179306
1.50391,0.00613479,0.0165859,0.00595744,0.030646,-182.061,-3.46945e-18,0.0216971
1.51367,-0.000274357,0.0168175,-0.000852117,0.0307755,-98.8289,0,0.0250835
1.52344,-0.00490987,0.0169972,-0.00500273,0.030696,19.6895,0,0.0278332
1.5332,-0.00648876,0.0171992,-0.0063251,0.0304438,146.233,3.46945e-18,0.0295832
1.54297,-0.00414181,0.0174726,-0.00486897,0.0299985,259.621,0,0.0300124
1.55273,0.00235424,0.0177076,-0.000866315,0.0293635,314.241,6.93889e-18,0.0291194
1.5625,0.0124278,0.0180627,0.005271,0.0285814,314.241,3.46945e-18,0.0272241
1.57227,0.0246682,0.0184491,0.0129835,0.0276132,314.241,0,0.0246512
1.58203,0.0353395,0.0189762,0.0215119,0.0265276,314.241,-1.38778e-17,0.0215253
1.5918,0.0353395,0.0195843,0.0297106,0.0253146,314.241,6.93889e-18,0.018004
1.60156,0.0353395,0.0202727,0.0359822,0.0240232,309.938,3.46945e-18,0.0146689
1.61133,0.0353395,0.0209417,0.0386778,0.0226724,138.577,1.73472e-18,0.0124903
1.62109,0.0353395,0.0215287,0.0368864,0.0213748,-60.63,0,0.0122359
1.63086,0.0353395,0.0219667,0.0310033,0.0200847,-259.473,6.93889e-18,0.013905
1.64062,0.0353395,0.0223085,0.0225015,0.0189528,-314.241,0,0.0168086
1.65039,0.0353395,0.022579,0.0130485,0.0179563,-314.241,6.93889e-18,0.0201977
1.66016,0.0228596,0.0227292,0.0037625,0.0172574,-314.241,-1.04083e-17,0.0237262
1.66992,0.00603967,0.0227471,-0.00475301,0.0167985,-314.241,0,0.0272836
1.67969,-0.00859821,0.0226193,-0.0117897,0.0166415,-314.241,-1.38778e-17,0.0305218
1.68945,-0.0117243,0.0223783,-0.0155377,0.0167442,-314.241,-6.93889e-18,0.0327334
1.69922,-0.0117243,0.0220441,-0.0155377,0.0169517,-286.796,6.93889e-18,0.033229
1.70898,-0.0117243,0.0216284,-0.0110162,0.0173612,-88.8635,0,0.0317201
1.71875,-0.0117243,0.021108,-0.000468909,0.0178311,131.63,0,0.0282823
1.72852,-0.0110438,0.0205378,0.0144087,0.0185386,314.241,6.93889e-18,0.0231009
1.73828,0.0012848,0.019837,0.0316678,0.0193022,314.241,6.93889e-18,0.0164925
1.74805,0.0159275,0.0190948,0.0463513,0.0201752,314.241,0,0.00922231
1.75781,0.0314276,0.0182537,0.0463513,0.0211058,314.241,-6.93889e-18,0.0025659
1.76758,0.0353395,0.0174578,0.0463513,0.0221347,297.715,-3.46945e-18,-0.00222956
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,138.266,0,-0.00463687
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-42.819,8.67362e-19,-0.00490894
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-232.069,3.46945e-18,-0.0034028
1.80664,0.0353395,0.0153964,0.0463513,0.0268688,-314.241,3.46945e-18,2.51544e-05
1.81641,0.023102,0.0154811,0.0402129,0.0278924,-314.241,6.93889e-18,0.00577905
1.82617,0.00482082,0.015611,0.019448,0.0287602,-314.241,-6.93889e-18,0.0136794
1.83594,-0.0117243,0.0158094,-0.00204333,0.0294951,-314.241,1.38778e-17,0.0225205
1.8457,-0.0117243,0.0160123,-0.0155377,0.0300393,-314.241,3.46945e-18,0.0305856
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-240.052,6.93889e-18,0.0365666
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,88.832,6.93889e-18,0.0399384
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,314.241,0,0.040604
1.88477,-0.0117243,0.0171774,-0.0155377,0.0304232,314.241,6.93889e-18,0.0385053
1.89453,-0.0117243,0.0174676,-0.00541934,0.0300784,314.241,1.38778e-17,0.0337681
1.9043,0.0114551,0.01782,0.0129091,0.0295542,314.241,-6.93889e-18,0.0270633
1.91406,0.0353395,0.0182009,0.0324408,0.0288692,314.241,6.93889e-18,0.0195097
1.92383,0.0353395,0.0186332,0.0463513,0.0280238,314.241,-3.46945e-17,0.0121129
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,314.241,6.93889e-18,0.00548856
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,314.241,0,0.000301432
1.95312,0.0353395,0.0205145,0.0463513,0.024756,143.323,-1.73472e-18,-0.00220229
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-314.241,-3.46945e-18,-0.000535542
1.97266,0.0353395,0.0219125,0.0430124,0.0222795,-314.241,0,0.00585365
1.98242,0.0353395,0.022488,0.0157179,0.0211055,-314.241,0,0.0157841
1.99219,0.0353395,0.0229575,-0.012616,0.0199721,-314.241,0,0.0269159
2.00195,0.00642022,0.0232749,-0.0155377,0.0190249,-314.241,-1.38778e-17,0.0371976
2.01172,-0.0117243,0.023491,-0.0155377,0.018202,-314.241,6.93889e-18,0.0457013
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-314.241,6.93889e-18,0.0521177
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-314.241,6.93889e-18,0.0557605
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,-109.027,-6.93889e-18,0.0553979
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,314.241,0,0.0500854
2.06055,-0.0117243,0.022366,-0.0155377,0.0177809,314.241,-6.93889e-18,0.039956
2.07031,-0.010531,0.0217288,0.0190648,0.0181535,314.241,2.08167e-17,0.0261391
2.08008,0.024092,0.0209797,0.0463513,0.0186345,314.241,1.38778e-17,0.0102033
2.08984,0.0353395,0.0202,0.0463513,0.0193205,314.241,0,-0.00600621


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_v_LPDS_3.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.55615e-05,0,-5.88574e-05,-0,0,0
0.00976562,4.41903e-05,0.000128115,-1.26575e-07,-6.65771e-05,0.012602,0,-9.60398e-07
0.0195312,0.000148157,0.000289775,-1.21889e-06,-6.83057e-05,0.155068,-3.38813e-21,-1.12017e-05
0.0292969,0.000441034,0.000616201,-1.16241e-06,-6.62549e-05,0.516741,0,-3.19926e-05
0.0390625,0.000869929,0.00107966,-8.64758e-07,-6.5625e-05,1.28611,-1.35525e-20,-7.52336e-05
0.0488281,0.00136732,0.00163242,6.7136e-06,-7.5835e-05,2.05068,-1.35525e-20,-0.000102783
0.0585938,0.00197323,0.00225021,1.65487e-05,-7.6626e-05,1.87824,-1.35525e-20,-6.78688e-05
0.0683594,0.00266991,0.00291855,1.48624e-05,-7.50732e-05,-0.0529739,0,5.10665e-05
0.078125,0.00346951,0.00361499,2.27137e-07,-7.82666e-05,-4.29709,-5.42101e-20,0.000274128
0.0878906,0.00422695,0.00432132,-1.94231e-05,-7.79297e-05,-10.9491,2.1684e-19,0.000605099
0.0976562,0.00497196,0.00504207,-2.87075e-05,-7.46045e-05,-20.0607,2.1684e-19,0.00106232
0.107422,0.00568259,0.00573467,-3.23053e-05,-8.11816e-05,-31.1996,-2.1684e-19,0.00161565
0.117187,0.00632624,0.00640103,-3.9952e-05,-7.88379e-05,-43.7528,1.30104e-18,0.00223636
0.126953,0.00686647,0.00707451,-6.80611e-05,-8.56787e-05,-57.1211,0,0.0028983
0.136719,0.00734551,0.00773842,-0.000130752,-8.72461e-05,-70.796,-4.33681e-19,0.00358026
0.146484,0.00774938,0.00835794,-0.00022712,-8.62354e-05,-84.206,0,0.00425356
0.15625,0.00806332,0.00894593,-0.000322662,-7.83398e-05,-96.9758,1.73472e-18,0.00490857
0.166016,0.00831206,0.00944689,-0.000356313,-5.46094e-05,-108.977,0,0.00554103
0.175781,0.00855544,0.00993312,-0.000252978,-3.10254e-05,-120.184,-8.67362e-19,0.00614078
0.185547,0.00880428,0.0103771,6.17545e-05,4.77539e-05,-130.541,1.73472e-18,0.00669413
0.195312,0.00905731,0.010754,0.000645638,0.000208184,-140.065,8.67362e-19,0.00720271
0.205078,0.00933612,0.0110486,0.00151929,0.000423164,-148.822,0,0.00767522
0.214844,0.00964288,0.01132,0.00266029,0.000740098,-156.819,5.20417e-18,0.00811708
0.224609,0.00993035,0.0115477,0.00401347,0.00120362,-164.116,3.46945e-18,0.00853541
0.234375,0.0101743,0.0116714,0.00550443,0.0018167,-170.988,3.46945e-18,0.00894044
0.244141,0.0103975,0.0117435,0.00705139,0.00268805,-177.788,1.73472e-18,0.00932844
0.253906,0.0105826,0.0117828,0.00858235,0.00387193,-184.682,3.46945e-18,0.00968154
0.263672,0.0106852,0.0117511,0.0100489,0.0052482,-191.634,0,0.00999376
0.273438,0.0107343,0.0116269,0.0114224,0.00677979,-198.323,0,0.0102737
0.283203,0.010709,0.0114958,0.0126862,0.00841228,-203.893,0,0.0105292
0.292969,0.0105504,0.0113132,0.0138394,0.0101337,-207.272,-1.73472e-18,0.0107909
0.302734,0.0102447,0.0110448,0.014888,0.0119142,-207.525,0,0.0111016
0.3125,0.0098346,0.0107515,0.0158399,0.0137821,-203.963,-1.73472e-18,0.0114875
0.322266,0.009332,0.0104463,0.0167099,0.0155764,-196.182,1.73472e-18,0.0119488
0.332031,0.00877565,0.0100985,0.0175249,0.0174137,-184.281,0,0.0124751
0.341797,0.00828914,0.00969328,0.0183134,0.0191844,-168.749,3.46945e-18,0.0130359
0.351562,0.00797347,0.00933179,0.0190961,0.020889,-150.144,1.73472e-18,0.0135786
0.361328,0.00788425,0.00904169,0.0198836,0.0225635,-129.128,1.73472e-18,0.014061
0.371094,0.00809674,0.00895673,0.0206661,0.0241399,-106.546,1.73472e-18,0.0144646
0.380859,0.00864675,0.00910614,0.0214078,0.0255963,-83.3027,0,0.0147836
0.390625,0.00949926,0.0095469,0.0220604,0.0269021,-60.3767,0,0.0150348
0.400391,0.0105851,0.0101659,0.0225755,0.0280485,-38.8802,0,0.0152567
0.410156,0.0118304,0.0108522,0.0229134,0.0289948,-19.9226,0,0.0154924
0.419922,0.0131343,0.011587,0.0230504,0.0297672,-4.37683,0,0.0157763
0.429687,0.0144139,0.0123503,0.0229801,0.0303367,7.24732,0,0.0161336
0.439453,0.0155626,0.0131735,0.0227059,0.0307083,14.9439,0,0.0165733
0.449219,0.0165335,0.0139477,0.0222356,0.0309008,19.1356,0,0.0170985
0.458984,0.0172938,0.0146985,0.021574,0.030883,20.7162,0,0.0176939
0.46875,0.0178391,0.0154653,0.0207323,0.0306732,20.8431,-3.46945e-18,0.0183375
0.478516,0.0181701,0.0161372,0.0197361,0.0302737,20.6752,0,0.0190004
0.488281,0.0183599,0.0168536,0.018634,0.0296782,21.0527,0,0.019651
0.498047,0.0184556,0.0175322,0.0174985,0.0289076,22.4581,0,0.0202437
0.507812,0.0185589,0.0182208,0.0164266,0.0279819,24.8191,0,0.0207421
0.517578,0.0187592,0.0189226,0.0155202,0.0269078,27.7785,0,0.0211069
0.527344,0.0191479,0.0196662,0.014873,0.0257226,30.8226,0,0.0213144
0.537109,0.0197447,0.0204266,0.0145522,0.0244363,33.3803,0,0.0213597
0.546875,0.0204554,0.0211288,0.0145843,0.0231192,34.6535,0,0.0212734
0.556641,0.0212608,0.0217706,0.0149443,0.0217934,33.5126,0,0.0211138
0.566406,0.0220598,0.0223011,0.0155544,0.0205131,29.0741,0,0.0209138
0.576172,0.0227346,0.0227262,0.0163178,0.0192916,20.6756,0,0.0207075
0.585937,0.0231896,0.0230148,0.0171303,0.0182379,8.06496,0,0.0205114
0.595703,0.0233398,0.0231993,0.0178938,0.0174145,-8.41885,0,0.0203241
0.605469,0.0231422,0.023259,0.0185264,0.0168376,-27.7719,0,0.0201348
0.615234,0.0225875,0.023209,0.0189678,0.0166264,-48.3689,3.46945e-18,0.0199327
0.625,0.0216856,0.0230013,0.0191856,0.0164984,-68.1329,-3.46945e-18,0.0197176
0.634766,0.020464,0.0227137,0.0191815,0.0166371,-84.8264,0,0.0195018
0.644531,0.018977,0.022297,0.0189974,0.0168648,-96.4469,3.46945e-18,0.0193079
0.654297,0.0173037,0.021787,0.0187151,0.017284,-101.572,0,0.0191564
0.664062,0.015555,0.0211752,0.0184479,0.017854,-99.5645,0,0.0190542
0.673828,0.0138763,0.0204907,0.0183231,0.0185383,-90.5815,0,0.0189864
0.683594,0.0124344,0.0197079,0.0184566,0.0193741,-75.4658,0,0.0189194
0.693359,0.0113831,0.018875,0.0189253,0.0202681,-55.5682,0,0.0188123
0.703125,0.0108379,0.0179736,0.0197429,0.0213028,-32.5782,0,0.0186311
0.712891,0.0108601,0.017146,0.0208499,0.0224617,-8.39749,0,0.0183598
0.722656,0.0114418,0.0164063,0.0221205,0.0237573,14.9496,0,0.0180066
0.732422,0.0125018,0.0158928,0.0233858,0.0250406,35.4501,0,0.0176025
0.742187,0.0139074,0.0156758,0.0244667,0.026258,51.3097,0,0.0171945
0.751953,0.0154927,0.0156167,0.0252073,0.0273885,61.2148,0,0.0168381
0.761719,0.0170736,0.0157156,0.0254975,0.0283824,64.6052,0,0.0165909
0.771484,0.0184686,0.0158204,0.0252819,0.0291869,61.872,0,0.0165069
0.78125,0.01953,0.0160235,0.0245571,0.0298426,54.38,3.46945e-18,0.0166299
0.791016,0.0201546,0.0162656,0.0233631,0.0303132,44.2655,0,0.0169885
0.800781,0.0202967,0.0164761,0.0217744,0.030578,34.0649,0,0.017587
0.810547,0.0199907,0.0167648,0.0198967,0.030654,26.2377,0,0.0183985
0.820312,0.0193538,0.0169825,0.0178659,0.0305296,22.6858,0,0.0193603
0.830078,0.0185692,0.0172726,0.0158455,0.0302052,24.4092,0,0.0203771
0.839844,0.017864,0.0175736,0.0140161,0.0297275,31.364,0,0.021332
0.849609,0.0174754,0.0179164,0.0125563,0.0290691,42.5233,0,0.0221055
0.859375,0.0176005,0.0183581,0.0116168,0.0282481,56.0913,0,0.0225985
0.869141,0.0183501,0.0188681,0.0112937,0.0273227,69.7937,0,0.0227538
0.878906,0.0197282,0.0195012,0.0116088,0.026264,81.1587,0,0.0225676
0.888672,0.0216235,0.0202123,0.0125025,0.0251441,87.7476,0,0.0220907
0.898437,0.0238254,0.0209624,0.013841,0.0239691,87.3695,0,0.0214149
0.908203,0.0260566,0.021614,0.0154364,0.0227818,78.3156,-3.46945e-18,0.020652
0.917969,0.0280219,0.0221891,0.0170735,0.0216089,59.6531,0,0.01991
0.927734,0.0294485,0.0226341,0.01854,0.0205057,31.5337,0,0.0192742
0.9375,0.0301214,0.0229671,0.0196543,0.0195041,-4.56905,0,0.0187978
0.947266,0.0299028,0.0231756,0.0202871,0.0186625,-45.8129,3.46945e-18,0.0185031
0.957031,0.0287506,0.0232582,0.020378,0.0180835,-88.2064,0,0.0183867
0.966797,0.0267167,0.0232198,0.0199449,0.0177308,-127.127,3.46945e-18,0.0184279
0.976562,0.0239453,0.0230617,0.0190868,0.0176664,-158.024,3.46945e-18,0.0185941
0.986328,0.0206611,0.0227631,0.0179792,0.0176571,-177.155,3.46945e-18,0.0188409
0.996094,0.0171571,0.0223825,0.016858,0.0178384,-182.172,0,0.0191123
1.00586,0.0137641,0.021881,0.0159922,0.0181037,-172.438,0,0.0193409
1.01562,0.0108135,0.0212687,0.0156438,0.0185768,-149.03,3.46945e-18,0.0194541
1.02539,0.00860564,0.0205362,0.0160218,0.0191296,-114.508,3.46945e-18,0.019384
1.03516,0.00736562,0.0197624,0.017237,0.0198356,-72.5767,0,0.0190821
1.04492,0.00720677,0.0189356,0.019268,0.0206249,-27.6702,0,0.018533
1.05469,0.00810737,0.0181101,0.0219497,0.0215382,15.4938,0,0.0177624
1.06445,0.00991628,0.0172524,0.0249905,0.022562,52.4034,0,0.0168361
1.07422,0.0123666,0.0164861,0.0280157,0.0237261,79.2445,0,0.0158536
1.08398,0.0151074,0.0158969,0.0306262,0.0249492,93.3981,-1.73472e-18,0.0149338
1.09375,0.017754,0.0155375,0.03246,0.0261098,93.8682,0,0.0142006
1.10352,0.019937,0.0154915,0.0332423,0.0271674,81.5515,0,0.0137689
1.11328,0.0213505,0.0155367,0.0328186,0.02812,59.28,0,0.0137325
1.12305,0.021793,0.0156883,0.0311694,0.0289168,31.535,0,0.0141542
1.13281,0.0211958,0.015895,0.028409,0.0295232,3.84706,0,0.0150567
1.14258,0.0196401,0.0161335,0.0247735,0.0299676,-18.0578,0,0.0164128
1.15234,0.0173594,0.0164591,0.0206014,0.0302091,-29.2145,0,0.018138
1.16211,0.0147212,0.0166998,0.0163036,0.0302415,-26.2856,0,0.020089
1.17187,0.0121887,0.017035,0.0123253,0.0301098,-8.16957,0,0.0220721
1.18164,0.0102617,0.0173689,0.00909551,0.0297593,23.7624,0,0.0238663
1.19141,0.00940229,0.0177173,0.00697125,0.029236,65.826,0,0.0252565
1.20117,0.00995328,0.0181408,0.00618254,0.0285268,112.526,-3.46945e-18,0.0260718
1.21094,0.012068,0.0185866,0.0067913,0.0276379,157.29,-3.46945e-18,0.026219
1.2207,0.0156657,0.0191243,0.00867386,0.0266157,193.289,0,0.0257026
1.23047,0.020424,0.0197035,0.0115328,0.0254598,214.267,0,0.0246268
1.24023,0.0258131,0.0203405,0.0149366,0.0241919,215.291,-6.93889e-18,0.0231771
1.25,0.0311689,0.0209908,0.0183807,0.0228816,193.433,3.46945e-18,0.0215869
1.25977,0.0353395,0.0215651,0.0213583,0.0215577,148.315,-3.46945e-18,0.020098
1.26953,0.0353395,0.0220088,0.0234297,0.0202595,82.4629,0,0.0189224
1.2793,0.0353395,0.0223476,0.0242819,0.0190601,1.34987,0,0.0182126
1.28906,0.0353395,0.022562,0.0237708,0.0179507,-87.0001,0,0.0180452
1.29883,0.0353395,0.0226733,0.021944,0.0171022,-172.879,3.46945e-18,0.0184144
1.30859,0.0318507,0.0226879,0.0190421,0.0164295,-246.164,3.46945e-18,0.0192366
1.31836,0.0255584,0.0226386,0.015479,0.0161394,-297.793,-3.46945e-18,0.0203608
1.32812,0.0185001,0.0224734,0.0118004,0.0160523,-314.241,3.46945e-18,0.0215852
1.33789,0.0114693,0.0222493,0.0086228,0.0161996,-313.071,3.46945e-18,0.0226795
1.34766,0.00528697,0.0219103,0.00655461,0.0164946,-274.398,6.93889e-18,0.0234129
1.35742,0.000697352,0.0215217,0.00610733,0.016856,-209.811,0,0.0235863
1.36719,-0.00173582,0.0210323,0.0076075,0.0174773,-127.244,0,0.0230646
1.37695,-0.00171596,0.0204737,0.0111249,0.01816,-36.8638,0,0.0218037
1.38672,0.000733952,0.0198218,0.0164332,0.0190024,50.1699,0,0.0198649
1.39648,0.00526352,0.0191291,0.0230154,0.0199164,123.052,-3.46945e-18,0.017414
1.40625,0.011235,0.0183926,0.0301184,0.0209335,172.665,-1.73472e-18,0.0147028
1.41602,0.0178057,0.0176081,0.0368509,0.0220241,192.788,-1.73472e-18,0.0120373
1.42578,0.0240407,0.0169247,0.0423085,0.0232642,181.049,-3.46945e-18,0.00973676
1.43555,0.0290376,0.0163182,0.0457046,0.0245879,139.466,0,0.00809375
1.44531,0.032048,0.0160238,0.0463513,0.0258877,74.4589,8.67362e-19,0.00733817
1.45508,0.0325785,0.0158862,0.0444081,0.0270914,-3.77522,0,0.00761082
1.46484,0.0304646,0.0159519,0.039588,0.0281436,-82.4908,0,0.0089466
1.47461,0.0259066,0.0160778,0.0324852,0.0290582,-148.123,0,0.0112669
1.48437,0.019463,0.0161878,0.0238605,0.0297815,-188.282,1.73472e-18,0.0143807
1.49414,0.0120011,0.0163994,0.01469,0.0302994,-193.713,3.46945e-18,0.0179952
1.50391,0.00460285,0.0165859,0.00605112,0.030646,-159.892,6.93889e-18,0.0217378
1.51367,-0.0015673,0.0168175,-0.0010103,0.0307755,-87.9804,0,0.0251931
1.52344,-0.00541988,0.0169972,-0.00561857,0.030696,15.051,0,0.0279513
1.5332,-0.00610281,0.0171992,-0.00719349,0.0304438,137.149,-6.93889e-18,0.0296672
1.54297,-0.00314582,0.0174726,-0.00554372,0.0299985,262.661,0,0.0301175
1.55273,0.00343759,0.0177076,-0.000910576,0.0293635,314.241,3.46945e-18,0.0292456
1.5625,0.0131123,0.0180627,0.00604871,0.0285814,314.241,-3.46945e-18,0.0271836
1.57227,0.0248595,0.0184491,0.0143392,0.0276132,314.241,0,0.0242422
1.58203,0.0353395,0.0189762,0.0227584,0.0265276,314.241,-3.46945e-18,0.0208706
1.5918,0.0353395,0.0195843,0.0300592,0.0253146,314.241,-3.46945e-18,0.0175914
1.60156,0.0353395,0.0202727,0.035123,0.0240232,280.342,-8.67362e-18,0.0149223
1.61133,0.0353395,0.0209417,0.0371178,0.0226724,115.653,-1.73472e-18,0.0132982
1.62109,0.0353395,0.0215287,0.0356212,0.0213748,-72.5953,0,0.0130058
1.63086,0.0353395,0.0219667,0.0306914,0.0200847,-263.031,1.73472e-18,0.014139
1.64062,0.0353395,0.0223085,0.0228794,0.0189528,-314.241,3.46945e-18,0.0165806
1.65039,0.0353395,0.022579,0.013178,0.0179563,-314.241,3.46945e-18,0.0200112
1.66016,0.021439,0.0227292,0.0029137,0.0172574,-314.241,1.04083e-17,0.0239447
1.66992,0.00556612,0.0227471,-0.00640968,0.0167985,-314.241,6.93889e-18,0.0277864
1.67969,-0.00883486,0.0226193,-0.0133006,0.0166415,-314.241,1.38778e-17,0.0309092
1.68945,-0.0117243,0.0223783,-0.0155377,0.0167442,-314.241,-6.93889e-18,0.0327398
1.69922,-0.0117243,0.0220441,-0.0150852,0.0169517,-244.668,0,0.0328449
1.70898,-0.0117243,0.0216284,-0.00880056,0.0173612,-44.5313,0,0.031004
1.71875,-0.0117243,0.021108,0.00202802,0.0178311,151.171,-3.46945e-18,0.0272574
1.72852,-0.011292,0.0205378,0.0163993,0.0185386,314.241,-3.46945e-18,0.0219175
1.73828,0.00282942,0.019837,0.0327435,0.0193022,314.241,-8.67362e-18,0.0155409
1.74805,0.0187616,0.0190948,0.0463513,0.0201752,314.241,-6.93889e-18,0.0088617
1.75781,0.0342241,0.0182537,0.0463513,0.0211058,314.241,6.93889e-18,0.0026965
1.76758,0.0353395,0.0174578,0.0463513,0.0221347,314.241,-3.46945e-18,-0.00216428
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,150.103,-1.73472e-18,-0.00506299
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-56.176,0,-0.00556366
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-268.534,5.20417e-18,-0.00351247
1.80664,0.0353395,0.0153964,0.0463513,0.0268688,-314.241,6.93889e-18,0.000936438
1.81641,0.0242684,0.0154811,0.0364467,0.0278924,-314.241,6.93889e-18,0.00733125
1.82617,0.00491143,0.015611,0.0164096,0.0287602,-314.241,0,0.0149671
1.83594,-0.0117243,0.0158094,-0.00310884,0.0294951,-314.241,6.93889e-18,0.0229612
1.8457,-0.0117243,0.0160123,-0.0155377,0.0300393,-314.241,-3.46945e-18,0.0303519
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-191.039,0,0.036215
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,104.68,0,0.0397848
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,314.241,0,0.0405652
1.88477,-0.0117243,0.0171774,-0.0155377,0.0304232,314.241,-6.93889e-18,0.038416
1.89453,-0.0117243,0.0174676,-0.00519893,0.0300784,314.241,0,0.0335953
1.9043,0.014381,0.01782,0.0148162,0.0295542,314.241,-2.77556e-17,0.0267483
1.91406,0.0353395,0.0182009,0.0356751,0.0288692,314.241,-6.93889e-18,0.0188378
1.92383,0.0353395,0.0186332,0.0463513,0.0280238,314.241,-6.93889e-18,0.0110229
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,314.241,6.93889e-18,0.00450187
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,314.241,3.46945e-18,0.000340866
1.95312,0.0353395,0.0205145,0.0463513,0.024756,65.8609,0,-0.000684717
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-314.241,-3.46945e-18,0.00178527
1.97266,0.0353395,0.0219125,0.0401111,0.0222795,-314.241,0,0.00762439
1.98242,0.0353395,0.022488,0.0150883,0.0211055,-314.241,2.77556e-17,0.016212
1.99219,0.0353395,0.0229575,-0.0123247,0.0199721,-314.241,-1.38778e-17,0.0264924
2.00195,0.00067655,0.0232749,-0.0155377,0.0190249,-314.241,-6.93889e-18,0.0370956
2.01172,-0.0117243,0.023491,-0.0155377,0.018202,-314.241,-1.38778e-17,0.0465075
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-314.241,1.38778e-17,0.0532705
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-314.241,1.38778e-17,0.05619
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,-23.8148,0,0.0545187
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,314.241,-1.38778e-17,0.0480923
2.06055,-0.0117243,0.022366,-0.0117808,0.0177809,314.241,-2.77556e-17,0.0373909
2.07031,-0.0103517,0.0217288,0.0250088,0.0181535,314.241,-1.38778e-17,0.0235133
2.08008,0.0282077,0.0209797,0.0463513,0.0186345,314.241,-1.38778e-17,0.00806029
2.08984,0.0353395,0.0202,0.0463513,0.0193205,314.241,0,-0.00706104


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_v_LPDS_4.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.55615e-05,0,-5.88574e-05,-0,0,0
0.00976562,3.68374e-05,0.000128115,6.05963e-08,-6.65771e-05,0.0216251,-4.23516e-22,-1.58241e-06
0.0195312,0.000132445,0.000289775,6.38984e-07,-6.83057e-05,0.21965,-1.69407e-21,-1.51604e-05
0.0292969,0.000399519,0.000616201,2.05624e-06,-6.62549e-05,0.705001,-6.77626e-21,-4.2522e-05
0.0390625,0.000821128,0.00107966,3.90628e-06,-6.5625e-05,1.70861,-1.35525e-20,-9.74904e-05
0.0488281,0.00133519,0.00163242,3.80612e-06,-7.5835e-05,2.66185,-2.71051e-20,-0.000131049
0.0585938,0.00195891,0.00225021,-3.1319e-06,-7.6626e-05,2.46187,-6.77626e-20,-9.05319e-05
0.0683594,0.00267863,0.00291855,-1.50159e-05,-7.50732e-05,0.296305,0,3.93987e-05
0.078125,0.00349794,0.00361499,-2.21046e-05,-7.82666e-05,-4.28995,0,0.000270748
0.0878906,0.00429391,0.00432132,-1.62133e-05,-7.79297e-05,-11.2354,3.25261e-19,0.000599389
0.0976562,0.00505516,0.00504207,-2.41546e-07,-7.46045e-05,-20.5305,2.1684e-19,0.0010475
0.107422,0.00575518,0.00573467,9.77092e-06,-8.11816e-05,-31.6122,2.1684e-19,0.00158643
0.117187,0.00636053,0.00640103,-6.97107e-06,-7.88379e-05,-43.8802,4.33681e-19,0.00219846
0.126953,0.00684712,0.00707451,-6.92872e-05,-8.56787e-05,-56.9174,4.33681e-19,0.00286704
0.136719,0.00726739,0.00773842,-0.000180824,-8.72461e-05,-70.4533,8.67362e-19,0.00357024
0.146484,0.00764376,0.00835794,-0.000318824,-8.62354e-05,-84.0223,-8.67362e-19,0.00426561
0.15625,0.00797775,0.00894593,-0.000433324,-7.83398e-05,-97.2252,-8.67362e-19,0.00493105
0.166016,0.00828056,0.00944689,-0.000457852,-5.46094e-05,-109.739,0,0.00555561
0.175781,0.00857949,0.00993312,-0.0003221,-3.10254e-05,-121.225,2.60209e-18,0.00613153
0.185547,0.00886309,0.0103771,3.4067e-05,4.77539e-05,-131.378,8.67362e-19,0.0066569
0.195312,0.00911369,0.010754,0.000647626,0.000208184,-140.256,5.20417e-18,0.00715038
0.205078,0.00935138,0.0110486,0.0015259,0.000423164,-148.226,1.73472e-18,0.00762937
0.214844,0.00960419,0.01132,0.00264935,0.000740098,-155.692,-3.46945e-18,0.00809325
0.224609,0.00986386,0.0115477,0.00397699,0.00120362,-163.016,-1.73472e-18,0.00853465
0.234375,0.0101219,0.0116714,0.005451,0.0018167,-170.538,0,0.00895
0.244141,0.0103898,0.0117435,0.00700338,0.00268805,-178.329,0,0.009327
0.253906,0.010634,0.0117828,0.00856464,0.00387193,-186.056,3.46945e-18,0.00965013
0.263672,0.010783,0.0117511,0.0100704,0.0052482,-193.289,5.20417e-18,0.00992945
0.273438,0.0108276,0.0116269,0.0114678,0.00677979,-199.62,1.73472e-18,0.0101918
0.283203,0.0107495,0.0114958,0.0127256,0.00841228,-204.385,-1.73472e-18,0.0104522
0.292969,0.0105141,0.0113132,0.0138387,0.0101337,-206.949,5.20417e-18,0.0107402
0.302734,0.0101309,0.0110448,0.0148255,0.0119142,-206.83,1.73472e-18,0.0110882
0.3125,0.00966368,0.0107515,0.0157211,0.0137821,-203.486,-1.73472e-18,0.0115038
0.322266,0.00914953,0.0104463,0.0165684,0.0155764,-196.293,1.73472e-18,0.0119725
0.332031,0.00862526,0.0100985,0.0174034,0.0174137,-184.955,1.73472e-18,0.0124831
0.341797,0.008185,0.00969328,0.018244,0.0191844,-169.576,3.46945e-18,0.0130143
0.351562,0.0079118,0.00933179,0.0190891,0.020889,-150.501,3.46945e-18,0.0135259
0.361328,0.0078519,0.00904169,0.0199212,0.0225635,-128.524,0,0.0139902
0.371094,0.00806968,0.00895673,0.0207117,0.0241399,-104.918,0,0.0143964
0.380859,0.00861062,0.00910614,0.0214294,0.0255963,-81.0228,-1.73472e-18,0.0147329
0.390625,0.00946177,0.0095469,0.0220462,0.0269021,-58.0926,1.73472e-18,0.0150037
0.400391,0.0105675,0.0101659,0.0225376,0.0280485,-37.2532,0,0.0152352
0.410156,0.0118523,0.0108522,0.0228794,0.0289948,-19.3521,0,0.0154633
0.419922,0.0132067,0.011587,0.0230469,0.0297672,-4.84013,0,0.0157248
0.429687,0.014525,0.0123503,0.0230153,0.0303367,6.13935,0,0.016057
0.439453,0.0156875,0.0131735,0.0227623,0.0307083,13.7432,-3.46945e-18,0.0164847
0.449219,0.01663,0.0139477,0.0222751,0.0309008,18.2738,3.46945e-18,0.0170233
0.458984,0.0173257,0.0146985,0.0215583,0.030883,20.3445,0,0.0176565
0.46875,0.0177884,0.0154653,0.0206404,0.0306732,20.797,0,0.0183497
0.478516,0.0180473,0.0161372,0.0195737,0.0302737,20.5966,0,0.0190547
0.488281,0.0181877,0.0168536,0.0184305,0.0296782,20.6099,0,0.0197236
0.498047,0.018274,0.0175322,0.017297,0.0289076,21.5985,0,0.0203034
0.507812,0.0183981,0.0182208,0.0162637,0.0279819,23.7949,0,0.0207664
0.517578,0.018641,0.0189226,0.0154161,0.0269078,27.0605,0,0.021088
0.527344,0.0190738,0.0196662,0.014827,0.0257226,30.8733,0,0.0212616
0.537109,0.0197109,0.0204266,0.0145472,0.0244363,34.4305,-3.46945e-18,0.0212913
0.546875,0.0204671,0.0211288,0.0145961,0.0231192,36.5078,0,0.0212096
0.556641,0.0213042,0.0217706,0.0149556,0.0217934,35.517,-3.46945e-18,0.0210683
0.566406,0.022136,0.0223011,0.015572,0.0205131,30.4443,0,0.0208819
0.576172,0.0228485,0.0227262,0.0163625,0.0192916,20.7976,0,0.0206718
0.585937,0.0233414,0.0230148,0.0172199,0.0182379,6.75375,0,0.0204508
0.595703,0.0235132,0.0231993,0.0180264,0.0174145,-10.8398,0,0.0202268
0.605469,0.0232972,0.023259,0.018672,0.0168376,-30.6285,0,0.0200087
0.615234,0.0226688,0.023209,0.0190754,0.0166264,-50.9534,0,0.0198057
0.625,0.0216457,0.0230013,0.0192026,0.0164984,-70.0111,0,0.0196244
0.634766,0.0202821,0.0227137,0.0190773,0.0166371,-85.9908,0,0.0194686
0.644531,0.0186703,0.022297,0.0187788,0.0168648,-97.2051,0,0.0193369
0.654297,0.0169247,0.021787,0.0184272,0.017284,-102.26,0,0.019224
0.664062,0.0151717,0.0211752,0.018159,0.017854,-100.245,0,0.0191212
0.673828,0.0135455,0.0204907,0.0180992,0.0185383,-90.9257,0,0.0190171
0.683594,0.0121852,0.0197079,0.0183377,0.0193741,-74.8816,0,0.0188975
0.693359,0.0112189,0.018875,0.0189129,0.0202681,-53.5275,0,0.0187453
0.703125,0.0107483,0.0179736,0.0198065,0.0213028,-28.9598,0,0.0185425
0.712891,0.0108356,0.017146,0.0209469,0.0224617,-3.65585,0,0.0182742
0.722656,0.0114864,0.0164063,0.0222186,0.0237573,19.8821,0,0.0179345
0.732422,0.0126314,0.0158928,0.0234767,0.0250406,39.4841,0,0.0175359
0.742187,0.0141332,0.0156758,0.0245634,0.026258,53.6027,0,0.0171135
0.751953,0.0158045,0.0156167,0.0253263,0.0273885,61.4607,0,0.0167251
0.761719,0.0174316,0.0157156,0.0256376,0.0283824,63.0851,0,0.0164443
0.771484,0.0188057,0.0158204,0.0254119,0.0291869,59.265,0,0.0163474
0.78125,0.0197666,0.0160235,0.0246213,0.0298426,51.4476,0,0.0164953
0.791016,0.0202253,0.0162656,0.0233018,0.0303132,41.5586,0,0.0169185
0.800781,0.0201733,0.0164761,0.0215517,0.030578,31.7866,0,0.0176063
0.810547,0.0196889,0.0167648,0.0195199,0.030654,24.3169,0,0.0185057
0.820312,0.0189291,0.0169825,0.0173877,0.0305296,20.9996,-3.46945e-18,0.0195263
0.830078,0.0181006,0.0172726,0.0153476,0.0302052,23.0122,0,0.0205555
0.839844,0.0174295,0.0175736,0.0135818,0.0297275,30.5929,0,0.0214764
0.849609,0.0171337,0.0179164,0.0122454,0.0290691,42.9045,0,0.0221849
0.859375,0.0173853,0.0183581,0.0114526,0.0282481,58.0802,0,0.0226047
0.869141,0.0182744,0.0188681,0.0112664,0.0273227,73.4658,0,0.0226985
0.878906,0.0197922,0.0195012,0.0116911,0.026264,86.0147,-3.46945e-18,0.0224721
0.888672,0.0218231,0.0202123,0.0126672,0.0251441,92.7543,0,0.0219718
0.898437,0.0241536,0.0209624,0.0140715,0.0239691,91.2396,-3.46945e-18,0.0212777
0.908203,0.0264966,0.021614,0.0157244,0.0227818,79.9152,0,0.020491
0.917969,0.0285367,0.0221891,0.0174077,0.0216089,58.3737,0,0.0197185
0.927734,0.029974,0.0226341,0.0188922,0.0205057,27.467,0,0.0190561
0.9375,0.0305714,0.0229671,0.0199721,0.0195041,-10.716,0,0.0185749
0.947266,0.0301832,0.0231756,0.0205001,0.0186625,-53.0099,3.46945e-18,0.0183127
0.957031,0.0287811,0.0232582,0.0204163,0.0180835,-95.4429,3.46945e-18,0.01827
0.966797,0.0264527,0.0232198,0.0197641,0.0177308,-133.651,-3.46945e-18,0.0184138
0.976562,0.0233927,0.0230617,0.0186882,0.0176664,-163.376,3.46945e-18,0.0186855
0.986328,0.019877,0.0227631,0.0174167,0.0176571,-181.031,3.46945e-18,0.0190114
0.996094,0.0162388,0.0223825,0.0162277,0.0178384,-184.236,0,0.0193139
1.00586,0.0128308,0.021881,0.0154077,0.0181037,-172.246,0,0.01952
1.01562,0.00998637,0.0212687,0.015207,0.0185768,-146.131,0,0.0195673
1.02539,0.00798657,0.0205362,0.0157994,0.0191296,-108.67,3.46945e-18,0.0194096
1.03516,0.00702469,0.0197624,0.0172506,0.0198356,-64.0341,0,0.0190198
1.04492,0.00717905,0.0189356,0.0194998,0.0206249,-17.2583,0,0.0183964
1.05469,0.00839256,0.0181101,0.0223581,0.0215382,26.3806,0,0.0175689
1.06445,0.0104823,0.0172524,0.0255257,0.022562,62.0589,0,0.0165989
1.07422,0.0131527,0.0164861,0.0286265,0.0237261,86.042,0,0.0155796
1.08398,0.0160272,0.0158969,0.0312573,0.0249492,96.191,-3.46945e-18,0.0146299
1.09375,0.0186971,0.0155375,0.0330432,0.0261098,92.2612,0,0.0138829
1.10352,0.0207753,0.0154915,0.0336925,0.0271674,75.962,-1.73472e-18,0.0134706
1.11328,0.0219516,0.0155367,0.0330408,0.02812,50.7816,0,0.0135022
1.12305,0.0220411,0.0156883,0.0310791,0.0289168,21.5676,0,0.0140453
1.13281,0.0210168,0.015895,0.0279594,0.0295232,-6.10005,0,0.0151092
1.14258,0.0190233,0.0161335,0.0239792,0.0299676,-26.679,0,0.016637
1.15234,0.0163683,0.0164591,0.0195459,0.0302091,-35.4853,0,0.0185062
1.16211,0.0134895,0.0166998,0.0151277,0.0302415,-29.4531,0,0.0205395
1.17187,0.0108989,0.017035,0.0111974,0.0301098,-7.70895,0,0.0225252
1.18164,0.0091125,0.0173689,0.00817579,0.0297593,28.1387,0,0.0242444
1.19141,0.0085725,0.0177173,0.00637987,0.029236,74.0663,-3.46945e-18,0.0255017
1.20117,0.00957314,0.0181408,0.00598318,0.0285268,124.072,0,0.026154
1.21094,0.0122023,0.0185866,0.00699062,0.0276379,170.926,0,0.0261351
1.2207,0.0163099,0.0191243,0.00923224,0.0266157,207.136,-6.93889e-18,0.0254686
1.23047,0.0215119,0.0197035,0.0123781,0.0254598,225.988,3.46945e-18,0.0242684
1.24023,0.027228,0.0203405,0.0159741,0.0241919,222.523,0,0.0227243
1.25,0.0327537,0.0209908,0.0194971,0.0228816,194.323,-3.46945e-18,0.0210749
1.25977,0.0353395,0.0215651,0.0224229,0.0215577,142,0,0.0195716
1.26953,0.0353395,0.0220088,0.0242995,0.0202595,69.3203,0,0.0184388
1.2793,0.0353395,0.0223476,0.0248145,0.0190601,-17.0686,0,0.0178394
1.28906,0.0353395,0.022562,0.0238474,0.0179507,-108.308,3.46945e-18,0.0178485
1.29883,0.0353395,0.0226733,0.0214978,0.0171022,-194.335,0,0.0184425
1.30859,0.0306932,0.0226879,0.0180831,0.0164295,-265.12,0,0.0195023
1.31836,0.0237495,0.0226386,0.0141068,0.0161394,-311.995,0,0.0208315
1.32812,0.0162409,0.0224734,0.0101975,0.0160523,-314.241,3.46945e-18,0.0221844
1.33789,0.00904492,0.0222493,0.00702751,0.0161996,-313.216,0,0.0233013
1.34766,0.00302192,0.0219103,0.00521968,0.0164946,-266.489,6.93889e-18,0.0239443
1.35742,-0.00109705,0.0215217,0.0052537,0.016856,-194.167,6.93889e-18,0.0239302
1.36719,-0.00280926,0.0210323,0.00738556,0.0174773,-105.118,0,0.0231572
1.37695,-0.00191406,0.0204737,0.0115917,0.01816,-10.5268,0,0.0216217
1.38672,0.00145174,0.0198218,0.0175483,0.0190024,77.5395,-3.46945e-18,0.019423
1.39648,0.00682181,0.0191291,0.0246522,0.0199164,147.727,0,0.0167567
1.40625,0.0134528,0.0183926,0.0320846,0.0209335,190.945,-1.73472e-18,0.0138951
1.41602,0.0204149,0.0176081,0.0389105,0.0220241,201.67,-3.46945e-18,0.0111578
1.42578,0.0267114,0.0169247,0.0442033,0.0232642,178.825,0,0.00887486
1.43555,0.0314106,0.0163182,0.0463513,0.0245879,126.103,-1.73472e-18,0.00734665
1.44531,0.0337752,0.0160238,0.0463513,0.0258877,51.6621,-1.73472e-18,0.00680547
1.45508,0.03337,0.0158862,0.0443911,0.0270914,-32.8116,0,0.00738298
1.46484,0.0301369,0.0159519,0.0386548,0.0281436,-113.588,1.73472e-18,0.00908771
1.47461,0.0244226,0.0160778,0.0306723,0.0290582,-176.752,3.46945e-18,0.0117958
1.48437,0.0169548,0.0161878,0.0213384,0.0297815,-210.211,0,0.0152572
1.49414,0.00876587,0.0163994,0.011752,0.0302994,-205.552,3.46945e-18,0.0191172
1.50391,0.00106948,0.0165859,0.00307652,0.030646,-159.495,0,0.0229534
1.51367,-0.00489596,0.0168175,-0.00361398,0.0307755,-74.6805,0,0.0263252
1.52344,-0.008041,0.0169972,-0.00748038,0.030696,40.336,0,0.028829
1.5332,-0.00759035,0.0171992,-0.00803817,0.0304438,171.933,0,0.0301554
1.54297,-0.00321693,0.0174726,-0.00523332,0.0299985,303.021,-3.46945e-18,0.0301379
1.55273,0.00487778,0.0177076,0.000536964,0.0293635,314.241,-3.46945e-18,0.0287856
1.5625,0.015953,0.0180627,0.0084635,0.0285814,314.241,-1.04083e-17,0.0262932
1.57227,0.0287945,0.0184491,0.0174218,0.0276132,314.241,-3.46945e-18,0.0230242
1.58203,0.0353395,0.0189762,0.0261148,0.0265276,314.241,-6.93889e-18,0.0194669
1.5918,0.0353395,0.0195843,0.0332454,0.0253146,314.241,-3.46945e-18,0.0161692
1.60156,0.0353395,0.0202727,0.0376944,0.0240232,251.876,0,0.0136596
1.61133,0.0353395,0.0209417,0.0386827,0.0226724,70.7755,0,0.0123676
1.62109,0.0353395,0.0215287,0.0358938,0.0213748,-128.757,3.46945e-18,0.0125537
1.63086,0.0353395,0.0219667,0.0295393,0.0200847,-314.241,0,0.0142622
1.64062,0.0353395,0.0223085,0.0203579,0.0189528,-314.241,0,0.0173034
1.65039,0.0324806,0.022579,0.00954234,0.0179563,-314.241,-6.93889e-18,0.0212695
1.66016,0.0157941,0.0227292,-0.0013971,0.0172574,-314.241,1.38778e-17,0.0255843
1.66992,-0.000708264,0.0227471,-0.0108208,0.0167985,-314.241,1.04083e-17,0.0295784
1.67969,-0.0117243,0.0226193,-0.0155377,0.0166415,-314.241,6.93889e-18,0.0325823
1.68945,-0.0117243,0.0223783,-0.0155377,0.0167442,-314.241,1.38778e-17,0.0340237
1.69922,-0.0117243,0.0220441,-0.0155377,0.0169517,-186.268,0,0.033515
1.70898,-0.0117243,0.0216284,-0.00804598,0.0173612,25.6266,0,0.0309187
1.71875,-0.0117243,0.021108,0.00467688,0.0178311,224.469,-3.46945e-18,0.0263797
1.72852,-0.00735022,0.0205378,0.02069,0.0185386,314.241,-6.93889e-18,0.0203203
1.73828,0.00873778,0.019837,0.0381856,0.0193022,314.241,1.73472e-18,0.0133951
1.74805,0.0259041,0.0190948,0.0463513,0.0201752,314.241,-1.04083e-17,0.00641421
1.75781,0.0353395,0.0182537,0.0463513,0.0211058,314.241,0,0.000241236
1.76758,0.0353395,0.0174578,0.0463513,0.0221347,287.192,-1.73472e-18,-0.0043183
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,89.8699,-8.67362e-19,-0.0066249
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-136.211,2.60209e-18,-0.00629496
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-314.241,3.46945e-18,-0.0032607
1.80664,0.0353395,0.0153964,0.0463513,0.0268688,-314.241,-6.93889e-18,0.00220797
1.81641,0.0178506,0.0154811,0.030175,0.0278924,-314.241,6.93889e-18,0.00952385
1.82617,-0.0036557,0.015611,0.00885422,0.0287602,-314.241,1.73472e-17,0.0178441
1.83594,-0.0117243,0.0158094,-0.0110003,0.0294951,-314.241,-1.38778e-17,0.0261678
1.8457,-0.0117243,0.0160123,-0.0155377,0.0300393,-314.241,0,0.0334581
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-124.424,0,0.0387768
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,200.824,-6.93889e-18,0.0414122
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,314.241,6.93889e-18,0.0409856
1.88477,-0.0117243,0.0171774,-0.0155377,0.0304232,314.241,-1.38778e-17,0.0375184
1.89453,-0.00535067,0.0174676,0.00110672,0.0300784,314.241,-2.77556e-17,0.0314501
1.9043,0.0245006,0.01782,0.0232182,0.0295542,314.241,-2.77556e-17,0.0235998
1.91406,0.0353395,0.0182009,0.0450953,0.0288692,314.241,-2.77556e-17,0.0150733
1.92383,0.0353395,0.0186332,0.0463513,0.0280238,314.241,0,0.00712476
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,314.241,-6.93889e-18,0.000989608
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,314.241,-3.46945e-18,-0.0022909
1.95312,0.0353395,0.0205145,0.0463513,0.024756,-78.0326,1.73472e-18,-0.00202869
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-314.241,0,0.00199169
1.97266,0.0353395,0.0219125,0.0337184,0.0222795,-314.241,0,0.00945258
1.98242,0.0353395,0.022488,0.00548396,0.0211055,-314.241,1.38778e-17,0.0195144
1.99219,0.0217714,0.0229575,-0.0155377,0.0199721,-314.241,1.38778e-17,0.0309014
2.00195,-0.0117243,0.0232749,-0.0155377,0.0190249,-314.241,-2.08167e-17,0.0420552
2.01172,-0.0117243,0.023491,-0.0155377,0.018202,-314.241,0,0.0513379
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-314.241,6.93889e-18,0.0572593
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-314.241,0,0.058697
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,163.026,-6.93889e-18,0.0550768
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,314.241,-1.38778e-17,0.0464864
2.06055,-0.0117243,0.022366,-0.00107756,0.0177809,314.241,-1.38778e-17,0.0337013
2.07031,0.00480176,0.0217288,0.0393017,0.0181535,314.241,-4.16334e-17,0.0181162
2.08008,0.0353395,0.0209797,0.0463513,0.0186345,314.241,-2.08167e-17,0.00158572
2.08984,0.0353395,0.0202,0.0463513,0.0193205,314.241,0,-0.013806


==> data/ENAW7075_manual_vinyl_LPDS/IBS_results_ENAW7075_manual_vinyl_v_LPDS_5.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.55615e-05,0,-5.88574e-05,-0,0,0
0.00976562,2.50498e-05,0.000128115,-1.06621e-06,-6.65771e-05,0.172868,-1.69407e-21,-1.12453e-05
0.0195312,0.000121435,0.000289775,-4.04922e-06,-6.83057e-05,0.573105,-6.77626e-21,-3.4135e-05
0.0292969,0.000378289,0.000616201,-1.05305e-05,-6.62549e-05,1.60127,-2.71051e-20,-9.36229e-05
0.0390625,0.000867346,0.00107966,-1.72245e-05,-6.5625e-05,2.81832,0,-0.000153593
0.0488281,0.00149491,0.00163242,-1.33981e-05,-7.5835e-05,3.39426,0,-0.000167649
0.0585938,0.00217866,0.00225021,8.50921e-06,-7.6626e-05,2.8265,-1.35525e-20,-0.000118086
0.0683594,0.00289432,0.00291855,4.81555e-05,-7.50732e-05,0.569,0,2.00714e-05
0.078125,0.00363364,0.00361499,9.58741e-05,-7.82666e-05,-3.61844,0,0.000249884
0.0878906,0.0043597,0.00432132,0.000136834,-7.79297e-05,-10.3695,2.1684e-19,0.000605545
0.0976562,0.00502097,0.00504207,0.000150791,-7.46045e-05,-19.5024,0,0.00106219
0.107422,0.00566057,0.00573467,0.000115739,-8.11816e-05,-30.7164,2.1684e-19,0.00160422
0.117187,0.00627588,0.00640103,1.91648e-05,-7.88379e-05,-43.6092,4.33681e-19,0.00221442
0.126953,0.00683369,0.00707451,-0.000135748,-8.56787e-05,-57.7043,-1.30104e-18,0.00287634
0.136719,0.00732309,0.00773842,-0.000328729,-8.72461e-05,-72.1553,0,0.00355351
0.146484,0.00775886,0.00835794,-0.000520756,-8.62354e-05,-86.3135,0,0.00422992
0.15625,0.0081144,0.00894593,-0.000655392,-7.83398e-05,-99.7119,0,0.00489628
0.166016,0.00837421,0.00944689,-0.000667944,-5.46094e-05,-111.954,0,0.00554061
0.175781,0.00857016,0.00993312,-0.000496576,-3.10254e-05,-122.71,0,0.00614707
0.185547,0.00874644,0.0103771,-9.06826e-05,4.77539e-05,-132.032,8.67362e-19,0.00671536
0.195312,0.00891831,0.010754,0.000581267,0.000208184,-140.214,-8.67362e-19,0.00724637
0.205078,0.00911401,0.0110486,0.00152379,0.000423164,-147.545,0,0.00773078
0.214844,0.00937954,0.01132,0.00271252,0.000740098,-154.373,1.73472e-18,0.00816138
0.224609,0.00972134,0.0115477,0.00409918,0.00120362,-161.207,-1.73472e-18,0.00854445
0.234375,0.0101001,0.0116714,0.00561797,0.0018167,-168.42,-3.46945e-18,0.00888401
0.244141,0.0104879,0.0117435,0.00719269,0.00268805,-176.037,0,0.00917842
0.253906,0.0108506,0.0117828,0.00874856,0.00387193,-184.005,-1.73472e-18,0.00944465
0.263672,0.011101,0.0117511,0.0102238,0.0052482,-192.165,1.73472e-18,0.00971172
0.273438,0.011174,0.0116269,0.0115735,0.00677979,-199.805,-1.73472e-18,0.0099895
0.283203,0.0110612,0.0114958,0.0127743,0.00841228,-206.115,0,0.0102994
0.292969,0.0107369,0.0113132,0.013827,0.0101337,-210.321,-1.73472e-18,0.010667
0.302734,0.0101964,0.0110448,0.0147524,0.0119142,-211.514,1.73472e-18,0.0110993
0.3125,0.0095123,0.0107515,0.0155831,0.0137821,-208.699,-3.46945e-18,0.0115819
0.322266,0.00878726,0.0104463,0.0163591,0.0155764,-201.31,0,0.0121053
0.332031,0.00809683,0.0100985,0.0171211,0.0174137,-189.178,0,0.012651
0.341797,0.0075447,0.00969328,0.0179014,0.0191844,-172.311,0,0.0131785
0.351562,0.00725595,0.00933179,0.018718,0.020889,-151.239,0,0.0136568
0.361328,0.00729464,0.00904169,0.0195743,0.0225635,-127.082,1.73472e-18,0.014071
0.371094,0.00768437,0.00895673,0.0204553,0.0241399,-101.155,0,0.0144055
0.380859,0.00844127,0.00910614,0.0213274,0.0255963,-74.9513,-1.73472e-18,0.0146604
0.390625,0.00953042,0.0095469,0.0221426,0.0269021,-50.1127,0,0.0148588
0.400391,0.0108613,0.0101659,0.0228428,0.0280485,-28.1555,0,0.0150358
0.410156,0.0123266,0.0108522,0.0233648,0.0289948,-10.1997,0,0.0152288
0.419922,0.0138119,0.011587,0.0236476,0.0297672,3.0438,0,0.0154805
0.429687,0.0152006,0.0123503,0.0236403,0.0303367,11.453,0,0.0158233
0.439453,0.0163809,0.0131735,0.0233114,0.0307083,15.317,0,0.016287
0.449219,0.0172605,0.0139477,0.0226544,0.0309008,15.5619,0,0.0168727
0.458984,0.0178098,0.0146985,0.0216925,0.030883,13.493,0,0.0175644
0.46875,0.0180442,0.0154653,0.0204818,0.0306732,10.6433,0,0.0183263
0.478516,0.0180162,0.0161372,0.0191104,0.0302737,8.42376,0,0.0191152
0.488281,0.0178237,0.0168536,0.0176909,0.0296782,8.18062,0,0.0198673
0.498047,0.0175965,0.0175322,0.016351,0.0289076,10.5996,0,0.0205351
0.507812,0.0174585,0.0182208,0.0152196,0.0279819,15.8962,0,0.0210648
0.517578,0.0175492,0.0189226,0.0144092,0.0269078,23.6345,0,0.0214194
0.527344,0.017976,0.0196662,0.0139999,0.0257226,32.8579,0,0.0215734
0.537109,0.018784,0.0204266,0.0140284,0.0244363,41.9464,-3.46945e-18,0.0215356
0.546875,0.0198911,0.0211288,0.0144818,0.0231192,48.5954,-3.46945e-18,0.0213547
0.556641,0.0211622,0.0217706,0.015292,0.0217934,50.9626,0,0.021057
0.566406,0.0224794,0.0223011,0.0163397,0.0205131,47.4277,0,0.0206922
0.576172,0.0236679,0.0227262,0.0174716,0.0192916,37.029,0,0.0203076
0.585937,0.0245579,0.0230148,0.0185204,0.0182379,19.7321,0,0.0199425
0.595703,0.0250029,0.0231993,0.0193305,0.0174145,-3.54686,0,0.0196324
0.605469,0.0248811,0.023259,0.0197846,0.0168376,-30.9473,0,0.0194037
0.615234,0.0241271,0.023209,0.0198243,0.0166264,-59.8588,0,0.0192725
0.625,0.0227442,0.0230013,0.0194628,0.0164984,-87.205,0,0.0192431
0.634766,0.0208045,0.0227137,0.0187861,0.0166371,-109.802,0,0.019306
0.644531,0.0184511,0.022297,0.017942,0.0168648,-124.766,0,0.019437
0.654297,0.0158915,0.021787,0.0171182,0.017284,-129.913,0,0.0195977
0.664062,0.0133752,0.0211752,0.0165134,0.017854,-124.084,0,0.0197383
0.673828,0.0111645,0.0204907,0.0163054,0.0185383,-107.354,3.46945e-18,0.019803
0.683594,0.00950732,0.0197079,0.0166207,0.0193741,-81.0991,0,0.019738
0.693359,0.00860593,0.018875,0.0175115,0.0202681,-47.9017,0,0.0195012
0.703125,0.00858169,0.0179736,0.0189431,0.0213028,-11.2639,0,0.0190718
0.712891,0.00945304,0.017146,0.0207932,0.0224617,24.798,0,0.0184587
0.722656,0.0111294,0.0164063,0.0228646,0.0237573,56.2439,0,0.0177051
0.732422,0.0134131,0.0158928,0.0249079,0.0250406,79.5522,0,0.0168875
0.742187,0.0160149,0.0156758,0.0266528,0.026258,92.2216,0,0.0161088
0.751953,0.0185923,0.0156167,0.0278432,0.0273885,93.1368,1.73472e-18,0.0154856
0.761719,0.0207994,0.0157156,0.0282718,0.0283824,82.7734,0,0.0151315
0.771484,0.0223307,0.0158204,0.0278098,0.0291869,63.2142,0,0.0151375
0.78125,0.0229689,0.0160235,0.0264283,0.0298426,37.916,0,0.0155549
0.791016,0.0226305,0.0162656,0.0242079,0.0303132,11.2548,0,0.0163831
0.800781,0.0213826,0.0164761,0.0213358,0.030578,-12.0523,0,0.0175636
0.810547,0.0194377,0.0167648,0.0180887,0.030654,-27.6186,0,0.0189837
0.820312,0.0171354,0.0169825,0.0148047,0.0305296,-32.0712,0,0.0204894
0.830078,0.0148995,0.0172726,0.0118449,0.0302052,-23.6212,0,0.021905
0.839844,0.013172,0.0175736,0.00954977,0.0297275,-2.42783,0,0.0230579
0.849609,0.0123467,0.0179164,0.00819462,0.0290691,29.2801,3.46945e-18,0.0238033
0.859375,0.0127104,0.0183581,0.00795064,0.0282481,67.3671,0,0.0240466
0.869141,0.0143874,0.0188681,0.00885603,0.0273227,106.261,0,0.0237581
0.878906,0.0173067,0.0195012,0.0108027,0.026264,139.654,0,0.0229784
0.888672,0.0212021,0.0202123,0.0135412,0.0251441,161.363,0,0.0218147
0.898437,0.0256377,0.0209624,0.0167062,0.0239691,166.23,-3.46945e-18,0.0204265
0.908203,0.0300566,0.021614,0.0198593,0.0227818,150.955,0,0.0190033
0.917969,0.0338526,0.0221891,0.0225462,0.0216089,114.727,3.46945e-18,0.0177397
0.927734,0.0353395,0.0226341,0.0243603,0.0205057,59.5551,0,0.0168076
0.9375,0.0353395,0.0229671,0.025005,0.0195041,-9.788,0,0.0163329
0.947266,0.0353395,0.0231756,0.0243448,0.0186625,-86.1927,0,0.0163777
0.957031,0.0334968,0.0232582,0.0224367,0.0180835,-161.006,0,0.0169301
0.966797,0.0288179,0.0232198,0.0195356,0.0177308,-225.086,-3.46945e-18,0.0179043
0.976562,0.0228467,0.0230617,0.016071,0.0176664,-270.004,3.46945e-18,0.0191497
0.986328,0.0162271,0.0227631,0.0125958,0.0176571,-289.234,-3.46945e-18,0.0204687
0.996094,0.00972023,0.0223825,0.00971224,0.0178384,-279.156,0,0.0216417
1.00586,0.00411329,0.021881,0.00798589,0.0181037,-239.746,0,0.0224546
1.01562,0.000113561,0.0212687,0.00785763,0.0185768,-174.767,0,0.0227282
1.02539,-0.00175108,0.0205362,0.00956813,0.0191296,-91.4718,-3.46945e-18,0.0223447
1.03516,-0.00121026,0.0197624,0.0131065,0.0198356,0.178807,0,0.0212679
1.04492,0.00170378,0.0189356,0.0181923,0.0206249,88.6943,0,0.0195577
1.05469,0.00664146,0.0181101,0.0242954,0.0215382,162.549,-3.46945e-18,0.0173693
1.06445,0.0129639,0.0172524,0.0306934,0.022562,211.774,1.73472e-18,0.0149414
1.07422,0.0198179,0.0164861,0.0365596,0.0237261,229.42,-3.46945e-18,0.0125721
1.08398,0.0262352,0.0158969,0.0410717,0.0249492,212.699,-1.73472e-18,0.0105842
1.09375,0.0312597,0.0155375,0.0435264,0.0261098,163.588,0,0.00928463
1.10352,0.0340862,0.0154915,0.0434448,0.0271674,88.8157,0,0.00892101
1.11328,0.0341822,0.0155367,0.0406522,0.02812,-0.818558,0,0.00964093
1.12305,0.031382,0.0156883,0.035321,0.0289168,-91.7556,1.73472e-18,0.0114624
1.13281,0.0259355,0.015895,0.0279679,0.0295232,-169.452,0,0.0142585
1.14258,0.0185011,0.0161335,0.0194046,0.0299676,-220.41,0,0.0177623
1.15234,0.0100803,0.0164591,0.0106452,0.0302091,-234.196,3.46945e-18,0.0215911
1.16211,0.00189976,0.0166998,0.00278073,0.0302415,-205.157,0,0.0252911
1.17187,-0.00474673,0.017035,-0.00316312,0.0301098,-133.582,0,0.0283959
1.18164,-0.00868025,0.0173689,-0.00636785,0.0297593,-26.0962,0,0.0304914
1.19141,-0.00901559,0.0177173,-0.00634402,0.029236,104.825,0,0.0312783
1.20117,-0.00531164,0.0181408,-0.00301569,0.0285268,242.196,-3.46945e-18,0.0306225
1.21094,0.00232909,0.0185866,0.00324629,0.0276379,314.241,3.46945e-18,0.028584
1.2207,0.0132311,0.0191243,0.0116497,0.0266157,314.241,3.46945e-18,0.0254202
1.23047,0.0261969,0.0197035,0.0210658,0.0254598,314.241,-3.46945e-18,0.0215595
1.24023,0.0353395,0.0203405,0.0301655,0.0241919,314.241,6.93889e-18,0.0175484
1.25,0.0353395,0.0209908,0.0375926,0.0228816,314.241,6.93889e-18,0.0139786
1.25977,0.0353395,0.0215651,0.0421524,0.0215577,269.309,3.46945e-18,0.0114026
1.26953,0.0353395,0.0220088,0.0429909,0.0202595,86.3551,1.73472e-18,0.0102516
1.2793,0.0353395,0.0223476,0.039739,0.0190601,-121.554,0,0.0107656
1.28906,0.0353395,0.022562,0.0325998,0.0179507,-314.241,1.73472e-18,0.0129486
1.29883,0.0353395,0.0226733,0.0223601,0.0171022,-314.241,3.46945e-18,0.0165551
1.30859,0.0301833,0.0226879,0.0103216,0.0164295,-314.241,0,0.0211114
1.31836,0.0122884,0.0226386,-0.00184753,0.0161394,-314.241,1.04083e-17,0.0259714
1.32812,-0.00542865,0.0224734,-0.0123233,0.0160523,-314.241,-3.46945e-18,0.0303987
1.33789,-0.0117243,0.0222493,-0.0155377,0.0161996,-314.241,-1.38778e-17,0.0336666
1.34766,-0.0117243,0.0219103,-0.0155377,0.0164946,-314.241,0,0.0351619
1.35742,-0.0117243,0.0215217,-0.0155377,0.016856,-146.793,0,0.0344782
1.36719,-0.0117243,0.0210323,-0.00923019,0.0174773,107.738,0,0.0314869
1.37695,-0.0117243,0.0204737,0.00475767,0.01816,314.241,-3.46945e-18,0.0263731
1.38672,-0.00597259,0.0198218,0.0222067,0.0190024,314.241,0,0.019632
1.39648,0.014046,0.0191291,0.0410231,0.0199164,314.241,-2.08167e-17,0.0120215
1.40625,0.0353395,0.0183926,0.0463513,0.0209335,314.241,3.46945e-18,0.00447749
1.41602,0.0353395,0.0176081,0.0463513,0.0220241,314.241,-6.93889e-18,-0.00200124
1.42578,0.0353395,0.0169247,0.0463513,0.0232642,314.241,-3.46945e-18,-0.00648427
1.43555,0.0353395,0.0163182,0.0463513,0.0245879,179.043,1.73472e-18,-0.0082403
1.44531,0.0353395,0.0160238,0.0463513,0.0258877,-118.963,8.67362e-19,-0.00685019
1.45508,0.0353395,0.0158862,0.0463513,0.0270914,-314.241,-6.93889e-18,-0.00228564
1.46484,0.0353395,0.0159519,0.041164,0.0281436,-314.241,-1.04083e-17,0.00505954
1.47461,0.0246469,0.0160778,0.0171573,0.0290582,-314.241,-6.93889e-18,0.0143935
1.48437,-0.00295128,0.0161878,-0.00750513,0.0297815,-314.241,1.38778e-17,0.0246069
1.49414,-0.0117243,0.0163994,-0.0155377,0.0302994,-314.241,6.93889e-18,0.0344022
1.50391,-0.0117243,0.0165859,-0.0155377,0.030646,-314.241,-6.93889e-18,0.0424599
1.51367,-0.0117243,0.0168175,-0.0155377,0.0307755,-283,0,0.0476188
1.52344,-0.0117243,0.0169972,-0.0155377,0.030696,124.439,0,0.0490479
1.5332,-0.0117243,0.0171992,-0.0155377,0.0304438,314.241,0,0.0463847
1.54297,-0.0117243,0.0174726,-0.0155377,0.0299985,314.241,-1.38778e-17,0.0398176
1.55273,-0.00863804,0.0177076,0.00656739,0.0293635,314.241,-6.93889e-18,0.0300962
1.5625,0.0291532,0.0180627,0.0361014,0.0285814,314.241,2.08167e-17,0.0184633
1.57227,0.0353395,0.0184491,0.0463513,0.0276132,314.241,6.93889e-18,0.0065114
1.58203,0.0353395,0.0189762,0.0463513,0.0265276,314.241,-1.38778e-17,-0.00402111
1.5918,0.0353395,0.0195843,0.0463513,0.0253146,314.241,6.93889e-18,-0.0114884
1.60156,0.0353395,0.0202727,0.0463513,0.0240232,314.241,6.93889e-18,-0.0145796
1.61133,0.0353395,0.0209417,0.0463513,0.0226724,-244.389,1.73472e-18,-0.0125303
1.62109,0.0353395,0.0215287,0.0463513,0.0213748,-314.241,0,-0.00526959
1.63086,0.0353395,0.0219667,0.0361151,0.0200847,-314.241,-1.38778e-17,0.00652109
1.64062,0.0353395,0.0223085,-0.00235564,0.0189528,-314.241,1.38778e-17,0.0214539
1.65039,-0.00246832,0.022579,-0.0155377,0.0179563,-314.241,0,0.0375842
1.66016,-0.0117243,0.0227292,-0.0155377,0.0172574,-314.241,0,0.0526501
1.66992,-0.0117243,0.0227471,-0.0155377,0.0167985,-314.241,0,0.0643728
1.67969,-0.0117243,0.0226193,-0.0155377,0.0166415,-314.241,-2.77556e-17,0.0707804
1.68945,-0.0117243,0.0223783,-0.0155377,0.0167442,-263.285,0,0.0705084
1.69922,-0.0117243,0.0220441,-0.0155377,0.0169517,314.241,0,0.063035
1.70898,-0.0117243,0.0216284,-0.0155377,0.0173612,314.241,0,0.0488123
1.71875,-0.0117243,0.021108,0.0146877,0.0178311,314.241,2.77556e-17,0.0292692
1.72852,0.0127252,0.0205378,0.0463513,0.0185386,314.241,0,0.00667746
1.73828,0.0353395,0.019837,0.0463513,0.0193022,314.241,0,-0.016109
1.74805,0.0353395,0.0190948,0.0463513,0.0201752,314.241,2.77556e-17,-0.0360129
1.75781,0.0353395,0.0182537,0.0463513,0.0211058,314.241,6.93889e-18,-0.0501465
1.76758,0.0353395,0.0174578,0.0463513,0.0221347,314.241,0,-0.0562246
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,-314.241,0,-0.0529203
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-314.241,1.38778e-17,-0.0401108
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-314.241,-1.38778e-17,-0.0189716
1.80664,0.0353395,0.0153964,0.0119289,0.0268688,-314.241,-1.38778e-17,0.00810315
1.81641,-0.0117243,0.0154811,-0.0155377,0.0278924,-314.241,1.38778e-17,0.0377539
1.82617,-0.0117243,0.015611,-0.0155377,0.0287602,-314.241,-1.38778e-17,0.0660602
1.83594,-0.0117243,0.0158094,-0.0155377,0.0294951,-314.241,-2.77556e-17,0.0890487
1.8457,-0.0117243,0.0160123,-0.0155377,0.0300393,-314.241,-2.77556e-17,0.103242
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,75.7803,0,0.106176
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,314.241,0,0.0968079
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,314.241,2.77556e-17,0.0757561
1.88477,-0.0117243,0.0171774,-0.00540591,0.0304232,314.241,-5.55112e-17,0.0453227
1.89453,0.0292071,0.0174676,0.0463513,0.0300784,314.241,2.77556e-17,0.00928239
1.9043,0.0353395,0.01782,0.0463513,0.0295542,314.241,-5.55112e-17,-0.0275498
1.91406,0.0353395,0.0182009,0.0463513,0.0288692,314.241,-5.55112e-17,-0.0599257
1.92383,0.0353395,0.0186332,0.0463513,0.0280238,314.241,0,-0.0828743
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,314.241,0,-0.0924226
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,-314.241,1.38778e-17,-0.0862248
1.95312,0.0353395,0.0205145,0.0463513,0.024756,-314.241,0,-0.0640076
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-314.241,1.38778e-17,-0.0277527
1.97266,0.0353395,0.0219125,-0.0155377,0.0222795,-314.241,2.77556e-17,0.0184247
1.98242,-0.0117243,0.022488,-0.0155377,0.0211055,-314.241,0,0.0687078
1.99219,-0.0117243,0.0229575,-0.0155377,0.0199721,-314.241,0,0.11628
2.00195,-0.0117243,0.0232749,-0.0155377,0.0190249,-314.241,0,0.154215
2.01172,-0.0117243,0.023491,-0.0155377,0.018202,-314.241,0,0.176449
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-314.241,2.77556e-17,0.178689
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,314.241,2.77556e-17,0.159146
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,314.241,2.77556e-17,0.118954
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,314.241,8.32667e-17,0.0622145
2.06055,0.0185756,0.022366,0.0463513,0.0177809,314.241,-1.11022e-16,-0.00437705
2.07031,0.0353395,0.0217288,0.0463513,0.0181535,314.241,-5.55112e-17,-0.0722952
2.08008,0.0353395,0.0209797,0.0463513,0.0186345,314.241,-2.77556e-17,-0.132255
2.08984,0.0353395,0.0202,0.0463513,0.0193205,314.241,0,-0.17546


==> data/IBS_results_ENAW7075_manual_steel_a_Frequency.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-3.69333,0,-0.369821,-0,0,0
0.00976562,7.54502,12.4728,-0.108508,-5.70007,0.103487,1.66533e-16,-0.375141
0.0195312,1.77371,0.287513,0.0928298,-11.7251,-0.0150989,0,1.02668
0.0292969,85.4774,160.909,-1.10809,-17.1044,1.06322,8.88178e-16,-4.68738
0.0390625,183.249,293.089,-1.53632,-22.1787,2.16734,0,2.97926
0.0488281,197.285,358.413,1.19423,-28.241,0.51752,0,10.6685
0.0585938,124.328,363.432,1.74787,-30.6638,-1.25454,-8.88178e-16,2.93879
0.0683594,15.8148,318.405,2.42574,-32.7025,-5.04528,-5.32907e-15,12.5741
0.078125,-47.9593,296.455,17.021,-33.1891,-19.579,-2.13163e-14,25.4796
0.0878906,-153.579,238.148,65.8165,-34.1348,-75.2233,5.68434e-14,115.341
0.0976562,-306.538,150.538,157.107,-33.5056,-205.411,-4.54747e-13,140.72
0.107422,-451.266,33.4857,291.593,-34.5529,-425.974,-6.82121e-13,2.32529
0.117187,-534.257,-73.5758,502.627,-33.366,-584.814,-4.54747e-13,-272.767
0.126953,-679.129,-175.555,847.132,-34.7585,-584.814,9.09495e-13,-755.741
0.136719,-935.534,-273.552,1242.96,-32.8701,-584.814,-2.72848e-12,-1475.19
0.146484,-1229.15,-333.506,1242.96,-35.4216,-584.814,0,-2603.18
0.15625,-1229.15,-359.216,1242.96,-32.3995,-584.814,-1.09139e-11,-4304.69
0.166016,-1229.15,-293.278,1242.96,-35.3078,-584.814,3.63798e-12,-6869.07
0.175781,-1229.15,-299.461,1242.96,-28.2367,-584.814,-1.45519e-11,-10727.4
0.185547,-1229.15,-258.55,1242.96,-21.4547,-584.814,0,-16641.9
0.195313,-1229.15,-186.452,1242.96,38.981,-584.814,4.36557e-11,-25743.3
0.205078,-1229.15,-10.383,1242.96,263.879,-584.814,2.91038e-11,-39778
0.214844,-1229.15,30.0064,1242.96,640.394,-584.814,5.82077e-11,-61408.4
0.224609,-1229.15,2.67585,1242.96,733.206,-584.814,-2.91038e-10,-94844.6
0.234375,-1229.15,-12.9702,1242.96,754.803,-584.814,-1.16415e-10,-146625
0.244141,-1229.15,-3.55823,1242.96,698.857,-584.814,2.32831e-10,-226677
0.253906,-1229.15,31.4723,1242.96,580.522,-584.814,-2.32831e-10,-350389
0.263672,-1229.15,-11.4621,1242.96,467.641,-584.814,4.65661e-10,-541596
0.273438,-1229.15,-12.884,1242.96,242.578,-584.814,0,-837290
0.283203,-1229.15,4.33042,1242.96,6.09655,-584.814,0,-1.29432e+06
0.292969,-1229.15,9.77079,1242.96,-242.143,-584.814,1.86265e-09,-2.00081e+06
0.302734,-1229.15,-5.88535,1242.96,-448.91,-584.814,-3.72529e-09,-3.09293e+06
0.3125,-1229.15,-7.17473,1242.96,-601.507,-584.814,-7.45058e-09,-4.78103e+06
0.322266,-1229.15,-3.77355,1242.96,-710.141,-584.814,0,-7.3904e+06
0.332031,-1229.15,4.585,1242.96,-720.11,-584.814,1.49012e-08,-1.14239e+07
0.341797,-1229.15,13.1542,1242.96,-614.336,-584.814,-2.98023e-08,-1.76591e+07
0.351562,-1229.15,-10.0591,1242.96,-452.478,-584.814,-1.49012e-08,-2.72977e+07
0.361328,-1229.15,6.48613,1242.96,-398.847,-584.814,5.96046e-08,-4.21971e+07
0.371094,-1229.15,87.9974,1242.96,-268.43,-584.814,0,-6.52289e+07
0.380859,-1229.15,246.103,1242.96,-76.6296,-584.814,1.19209e-07,-1.00832e+08
0.390625,-1229.15,522.207,1242.96,49.8281,-584.814,0,-1.55867e+08
0.400391,-1229.15,776.066,1242.96,-23.5238,-584.814,-4.76837e-07,-2.40941e+08
0.410156,-1229.15,764.9,1242.96,-37.2627,-584.814,4.76837e-07,-3.72449e+08
0.419922,-1229.15,712.744,1242.96,-4.32868,-584.814,0,-5.75736e+08
0.429687,-1229.15,602.191,1242.96,41.458,-584.814,-9.53674e-07,-8.89979e+08
0.439453,-1229.15,450.471,1242.96,66.341,-584.814,0,-1.37574e+09
0.449219,-1229.15,306.092,1242.96,8.19615,-584.814,3.8147e-06,-2.12663e+09
0.458984,-1229.15,30.8812,1242.96,26.0728,-584.814,-7.62939e-06,-3.28737e+09
0.46875,-1229.15,-203.693,1242.96,50.4878,-584.814,0,-5.08166e+09
0.478516,-1229.15,-448.887,1242.96,58.7707,-584.814,-7.62939e-06,-7.85529e+09
0.488281,-1229.15,-577.597,1242.96,-18.0226,-584.814,-2.28882e-05,-1.21428e+10
0.498047,-1229.15,-682.362,1242.96,-92.9876,-584.814,-1.52588e-05,-1.87705e+10
0.507812,-1229.15,-744.449,1242.96,-109.158,-584.814,1.52588e-05,-2.90156e+10
0.517578,-1229.15,-655.635,1242.96,-67.8072,-584.814,-3.05176e-05,-4.48526e+10
0.527344,-1229.15,-461.474,1242.96,-64.0734,-584.814,-0.00012207,-6.93337e+10
0.537109,-1229.15,-383.119,1242.96,-25.5138,-584.814,-6.10352e-05,-1.07177e+11
0.546875,-1229.15,-338.875,1242.96,62.9225,-584.814,-0.000244141,-1.65675e+11
0.556641,-1229.15,-100.599,1242.96,247.019,-584.814,-0.000366211,-2.56102e+11
0.566406,-1229.15,82.9235,1242.96,531.642,-584.814,0,-3.95886e+11
0.576172,-1229.15,35.9843,1242.96,786.445,-584.814,0.000488281,-6.11965e+11
0.585937,-1229.15,-41.634,1242.96,828.641,-584.814,-0.00195312,-9.45982e+11
0.595703,-1229.15,-2.32037,1242.96,730.613,-584.814,-0.000976562,-1.46231e+12
0.605469,-1229.15,17.1021,1242.96,677.453,-584.814,0,-2.26045e+12
0.615234,-1229.15,7.76157,1242.96,499.982,-584.814,-0.00195312,-3.49424e+12
0.625,-1229.15,7.44493,1242.96,306.598,-584.814,-0.0078125,-5.40143e+12
0.634766,-1229.15,-46.4618,1242.96,116.333,-584.814,-0.015625,-8.34959e+12
0.644531,-1229.15,27.8372,1242.96,-195.873,-584.814,-0.015625,-1.29069e+13
0.654297,-1229.15,16.948,1242.96,-384.119,-584.814,-0.015625,-1.99516e+13
0.664062,-1229.15,-29.8101,1242.96,-590.613,-584.814,0.03125,-3.08414e+13
0.673828,-1229.15,-42.109,1242.96,-670.945,-584.814,0,-4.7675e+13
0.683594,-1229.15,44.2698,1242.96,-722.463,-584.814,0,-7.36966e+13
0.693359,-1229.15,30.8276,1242.96,-668.16,-584.814,0.0625,-1.13921e+14
0.703125,-1229.15,-12.2697,1242.96,-526.786,-584.814,-0.125,-1.761e+14
0.712891,-1229.15,8.04191,1242.96,-387.778,-584.814,0.25,-2.72218e+14
0.722656,-1229.15,71.7198,1242.96,-307.768,-584.814,-0.25,-4.20798e+14
0.732422,-1229.15,169.45,1242.96,-175.782,-584.814,0.5,-6.50474e+14
0.742187,-1229.15,400.823,1242.96,35.6492,-584.814,-1,-1.00551e+15
0.751953,-1229.15,691.025,1242.96,70.5588,-584.814,-1,-1.55433e+15
0.761719,-1229.15,825.142,1242.96,-21.5816,-584.814,4,-2.4027e+15
0.771484,-1229.15,759.021,1242.96,-40.7548,-584.814,-6,-3.71412e+15
0.78125,-1229.15,635.728,1242.96,3.47226,-584.814,-4,-5.74132e+15
0.791016,-1229.15,503.575,1242.96,9.96951,-584.814,0,-8.875e+15
0.800781,-1229.15,358.121,1242.96,-7.70023,-584.814,0,-1.37191e+16
0.810547,-1229.15,213.752,1242.96,-6.08639,-584.814,-32,-2.12071e+16
0.820313,-1229.15,-123.554,1242.96,-38.7127,-584.814,0,-3.27822e+16
0.830078,-1229.15,-501.333,1242.96,25.4538,-584.814,-64,-5.0675e+16
0.839844,-1229.15,-606.163,1242.96,-8.27951,-584.814,0,-7.8334e+16
0.849609,-1229.15,-725.27,1242.96,2.85532,-584.814,-64,-1.2109e+17
0.859375,-1229.15,-793.563,1242.96,-21.5059,-584.814,-384,-1.87182e+17
0.869141,-1229.15,-737.922,1242.96,12.2096,-584.814,-256,-2.89348e+17
0.878906,-1229.15,-529.132,1242.96,12.2439,-584.814,-1280,-4.47277e+17
0.888672,-1229.15,-327.625,1242.96,12.221,-584.814,-512,-6.91405e+17
0.898438,-1229.15,-240.578,1242.96,46.8425,-584.814,-1024,-1.06878e+18
0.908203,-1229.15,-140.771,1242.96,178.56,-584.814,-1024,-1.65214e+18
0.917969,-1229.15,38.4076,1242.96,393.54,-584.814,-4096,-2.55389e+18
0.927734,-1229.15,183.009,1242.96,654.247,-584.814,-4096,-3.94783e+18
0.9375,-1229.15,57.4139,1242.96,817.677,-584.814,-8192,-6.1026e+18
0.947266,-1229.15,-77.2691,1242.96,753.819,-584.814,0,-9.43347e+18
0.957031,-1229.15,-21.6247,1242.96,619.059,-584.814,-8192,-1.45824e+19
0.966797,-1229.15,51.485,1242.96,536.459,-584.814,-32768,-2.25416e+19
0.976562,-1229.15,-35.8808,1242.96,358.082,-584.814,-32768,-3.4845e+19
0.986328,-1229.15,-92.8535,1242.96,103.249,-584.814,-98304,-5.38638e+19
0.996094,-1229.15,-38.7027,1242.96,-94.7284,-584.814,0,-8.32633e+19
1.00586,-1229.15,-12.4048,1242.96,-357.983,-584.814,65536,-1.28709e+20
1.01562,-1229.15,-19.2811,1242.96,-563.858,-584.814,-393216,-1.9896e+20
1.02539,-1229.15,-62.7187,1242.96,-622.739,-584.814,-262144,-3.07555e+20
1.03516,-1229.15,-16.4908,1242.96,-703.905,-584.814,0,-4.75422e+20
1.04492,-1229.15,2.45167,1242.96,-659.513,-584.814,0,-7.34913e+20
1.05469,-1229.15,25.7284,1242.96,-597.904,-584.814,0,-1.13604e+21
1.06445,-1229.15,1.34426,1242.96,-435.619,-584.814,1.04858e+06,-1.7561e+21
1.07422,-1229.15,27.589,1242.96,-284.331,-584.814,-2.09715e+06,-2.7146e+21
1.08398,-1229.15,205.407,1242.96,-201.522,-584.814,2.09715e+06,-4.19625e+21
1.09375,-1229.15,395.08,1242.96,-51.5325,-584.814,-8.38861e+06,-6.48661e+21
1.10352,-1229.15,585.149,1242.96,68.4922,-584.814,-1.67772e+07,-1.00271e+22
1.11328,-1229.15,791.814,1242.96,67.4644,-584.814,8.38861e+06,-1.55e+22
1.12305,-1229.15,868.955,1242.96,-37.233,-584.814,-3.35544e+07,-2.396e+22
1.13281,-1229.15,668.165,1242.96,31.2668,-584.814,0,-3.70377e+22
1.14258,-1229.15,493.9,1242.96,62.9394,-584.814,-1.00663e+08,-5.72533e+22
1.15234,-1229.15,393.734,1242.96,21.423,-584.814,-6.71089e+07,-8.85028e+22
1.16211,-1229.15,189.592,1242.96,-17.8335,-584.814,-2.68435e+08,-1.36809e+23
1.17188,-1229.15,-67.9919,1242.96,-50.1082,-584.814,-1.34218e+08,-2.1148e+23
1.18164,-1229.15,-297.842,1242.96,-79.1523,-584.814,2.68435e+08,-3.26908e+23
1.19141,-1229.15,-559.347,1242.96,-58.6103,-584.814,-2.68435e+08,-5.05339e+23
1.20117,-1229.15,-646.124,1242.96,-15.8473,-584.814,-1.61061e+09,-7.81158e+23
1.21094,-1229.15,-654.894,1242.96,-26.2091,-584.814,0,-1.20752e+24
1.2207,-1229.15,-732.577,1242.96,32.2121,-584.814,-6.44245e+09,-1.8666e+24
1.23047,-1229.15,-635.389,1242.96,62.7143,-584.814,-4.29497e+09,-2.88542e+24
1.24023,-1229.15,-417.508,1242.96,80.0261,-584.814,-4.29497e+09,-4.46031e+24
1.25,-1229.15,-250.682,1242.96,111.383,-584.814,4.29497e+09,-6.89479e+24
1.25977,-1229.15,-255.6,1242.96,173.648,-584.814,8.58993e+09,-1.0658e+25
1.26953,-1229.15,-140.174,1242.96,352.855,-584.814,-2.57698e+10,-1.64753e+25
1.2793,-1229.15,128.591,1242.96,551.938,-584.814,-1.71799e+10,-2.54677e+25
1.28906,-1229.15,97.7125,1242.96,765.721,-584.814,-3.43597e+10,-3.93683e+25
1.29883,-1229.15,-48.2371,1242.96,768.543,-584.814,-3.43597e+10,-6.0856e+25
1.30859,-1229.15,-70.5132,1242.96,635.449,-584.814,0,-9.40719e+25
1.31836,-1229.15,34.1253,1242.96,456.11,-584.814,-1.37439e+11,-1.45417e+26
1.32812,-1229.15,13.9564,1242.96,364.545,-584.814,0,-2.24788e+26
1.33789,-1229.15,-33.9164,1242.96,169.162,-584.814,-2.74878e+11,-3.4748e+26
1.34766,-1229.15,-53.4161,1242.96,-77.7348,-584.814,-2.74878e+11,-5.37138e+26
1.35742,-1229.15,-9.95866,1242.96,-288.015,-584.814,-1.64927e+12,-8.30314e+26
1.36719,-1229.15,65.338,1242.96,-476.568,-584.814,-3.29853e+12,-1.28351e+27
1.37695,-1229.15,11.7078,1242.96,-641.272,-584.814,1.09951e+12,-1.98406e+27
1.38672,-1229.15,-84.8673,1242.96,-655.995,-584.814,0,-3.06698e+27
1.39648,-1229.15,-12.1169,1242.96,-668.104,-584.814,-4.39805e+12,-4.74098e+27
1.40625,-1229.15,84.9108,1242.96,-583.409,-584.814,-4.39805e+12,-7.32866e+27
1.41602,-1229.15,6.21593,1242.96,-413.229,-584.814,-1.75922e+13,-1.13287e+28
1.42578,-1229.15,-13.1487,1242.96,-306.47,-584.814,0,-1.75121e+28
1.43555,-1229.15,124.194,1242.96,-176.666,-584.814,-3.51844e+13,-2.70703e+28
1.44531,-1229.15,294.552,1242.96,-80.4196,-584.814,0,-4.18456e+28
1.45508,-1229.15,535.869,1242.96,29.2565,-584.814,-1.40737e+14,-6.46854e+28
1.46484,-1229.15,742.879,1242.96,124.335,-584.814,-2.11106e+14,-9.99915e+28
1.47461,-1229.15,871.173,1242.96,-4.19582,-584.814,1.40737e+14,-1.54568e+29
1.48437,-1229.15,770.921,1242.96,-75.3183,-584.814,-1.40737e+14,-2.38933e+29
1.49414,-1229.15,589.124,1242.96,-38.1203,-584.814,0,-3.69345e+29
1.50391,-1229.15,328.491,1242.96,38.1783,-584.814,-5.6295e+14,-5.70938e+29
1.51367,-1229.15,161.304,1242.96,-41.9425,-584.814,-5.6295e+14,-8.82562e+29
1.52344,-1229.15,-29.2832,1242.96,-48.1043,-584.814,-2.2518e+15,-1.36427e+30
1.5332,-1229.15,-280.386,1242.96,-13.2116,-584.814,-1.1259e+15,-2.10891e+30
1.54297,-1229.15,-537.201,1242.96,-32.9644,-584.814,-4.5036e+15,-3.25998e+30
1.55273,-1229.15,-640.18,1242.96,-17.5102,-584.814,-4.5036e+15,-5.03931e+30
1.5625,-1229.15,-622.135,1242.96,3.90978,-584.814,-1.35108e+16,-7.78982e+30
1.57227,-1229.15,-624.864,1242.96,-10.702,-584.814,0,-1.20416e+31
1.58203,-1229.15,-622.586,1242.96,-11.2669,-584.814,0,-1.8614e+31
1.5918,-1229.15,-441.597,1242.96,38.0983,-584.814,1.80144e+16,-2.87738e+31
1.60156,-1229.15,-268.862,1242.96,47.2707,-584.814,-3.60288e+16,-4.44788e+31
1.61133,-1229.15,-214.787,1242.96,112.748,-584.814,7.20576e+16,-6.87559e+31
1.62109,-1229.15,-139.412,1242.96,269.884,-584.814,-2.16173e+17,-1.06284e+32
1.63086,-1229.15,-55.7053,1242.96,513.643,-584.814,-4.32346e+17,-1.64294e+32
1.64062,-1229.15,71.6886,1242.96,748.751,-584.814,0,-2.53968e+32
1.65039,-1229.15,57.4109,1242.96,814.173,-584.814,-2.8823e+17,-3.92587e+32
1.66016,-1229.15,-147.915,1242.96,754.291,-584.814,-8.64691e+17,-6.06865e+32
1.66992,-1229.15,-81.6084,1242.96,546.2,-584.814,-1.15292e+18,-9.38098e+32
1.67969,-1229.15,66.8161,1242.96,415.864,-584.814,-1.15292e+18,-1.45012e+33
1.68945,-1229.15,59.3855,1242.96,275.78,-584.814,1.15292e+18,-2.24162e+33
1.69922,-1229.15,-61.694,1242.96,50.3993,-584.814,2.30584e+18,-3.46512e+33
1.70898,-1229.15,8.61525,1242.96,-248.659,-584.814,0,-5.35641e+33
1.71875,-1229.15,84.4299,1242.96,-448.662,-584.814,-9.22337e+18,-8.28e+33
1.72852,-1229.15,32.6025,1242.96,-571.722,-584.814,-9.22337e+18,-1.27993e+34
1.73828,-1229.15,19.382,1242.96,-706.02,-584.814,0,-1.97853e+34
1.74805,-1229.15,3.69122,1242.96,-691.092,-584.814,-1.84467e+19,-3.05844e+34
1.75781,-1229.15,27.407,1242.96,-633.451,-584.814,3.68935e+19,-4.72777e+34
1.76758,-1229.15,44.1013,1242.96,-537.69,-584.814,7.3787e+19,-7.30824e+34
1.77734,-1229.15,37.7684,1242.96,-370.758,-584.814,-1.47574e+20,-1.12972e+35
1.78711,-1229.15,46.8236,1242.96,-229.598,-584.814,1.47574e+20,-1.74633e+35
1.79688,-1229.15,236.565,1242.96,-122.418,-584.814,-1.47574e+20,-2.69949e+35
1.80664,-1229.15,465.112,1242.96,30.5212,-584.814,-2.95148e+20,-4.17291e+35
1.81641,-1229.15,625.852,1242.96,101.454,-584.814,5.90296e+20,-6.45052e+35
1.82617,-1229.15,741.989,1242.96,117.642,-584.814,1.18059e+21,-9.97129e+35
1.83594,-1229.15,778.578,1242.96,-36.3182,-584.814,1.18059e+21,-1.54137e+36
1.8457,-1229.15,641.064,1242.96,-117.346,-584.814,2.36118e+21,-2.38267e+36
1.85547,-1229.15,357.666,1242.96,-8.31209,-584.814,-7.08355e+21,-3.68316e+36
1.86523,-1229.15,223.184,1242.96,-18.9007,-584.814,-4.72237e+21,-5.69347e+36
1.875,-1229.15,95.7333,1242.96,-69.9152,-584.814,-1.41671e+22,-8.80103e+36
1.88477,-1229.15,-168.566,1242.96,-52.2929,-584.814,-9.44473e+21,-1.36047e+37
1.89453,-1229.15,-418.896,1242.96,22.7584,-584.814,-3.77789e+22,-2.10304e+37
1.9043,-1229.15,-591.949,1242.96,34.2076,-584.814,-3.77789e+22,-3.2509e+37
1.91406,-1229.15,-666.511,1242.96,30.7133,-584.814,-3.77789e+22,-5.02527e+37
1.92383,-1229.15,-678.444,1242.96,64.4479,-584.814,0,-7.76812e+37
1.93359,-1229.15,-601.032,1242.96,9.41351,-584.814,-7.55579e+22,-1.2008e+38
1.94336,-1229.15,-582.153,1242.96,35.6547,-584.814,-1.51116e+23,-1.85622e+38
1.95312,-1229.15,-369.788,1242.96,39.7896,-584.814,-6.04463e+23,-2.86936e+38
1.96289,-1229.15,-141.645,1242.96,71.7601,-584.814,0,-4.43549e+38
1.97266,-1229.15,-106.087,1242.96,162.289,-584.814,0,-6.85643e+38
1.98242,-1229.15,-94.2822,1242.96,385.043,-584.814,-1.20893e+24,-1.05987e+39
1.99219,-1229.15,69.5916,1242.96,598.804,-584.814,1.20893e+24,-1.63837e+39
2.00195,-1229.15,101.935,1242.96,781.039,-584.814,-1.20893e+24,-2.53261e+39
2.01172,-1229.15,13.614,1242.96,793.642,-584.814,2.41785e+24,-3.91493e+39
2.02148,-1229.15,-119.984,1242.96,645.271,-584.814,-9.67141e+24,-6.05174e+39
2.03125,-1229.15,-32.7009,1242.96,459.555,-584.814,1.45071e+25,-9.35485e+39
2.04102,-1229.15,65.8759,1242.96,289.886,-584.814,-1.93428e+25,-1.44608e+40
2.05078,-1229.15,-32.4974,1242.96,149.025,-584.814,-3.86856e+25,-2.23537e+40
2.06055,-1229.15,-73.1333,1242.96,-113.093,-584.814,-3.86856e+25,-3.45546e+40
2.07031,-1229.15,-20.9698,1242.96,-389.471,-584.814,-3.86856e+25,-5.34149e+40
2.08008,-1229.15,37.0701,1242.96,-555.757,-584.814,7.73713e+25,-8.25694e+40
2.08984,-1229.15,11.2941,1242.96,-676.377,-584.814,-2.32114e+26,-1.27637e+41


==> data/IBS_results_ENAW7075_manual_steel_a_Time.csv <==
% y1min=-1204.5668145751954, y1max=1280.624899291992, y2min=-1114.047120361328, y2max=1218.1015393066407, LMmin=-573.1173266601562, LMmax=573.1173266601562,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-3.69333,0,-0.369821,-0,0,0
0.00976562,10.4227,12.4728,-0.00525229,-5.70007,0.0560465,0,-0.489479
0.0195312,4.83192,0.287513,0.00626328,-11.7251,-0.0252266,0,0.976789
0.0292969,121.679,160.909,-0.0366373,-17.1044,0.586141,1.77636e-15,-5.96414
0.0390625,286.332,293.089,-0.0762529,-22.1787,1.01444,0,-0.286976
0.0488281,370.616,358.413,0.225774,-28.241,0.0816002,0,7.23612
0.0585938,377.761,363.432,0.388737,-30.6638,-0.293887,-8.88178e-16,-0.736445
0.0683594,334.906,318.405,-0.818869,-32.7025,-1.03812,3.55271e-15,9.3661
0.078125,331.625,296.455,0.544601,-33.1891,-5.63108,7.10543e-15,34.2675
0.0878906,258.26,238.148,2.80163,-34.1348,-28.6542,5.68434e-14,182.154
0.0976562,134.301,150.538,2.59877,-33.5056,-76.6825,-1.13687e-13,327.342
0.107422,23.5258,33.4857,-0.997018,-34.5529,-136.163,3.41061e-13,373.846
0.117187,-72.6111,-73.5758,-6.83657,-33.366,-198.285,2.27374e-13,387.497
0.126953,-202.131,-175.555,-3.57903,-34.7585,-259.419,0,351.965
0.136719,-338.35,-273.552,-2.42992,-32.8701,-314.601,9.09495e-13,313.11
0.146484,-425.14,-333.506,-12.1899,-35.4216,-354.921,4.54747e-13,215.841
0.15625,-359.406,-359.216,-0.389901,-32.3995,-376.263,-4.54747e-13,97.3035
0.166016,-259.993,-293.278,22.8281,-35.3078,-379.794,-4.54747e-13,-24.085
0.175781,-226.891,-299.461,3.97621,-28.2367,-364.634,-4.54747e-13,-134.877
0.185547,-250.013,-258.55,22.491,-21.4547,-327.551,4.54747e-13,-255.78
0.195313,-165.652,-186.452,124.134,38.981,-272.372,-4.54747e-13,-356.825
0.205078,39.6677,-10.383,377.174,263.879,-206.52,2.27374e-13,-419.079
0.214844,122.876,30.0064,644.126,640.394,-142.145,0,-371.043
0.224609,55.0439,2.67585,716.08,733.206,-89.4134,0,-279.81
0.234375,11.2342,-12.9702,722.504,754.803,-48.2983,0,-234.618
0.244141,62.6389,-3.55823,655.558,698.857,-17.467,2.84217e-14,-185.695
0.253906,75.9932,31.4723,558.531,580.522,2.98326,0,-111.487
0.263672,-7.54952,-11.4621,402.118,467.641,6.51581,0,13.7569
0.273438,-75.3027,-12.884,188.681,242.578,-0.759571,7.10543e-15,35.357
0.283203,17.5159,4.33042,-39.5849,6.09655,-8.82864,7.10543e-15,54.163
0.292969,34.7287,9.77079,-291.403,-242.143,-18.9732,1.42109e-14,73.8172
0.302734,-60.3433,-5.88535,-529.113,-448.91,-29.1246,-2.84217e-14,65.0252
0.3125,-125.864,-7.17473,-735.307,-601.507,-28.0034,2.84217e-14,93.6198
0.322266,-35.4863,-3.77355,-818.044,-710.141,-5.33276,0,167.506
0.332031,41.1661,4.585,-720.311,-720.11,44.0464,1.13687e-13,275.323
0.341797,-38.5011,13.1542,-537.656,-614.336,108.288,-1.13687e-13,344.626
0.351562,-126.764,-10.0591,-419.702,-452.478,172.41,-2.27374e-13,353.22
0.361328,-74.8617,6.48613,-295.207,-398.847,235.982,2.27374e-13,303.9
0.371094,195.918,87.9974,-149.994,-268.43,293.798,-9.09495e-13,227.351
0.380859,420.536,246.103,51.5034,-76.6296,337.957,0,170.714
0.390625,565.383,522.207,144.835,49.8281,362.497,0,85.5465
0.400391,610.966,776.066,145.419,-23.5238,368.41,-4.54747e-13,-63.608
0.410156,680.585,764.9,172.508,-37.2627,355.662,0,-163.193
0.419922,681.665,712.744,100.904,-4.32868,320.989,-4.54747e-13,-236.558
0.429687,522.269,602.191,-6.36277,41.458,257.946,4.54747e-13,-248.166
0.439453,344.002,450.471,-85.2989,66.341,164.035,-2.27374e-13,-176.367
0.449219,212.927,306.092,-96.821,8.19615,49.3654,0,-16.3983
0.458984,-0.502222,30.8812,-54.1908,26.0728,-64.4313,-5.68434e-14,132.607
0.46875,-324.396,-203.693,-47.7483,50.4878,-165.25,0,164.06
0.478516,-595.993,-448.887,-57.6106,58.7707,-254.012,6.82121e-13,149.383
0.488281,-754.828,-577.597,-57.4882,-18.0226,-321.128,0,156.602
0.498047,-749.963,-682.362,-65.7882,-92.9876,-359.666,-4.54747e-13,194.14
0.507812,-705.145,-744.449,-32.8691,-109.158,-371.88,4.54747e-13,177.129
0.517578,-556.867,-655.635,-45.8195,-67.8072,-363.008,-4.54747e-13,37.6399
0.527344,-413.023,-461.474,-8.24946,-64.0734,-329.781,-4.54747e-13,-120.744
0.537109,-239.5,-383.119,77.9888,-25.5138,-272.926,-2.27374e-13,-232.146
0.546875,-64.5612,-338.875,234.92,62.9225,-204.355,2.27374e-13,-397.908
0.556641,54.8836,-100.599,459.83,247.019,-135.678,1.13687e-13,-499.074
0.566406,167.038,82.9235,635.247,531.642,-75.6569,1.13687e-13,-461.655
0.576172,234.527,35.9843,733.2,786.445,-30.537,0,-303.003
0.585937,256.984,-41.634,702.503,828.641,1.97792,0,-188.715
0.595703,231.558,-2.32037,588.325,730.613,24.037,2.84217e-14,-168.015
0.605469,103.518,17.1021,436.747,677.453,34.058,2.84217e-14,-91.8083
0.615234,-75.3877,7.76157,320.87,499.982,33.6233,5.68434e-14,7.21123
0.625,-155.26,7.44493,149.495,306.598,23.903,0,111.043
0.634766,-107.192,-46.4618,-131.809,116.333,9.6783,0,146.652
0.644531,-18.8038,27.8372,-442.814,-195.873,-8.05384,-1.42109e-14,112.277
0.654297,-66.6737,16.948,-636.449,-384.119,-23.0121,1.42109e-14,115.124
0.664062,-33.8661,-29.8101,-806.234,-590.613,-19.1767,-2.84217e-14,169.432
0.673828,22.9168,-42.109,-859.124,-670.945,13.7543,0,211.227
0.683594,23.9062,44.2698,-688.558,-722.463,69.4253,-5.68434e-14,204.423
0.693359,-14.2218,30.8276,-453.888,-668.16,137.579,-2.27374e-13,234.123
0.703125,-43.6094,-12.2697,-265.982,-526.786,206.257,0,316.566
0.712891,86.4825,8.04191,-176.33,-387.778,267.869,6.82121e-13,275.141
0.722656,310.163,71.7198,-54.477,-307.768,314.599,0,169.848
0.732422,454.168,169.45,105.764,-175.782,340.512,-4.54747e-13,120.575
0.742187,508.153,400.823,226.634,35.6492,352.137,-4.54747e-13,73.4456
0.751953,625.948,691.025,276.61,70.5588,346.977,9.09495e-13,-32.0279
0.761719,724.222,825.142,250.206,-21.5816,318.53,9.09495e-13,-197.523
0.771484,628.362,759.021,153.27,-40.7548,263.465,0,-273.007
0.78125,321.697,635.728,12.8293,3.47226,181.6,0,-236.17
0.791016,160.914,503.575,-132.623,9.96951,75.3235,1.13687e-13,-136.604
0.800781,93.1877,358.121,-173.27,-7.70023,-41.0479,0,-2.20119
0.810547,-92.5908,213.752,-190.881,-6.08639,-149.069,0,108.721
0.820313,-467.279,-123.554,-123.371,-38.7127,-238.733,-2.27374e-13,190.968
0.830078,-779.273,-501.333,-77.2925,25.4538,-308.985,-4.54747e-13,223.674
0.839844,-834.844,-606.163,-79.1491,-8.27951,-355.06,-4.54747e-13,172.961
0.849609,-825.336,-725.27,-10.0908,2.85532,-375.586,4.54747e-13,151.58
0.859375,-780.795,-793.563,46.0703,-21.5059,-374.593,-4.54747e-13,129.947
0.869141,-607.572,-737.922,101.305,12.2096,-347.315,9.09495e-13,21.2777
0.878906,-257.673,-529.132,111.253,12.2439,-296.013,4.54747e-13,-123.342
0.888672,-12.8585,-327.625,220.586,12.221,-230.21,2.27374e-13,-288.052
0.898438,17.9708,-240.578,406.463,46.8425,-160.959,-6.82121e-13,-437.914
0.908203,-2.51957,-140.771,526.826,178.56,-94.6314,0,-530.568
0.917969,213.07,38.4076,567.254,393.54,-39.9156,5.68434e-14,-443.123
0.927734,419.961,183.009,629.278,654.247,-6.30469,0,-307.806
0.9375,342.346,57.4139,606.333,817.677,8.95562,0,-190.671
0.947266,72.0011,-77.2691,478.84,753.819,19.4146,-2.84217e-14,-45.2192
0.957031,-61.1272,-21.6247,293.793,619.059,23.9187,0,34.0139
0.966797,-75.5072,51.485,132.975,536.459,22.7477,0,84.4627
0.976562,-155.289,-35.8808,-27.7636,358.082,18.2997,-2.84217e-14,183.14
0.986328,-233.654,-92.8535,-309.863,103.249,6.62698,0,264.869
0.996094,-168.79,-38.7027,-537.189,-94.7284,-3.88579,0,203.573
1.00586,48.0353,-12.4048,-715.663,-357.983,-3.37736,0,137.671
1.01562,69.7382,-19.2811,-806.034,-563.858,18.9344,0,174.181
1.02539,36.6525,-62.7187,-809.142,-622.739,65.2203,-5.68434e-14,168.869
1.03516,23.4435,-16.4908,-657.097,-703.905,130.267,-4.54747e-13,107.695
1.04492,169.24,2.45167,-388.505,-659.513,203.494,-4.54747e-13,155.409
1.05469,285.442,25.7284,-168.973,-597.904,269.77,0,213.285
1.06445,224.573,1.34426,-21.2359,-435.619,312.818,4.54747e-13,207.753
1.07422,244.377,27.589,108.733,-284.331,336.032,1.36424e-12,121.912
1.08398,473.017,205.407,188.5,-201.522,344.46,-9.09495e-13,33.8457
1.09375,648.278,395.08,312.791,-51.5325,334.106,9.09495e-13,-6.2446
1.10352,611.485,585.149,404.382,68.4922,300.994,4.54747e-13,-72.5764
1.11328,492.178,791.814,259.489,67.4644,245.136,2.27374e-13,-134.729
1.12305,383.232,868.955,28.1761,-37.233,176.056,0,-197.118
1.13281,331.239,668.165,-139.032,31.2668,86.0223,-1.13687e-13,-174.238
1.14258,85.0755,493.9,-221.615,62.9394,-25.4852,5.68434e-14,-84.8207
1.15234,-137.981,393.734,-352.032,21.423,-136.08,2.27374e-13,-8.68204
1.16211,-350.096,189.592,-317.72,-17.8335,-224.985,0,73.8144
1.17188,-475.043,-67.9919,-117.781,-50.1082,-291.315,-4.54747e-13,158.367
1.18164,-639.498,-297.842,44.3926,-79.1523,-335.794,4.54747e-13,154.356
1.19141,-865.84,-559.347,45.4365,-58.6103,-357.291,4.54747e-13,166.299
1.20117,-831.301,-646.124,59.3869,-15.8473,-354.74,4.54747e-13,103.576
1.21094,-564.525,-654.894,205.31,-26.2091,-330.633,0,4.94451
1.2207,-321.057,-732.577,300.872,32.2121,-282.882,0,-43.861
1.23047,-184.851,-635.389,337.525,62.7143,-219.285,2.27374e-13,-155.422
1.24023,-53.34,-417.508,351.566,80.0261,-159.479,-2.27374e-13,-328.657
1.25,81.21,-250.682,463.842,111.383,-98.6563,-1.13687e-13,-523.292
1.25977,250.505,-255.6,526.05,173.648,-41.0644,0,-514.627
1.26953,302.979,-140.174,506.898,352.855,-7.83891,0,-408.521
1.2793,359.692,128.591,440.586,551.938,-3.17817,0,-298.077
1.28906,207.667,97.7125,377.466,765.721,-3.01868,0,-108.843
1.29883,47.3826,-48.2371,251.663,768.543,5.34564,0,82.0959
1.30859,-99.5999,-70.5132,122.3,635.449,13.0356,2.84217e-14,140.681
1.31836,-286.96,34.1253,-80.7882,456.11,12.8184,0,199.344
1.32812,-376.223,13.9564,-373.532,364.545,15.4375,0,322.683
1.33789,-298.082,-33.9164,-511.103,169.162,20.9091,0,401.258
1.34766,-72.5005,-53.4161,-572.22,-77.7348,27.5131,0,324.198
1.35742,85.8047,-9.95866,-667.333,-288.015,47.5723,5.68434e-14,217.709
1.36719,161.607,65.338,-810.126,-476.568,83.742,5.68434e-14,178.282
1.37695,175.797,11.7078,-692.049,-641.272,141.992,2.27374e-13,72.5988
1.38672,287.517,-84.8673,-395.04,-655.995,215.031,0,4.61319
1.39648,334.238,-12.1169,-194.704,-668.104,282.756,0,21.9397
1.40625,376.143,84.9108,-57.3729,-583.409,324.76,0,109.847
1.41602,323.243,6.21593,130.603,-413.229,337.931,0,134.956
1.42578,389.885,-13.1487,238.98,-306.47,331.751,4.54747e-13,103.176
1.43555,504.824,124.194,280.644,-176.666,311.098,0,47.4141
1.44531,460.506,294.552,323.882,-80.4196,262.932,6.82121e-13,-19.7961
1.45508,267.1,535.869,360.69,29.2565,192.163,4.54747e-13,-52.8598
1.46484,133.817,742.879,203.951,124.335,119.343,0,-35.1008
1.47461,165.448,871.173,-86.3908,-4.19582,41.5027,0,-71.9243
1.48437,84.5367,770.921,-196.642,-75.3183,-56.5367,5.68434e-14,-131.482
1.49414,-129.128,589.124,-358.266,-38.1203,-167.383,2.27374e-13,-69.5606
1.50391,-432.113,328.491,-441.393,38.1783,-252.657,2.27374e-13,40.5909
1.51367,-463.888,161.304,-302.174,-41.9425,-305.525,-4.54747e-13,72.7788
1.52344,-439.688,-29.2832,-13.594,-48.1043,-338.111,9.09495e-13,10.6326
1.5332,-601.602,-280.386,145.692,-13.2116,-348.291,4.54747e-13,67.4374
1.54297,-851.005,-537.201,194.591,-32.9644,-336.228,-4.54747e-13,95.4456
1.55273,-666.413,-640.18,310.672,-17.5102,-312.521,0,6.72104
1.5625,-250.832,-622.135,453.013,3.90978,-271,0,-125.285
1.57227,-106.256,-624.864,484.235,-10.702,-213.493,-2.27374e-13,-154.906
1.58203,-113.992,-622.586,527.175,-11.2669,-157.937,2.27374e-13,-183.237
1.5918,76.9381,-441.597,592.064,38.0983,-109.835,1.13687e-13,-382.417
1.60156,308.032,-268.862,517.899,47.2707,-56.6945,0,-523.326
1.61133,299.44,-214.787,440.445,112.748,-10.8044,0,-495.277
1.62109,226.958,-139.412,335.333,269.884,-6.00233,-5.68434e-14,-376.11
1.63086,105.116,-55.7053,231.793,513.643,-18.6913,-2.84217e-14,-208.049
1.64062,172.451,71.6886,-8.62911,748.751,-13.9864,0,32.5755
1.65039,106.153,57.4109,-131.468,814.173,1.82884,0,198.272
1.66016,-157.217,-147.915,-147.428,754.291,14.6118,0,253.018
1.66992,-515.596,-81.6084,-323.649,546.2,36.4742,5.68434e-14,326.535
1.67969,-467.338,66.8161,-573.191,415.864,70.0421,0,461.853
1.68945,-93.4649,59.3855,-587.164,275.78,104.451,0,395.543
1.69922,94.7723,-61.694,-482.897,50.3993,133.622,-1.13687e-13,269.822
1.70898,174.789,8.61525,-591.751,-248.659,171.834,-2.27374e-13,259.404
1.71875,407.159,84.4299,-714.468,-448.662,225.051,2.27374e-13,179.745
1.72852,636.245,32.6025,-510.796,-571.722,285.306,-4.54747e-13,-17.3496
1.73828,606.842,19.382,-215.931,-706.02,350.481,0,-137.643
1.74805,483.319,3.69122,-143.292,-691.092,396.468,-1.36424e-12,-26.765
1.75781,396.162,27.407,29.1695,-633.451,402.334,-4.54747e-13,35.5787
1.76758,601.199,44.1013,205.414,-537.69,369.496,-4.54747e-13,46.1155
1.77734,573.345,37.7684,219.511,-370.758,317.685,-4.54747e-13,121.999
1.78711,341.172,46.8236,156.417,-229.598,247.61,0,118.321
1.79688,91.2049,236.565,247.8,-122.418,153.479,2.27374e-13,5.34916
1.80664,69.8516,465.112,158.618,30.5212,55.4685,0,40.5518
1.81641,12.5582,625.852,-85.9958,101.454,-22.3624,-5.68434e-14,98.8117
1.82617,-248.197,741.989,-176.68,117.642,-105.782,2.27374e-13,20.4731
1.83594,-386.66,778.578,-237.096,-36.3182,-207.78,0,-91.4392
1.8457,-434.709,641.064,-428.849,-117.346,-293.572,4.54747e-13,-19.668
1.85547,-484.635,357.666,-500.09,-8.31209,-344.049,4.54747e-13,76.3973
1.86523,-493.185,223.184,-141.813,-18.9007,-368.237,-1.36424e-12,-74.2798
1.875,-475.347,95.7333,196.08,-69.9152,-371.926,-4.54747e-13,-136.408
1.88477,-642.024,-168.566,359.846,-52.2929,-345.857,-4.54747e-13,-73.5035
1.89453,-559.309,-418.896,535.794,22.7584,-312.514,4.54747e-13,-52.4368
1.9043,-390.074,-591.949,792.998,34.2076,-284.456,-4.54747e-13,-199.443
1.91406,-212.789,-666.511,777.834,30.7133,-244.433,-4.54747e-13,-293.049
1.92383,-158.393,-678.444,675.379,64.4479,-197.643,0,-239.582
1.93359,63.3539,-601.032,689.89,9.41351,-171.314,-2.27374e-13,-238.247
1.94336,211.682,-582.153,706.171,35.6547,-144.089,2.27374e-13,-368.494
1.95312,75.8012,-369.788,449.216,39.7896,-103.919,0,-417.032
1.96289,-5.00101,-141.645,181.573,71.7601,-84.3603,-1.13687e-13,-371.774
1.97266,15.2593,-106.087,147.587,162.289,-100.103,-1.13687e-13,-296.452
1.98242,7.55808,-94.2822,-98.1236,385.043,-113.535,0,-65.3905
1.99219,-84.5247,69.5916,-384.862,598.804,-93.8984,1.13687e-13,196.088
2.00195,-96.3001,101.935,-398.121,781.039,-64.9976,1.7053e-13,291.282
2.01172,-330.168,13.614,-320.793,793.642,-19.5127,0,285.349
2.02148,-435.534,-119.984,-540.977,645.271,60.2651,5.68434e-14,496.482
2.03125,-373.125,-32.7009,-642.989,459.555,146.317,-2.27374e-13,530.075
2.04102,-38.5624,65.8759,-438.38,289.886,208.775,2.27374e-13,264.826
2.05078,227.55,-32.4974,-341.876,149.025,270.427,2.27374e-13,165.858
2.06055,511.684,-73.1333,-532.368,-113.093,337.22,-9.09495e-13,305.965
2.07031,811.994,-20.9698,-416.8,-389.471,392.011,-4.54747e-13,118.757
2.08008,951.926,37.0701,-153.233,-555.757,436.256,-9.09495e-13,-238.572
2.08984,837.337,11.2941,-119.393,-676.377,485.848,1.36424e-12,-213.164


==> data/IBS_results_ENAW7075_manual_steel_d_Frequency.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0,0,-1.3125e-07,-0,0,0
0.00976562,3.13419e-09,-3.95507e-08,2.67992e-09,2.92969e-08,3.26329,0,6.55507e-09
0.0195312,4.70447e-08,-2.10939e-08,1.44146e-08,8.20313e-09,17.4083,0,2.46305e-08
0.0292969,1.74482e-07,1.05176e-07,-1.76474e-08,-7.91016e-08,-17.5227,0,-8.82613e-08
0.0390625,8.89641e-08,1.54687e-07,2.8479e-08,-5.12695e-08,49.1933,0,1.65475e-07
0.0488281,5.75104e-07,1.91894e-07,3.68929e-08,-4.36523e-08,-32.4276,0,-2.36215e-07
0.0585938,2.92927e-07,4.29785e-07,-1.89529e-07,-4.39454e-09,-37.9766,1.32349e-23,3.68176e-08
0.0683594,7.91503e-07,5.76855e-07,3.06164e-07,-7.23633e-08,68.3676,0,2.59676e-07
0.078125,1.4549e-06,7.3916e-07,-5.58395e-07,-7.23633e-08,-428.918,-2.11758e-22,-1.19233e-06
0.0878906,-2.26152e-07,9.1875e-07,1.46237e-07,-2.60742e-08,267.547,0,2.01209e-06
0.0976562,3.76262e-06,1.14521e-06,3.937e-07,3.31055e-08,-519.01,0,-2.20744e-06
0.107422,-4.6964e-07,1.39805e-06,-2.57878e-06,-4.48242e-08,-674.102,2.11758e-22,3.60147e-08
0.117187,3.31925e-07,1.56299e-06,4.26854e-06,-5.83008e-08,674.102,-8.47033e-22,6.82852e-06
0.126953,1.16445e-05,1.82051e-06,-5.76476e-06,-3.7207e-08,-674.102,0,-1.73872e-05
0.136719,-6.22922e-06,2.06631e-06,1.04609e-06,-5.56641e-08,674.102,-3.38813e-21,2.96558e-05
0.146484,3.53658e-05,2.21602e-06,1.16451e-05,5.5957e-08,-674.102,0,-2.64222e-05
0.15625,-6.22922e-06,2.42842e-06,-6.42598e-06,-8.73047e-08,-674.102,0,-9.10594e-06
0.166016,-6.22922e-06,2.6042e-06,3.77684e-05,-4.04297e-08,674.102,1.35525e-20,0.00010776
0.175781,3.7138e-05,2.63965e-06,-6.42598e-06,5.15625e-08,-674.102,0,-0.000255454
0.185547,-6.22922e-06,2.65928e-06,-1.60133e-06,-4.10156e-08,674.102,0,0.00038787
0.195313,3.7138e-05,2.7e-06,3.77684e-05,1.7373e-07,-674.102,0,-0.00029505
0.205078,-6.22922e-06,2.66514e-06,-6.42598e-06,4.16016e-07,-674.102,-5.42101e-20,-0.000313815
0.214844,-6.22922e-06,2.67891e-06,3.77684e-05,7.30664e-07,674.102,-2.1684e-19,0.00171822
0.224609,3.7138e-05,2.77471e-06,-6.42598e-06,1.15488e-06,-674.102,-4.33681e-19,-0.00371944
0.234375,-6.22922e-06,2.69736e-06,-6.42598e-06,1.68486e-06,674.102,0,0.0050894
0.244141,3.7138e-05,2.64346e-06,3.77684e-05,2.23213e-06,674.102,0,-0.0029645
0.253906,-6.22922e-06,2.7082e-06,-6.42598e-06,2.9499e-06,-674.102,-1.73472e-18,-0.00671116
0.263672,-6.22922e-06,2.75449e-06,3.77684e-05,3.46436e-06,674.102,-3.46945e-18,0.0267225
0.273438,3.7138e-05,2.66748e-06,-6.42598e-06,4.02656e-06,-674.102,0,-0.0527291
0.283203,-6.22922e-06,2.71641e-06,-6.42598e-06,4.42295e-06,674.102,0,0.0650551
0.292969,3.7138e-05,2.72344e-06,3.77684e-05,4.73613e-06,674.102,0,-0.0230055
0.302734,3.7138e-05,2.75127e-06,-6.42598e-06,4.92393e-06,-674.102,-2.77556e-17,-0.126252
0.3125,-6.22922e-06,2.79492e-06,3.77684e-05,5.06221e-06,674.102,0,0.407711
0.322266,3.7138e-05,2.79492e-06,-6.42598e-06,5.17266e-06,-674.102,0,-0.735744
0.332031,-6.22922e-06,2.77588e-06,-6.42598e-06,5.12871e-06,674.102,0,0.80683
0.341797,3.7138e-05,2.7457e-06,3.77684e-05,5.11787e-06,674.102,0,-0.0488514
0.351562,3.7138e-05,2.77852e-06,-6.42598e-06,5.16621e-06,-674.102,0,-2.20448
0.361328,-6.22922e-06,2.78672e-06,3.77684e-05,5.09385e-06,674.102,0,6.09641
0.371094,3.7138e-05,2.83828e-06,-6.42598e-06,5.13076e-06,-674.102,0,-10.0841
0.380859,-6.22922e-06,3.029e-06,-6.42598e-06,5.11494e-06,674.102,0,9.58533
0.390625,3.7138e-05,3.0835e-06,3.77684e-05,5.18965e-06,674.102,-1.77636e-15,3.31028
0.400391,3.7138e-05,3.36182e-06,-6.42598e-06,5.16797e-06,-674.102,-7.10543e-15,-36.701
0.410156,-6.22922e-06,3.7207e-06,3.77684e-05,5.07803e-06,674.102,0,89.5549
0.419922,3.7138e-05,4.01455e-06,-6.42598e-06,5.1624e-06,-674.102,0,-135.632
0.429687,-6.22922e-06,4.49824e-06,-6.42598e-06,5.09326e-06,674.102,0,107.04
0.439453,3.7138e-05,4.85273e-06,3.77684e-05,5.19346e-06,674.102,1.42109e-14,103.635
0.449219,3.7138e-05,5.34111e-06,-6.42598e-06,5.1999e-06,-674.102,0,-589.932
0.458984,-6.22922e-06,5.86465e-06,3.77684e-05,5.13897e-06,674.102,0,1293.47
0.46875,3.7138e-05,6.346e-06,3.77684e-05,5.13838e-06,-674.102,0,-1785.65
0.478516,-6.22922e-06,6.83701e-06,-6.42598e-06,5.21748e-06,-674.102,0,1077.79
0.488281,3.7138e-05,7.23398e-06,3.77684e-05,5.1917e-06,674.102,0,2259.72
0.498047,3.7138e-05,7.53252e-06,-6.42598e-06,5.20869e-06,-674.102,-1.81899e-12,-9225.44
0.507812,-6.22922e-06,7.93506e-06,3.77684e-05,5.21045e-06,674.102,0,18376.8
0.517578,3.7138e-05,8.17353e-06,3.77684e-05,5.1167e-06,-674.102,0,-22925.1
0.527344,-6.22922e-06,8.30684e-06,-6.42598e-06,5.18701e-06,-674.102,0,8709.66
0.537109,3.7138e-05,8.37275e-06,3.77684e-05,5.20488e-06,674.102,-1.45519e-11,42862.3
0.546875,3.7138e-05,8.46973e-06,-6.42598e-06,5.3373e-06,-674.102,2.91038e-11,-141007
0.556641,-6.22922e-06,8.42842e-06,3.77684e-05,5.61768e-06,674.102,0,256778
0.566406,3.7138e-05,8.47559e-06,3.77684e-05,5.87637e-06,-674.102,0,-285289
0.576172,-6.22922e-06,8.37275e-06,-6.42598e-06,6.28418e-06,-674.102,-1.45519e-11,27038
0.585937,-6.22922e-06,8.44512e-06,3.77684e-05,6.78252e-06,674.102,0,753144
0.595703,3.7138e-05,8.44805e-06,-6.42598e-06,7.36523e-06,-674.102,0,-2.11278e+06
0.605469,-6.22922e-06,8.34229e-06,3.77684e-05,7.97227e-06,674.102,0,3.52622e+06
0.615234,3.7138e-05,8.48057e-06,3.77684e-05,8.56641e-06,-674.102,0,-3.40692e+06
0.625,-6.22922e-06,8.31826e-06,-6.42598e-06,9.04453e-06,-674.102,2.32831e-10,-1.00857e+06
0.634766,-6.22922e-06,8.42022e-06,3.77684e-05,9.62461e-06,674.102,1.86265e-09,1.25908e+07
0.644531,3.7138e-05,8.41465e-06,-6.42598e-06,9.88857e-06,-674.102,0,-3.10908e+07
0.654297,-6.22922e-06,8.35049e-06,3.77684e-05,1.01807e-05,674.102,0,4.75239e+07
0.664062,3.7138e-05,8.38535e-06,3.77684e-05,1.02885e-05,-674.102,0,-3.83396e+07
0.673828,-6.22922e-06,8.41523e-06,-6.42598e-06,1.04174e-05,-674.102,-7.45058e-09,-3.40594e+07
0.683594,-6.22922e-06,8.41523e-06,3.77684e-05,1.03787e-05,674.102,0,2.03035e+08
0.693359,3.7138e-05,8.47676e-06,-6.42598e-06,1.04839e-05,-674.102,0,-4.49827e+08
0.703125,-6.22922e-06,8.43281e-06,-6.42598e-06,1.03406e-05,674.102,0,6.27145e+08
0.712891,3.7138e-05,8.46855e-06,3.77684e-05,1.03521e-05,674.102,0,-3.91442e+08
0.722656,-6.22922e-06,8.56992e-06,-6.42598e-06,1.04452e-05,-674.102,1.19209e-07,-7.58773e+08
0.732422,-6.22922e-06,8.5749e-06,3.77684e-05,1.03081e-05,674.102,0,3.18328e+09
0.742187,3.7138e-05,8.68477e-06,-6.42598e-06,1.04648e-05,-674.102,0,-6.40168e+09
0.751953,-6.22922e-06,9.03926e-06,-6.42598e-06,1.03271e-05,674.102,-9.53674e-07,8.07433e+09
0.761719,3.7138e-05,9.25986e-06,3.77684e-05,1.04115e-05,674.102,4.76837e-07,-3.27237e+09
0.771484,-6.22922e-06,9.67324e-06,-6.42598e-06,1.03597e-05,-674.102,0,-1.45431e+10
0.78125,-6.22922e-06,1.00799e-05,3.77684e-05,1.03781e-05,674.102,7.62939e-06,4.87622e+10
0.791016,3.7138e-05,1.04235e-05,-6.42598e-06,1.04218e-05,-674.102,0,-8.96059e+10
0.800781,-6.22922e-06,1.09594e-05,-6.42598e-06,1.03418e-05,674.102,0,1.00841e+11
0.810547,3.7138e-05,1.13716e-05,3.77684e-05,1.0435e-05,674.102,0,-1.2909e+10
0.820313,3.7138e-05,1.1908e-05,-6.42598e-06,1.04364e-05,-674.102,-3.05176e-05,-2.57159e+11
0.830078,-6.22922e-06,1.24195e-05,3.77684e-05,1.03837e-05,674.102,0.00012207,7.32051e+11
0.839844,3.7138e-05,1.28502e-05,-6.42598e-06,1.04092e-05,-674.102,0,-1.23278e+12
0.849609,-6.22922e-06,1.3263e-05,-6.42598e-06,1.0454e-05,674.102,0,1.21015e+12
0.859375,3.7138e-05,1.35674e-05,3.77684e-05,1.03629e-05,674.102,0,3.0108e+11
0.869141,3.7138e-05,1.36676e-05,-6.42598e-06,1.05067e-05,-674.102,0,-4.31784e+12
0.878906,-6.22922e-06,1.39688e-05,3.77684e-05,1.04675e-05,674.102,-0.00195312,1.07919e+13
0.888672,3.7138e-05,1.39307e-05,-6.42598e-06,1.04795e-05,-674.102,0,-1.66482e+13
0.898438,-6.22922e-06,1.4052e-05,-6.42598e-06,1.06849e-05,674.102,-0.00195312,1.37191e+13
0.908203,3.7138e-05,1.40824e-05,3.77684e-05,1.08237e-05,674.102,-0.00195312,1.11527e+13
0.917969,3.7138e-05,1.39307e-05,-6.42598e-06,1.1163e-05,-674.102,0,-6.98568e+13
0.927734,-6.22922e-06,1.38888e-05,3.77684e-05,1.16057e-05,674.102,0,1.56408e+14
0.9375,3.7138e-05,1.39928e-05,3.77684e-05,1.20996e-05,-674.102,0,-2.20204e+14
0.947266,-6.22922e-06,1.40531e-05,-6.42598e-06,1.26082e-05,-674.102,0,1.41893e+14
0.957031,3.7138e-05,1.39485e-05,3.77684e-05,1.32809e-05,674.102,0.03125,2.54403e+14
0.966797,3.7138e-05,1.40581e-05,-6.42598e-06,1.38434e-05,-674.102,0,-1.09814e+15
0.976562,-6.22922e-06,1.39878e-05,3.77684e-05,1.43241e-05,674.102,0,2.22968e+15
0.986328,3.7138e-05,1.41006e-05,3.77684e-05,1.47882e-05,-674.102,0,-2.84291e+15
0.996094,-6.22922e-06,1.4223e-05,-6.42598e-06,1.52385e-05,-674.102,0.25,1.22256e+15
1.00586,3.7138e-05,1.40379e-05,3.77684e-05,1.54793e-05,674.102,0,4.93039e+15
1.01562,3.7138e-05,1.42066e-05,-6.42598e-06,1.56741e-05,-674.102,2,-1.6859e+16
1.02539,-6.22922e-06,1.40183e-05,3.77684e-05,1.5726e-05,674.102,0,3.12634e+16
1.03516,3.7138e-05,1.4093e-05,3.77684e-05,1.57755e-05,-674.102,-4,-3.56293e+16
1.04492,-6.22922e-06,1.4216e-05,-6.42598e-06,1.57509e-05,-674.102,2,5.70896e+15
1.05469,-6.22922e-06,1.41665e-05,3.77684e-05,1.56981e-05,674.102,0,8.77591e+16
1.06445,3.7138e-05,1.41735e-05,-6.42598e-06,1.58402e-05,-674.102,32,-2.53598e+17
1.07422,-6.22922e-06,1.41861e-05,3.77684e-05,1.5728e-05,674.102,64,4.30902e+17
1.08398,3.7138e-05,1.42453e-05,3.77684e-05,1.56062e-05,-674.102,0,-4.29595e+17
1.09375,-6.22922e-06,1.44299e-05,-6.42598e-06,1.5629e-05,-674.102,32,-8.73979e+16
1.10352,-6.22922e-06,1.46484e-05,3.77684e-05,1.57242e-05,674.102,256,1.48017e+18
1.11328,3.7138e-05,1.47964e-05,-6.42598e-06,1.56747e-05,-674.102,0,-3.74532e+18
1.12305,-6.22922e-06,1.52224e-05,3.77684e-05,1.58314e-05,674.102,0,5.83078e+18
1.13281,3.7138e-05,1.55593e-05,3.77684e-05,1.57939e-05,-674.102,0,-4.90451e+18
1.14258,-6.22922e-06,1.59111e-05,-6.42598e-06,1.57116e-05,-674.102,-512,-3.637e+18
1.15234,-6.22922e-06,1.64165e-05,3.77684e-05,1.57515e-05,674.102,0,2.40279e+19
1.16211,3.7138e-05,1.6778e-05,-6.42598e-06,1.58561e-05,-674.102,8192,-5.43744e+19
1.17188,-6.22922e-06,1.72427e-05,-6.42598e-06,1.57743e-05,674.102,0,7.72987e+19
1.18164,3.7138e-05,1.78383e-05,3.77684e-05,1.56633e-05,674.102,0,-5.13428e+19
1.19141,-6.22922e-06,1.82839e-05,-6.42598e-06,1.56981e-05,-674.102,0,-8.51601e+19
1.20117,-6.22922e-06,1.87184e-05,3.77684e-05,1.56665e-05,674.102,0,3.7873e+20
1.21094,3.7138e-05,1.89155e-05,-6.42598e-06,1.56038e-05,-674.102,0,-7.76451e+20
1.2207,-6.22922e-06,1.92592e-05,-6.42598e-06,1.56926e-05,674.102,0,1.00065e+21
1.23047,3.7138e-05,1.94083e-05,3.77684e-05,1.56932e-05,674.102,-65536,-4.54521e+20
1.24023,-6.22922e-06,1.94818e-05,-6.42598e-06,1.58467e-05,-674.102,0,-1.67004e+21
1.25,-6.22922e-06,1.95967e-05,3.77684e-05,1.58326e-05,674.102,0,5.82757e+21
1.25977,3.7138e-05,1.95738e-05,-6.42598e-06,1.60629e-05,-674.102,0,-1.09058e+22
1.26953,-6.22922e-06,1.97057e-05,-6.42598e-06,1.63424e-05,674.102,0,1.25835e+22
1.2793,3.7138e-05,1.9655e-05,3.77684e-05,1.67218e-05,674.102,524288,-2.40959e+21
1.28906,3.7138e-05,1.96942e-05,-6.42598e-06,1.72834e-05,-674.102,4.1943e+06,-2.99323e+22
1.29883,-6.22922e-06,1.96245e-05,3.77684e-05,1.77305e-05,674.102,0,8.78345e+22
1.30859,3.7138e-05,1.96245e-05,-6.42598e-06,1.84034e-05,-674.102,-1.67772e+07,-1.50586e+23
1.31836,-6.22922e-06,1.96468e-05,-6.42598e-06,1.88827e-05,674.102,0,1.52417e+23
1.32812,3.7138e-05,1.96611e-05,3.77684e-05,1.95683e-05,674.102,0,2.43641e+22
1.33789,3.7138e-05,1.96931e-05,-6.42598e-06,2.00839e-05,-674.102,0,-5.07207e+23
1.34766,-6.22922e-06,1.96239e-05,3.77684e-05,2.03672e-05,674.102,0,1.29957e+24
1.35742,3.7138e-05,1.98044e-05,-6.42598e-06,2.07249e-05,-674.102,0,-2.0417e+24
1.36719,-6.22922e-06,1.96535e-05,-6.42598e-06,2.07152e-05,674.102,0,1.75179e+24
1.37695,3.7138e-05,1.97695e-05,3.77684e-05,2.09634e-05,674.102,-2.68435e+08,1.18053e+24
1.38672,3.7138e-05,1.96998e-05,-6.42598e-06,2.09625e-05,-674.102,0,-8.26206e+24
1.39648,-6.22922e-06,1.97361e-05,3.77684e-05,2.08937e-05,674.102,0,1.88997e+25
1.40625,3.7138e-05,1.96854e-05,3.77684e-05,2.10196e-05,-674.102,0,-2.71275e+25
1.41602,-6.22922e-06,1.98021e-05,-6.42598e-06,2.09748e-05,674.102,0,1.85474e+25
1.42578,3.7138e-05,1.97938e-05,3.77684e-05,2.0983e-05,674.102,4.29497e+09,2.84575e+25
1.43555,3.7138e-05,1.98064e-05,-6.42598e-06,2.09156e-05,-674.102,-1.71799e+10,-1.30585e+26
1.44531,-6.22922e-06,2.00238e-05,3.77684e-05,2.099e-05,674.102,0,2.7034e+26
1.45508,3.7138e-05,2.02901e-05,3.77684e-05,2.09391e-05,-674.102,0,-3.52106e+26
1.46484,-6.22922e-06,2.04952e-05,-6.42598e-06,2.09733e-05,-674.102,0,1.68258e+26
1.47461,3.7138e-05,2.08058e-05,3.77684e-05,2.09271e-05,674.102,0,5.65163e+26
1.48437,3.7138e-05,2.12479e-05,-6.42598e-06,2.09892e-05,-674.102,-2.74878e+11,-2.01395e+27
1.49414,-6.22922e-06,2.15807e-05,3.77684e-05,2.0896e-05,674.102,5.49756e+11,3.80363e+27
1.50391,3.7138e-05,2.20137e-05,3.77684e-05,2.09766e-05,-674.102,0,-4.4425e+27
1.51367,-6.22922e-06,2.25319e-05,-6.42598e-06,2.09663e-05,-674.102,-2.74878e+11,9.8549e+26
1.52344,-6.22922e-06,2.30391e-05,3.77684e-05,2.09487e-05,674.102,2.19902e+12,1.02031e+28
1.5332,3.7138e-05,2.34565e-05,-6.42598e-06,2.0915e-05,-674.102,0,-3.04158e+28
1.54297,-6.22922e-06,2.39086e-05,3.77684e-05,2.10211e-05,674.102,0,5.2615e+28
1.55273,3.7138e-05,2.43308e-05,3.77684e-05,2.09188e-05,-674.102,0,-5.40469e+28
1.5625,-6.22922e-06,2.45774e-05,-6.42598e-06,2.10141e-05,-674.102,0,-6.37255e+27
1.57227,-6.22922e-06,2.48965e-05,3.77684e-05,2.09335e-05,674.102,0,1.73731e+29
1.58203,3.7138e-05,2.5069e-05,-6.42598e-06,2.10032e-05,-674.102,0,-4.50849e+29
1.5918,-6.22922e-06,2.52337e-05,3.77684e-05,2.10712e-05,674.102,0,7.14767e+29
1.60156,3.7138e-05,2.52624e-05,3.77684e-05,2.11122e-05,-674.102,7.03687e+13,-6.25177e+29
1.61133,-6.22922e-06,2.54455e-05,-6.42598e-06,2.13398e-05,-674.102,0,-3.81131e+29
1.62109,-6.22922e-06,2.53321e-05,3.77684e-05,2.14617e-05,674.102,5.6295e+14,2.84003e+30
1.63086,3.7138e-05,2.53562e-05,-6.42598e-06,2.1818e-05,-674.102,1.1259e+15,-6.56809e+30
1.64062,-6.22922e-06,2.54716e-05,-6.42598e-06,2.2331e-05,674.102,0,9.51789e+30
1.65039,3.7138e-05,2.53556e-05,3.77684e-05,2.28472e-05,-674.102,0,-6.68997e+30
1.66016,-6.22922e-06,2.52527e-05,-6.42598e-06,2.33971e-05,-674.102,2.2518e+15,-9.49163e+30
1.66992,-6.22922e-06,2.53301e-05,3.77684e-05,2.40152e-05,674.102,9.0072e+15,4.50137e+31
1.67969,3.7138e-05,2.52908e-05,-6.42598e-06,2.45669e-05,-674.102,0,-9.41089e+31
1.68945,-6.22922e-06,2.5282e-05,-6.42598e-06,2.5106e-05,674.102,0,1.2386e+32
1.69922,3.7138e-05,2.52688e-05,3.77684e-05,2.55334e-05,674.102,0,-6.20514e+31
1.70898,-6.22922e-06,2.51432e-05,-6.42598e-06,2.58917e-05,-674.102,0,-1.91073e+32
1.71875,-6.22922e-06,2.52231e-05,3.77684e-05,2.60394e-05,674.102,-1.44115e+17,6.95846e+32
1.72852,3.7138e-05,2.51944e-05,-6.42598e-06,2.6139e-05,-674.102,-2.8823e+17,-1.32636e+33
1.73828,-6.22922e-06,2.52193e-05,-6.42598e-06,2.62702e-05,674.102,-2.8823e+17,1.56779e+33
1.74805,3.7138e-05,2.51678e-05,3.77684e-05,2.61592e-05,674.102,7.20576e+16,-3.9401e+32
1.75781,3.7138e-05,2.52313e-05,-6.42598e-06,2.61255e-05,-674.102,5.76461e+17,-3.47589e+33
1.76758,-6.22922e-06,2.52706e-05,3.77684e-05,2.61902e-05,674.102,0,1.05305e+34
1.77734,3.7138e-05,2.5275e-05,-6.42598e-06,2.6127e-05,-674.102,0,-1.83802e+34
1.78711,-6.22922e-06,2.53688e-05,-6.42598e-06,2.61161e-05,674.102,0,1.91549e+34
1.79688,3.7138e-05,2.55615e-05,3.77684e-05,2.62037e-05,674.102,0,1.48461e+33
1.80664,3.7138e-05,2.56986e-05,-6.42598e-06,2.62576e-05,-674.102,0,-5.94821e+34
1.81641,-6.22922e-06,2.60048e-05,3.77684e-05,2.61967e-05,674.102,1.84467e+19,1.56381e+35
1.82617,3.7138e-05,2.62863e-05,-6.42598e-06,2.62125e-05,-674.102,0,-2.50176e+35
1.83594,-6.22922e-06,2.66027e-05,-6.42598e-06,2.62348e-05,674.102,0,2.22934e+35
1.8457,3.7138e-05,2.70747e-05,3.77684e-05,2.61952e-05,674.102,0,1.22282e+35
1.85547,3.7138e-05,2.74588e-05,-6.42598e-06,2.61548e-05,-674.102,0,-9.75928e+35
1.86523,-6.22922e-06,2.79721e-05,3.77684e-05,2.61771e-05,674.102,0,2.28217e+36
1.875,3.7138e-05,2.84083e-05,3.77684e-05,2.62333e-05,-674.102,5.90296e+20,-3.33861e+36
1.88477,-6.22922e-06,2.87856e-05,-6.42598e-06,2.62251e-05,674.102,0,2.40961e+36
1.89453,3.7138e-05,2.94126e-05,3.77684e-05,2.62043e-05,674.102,-5.90296e+20,3.15934e+36
1.9043,3.7138e-05,2.97038e-05,-6.42598e-06,2.61935e-05,-674.102,0,-1.55125e+37
1.91406,-6.22922e-06,3.00779e-05,3.77684e-05,2.61771e-05,674.102,0,3.27548e+37
1.92383,3.7138e-05,3.03062e-05,3.77684e-05,2.62049e-05,-674.102,-9.44473e+21,-4.35577e+37
1.93359,-6.22922e-06,3.05446e-05,-6.42598e-06,2.61999e-05,-674.102,0,2.28069e+37
1.94336,3.7138e-05,3.05839e-05,3.77684e-05,2.63487e-05,674.102,-9.44473e+21,6.45324e+37
1.95312,3.7138e-05,3.0726e-05,-6.42598e-06,2.63417e-05,-674.102,0,-2.4037e+38
1.96289,-6.22922e-06,3.07925e-05,3.77684e-05,2.64516e-05,674.102,0,4.62432e+38
1.97266,3.7138e-05,3.07456e-05,3.77684e-05,2.67293e-05,-674.102,0,-5.53077e+38
1.98242,-6.22922e-06,3.08361e-05,-6.42598e-06,2.70141e-05,-674.102,1.88895e+22,1.54853e+38
1.99219,-6.22922e-06,3.08344e-05,3.77684e-05,2.752e-05,674.102,0,1.18337e+39
2.00195,3.7138e-05,3.08367e-05,-6.42598e-06,2.79234e-05,-674.102,6.04463e+23,-3.64511e+39
2.01172,-6.22922e-06,3.08065e-05,3.77684e-05,2.85917e-05,674.102,0,6.41961e+39
2.02148,3.7138e-05,3.07875e-05,3.77684e-05,2.91287e-05,-674.102,0,-6.78533e+39
2.03125,-6.22922e-06,3.07919e-05,-6.42598e-06,2.96754e-05,-674.102,0,-2.61564e+38
2.04102,-6.22922e-06,3.08786e-05,3.77684e-05,3.01764e-05,674.102,2.41785e+24,2.03565e+40
2.05078,3.7138e-05,3.08845e-05,-6.42598e-06,3.08212e-05,-674.102,0,-5.42319e+40
2.06055,-6.22922e-06,3.08666e-05,3.77684e-05,3.10887e-05,674.102,1.93428e+25,8.7546e+40
2.07031,3.7138e-05,3.09483e-05,3.77684e-05,3.12671e-05,-674.102,0,-7.94366e+40
2.08008,-6.22922e-06,3.09205e-05,-6.42598e-06,3.14045e-05,-674.102,-1.45071e+25,-3.89457e+40
2.08984,-6.22922e-06,3.0927e-05,3.77684e-05,3.14736e-05,674.102,0,3.35249e+41


==> data/IBS_results_ENAW7075_manual_steel_d_Time.csv <==
% y1min=-6.104633976065088e-06, y1max=3.639524549726047e-05, y2min=-6.2974566967568535e-06, y2max=3.701299015324367e-05, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0,0,-1.3125e-07,-0,0,0
0.00976562,4.69694e-09,-3.95507e-08,-1.90866e-11,2.92969e-08,-0.159778,0,2.81835e-10
0.0195312,4.30212e-08,-2.10939e-08,-6.74278e-11,8.20313e-09,-1.12858,-4.1359e-25,1.70926e-09
0.0292969,9.91605e-08,1.05176e-07,2.90922e-10,-7.91016e-08,-0.797583,-4.1359e-25,-8.53864e-11
0.0390625,1.51502e-07,1.54687e-07,-3.48804e-10,-5.12695e-08,-1.93527,-8.27181e-25,5.37671e-09
0.0488281,2.40444e-07,1.91894e-07,8.96778e-10,-4.36523e-08,-2.67384,1.24077e-24,2.88147e-09
0.0585938,3.55522e-07,4.29785e-07,-2.16706e-09,-4.39454e-09,-4.86086,-4.96308e-24,9.69792e-09
0.0683594,4.91885e-07,5.76855e-07,2.06367e-09,-7.23633e-08,-14.0766,0,2.4419e-08
0.078125,6.52037e-07,7.3916e-07,-2.84867e-09,-7.23633e-08,-39.8514,0,5.96583e-08
0.0878906,8.33676e-07,9.1875e-07,2.1981e-09,-2.60742e-08,-82.652,0,1.1935e-07
0.0976562,1.03697e-06,1.14521e-06,4.91898e-09,3.31055e-08,-136.167,-5.29396e-23,2.1168e-07
0.107422,1.23798e-06,1.39805e-06,6.14918e-09,-4.48242e-08,-195.936,0,3.41362e-07
0.117187,1.43911e-06,1.56299e-06,-1.54951e-09,-5.83008e-08,-261.819,-1.05879e-22,4.99588e-07
0.126953,1.63417e-06,1.82051e-06,-2.83434e-09,-3.7207e-08,-328.556,1.05879e-22,6.86959e-07
0.136719,1.80072e-06,2.06631e-06,-5.42851e-10,-5.56641e-08,-390.585,-1.05879e-22,9.01764e-07
0.146484,1.94633e-06,2.21602e-06,5.69889e-09,5.5957e-08,-441.08,0,1.13533e-06
0.15625,2.03216e-06,2.42842e-06,8.09484e-09,-8.73047e-08,-477.909,0,1.3891e-06
0.166016,2.11018e-06,2.6042e-06,1.9815e-08,-4.04297e-08,-495.651,0,1.63711e-06
0.175781,2.13618e-06,2.63965e-06,5.09693e-08,5.15625e-08,-492.985,0,1.87942e-06
0.185547,2.11923e-06,2.65928e-06,1.12641e-07,-4.10156e-08,-474.336,0,2.10516e-06
0.195313,2.08582e-06,2.7e-06,2.28825e-07,1.7373e-07,-430.442,4.23516e-22,2.30219e-06
0.205078,2.02757e-06,2.66514e-06,3.93285e-07,4.16016e-07,-359.148,0,2.46366e-06
0.214844,1.99453e-06,2.67891e-06,6.3579e-07,7.30664e-07,-276.367,0,2.58553e-06
0.224609,1.96429e-06,2.77471e-06,9.31934e-07,1.15488e-06,-193.9,0,2.64133e-06
0.234375,1.93246e-06,2.69736e-06,1.32581e-06,1.68486e-06,-102.71,0,2.66049e-06
0.244141,1.8922e-06,2.64346e-06,1.77081e-06,2.23213e-06,-12.1967,0,2.65853e-06
0.253906,1.91115e-06,2.7082e-06,2.25961e-06,2.9499e-06,68.8204,0,2.6105e-06
0.263672,1.93236e-06,2.75449e-06,2.76739e-06,3.46436e-06,116.493,0,2.55435e-06
0.273438,1.98109e-06,2.66748e-06,3.32978e-06,4.02656e-06,133.035,0,2.48989e-06
0.283203,2.02322e-06,2.71641e-06,3.851e-06,4.42295e-06,118.716,0,2.45363e-06
0.292969,2.09947e-06,2.72344e-06,4.37676e-06,4.73613e-06,90.9811,0,2.45257e-06
0.302734,2.18363e-06,2.75127e-06,4.80262e-06,4.92393e-06,72.5003,0,2.49035e-06
0.3125,2.29823e-06,2.79492e-06,5.16078e-06,5.06221e-06,74.4374,0,2.56815e-06
0.322266,2.36198e-06,2.79492e-06,5.41704e-06,5.17266e-06,80.0542,0,2.66632e-06
0.332031,2.44615e-06,2.77588e-06,5.59658e-06,5.12871e-06,103.185,0,2.81023e-06
0.341797,2.53487e-06,2.7457e-06,5.68157e-06,5.11787e-06,161.789,0,3.00758e-06
0.351562,2.62188e-06,2.77852e-06,5.66609e-06,5.16621e-06,234.629,0,3.25781e-06
0.361328,2.71776e-06,2.78672e-06,5.54099e-06,5.09385e-06,295.661,-4.23516e-22,3.50746e-06
0.371094,2.93608e-06,2.83828e-06,5.39697e-06,5.13076e-06,356.017,-4.23516e-22,3.77375e-06
0.380859,3.14114e-06,3.029e-06,5.28128e-06,5.11494e-06,427.665,0,4.08189e-06
0.390625,3.45343e-06,3.0835e-06,5.10142e-06,5.18965e-06,482.198,8.47033e-22,4.37726e-06
0.400391,3.86001e-06,3.36182e-06,5.00721e-06,5.16797e-06,521.259,0,4.63744e-06
0.410156,4.31475e-06,3.7207e-06,4.89354e-06,5.07803e-06,516.582,0,4.87815e-06
0.419922,4.85456e-06,4.01455e-06,4.90845e-06,5.1624e-06,469.726,0,5.09318e-06
0.429687,5.40784e-06,4.49824e-06,4.87307e-06,5.09326e-06,371.817,0,5.28504e-06
0.439453,6.0899e-06,4.85273e-06,4.98034e-06,5.19346e-06,257.736,0,5.49967e-06
0.449219,6.66336e-06,5.34111e-06,4.96503e-06,5.1999e-06,119.448,0,5.69264e-06
0.458984,7.27495e-06,5.86465e-06,5.04525e-06,5.13897e-06,-67.1897,0,5.88593e-06
0.46875,7.723e-06,6.346e-06,5.07711e-06,5.13838e-06,-288.733,0,6.01134e-06
0.478516,8.18678e-06,6.83701e-06,5.21013e-06,5.21748e-06,-475.887,0,6.2803e-06
0.488281,8.4363e-06,7.23398e-06,5.2368e-06,5.1917e-06,-621.679,8.47033e-22,6.50121e-06
0.498047,8.64795e-06,7.53252e-06,5.22835e-06,5.20869e-06,-674.102,-8.47033e-22,6.78613e-06
0.507812,8.77691e-06,7.93506e-06,5.22183e-06,5.21045e-06,-674.102,0,7.02135e-06
0.517578,8.70737e-06,8.17353e-06,5.24005e-06,5.1167e-06,-674.102,0,7.33546e-06
0.527344,8.45836e-06,8.30684e-06,5.31273e-06,5.18701e-06,-674.102,0,7.61686e-06
0.537109,8.26383e-06,8.37275e-06,5.33216e-06,5.20488e-06,-618.798,0,7.84051e-06
0.546875,7.92495e-06,8.46973e-06,5.54047e-06,5.3373e-06,-476.751,0,8.06252e-06
0.556641,7.56554e-06,8.42842e-06,5.67683e-06,5.61768e-06,-341.762,0,8.15294e-06
0.566406,7.31833e-06,8.47559e-06,6.08315e-06,5.87637e-06,-196.279,0,8.27571e-06
0.576172,7.1045e-06,8.37275e-06,6.51267e-06,6.28418e-06,-25.7944,0,8.25492e-06
0.585937,7.03757e-06,8.44512e-06,7.11327e-06,6.78252e-06,162.662,0,8.27689e-06
0.595703,6.87543e-06,8.44805e-06,7.61661e-06,7.36523e-06,250.087,1.69407e-21,8.10919e-06
0.605469,6.9441e-06,8.34229e-06,8.44185e-06,7.97227e-06,269.622,0,7.89657e-06
0.615234,6.89472e-06,8.48057e-06,9.14723e-06,8.56641e-06,259.014,0,7.7618e-06
0.625,7.10195e-06,8.31826e-06,1.00388e-05,9.04453e-06,284.783,0,7.68004e-06
0.634766,7.18353e-06,8.42022e-06,1.05586e-05,9.62461e-06,223.314,0,7.60635e-06
0.644531,7.46775e-06,8.41465e-06,1.12062e-05,9.88857e-06,145.436,0,7.4902e-06
0.654297,7.39632e-06,8.35049e-06,1.16166e-05,1.01807e-05,68.8017,0,7.55339e-06
0.664062,7.40333e-06,8.38535e-06,1.20306e-05,1.02885e-05,6.9306,0,7.73886e-06
0.673828,7.37585e-06,8.41523e-06,1.20948e-05,1.04174e-05,33.2533,0,7.87936e-06
0.683594,7.40044e-06,8.41523e-06,1.20823e-05,1.03787e-05,67.7363,0,8.32289e-06
0.693359,7.27962e-06,8.47676e-06,1.18429e-05,1.04839e-05,102.176,0,8.45288e-06
0.703125,7.24209e-06,8.43281e-06,1.14504e-05,1.03406e-05,133.693,0,8.99757e-06
0.712891,7.2493e-06,8.46855e-06,1.13478e-05,1.03521e-05,323.595,0,9.34978e-06
0.722656,7.26214e-06,8.56992e-06,1.07548e-05,1.04452e-05,563.317,0,9.95069e-06
0.732422,7.4996e-06,8.5749e-06,1.04993e-05,1.03081e-05,674.102,0,1.02508e-05
0.742187,7.61906e-06,8.68477e-06,9.93473e-06,1.04648e-05,674.102,0,1.04298e-05
0.751953,8.08272e-06,9.03926e-06,1.01571e-05,1.03271e-05,674.102,0,1.07841e-05
0.761719,8.50337e-06,9.25986e-06,9.80144e-06,1.04115e-05,674.102,0,1.10101e-05
0.771484,9.46447e-06,9.67324e-06,1.01309e-05,1.03597e-05,674.102,0,1.1499e-05
0.78125,1.01467e-05,1.00799e-05,9.73414e-06,1.03781e-05,596.525,0,1.12061e-05
0.791016,1.12539e-05,1.04235e-05,1.03099e-05,1.04218e-05,314.876,0,1.15058e-05
0.800781,1.16267e-05,1.09594e-05,1.04255e-05,1.03418e-05,-61.2404,0,1.13262e-05
0.810547,1.28683e-05,1.13716e-05,1.08825e-05,1.0435e-05,-297.366,0,1.16679e-05
0.820313,1.34124e-05,1.1908e-05,1.09483e-05,1.04364e-05,-483.431,0,1.18058e-05
0.830078,1.42753e-05,1.24195e-05,1.09207e-05,1.03837e-05,-674.102,0,1.18661e-05
0.839844,1.44078e-05,1.28502e-05,1.0854e-05,1.04092e-05,-674.102,0,1.19663e-05
0.849609,1.45958e-05,1.3263e-05,1.10127e-05,1.0454e-05,-674.102,0,1.22647e-05
0.859375,1.44069e-05,1.35674e-05,1.11672e-05,1.03629e-05,-674.102,-1.69407e-21,1.29481e-05
0.869141,1.42801e-05,1.36676e-05,1.03964e-05,1.05067e-05,-674.102,0,1.32036e-05
0.878906,1.39419e-05,1.39688e-05,1.05587e-05,1.04675e-05,-674.102,0,1.34075e-05
0.888672,1.31576e-05,1.39307e-05,1.01815e-05,1.04795e-05,-674.102,0,1.35233e-05
0.898438,1.2925e-05,1.4052e-05,1.09113e-05,1.06849e-05,-532.18,0,1.38998e-05
0.908203,1.21651e-05,1.40824e-05,1.06143e-05,1.08237e-05,-64.8924,0,1.44723e-05
0.917969,1.24041e-05,1.39307e-05,1.1246e-05,1.1163e-05,391.491,0,1.41904e-05
0.927734,1.18333e-05,1.38888e-05,1.09793e-05,1.16057e-05,464.262,0,1.39576e-05
0.9375,1.16612e-05,1.39928e-05,1.2742e-05,1.20996e-05,427.357,0,1.3564e-05
0.947266,1.1339e-05,1.40531e-05,1.31596e-05,1.26082e-05,469.284,0,1.33537e-05
0.957031,1.24232e-05,1.39485e-05,1.48969e-05,1.32809e-05,674.102,0,1.36008e-05
0.966797,1.22112e-05,1.40581e-05,1.48576e-05,1.38434e-05,674.102,0,1.28481e-05
0.976562,1.33429e-05,1.39878e-05,1.61847e-05,1.43241e-05,234.356,0,1.24968e-05
0.986328,1.27317e-05,1.41006e-05,1.70434e-05,1.47882e-05,-127.797,0,1.17659e-05
0.996094,1.36784e-05,1.4223e-05,1.87584e-05,1.52385e-05,-116.062,0,1.26713e-05
1.00586,1.33884e-05,1.40379e-05,1.83438e-05,1.54793e-05,85.5793,0,1.23652e-05
1.01562,1.44623e-05,1.42066e-05,1.81339e-05,1.56741e-05,-137.62,0,1.28203e-05
1.02539,1.34053e-05,1.40183e-05,1.83338e-05,1.5726e-05,-597.837,0,1.22601e-05
1.03516,1.35244e-05,1.4093e-05,1.76894e-05,1.57755e-05,-674.102,0,1.31909e-05
1.04492,1.30323e-05,1.4216e-05,1.85597e-05,1.57509e-05,5.68053,0,1.44135e-05
1.05469,1.2914e-05,1.41665e-05,1.60181e-05,1.56981e-05,480.603,0,1.51002e-05
1.06445,1.37525e-05,1.41735e-05,1.60905e-05,1.58402e-05,674.102,0,1.52804e-05
1.07422,1.16467e-05,1.41861e-05,1.3919e-05,1.5728e-05,290.18,0,1.51802e-05
1.08398,1.28048e-05,1.42453e-05,1.63232e-05,1.56062e-05,531.586,0,1.62476e-05
1.09375,1.21223e-05,1.44299e-05,1.37428e-05,1.5629e-05,674.102,0,1.69769e-05
1.10352,1.47113e-05,1.46484e-05,1.53979e-05,1.57242e-05,674.102,0,1.81327e-05
1.11328,1.3576e-05,1.47964e-05,1.21657e-05,1.56747e-05,674.102,0,1.62614e-05
1.12305,1.59472e-05,1.52224e-05,1.51828e-05,1.58314e-05,522.959,0,1.68276e-05
1.13281,1.45238e-05,1.55593e-05,1.56287e-05,1.57939e-05,316.214,0,1.65736e-05
1.14258,1.78097e-05,1.59111e-05,1.68289e-05,1.57116e-05,674.102,0,1.83093e-05
1.15234,1.86494e-05,1.64165e-05,1.55256e-05,1.57515e-05,557.483,0,1.69937e-05
1.16211,2.00915e-05,1.6778e-05,1.594e-05,1.58561e-05,-674.102,0,1.67618e-05
1.17188,1.94357e-05,1.72427e-05,1.72428e-05,1.57743e-05,-674.102,0,1.55307e-05
1.18164,2.02762e-05,1.78383e-05,1.7959e-05,1.56633e-05,-674.102,0,1.7942e-05
1.19141,2.02679e-05,1.82839e-05,1.90305e-05,1.56981e-05,-674.102,0,1.89775e-05
1.20117,2.18374e-05,1.87184e-05,1.43443e-05,1.56665e-05,-674.102,-3.38813e-21,1.80977e-05
1.21094,1.99729e-05,1.89155e-05,1.6434e-05,1.56038e-05,-674.102,0,1.78657e-05
1.2207,1.74186e-05,1.92592e-05,1.504e-05,1.56926e-05,-674.102,-3.38813e-21,1.75823e-05
1.23047,1.81479e-05,1.94083e-05,1.8645e-05,1.56932e-05,-674.102,0,2.09745e-05
1.24023,1.69589e-05,1.94818e-05,1.38559e-05,1.58467e-05,674.102,0,2.18703e-05
1.25,1.82929e-05,1.95967e-05,1.53142e-05,1.58326e-05,674.102,0,2.0799e-05
1.25977,1.43553e-05,1.95738e-05,1.09754e-05,1.60629e-05,-674.102,0,1.82983e-05
1.26953,1.53603e-05,1.97057e-05,2.01796e-05,1.63424e-05,-259.654,0,1.97675e-05
1.2793,1.14117e-05,1.9655e-05,1.65948e-05,1.67218e-05,674.102,0,2.13836e-05
1.28906,1.97369e-05,1.96942e-05,1.9998e-05,1.72834e-05,674.102,-3.38813e-21,2.19372e-05
1.29883,1.42861e-05,1.96245e-05,1.51783e-05,1.77305e-05,674.102,0,1.81675e-05
1.30859,1.88494e-05,1.96245e-05,2.15817e-05,1.84034e-05,-674.102,0,1.58098e-05
1.31836,1.34088e-05,1.96468e-05,2.35162e-05,1.88827e-05,-674.102,0,1.59128e-05
1.32812,1.90144e-05,1.96611e-05,2.88178e-05,1.95683e-05,674.102,0,2.1741e-05
1.33789,1.96268e-05,1.96931e-05,2.36113e-05,2.00839e-05,674.102,0,1.65502e-05
1.34766,2.25939e-05,1.96239e-05,2.10262e-05,2.03672e-05,-674.102,0,1.72032e-05
1.35742,1.69127e-05,1.98044e-05,2.84654e-05,2.07249e-05,-674.102,-1.69407e-21,1.14857e-05
1.36719,1.71562e-05,1.96535e-05,2.5833e-05,2.07152e-05,-674.102,0,1.90099e-05
1.37695,2.08178e-05,1.97695e-05,3.24139e-05,2.09634e-05,674.102,0,2.16312e-05
1.38672,1.86941e-05,1.96998e-05,1.64029e-05,2.09625e-05,674.102,0,2.16526e-05
1.39648,2.24045e-05,1.97361e-05,2.26204e-05,2.08937e-05,-674.102,0,1.67851e-05
1.40625,1.12445e-05,1.96854e-05,1.54885e-05,2.10196e-05,-674.102,0,1.53764e-05
1.41602,1.61122e-05,1.98021e-05,3.32011e-05,2.09748e-05,-205.869,0,2.64029e-05
1.42578,1.42797e-05,1.97938e-05,1.26172e-05,2.0983e-05,674.102,0,2.44118e-05
1.43555,2.57173e-05,1.98064e-05,2.02494e-05,2.09156e-05,674.102,0,2.95016e-05
1.44531,1.16119e-05,2.00238e-05,5.75041e-06,2.099e-05,-674.102,0,1.25907e-05
1.45508,2.1494e-05,2.02901e-05,2.50773e-05,2.09391e-05,-674.102,-3.38813e-21,2.26174e-05
1.46484,9.16878e-06,2.04952e-05,2.40946e-05,2.09733e-05,674.102,0,2.48835e-05
1.47461,3.03208e-05,2.08058e-05,2.32181e-05,2.09271e-05,674.102,-6.77626e-21,3.11878e-05
1.48437,2.56003e-05,2.12479e-05,1.01848e-05,2.09892e-05,674.102,0,1.99841e-05
1.49414,2.82113e-05,2.15807e-05,1.80924e-05,2.0896e-05,-674.102,0,1.45208e-05
1.50391,1.75981e-05,2.20137e-05,3.11681e-05,2.09766e-05,-674.102,0,1.69071e-05
1.51367,2.9938e-05,2.25319e-05,2.87285e-05,2.09663e-05,620.236,0,2.84948e-05
1.52344,3.23408e-05,2.30391e-05,3.09872e-05,2.09487e-05,674.102,0,3.1592e-05
1.5332,3.44381e-05,2.34565e-05,1.79918e-06,2.0915e-05,-674.102,0,1.63961e-05
1.54297,3.03015e-05,2.39086e-05,2.83147e-05,2.10211e-05,-674.102,-3.38813e-21,1.17105e-05
1.55273,1.1571e-05,2.43308e-05,2.44295e-05,2.09188e-05,-674.102,-3.38813e-21,2.30968e-05
1.5625,3.2721e-05,2.45774e-05,3.77684e-05,2.10141e-05,674.102,0,3.55695e-05
1.57227,2.63248e-05,2.48965e-05,-1.3683e-06,2.09335e-05,674.102,0,3.65481e-05
1.58203,3.46936e-05,2.5069e-05,1.90629e-05,2.10032e-05,-674.102,0,1.74964e-05
1.5918,5.47967e-06,2.52337e-05,-2.39936e-06,2.10712e-05,-674.102,-5.0822e-21,1.00997e-05
1.60156,1.90414e-05,2.52624e-05,3.77684e-05,2.11122e-05,-674.102,0,3.56746e-05
1.61133,4.21117e-06,2.54455e-05,1.4196e-05,2.13398e-05,674.102,1.35525e-20,3.92394e-05
1.62109,3.7138e-05,2.53321e-05,1.59034e-05,2.14617e-05,674.102,0,3.93473e-05
1.63086,6.89626e-06,2.53562e-05,-6.42598e-06,2.1818e-05,-674.102,0,3.72724e-06
1.64062,2.0426e-05,2.54716e-05,3.77684e-05,2.2331e-05,-674.102,3.38813e-21,1.68617e-05
1.65039,-1.29208e-06,2.53556e-05,3.77684e-05,2.28472e-05,632.259,0,2.1531e-05
1.66016,3.7138e-05,2.52527e-05,3.77684e-05,2.33971e-05,674.102,0,5.90676e-05
1.66992,2.79174e-05,2.53301e-05,9.55851e-06,2.40152e-05,674.102,-6.77626e-21,1.14391e-05
1.67969,3.7138e-05,2.52908e-05,-7.33259e-07,2.45669e-05,-674.102,6.77626e-21,1.22287e-06
1.68945,-6.70258e-07,2.5282e-05,3.77684e-05,2.5106e-05,-674.102,6.77626e-21,1.41714e-06
1.69922,1.40933e-05,2.52688e-05,3.77684e-05,2.55334e-05,-674.102,0,4.06738e-05
1.70898,3.7138e-05,2.51432e-05,3.77684e-05,2.58917e-05,674.102,-6.77626e-21,5.27159e-05
1.71875,2.60125e-05,2.52231e-05,-6.42598e-06,2.60394e-05,674.102,0,1.19622e-05
1.72852,3.7138e-05,2.51944e-05,3.77684e-05,2.6139e-05,-674.102,6.77626e-21,-9.88935e-06
1.73828,-6.22922e-06,2.52193e-05,1.51399e-05,2.62702e-05,-674.102,6.77626e-21,7.86361e-06
1.74805,3.64062e-05,2.51678e-05,3.77684e-05,2.61592e-05,674.102,-1.35525e-20,7.60227e-05
1.75781,1.47645e-05,2.52313e-05,-6.42598e-06,2.61255e-05,674.102,-1.35525e-20,4.17718e-05
1.76758,3.7138e-05,2.52706e-05,1.56629e-05,2.61902e-05,674.102,0,2.96506e-05
1.77734,-6.22922e-06,2.5275e-05,-6.42598e-06,2.6127e-05,-674.102,-1.35525e-20,-3.74473e-05
1.78711,2.63377e-05,2.53688e-05,3.77684e-05,2.61161e-05,-674.102,-6.77626e-21,4.51335e-05
1.79688,-6.22922e-06,2.55615e-05,3.77684e-05,2.62037e-05,674.102,-1.35525e-20,7.12095e-05
1.80664,3.7138e-05,2.56986e-05,2.20038e-06,2.62576e-05,674.102,0,7.71717e-05
1.81641,3.29512e-05,2.60048e-05,-6.42598e-06,2.61967e-05,-674.102,0,-3.9982e-05
1.82617,1.14176e-05,2.62863e-05,3.3628e-05,2.62125e-05,-674.102,-1.35525e-20,-1.01429e-05
1.83594,-6.22922e-06,2.66027e-05,3.77684e-05,2.62348e-05,-674.102,0,3.08703e-05
1.8457,3.7138e-05,2.70747e-05,2.29243e-05,2.61952e-05,674.102,1.35525e-20,0.000106018
1.85547,3.7138e-05,2.74588e-05,2.53316e-05,2.61548e-05,674.102,-1.35525e-20,4.82996e-05
1.86523,3.7138e-05,2.79721e-05,-6.42598e-06,2.61771e-05,-674.102,1.35525e-20,-6.37771e-05
1.875,9.94785e-06,2.84083e-05,3.77684e-05,2.62333e-05,-674.102,0,-2.66153e-05
1.88477,-6.22922e-06,2.87856e-05,3.77684e-05,2.62251e-05,-674.102,1.35525e-20,7.2136e-05
1.89453,3.7138e-05,2.94126e-05,3.77684e-05,2.62043e-05,674.102,0,0.000133074
1.9043,3.7138e-05,2.97038e-05,-6.42598e-06,2.61935e-05,674.102,2.03288e-20,1.43348e-05
1.91406,3.7138e-05,3.00779e-05,3.77684e-05,2.61771e-05,-674.102,0,-5.90335e-05
1.92383,-6.22922e-06,3.03062e-05,-6.42598e-06,2.62049e-05,-674.102,0,-5.459e-05
1.93359,3.7138e-05,3.05446e-05,3.77684e-05,2.61999e-05,674.102,2.71051e-20,0.000167898
1.94336,-6.22922e-06,3.05839e-05,-6.42598e-06,2.63487e-05,674.102,-5.42101e-20,0.000131492
1.95312,3.7138e-05,3.0726e-05,-6.42598e-06,2.63417e-05,674.102,6.77626e-21,3.96354e-06
1.96289,-6.22922e-06,3.07925e-05,-6.42598e-06,2.64516e-05,-674.102,0,-0.000147945
1.97266,-6.22922e-06,3.07456e-05,3.77684e-05,2.67293e-05,-674.102,1.35525e-20,4.95124e-05
1.98242,-6.22922e-06,3.08361e-05,3.77684e-05,2.70141e-05,674.102,0,0.000128101
1.99219,3.7138e-05,3.08344e-05,-6.42598e-06,2.752e-05,674.102,1.35525e-19,0.000225448
2.00195,3.7138e-05,3.08367e-05,-6.42598e-06,2.79234e-05,-674.102,0,-0.00016193
2.01172,-1.77033e-06,3.08065e-05,-6.42598e-06,2.85917e-05,-674.102,1.0842e-19,-0.000125674
2.02148,-6.22922e-06,3.07875e-05,3.77684e-05,2.91287e-05,-674.102,1.35525e-20,1.66905e-05
2.03125,4.21164e-06,3.07919e-05,3.10722e-05,2.96754e-05,674.102,0,0.000276125
2.04102,3.7138e-05,3.08786e-05,3.77684e-05,3.01764e-05,674.102,1.0842e-19,0.000116768
2.05078,-6.22922e-06,3.08845e-05,-6.42598e-06,3.08212e-05,-674.102,-5.42101e-20,-0.000196128
2.06055,5.92983e-06,3.08666e-05,3.77684e-05,3.10887e-05,-674.102,-5.42101e-20,-0.00017622
2.07031,-6.22922e-06,3.09483e-05,3.77684e-05,3.12671e-05,-674.102,0,6.68704e-05
2.08008,3.7138e-05,3.09205e-05,3.77684e-05,3.14045e-05,674.102,1.0842e-19,0.000493085
2.08984,3.7138e-05,3.0927e-05,-6.42598e-06,3.14736e-05,674.102,1.0842e-19,-9.19606e-05


==> data/IBS_results_ENAW7075_manual_steel_v_Frequency.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,7.80275e-05,0.000325283,-4.20188e-08,-3.13037e-05,0.0118728,-5.29396e-23,-4.17358e-07
0.0195312,0.000758197,0.00145576,2.4164e-07,-2.45801e-05,-0.0600809,-4.23516e-22,2.09756e-06
0.0292969,0.0020899,0.0031522,3.51136e-06,-3.13477e-05,-1.02465,-6.77626e-21,3.60357e-05
0.0390625,0.0037971,0.00522776,2.25674e-07,-3.23145e-05,-0.832989,-6.77626e-21,3.07534e-05
0.0488281,0.00591828,0.0078232,-3.84973e-06,-2.56787e-05,-0.180333,0,1.25945e-05
0.0585938,0.0083297,0.0105606,1.0267e-05,-3.62988e-05,-2.24251,0,8.75137e-05
0.0683594,0.0108718,0.013441,6.24538e-05,-2.84912e-05,-18.2933,0,0.000643106
0.078125,0.0133705,0.0162864,0.000154329,-2.74512e-05,-58.4427,4.33681e-19,0.00208649
0.0878906,0.0157141,0.0188754,0.000212029,-1.7959e-05,-110.652,8.67362e-19,0.00406472
0.0976562,0.0179407,0.0210027,0.000263955,-2.64697e-05,-168.877,8.67362e-19,0.00641984
0.107422,0.0194055,0.0226007,0.000402968,-2.25146e-05,-237.464,0,0.00923066
0.117187,0.0195864,0.0234831,0.0005529,-2.97656e-05,-312.027,-3.46945e-18,0.0122476
0.126953,0.0182046,0.0236443,0.000683076,-3.68115e-05,-384.038,-3.46945e-18,0.0153049
0.136719,0.0158824,0.0230373,0.000922021,-2.93848e-05,-448.842,0,0.0182288
0.146484,0.0129546,0.0215,0.00120722,-2.82422e-05,-505.314,3.46945e-18,0.0207692
0.15625,0.00905418,0.0191921,0.00126608,-2.97656e-05,-548.06,0,0.022798
0.166016,0.00454697,0.0163132,0.00137725,-1.02832e-05,-565.876,-3.46945e-18,0.0239919
0.175781,-0.000154104,0.0128817,0.00234491,0.000444448,-556.201,3.46945e-18,0.0240542
0.185547,-0.00482311,0.00923202,0.00510705,0.00264586,-512.853,0,0.0227261
0.195313,-0.00894376,0.00577389,0.00993761,0.00785448,-441.466,0,0.0202646
0.205078,-0.0120671,0.00275911,0.0159147,0.0158505,-355.869,0,0.0170501
0.214844,-0.0134081,0.000988257,0.02267,0.02639,-253.492,0,0.012922
0.224609,-0.0126723,0.00063334,0.0302463,0.0371991,-138.87,0,0.00824943
0.234375,-0.0105145,0.000544761,0.0380877,0.0470364,-26.3751,4.33681e-19,0.00355666
0.244141,-0.00735212,0.000458276,0.0456248,0.0555504,75.4839,2.1684e-19,-0.00097887
0.253906,-0.00426043,0.000388857,0.0523515,0.0607105,158.85,8.67362e-19,-0.00477303
0.263672,-0.000921881,0.000321943,0.0578872,0.0622113,218.456,8.67362e-19,-0.00750732
0.273438,0.0029277,0.000278203,0.0616792,0.0596548,227.129,1.73472e-18,-0.00858157
0.283203,0.00641822,0.000236455,0.0626475,0.0531441,189.737,1.73472e-18,-0.00777533
0.292969,0.00938437,0.00020291,0.0600789,0.0434889,154.904,-8.67362e-19,-0.00575266
0.302734,0.0117185,0.000188584,0.0539412,0.0322776,135.447,1.73472e-18,-0.00222578
0.3125,0.0131519,0.000171021,0.0452083,0.021112,142.397,1.30104e-18,0.00246987
0.322266,0.013012,0.00015835,0.0347457,0.0112636,162.126,0,0.00799723
0.332031,0.0106579,0.000164927,0.0224571,0.00403752,188.204,0,0.0141283
0.341797,0.00912237,0.000188921,0.00934495,0.000360967,236.243,0,0.0202403
0.351562,0.00981748,0.000364131,-0.00324439,-0.000352808,300.633,0,0.0259175
0.361328,0.0131235,0.0012336,-0.0145611,6.92578e-05,370.858,3.46945e-18,0.0309256
0.371094,0.0188062,0.00365938,-0.0233479,4.88525e-05,445.622,6.93889e-18,0.0347723
0.380859,0.0250554,0.00778399,-0.0281898,-0.000111504,531.505,0,0.0367747
0.390625,0.0328878,0.0127188,-0.0277301,-0.000386294,630.054,0,0.0364292
0.400391,0.0422499,0.0183595,-0.0235838,-0.000715723,674.102,0,0.0348275
0.410156,0.0516916,0.0247032,-0.0190422,-0.000797314,641.547,0,0.0327937
0.419922,0.061032,0.0308596,-0.0145117,-0.000690996,534.65,0,0.0300953
0.429687,0.0697801,0.0368246,-0.0100162,-0.000341924,368.091,3.46945e-18,0.0273929
0.439453,0.0762923,0.0423273,-0.00495969,0.000449473,174.1,-3.46945e-18,0.0244802
0.449219,0.0762923,0.0464037,6.42501e-05,0.00146858,-62.7651,0,0.0219445
0.458984,0.0762923,0.0490879,0.00353123,0.00226816,-330.981,0,0.0202912
0.46875,0.0705907,0.050298,0.0058571,0.00235266,-586.296,-3.46945e-18,0.0190097
0.478516,0.0579416,0.0496739,0.00689749,0.0016625,-674.102,-1.38778e-17,0.0186154
0.488281,0.0428062,0.0472034,0.00581121,0.000731631,-674.102,-3.46945e-18,0.0200997
0.498047,0.0253429,0.0428634,0.00163932,-0.000176777,-674.102,1.04083e-17,0.0235021
0.507812,0.0046602,0.0370011,-0.00419856,-0.000867744,-674.102,1.04083e-17,0.0277152
0.517578,-0.0153904,0.0300253,-0.00619471,-0.00122937,-674.102,0,0.0299347
0.527344,-0.0274794,0.0225397,-0.00242513,-0.00100708,-674.102,-6.93889e-18,0.0291868
0.537109,-0.0274794,0.0151106,0.00496278,0.000650449,-674.102,0,0.0259871
0.546875,-0.0274794,0.00844137,0.0150062,0.00495494,-577.212,0,0.0207533
0.556641,-0.0274794,0.0032181,0.0269796,0.0125772,-318.96,-3.46945e-18,0.0140259
0.566406,-0.0274794,0.000193638,0.0418431,0.0226493,-30.084,-8.67362e-19,0.00528979
0.576172,-0.0274794,-0.000427778,0.0578931,0.033832,214.199,4.33681e-19,-0.00378667
0.585937,-0.0274794,8.60156e-05,0.0731614,0.0444591,421.22,3.46945e-18,-0.0124549
0.595703,-0.0243135,0.000217705,0.0886878,0.0530747,620.178,3.46945e-18,-0.021821
0.605469,-0.0117408,8.69092e-05,0.0933169,0.0594375,674.102,-3.46945e-18,-0.0301993
0.615234,0.00185348,5.06689e-05,0.0933169,0.0621086,674.102,6.93889e-18,-0.0345919
0.625,0.0135656,-4.53516e-05,0.0933169,0.0603083,475.232,0,-0.0334587
0.634766,0.0205455,-7.28613e-05,0.0933169,0.0550389,249.378,0,-0.0271057
0.644531,0.027349,-0.000164033,0.088924,0.0460559,176.023,-3.46945e-18,-0.0185238
0.654297,0.0304153,-5.36719e-05,0.0689254,0.0351408,135.838,-8.67362e-19,-0.00728321
0.664062,0.022685,5.63525e-05,0.0441709,0.0238615,87.3824,0,0.00667289
0.673828,0.00512386,9.76904e-05,0.0158873,0.0136041,81.2641,0,0.0213432
0.683594,-0.0122284,0.000120747,-0.0137524,0.00571443,159.37,0,0.0356535
0.693359,-0.0161632,0.00026061,-0.0334526,0.00102277,311.39,0,0.0478845
0.703125,-0.0112615,0.000438662,-0.0334526,-0.000296514,414.844,0,0.0600627
0.712891,-0.00707439,0.000938042,-0.0334526,0.000237246,577.195,0,0.0705377
0.722656,0.00136257,0.00273987,-0.0334526,0.000666489,674.102,1.38778e-17,0.0730269
0.732422,0.0158978,0.00635265,-0.0334526,0.00056313,674.102,-2.77556e-17,0.0666416
0.742187,0.0371354,0.0112302,-0.0334526,0.00053603,674.102,0,0.0558296
0.751953,0.0573467,0.0167895,-0.0334526,0.000607603,674.102,6.93889e-18,0.0461475
0.761719,0.0762923,0.0230276,-0.0328969,0.00054312,674.102,-1.38778e-17,0.0378235
0.771484,0.0762923,0.0295762,-0.0160746,0.000461147,674.102,-3.46945e-18,0.0261334
0.78125,0.0762923,0.035681,0.00272871,0.00043853,556.636,-1.04083e-17,0.0155547
0.791016,0.0762923,0.0411991,0.0180315,0.000301099,3.04132,0,0.00896687
0.800781,0.0762923,0.0460669,0.0269696,0.000276211,-590.782,3.46945e-18,0.00432428
0.810547,0.0762923,0.0491828,0.0320958,0.000183516,-674.102,1.38778e-17,0.000237748
0.820313,0.0762923,0.0507793,0.0371798,0.000165454,-674.102,-6.93889e-18,-0.00253699
0.830078,0.0762923,0.0508615,0.0294515,0.00014376,-674.102,2.77556e-17,0.00503792
0.839844,0.0470539,0.0486772,0.00211881,0.000154395,-674.102,1.38778e-17,0.0222983
0.849609,0.00175528,0.0443742,-0.0307549,0.000161353,-674.102,1.38778e-17,0.038422
0.859375,-0.0274794,0.0381907,-0.0334526,0.000176689,-674.102,6.93889e-18,0.0469557
0.869141,-0.0274794,0.0306485,-0.0334526,0.000280195,-674.102,-1.38778e-17,0.0477221
0.878906,-0.0274794,0.0225629,-0.0306963,0.00076812,-674.102,0,0.0462995
0.888672,-0.0274794,0.0146244,-0.0203023,0.00215505,-674.102,6.93889e-18,0.0406359
0.898438,-0.0274794,0.00765601,0.00293624,0.00557152,-144.456,0,0.0239221
0.908203,-0.0274794,0.00225375,0.0369765,0.0120798,522.079,3.46945e-18,0.00576298
0.917969,-0.0274794,-0.000924829,0.0698214,0.0214989,674.102,-3.46945e-18,-0.00920922
0.927734,-0.0274794,-0.0015829,0.0933169,0.0324348,674.102,6.93889e-18,-0.0255742
0.9375,-0.0274794,-0.000385093,0.0933169,0.0430068,674.102,6.93889e-18,-0.0519506
0.947266,0.00197667,0.000996826,0.0933169,0.0519907,674.102,-1.38778e-17,-0.0857263
0.957031,0.0441689,0.00146525,0.0933169,0.058523,674.102,-1.38778e-17,-0.102265
0.966797,0.0603075,0.0017291,0.0933169,0.0619005,674.102,0,-0.0961149
0.976562,0.0734402,0.00219751,0.0933169,0.0613587,-6.95206,0,-0.0806575
0.986328,0.0762923,0.00225973,0.0933169,0.0562522,-117.568,0,-0.0631343
0.996094,0.0762923,0.00207193,0.0933169,0.0479286,-213.361,0,-0.0390833
1.00586,0.0762923,0.00194348,0.069434,0.0374424,-674.102,-3.46945e-18,-0.000298846
1.01562,-0.00342085,0.00151683,-0.00625752,0.0257741,-674.102,0,0.0384709
1.02539,-0.0274794,0.0011352,-0.0334526,0.0153349,-370.902,6.93889e-18,0.0614222
1.03516,-0.0274794,0.000684917,-0.0334526,0.00676863,-46.5017,0,0.0865379
1.04492,-0.0274794,0.000262134,-0.0334526,0.00132256,-271.007,0,0.123957
1.05469,-0.0274794,6.23291e-05,-0.0334526,-0.000636606,-182.73,0,0.162247
1.06445,-0.0274794,0.000248408,-0.0334526,-0.000599854,674.102,0,0.167099
1.07422,-0.0247029,0.00149682,-0.0334526,-0.000130679,674.102,-2.77556e-17,0.130116
1.08398,0.0270974,0.00427733,-0.0334526,-0.000527622,674.102,0,0.0931409
1.09375,0.0317848,0.00880679,-0.0334526,-0.000884062,674.102,0,0.0709134
1.10352,0.0506694,0.0143103,-0.0334526,-0.000505107,674.102,-6.93889e-18,0.0457095
1.11328,0.0762923,0.0201533,-0.000627582,0.000325195,674.102,0,0.00632976
1.12305,0.0762923,0.0263514,0.0730458,0.000898579,674.102,1.38778e-17,-0.0262316
1.13281,0.0762923,0.0327259,0.0933169,0.00122051,-170.535,0,-0.0260925
1.14258,0.0762923,0.0384237,0.0933169,0.00111372,-674.102,0,-0.0267895
1.15234,0.0762923,0.0431896,0.0933169,0.000576094,-674.102,6.93889e-18,-0.0586397
1.16211,0.0762923,0.0469897,0.0933169,-0.000189463,-674.102,1.38778e-17,-0.0782081
1.17188,0.0762923,0.0488698,0.0933169,-0.00087293,-674.102,-2.77556e-17,-0.0423106
1.18164,0.0410266,0.0489338,0.0019488,-0.00140962,-674.102,-1.11022e-16,0.0405415
1.19141,-0.0274794,0.0477886,-0.0334526,-0.00156987,-674.102,-2.77556e-17,0.0955685
1.20117,-0.0274794,0.0445239,-0.0334526,-0.0014387,-674.102,0,0.0983614
1.21094,-0.0274794,0.0393544,-0.0334526,-0.000998599,-674.102,0,0.106521
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-674.102,0,0.127717
1.23047,-0.0274794,0.0259518,-0.0334526,0.000714522,-674.102,1.38778e-17,0.1184
1.24023,-0.0274794,0.0185807,-0.0334526,0.0024871,674.102,0,0.0563277
1.25,-0.0274794,0.0117635,0.0426266,0.00577607,674.102,-1.38778e-17,0.00157574
1.25977,-0.0274794,0.00609529,0.0782297,0.0115677,674.102,0,0.0118249
1.26953,-0.0274794,0.00210647,0.0635139,0.0201895,674.102,1.38778e-17,0.0021975
1.2793,-0.0274794,0.000131938,0.0933169,0.0306955,674.102,-1.11022e-16,-0.109769
1.28906,0.0762923,0.000237305,0.0933169,0.0412534,674.102,8.32667e-17,-0.248832
1.29883,0.0762923,0.0011838,0.0933169,0.050378,674.102,0,-0.293873
1.30859,0.0762923,0.00141497,0.0933169,0.05709,-653.9,0,-0.228594
1.31836,0.0762923,0.0010195,0.0933169,0.0607104,-674.102,0,-0.188086
1.32812,0.0762923,0.000890039,0.0933169,0.060707,165.598,0,-0.19386
1.33789,0.0762923,0.00109733,0.0933169,0.0567038,-674.102,0,-0.124222
1.34766,0.0762923,0.00100465,0.0933169,0.0488681,-674.102,2.77556e-17,0.0220717
1.35742,-0.0274794,0.000907427,-0.0334526,0.0386965,-674.102,-5.55112e-17,0.117604
1.36719,-0.0274794,0.00100572,-0.0334526,0.027481,22.3105,0,0.0949417
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,507.531,1.38778e-17,0.109318
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-674.102,-5.55112e-17,0.298809
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,-674.102,5.55112e-17,0.47572
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,674.102,0,0.424711
1.41602,-0.019613,0.00104064,-0.0334526,-0.00116593,674.102,0,0.229662
1.42578,0.0762923,0.00242936,-0.0334526,0.000113906,674.102,-1.11022e-16,0.126352
1.43555,-0.0274794,0.00509402,-0.0334526,0.000954419,674.102,0,0.151999
1.44531,-0.0274794,0.00935684,-0.0334526,0.00103497,674.102,-5.55112e-17,0.0518996
1.45508,0.0762923,0.0147441,0.0933169,0.00067021,674.102,-8.32667e-17,-0.167108
1.46484,0.0762923,0.0206876,0.0933169,0.000913433,674.102,-2.77556e-17,-0.218997
1.47461,0.0762923,0.0266566,0.0933169,0.000942246,-674.102,-2.77556e-17,-0.0732881
1.48437,0.0762923,0.0328904,0.0875374,0.000743042,-674.102,2.77556e-17,-0.0391485
1.49414,0.0762923,0.0389125,0.0933169,0.000539473,674.102,0,-0.298554
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,674.102,0,-0.470066
1.51367,0.0762923,0.0474363,0.0933169,0.000106187,-674.102,1.11022e-16,-0.186421
1.52344,-0.0274794,0.0494842,-0.0334526,-1.71387e-06,-674.102,-3.33067e-16,0.222175
1.5332,-0.0274794,0.0494853,-0.0334526,-0.000121729,-674.102,2.22045e-16,0.302855
1.54297,0.0762923,0.0475917,-0.0334526,-0.000340664,-674.102,0,0.165165
1.55273,0.0762923,0.0443486,-0.0334526,-0.000419531,-674.102,5.55112e-17,0.251033
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-674.102,1.11022e-16,0.528408
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-674.102,0,0.41571
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,674.102,1.11022e-16,-0.0241611
1.5918,-0.0251799,0.0192269,0.0933169,0.000996255,674.102,5.55112e-17,-0.119813
1.60156,0.0399238,0.0125494,0.000360076,0.00345693,-674.102,0,0.261552
1.61133,-0.0274794,0.00690164,-0.0334526,0.00843536,-674.102,0,0.375811
1.62109,-0.0274794,0.00255563,0.0454081,0.0163028,674.102,-2.22045e-16,-0.298505
1.63086,0.0762923,0.00010834,0.0933169,0.026552,674.102,-4.44089e-16,-0.980609
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,0,-0.821409
1.65039,-0.0274794,-0.000146865,0.0933169,0.04779,-674.102,-1.11022e-16,-0.354758
1.66016,-0.0274794,0.000158188,0.0933169,0.0555614,-674.102,5.55112e-17,-0.441314
1.66992,0.0762923,-0.00048167,0.0933169,0.0601734,674.102,1.11022e-16,-0.795144
1.67969,0.0762923,-0.00151348,0.0933169,0.0610733,-674.102,-5.55112e-17,-0.410612
1.68945,0.0762923,-0.00190825,-0.0334526,0.0581548,-674.102,-4.44089e-16,0.497381
1.69922,-0.0274794,-0.00190075,-0.0334526,0.0516382,-674.102,2.22045e-16,0.528473
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,674.102,2.22045e-16,-0.235827
1.71875,0.0762923,-0.00204866,0.0933169,0.0314696,674.102,-2.77556e-17,-0.237593
1.72852,-0.0274794,-0.00150248,-0.0334526,0.0204396,-674.102,0,1.02285
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-674.102,-2.22045e-16,1.89271
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,674.102,0,1.05192
1.75781,0.0762923,0.000441606,-0.0334526,-0.00113708,674.102,-4.44089e-16,-0.0512024
1.76758,0.0762923,0.00140827,0.0933169,-0.00234694,674.102,0,0.237067
1.77734,-0.0274794,0.00281213,-0.0334526,-0.00103462,-674.102,0,0.840262
1.78711,-0.0274794,0.00549221,-0.0334526,0.000795762,674.102,0,0.0134009
1.79688,0.0762923,0.00937951,0.0933169,0.00140672,674.102,6.66134e-16,-1.42098
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,0,-1.02287
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,-674.102,-6.66134e-16,0.681539
1.82617,-0.0274794,0.0263677,-0.0334526,0.00123513,-674.102,0,0.464288
1.83594,0.0762923,0.0319887,0.0933169,0.000847251,674.102,4.44089e-16,-1.76727
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,674.102,4.44089e-16,-2.52167
1.85547,0.0762923,0.0423978,0.0933169,-0.000601113,-674.102,0,-0.219496
1.86523,-0.0274794,0.0459164,-0.0334526,-0.000888076,-674.102,-8.88178e-16,1.78308
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,0,0.653133
1.88477,0.0762923,0.0485633,0.0933169,-0.00068751,674.102,6.66134e-16,-0.686073
1.89453,0.0762923,0.0473992,0.0933169,-0.000258779,-674.102,0,0.977311
1.9043,-0.0274794,0.0444464,-0.0334526,0.000306255,-674.102,-4.44089e-16,3.01846
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,674.102,0,1.35719
1.92383,-0.0274794,0.0345274,0.0933169,0.00109642,674.102,0,-1.98867
1.93359,0.0762923,0.0275503,0.0933169,0.00140178,674.102,0,-1.14375
1.94336,-0.0274794,0.0204932,-0.0334526,0.00220242,-674.102,-1.33227e-15,2.9143
1.95312,-0.0274794,0.0136792,-0.0334526,0.00400931,-674.102,0,2.92764
1.96289,-0.0274794,0.00748097,-0.0334526,0.00778301,674.102,-8.88178e-16,-2.09742
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,0,-4.85069
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,-674.102,6.66134e-16,-1.42755
1.99219,-0.0274794,-0.00065332,-0.0334526,0.0345157,-674.102,-8.88178e-16,1.38264
2.00195,-0.0274794,0.000211289,-0.0334526,0.0449865,674.102,0,-2.0105
2.01172,0.0762923,0.00143657,0.0933169,0.0533634,674.102,8.88178e-16,-4.98997
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,-674.102,-8.88178e-16,-0.551872
2.03125,-0.0274794,0.00187595,-0.0334526,0.0610966,-674.102,-8.88178e-16,5.17851
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,674.102,0,2.23298
2.05078,0.0762923,0.00151151,0.0933169,0.0539733,674.102,0,-5.16194
2.06055,0.0762923,0.00141267,0.0933169,0.0449806,674.102,0,-3.30351
2.07031,-0.0274794,0.00085478,-0.0334526,0.0339963,-674.102,8.88178e-16,6.59274
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,-674.102,1.77636e-15,8.89677
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,674.102,3.55271e-15,0.185461


==> data/IBS_results_ENAW7075_manual_steel_v_Time.csv <==
% y1min=-0.026929833833128212, y1max=0.07476644910871982, y2min=-0.03278352747205645, y2max=0.09145056892186403, LMmin=-660.6196060180664, LMmax=660.6196060180664,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-1.39453e-05,0,-2.50781e-05,-0,0,0
0.00976562,7.86362e-05,0.000325283,4.92916e-08,-3.13037e-05,-0.0361832,4.23516e-22,2.08924e-06
0.0195312,0.00076932,0.00145576,4.9511e-07,-2.45801e-05,-0.421521,3.38813e-21,2.36087e-05
0.0292969,0.00215511,0.0031522,9.51666e-07,-3.13477e-05,-1.43426,1.35525e-20,7.48812e-05
0.0390625,0.00395313,0.00522776,-1.74644e-06,-3.23145e-05,-1.62583,2.71051e-20,7.1709e-05
0.0488281,0.00620434,0.0078232,-3.74688e-06,-2.56787e-05,-1.21476,-6.77626e-21,6.09019e-05
0.0585938,0.00878249,0.0105606,2.21216e-06,-3.62988e-05,-2.73692,2.71051e-20,0.000159128
0.0683594,0.0114611,0.013441,1.76026e-05,-2.84912e-05,-15.2636,1.0842e-19,0.000837505
0.078125,0.0140863,0.0162864,2.95028e-05,-2.74512e-05,-48.2817,1.30104e-18,0.00252191
0.0878906,0.0165766,0.0188754,-1.28608e-06,-1.7959e-05,-93.8386,8.67362e-19,0.00469699
0.0976562,0.0188881,0.0210027,-6.24456e-05,-2.64697e-05,-144.692,8.67362e-19,0.00724806
0.107422,0.020486,0.0226007,-9.07522e-05,-2.25146e-05,-203.215,1.73472e-18,0.010292
0.117187,0.0209687,0.0234831,-9.57467e-05,-2.97656e-05,-267.716,0,0.0135216
0.126953,0.0201829,0.0236443,-9.34086e-05,-3.68115e-05,-331.129,6.93889e-18,0.0167582
0.136719,0.0186092,0.0230373,-9.88614e-07,-2.93848e-05,-388.034,0,0.0198213
0.146484,0.0163935,0.0215,0.00015182,-2.82422e-05,-437.265,6.93889e-18,0.0224676
0.15625,0.013373,0.0191921,0.000170274,-2.97656e-05,-475.271,3.46945e-18,0.0245204
0.166016,0.00987022,0.0163132,0.000227722,-1.02832e-05,-493.353,1.04083e-17,0.0256638
0.175781,0.00605099,0.0128817,0.000983347,0.000444448,-489.082,1.04083e-17,0.0257193
0.185547,0.00218701,0.00923202,0.00331274,0.00264586,-459.905,0,0.0244201
0.195313,-0.00124494,0.00577389,0.00753353,0.00785448,-408.288,6.93889e-18,0.0220546
0.205078,-0.00386222,0.00275911,0.0128845,0.0158505,-342.366,3.46945e-18,0.0189676
0.214844,-0.00505783,0.000988257,0.0189362,0.02639,-264.287,1.73472e-18,0.0150152
0.224609,-0.00467064,0.00063334,0.0256927,0.0371991,-177.681,3.46945e-18,0.0105873
0.234375,-0.00332502,0.000544761,0.0327221,0.0470364,-89.4385,0,0.0060966
0.244141,-0.00148233,0.000458276,0.0395209,0.0555504,-7.41958,0,0.00180668
0.253906,0.00020109,0.000388857,0.0456163,0.0607105,59.2612,0,-0.00170053
0.263672,0.00188266,0.000321943,0.0506129,0.0622113,106.453,0,-0.00418015
0.273438,0.00359318,0.000278203,0.0540476,0.0596548,118.117,-8.67362e-19,-0.00492623
0.283203,0.00516199,0.000236455,0.0552046,0.0531441,94.3908,-1.73472e-18,-0.00406231
0.292969,0.0065611,0.00020291,0.0536318,0.0434889,69.3294,-8.67362e-19,-0.00258816
0.302734,0.00754364,0.000188584,0.0492426,0.0322776,60.8232,-8.67362e-19,-7.77268e-05
0.3125,0.00814603,0.000171021,0.0426806,0.021112,74.3971,-1.30104e-18,0.00327698
0.322266,0.00798014,0.00015835,0.0346873,0.0112636,100.627,-2.60209e-18,0.00736567
0.332031,0.00671876,0.000164927,0.0253492,0.00403752,134.807,0,0.0118463
0.341797,0.00621693,0.000188921,0.0152887,0.000360967,182.498,0,0.0162937
0.351562,0.00726628,0.000364131,0.00541486,-0.000352808,240.32,0,0.0205141
0.361328,0.0105224,0.0012336,-0.00350809,6.92578e-05,302.903,-3.46945e-18,0.0241712
0.371094,0.0155995,0.00365938,-0.0104101,4.88525e-05,367.429,3.46945e-18,0.0270005
0.380859,0.0212806,0.00778399,-0.0142691,-0.000111504,432.587,-3.46945e-18,0.0285383
0.390625,0.0278837,0.0127188,-0.0142198,-0.000386294,496.836,-1.04083e-17,0.0284588
0.400391,0.0350969,0.0183595,-0.011421,-0.000715723,532.31,0,0.027755
0.410156,0.042465,0.0247032,-0.00839829,-0.000797314,515.6,-3.46945e-18,0.0268359
0.419922,0.0495808,0.0308596,-0.00570199,-0.000690996,446.418,-6.93889e-18,0.0256199
0.429687,0.0556718,0.0368246,-0.00312741,-0.000341924,333.523,-6.93889e-18,0.0244449
0.439453,0.0606639,0.0423273,-0.00030542,0.000449473,198.345,0,0.022997
0.449219,0.063072,0.0464037,0.00243888,0.00146858,40.344,0,0.021908
0.458984,0.0612702,0.0490879,0.0043824,0.00226816,-136.8,0,0.0212663
0.46875,0.0560051,0.050298,0.00563253,0.00235266,-314.599,3.46945e-18,0.0208442
0.478516,0.0477118,0.0496739,0.00594946,0.0016625,-482.149,3.46945e-18,0.020953
0.488281,0.038045,0.0472034,0.00508782,0.000731631,-630.433,-3.46945e-18,0.0221194
0.498047,0.0270428,0.0428634,0.00276933,-0.000176777,-674.102,2.08167e-17,0.0243517
0.507812,0.0145907,0.0370011,-0.000423902,-0.000867744,-674.102,6.93889e-18,0.0268643
0.517578,0.00209051,0.0300253,-0.00174898,-0.00122937,-674.102,1.04083e-17,0.028297
0.527344,-0.00968036,0.0225397,0.00036173,-0.00100708,-654.678,0,0.0279764
0.537109,-0.0202315,0.0151106,0.00526792,0.000650449,-552.623,2.08167e-17,0.0256335
0.546875,-0.0274794,0.00844137,0.0120344,0.00495494,-434.75,6.93889e-18,0.021994
0.556641,-0.0274794,0.0032181,0.0198745,0.0125772,-300.678,3.46945e-18,0.0173749
0.566406,-0.0271703,0.000193638,0.0291433,0.0226493,-152.206,3.46945e-18,0.0114216
0.576172,-0.0204612,-0.000427778,0.0391813,0.033832,-14.2128,0,0.0052015
0.585937,-0.0143706,8.60156e-05,0.049107,0.0444591,107.12,0,-0.000903606
0.595703,-0.00918061,0.000217705,0.0588996,0.0530747,212.344,-8.67362e-19,-0.0069723
0.605469,-0.00436178,8.69092e-05,0.0676775,0.0594375,280.85,-1.73472e-18,-0.0121327
0.615234,0.00088994,5.06689e-05,0.073867,0.0621086,277.673,-3.46945e-18,-0.0145935
0.625,0.00543535,-4.53516e-05,0.0753786,0.0603083,190.75,-1.73472e-18,-0.013625
0.634766,0.00833126,-7.28613e-05,0.0715048,0.0550389,81.3183,-1.73472e-18,-0.0101458
0.644531,0.0102388,-0.000164033,0.063733,0.0460559,32.8277,0,-0.00573516
0.654297,0.0102347,-5.36719e-05,0.0528461,0.0351408,38.4092,-4.33681e-19,-5.68649e-05
0.664062,0.00632163,5.63525e-05,0.0397007,0.0238615,55.9868,-1.73472e-18,0.00711457
0.673828,-0.00141545,9.76904e-05,0.0248111,0.0136041,75.7933,-1.73472e-18,0.0149776
0.683594,-0.00919651,0.000120747,0.00875925,0.00571443,126.616,-3.46945e-18,0.0223795
0.693359,-0.0114488,0.00026061,-0.00633838,0.00102277,213.633,0,0.0289519
0.703125,-0.00791459,0.000438662,-0.0200755,-0.000296514,300.219,0,0.0353384
0.712891,-0.00228416,0.000938042,-0.0316457,0.000237246,400.747,0,0.0404759
0.722656,0.00421747,0.00273987,-0.0334526,0.000666489,550.898,0,0.0420632
0.732422,0.0126442,0.00635265,-0.0334526,0.00056313,674.102,-6.93889e-18,0.0393505
0.742187,0.0241068,0.0112302,-0.0269171,0.00053603,674.102,-6.93889e-18,0.0345421
0.751953,0.0361292,0.0167895,-0.0166863,0.000607603,674.102,-1.38778e-17,0.0305812
0.761719,0.0485309,0.0230276,-0.00921961,0.00054312,674.102,-6.93889e-18,0.0276388
0.771484,0.0635621,0.0295762,-0.00282445,0.000461147,569.239,0,0.0233413
0.78125,0.0762923,0.035681,0.00417737,0.00043853,386.513,-6.93889e-18,0.0187176
0.791016,0.0762923,0.0411991,0.0109886,0.000301099,158.78,0,0.0156479
0.800781,0.0762923,0.0460669,0.0154582,0.000276211,-112.12,1.73472e-18,0.013952
0.810547,0.0762923,0.0491828,0.0175444,0.000183516,-369.135,0,0.0122257
0.820313,0.0716623,0.0507793,0.018171,0.000165454,-602.34,1.04083e-17,0.0114078
0.830078,0.0598504,0.0508615,0.0146307,0.00014376,-674.102,3.46945e-18,0.0147303
0.839844,0.0446198,0.0486772,0.00458633,0.000154395,-674.102,-6.93889e-18,0.0217986
0.849609,0.0260528,0.0443742,-0.00923413,0.000161353,-674.102,-1.38778e-17,0.028668
0.859375,0.00748463,0.0381907,-0.0187998,0.000176689,-674.102,1.38778e-17,0.0324765
0.869141,-0.00955028,0.0306485,-0.0186959,0.000280195,-674.102,6.93889e-18,0.0333109
0.878906,-0.0274794,0.0225629,-0.0120839,0.00076812,-672.871,6.93889e-18,0.0325888
0.888672,-0.0274794,0.0146244,-0.00429802,0.00215505,-511.462,1.04083e-17,0.0295223
0.898438,-0.0274794,0.00765601,0.00499744,0.00557152,-282.797,0,0.0225537
0.908203,-0.0274794,0.00225375,0.0180645,0.0120798,-26.9886,0,0.0140768
0.917969,-0.0256795,-0.000924829,0.0332586,0.0214989,169.815,-4.33681e-18,0.00626547
0.927734,-0.0127048,-0.0015829,0.0475668,0.0324348,309.865,-5.20417e-18,-0.00153615
0.9375,-0.00587664,-0.000385093,0.0640052,0.0430068,484.976,-6.93889e-18,-0.0127928
0.947266,0.00326667,0.000996826,0.0851667,0.0519907,645.393,-3.46945e-18,-0.0262079
0.957031,0.0148489,0.00146525,0.0933169,0.058523,589.51,0,-0.0339217
0.966797,0.0228726,0.0017291,0.0933169,0.0619005,267.709,-6.93889e-18,-0.0322383
0.976562,0.026547,0.00219751,0.0933169,0.0613587,-89.2459,0,-0.0257788
0.986328,0.0315935,0.00225973,0.0831341,0.0562522,-223.96,6.93889e-18,-0.0194679
0.996094,0.0365951,0.00207193,0.0680125,0.0479286,-188.368,3.46945e-18,-0.0112579
1.00586,0.0278366,0.00194348,0.0498915,0.0374424,-198.528,3.46945e-18,0.0021946
1.01562,0.00199643,0.00151683,0.025863,0.0257741,-239.057,6.93889e-18,0.0166232
1.02539,-0.0245642,0.0011352,0.00117241,0.0153349,-148.922,3.46945e-18,0.0269181
1.03516,-0.0274794,0.000684917,-0.0193207,0.00676863,30.5533,-6.93889e-18,0.0360209
1.04492,-0.0254757,0.000262134,-0.0334526,0.00132256,125.35,0,0.0483389
1.05469,-0.0188593,6.23291e-05,-0.0334526,-0.000636606,193.328,0,0.0614529
1.06445,-0.0155929,0.000248408,-0.0334526,-0.000599854,527.666,0,0.0647717
1.07422,-0.00493464,0.00149682,-0.0334526,-0.000130679,674.102,-6.93889e-18,0.0550115
1.08398,0.012399,0.00427733,-0.0334526,-0.000527622,674.102,-1.38778e-17,0.0419264
1.09375,0.0253868,0.00880679,-0.0171354,-0.000884062,674.102,-2.77556e-17,0.0343147
1.10352,0.0347848,0.0143103,-0.00440579,-0.000505107,674.102,6.93889e-18,0.029536
1.11328,0.0598509,0.0201533,0.00503775,0.000325195,674.102,-1.38778e-17,0.020575
1.12305,0.0762923,0.0263514,0.0206591,0.000898579,674.102,1.73472e-18,0.0109407
1.13281,0.0762923,0.0327259,0.0341879,0.00122051,285.28,5.20417e-18,0.00884447
1.14258,0.0762923,0.0384237,0.0378721,0.00111372,-212.062,3.46945e-18,0.00973527
1.15234,0.0762923,0.0431896,0.0400107,0.000576094,-511.078,6.93889e-18,0.00429318
1.16211,0.0748754,0.0469897,0.0466305,-0.000189463,-674.102,1.04083e-17,-0.0023602
1.17188,0.0651589,0.0488698,0.0435123,-0.00087293,-674.102,0,0.00527137
1.18164,0.0423389,0.0489338,0.013295,-0.00140962,-674.102,0,0.0282086
1.19141,0.00955641,0.0477886,-0.0313407,-0.00156987,-674.102,0,0.0461418
1.20117,-0.0115371,0.0445239,-0.0334526,-0.0014387,-674.102,4.85723e-17,0.0487894
1.21094,-0.024205,0.0393544,-0.0334526,-0.000998599,-674.102,-6.93889e-18,0.046898
1.2207,-0.0274794,0.0331551,-0.0334526,-0.000288926,-667.907,0,0.0498955
1.23047,-0.0274794,0.0259518,-0.0308561,0.000714522,-563.133,6.93889e-18,0.0491819
1.24023,-0.0274794,0.0185807,-0.019452,0.0024871,-104.726,0,0.0341532
1.25,-0.0274794,0.0117635,0.00747061,0.00577607,468.667,-3.46945e-18,0.0155674
1.25977,-0.0217304,0.00609529,0.0338396,0.0115677,610.507,-6.93889e-18,0.00940358
1.26953,0.00187095,0.00210647,0.0464976,0.0201895,566.907,3.46945e-18,0.00618022
1.2793,-4.00035e-05,0.000131938,0.0676298,0.0306955,674.102,-2.08167e-17,-0.0165111
1.28906,0.0166946,0.000237305,0.0933169,0.0412534,674.102,-6.93889e-18,-0.0549386
1.29883,0.0477894,0.0011838,0.0933169,0.050378,674.102,-1.38778e-17,-0.0753346
1.30859,0.0528049,0.00141497,0.0933169,0.05709,324.046,0,-0.0625006
1.31836,0.0400415,0.0010195,0.0933169,0.0607104,-674.102,6.93889e-18,-0.0436109
1.32812,0.0569645,0.000890039,0.0933169,0.060707,-674.102,1.38778e-17,-0.0391423
1.33789,0.0762923,0.00109733,0.0865007,0.0567038,-477.111,0,-0.0314979
1.34766,0.0762923,0.00100465,0.0627216,0.0488681,-656.848,3.46945e-18,-0.00121721
1.35742,-0.00933688,0.000907427,0.0139665,0.0386965,-674.102,1.38778e-17,0.0307961
1.36719,-0.0274794,0.00100572,-0.0285554,0.027481,-594.838,6.93889e-18,0.0365025
1.37695,-0.0274794,0.000787676,-0.0334526,0.0164122,104.452,0,0.0357531
1.38672,-0.0274794,0.000545464,-0.0334526,0.00757097,-43.6317,0,0.0650803
1.39648,-0.0274794,0.000538096,-0.0334526,0.00168277,-574.72,0,0.108649
1.40625,-0.0274794,0.000488921,-0.0334526,-0.00133645,185.491,0,0.113966
1.41602,-0.0236846,0.00104064,-0.0334526,-0.00116593,674.102,-2.77556e-17,0.0714524
1.42578,0.0349248,0.00242936,-0.0334526,0.000113906,674.102,-6.93889e-17,0.0328104
1.43555,0.0399198,0.00509402,0.00997208,0.000954419,674.102,-4.16334e-17,0.0294373
1.44531,0.00915018,0.00935684,0.0134174,0.00103497,674.102,6.93889e-18,0.0270966
1.45508,0.0590269,0.0147441,0.0178514,0.00067021,674.102,-2.77556e-17,-0.00385195
1.46484,0.0762923,0.0206876,0.0619966,0.000913433,674.102,-2.77556e-17,-0.0307151
1.47461,0.0762923,0.0266566,0.0901224,0.000942246,405.325,-1.73472e-18,-0.0136636
1.48437,0.0762923,0.0328904,0.0652207,0.000743042,-674.102,6.93889e-18,0.0117248
1.49414,0.0762923,0.0389125,0.0537139,0.000539473,-674.102,1.04083e-17,-0.0130874
1.50391,0.0762923,0.0438881,0.0933169,0.000358301,-227.856,0,-0.0561858
1.51367,0.0762923,0.0474363,0.0933169,0.000106187,-674.102,4.16334e-17,-0.0317765
1.52344,0.0485647,0.0494842,0.0351249,-1.71387e-06,-674.102,2.77556e-17,0.0562408
1.5332,-0.0274794,0.0494853,-0.0334526,-0.000121729,-674.102,5.55112e-17,0.108897
1.54297,-0.0274794,0.0475917,-0.0334526,-0.000340664,-674.102,4.16334e-17,0.0858162
1.55273,-0.00216634,0.0443486,-0.0334526,-0.000419531,-316.837,1.38778e-17,0.0650168
1.5625,-0.0274794,0.0393582,-0.0334526,-0.00048145,-501.186,0,0.0962582
1.57227,-0.0274794,0.0330111,-0.0334526,-0.000301787,-674.102,0,0.11032
1.58203,-0.0274794,0.0262671,-0.0334526,3.94922e-05,385.579,-6.93889e-18,0.0498847
1.5918,-0.0274794,0.0192269,0.0028294,0.000996255,674.102,1.38778e-17,-0.012645
1.60156,0.0571167,0.0125494,0.0655565,0.00345693,674.102,2.08167e-17,0.0118003
1.61133,0.0606542,0.00690164,0.0209203,0.00843536,-267.496,0,0.0575994
1.62109,-0.0175523,0.00255563,0.0125672,0.0163028,674.102,-2.08167e-17,-0.00555849
1.63086,0.046439,0.00010834,0.0933169,0.026552,674.102,-5.55112e-17,-0.145485
1.64062,0.0762923,-0.000538125,0.0933169,0.0375839,674.102,-2.77556e-17,-0.194408
1.65039,0.0762923,-0.000146865,0.0933169,0.04779,-452.021,0,-0.111013
1.66016,-0.0199672,0.000158188,0.0933169,0.0555614,-674.102,2.77556e-17,-0.0453262
1.66992,0.0570564,-0.00048167,0.0933169,0.0601734,-674.102,5.55112e-17,-0.0822146
1.67969,0.0762923,-0.00151348,0.0933169,0.0610733,-211.023,0,-0.0936089
1.68945,0.0762923,-0.00190825,0.0933169,0.0581548,-674.102,2.77556e-17,0.0171977
1.69922,-0.0274794,-0.00190075,-0.0334526,0.0516382,-674.102,8.32667e-17,0.114724
1.70898,-0.0274794,-0.00204686,-0.0334526,0.0422814,-674.102,-2.08167e-17,0.0581726
1.71875,-0.0274794,-0.00204866,-0.0334526,0.0314696,674.102,1.38778e-17,-0.0230191
1.72852,-0.0274794,-0.00150248,-0.01668,0.0204396,65.3203,0,0.0792507
1.73828,-0.0274794,-0.00102555,-0.0334526,0.0103183,-674.102,1.11022e-16,0.270445
1.74805,-0.0274794,-0.000540234,-0.0334526,0.0028892,-674.102,0,0.26975
1.75781,-0.0274794,0.000441606,-0.0334526,-0.00113708,674.102,-5.55112e-17,0.0693484
1.76758,0.0762923,0.00140827,0.0166425,-0.00234694,674.102,-2.77556e-16,-0.043932
1.77734,0.0762923,0.00281213,0.0933169,-0.00103462,674.102,-2.77556e-17,0.0362986
1.78711,-0.0274794,0.00549221,0.0424317,0.000795762,25.4751,0,0.0680822
1.79688,-0.0274794,0.00937951,0.0182187,0.00140672,674.102,-4.16334e-17,-0.0913771
1.80664,0.0762923,0.014611,0.0933169,0.00147825,674.102,-5.55112e-17,-0.197015
1.81641,0.0762923,0.0205516,0.0933169,0.00135621,225.409,-6.93889e-18,-0.0461994
1.82617,0.0762923,0.0263677,0.0544526,0.00123513,-674.102,2.77556e-17,0.113529
1.83594,-0.0159817,0.0319887,-0.0334526,0.000847251,-674.102,-2.77556e-17,-0.0338982
1.8457,0.0762923,0.0374251,0.0933169,-0.000144814,674.102,0,-0.285424
1.85547,0.0762923,0.0423978,0.0933169,-0.000601113,347.725,0,-0.187091
1.86523,0.0649712,0.0459164,0.0933169,-0.000888076,-674.102,1.11022e-16,0.193301
1.875,-0.0274794,0.0478971,-0.0334526,-0.000999082,-674.102,1.11022e-16,0.332973
1.88477,-0.0274794,0.0485633,-0.0334526,-0.00068751,-674.102,2.77556e-17,0.115133
1.89453,0.0762923,0.0473992,-0.0334526,-0.000258779,674.102,-5.55112e-17,0.0160034
1.9043,0.0762923,0.0444464,-0.0334526,0.000306255,-541.609,0,0.249767
1.91406,-0.0274794,0.0402127,-0.0334526,0.000665918,-674.102,0,0.357051
1.92383,-0.0274794,0.0345274,-0.0334526,0.00109642,674.102,6.93889e-18,0.0338521
1.93359,-0.0274794,0.0275503,0.0933169,0.00140178,674.102,-1.66533e-16,-0.237483
1.94336,0.0762923,0.0204932,0.0933169,0.00220242,674.102,-4.16334e-17,0.0186578
1.95312,0.0762923,0.0136792,-0.0334526,0.00400931,-674.102,0,0.370104
1.96289,-0.0274794,0.00748097,-0.0334526,0.00778301,-255.938,0,0.111404
1.97266,0.0762923,0.00290732,0.0933169,0.0143411,674.102,-1.11022e-16,-0.503965
1.98242,0.0762923,0.000149927,0.0933169,0.0236799,674.102,-3.33067e-16,-0.589282
1.99219,0.0762923,-0.00065332,0.0933169,0.0345157,-674.102,1.38778e-16,-0.0919962
2.00195,-0.0274794,0.000211289,0.0933169,0.0449865,-674.102,1.11022e-16,0.110217
2.01172,-0.0274794,0.00143657,-0.0334526,0.0533634,-674.102,5.55112e-17,-0.268336
2.02148,0.0762923,0.00206681,0.0933169,0.0588984,674.102,-5.55112e-17,-0.396797
2.03125,0.0762923,0.00187595,0.0933169,0.0610966,-674.102,1.66533e-16,0.171243
2.04102,-0.0274794,0.00146165,-0.0334526,0.0595412,-674.102,-1.11022e-16,0.563523
2.05078,-0.0274794,0.00151151,-0.0334526,0.0539733,-674.102,1.38778e-17,0.0605779
2.06055,-0.0274794,0.00141267,0.0933169,0.0449806,674.102,-1.11022e-16,-0.488315
2.07031,0.0762923,0.00085478,0.0933169,0.0339963,674.102,-4.16334e-17,0.0161065
2.08008,-0.0274794,0.000520913,-0.0334526,0.0226342,-674.102,6.66134e-16,0.942946
2.08984,-0.0274794,0.000576958,-0.0334526,0.0124467,-674.102,2.22045e-16,0.814448


==> data/IBS_results_ENAW7075_manual_vinyl_a_Frequency.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.105227,0.640634,-0.000637869,0.0161215,0.00190861,-8.67362e-19,-0.00290939
0.00976562,1.50931,5.38848,-0.00519311,0.0104938,0.0192242,-6.93889e-18,-0.0257145
0.0195312,2.66666,9.62437,0.037093,0.00897049,-0.0744446,2.77556e-17,0.150791
0.0292969,1.68967,11.9862,0.0384929,0.00592391,-0.268139,1.66533e-16,0.283302
0.0390625,-1.10682,16.6163,-0.0204507,0.0131595,-0.467189,0,0.190782
0.0488281,-2.71078,19.5375,0.179563,0.0261921,-1.21182,4.44089e-16,0.667344
0.0585938,-6.09186,23.5026,0.738,0.0110439,-3.92332,4.44089e-16,3.06929
0.0683594,-12.9434,25.3508,1.22698,0.0412558,-10.4179,5.32907e-15,7.42509
0.078125,-22.2726,26.4609,1.76807,0.00829347,-22.8163,1.06581e-14,11.5893
0.0878906,-31.3259,27.4775,3.3934,0.00710869,-45.1921,1.42109e-14,14.9413
0.0976562,-44.5622,29.217,6.16145,0.0395209,-84.2535,4.26326e-14,18.1867
0.107422,-70.45,33.1685,9.97934,0.0325392,-151.126,2.84217e-14,22.5721
0.117187,-90.3909,38.0369,16.1071,0.0187873,-200.446,0,25.1932
0.126953,-90.3909,39.8385,27.3406,0.0126941,-200.446,1.13687e-13,24.924
0.136719,-90.3909,41.7015,45.9716,0.11247,-200.446,0,22.3543
0.146484,-90.3909,42.5962,75.7309,0.105488,-200.446,6.82121e-13,19.0992
0.15625,-90.3909,42.6046,126.553,0.254897,-200.446,0,12.5087
0.166016,-90.3909,42.4597,132.251,0.687808,-200.446,1.81899e-12,-3.44455
0.175781,-90.3909,41.1612,132.251,3.4552,-200.446,1.81899e-12,-35.8415
0.185547,-90.3909,39.4467,132.251,11.6416,-200.446,1.81899e-12,-94.901
0.195312,-90.3909,37.0589,132.251,22.1209,-200.446,7.27596e-12,-197.928
0.205078,-90.3909,34.1495,132.251,26.7247,-200.446,7.27596e-12,-373.562
0.214844,-90.3909,31.1371,132.251,34.1242,-200.446,1.45519e-11,-667.58
0.224609,-90.3909,27.4933,132.251,42.8895,-200.446,1.45519e-11,-1156.57
0.234375,-90.3909,23.6336,132.251,49.0602,-200.446,5.82077e-11,-1966.43
0.244141,-90.3909,19.508,132.251,53.377,-200.446,0,-3307.93
0.253906,-90.3909,15.3215,132.251,54.0499,-200.446,2.32831e-10,-5529.36
0.263672,-90.3909,11.4209,132.251,58.0948,-200.446,0,-9206.29
0.273438,-90.3909,6.68313,132.251,62.4643,-200.446,4.65661e-10,-15285.8
0.283203,-90.3909,2.02103,132.251,70.949,-200.446,0,-25335.1
0.292969,-90.3909,-2.10277,132.251,79.053,-200.446,0,-41944.5
0.302734,-90.3909,-6.64475,132.251,84.1953,-200.446,-9.31323e-10,-69400.7
0.3125,-90.3909,-11.1067,132.251,87.0007,-200.446,3.72529e-09,-114788
0.322266,-90.3909,-15.3579,132.251,88.167,-200.446,3.72529e-09,-189820
0.332031,-90.3909,-19.0012,132.251,87.0656,-200.446,0,-313857
0.341797,-90.3909,-22.3145,132.251,85.017,-200.446,1.49012e-08,-518909
0.351562,-90.3909,-23.6572,132.251,82.7206,-200.446,1.49012e-08,-857889
0.361328,-90.3909,-20.0473,132.251,78.3707,-200.446,4.47035e-08,-1.41827e+06
0.371094,-90.3909,-12.711,132.251,71.9668,-200.446,5.96046e-08,-2.34466e+06
0.380859,-90.3909,-7.62369,132.251,65.02,-200.446,1.19209e-07,-3.8761e+06
0.390625,-90.3909,-5.07268,132.251,58.2502,-200.446,1.19209e-07,-6.40778e+06
0.400391,-90.3909,2.35558,132.251,51.2796,-200.446,1.19209e-07,-1.0593e+07
0.410156,-90.3909,8.30523,132.251,42.4246,-200.446,7.15256e-07,-1.75117e+07
0.419922,-90.3909,11.1443,132.251,34.2262,-200.446,4.76837e-07,-2.89493e+07
0.429687,-90.3909,14.5045,132.251,25.586,-200.446,2.86102e-06,-4.78572e+07
0.439453,-90.3909,16.2291,132.251,15.5524,-200.446,-9.53674e-07,-7.91145e+07
0.449219,-90.3909,22.7373,132.251,6.04459,-200.446,3.8147e-06,-1.30787e+08
0.458984,-90.3909,30.2295,132.251,-3.71404,-200.446,7.62939e-06,-2.16209e+08
0.46875,-90.3909,42.1067,132.251,-12.4426,-200.446,3.8147e-06,-3.57424e+08
0.478516,-90.3909,50.8427,132.251,-20.7394,-200.446,1.52588e-05,-5.90871e+08
0.488281,-90.3909,56.0276,132.251,-29.6137,-200.446,3.05176e-05,-9.76791e+08
0.498047,-90.3909,61.0928,132.251,-37.806,-200.446,0,-1.61477e+09
0.507812,-90.3909,63.9091,132.251,-45.1395,-200.446,0,-2.66944e+09
0.517578,-90.3909,64.4401,132.251,-50.9186,-200.446,0.000183105,-4.41295e+09
0.527344,-90.3909,63.6587,132.251,-55.48,-200.446,-0.00012207,-7.29521e+09
0.537109,-90.3909,62.7445,132.251,-56.0849,-200.446,0.00012207,-1.206e+10
0.546875,-90.3909,59.4368,132.251,-50.9452,-200.446,0.000244141,-1.99368e+10
0.556641,-90.3909,56.911,132.251,-46.0821,-200.446,0,-3.29583e+10
0.566406,-90.3909,52.4578,132.251,-44.5726,-200.446,-0.000976562,-5.44846e+10
0.576172,-90.3909,47.0032,132.251,-40.5854,-200.446,0.000976562,-9.00705e+10
0.585937,-90.3909,40.6756,132.251,-32.7224,-200.446,0.00195312,-1.48899e+11
0.595703,-90.3909,33.8047,132.251,-28.4303,-200.446,0.0117188,-2.4615e+11
0.605469,-90.3909,25.7732,132.251,-25.7041,-200.446,0,-4.06921e+11
0.615234,-90.3909,15.6107,132.251,-21.8313,-200.446,0,-6.72696e+11
0.625,-90.3909,6.57108,132.251,-16.5427,-200.446,0,-1.11206e+12
0.634766,-90.3909,-1.69379,132.251,-5.25366,-200.446,-0.03125,-1.83839e+12
0.644531,-90.3909,-11.6246,132.251,6.05123,-200.446,0.03125,-3.03911e+12
0.654297,-90.3909,-20.5175,132.251,19.0228,-200.446,0.1875,-5.02406e+12
0.664062,-90.3909,-29.0386,132.251,28.917,-200.446,0,-8.30546e+12
0.673828,-90.3909,-38.2227,132.251,37.1455,-200.446,0.5,-1.37301e+13
0.683594,-90.3909,-44.7635,132.251,42.292,-200.446,0.5,-2.26977e+13
0.693359,-90.3909,-51.121,132.251,43.8362,-200.446,1,-3.75224e+13
0.703125,-90.3909,-56.8326,132.251,46.2645,-200.446,2,-6.20297e+13
0.712891,-90.3909,-58.1708,132.251,48.1483,-200.446,-4,-1.02544e+14
0.722656,-90.3909,-53.0771,132.251,49.5107,-200.446,4,-1.69519e+14
0.732422,-90.3909,-46.7375,132.251,48.8027,-200.446,4,-2.80238e+14
0.742187,-90.3909,-44.6995,132.251,49.1263,-200.446,24,-4.63272e+14
0.751953,-90.3909,-40.7646,132.251,45.9017,-200.446,-16,-7.65852e+14
0.761719,-90.3909,-32.4631,132.251,43.3282,-200.446,0,-1.26606e+15
0.771484,-90.3909,-27.4158,132.251,35.7015,-200.446,64,-2.09297e+15
0.78125,-90.3909,-25.1646,132.251,29.0376,-200.446,192,-3.45997e+15
0.791016,-90.3909,-20.5724,132.251,22.2696,-200.446,0,-5.7198e+15
0.800781,-90.3909,-14.7828,132.251,12.6892,-200.446,256,-9.45562e+15
0.810547,-90.3909,-6.25135,132.251,3.74328,-200.446,0,-1.56314e+16
0.820312,-90.3909,7.75976,132.251,-5.464,-200.446,0,-2.58409e+16
0.830078,-90.3909,19.5215,132.251,-13.2092,-200.446,0,-4.27186e+16
0.839844,-90.3909,30.9354,132.251,-21.7968,-200.446,-1024,-7.06197e+16
0.849609,-90.3909,38.61,132.251,-30.2088,-200.446,2048,-1.16744e+17
0.859375,-90.3909,44.3768,132.251,-38.7051,-200.446,0,-1.92994e+17
0.869141,-90.3909,46.9485,132.251,-45.6193,-200.446,8192,-3.19046e+17
0.878906,-90.3909,47.4673,132.251,-50.427,-200.446,-8192,-5.27427e+17
0.888672,-90.3909,49.4577,132.251,-53.7761,-200.446,16384,-8.71909e+17
0.898437,-90.3909,49.0244,132.251,-52.7955,-200.446,32768,-1.44139e+18
0.908203,-90.3909,49.8825,132.251,-47.9218,-200.446,32768,-2.38281e+18
0.917969,-90.3909,48.2329,132.251,-43.5385,-200.446,65536,-3.93911e+18
0.927734,-90.3909,45.8672,132.251,-41.1087,-200.446,0,-6.51189e+18
0.9375,-90.3909,40.7646,132.251,-36.7492,-200.446,0,-1.07651e+19
0.947266,-90.3909,36.6353,132.251,-29.5479,-200.446,1.04858e+06,-1.77961e+19
0.957031,-90.3909,26.69,132.251,-26.3901,-200.446,1.04858e+06,-2.94194e+19
0.966797,-90.3909,18.3965,132.251,-23.4381,-200.446,-524288,-4.86344e+19
0.976562,-90.3909,10.609,132.251,-17.8934,-200.446,3.14573e+06,-8.03993e+19
0.986328,-90.3909,0.337711,132.251,-10.8517,-200.446,2.09715e+06,-1.32911e+20
0.996094,-90.3909,-8.25313,132.251,1.42254,-200.446,8.38861e+06,-2.1972e+20
1.00586,-90.3909,-17.7753,132.251,14.9138,-200.446,8.38861e+06,-3.63228e+20
1.01562,-90.3909,-25.7418,132.251,25.7024,-200.446,8.38861e+06,-6.00466e+20
1.02539,-90.3909,-34.5627,132.251,34.287,-200.446,3.35544e+07,-9.92653e+20
1.03516,-90.3909,-41.98,132.251,38.6362,-200.446,0,-1.64099e+21
1.04492,-90.3909,-48.5566,132.251,43.2177,-200.446,1.67772e+08,-2.71279e+21
1.05469,-90.3909,-53.6819,132.251,43.8838,-200.446,0,-4.48461e+21
1.06445,-90.3909,-56.2404,132.251,44.4577,-200.446,4.02653e+08,-7.41367e+21
1.07422,-90.3909,-53.5579,132.251,47.4157,-200.446,2.68435e+08,-1.22558e+22
1.08398,-90.3909,-48.5337,132.251,47.4408,-200.446,2.68435e+08,-2.02606e+22
1.09375,-90.3909,-43.7511,132.251,47.7756,-200.446,0,-3.34935e+22
1.10352,-90.3909,-40.9091,132.251,44.0275,-200.446,0,-5.53694e+22
1.11328,-90.3909,-36.5257,132.251,41.1418,-200.446,2.14748e+09,-9.15332e+22
1.12305,-90.3909,-29.0117,132.251,34.8892,-200.446,2.14748e+09,-1.51317e+23
1.13281,-90.3909,-23.914,132.251,27.6495,-200.446,4.29497e+09,-2.50148e+23
1.14258,-90.3909,-22.7278,132.251,17.9725,-200.446,1.28849e+10,-4.13529e+23
1.15234,-90.3909,-17.8228,132.251,10.045,-200.446,2.57698e+10,-6.8362e+23
1.16211,-90.3909,-8.27095,132.251,0.761518,-200.446,1.71799e+10,-1.13012e+24
1.17187,-90.3909,0.629699,132.251,-9.22979,-200.446,0,-1.86824e+24
1.18164,-90.3909,13.6483,132.251,-16.6977,-200.446,1.37439e+11,-3.08846e+24
1.19141,-90.3909,27.095,132.251,-26.4206,-200.446,1.37439e+11,-5.10565e+24
1.20117,-90.3909,35.0427,132.251,-33.7406,-200.446,4.12317e+11,-8.44034e+24
1.21094,-90.3909,39.8019,132.251,-41.9388,-200.446,2.74878e+11,-1.3953e+25
1.2207,-90.3909,42.2915,132.251,-48.7013,-200.446,-5.49756e+11,-2.30663e+25
1.23047,-90.3909,45.6311,132.251,-54.1091,-200.446,5.49756e+11,-3.81318e+25
1.24023,-90.3909,45.4393,132.251,-56.1229,-200.446,-1.09951e+12,-6.3037e+25
1.25,-90.3909,46.411,132.251,-55.1074,-200.446,1.09951e+12,-1.04209e+26
1.25977,-90.3909,48.8441,132.251,-49.8837,-200.446,4.39805e+12,-1.72272e+26
1.26953,-90.3909,46.8183,132.251,-43.6785,-200.446,0,-2.84789e+26
1.2793,-90.3909,47.7884,132.251,-39.4003,-200.446,1.75922e+13,-4.70795e+26
1.28906,-90.3909,44.5097,132.251,-36.1913,-200.446,0,-7.78289e+26
1.29883,-90.3909,39.4034,132.251,-29.9101,-200.446,1.75922e+13,-1.28662e+27
1.30859,-90.3909,31.8689,132.251,-22.1582,-200.446,3.51844e+13,-2.12696e+27
1.31836,-90.3909,24.856,132.251,-19.2969,-200.446,1.05553e+14,-3.51615e+27
1.32812,-90.3909,16.2079,132.251,-16.2554,-200.446,2.11106e+14,-5.81269e+27
1.33789,-90.3909,6.24886,132.251,-7.60879,-200.446,1.40737e+14,-9.60917e+27
1.34766,-90.3909,-2.45053,132.251,3.53552,-200.446,2.81475e+14,-1.58853e+28
1.35742,-90.3909,-11.3021,132.251,15.3722,-200.446,2.81475e+14,-2.62606e+28
1.36719,-90.3909,-20.2371,132.251,28.017,-200.446,1.68885e+15,-4.34123e+28
1.37695,-90.3909,-30.1509,132.251,36.6975,-200.446,4.5036e+15,-7.17665e+28
1.38672,-90.3909,-36.7711,132.251,42.8472,-200.446,6.7554e+15,-1.1864e+29
1.39648,-90.3909,-45.8875,132.251,46.9437,-200.446,0,-1.96128e+29
1.40625,-90.3909,-50.3617,132.251,47.9726,-200.446,0,-3.24227e+29
1.41602,-90.3909,-52.8208,132.251,48.5904,-200.446,9.0072e+15,-5.35992e+29
1.42578,-90.3909,-53.6996,132.251,48.6841,-200.446,9.0072e+15,-8.86068e+29
1.43555,-90.3909,-50.4189,132.251,50.061,-200.446,0,-1.46479e+30
1.44531,-90.3909,-43.2928,132.251,50.1294,-200.446,1.08086e+17,-2.4215e+30
1.45508,-90.3909,-40.0955,132.251,46.3464,-200.446,1.44115e+17,-4.00308e+30
1.46484,-90.3909,-38.6142,132.251,44.0147,-200.446,1.44115e+17,-6.61764e+30
1.47461,-90.3909,-32.8225,132.251,38.3692,-200.446,0,-1.09399e+31
1.48437,-90.3909,-26.4305,132.251,31.542,-200.446,-2.8823e+17,-1.80851e+31
1.49414,-90.3909,-23.2608,132.251,22.2859,-200.446,0,-2.98972e+31
1.50391,-90.3909,-20.4192,132.251,13.0695,-200.446,1.15292e+18,-4.94242e+31
1.51367,-90.3909,-12.9471,132.251,4.17153,-200.446,1.15292e+18,-8.17049e+31
1.52344,-90.3909,-3.07423,132.251,-4.71822,-200.446,0,-1.3507e+32
1.5332,-90.3909,9.04609,132.251,-13.4991,-200.446,6.91753e+18,-2.23288e+32
1.54297,-90.3909,22.8685,132.251,-22.2264,-200.446,9.22337e+18,-3.69127e+32
1.55273,-90.3909,32.0616,132.251,-31.3632,-200.446,3.68935e+19,-6.10217e+32
1.5625,-90.3909,36.5595,132.251,-39.9728,-200.446,0,-1.00877e+33
1.57227,-90.3909,42.2319,132.251,-44.9599,-200.446,0,-1.66764e+33
1.58203,-90.3909,44.5133,132.251,-52.6273,-200.446,-3.68935e+19,-2.75684e+33
1.5918,-90.3909,44.4951,132.251,-54.8911,-200.446,7.3787e+19,-4.55743e+33
1.60156,-90.3909,46.2803,132.251,-54.9089,-200.446,1.47574e+20,-7.53407e+33
1.61133,-90.3909,46.6976,132.251,-49.5141,-200.446,0,-1.24548e+34
1.62109,-90.3909,47.03,132.251,-43.4579,-200.446,0,-2.05896e+34
1.63086,-90.3909,45.634,132.251,-38.7501,-200.446,5.90296e+20,-3.40374e+34
1.64062,-90.3909,42.2782,132.251,-34.8856,-200.446,1.18059e+21,-5.62685e+34
1.65039,-90.3909,38.0578,132.251,-31.5162,-200.446,1.18059e+21,-9.30196e+34
1.66016,-90.3909,30.0598,132.251,-24.765,-200.446,0,-1.53774e+35
1.66992,-90.3909,23.2352,132.251,-20.5673,-200.446,9.44473e+21,-2.5421e+35
1.67969,-90.3909,13.2462,132.251,-17.9189,-200.446,4.72237e+21,-4.20244e+35
1.68945,-90.3909,3.89607,132.251,-12.9936,-200.446,9.44473e+21,-6.94721e+35
1.69922,-90.3909,-4.59298,132.251,-2.6479,-200.446,0,-1.14847e+36
1.70898,-90.3909,-14.6168,132.251,8.59225,-200.446,3.77789e+22,-1.89858e+36
1.71875,-90.3909,-22.7124,132.251,19.6251,-200.446,7.55579e+22,-3.13861e+36
1.72852,-90.3909,-30.3047,132.251,31.0448,-200.446,7.55579e+22,-5.18856e+36
1.73828,-90.3909,-38.6075,132.251,37.9299,-200.446,0,-8.5774e+36
1.74805,-90.3909,-46.8274,132.251,41.1632,-200.446,-1.51116e+23,-1.41796e+37
1.75781,-90.3909,-49.7032,132.251,44.8698,-200.446,3.02231e+23,-2.34409e+37
1.76758,-90.3909,-55.0369,132.251,45.981,-200.446,0,-3.8751e+37
1.77734,-90.3909,-54.7678,132.251,47.1423,-200.446,3.62678e+24,-6.40607e+37
1.78711,-90.3909,-51.2728,132.251,48.1497,-200.446,1.20893e+24,-1.05901e+38
1.79687,-90.3909,-43.9955,132.251,48.1293,-200.446,2.41785e+24,-1.75069e+38
1.80664,-90.3909,-38.0845,132.251,47.8012,-200.446,9.67141e+24,-2.89414e+38
1.81641,-90.3909,-35.6405,132.251,44.1428,-200.446,1.45071e+25,-4.7844e+38
1.82617,-90.3909,-30.8952,132.251,40.2362,-200.446,-9.67141e+24,-7.90928e+38
1.83594,-90.3909,-25.1786,132.251,34.6154,-200.446,1.93428e+25,-1.30751e+39
1.8457,-90.3909,-17.9227,132.251,25.6352,-200.446,0,-2.1615e+39
1.85547,-90.3909,-14.9674,132.251,18.2083,-200.446,1.16057e+26,-3.57325e+39
1.86523,-90.3909,-11.0529,132.251,8.87964,-200.446,1.54743e+26,-5.90708e+39
1.875,-90.3909,-0.952465,132.251,0.540514,-200.446,1.54743e+26,-9.76522e+39
1.88477,-90.3909,12.4716,132.251,-8.9908,-200.446,6.1897e+26,-1.61432e+40
1.89453,-90.3909,23.4809,132.251,-18.5295,-200.446,9.28455e+26,-2.6687e+40
1.9043,-90.3909,33.6655,132.251,-25.4312,-200.446,1.23794e+27,-4.41173e+40
1.91406,-90.3909,41.6777,132.251,-34.4035,-200.446,1.23794e+27,-7.2932e+40
1.92383,-90.3909,45.189,132.251,-42.2009,-200.446,2.47588e+27,-1.20567e+41
1.93359,-90.3909,46.8383,132.251,-48.0802,-200.446,7.42764e+27,-1.99313e+41
1.94336,-90.3909,49.8492,132.251,-51.3785,-200.446,4.95176e+27,-3.29492e+41
1.95312,-90.3909,49.3727,132.251,-54.1427,-200.446,1.9807e+28,-5.44696e+41
1.96289,-90.3909,49.5674,132.251,-50.7286,-200.446,1.9807e+28,-9.00457e+41
1.97266,-90.3909,50.5515,132.251,-46.3531,-200.446,0,-1.48858e+42
1.98242,-90.3909,48.782,132.251,-40.6833,-200.446,7.92282e+28,-2.46083e+42
1.99219,-90.3909,44.8497,132.251,-36.2852,-200.446,7.92282e+28,-4.06809e+42
2.00195,-90.3909,39.0962,132.251,-33.9337,-200.446,7.92282e+28,-6.72511e+42
2.01172,-90.3909,34.3366,132.251,-28.7939,-200.446,0,-1.11175e+43
2.02148,-90.3909,25.1068,132.251,-23.9711,-200.446,0,-1.83788e+43
2.03125,-90.3909,14.2969,132.251,-18.6768,-200.446,1.26765e+30,-3.03827e+43
2.04102,-90.3909,6.61562,132.251,-15.9269,-200.446,6.33825e+29,-5.02268e+43
2.05078,-90.3909,-3.81239,132.251,-8.05973,-200.446,3.80295e+30,-8.30318e+43
2.06055,-90.3909,-12.5189,132.251,4.72347,-200.446,0,-1.37263e+44
2.07031,-90.3909,-20.6041,132.251,17.7244,-200.446,7.6059e+30,-2.26915e+44
2.08008,-90.3909,-29.4897,132.251,27.1084,-200.446,1.52118e+31,-3.75121e+44
2.08984,-90.3909,-36.068,132.251,36.6239,-200.446,1.01412e+31,-6.20127e+44


==> data/IBS_results_ENAW7075_manual_vinyl_a_Time.csv <==
% y1min=-88.58306671142579, y1max=94.72701667785644, y2min=-98.20231491088867, y2max=129.6055009460449, LMmin=-196.43740814208985, LMmax=196.43740814208985,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.317984,0.640634,-0.000197505,0.0161215,0.00102645,1.73472e-18,-0.00517713
0.00976562,4.66683,5.38848,-0.00222406,0.0104938,0.013228,-1.38778e-17,-0.0620539
0.0195312,9.8991,9.62437,0.00327813,0.00897049,0.00573508,1.04083e-17,0.0311537
0.0292969,12.9383,11.9862,0.00407822,0.00592391,0.000728774,0,0.0230009
0.0390625,14.8217,16.6163,-0.02101,0.0131595,0.0703701,-5.55112e-17,-0.33798
0.0488281,20.7793,19.5375,0.00114608,0.0261921,0.0893369,5.55112e-17,-0.122694
0.0585938,24.3945,23.5026,0.122287,0.0110439,-0.340623,0,2.10075
0.0683594,25.8049,25.3508,0.155929,0.0412558,-1.52229,-8.88178e-16,6.20193
0.078125,26.2641,26.4609,0.0106107,0.00829347,-3.32476,-3.55271e-15,9.992
0.0878906,27.8423,27.4775,0.0020898,0.00710869,-5.70616,1.77636e-15,13.2639
0.0976562,30.6821,29.217,0.227417,0.0395209,-8.78147,-1.06581e-14,16.698
0.107422,32.6213,33.1685,0.264261,0.0325392,-12.7029,1.42109e-14,21.2671
0.117187,33.6414,38.0369,-0.00471044,0.0187873,-17.114,-1.42109e-14,24.5272
0.126953,38.2987,39.8385,-0.0425156,0.0126941,-21.7689,2.84217e-14,25.9384
0.136719,40.8195,41.7015,0.13466,0.11247,-26.63,-1.42109e-14,26.5026
0.146484,38.9086,42.5962,-0.224332,0.105488,-31.8859,-2.84217e-14,28.4681
0.15625,37.8311,42.6046,-0.624798,0.254897,-37.6376,-5.68434e-14,31.649
0.166016,39.1759,42.4597,1.56318,0.687808,-43.9602,-8.52651e-14,34.7382
0.175781,38.402,41.1612,7.59295,3.4552,-50.8439,5.68434e-14,37.3578
0.185547,36.0901,39.4467,15.6745,11.6416,-58.1506,-1.13687e-13,39.7456
0.195312,33.1313,37.0589,23.2428,22.1209,-65.6406,5.68434e-14,41.1836
0.205078,27.3272,34.1495,30.6216,26.7247,-73.1747,-5.68434e-14,41.2264
0.214844,23.8481,31.1371,38.7657,34.1242,-80.6985,1.13687e-13,40.7222
0.224609,19.0667,27.4933,46.8956,42.8895,-88.1245,0,40.2935
0.234375,15.6812,23.6336,52.2221,49.0602,-95.3732,0,39.6809
0.244141,11.549,19.508,54.5391,53.377,-102.241,-1.7053e-13,37.4951
0.253906,9.66792,15.3215,56.8336,54.0499,-108.57,-1.13687e-13,34.2453
0.263672,3.40968,11.4209,61.8992,58.0948,-114.13,-1.13687e-13,29.9167
0.273438,-0.0918801,6.68313,69.1553,62.4643,-119.053,-2.27374e-13,26.3639
0.283203,-6.15441,2.02103,75.6169,70.949,-123.117,0,23.49
0.292969,-7.64063,-2.10277,80.6186,79.053,-125.998,-1.13687e-13,22.5153
0.302734,-11.2505,-6.64475,84.6677,84.1953,-127.344,1.13687e-13,22.2457
0.3125,-15.1407,-11.1067,87.2073,87.0007,-127.388,-1.13687e-13,22.8611
0.322266,-19.5694,-15.3579,86.7695,88.167,-125.907,-1.13687e-13,21.8885
0.332031,-20.516,-19.0012,84.7218,87.0656,-122.914,0,21.6727
0.341797,-21.1179,-22.3145,82.8837,85.017,-118.268,0,20.5741
0.351562,-18.5807,-23.6572,80.5911,82.7206,-112.452,0,19.8215
0.361328,-11.7846,-20.0473,75.397,78.3707,-105.608,-1.13687e-13,17.326
0.371094,-4.45952,-12.711,68.0166,71.9668,-97.8052,-2.84217e-13,14.6405
0.380859,2.20412,-7.62369,59.8572,65.02,-88.789,-1.7053e-13,12.4085
0.390625,7.90748,-5.07268,51.5872,58.2502,-78.5266,-5.68434e-14,12.0638
0.400391,14.8059,2.35558,41.9277,51.2796,-67.403,-1.7053e-13,14.0086
0.410156,20.9962,8.30523,31.9893,42.4246,-55.7373,-5.68434e-14,16.174
0.419922,25.5398,11.1443,22.9177,34.2262,-43.881,-8.52651e-14,19.0987
0.429687,27.5384,14.5045,14.6152,25.586,-32.0769,-2.84217e-14,21.8815
0.439453,36.5651,16.2291,5.0942,15.5524,-20.7874,1.42109e-14,25.114
0.449219,42.6883,22.7373,-5.15029,6.04459,-9.94823,-2.13163e-14,26.5625
0.458984,51.2743,30.2295,-14.3595,-3.71404,0.324566,0,28.2348
0.46875,54.6571,42.1067,-21.3567,-12.4426,10.0523,-1.06581e-14,28.681
0.478516,61.3886,50.8427,-28.2597,-20.7394,18.7921,-1.42109e-14,29.0167
0.488281,68.0022,56.0276,-38.0105,-29.6137,26.5886,1.42109e-14,27.0424
0.498047,72.4377,61.0928,-47.9777,-37.806,32.9355,5.68434e-14,26.6102
0.507812,71.464,63.9091,-54.622,-45.1395,37.8824,5.68434e-14,25.4189
0.517578,72.923,64.4401,-55.6456,-50.9186,41.1432,2.84217e-14,25.382
0.527344,71.9295,63.6587,-54.6522,-55.48,42.9183,5.68434e-14,24.222
0.537109,67.9487,62.7445,-51.4293,-56.0849,43.0214,0,24.4485
0.546875,59.3305,59.4368,-46.0698,-50.9452,41.5239,-2.84217e-14,24.4555
0.556641,53.1392,56.911,-38.9734,-46.0821,38.5784,2.84217e-14,23.1047
0.566406,46.8168,52.4578,-32.8631,-44.5726,34.2588,5.68434e-14,20.328
0.576172,38.6667,47.0032,-27.3446,-40.5854,28.8527,0,16.4906
0.585937,30.562,40.6756,-21.9222,-32.7224,22.5747,1.42109e-14,12.8484
0.595703,18.3711,33.8047,-15.7059,-28.4303,15.6694,1.42109e-14,9.01875
0.605469,10.3801,25.7732,-8.7068,-25.7041,8.04588,-7.10543e-15,3.53666
0.615234,1.1494,15.6107,-0.42582,-21.8313,-0.172792,0,-3.54738
0.625,-9.55039,6.57108,8.27511,-16.5427,-8.80353,-1.42109e-14,-8.44741
0.634766,-19.9291,-1.69379,17.2839,-5.25366,-17.0654,0,-12.2843
0.644531,-27.8054,-11.6246,26.6669,6.05123,-24.7958,2.84217e-14,-13.7702
0.654297,-36.841,-20.5175,35.4862,19.0228,-31.511,-5.68434e-14,-17.0029
0.664062,-48.2107,-29.0386,43.8222,28.917,-37.2186,-5.68434e-14,-17.6023
0.673828,-60.0404,-38.2227,49.8214,37.1455,-41.6036,-2.84217e-14,-18.6254
0.683594,-64.4854,-44.7635,54.3954,42.292,-44.7708,0,-19.6454
0.693359,-64.8069,-51.121,55.3832,43.8362,-46.8021,2.84217e-14,-21.095
0.703125,-63.6729,-56.8326,55.4494,46.2645,-47.4627,-2.84217e-14,-22.7097
0.712891,-61.5837,-58.1708,54.8773,48.1483,-46.8188,-2.84217e-14,-23.6166
0.722656,-56.4069,-53.0771,53.5033,49.5107,-44.7644,-5.68434e-14,-24.2697
0.732422,-48.3333,-46.7375,48.0397,48.8027,-41.1453,0,-24.7565
0.742187,-44.2719,-44.6995,40.6269,49.1263,-36.1158,0,-23.1682
0.751953,-38.6642,-40.7646,32.3551,45.9017,-30.2666,-8.52651e-14,-19.4924
0.761719,-32.4879,-32.4631,24.234,43.3282,-23.7327,-1.42109e-14,-14.0612
0.771484,-22.76,-27.4158,14.6386,35.7015,-16.6935,-1.42109e-14,-7.08049
0.78125,-14.8369,-25.1646,5.3146,29.0376,-9.04901,7.10543e-15,-1.04376
0.791016,-7.85239,-20.5724,-3.21315,22.2696,-1.43167,-8.88178e-16,6.21367
0.800781,0.449937,-14.7828,-12.8091,12.6892,6.34996,1.42109e-14,10.8819
0.810547,11.471,-6.25135,-21.705,3.74328,13.9368,1.42109e-14,15.2914
0.820312,19.8248,7.75976,-31.7584,-5.464,21.1444,4.26326e-14,17.6971
0.830078,28.1062,19.5215,-41.446,-13.2092,27.8575,5.68434e-14,20.357
0.839844,38.2792,30.9354,-52.7054,-21.7968,33.8477,2.84217e-14,23.3448
0.849609,48.6322,38.61,-61.4028,-30.2088,38.8866,5.68434e-14,24.9659
0.859375,54.2989,44.3768,-66.3349,-38.7051,42.7435,0,24.2549
0.869141,54.3844,46.9485,-66.711,-45.6193,45.3678,2.84217e-14,23.9053
0.878906,57.5383,47.4673,-64.2286,-50.427,46.5551,0,23.7986
0.888672,59.1543,49.4577,-58.368,-53.7761,46.2314,5.68434e-14,23.5758
0.898437,58.1415,49.0244,-52.2615,-52.7955,44.2912,5.68434e-14,22.4515
0.908203,51.4309,49.8825,-44.5084,-47.9218,41.135,2.84217e-14,20.6845
0.917969,45.9339,48.2329,-37.5951,-43.5385,36.5964,0,18.6637
0.927734,40.4885,45.8672,-30.4459,-41.1087,31.0475,0,14.3522
0.9375,33.8453,40.7646,-24.1171,-36.7492,24.3695,1.42109e-14,10.6273
0.947266,22.5343,36.6353,-17.1381,-29.5479,16.9368,2.84217e-14,4.60709
0.957031,14.3079,26.69,-6.34804,-26.3901,8.63832,2.13163e-14,-1.55181
0.966797,8.52019,18.3965,3.47718,-23.4381,-0.239591,0,-8.79896
0.976562,1.45361,10.609,12.254,-17.8934,-9.04572,-7.10543e-15,-14.2914
0.986328,-10.8302,0.337711,20.3875,-10.8517,-17.2532,0,-18.9572
0.996094,-22.9195,-8.25313,30.6033,1.42254,-24.7712,-1.42109e-14,-21.7405
1.00586,-30.2976,-17.7753,39.1906,14.9138,-31.3761,-8.52651e-14,-23.3066
1.01562,-39.0233,-25.7418,46.8364,25.7024,-36.7166,5.68434e-14,-24.0642
1.02539,-48.7674,-34.5627,52.8371,34.287,-40.8314,-8.52651e-14,-25.2292
1.03516,-55.8882,-41.98,58.9616,38.6362,-43.7033,-5.68434e-14,-25.817
1.04492,-54.1544,-48.5566,60.9706,43.2177,-45.3139,-2.84217e-14,-26.6695
1.05469,-51.6216,-53.6819,63.1663,43.8838,-45.3274,-2.84217e-14,-27.9745
1.06445,-50.1852,-56.2404,62.695,44.4577,-44.0166,-2.84217e-14,-29.3049
1.07422,-48.4418,-53.5579,59.302,47.4157,-40.9907,-8.52651e-14,-29.3288
1.08398,-39.5816,-48.5337,52.308,47.4408,-36.5685,-5.68434e-14,-27.0094
1.09375,-31.2469,-43.7511,43.1145,47.7756,-31.1084,2.84217e-14,-24.9795
1.10352,-26.865,-40.9091,34.1272,44.0275,-24.9969,0,-20.6072
1.11328,-23.7277,-36.5257,23.5692,41.1418,-18.0814,-2.84217e-14,-14.7931
1.12305,-14.7457,-29.0117,14.5221,34.8892,-10.6268,-2.13163e-14,-7.09222
1.13281,-4.24471,-23.914,5.1763,27.6495,-3.02902,-3.55271e-15,0.537852
1.14258,1.07199,-22.7278,-4.93466,17.9725,4.72297,-3.55271e-15,8.35674
1.15234,5.02058,-17.8228,-15.9098,10.045,12.5594,7.10543e-15,15.2014
1.16211,13.0106,-8.27095,-25.6027,0.761518,20.1171,1.42109e-14,21.0302
1.17187,25.2876,0.629699,-37.3973,-9.22979,27.0551,-2.84217e-14,25.4998
1.18164,32.8689,13.6483,-49.5992,-16.6977,33.5665,2.84217e-14,30.285
1.19141,38.6341,27.095,-61.2121,-26.4206,39.1813,0,33.0206
1.20117,45.0135,35.0427,-65.611,-33.7406,43.7484,0,33.6437
1.21094,53.4561,39.8019,-69.1202,-41.9388,46.8727,1.13687e-13,33.0298
1.2207,55.6688,42.2915,-70.1421,-48.7013,48.7815,2.84217e-14,32.5064
1.23047,54.481,45.6311,-67.2397,-54.1091,49.0922,5.68434e-14,32.2771
1.24023,53.22,45.4393,-61.0091,-56.1229,47.8216,5.68434e-14,30.9802
1.25,53.2912,46.411,-53.7242,-55.1074,45.001,2.84217e-14,30.5875
1.25977,47.4931,48.8441,-46.7411,-49.8837,40.7203,8.52651e-14,29.045
1.26953,35.6418,46.8183,-37.7915,-43.6785,35.0728,2.84217e-14,25.5276
1.2793,25.3519,47.7884,-29.285,-39.4003,28.2655,-2.84217e-14,20.7521
1.28906,18.854,44.5097,-20.1164,-36.1913,20.3713,2.84217e-14,15.6148
1.29883,11.586,39.4034,-9.27771,-29.9101,11.3551,7.10543e-15,8.78327
1.30859,-0.872583,31.8689,2.63564,-22.1582,1.59919,0,1.07785
1.31836,-10.6221,24.856,10.7058,-19.2969,-8.22819,0,-5.60924
1.32812,-16.9842,16.2079,20.1124,-16.2554,-17.4844,-2.84217e-14,-11.2297
1.33789,-25.1156,6.24886,28.5852,-7.60879,-26.3822,-2.84217e-14,-17.5539
1.34766,-40.8873,-2.45053,38.4034,3.53552,-34.2654,0,-21.7014
1.35742,-52.4829,-11.3021,45.9747,15.3722,-40.8743,2.84217e-14,-24.5634
1.36719,-57.9823,-20.2371,56.1623,28.017,-46.0888,-5.68434e-14,-27.2098
1.37695,-59.8591,-30.1509,65.515,36.6975,-50.2937,-8.52651e-14,-29.0032
1.38672,-65.3967,-36.7711,69.8324,42.8472,-52.9293,-1.13687e-13,-29.9783
1.39648,-67.103,-45.8875,72.9056,46.9437,-53.801,0,-31.3906
1.40625,-61.285,-50.3617,75.7361,47.9726,-53.0156,-8.52651e-14,-34.3578
1.41602,-54.181,-52.8208,74.611,48.5904,-50.5597,2.84217e-14,-35.431
1.42578,-50.4247,-53.6996,67.4394,48.6841,-46.2857,-5.68434e-14,-34.2912
1.43555,-46.0756,-50.4189,58.9874,50.061,-40.7805,2.84217e-14,-33.1778
1.44531,-34.8205,-43.2928,50.3501,50.1294,-34.5174,-8.52651e-14,-31.3127
1.45508,-22.7351,-40.0955,39.3305,46.3464,-27.2606,0,-26.8693
1.46484,-14.6312,-38.6142,25.7782,44.0147,-19.3182,1.42109e-14,-20.3912
1.47461,-8.78575,-32.8225,15.6821,38.3692,-10.9207,1.42109e-14,-12.6511
1.48437,2.41002,-26.4305,2.88202,31.542,-2.16769,-1.77636e-15,-5.33512
1.49414,12.3323,-23.2608,-8.45598,22.2859,7.1955,7.10543e-15,3.3875
1.50391,19.5894,-20.4192,-20.459,13.0695,16.2993,0,10.6575
1.51367,23.9654,-12.9471,-33.1152,4.17153,24.9545,-1.42109e-14,16.9687
1.52344,35.3577,-3.07423,-49.6444,-4.71822,33.2739,2.84217e-14,23.4134
1.5332,49.7613,9.04609,-63.4051,-13.4991,41.0554,1.13687e-13,28.4145
1.54297,59.4988,22.8685,-70.7937,-22.2264,47.5647,5.68434e-14,30.9062
1.55273,63.4222,32.0616,-76.6644,-31.3632,52.8332,0,31.5794
1.5625,69.0349,36.5595,-82.228,-39.9728,57.0104,5.68434e-14,31.6775
1.57227,77.3003,42.2319,-81.8636,-44.9599,59.6359,0,30.8734
1.58203,78.8874,44.5133,-77.0619,-52.6273,60.2149,1.7053e-13,28.8765
1.5918,73.4589,44.4951,-73.5442,-54.8911,58.9146,0,29.4179
1.60156,68.4474,46.2803,-68.7507,-54.9089,55.9926,1.13687e-13,29.9377
1.61133,66.0875,46.6976,-60.7348,-49.5141,51.1053,5.68434e-14,27.7844
1.62109,56.4267,47.03,-49.6495,-43.4579,44.6396,-2.84217e-14,25.3891
1.63086,41.7043,45.634,-42.4447,-38.7501,36.6926,2.84217e-14,22.2879
1.64062,27.0929,42.2782,-30.4377,-34.8856,27.3272,-5.68434e-14,16.8659
1.65039,19.083,38.0578,-17.462,-31.5162,16.4296,2.84217e-14,8.63712
1.66016,8.06479,30.0598,-7.13819,-24.765,5.15344,3.55271e-15,2.91149
1.66992,-6.05501,23.2352,0.862293,-20.5673,-6.03179,-1.06581e-14,-1.73745
1.67969,-20.3194,13.2462,11.1886,-17.9189,-17.168,0,-8.45592
1.68945,-31.7991,3.89607,21.4191,-12.9936,-27.8051,-2.84217e-14,-15.0415
1.69922,-44.3158,-4.59298,31.0846,-2.6479,-36.9702,-5.68434e-14,-18.9913
1.70898,-59.7371,-14.6168,44.4335,8.59225,-44.967,2.84217e-14,-23.2981
1.71875,-70.7105,-22.7124,59.7116,19.6251,-52.1455,0,-27.1486
1.72852,-75.0291,-30.3047,68.1686,31.0448,-57.7476,-1.13687e-13,-29.564
1.73828,-76.683,-38.6075,75.1579,37.9299,-61.3822,-5.68434e-14,-30.6351
1.74805,-80.5477,-46.8274,85.3304,41.1632,-63.3769,-5.68434e-14,-34.2834
1.75781,-81.9467,-49.7032,88.7895,44.8698,-63.7722,5.68434e-14,-36.9336
1.76758,-78.6709,-55.0369,85.2464,45.981,-61.8235,-5.68434e-14,-36.565
1.77734,-70.6696,-54.7678,80.5004,47.1423,-58.5241,0,-36.9951
1.78711,-66.4395,-51.2728,79.0663,48.1497,-54.3561,0,-37.1137
1.79687,-59.7548,-43.9955,69.3109,48.1293,-49.0163,-5.68434e-14,-34.4447
1.80664,-50.0903,-38.0845,55.6156,47.8012,-42.2631,2.84217e-14,-29.1469
1.81641,-37.996,-35.6405,44.5153,44.1428,-34.9232,0,-23.6647
1.82617,-30.8145,-30.8952,33.3045,40.2362,-26.6748,0,-16.3403
1.83594,-26.1789,-25.1786,17.9774,34.6154,-17.1641,-1.42109e-14,-6.05456
1.8457,-16.3192,-17.9227,5.05738,25.6352,-7.13471,-7.10543e-15,3.08057
1.85547,-4.1782,-14.9674,-7.53387,18.2083,2.6012,0,9.65041
1.86523,6.29671,-11.0529,-24.562,8.87964,12.6579,2.13163e-14,18.9527
1.875,16.6679,-0.952465,-42.1247,0.540514,23.0461,-1.42109e-14,26.1974
1.88477,31.6655,12.4716,-51.7788,-8.9908,32.5893,0,29.5258
1.89453,46.9278,23.4809,-59.4107,-18.5295,41.254,2.84217e-14,30.2309
1.9043,58.4184,33.6655,-70.7365,-25.4312,49.4301,-2.84217e-14,32.8985
1.91406,66.0675,41.6777,-74.2487,-34.4035,56.6,0,33.7816
1.92383,77.0401,45.189,-73.3468,-42.2009,61.4782,0,31.0201
1.93359,83.9847,46.8383,-75.1327,-48.0802,64.509,1.13687e-13,31.077
1.94336,86.6271,49.8492,-77.7254,-51.3785,65.9241,0,33.0347
1.95312,82.8518,49.3727,-70.3876,-54.1427,65.2087,0,32.1338
1.96289,78.6266,49.5674,-61.6239,-50.7286,62.1655,-5.68434e-14,30.2205
1.97266,73.2664,50.5515,-58.0184,-46.3531,57.6529,-1.13687e-13,30.0025
1.98242,63.6012,48.782,-50.4427,-40.6833,51.1682,8.52651e-14,27.0866
1.99219,51.132,44.8497,-36.6972,-36.2852,42.3296,5.68434e-14,20.8596
2.00195,40.4198,39.0962,-30.5414,-33.9337,32.4091,2.84217e-14,15.6577
2.01172,33.5131,34.3366,-27.4672,-28.7939,22.4373,-1.42109e-14,13.349
2.02148,23.002,25.1068,-18.3981,-23.9711,11.7989,7.10543e-15,5.90817
2.03125,6.65992,14.2969,-7.26175,-18.6768,0.777603,0,-1.08067
2.04102,-9.66439,6.61562,-0.115346,-15.9269,-8.84262,-1.42109e-14,-5.96254
2.05078,-19.0951,-3.81239,12.0539,-8.05973,-17.6571,-4.26326e-14,-12.0493
2.06055,-28.9451,-12.5189,31.1804,4.72347,-26.5149,0,-19.8022
2.07031,-38.0467,-20.6041,42.2092,17.7244,-34.4039,0,-22.857
2.08008,-46.2661,-29.4897,51.176,27.1084,-40.0966,0,-23.6456
2.08984,-48.132,-36.068,67.0712,36.6239,-44.7718,-8.52651e-14,-29.5075


==> data/IBS_results_ENAW7075_manual_vinyl_d_Frequency.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,4.45312e-08,0,-5.83008e-08,0,0,0
0.00976562,-8.40815e-09,2.28516e-08,2.06234e-09,0,-0.25498,2.58494e-25,-1.21634e-10
0.0195312,-2.83507e-08,-3.92578e-08,3.69779e-09,-6.21094e-08,-0.541231,7.75482e-25,2.18894e-10
0.0292969,-7.69358e-08,3.86719e-08,1.07247e-08,2.63672e-09,-1.57991,4.4461e-24,2.18883e-10
0.0390625,-1.51808e-07,3.80859e-08,1.10081e-08,-2.28516e-08,-1.91552,6.20385e-25,1.76542e-09
0.0488281,-2.04162e-07,-4.80469e-08,1.05527e-08,4.98047e-09,-2.18808,2.48154e-24,2.18817e-09
0.0585938,-2.9322e-07,1.19238e-07,7.50071e-09,-1.20117e-08,-1.59688,4.96308e-24,3.6449e-09
0.0683594,-3.52698e-07,1.12207e-07,5.39238e-09,-5.33203e-08,-1.26383,1.65436e-24,3.55121e-09
0.078125,-4.48166e-07,1.6377e-07,-1.58612e-08,3.92578e-08,1.59959,-4.96308e-24,8.97085e-09
0.0878906,-5.03261e-07,1.47656e-07,-5.40231e-08,-5.18555e-08,7.16211,-4.1359e-25,3.60184e-09
0.0976562,-5.54473e-07,2.91211e-07,-9.22027e-08,-8.4375e-08,14.597,4.1359e-24,6.07494e-10
0.107422,-5.99488e-07,2.8418e-07,-1.38738e-07,7.61719e-09,23.1798,-1.48893e-23,-1.03269e-08
0.117187,-6.54978e-07,3.52734e-07,-2.02804e-07,-7.29492e-08,33.8997,-1.65436e-23,-1.62967e-08
0.126953,-6.54967e-07,5.52246e-07,-2.81763e-07,-1.75781e-08,48.2011,-5.29396e-23,-3.80011e-08
0.136719,-6.14189e-07,5.48437e-07,-3.95369e-07,-3.04687e-08,67.7203,-5.29396e-23,-6.93279e-08
0.146484,-5.84306e-07,6.55078e-07,-5.22658e-07,-9.96094e-08,91.1751,1.05879e-22,-1.06688e-07
0.15625,-4.86739e-07,7.38867e-07,-7.04287e-07,-6.70898e-08,122.027,-7.94093e-23,-1.57185e-07
0.166016,-3.75408e-07,8.66895e-07,-8.5115e-07,-9.96094e-08,152.106,-4.23516e-22,-2.20305e-07
0.175781,-2.04145e-07,8.71289e-07,-1.09897e-06,-1.12207e-07,193.473,0,-3.1001e-07
0.185547,5.43971e-08,1.08135e-06,-1.36529e-06,5.00977e-08,238.381,-5.29396e-22,-4.1561e-07
0.195312,2.74684e-07,1.1959e-06,-1.76888e-06,-1.33008e-07,304.991,-5.29396e-22,-5.51165e-07
0.205078,7.56109e-07,1.23516e-06,-2.15577e-06,-6.70898e-08,314.241,7.41154e-22,-7.38751e-07
0.214844,9.98535e-07,1.3248e-06,-2.6915e-06,7.61719e-09,314.241,0,-9.09728e-07
0.224609,1.66828e-06,1.46104e-06,-3.26138e-06,-5.6543e-08,314.241,0,-1.19484e-06
0.234375,2.0221e-06,1.58906e-06,-4.066e-06,3.98438e-08,314.241,-4.23516e-22,-1.45004e-06
0.244141,3.04237e-06,1.71973e-06,-4.91068e-06,2.10938e-08,314.241,8.47033e-22,-1.91306e-06
0.253906,3.6322e-06,1.79473e-06,-6.10172e-06,6.91406e-08,314.241,-8.47033e-22,-2.28045e-06
0.263672,4.96237e-06,1.89609e-06,-7.20277e-06,1.28027e-07,314.241,0,-2.91588e-06
0.273438,5.72779e-06,2.04316e-06,-8.6516e-06,2.22656e-07,314.241,-4.23516e-21,-3.44036e-06
0.283203,7.57167e-06,2.22334e-06,-8.6516e-06,3.09375e-07,314.241,0,-4.34822e-06
0.292969,8.61278e-06,2.26436e-06,-8.6516e-06,3.86133e-07,314.241,8.47033e-22,-5.14667e-06
0.302734,1.14005e-05,2.40029e-06,-8.6516e-06,6.12012e-07,314.241,0,-6.44609e-06
0.3125,1.26089e-05,2.50605e-06,-8.6516e-06,7.52051e-07,314.241,-3.38813e-21,-7.56729e-06
0.322266,1.65388e-05,2.54209e-06,-8.6516e-06,8.5166e-07,314.241,-3.38813e-21,-9.3999e-06
0.332031,1.77023e-05,2.65313e-06,-8.6516e-06,9.9873e-07,314.241,-3.38813e-21,-1.09072e-05
0.341797,2.36103e-05,2.76094e-06,-8.6516e-06,1.35322e-06,314.241,-1.35525e-20,-1.36409e-05
0.351562,2.48574e-05,2.79023e-06,-8.6516e-06,1.43877e-06,314.241,3.38813e-21,-1.56915e-05
0.361328,3.36265e-05,2.86934e-06,-8.6516e-06,1.80029e-06,314.241,1.35525e-20,-1.96755e-05
0.371094,3.43138e-05,3.11367e-06,-8.6516e-06,1.98486e-06,314.241,-3.38813e-21,-2.23185e-05
0.380859,4.26765e-05,3.07998e-06,-8.6516e-06,2.18584e-06,314.241,-6.77626e-21,-2.80717e-05
0.390625,4.26765e-05,3.21064e-06,-8.6516e-06,2.59219e-06,314.241,-1.35525e-20,-3.161e-05
0.400391,4.26765e-05,3.34424e-06,-8.6516e-06,2.71582e-06,314.241,0,-4.00157e-05
0.410156,4.26765e-05,3.46055e-06,-8.6516e-06,3.09082e-06,314.241,-2.03288e-20,-4.4579e-05
0.419922,4.26765e-05,3.54844e-06,-8.6516e-06,3.37031e-06,314.241,-4.06576e-20,-5.66679e-05
0.429687,4.26765e-05,3.71543e-06,-8.6516e-06,3.64746e-06,314.241,-2.71051e-20,-6.23989e-05
0.439453,4.26765e-05,3.77754e-06,-8.6516e-06,3.95361e-06,314.241,-2.71051e-20,-8.00488e-05
0.449219,4.26765e-05,3.90938e-06,-8.6516e-06,4.32217e-06,314.241,-1.49078e-19,-8.71947e-05
0.458984,4.26765e-05,4.11035e-06,-8.6516e-06,4.57061e-06,314.241,-2.71051e-20,-0.000113017
0.46875,4.26765e-05,4.21494e-06,-8.6516e-06,4.86826e-06,314.241,-1.35525e-20,-0.000121197
0.478516,4.26765e-05,4.42676e-06,-8.6516e-06,5.1668e-06,314.241,-8.13152e-20,-0.000159042
0.488281,4.26765e-05,4.59668e-06,-8.6516e-06,5.47002e-06,314.241,0,-0.000167826
0.498047,4.26765e-05,4.81436e-06,-8.6516e-06,5.65576e-06,314.241,-5.42101e-20,-0.000223948
0.507812,4.26765e-05,4.95615e-06,-8.6516e-06,5.97979e-06,314.241,-1.0842e-19,-0.000232037
0.517578,4.26765e-05,5.17324e-06,-8.6516e-06,6.21064e-06,314.241,2.71051e-19,-0.000315067
0.527344,4.26765e-05,5.30391e-06,-8.6516e-06,6.40781e-06,314.241,-5.42101e-20,-0.000319238
0.537109,4.26765e-05,5.51865e-06,-8.6516e-06,6.74004e-06,314.241,5.42101e-20,-0.000443186
0.546875,4.26765e-05,5.78818e-06,-8.6516e-06,6.91201e-06,314.241,-3.25261e-19,-0.000438218
0.556641,4.26765e-05,5.96895e-06,-8.6516e-06,7.06729e-06,314.241,-7.58942e-19,-0.000624539
0.566406,4.26765e-05,6.21943e-06,-8.6516e-06,7.28672e-06,314.241,-1.0842e-19,-0.000599359
0.576172,4.26765e-05,6.43828e-06,-8.6516e-06,7.50029e-06,314.241,-7.58942e-19,-0.000880292
0.585937,4.26765e-05,6.61699e-06,-8.6516e-06,7.63359e-06,314.241,2.1684e-19,-0.000816252
0.595703,4.26765e-05,6.86953e-06,-8.6516e-06,7.8542e-06,314.241,-4.33681e-19,-0.00124323
0.605469,4.26765e-05,7.07432e-06,-8.6516e-06,7.97285e-06,314.241,-8.67362e-19,-0.00110801
0.615234,4.26765e-05,7.33301e-06,-8.6516e-06,8.13574e-06,314.241,4.33681e-19,-0.0017594
0.625,4.26765e-05,7.58203e-06,-8.6516e-06,8.33232e-06,314.241,-8.67362e-19,-0.00149547
0.634766,4.26765e-05,7.74316e-06,-8.6516e-06,8.40908e-06,314.241,0,-0.00249477
0.644531,4.26765e-05,7.99424e-06,-8.6516e-06,8.56436e-06,314.241,-1.73472e-18,-0.00200692
0.654297,4.26765e-05,8.12549e-06,-8.6516e-06,8.83652e-06,314.241,-8.67362e-19,-0.00354908
0.664062,4.26765e-05,8.46621e-06,-8.6516e-06,9.02285e-06,314.241,-1.73472e-18,-0.00267438
0.673828,4.26765e-05,8.56494e-06,-8.6516e-06,9.17695e-06,314.241,-8.67362e-19,-0.00506328
0.683594,4.26765e-05,8.85352e-06,-8.6516e-06,9.35449e-06,314.241,1.30104e-18,-0.00352972
0.693359,4.26765e-05,8.91387e-06,-8.6516e-06,9.59297e-06,314.241,-8.67362e-19,-0.00724956
0.703125,-7.1608e-06,9.13066e-06,-8.6516e-06,9.81855e-06,314.241,-1.73472e-18,-0.00460744
0.712891,4.26765e-05,9.24727e-06,-8.6516e-06,1.00729e-05,314.241,0,-0.0104222
0.722656,-7.1608e-06,9.50303e-06,-8.6516e-06,1.02671e-05,314.241,8.67362e-19,-0.00592177
0.732422,4.26765e-05,9.52822e-06,-8.6516e-06,1.05372e-05,314.241,-1.73472e-18,-0.0150441
0.742187,-7.1608e-06,9.70781e-06,-8.6516e-06,1.07818e-05,314.241,2.60209e-18,-0.00745536
0.751953,4.26765e-05,9.85723e-06,-8.6516e-06,1.10722e-05,314.241,3.46945e-18,-0.0218208
0.761719,-7.1608e-06,9.99229e-06,-8.6516e-06,1.13405e-05,314.241,-3.46945e-18,-0.00911876
0.771484,4.26765e-05,1.01991e-05,-8.6516e-06,1.16733e-05,314.241,0,-0.0318056
0.78125,-7.1608e-06,1.03315e-05,-8.6516e-06,1.19487e-05,314.241,0,-0.0106678
0.791016,4.26765e-05,1.05744e-05,-8.6516e-06,1.2232e-05,314.241,0,-0.0466014
0.800781,-7.1608e-06,1.0631e-05,-8.6516e-06,1.25757e-05,314.241,-3.29597e-17,-0.0116043
0.810547,4.26765e-05,1.0887e-05,-8.6516e-06,1.28663e-05,314.241,-1.38778e-17,-0.0686623
0.820312,-7.1608e-06,1.09729e-05,-8.6516e-06,1.3101e-05,314.241,6.76542e-17,-0.0109387
0.830078,4.26765e-05,1.12219e-05,-8.6516e-06,1.34294e-05,314.241,-1.38778e-17,-0.101733
0.839844,-7.1608e-06,1.12772e-05,-8.6516e-06,1.37508e-05,314.241,-8.67362e-17,-0.00683968
0.849609,4.26765e-05,1.15562e-05,-8.6516e-06,1.39638e-05,314.241,-2.77556e-17,-0.151614
0.859375,-7.1608e-06,1.1719e-05,-8.6516e-06,1.41756e-05,314.241,-9.02056e-17,0.00395853
0.869141,4.26765e-05,1.19221e-05,5.11116e-05,1.44152e-05,-314.241,0,-0.227278
0.878906,-7.1608e-06,1.21028e-05,-8.6516e-06,1.48072e-05,314.241,-6.93889e-17,0.0272189
0.888672,4.26765e-05,1.23278e-05,5.11116e-05,1.50375e-05,-314.241,0,-0.342685
0.898437,-7.1608e-06,1.25238e-05,-8.6516e-06,1.52086e-05,314.241,-1.80411e-16,0.0728364
0.908203,4.26765e-05,1.26899e-05,5.11116e-05,1.53513e-05,-314.241,0,-0.519687
0.917969,-7.1608e-06,1.29196e-05,-8.6516e-06,1.55991e-05,314.241,3.60822e-16,0.157683
0.927734,4.26765e-05,1.30412e-05,5.11116e-05,1.57603e-05,-314.241,0,-0.792517
0.9375,-7.1608e-06,1.33772e-05,-8.6516e-06,1.59809e-05,314.241,-3.88578e-16,0.310239
0.947266,4.26765e-05,1.34725e-05,5.11116e-05,1.62132e-05,-314.241,2.22045e-16,-1.21512
0.957031,-7.1608e-06,1.36822e-05,-8.6516e-06,1.63119e-05,314.241,-2.22045e-16,0.578118
0.966797,4.26765e-05,1.40476e-05,5.11116e-05,1.65205e-05,-314.241,4.44089e-16,-1.87269
0.976562,-7.1608e-06,1.42037e-05,-8.6516e-06,1.67089e-05,314.241,-1.33227e-15,1.04064
0.986328,4.26765e-05,1.44979e-05,5.11116e-05,1.68826e-05,-314.241,4.44089e-16,-2.90008
0.996094,-7.1608e-06,1.45942e-05,-8.6516e-06,1.71211e-05,314.241,1.11022e-15,1.8291
1.00586,4.26765e-05,1.48644e-05,5.11116e-05,1.72359e-05,-314.241,8.88178e-16,-4.51155
1.01562,-7.1608e-06,1.50393e-05,-8.6516e-06,1.73977e-05,314.241,-4.44089e-16,3.16002
1.02539,4.26765e-05,1.52789e-05,5.11116e-05,1.76728e-05,-314.241,0,-7.04788
1.03516,-7.1608e-06,1.5385e-05,-8.6516e-06,1.78008e-05,314.241,-2.66454e-15,5.38952
1.04492,4.26765e-05,1.56492e-05,5.11116e-05,1.80369e-05,-314.241,1.77636e-15,-11.0525
1.05469,-7.1608e-06,1.58147e-05,-8.6516e-06,1.82505e-05,314.241,-7.10543e-15,9.10123
1.06445,4.26765e-05,1.59067e-05,5.11116e-05,1.8513e-05,-314.241,0,-17.3936
1.07422,-7.1608e-06,1.60863e-05,-8.6516e-06,1.86563e-05,314.241,-5.32907e-15,15.2502
1.08398,4.26765e-05,1.62683e-05,5.11116e-05,1.89841e-05,-314.241,-3.55271e-15,-27.4593
1.09375,-7.1608e-06,1.6369e-05,-8.6516e-06,1.92437e-05,314.241,-2.4869e-14,25.3955
1.10352,4.26765e-05,1.65454e-05,5.11116e-05,1.94191e-05,-314.241,0,-43.4739
1.11328,-7.1608e-06,1.67095e-05,-8.6516e-06,1.9853e-05,314.241,-1.42109e-14,42.079
1.12305,4.26765e-05,1.68287e-05,5.11116e-05,2.00153e-05,-314.241,1.42109e-14,-69.0039
1.13281,-7.1608e-06,1.70836e-05,-8.6516e-06,2.03171e-05,314.241,-2.84217e-14,69.439
1.14258,4.26765e-05,1.70235e-05,5.11116e-05,2.06977e-05,-314.241,2.84217e-14,-109.774
1.15234,-7.1608e-06,1.73824e-05,-8.6516e-06,2.09792e-05,314.241,-2.84217e-14,114.205
1.16211,4.26765e-05,1.74929e-05,5.11116e-05,2.12288e-05,-314.241,5.68434e-14,-174.984
1.17187,-7.1608e-06,1.7688e-05,-8.6516e-06,2.16029e-05,314.241,-5.68434e-14,187.309
1.18164,4.26765e-05,1.7981e-05,5.11116e-05,2.17869e-05,-314.241,1.7053e-13,-279.424
1.19141,-7.1608e-06,1.80164e-05,-8.6516e-06,2.2142e-05,314.241,-1.13687e-13,306.499
1.20117,4.26765e-05,1.82391e-05,5.11116e-05,2.23254e-05,-314.241,-1.13687e-13,-446.892
1.21094,-7.1608e-06,1.83981e-05,-8.6516e-06,2.26157e-05,314.241,1.13687e-13,500.564
1.2207,4.26765e-05,1.85936e-05,5.11116e-05,2.28618e-05,-314.241,2.27374e-13,-715.7
1.23047,-7.1608e-06,1.87002e-05,-8.6516e-06,2.31478e-05,314.241,0,816.18
1.24023,4.26765e-05,1.89955e-05,5.11116e-05,2.33461e-05,-314.241,2.27374e-13,-1147.56
1.25,-7.1608e-06,1.9205e-05,-8.6516e-06,2.35638e-05,314.241,6.82121e-13,1328.98
1.25977,4.26765e-05,1.93793e-05,5.11116e-05,2.37501e-05,-314.241,6.82121e-13,-1841.91
1.26953,-7.1608e-06,1.96556e-05,-8.6516e-06,2.40088e-05,314.241,-4.54747e-13,2161.47
1.2793,4.26765e-05,1.9856e-05,5.11116e-05,2.40322e-05,-314.241,1.36424e-12,-2959.04
1.28906,-7.1608e-06,2.00464e-05,-8.6516e-06,2.43495e-05,314.241,-2.27374e-12,3512.01
1.29883,4.26765e-05,2.03106e-05,5.11116e-05,2.44699e-05,-314.241,9.09495e-13,-4757.43
1.30859,-7.1608e-06,2.04914e-05,-8.6516e-06,2.45877e-05,314.241,-2.72848e-12,5701.67
1.31836,4.26765e-05,2.0775e-05,5.11116e-05,2.48865e-05,-314.241,0,-7653.98
1.32812,-7.1608e-06,2.09868e-05,-8.6516e-06,2.49018e-05,314.241,0,9250.01
1.33789,4.26765e-05,2.11878e-05,5.11116e-05,2.50705e-05,-314.241,7.27596e-12,-12321.3
1.34766,-7.1608e-06,2.13563e-05,-8.6516e-06,2.52149e-05,314.241,-5.45697e-12,14997.6
1.35742,4.26765e-05,2.15833e-05,5.11116e-05,2.54121e-05,-314.241,1.09139e-11,-19844.7
1.36719,-7.1608e-06,2.18429e-05,-8.6516e-06,2.55771e-05,314.241,-7.27596e-12,24304.1
1.37695,4.26765e-05,2.19035e-05,5.11116e-05,2.579e-05,-314.241,1.09139e-11,-31976
1.38672,-7.1608e-06,2.22073e-05,-8.6516e-06,2.59506e-05,314.241,7.27596e-12,39368.5
1.39648,4.26765e-05,2.22645e-05,5.11116e-05,2.61853e-05,-314.241,0,-51542.5
1.40625,-7.1608e-06,2.25117e-05,-8.6516e-06,2.63818e-05,314.241,1.45519e-11,63746.5
1.41602,4.26765e-05,2.26646e-05,5.11116e-05,2.66525e-05,-314.241,2.91038e-11,-83109.1
1.42578,-7.1608e-06,2.28788e-05,-8.6516e-06,2.68289e-05,314.241,5.82077e-11,103187
1.43555,4.26765e-05,2.30279e-05,5.11116e-05,2.71579e-05,-314.241,2.91038e-11,-134046
1.44531,-7.1608e-06,2.31255e-05,-8.6516e-06,2.73299e-05,314.241,-1.74623e-10,166985
1.45508,4.26765e-05,2.33508e-05,5.11116e-05,2.76023e-05,-314.241,0,-216253
1.46484,-7.1608e-06,2.34914e-05,-8.6516e-06,2.78467e-05,314.241,5.82077e-11,270164
1.47461,4.26765e-05,2.36127e-05,5.11116e-05,2.81109e-05,-314.241,5.82077e-11,-348947
1.48437,-7.1608e-06,2.36924e-05,-8.6516e-06,2.83931e-05,314.241,-1.16415e-10,437011
1.49414,4.26765e-05,2.39314e-05,5.11116e-05,2.87171e-05,-314.241,2.32831e-10,-563166
1.50391,-7.1608e-06,2.41591e-05,-8.6516e-06,2.89805e-05,314.241,0,706777
1.51367,4.26765e-05,2.4201e-05,5.11116e-05,2.92784e-05,-314.241,0,-909031
1.52344,-7.1608e-06,2.44846e-05,-8.6516e-06,2.96423e-05,314.241,2.32831e-10,1.1429e+06
1.5332,4.26765e-05,2.46144e-05,5.11116e-05,2.99188e-05,-314.241,9.31323e-10,-1.4675e+06
1.54297,-7.1608e-06,2.48004e-05,-8.6516e-06,3.02985e-05,314.241,-4.65661e-10,1.84792e+06
1.55273,4.26765e-05,2.49747e-05,5.11116e-05,3.04688e-05,-314.241,2.32831e-09,-2.36934e+06
1.5625,-7.1608e-06,2.51692e-05,-8.6516e-06,3.06601e-05,314.241,-4.65661e-10,2.98751e+06
1.57227,4.26765e-05,2.53444e-05,5.11116e-05,3.09955e-05,-314.241,1.86265e-09,-3.82577e+06
1.58203,-7.1608e-06,2.55105e-05,-8.6516e-06,3.11783e-05,314.241,1.86265e-09,4.82944e+06
1.5918,4.26765e-05,2.57481e-05,5.11116e-05,3.15193e-05,-314.241,1.86265e-09,-6.17798e+06
1.60156,-7.1608e-06,2.59257e-05,-8.6516e-06,3.17452e-05,314.241,-9.31323e-10,7.80638e+06
1.61133,4.26765e-05,2.61275e-05,5.11116e-05,3.19219e-05,-314.241,3.72529e-09,-9.97711e+06
1.62109,-7.1608e-06,2.63259e-05,-8.6516e-06,3.21369e-05,314.241,0,1.26175e+07
1.63086,4.26765e-05,2.65726e-05,5.11116e-05,3.22942e-05,-314.241,7.45058e-09,-1.61135e+07
1.64062,-7.1608e-06,2.67773e-05,-8.6516e-06,3.24729e-05,314.241,0,2.03926e+07
1.65039,4.26765e-05,2.69982e-05,5.11116e-05,3.26013e-05,-314.241,0,-2.60255e+07
1.66016,-7.1608e-06,2.72174e-05,-8.6516e-06,3.2877e-05,314.241,0,3.29571e+07
1.66992,4.26765e-05,2.74983e-05,5.11116e-05,3.29728e-05,-314.241,-7.45058e-09,-4.20365e+07
1.67969,-7.1608e-06,2.76601e-05,-8.6516e-06,3.31339e-05,314.241,-7.45058e-09,5.32608e+07
1.68945,4.26765e-05,2.78979e-05,5.11116e-05,3.33305e-05,-314.241,0,-6.79003e+07
1.69922,-7.1608e-06,2.80515e-05,-8.6516e-06,3.35086e-05,314.241,-8.9407e-08,8.60697e+07
1.70898,4.26765e-05,2.82999e-05,5.11116e-05,3.35821e-05,-314.241,-1.49012e-08,-1.09681e+08
1.71875,-7.1608e-06,2.84127e-05,-8.6516e-06,3.37863e-05,314.241,0,1.39085e+08
1.72852,4.26765e-05,2.87528e-05,5.11116e-05,3.40005e-05,-314.241,5.96046e-08,-1.77176e+08
1.73828,-7.1608e-06,2.88662e-05,-8.6516e-06,3.42296e-05,314.241,-2.98023e-08,2.24749e+08
1.74805,4.26765e-05,2.89872e-05,5.11116e-05,3.44845e-05,-314.241,1.19209e-07,-2.86211e+08
1.75781,-7.1608e-06,2.93177e-05,-8.6516e-06,3.46017e-05,314.241,-5.96046e-08,3.63166e+08
1.76758,4.26765e-05,2.93508e-05,5.11116e-05,3.49327e-05,-314.241,5.96046e-08,-4.62358e+08
1.77734,-7.1608e-06,2.95512e-05,-8.6516e-06,3.5083e-05,314.241,-3.57628e-07,5.86819e+08
1.78711,4.26765e-05,2.96575e-05,5.11116e-05,3.53537e-05,-314.241,3.57628e-07,-7.46928e+08
1.79687,-7.1608e-06,2.98371e-05,-8.6516e-06,3.55942e-05,314.241,2.38419e-07,9.48192e+08
1.80664,4.26765e-05,2.9993e-05,5.11116e-05,3.58699e-05,-314.241,-2.38419e-07,-1.20666e+09
1.81641,-7.1608e-06,3.01629e-05,-8.6516e-06,3.614e-05,314.241,-4.76837e-07,1.53208e+09
1.82617,4.26765e-05,3.03539e-05,5.11116e-05,3.63709e-05,-314.241,1.19209e-06,-1.94939e+09
1.83594,-7.1608e-06,3.0532e-05,-8.6516e-06,3.67356e-05,314.241,9.53674e-07,2.4755e+09
1.8457,4.26765e-05,3.05739e-05,5.11116e-05,3.70374e-05,-314.241,9.53674e-07,-3.14931e+09
1.85547,-7.1608e-06,3.07597e-05,-8.6516e-06,3.72727e-05,314.241,-2.38419e-06,3.9998e+09
1.86523,4.26765e-05,3.09094e-05,5.11116e-05,3.77039e-05,-314.241,9.53674e-07,-5.08788e+09
1.875,-7.1608e-06,3.11326e-05,-8.6516e-06,3.78788e-05,314.241,-2.86102e-06,6.46263e+09
1.88477,4.26765e-05,3.12738e-05,5.11116e-05,3.82295e-05,-314.241,5.72205e-06,-8.21982e+09
1.89453,-7.1608e-06,3.15281e-05,-8.6516e-06,3.86341e-05,314.241,0,1.04419e+10
1.9043,4.26765e-05,3.16456e-05,5.11116e-05,3.88128e-05,-314.241,0,-1.32798e+10
1.91406,-7.1608e-06,3.18369e-05,-8.6516e-06,3.9123e-05,314.241,0,1.68711e+10
1.92383,4.26765e-05,3.19676e-05,5.11116e-05,3.92909e-05,-314.241,3.8147e-06,-2.14547e+10
1.93359,-7.1608e-06,3.21914e-05,-8.6516e-06,3.95968e-05,314.241,-1.14441e-05,2.72587e+10
1.94336,4.26765e-05,3.24038e-05,5.11116e-05,3.98191e-05,-314.241,7.62939e-06,-3.46622e+10
1.95312,-7.1608e-06,3.25992e-05,-8.6516e-06,4.00729e-05,314.241,2.28882e-05,4.40419e+10
1.96289,4.26765e-05,3.28371e-05,5.11116e-05,4.02319e-05,-314.241,-3.05176e-05,-5.60004e+10
1.97266,-7.1608e-06,3.30094e-05,-8.6516e-06,4.04666e-05,314.241,-1.52588e-05,7.11582e+10
1.98242,4.26765e-05,3.33601e-05,5.11116e-05,4.073e-05,-314.241,-6.10352e-05,-9.0475e+10
1.99219,-7.1608e-06,3.34726e-05,-8.6516e-06,4.0856e-05,314.241,-6.10352e-05,1.14969e+11
2.00195,4.26765e-05,3.37456e-05,5.11116e-05,4.10405e-05,-314.241,0,-1.46173e+11
2.01172,-7.1608e-06,3.39981e-05,-8.6516e-06,4.12397e-05,314.241,-0.00012207,1.85754e+11
2.02148,4.26765e-05,3.4173e-05,5.11116e-05,4.1347e-05,-314.241,0.000213623,-2.36161e+11
2.03125,-7.1608e-06,3.44769e-05,-8.6516e-06,4.15605e-05,314.241,0,3.00119e+11
2.04102,4.26765e-05,3.46233e-05,5.11116e-05,4.17457e-05,-314.241,-6.10352e-05,-3.81548e+11
2.05078,-7.1608e-06,3.49266e-05,-8.6516e-06,4.18828e-05,314.241,-0.000366211,4.84894e+11
2.06055,4.26765e-05,3.50845e-05,5.11116e-05,4.20894e-05,-314.241,0.000366211,-6.1644e+11
2.07031,-7.1608e-06,3.52529e-05,-8.6516e-06,4.2305e-05,314.241,-0.000366211,7.83428e+11
2.08008,4.26765e-05,3.54516e-05,5.11116e-05,4.24459e-05,-314.241,-0.00012207,-9.95941e+11
2.08984,-7.1608e-06,3.55638e-05,-8.6516e-06,4.2593e-05,314.241,-0.000244141,1.26576e+12


==> data/IBS_results_ENAW7075_manual_vinyl_d_Time.csv <==
% y1min=-7.017584765625001e-06, y1max=4.182299296875e-05, y2min=-8.47856953125e-06, y2max=5.0089331250000006e-05, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,4.45312e-08,0,-5.83008e-08,-0,0,0
0.00976562,3.2775e-09,2.28516e-08,-1.13163e-10,0,0.0848208,0,-3.14315e-10
0.0195312,4.18171e-09,-3.92578e-08,-4.16255e-10,-6.21094e-08,0.446171,-2.06795e-25,-1.33205e-09
0.0292969,1.99631e-08,3.86719e-08,-9.63372e-10,2.63672e-09,1.33481,4.1359e-25,-3.36847e-09
0.0390625,2.55159e-08,3.80859e-08,-1.52901e-09,-2.28516e-08,2.82215,-1.65436e-24,-6.20967e-09
0.0488281,4.91549e-08,-4.80469e-08,-7.83715e-10,4.98047e-09,3.96642,-1.65436e-24,-6.6174e-09
0.0585938,8.52687e-08,1.19238e-07,3.07894e-10,-1.20117e-08,4.07416,3.30872e-24,-5.87947e-09
0.0683594,1.05505e-07,1.12207e-07,2.52993e-09,-5.33203e-08,2.48825,1.65436e-24,-3.14642e-09
0.078125,1.59482e-07,1.6377e-07,3.62159e-09,3.92578e-08,-0.142701,-1.03398e-25,-7.6065e-10
0.0878906,2.08117e-07,1.47656e-07,7.17726e-09,-5.18555e-08,-6.11648,0,1.09672e-08
0.0976562,2.82248e-07,2.91211e-07,1.33934e-08,-8.4375e-08,-18.737,0,3.69894e-08
0.107422,3.53258e-07,2.8418e-07,1.43308e-08,7.61719e-09,-35.3207,-1.32349e-23,5.96376e-08
0.117187,4.21771e-07,3.52734e-07,1.10198e-08,-7.29492e-08,-49.3834,2.64698e-23,7.63931e-08
0.126953,4.5751e-07,5.52246e-07,-3.42849e-10,-1.75781e-08,-56.4091,-3.97047e-23,9.30219e-08
0.136719,5.54619e-07,5.48437e-07,-1.16019e-09,-3.04687e-08,-66.3551,-2.64698e-23,1.3621e-07
0.146484,6.58666e-07,6.55078e-07,3.19132e-09,-9.96094e-08,-84.5813,0,2.01158e-07
0.15625,7.21315e-07,7.38867e-07,2.06016e-09,-6.70898e-08,-104.78,-5.29396e-23,2.62489e-07
0.166016,7.72214e-07,8.66895e-07,-9.45793e-09,-9.96094e-08,-115.13,-5.29396e-23,3.09949e-07
0.175781,7.98546e-07,8.71289e-07,-2.10976e-08,-1.12207e-07,-117.745,1.05879e-22,3.56327e-07
0.185547,9.93941e-07,1.08135e-06,-8.85452e-09,5.00977e-08,-131.793,1.05879e-22,4.35337e-07
0.195312,1.13278e-06,1.1959e-06,1.58103e-08,-1.33008e-07,-158.947,0,5.57061e-07
0.205078,1.19287e-06,1.23516e-06,3.16645e-08,-6.70898e-08,-176.949,2.11758e-22,6.37843e-07
0.214844,1.15422e-06,1.3248e-06,3.84056e-08,7.61719e-09,-159.569,0,6.56308e-07
0.224609,1.19133e-06,1.46104e-06,8.37555e-08,-5.6543e-08,-132.876,-1.05879e-22,7.01775e-07
0.234375,1.47557e-06,1.58906e-06,1.93909e-07,3.98438e-08,-153.245,-2.11758e-22,8.88459e-07
0.244141,1.65515e-06,1.71973e-06,3.30476e-07,2.10938e-08,-213.373,-2.11758e-22,1.08974e-06
0.253906,1.6693e-06,1.79473e-06,3.88861e-07,6.91406e-08,-226.864,0,1.08518e-06
0.263672,1.45804e-06,1.89609e-06,4.18157e-07,1.28027e-07,-149.807,-2.11758e-22,9.94212e-07
0.273438,1.63327e-06,2.04316e-06,5.48987e-07,2.22656e-07,-100.337,0,1.10298e-06
0.283203,2.23143e-06,2.22334e-06,8.35739e-07,3.09375e-07,-201.746,0,1.55224e-06
0.292969,2.45658e-06,2.26436e-06,1.05001e-06,3.86133e-07,-314.241,-6.35275e-22,1.78413e-06
0.302734,1.96984e-06,2.40029e-06,1.02504e-06,6.12012e-07,-281.918,-2.11758e-22,1.50768e-06
0.3125,1.40088e-06,2.50605e-06,1.02955e-06,7.52051e-07,-38.2502,0,1.1765e-06
0.322266,2.23836e-06,2.54209e-06,1.35715e-06,8.5166e-07,1.08305,0,1.58714e-06
0.332031,3.56361e-06,2.65313e-06,1.91685e-06,9.9873e-07,-314.241,0,2.61976e-06
0.341797,3.33905e-06,2.76094e-06,2.03303e-06,1.35322e-06,-314.241,0,2.73094e-06
0.351562,1.23624e-06,2.79023e-06,1.61951e-06,1.43877e-06,-152.735,-2.11758e-22,1.56174e-06
0.361328,5.71824e-07,2.86934e-06,1.56699e-06,1.80029e-06,314.241,-2.11758e-22,9.29725e-07
0.371094,3.49211e-06,3.11367e-06,2.49874e-06,1.98486e-06,240.14,0,2.69385e-06
0.380859,6.21938e-06,3.07998e-06,3.57042e-06,2.18584e-06,-314.241,-8.47033e-22,4.92783e-06
0.390625,3.64922e-06,3.21064e-06,3.09042e-06,2.59219e-06,-314.241,-1.69407e-21,3.76975e-06
0.400391,-1.92939e-06,3.34424e-06,1.65054e-06,2.71582e-06,314.241,-8.47033e-22,3.10295e-08
0.410156,-7.64954e-07,3.46055e-06,1.98665e-06,3.09082e-06,314.241,8.47033e-22,-2.93785e-08
0.419922,8.43626e-06,3.54844e-06,4.76356e-06,3.37031e-06,128.823,0,5.95714e-06
0.429687,1.22909e-05,3.71543e-06,6.32197e-06,3.64746e-06,-314.241,-3.38813e-21,9.68244e-06
0.439453,5.42403e-07,3.77754e-06,3.32304e-06,3.95361e-06,-314.241,0,3.03478e-06
0.449219,-7.1608e-06,3.90938e-06,-1.89408e-07,4.32217e-06,314.241,3.38813e-21,-6.09297e-06
0.458984,-9.77196e-08,4.11035e-06,2.80335e-06,4.57061e-06,314.241,-6.77626e-21,-7.62615e-07
0.46875,2.50658e-05,4.21494e-06,1.02646e-05,4.86826e-06,-314.241,-3.38813e-21,1.64663e-05
0.478516,2.24588e-05,4.42676e-06,1.03931e-05,5.1668e-06,-314.241,-6.77626e-21,1.84308e-05
0.488281,-7.1608e-06,4.59668e-06,-6.39089e-07,5.47002e-06,-314.241,-8.47033e-22,-6.33416e-06
0.498047,-7.1608e-06,4.81436e-06,-6.61699e-06,5.65576e-06,314.241,0,-2.28618e-05
0.507812,1.56685e-05,4.95615e-06,7.02164e-06,5.97979e-06,314.241,3.38813e-21,5.84026e-06
0.517578,4.26765e-05,5.17324e-06,2.40926e-05,6.21064e-06,-314.241,-6.77626e-21,4.75744e-05
0.527344,2.62539e-05,5.30391e-06,1.32825e-05,6.40781e-06,-314.241,1.35525e-20,2.78312e-05
0.537109,-7.1608e-06,5.51865e-06,-8.6516e-06,6.74004e-06,314.241,0,-4.65161e-05
0.546875,-7.1608e-06,5.78818e-06,-8.6516e-06,6.91201e-06,314.241,2.71051e-20,-5.78038e-05
0.556641,4.26765e-05,5.96895e-06,2.82826e-05,7.06729e-06,314.241,0,4.92941e-05
0.566406,4.26765e-05,6.21943e-06,5.11116e-05,7.28672e-06,-314.241,-2.71051e-20,0.000127426
0.576172,-7.1608e-06,6.43828e-06,9.66752e-07,7.50029e-06,-314.241,2.71051e-20,8.90534e-06
0.585937,-7.1608e-06,6.61699e-06,-8.6516e-06,7.63359e-06,314.241,-2.71051e-20,-0.000176555
0.595703,-7.1608e-06,6.86953e-06,-8.6516e-06,7.8542e-06,314.241,0,-0.000100039
0.605469,4.26765e-05,7.07432e-06,5.11116e-05,7.97285e-06,-314.241,2.71051e-20,0.000225506
0.615234,4.26765e-05,7.33301e-06,5.11116e-05,8.13574e-06,-314.241,-1.0842e-19,0.000292966
0.625,-7.1608e-06,7.58203e-06,-8.6516e-06,8.33232e-06,-314.241,0,-0.000164333
0.634766,-7.1608e-06,7.74316e-06,-8.6516e-06,8.40908e-06,314.241,1.0842e-19,-0.000524403
0.644531,4.26765e-05,7.99424e-06,1.79366e-05,8.56436e-06,314.241,-1.0842e-19,-3.06616e-05
0.654297,4.26765e-05,8.12549e-06,5.11116e-05,8.83652e-06,-314.241,0,0.000795875
0.664062,4.26765e-05,8.46621e-06,5.11116e-05,9.02285e-06,-314.241,3.25261e-19,0.000510665
0.673828,-7.1608e-06,8.56494e-06,-8.6516e-06,9.17695e-06,314.241,-1.0842e-19,-0.000907852
0.683594,-7.1608e-06,8.85352e-06,-8.6516e-06,9.35449e-06,314.241,-6.50521e-19,-0.00127288
0.693359,4.26765e-05,8.91387e-06,5.11116e-05,9.59297e-06,314.241,0,0.000680931
0.703125,4.26765e-05,9.13066e-06,5.11116e-05,9.81855e-06,-314.241,4.33681e-19,0.00233779
0.712891,-7.1608e-06,9.24727e-06,1.73072e-05,1.00729e-05,-314.241,0,0.000298095
0.722656,-7.1608e-06,9.50303e-06,-8.6516e-06,1.02671e-05,314.241,8.67362e-19,-0.00337316
0.732422,-7.1608e-06,9.52822e-06,-8.6516e-06,1.05372e-05,314.241,8.67362e-19,-0.00233696
0.742187,4.26765e-05,9.70781e-06,5.11116e-05,1.07818e-05,-314.241,-4.33681e-19,0.00383585
0.751953,4.26765e-05,9.85723e-06,5.11116e-05,1.10722e-05,-314.241,3.46945e-18,0.00573766
0.761719,-7.1608e-06,9.99229e-06,-8.6516e-06,1.13405e-05,-314.241,0,-0.00258602
0.771484,-7.1608e-06,1.01991e-05,-8.6516e-06,1.16733e-05,314.241,0,-0.0101718
0.78125,4.26765e-05,1.03315e-05,-8.6516e-06,1.19487e-05,314.241,5.20417e-18,-0.00177652
0.791016,4.26765e-05,1.05744e-05,5.11116e-05,1.2232e-05,-314.241,3.46945e-18,0.0145021
0.800781,4.26765e-05,1.0631e-05,5.11116e-05,1.25757e-05,-314.241,6.93889e-18,0.0108968
0.810547,-7.1608e-06,1.0887e-05,-8.6516e-06,1.28663e-05,314.241,0,-0.0159128
0.820312,-7.1608e-06,1.09729e-05,-8.6516e-06,1.3101e-05,314.241,-3.46945e-18,-0.0255343
0.830078,4.26765e-05,1.12219e-05,5.11116e-05,1.34294e-05,314.241,6.93889e-18,0.00985274
0.839844,4.26765e-05,1.12772e-05,5.11116e-05,1.37508e-05,-314.241,0,0.0444417
0.849609,4.26765e-05,1.15562e-05,5.11116e-05,1.39638e-05,-314.241,0,0.01007
0.859375,-7.1608e-06,1.1719e-05,-8.6516e-06,1.41756e-05,314.241,0,-0.0619495
0.869141,-7.1608e-06,1.19221e-05,-8.6516e-06,1.44152e-05,314.241,-2.77556e-17,-0.0502181
0.878906,4.26765e-05,1.21028e-05,5.11116e-05,1.48072e-05,-314.241,0,0.0660196
0.888672,4.26765e-05,1.23278e-05,5.11116e-05,1.50375e-05,-314.241,4.16334e-17,0.11367
0.898437,-7.1608e-06,1.25238e-05,-8.6516e-06,1.52086e-05,-314.241,2.77556e-17,-0.0364084
0.908203,-7.1608e-06,1.26899e-05,-8.6516e-06,1.53513e-05,314.241,-5.55112e-17,-0.193519
0.917969,-7.1608e-06,1.29196e-05,-8.6516e-06,1.55991e-05,314.241,-1.11022e-16,-0.0536173
0.927734,4.26765e-05,1.30412e-05,5.11116e-05,1.57603e-05,-314.241,0,0.264377
0.9375,4.26765e-05,1.33772e-05,5.11116e-05,1.59809e-05,-314.241,-1.11022e-16,0.230634
0.947266,-7.1608e-06,1.34725e-05,-8.6516e-06,1.62132e-05,314.241,0,-0.27242
0.957031,-7.1608e-06,1.36822e-05,-8.6516e-06,1.63119e-05,314.241,2.22045e-16,-0.504563
0.966797,4.26765e-05,1.40476e-05,5.11116e-05,1.65205e-05,314.241,1.11022e-16,0.13034
0.976562,4.26765e-05,1.42037e-05,5.11116e-05,1.67089e-05,-314.241,1.11022e-16,0.841511
0.986328,4.26765e-05,1.44979e-05,5.11116e-05,1.68826e-05,-314.241,-2.22045e-16,0.275875
0.996094,-7.1608e-06,1.45942e-05,-8.6516e-06,1.71211e-05,314.241,0,-1.12542
1.00586,-7.1608e-06,1.48644e-05,-8.6516e-06,1.72359e-05,314.241,4.44089e-16,-1.05415
1.01562,4.26765e-05,1.50393e-05,5.11116e-05,1.73977e-05,-314.241,0,1.11902
1.02539,4.26765e-05,1.52789e-05,5.11116e-05,1.76728e-05,-314.241,8.88178e-16,2.23526
1.03516,-7.1608e-06,1.5385e-05,-8.6516e-06,1.78008e-05,-314.241,2.22045e-16,-0.443584
1.04492,-7.1608e-06,1.56492e-05,-8.6516e-06,1.80369e-05,314.241,1.33227e-15,-3.65239
1.05469,-7.1608e-06,1.58147e-05,-8.6516e-06,1.82505e-05,314.241,-8.88178e-16,-1.38313
1.06445,4.26765e-05,1.59067e-05,5.11116e-05,1.8513e-05,-314.241,-8.88178e-16,4.78009
1.07422,4.26765e-05,1.60863e-05,5.11116e-05,1.86563e-05,-314.241,-3.55271e-15,4.79928
1.08398,-7.1608e-06,1.62683e-05,-8.6516e-06,1.89841e-05,-314.241,8.88178e-16,-4.57134
1.09375,-7.1608e-06,1.6369e-05,-8.6516e-06,1.92437e-05,314.241,0,-9.88152
1.10352,4.26765e-05,1.65454e-05,5.11116e-05,1.94191e-05,314.241,1.77636e-15,1.38947
1.11328,4.26765e-05,1.67095e-05,5.11116e-05,1.9853e-05,-314.241,-3.55271e-15,15.8244
1.12305,4.26765e-05,1.68287e-05,5.11116e-05,2.00153e-05,-314.241,7.10543e-15,6.80314
1.13281,-7.1608e-06,1.70836e-05,-8.6516e-06,2.03171e-05,314.241,0,-20.2533
1.14258,-7.1608e-06,1.70235e-05,-8.6516e-06,2.06977e-05,314.241,3.55271e-15,-21.7695
1.15234,4.26765e-05,1.73824e-05,5.11116e-05,2.09792e-05,314.241,0,18.5603
1.16211,4.26765e-05,1.74929e-05,5.11116e-05,2.12288e-05,-314.241,-7.10543e-15,43.5968
1.17187,-7.1608e-06,1.7688e-05,-8.6516e-06,2.16029e-05,-314.241,7.10543e-15,-3.68206
1.18164,-7.1608e-06,1.7981e-05,-8.6516e-06,2.17869e-05,314.241,-1.42109e-14,-68.4366
1.19141,-7.1608e-06,1.80164e-05,-8.6516e-06,2.2142e-05,314.241,-2.84217e-14,-32.9639
1.20117,4.26765e-05,1.82391e-05,5.11116e-05,2.23254e-05,-314.241,0,85.5945
1.21094,4.26765e-05,1.83981e-05,5.11116e-05,2.26157e-05,-314.241,-2.84217e-14,98.4147
1.2207,-7.1608e-06,1.85936e-05,-8.6516e-06,2.28618e-05,-314.241,0,-74.8257
1.23047,-7.1608e-06,1.87002e-05,-8.6516e-06,2.31478e-05,314.241,5.68434e-14,-191.973
1.24023,4.26765e-05,1.89955e-05,5.11116e-05,2.33461e-05,314.241,2.84217e-14,5.70768
1.25,4.26765e-05,1.9205e-05,5.11116e-05,2.35638e-05,-314.241,5.68434e-14,295.431
1.25977,4.26765e-05,1.93793e-05,5.11116e-05,2.37501e-05,-314.241,5.68434e-14,157.807
1.26953,-7.1608e-06,1.96556e-05,-8.6516e-06,2.40088e-05,314.241,-5.68434e-14,-360.76
1.2793,-7.1608e-06,1.9856e-05,-8.6516e-06,2.40322e-05,314.241,0,-443.521
1.28906,4.26765e-05,2.00464e-05,5.11116e-05,2.43495e-05,314.241,-5.68434e-14,299.183
1.29883,4.26765e-05,2.03106e-05,5.11116e-05,2.44699e-05,-314.241,4.54747e-13,843.721
1.30859,-7.1608e-06,2.04914e-05,-8.6516e-06,2.45877e-05,-314.241,0,20.088
1.31836,-7.1608e-06,2.0775e-05,-8.6516e-06,2.48865e-05,314.241,-2.27374e-13,-1272.96
1.32812,-7.1608e-06,2.09868e-05,-8.6516e-06,2.49018e-05,314.241,0,-747.976
1.33789,4.26765e-05,2.11878e-05,5.11116e-05,2.50705e-05,-314.241,-2.27374e-13,1516.12
1.34766,4.26765e-05,2.13563e-05,5.11116e-05,2.52149e-05,-314.241,-9.09495e-13,1992.98
1.35742,-7.1608e-06,2.15833e-05,-8.6516e-06,2.54121e-05,-314.241,0,-1184.61
1.36719,-7.1608e-06,2.18429e-05,-8.6516e-06,2.55771e-05,314.241,0,-3701.25
1.37695,4.26765e-05,2.19035e-05,5.11116e-05,2.579e-05,314.241,-1.81899e-12,-282.727
1.38672,4.26765e-05,2.22073e-05,5.11116e-05,2.59506e-05,-314.241,-1.81899e-12,5474.58
1.39648,4.26765e-05,2.22645e-05,5.11116e-05,2.61853e-05,-314.241,0,3515.65
1.40625,-7.1608e-06,2.25117e-05,-8.6516e-06,2.63818e-05,314.241,0,-6351.92
1.41602,-7.1608e-06,2.26646e-05,-8.6516e-06,2.66525e-05,314.241,0,-8931.13
1.42578,4.26765e-05,2.28788e-05,5.11116e-05,2.68289e-05,314.241,0,4635.38
1.43555,4.26765e-05,2.30279e-05,5.11116e-05,2.71579e-05,-314.241,5.45697e-12,16207
1.44531,-7.1608e-06,2.31255e-05,5.11116e-05,2.73299e-05,-314.241,-7.27596e-12,2077.92
1.45508,-7.1608e-06,2.33508e-05,-8.6516e-06,2.76023e-05,314.241,7.27596e-12,-23498.7
1.46484,-7.1608e-06,2.34914e-05,-8.6516e-06,2.78467e-05,314.241,3.63798e-12,-16406
1.47461,4.26765e-05,2.36127e-05,5.11116e-05,2.81109e-05,-314.241,3.63798e-12,26523
1.48437,4.26765e-05,2.36924e-05,5.11116e-05,2.83931e-05,-314.241,7.27596e-12,39920.1
1.49414,-7.1608e-06,2.39314e-05,-8.6516e-06,2.87171e-05,-314.241,0,-17874.7
1.50391,-7.1608e-06,2.41591e-05,-8.6516e-06,2.89805e-05,314.241,-1.45519e-11,-70838.7
1.51367,4.26765e-05,2.4201e-05,-8.6516e-06,2.92784e-05,314.241,1.45519e-11,-12714
1.52344,4.26765e-05,2.44846e-05,5.11116e-05,2.96423e-05,-314.241,1.45519e-11,100663
1.5332,4.26765e-05,2.46144e-05,5.11116e-05,2.99188e-05,-314.241,1.45519e-11,76083.1
1.54297,-7.1608e-06,2.48004e-05,-8.6516e-06,3.02985e-05,314.241,0,-110348
1.55273,-7.1608e-06,2.49747e-05,-8.6516e-06,3.04688e-05,314.241,8.73115e-11,-177999
1.5625,4.26765e-05,2.51692e-05,5.11116e-05,3.06601e-05,314.241,0,67652.8
1.57227,4.26765e-05,2.53444e-05,5.11116e-05,3.09955e-05,-314.241,-5.82077e-11,309071
1.58203,4.26765e-05,2.55105e-05,5.11116e-05,3.11783e-05,-314.241,5.82077e-11,71203.6
1.5918,-7.1608e-06,2.57481e-05,-8.6516e-06,3.15193e-05,314.241,-1.16415e-10,-430330
1.60156,-7.1608e-06,2.59257e-05,-8.6516e-06,3.17452e-05,314.241,0,-350903
1.61133,4.26765e-05,2.61275e-05,5.11116e-05,3.19219e-05,-314.241,0,457275
1.62109,4.26765e-05,2.63259e-05,5.11116e-05,3.21369e-05,-314.241,-1.16415e-10,791838
1.63086,-7.1608e-06,2.65726e-05,-8.6516e-06,3.22942e-05,-314.241,1.16415e-10,-249795
1.64062,-7.1608e-06,2.67773e-05,-8.6516e-06,3.24729e-05,314.241,0,-1.34608e+06
1.65039,-7.1608e-06,2.69982e-05,-8.6516e-06,3.26013e-05,314.241,2.32831e-10,-378379
1.66016,4.26765e-05,2.72174e-05,5.11116e-05,3.2877e-05,-314.241,-4.65661e-10,1.83572e+06
1.66992,4.26765e-05,2.74983e-05,5.11116e-05,3.29728e-05,-314.241,1.16415e-09,1.61051e+06
1.67969,-7.1608e-06,2.76601e-05,-8.6516e-06,3.31339e-05,314.241,0,-1.88664e+06
1.68945,-7.1608e-06,2.78979e-05,-8.6516e-06,3.33305e-05,314.241,0,-3.51471e+06
1.69922,4.26765e-05,2.80515e-05,5.11116e-05,3.35086e-05,314.241,-4.65661e-10,891010
1.70898,4.26765e-05,2.82999e-05,5.11116e-05,3.35821e-05,-314.241,-1.86265e-09,5.85211e+06
1.71875,4.26765e-05,2.84127e-05,5.11116e-05,3.37863e-05,-314.241,-9.31323e-10,1.94179e+06
1.72852,-7.1608e-06,2.87528e-05,-8.6516e-06,3.40005e-05,314.241,9.31323e-10,-7.81355e+06
1.73828,-7.1608e-06,2.88662e-05,-8.6516e-06,3.42296e-05,314.241,9.31323e-09,-7.35918e+06
1.74805,4.26765e-05,2.89872e-05,5.11116e-05,3.44845e-05,-314.241,9.31323e-10,7.74612e+06
1.75781,4.26765e-05,2.93177e-05,5.11116e-05,3.46017e-05,-314.241,-5.58794e-09,1.55673e+07
1.76758,-7.1608e-06,2.93508e-05,-8.6516e-06,3.49327e-05,-314.241,-1.86265e-09,-3.01764e+06
1.77734,-7.1608e-06,2.95512e-05,-8.6516e-06,3.5083e-05,314.241,7.45058e-09,-2.53967e+07
1.78711,-7.1608e-06,2.96575e-05,-8.6516e-06,3.53537e-05,314.241,0,-9.71939e+06
1.79687,4.26765e-05,2.98371e-05,5.11116e-05,3.55942e-05,-314.241,-3.72529e-09,3.31804e+07
1.80664,4.26765e-05,2.9993e-05,5.11116e-05,3.58699e-05,-314.241,-7.45058e-09,3.34939e+07
1.81641,-7.1608e-06,3.01629e-05,-8.6516e-06,3.614e-05,-314.241,-3.72529e-09,-3.16301e+07
1.82617,-7.1608e-06,3.03539e-05,-8.6516e-06,3.63709e-05,314.241,4.47035e-08,-6.88089e+07
1.83594,4.26765e-05,3.0532e-05,5.11116e-05,3.67356e-05,314.241,7.45058e-09,9.36774e+06
1.8457,4.26765e-05,3.05739e-05,5.11116e-05,3.70374e-05,-314.241,-2.98023e-08,1.10018e+08
1.85547,4.26765e-05,3.07597e-05,5.11116e-05,3.72727e-05,-314.241,-2.98023e-08,4.77432e+07
1.86523,-7.1608e-06,3.09094e-05,-8.6516e-06,3.77039e-05,314.241,0,-1.40559e+08
1.875,-7.1608e-06,3.11326e-05,-8.6516e-06,3.78788e-05,314.241,5.96046e-08,-1.51887e+08
1.88477,4.26765e-05,3.12738e-05,5.11116e-05,3.82295e-05,314.241,-1.49012e-08,1.28355e+08
1.89453,4.26765e-05,3.15281e-05,5.11116e-05,3.86341e-05,-314.241,-2.38419e-07,3.03534e+08
1.9043,-7.1608e-06,3.16456e-05,-8.6516e-06,3.88128e-05,-314.241,-1.19209e-07,-2.4316e+07
1.91406,-7.1608e-06,3.18369e-05,-8.6516e-06,3.9123e-05,314.241,0,-4.75733e+08
1.92383,-7.1608e-06,3.19676e-05,-8.6516e-06,3.92909e-05,314.241,0,-2.31094e+08
1.93359,4.26765e-05,3.21914e-05,5.11116e-05,3.95968e-05,-314.241,-1.19209e-07,5.93907e+08
1.94336,4.26765e-05,3.24038e-05,5.11116e-05,3.98191e-05,-314.241,0,6.8647e+08
1.95312,-7.1608e-06,3.25992e-05,-8.6516e-06,4.00729e-05,-314.241,5.96046e-08,-5.17153e+08
1.96289,-7.1608e-06,3.28371e-05,-8.6516e-06,4.02319e-05,314.241,0,-1.33637e+09
1.97266,4.26765e-05,3.30094e-05,5.11116e-05,4.04666e-05,314.241,2.38419e-07,3.40577e+07
1.98242,4.26765e-05,3.33601e-05,5.11116e-05,4.073e-05,-314.241,-2.38419e-07,2.05337e+09
1.99219,4.26765e-05,3.34726e-05,5.11116e-05,4.0856e-05,-314.241,0,1.10537e+09
2.00195,-7.1608e-06,3.37456e-05,-8.6516e-06,4.10405e-05,314.241,-4.76837e-07,-2.50262e+09
2.01172,-7.1608e-06,3.39981e-05,-8.6516e-06,4.12397e-05,314.241,0,-3.09295e+09
2.02148,4.26765e-05,3.4173e-05,5.11116e-05,4.1347e-05,314.241,2.38419e-07,2.06632e+09
2.03125,4.26765e-05,3.44769e-05,5.11116e-05,4.15605e-05,-314.241,-1.90735e-06,5.87249e+09
2.04102,-7.1608e-06,3.46233e-05,-8.6516e-06,4.17457e-05,-314.241,0,1.64264e+08
2.05078,-7.1608e-06,3.49266e-05,-8.6516e-06,4.18828e-05,314.241,-1.90735e-06,-8.84633e+09
2.06055,-7.1608e-06,3.50845e-05,-8.6516e-06,4.20894e-05,314.241,-5.72205e-06,-5.23553e+09
2.07031,4.26765e-05,3.52529e-05,5.11116e-05,4.2305e-05,-314.241,0,1.0515e+10
2.08008,4.26765e-05,3.54516e-05,5.11116e-05,4.24459e-05,-314.241,0,1.38953e+10
2.08984,-7.1608e-06,3.55638e-05,-8.6516e-06,4.2593e-05,-314.241,-1.90735e-06,-8.17467e+09


==> data/IBS_results_ENAW7075_manual_vinyl_v_Frequency.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.55615e-05,0,-5.88574e-05,-0,0,0
0.00976562,2.25948e-05,0.000128115,1.72442e-08,-6.65771e-05,0.0418895,0,-1.01042e-06
0.0195312,8.43273e-05,0.000289775,-1.61575e-08,-6.83057e-05,-0.0196115,1.05879e-22,2.97595e-08
0.0292969,0.000254897,0.000616201,3.69726e-08,-6.62549e-05,0.0447615,-2.11758e-22,-1.04014e-06
0.0390625,0.00053286,0.00107966,-1.35958e-07,-6.5625e-05,-0.254596,-1.69407e-21,5.80801e-06
0.0488281,0.000865772,0.00163242,-2.20079e-07,-7.5835e-05,-0.581478,0,1.65505e-05
0.0585938,0.00125518,0.00225021,-5.25835e-07,-7.6626e-05,-1.61477,1.35525e-20,4.60081e-05
0.0683594,0.00166622,0.00291855,-2.07035e-06,-7.50732e-05,-5.25871,2.71051e-20,0.000146027
0.078125,0.00211054,0.00361499,-4.41494e-06,-7.82666e-05,-12.913,1.0842e-19,0.00037234
0.0878906,0.00253511,0.00432132,-8.85236e-06,-7.79297e-05,-25.2804,2.1684e-19,0.00076551
0.0976562,0.00292869,0.00504207,-1.38795e-05,-7.46045e-05,-40.2688,4.33681e-19,0.00128358
0.107422,0.00326613,0.00573467,-1.68882e-05,-8.11816e-05,-57.2949,2.1684e-19,0.00189143
0.117187,0.00341873,0.00640103,-2.11993e-05,-7.88379e-05,-75.678,4.33681e-19,0.00256381
0.126953,0.00330589,0.00707451,-2.84672e-05,-8.56787e-05,-94.501,4.33681e-19,0.00327558
0.136719,0.00295609,0.00773842,-2.76208e-05,-8.72461e-05,-112.936,1.73472e-18,0.00399849
0.146484,0.00248184,0.00835794,-1.50736e-05,-8.62354e-05,-130.717,0,0.00471158
0.15625,0.00191949,0.00894593,2.3675e-05,-7.83398e-05,-148.022,8.67362e-19,0.00541503
0.166016,0.00128416,0.00944689,0.000117828,-5.46094e-05,-163.956,8.67362e-19,0.0060873
0.175781,0.000661861,0.00993312,0.000391799,-3.10254e-05,-176.473,8.67362e-19,0.00666374
0.185547,0.000129959,0.0103771,0.00102194,4.77539e-05,-184.971,0,0.00710312
0.195312,-0.000311206,0.010754,0.00209738,0.000208184,-190.184,-8.67362e-19,0.00741329
0.205078,-0.00069473,0.0110486,0.00361238,0.000423164,-194.027,1.73472e-18,0.00764822
0.214844,-0.00098498,0.01132,0.00543853,0.000740098,-196.806,1.73472e-18,0.00783313
0.224609,-0.0010661,0.0115477,0.00747262,0.00120362,-198.738,1.73472e-18,0.00797751
0.234375,-0.000951935,0.0116714,0.0096057,0.0018167,-200.49,0,0.00809909
0.244141,-0.000740101,0.0117435,0.0117425,0.00268805,-202.468,1.73472e-18,0.00820663
0.253906,-0.000536819,0.0117828,0.0138294,0.00387193,-204.287,0,0.00831123
0.263672,-0.000408375,0.0117511,0.0158094,0.0052482,-205.469,0,0.00839362
0.273438,-0.000311435,0.0116269,0.017626,0.00677979,-206.795,1.73472e-18,0.00848272
0.283203,-0.000377384,0.0114958,0.0191486,0.00841228,-208.669,1.73472e-18,0.00863608
0.292969,-0.000556586,0.0113132,0.0202628,0.0101337,-209.621,0,0.00891734
0.302734,-0.000820076,0.0110448,0.0209711,0.0119142,-203.672,0,0.00935062
0.3125,-0.00106639,0.0107515,0.0213793,0.0137821,-189.115,1.73472e-18,0.00992753
0.322266,-0.00138056,0.0104463,0.0216307,0.0155764,-166.053,1.73472e-18,0.0106255
0.332031,-0.00180658,0.0100985,0.0218023,0.0174137,-137,0,0.0113994
0.341797,-0.00206406,0.00969328,0.021948,0.0191844,-102.912,0,0.0121564
0.351562,-0.00176775,0.00933179,0.0221195,0.020889,-64.5192,1.73472e-18,0.0128473
0.361328,-0.000615708,0.00904169,0.0223067,0.0225635,-25.4199,0,0.0134656
0.371094,0.0013374,0.00895673,0.0224997,0.0241399,13.9082,0,0.0140115
0.380859,0.00400804,0.00910614,0.0227169,0.0255963,53.3878,0,0.0144604
0.390625,0.00723524,0.0095469,0.0229951,0.0269021,91.8721,0,0.0147692
0.400391,0.0107749,0.0101659,0.02325,0.0280485,124.054,-1.73472e-18,0.0150009
0.410156,0.0143469,0.0108522,0.0232497,0.0289948,141.596,0,0.0152727
0.419922,0.0178057,0.011587,0.0227545,0.0297672,141.001,0,0.0157345
0.429687,0.0211599,0.0123503,0.0217501,0.0303367,125.656,0,0.0164452
0.439453,0.0242652,0.0131735,0.0202719,0.0307083,99.6938,0,0.0174124
0.449219,0.0266645,0.0139477,0.0184085,0.0309008,68.2338,0,0.0185899
0.458984,0.0278731,0.0146985,0.0162327,0.030883,33.7381,0,0.0199058
0.46875,0.0277121,0.0154653,0.0138377,0.0306732,1.06241,0,0.0212687
0.478516,0.0264888,0.0161372,0.011391,0.0302737,-29.4764,0,0.0226194
0.488281,0.0245802,0.0168536,0.00890189,0.0296782,-58.8684,0,0.023941
0.498047,0.0223885,0.0175322,0.00651031,0.0289076,-84.1996,0,0.0251971
0.507812,0.0203425,0.0182208,0.00452383,0.0279819,-98.9618,0,0.0262227
0.517578,0.0187475,0.0189226,0.00347787,0.0269078,-97.3977,0,0.0267413
0.527344,0.0176653,0.0196662,0.00383713,0.0257226,-81.4433,0,0.0265456
0.537109,0.0169409,0.0204266,0.00565082,0.0244363,-61.9941,0,0.0256287
0.546875,0.016643,0.0211288,0.00868125,0.0231192,-46.1638,0,0.0242067
0.556641,0.017169,0.0217706,0.0125399,0.0217934,-37.2521,0,0.0224902
0.566406,0.0187128,0.0223011,0.0167561,0.0205131,-40.8261,0,0.0207121
0.576172,0.020772,0.0227262,0.0209771,0.0192916,-55.9964,0,0.0190232
0.585937,0.0225261,0.0230148,0.0249435,0.0182379,-82.1792,0,0.0174706
0.595703,0.0232259,0.0231993,0.0285873,0.0174145,-112.142,0,0.0160313
0.605469,0.0226388,0.023259,0.0317166,0.0168376,-147.549,0,0.014732
0.615234,0.020511,0.023209,0.0338262,0.0166264,-193.287,0,0.0137675
0.625,0.0169659,0.0230013,0.0344413,0.0164984,-244.809,0,0.0134084
0.634766,0.0125022,0.0227137,0.0333664,0.0166371,-287.027,1.73472e-18,0.0137271
0.644531,0.0076216,0.022297,0.030975,0.0168648,-298.866,1.73472e-18,0.0145759
0.654297,0.00247282,0.021787,0.0279684,0.017284,-269.467,0,0.015635
0.664062,-0.00313435,0.0211752,0.025042,0.017854,-204.471,0,0.016634
0.673828,-0.0087392,0.0204907,0.0228655,0.0185383,-108.137,0,0.01735
0.683594,-0.0117243,0.0197079,0.0218246,0.0193741,7.93573,0,0.0176077
0.693359,-0.0117243,0.018875,0.0218397,0.0202681,129.856,0,0.0174603
0.703125,-0.0110701,0.0179736,0.0227742,0.0213028,251.009,0,0.0170063
0.712891,-0.00463476,0.017146,0.0244478,0.0224617,314.241,-3.46945e-18,0.0162978
0.722656,0.00464702,0.0164063,0.0270694,0.0237573,314.241,-5.20417e-18,0.0151644
0.732422,0.0157349,0.0158928,0.0305315,0.0250406,314.241,-1.73472e-18,0.0135664
0.742187,0.0269434,0.0156758,0.0339793,0.026258,314.241,-1.73472e-18,0.0118558
0.751953,0.0353395,0.0156167,0.0361318,0.0273885,314.241,-6.93889e-18,0.0107342
0.761719,0.0353395,0.0157156,0.0357019,0.0283824,314.241,0,0.0107653
0.771484,0.0353395,0.0158204,0.03221,0.0291869,314.241,-1.73472e-18,0.0122189
0.78125,0.0353395,0.0160235,0.0258077,0.0298426,206.372,-1.73472e-18,0.0150192
0.791016,0.0353395,0.0162656,0.0171116,0.0303132,34.6402,0,0.0189168
0.800781,0.0353395,0.0164761,0.00717626,0.030578,-109.185,0,0.02349
0.810547,0.0353395,0.0167648,-0.00316875,0.030654,-223.537,0,0.0282585
0.820312,0.0353395,0.0169825,-0.01351,0.0305296,-313.885,0,0.033096
0.830078,0.025116,0.0172726,-0.0155377,0.0302052,-314.241,0,0.0378842
0.839844,0.0128928,0.0175736,-0.0155377,0.0297275,-314.241,0,0.0422312
0.849609,0.00426925,0.0179164,-0.0155377,0.0290691,-314.241,0,0.0451693
0.859375,-4.75644e-05,0.0183581,-0.0155377,0.0282481,-237.861,0,0.0455408
0.869141,-0.00115625,0.0188681,-0.0155377,0.0273227,-68.6326,0,0.0427771
0.878906,0.000551503,0.0195012,-0.0155377,0.026264,94.7834,0,0.0371381
0.888672,0.00577904,0.0202123,-0.0024388,0.0251441,203.883,0,0.0295269
0.898437,0.0160755,0.0209624,0.0158617,0.0239691,236.023,0,0.0212493
0.908203,0.0308191,0.021614,0.0333826,0.0227818,179.981,0,0.013431
0.917969,0.0353395,0.0221891,0.0463513,0.0216089,51.4179,0,0.00683001
0.927734,0.0353395,0.0226341,0.0463513,0.0205057,-108.608,-8.67362e-19,0.00141365
0.9375,0.0353395,0.0229671,0.0463513,0.0195041,-299.547,2.60209e-18,-0.00290913
0.947266,0.0353395,0.0231756,0.0463513,0.0186625,-314.241,-3.46945e-18,-0.00559147
0.957031,0.0353395,0.0232582,0.0463513,0.0180835,-314.241,3.46945e-18,-0.00559969
0.966797,0.0255685,0.0232198,0.0463513,0.0177308,-314.241,1.04083e-17,-0.00207027
0.976562,0.00195327,0.0230617,0.0463513,0.0176664,-314.241,-6.93889e-18,0.00458807
0.986328,-0.0117243,0.0227631,0.0340709,0.0176571,-314.241,6.93889e-18,0.0128577
0.996094,-0.0117243,0.0223825,0.0160336,0.0178384,-314.241,6.93889e-18,0.0207236
1.00586,-0.0117243,0.021881,0.00279684,0.0181037,-314.241,3.46945e-18,0.0263098
1.01562,-0.0117243,0.0212687,-0.0033513,0.0185768,-269.821,0,0.0284963
1.02539,-0.0117243,0.0205362,-0.00194728,0.0191296,276.082,0,0.0273561
1.03516,-0.0117243,0.0197624,0.00538989,0.0198356,314.241,-1.04083e-17,0.0237152
1.04492,-0.0117243,0.0189356,0.0172145,0.0206249,314.241,3.46945e-18,0.0184687
1.05469,-0.0117243,0.0181101,0.0337148,0.0215382,314.241,6.93889e-18,0.0113606
1.06445,0.00182063,0.0172524,0.0463513,0.022562,314.241,0,0.00196705
1.07422,0.0353395,0.0164861,0.0463513,0.0237261,314.241,6.93889e-18,-0.00906218
1.08398,0.0353395,0.0158969,0.0463513,0.0249492,314.241,-1.38778e-17,-0.019373
1.09375,0.0353395,0.0155375,0.0463513,0.0261098,314.241,-1.04083e-17,-0.0253913
1.10352,0.0353395,0.0154915,0.0463513,0.0271674,314.241,-6.93889e-18,-0.0243936
1.11328,0.0353395,0.0155367,0.0463513,0.02812,314.241,-1.73472e-18,-0.0153648
1.12305,0.0353395,0.0156883,0.0463513,0.0289168,-314.241,2.60209e-18,0.000677859
1.13281,0.0353395,0.015895,0.0125007,0.0295232,-314.241,3.46945e-18,0.0209175
1.14258,0.0353395,0.0161335,-0.0155377,0.0299676,-314.241,2.08167e-17,0.0424111
1.15234,0.0353395,0.0164591,-0.0155377,0.0302091,-314.241,1.38778e-17,0.063397
1.16211,0.00236731,0.0166998,-0.0155377,0.0302415,-314.241,0,0.0834785
1.17187,-0.0117243,0.017035,-0.0155377,0.0301098,-314.241,1.38778e-17,0.102335
1.18164,-0.0117243,0.0173689,-0.0155377,0.0297593,-314.241,0,0.117089
1.19141,-0.0117243,0.0177173,-0.0155377,0.029236,-314.241,0,0.123222
1.20117,-0.0117243,0.0181408,-0.0155377,0.0285268,52.4282,0,0.116274
1.21094,-0.0117243,0.0185866,-0.0155377,0.0276379,314.241,0,0.0948356
1.2207,-0.0117243,0.0191243,-0.0155377,0.0266157,314.241,-1.38778e-17,0.0619292
1.23047,-0.0117243,0.0197035,0.019189,0.0254598,314.241,-2.08167e-17,0.0235192
1.24023,0.0353395,0.0203405,0.0463513,0.0241919,314.241,-1.38778e-17,-0.0131746
1.25,0.0353395,0.0209908,0.0463513,0.0228816,314.241,-2.08167e-17,-0.0428331
1.25977,0.0353395,0.0215651,0.0463513,0.0215577,314.241,0,-0.0641699
1.26953,0.0353395,0.0220088,0.0463513,0.0202595,-262.26,0,-0.078041
1.2793,0.0353395,0.0223476,0.0463513,0.0190601,-314.241,0,-0.0846967
1.28906,0.0353395,0.022562,0.0463513,0.0179507,-314.241,4.16334e-17,-0.0811375
1.29883,0.0353395,0.0226733,0.0463513,0.0171022,-314.241,2.77556e-17,-0.0626358
1.30859,0.0332886,0.0226879,0.0463513,0.0164295,-314.241,2.77556e-17,-0.0281076
1.31836,-0.0117243,0.0226386,0.0232631,0.0161394,-314.241,2.77556e-17,0.0181504
1.32812,-0.0117243,0.0224734,-0.0155377,0.0160523,-314.241,0,0.0656465
1.33789,-0.0117243,0.0222493,-0.0155377,0.0161996,-314.241,5.55112e-17,0.102409
1.34766,-0.0117243,0.0219103,-0.0155377,0.0164946,-314.241,-1.38778e-17,0.119729
1.35742,-0.0117243,0.0215217,-0.0155377,0.016856,314.241,0,0.114867
1.36719,-0.0117243,0.0210323,-0.0155377,0.0174773,314.241,-2.77556e-17,0.0924648
1.37695,-0.0117243,0.0204737,-0.0155377,0.01816,314.241,-2.77556e-17,0.0592066
1.38672,-0.0117243,0.0198218,0.011178,0.0190024,314.241,-8.32667e-17,0.0182749
1.39648,-0.0117243,0.0191291,0.0463513,0.0199164,314.241,-2.77556e-17,-0.0308433
1.40625,0.0353395,0.0183926,0.0463513,0.0209335,314.241,-2.77556e-17,-0.0891898
1.41602,0.0353395,0.0176081,0.0463513,0.0220241,314.241,8.32667e-17,-0.150353
1.42578,0.0353395,0.0169247,0.0463513,0.0232642,314.241,-5.55112e-17,-0.199579
1.43555,0.0353395,0.0163182,0.0463513,0.0245879,314.241,0,-0.219612
1.44531,0.0353395,0.0160238,0.0463513,0.0258877,314.241,2.77556e-17,-0.197268
1.45508,0.0353395,0.0158862,0.0463513,0.0270914,-314.241,0,-0.132491
1.46484,0.0353395,0.0159519,0.0463513,0.0281436,-314.241,-5.55112e-17,-0.037096
1.47461,0.0353395,0.0160778,-0.0155377,0.0290582,-314.241,1.11022e-16,0.0700008
1.48437,0.0353395,0.0161878,-0.0155377,0.0297815,-314.241,5.55112e-17,0.172144
1.49414,-0.0117243,0.0163994,-0.0155377,0.0302994,-314.241,5.55112e-17,0.2637
1.50391,-0.0117243,0.0165859,-0.0155377,0.030646,-314.241,1.11022e-16,0.344549
1.51367,-0.0117243,0.0168175,-0.0155377,0.0307755,-314.241,-5.55112e-17,0.411022
1.52344,-0.0117243,0.0169972,-0.0155377,0.030696,-314.241,0,0.449324
1.5332,-0.0117243,0.0171992,-0.0155377,0.0304438,314.241,0,0.436479
1.54297,-0.0117243,0.0174726,-0.0155377,0.0299985,314.241,-1.11022e-16,0.356873
1.55273,-0.0117243,0.0177076,-0.0155377,0.0293635,314.241,0,0.212161
1.5625,-0.0117243,0.0180627,0.0262945,0.0285814,314.241,-1.11022e-16,0.0262106
1.57227,0.0353395,0.0184491,0.0463513,0.0276132,314.241,-1.38778e-16,-0.160969
1.58203,0.0353395,0.0189762,0.0463513,0.0265276,314.241,-5.55112e-17,-0.31375
1.5918,0.0353395,0.0195843,0.0463513,0.0253146,314.241,0,-0.412158
1.60156,0.0353395,0.0202727,0.0463513,0.0240232,314.241,0,-0.458746
1.61133,0.0353395,0.0209417,0.0463513,0.0226724,-314.241,0,-0.464667
1.62109,0.0353395,0.0215287,0.0463513,0.0213748,-314.241,0,-0.429176
1.63086,0.0353395,0.0219667,0.0463513,0.0200847,-314.241,-1.11022e-16,-0.33883
1.64062,0.0353395,0.0223085,0.0463513,0.0189528,-314.241,2.22045e-16,-0.177016
1.65039,-0.0117243,0.022579,-0.0155377,0.0179563,-314.241,-1.11022e-16,0.0524497
1.66016,-0.0117243,0.0227292,-0.0155377,0.0172574,-314.241,1.11022e-16,0.310413
1.66992,-0.0117243,0.0227471,-0.0155377,0.0167985,-314.241,4.44089e-16,0.536417
1.67969,-0.0117243,0.0226193,-0.0155377,0.0166415,-314.241,0,0.66696
1.68945,-0.0117243,0.0223783,-0.0155377,0.0167442,-314.241,0,0.66898
1.69922,-0.0117243,0.0220441,-0.0155377,0.0169517,314.241,0,0.553607
1.70898,-0.0117243,0.0216284,-0.0155377,0.0173612,314.241,-2.22045e-16,0.359375
1.71875,-0.0117243,0.021108,-0.0155377,0.0178311,314.241,0,0.128472
1.72852,-0.0117243,0.0205378,0.0463513,0.0185386,314.241,0,-0.125614
1.73828,0.0353395,0.019837,0.0463513,0.0193022,314.241,-2.22045e-16,-0.408651
1.74805,0.0353395,0.0190948,0.0463513,0.0201752,314.241,0,-0.713876
1.75781,0.0353395,0.0182537,0.0463513,0.0211058,314.241,0,-1.0002
1.76758,0.0353395,0.0174578,0.0463513,0.0221347,314.241,-2.22045e-16,-1.18309
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,314.241,0,-1.1757
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,-314.241,1.11022e-16,-0.936268
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-314.241,1.11022e-16,-0.491771
1.80664,0.0353395,0.0153964,-0.0155377,0.0268688,-314.241,2.22045e-16,0.0580916
1.81641,0.0353395,0.0154811,-0.0155377,0.0278924,-314.241,3.33067e-16,0.602294
1.82617,-0.0117243,0.015611,-0.0155377,0.0287602,-314.241,6.66134e-16,1.0676
1.83594,-0.0117243,0.0158094,-0.0155377,0.0294951,-314.241,2.22045e-16,1.43623
1.8457,-0.0117243,0.0160123,-0.0155377,0.0300393,-314.241,0,1.7231
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-314.241,2.22045e-16,1.9047
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,260.216,0,1.90609
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,314.241,0,1.62909
1.88477,-0.0117243,0.0171774,-0.0155377,0.0304232,314.241,-4.44089e-16,1.0184
1.89453,-0.0117243,0.0174676,-0.0155377,0.0300784,314.241,-2.22045e-16,0.139604
1.9043,0.0353395,0.01782,0.0463513,0.0295542,314.241,-4.44089e-16,-0.83484
1.91406,0.0353395,0.0182009,0.0463513,0.0288692,314.241,-1.33227e-15,-1.68247
1.92383,0.0353395,0.0186332,0.0463513,0.0280238,314.241,-4.44089e-16,-2.2302
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,314.241,-4.44089e-16,-2.44117
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,-314.241,0,-2.37101
1.95312,0.0353395,0.0205145,0.0463513,0.024756,-314.241,0,-2.09784
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-314.241,0,-1.62888
1.97266,0.0353395,0.0219125,0.0463513,0.0222795,-314.241,0,-0.889962
1.98242,-0.0117243,0.022488,-0.0155377,0.0211055,-314.241,4.44089e-16,0.159753
1.99219,-0.0117243,0.0229575,-0.0155377,0.0199721,-314.241,1.33227e-15,1.4432
2.00195,-0.0117243,0.0232749,-0.0155377,0.0190249,-314.241,1.77636e-15,2.70498
2.01172,-0.0117243,0.023491,-0.0155377,0.018202,-314.241,0,3.58927
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-314.241,0,3.82308
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,314.241,-4.44089e-16,3.32823
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,314.241,0,2.27807
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,314.241,0,0.959431
2.06055,-0.0117243,0.022366,0.0463513,0.0177809,314.241,-4.44089e-16,-0.425178
2.07031,0.0353395,0.0217288,0.0463513,0.0181535,314.241,-8.88178e-16,-1.81038
2.08008,0.0353395,0.0209797,0.0463513,0.0186345,314.241,-8.88178e-16,-3.24048
2.08984,0.0353395,0.0202,0.0463513,0.0193205,314.241,0,-4.65622


==> data/IBS_results_ENAW7075_manual_vinyl_v_Time.csv <==
% y1min=-0.0114898013671875, y1max=0.034632754980468757, y2min=-0.01522691748046875, y2max=0.045424248925781244, LMmin=-307.9559059135766, LMmax=307.9559059135766,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.55615e-05,0,-5.88574e-05,-0,0,0
0.00976562,4.79951e-05,0.000128115,-2.84728e-07,-6.65771e-05,0.0467905,0,-3.25874e-06
0.0195312,0.000155812,0.000289775,-2.41304e-07,-6.83057e-05,0.128448,1.69407e-21,-6.98285e-06
0.0292969,0.000470121,0.000616201,-1.06078e-06,-6.62549e-05,0.387771,-6.77626e-21,-2.30719e-05
0.0390625,0.000916653,0.00107966,-2.81258e-07,-6.5625e-05,0.695319,0,-3.59058e-05
0.0488281,0.00143029,0.00163242,6.57033e-07,-7.5835e-05,0.958259,6.77626e-21,-4.79416e-05
0.0585938,0.00204269,0.00225021,2.78732e-06,-7.6626e-05,0.882003,-6.77626e-21,-3.95473e-05
0.0683594,0.00267211,0.00291855,9.01833e-06,-7.50732e-05,-0.445532,0,4.6632e-05
0.078125,0.00341526,0.00361499,1.63145e-05,-7.82666e-05,-4.1758,-5.42101e-20,0.000254035
0.0878906,0.00414695,0.00432132,2.09616e-05,-7.79297e-05,-11.1388,-2.1684e-19,0.000622079
0.0976562,0.00490154,0.00504207,1.3291e-05,-7.46045e-05,-20.6372,2.1684e-19,0.00109487
0.107422,0.00563595,0.00573467,-9.01868e-07,-8.11816e-05,-31.8012,-4.33681e-19,0.00164732
0.117187,0.00628414,0.00640103,-1.72908e-05,-7.88379e-05,-44.1157,0,0.00225591
0.126953,0.00682317,0.00707451,-4.11152e-05,-8.56787e-05,-57.1812,1.73472e-18,0.00289981
0.136719,0.00727571,0.00773842,-7.54394e-05,-8.72461e-05,-70.3566,1.30104e-18,0.003563
0.146484,0.00768695,0.00835794,-0.000119499,-8.62354e-05,-83.2569,8.67362e-19,0.00422549
0.15625,0.00803676,0.00894593,-0.000159869,-7.83398e-05,-96.0432,1.73472e-18,0.00489168
0.166016,0.00831921,0.00944689,-0.000176703,-5.46094e-05,-108.486,0,0.00553991
0.175781,0.00856394,0.00993312,-0.000108594,-3.10254e-05,-119.885,8.67362e-19,0.00613947
0.185547,0.00881805,0.0103771,0.000159548,4.77539e-05,-130.021,-8.67362e-19,0.00668454
0.195312,0.00909457,0.010754,0.000723313,0.000208184,-139.229,2.60209e-18,0.00718452
0.205078,0.00937214,0.0110486,0.00161061,0.000423164,-148.004,1.73472e-18,0.00767262
0.214844,0.00964684,0.01132,0.00275979,0.000740098,-156.195,1.73472e-18,0.00813034
0.224609,0.00993337,0.0115477,0.00409533,0.00120362,-163.816,1.73472e-18,0.00856006
0.234375,0.010204,0.0116714,0.0055437,0.0018167,-171.062,1.73472e-18,0.00896787
0.244141,0.0104394,0.0117435,0.0070378,0.00268805,-178.026,3.46945e-18,0.00935081
0.253906,0.0106067,0.0117828,0.00853303,0.00387193,-184.704,1.73472e-18,0.00971479
0.263672,0.0106867,0.0117511,0.00999309,0.0052482,-190.964,-1.73472e-18,0.0100375
0.273438,0.0107498,0.0116269,0.0113926,0.00677979,-196.812,3.46945e-18,0.0103331
0.283203,0.0106783,0.0114958,0.0126872,0.00841228,-201.974,3.46945e-18,0.0106111
0.292969,0.0105106,0.0113132,0.0138446,0.0101337,-205.792,3.46945e-18,0.0108878
0.302734,0.0102544,0.0110448,0.0148676,0.0119142,-206.743,5.20417e-18,0.011182
0.3125,0.00993928,0.0107515,0.0157952,0.0137821,-203.457,0,0.0115437
0.322266,0.0095381,0.0104463,0.0166749,0.0155764,-195.554,5.20417e-18,0.0120038
0.332031,0.00902718,0.0100985,0.0175235,0.0174137,-183.648,1.73472e-18,0.0125461
0.341797,0.00855544,0.00969328,0.0183413,0.0191844,-168.221,3.46945e-18,0.0130976
0.351562,0.00820251,0.00933179,0.019135,0.020889,-149.82,5.20417e-18,0.0136186
0.361328,0.00809624,0.00904169,0.0199065,0.0225635,-129.549,1.73472e-18,0.0140965
0.371094,0.00830039,0.00895673,0.0206447,0.0241399,-108.24,3.46945e-18,0.0145102
0.380859,0.00883,0.00910614,0.0213313,0.0255963,-86.2316,0,0.0148582
0.390625,0.00966074,0.0095469,0.0219537,0.0269021,-63.7711,0,0.0151269
0.400391,0.0106928,0.0101659,0.0224834,0.0280485,-42.035,0,0.0153526
0.410156,0.0118217,0.0108522,0.0228562,0.0289948,-22.5024,-1.73472e-18,0.0155659
0.419922,0.0130094,0.011587,0.0230161,0.0297672,-6.38709,0,0.0158165
0.429687,0.014205,0.0123503,0.0229637,0.0303367,5.63784,0,0.016149
0.439453,0.0153387,0.0131735,0.0227173,0.0307083,13.5437,0,0.0165882
0.449219,0.0163339,0.0139477,0.0222789,0.0309008,18.0993,0,0.0171275
0.458984,0.0171279,0.0146985,0.0216435,0.030883,20.4367,0,0.0177254
0.46875,0.0177044,0.0154653,0.0208359,0.0306732,21.7896,0,0.0183383
0.478516,0.0180619,0.0161372,0.0199092,0.0302737,22.689,0,0.0189613
0.488281,0.0183015,0.0168536,0.0188922,0.0296782,23.4805,0,0.0195687
0.498047,0.018447,0.0175322,0.0178297,0.0289076,24.4177,0,0.0201382
0.507812,0.0186301,0.0182208,0.0167839,0.0279819,25.842,0,0.0206353
0.517578,0.0189246,0.0189226,0.0158511,0.0269078,28.0962,0,0.0210181
0.527344,0.0193463,0.0196662,0.0151375,0.0257226,30.9054,0,0.0212556
0.537109,0.0199305,0.0204266,0.0147337,0.0244363,33.33,0,0.0213289
0.546875,0.0205692,0.0211288,0.0146937,0.0231192,34.2239,0,0.0212713
0.556641,0.0212729,0.0217706,0.0149977,0.0217934,32.9346,0,0.0211205
0.566406,0.0219715,0.0223011,0.0155614,0.0205131,28.5018,0,0.0209468
0.576172,0.0225811,0.0227262,0.0162575,0.0192916,19.9221,0,0.0207777
0.585937,0.0230318,0.0230148,0.0169778,0.0182379,7.13687,0,0.020616
0.595703,0.023167,0.0231993,0.0176667,0.0174145,-8.6231,0,0.0204522
0.605469,0.0229684,0.023259,0.0182813,0.0168376,-26.1948,0,0.0202702
0.615234,0.0224214,0.023209,0.0187643,0.0166264,-44.6232,0,0.0200608
0.625,0.0215424,0.0230013,0.0190608,0.0164984,-62.8033,3.46945e-18,0.0198398
0.634766,0.0203947,0.0227137,0.0191436,0.0166371,-78.9649,0,0.0196137
0.644531,0.0190457,0.022297,0.0190354,0.0168648,-91.2107,0,0.0194059
0.654297,0.0175666,0.021787,0.0187946,0.017284,-97.6616,0,0.0192266
0.664062,0.0160271,0.0211752,0.0185407,0.017854,-97.029,0,0.0190988
0.673828,0.0144928,0.0204907,0.0184329,0.0185383,-89.0801,0,0.0190123
0.683594,0.0130959,0.0197079,0.0185975,0.0193741,-74.7812,0,0.0189263
0.693359,0.0120223,0.018875,0.0190812,0.0202681,-56.1453,0,0.0188115
0.703125,0.0113852,0.0179736,0.0198523,0.0213028,-35.2878,0,0.0186325
0.712891,0.0112731,0.017146,0.02084,0.0224617,-13.8941,0,0.0183971
0.722656,0.0116933,0.0164063,0.0219523,0.0237573,7.05702,0,0.0180982
0.732422,0.0126236,0.0158928,0.0230671,0.0250406,26.3918,0,0.0177519
0.742187,0.0138623,0.0156758,0.024067,0.026258,42.7766,0,0.0173724
0.751953,0.0152402,0.0156167,0.0248208,0.0273885,54.4771,0,0.017023
0.761719,0.0165853,0.0157156,0.0251925,0.0283824,60.4414,0,0.0167524
0.771484,0.0178033,0.0158204,0.0250874,0.0291869,60.2181,0,0.0166306
0.78125,0.0188391,0.0160235,0.0244647,0.0298426,54.5742,0,0.0167158
0.791016,0.01956,0.0162656,0.0233699,0.0303132,45.6896,0,0.0170458
0.800781,0.0199032,0.0164761,0.021895,0.030578,36.8,0,0.0176166
0.810547,0.0198433,0.0167648,0.0201734,0.030654,30.7304,0,0.0183731
0.820312,0.0194463,0.0169825,0.0183388,0.0305296,28.6518,0,0.0192561
0.830078,0.0188314,0.0172726,0.0165159,0.0302052,30.6149,-3.46945e-18,0.0201794
0.839844,0.0182308,0.0175736,0.0148315,0.0297275,36.1075,0,0.0210567
0.849609,0.0179397,0.0179164,0.013407,0.0290691,44.3618,3.46945e-18,0.0217926
0.859375,0.0181522,0.0183581,0.0123643,0.0282481,54.4224,0,0.0223073
0.869141,0.0189101,0.0188681,0.0118291,0.0273227,65.2544,0,0.0225461
0.878906,0.0201635,0.0195012,0.0118884,0.026264,75.0064,0,0.022481
0.888672,0.0217661,0.0202123,0.0125449,0.0251441,81.3864,0,0.0221021
0.898437,0.0236106,0.0209624,0.0136879,0.0239691,81.6416,0,0.0214943
0.908203,0.0255033,0.021614,0.0151213,0.0227818,73.5982,0,0.020779
0.917969,0.0272165,0.0221891,0.0166234,0.0216089,56.1005,0,0.0200946
0.927734,0.028532,0.0226341,0.0179788,0.0205057,29.875,0,0.0195181
0.9375,0.0292378,0.0229671,0.0190373,0.0195041,-2.97534,0,0.0190894
0.947266,0.0291518,0.0231756,0.0197122,0.0186625,-39.4434,0,0.0188002
0.957031,0.0281712,0.0232582,0.019973,0.0180835,-76.4645,0,0.0186465
0.966797,0.0263643,0.0232198,0.0198131,0.0177308,-111.055,0,0.0186154
0.976562,0.0239205,0.0230617,0.0192586,0.0176664,-140.211,0,0.0186768
0.986328,0.0210614,0.0227631,0.0184142,0.0176571,-160.916,0,0.0188281
0.996094,0.018051,0.0223825,0.0174609,0.0178384,-170.049,3.46945e-18,0.0190284
1.00586,0.0151132,0.021881,0.0166453,0.0181037,-165.432,0,0.0192153
1.01562,0.0124761,0.0212687,0.0162594,0.0185768,-146.786,0,0.0193048
1.02539,0.0103714,0.0205362,0.0165371,0.0191296,-116.583,3.46945e-18,0.0192364
1.03516,0.00894218,0.0197624,0.0175919,0.0198356,-79.0666,0,0.0189789
1.04492,0.00837125,0.0189356,0.019369,0.0206249,-39.0988,0,0.0185221
1.05469,0.00875905,0.0181101,0.0216884,0.0215382,-0.950849,0,0.0178726
1.06445,0.0100606,0.0172524,0.0242961,0.022562,31.926,0,0.0171008
1.07422,0.0120297,0.0164861,0.0269071,0.0237261,57.5553,0,0.0162636
1.08398,0.0143229,0.0158969,0.0292584,0.0249492,74.3097,0,0.0154588
1.09375,0.0165535,0.0155375,0.0310655,0.0261098,80.925,-3.46945e-18,0.01476
1.10352,0.0184043,0.0154915,0.0320587,0.0271674,76.5886,0,0.0142783
1.11328,0.019651,0.0155367,0.0320063,0.02812,62.1772,0,0.0141371
1.12305,0.0202109,0.0156883,0.0307943,0.0289168,40.6576,0,0.0144122
1.13281,0.0200414,0.015895,0.0284802,0.0295232,17.0061,-1.73472e-18,0.01515
1.14258,0.019159,0.0161335,0.0252939,0.0299676,-2.66481,0,0.016334
1.15234,0.0176449,0.0164591,0.0215908,0.0302091,-12.9981,0,0.0178857
1.16211,0.0156658,0.0166998,0.0177691,0.0302415,-10.6918,0,0.0196526
1.17187,0.0136308,0.017035,0.0141944,0.0301098,4.44417,0,0.0214491
1.18164,0.0119735,0.0173689,0.0111823,0.0297593,30.2585,0,0.0230932
1.19141,0.0111709,0.0177173,0.00898396,0.029236,63.1679,0,0.0244366
1.20117,0.0115642,0.0181408,0.00779575,0.0285268,99.6789,-3.46945e-18,0.0253396
1.21094,0.0133161,0.0185866,0.00775063,0.0276379,135.864,0,0.0257143
1.2207,0.0163142,0.0191243,0.00887069,0.0266157,167.205,-6.93889e-18,0.0254941
1.23047,0.0202192,0.0197035,0.0110166,0.0254598,188.11,0,0.0247328
1.24023,0.0246092,0.0203405,0.0138442,0.0241919,193.075,0,0.0235431
1.25,0.029016,0.0209908,0.016881,0.0228816,177.738,-3.46945e-18,0.0221295
1.25977,0.0329687,0.0215651,0.0196303,0.0215577,140.649,-3.46945e-18,0.0207398
1.26953,0.0353395,0.0220088,0.0216614,0.0202595,84.0249,-3.46945e-18,0.0196157
1.2793,0.0353395,0.0223476,0.0226791,0.0190601,13.765,0,0.0189147
1.28906,0.0353395,0.022562,0.022582,0.0179507,-62.2224,3.46945e-18,0.0186698
1.29883,0.0353395,0.0226733,0.0214281,0.0171022,-136.018,0,0.0188472
1.30859,0.0315314,0.0226879,0.0193895,0.0164295,-200.707,3.46945e-18,0.0193818
1.31836,0.0263123,0.0226386,0.0167101,0.0161394,-250.305,0,0.0201768
1.32812,0.0203821,0.0224734,0.01375,0.0160523,-279.384,3.46945e-18,0.0210991
1.33789,0.014489,0.0222493,0.0109708,0.0161996,-283.744,3.46945e-18,0.0219802
1.34766,0.00923437,0.0219103,0.00892055,0.0164946,-261.248,0,0.0226308
1.35742,0.00511857,0.0215217,0.0081369,0.016856,-213.447,0,0.0228691
1.36719,0.00251143,0.0210323,0.00901811,0.0174773,-145.829,3.46945e-18,0.0225122
1.37695,0.00169797,0.0204737,0.0117167,0.01816,-67.9362,0,0.0215091
1.38672,0.00279869,0.0198218,0.0160477,0.0190024,9.01748,0,0.0199025
1.39648,0.00571944,0.0191291,0.0215373,0.0199164,74.3577,0,0.0178594
1.40625,0.0100912,0.0183926,0.0275258,0.0209335,120.751,-1.73472e-18,0.0155828
1.41602,0.0153277,0.0176081,0.0333194,0.0220241,144.535,0,0.0132999
1.42578,0.0205472,0.0169247,0.0382654,0.0232642,144.775,-3.46945e-18,0.0112538
1.43555,0.0248784,0.0163182,0.041755,0.0245879,122.464,-1.73472e-18,0.00966761
1.44531,0.027643,0.0160238,0.0432497,0.0258877,80.5276,0,0.008744
1.45508,0.0284852,0.0158862,0.0423832,0.0270914,24.2424,0,0.00864728
1.46484,0.0273443,0.0159519,0.0390434,0.0281436,-38.1524,0,0.00946886
1.47461,0.024368,0.0160778,0.0334706,0.0290582,-95.4443,1.73472e-18,0.0112279
1.48437,0.0199187,0.0161878,0.0262492,0.0297815,-135.105,1.73472e-18,0.0137918
1.49414,0.0145216,0.0163994,0.0182811,0.0302994,-146.389,0,0.0168948
1.50391,0.00887964,0.0165859,0.0105959,0.030646,-123.867,0,0.020196
1.51367,0.00380127,0.0168175,0.00410959,0.0307755,-68.623,-3.46945e-18,0.023317
1.52344,0.000213984,0.0169972,-0.000491194,0.030696,12.1499,0,0.0259314
1.5332,-0.000998552,0.0171992,-0.00278381,0.0304438,108.078,0,0.0277483
1.54297,0.000787496,0.0174726,-0.00257925,0.0299985,207.549,0,0.0286012
1.55273,0.0056287,0.0177076,7.10904e-05,0.0293635,299.162,-3.46945e-18,0.0284017
1.5625,0.0131148,0.0180627,0.00485888,0.0285814,314.241,-3.46945e-18,0.0271781
1.57227,0.0223645,0.0184491,0.0111969,0.0276132,314.241,-1.04083e-17,0.0250653
1.58203,0.0322705,0.0189762,0.0181991,0.0265276,314.241,0,0.0223612
1.5918,0.0353395,0.0195843,0.0247705,0.0253146,314.241,-3.46945e-18,0.0195044
1.60156,0.0353395,0.0202727,0.0297994,0.0240232,274.784,3.46945e-18,0.0169895
1.61133,0.0353395,0.0209417,0.0323934,0.0226724,141.957,-1.73472e-18,0.0152654
1.62109,0.0353395,0.0215287,0.03211,0.0213748,-14.9275,0,0.0146506
1.63086,0.0353395,0.0219667,0.0289731,0.0200847,-176.306,6.93889e-18,0.0152467
1.64062,0.0353395,0.0223085,0.0234293,0.0189528,-314.241,3.46945e-18,0.0169585
1.65039,0.0353395,0.022579,0.0162011,0.0179563,-314.241,3.46945e-18,0.019507
1.66016,0.0259061,0.0227292,0.00821551,0.0172574,-314.241,1.38778e-17,0.0225238
1.66992,0.0128619,0.0227471,0.000528123,0.0167985,-314.241,6.93889e-18,0.0255914
1.67969,0.00070042,0.0226193,-0.00574856,0.0166415,-314.241,2.08167e-17,0.0282526
1.68945,-0.00904021,0.0223783,-0.00949808,0.0167442,-314.241,-3.46945e-18,0.0300655
1.69922,-0.0117243,0.0220441,-0.00974451,0.0169517,-287.032,6.93889e-18,0.0305911
1.70898,-0.0117243,0.0216284,-0.00589171,0.0173612,-128.164,6.93889e-18,0.0295381
1.71875,-0.0117243,0.021108,0.00203389,0.0178311,37.9458,0,0.0268113
1.72852,-0.00915516,0.0205378,0.0133095,0.0185386,186.12,0,0.0226126
1.73828,0.000349499,0.019837,0.026646,0.0193022,293.676,-3.46945e-18,0.0173987
1.74805,0.0120475,0.0190948,0.0404149,0.0201752,314.241,1.73472e-18,0.0118109
1.75781,0.0242796,0.0182537,0.0463513,0.0211058,314.241,-1.73472e-18,0.00651022
1.76758,0.0351157,0.0174578,0.0463513,0.0221347,269.765,-3.46945e-18,0.00211253
1.77734,0.0353395,0.0166532,0.0463513,0.0232508,156.772,-1.73472e-18,-0.000889791
1.78711,0.0353395,0.0160134,0.0463513,0.0244826,11.9315,0,-0.00211466
1.79687,0.0353395,0.0155898,0.0463513,0.0257165,-146.57,1.73472e-18,-0.00132546
1.80664,0.0353395,0.0153964,0.0463513,0.0268688,-297.037,6.93889e-18,0.00151411
1.81641,0.0246859,0.0154811,0.0417147,0.0278924,-314.241,0,0.00620686
1.82617,0.0108608,0.015611,0.0254232,0.0287602,-314.241,1.04083e-17,0.01228
1.83594,-0.00375768,0.0158094,0.00861947,0.0294951,-314.241,3.46945e-18,0.0190161
1.8457,-0.0117243,0.0160123,-0.00639644,0.0300393,-314.241,3.46945e-18,0.0255527
1.85547,-0.0117243,0.0162619,-0.0155377,0.030385,-188.612,0,0.031053
1.86523,-0.0117243,0.0165975,-0.0155377,0.0305985,39.0605,0,0.034841
1.875,-0.0117243,0.016867,-0.0155377,0.0305976,291.043,-1.38778e-17,0.0364983
1.88477,-0.0117243,0.0171774,-0.0155377,0.0304232,314.241,-6.93889e-18,0.0358607
1.89453,-0.0105776,0.0174676,-0.00716625,0.0300784,314.241,-2.08167e-17,0.0330617
1.9043,0.00930078,0.01782,0.00714719,0.0295542,314.241,-1.04083e-17,0.0284476
1.91406,0.0320442,0.0182009,0.0233002,0.0288692,314.241,6.93889e-18,0.0226065
1.92383,0.0353395,0.0186332,0.039027,0.0280238,314.241,6.93889e-18,0.0163105
1.93359,0.0353395,0.0191685,0.0463513,0.0270346,314.241,0,0.0105154
1.94336,0.0353395,0.0197816,0.0463513,0.0259422,314.241,-1.04083e-17,0.0062104
1.95312,0.0353395,0.0205145,0.0463513,0.024756,201.049,-1.73472e-18,0.00424486
1.96289,0.0353395,0.0212406,0.0463513,0.0235247,-148.137,1.73472e-18,0.00511967
1.97266,0.0353395,0.0219125,0.0404052,0.0222795,-314.241,1.04083e-17,0.00886382
1.98242,0.0353395,0.022488,0.0220091,0.0211055,-314.241,6.93889e-18,0.0150421
1.99219,0.0353395,0.0229575,0.000992588,0.0199721,-314.241,6.93889e-18,0.022839
2.00195,0.0187395,0.0232749,-0.0155377,0.0190249,-314.241,0,0.0312007
2.01172,-0.00826648,0.023491,-0.0155377,0.018202,-314.241,6.93889e-18,0.0390017
2.02148,-0.0117243,0.0235597,-0.0155377,0.0177152,-314.241,6.93889e-18,0.0451615
2.03125,-0.0117243,0.023481,-0.0155377,0.0174134,-314.241,0,0.0487037
2.04102,-0.0117243,0.0232447,-0.0155377,0.0174104,-225.76,0,0.0488817
2.05078,-0.0117243,0.0228605,-0.0155377,0.0175294,133.064,-6.93889e-18,0.0452422
2.06055,-0.0117243,0.022366,-0.0155377,0.0177809,314.241,0,0.0378713
2.07031,-0.0117243,0.0217288,0.0108811,0.0181535,314.241,0,0.0274042
2.08008,0.0122446,0.0209797,0.0419147,0.0186345,314.241,-1.38778e-17,0.0150563
2.08984,0.0353395,0.0202,0.0463513,0.0193205,314.241,-1.38778e-17,0.00239419


==> data/IBS_results_POM_manual_steel_a_Frequency.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,140.244,-22.7724,0.00724461,-0.148108,-0.0194807,0,1.58612
0.0195312,455.434,213.196,0.0327173,-0.0668454,-0.0799397,-1.77636e-15,4.7944
0.0292969,728.556,485.754,0.0685236,-0.218886,-0.177947,-8.88178e-16,7.57561
0.0390625,886.337,549.772,0.10623,0.077331,-0.306985,5.32907e-15,10.1084
0.0488281,995.883,593.746,0.16603,-0.176944,-0.490627,3.55271e-15,14.3552
0.0585937,1240.58,602.349,0.248491,0.0235925,-0.726643,2.13163e-14,18.8171
0.0683594,1580.33,684.235,0.320382,0.0275246,-0.98057,7.10543e-15,22.2645
0.078125,1843.24,835.966,0.394529,-0.179565,-1.25524,-1.42109e-14,26.7629
0.0878906,1949.59,909.928,0.502809,0.0812631,-1.57758,-1.42109e-14,31.9156
0.0976562,2017.86,796.692,0.605879,-0.0235925,-1.91391,4.26326e-14,35.4476
0.107422,2054.11,698.063,0.679627,-0.162526,-2.2317,1.42109e-14,38.9765
0.117187,2054.11,724.663,0.778316,-0.0983021,-2.56473,0,44.0755
0.126953,2054.11,738.28,0.902036,0.0812631,-2.92878,5.68434e-14,48.3986
0.136719,2054.11,648.528,0.99202,-0.0550492,-3.27158,8.52651e-14,51.2905
0.146484,2054.11,507.008,1.07506,0.0747096,-3.59922,8.52651e-14,55.9454
0.15625,2054.11,435.279,1.20735,0.0865058,-3.98495,0,63.2364
0.166016,2054.11,378.18,1.37482,0.0380101,-4.49221,1.13687e-13,75.442
0.175781,2054.11,310.895,1.61913,-0.0209711,-5.25654,0,102.035
0.185547,2054.11,176.917,2.10748,-0.0838844,-6.6375,-5.68434e-14,155.174
0.195312,2054.11,30.0666,2.99729,-0.145487,-9.10838,0,242.272
0.205078,2054.11,-28.5719,4.37441,0.123205,-13.0847,0,364.82
0.214844,2029.91,-52.2405,6.27153,-0.047185,-18.7824,2.27374e-13,508.748
0.224609,1810.65,-176.632,8.60671,0.111409,-26.0817,0,647.096
0.234375,1607.78,-327.692,11.1269,-0.00655347,-34.3573,2.27374e-13,752.343
0.244141,1482.86,-373.971,13.4764,-0.0983021,-42.629,4.54747e-13,809.182
0.253906,1356.22,-400.806,15.4376,-0.0498064,-50.0901,0,833.649
0.263672,1158.64,-461.33,17.0613,-0.0720882,-56.3992,4.54747e-13,853.732
0.273437,949.791,-524.736,18.3318,0.191361,-61.3708,9.09495e-13,868.921
0.283203,800.309,-574.817,19.181,-0.140244,-65.1199,-4.54747e-13,885.142
0.292969,694.529,-598.745,19.7086,0.262139,-67.5802,-4.54747e-13,864.926
0.302734,578.31,-569.204,19.772,0.00131069,-68.4229,1.81899e-12,785.911
0.3125,413.703,-572.58,19.2064,0.281799,-67.4401,9.09495e-13,687.152
0.322266,254.213,-615.863,18.2716,0.123205,-64.7752,1.36424e-12,589.061
0.332031,171.718,-609.193,17.1805,-0.0157283,-60.9434,-1.36424e-12,522.06
0.341797,122.635,-565.766,15.8768,-0.00655347,-56.2281,1.36424e-12,459.559
0.351562,21.2349,-548.491,14.3481,0.09437,-50.8505,4.54747e-13,379.789
0.361328,-89.7902,-566.208,12.7327,-0.0917486,-44.7324,9.09495e-13,262.484
0.371094,-130.043,-536.042,11.144,0.148108,-37.9284,4.54747e-13,140.73
0.380859,-116.175,-471.705,9.90019,0.0720882,-30.645,4.54747e-13,48.5267
0.390625,-90.7753,-406.825,9.41109,0.0131069,-23.3146,0,-20.0704
0.400391,-49.945,-378.462,9.65726,0.0891272,-16.0098,4.54747e-13,-97.9244
0.410156,86.6572,-348.175,10.3358,0.0157283,-8.56363,1.7053e-13,-211.304
0.419922,300.744,-269.6,11.1945,-0.145487,-1.00331,5.68434e-14,-319.116
0.429687,543.7,-201.498,12.1518,0.0747096,6.1696,-5.68434e-14,-383.493
0.439453,750.736,-151.352,12.9998,-0.235925,12.9116,-2.27374e-13,-423.198
0.449219,954.223,-136.557,13.2977,-0.159905,19.4063,-5.68434e-13,-478.962
0.458984,1174.3,-67.0619,13.0853,0.100923,25.5475,-6.82121e-13,-545.788
0.46875,1329.47,39.1242,12.8215,-0.154662,30.9018,-2.27374e-13,-591.011
0.478516,1385.83,73.0248,12.4404,-0.111409,35.5546,-4.54747e-13,-604.963
0.488281,1377.27,16.7157,11.801,0.483646,39.7572,-1.13687e-12,-614.196
0.498047,1402.41,-32.8394,11.794,0.0524278,43.2926,-1.36424e-12,-628.901
0.507812,1431.18,-19.3396,13.4218,1.54531,45.688,-9.09495e-13,-625.575
0.517578,1404.54,28.8598,17.1635,3.30164,47.3507,-4.54747e-13,-615.3
0.527344,1242.28,39.9055,24.6581,7.99655,48.9123,-4.54747e-13,-620.483
0.537109,1049.05,-13.6696,39.6535,18.0928,49.8742,-1.36424e-12,-601.066
0.546875,904.694,-30.0618,66.1295,37.6903,49.6161,-9.09495e-13,-559.045
0.556641,790.346,3.28394,107.05,73.4998,48.7815,0,-528.659
0.566406,625.196,21.8002,165.307,133.484,47.9303,-4.54747e-13,-500.305
0.576172,399.903,5.34489,241.773,225.875,46.1182,-9.09495e-13,-432.692
0.585937,219.527,-18.0875,331.229,356.987,42.8839,4.54747e-13,-352.522
0.595703,71.8227,-14.6354,421.535,527.523,39.07,-4.54747e-13,-277.217
0.605469,-67.7072,14.1662,496.54,729.367,34.6652,-9.09495e-13,-168.922
0.615234,-236.242,24.5713,538.754,943.912,28.2896,-9.09495e-13,-12.3283
0.625,-391.24,-4.05558,533.41,1145.72,19.9708,-3.41061e-13,144.697
0.634766,-480.447,-16.8096,476.134,1306.58,11.0185,-2.27374e-13,277.585
0.644531,-530.055,9.57034,377.635,1408.11,1.51367,0,414.033
0.654297,-625.584,29.1494,258.29,1444.08,-9.26563,-1.13687e-13,556.206
0.664062,-733.953,6.91083,139.026,1426.46,-19.9962,-2.27374e-13,646.458
0.673828,-788.513,-13.6275,33.8388,1374.94,-29.0076,4.54747e-13,682.437
0.683594,-804.828,-3.81616,-53.9517,1308.81,-36.7516,1.36424e-12,717.786
0.693359,-834.61,15.1417,-131.938,1234.44,-43.9147,4.54747e-13,749.359
0.703125,-900.582,15.9457,-210.909,1144.92,-49.3951,0,756.858
0.712891,-954.73,0.194124,-292.684,1026.1,-52.5564,-4.54747e-13,732.959
0.722656,-955.586,-7.3379,-367.54,870.288,-54.7359,9.09495e-13,709.706
0.732422,-940.744,6.14889,-422.805,687.162,-56.4273,9.09495e-13,682.199
0.742187,-952.836,15.9295,-452.47,494.762,-56.2124,1.81899e-12,613.222
0.751953,-972.258,2.9426,-461.266,311.203,-53.6691,1.36424e-12,504.081
0.761719,-942.763,-7.90734,-462.959,143.703,-50.2086,9.09495e-13,406.663
0.771484,-861.936,2.94584,-470.857,-14.9052,-46.2761,9.09495e-13,341.496
0.78125,-791.506,11.2657,-487.062,-178.772,-40.9218,-2.27374e-13,266.793
0.791016,-744.819,0.638993,-499.696,-350.706,-34.441,6.82121e-13,173.564
0.800781,-647.164,-7.51747,-493.356,-516.84,-28.069,4.54747e-13,69.9729
0.810547,-468.909,-4.97606,-467.092,-656.148,-21.7137,2.27374e-13,-28.4789
0.820312,-248.451,2.11757,-431.089,-762.656,-14.4425,0,-123.994
0.830078,-39.2855,5.43548,-396.222,-839.594,-6.9096,5.68434e-14,-193.902
0.839844,149.572,-0.360748,-368.246,-907.458,-0.186282,0,-252.133
0.849609,347.697,-8.30529,-338.678,-972.995,6.06144,0,-323.271
0.859375,580.983,-1.94933,-295.834,-1024.63,12.5576,-1.13687e-13,-391.104
0.869141,799.406,5.5099,-237.536,-1052.05,18.5921,2.27374e-13,-425.858
0.878906,926.803,1.76006,-174.131,-1046.98,23.4098,0,-435.213
0.888672,994.853,-4.77546,-121.227,-1019.28,27.5394,4.54747e-13,-459.817
0.898437,1077.18,-4.20603,-83.1029,-991.349,31.5713,-9.09495e-13,-488.283
0.908203,1176.82,-0.101915,-51.3913,-965.675,34.8672,2.27374e-13,-485.369
0.917969,1212.18,0.414132,-16.1287,-933.268,37.1049,0,-462.671
0.927734,1178.75,-2.577,26.8575,-881.299,38.9579,-2.27374e-13,-448.556
0.9375,1143.44,-5.25592,71.4723,-809.967,40.9388,-1.36424e-12,-435.528
0.947266,1121.16,-1.83933,114.569,-732.316,42.4704,4.54747e-13,-391.909
0.957031,1050.27,3.2807,158.851,-664.586,43.4389,-9.09495e-13,-331.009
0.966797,916.443,-0.423838,216.573,-603.075,44.6163,-4.54747e-13,-284.99
0.976562,774.185,-4.88708,292.11,-536.41,46.3311,-4.54747e-13,-248.942
0.986328,643.836,-1.82153,378.404,-460.472,47.6627,-4.54747e-13,-186.325
0.996094,503.344,1.82639,465.514,-375.974,48.1325,-4.54747e-13,-102.512
1.00586,358.606,1.68888,541.046,-295.056,47.9872,4.54747e-13,-27.275
1.01562,217.372,0.803999,603.222,-220.721,46.9028,-9.09495e-13,34.8722
1.02539,61.332,-0.177947,648.8,-159.745,43.6862,-9.09495e-13,95.7025
1.03516,-107.199,0.800763,668.458,-102.659,38.1412,-1.13687e-12,155.613
1.04492,-254.98,5.50343,647.384,-52.0149,30.8693,0,212.639
1.05469,-369.731,3.96823,583.262,-14.9367,21.9884,2.27374e-13,267.372
1.06445,-492.641,1.49961,489.067,-5.6137,11.2436,-2.27374e-13,316.844
1.07422,-622.525,6.62935,384.321,-10.3584,-0.353787,0,351.166
1.08398,-710.285,13.3202,281.878,-17.2881,-11.4828,2.27374e-13,375.123
1.09375,-761.402,17.5019,187.077,-24.2203,-21.8066,2.27374e-13,396.088
1.10352,-822.467,30.1216,100.368,-30.8996,-31.6465,1.13687e-12,415.843
1.11328,-875.451,54.4843,17.9005,-37.208,-40.3913,0,416.581
1.12305,-873.145,85.2303,-64.1841,-38.174,-47.5834,0,404.317
1.13281,-843.652,133.998,-144.797,-31.188,-53.4292,9.09495e-13,383.432
1.14258,-831.515,208.3,-224.718,-16.136,-58.339,4.54747e-13,360.934
1.15234,-809.845,299.841,-300.856,-4.93083,-61.6635,9.09495e-13,320.416
1.16211,-722.797,414.781,-361.927,-4.0448,-63.0529,1.36424e-12,267.22
1.17187,-627.319,560.46,-397.917,-12.2484,-62.7519,4.54747e-13,214.055
1.18164,-586.805,722.167,-413.635,-13.6312,-61.4317,4.54747e-13,169.814
1.19141,-559.013,887.862,-419.031,2.89401,-58.7892,-9.09495e-13,104.132
1.20117,-494.969,1051.83,-420.307,24.4274,-54.8742,0,29.5246
1.21094,-443.842,1194.75,-419.385,33.9483,-50.071,4.54747e-13,-32.3553
1.2207,-438.581,1297.46,-412.175,35.3901,-45.0479,4.54747e-13,-74.9648
1.23047,-407.89,1358.3,-396.866,38.056,-39.229,6.82121e-13,-135.651
1.24023,-312.052,1369.41,-369.505,40.6276,-32.5045,2.27374e-13,-202.763
1.25,-204.274,1327.63,-330.252,40.5057,-25.179,2.27374e-13,-261.871
1.25977,-109.941,1253.29,-282.708,41.4179,-18.0937,0,-299.048
1.26953,11.0544,1159.37,-232.482,46.8993,-10.7689,1.7053e-13,-342.368
1.2793,159.134,1044.52,-187.622,55.9614,-3.31711,1.13687e-13,-378.268
1.28906,294.682,917.131,-151.212,60.2605,3.96274,-5.68434e-14,-404.911
1.29883,418.001,790.294,-111.767,57.0532,10.3263,-1.7053e-13,-412.175
1.30859,540.896,651.635,-64.2078,46.8141,16.5671,2.27374e-13,-426.976
1.31836,644.491,491.834,-14.6599,39.3313,22.4682,0,-423.86
1.32812,711.58,323.339,30.2742,35.3311,27.6951,0,-405.055
1.33789,767.763,148.39,74.5004,24.3357,31.5284,0,-360.532
1.34766,829.43,-30.0569,124.837,-0.886029,35.096,-1.13687e-12,-322.253
1.35742,865.764,-193.532,187.625,-27.113,38.2271,-6.82121e-13,-265.386
1.36719,841.567,-334.384,268.164,-44.5387,40.9377,2.27374e-13,-208.899
1.37695,779.302,-466.864,363.948,-57.6103,42.6836,-4.54747e-13,-139.682
1.38672,723.376,-585.96,467.285,-75.0608,44.748,4.54747e-13,-93.9641
1.39648,658.706,-687.349,568.286,-98.4685,46.5845,-9.09495e-13,-40.2836
1.40625,554.935,-782.216,662.973,-116.998,48.1701,-9.09495e-13,-1.3494
1.41602,444.841,-869.098,743.696,-128.66,48.7343,0,39.8841
1.42578,374.198,-927.036,795.014,-133.152,49.3452,0,51.6396
1.43555,306.172,-959.976,802.069,-132.686,48.7255,0,83.0121
1.44531,190.654,-978.174,763.261,-126.883,46.7505,-9.09495e-13,103.683
1.45508,60.0844,-977.91,686.578,-115.932,42.5013,-4.54747e-13,136.588
1.46484,-37.1885,-965.808,580.845,-102.652,37.3912,-2.27374e-13,144.14
1.47461,-120.685,-954.146,456.849,-92.9741,30.3317,-6.82121e-13,185.755
1.48437,-214.476,-930.359,325.274,-83.3379,22.2367,3.41061e-13,211.771
1.49414,-293.763,-887.191,195.306,-62.8242,12.6854,-2.27374e-13,253.468
1.50391,-343.944,-840.109,65.5015,-39.6013,3.79667,0,253.403
1.51367,-393.149,-787.315,-61.5672,-24.2125,-5.51945,0,279.496
1.52344,-451.737,-718.081,-176.224,-13.8658,-13.9252,2.27374e-13,272.722
1.5332,-482.516,-651.414,-279.641,2.97003,-22.4016,0,285.971
1.54297,-475.816,-592.186,-385.205,22.8153,-28.9674,4.54747e-13,252.596
1.55273,-461.047,-520.896,-489.17,37.7047,-35.4894,-4.54747e-13,258.026
1.5625,-448.207,-439.543,-573.053,44.5924,-40.4465,4.54747e-13,227.207
1.57227,-409.323,-366.112,-635.042,48.6137,-45.215,4.54747e-13,225.969
1.58203,-359.187,-293.728,-685.063,56.4529,-47.2862,0,172.863
1.5918,-343.352,-224.888,-717.569,67.3474,-49.0304,9.09495e-13,175.67
1.60156,-358.457,-175.613,-727.484,73.1512,-48.6476,9.09495e-13,134.273
1.61133,-358.88,-132.982,-728.258,71.1707,-48.3669,1.36424e-12,136.507
1.62109,-357.941,-86.6102,-732.148,70.9059,-45.5532,4.54747e-13,80.4371
1.63086,-385.04,-53.0882,-726.616,79.1214,-43.4756,4.54747e-13,91.7815
1.64062,-414.235,-34.6237,-700.39,89.1692,-39.6141,4.54747e-13,33.5564
1.65039,-403.574,-18.4774,-659.019,90.5428,-36.5633,-4.54747e-13,28.4457
1.66016,-368.011,-18.7799,-607.315,88.7393,-30.8018,6.82121e-13,-51.548
1.66992,-319.591,-36.2495,-542.201,98.7647,-26.3362,0,-46.505
1.67969,-243.12,-44.4238,-468.563,122.475,-19.8164,4.54747e-13,-124.132
1.68945,-127.747,-42.688,-390.807,151.649,-14.8441,2.27374e-13,-118.642
1.69922,-8.0226,-44.5904,-305.399,184.243,-7.33378,0,-197.817
1.70898,98.495,-39.4218,-210.702,230.767,-2.50658,8.52651e-14,-160.8
1.71875,195.53,-25.6519,-114.655,298.741,4.13968,2.84217e-14,-219.559
1.72852,302.279,-22.4715,-23.3076,387.255,8.10913,0,-163.097
1.73828,397.14,-19.2442,64.9084,490.523,14.8316,-1.13687e-13,-213.815
1.74805,459.699,-5.99845,152.739,607.447,18.0668,1.13687e-13,-118.067
1.75781,499.955,-1.53197,235.205,737.825,23.8848,-4.54747e-13,-143.82
1.76758,548.538,-7.97528,308.176,873.764,26.3547,-4.54747e-13,-21.2611
1.77734,581.241,-5.99359,374.481,1002.67,32.3544,-6.82121e-13,-49.961
1.78711,572.924,-2.19846,442.662,1112.89,34.1664,-6.82121e-13,83.2182
1.79687,540.076,-4.93723,511.144,1198.59,39.7711,4.54747e-13,27.8967
1.80664,512.042,2.43303,573.461,1251.96,41.3992,-6.82121e-13,131.062
1.81641,455.776,14.671,627.432,1265.93,47.6581,-4.54747e-13,19.4367
1.82617,379.389,13.6453,678.237,1237.57,48.389,0,109.941
1.83594,321.238,10.7173,717.945,1173.64,53.3194,4.54747e-13,-35.184
1.8457,297.402,14.2956,735.881,1082.31,51.9186,-9.09495e-13,42.0879
1.85547,251.488,9.77578,729.993,970.141,55.0573,-4.54747e-13,-128.467
1.86523,191.097,4.19632,705.81,844.366,49.9357,0,-15.118
1.875,134.574,7.72454,654.843,711.143,49.42,-9.09495e-13,-180.515
1.88477,89.4332,4.99547,574.667,575.176,40.4553,0,-35.3535
1.89453,22.1973,-5.70402,475.276,435.907,37.5972,-4.54747e-13,-193.737
1.9043,-35.2725,-6.19095,371.362,290.044,25.1585,-6.82121e-13,6.6486
1.91406,-70.5581,-3.84528,261.218,137.089,20.233,1.13687e-13,-165.903
1.92383,-79.8547,-10.6623,148.639,-18.9893,6.28997,5.68434e-14,42.6534
1.93359,-105.074,-10.4504,39.3842,-170.643,2.00622,-5.68434e-14,-159.749
1.94336,-122.816,-2.69024,-61.3167,-314.073,-12.7358,1.13687e-13,81.0927
1.95312,-127.355,-3.48777,-160.917,-445.91,-16.1935,1.13687e-13,-158.585
1.96289,-108.18,-3.66248,-253.29,-562.289,-30.0851,-2.27374e-13,98.6209
1.97266,-115.021,4.05235,-333.104,-658.477,-30.789,4.54747e-13,-167.512
1.98242,-117.983,2.24699,-396.479,-736.757,-44.052,4.54747e-13,134.203
1.99219,-122.552,-4.57972,-449.676,-801.366,-42.097,2.27374e-13,-178.181
2.00195,-127.422,0.237802,-484.101,-856.573,-53.259,1.36424e-12,147.486
2.01172,-190.12,3.70454,-500.93,-898.49,-47.4512,1.36424e-12,-204.236
2.02148,-264.557,-2.80186,-503.037,-923.215,-57.6771,0,169.448
2.03125,-359.741,-4.41471,-504.619,-931.212,-48.6932,4.54747e-13,-236.831
2.04102,-450.864,-6.46434,-502.549,-924.836,-57.4209,9.09495e-13,184.916
2.05078,-563.67,-17.9339,-500.073,-906.014,-45.2661,2.27374e-13,-258.969
2.06055,-625.593,-20.3912,-487.831,-876.131,-54.2975,0,229.055
2.07031,-662.113,-11.057,-466.138,-838.483,-39.3085,1.13687e-12,-286.702
2.08008,-643.611,-11.4161,-423.122,-796.301,-47.6361,9.09495e-13,249.339
2.08984,-620.31,-14.6289,-365.876,-750.945,-29.4451,2.27374e-13,-331.899
2.09961,-543.234,-10.3193,-293.39,-699.476,-38.6703,2.27374e-13,288.086
2.10937,-466.475,-11.8254,-220.649,-639.198,-17.787,0,-365.5
2.11914,-349.244,-16.7206,-142.651,-572.299,-27.8949,0,344.041
2.12891,-262.191,-9.77578,-64.6778,-503.815,-4.99595,5.68434e-14,-372.06
2.13867,-141.346,-5.57461,24.5268,-436.014,-18.1527,0,453.75
2.14844,-41.7868,-12.3948,109.721,-371.177,6.45464,-5.68434e-14,-357.746
2.1582,91.3579,-10.8742,197.605,-310.043,-9.35485,-1.13687e-13,572.416
2.16797,164.699,-4.66546,277.95,-253.723,16.9655,0,-339.954
2.17773,271.181,-6.20713,358.622,-202.665,-2.86973,1.13687e-13,711.346
2.1875,336.713,-4.45516,418.31,-157.313,25.9764,0,-350.932
2.19727,420.53,6.34625,472.098,-118.993,3.41262,0,808.165
2.20703,416.756,8.85046,511.664,-90.0696,35.6553,-1.13687e-12,-414.605
2.2168,458.886,12.4013,550.487,-71.7566,9.53914,0,864.254
2.22656,449.18,26.8959,568.297,-61.6734,46.5106,9.09495e-13,-575.598
2.23633,477.057,39.7648,587.006,-56.2327,17.7881,-4.54747e-13,838.421
2.24609,427.171,51.1987,589.524,-53.4737,59.2633,0,-791.794
2.25586,457.156,78.9844,587.231,-52.9888,25.2152,2.27374e-13,812.45
2.26562,422.061,116.887,554.299,-54.9312,70.7069,-1.81899e-12,-1031.74
2.27539,446.023,157.378,517.749,-56.1882,30.0108,-4.54747e-13,817.256
2.28516,377.635,218.034,455.643,-56.0007,77.5877,-4.54747e-13,-1222.87
2.29492,395.617,297.077,390.227,-51.7711,26.9243,-6.82121e-13,899.326
2.30469,318.784,382.77,296.837,-45.2176,77.3807,-2.27374e-12,-1396.14
2.31445,327.933,485.119,210.279,-35.993,17.0247,0,1039.41
2.32422,234.803,606.37,100.586,-26.5193,70.7089,-9.09495e-13,-1526.78
2.33398,270.784,726.038,-0.212697,-20.5386,-0.204153,0,1239.58
2.34375,207.9,844.896,-120.904,-19.3052,60.1197,-4.54747e-13,-1673.6
2.35352,262.978,965.975,-215.755,-21.2123,-20.067,-2.27374e-13,1465.72
2.36328,175.834,1069.14,-321.099,-22.5177,48.0075,-4.54747e-13,-1822.96
2.37305,240.366,1142.16,-396.103,-21.5059,-42.0772,9.09495e-13,1728.24
2.38281,162.918,1191.02,-484.543,-17.9002,37.3219,-4.54747e-13,-2006.11
2.39258,226.74,1202.9,-535.026,-13.4884,-62.5011,1.36424e-12,2022.59
2.40234,107.217,1170.5,-596.351,-9.15651,29.0711,-4.54747e-13,-2200.21
2.41211,168.814,1109.21,-616.538,-7.14591,-81.4568,0,2346.59
2.42187,14.8886,1022.35,-652.695,-5.59535,25.8496,0,-2459.75
2.43164,17.353,903.987,-641.554,-5.12219,-96.3919,0,2689.52
2.44141,-224.196,770.375,-649.541,-4.4734,27.1049,0,-2745.65
2.45117,-235.635,635.308,-614.195,-4.3751,-109.114,1.81899e-12,3077.21
2.46094,-500.885,490.218,-610.571,-3.03688,33.4128,0,-3093.97
2.4707,-511.472,341.69,-556.051,-2.5978,-119.078,1.81899e-12,3506.62
2.48047,-778.404,200.933,-531.546,-2.06041,43.3521,-4.54747e-13,-3476.72
2.49023,-705.402,60.287,-450.047,-2.0709,-127.74,1.81899e-12,3981.73
2.5,-915.292,-82.6178,-403.664,-1.45094,58.6032,0,-3947.12
2.50977,-767.408,-214.265,-288.311,-2.17837,-133.616,2.72848e-12,4507.76
2.51953,-942.779,-338.388,-215.427,-4.3633,77.9871,-1.81899e-12,-4465.61
2.5293,-693.379,-459.908,-82.5468,-7.01221,-138.921,4.54747e-12,5098.8
2.53906,-828.422,-564.063,-16.6476,-9.52219,101.712,-2.72848e-12,-5065.01
2.54883,-527.043,-644.875,108.45,-8.80524,-144.449,-9.09495e-13,5794.38
2.55859,-660.017,-714.2,148.9,-7.38576,126.555,-3.63798e-12,-5707.84
2.56836,-270.201,-766.57,244.337,-5.47084,-153.014,-9.09495e-13,6572.22
2.57812,-400.201,-796.596,243.797,-4.99768,153.762,2.72848e-12,-6466.84
2.58789,4.17314,-817.824,316.899,-5.7107,-164.187,2.72848e-12,7448.58
2.59766,-178.785,-831.509,285.539,-6.94013,181.551,-5.45697e-12,-7336.92
2.60742,267.451,-826.915,336.759,-8.11058,-179.018,1.81899e-12,8384.48
2.61719,18.2096,-812.59,281.537,-7.25994,212.691,-7.27596e-12,-8388.09
2.62695,447.162,-794.474,340.51,-6.20614,-196.619,0,9405.24
2.63672,115.064,-760.937,290.214,-4.86661,246.281,-5.45697e-12,-9630.67
2.64648,585.023,-715.915,371.852,-4.6451,-216.57,3.63798e-12,10475.2
2.65625,181.098,-672.344,332.569,-5.55472,285.883,-7.27596e-12,-11100.6
2.66602,678.593,-621.392,439.159,-6.07376,-239.235,3.63798e-12,11686.8
2.67578,217.715,-563.615,392.019,-5.72511,328.54,-9.09495e-12,-12743.3
2.68555,794.075,-512.291,491.561,-4.66738,-267.063,-1.81899e-12,13079
2.69531,252.175,-461.382,407.995,-3.52839,374.195,0,-14552.2
2.70508,855.955,-401.611,486.146,-3.49431,-304.149,7.27596e-12,14748.3
2.71484,213.73,-344.804,352.463,-3.628,411.259,3.63798e-12,-16516.7
2.72461,896.678,-292.356,404.91,-4.48126,-352.381,3.63798e-12,16693
2.73437,152.603,-236.007,231.428,-4.72767,411.259,-1.09139e-11,-18682.5
2.74414,896.04,-184.975,284.216,-4.73816,-411.259,1.09139e-11,18974.3
2.75391,61.6686,-147.122,87.3788,-3.57426,411.259,-1.09139e-11,-21079.3
2.76367,936.571,-112.67,147.256,-0.882097,-411.259,3.63798e-12,21578.3
2.77344,-19.9521,-82.951,-69.8461,3.30426,411.259,-7.27596e-12,-23765.5
2.7832,931.071,-66.9519,13.8752,9.29282,-411.259,1.09139e-11,24576.8
2.79297,-152.966,-55.8965,-212.921,18.0076,411.259,0,-26789.2
2.80273,936.182,-44.1115,-100.609,30.5916,-411.259,1.45519e-11,27953.4
2.8125,-327.696,-43.5518,-334.065,48.3201,411.259,-7.27596e-12,-30214.6
2.82227,866.941,-50.3187,-176.173,72.6937,-411.259,0,31804.8
2.83203,-553.345,-53.9423,-415.076,103.553,411.259,-7.27596e-12,-34097.2
2.8418,801.285,-61.9047,-217.961,141.7,-411.259,7.27596e-12,36135.4
2.85156,-863.508,-72.7239,-465.633,188.217,411.259,-2.91038e-11,-38497.2
2.86133,623.393,-75.2265,-216.983,244.399,-411.259,1.45519e-11,41060.5
2.87109,-1252.78,-75.0226,-484.268,312.282,411.259,-1.45519e-11,-43496.3
2.88086,450.045,-78.0202,-195.909,391.928,-411.259,-7.27596e-12,46603.7
2.89062,-1662.88,-75.1925,-481.337,482.221,411.259,-7.27596e-12,-49162.5
2.90039,304.258,-68.4289,-129.988,578.728,-411.259,1.45519e-11,52878.6
2.91016,-1662.88,-68.0908,-431.863,677.928,411.259,-1.45519e-11,-55639.6
2.91992,320.264,-66.4116,-9.89459,776.661,-411.259,0,59910.6
2.92969,-1662.88,-61.4776,-322.853,870.034,411.259,-2.91038e-11,-63008.9
2.93945,439.861,-61.8836,170.612,951.953,-411.259,1.45519e-11,67851.9
2.94922,-1662.88,-65.5494,-192.434,1015.4,411.259,-2.91038e-11,-71413.6
2.95898,730.054,-63.3363,346.322,1055.03,-411.259,1.45519e-11,76796.9
2.96875,-1662.88,-63.3153,-87.8286,1067.71,411.259,-1.45519e-11,-80940.5
2.97852,1111.23,-65.1433,490.562,1052.41,-411.259,1.45519e-11,86917.9
2.98828,-1662.88,-61.5019,-42.4431,1010.5,411.259,-1.45519e-11,-91777.2
2.99805,1622.31,-55.9321,572.909,943.484,-411.259,1.45519e-11,98346.3
3.00781,-1662.88,-54.9696,-64.5329,854.541,411.259,-8.73115e-11,-104049
3.01758,2054.11,-52.556,600.472,748.055,-411.259,2.91038e-11,111288
3.02734,-1662.88,-48.5635,-150.551,629.63,411.259,-5.82077e-11,-117981
3.03711,2054.11,-49.6829,586.739,504.57,-411.259,5.82077e-11,125928
3.04687,-1662.88,-49.924,-260.919,377.982,411.259,-2.91038e-11,-133751
3.05664,2054.11,-44.8104,589.856,251.18,-411.259,5.82077e-11,142503
3.06641,-1662.88,-41.0072,-350.57,125.912,411.259,-5.82077e-11,-151658
3.07617,2054.11,-39.5917,636.608,2.28847,-411.259,0,161248
3.08594,-1662.88,-34.7386,-403.606,-117.917,411.259,0,-171922
3.0957,2054.11,-31.5889,726.336,-234.165,-411.259,-2.91038e-11,182506
3.10547,-1662.88,-31.9707,-461.271,-343.834,411.259,0,-194861
3.11523,2054.11,-28.8,800.959,-444.501,-411.259,0,206633
3.125,-1662.88,-23.1138,-559.448,-533.859,411.259,-1.16415e-10,-220751
3.13477,2054.11,-20.1323,850.887,-609.625,-411.259,-5.82077e-11,234033
3.14453,-1662.88,-14.6548,-713.519,-670.584,411.259,-5.82077e-11,-250039
3.1543,2054.11,-6.18125,870.951,-716.496,-411.259,1.16415e-10,265133
3.16406,-1662.88,-0.587227,-901.913,-748.766,411.259,-5.82077e-11,-283119
3.17383,2054.11,3.5816,889.714,-768.564,-411.259,0,300412
3.18359,-1662.88,10.8596,-1122.54,-777.318,411.259,-2.32831e-10,-320576
3.19336,2054.11,15.6885,916.41,-776.644,-411.259,-5.82077e-11,340408
3.20312,-1662.88,17.9047,-1342.84,-765.991,411.259,-5.82077e-11,-362955
3.21289,2054.11,21.3132,981.698,-747.486,-411.259,1.16415e-10,385707
3.22266,-1662.88,25.11,-1562.66,-720.75,411.259,-1.16415e-10,-410985
3.23242,2054.11,25.419,1096.82,-686.183,-411.259,-2.91038e-10,437028
3.24219,-1662.88,28.0623,-1756.48,-645.083,411.259,1.16415e-10,-465364
3.25195,2054.11,32.5919,1272.49,-598.905,-411.259,-1.16415e-10,495138
3.26172,-1662.88,33.4768,-1774.09,-550.843,411.259,-2.32831e-10,-526984
3.27148,2054.11,33.1209,1501.39,-501.295,-411.259,2.32831e-10,560977
3.28125,-1662.88,36.078,-1774.09,-451.064,411.259,-4.65661e-10,-596760
3.29102,2054.11,36.9306,1770.15,-401.415,-411.259,0,635522
3.30078,-1662.88,35.9745,-1774.09,-351.448,411.259,-1.16415e-10,-675830
3.31055,2054.11,39.0902,2083.19,-302.734,-411.259,-5.82077e-10,719951
3.32031,-1662.88,41.7254,-1774.09,-255.474,411.259,-5.82077e-10,-765416
3.33008,2054.11,41.2029,2166.13,-210.609,-411.259,0,815505
3.33984,-1662.88,44.3558,-1774.09,-170.51,411.259,-3.49246e-10,-866969
3.34961,2054.11,49.7314,2166.13,-135.452,-411.259,3.49246e-10,923687
3.35937,-1662.88,53.58,-1774.09,-106.727,411.259,-2.32831e-10,-982050
3.36914,2054.11,61.8513,2166.13,-82.7848,-411.259,0,1.04614e+06
3.37891,-1662.88,76.9509,-1774.09,-64.2083,411.259,-2.32831e-10,-1.11246e+06
3.38867,2054.11,92.3968,2166.13,-49.4643,-411.259,0,1.18483e+06
3.39844,-1662.88,112.875,-1774.09,-37.5226,411.259,-2.32831e-10,-1.26018e+06
3.4082,2054.11,143.426,2166.13,-28.0725,-411.259,0,1.34189e+06
3.41797,-1662.88,180.147,-1774.09,-21.0144,411.259,0,-1.42751e+06
3.42773,2054.11,223.597,2166.13,-15.706,-411.259,4.65661e-10,1.51981e+06
3.4375,-1662.88,280.471,-1774.09,-11.4044,411.259,-1.16415e-09,-1.61704e+06
3.44727,2054.11,345.758,2166.13,-8.62306,-411.259,2.32831e-10,1.72131e+06
3.45703,-1662.88,416.902,-1774.09,-6.54036,411.259,0,-1.83173e+06
3.4668,2054.11,497.983,2166.13,-4.90069,-411.259,0,1.94956e+06
3.47656,-1662.88,585.787,-1774.09,-3.99369,411.259,0,-2.0749e+06
3.48633,2054.11,672.041,2166.13,-4.47471,-411.259,0,2.20805e+06
3.49609,-1662.88,758.344,-1774.09,-6.16026,411.259,0,-2.35035e+06
3.50586,2054.11,840.565,2166.13,-10.6966,-411.259,4.65661e-10,2.50088e+06
3.51562,-1662.88,907.996,-1774.09,-17.6026,411.259,0,-2.66232e+06
3.52539,2054.11,959.79,2166.13,-25.3003,-411.259,1.86265e-09,2.83257e+06
3.53516,-1662.88,994.174,-1774.09,-33.0256,411.259,-1.86265e-09,-3.01561e+06
3.54492,2054.11,1004.17,2166.13,-40.3248,-411.259,2.79397e-09,3.20839e+06
3.55469,-1662.88,987.637,-1774.09,-45.9398,411.259,-4.65661e-10,-3.4157e+06
3.56445,2054.11,949.756,2166.13,-49.9165,-411.259,1.39698e-09,3.63411e+06
3.57422,-1662.88,888.326,-1774.09,-52.3504,411.259,-1.86265e-09,-3.8688e+06
3.58398,2054.11,804.093,2166.13,-53.0346,-411.259,0,4.1164e+06
3.59375,-1662.88,706,-1774.09,-51.9861,411.259,-9.31323e-10,-4.38198e+06
3.60352,2054.11,596.42,2166.13,-49.986,-411.259,2.79397e-09,4.66269e+06
3.61328,-1662.88,477.229,-1774.09,-46.9451,411.259,-1.86265e-09,-4.96319e+06
3.62305,2054.11,355.887,2166.13,-43.5177,-411.259,-1.86265e-09,5.28151e+06
3.63281,-1662.88,235.602,-1774.09,-38.8136,411.259,-1.86265e-09,-5.62154e+06
3.64258,2054.11,115.134,2166.13,-34.1816,-411.259,0,5.9824e+06
3.65234,-1662.88,-3.05261,-1774.09,-28.138,411.259,-2.79397e-09,-6.36722e+06
3.66211,2054.11,-115.354,2166.13,-20.8033,-411.259,1.86265e-09,6.7763e+06
3.67188,-1662.88,-224.354,-1774.09,-12.3022,411.259,0,-7.21186e+06
3.68164,2054.11,-327.229,2166.13,-3.71713,-411.259,3.72529e-09,7.67551e+06
3.69141,-1662.88,-421.921,-1774.09,4.41573,411.259,-3.72529e-09,-8.16855e+06
3.70117,2054.11,-506.06,2166.13,11.2772,-411.259,1.86265e-09,8.69402e+06
3.71094,-1662.88,-580.455,-1774.09,16.9682,411.259,-1.86265e-09,-9.25223e+06
3.7207,2054.11,-641.623,2166.13,22.9463,-411.259,3.72529e-09,9.84762e+06
3.73047,-1662.88,-688.158,-1774.09,28.9965,411.259,0,-1.04797e+07
3.74023,2054.11,-721.96,2166.13,35.1725,-411.259,7.45058e-09,1.11542e+07
3.75,-1662.88,-743.725,-1774.09,39.3588,411.259,-1.11759e-08,-1.18702e+07
3.75977,2054.11,-753.036,2166.13,42.0903,-411.259,5.58794e-09,1.26341e+07
3.76953,-1662.88,-753.844,-1774.09,43.1913,411.259,-1.86265e-09,-1.34451e+07
3.7793,2054.11,-748.529,2166.13,42.8007,-411.259,1.86265e-09,1.43102e+07
3.78906,-1662.88,-734.234,-1774.09,40.8701,411.259,0,-1.52292e+07
3.79883,2054.11,-712.838,2166.13,38.0678,-411.259,3.72529e-09,1.62087e+07
3.80859,-1662.88,-685.764,-1774.09,34.1646,411.259,0,-1.72499e+07
3.81836,2054.11,-651.6,2166.13,29.7213,-411.259,3.72529e-09,1.83591e+07
3.82812,-1662.88,-610.779,-1774.09,24.7892,411.259,-7.45058e-09,-1.95387e+07
3.83789,2054.11,-566.4,2166.13,19.182,-411.259,-3.72529e-09,2.07948e+07
3.84766,-1662.88,-518.909,-1774.09,13.8907,411.259,0,-2.21311e+07
3.85742,2054.11,-467.639,2166.13,8.00572,-411.259,1.11759e-08,2.35538e+07
3.86719,-1662.88,-416.657,-1774.09,2.02764,411.259,-1.49012e-08,-2.50675e+07
3.87695,2054.11,-367.034,2166.13,-3.12732,-411.259,0,2.66787e+07
3.88672,-1662.88,-318.396,-1774.09,-7.26911,411.259,-7.45058e-09,-2.83935e+07
3.89648,2054.11,-271.747,2166.13,-9.33477,-411.259,7.45058e-09,3.02183e+07
3.90625,-1662.88,-230.356,-1774.09,-10.7713,411.259,0,-3.21608e+07
3.91602,2054.11,-191.415,2166.13,-9.56414,-411.259,1.49012e-08,3.42275e+07
3.92578,-1662.88,-157.399,-1774.09,-6.09604,411.259,-2.98023e-08,-3.64279e+07
3.93555,2054.11,-130.507,2166.13,0.0340781,-411.259,7.45058e-09,3.87686e+07
3.94531,-1662.88,-110.23,-1774.09,8.54442,411.259,-1.49012e-08,-4.12612e+07
3.95508,2054.11,-94.3008,2166.13,20.8204,-411.259,7.45058e-09,4.39123e+07
3.96484,-1662.88,-84.2678,-1774.09,37.5199,411.259,-7.45058e-09,-4.67356e+07
3.97461,2054.11,-79.0588,2166.13,60.9512,-411.259,4.47035e-08,4.97385e+07
3.98438,-1662.88,-73.8789,-1774.09,91.493,411.259,-1.49012e-08,-5.29363e+07
3.99414,2054.11,-70.265,2166.13,129.677,-411.259,2.23517e-08,5.63378e+07
4.00391,-1662.88,-68.4062,-1774.09,175.626,411.259,-1.49012e-08,-5.99597e+07
4.01367,2054.11,-64.6159,2166.13,229.746,-411.259,1.49012e-08,6.38127e+07
4.02344,-1662.88,-59.4296,-1774.09,292.519,411.259,1.49012e-08,-6.79148e+07
4.0332,2054.11,-56.419,2166.13,363.1,-411.259,1.49012e-08,7.22794e+07
4.04297,-1662.88,-50.8703,-1774.09,439.963,411.259,0,-7.69255e+07
4.05273,2054.11,-44.4448,2166.13,520.478,-411.259,1.49012e-08,8.18694e+07
4.0625,-1662.88,-38.2458,-1774.09,600.943,411.259,1.49012e-08,-8.71316e+07
4.07227,2054.11,-32.6728,2166.13,679.252,-411.259,-2.98023e-08,9.27318e+07
4.08203,-1662.88,-26.3443,-1774.09,751.021,411.259,-2.98023e-08,-9.86919e+07
4.0918,2054.11,-21.7128,2166.13,812.86,-411.259,4.47035e-08,1.05035e+08
4.10156,-1662.88,-20.4801,-1774.09,861.151,411.259,0,-1.11786e+08
4.11133,2054.11,-18.6117,2166.13,893.31,-411.259,-2.98023e-08,1.18971e+08
4.12109,-1662.88,-17.5052,-1774.09,904.719,411.259,-8.9407e-08,-1.26617e+08
4.13086,2054.11,-19.0808,2166.13,894.728,-411.259,2.98023e-08,1.34756e+08
4.14062,-1662.88,-18.754,-1774.09,863.259,411.259,0,-1.43417e+08
4.15039,2054.11,-17.6831,2166.13,811.92,-411.259,8.9407e-08,1.52635e+08
4.16016,-1662.88,-19.4917,-1774.09,743.054,411.259,-2.98023e-08,-1.62445e+08
4.16992,2054.11,-19.6891,2166.13,659.417,-411.259,0,1.72887e+08
4.17969,-1662.88,-19.2491,-1774.09,564.815,411.259,-2.98023e-08,-1.83998e+08
4.18945,2054.11,-20.8085,2166.13,462.417,-411.259,-5.96046e-08,1.95825e+08
4.19922,-1662.88,-22.7287,-1774.09,355.92,411.259,-8.9407e-08,-2.0841e+08
4.20898,2054.11,-23.3143,2166.13,248.046,-411.259,1.19209e-07,2.21806e+08
4.21875,-1662.88,-24.7266,-1774.09,141.336,411.259,-8.9407e-08,-2.36062e+08
4.22852,2054.11,-25.9383,2166.13,37.5658,-411.259,0,2.51235e+08
4.23828,-1662.88,-25.2006,-1774.09,-62.1492,411.259,-5.96046e-08,-2.67382e+08
4.24805,2054.11,-24.0472,2166.13,-157.662,-411.259,1.19209e-07,2.84568e+08
4.25781,-1662.88,-22.4392,-1774.09,-247,411.259,-2.38419e-07,-3.02858e+08
4.26758,2054.11,-19.5985,2166.13,-330.313,-411.259,-5.96046e-08,3.22324e+08
4.27734,-1662.88,-16.7254,-1774.09,-405.805,411.259,5.96046e-08,-3.4304e+08
4.28711,2054.11,-14.2083,2166.13,-471.631,-411.259,2.38419e-07,3.65089e+08
4.29687,-1662.88,-12.5922,-1774.09,-527.598,411.259,1.19209e-07,-3.88554e+08
4.30664,2054.11,-10.4682,2166.13,-572.523,-411.259,1.78814e-07,4.13528e+08
4.31641,-1662.88,-9.18532,-1774.09,-606.355,411.259,5.96046e-08,-4.40107e+08
4.32617,2054.11,-8.7356,2166.13,-628.975,-411.259,0,4.68394e+08
4.33594,-1662.88,-7.21981,-1774.09,-641.496,411.259,0,-4.98499e+08
4.3457,2054.11,-6.1683,2166.13,-644.499,-411.259,2.38419e-07,5.30539e+08
4.35547,-1662.88,-6.46758,-1774.09,-640.019,411.259,-1.19209e-07,-5.64639e+08
4.36523,2054.11,-6.31228,2166.13,-628.017,-411.259,0,6.00929e+08
4.375,-1662.88,-6.26375,-1774.09,-609.917,411.259,1.19209e-07,-6.39554e+08
4.38477,2054.11,-7.23599,2166.13,-586.363,-411.259,2.38419e-07,6.80659e+08
4.39453,-1662.88,-7.47541,-1774.09,-558.268,411.259,-3.57628e-07,-7.24408e+08
4.4043,2054.11,-5.83506,2166.13,-525.763,-411.259,1.19209e-07,7.70968e+08
4.41406,-1662.88,-3.81293,-1774.09,-490.124,411.259,-7.15256e-07,-8.20521e+08
4.42383,2054.11,-0.85253,2166.13,-451.427,-411.259,7.15256e-07,8.73258e+08
4.43359,-1662.88,4.48589,-1774.09,-411.823,411.259,0,-9.29386e+08
4.44336,2054.11,10.0055,2166.13,-371.799,-411.259,2.38419e-07,9.8912e+08
4.45312,-1662.88,14.4445,-1774.09,-332.69,411.259,-2.38419e-07,-1.05269e+09
4.46289,2054.11,21.5931,2166.13,-295.413,-411.259,2.38419e-07,1.12035e+09
4.47266,-1662.88,28.9294,-1774.09,-260.029,411.259,-4.76837e-07,-1.19236e+09
4.48242,2054.11,36.5278,2166.13,-228.079,-411.259,7.15256e-07,1.269e+09
4.49219,-1662.88,45.0353,-1774.09,-198.452,411.259,-4.76837e-07,-1.35056e+09
4.50195,2054.11,55.9305,2166.13,-172.942,-411.259,0,1.43737e+09
4.51172,-1662.88,67.4097,-1774.09,-151.22,411.259,-7.15256e-07,-1.52975e+09
4.52148,2054.11,80.3594,2166.13,-133.473,-411.259,4.76837e-07,1.62808e+09
4.53125,-1662.88,96.8002,-1774.09,-119.644,411.259,-1.19209e-06,-1.73272e+09
4.54102,2054.11,115.8,2166.13,-109.662,-411.259,7.15256e-07,1.84408e+09
4.55078,-1662.88,137.222,-1774.09,-103.15,411.259,-4.76837e-07,-1.96261e+09
4.56055,2054.11,166.342,2166.13,-97.6939,-411.259,0,2.08875e+09
4.57031,-1662.88,200.262,-1774.09,-94.4067,411.259,0,-2.223e+09
4.58008,2054.11,238.314,2166.13,-90.9766,-411.259,1.43051e-06,2.36588e+09
4.58984,-1662.88,285.135,-1774.09,-87.9279,411.259,-4.76837e-07,-2.51795e+09
4.59961,2054.11,337.854,2166.13,-83.4532,-411.259,0,2.67978e+09
4.60937,-1662.88,395.268,-1774.09,-78.5945,411.259,-4.76837e-07,-2.85202e+09
4.61914,2054.11,457.678,2166.13,-72.7239,-411.259,0,3.03533e+09
4.62891,-1662.88,524.442,-1774.09,-67.2701,411.259,-4.76837e-07,-3.23042e+09
4.63867,2054.11,590.239,2166.13,-62.2881,-411.259,4.76837e-07,3.43805e+09
4.64844,-1662.88,653.876,-1774.09,-57.4005,411.259,1.43051e-06,-3.65903e+09
4.6582,2054.11,713.687,2166.13,-52.7227,-411.259,9.53674e-07,3.89421e+09
4.66797,-1662.88,764.113,-1774.09,-48.6936,411.259,-9.53674e-07,-4.1445e+09
4.67773,2054.11,801.82,2166.13,-45.4955,-411.259,9.53674e-07,4.41088e+09
4.6875,-1662.88,826.964,-1774.09,-42.515,411.259,-2.86102e-06,-4.69438e+09
4.69727,2054.11,835.021,2166.13,-40.4231,-411.259,1.90735e-06,4.99611e+09
4.70703,-1662.88,823.895,-1774.09,-39.0115,411.259,-9.53674e-07,-5.31722e+09
4.7168,2054.11,796.261,2166.13,-37.17,-411.259,1.90735e-06,5.65898e+09
4.72656,-1662.88,751.952,-1774.09,-35.2039,411.259,-1.90735e-06,-6.0227e+09
4.73633,2054.11,689.773,2166.13,-33.0243,-411.259,-1.90735e-06,6.4098e+09
4.74609,-1662.88,615.719,-1774.09,-30.3478,411.259,-1.90735e-06,-6.82178e+09
4.75586,2054.11,531.878,2166.13,-27.2388,-411.259,9.53674e-07,7.26023e+09
4.76562,-1662.88,439.498,-1774.09,-24.1679,411.259,0,-7.72687e+09
4.77539,2054.11,342.372,2166.13,-21.7261,-411.259,3.8147e-06,8.2235e+09
4.78516,-1662.88,245.121,-1774.09,-19.4992,411.259,0,-8.75206e+09
4.79492,2054.11,147.177,2166.13,-17.8844,-411.259,0,9.31458e+09
4.80469,-1662.88,49.932,-1774.09,-16.7245,411.259,-3.8147e-06,-9.91326e+09
4.81445,2054.11,-41.2531,2166.13,-15.3653,-411.259,5.72205e-06,1.05504e+10
4.82422,-1662.88,-129.965,-1774.09,-14.7361,411.259,-1.90735e-06,-1.12285e+10
4.83398,2054.11,-214.419,2166.13,-14.3954,-411.259,1.90735e-06,1.19502e+10
4.84375,-1662.88,-292.177,-1774.09,-13.6312,411.259,-5.72205e-06,-1.27183e+10
4.85352,2054.11,-363.773,2166.13,-12.5001,-411.259,7.62939e-06,1.35358e+10
4.86328,-1662.88,-429.385,-1774.09,-11.4922,411.259,5.72205e-06,-1.44057e+10
4.87305,2054.11,-486.329,2166.13,-10.2876,-411.259,0,1.53316e+10
4.88281,-1662.88,-533.711,-1774.09,-9.65851,411.259,-3.8147e-06,-1.63171e+10
4.89258,2054.11,-572.712,2166.13,-8.82228,-411.259,-3.8147e-06,1.73658e+10
4.90234,-1662.88,-602.014,-1774.09,-7.66363,411.259,-3.8147e-06,-1.8482e+10
4.91211,2054.11,-619.674,2166.13,-5.79982,-411.259,0,1.96699e+10
4.92187,-1662.88,-628.916,-1774.09,-4.10903,411.259,3.8147e-06,-2.09341e+10
4.93164,2054.11,-630.164,2166.13,-1.81662,-411.259,1.14441e-05,2.22796e+10
4.94141,-1662.88,-622.97,-1774.09,0.84933,411.259,-3.8147e-06,-2.37116e+10
4.95117,2054.11,-609.237,2166.13,3.21775,-411.259,0,2.52356e+10
4.96094,-1662.88,-591.575,-1774.09,5.93745,411.259,-3.8147e-06,-2.68576e+10
4.9707,2054.11,-567.626,2166.13,9.19583,-411.259,0,2.85838e+10
4.98047,-1662.88,-539.681,-1774.09,12.5014,411.259,0,-3.0421e+10
4.99023,2054.11,-508.781,2166.13,15.0114,-411.259,7.62939e-06,3.23763e+10
5,-1662.88,-475.116,-1774.09,17.5384,411.259,-7.62939e-06,-3.44572e+10
5.00977,2054.11,-437.557,2166.13,19.9514,-411.259,-7.62939e-06,3.66719e+10
5.01953,-1662.88,-399.955,-1774.09,22.9883,411.259,-1.52588e-05,-3.90289e+10
5.0293,2054.11,-362.398,2166.13,26.4184,-411.259,1.52588e-05,4.15374e+10
5.03906,-1662.88,-324.199,-1774.09,29.8629,411.259,-2.28882e-05,-4.42072e+10
5.04883,2054.11,-288.084,2166.13,33.753,-411.259,3.8147e-05,4.70485e+10
5.05859,-1662.88,-254.685,-1774.09,38.1976,411.259,-4.57764e-05,-5.00725e+10
5.06836,2054.11,-223.444,2166.13,43.9869,-411.259,0,5.32908e+10
5.07812,-1662.88,-194.338,-1774.09,51.5365,411.259,-2.28882e-05,-5.6716e+10
5.08789,2054.11,-169.509,2166.13,61.6328,-411.259,-1.52588e-05,6.03613e+10
5.09766,-1662.88,-147.196,-1774.09,75.3584,411.259,-1.52588e-05,-6.42409e+10
5.10742,2054.11,-127.158,2166.13,92.4603,-411.259,3.05176e-05,6.83699e+10
5.11719,-1662.88,-111.327,-1774.09,114.222,411.259,0,-7.27642e+10
5.12695,2054.11,-98.7268,2166.13,141.174,-411.259,1.52588e-05,7.7441e+10
5.13672,-1662.88,-86.8804,-1774.09,173.196,411.259,-4.57764e-05,-8.24184e+10
5.14648,2054.11,-77.0755,2166.13,210.889,-411.259,4.57764e-05,8.77157e+10
5.15625,-1662.88,-69.008,-1774.09,254.674,411.259,-6.10352e-05,-9.33535e+10
5.16602,2054.11,-60.6898,2166.13,303.929,-411.259,3.05176e-05,9.93536e+10
5.17578,-1662.88,-51.9105,-1774.09,358.146,411.259,-1.52588e-05,-1.05739e+11
5.18555,2054.11,-43.9902,2166.13,415.11,-411.259,4.57764e-05,1.12536e+11
5.19531,-1662.88,-35.0605,-1774.09,474.423,411.259,-4.57764e-05,-1.19769e+11
5.20508,2054.11,-25.33,2166.13,533.619,-411.259,0,1.27467e+11
5.21484,-1662.88,-18.0956,-1774.09,592.236,411.259,-6.10352e-05,-1.35659e+11
5.22461,2054.11,-10.8127,2166.13,647.396,-411.259,6.10352e-05,1.44379e+11
5.23437,-1662.88,-3.02349,-1774.09,697.099,411.259,3.05176e-05,-1.53658e+11
5.24414,2054.11,1.74874,2166.13,737.779,-411.259,9.15527e-05,1.63534e+11
5.25391,-1662.88,5.35784,-1774.09,767.273,411.259,-6.10352e-05,-1.74045e+11
5.26367,2054.11,9.61078,2166.13,783.576,-411.259,-3.05176e-05,1.85232e+11
5.27344,-1662.88,12.6893,-1774.09,785.756,411.259,-3.05176e-05,-1.97137e+11
5.2832,2054.11,13.0613,2166.13,771.965,-411.259,0.000152588,2.09808e+11
5.29297,-1662.88,14.4801,-1774.09,742.396,411.259,3.05176e-05,-2.23293e+11
5.30273,2054.11,15.6222,2166.13,696.877,-411.259,-3.05176e-05,2.37645e+11
5.3125,-1662.88,14.2034,-1774.09,636.98,411.259,-0.000183105,-2.52919e+11
5.32227,2054.11,14.3183,2166.13,565.285,-411.259,6.10352e-05,2.69175e+11
5.33203,-1662.88,14.5157,-1774.09,483.63,411.259,-6.10352e-05,-2.86476e+11
5.3418,2054.11,12.6747,2166.13,395.121,-411.259,6.10352e-05,3.04888e+11
5.35156,-1662.88,11.0845,-1774.09,301.863,411.259,-0.000183105,-3.24485e+11
5.36133,2054.11,9.92461,2166.13,206.375,-411.259,6.10352e-05,3.4534e+11
5.37109,-1662.88,6.89465,-1774.09,110.579,411.259,0,-3.67536e+11
5.38086,2054.11,3.13026,2166.13,16.3562,-411.259,0.000183105,3.91159e+11
5.39062,-1662.88,0.679436,-1774.09,-74.4999,411.259,-6.10352e-05,-4.163e+11
5.40039,2054.11,-3.4263,2166.13,-160.565,-411.259,0,4.43057e+11
5.41016,-1662.88,-7.62262,-1774.09,-241.176,411.259,-0.000183105,-4.71534e+11
5.41992,2054.11,-10.6914,2166.13,-315.291,-411.259,0.00012207,5.01841e+11
5.42969,-1662.88,-13.1034,-1774.09,-382.889,411.259,-0.000244141,-5.34096e+11
5.43945,2054.11,-17.0846,2166.13,-442.819,-411.259,0.00012207,5.68424e+11
5.44922,-1662.88,-19.4626,-1774.09,-493.849,411.259,-0.00012207,-6.04959e+11
5.45898,2054.11,-21.4669,2166.13,-535.706,-411.259,0,6.43841e+11
5.46875,-1662.88,-25.2669,-1774.09,-567.345,411.259,-0.000366211,-6.85223e+11
5.47852,2054.11,-27.7388,2166.13,-589.097,-411.259,0,7.29265e+11
5.48828,-1662.88,-29.7463,-1774.09,-601.694,411.259,-0.000488281,-7.76137e+11
5.49805,2054.11,-32.5385,2166.13,-604.824,-411.259,0.000366211,8.26022e+11
5.50781,-1662.88,-34.5914,-1774.09,-599.96,411.259,-0.000610352,-8.79113e+11
5.51758,2054.11,-35.5507,2166.13,-587.641,-411.259,0.000488281,9.35617e+11
5.52734,-1662.88,-37.2606,-1774.09,-569.425,411.259,-0.000488281,-9.95752e+11
5.53711,2054.11,-38.6744,2166.13,-545.92,-411.259,0.000244141,1.05975e+12
5.54688,-1662.88,-38.998,-1774.09,-518.44,411.259,0,-1.12787e+12
5.55664,2054.11,-39.3555,2166.13,-487.833,-411.259,0.000244141,1.20036e+12
5.56641,-1662.88,-39.7939,-1774.09,-454.71,411.259,0.000488281,-1.27751e+12
5.57617,2054.11,-39.0077,2166.13,-420.367,-411.259,0.000244141,1.35962e+12
5.58594,-1662.88,-37.7071,-1774.09,-384.463,411.259,0,-1.44701e+12
5.5957,2054.11,-35.3824,2166.13,-348.217,-411.259,0.00146484,1.54001e+12
5.60547,-1662.88,-31.8008,-1774.09,-312.935,411.259,-0.000244141,-1.63899e+12
5.61523,2054.11,-26.9089,2166.13,-278.563,-411.259,0.000244141,1.74433e+12
5.625,-1662.88,-20.362,-1774.09,-246.695,411.259,-0.000976562,-1.85645e+12
5.63477,2054.11,-12.5388,2166.13,-218.071,-411.259,0.000488281,1.97577e+12
5.64453,-1662.88,-2.13052,-1774.09,-193.098,411.259,-0.000976562,-2.10276e+12
5.6543,2054.11,10.6768,2166.13,-171.844,-411.259,0.000488281,2.23791e+12
5.66406,-1662.88,25.5015,-1774.09,-154.586,411.259,-0.000976562,-2.38175e+12
5.67383,2054.11,43.7152,2166.13,-140.584,-411.259,0,2.53483e+12
5.68359,-1662.88,66.0104,-1774.09,-129.911,411.259,-0.000976562,-2.69775e+12
5.69336,2054.11,91.7917,2166.13,-121.433,-411.259,0.000976562,2.87114e+12
5.70312,-1662.88,121.923,-1774.09,-115.695,411.259,-0.00195312,-3.05568e+12
5.71289,2054.11,157.391,2166.13,-110.603,-411.259,0,3.25208e+12
5.72266,-1662.88,197.172,-1774.09,-106.653,411.259,-0.000976562,-3.4611e+12
5.73242,2054.11,241.513,2166.13,-103.46,-411.259,0.00244141,3.68356e+12
5.74219,-1662.88,291.293,-1774.09,-99.6167,411.259,-0.000976562,-3.92031e+12
5.75195,2054.11,345.008,2166.13,-95.9926,-411.259,0.00195312,4.17229e+12
5.76172,-1662.88,401.775,-1774.09,-91.6857,411.259,-0.00195312,-4.44045e+12
5.77148,2054.11,461.062,2166.13,-86.6867,-411.259,0,4.72586e+12
5.78125,-1662.88,521.281,-1774.09,-80.3285,411.259,0,-5.0296e+12
5.79102,2054.11,579.141,2166.13,-73.433,-411.259,0.00390625,5.35287e+12
5.80078,-1662.88,633.54,-1774.09,-66.0747,411.259,-0.000976562,-5.69692e+12
5.81055,2054.11,682.263,2166.13,-58.2918,-411.259,0.00292969,6.06308e+12
5.82031,-1662.88,721.855,-1774.09,-51.0411,411.259,-0.00195312,-6.45277e+12
5.83008,2054.11,750.657,2166.13,-43.46,-411.259,0,6.86751e+12
5.83984,-1662.88,767.502,-1774.09,-36.55,411.259,0.000976562,-7.30891e+12
5.84961,2054.11,769.801,2166.13,-29.5522,-411.259,0.00195312,7.77868e+12
5.85937,-1662.88,757.432,-1774.09,-23.3671,411.259,-0.00390625,-8.27864e+12
5.86914,2054.11,730.136,2166.13,-17.4781,-411.259,0.00390625,8.81074e+12
5.87891,-1662.88,688.398,-1774.09,-11.9444,411.259,-0.00390625,-9.37703e+12
5.88867,2054.11,632.33,2166.13,-7.27304,-411.259,0.00390625,9.97972e+12
5.89844,-1662.88,565.172,-1774.09,-2.95562,411.259,-0.00195312,-1.06212e+13
5.9082,2054.11,488.71,2166.13,0.398451,-411.259,0,1.13038e+13
5.91797,-1662.88,404.165,-1774.09,2.93727,411.259,0,-1.20303e+13
5.92773,2054.11,315.087,2166.13,5.0252,-411.259,0.00976562,1.28036e+13
5.9375,-1662.88,224.431,-1774.09,5.78147,411.259,0.00195312,-1.36265e+13
5.94727,2054.11,132.725,2166.13,5.94924,-411.259,-0.00390625,1.45023e+13
5.95703,-1662.88,42.8061,-1774.09,4.9885,411.259,-0.00390625,-1.54344e+13
5.9668,2054.11,-42.5068,2166.13,3.56902,-411.259,0.00390625,1.64265e+13
5.97656,-1662.88,-124.956,-1774.09,0.727435,411.259,-0.00390625,-1.74822e+13
5.98633,2054.11,-200.935,2166.13,-1.56235,-411.259,0.0117188,1.86059e+13
5.99609,-1662.88,-270.496,-1774.09,-4.66083,411.259,-0.0117188,-1.98017e+13
6.00586,2054.11,-333.289,2166.13,-7.68984,-411.259,0,2.10745e+13
6.01562,-1662.88,-388.891,-1774.09,-10.534,411.259,-0.00390625,-2.2429e+13
6.02539,2054.11,-436.665,2166.13,-13.2393,-411.259,-0.00390625,2.38706e+13
6.03516,-1662.88,-476.137,-1774.09,-16.0206,411.259,0.00390625,-2.54048e+13
6.04492,2054.11,-507.936,2166.13,-18.3432,-411.259,0.00390625,2.70377e+13
6.05469,-1662.88,-530.82,-1774.09,-20.2044,411.259,-0.00390625,-2.87755e+13
6.06445,2054.11,-545.412,2166.13,-22.717,-411.259,0,3.0625e+13
6.07422,-1662.88,-552.811,-1774.09,-24.5559,411.259,-0.0078125,-3.25933e+13
6.08398,2054.11,-552.936,2166.13,-26.2244,-411.259,0.0234375,3.46882e+13
6.09375,-1662.88,-546.807,-1774.09,-27.7474,411.259,0,-3.69177e+13
6.10352,2054.11,-535.656,2166.13,-28.1786,-411.259,0.015625,3.92906e+13
6.11328,-1662.88,-520.627,-1774.09,-28.1498,411.259,-0.015625,-4.18159e+13
6.12305,2054.11,-500.568,2166.13,-27.2402,-411.259,0.0234375,4.45035e+13
6.13281,-1662.88,-478.366,-1774.09,-26.2204,411.259,0.015625,-4.73639e+13
6.14258,2054.11,-453.061,2166.13,-24.316,-411.259,0.03125,5.04082e+13
6.15234,-1662.88,-425.589,-1774.09,-22.0773,411.259,-0.0234375,-5.36481e+13
6.16211,2054.11,-395.323,2166.13,-18.1164,-411.259,0.046875,5.70962e+13
6.17187,-1662.88,-365.011,-1774.09,-13.2275,411.259,-0.015625,-6.0766e+13
6.18164,2054.11,-333.048,2166.13,-6.88639,-411.259,0.03125,6.46716e+13
6.19141,-1662.88,-301.558,-1774.09,0.218886,411.259,-0.03125,-6.88283e+13
6.20117,2054.11,-271.397,2166.13,9.21549,-411.259,0.03125,7.32521e+13
6.21094,-1662.88,-242.685,-1774.09,19.7233,411.259,-0.015625,-7.79602e+13
6.2207,2054.11,-216.57,2166.13,32.0779,-411.259,0,8.2971e+13
6.23047,-1662.88,-193.335,-1774.09,45.8428,411.259,-0.0625,-8.83038e+13
6.24023,2054.11,-172.78,2166.13,62.5372,-411.259,0.046875,9.39794e+13
6.25,-1662.88,-156.282,-1774.09,81.2709,411.259,-0.046875,-1.0002e+14
6.25977,2054.11,-141.903,2166.13,102.959,-411.259,0.015625,1.06448e+14
6.26953,-1662.88,-130.95,-1774.09,128.376,411.259,-0.03125,-1.1329e+14
6.2793,2054.11,-122.279,2166.13,157.707,-411.259,0.03125,1.20572e+14
6.28906,-1662.88,-115.117,-1774.09,190.828,411.259,0,-1.28321e+14
6.29883,2054.11,-109.663,2166.13,228.537,-411.259,0.03125,1.36569e+14
6.30859,-1662.88,-105.283,-1774.09,270.238,411.259,-0.0625,-1.45347e+14
6.31836,2054.11,-100.665,2166.13,315.622,-411.259,0.0625,1.54689e+14
6.32812,-1662.88,-96.1401,-1774.09,364.555,411.259,-0.03125,-1.64631e+14
6.33789,2054.11,-91.5491,2166.13,415.543,-411.259,0.03125,1.75212e+14
6.34766,-1662.88,-85.8354,-1774.09,467.401,411.259,-0.09375,-1.86474e+14
6.35742,2054.11,-79.9874,2166.13,518.943,-411.259,0.0625,1.98459e+14
6.36719,-1662.88,-73.7851,-1774.09,568.308,411.259,0.03125,-2.11215e+14
6.37695,2054.11,-67.6184,2166.13,613.173,-411.259,-0.09375,2.2479e+14
6.38672,-1662.88,-60.9389,-1774.09,651.245,411.259,0.03125,-2.39238e+14
6.39648,2054.11,-54.8531,2166.13,681.367,-411.259,0,2.54615e+14
6.40625,-1662.88,-50.144,-1774.09,701.689,411.259,-0.125,-2.7098e+14
6.41602,2054.11,-45.4769,2166.13,710.683,-411.259,0.0625,2.88396e+14
6.42578,-1662.88,-41.6171,-1774.09,707.519,411.259,-0.0625,-3.06933e+14
6.43555,2054.11,-39.7195,2166.13,691.231,-411.259,0.1875,3.2666e+14
6.44531,-1662.88,-37.5873,-1774.09,662.311,411.259,0,-3.47656e+14
6.45508,2054.11,-36.0069,2166.13,620.913,-411.259,-0.125,3.70001e+14
6.46484,-1662.88,-35.4762,-1774.09,567.799,411.259,-0.0625,-3.93782e+14
6.47461,2054.11,-34.4927,2166.13,505.108,-411.259,0.3125,4.19091e+14
6.48437,-1662.88,-33.239,-1774.09,433.945,411.259,-0.125,-4.46028e+14
6.49414,2054.11,-33.0594,2166.13,355.603,-411.259,0.1875,4.74696e+14
6.50391,-1662.88,-32.3039,-1774.09,273.576,411.259,-0.125,-5.05206e+14
6.51367,2054.11,-31.0502,2166.13,189.04,-411.259,0.375,5.37677e+14
6.52344,-1662.88,-29.8563,-1774.09,104.95,411.259,-0.25,-5.72235e+14
6.5332,2054.11,-28.7434,2166.13,22.0419,-411.259,0.375,6.09015e+14
6.54297,-1662.88,-26.5093,-1774.09,-57.2983,411.259,0.125,-6.48158e+14
6.55273,2054.11,-24.6651,2166.13,-132.827,-411.259,0,6.89817e+14
6.5625,-1662.88,-22.6608,-1774.09,-203.466,411.259,0.125,-7.34154e+14
6.57227,2054.11,-20.0401,2166.13,-269.025,-411.259,0,7.81341e+14
6.58203,-1662.88,-16.9681,-1774.09,-327.562,411.259,-0.375,-8.3156e+14
6.5918,2054.11,-14.7615,2166.13,-379.632,-411.259,0.125,8.85007e+14
6.60156,-1662.88,-11.0117,-1774.09,-423.936,411.259,0.25,-9.4189e+14
6.61133,2054.11,-7.26511,2166.13,-461.222,-411.259,-0.5,1.00243e+15
6.62109,-1662.88,-3.88249,-1774.09,-491.125,411.259,0,-1.06686e+15
6.63086,2054.11,0.25398,2166.13,-513.014,-411.259,0.5,1.13543e+15
6.64062,-1662.88,4.34515,-1774.09,-526.598,411.259,-0.25,-1.20841e+15
6.65039,2054.11,8.21146,2166.13,-532.939,-411.259,0.25,1.28607e+15
6.66016,-1662.88,11.298,-1774.09,-532.251,411.259,-0.25,-1.36873e+15
6.66992,2054.11,14.2115,2166.13,-524.672,-411.259,0.25,1.45671e+15
6.67969,-1662.88,16.2417,-1774.09,-511.193,411.259,-1,-1.55033e+15
6.68945,2054.11,17.7025,2166.13,-493.547,-411.259,0.5,1.64998e+15
6.69922,-1662.88,18.6634,-1774.09,-471.796,411.259,0.25,-1.75603e+15
6.70898,2054.11,19.4998,2166.13,-446.708,-411.259,0.25,1.8689e+15
6.71875,-1662.88,19.0986,-1774.09,-419.083,411.259,-1.25,-1.98902e+15
6.72852,2054.11,19.4917,2166.13,-389.454,-411.259,0.5,2.11686e+15
6.73828,-1662.88,19.537,-1774.09,-358.758,411.259,-0.5,-2.25291e+15
6.74805,2054.11,19.867,2166.13,-328.101,-411.259,0.5,2.39772e+15
6.75781,-1662.88,20.8603,-1774.09,-296.906,411.259,0,-2.55182e+15
6.76758,2054.11,22.9601,2166.13,-266.679,-411.259,0.5,2.71584e+15
6.77734,-1662.88,25.9949,-1774.09,-236.704,411.259,-1,-2.89039e+15
6.78711,2054.11,31.1602,2166.13,-208.938,-411.259,1,3.07617e+15
6.79687,-1662.88,37.8284,-1774.09,-183.235,411.259,1,-3.27389e+15
6.80664,2054.11,47.2094,2166.13,-159.935,-411.259,0.5,3.48431e+15
6.81641,-1662.88,59.5137,-1774.09,-139.091,411.259,-1.5,-3.70826e+15
6.82617,2054.11,74.4661,2166.13,-120.774,-411.259,4,3.9466e+15
6.83594,-1662.88,94.2733,-1774.09,-105.959,411.259,-1,-4.20026e+15
6.8457,2054.11,117.068,2166.13,-92.3659,-411.259,2,4.47022e+15
6.85547,-1662.88,144.749,-1774.09,-81.8712,411.259,-1,-4.75754e+15
6.86523,2054.11,176.187,2166.13,-72.29,-411.259,2,5.06332e+15
6.875,-1662.88,212.571,-1774.09,-64.5949,411.259,0,-5.38876e+15
6.88477,2054.11,252.538,2166.13,-57.5932,-411.259,0,5.73511e+15
6.89453,-1662.88,297.255,-1774.09,-51.3242,411.259,-2,-6.10373e+15
6.9043,2054.11,344.246,2166.13,-45.9176,-411.259,4,6.49603e+15
6.91406,-1662.88,393.663,-1774.09,-40.798,411.259,0,-6.91356e+15
6.92383,2054.11,443.506,2166.13,-36.0664,-411.259,1,7.35791e+15
6.93359,-1662.88,492.94,-1774.09,-31.7974,411.259,0,-7.83083e+15
6.94336,2054.11,540.274,2166.13,-28.3071,-411.259,4,8.33414e+15
6.95312,-1662.88,583.425,-1774.09,-24.9976,411.259,-2,-8.86981e+15
6.96289,2054.11,620.393,2166.13,-22.8559,-411.259,0,9.4399e+15
6.97266,-1662.88,650.205,-1774.09,-21.3276,411.259,-4,-1.00466e+16
6.98242,2054.11,669.804,2166.13,-21.0052,-411.259,2,1.06924e+16
6.99219,-1662.88,679.423,-1774.09,-21.152,411.259,-2,-1.13796e+16
7.00195,2054.11,677.014,2166.13,-22.5256,-411.259,-4,1.2111e+16
7.01172,-1662.88,661.947,-1774.09,-23.97,411.259,2,-1.28894e+16
7.02148,2054.11,635.68,2166.13,-26.0238,-411.259,2,1.37179e+16
7.03125,-1662.88,596.724,-1774.09,-27.577,411.259,-4,-1.45996e+16
7.04102,2054.11,546.946,2166.13,-29.6951,-411.259,10,1.55379e+16
7.05078,-1662.88,487.464,-1774.09,-31.2954,411.259,0,-1.65366e+16
7.06055,2054.11,420.836,2166.13,-32.5078,-411.259,0,1.75994e+16
7.07031,-1662.88,346.532,-1774.09,-33.3624,411.259,0,-1.87306e+16
7.08008,2054.11,269,2166.13,-34.023,-411.259,0,1.99345e+16
7.08984,-1662.88,188.966,-1774.09,-34.5997,411.259,0,-2.12158e+16
7.09961,2054.11,108.174,2166.13,-34.951,-411.259,12,2.25794e+16
7.10937,-1662.88,28.7466,-1774.09,-35.4726,411.259,-8,-2.40306e+16
7.11914,2054.11,-48.2448,2166.13,-36.2368,-411.259,0,2.55751e+16
7.12891,-1662.88,-121.425,-1774.09,-36.7204,411.259,0,-2.72189e+16
7.13867,2054.11,-190.653,2166.13,-37.7283,-411.259,0,2.89684e+16
7.14844,-1662.88,-253.834,-1774.09,-38.1399,411.259,-8,-3.08303e+16
7.1582,2054.11,-311.094,2166.13,-38.8752,-411.259,16,3.28119e+16
7.16797,-1662.88,-362.612,-1774.09,-39.3431,411.259,-8,-3.49208e+16
7.17773,2054.11,-406.489,2166.13,-39.2999,-411.259,16,3.71653e+16
7.1875,-1662.88,-443.306,-1774.09,-39.5148,411.259,16,-3.9554e+16
7.19727,2054.11,-473.059,2166.13,-38.9958,-411.259,16,4.20963e+16
7.20703,-1662.88,-495.022,-1774.09,-38.364,411.259,-8,-4.48019e+16
7.2168,2054.11,-509.127,2166.13,-37.2722,-411.259,8,4.76815e+16
7.22656,-1662.88,-516.772,-1774.09,-36.1529,411.259,-16,-5.07461e+16
7.23633,2054.11,-517.355,2166.13,-34.7793,-411.259,16,5.40078e+16
7.24609,-1662.88,-511.046,-1774.09,-32.9482,411.259,-24,-5.7479e+16
7.25586,2054.11,-499.516,2166.13,-31.0359,-411.259,48,6.11734e+16
7.26562,-1662.88,-483.687,-1774.09,-28.9506,411.259,0,-6.51052e+16
7.27539,2054.11,-463.094,2166.13,-26.5311,-411.259,0,6.92897e+16
7.28516,-1662.88,-439.566,-1774.09,-24.2557,411.259,-16,-7.37432e+16
7.29492,2054.11,-414.619,2166.13,-21.3905,-411.259,0,7.84829e+16
7.30469,-1662.88,-387.671,-1774.09,-18.4218,411.259,-48,-8.35273e+16
7.31445,2054.11,-359.632,2166.13,-14.9629,-411.259,-16,8.88959e+16
7.32422,-1662.88,-331.739,-1774.09,-11.4096,411.259,-32,-9.46095e+16
7.33398,2054.11,-303.19,2166.13,-6.47745,-411.259,16,1.0069e+17
7.34375,-1662.88,-275.33,-1774.09,-0.757581,411.259,32,-1.07162e+17
7.35352,2054.11,-248.738,2166.13,6.41192,-411.259,-16,1.1405e+17
7.36328,-1662.88,-222.473,-1774.09,15.3312,411.259,-80,-1.2138e+17
7.37305,2054.11,-198.617,2166.13,25.957,-411.259,32,1.29182e+17
7.38281,-1662.88,-176.263,-1774.09,39.3995,411.259,-32,-1.37484e+17
7.39258,2054.11,-156.474,2166.13,54.9037,-411.259,0,1.46321e+17
7.40234,-1662.88,-138.898,-1774.09,74.2521,411.259,-64,-1.55726e+17
7.41211,2054.11,-124.393,2166.13,95.9939,-411.259,96,1.65735e+17
7.42188,-1662.88,-111.829,-1774.09,121.53,411.259,-64,-1.76387e+17
7.43164,2054.11,-101.731,2166.13,150.816,-411.259,64,1.87724e+17
7.44141,-1662.88,-93.4742,-1774.09,183.008,411.259,-96,-1.9979e+17
7.45117,2054.11,-86.1913,2166.13,218.598,-411.259,32,2.12631e+17
7.46094,-1662.88,-80.5439,-1774.09,257.042,411.259,0,-2.26297e+17
7.4707,2054.11,-75.3413,2166.13,298.264,-411.259,128,2.40842e+17
7.48047,-1662.88,-71.2534,-1774.09,340.868,411.259,-64,-2.56322e+17
7.49023,2054.11,-67.7058,2166.13,384.142,-411.259,64,2.72796e+17
7.5,-1662.88,-64.3911,-1774.09,427.695,411.259,0,-2.9033e+17
7.50977,2054.11,-61.6863,2166.13,470.071,-411.259,128,3.0899e+17
7.51953,-1662.88,-58.789,-1774.09,509.666,411.259,64,-3.2885e+17
7.5293,2054.11,-56.5549,2166.13,545.388,-411.259,192,3.49987e+17
7.53906,-1662.88,-54.1737,-1774.09,575.346,411.259,-64,-3.72481e+17
7.54883,2054.11,-52.2373,2166.13,598.897,-411.259,0,3.96422e+17
7.55859,-1662.88,-50.9561,-1774.09,614.16,411.259,-256,-4.21901e+17
7.56836,2054.11,-49.67,2166.13,620.219,-411.259,0,4.49018e+17
7.57812,-1662.88,-49.1636,-1774.09,616.522,411.259,192,-4.77878e+17
7.58789,2054.11,-48.8094,2166.13,602.235,-411.259,-128,5.08593e+17
7.59766,-1662.88,-48.7802,-1774.09,577.227,411.259,0,-5.41282e+17
7.60742,2054.11,-48.7689,2166.13,542.002,-411.259,256,5.76072e+17
7.61719,-1662.88,-49.0666,-1774.09,497.564,411.259,0,-6.13098e+17
7.62695,2054.11,-49.7622,2166.13,444.894,-411.259,512,6.52504e+17
7.63672,-1662.88,-49.4629,-1774.09,385.794,411.259,-256,-6.94442e+17
7.64648,2054.11,-49.2381,2166.13,321.048,-411.259,0,7.39076e+17
7.65625,-1662.88,-48.8579,-1774.09,253.438,411.259,-512,-7.86579e+17
7.66602,2054.11,-48.2432,2166.13,183.82,-411.259,384,8.37135e+17
7.67578,-1662.88,-46.7436,-1774.09,113.75,411.259,-128,-8.90941e+17
7.68555,2054.11,-46.0787,2166.13,44.5269,-411.259,128,9.48205e+17
7.69531,-1662.88,-43.8689,-1774.09,-21.8807,411.259,-384,-1.00915e+18
7.70508,2054.11,-41.9616,2166.13,-85.2148,-411.259,-256,1.07401e+18
7.71484,-1662.88,-39.7146,-1774.09,-144.952,411.259,-256,-1.14304e+18
7.72461,2054.11,-36.586,2166.13,-199.928,-411.259,512,1.21651e+18
7.73438,-1662.88,-33.0497,-1774.09,-249.917,411.259,-512,-1.2947e+18
7.74414,2054.11,-29.9275,2166.13,-294.462,-411.259,256,1.37791e+18
7.75391,-1662.88,-25.9868,-1774.09,-333.707,411.259,-256,-1.46647e+18
7.76367,2054.11,-21.5866,2166.13,-367.2,-411.259,1536,1.56073e+18
7.77344,-1662.88,-17.2528,-1774.09,-394.303,411.259,-1280,-1.66104e+18
7.7832,2054.11,-13.0177,2166.13,-416.51,-411.259,-512,1.7678e+18
7.79297,-1662.88,-7.91219,-1774.09,-432.412,411.259,256,-1.88143e+18
7.80273,2054.11,-3.91161,2166.13,-442.756,-411.259,512,2.00235e+18
7.8125,-1662.88,0.150446,-1774.09,-448.041,411.259,-1024,-2.13105e+18
7.82227,2054.11,4.72693,2166.13,-447.932,-411.259,0,2.26802e+18
7.83203,-1662.88,8.75016,-1774.09,-443.18,411.259,-1536,-2.41379e+18
7.8418,2054.11,12.2541,2166.13,-434.732,-411.259,1024,2.56893e+18
7.85156,-1662.88,15.9311,-1774.09,-422.974,411.259,-1024,-2.73405e+18
7.86133,2054.11,19.7764,2166.13,-408.083,-411.259,-1024,2.90977e+18
7.87109,-1662.88,22.3211,-1774.09,-391.12,411.259,0,-3.09679e+18
7.88086,2054.11,26.6484,2166.13,-372.042,-411.259,0,3.29584e+18
7.89062,-1662.88,30.4371,-1774.09,-351.609,411.259,-1024,-3.50767e+18
7.90039,2054.11,34.8648,2166.13,-330.75,-411.259,0,3.73312e+18
7.91016,-1662.88,39.6499,-1774.09,-309.049,411.259,0,-3.97306e+18
7.91992,2054.11,45.8797,2166.13,-287.374,-411.259,1024,4.22842e+18
7.92969,-1662.88,52.7792,-1774.09,-265.979,411.259,-1024,-4.5002e+18
7.93945,2054.11,61.3676,2166.13,-244.888,-411.259,0,4.78944e+18
7.94922,-1662.88,71.9538,-1774.09,-224.508,411.259,-1024,-5.09727e+18
7.95898,2054.11,84.1384,2166.13,-205.015,-411.259,-1024,5.42489e+18
7.96875,-1662.88,98.6152,-1774.09,-186.85,411.259,-4096,-5.77356e+18
7.97852,2054.11,115.498,2166.13,-170.474,-411.259,3072,6.14465e+18
7.98828,-1662.88,133.894,-1774.09,-154.914,411.259,-2048,-6.53959e+18
7.99805,2054.11,155.586,2166.13,-141.256,-411.259,3072,6.95991e+18
8.00781,-1662.88,179.607,-1774.09,-128.776,411.259,-4096,-7.40724e+18
8.01758,2054.11,206.398,2166.13,-117.778,-411.259,3072,7.88333e+18
8.02734,-1662.88,235.486,-1774.09,-107.557,411.259,0,-8.39002e+18
8.03711,2054.11,267.309,2166.13,-98.1736,-411.259,4096,8.92928e+18
8.04688,-1662.88,300.898,-1774.09,-89.6371,411.259,-2048,-9.50319e+18
8.05664,2054.11,336.4,2166.13,-81.9787,-411.259,2048,1.0114e+19
8.06641,-1662.88,372.319,-1774.09,-74.4016,411.259,-2048,-1.07641e+19
8.07617,2054.11,408.572,2166.13,-67.7472,-411.259,2048,1.14559e+19
8.08594,-1662.88,443.692,-1774.09,-61.5725,411.259,-8192,-1.21922e+19


==> data/IBS_results_POM_manual_steel_a_Time.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,156.799,-22.7724,-0.00238725,-0.148108,-0.014029,0,1.06426
0.0195312,486.021,213.196,-0.0050156,-0.0668454,-0.0566717,-4.44089e-16,2.95483
0.0292969,758.489,485.754,-0.00705422,-0.218886,-0.130405,-1.77636e-15,4.71674
0.0390625,926.663,549.772,-0.0111997,0.077331,-0.229161,0,6.04987
0.0488281,1056.97,593.746,-0.0185399,-0.176944,-0.364303,-7.10543e-15,7.92128
0.0585937,1311.75,602.349,-0.0242918,0.0235925,-0.539035,-7.10543e-15,10.0636
0.0683594,1655.15,684.235,-0.0290553,0.0275246,-0.733634,-7.10543e-15,11.5756
0.078125,1933.4,835.966,-0.038846,-0.179565,-0.940975,-1.42109e-14,13.3757
0.0878906,2053.05,909.928,-0.048934,0.0812631,-1.17812,-1.42109e-14,15.4397
0.0976562,2054.11,796.692,-0.0542105,-0.0235925,-1.43268,1.42109e-14,16.5714
0.107422,2054.11,698.063,-0.0633832,-0.162526,-1.67875,-2.84217e-14,17.6029
0.117187,2054.11,724.663,-0.0774355,-0.0983021,-1.93052,-1.42109e-14,19.7965
0.126953,2054.11,738.28,-0.0850494,0.0812631,-2.20821,0,21.5087
0.136719,2054.11,648.528,-0.0887642,-0.0550492,-2.48515,-5.68434e-14,22.2436
0.146484,2054.11,507.008,-0.101286,0.0747096,-2.75832,0,24.6141
0.15625,2054.11,435.279,-0.118312,0.0865058,-3.08692,-5.68434e-14,29.4703
0.166016,2054.11,378.18,-0.139885,0.0380101,-3.55651,-2.84217e-14,39.0419
0.175781,2054.11,310.895,-0.18879,-0.0209711,-4.33099,-5.68434e-14,62.0169
0.185547,2054.11,176.917,-0.283842,-0.0838844,-5.77501,-1.13687e-13,108.631
0.195312,2054.11,30.0666,-0.43005,-0.145487,-8.4104,1.13687e-13,184.693
0.205078,2054.11,-28.5719,-0.637834,0.123205,-12.7514,-1.13687e-13,290.195
0.214844,2054.11,-52.2405,-0.907649,-0.047185,-19.1079,-4.54747e-13,410.188
0.224609,1920.77,-176.632,-1.22099,0.111409,-27.4244,2.27374e-13,518.329
0.234375,1716.96,-327.692,-1.54171,-0.00655347,-37.1423,2.27374e-13,590.108
0.244141,1583.14,-373.971,-1.84107,-0.0983021,-47.2858,-4.54747e-13,613.677
0.253906,1444.47,-400.806,-2.14539,-0.0498064,-56.9561,-9.09495e-13,607.891
0.263672,1242.93,-461.33,-2.43921,-0.0720882,-65.6838,-1.36424e-12,601.631
0.273437,1031.12,-524.736,-2.65425,0.191361,-73.1891,-1.36424e-12,595.533
0.283203,868.751,-574.817,-2.86675,-0.140244,-79.4532,9.09495e-13,595.089
0.292969,752.928,-598.745,-3.01113,0.262139,-84.3016,0,564.14
0.302734,635.478,-569.204,-3.00954,0.00131069,-87.3189,-1.81899e-12,481.242
0.3125,463.765,-572.58,-2.95987,0.281799,-88.2158,-9.09495e-13,385.874
0.322266,290.259,-615.863,-2.81778,0.123205,-87.034,0,297.748
0.332031,201.766,-609.193,-2.57922,-0.0157283,-84.2533,-1.81899e-12,245.559
0.341797,150.87,-565.766,-2.25845,-0.00655347,-80.1503,-1.81899e-12,201.352
0.351562,38.365,-548.491,-1.94819,0.09437,-74.9367,-2.27374e-12,143.538
0.361328,-85.2674,-566.208,-1.54931,-0.0917486,-68.5428,-2.27374e-12,52.2985
0.371094,-133.894,-536.042,-0.955317,0.148108,-61.0553,-1.36424e-12,-40.5167
0.380859,-131.779,-471.705,-0.0212204,0.0720882,-52.7012,0,-101.954
0.390625,-128.637,-406.825,1.45729,0.0131069,-43.9398,-4.54747e-13,-139.21
0.400391,-112.532,-378.462,3.52628,0.0891272,-34.9108,2.27374e-13,-185.167
0.410156,0.239177,-348.175,6.04476,0.0157283,-25.4927,0,-265.901
0.419922,183.734,-269.6,8.6823,-0.145487,-15.7309,-4.54747e-13,-340.479
0.429687,396.643,-201.498,11.1618,0.0747096,-6.16903,-5.68434e-14,-373.708
0.439453,580.909,-151.352,13.4852,-0.235925,3.03923,0,-383.164
0.449219,775.365,-136.557,15.4931,-0.159905,12.0829,0,-409.76
0.458984,994.424,-67.0619,16.9871,0.100923,20.8628,0,-448.638
0.46875,1152.6,39.1242,18.1521,-0.154662,28.8601,2.27374e-13,-469.774
0.478516,1221.62,73.0248,19.2047,-0.111409,36.0331,9.09495e-13,-461.686
0.488281,1237.4,16.7157,20.1694,0.483646,42.7252,9.09495e-13,-451.298
0.498047,1285.91,-32.8394,21.5037,0.0524278,48.7167,-4.54747e-13,-448.77
0.507812,1339.06,-19.3396,24.1549,1.54531,53.3777,-9.09495e-13,-433.963
0.517578,1346.43,28.8598,29.3203,3.30164,57.0069,9.09495e-13,-414.069
0.527344,1219.05,39.9055,38.958,7.99655,60.4564,9.09495e-13,-410.527
0.537109,1056.07,-13.6696,56.3468,18.0928,63.2238,-4.54747e-13,-385.643
0.546875,940.015,-30.0618,85.9882,37.6903,64.4532,1.81899e-12,-345.352
0.556641,850.98,3.28394,132.354,73.4998,64.7553,-2.27374e-12,-318.017
0.566406,704.606,21.8002,199.03,133.484,65.0756,-4.54747e-13,-295.091
0.576172,498.037,5.34489,286.863,225.875,64.3841,9.09495e-13,-239.465
0.585937,336.524,-18.0875,391.655,356.987,61.8691,-4.54747e-13,-180.156
0.595703,202.41,-14.6354,502.06,527.523,58.5172,9.09495e-13,-128.512
0.605469,76.1903,14.1662,600.183,729.367,54.8099,1.36424e-12,-49.5464
0.615234,-80.1581,24.5713,665.541,943.912,48.9949,0,68.5597
0.625,-227.205,-4.05558,681.26,1145.72,40.591,2.27374e-13,179.966
0.634766,-309.507,-16.8096,640.136,1306.58,31.2208,2.27374e-13,268.751
0.644531,-350.41,9.57034,548.965,1408.11,21.3614,0,360.881
0.654297,-441.813,29.1494,426.389,1444.08,9.56031,-1.13687e-13,458.019
0.664062,-549.778,6.91083,295.028,1426.46,-3.27793,-1.13687e-13,508.709
0.673828,-605.117,-13.6275,170.922,1374.94,-14.7425,-2.27374e-13,515.898
0.683594,-625.374,-3.81616,58.5484,1308.81,-24.8851,-6.82121e-13,527.299
0.693359,-662.613,15.1417,-47.3744,1234.44,-35.2432,-6.82121e-13,539.405
0.703125,-737.61,15.9457,-155.137,1144.92,-44.6948,4.54747e-13,535.396
0.712891,-804.163,0.194124,-266.502,1026.1,-51.4716,-9.09495e-13,509.141
0.722656,-819.137,-7.3379,-372.599,870.288,-56.8052,-9.09495e-13,486.004
0.732422,-819.015,6.14889,-459.082,687.162,-62.2504,0,462.156
0.742187,-848.096,15.9295,-517.243,494.762,-65.9903,-9.09495e-13,404.775
0.751953,-885.562,2.9426,-551.172,311.203,-66.3798,-1.36424e-12,314.296
0.761719,-876.125,-7.90734,-574.886,143.703,-65.1835,-9.09495e-13,235.531
0.771484,-820.607,2.94584,-601.017,-14.9052,-63.9493,-4.54747e-13,192.023
0.78125,-779.457,11.2657,-631.686,-178.772,-60.9237,0,144.839
0.791016,-764.758,0.638993,-656.671,-350.706,-55.3457,-2.27374e-12,81.2664
0.800781,-706.721,-7.51747,-661.009,-516.84,-49.3686,-9.09495e-13,5.65706
0.810547,-574.488,-4.97606,-641.786,-656.148,-43.9238,-4.54747e-13,-61.5056
0.820312,-404.642,2.11757,-608.566,-762.656,-36.9105,-4.54747e-13,-124.813
0.830078,-249.426,5.43548,-573.779,-839.594,-28.2319,-2.27374e-13,-166.312
0.839844,-114.562,-0.360748,-543.879,-907.458,-20.2907,-4.54747e-13,-199.198
0.849609,37.7939,-8.30529,-509.963,-972.995,-13.4545,0,-243.037
0.859375,233.595,-1.94933,-460.422,-1024.63,-5.55003,-1.13687e-13,-286.363
0.869141,428.668,5.5099,-393.457,-1052.05,3.0344,1.13687e-13,-302.145
0.878906,549.644,1.76006,-319.003,-1046.98,9.96279,-1.13687e-13,-294.126
0.888672,624.366,-4.77546,-252.412,-1019.28,15.491,2.27374e-13,-300.697
0.898437,723.619,-4.20603,-199.355,-991.349,21.8018,4.54747e-13,-317.368
0.908203,855.151,-0.101915,-153.209,-965.675,28.1428,2.27374e-13,-307.243
0.917969,931.107,0.414132,-104.291,-933.268,32.5566,1.13687e-12,-274.804
0.927734,941.058,-2.577,-48.06,-881.299,35.9239,-6.82121e-13,-250.594
0.9375,954.815,-5.25592,9.07559,-809.967,40.392,-9.09495e-13,-234.127
0.947266,992.433,-1.83933,63.0142,-732.316,44.9125,4.54747e-13,-187.685
0.957031,981.444,3.2807,116.933,-664.586,47.865,4.54747e-13,-118.174
0.966797,900.934,-0.423838,184.01,-603.075,50.7156,1.36424e-12,-64.1735
0.976562,811.412,-4.88708,269.929,-536.41,55.4077,4.54747e-13,-26.7208
0.986328,736.144,-1.82153,368.2,-460.472,60.2353,4.54747e-13,37.8793
0.996094,639.7,1.82639,470.409,-375.974,63.3284,9.09495e-13,126.326
1.00586,526.595,1.68888,566.039,-295.056,65.9175,2.27374e-12,196.517
1.01562,419.073,0.803999,653.653,-220.721,68.998,4.54747e-13,239.458
1.02539,301.531,-0.177947,729.107,-159.745,70.0412,4.54747e-13,275.645
1.03516,156.13,0.800763,782.776,-102.659,67.379,1.81899e-12,305.502
1.04492,17.7777,5.50343,798.065,-52.0149,62.7118,0,315.868
1.05469,-80.3328,3.96823,768.022,-14.9367,57.0528,4.54747e-13,312.546
1.06445,-185.24,1.49961,701.337,-5.6137,48.3555,4.54747e-13,307.079
1.07422,-319.365,6.62935,616.206,-10.3584,36.4252,2.27374e-13,290.521
1.08398,-418.83,13.3202,524.726,-17.2881,24.1928,4.54747e-13,258.691
1.09375,-464.847,17.5019,430.993,-24.2203,12.8534,2.27374e-13,227.418
1.10352,-523.834,30.1216,336.431,-30.8996,0.33843,0,208.945
1.11328,-601.003,54.4843,240.115,-37.208,-13.2732,-1.13687e-13,180.509
1.12305,-618.96,85.2303,139.309,-38.174,-25.3741,0,136.099
1.13281,-584.753,133.998,34.2479,-31.188,-35.5919,-6.82121e-13,90.6156
1.14258,-576.003,208.3,-74.4439,-16.136,-46.2105,-9.09495e-13,58.266
1.15234,-582.488,299.841,-182.072,-4.93083,-56.6432,4.54747e-13,15.8438
1.16211,-507.698,414.781,-277.314,-4.0448,-64.1971,-1.36424e-12,-41.3581
1.17187,-399.632,560.46,-349.289,-12.2484,-69.0239,4.54747e-13,-87.9791
1.18164,-370.046,722.167,-399.218,-13.6312,-73.723,0,-113.118
1.19141,-385.086,887.862,-435.694,2.89401,-77.6215,0,-155.635
1.20117,-348.229,1051.83,-465.151,24.4274,-78.4377,9.09495e-13,-213.936
1.21094,-318.627,1194.75,-489.646,33.9483,-77.0652,-4.54747e-13,-251.308
1.2207,-385.342,1297.46,-504.617,35.3901,-76.1552,9.09495e-13,-260.512
1.23047,-461.233,1358.3,-509.014,38.056,-74.4593,-9.09495e-13,-286.283
1.24023,-447.025,1369.41,-498.941,40.6276,-69.6546,-4.54747e-13,-328.72
1.25,-417.145,1327.63,-473.558,40.5057,-63.0822,-4.54747e-13,-354.205
1.25977,-442.319,1253.29,-435.155,41.4179,-57.4516,-4.54747e-13,-352.695
1.26953,-438.335,1159.37,-389.883,46.8993,-51.2994,0,-360.9
1.2793,-347.828,1044.52,-346.207,55.9614,-42.6695,-4.54747e-13,-376.632
1.28906,-250.555,917.131,-308.313,60.2605,-33.4136,-6.82121e-13,-372.107
1.29883,-187.08,790.294,-265.846,57.0532,-26.0092,-4.54747e-13,-345.529
1.30859,-94.2189,651.635,-213.798,46.8141,-18.4496,2.27374e-13,-331.8
1.31836,44.655,491.834,-158.298,39.3313,-9.03772,-2.84217e-13,-316.894
1.32812,149.944,323.339,-107.987,35.3311,-0.163205,0,-270.96
1.33789,215.078,148.39,-59.9258,24.3357,5.91881,1.13687e-13,-200.156
1.34766,320.397,-30.0569,-6.52699,-0.886029,11.8093,-1.13687e-13,-142.323
1.35742,456.138,-193.532,57.8174,-27.113,19.1748,2.27374e-13,-81.4377
1.36719,513.324,-334.384,137.832,-44.5387,25.5651,4.54747e-13,1.44904
1.37695,496.85,-466.864,234.722,-57.6103,29.3652,4.54747e-13,90.6323
1.38672,519.969,-585.96,344.691,-75.0608,33.7993,0,147.519
1.39648,569.234,-687.349,458.391,-98.4685,40.2122,-2.27374e-13,194.044
1.40625,536.809,-782.216,572.704,-116.998,45.7554,4.54747e-13,248.76
1.41602,460.62,-869.098,684.041,-128.66,49.1766,9.09495e-13,287.896
1.42578,462.331,-927.036,778.092,-133.152,53.7947,4.54747e-13,285.547
1.43555,492.758,-959.976,835.587,-132.686,59.924,0,279.742
1.44531,425.567,-978.174,851.49,-126.883,63.8326,-4.54747e-13,287.622
1.45508,313.731,-977.91,833.487,-115.932,64.423,4.54747e-13,281.218
1.46484,278.163,-965.808,785.715,-102.652,65.1455,1.36424e-12,243.531
1.47461,269.497,-954.146,710.947,-92.9741,65.7886,0,221.656
1.48437,188.304,-930.359,617.626,-83.3379,62.8139,1.36424e-12,221.923
1.49414,97.5388,-887.191,516.953,-62.8242,56.3044,0,212.042
1.50391,85.6257,-840.109,405.257,-39.6013,50.4598,1.81899e-12,169.624
1.51367,79.2336,-787.315,281.747,-24.2125,44.8869,-4.54747e-13,140.176
1.52344,-4.21201,-718.081,159.916,-13.8658,36.3307,-4.54747e-13,127.435
1.5332,-70.5152,-651.414,44.1029,2.97003,25.6653,0,102.291
1.54297,-40.3036,-592.186,-81.5264,22.8153,17.0632,0,48.3651
1.55273,-6.66807,-520.896,-217.215,37.7047,9.25248,1.13687e-13,16.4455
1.5625,-41.0434,-439.543,-339.411,44.5924,-1.06349,-7.10543e-15,7.48354
1.57227,-36.6458,-366.112,-441.114,48.6137,-12.2105,1.13687e-13,-15.1328
1.58203,48.1403,-293.728,-536.232,56.4529,-19.8613,2.27374e-13,-60.6386
1.5918,79.7171,-224.888,-620.618,67.3474,-25.9395,2.27374e-13,-71.9993
1.60156,9.00492,-175.613,-679.737,73.1512,-33.7331,0,-58.6959
1.61133,-28.3034,-132.982,-723.554,71.1707,-41.1701,-4.54747e-13,-63.0481
1.62109,-10.8648,-86.6102,-772.273,70.9059,-44.4934,-4.54747e-13,-86.6286
1.63086,-74.166,-53.0882,-814.737,79.1214,-46.7055,-9.09495e-13,-75.334
1.64062,-223.237,-34.6237,-829.855,89.1692,-50.9005,-4.54747e-13,-55.552
1.65039,-309.83,-18.4774,-822.977,90.5428,-54.155,-1.36424e-12,-67.3616
1.66016,-330.023,-18.7799,-807.254,88.7393,-52.8545,-4.54747e-13,-100.194
1.66992,-402.719,-36.2495,-776.264,98.7647,-50.7298,-9.09495e-13,-95.1237
1.67969,-507.438,-44.4238,-723.433,122.475,-50.5451,-9.09495e-13,-84.8399
1.68945,-512.056,-42.688,-656.974,151.649,-48.8703,-1.36424e-12,-104.345
1.69922,-450.974,-44.5904,-581.961,184.243,-42.8584,0,-132.786
1.70898,-451.701,-39.4218,-491.233,230.767,-37.3232,-2.27374e-13,-111.541
1.71875,-484.296,-25.6519,-384.674,298.741,-34.5983,-6.82121e-13,-83.1579
1.72852,-416.113,-22.4715,-277.843,387.255,-30.5058,2.27374e-13,-80.7014
1.73828,-297.738,-19.2442,-178.136,490.523,-22.6578,0,-75.8449
1.74805,-264.951,-5.99845,-77.276,607.447,-16.4232,-2.27374e-13,-13.2774
1.75781,-263.279,-1.53197,23.791,737.825,-13.2651,0,56.4761
1.76758,-155.401,-7.97528,108.238,873.764,-8.35305,5.68434e-14,104.781
1.77734,-17.2698,-5.99359,172.784,1002.67,-0.0287152,0,156.882
1.78711,11.142,-2.19846,235.274,1112.89,5.90331,0,251.899
1.79687,10.8341,-4.93723,300.439,1198.59,9.19021,-1.13687e-13,320.069
1.80664,106.88,2.43303,353.432,1251.96,15.3653,2.27374e-13,335.93
1.81641,189.939,14.671,394.833,1265.93,25.1619,2.27374e-13,336.561
1.82617,157.875,13.6453,444.792,1237.57,32.0704,6.82121e-13,365.017
1.83594,141.479,10.7173,502.108,1173.64,36.5099,-2.27374e-13,349.931
1.8457,248.416,14.2956,546.669,1082.31,43.8657,0,283.332
1.85547,330.474,9.77578,578.658,970.141,53.4008,1.36424e-12,218.27
1.86523,295.838,4.19632,612.79,844.366,58.0498,9.09495e-13,194.438
1.875,279.589,7.72454,637.408,711.143,59.3474,4.54747e-13,136.121
1.88477,361.828,4.99547,631.307,575.176,62.882,-4.54747e-13,51.2707
1.89453,392.593,-5.70402,602.384,435.907,66.9487,1.81899e-12,-3.3379
1.9043,316.842,-6.19095,570.467,290.044,64.6972,-4.54747e-13,-7.45883
1.91406,293.365,-3.84528,528.241,137.089,59.3532,-4.54747e-13,-53.8504
1.92383,380.573,-10.6623,463.281,-18.9893,56.8108,9.09495e-13,-127.329
1.93359,403.921,-10.4504,388.099,-170.643,54.4202,9.09495e-13,-170.329
1.94336,322.668,-2.69024,318.08,-314.073,45.6652,4.54747e-13,-170.817
1.95312,317.006,-3.48777,242.005,-445.91,35.2877,-4.54747e-13,-221.46
1.96289,421.668,-3.66248,151.736,-562.289,28.9279,0,-286.795
1.97266,438.776,4.05235,63.8469,-658.477,22.6997,2.27374e-13,-306.563
1.98242,360.693,2.24699,-9.16996,-736.757,10.5782,2.27374e-13,-284.902
1.99219,377.215,-4.57972,-79.735,-801.366,-1.20163,0,-320.198
2.00195,471.574,0.237802,-151.761,-856.573,-7.61746,-1.13687e-13,-361.593
2.01172,426.228,3.70454,-208.603,-898.49,-13.892,-2.27374e-13,-352.517
2.02148,272.163,-2.80186,-245.499,-923.215,-25.4454,0,-312.011
2.03125,200.003,-4.41471,-284.306,-931.212,-34.8611,6.82121e-13,-333.792
2.04102,165.043,-6.46434,-333.797,-924.836,-38.3103,4.54747e-13,-345.408
2.05078,-15.7996,-17.9339,-378.099,-906.014,-42.4114,0,-297.653
2.06055,-250.874,-20.3912,-407.653,-876.131,-51.656,-9.09495e-13,-228.596
2.07031,-349.506,-11.057,-432.308,-838.483,-57.2978,0,-234.592
2.08008,-385.158,-11.4161,-448.386,-796.301,-56.6028,-4.54747e-13,-230.065
2.08984,-539.611,-14.6289,-437.848,-750.945,-57.159,-4.54747e-13,-171.532
2.09961,-709.508,-10.3193,-401.682,-699.476,-62.2737,-1.36424e-12,-103.036
2.10937,-723.061,-11.8254,-362.149,-639.198,-62.36,-4.54747e-13,-108.221
2.11914,-685.234,-16.7206,-321.938,-572.299,-56.5357,-4.54747e-13,-83.1994
2.12891,-776.147,-9.77578,-262.61,-503.815,-53.5477,-1.81899e-12,1.34159
2.13867,-859.459,-5.57461,-183.696,-436.014,-55.382,-1.81899e-12,85.4391
2.14844,-767.878,-12.3948,-107.623,-371.177,-51.7137,-1.36424e-12,91.0556
2.1582,-647.098,-10.8742,-36.5866,-310.043,-43.5057,9.09495e-13,134.958
2.16797,-675.922,-4.66546,43.8285,-253.723,-40.0776,0,228.813
2.17773,-675.71,-6.20713,125.334,-202.665,-41.5543,0,301.88
2.1875,-499.69,-4.45516,181.799,-157.313,-36.822,-1.36424e-12,286.33
2.19727,-346.731,6.34625,217.909,-118.993,-28.5214,-4.54747e-13,313.771
2.20703,-372.98,8.85046,254.389,-90.0696,-25.8459,-2.27374e-13,376.215
2.2168,-349.676,12.4013,286.202,-71.7566,-26.6201,-2.27374e-13,391.18
2.22656,-157.379,26.8959,295.589,-61.6734,-19.1894,-2.27374e-13,307.596
2.23633,-27.0599,39.7648,297.52,-56.2327,-8.2181,-1.13687e-13,278.785
2.24609,-69.874,51.1987,312.781,-53.4737,-2.92009,0,282.767
2.25586,-22.0927,78.9844,328.791,-52.9888,0.527419,2.84217e-14,237.241
2.26562,189.774,116.887,325.095,-54.9312,13.0488,3.41061e-13,118.021
2.27539,307.201,157.378,316.835,-56.1882,27.052,0,88.3767
2.28516,255.763,218.034,320.456,-56.0007,33.2567,0,93.8252
2.29492,314.073,297.077,319.381,-51.7711,37.2519,-4.54747e-13,45.1792
2.30469,510.008,382.77,295.693,-45.2176,49.3445,0,-63.8424
2.31445,568.379,485.119,266.71,-35.993,59.7561,9.09495e-13,-66.682
2.32422,467.28,606.37,243.755,-26.5193,60.4466,0,-46.9592
2.33398,517.355,726.038,206.748,-20.5386,59.4892,9.09495e-13,-90.7412
2.34375,701.533,844.896,143.59,-19.3052,66.5765,1.36424e-12,-185.337
2.35352,716.176,965.975,81.362,-21.2123,69.974,9.09495e-13,-163.64
2.36328,584.152,1069.14,34.1475,-22.5177,63.3815,9.09495e-13,-136.441
2.37305,635.814,1142.16,-19.2792,-21.5059,57.1031,4.54747e-13,-179.531
2.38281,796.529,1191.02,-89.9319,-17.9002,59.4742,-4.54747e-13,-255.199
2.39258,757.639,1202.9,-150.267,-13.4884,56.7311,4.54747e-13,-199.473
2.40234,610.769,1170.5,-191.071,-9.15651,44.6901,1.36424e-12,-157.214
2.41211,681.924,1109.21,-236.341,-7.14591,35.5789,6.82121e-13,-194.286
2.42187,810.814,1022.35,-291.759,-5.59535,35.8455,2.27374e-13,-250.523
2.43164,686.632,903.987,-326.943,-5.12219,29.8422,2.27374e-13,-167.679
2.44141,466.145,770.375,-339.604,-4.4734,15.6967,1.13687e-13,-117.556
2.45117,465.831,635.308,-360.171,-4.3751,6.8873,5.68434e-14,-145.105
2.46094,471.939,490.218,-392.785,-3.03688,7.33946,1.7053e-13,-171.094
2.4707,208.695,341.69,-405.505,-2.5978,-0.143167,0,-53.9924
2.48047,-95.7171,200.933,-398.214,-2.06041,-14.5236,-5.68434e-13,3.4502
2.49023,-138.969,60.287,-396.633,-2.0709,-21.1291,-2.27374e-13,-19.5923
2.5,-188.769,-82.6178,-394.451,-1.45094,-18.5901,0,-26.1969
2.50977,-492.013,-214.265,-356.001,-2.17837,-25.1224,-6.82121e-13,106.656
2.51953,-762.728,-338.388,-289.117,-4.3633,-36.569,-9.09495e-13,149.988
2.5293,-729.851,-459.908,-227.789,-7.01221,-37.9383,-4.54747e-13,116.937
2.53906,-732.669,-564.063,-170.742,-9.52219,-31.2477,2.27374e-13,122.859
2.54883,-982.088,-644.875,-91.9045,-8.80524,-35.6324,2.27374e-13,267.304
2.55859,-1125.95,-714.2,-12.0989,-7.38576,-43.6416,0,294.573
2.56836,-940.114,-766.57,32.8543,-5.47084,-40.4305,-9.09495e-13,252.174
2.57812,-841.275,-796.596,54.1493,-4.99768,-31.3529,-9.09495e-13,264.795
2.58789,-995.003,-817.824,82.6169,-5.7107,-35.5283,2.27374e-13,403.905
2.59766,-997.412,-831.509,95.256,-6.94013,-41.7782,-4.54747e-13,394.93
2.60742,-698.593,-826.915,63.4228,-8.11058,-35.9753,2.27374e-13,328.458
2.61719,-573.006,-812.59,13.3742,-7.25994,-26.7875,-4.54747e-13,332.9
2.62695,-705.472,-794.474,-14.9804,-6.20614,-32.3534,-4.54747e-13,443.74
2.63672,-644.345,-760.937,-40.6129,-4.86661,-37.2821,-4.54747e-13,369.673
2.64648,-316.27,-715.915,-81.2568,-4.6451,-28.5316,0,250.533
2.65625,-225.843,-672.344,-103.312,-5.55472,-17.9364,-3.41061e-13,216.743
2.66602,-358.983,-621.392,-77.9297,-6.07376,-22.1736,-2.27374e-13,274.63
2.67578,-232.353,-563.615,-42.8903,-5.72511,-22.2883,-4.54747e-13,134.346
2.68555,135.753,-512.291,-23.4832,-4.66738,-7.88601,-5.68434e-14,-9.67177
2.69531,205.858,-461.382,9.39486,-3.52839,5.44722,1.7053e-13,-41.2867
2.70508,75.6522,-401.611,71.8016,-3.49431,2.778,0,7.57532
2.71484,239.859,-344.804,117.761,-3.628,6.33097,0,-151.231
2.72461,587.53,-292.356,131.433,-4.48126,23.25,2.27374e-13,-273.909
2.73437,570.647,-236.007,153.224,-4.72767,34.8882,4.54747e-13,-268.528
2.74414,396.824,-184.975,199.359,-4.73816,29.3015,0,-203.111
2.75391,569.025,-147.122,222.103,-3.57426,32.0903,9.09495e-13,-356.911
2.76367,870.88,-112.67,212.34,-0.882097,46.698,4.54747e-13,-435.569
2.77344,754.506,-82.951,213.789,3.30426,52.179,0,-379.706
2.7832,540.789,-66.9519,236.398,9.29282,40.5472,1.36424e-12,-293.343
2.79297,714.602,-55.8965,230.524,18.0076,40.4057,-4.54747e-13,-439.897
2.80273,949.525,-44.1115,197.239,30.5916,50.8538,0,-474.463
2.8125,732.066,-43.5518,185.463,48.3201,49.3465,9.09495e-13,-377.496
2.82227,507.804,-50.3187,196.615,72.6937,32.3925,0,-281.206
2.83203,714.347,-53.9423,176.816,103.553,30.6801,9.09495e-13,-420.283
2.8418,904.726,-61.9047,136.319,141.7,38.1181,4.54747e-13,-402.458
2.85156,608.02,-72.7239,126.185,188.217,31.1761,4.54747e-13,-260.592
2.86133,371.38,-75.2265,136.405,244.399,11.1744,2.27374e-13,-151.201
2.87109,558.427,-75.0226,108.141,312.282,9.92877,0,-273.77
2.88086,626.745,-78.0202,61.4523,391.928,15.5922,1.13687e-13,-194.146
2.89062,194.888,-75.1925,48.6376,482.221,4.60071,0,-10.0919
2.90039,-75.2311,-68.4289,52.6011,578.728,-16.3611,-1.13687e-13,99.7537
2.91016,94.8438,-68.0908,21.3755,677.928,-15.0051,-1.13687e-13,-25.5533
2.91992,71.1846,-66.4116,-7.71537,776.661,-9.08391,-2.27374e-13,83.2104
2.92969,-432.929,-61.4776,15.5702,870.034,-21.084,0,258.989
2.93945,-661.501,-61.8836,56.9202,951.953,-38.9203,-9.09495e-13,319.24
2.94922,-446.432,-65.5494,59.4495,1015.4,-31.3963,0,155.117
2.95898,-500.578,-63.3363,65.1695,1055.03,-23.0085,0,262.722
2.96875,-988.486,-63.3153,115.077,1067.71,-34.4585,-1.13687e-12,396.696
2.97852,-1073.64,-65.1433,162.251,1052.41,-48.4447,0,382.278
2.98828,-731.528,-61.5019,154.535,1010.5,-35.9813,2.27374e-13,167.318
2.99805,-746.865,-55.9321,144.396,943.484,-27.9442,0,266.35
3.00781,-1149.61,-54.9696,164.724,854.541,-41.4369,9.09495e-13,354.005
3.01758,-1056.4,-52.556,159.048,748.055,-53.633,-9.09495e-13,279.646
3.02734,-611.625,-48.5635,85.9041,629.63,-38.5534,-9.09495e-13,49.4245
3.03711,-635.987,-49.6829,14.5794,504.57,-32.8519,0,180.892
3.04687,-991.332,-49.924,-22.1298,377.982,-48.496,0,256.405
3.05664,-760.608,-44.8104,-79.8557,251.18,-57.4663,0,154.863
3.06641,-259.228,-41.0072,-182.093,125.912,-37.9548,2.27374e-13,-66.6991
3.07617,-311.098,-39.5917,-245.623,2.28847,-31.9825,4.54747e-13,96.3401
3.08594,-609.104,-34.7386,-250.761,-117.917,-45.4595,4.54747e-13,138.681
3.0957,-243.056,-31.5889,-268.425,-234.165,-46.5112,-4.54747e-13,-4.3325
3.10547,285.448,-31.9707,-319.682,-343.834,-19.4216,-2.27374e-13,-219.218
3.11523,176.934,-28.8,-321.72,-444.501,-11.505,-1.13687e-13,-24.2388
3.125,-89.44,-23.1138,-274.191,-533.859,-21.8107,2.27374e-13,-11.5375
3.13477,353.424,-20.1323,-256.035,-609.625,-15.642,-2.27374e-13,-177.546
3.14453,810.538,-14.6548,-274.049,-670.584,15.8378,2.27374e-13,-362.431
3.1543,547.171,-6.18125,-239.622,-716.496,21.5226,4.54747e-13,-119.541
3.16406,231.83,-0.587227,-169.063,-748.766,10.7945,1.13687e-13,-123.066
3.17383,668.205,3.5816,-145.651,-768.564,20.2266,-4.54747e-13,-286.498
3.18359,980.143,10.8596,-159.862,-777.318,51.0531,9.09495e-13,-415.468
3.19336,544.931,15.6885,-117.634,-776.644,49.8348,0,-116.359
3.20312,214.138,17.9047,-49.8895,-765.991,35.466,2.27374e-13,-141.973
3.21289,681.02,21.3132,-38.0384,-747.486,45.047,9.09495e-13,-305.066
3.22266,892.51,25.11,-52.9477,-720.75,71.7243,4.54747e-13,-384.323
3.23242,375.575,25.419,0.898048,-686.183,61.3989,1.36424e-12,-46.5003
3.24219,140.082,28.0623,72.8499,-645.083,43.1656,0,-108.482
3.25195,713.353,32.5919,82.4074,-598.905,52.7921,9.09495e-13,-263.785
3.26172,867.805,33.4768,74.7394,-550.843,74.6874,-4.54747e-13,-280.229
3.27148,304.501,33.1209,138.667,-501.295,55.4939,1.81899e-12,102.402
3.28125,158.558,36.078,200.624,-451.064,34.6616,4.54747e-13,14.0912
3.29102,758.559,36.9306,185.372,-401.415,44.6195,9.09495e-13,-109.955
3.30078,745.93,35.9745,157.308,-351.448,60.9835,4.54747e-13,-51.4526
3.31055,53.6301,39.0902,200.274,-302.734,33.2017,-2.27374e-13,364.933
3.32031,-66.632,41.7254,225.918,-255.474,11.489,1.13687e-13,230.516
3.33008,500.791,41.2029,175.436,-210.609,23.1742,4.54747e-13,119.088
3.33984,306.68,44.3558,134.802,-170.51,35.5029,2.27374e-13,211.919
3.34961,-459.672,49.7314,177.761,-135.452,2.71976,0,598.565
3.35937,-483.201,53.58,195.961,-106.727,-14.6958,-3.41061e-13,357.122
3.36914,97.5596,61.8513,139.635,-82.7848,2.87388,0,215.174
3.37891,-223.416,76.9509,103.27,-64.2083,14.3837,2.27374e-13,300.782
3.38867,-971.657,92.3968,140.959,-49.4643,-19.6938,-6.82121e-13,624.147
3.39844,-810.115,112.875,128.067,-37.5226,-29.7828,0,270.936
3.4082,-157.794,143.426,36.4007,-28.0725,-6.33082,0,122.35
3.41797,-538.883,180.147,-20.9988,-21.0144,2.51294,-2.84217e-14,222.849
3.42773,-1185.73,223.597,-4.62613,-15.706,-34.3651,-1.13687e-12,503.533
3.4375,-804.398,280.471,-52.5772,-11.4044,-39.0799,-4.54747e-13,75.3894
3.44727,-111.936,345.758,-172.026,-8.62306,-13.716,1.13687e-13,-29.5724
3.45703,-584.563,416.902,-238.102,-6.54036,-11.4177,0,117.083
3.4668,-1135.63,497.983,-230.415,-4.90069,-52.5372,-4.54747e-13,370.353
3.47656,-564.173,585.787,-294.423,-3.99369,-51.921,-4.54747e-13,-115.38
3.48633,120.698,672.041,-407.44,-4.47471,-24.78,-4.54747e-13,-163.636
3.49609,-444.137,758.344,-434.803,-6.16026,-27.1969,-4.54747e-13,12.224
3.50586,-861.075,840.565,-383.227,-10.6966,-67.5307,-9.09495e-13,213.122
3.51562,-96.8675,907.996,-409.585,-17.6026,-55.9753,-1.81899e-12,-334.139
3.52539,546.856,959.79,-467.462,-25.3003,-23.3015,-2.27374e-13,-313.257
3.53516,-126.042,994.174,-425.307,-33.0256,-26.9348,-4.54747e-13,-104.355
3.54492,-425.299,1004.17,-322.226,-40.3248,-62.6202,-9.09495e-13,57.3799
3.55469,453.16,987.637,-317.722,-45.9398,-38.5442,0,-515.773
3.56445,942.619,949.756,-333.516,-49.9165,-2.23495,0,-389.075
3.57422,83.739,888.326,-241.504,-52.3504,-9.34878,-1.13687e-13,-140.595
3.58398,-155.615,804.093,-111.411,-53.0346,-41.8115,-1.36424e-12,-17.0378
3.59375,745.835,706,-100.899,-51.9861,-8.15431,-2.27374e-13,-601.114
3.60352,999.087,596.42,-101.902,-49.986,26.8042,4.54747e-13,-356.71
3.61328,-48.1514,477.229,4.33073,-46.9451,12.5125,1.13687e-13,-83.615
3.62305,-185.291,355.887,122.82,-43.5177,-18.6738,-4.54747e-13,-9.57428
3.63281,759.816,235.602,112.484,-38.8136,21.5901,4.54747e-13,-600.458
3.64258,818.974,115.134,118.645,-34.1816,51.1042,4.54747e-13,-243.485
3.65234,-300.928,-3.05261,245.479,-28.138,27.8593,2.27374e-13,24.5634
3.66211,-211.269,-115.354,366.196,-20.8033,-1.88609,-4.26326e-14,36.2944
3.67188,840.968,-224.354,350.964,-12.3022,43.748,0,-547.842
3.68164,757.388,-327.229,370.377,-3.71713,65.2212,2.27374e-12,-67.9093
3.69141,-364.426,-421.921,501.242,4.41573,32.336,0,184.102
3.70117,-37.9843,-506.06,587.034,11.2772,4.19652,2.84217e-14,138.825
3.71094,1028.06,-580.455,520.262,16.9682,53.0617,1.81899e-12,-418.608
3.7207,696.327,-641.623,501.195,22.9463,63.226,1.36424e-12,184.892
3.73047,-487.055,-688.158,580.722,28.9965,20.1892,0,391.022
3.74023,6.88159,-721.96,585.285,35.1725,-5.3973,5.68434e-14,271.332
3.75,988.918,-743.725,444.554,39.3588,46.2395,1.36424e-12,-272.537
3.75977,369.88,-753.036,390.283,42.0903,45.0663,4.54747e-13,412.117
3.76953,-834.414,-753.844,442.397,43.1913,-4.30995,-5.68434e-14,503.202
3.7793,-144.13,-748.529,410.474,42.8007,-22.3817,-4.54747e-13,265.535
3.78906,744.262,-734.234,257.232,40.8701,34.7518,0,-290.796
3.79883,-117.853,-712.838,229.1,38.0678,24.6121,2.27374e-13,440.57
3.80859,-1233.51,-685.764,298.91,34.1646,-26.3908,0,385.432
3.81836,-270.416,-651.6,257.576,29.7213,-33.4149,-2.27374e-13,51.4475
3.82812,555.053,-610.779,102.323,24.7892,28.813,1.13687e-12,-467.157
3.83789,-471.975,-566.4,89.0605,19.182,8.43885,1.7053e-13,351.441
3.84766,-1394.83,-518.909,143.062,13.8907,-43.3907,-9.09495e-13,185.694
3.85742,-145.319,-467.639,50.6331,8.00572,-40.0753,-4.54747e-13,-173.71
3.86719,553.033,-416.657,-143.848,2.02764,23.2916,4.54747e-13,-586.763
3.87695,-661.677,-367.034,-174.199,-3.12732,-10.467,0,346.713
3.88672,-1386.48,-318.396,-159.173,-7.26911,-62.8171,-4.54747e-13,74.4972
3.89648,94.599,-271.747,-300.872,-9.33477,-49.4466,0,-286.558
3.90625,601.115,-230.356,-499.733,-10.7713,13.1406,2.27374e-13,-592.755
3.91602,-767.715,-191.415,-489.363,-9.56414,-33.0761,-2.27374e-13,411.636
3.92578,-1227.22,-157.399,-442.409,-6.09604,-80.6473,0,-17.8516
3.93555,473.754,-130.507,-551.743,0.0340781,-52.9459,-9.09495e-13,-385.83
3.94531,749.323,-110.23,-676.761,8.54442,10.8933,1.13687e-13,-588.58
3.95508,-745.794,-94.3008,-573.348,20.8204,-43.9503,-9.09495e-13,467.312
3.96484,-922.778,-84.2678,-472.904,37.5199,-80.9654,0,-120.499
3.97461,913.227,-79.0588,-546.108,60.9512,-37.0649,-9.09495e-13,-448.523
3.98438,855.293,-73.8789,-606.584,91.493,26.2286,2.27374e-13,-520.133
3.99414,-787.074,-70.265,-435.058,129.677,-37.5482,-9.09495e-13,579.798
4.00391,-706.066,-68.4062,-313.834,175.626,-62.8433,-1.36424e-12,-166.199
4.01367,1164.12,-64.6159,-377.703,229.746,-5.64027,0,-418.636
4.02344,704.561,-59.4296,-396.008,292.519,51.7851,4.54747e-13,-355.232
4.0332,-1033.2,-56.419,-182.76,363.1,-23.2626,0,759.632
4.04297,-638.965,-50.8703,-65.9619,439.963,-37.2042,-4.54747e-13,-159.122
4.05273,1252.28,-44.4448,-131.952,520.478,29.3321,2.27374e-13,-317.969
4.0625,428.131,-38.2458,-109.234,600.943,76.0915,9.09495e-13,-141.953
4.07227,-1260.47,-32.6728,143.578,679.252,-10.6345,-1.13687e-13,937.538
4.08203,-450.995,-26.3443,253.134,751.021,-11.7037,-1.13687e-13,-176.427
4.0918,1463.41,-21.7128,184.332,812.86,61.5688,-4.54747e-13,-222.383
4.10156,310.256,-20.4801,234.157,861.151,94.2725,9.09495e-13,51.7248
4.11133,-1231.07,-18.6117,484.25,893.31,-3.83464,0,1069.36
4.12109,-7.55722,-17.5052,524.525,904.719,8.25397,5.68434e-14,-228.006
4.13086,1811.56,-19.0808,387.947,894.728,83.2093,-9.09495e-13,-119.063
4.14062,254.831,-18.754,397.434,863.259,96.7856,1.81899e-12,238.999
4.15039,-1146.74,-17.6831,576.884,811.92,-12.964,-2.27374e-13,1160.89
4.16016,401.516,-19.4917,498.365,743.054,12.6792,1.13687e-13,-320.22
4.16992,1977.73,-19.6891,276.952,659.417,85.9537,-9.09495e-13,-38.7824
4.17969,-20.4035,-19.2491,252.26,564.815,79.6291,0,359.615
4.18945,-1225.96,-20.8085,384.044,462.417,-36.4862,-1.13687e-12,1137.16
4.19922,620.962,-22.7287,236.091,355.92,8.0176,-1.13687e-13,-530.579
4.20898,1880.54,-23.3143,5.45552,248.046,80.4723,9.09495e-13,-58.7613
4.21875,-511.103,-24.7266,25.0649,141.336,57.2425,9.09495e-13,344.787
4.22852,-1397.24,-25.9383,174.931,37.5658,-58.2908,-1.36424e-12,959.395
4.23828,767.25,-25.2006,15.4493,-62.1492,8.79245,0,-855.741
4.24805,1693.72,-24.0472,-175.48,-157.662,77.6723,0,-138.741
4.25781,-985.206,-22.4392,-90.1574,-247,36.3886,0,263.403
4.26758,-1426.85,-19.5985,68.6498,-330.313,-76.7075,-2.72848e-12,727.712
4.27734,1013.14,-16.7254,-124.813,-405.805,10.7694,0,-1171.68
4.28711,1513.71,-14.2083,-305.507,-471.631,68.7114,2.72848e-12,-151.7
4.29687,-1429.02,-12.5922,-200.537,-527.598,6.35233,5.68434e-14,232.604
4.30664,-1397.27,-10.4682,-83.9875,-572.523,-102.7,-1.81899e-12,553.612
4.31641,1213.7,-9.18532,-338.998,-606.355,3.85981,0,-1382.87
4.32617,1217.49,-8.7356,-505.796,-628.975,46.8031,1.36424e-12,-39.7123
4.33594,-1662.88,-7.21981,-360.604,-641.496,-33.8551,-6.82121e-13,267.328
4.3457,-1276.34,-6.1683,-247.27,-644.499,-131.412,0,422.527
4.35547,1465.73,-6.46758,-498.415,-640.019,-2.36175,0,-1529.4
4.36523,957.762,-6.31228,-578.232,-628.017,25.932,6.82121e-13,134.857
4.375,-1662.88,-6.26375,-343.188,-609.917,-66.6146,-1.81899e-12,304.358
4.38477,-952.119,-7.23599,-207.677,-586.363,-144.609,-2.72848e-12,299.762
4.39453,1800.73,-7.47541,-440.141,-558.268,8.05866,0,-1615.14
4.4043,707.818,-5.83506,-434.06,-525.763,19.1297,4.54747e-13,386.512
4.41406,-1662.88,-3.81293,-136.747,-490.124,-81.8777,-9.09495e-13,372.417
4.42383,-581.014,-0.85253,-15.9013,-451.427,-136.526,-9.09495e-13,230.133
4.43359,2002.97,4.48589,-256.454,-411.823,36.2408,6.82121e-13,-1595.92
4.44336,250.201,10.0055,-190.244,-371.799,24.617,6.82121e-13,742.774
4.45312,-1662.88,14.4445,130.967,-332.69,-82.9452,-9.09495e-13,485.011
4.46289,-319.916,21.5931,204.9,-295.413,-112.564,-9.09495e-13,218.68
4.47266,1998.98,28.9294,-50.5004,-260.029,74.9045,1.36424e-12,-1495.38
4.48242,-345.655,36.5278,81.4352,-228.079,35.2986,-9.09495e-13,1133.43
4.49219,-1662.88,45.0353,426.919,-198.452,-75.564,-9.09495e-13,533.566
4.50195,110.984,55.9305,459.919,-172.942,-78.1906,9.09495e-13,140.16
4.51172,2054.11,67.4097,202.608,-151.22,118.501,2.72848e-12,-1448.54
4.52148,-701.384,80.3594,390.976,-133.473,46.4215,4.54747e-13,1429.51
4.53125,-1662.88,96.8002,712.347,-119.644,-64.4637,-1.36424e-12,429.21
4.54102,927.769,115.8,642.065,-109.662,-40.8249,-9.09495e-13,-32.0117
4.55078,2054.11,137.222,323.89,-103.15,156.186,0,-1438.14
4.56055,-858.627,166.342,503.099,-97.6939,45.2697,0,1673.76
4.57031,-1662.88,200.262,732.844,-94.4067,-63.4996,0,236.772
4.58008,1819.81,238.314,525.408,-90.9766,-15.6282,0,-223.071
4.58984,2054.11,285.135,155.826,-87.9279,173.776,1.81899e-12,-1413.15
4.59961,-1157.12,337.854,353.619,-83.4532,22.1953,4.54747e-13,1883
4.60937,-1662.88,395.268,529.396,-78.5945,-76.6912,9.09495e-13,-46.3791
4.61914,2054.11,457.678,252.091,-72.7239,-1.94561,0,-447.193
4.62891,2054.11,524.442,-82.2186,-67.2701,177.185,3.63798e-12,-1411.24
4.63867,-1654.88,590.239,203.346,-62.2881,-10.9049,0,2007.43
4.64844,-1662.88,653.876,368.108,-57.4005,-88.4611,0,-451.397
4.6582,2054.11,713.687,59.3783,-52.7227,15.6973,2.27374e-13,-701.133
4.66797,2054.11,764.113,-214.35,-48.6936,180.489,1.81899e-12,-1405.92
4.67773,-1662.88,801.82,145.206,-45.4955,-41.9458,-4.54747e-13,2104.74
4.6875,-1662.88,826.964,257.774,-42.515,-91.4733,-9.09495e-13,-875.189
4.69727,2054.11,835.021,-113.644,-40.4231,37.3325,2.27374e-13,-850.61
4.70703,1636.24,823.895,-352.281,-39.0115,177.83,0,-1270.92
4.7168,-1662.88,796.261,39.9822,-37.17,-80.2192,0,2285.53
4.72656,-1414.79,751.952,61.0504,-35.2039,-98.06,-9.09495e-13,-1216.84
4.73633,2054.11,689.773,-376.15,-33.0243,48.491,4.54747e-13,-821.543
4.74609,777.205,615.719,-560.727,-30.3478,156.879,0,-987.78
4.75586,-1662.88,531.878,-119.625,-27.2388,-132.461,-4.54747e-12,2524.86
4.76562,-1120,439.498,-161.042,-24.1679,-109.603,-9.09495e-13,-1522.74
4.77539,2054.11,342.372,-601.189,-21.7261,52.5232,-4.54747e-13,-681.299
4.78516,-107.597,245.121,-667.626,-19.4992,127.287,0,-649.744
4.79492,-1662.88,147.177,-144.377,-17.8844,-183.309,-1.81899e-12,2738.59
4.80469,-542.326,49.932,-227.733,-16.7245,-109.204,-9.09495e-13,-1838.42
4.81445,2054.11,-41.2531,-640.598,-15.3653,64.7646,2.72848e-12,-445.614
4.82422,-901.127,-129.965,-577.288,-14.7361,103.283,9.09495e-13,-265.349
4.83398,-1662.88,-214.419,3.70375,-14.3954,-220.377,-3.63798e-12,2937.64
4.84375,228.522,-292.177,-149.585,-13.6312,-89.1464,-1.81899e-12,-2133.18
4.85352,2054.11,-363.773,-543.432,-12.5001,87.9605,9.09495e-13,-94.4595
4.86328,-1662.88,-429.385,-372.255,-11.4922,85.8921,1.81899e-12,149.01
4.87305,-1662.88,-486.329,218.14,-10.2876,-243.355,-1.81899e-12,3090.04
4.88281,930.252,-533.711,-40.7073,-9.65851,-51.3913,-4.54747e-13,-2447.54
4.89258,2054.11,-572.712,-417.42,-8.82228,118.722,0,299.235
4.90234,-1662.88,-602.014,-142.955,-7.66363,73.7835,-9.09495e-13,473.834
4.91211,-1662.88,-619.674,441.564,-5.79982,-251.509,1.81899e-12,3064.09
4.92187,1734.23,-628.916,86.5702,-4.10903,4.15218,0,-2907.47
4.93164,2054.11,-630.164,-239.708,-1.81662,156.376,2.72848e-12,608.485
4.94141,-1662.88,-622.97,138.948,0.84933,67.3004,9.09495e-13,594.105
4.95117,-1662.88,-609.237,676.958,3.21775,-245.83,-3.63798e-12,2811.68
4.96094,2054.11,-591.575,184.72,5.93745,71.222,9.09495e-13,-3483.26
4.9707,2054.11,-567.626,-126.757,9.19583,189.749,3.63798e-12,909.787
4.98047,-1662.88,-539.681,288.95,12.5014,53.3914,4.54747e-13,615.724
4.99023,-1662.88,-508.781,701.763,15.0114,-241.661,0,2483.53
5,2054.11,-475.116,36.74,17.5384,131.506,-1.81899e-12,-4008.71
5.00977,2054.11,-437.557,-253.515,19.9514,201.381,3.63798e-12,1336.12
5.01953,-1662.88,-399.955,201.96,22.9883,20.2023,0,625.663
5.0293,-1662.88,-362.398,504.967,26.4184,-245.881,-1.09139e-11,2147.34
5.03906,2054.11,-324.199,-264.107,29.8629,181.484,-1.81899e-12,-4453.79
5.04883,2054.11,-288.084,-434.898,33.753,193.21,0,1852.12
5.05859,-1662.88,-254.685,129.917,38.1976,-23.2093,-2.27374e-13,539.616
5.06836,-837.41,-223.444,379.452,43.9869,-246.426,0,1723.44
5.07812,2054.11,-194.338,-418.502,51.5365,232.412,1.81899e-12,-4891.37
5.08789,2054.11,-169.509,-411.718,61.6328,176.494,3.63798e-12,2386.57
5.09766,-1662.88,-147.196,251.541,75.3584,-65.3252,-4.54747e-13,322.112
5.10742,217.466,-127.158,404.964,92.4603,-236.347,-3.63798e-12,1259.97
5.11719,2054.11,-111.327,-450.796,114.222,284.111,7.27596e-12,-5219.58
5.12695,1307.21,-98.7268,-308.548,141.174,146.976,3.63798e-12,3054.31
5.13672,-1662.88,-86.8804,367.26,173.196,-112.284,-1.81899e-12,100.749
5.14648,1137.08,-77.0755,353.721,210.889,-226.162,-3.63798e-12,907.183
5.15625,2054.11,-69.008,-572.969,254.674,322.553,0,-5323.41
5.16602,-341.257,-60.6898,-291.615,303.929,92.9183,9.09495e-13,3898.24
5.17578,-1662.88,-51.9105,381.961,358.146,-170.595,-5.45697e-12,-131.338
5.18555,2054.11,-43.9902,221.007,415.11,-219.85,-3.63798e-12,641.208
5.19531,2054.11,-35.0605,-704.431,474.423,346.845,3.63798e-12,-5275.03
5.20508,-1662.88,-25.33,-223.848,533.619,20.5393,0,4800.25
5.21484,-1662.88,-18.0956,457.343,592.236,-227.499,0,-483.069
5.22461,2054.11,-10.8127,165.829,647.396,-204.086,-5.45697e-12,406.751
5.23437,2054.11,-3.02349,-721.709,697.099,369.596,3.63798e-12,-5113.15
5.24414,-1662.88,1.74874,-46.1756,737.779,-55.7941,0,5730.2
5.25391,-1662.88,5.35784,584.179,767.273,-268.814,1.81899e-12,-945.385
5.26367,2054.11,9.61078,128.031,783.576,-170.397,1.81899e-12,255.493
5.27344,2054.11,12.6893,-721.223,785.756,394.742,-3.63798e-12,-4815.22
5.2832,-1662.88,13.0613,120.675,771.965,-132.016,1.81899e-12,6666.11
5.29297,-1662.88,14.4801,641.804,742.396,-290.997,-1.81899e-12,-1551.28
5.30273,2054.11,15.6222,15.1533,696.877,-119.479,-1.81899e-12,149.151
5.3125,2054.11,14.2034,-755.929,636.98,411.259,0,-4484.92
5.32227,-1662.88,14.3183,267.142,565.285,-205.3,-3.63798e-12,7452.91
5.33203,-1662.88,14.5157,674.813,483.63,-288.693,-5.45697e-12,-2448.49
5.3418,2054.11,12.6747,-71.794,395.121,-48.0514,-4.54747e-13,-33.1039
5.35156,2054.11,11.0845,-694.433,301.863,411.259,3.63798e-12,-4256.55
5.36133,-1662.88,9.92461,517.698,206.375,-268.813,5.45697e-12,7987.58
5.37109,-1662.88,6.89465,774.302,110.579,-257.197,-5.45697e-12,-3643.84
5.38086,2054.11,3.13026,-96.5078,16.3562,40.4981,4.54747e-13,-205.199
5.39062,2054.11,0.679436,-578.396,-74.4999,411.259,0,-4021.2
5.40039,-1662.88,-3.4263,750.276,-160.565,-332.734,-3.63798e-12,8415.73
5.41016,-1662.88,-7.62262,767.721,-241.176,-211.782,1.81899e-12,-4936.92
5.41992,2054.11,-10.6914,-244.127,-315.291,124.136,-9.09495e-13,-158.794
5.42969,1070.15,-13.1034,-582.702,-382.889,411.259,3.63798e-12,-3645.95
5.43945,-1662.88,-17.0846,821.964,-442.819,-411.259,-3.63798e-12,8825.79
5.44922,-1596.65,-19.4626,572.266,-493.849,-163.466,0,-6247.52
5.45898,2054.11,-21.4669,-523.523,-535.706,193.906,3.63798e-12,149.186
5.46875,-628.346,-25.2669,-652.012,-567.345,411.259,1.09139e-11,-3179.43
5.47852,-1662.88,-27.7388,844.99,-589.097,-411.259,-7.27596e-12,9143.95
5.48828,523.802,-29.7463,358.694,-601.694,-100.179,-1.81899e-12,-7624.78
5.49805,2054.11,-32.5385,-721.546,-604.824,260.501,7.27596e-12,669.424
5.50781,-1662.88,-34.5914,-571.844,-599.96,411.259,7.27596e-12,-2708.07
5.51758,-1662.88,-35.5507,1001.35,-587.641,-411.259,-3.63798e-12,9330.73
5.52734,2054.11,-37.2606,258.682,-569.425,-14.05,0,-9027.38
5.53711,2054.11,-38.6744,-779.115,-545.92,322.475,3.63798e-12,1470.1
5.54688,-1662.88,-38.998,-378.072,-518.44,375.169,3.63798e-12,-2192.84
5.55664,-1662.88,-39.3555,1170.36,-487.833,-411.259,-7.27596e-12,9461.57
5.56641,2054.11,-39.7939,104.19,-454.71,81.439,1.81899e-12,-10345.5
5.57617,2054.11,-39.0077,-880.304,-420.367,361.544,3.63798e-12,2620.25
5.58594,-1662.88,-37.7071,-248.434,-384.463,298.071,-7.27596e-12,-1651.58
5.5957,-1662.88,-35.3824,1217.95,-348.217,-411.259,-7.27596e-12,9517.63
5.60547,2054.11,-31.8008,-158.858,-312.935,178.455,0,-11596.4
5.61523,2054.11,-26.9089,-996.845,-278.563,372.363,-3.63798e-12,4044.13
5.625,-1662.88,-20.362,-96.0945,-246.695,197.696,3.63798e-12,-1229.97
5.63477,-1662.88,-12.5388,1272.78,-218.071,-411.259,0,9396.28
5.64453,2054.11,-2.13052,-379.213,-193.098,284.964,5.45697e-12,-12839.2
5.6543,2054.11,10.6768,-998.189,-171.844,362.199,3.63798e-12,5667.72
5.66406,-1662.88,25.5015,145.078,-154.586,86.777,-9.09495e-13,-1019.05
5.67383,-1662.88,43.7152,1329.79,-140.584,-411.259,0,9094.77
5.68359,2054.11,66.0104,-621.842,-129.911,405.06,7.27596e-12,-14026.4
5.69336,2054.11,91.7917,-1006.77,-121.433,332.256,-3.63798e-12,7503.78
5.70312,-1662.88,121.923,307.726,-115.695,-28.7253,-2.27374e-13,-1045.45
5.71289,-1662.88,157.391,1222.32,-110.603,-411.259,-7.27596e-12,8643.4
5.72266,2054.11,197.172,-1008.5,-106.653,411.259,1.09139e-11,-15132.6
5.73242,2054.11,241.513,-1084.94,-103.46,283.098,3.63798e-12,9495.74
5.74219,-1662.88,291.293,398.215,-99.6167,-139.549,2.72848e-12,-1424.15
5.75195,-1662.88,345.008,1048.62,-95.9926,-411.259,-2.91038e-11,7981.19
5.76172,2054.11,401.775,-1350.79,-91.6857,411.259,1.45519e-11,-16225.1
5.77148,2054.11,461.062,-999.359,-86.6867,223.204,0,11524.7
5.78125,-1662.88,521.281,643.374,-80.3285,-230.858,-1.81899e-12,-2259.97
5.79102,1211.31,579.141,999.37,-73.433,-411.259,-1.45519e-11,7140.52
5.80078,2054.11,633.54,-1529.59,-66.0747,411.259,-1.45519e-11,-17216.4
5.81055,1188.06,682.263,-744.537,-58.2918,149.034,1.81899e-12,13674.9
5.82031,-1662.88,721.855,931.077,-51.0411,-305.728,0,-3428.43
5.83008,2054.11,750.657,891.128,-43.46,-411.259,1.45519e-11,6356.06
5.83984,2054.11,767.502,-1756.06,-36.55,411.259,0,-17903.3
5.84961,-1662.88,769.801,-535.089,-29.5522,39.9025,0,16050.6
5.85937,-1662.88,757.432,1080.95,-23.3671,-377.989,3.63798e-12,-4866.07
5.86914,2054.11,730.136,628.108,-17.4781,-411.259,-7.27596e-12,5727.05
5.87891,2054.11,688.398,-1774.09,-11.9444,411.259,7.27596e-12,-18282.5
5.88867,-1662.88,632.33,-298.701,-7.27304,-109.225,0,18543.4
5.89844,-1662.88,565.172,1227.21,-2.95562,-411.259,-7.27596e-12,-6688.5
5.9082,2054.11,488.71,408.443,0.398451,-411.259,-1.09139e-11,5217.76
5.91797,2054.11,404.165,-1774.09,2.93727,411.259,1.45519e-11,-18440.2
5.92773,-1662.88,315.087,161.566,5.0252,-283.273,-7.27596e-12,21033.6
5.9375,-1662.88,224.431,1510.83,5.78147,-411.259,-3.63798e-12,-8932.33
5.94727,2054.11,132.725,313.714,5.94924,-403.961,0,4928.41
5.95703,2054.11,42.8061,-1774.09,4.9885,411.259,-2.91038e-11,-18310.4
5.9668,-1662.88,-42.5068,736.781,3.56902,-411.259,-7.27596e-12,23561.4
5.97656,-1662.88,-124.956,1748.27,0.727435,-411.259,-1.45519e-11,-11496.7
5.98633,2054.11,-200.935,139.721,-1.56235,-257.502,3.63798e-12,5024.14
5.99609,2054.11,-270.496,-1774.09,-4.66083,411.259,5.82077e-11,-17857.6
6.00586,-1662.88,-333.289,1230.37,-7.68984,-411.259,-7.27596e-12,26075.3
6.01562,-1662.88,-388.891,1792.26,-10.534,-411.259,0,-14409.6
6.02539,2054.11,-436.665,-177.813,-13.2393,-113.212,1.81899e-12,5506.83
6.03516,2054.11,-476.137,-1774.09,-16.0206,411.259,4.36557e-11,-17221.8
6.04492,-1662.88,-507.936,1673.53,-18.3432,-411.259,-1.45519e-11,28393
6.05469,-1662.88,-530.82,1710.16,-20.2044,-411.259,0,-17769.6
6.06445,2054.11,-545.412,-539.875,-22.717,30.9226,0,6351.64
6.07422,2054.11,-552.811,-1774.09,-24.5559,411.259,1.45519e-11,-16525.3
6.08398,-1662.88,-552.936,2092.47,-26.2244,-411.259,0,30420.2
6.09375,-1662.88,-546.807,1488.47,-27.7474,-324.892,-7.27596e-12,-21540.9
6.10352,2054.11,-535.656,-985.804,-28.1786,171.921,1.81899e-12,7663.9
6.11328,-1662.88,-520.627,-1774.09,-28.1498,411.259,1.45519e-11,-15784.2
6.12305,-1662.88,-500.568,2166.13,-27.2402,-411.259,2.91038e-11,32159.3
6.13281,-1662.88,-478.366,1020.42,-26.2204,-190.162,-3.63798e-12,-25629.3
6.14258,2054.11,-453.061,-1567.5,-24.316,301.585,1.09139e-11,9536.31
6.15234,-1662.88,-425.589,-1774.09,-22.0773,411.259,1.45519e-11,-15083.6
6.16211,-1662.88,-395.323,2166.13,-18.1164,-411.259,0,33533.9
6.17187,424.864,-365.011,454.238,-13.2275,0.315058,0,-30033.3
6.18164,2054.11,-333.048,-1774.09,-6.88639,411.259,7.27596e-12,11950.9
6.19141,-1662.88,-301.558,-1696.3,0.218886,411.259,1.45519e-11,-14596.6
6.20117,-1662.88,-271.397,2166.13,9.21549,-411.259,0,34456.2
6.21094,2054.11,-242.685,38.6202,19.7233,259.483,7.27596e-12,-34701.1
6.2207,2054.11,-216.57,-1774.09,32.0779,411.259,-3.63798e-12,14981.4
6.23047,-1662.88,-193.335,-1205.16,45.8428,411.259,0,-14352.6
6.24023,-1662.88,-172.78,2166.13,62.5372,-411.259,-2.91038e-11,35037.6
6.25,2054.11,-156.282,-392.38,81.2709,411.259,7.27596e-12,-39395.3
6.25977,2054.11,-141.903,-1774.09,102.959,411.259,7.27596e-12,18821
6.26953,-1662.88,-130.95,-718.584,128.376,411.259,2.18279e-11,-14323.6
6.2793,-1662.88,-122.279,2166.13,157.707,-411.259,-4.36557e-11,35401
6.28906,2054.11,-115.117,-1035.34,190.828,411.259,7.27596e-12,-43950.6
6.29883,2054.11,-109.663,-1774.09,228.537,411.259,1.09139e-11,23507.3
6.30859,-1662.88,-105.283,-262.001,270.238,411.259,7.27596e-12,-14665.1
6.31836,-1662.88,-100.665,2166.13,315.622,-411.259,-2.91038e-11,35501.8
6.32812,2054.11,-96.1401,-1696.22,364.555,411.259,2.91038e-11,-48376.9
6.33789,2054.11,-91.5491,-1774.09,415.543,411.259,1.45519e-11,28915.3
6.34766,-1662.88,-85.8354,405.345,467.401,411.259,0,-15619.9
6.35742,-1662.88,-79.9874,2166.13,518.943,-411.259,-5.82077e-11,35313.3
6.36719,2054.11,-73.7851,-1774.09,568.308,411.259,4.36557e-11,-52611.8
6.37695,2054.11,-67.6184,-1774.09,613.173,411.259,7.27596e-12,35035.5
6.38672,-1662.88,-60.9389,1191.75,651.245,265.647,0,-17260.1
6.39648,-1662.88,-54.8531,2166.13,681.367,-411.259,0,34998.4
6.40625,2054.11,-50.144,-1774.09,701.689,411.259,1.45519e-11,-56479.2
6.41602,2054.11,-45.4769,-1725.86,710.683,357.388,7.27596e-12,41880.3
6.42578,-1662.88,-41.6171,1844.76,707.519,32.0356,0,-19695.2
6.43555,2054.11,-39.7195,2166.13,691.231,-411.259,-8.73115e-11,34630.1
6.44531,2054.11,-37.5873,-1774.09,662.311,411.259,2.91038e-11,-59977.6
6.45508,2054.11,-36.0069,-1315.82,620.913,99.911,0,49258.9
6.46484,-1662.88,-35.4762,2166.13,567.799,-199.048,-3.63798e-12,-23186.8
6.47461,2054.11,-34.4927,2166.13,505.108,-411.259,-2.91038e-11,34197.2
6.48437,2054.11,-33.239,-1774.09,433.945,411.259,0,-63160.2
6.49414,2054.11,-33.0594,-775.748,355.603,-245.194,0,57000.1
6.50391,-1662.88,-32.3039,2166.13,273.576,-406.981,-1.09139e-11,-27864.6
6.51367,2054.11,-31.0502,2166.13,189.04,-411.259,1.45519e-11,33891
6.52344,2054.11,-29.8563,-1774.09,104.95,411.259,0,-65893.2
6.5332,-1662.88,-28.7434,-224.622,22.0419,-411.259,0,65112.3
6.54297,-1662.88,-26.5093,2166.13,-57.2983,-411.259,-1.45519e-11,-33685.3
6.55273,2054.11,-24.6651,2102.25,-132.827,-411.259,0,34006.9
6.5625,2054.11,-22.6608,-1774.09,-203.466,411.259,0,-68074.3
6.57227,-1662.88,-20.0401,325.665,-269.025,-411.259,-1.45519e-11,73499.2
6.58203,-1662.88,-16.9681,2166.13,-327.562,-411.259,0,-40734.4
6.5918,2054.11,-14.7615,1136.45,-379.632,-411.259,-4.36557e-11,34674.7
6.60156,2054.11,-11.0117,-1774.09,-423.936,411.259,8.73115e-11,-69812.2
6.61133,-1662.88,-7.26511,1151.59,-461.222,-411.259,2.91038e-11,81910.3
6.62109,-1662.88,-3.88249,2166.13,-491.125,-411.259,-7.27596e-12,-49143.9
6.63086,2054.11,0.25398,318.806,-513.014,-411.259,-1.45519e-11,36048.7
6.64062,2054.11,4.34515,-1774.09,-526.598,411.259,1.16415e-10,-71159.7
6.65039,-1662.88,8.21146,2166.13,-532.939,-411.259,-2.91038e-11,90244.3
6.66016,-1662.88,11.298,2166.13,-532.251,-411.259,0,-58825
6.66992,2054.11,14.2115,-444.978,-524.672,-411.259,-1.45519e-11,38478.7
6.67969,2054.11,16.2417,-1774.09,-511.193,411.259,5.82077e-11,-72062.4
6.68945,-1662.88,17.7025,2166.13,-493.547,-411.259,-2.91038e-11,98479.7
6.69922,-1662.88,18.6634,2166.13,-471.796,-411.259,-1.45519e-11,-69649.8
6.70898,2054.11,19.4998,-1315.86,-446.708,-411.259,-2.18279e-11,42250.3
6.71875,2054.11,19.0986,-1774.09,-419.083,411.259,5.82077e-11,-72631.8
6.72852,-1662.88,19.4917,2166.13,-389.454,-411.259,0,106444
6.73828,-1662.88,19.537,2166.13,-358.758,-133.931,-1.45519e-11,-81622.6
6.74805,2054.11,19.867,-1774.09,-328.101,-411.259,0,47490.7
6.75781,-1662.88,20.8603,-1774.09,-296.906,411.259,0,-73143
6.76758,-1662.88,22.9601,2166.13,-266.679,-411.259,-1.16415e-10,113911
6.77734,-1662.88,25.9949,2166.13,-236.704,307.124,0,-94717.3
6.78711,2054.11,31.1602,-1774.09,-208.938,-236.613,0,54374.4
6.79687,-1662.88,37.8284,-1774.09,-183.235,411.259,0,-73803.2
6.80664,-1662.88,47.2094,2166.13,-159.935,-411.259,-5.82077e-11,120816
6.81641,-1662.88,59.5137,1686.96,-139.091,411.259,-1.45519e-11,-108739
6.82617,2054.11,74.4661,-1774.09,-120.774,66.117,0,63154.1
6.83594,-1662.88,94.2733,-1774.09,-105.959,411.259,1.74623e-10,-74824
6.8457,-1662.88,117.068,2166.13,-92.3659,-411.259,-1.16415e-10,127096
6.85547,1905.23,144.749,589.312,-81.8712,411.259,1.45519e-11,-123549
6.86523,2054.11,176.187,-1774.09,-72.29,288.941,0,73927.5
6.875,-1662.88,212.571,-1774.09,-64.5949,411.259,2.91038e-11,-76595.9
6.88477,-1662.88,252.538,2166.13,-57.5932,-411.259,5.82077e-11,132608
6.89453,2054.11,297.255,-811.644,-51.3242,411.259,2.91038e-11,-139066
6.9043,2054.11,344.246,-1774.09,-45.9176,408.685,1.45519e-11,86731
6.91406,-1662.88,393.663,-1774.09,-40.798,411.259,2.91038e-11,-79501.7
6.92383,-1662.88,443.506,2166.13,-36.0664,-411.259,-1.16415e-10,137365
6.93359,2054.11,492.94,-1774.09,-31.7974,411.259,-5.82077e-11,-155021
6.94336,2054.11,540.274,-1774.09,-28.3071,396.569,0,101757
6.95312,-1662.88,583.425,-1774.09,-24.9976,411.259,-2.91038e-11,-83752.1
6.96289,-1662.88,620.393,2166.13,-22.8559,-411.259,-2.32831e-10,141603
6.97266,2054.11,650.205,-1774.09,-21.3276,411.259,8.73115e-11,-171038
6.98242,2054.11,669.804,-1774.09,-21.0052,220.117,0,119157
6.99219,-1662.88,679.423,-749.242,-21.152,411.259,2.91038e-11,-89663.5
7.00195,-1662.88,677.014,2166.13,-22.5256,-411.259,5.82077e-11,145454
7.01172,2054.11,661.947,-1774.09,-23.97,411.259,5.82077e-11,-186953
7.02148,2054.11,635.68,-1774.09,-26.0238,-131.642,0,138803
7.03125,-1662.88,596.724,545.007,-27.577,411.259,0,-97755.7
7.04102,-1662.88,546.946,2166.13,-29.6951,-411.259,5.82077e-11,148994
7.05078,2054.11,487.464,-1774.09,-31.2954,411.259,5.82077e-11,-202645
7.06055,2054.11,420.836,-1774.09,-32.5078,-411.259,0,160575
7.07031,-1662.88,346.532,2100.62,-33.3624,411.259,2.91038e-11,-108393
7.08008,2054.11,269,2166.13,-34.023,-411.259,-5.82077e-11,152582
7.08984,2054.11,188.966,-1774.09,-34.5997,411.259,-5.82077e-11,-217787
7.09961,2054.11,108.174,-1774.09,-34.951,-411.259,0,184497
7.10937,-1662.88,28.7466,2166.13,-35.4726,411.259,1.45519e-11,-121796
7.11914,2054.11,-48.2448,2166.13,-36.2368,-411.259,-1.74623e-10,156690
7.12891,2054.11,-121.425,-1774.09,-36.7204,411.259,-5.82077e-11,-232150
7.13867,2054.11,-190.653,-1774.09,-37.7283,-411.259,-2.91038e-11,210390
7.14844,-1662.88,-253.834,2166.13,-38.1399,411.259,2.91038e-11,-138360
7.1582,2054.11,-311.094,2166.13,-38.8752,-411.259,-1.74623e-10,161634
7.16797,2054.11,-362.612,-1774.09,-39.3431,411.259,0,-245762
7.17773,2054.11,-406.489,-2.25315,-39.2999,-411.259,-2.91038e-11,237867
7.1875,-1662.88,-443.306,2166.13,-39.5148,411.259,0,-158520
7.19727,2054.11,-473.059,2166.13,-38.9958,-411.259,0,167806
7.20703,2054.11,-495.022,-1774.09,-38.364,411.259,1.16415e-10,-258627
7.2168,-1662.88,-509.127,2166.13,-37.2722,-411.259,0,266648
7.22656,-1662.88,-516.772,2166.13,-36.1529,411.259,0,-182480
7.23633,2054.11,-517.355,2166.13,-34.7793,-411.259,-2.32831e-10,175829
7.24609,2054.11,-511.046,-1774.09,-32.9482,411.259,1.16415e-10,-270703
7.25586,-1662.88,-499.516,2166.13,-31.0359,-411.259,-5.82077e-11,296474
7.26562,-1662.88,-483.687,2166.13,-28.9506,411.259,0,-210400
7.27539,2054.11,-463.094,2166.13,-26.5311,-411.259,-1.16415e-10,186284
7.28516,2054.11,-439.566,-1774.09,-24.2557,411.259,-1.16415e-10,-282176
7.29492,-1662.88,-414.619,2166.13,-21.3905,-411.259,-1.16415e-10,326920
7.30469,-1662.88,-387.671,2166.13,-18.4218,411.259,0,-242492
7.31445,2054.11,-359.632,2166.13,-14.9629,-411.259,-5.82077e-11,199715
7.32422,2054.11,-331.739,-1774.09,-11.4096,411.259,2.32831e-10,-293347
7.33398,-1662.88,-303.19,2166.13,-6.47745,-411.259,-1.16415e-10,357613
7.34375,-1662.88,-275.33,2166.13,-0.757581,411.259,5.82077e-11,-278756
7.35352,2054.11,-248.738,759.843,6.41192,-411.259,-8.73115e-11,216859
7.36328,2054.11,-222.473,-1774.09,15.3312,411.259,3.49246e-10,-304434
7.37305,-1662.88,-198.617,2166.13,25.957,-411.259,-2.32831e-10,388382
7.38281,-1662.88,-176.263,2166.13,39.3995,411.259,0,-318962
7.39258,2054.11,-156.474,-1677.19,54.9037,-411.259,0,238534
7.40234,-1662.88,-138.898,-1774.09,74.2521,411.259,5.82077e-10,-315789
7.41211,-1662.88,-124.393,2166.13,95.9939,-411.259,0,418989
7.42188,-1662.88,-111.829,2166.13,121.53,411.259,0,-362962
7.43164,2054.11,-101.731,-1774.09,150.816,-411.259,5.82077e-11,265321
7.44141,-1662.88,-93.4742,-1774.09,183.008,411.259,2.32831e-10,-328111
7.45117,-1662.88,-86.1913,2166.13,218.598,-411.259,-1.16415e-10,449054
7.46094,-1662.88,-80.5439,1469.16,257.042,411.259,1.16415e-10,-410659
7.4707,2054.11,-75.3413,-1774.09,298.264,-411.259,0,297713
7.48047,-1662.88,-71.2534,-1774.09,340.868,411.259,2.32831e-10,-342189
7.49023,-1662.88,-67.7058,2166.13,384.142,-411.259,-4.65661e-10,478395
7.5,-1662.88,-64.3911,-1412.57,427.695,411.259,0,-461694
7.50977,2054.11,-61.6863,-1774.09,470.071,-411.259,0,336349
7.51953,-1662.88,-58.789,-1774.09,509.666,411.259,3.49246e-10,-358731
7.5293,-1662.88,-56.5549,2166.13,545.388,-411.259,-6.98492e-10,507089
7.53906,-1662.88,-54.1737,-1774.09,575.346,411.259,3.49246e-10,-515556
7.54883,2054.11,-52.2373,-1774.09,598.897,-411.259,0,381787
7.55859,-1662.88,-50.9561,-1774.09,614.16,411.259,0,-378635
7.56836,-1662.88,-49.67,2166.13,620.219,-411.259,0,535183
7.57812,2054.11,-49.1636,-1774.09,616.522,411.259,2.32831e-10,-571873
7.58789,2054.11,-48.8094,-1774.09,602.235,-411.259,-1.16415e-10,434286
7.59766,-1662.88,-48.7802,-1774.09,577.227,411.259,3.49246e-10,-403068
7.60742,-1662.88,-48.7689,2166.13,542.002,-411.259,-2.32831e-10,562765
7.61719,2054.11,-49.0666,-1774.09,497.564,411.259,2.32831e-10,-630272
7.62695,2054.11,-49.7622,-1774.09,444.894,-411.259,0,494046
7.63672,-1662.88,-49.4629,-1774.09,385.794,411.259,1.16415e-10,-433130
7.64648,-1662.88,-49.2381,2166.13,321.048,-411.259,-4.65661e-10,590282
7.65625,2054.11,-48.8579,-1774.09,253.438,411.259,0,-690165
7.66602,2054.11,-48.2432,-1774.09,183.82,-411.259,0,561318
7.67578,-1662.88,-46.7436,-1774.09,113.75,411.259,3.49246e-10,-469853
7.68555,2054.11,-46.0787,2166.13,44.5269,-411.259,-4.65661e-10,618400
7.69531,2054.11,-43.8689,-1774.09,-21.8807,411.259,4.65661e-10,-751039
7.70508,2054.11,-41.9616,-1774.09,-85.2148,-411.259,-1.16415e-10,636090
7.71484,-1662.88,-39.7146,-1098.84,-144.952,411.259,2.32831e-10,-514457
7.72461,2054.11,-36.586,2166.13,-199.928,-411.259,-2.32831e-10,647814
7.73438,2054.11,-33.0497,-1774.09,-249.917,411.259,-4.65661e-10,-812574
7.74414,2054.11,-29.9275,-1774.09,-294.462,-411.259,-1.16415e-10,718129
7.75391,-1662.88,-25.9868,2166.13,-333.707,411.259,1.16415e-10,-568148
7.76367,2054.11,-21.5866,2166.13,-367.2,-411.259,0,679512
7.77344,2054.11,-17.2528,-1774.09,-394.303,411.259,4.65661e-10,-874383
7.7832,2054.11,-13.0177,-221.369,-416.51,-411.259,-1.16415e-10,807271
7.79297,-1662.88,-7.91219,2166.13,-432.412,411.259,1.16415e-10,-631869
7.80273,2054.11,-3.91161,2166.13,-442.756,-411.259,-4.65661e-10,714874
7.8125,2054.11,0.150446,-1774.09,-448.041,411.259,2.32831e-10,-936093
7.82227,2054.11,4.72693,2166.13,-447.932,-411.259,-6.98492e-10,903239
7.83203,-1662.88,8.75016,2166.13,-443.18,411.259,2.32831e-10,-706575
7.8418,2054.11,12.2541,2166.13,-434.732,-411.259,-6.98492e-10,755303
7.85156,2054.11,15.9311,-1774.09,-422.974,411.259,4.65661e-10,-997738
7.86133,2054.11,19.7764,2166.13,-408.083,-411.259,-6.98492e-10,1.00539e+06
7.87109,-1662.88,22.3211,2166.13,-391.12,411.259,1.16415e-10,-793332
7.88086,2054.11,26.6484,2166.13,-372.042,-411.259,-4.65661e-10,802230
7.89062,2054.11,30.4371,-1774.09,-351.609,411.259,9.31323e-10,-1.05963e+06
7.90039,2054.11,34.8648,2166.13,-330.75,-411.259,-2.32831e-10,1.11302e+06
7.91016,-1662.88,39.6499,2166.13,-309.049,411.259,2.32831e-10,-892947
7.91992,2054.11,45.8797,2166.13,-287.374,-411.259,4.65661e-10,857426
7.92969,2054.11,52.7792,-1774.09,-265.979,411.259,9.31323e-10,-1.12213e+06
7.93945,-1662.88,61.3676,2166.13,-244.888,-411.259,-6.98492e-10,1.22557e+06
7.94922,-1662.88,71.9538,2166.13,-224.508,411.259,3.49246e-10,-1.00592e+06
7.95898,2054.11,84.1384,2166.13,-205.015,-411.259,2.32831e-10,922861
7.96875,2054.11,98.6152,-1774.09,-186.85,411.259,9.31323e-10,-1.1859e+06
7.97852,-1662.88,115.498,2166.13,-170.474,-411.259,-4.65661e-10,1.34233e+06
7.98828,-1662.88,133.894,2166.13,-154.914,411.259,4.65661e-10,-1.13271e+06
7.99805,2054.11,155.586,2166.13,-141.256,-411.259,0,1.00042e+06
8.00781,-1662.88,179.607,-1774.09,-128.776,411.259,-4.65661e-10,-1.2521e+06
8.01758,-1662.88,206.398,2166.13,-117.778,-411.259,-4.65661e-10,1.46253e+06
8.02734,-1662.88,235.486,2166.13,-107.557,411.259,2.32831e-10,-1.27365e+06
8.03711,2054.11,267.309,2166.13,-98.1736,-411.259,-4.65661e-10,1.09203e+06
8.04688,-1662.88,300.898,-1774.09,-89.6371,411.259,9.31323e-10,-1.32214e+06
8.05664,-1662.88,336.4,2166.13,-81.9787,-411.259,-9.31323e-10,1.58559e+06
8.06641,-1662.88,372.319,1769.18,-74.4016,411.259,2.32831e-10,-1.42867e+06
8.07617,2054.11,408.572,2166.13,-67.7472,-411.259,-6.98492e-10,1.19985e+06
8.08594,-1662.88,443.692,-1774.09,-61.5725,411.259,1.86265e-09,-1.3976e+06


==> data/IBS_results_POM_manual_steel_d_Frequency.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,-6.72825e-08,-1.00781e-07,8.7008e-08,-6.85548e-08,2.56097,0,-7.77363e-08
0.0195312,-2.64132e-07,8.43756e-08,3.1194e-07,1.96289e-08,11.7969,0,-3.26905e-07
0.0292969,-2.96049e-07,7.35363e-08,2.94811e-07,-2.63663e-09,19.3662,0,-4.86363e-07
0.0390625,-2.08862e-07,3.24024e-07,3.07042e-07,-1.96289e-08,22.7214,1.05879e-22,-5.98349e-07
0.0488281,-2.00869e-07,5.28809e-07,5.22389e-07,-2.40234e-08,29.1317,0,-7.68486e-07
0.0585937,-1.01318e-07,7.43848e-07,4.72368e-07,1.20117e-08,34.4416,0,-9.82372e-07
0.0683594,2.39506e-07,1.13877e-06,3.10127e-07,-6.03516e-08,33.6555,0,-1.02419e-06
0.078125,4.57958e-07,1.57324e-06,6.69473e-07,-6.79688e-08,37.3504,-2.11758e-22,-1.1753e-06
0.0878906,9.43205e-07,2.02969e-06,3.57065e-07,-5.21484e-08,36.0299,0,-1.29764e-06
0.0976562,1.36261e-06,2.51602e-06,2.61422e-07,3.31056e-08,31.6159,4.23516e-22,-1.34536e-06
0.107422,1.76316e-06,3.24082e-06,8.64174e-07,4.39468e-09,39.9834,0,-1.53817e-06
0.117187,2.59277e-06,3.79131e-06,6.55705e-08,1.75783e-09,30.6172,0,-1.50462e-06
0.126953,3.43104e-06,4.47686e-06,-1.12995e-07,-4.30664e-08,16.8257,0,-1.35273e-06
0.136719,3.52881e-06,5.18057e-06,1.42417e-06,1.46485e-08,41.1734,0,-1.84801e-06
0.146484,5.05417e-06,6.0252e-06,-7.13176e-07,-4.13086e-08,17.8859,2.11758e-22,-1.46222e-06
0.15625,5.94005e-06,6.71836e-06,-5.89992e-07,-1.25976e-08,-10.2811,0,-1.11975e-06
0.166016,5.68648e-06,7.57266e-06,2.5081e-06,1.17188e-09,43.1591,0,-1.99771e-06
0.175781,8.04011e-06,8.37715e-06,-2.18446e-06,-6.26953e-08,-4.25857,0,-1.2759e-06
0.185547,8.90605e-06,9.23145e-06,-1.32738e-06,1.58204e-08,-49.4402,-1.05879e-22,-4.66056e-07
0.195312,7.79538e-06,1.00304e-05,5.03317e-06,-7.93946e-08,63.3006,0,-2.25918e-06
0.205078,1.23869e-05,1.07977e-05,-6.39384e-06,-1.31836e-08,-70.4399,0,3.67989e-08
0.214844,1.26988e-05,1.15632e-05,-2.00969e-06,-1.52343e-08,-137.715,-4.23516e-22,1.30194e-06
0.224609,9.39261e-06,1.22733e-05,1.02948e-05,4.36523e-08,115.207,0,-2.51549e-06
0.234375,1.8775e-05,1.29378e-05,-1.56605e-05,-4.68749e-08,-207.811,0,2.89303e-06
0.244141,1.65449e-05,1.36031e-05,-1.73702e-06,-2.46093e-08,-284.012,-8.47033e-22,4.69592e-06
0.253906,8.39768e-06,1.43203e-05,2.23702e-05,-2.60741e-08,289.769,8.47033e-22,-4.45005e-06
0.263672,2.8653e-05,1.48705e-05,-3.68695e-05,-5.33203e-08,-382.446,1.69407e-21,8.64642e-06
0.273437,1.91249e-05,1.53486e-05,3.81768e-06,-5.5664e-08,-382.446,-3.38813e-21,9.53857e-06
0.283203,2.27355e-06,1.58947e-05,4.70491e-05,-1.40624e-08,382.446,5.0822e-21,-1.01589e-05
0.292969,4.63677e-05,1.62606e-05,-5.19122e-05,-3.10547e-08,-382.446,-3.38813e-21,1.96453e-05
0.302734,1.71602e-05,1.67394e-05,2.46916e-05,-5.94725e-08,-382.446,0,1.57566e-05
0.3125,-1.41033e-05,1.70133e-05,9.7088e-05,5.12696e-08,382.446,3.38813e-21,-2.60852e-05
0.322266,8.28786e-05,1.73918e-05,-5.19122e-05,-5.12696e-08,-382.446,-6.77626e-21,4.37979e-05
0.332031,2.78501e-06,1.76777e-05,9.01096e-05,-9.52148e-08,-382.446,-3.38813e-21,2.13249e-05
0.341797,-4.7483e-05,1.78286e-05,0.000190461,-2.84178e-08,382.446,2.71051e-20,-6.29273e-05
0.351562,0.000163124,1.80601e-05,-5.19122e-05,3.16406e-08,-382.446,-2.71051e-20,9.75854e-05
0.361328,-4.46227e-05,1.82162e-05,0.000271031,-1.84571e-08,-382.446,0,2.12359e-05
0.371094,-4.7483e-05,1.82689e-05,0.00031065,-5.5664e-08,382.446,0,-0.000144295
0.380859,0.000284293,1.84324e-05,-5.19122e-05,-3.69141e-08,-382.446,0,0.000223427
0.390625,-4.7483e-05,1.84236e-05,0.00031065,-4.5703e-08,382.446,0,-5.85892e-06
0.400391,-4.7483e-05,1.85789e-05,0.00031065,6.32813e-08,382.446,5.42101e-20,-0.000311998
0.410156,0.000284293,1.86226e-05,-5.19122e-05,-5.21484e-08,-382.446,-1.0842e-19,0.000514567
0.419922,-4.7483e-05,1.86536e-05,0.00031065,-1.17188e-09,382.446,2.71051e-20,-0.000116606
0.429687,-4.7483e-05,1.85048e-05,0.00031065,-5.00977e-08,382.446,-1.0842e-19,-0.000649422
0.439453,0.000284293,1.86302e-05,-5.19122e-05,-4.39445e-09,-382.446,-4.33681e-19,0.00118793
0.449219,-4.7483e-05,1.86601e-05,0.00031065,-5.06836e-08,382.446,0,-0.000476117
0.458984,-4.7483e-05,1.87597e-05,0.00031065,3.04688e-08,382.446,4.33681e-19,-0.00129442
0.46875,0.000284293,1.86551e-05,-5.19122e-05,-4.30664e-08,-382.446,-4.33681e-19,0.00271598
0.478516,-4.7483e-05,1.86645e-05,0.00031065,-1.05762e-07,382.446,0,-0.00150739
0.488281,-4.7483e-05,1.87324e-05,2.51828e-05,4.36523e-08,382.446,0,-0.00247041
0.498047,0.000284293,1.87151e-05,-5.19122e-05,-1.20117e-08,-382.446,-8.67362e-19,0.00614679
0.507812,-4.7483e-05,1.88338e-05,0.00031065,-1.64061e-08,382.446,8.67362e-19,-0.0043045
0.517578,4.05169e-05,1.87362e-05,-5.19122e-05,-3.16406e-08,382.446,1.73472e-18,-0.0044351
0.527344,0.000284293,1.874e-05,-5.19122e-05,3.75001e-08,-382.446,-6.93889e-18,0.0137142
0.537109,-4.7483e-05,1.88115e-05,0.00031065,-1.37109e-07,382.446,0,-0.0115531
0.546875,0.000284293,1.86855e-05,-5.19122e-05,5.06836e-08,382.446,-8.67362e-19,-0.00726751
0.556641,0.000284293,1.88262e-05,-5.19122e-05,2.16796e-08,-382.446,3.46945e-18,0.0301589
0.566406,-4.7483e-05,1.88883e-05,0.00031065,5.00977e-08,382.446,6.93889e-18,-0.02979
0.576172,0.000284293,1.88104e-05,-5.19122e-05,2.14453e-07,382.446,0,-0.00991901
0.585937,0.000284293,1.88332e-05,-5.19122e-05,3.1582e-07,-382.446,-1.38778e-17,0.0652294
0.595703,-4.7483e-05,1.88376e-05,0.00031065,5.70703e-07,382.446,1.38778e-17,-0.0744926
0.605469,0.000284293,1.88528e-05,-5.19122e-05,9.0791e-07,382.446,1.73472e-18,-0.00743028
0.615234,0.000284293,1.88584e-05,-5.19122e-05,1.24717e-06,-382.446,-5.55112e-17,0.138596
0.625,-4.7483e-05,1.8842e-05,0.00031065,1.82314e-06,382.446,2.77556e-17,-0.181847
0.634766,0.000284293,1.88769e-05,-5.19122e-05,2.475e-06,-382.446,-3.46945e-18,0.0172442
0.644531,0.000284293,1.897e-05,-5.19122e-05,3.2751e-06,-382.446,-5.55112e-17,0.288495
0.654297,-4.7483e-05,1.89313e-05,0.00031065,4.07813e-06,382.446,0,-0.434827
0.664062,0.000284293,1.891e-05,-5.19122e-05,5.2043e-06,-382.446,0,0.11488
0.673828,0.000284293,1.89753e-05,-5.19122e-05,6.29473e-06,-382.446,-1.11022e-16,0.586306
0.683594,-4.7483e-05,1.89492e-05,0.00031065,7.47246e-06,382.446,4.44089e-16,-1.02107
0.693359,0.000284293,1.88933e-05,-5.19122e-05,8.79375e-06,-382.446,1.11022e-16,0.426392
0.703125,0.000284293,1.88197e-05,-5.19122e-05,1.02067e-05,-382.446,-4.44089e-16,1.1566
0.712891,-4.7483e-05,1.89967e-05,0.00031065,1.17059e-05,382.446,0,-2.35774
0.722656,0.000284293,1.89346e-05,-5.19122e-05,1.32466e-05,-382.446,-2.22045e-16,1.32355
0.732422,0.000284293,1.88572e-05,-5.19122e-05,1.48371e-05,-382.446,-8.88178e-16,2.1945
0.742187,-4.7483e-05,1.89917e-05,0.00031065,1.6343e-05,382.446,0,-5.35826
0.751953,0.000284293,1.90711e-05,-5.19122e-05,1.79798e-05,-382.446,-8.88178e-16,3.75411
0.761719,0.000284293,1.89879e-05,0.00031065,1.95357e-05,-382.446,-4.44089e-16,3.9389
0.771484,-4.7483e-05,1.90488e-05,0.00031065,2.10621e-05,382.446,7.10543e-15,-11.9875
0.78125,0.000284293,1.9026e-05,-5.19122e-05,2.25858e-05,-382.446,0,10.0673
0.791016,-4.7483e-05,1.90374e-05,0.00031065,2.40495e-05,-382.446,-8.88178e-16,6.46815
0.800781,-4.7483e-05,1.89094e-05,0.00031065,2.56397e-05,382.446,0,-26.3949
0.810547,0.000284293,1.90723e-05,-5.19122e-05,2.69042e-05,-382.446,0,25.9577
0.820312,-4.7483e-05,1.89683e-05,0.00031065,2.81763e-05,-382.446,-1.77636e-15,8.9167
0.830078,-4.7483e-05,1.90348e-05,0.00031065,2.93982e-05,382.446,1.42109e-14,-57.1546
0.839844,0.000284293,1.9002e-05,-5.19122e-05,3.05604e-05,-382.446,0,64.9575
0.849609,-4.7483e-05,1.9052e-05,0.00031065,3.15929e-05,-382.446,8.88178e-16,7.01704
0.859375,-4.7483e-05,1.89645e-05,0.00031065,3.24179e-05,382.446,2.84217e-14,-121.539
0.869141,0.000284293,1.90254e-05,-5.19122e-05,3.35326e-05,-382.446,-2.84217e-14,158.667
0.878906,-4.7483e-05,1.9043e-05,0.00031065,3.4178e-05,382.446,0,-13.9266
0.888672,-4.7483e-05,1.91115e-05,0.00031065,3.48516e-05,382.446,2.84217e-14,-253.233
0.898437,0.000284293,1.90837e-05,-5.19122e-05,3.55318e-05,-382.446,0,379.673
0.908203,-4.7483e-05,1.91713e-05,0.00031065,3.59353e-05,382.446,0,-97.9621
0.917969,-4.7483e-05,1.90749e-05,0.00031065,3.64699e-05,382.446,1.13687e-13,-515.159
0.927734,0.000284293,1.91115e-05,-5.19122e-05,3.68757e-05,-382.446,-2.27374e-13,892.097
0.9375,-4.7483e-05,1.91818e-05,0.00031065,3.71561e-05,382.446,0,-367.46
0.947266,-4.7483e-05,1.90151e-05,0.00031065,3.73942e-05,382.446,0,-1017.59
0.957031,0.000284293,1.91927e-05,-5.19122e-05,3.76849e-05,-382.446,-4.54747e-13,2061.24
0.966797,-4.7483e-05,1.90424e-05,0.00031065,3.77818e-05,382.446,2.27374e-13,-1145.98
0.976562,-4.7483e-05,1.91851e-05,0.00031065,3.7875e-05,382.446,-6.82121e-13,-1934.07
0.986328,0.000284293,1.90887e-05,-5.19122e-05,3.80241e-05,-382.446,9.09495e-13,4687.17
0.996094,-4.7483e-05,1.90898e-05,0.00031065,3.80596e-05,382.446,0,-3259.05
1.00586,-4.7483e-05,1.90723e-05,-5.19122e-05,3.81674e-05,382.446,4.54747e-13,-3480.49
1.01562,0.000284293,1.91051e-05,-5.19122e-05,3.81185e-05,-382.446,-1.81899e-12,10492.5
1.02539,-4.7483e-05,1.90772e-05,0.00031065,3.82846e-05,382.446,0,-8755.35
1.03516,0.000284293,1.92363e-05,-5.19122e-05,3.82822e-05,382.446,0,-5740.7
1.04492,0.000284293,1.90837e-05,-5.19122e-05,3.83988e-05,-382.446,0,23117.3
1.05469,-4.7483e-05,1.91971e-05,0.00031065,3.84229e-05,382.446,0,-22604.1
1.06445,0.000284293,1.9069e-05,-5.19122e-05,3.84293e-05,382.446,1.81899e-12,-7992.5
1.07422,0.000284293,1.92346e-05,-5.19122e-05,3.85072e-05,-382.446,-7.27596e-12,50090.7
1.08398,-4.7483e-05,1.91856e-05,0.00031065,3.85764e-05,382.446,7.27596e-12,-56623.4
1.09375,0.000284293,1.91464e-05,-5.19122e-05,3.85605e-05,382.446,0,-6579.16
1.10352,0.000284293,1.92554e-05,-5.19122e-05,3.86188e-05,-382.446,-2.91038e-11,106595
1.11328,-4.7483e-05,1.91915e-05,0.00031065,3.86188e-05,382.446,0,-138427
1.12305,0.000284293,1.92334e-05,-5.19122e-05,3.85922e-05,-382.446,-3.63798e-12,11187.7
1.13281,0.000284293,1.93652e-05,-5.19122e-05,3.86068e-05,-382.446,2.91038e-11,222282
1.14258,-4.7483e-05,1.95586e-05,0.00031065,3.86095e-05,382.446,5.82077e-11,-331486
1.15234,0.000284293,1.96767e-05,-5.19122e-05,3.85289e-05,-382.446,0,83485.5
1.16211,0.000284293,1.98047e-05,-5.19122e-05,3.85661e-05,-382.446,-1.16415e-10,452648
1.17187,-4.7483e-05,2.01935e-05,0.00031065,3.84724e-05,382.446,2.32831e-10,-779394
1.18164,0.000284293,2.05775e-05,-5.19122e-05,3.8395e-05,-382.446,0,316617
1.19141,0.000284293,2.10609e-05,-5.19122e-05,3.84108e-05,-382.446,-2.32831e-10,895245
1.20117,-4.7483e-05,2.17233e-05,0.00031065,3.83748e-05,382.446,2.32831e-10,-1.80196e+06
1.21094,0.000284293,2.24095e-05,-5.19122e-05,3.83042e-05,-382.446,-2.32831e-10,992102
1.2207,0.000284293,2.34196e-05,-5.19122e-05,3.81762e-05,-382.446,-6.98492e-10,1.70445e+06
1.23047,-4.7483e-05,2.43817e-05,0.00031065,3.82459e-05,382.446,9.31323e-10,-4.10004e+06
1.24023,0.000284293,2.5563e-05,-5.19122e-05,3.80766e-05,-382.446,9.31323e-10,2.82908e+06
1.25,0.000284293,2.6683e-05,0.00031065,3.82436e-05,-382.446,0,3.07505e+06
1.25977,-4.7483e-05,2.80925e-05,0.00031065,3.80279e-05,382.446,0,-9.18372e+06
1.26953,0.000284293,2.93836e-05,-5.19122e-05,3.8163e-05,-382.446,-1.86265e-09,7.6139e+06
1.2793,-4.7483e-05,3.08534e-05,0.00031065,3.80253e-05,-382.446,0,5.09393e+06
1.28906,-4.7483e-05,3.23493e-05,0.00031065,3.81814e-05,382.446,0,-2.02463e+07
1.29883,0.000284293,3.39524e-05,-5.19122e-05,3.81114e-05,-382.446,-1.11759e-08,1.9683e+07
1.30859,-4.7483e-05,3.54686e-05,0.00031065,3.82289e-05,-382.446,1.86265e-09,7.15976e+06
1.31836,-4.7483e-05,3.70342e-05,0.00031065,3.83004e-05,382.446,7.45058e-09,-4.38986e+07
1.32812,0.000284293,3.85699e-05,-5.19122e-05,3.82131e-05,-382.446,0,4.93568e+07
1.33789,-4.7483e-05,4.00907e-05,0.00031065,3.848e-05,-382.446,0,6.14085e+06
1.34766,-4.7483e-05,4.16042e-05,0.00031065,3.84354e-05,382.446,-1.49012e-08,-9.34856e+07
1.35742,0.000284293,4.29639e-05,-5.19122e-05,3.8523e-05,-382.446,1.49012e-08,1.20766e+08
1.36719,-4.7483e-05,4.42846e-05,0.00031065,3.86619e-05,382.446,3.72529e-09,-8.91627e+06
1.37695,-4.7483e-05,4.55616e-05,0.00031065,3.87794e-05,382.446,5.96046e-08,-1.95108e+08
1.38672,0.000284293,4.6766e-05,-5.19122e-05,3.88497e-05,-382.446,-5.96046e-08,2.89407e+08
1.39648,-4.7483e-05,4.79271e-05,0.00031065,3.89461e-05,382.446,-1.49012e-08,-7.10965e+07
1.40625,-4.7483e-05,4.88895e-05,0.00031065,3.89651e-05,382.446,-5.96046e-08,-3.97705e+08
1.41602,0.000284293,4.98738e-05,-5.19122e-05,3.90823e-05,-382.446,-1.19209e-07,6.80913e+08
1.42578,-4.7483e-05,5.07533e-05,0.00031065,3.9196e-05,382.446,0,-2.72738e+08
1.43555,-4.7483e-05,5.14972e-05,0.00031065,3.92605e-05,382.446,0,-7.87565e+08
1.44531,0.000284293,5.21552e-05,-5.19122e-05,3.93012e-05,-382.446,2.38419e-07,1.57525e+09
1.45508,-4.7483e-05,5.27977e-05,0.00031065,3.93709e-05,382.446,2.38419e-07,-8.58774e+08
1.46484,-4.7483e-05,5.32934e-05,0.00031065,3.94667e-05,382.446,2.38419e-07,-1.50197e+09
1.47461,0.000284293,5.37545e-05,-5.19122e-05,3.94541e-05,-382.446,-9.53674e-07,3.58638e+09
1.48437,-4.7483e-05,5.41597e-05,0.00031065,3.95479e-05,382.446,4.76837e-07,-2.45564e+09
1.49414,-4.7483e-05,5.44995e-05,-5.19122e-05,3.94667e-05,382.446,0,-2.7165e+09
1.50391,0.000284293,5.48001e-05,-5.19122e-05,3.94939e-05,-382.446,-9.53674e-07,8.03798e+09
1.51367,-4.7483e-05,5.49973e-05,0.00031065,3.94852e-05,382.446,-9.53674e-07,-6.62088e+09
1.52344,0.000284293,5.51241e-05,-5.19122e-05,3.95839e-05,382.446,-9.53674e-07,-4.51902e+09
1.5332,0.000284293,5.5227e-05,-5.19122e-05,3.94661e-05,-382.446,-3.8147e-06,1.77314e+10
1.54297,-4.7483e-05,5.5379e-05,0.00031065,3.95244e-05,382.446,-3.8147e-06,-1.71386e+10
1.55273,0.000284293,5.54546e-05,-5.19122e-05,3.95581e-05,382.446,1.90735e-06,-6.41009e+09
1.5625,0.000284293,5.56061e-05,-5.19122e-05,3.95276e-05,-382.446,-2.28882e-05,3.8471e+10
1.57227,-4.7483e-05,5.55422e-05,0.00031065,3.94107e-05,382.446,1.52588e-05,-4.30213e+10
1.58203,0.000284293,5.56386e-05,-5.19122e-05,3.94661e-05,382.446,1.90735e-06,-5.70903e+09
1.5918,0.000284293,5.56925e-05,-5.19122e-05,3.93601e-05,-382.446,1.52588e-05,8.19862e+10
1.60156,-4.7483e-05,5.57197e-05,0.00031065,3.92815e-05,382.446,-1.52588e-05,-1.05355e+11
1.61133,0.000284293,5.57804e-05,-5.19122e-05,3.93768e-05,-382.446,-5.72205e-06,7.0381e+09
1.62109,0.000284293,5.58668e-05,-5.19122e-05,3.91781e-05,-382.446,0,1.71249e+11
1.63086,-4.7483e-05,5.58712e-05,0.00031065,3.92695e-05,382.446,-3.05176e-05,-2.52663e+11
1.64062,0.000284293,5.58313e-05,-5.19122e-05,3.90545e-05,-382.446,-7.62939e-06,6.04998e+10
1.65039,0.000284293,5.59588e-05,-5.19122e-05,3.92303e-05,-382.446,-0.00012207,3.49417e+11
1.66016,-4.7483e-05,5.58838e-05,0.00031065,3.89903e-05,382.446,-0.00012207,-5.94861e+11
1.66992,0.000284293,5.60748e-05,-5.19122e-05,3.90773e-05,-382.446,-0.00012207,2.34879e+11
1.67969,0.000284293,5.6015e-05,-5.19122e-05,3.89423e-05,-382.446,-0.00012207,6.92799e+11
1.68945,-4.7483e-05,5.59916e-05,0.00031065,3.9036e-05,382.446,0.000244141,-1.37704e+12
1.69922,0.000284293,5.60455e-05,-5.19122e-05,3.89613e-05,-382.446,0.000244141,7.43264e+11
1.70898,0.000284293,5.6119e-05,-5.19122e-05,3.90038e-05,-382.446,-0.000488281,1.32344e+12
1.71875,-4.7483e-05,5.62345e-05,0.00031065,3.91471e-05,382.446,0.000976562,-3.13699e+12
1.72852,0.000284293,5.60722e-05,-5.19122e-05,3.9184e-05,-382.446,0.000244141,2.13131e+12
1.73828,0.000284293,5.609e-05,0.00031065,3.93012e-05,-382.446,0,2.39948e+12
1.74805,-4.7483e-05,5.61272e-05,0.00031065,3.96513e-05,382.446,0.00195312,-7.03503e+12
1.75781,0.000284293,5.61516e-05,-5.19122e-05,3.98332e-05,-382.446,-0.00195312,5.75703e+12
1.76758,-4.7483e-05,5.62594e-05,0.00031065,4.02214e-05,-382.446,0.000976562,4.00813e+12
1.77734,-4.7483e-05,5.62148e-05,0.00031065,4.07367e-05,382.446,0,-1.55285e+13
1.78711,0.000284293,5.62269e-05,-5.19122e-05,4.12277e-05,-382.446,-0.00195312,1.49225e+13
1.79687,-4.7483e-05,5.61636e-05,0.00031065,4.2048e-05,-382.446,0,5.73578e+12
1.80664,-4.7483e-05,5.62567e-05,0.00031065,4.27635e-05,382.446,0,-3.37135e+13
1.81641,0.000284293,5.62726e-05,-5.19122e-05,4.37253e-05,-382.446,0,3.74976e+13
1.82617,-4.7483e-05,5.62764e-05,0.00031065,4.48389e-05,-382.446,0,5.28894e+12
1.83594,-4.7483e-05,5.62746e-05,0.00031065,4.57679e-05,382.446,0.015625,-7.18992e+13
1.8457,0.000284293,5.63221e-05,-5.19122e-05,4.70285e-05,-382.446,0,9.19072e+13
1.85547,-4.7483e-05,5.62497e-05,0.00031065,4.82713e-05,382.446,0.000976562,-5.49035e+12
1.86523,-4.7483e-05,5.63209e-05,0.00031065,4.95472e-05,382.446,0.0625,-1.50304e+14
1.875,0.000284293,5.62623e-05,-5.19122e-05,5.09713e-05,-382.446,-0.0625,2.20579e+14
1.88477,-4.7483e-05,5.62356e-05,0.00031065,5.2374e-05,382.446,0,-5.14409e+13
1.89453,-4.7483e-05,5.62904e-05,0.00031065,5.38154e-05,382.446,0.0625,-3.06979e+14
1.9043,0.000284293,5.63892e-05,-5.19122e-05,5.5246e-05,-382.446,-0.1875,5.19671e+14
1.91406,-4.7483e-05,5.64539e-05,0.00031065,5.66842e-05,382.446,0.0625,-2.0222e+14
1.92383,-4.7483e-05,5.63537e-05,0.00031065,5.82079e-05,382.446,-0.125,-6.09403e+14
1.93359,0.000284293,5.64108e-05,-5.19122e-05,5.95638e-05,-382.446,0,1.20374e+15
1.94336,-4.7483e-05,5.62377e-05,0.00031065,6.08757e-05,382.446,0.125,-6.43201e+14
1.95312,-4.7483e-05,5.63968e-05,0.00031065,6.22992e-05,382.446,0,-1.16604e+15
1.96289,0.000284293,5.64381e-05,-5.19122e-05,6.35616e-05,-382.446,0,2.74386e+15
1.97266,-4.7483e-05,5.63558e-05,0.00031065,6.4827e-05,382.446,0.5,-1.84965e+15
1.98242,-4.7483e-05,5.64832e-05,-5.19122e-05,6.58819e-05,382.446,0.5,-2.11921e+15
1.99219,0.000284293,5.63133e-05,-5.19122e-05,6.69548e-05,-382.446,0,6.15707e+15
2.00195,-4.7483e-05,5.64369e-05,0.00031065,6.80133e-05,382.446,1,-5.00559e+15
2.01172,0.000284293,5.63748e-05,-5.19122e-05,6.89865e-05,382.446,0.5,-3.55425e+15
2.02148,0.000284293,5.63836e-05,-5.19122e-05,6.97875e-05,-382.446,-4,1.35989e+16
2.03125,-4.7483e-05,5.64267e-05,0.00031065,7.06474e-05,382.446,6,-1.29923e+16
2.04102,0.000284293,5.63634e-05,-5.19122e-05,7.13221e-05,382.446,0,-5.12972e+15
2.05078,0.000284293,5.64026e-05,-5.19122e-05,7.19607e-05,-382.446,-16,2.95437e+16
2.06055,-4.7483e-05,5.63183e-05,0.00031065,7.25921e-05,382.446,8,-3.26819e+16
2.07031,0.000284293,5.63974e-05,-5.19122e-05,7.30049e-05,382.446,0,-4.88443e+15
2.08008,0.000284293,5.6468e-05,-5.19122e-05,7.34977e-05,-382.446,-8,6.30515e+16
2.08984,-4.7483e-05,5.64527e-05,0.00031065,7.39201e-05,382.446,0,-8.01738e+16
2.09961,0.000284293,5.64179e-05,-5.19122e-05,7.42389e-05,-382.446,-1,4.21976e+15
2.10937,0.000284293,5.65286e-05,-5.19122e-05,7.45503e-05,-382.446,-64,1.31915e+17
2.11914,-4.7483e-05,5.65834e-05,0.00031065,7.48034e-05,382.446,32,-1.92563e+17
2.12891,0.000284293,5.65986e-05,-5.19122e-05,7.50425e-05,-382.446,0,4.37011e+16
2.13867,0.000284293,5.6603e-05,-5.19122e-05,7.50495e-05,-382.446,64,2.69684e+17
2.14844,-4.7483e-05,5.65175e-05,0.00031065,7.52763e-05,382.446,128,-4.53974e+17
2.1582,0.000284293,5.66587e-05,-5.19122e-05,7.54242e-05,-382.446,-64,1.74053e+17
2.16797,0.000284293,5.66303e-05,-5.19122e-05,7.55212e-05,-382.446,-128,5.36017e+17
2.17773,-4.7483e-05,5.66288e-05,0.00031065,7.57222e-05,382.446,256,-1.05222e+18
2.1875,0.000284293,5.67806e-05,-5.19122e-05,7.56498e-05,-382.446,0,5.56531e+17
2.19727,0.000284293,5.67337e-05,-5.19122e-05,7.57849e-05,-382.446,0,1.02729e+18
2.20703,-4.7483e-05,5.67469e-05,0.00031065,7.58839e-05,382.446,0,-2.39993e+18
2.2168,0.000284293,5.67571e-05,-5.19122e-05,7.59396e-05,-382.446,0,1.60508e+18
2.22656,0.000284293,5.66537e-05,0.00031065,7.59073e-05,-382.446,-512,1.87147e+18
2.23633,-4.7483e-05,5.67855e-05,0.00031065,7.61388e-05,382.446,3072,-5.38856e+18
2.24609,0.000284293,5.66479e-05,-5.19122e-05,7.61622e-05,-382.446,-1536,4.35198e+18
2.25586,-4.7483e-05,5.6712e-05,0.00031065,7.62129e-05,-382.446,-1024,3.15112e+18
2.26562,-4.7483e-05,5.67337e-05,0.00031065,7.62853e-05,382.446,2048,-1.19089e+19
2.27539,0.000284293,5.67475e-05,-5.19122e-05,7.63729e-05,-382.446,0,1.13113e+19
2.28516,-4.7483e-05,5.69341e-05,0.00031065,7.64405e-05,-382.446,-1024,4.58539e+18
2.29492,-4.7483e-05,5.69886e-05,0.00031065,7.63685e-05,382.446,0,-2.58888e+19
2.30469,0.000284293,5.71547e-05,-5.19122e-05,7.64273e-05,-382.446,4096,2.84837e+19
2.31445,-4.7483e-05,5.74037e-05,0.00031065,7.65352e-05,-382.446,-512,4.4982e+18
2.32422,-4.7483e-05,5.7702e-05,0.00031065,7.65668e-05,382.446,8192,-5.52909e+19
2.33398,0.000284293,5.8161e-05,-5.19122e-05,7.65826e-05,-382.446,24576,6.99361e+19
2.34375,-4.7483e-05,5.85984e-05,0.00031065,7.66834e-05,382.446,-1024,-3.18121e+18
2.35352,-4.7483e-05,5.92896e-05,0.00031065,7.66714e-05,382.446,0,-1.15772e+20
2.36328,0.000284293,6.00932e-05,-5.19122e-05,7.6662e-05,-382.446,32768,1.68101e+20
2.37305,-4.7483e-05,6.07989e-05,0.00031065,7.67927e-05,382.446,8192,-3.70922e+19
2.38281,-4.7483e-05,6.19187e-05,0.00031065,7.6752e-05,382.446,0,-2.3691e+20
2.39258,0.000284293,6.28978e-05,-5.19122e-05,7.68413e-05,-382.446,65536,3.96573e+20
2.40234,-4.7483e-05,6.41104e-05,0.00031065,7.68217e-05,382.446,0,-1.49766e+20
2.41211,-4.7483e-05,6.53924e-05,0.00031065,7.68401e-05,382.446,0,-4.71444e+20
2.42187,0.000284293,6.66633e-05,-5.19122e-05,7.69758e-05,-382.446,-262144,9.19753e+20
2.43164,-4.7483e-05,6.80253e-05,0.00031065,7.68686e-05,382.446,0,-4.8147e+20
2.44141,-4.7483e-05,6.94685e-05,0.00031065,7.70291e-05,382.446,131072,-9.04987e+20
2.45117,0.000284293,7.09345e-05,-5.19122e-05,7.70241e-05,-382.446,-1.04858e+06,2.09907e+21
2.46094,-4.7483e-05,7.2377e-05,0.00031065,7.69937e-05,382.446,-262144,-1.39273e+21
2.4707,-4.7483e-05,7.38814e-05,-5.19122e-05,7.70971e-05,382.446,-262144,-1.6525e+21
2.48047,0.000284293,7.52522e-05,-5.19122e-05,7.7095e-05,-382.446,0,4.71587e+21
2.49023,-4.7483e-05,7.68179e-05,0.00031065,7.71038e-05,382.446,1.04858e+06,-3.78347e+21
2.5,0.000284293,7.81767e-05,-5.19122e-05,7.72459e-05,382.446,-524288,-2.79315e+21
2.50977,0.000284293,7.94203e-05,-5.19122e-05,7.71135e-05,-382.446,0,1.04286e+22
2.51953,-4.7483e-05,8.06985e-05,0.00031065,7.72137e-05,382.446,0,-9.84733e+21
2.5293,0.000284293,8.18698e-05,-5.19122e-05,7.71571e-05,382.446,524288,-4.09686e+21
2.53906,0.000284293,8.3095e-05,-5.19122e-05,7.71806e-05,-382.446,4.1943e+06,2.26856e+22
2.54883,-4.7483e-05,8.41064e-05,0.00031065,7.7301e-05,382.446,4.1943e+06,-2.48238e+22
2.55859,0.000284293,8.51388e-05,-5.19122e-05,7.72764e-05,382.446,1.04858e+06,-4.13201e+21
2.56836,0.000284293,8.59377e-05,-5.19122e-05,7.72655e-05,-382.446,-8.38861e+06,4.84841e+22
2.57812,-4.7483e-05,8.67621e-05,0.00031065,7.73455e-05,382.446,-8.38861e+06,-6.10039e+22
2.58789,0.000284293,8.75355e-05,-5.19122e-05,7.72904e-05,-382.446,-262144,2.33654e+21
2.59766,0.000284293,8.82149e-05,-5.19122e-05,7.73962e-05,-382.446,0,1.01602e+23
2.60742,-4.7483e-05,8.86746e-05,0.00031065,7.7407e-05,382.446,0,-1.46742e+23
2.61719,0.000284293,8.92986e-05,-5.19122e-05,7.73074e-05,-382.446,0,3.14524e+22
2.62695,0.000284293,8.96473e-05,-5.19122e-05,7.74305e-05,-382.446,0,2.08111e+23
2.63672,-4.7483e-05,9.01362e-05,0.00031065,7.74703e-05,382.446,0,-3.4642e+23
2.64648,0.000284293,9.04031e-05,-5.19122e-05,7.74844e-05,-382.446,0,1.28829e+23
2.65625,0.000284293,9.05783e-05,-5.19122e-05,7.75204e-05,-382.446,-6.71089e+07,4.14628e+23
2.66602,-4.7483e-05,9.08895e-05,0.00031065,7.75274e-05,382.446,1.34218e+08,-8.03945e+23
2.67578,0.000284293,9.10734e-05,-5.19122e-05,7.74773e-05,-382.446,0,4.16471e+23
2.68555,0.000284293,9.13175e-05,-5.19122e-05,7.75485e-05,-382.446,-1.34218e+08,7.97184e+23
2.69531,-4.7483e-05,9.13333e-05,0.00031065,7.75143e-05,382.446,5.36871e+08,-1.83588e+24
2.70508,0.000284293,9.14159e-05,-5.19122e-05,7.75781e-05,-382.446,-1.34218e+08,1.20836e+24
2.71484,0.000284293,9.15147e-05,0.00031065,7.75852e-05,-382.446,-5.36871e+08,1.45899e+24
2.72461,-4.7483e-05,9.16289e-05,0.00031065,7.74855e-05,382.446,0,-4.12705e+24
2.73437,0.000284293,9.16638e-05,-5.19122e-05,7.76238e-05,-382.446,0,3.28903e+24
2.74414,-4.7483e-05,9.17584e-05,0.00031065,7.75834e-05,-382.446,-5.36871e+08,2.47537e+24
2.75391,-4.7483e-05,9.17596e-05,0.00031065,7.76396e-05,382.446,-3.22123e+09,-9.13211e+24
2.76367,0.000284293,9.1923e-05,-5.19122e-05,7.76537e-05,-382.446,1.07374e+09,8.57244e+24
2.77344,-4.7483e-05,9.19529e-05,0.00031065,7.76139e-05,-382.446,5.36871e+08,3.6587e+24
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,382.446,8.58993e+09,-1.98782e+25
2.79297,0.000284293,9.20587e-05,-5.19122e-05,7.7792e-05,-382.446,0,2.16334e+25
2.80273,-4.7483e-05,9.21483e-05,0.00031065,7.76531e-05,-382.446,-1.07374e+09,3.78692e+24
2.8125,-4.7483e-05,9.21598e-05,0.00031065,7.76897e-05,382.446,1.71799e+10,-4.25141e+25
2.82227,0.000284293,9.22318e-05,-5.19122e-05,7.78444e-05,-382.446,-8.58993e+09,5.32108e+25
2.83203,-4.7483e-05,9.23253e-05,0.00031065,7.79168e-05,382.446,0,-1.65348e+24
2.8418,-4.7483e-05,9.23074e-05,0.00031065,7.78907e-05,382.446,0,-8.91626e+25
2.85156,0.000284293,9.25187e-05,-5.19122e-05,7.79941e-05,-382.446,0,1.28094e+26
2.86133,-4.7483e-05,9.24044e-05,0.00031065,7.81438e-05,382.446,0,-2.66429e+25
2.87109,-4.7483e-05,9.26314e-05,0.00031065,7.81907e-05,382.446,6.87195e+10,-1.82805e+26
2.88086,0.000284293,9.26429e-05,-5.19122e-05,7.83747e-05,-382.446,-1.03079e+11,3.02603e+26
2.89062,-4.7483e-05,9.26625e-05,0.00031065,7.85675e-05,382.446,1.71799e+10,-1.10785e+26
2.90039,-4.7483e-05,9.28412e-05,0.00031065,7.90031e-05,382.446,-6.87195e+10,-3.64641e+26
2.91016,0.000284293,9.28058e-05,-5.19122e-05,7.92258e-05,-382.446,0,7.02701e+26
2.91992,-4.7483e-05,9.28869e-05,0.00031065,7.97552e-05,382.446,0,-3.60193e+26
2.92969,-4.7483e-05,9.30062e-05,0.00031065,8.01712e-05,382.446,-1.37439e+11,-7.02173e+26
2.93945,0.000284293,9.3048e-05,-5.19122e-05,8.07639e-05,-382.446,-2.74878e+11,1.60566e+27
2.94922,-4.7483e-05,9.30697e-05,0.00031065,8.1445e-05,382.446,0,-1.0483e+27
2.95898,-4.7483e-05,9.31705e-05,-5.19122e-05,8.22858e-05,382.446,5.49756e+11,-1.288e+27
2.96875,0.000284293,9.32268e-05,-5.19122e-05,8.31413e-05,-382.446,0,3.61167e+27
2.97852,-4.7483e-05,9.32566e-05,0.00031065,8.41107e-05,382.446,5.49756e+11,-2.85903e+27
2.98828,0.000284293,9.32745e-05,-5.19122e-05,8.51748e-05,382.446,5.49756e+11,-2.19332e+27
2.99805,0.000284293,9.32903e-05,-5.19122e-05,8.62084e-05,-382.446,0,7.9966e+27
3.00781,-4.7483e-05,9.34837e-05,0.00031065,8.74811e-05,382.446,1.09951e+12,-7.46225e+27
3.01758,0.000284293,9.34969e-05,-5.19122e-05,8.85331e-05,382.446,1.09951e+12,-3.26595e+27
3.02734,0.000284293,9.35273e-05,-5.19122e-05,8.99484e-05,-382.446,-2.19902e+12,1.74177e+28
3.03711,-4.7483e-05,9.3433e-05,0.00031065,9.12237e-05,382.446,4.39805e+12,-1.88524e+28
3.04687,0.000284293,9.35851e-05,-5.19122e-05,9.24609e-05,382.446,0,-3.46338e+27
3.05664,0.000284293,9.35895e-05,-5.19122e-05,9.38628e-05,-382.446,0,3.72781e+28
3.06641,-4.7483e-05,9.36519e-05,0.00031065,9.51451e-05,382.446,1.75922e+13,-4.64118e+28
3.07617,0.000284293,9.36035e-05,-5.19122e-05,9.64471e-05,-382.446,0,1.10482e+27
3.08594,0.000284293,9.37277e-05,-5.19122e-05,9.77449e-05,-382.446,-8.79609e+12,7.82438e+28
3.0957,-4.7483e-05,9.35692e-05,0.00031065,9.91298e-05,382.446,3.51844e+13,-1.11813e+29
3.10547,0.000284293,9.37887e-05,-5.19122e-05,0.000100243,-382.446,0,2.25441e+28
3.11523,0.000284293,9.38051e-05,-5.19122e-05,0.000101601,-382.446,3.51844e+13,1.6057e+29
3.125,-4.7483e-05,9.37216e-05,0.00031065,0.00010257,382.446,-3.51844e+13,-2.64322e+29
3.13477,0.000284293,9.37957e-05,-5.19122e-05,0.000103782,-382.446,0,9.52371e+28
3.14453,0.000284293,9.37538e-05,-5.19122e-05,0.000104737,-382.446,0,3.20664e+29
3.1543,-4.7483e-05,9.37963e-05,0.00031065,0.000105753,382.446,0,-6.14194e+29
3.16406,0.000284293,9.37564e-05,-5.19122e-05,0.000106726,-382.446,-7.03687e+13,3.11472e+29
3.17383,0.000284293,9.38437e-05,-5.19122e-05,0.000107565,-382.446,0,6.18443e+29
3.18359,-4.7483e-05,9.3755e-05,0.00031065,0.000108374,382.446,5.6295e+14,-1.40427e+30
3.19336,0.000284293,9.37898e-05,-5.19122e-05,0.000109027,-382.446,0,9.09362e+29
3.20312,0.000284293,9.37304e-05,0.00031065,0.00010977,-382.446,-1.40737e+14,1.13694e+30
3.21289,-4.7483e-05,9.37975e-05,0.00031065,0.000110314,382.446,5.6295e+14,-3.16058e+30
3.22266,0.000284293,9.37011e-05,-5.19122e-05,0.000110895,-382.446,-5.6295e+14,2.48509e+30
3.23242,-4.7483e-05,9.37983e-05,0.00031065,0.000111368,-382.446,2.81475e+14,1.94305e+30
3.24219,-4.7483e-05,9.3733e-05,0.00031065,0.000111734,382.446,1.1259e+15,-7.00212e+30
3.25195,0.000284293,9.38021e-05,-5.19122e-05,0.000112193,-382.446,0,6.49554e+30
3.26172,-4.7483e-05,9.3658e-05,0.00031065,0.000112486,-382.446,0,2.91413e+30
3.27148,-4.7483e-05,9.37811e-05,0.00031065,0.000112761,382.446,-4.5036e+15,-1.52614e+31
3.28125,0.000284293,9.3731e-05,-5.19122e-05,0.000113103,-382.446,0,1.64282e+31
3.29102,-4.7483e-05,9.37336e-05,0.00031065,0.000113214,-382.446,0,3.16142e+30
3.30078,-4.7483e-05,9.37271e-05,0.00031065,0.000113362,382.446,4.5036e+15,-3.2686e+31
3.31055,0.000284293,9.36328e-05,-5.19122e-05,0.000113526,-382.446,-4.5036e+15,4.04803e+31
3.32031,-4.7483e-05,9.3769e-05,0.00031065,0.000113653,382.446,0,-6.67618e+29
3.33008,-4.7483e-05,9.36677e-05,0.00031065,0.000113864,382.446,9.0072e+15,-6.86599e+31
3.33984,0.000284293,9.36727e-05,-5.19122e-05,0.000113886,-382.446,0,9.75979e+31
3.34961,-4.7483e-05,9.36656e-05,0.00031065,0.000113914,382.446,0,-1.90537e+31
3.35937,-4.7483e-05,9.36252e-05,0.00031065,0.00011396,382.446,0,-1.41034e+32
3.36914,0.000284293,9.36683e-05,-5.19122e-05,0.000114071,-382.446,-3.60288e+16,2.30877e+32
3.37891,-4.7483e-05,9.37875e-05,0.00031065,0.000114139,382.446,0,-8.18443e+31
3.38867,-4.7483e-05,9.36645e-05,0.00031065,0.000114162,382.446,0,-2.81976e+32
3.39844,0.000284293,9.38115e-05,-5.19122e-05,0.000114217,-382.446,0,5.36821e+32
3.4082,-4.7483e-05,9.37304e-05,0.00031065,0.000114207,382.446,0,-2.69298e+32
3.41797,-4.7483e-05,9.38953e-05,0.00031065,0.000114253,382.446,2.16173e+17,-5.4466e+32
3.42773,0.000284293,9.39149e-05,-5.19122e-05,0.000114359,-382.446,0,1.22812e+33
3.4375,-4.7483e-05,9.41476e-05,0.00031065,0.00011432,382.446,0,-7.88762e+32
3.44727,-4.7483e-05,9.41514e-05,-5.19122e-05,0.000114477,382.446,0,-1.00348e+33
3.45703,0.000284293,9.45395e-05,-5.19122e-05,0.000114451,-382.446,0,2.76576e+33
3.4668,-4.7483e-05,9.47285e-05,0.00031065,0.000114521,382.446,-2.8823e+17,-2.15992e+33
3.47656,0.000284293,9.51642e-05,-5.19122e-05,0.000114563,382.446,0,-1.72103e+33
3.48633,0.000284293,9.55116e-05,-5.19122e-05,0.000114685,-382.446,1.15292e+18,6.13117e+33
3.49609,-4.7483e-05,9.60665e-05,0.00031065,0.000114724,382.446,-1.15292e+18,-5.65379e+33
3.50586,0.000284293,9.66879e-05,-5.19122e-05,0.00011474,382.446,0,-2.59915e+33
3.51562,0.000284293,9.74013e-05,-5.19122e-05,0.000114776,-382.446,0,1.33717e+34
3.52539,-4.7483e-05,9.80836e-05,0.00031065,0.000114918,382.446,0,-1.43152e+34
3.53516,0.000284293,9.90606e-05,-5.19122e-05,0.000114954,382.446,0,-2.88071e+33
3.54492,0.000284293,9.99694e-05,-5.19122e-05,0.000115082,-382.446,-4.61169e+18,2.86588e+34
3.55469,-4.7483e-05,0.000101071,0.00031065,0.00011512,382.446,4.61169e+18,-3.53057e+34
3.56445,0.000284293,0.000102141,-5.19122e-05,0.000115231,-382.446,0,3.22578e+32
3.57422,0.000284293,0.000103276,-5.19122e-05,0.000115216,-382.446,0,6.02479e+34
3.58398,-4.7483e-05,0.000104464,0.00031065,0.000115267,382.446,1.84467e+19,-8.51879e+34
3.59375,0.000284293,0.000105845,-5.19122e-05,0.00011528,-382.446,-4.61169e+18,1.60835e+34
3.60352,0.000284293,0.000107023,-5.19122e-05,0.00011532,-382.446,0,1.2387e+35
3.61328,-4.7483e-05,0.000108297,0.00031065,0.000115308,382.446,0,-2.01659e+35
3.62305,0.000284293,0.000109612,-5.19122e-05,0.000115297,-382.446,0,7.03107e+34
3.63281,0.000284293,0.000110914,-5.19122e-05,0.000115414,-382.446,-1.47574e+20,2.47944e+35
3.64258,-4.7483e-05,0.000112158,0.00031065,0.000115459,382.446,0,-4.69184e+35
3.65234,0.000284293,0.000113415,-5.19122e-05,0.000115462,-382.446,-3.68935e+19,2.32797e+35
3.66211,0.000284293,0.000114714,-5.19122e-05,0.000115449,-382.446,-1.47574e+20,4.79646e+35
3.67188,-4.7483e-05,0.000115836,0.00031065,0.000115385,382.446,0,-1.07403e+36
3.68164,0.000284293,0.000116995,-5.19122e-05,0.000115406,-382.446,-1.47574e+20,6.84091e+35
3.69141,0.000284293,0.000118028,0.00031065,0.000115302,-382.446,-1.47574e+20,8.85606e+35
3.70117,-4.7483e-05,0.000119037,0.00031065,0.000115337,382.446,8.85444e+20,-2.42021e+36
3.71094,0.000284293,0.000120012,-5.19122e-05,0.000115411,-382.446,0,1.87717e+36
3.7207,-4.7483e-05,0.000120799,0.00031065,0.000115297,-382.446,2.95148e+20,1.52411e+36
3.73047,-4.7483e-05,0.000121664,0.00031065,0.000115196,382.446,1.18059e+21,-5.36842e+36
3.74023,0.000284293,0.000122475,-5.19122e-05,0.000115279,-382.446,5.90296e+20,4.92088e+36
3.75,-4.7483e-05,0.000123127,0.00031065,0.000115319,-382.446,-2.95148e+20,2.31731e+36
3.75977,-4.7483e-05,0.00012378,0.00031065,0.000115109,382.446,2.36118e+21,-1.17157e+37
3.76953,0.000284293,0.00012435,-5.19122e-05,0.000115113,-382.446,2.36118e+21,1.24735e+37
3.7793,-4.7483e-05,0.000124786,0.00031065,0.00011522,-382.446,-2.95148e+20,2.62067e+36
3.78906,-4.7483e-05,0.000125316,0.00031065,0.000115108,382.446,0,-2.51271e+37
3.79883,0.000284293,0.000125733,-5.19122e-05,0.000115233,-382.446,-4.72237e+21,3.07916e+37
3.80859,-4.7483e-05,0.000126195,0.00031065,0.00011521,382.446,3.68935e+19,-5.34788e+34
3.81836,-4.7483e-05,0.000126406,0.00031065,0.000115198,382.446,1.88895e+22,-5.28648e+37
3.82812,0.000284293,0.000126697,-5.19122e-05,0.000115113,-382.446,0,7.43539e+37
3.83789,-4.7483e-05,0.000126965,0.00031065,0.000115211,382.446,0,-1.35581e+37
3.84766,-4.7483e-05,0.000127156,0.00031065,0.000115161,382.446,3.77789e+22,-1.08791e+38
3.85742,0.000284293,0.000127429,-5.19122e-05,0.000115127,-382.446,0,1.76134e+38
3.86719,-4.7483e-05,0.000127547,0.00031065,0.000115206,382.446,1.88895e+22,-6.03808e+37
3.87695,-4.7483e-05,0.000127669,0.00031065,0.000115269,382.446,0,-2.18008e+38
3.88672,0.000284293,0.000127833,-5.19122e-05,0.000115305,-382.446,-1.51116e+23,4.1006e+38
3.89648,-4.7483e-05,0.000127892,0.00031065,0.000115311,382.446,0,-2.0121e+38
3.90625,-4.7483e-05,0.000128078,0.00031065,0.000115365,382.446,7.55579e+22,-4.22365e+38
3.91602,0.000284293,0.000128195,-5.19122e-05,0.000115388,-382.446,0,9.39259e+38
3.92578,-4.7483e-05,0.000128288,0.00031065,0.000115444,382.446,-7.55579e+22,-5.93251e+38
3.93555,-4.7483e-05,0.000128424,-5.19122e-05,0.000115472,382.446,0,-7.81497e+38
3.94531,0.000284293,0.00012843,-5.19122e-05,0.000115574,-382.446,-3.02231e+23,2.11779e+39
3.95508,-4.7483e-05,0.000128649,0.00031065,0.000115576,382.446,0,-1.63133e+39
3.96484,0.000284293,0.000128623,-5.19122e-05,0.000115761,382.446,4.53347e+23,-1.34949e+39
3.97461,0.000284293,0.000128722,-5.19122e-05,0.000115779,-382.446,-6.04463e+23,4.70045e+39
3.98438,-4.7483e-05,0.000128837,0.00031065,0.000115866,382.446,1.81339e+24,-4.28278e+39
3.99414,0.000284293,0.000128844,-5.19122e-05,0.000115936,382.446,-3.02231e+23,-2.06525e+39
4.00391,0.000284293,0.000128976,-5.19122e-05,0.000116108,-382.446,2.41785e+24,1.02645e+40
4.01367,-4.7483e-05,0.000128991,0.00031065,0.000116335,382.446,0,-1.08683e+40
4.02344,0.000284293,0.000129069,-5.19122e-05,0.000116454,382.446,6.04463e+23,-2.38053e+39
4.0332,0.000284293,0.000129155,-5.19122e-05,0.000116637,-382.446,-4.8357e+24,2.203e+40
4.04297,-4.7483e-05,0.000129226,0.00031065,0.00011703,382.446,0,-2.68538e+40
4.05273,0.000284293,0.000129208,-5.19122e-05,0.000117221,-382.446,-1.51116e+23,-1.53284e+38
4.0625,0.000284293,0.000129414,-5.19122e-05,0.000117658,-382.446,0,4.6385e+40
4.07227,-4.7483e-05,0.000129382,0.00031065,0.000118131,382.446,9.67141e+24,-6.48959e+40
4.08203,0.000284293,0.000129373,-5.19122e-05,0.000118576,-382.446,0,1.14127e+40
4.0918,0.000284293,0.000129451,-5.19122e-05,0.000119228,-382.446,0,9.55435e+40
4.10156,-4.7483e-05,0.000129505,0.00031065,0.000119828,382.446,3.86856e+25,-1.53837e+41
4.11133,0.000284293,0.000129558,-5.19122e-05,0.000120449,-382.446,0,5.18341e+40
4.12109,0.000284293,0.000129564,-5.19122e-05,0.000121368,-382.446,0,1.91677e+41
4.13086,-4.7483e-05,0.000129546,0.00031065,0.000122216,382.446,0,-3.58377e+41
4.14062,0.000284293,0.000129592,-5.19122e-05,0.000123049,-382.446,0,1.7388e+41
4.15039,0.000284293,0.000129666,-5.19122e-05,0.000124084,-382.446,-1.54743e+26,3.719e+41
4.16016,-4.7483e-05,0.00012963,0.00031065,0.000125245,382.446,-1.54743e+26,-8.21378e+41
4.16992,0.000284293,0.000129728,-5.19122e-05,0.000126271,-382.446,-1.54743e+26,5.14424e+41
4.17969,0.000284293,0.000129668,0.00031065,0.00012739,-382.446,-1.54743e+26,6.89558e+41
4.18945,-4.7483e-05,0.000129775,0.00031065,0.000128628,382.446,0,-1.85311e+42
4.19922,0.000284293,0.000129701,-5.19122e-05,0.00012976,-382.446,0,1.41759e+42
4.20898,-4.7483e-05,0.000129709,0.00031065,0.000130953,-382.446,1.54743e+26,1.19468e+42
4.21875,-4.7483e-05,0.000129767,0.00031065,0.000132183,382.446,0,-4.1155e+42
4.22852,0.000284293,0.000129806,-5.19122e-05,0.000133406,-382.446,-6.1897e+26,3.72723e+42
4.23828,-4.7483e-05,0.000129737,0.00031065,0.000134557,-382.446,0,1.83994e+42
4.24805,-4.7483e-05,0.000129861,0.00031065,0.000135754,382.446,2.47588e+27,-8.99289e+42
4.25781,0.000284293,0.000129907,-5.19122e-05,0.000136882,-382.446,0,9.46936e+42
4.26758,-4.7483e-05,0.00012988,0.00031065,0.000138052,-382.446,-6.1897e+26,2.15939e+42
4.27734,-4.7483e-05,0.00012988,0.00031065,0.000139097,382.446,2.47588e+27,-1.93141e+43
4.28711,0.000284293,0.000129952,-5.19122e-05,0.000140079,-382.446,4.95176e+27,2.34188e+43
4.29687,-4.7483e-05,0.000130014,0.00031065,0.000141018,382.446,7.73713e+25,3.09098e+41
4.30664,-4.7483e-05,0.000129934,0.00031065,0.000141933,382.446,4.95176e+27,-4.06982e+43
4.31641,0.000284293,0.000130107,-5.19122e-05,0.000142852,-382.446,0,5.66393e+43
4.32617,-4.7483e-05,0.000130063,0.00031065,0.00014361,382.446,2.47588e+27,-9.59178e+42
4.33594,-4.7483e-05,0.000130051,0.00031065,0.00014441,382.446,1.9807e+28,-8.3906e+43
4.3457,0.000284293,0.000130107,-5.19122e-05,0.000144957,-382.446,3.96141e+28,1.34358e+44
4.35547,-4.7483e-05,0.000130124,0.00031065,0.00014572,382.446,1.9807e+28,-4.44801e+43
4.36523,-4.7483e-05,0.000130233,0.00031065,0.000146292,382.446,0,-1.68518e+44
4.375,0.000284293,0.000130098,-5.19122e-05,0.00014682,-382.446,0,3.13201e+44
4.38477,-4.7483e-05,0.000130208,0.00031065,0.000147311,382.446,0,-1.50235e+44
4.39453,-4.7483e-05,0.000130167,0.00031065,0.000147737,382.446,7.92282e+28,-3.27443e+44
4.4043,0.000284293,0.000130146,-5.19122e-05,0.000148089,-382.446,0,7.18276e+44
4.41406,-4.7483e-05,0.000130212,0.00031065,0.000148466,382.446,0,-4.46025e+44
4.42383,-4.7483e-05,0.00013012,-5.19122e-05,0.000148787,382.446,0,-6.08377e+44
4.43359,0.000284293,0.000130075,-5.19122e-05,0.000149077,-382.446,-3.16913e+29,1.62147e+45
4.44336,-4.7483e-05,0.000129997,0.00031065,0.000149307,382.446,1.58456e+29,-1.23178e+45
4.45312,0.000284293,0.000130082,-5.19122e-05,0.00014961,382.446,4.75369e+29,-1.05745e+45
4.46289,0.000284293,0.000130058,-5.19122e-05,0.00014973,-382.446,-6.33825e+29,3.60325e+45
4.47266,-4.7483e-05,0.000130067,0.00031065,0.00014998,382.446,0,-3.24359e+45
4.48242,0.000284293,0.00013004,-5.19122e-05,0.000150117,382.446,6.33825e+29,-1.63864e+45
4.49219,0.000284293,0.000130064,-5.19122e-05,0.000150262,-382.446,1.26765e+30,7.87858e+45
4.50195,-4.7483e-05,0.000130011,0.00031065,0.000150441,382.446,0,-8.25013e+45
4.51172,0.000284293,0.000130146,-5.19122e-05,0.000150504,382.446,0,-1.95626e+45
4.52148,0.000284293,0.000130125,-5.19122e-05,0.000150741,-382.446,0,1.69325e+46
4.53125,-4.7483e-05,0.000130136,0.00031065,0.00015077,382.446,2.5353e+30,-2.04226e+46
4.54102,0.000284293,0.000130329,-5.19122e-05,0.000150846,-382.446,-7.92282e+28,-4.23478e+44
4.55078,0.000284293,0.000130295,-5.19122e-05,0.000151089,-382.446,-1.52118e+31,3.57074e+46
4.56055,-4.7483e-05,0.000130478,0.00031065,0.000151071,382.446,1.01412e+31,-4.94319e+46
4.57031,0.000284293,0.000130602,-5.19122e-05,0.00015131,-382.446,-1.26765e+30,8.04775e+45
4.58008,0.000284293,0.00013073,-5.19122e-05,0.000151317,-382.446,0,7.36832e+46
4.58984,-4.7483e-05,0.000130926,0.00031065,0.000151418,382.446,4.05648e+31,-1.17343e+47
4.59961,0.000284293,0.000131182,-5.19122e-05,0.000151494,-382.446,0,3.81541e+46
4.60937,0.000284293,0.000131481,-5.19122e-05,0.000151651,-382.446,2.02824e+31,1.48151e+47
4.61914,-4.7483e-05,0.000131805,0.00031065,0.000151669,382.446,4.05648e+31,-2.73713e+47
4.62891,0.000284293,0.000132183,-5.19122e-05,0.000151864,-382.446,-6.08472e+31,1.29783e+47
4.63867,0.000284293,0.000132734,-5.19122e-05,0.000151815,-382.446,0,2.88282e+47
4.64844,-4.7483e-05,0.000133212,0.00031065,0.000151976,382.446,8.11296e+31,-6.28101e+47
4.6582,0.000284293,0.000133785,-5.19122e-05,0.000152015,-382.446,0,3.86681e+47
4.66797,0.000284293,0.000134476,0.00031065,0.000152096,-382.446,-2.43389e+32,5.36703e+47
4.67773,-4.7483e-05,0.000135228,0.00031065,0.000152121,382.446,0,-1.41875e+48
4.6875,0.000284293,0.000136044,-5.19122e-05,0.000152235,-382.446,0,1.07024e+48
4.69727,-4.7483e-05,0.000136974,0.00031065,0.000152339,-382.446,-1.62259e+32,9.3584e+47
4.70703,-4.7483e-05,0.000137789,0.00031065,0.000152316,382.446,0,-3.15469e+48
4.7168,0.000284293,0.00013886,-5.19122e-05,0.000152488,-382.446,-6.49037e+32,2.82256e+48
4.72656,-4.7483e-05,0.000139898,0.00031065,0.000152488,-382.446,-3.24519e+32,1.45886e+48
4.73633,-4.7483e-05,0.000140984,0.00031065,0.000152486,382.446,2.59615e+33,-6.90217e+48
4.74609,0.000284293,0.000142166,-5.19122e-05,0.000152624,-382.446,-2.59615e+33,7.18761e+48
4.75586,-4.7483e-05,0.000143207,0.00031065,0.000152569,-382.446,0,1.77011e+48
4.76562,-4.7483e-05,0.000144415,0.00031065,0.000152691,382.446,2.59615e+33,-1.48442e+49
4.77539,0.000284293,0.000145541,-5.19122e-05,0.000152712,-382.446,2.59615e+33,1.78091e+49
4.78516,-4.7483e-05,0.000146638,0.00031065,0.000152709,382.446,0,5.04356e+47
4.79492,-4.7483e-05,0.000147824,0.00031065,0.000152746,382.446,1.03846e+34,-3.13276e+49
4.80469,0.000284293,0.000148971,-5.19122e-05,0.000152878,-382.446,0,4.31404e+49
4.81445,-4.7483e-05,0.000150068,0.00031065,0.00015289,382.446,2.59615e+33,-6.73986e+48
4.82422,-4.7483e-05,0.000151161,0.00031065,0.000152909,382.446,0,-6.47034e+49
4.83398,0.000284293,0.000152126,-5.19122e-05,0.00015289,-382.446,0,1.0248e+50
4.84375,-4.7483e-05,0.000153167,0.00031065,0.000152951,382.446,0,-3.27142e+49
4.85352,-4.7483e-05,0.000154099,0.00031065,0.000152959,382.446,2.07692e+34,-1.30239e+50
4.86328,0.000284293,0.000154964,-5.19122e-05,0.000153017,-382.446,-4.15384e+34,2.39198e+50
4.87305,-4.7483e-05,0.00015578,0.00031065,0.000153006,382.446,2.07692e+34,-1.12095e+50
4.88281,-4.7483e-05,0.00015664,0.00031065,0.000153082,382.446,4.15384e+34,-2.53788e+50
4.89258,0.000284293,0.000157308,-5.19122e-05,0.000153002,-382.446,-8.30767e+34,5.49234e+50
4.90234,-4.7483e-05,0.000158078,0.00031065,0.000153064,382.446,4.15384e+34,-3.35198e+50
4.91211,-4.7483e-05,0.000158663,-5.19122e-05,0.000153102,382.446,0,-4.73428e+50
4.92187,0.000284293,0.000159148,-5.19122e-05,0.000153029,-382.446,-1.66153e+35,1.24135e+51
4.93164,-4.7483e-05,0.00015973,0.00031065,0.000153168,382.446,1.66153e+35,-9.29828e+50
4.94141,0.000284293,0.000160218,-5.19122e-05,0.000153195,382.446,1.66153e+35,-8.28084e+50
4.95117,0.000284293,0.000160602,-5.19122e-05,0.000153174,-382.446,-3.32307e+35,2.76191e+51
4.96094,-4.7483e-05,0.000161129,0.00031065,0.000153086,382.446,1.32923e+36,-2.45606e+51
4.9707,0.000284293,0.000161473,-5.19122e-05,0.000153183,382.446,-1.66153e+35,-1.29839e+51
4.98047,0.000284293,0.000161804,-5.19122e-05,0.000153076,-382.446,1.32923e+36,6.04662e+51
4.99023,-4.7483e-05,0.000162088,0.00031065,0.000153149,382.446,0,-6.26168e+51
5,0.000284293,0.000162345,-5.19122e-05,0.000153224,382.446,0,-1.59986e+51
5.00977,0.000284293,0.000162638,-5.19122e-05,0.000153087,-382.446,0,1.30131e+52
5.01953,-4.7483e-05,0.000162725,0.00031065,0.000153202,382.446,0,-1.55295e+52
5.0293,0.000284293,0.000163097,-5.19122e-05,0.000153197,382.446,0,-5.58327e+50
5.03906,0.000284293,0.000163206,-5.19122e-05,0.000153121,-382.446,-5.31691e+36,2.74842e+52
5.04883,-4.7483e-05,0.000163449,0.00031065,0.000153125,382.446,1.06338e+37,-3.76485e+52
5.05859,0.000284293,0.000163586,-5.19122e-05,0.000153195,-382.446,-1.32923e+36,5.63319e+51
5.06836,0.000284293,0.000163673,-5.19122e-05,0.000153077,-382.446,0,5.68159e+52
5.07812,-4.7483e-05,0.000163844,0.00031065,0.000153152,382.446,4.25353e+37,-8.94973e+52
5.08789,0.000284293,0.000163961,-5.19122e-05,0.000153167,-382.446,0,2.80378e+52
5.09766,0.000284293,0.000164098,-5.19122e-05,0.000153135,-382.446,0,1.14487e+53
5.10742,-4.7483e-05,0.000164165,0.00031065,0.000153191,382.446,0,-2.09031e+53
5.11719,0.000284293,0.000164283,-5.19122e-05,0.000153229,-382.446,-2.12676e+37,9.67989e+52
5.12695,0.000284293,0.000164308,-5.19122e-05,0.000153331,-382.446,-4.25353e+37,2.23408e+53
5.13672,-4.7483e-05,0.000164487,0.00031065,0.000153375,382.446,8.50706e+37,-4.80259e+53
5.14648,0.000284293,0.000164482,-5.19122e-05,0.000153404,-382.446,-8.50706e+37,2.90539e+53
5.15625,0.000284293,0.000164548,0.00031065,0.000153561,-382.446,-8.50706e+37,4.17575e+53
5.16602,-4.7483e-05,0.000164566,0.00031065,0.000153706,382.446,5.10424e+38,-1.08611e+54
5.17578,0.000284293,0.000164636,-5.19122e-05,0.000153851,-382.446,-3.40282e+38,8.07779e+53
5.18555,-4.7483e-05,0.000164695,0.00031065,0.000153952,-382.446,-2.55212e+38,7.32623e+53
5.19531,-4.7483e-05,0.000164677,0.00031065,0.000154226,382.446,-3.40282e+38,-2.41797e+54
5.20508,0.000284293,0.000164695,-5.19122e-05,0.000154486,-382.446,-3.40282e+38,2.13704e+54
5.21484,-4.7483e-05,0.000164752,0.00031065,0.000154902,-382.446,0,1.1552e+54
5.22461,-4.7483e-05,0.000164789,0.00031065,0.000155215,382.446,2.04169e+39,-5.29698e+54
5.23437,0.000284293,0.000164813,-5.19122e-05,0.000155688,-382.446,0,5.45481e+54
5.24414,-4.7483e-05,0.000164851,0.00031065,0.000156249,-382.446,-1.70141e+38,1.44447e+54
5.25391,-4.7483e-05,0.000164762,0.00031065,0.000156718,382.446,1.36113e+39,-1.14076e+55
5.26367,0.000284293,0.000164819,-5.19122e-05,0.000157445,-382.446,-2.72226e+39,1.35413e+55
5.27344,-4.7483e-05,0.000164845,0.00031065,0.000158063,-382.446,0,5.90861e+53
5.2832,-4.7483e-05,0.000164798,0.00031065,0.000158886,382.446,-2.72226e+39,-2.41116e+55
5.29297,0.000284293,0.000164891,-5.19122e-05,0.000159814,-382.446,-5.44452e+39,3.28549e+55
5.30273,-4.7483e-05,0.000164878,0.00031065,0.000160719,382.446,1.36113e+39,-4.69788e+54
5.3125,-4.7483e-05,0.000164908,0.00031065,0.000161692,382.446,0,-4.98881e+55
5.32227,0.000284293,0.000164981,-5.19122e-05,0.000162574,-382.446,-2.17781e+40,7.81573e+55
5.33203,-4.7483e-05,0.000164989,0.00031065,0.000163785,382.446,5.44452e+39,-2.4019e+55
5.3418,-4.7483e-05,0.000164941,0.00031065,0.000164856,382.446,2.17781e+40,-1.00635e+56
5.35156,0.000284293,0.000164922,-5.19122e-05,0.000165924,-382.446,-4.35561e+40,1.82663e+56
5.36133,-4.7483e-05,0.000164983,0.00031065,0.000167082,382.446,4.35561e+40,-8.35742e+55
5.37109,-4.7483e-05,0.000164983,0.00031065,0.000168229,382.446,4.35561e+40,-1.96652e+56
5.38086,0.000284293,0.000165071,-5.19122e-05,0.000169401,-382.446,-8.71123e+40,4.19936e+56
5.39062,-4.7483e-05,0.000165033,0.00031065,0.000170437,382.446,4.35561e+40,-2.51802e+56
5.40039,-4.7483e-05,0.00016507,-5.19122e-05,0.000171685,382.446,8.71123e+40,-3.68278e+56
5.41016,0.000284293,0.00016506,-5.19122e-05,0.000172766,-382.446,-1.74225e+41,9.50261e+56
5.41992,-4.7483e-05,0.000165268,0.00031065,0.000173779,382.446,8.71123e+40,-7.017e+56
5.42969,0.000284293,0.000165125,-5.19122e-05,0.00017487,382.446,8.71123e+40,-6.48071e+56
5.43945,0.000284293,0.000165299,-5.19122e-05,0.000175915,-382.446,-3.48449e+41,2.11681e+57
5.44922,-4.7483e-05,0.000165239,0.00031065,0.000176807,382.446,0,-1.85936e+57
5.45898,0.000284293,0.000165304,-5.19122e-05,0.00017764,382.446,3.48449e+41,-1.02749e+57
5.46875,0.000284293,0.00016537,-5.19122e-05,0.000178606,-382.446,-2.78759e+42,4.64017e+57
5.47852,-4.7483e-05,0.00016538,0.00031065,0.00017942,382.446,0,-4.75172e+57
5.48828,0.000284293,0.000165411,-5.19122e-05,0.000180153,382.446,0,-1.30287e+57
5.49805,0.000284293,0.000165361,-5.19122e-05,0.000180851,-382.446,2.78759e+42,9.99983e+57
5.50781,-4.7483e-05,0.000165523,0.00031065,0.000181537,382.446,0,-1.18072e+58
5.51758,0.000284293,0.000165448,-5.19122e-05,0.00018205,382.446,0,-6.06479e+56
5.52734,0.000284293,0.000165633,-5.19122e-05,0.000182745,-382.446,-2.78759e+42,2.11521e+58
5.53711,-4.7483e-05,0.000165566,0.00031065,0.000183192,382.446,0,-2.86708e+58
5.54688,0.000284293,0.000165675,-5.19122e-05,0.000183626,-382.446,-6.96898e+41,3.90839e+57
5.55664,0.000284293,0.00016569,-5.19122e-05,0.000184081,-382.446,0,4.38033e+58
5.56641,-4.7483e-05,0.000165703,0.00031065,0.000184484,382.446,0,-6.82525e+58
5.57617,0.000284293,0.000165867,-5.19122e-05,0.000184776,-382.446,-5.57519e+42,2.05666e+58
5.58594,0.000284293,0.000165693,-5.19122e-05,0.000185109,-382.446,1.11504e+43,8.84555e+58
5.5957,-4.7483e-05,0.000165942,0.00031065,0.000185408,382.446,0,-1.59618e+59
5.60547,0.000284293,0.000165898,-5.19122e-05,0.000185769,-382.446,-1.11504e+43,7.2142e+58
5.61523,0.000284293,0.000165943,-5.19122e-05,0.000185914,-382.446,2.23007e+43,1.7309e+59
5.625,-4.7483e-05,0.000165993,0.00031065,0.000186183,382.446,-4.46015e+43,-3.67182e+59
5.63477,0.000284293,0.000165957,-5.19122e-05,0.000186404,-382.446,0,2.18205e+59
5.64453,0.000284293,0.000166054,0.00031065,0.000186572,-382.446,0,3.24771e+59
5.6543,-4.7483e-05,0.000166129,0.00031065,0.000186839,382.446,3.56812e+44,-8.31384e+59
5.66406,0.000284293,0.000166098,-5.19122e-05,0.000186961,-382.446,2.67609e+44,6.09507e+59
5.67383,-4.7483e-05,0.000166166,0.00031065,0.000187164,-382.446,-8.9203e+43,5.73193e+59
5.68359,-4.7483e-05,0.000166283,0.00031065,0.000187365,382.446,0,-1.85312e+60
5.69336,0.000284293,0.000166371,-5.19122e-05,0.000187364,-382.446,-3.56812e+44,1.61768e+60
5.70312,-4.7483e-05,0.000166364,0.00031065,0.000187671,-382.446,-3.56812e+44,9.13632e+59
5.71289,-4.7483e-05,0.000166507,0.00031065,0.000187705,382.446,7.13624e+44,-4.0647e+60
5.72266,0.000284293,0.000166606,-5.19122e-05,0.000187857,-382.446,0,4.13908e+60
5.73242,-4.7483e-05,0.000166787,0.00031065,0.000187995,-382.446,0,1.17406e+60
5.74219,-4.7483e-05,0.000167003,0.00031065,0.000188113,382.446,2.8545e+45,-8.76558e+60
5.75195,0.000284293,0.000167193,-5.19122e-05,0.000188149,-382.446,-2.8545e+45,1.02949e+61
5.76172,-4.7483e-05,0.000167502,0.00031065,0.000188377,-382.446,8.9203e+43,6.08908e+59
5.77148,-4.7483e-05,0.000167822,0.00031065,0.000188408,382.446,2.8545e+45,-1.85554e+61
5.78125,0.000284293,0.000168154,-5.19122e-05,0.000188537,-382.446,0,2.50188e+61
5.79102,-4.7483e-05,0.000168657,0.00031065,0.000188562,382.446,0,-3.24288e+60
5.80078,-4.7483e-05,0.000169153,0.00031065,0.000188624,382.446,0,-3.84594e+61
5.81055,0.000284293,0.000169704,-5.19122e-05,0.000188746,-382.446,-1.1418e+46,5.96013e+61
5.82031,-4.7483e-05,0.000170343,0.00031065,0.000188765,382.446,-2.8545e+45,-1.76018e+61
5.83008,-4.7483e-05,0.000171033,0.00031065,0.00018883,382.446,1.1418e+46,-7.77464e+61
5.83984,0.000284293,0.000171732,-5.19122e-05,0.000188798,-382.446,-4.56719e+46,1.39477e+62
5.84961,-4.7483e-05,0.000172577,0.00031065,0.000188931,382.446,1.1418e+46,-6.2261e+61
5.85937,-4.7483e-05,0.000173474,0.00031065,0.000189009,382.446,9.13439e+46,-1.52342e+62
5.86914,0.000284293,0.000174323,-5.19122e-05,0.000189011,-382.446,-4.56719e+46,3.21047e+62
5.87891,-4.7483e-05,0.000175329,0.00031065,0.00018905,382.446,0,-1.89071e+62
5.88867,-4.7483e-05,0.000176394,-5.19122e-05,0.000188979,382.446,0,-2.8638e+62
5.89844,0.000284293,0.000177352,-5.19122e-05,0.000189122,-382.446,-1.82688e+47,7.27361e+62
5.9082,-4.7483e-05,0.00017847,0.00031065,0.000189141,382.446,0,-5.29388e+62
5.91797,0.000284293,0.000179492,-5.19122e-05,0.000189142,382.446,1.82688e+47,-5.06894e+62
5.92773,0.000284293,0.000180556,-5.19122e-05,0.000189196,-382.446,1.82688e+47,1.62224e+63
5.9375,-4.7483e-05,0.000181661,0.00031065,0.00018918,382.446,7.30751e+47,-1.40733e+63
5.94727,0.000284293,0.000182792,-5.19122e-05,0.000189277,382.446,1.82688e+47,-8.12157e+62
5.95703,0.000284293,0.000183889,-5.19122e-05,0.000189364,-382.446,-7.30751e+47,3.56051e+63
5.9668,-4.7483e-05,0.000184741,0.00031065,0.000189267,382.446,1.4615e+48,-3.60528e+63
5.97656,0.000284293,0.000185852,-5.19122e-05,0.000189397,382.446,0,-1.05706e+63
5.98633,0.000284293,0.00018685,-5.19122e-05,0.00018933,-382.446,-1.4615e+48,7.68347e+63
5.99609,-4.7483e-05,0.000187725,0.00031065,0.000189483,382.446,1.4615e+48,-8.97596e+63
6.00586,0.000284293,0.000188639,-5.19122e-05,0.000189439,382.446,9.13439e+46,-6.01206e+62
6.01562,0.000284293,0.000189591,-5.19122e-05,0.00018946,-382.446,-5.84601e+48,1.62769e+64
6.02539,-4.7483e-05,0.000190232,0.00031065,0.000189567,382.446,5.84601e+48,-2.18313e+64
6.03516,0.000284293,0.000191172,-5.19122e-05,0.000189514,-382.446,3.65375e+47,2.6827e+63
6.04492,0.000284293,0.000191806,-5.19122e-05,0.00018963,-382.446,-5.84601e+48,3.37661e+64
6.05469,-4.7483e-05,0.000192428,0.00031065,0.00018969,382.446,0,-5.20453e+64
6.06445,0.000284293,0.000193048,-5.19122e-05,0.000189674,-382.446,2.923e+48,1.50566e+64
6.07422,0.000284293,0.000193627,-5.19122e-05,0.000189807,-382.446,0,6.83307e+64
6.08398,-4.7483e-05,0.000194151,0.00031065,0.000189808,382.446,0,-1.21874e+65
6.09375,0.000284293,0.000194669,-5.19122e-05,0.000189831,-382.446,-1.1692e+49,5.37222e+64
6.10352,0.000284293,0.000195144,-5.19122e-05,0.000189908,-382.446,-2.3384e+49,1.34072e+65
6.11328,-4.7483e-05,0.000195501,0.00031065,0.000189887,382.446,4.67681e+49,-2.80703e+65
6.12305,0.000284293,0.000195821,-5.19122e-05,0.00019001,-382.446,-2.3384e+49,1.63807e+65
6.13281,0.000284293,0.00019626,0.00031065,0.000189981,-382.446,0,2.52505e+65
6.14258,-4.7483e-05,0.000196506,0.00031065,0.000189967,382.446,2.80608e+50,-6.36339e+65
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,-382.446,0,4.59767e+65
6.16211,-4.7483e-05,0.000197096,0.00031065,0.000190092,-382.446,-9.35361e+49,4.48201e+65
6.17187,-4.7483e-05,0.000197301,0.00031065,0.000190032,382.446,0,-1.42009e+66
6.18164,0.000284293,0.000197594,-5.19122e-05,0.000190158,-382.446,-1.87072e+50,1.22428e+66
6.19141,-4.7483e-05,0.000197647,0.00031065,0.000190194,-382.446,-1.87072e+50,7.21753e+65
6.20117,-4.7483e-05,0.000197969,0.00031065,0.000190181,382.446,-3.74144e+50,-3.11878e+66
6.21094,0.000284293,0.000197992,-5.19122e-05,0.00019023,-382.446,-3.74144e+50,3.1402e+66
6.2207,-4.7483e-05,0.000198292,0.00031065,0.000190199,-382.446,0,9.50925e+65
6.23047,-4.7483e-05,0.000198429,0.00031065,0.00019021,382.446,7.48289e+50,-6.73476e+66
6.24023,0.000284293,0.000198584,-5.19122e-05,0.000190241,-382.446,0,7.82573e+66
6.25,-4.7483e-05,0.000198792,0.00031065,0.000190259,-382.446,0,5.85872e+65
6.25977,-4.7483e-05,0.000198828,0.00031065,0.000190321,382.446,5.98631e+51,-1.42778e+67
6.26953,0.000284293,0.000199017,-5.19122e-05,0.000190456,-382.446,2.99316e+51,1.90494e+67
6.2793,-4.7483e-05,0.000199067,0.00031065,0.00019033,382.446,-3.74144e+50,-2.21191e+66
6.28906,-4.7483e-05,0.00019921,0.00031065,0.000190438,382.446,5.98631e+51,-2.96445e+67
6.29883,0.000284293,0.000199257,-5.19122e-05,0.000190516,-382.446,5.98631e+51,4.54461e+67
6.30859,-4.7483e-05,0.000199425,0.00031065,0.000190649,382.446,1.49658e+51,-1.28726e+67
6.31836,-4.7483e-05,0.000199504,0.00031065,0.000190804,382.446,0,-6.00526e+67
6.32812,0.000284293,0.000199579,-5.19122e-05,0.000190864,-382.446,0,1.06491e+68
6.33789,-4.7483e-05,0.00019965,0.00031065,0.000191092,382.446,1.19726e+52,-4.63445e+67
6.34766,-4.7483e-05,0.000199655,0.00031065,0.000191355,382.446,2.39452e+52,-1.17987e+68
6.35742,0.000284293,0.00019982,-5.19122e-05,0.000191617,-382.446,-4.78905e+52,2.45423e+68
6.36719,-4.7483e-05,0.000199923,0.00031065,0.00019202,382.446,2.39452e+52,-1.41902e+68
6.37695,-4.7483e-05,0.000199879,-5.19122e-05,0.000192336,382.446,0,-2.22618e+68
6.38672,0.000284293,0.000199995,-5.19122e-05,0.000192737,-382.446,0,5.56695e+68
6.39648,-4.7483e-05,0.000200017,0.00031065,0.00019323,382.446,0,-3.99271e+68
6.40625,0.000284293,0.000200096,-5.19122e-05,0.000193794,382.446,9.5781e+52,-3.9625e+68
6.41602,0.000284293,0.000200041,-5.19122e-05,0.000194418,-382.446,1.91562e+53,1.2431e+69
6.42578,-4.7483e-05,0.000200265,0.00031065,0.000195142,382.446,1.91562e+53,-1.06497e+69
6.43555,0.000284293,0.000200314,-5.19122e-05,0.000195822,382.446,9.5781e+52,-6.41241e+68
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,-382.446,-3.83124e+53,2.73179e+69
6.45508,-4.7483e-05,0.000200438,0.00031065,0.000197505,382.446,3.83124e+53,-2.735e+69
6.46484,0.000284293,0.000200423,-5.19122e-05,0.000198356,382.446,-1.91562e+53,-8.54778e+68
6.47461,0.000284293,0.000200591,-5.19122e-05,0.000199321,-382.446,-7.66248e+53,5.90303e+69
6.48437,-4.7483e-05,0.000200491,0.00031065,0.000200248,382.446,1.5325e+54,-6.82266e+69
6.49414,0.000284293,0.000200658,-5.19122e-05,0.000201312,382.446,9.5781e+52,-5.64939e+68
6.50391,0.000284293,0.000200697,-5.19122e-05,0.0002024,-382.446,-3.06499e+54,1.25238e+70
6.51367,-4.7483e-05,0.000200541,0.00031065,0.000203397,382.446,0,-1.66215e+70
6.52344,0.000284293,0.000200783,-5.19122e-05,0.000204423,-382.446,-3.83124e+53,1.81691e+69
6.5332,0.000284293,0.00020067,-5.19122e-05,0.000205501,-382.446,3.06499e+54,2.60251e+70
6.54297,-4.7483e-05,0.000200732,0.00031065,0.000206524,382.446,-1.226e+55,-3.96825e+70
6.55273,0.000284293,0.000200704,-5.19122e-05,0.000207663,-382.446,-3.06499e+54,1.09992e+70
6.5625,0.000284293,0.000200768,-5.19122e-05,0.000208602,-382.446,0,5.27751e+70
6.57227,-4.7483e-05,0.000200732,0.00031065,0.000209676,382.446,2.45199e+55,-9.30467e+70
6.58203,0.000284293,0.0002008,-5.19122e-05,0.000210669,-382.446,-1.226e+55,3.99712e+70
6.5918,0.000284293,0.000200768,-5.19122e-05,0.000211582,-382.446,-2.45199e+55,1.03826e+71
6.60156,-4.7483e-05,0.000200792,0.00031065,0.000212553,382.446,-4.90399e+55,-2.14572e+71
6.61133,0.000284293,0.00020089,-5.19122e-05,0.000213403,-382.446,2.45199e+55,1.22912e+71
6.62109,0.000284293,0.000200785,0.00031065,0.000214224,-382.446,-2.45199e+55,1.96252e+71
6.63086,-4.7483e-05,0.000200799,0.00031065,0.000215075,382.446,-9.80797e+55,-4.87008e+71
6.64062,0.000284293,0.000200782,-5.19122e-05,0.00021584,-382.446,0,3.46709e+71
6.65039,-4.7483e-05,0.000200868,0.00031065,0.000216466,-382.446,0,3.50274e+71
6.66016,-4.7483e-05,0.000200851,0.00031065,0.000217158,382.446,1.96159e+56,-1.08814e+72
6.66992,0.000284293,0.000200739,-5.19122e-05,0.000217782,-382.446,-3.92319e+56,9.26345e+71
6.67969,-4.7483e-05,0.000200811,0.00031065,0.00021831,-382.446,9.80797e+55,5.69563e+71
6.68945,-4.7483e-05,0.000200946,0.00031065,0.000218903,382.446,0,-2.39276e+72
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,-382.446,0,2.38198e+72
6.70898,-4.7483e-05,0.000200894,0.00031065,0.000219841,-382.446,1.96159e+56,7.67783e+71
6.71875,-4.7483e-05,0.00020082,0.00031065,0.00022016,382.446,7.84638e+56,-5.17388e+72
6.72852,0.000284293,0.000200844,-5.19122e-05,0.00022065,-382.446,-7.84638e+56,5.94796e+72
6.73828,-4.7483e-05,0.000200938,0.00031065,0.00022088,-382.446,0,5.4005e+71
6.74805,-4.7483e-05,0.000200813,0.00031065,0.000221182,382.446,0,-1.0985e+73
6.75781,0.000284293,0.000200958,-5.19122e-05,0.000221518,-382.446,0,1.45026e+73
6.76758,-4.7483e-05,0.000200963,0.00031065,0.000221671,382.446,-1.96159e+56,-1.48612e+72
6.77734,-4.7483e-05,0.00020098,0.00031065,0.000221966,382.446,-3.13855e+57,-2.28467e+73
6.78711,0.000284293,0.000200999,-5.19122e-05,0.000222201,-382.446,6.2771e+57,3.46491e+73
6.79687,-4.7483e-05,0.000201083,0.00031065,0.000222301,382.446,6.2771e+57,-9.39289e+72
6.80664,-4.7483e-05,0.000201061,0.00031065,0.000222582,382.446,0,-4.63775e+73
6.81641,0.000284293,0.000201036,-5.19122e-05,0.000222576,-382.446,1.25542e+58,8.1298e+73
6.82617,-4.7483e-05,0.000201155,0.00031065,0.000222816,382.446,0,-3.44666e+73
6.83594,-4.7483e-05,0.000201217,0.00031065,0.000222987,382.446,1.25542e+58,-9.13586e+73
6.8457,0.000284293,0.000201297,-5.19122e-05,0.000222967,-382.446,-5.02168e+58,1.87594e+74
6.85547,-4.7483e-05,0.000201355,0.00031065,0.000223155,382.446,5.02168e+58,-1.06451e+74
6.86523,-4.7483e-05,0.000201473,0.00031065,0.000223293,382.446,0,-1.72995e+74
6.875,0.000284293,0.000201553,-5.19122e-05,0.000223368,-382.446,5.02168e+58,4.26035e+74
6.88477,-4.7483e-05,0.000201778,0.00031065,0.000223394,382.446,1.5065e+59,-3.01043e+74
6.89453,0.000284293,0.000201906,-5.19122e-05,0.000223508,382.446,1.00434e+59,-3.09592e+74
6.9043,0.000284293,0.000202125,-5.19122e-05,0.000223611,-382.446,-4.01735e+59,9.52482e+74
6.91406,-4.7483e-05,0.000202368,0.00031065,0.000223676,382.446,0,-8.05719e+74
6.92383,0.000284293,0.000202777,-5.19122e-05,0.00022377,382.446,1.00434e+59,-5.05769e+74
6.93359,0.000284293,0.000203014,-5.19122e-05,0.000223772,-382.446,0,2.09575e+75
6.94336,-4.7483e-05,0.000203567,0.00031065,0.000223825,382.446,4.01735e+59,-2.07444e+75
6.95312,0.000284293,0.000203995,-5.19122e-05,0.000223923,382.446,0,-6.89156e+74
6.96289,0.000284293,0.000204433,-5.19122e-05,0.000223975,-382.446,8.03469e+59,4.53467e+75
6.97266,-4.7483e-05,0.00020507,0.00031065,0.000224031,382.446,1.60694e+60,-5.18522e+75
6.98242,0.000284293,0.000205742,-5.19122e-05,0.000224074,382.446,0,-5.12524e+74
6.99219,0.000284293,0.000206408,-5.19122e-05,0.000224182,-382.446,3.21388e+60,9.63492e+75
7.00195,-4.7483e-05,0.000207133,0.00031065,0.000224111,382.446,4.82081e+60,-1.26535e+76
7.01172,0.000284293,0.000208033,-5.19122e-05,0.000224143,-382.446,-4.01735e+59,1.20966e+75
7.02148,0.000284293,0.000208867,-5.19122e-05,0.000224264,-382.446,0,2.00559e+76
7.03125,-4.7483e-05,0.000209733,0.00031065,0.000224319,382.446,0,-3.02532e+76
7.04102,0.000284293,0.000210697,-5.19122e-05,0.000224278,-382.446,1.60694e+60,8.01622e+75
7.05078,0.000284293,0.000211655,-5.19122e-05,0.000224374,-382.446,-6.42775e+60,4.07536e+76
7.06055,-4.7483e-05,0.000212699,0.00031065,0.000224429,382.446,0,-7.10309e+76
7.07031,0.000284293,0.000213734,-5.19122e-05,0.000224465,-382.446,-6.42775e+60,2.97131e+76
7.08008,0.000284293,0.000214716,-5.19122e-05,0.000224521,-382.446,2.5711e+61,8.0384e+76
7.08984,-4.7483e-05,0.000215658,0.00031065,0.000224574,382.446,-2.5711e+61,-1.64005e+77
7.09961,0.000284293,0.000216855,-5.19122e-05,0.000224523,-382.446,-2.5711e+61,9.21821e+76
7.10937,0.000284293,0.000217753,-5.19122e-05,0.000224674,-382.446,2.5711e+61,1.52481e+77
7.11914,-4.7483e-05,0.000218728,0.00031065,0.000224665,382.446,5.1422e+61,-3.72687e+77
7.12891,0.000284293,0.000219728,-5.19122e-05,0.000224739,-382.446,0,2.61371e+77
7.13867,0.000284293,0.000220619,0.00031065,0.000224634,-382.446,0,2.73599e+77
7.14844,-4.7483e-05,0.000221548,0.00031065,0.000224823,382.446,2.05688e+62,-8.33714e+77
7.1582,0.000284293,0.000222435,-5.19122e-05,0.000224809,-382.446,0,7.00761e+77
7.16797,-4.7483e-05,0.000223233,0.00031065,0.000224901,-382.446,0,4.49011e+77
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,382.446,2.05688e+62,-1.83557e+78
7.1875,0.000284293,0.000224837,-5.19122e-05,0.000224997,-382.446,2.05688e+62,1.80653e+78
7.19727,-4.7483e-05,0.000225551,0.00031065,0.000225035,-382.446,-1.02844e+62,6.18167e+77
7.20703,-4.7483e-05,0.000226141,0.00031065,0.000225005,382.446,0,-3.97433e+78
7.2168,0.000284293,0.000226839,-5.19122e-05,0.000225059,-382.446,0,4.52013e+78
7.22656,-4.7483e-05,0.000227348,0.00031065,0.000225079,-382.446,0,4.83414e+77
7.23633,-4.7483e-05,0.0002279,0.00031065,0.000225178,382.446,0,-8.45054e+78
7.24609,0.000284293,0.000228354,-5.19122e-05,0.000225191,-382.446,0,1.10398e+79
7.25586,-4.7483e-05,0.000228824,0.00031065,0.000225224,382.446,0,-9.79106e+77
7.26562,-4.7483e-05,0.000229194,0.00031065,0.000225269,382.446,6.58202e+63,-1.76053e+79
7.27539,0.000284293,0.000229576,-5.19122e-05,0.000225355,-382.446,0,2.64144e+79
7.28516,-4.7483e-05,0.000229858,0.00031065,0.000225377,382.446,0,-6.83689e+78
7.29492,-4.7483e-05,0.000230221,0.00031065,0.000225367,382.446,6.58202e+63,-3.58102e+79
7.30469,0.000284293,0.000230459,-5.19122e-05,0.000225447,-382.446,-1.3164e+64,6.2059e+79
7.31445,-4.7483e-05,0.000230765,0.00031065,0.000225423,382.446,6.58202e+63,-2.5609e+79
7.32422,-4.7483e-05,0.000231076,0.00031065,0.000225508,382.446,2.63281e+64,-7.07238e+79
7.33398,0.000284293,0.000231246,-5.19122e-05,0.000225487,-382.446,0,1.43379e+80
7.34375,-4.7483e-05,0.000231405,0.00031065,0.000225515,382.446,0,-7.98161e+79
7.35352,-4.7483e-05,0.000231605,0.00031065,0.000225562,382.446,5.26561e+64,-1.3439e+80
7.36328,0.000284293,0.000231671,-5.19122e-05,0.000225635,-382.446,-5.26561e+64,3.26012e+80
7.37305,-4.7483e-05,0.000231953,0.00031065,0.000225512,382.446,0,-2.26909e+80
7.38281,-4.7483e-05,0.00023203,-5.19122e-05,0.000225756,382.446,0,-2.41761e+80
7.39258,0.000284293,0.000232269,-5.19122e-05,0.000225681,-382.446,-1.05312e+65,7.29739e+80
7.40234,-4.7483e-05,0.000232365,0.00031065,0.000225772,382.446,1.05312e+65,-6.09441e+80
7.41211,0.000284293,0.000232405,-5.19122e-05,0.000225824,382.446,0,-3.98527e+80
7.42188,0.000284293,0.000232581,-5.19122e-05,0.000225865,-382.446,0,1.60764e+81
7.43164,-4.7483e-05,0.000232701,0.00031065,0.000225889,382.446,0,-1.57315e+81
7.44141,0.000284293,0.000232729,-5.19122e-05,0.000226004,382.446,0,-5.54139e+80
7.45117,0.000284293,0.000232897,-5.19122e-05,0.000226114,-382.446,-1.26375e+66,3.48314e+81
7.46094,-4.7483e-05,0.000232993,0.00031065,0.000226172,382.446,8.42498e+65,-3.94022e+81
7.4707,0.000284293,0.000233141,-5.19122e-05,0.000226456,382.446,0,-4.53547e+80
7.48047,0.000284293,0.000233147,-5.19122e-05,0.00022646,-382.446,-2.5275e+66,7.41153e+81
7.49023,-4.7483e-05,0.000233255,0.00031065,0.000226797,382.446,-3.36999e+66,-9.63157e+81
7.5,0.000284293,0.000233447,-5.19122e-05,0.000227028,-382.446,-2.10625e+65,7.87306e+80
7.50977,0.000284293,0.000233439,-5.19122e-05,0.000227348,-382.446,-6.73999e+66,1.54536e+82
7.51953,-4.7483e-05,0.000233596,0.00031065,0.000227652,382.446,0,-2.30621e+82
7.5293,0.000284293,0.000233587,-5.19122e-05,0.000228044,-382.446,8.42498e+65,5.82708e+81
7.53906,0.000284293,0.000233692,-5.19122e-05,0.000228459,-382.446,0,3.1465e+82
7.54883,-4.7483e-05,0.00023381,0.00031065,0.000228896,382.446,2.022e+67,-5.4219e+82
7.55859,0.000284293,0.00023377,-5.19122e-05,0.000229383,-382.446,-6.73999e+66,2.20663e+82
7.56836,0.000284293,0.000233979,-5.19122e-05,0.000230044,-382.446,1.348e+67,6.2221e+82
7.57812,-4.7483e-05,0.000233983,0.00031065,0.000230675,382.446,0,-1.25344e+83
7.58789,0.000284293,0.000234055,-5.19122e-05,0.000231379,-382.446,0,6.91e+82
7.59766,0.000284293,0.000234158,-5.19122e-05,0.000232138,-382.446,1.348e+67,1.18435e+83
7.60742,-4.7483e-05,0.000234143,0.00031065,0.000232874,382.446,5.39199e+67,-2.85175e+83
7.61719,0.000284293,0.000234232,-5.19122e-05,0.000233731,-382.446,-5.39199e+67,1.96975e+83
7.62695,0.000284293,0.000234344,0.00031065,0.000234562,-382.446,-2.69599e+67,2.13601e+83
7.63672,-4.7483e-05,0.000234267,0.00031065,0.000235437,382.446,0,-6.38716e+83
7.64648,0.000284293,0.00023442,-5.19122e-05,0.000236326,-382.446,-1.0784e+68,5.29991e+83
7.65625,-4.7483e-05,0.000234397,0.00031065,0.000237286,-382.446,0,3.53639e+83
7.66602,-4.7483e-05,0.000234501,0.00031065,0.000238267,382.446,4.31359e+68,-1.40799e+84
7.67578,0.000284293,0.000234475,-5.19122e-05,0.000239222,-382.446,2.1568e+68,1.36986e+84
7.68555,-4.7483e-05,0.000234465,0.00031065,0.000240156,-382.446,0,4.96441e+83
7.69531,-4.7483e-05,0.000234568,0.00031065,0.000241068,382.446,0,-3.05258e+84
7.70508,0.000284293,0.000234537,-5.19122e-05,0.000242077,-382.446,-1.29408e+69,3.43458e+84
7.71484,-4.7483e-05,0.000234677,0.00031065,0.000242984,-382.446,0,4.23571e+83
7.72461,-4.7483e-05,0.000234518,0.00031065,0.000243972,382.446,1.72544e+69,-6.50008e+84
7.73438,0.000284293,0.000234622,-5.19122e-05,0.000244832,-382.446,0,8.40275e+84
7.74414,-4.7483e-05,0.000234634,0.00031065,0.000245736,382.446,0,-6.28174e+83
7.75391,-4.7483e-05,0.000234684,0.00031065,0.000246544,382.446,0,-1.35644e+85
7.76367,0.000284293,0.000234637,-5.19122e-05,0.000247421,-382.446,-6.90175e+69,2.01346e+85
7.77344,-4.7483e-05,0.000234627,0.00031065,0.000248072,382.446,-1.72544e+69,-4.96284e+84
7.7832,-4.7483e-05,0.000234645,0.00031065,0.000248948,382.446,6.90175e+69,-2.76459e+85
7.79297,0.000284293,0.000234637,-5.19122e-05,0.000249628,-382.446,-1.38035e+70,4.73682e+85
7.80273,-4.7483e-05,0.000234704,0.00031065,0.000250397,382.446,0,-1.90089e+85
7.8125,-4.7483e-05,0.000234635,0.00031065,0.000250919,382.446,-2.7607e+70,-5.47374e+85
7.82227,0.000284293,0.000234621,-5.19122e-05,0.000251583,-382.446,-1.38035e+70,1.09574e+86
7.83203,-4.7483e-05,0.000234544,0.00031065,0.000252179,382.446,6.90175e+69,-5.98147e+85
7.8418,-4.7483e-05,0.000234549,0.00031065,0.000252712,382.446,1.38035e+70,-1.04367e+86
7.85156,0.000284293,0.000234541,-5.19122e-05,0.000253215,-382.446,-5.5214e+70,2.49449e+86
7.86133,-4.7483e-05,0.000234602,0.00031065,0.000253671,382.446,2.7607e+70,-1.70975e+86
7.87109,-4.7483e-05,0.000234543,-5.19122e-05,0.000254036,382.446,2.7607e+70,-1.88699e+86
7.88086,0.000284293,0.000234577,-5.19122e-05,0.000254529,-382.446,1.10428e+71,5.59033e+86
7.89062,-4.7483e-05,0.00023449,0.00031065,0.00025502,382.446,-1.10428e+71,-4.60872e+86
7.90039,0.000284293,0.00023449,-5.19122e-05,0.000255265,382.446,5.5214e+70,-3.13736e+86
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,-382.446,-2.20856e+71,1.2331e+87
7.91992,-4.7483e-05,0.000234517,0.00031065,0.000255948,382.446,2.20856e+71,-1.19279e+87
7.92969,0.000284293,0.000234621,-5.19122e-05,0.00025622,382.446,0,-4.44494e+86
7.93945,0.000284293,0.000234614,-5.19122e-05,0.000256424,-382.446,4.41712e+71,2.67516e+87
7.94922,-4.7483e-05,0.000234634,0.00031065,0.000256681,382.446,-8.83424e+71,-2.99372e+87
7.95898,0.000284293,0.000234625,-5.19122e-05,0.000256792,382.446,5.5214e+70,-3.93981e+86
7.96875,0.000284293,0.000234637,-5.19122e-05,0.000257142,-382.446,2.65027e+72,5.70055e+87
7.97852,-4.7483e-05,0.000234704,0.00031065,0.000257309,382.446,8.83424e+71,-7.33048e+87
7.98828,0.000284293,0.000234866,-5.19122e-05,0.000257437,-382.446,1.10428e+71,4.96538e+86
7.99805,0.000284293,0.000234825,-5.19122e-05,0.000257684,-382.446,3.53369e+72,1.19058e+88
8.00781,-4.7483e-05,0.000234995,0.00031065,0.000257868,382.446,3.53369e+72,-1.75783e+88
8.01758,0.000284293,0.000235141,-5.19122e-05,0.000257988,-382.446,0,4.22358e+87
8.02734,0.000284293,0.000235244,-5.19122e-05,0.000258118,-382.446,0,2.42894e+88
8.03711,-4.7483e-05,0.000235446,0.00031065,0.000258266,382.446,7.06739e+72,-4.13821e+88
8.04688,0.000284293,0.000235622,-5.19122e-05,0.000258393,-382.446,-3.53369e+72,1.63708e+88
8.05664,0.000284293,0.000235869,-5.19122e-05,0.00025844,-382.446,-7.06739e+72,4.81513e+88
8.06641,-4.7483e-05,0.000236299,0.00031065,0.000258585,382.446,-1.41348e+73,-9.5787e+88
8.07617,0.000284293,0.000236491,-5.19122e-05,0.000258695,-382.446,-1.41348e+73,5.17702e+88
8.08594,0.000284293,0.000236911,-5.19122e-05,0.000258875,-382.446,1.41348e+73,9.19623e+88


==> data/IBS_results_POM_manual_steel_d_Time.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,3.10147e-08,-1.00781e-07,1.3178e-08,-6.85548e-08,-1.31699,-8.27181e-25,5.85954e-09
0.0195312,1.50967e-07,8.43756e-08,1.63724e-09,1.96289e-08,-3.85349,0,2.27294e-08
0.0292969,2.66892e-07,7.35363e-08,-5.94978e-08,-2.63663e-09,-0.905707,0,1.80064e-08
0.0390625,3.79751e-07,3.24024e-07,4.14852e-08,-1.96289e-08,2.74055,3.30872e-24,7.02138e-09
0.0488281,6.27004e-07,5.28809e-07,7.351e-09,-2.40234e-08,3.76244,9.92617e-24,2.57954e-09
0.0585937,8.62773e-07,7.43848e-07,5.43594e-08,1.20117e-08,-3.59024,0,-3.20473e-08
0.0683594,1.3155e-06,1.13877e-06,-1.22956e-07,-6.03516e-08,-1.99252,0,6.98532e-08
0.078125,1.64744e-06,1.57324e-06,9.53501e-08,-6.79688e-08,2.1174,0,-2.80635e-08
0.0878906,2.11416e-06,2.02969e-06,-5.55243e-08,-5.21484e-08,2.76155,-6.61744e-24,5.791e-08
0.0976562,2.71614e-06,2.51602e-06,8.75418e-08,3.31056e-08,-3.42658,0,-6.2474e-08
0.107422,3.22197e-06,3.24082e-06,-8.6523e-08,4.39468e-09,-8.07302,2.64698e-23,1.06782e-07
0.117187,4.10634e-06,3.79131e-06,-4.30845e-08,1.75783e-09,3.52218,-3.30872e-24,4.43257e-09
0.126953,4.41858e-06,4.47686e-06,1.00506e-07,-4.30664e-08,2.81651,-1.65436e-24,-1.0334e-08
0.136719,5.63509e-06,5.18057e-06,-8.72552e-08,1.46485e-08,8.91158,6.61744e-24,3.67571e-08
0.146484,5.76568e-06,6.0252e-06,3.38079e-07,-4.13086e-08,-14.8801,0,-1.05929e-07
0.15625,7.41564e-06,6.71836e-06,-6.52194e-07,-1.25976e-08,-1.50779,0,2.94238e-07
0.166016,7.4587e-06,7.57266e-06,5.87491e-07,1.17188e-09,0.337603,0,-2.45601e-07
0.175781,8.81719e-06,8.37715e-06,-5.38365e-07,-6.26953e-08,19.5404,0,3.70226e-07
0.185547,9.05333e-06,9.23145e-06,9.58475e-07,1.58204e-08,-13.0374,0,-5.24411e-07
0.195312,1.02774e-05,1.00304e-05,-1.07037e-06,-7.93946e-08,-32.5225,0,6.68059e-07
0.205078,1.14412e-05,1.07977e-05,5.17161e-07,-1.31836e-08,-3.90734,0,-2.28085e-07
0.214844,1.08863e-05,1.15632e-05,5.22559e-08,-1.52343e-08,-27.6997,1.05879e-22,6.29712e-07
0.224609,1.34522e-05,1.22733e-05,-9.4739e-08,4.36523e-08,-26.2835,2.64698e-23,1.14902e-07
0.234375,1.14633e-05,1.29378e-05,1.03659e-06,-4.68749e-08,-169.144,5.29396e-22,6.78874e-07
0.244141,1.67339e-05,1.36031e-05,-2.74517e-06,-2.46093e-08,-71.9996,0,2.17702e-06
0.253906,1.16182e-05,1.43203e-05,3.59608e-06,-2.60741e-08,-157.198,3.17637e-22,9.93375e-08
0.263672,1.79796e-05,1.48705e-05,-4.35891e-06,-5.33203e-08,-49.0194,0,4.0906e-06
0.273437,1.20054e-05,1.53486e-05,6.56549e-06,-5.5664e-08,-278.812,8.47033e-22,-7.76258e-07
0.283203,1.92142e-05,1.58947e-05,-8.00371e-06,-1.40624e-08,-233.29,0,7.63529e-06
0.292969,1.60242e-05,1.62606e-05,6.63619e-06,-3.10547e-08,-186.32,5.29396e-22,-3.74595e-07
0.302734,1.53396e-05,1.67394e-05,-5.36604e-06,-5.94725e-08,-183.937,0,9.15144e-06
0.3125,2.08303e-05,1.70133e-05,5.13792e-06,5.12696e-08,-106.187,-4.23516e-22,5.93661e-07
0.322266,8.89383e-06,1.73918e-05,-5.81968e-07,-5.12696e-08,-382.446,1.69407e-21,9.00116e-06
0.332031,3.37742e-05,1.76777e-05,-8.92903e-06,-9.52148e-08,48.6452,0,8.3019e-06
0.341797,-1.79087e-06,1.78286e-05,1.69806e-05,-2.84178e-08,-382.446,4.23516e-22,3.3011e-06
0.351562,4.14211e-05,1.80601e-05,-2.45781e-05,3.16406e-08,382.446,0,1.78001e-05
0.361328,-1.10582e-05,1.82162e-05,3.90534e-05,-1.84571e-08,-382.446,1.69407e-21,-8.22549e-06
0.371094,5.07493e-05,1.82689e-05,-5.19122e-05,-5.5664e-08,100.329,0,3.74461e-05
0.380859,-6.13519e-06,1.84324e-05,6.00357e-05,-3.69141e-08,-382.446,0,-2.10543e-05
0.390625,3.30651e-05,1.84236e-05,-5.19122e-05,-4.5703e-08,267.217,0,4.99834e-05
0.400391,1.61639e-05,1.85789e-05,6.53557e-05,6.32813e-08,-53.095,0,-3.18742e-05
0.410156,-6.88628e-06,1.86226e-05,-5.06085e-05,-5.21484e-08,-382.446,0,5.56319e-05
0.419922,8.61694e-05,1.86536e-05,8.87322e-06,-1.17188e-09,382.446,0,-1.32317e-05
0.429687,-4.7483e-05,1.85048e-05,3.98436e-05,-5.00977e-08,-382.446,0,2.40235e-05
0.439453,0.000166724,1.86302e-05,-5.19122e-05,-4.39445e-09,382.446,0,3.37744e-05
0.449219,-4.7483e-05,1.86601e-05,0.000195727,-5.06836e-08,-382.446,6.77626e-21,-5.35139e-05
0.458984,0.000272378,1.87597e-05,-5.19122e-05,3.04688e-08,382.446,0,0.000150143
0.46875,-4.7483e-05,1.86551e-05,0.00031065,-4.30664e-08,-382.446,0,-0.000176277
0.478516,0.000260232,1.86645e-05,-5.19122e-05,-1.05762e-07,382.446,0,0.000277404
0.488281,-4.7483e-05,1.87324e-05,0.00031065,4.36523e-08,-382.446,0,-0.000320078
0.498047,9.69499e-05,1.87151e-05,-5.19122e-05,-1.20117e-08,-382.446,0,0.000400142
0.507812,0.000164282,1.88338e-05,0.00031065,-1.64061e-08,382.446,0,-0.000349278
0.517578,-4.7483e-05,1.87362e-05,-5.19122e-05,-3.16406e-08,-382.446,0,0.000332067
0.527344,0.000284293,1.874e-05,-5.19122e-05,3.75001e-08,382.446,-8.13152e-20,-0.000176914
0.537109,-4.7483e-05,1.88115e-05,0.00031065,-1.37109e-07,-382.446,8.13152e-20,-4.24231e-05
0.546875,0.000284293,1.86855e-05,-5.19122e-05,5.06836e-08,382.446,-1.6263e-19,0.000465313
0.556641,-4.7483e-05,1.88262e-05,0.00031065,2.16796e-08,-382.446,0,-0.000879846
0.566406,0.000284293,1.88883e-05,-5.19122e-05,5.00977e-08,382.446,2.1684e-19,0.00147082
0.576172,-4.7483e-05,1.88104e-05,0.00031065,2.14453e-07,-382.446,0,-0.0021101
0.585937,0.000284293,1.88332e-05,-5.19122e-05,3.1582e-07,382.446,0,0.0027784
0.595703,-4.7483e-05,1.88376e-05,0.00031065,5.70703e-07,-382.446,0,-0.00315885
0.605469,-4.7483e-05,1.88528e-05,-5.19122e-05,9.0791e-07,-382.446,0,0.00339787
0.615234,0.000284293,1.88584e-05,0.00031065,1.24717e-06,382.446,0,-0.00319012
0.625,-4.7483e-05,1.8842e-05,-5.19122e-05,1.82314e-06,-382.446,4.33681e-19,0.00228239
0.634766,0.000284293,1.88769e-05,-5.19122e-05,2.475e-06,382.446,-2.1684e-19,-0.000377574
0.644531,-4.7483e-05,1.897e-05,0.00031065,3.2751e-06,-382.446,4.33681e-19,-0.00227125
0.654297,0.000284293,1.89313e-05,-5.19122e-05,4.07813e-06,382.446,-1.73472e-18,0.00601235
0.664062,-4.7483e-05,1.891e-05,0.00031065,5.2043e-06,-382.446,0,-0.0109206
0.673828,0.000284293,1.89753e-05,-5.19122e-05,6.29473e-06,382.446,-3.46945e-18,0.0165617
0.683594,-4.7483e-05,1.89492e-05,0.00031065,7.47246e-06,-382.446,0,-0.0219559
0.693359,0.000284293,1.88933e-05,-5.19122e-05,8.79375e-06,382.446,0,0.0268719
0.703125,-4.7483e-05,1.88197e-05,0.00031065,1.02067e-05,382.446,0,-0.0302054
0.712891,-4.7483e-05,1.89967e-05,-5.19122e-05,1.17059e-05,-382.446,3.46945e-18,0.029871
0.722656,0.000284293,1.89346e-05,0.00031065,1.32466e-05,382.446,-3.46945e-18,-0.0239852
0.732422,-4.7483e-05,1.88572e-05,0.00031065,1.48371e-05,-382.446,3.46945e-18,0.0119101
0.742187,0.000284293,1.89917e-05,-5.19122e-05,1.6343e-05,382.446,0,0.00832193
0.751953,-4.7483e-05,1.90711e-05,0.00031065,1.79798e-05,-382.446,0,-0.0387446
0.761719,0.000284293,1.89879e-05,-5.19122e-05,1.95357e-05,382.446,0,0.0785713
0.771484,-4.7483e-05,1.90488e-05,0.00031065,2.10621e-05,-382.446,-1.38778e-17,-0.124638
0.78125,0.000284293,1.9026e-05,-5.19122e-05,2.25858e-05,382.446,0,0.174824
0.791016,-4.7483e-05,1.90374e-05,0.00031065,2.40495e-05,-382.446,0,-0.223824
0.800781,0.000284293,1.89094e-05,-5.19122e-05,2.56397e-05,382.446,0,0.25992
0.810547,0.000284293,1.90723e-05,0.00031065,2.69042e-05,382.446,0,-0.26996
0.820312,-4.7483e-05,1.89683e-05,-5.19122e-05,2.81763e-05,-382.446,0,0.243158
0.830078,0.000284293,1.90348e-05,0.00031065,2.93982e-05,382.446,0,-0.163452
0.839844,-4.7483e-05,1.9002e-05,0.00031065,3.05604e-05,-382.446,-2.77556e-17,0.011292
0.849609,0.000284293,1.9052e-05,-5.19122e-05,3.15929e-05,382.446,-5.55112e-17,0.222719
0.859375,-4.7483e-05,1.89645e-05,0.00031065,3.24179e-05,-382.446,1.11022e-16,-0.536375
0.869141,0.000284293,1.90254e-05,-5.19122e-05,3.35326e-05,382.446,1.11022e-16,0.925984
0.878906,-4.7483e-05,1.9043e-05,0.00031065,3.4178e-05,-382.446,0,-1.3721
0.888672,0.000284293,1.91115e-05,-5.19122e-05,3.48516e-05,382.446,0,1.81973
0.898437,-4.7483e-05,1.90837e-05,0.00031065,3.55318e-05,-382.446,0,-2.19153
0.908203,0.000284293,1.91713e-05,-5.19122e-05,3.59353e-05,-382.446,0,2.40222
0.917969,0.000284293,1.90749e-05,0.00031065,3.64699e-05,382.446,0,-2.33238
0.927734,-4.7483e-05,1.91115e-05,-5.19122e-05,3.68757e-05,-382.446,0,1.82664
0.9375,0.000284293,1.91818e-05,-5.19122e-05,3.71561e-05,382.446,-2.22045e-16,-0.748978
0.947266,-4.7483e-05,1.90151e-05,0.00031065,3.73942e-05,-382.446,-1.11022e-16,-0.995003
0.957031,0.000284293,1.91927e-05,-5.19122e-05,3.76849e-05,382.446,8.88178e-16,3.48305
0.966797,-4.7483e-05,1.90424e-05,0.00031065,3.77818e-05,-382.446,8.88178e-16,-6.71782
0.976562,0.000284293,1.91851e-05,-5.19122e-05,3.7875e-05,382.446,0,10.5184
0.986328,-4.7483e-05,1.90887e-05,0.00031065,3.80241e-05,-382.446,1.77636e-15,-14.5261
0.996094,0.000284293,1.90898e-05,-5.19122e-05,3.80596e-05,382.446,0,18.24
1.00586,-4.7483e-05,1.90723e-05,0.00031065,3.81674e-05,382.446,0,-20.9044
1.01562,-4.7483e-05,1.91051e-05,-5.19122e-05,3.81185e-05,-382.446,0,21.4535
1.02539,0.000284293,1.90772e-05,0.00031065,3.82846e-05,382.446,-3.55271e-15,-18.7028
1.03516,-4.7483e-05,1.92363e-05,0.00031065,3.82822e-05,-382.446,0,11.4877
1.04492,0.000284293,1.90837e-05,-5.19122e-05,3.83988e-05,382.446,8.88178e-16,1.37289
1.05469,-4.7483e-05,1.91971e-05,0.00031065,3.84229e-05,-382.446,0,-20.8094
1.06445,0.000284293,1.9069e-05,-5.19122e-05,3.84293e-05,382.446,0,46.9268
1.07422,-4.7483e-05,1.92346e-05,0.00031065,3.85072e-05,-382.446,0,-78.7628
1.08398,0.000284293,1.91856e-05,-5.19122e-05,3.85764e-05,382.446,-1.42109e-14,114.207
1.09375,-4.7483e-05,1.91464e-05,0.00031065,3.85605e-05,-382.446,0,-149.369
1.10352,0.000284293,1.92554e-05,-5.19122e-05,3.86188e-05,382.446,0,177.998
1.11328,0.000284293,1.91915e-05,0.00031065,3.86188e-05,382.446,0,-191.915
1.12305,-4.7483e-05,1.92334e-05,-5.19122e-05,3.85922e-05,-382.446,0,181.521
1.13281,0.000284293,1.93652e-05,0.00031065,3.86068e-05,382.446,0,-135.775
1.14258,-4.7483e-05,1.95586e-05,0.00031065,3.86095e-05,-382.446,-7.10543e-15,43.3424
1.15234,0.000284293,1.96767e-05,-5.19122e-05,3.85289e-05,382.446,-5.68434e-14,104.529
1.16211,-4.7483e-05,1.98047e-05,0.00031065,3.85661e-05,-382.446,1.13687e-13,-311.714
1.17187,0.000284293,2.01935e-05,-5.19122e-05,3.84724e-05,382.446,0,575.39
1.18164,-4.7483e-05,2.05775e-05,0.00031065,3.8395e-05,-382.446,0,-881.861
1.19141,0.000284293,2.10609e-05,-5.19122e-05,3.84108e-05,382.446,0,1201.74
1.20117,-4.7483e-05,2.17233e-05,0.00031065,3.83748e-05,-382.446,-2.27374e-13,-1488.67
1.21094,0.000284293,2.24095e-05,-5.19122e-05,3.83042e-05,-382.446,0,1679.31
1.2207,0.000284293,2.34196e-05,0.00031065,3.81762e-05,382.446,0,-1691.9
1.23047,-4.7483e-05,2.43817e-05,-5.19122e-05,3.82459e-05,-382.446,2.27374e-13,1429.66
1.24023,0.000284293,2.5563e-05,-5.19122e-05,3.80766e-05,382.446,0,-793.327
1.25,-4.7483e-05,2.6683e-05,0.00031065,3.82436e-05,-382.446,2.27374e-13,-304.497
1.25977,0.000284293,2.80925e-05,-5.19122e-05,3.80279e-05,382.446,-2.27374e-13,1924.23
1.26953,-4.7483e-05,2.93836e-05,0.00031065,3.8163e-05,-382.446,4.54747e-13,-4072.19
1.2793,0.000284293,3.08534e-05,-5.19122e-05,3.80253e-05,382.446,0,6665
1.28906,-4.7483e-05,3.23493e-05,0.00031065,3.81814e-05,-382.446,0,-9502.96
1.29883,0.000284293,3.39524e-05,-5.19122e-05,3.81114e-05,382.446,-1.81899e-12,12248.6
1.30859,-4.7483e-05,3.54686e-05,0.00031065,3.82289e-05,-382.446,0,-14400.3
1.31836,-4.7483e-05,3.70342e-05,-5.19122e-05,3.83004e-05,-382.446,0,15285
1.32812,0.000284293,3.85699e-05,0.00031065,3.82131e-05,382.446,0,-14096.4
1.33789,-4.7483e-05,4.00907e-05,-5.19122e-05,3.848e-05,-382.446,0,9958.85
1.34766,0.000284293,4.16042e-05,-5.19122e-05,3.84354e-05,382.446,-4.54747e-13,-2016.22
1.35742,-4.7483e-05,4.29639e-05,0.00031065,3.8523e-05,-382.446,-1.81899e-12,-10410.6
1.36719,0.000284293,4.42846e-05,-5.19122e-05,3.86619e-05,382.446,-3.63798e-12,27592.7
1.37695,-4.7483e-05,4.55616e-05,0.00031065,3.87794e-05,-382.446,0,-49152.4
1.38672,0.000284293,4.6766e-05,-5.19122e-05,3.88497e-05,382.446,0,73817.4
1.39648,-4.7483e-05,4.79271e-05,0.00031065,3.89461e-05,-382.446,0,-99130.3
1.40625,0.000284293,4.88895e-05,-5.19122e-05,3.89651e-05,382.446,0,121212
1.41602,-4.7483e-05,4.98738e-05,0.00031065,3.90823e-05,382.446,0,-134716
1.42578,-4.7483e-05,5.07533e-05,-5.19122e-05,3.9196e-05,-382.446,0,132967
1.43555,0.000284293,5.14972e-05,0.00031065,3.92605e-05,382.446,0,-108294
1.44531,-4.7483e-05,5.21552e-05,0.00031065,3.93012e-05,-382.446,0,52787.1
1.45508,0.000284293,5.27977e-05,-5.19122e-05,3.93709e-05,382.446,-2.18279e-11,40413.6
1.46484,-4.7483e-05,5.32934e-05,0.00031065,3.94667e-05,-382.446,0,-175477
1.47461,0.000284293,5.37545e-05,-5.19122e-05,3.94541e-05,382.446,0,351910
1.48437,-4.7483e-05,5.41597e-05,0.00031065,3.95479e-05,-382.446,0,-562107
1.49414,0.000284293,5.44995e-05,-5.19122e-05,3.94667e-05,382.446,0,788776
1.50391,-4.7483e-05,5.48001e-05,0.00031065,3.94939e-05,-382.446,0,-1.00293e+06
1.51367,0.000284293,5.49973e-05,-5.19122e-05,3.94852e-05,382.446,0,1.16268e+06
1.52344,0.000284293,5.51241e-05,0.00031065,3.95839e-05,382.446,0,-1.21321e+06
1.5332,-4.7483e-05,5.5227e-05,-5.19122e-05,3.94661e-05,-382.446,0,1.08904e+06
1.54297,0.000284293,5.5379e-05,0.00031065,3.95244e-05,382.446,1.16415e-10,-719677
1.55273,-4.7483e-05,5.54546e-05,0.00031065,3.95581e-05,-382.446,0,38658.5
1.5625,0.000284293,5.56061e-05,-5.19122e-05,3.95276e-05,382.446,2.32831e-10,1.00386e+06
1.57227,-4.7483e-05,5.55422e-05,0.00031065,3.94107e-05,-382.446,0,-2.42394e+06
1.58203,0.000284293,5.56386e-05,-5.19122e-05,3.94661e-05,382.446,0,4.18295e+06
1.5918,-4.7483e-05,5.56925e-05,0.00031065,3.93601e-05,-382.446,0,-6.16608e+06
1.60156,0.000284293,5.57197e-05,-5.19122e-05,3.92815e-05,382.446,-9.31323e-10,8.16211e+06
1.61133,-4.7483e-05,5.57804e-05,0.00031065,3.93768e-05,-382.446,0,-9.8473e+06
1.62109,0.000284293,5.58668e-05,-5.19122e-05,3.91781e-05,-382.446,0,1.07798e+07
1.63086,0.000284293,5.58712e-05,0.00031065,3.92695e-05,382.446,0,-1.04127e+07
1.64062,-4.7483e-05,5.58313e-05,-5.19122e-05,3.90545e-05,-382.446,9.31323e-10,8.12998e+06
1.65039,0.000284293,5.59588e-05,-5.19122e-05,3.92303e-05,382.446,-1.86265e-09,-3.31046e+06
1.66016,-4.7483e-05,5.58838e-05,0.00031065,3.89903e-05,-382.446,-1.86265e-09,-4.57129e+06
1.66992,0.000284293,5.60748e-05,-5.19122e-05,3.90773e-05,382.446,-3.72529e-09,1.58058e+07
1.67969,-4.7483e-05,5.6015e-05,0.00031065,3.89423e-05,-382.446,3.72529e-09,-3.02794e+07
1.68945,0.000284293,5.59916e-05,-5.19122e-05,3.9036e-05,382.446,0,4.72851e+07
1.69922,-4.7483e-05,5.60455e-05,0.00031065,3.89613e-05,-382.446,0,-6.53274e+07
1.70898,0.000284293,5.6119e-05,-5.19122e-05,3.90038e-05,382.446,0,8.1956e+07
1.71875,-4.7483e-05,5.62345e-05,0.00031065,3.91471e-05,382.446,0,-9.36792e+07
1.72852,-4.7483e-05,5.60722e-05,-5.19122e-05,3.9184e-05,-382.446,0,9.60001e+07
1.73828,0.000284293,5.609e-05,0.00031065,3.93012e-05,382.446,0,-8.36309e+07
1.74805,-4.7483e-05,5.61272e-05,0.00031065,3.96513e-05,-382.446,1.49012e-08,5.09566e+07
1.75781,0.000284293,5.61516e-05,-5.19122e-05,3.98332e-05,382.446,-1.11759e-08,7.19666e+06
1.76758,-4.7483e-05,5.62594e-05,0.00031065,4.02214e-05,-382.446,-1.49012e-08,-9.4478e+07
1.77734,0.000284293,5.62148e-05,-5.19122e-05,4.07367e-05,382.446,-2.98023e-08,2.11623e+08
1.78711,-4.7483e-05,5.62269e-05,0.00031065,4.12277e-05,-382.446,0,-3.54805e+08
1.79687,0.000284293,5.61636e-05,-5.19122e-05,4.2048e-05,382.446,0,5.13877e+08
1.80664,-4.7483e-05,5.62567e-05,0.00031065,4.27635e-05,-382.446,-1.19209e-07,-6.70772e+08
1.81641,0.000284293,5.62726e-05,-5.19122e-05,4.37253e-05,382.446,0,7.98379e+08
1.82617,0.000284293,5.62764e-05,0.00031065,4.48389e-05,382.446,0,-8.60289e+08
1.83594,-4.7483e-05,5.62746e-05,-5.19122e-05,4.57679e-05,-382.446,0,8.11974e+08
1.8457,0.000284293,5.63221e-05,0.00031065,4.70285e-05,382.446,0,-6.03967e+08
1.85547,-4.7483e-05,5.62497e-05,0.00031065,4.82713e-05,-382.446,-2.98023e-08,1.87466e+08
1.86523,0.000284293,5.63209e-05,-5.19122e-05,4.95472e-05,382.446,1.78814e-07,4.77267e+08
1.875,-4.7483e-05,5.62623e-05,0.00031065,5.09713e-05,-382.446,2.38419e-07,-1.40959e+09
1.88477,0.000284293,5.62356e-05,-5.19122e-05,5.2374e-05,382.446,0,2.59458e+09
1.89453,-4.7483e-05,5.62904e-05,0.00031065,5.38154e-05,-382.446,0,-3.96769e+09
1.9043,0.000284293,5.63892e-05,-5.19122e-05,5.5246e-05,382.446,0,5.39962e+09
1.91406,-4.7483e-05,5.64539e-05,0.00031065,5.66842e-05,-382.446,0,-6.68386e+09
1.92383,0.000284293,5.63537e-05,-5.19122e-05,5.82079e-05,-382.446,0,7.53062e+09
1.93359,0.000284293,5.64108e-05,0.00031065,5.95638e-05,382.446,0,-7.57153e+09
1.94336,-4.7483e-05,5.62377e-05,-5.19122e-05,6.08757e-05,-382.446,0,6.37967e+09
1.95312,0.000284293,5.63968e-05,-5.19122e-05,6.22992e-05,382.446,9.53674e-07,-3.50961e+09
1.96289,-4.7483e-05,5.64381e-05,0.00031065,6.35616e-05,-382.446,0,-1.43843e+09
1.97266,0.000284293,5.63558e-05,-5.19122e-05,6.4827e-05,382.446,0,8.72836e+09
1.98242,-4.7483e-05,5.64832e-05,0.00031065,6.58819e-05,-382.446,0,-1.83737e+10
1.99219,0.000284293,5.63133e-05,-5.19122e-05,6.69548e-05,382.446,0,3.00053e+10
2.00195,-4.7483e-05,5.64369e-05,0.00031065,6.80133e-05,-382.446,0,-4.27322e+10
2.01172,0.000284293,5.63748e-05,-5.19122e-05,6.89865e-05,382.446,0,5.50172e+10
2.02148,-4.7483e-05,5.63836e-05,0.00031065,6.97875e-05,-382.446,0,-6.45951e+10
2.03125,-4.7483e-05,5.64267e-05,-5.19122e-05,7.06474e-05,-382.446,0,6.8468e+10
2.04102,0.000284293,5.63634e-05,0.00031065,7.13221e-05,382.446,0,-6.30195e+10
2.05078,-4.7483e-05,5.64026e-05,-5.19122e-05,7.19607e-05,-382.446,7.62939e-06,4.42912e+10
2.06055,0.000284293,5.63183e-05,-5.19122e-05,7.25921e-05,382.446,3.8147e-06,-8.46055e+09
2.07031,-4.7483e-05,5.63974e-05,0.00031065,7.30049e-05,-382.446,2.28882e-05,-4.7455e+10
2.08008,0.000284293,5.6468e-05,-5.19122e-05,7.34977e-05,382.446,0,1.24667e+11
2.08984,-4.7483e-05,5.64527e-05,0.00031065,7.39201e-05,-382.446,-3.05176e-05,-2.21492e+11
2.09961,0.000284293,5.64179e-05,-5.19122e-05,7.42389e-05,382.446,-6.10352e-05,3.32118e+11
2.10937,-4.7483e-05,5.65286e-05,0.00031065,7.45503e-05,-382.446,0,-4.45417e+11
2.11914,0.000284293,5.65834e-05,-5.19122e-05,7.48034e-05,382.446,0,5.44018e+11
2.12891,-4.7483e-05,5.65986e-05,0.00031065,7.50425e-05,382.446,0,-6.03923e+11
2.13867,-4.7483e-05,5.6603e-05,-5.19122e-05,7.50495e-05,-382.446,0,5.95031e+11
2.14844,0.000284293,5.65175e-05,0.00031065,7.52763e-05,382.446,0,-4.82942e+11
2.1582,-4.7483e-05,5.66587e-05,0.00031065,7.54242e-05,-382.446,0.000152588,2.32411e+11
2.16797,0.000284293,5.66303e-05,-5.19122e-05,7.55212e-05,382.446,-0.000244141,1.87255e+11
2.17773,-4.7483e-05,5.66288e-05,0.00031065,7.57222e-05,-382.446,0.000244141,-7.9474e+11
2.1875,0.000284293,5.67806e-05,-5.19122e-05,7.56498e-05,382.446,0,1.58736e+12
2.19727,-4.7483e-05,5.67337e-05,0.00031065,7.57849e-05,-382.446,0,-2.53035e+12
2.20703,0.000284293,5.67469e-05,-5.19122e-05,7.58839e-05,382.446,0.000488281,3.54594e+12
2.2168,-4.7483e-05,5.67571e-05,0.00031065,7.59396e-05,-382.446,0,-4.50376e+12
2.22656,0.000284293,5.66537e-05,-5.19122e-05,7.59073e-05,382.446,0,5.21503e+12
2.23633,0.000284293,5.67855e-05,0.00031065,7.61388e-05,382.446,0,-5.43337e+12
2.24609,-4.7483e-05,5.66479e-05,-5.19122e-05,7.61622e-05,-382.446,0,4.86559e+12
2.25586,0.000284293,5.6712e-05,0.00031065,7.62129e-05,382.446,0,-3.19581e+12
2.26562,-4.7483e-05,5.67337e-05,0.00031065,7.62853e-05,-382.446,0,1.25972e+11
2.27539,0.000284293,5.67475e-05,-5.19122e-05,7.63729e-05,382.446,0,4.5655e+12
2.28516,-4.7483e-05,5.69341e-05,0.00031065,7.64405e-05,-382.446,0.00195312,-1.09471e+13
2.29492,0.000284293,5.69886e-05,-5.19122e-05,7.63685e-05,382.446,0.00390625,1.88431e+13
2.30469,-4.7483e-05,5.71547e-05,0.00031065,7.64273e-05,-382.446,0,-2.77353e+13
2.31445,0.000284293,5.74037e-05,-5.19122e-05,7.65352e-05,382.446,0,3.66702e+13
2.32422,-4.7483e-05,5.7702e-05,0.00031065,7.65668e-05,-382.446,0,-4.41902e+13
2.33398,0.000284293,5.8161e-05,-5.19122e-05,7.65826e-05,-382.446,0,4.83118e+13
2.34375,0.000284293,5.85984e-05,0.00031065,7.66834e-05,382.446,0,-4.65803e+13
2.35352,-4.7483e-05,5.92896e-05,-5.19122e-05,7.66714e-05,-382.446,0,3.62304e+13
2.36328,0.000284293,6.00932e-05,-5.19122e-05,7.6662e-05,382.446,-0.00390625,-1.44823e+13
2.37305,-4.7483e-05,6.07989e-05,0.00031065,7.67927e-05,-382.446,0,-2.10051e+13
2.38281,0.000284293,6.19187e-05,-5.19122e-05,7.6752e-05,382.446,0.015625,7.1518e+13
2.39258,-4.7483e-05,6.28978e-05,0.00031065,7.68413e-05,-382.446,0,-1.36525e+14
2.40234,0.000284293,6.41104e-05,-5.19122e-05,7.68217e-05,382.446,0,2.12815e+14
2.41211,-4.7483e-05,6.53924e-05,0.00031065,7.68401e-05,-382.446,0,-2.93636e+14
2.42187,0.000284293,6.66633e-05,-5.19122e-05,7.69758e-05,382.446,0,3.67963e+14
2.43164,-4.7483e-05,6.80253e-05,0.00031065,7.68686e-05,382.446,0,-4.20099e+14
2.44141,-4.7483e-05,6.94685e-05,-5.19122e-05,7.70291e-05,-382.446,0,4.29836e+14
2.45117,0.000284293,7.09345e-05,0.00031065,7.70241e-05,382.446,0,-3.73452e+14
2.46094,-4.7483e-05,7.2377e-05,0.00031065,7.69937e-05,-382.446,0,2.25809e+14
2.4707,0.000284293,7.38814e-05,-5.19122e-05,7.70971e-05,382.446,-0.03125,3.62256e+13
2.48047,-4.7483e-05,7.52522e-05,0.00031065,7.7095e-05,-382.446,0,-4.28897e+14
2.49023,0.000284293,7.68179e-05,-5.19122e-05,7.71038e-05,382.446,0,9.55284e+14
2.5,-4.7483e-05,7.81767e-05,0.00031065,7.72459e-05,-382.446,0,-1.59792e+15
2.50977,0.000284293,7.94203e-05,-5.19122e-05,7.71135e-05,382.446,0,2.31098e+15
2.51953,-4.7483e-05,8.06985e-05,0.00031065,7.72137e-05,-382.446,0,-3.01307e+15
2.5293,0.000284293,8.18698e-05,-5.19122e-05,7.71571e-05,382.446,0,3.58219e+15
2.53906,0.000284293,8.3095e-05,0.00031065,7.71806e-05,382.446,0,-3.85471e+15
2.54883,-4.7483e-05,8.41064e-05,-5.19122e-05,7.7301e-05,-382.446,0,3.63085e+15
2.55859,0.000284293,8.51388e-05,0.00031065,7.72764e-05,382.446,0.5,-2.68885e+15
2.56836,-4.7483e-05,8.59377e-05,0.00031065,7.72655e-05,-382.446,-0.25,8.10257e+14
2.57812,0.000284293,8.67621e-05,-5.19122e-05,7.73455e-05,382.446,-1,2.18213e+15
2.58789,-4.7483e-05,8.75355e-05,0.00031065,7.72904e-05,-382.446,0,-6.37345e+15
2.59766,0.000284293,8.82149e-05,-5.19122e-05,7.73962e-05,382.446,0,1.16946e+16
2.60742,-4.7483e-05,8.86746e-05,0.00031065,7.7407e-05,-382.446,0,-1.78534e+16
2.61719,0.000284293,8.92986e-05,-5.19122e-05,7.73074e-05,382.446,0,2.42665e+16
2.62695,-4.7483e-05,8.96473e-05,0.00031065,7.74305e-05,-382.446,0,-3.00041e+16
2.63672,0.000284293,9.01362e-05,-5.19122e-05,7.74703e-05,-382.446,0,3.37638e+16
2.64648,0.000284293,9.04031e-05,0.00031065,7.74844e-05,382.446,0,-3.38912e+16
2.65625,-4.7483e-05,9.05783e-05,-5.19122e-05,7.75204e-05,-382.446,4,2.84715e+16
2.66602,0.000284293,9.08895e-05,-5.19122e-05,7.75274e-05,382.446,-4,-1.55096e+16
2.67578,-4.7483e-05,9.10734e-05,0.00031065,7.74773e-05,-382.446,2,-6.78025e+15
2.68555,0.000284293,9.13175e-05,-5.19122e-05,7.75485e-05,382.446,0,3.957e+16
2.69531,-4.7483e-05,9.13333e-05,0.00031065,7.75143e-05,-382.446,-16,-8.29035e+16
2.70508,0.000284293,9.14159e-05,-5.19122e-05,7.75781e-05,382.446,-16,1.35101e+17
2.71484,-4.7483e-05,9.15147e-05,0.00031065,7.75852e-05,-382.446,-32,-1.92139e+17
2.72461,0.000284293,9.16289e-05,-5.19122e-05,7.74855e-05,382.446,32,2.47093e+17
2.73437,-4.7483e-05,9.16638e-05,0.00031065,7.76238e-05,-382.446,0,-2.89775e+17
2.74414,-4.7483e-05,9.17584e-05,-5.19122e-05,7.75834e-05,-382.446,0,3.06715e+17
2.75391,0.000284293,9.17596e-05,0.00031065,7.76396e-05,382.446,-32,-2.81683e+17
2.76367,-4.7483e-05,9.1923e-05,-5.19122e-05,7.76537e-05,-382.446,0,1.96942e+17
2.77344,0.000284293,9.19529e-05,-5.19122e-05,7.76139e-05,382.446,-16,-3.53903e+16
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,-382.446,-64,-2.16264e+17
2.79297,0.000284293,9.20587e-05,-5.19122e-05,7.7792e-05,382.446,0,5.6332e+17
2.80273,-4.7483e-05,9.21483e-05,0.00031065,7.76531e-05,-382.446,0,-9.9804e+17
2.8125,0.000284293,9.21598e-05,-5.19122e-05,7.76897e-05,382.446,0,1.49413e+18
2.82227,-4.7483e-05,9.22318e-05,0.00031065,7.78444e-05,-382.446,0,-2.00142e+18
2.83203,0.000284293,9.23253e-05,-5.19122e-05,7.79168e-05,382.446,0,2.44171e+18
2.8418,-4.7483e-05,9.23074e-05,0.00031065,7.78907e-05,382.446,0,-2.70716e+18
2.85156,-4.7483e-05,9.25187e-05,-5.19122e-05,7.79941e-05,-382.446,0,2.6626e+18
2.86133,0.000284293,9.24044e-05,0.00031065,7.81438e-05,382.446,0,-2.15378e+18
2.87109,-4.7483e-05,9.26314e-05,0.00031065,7.81907e-05,-382.446,-256,1.02289e+18
2.88086,0.000284293,9.26429e-05,-5.19122e-05,7.83747e-05,382.446,-384,8.67133e+17
2.89062,-4.7483e-05,9.26625e-05,0.00031065,7.85675e-05,-382.446,1536,-3.59908e+18
2.90039,0.000284293,9.28412e-05,-5.19122e-05,7.90031e-05,382.446,0,7.15944e+18
2.91016,-4.7483e-05,9.28058e-05,0.00031065,7.92258e-05,-382.446,0,-1.13905e+19
2.91992,0.000284293,9.28869e-05,-5.19122e-05,7.97552e-05,382.446,0,1.5941e+19
2.92969,-4.7483e-05,9.30062e-05,0.00031065,8.01712e-05,-382.446,0,-2.0224e+19
2.93945,0.000284293,9.3048e-05,-5.19122e-05,8.07639e-05,382.446,0,2.33904e+19
2.94922,0.000284293,9.30697e-05,0.00031065,8.1445e-05,382.446,0,-2.43336e+19
2.95898,-4.7483e-05,9.31705e-05,-5.19122e-05,8.22858e-05,-382.446,0,2.1738e+19
2.96875,0.000284293,9.32268e-05,0.00031065,8.31413e-05,382.446,0,-1.41882e+19
2.97852,-4.7483e-05,9.32566e-05,0.00031065,8.41107e-05,-382.446,1024,3.51541e+17
2.98828,0.000284293,9.32745e-05,-5.19122e-05,8.51748e-05,382.446,0,2.07585e+19
2.99805,-4.7483e-05,9.32903e-05,0.00031065,8.62084e-05,-382.446,8192,-4.94379e+19
3.00781,0.000284293,9.34837e-05,-5.19122e-05,8.74811e-05,382.446,0,8.48832e+19
3.01758,-4.7483e-05,9.34969e-05,0.00031065,8.85331e-05,-382.446,0,-1.24751e+20
3.02734,0.000284293,9.35273e-05,-5.19122e-05,8.99484e-05,382.446,-32768,1.64745e+20
3.03711,-4.7483e-05,9.3433e-05,0.00031065,9.12237e-05,-382.446,0,-1.98305e+20
3.04687,0.000284293,9.35851e-05,-5.19122e-05,9.24609e-05,-382.446,-32768,2.16517e+20
3.05664,0.000284293,9.35895e-05,0.00031065,9.38628e-05,382.446,0,-2.08363e+20
3.06641,-4.7483e-05,9.36519e-05,-5.19122e-05,9.51451e-05,-382.446,32768,1.61443e+20
3.07617,0.000284293,9.36035e-05,-5.19122e-05,9.64471e-05,382.446,8192,-6.33155e+19
3.08594,-4.7483e-05,9.37277e-05,0.00031065,9.77449e-05,-382.446,0,-9.64678e+19
3.0957,0.000284293,9.35692e-05,-5.19122e-05,9.91298e-05,382.446,0,3.23591e+20
3.10547,-4.7483e-05,9.37887e-05,0.00031065,0.000100243,-382.446,-131072,-6.15547e+20
3.11523,0.000284293,9.38051e-05,-5.19122e-05,0.000101601,382.446,0,9.57784e+20
3.125,-4.7483e-05,9.37216e-05,0.00031065,0.00010257,-382.446,0,-1.31983e+21
3.13477,0.000284293,9.37957e-05,-5.19122e-05,0.000103782,382.446,0,1.65206e+21
3.14453,-4.7483e-05,9.37538e-05,0.00031065,0.000104737,382.446,0,-1.88387e+21
3.1543,-4.7483e-05,9.37963e-05,-5.19122e-05,0.000105753,-382.446,0,1.92452e+21
3.16406,0.000284293,9.37564e-05,0.00031065,0.000106726,382.446,0,-1.66758e+21
3.17383,-4.7483e-05,9.38437e-05,0.00031065,0.000107565,-382.446,262144,1.00046e+21
3.18359,0.000284293,9.3755e-05,-5.19122e-05,0.000108374,382.446,131072,1.80257e+20
3.19336,-4.7483e-05,9.37898e-05,0.00031065,0.000109027,-382.446,0,-1.94679e+21
3.20312,0.000284293,9.37304e-05,-5.19122e-05,0.00010977,382.446,0,4.31202e+21
3.21289,-4.7483e-05,9.37975e-05,0.00031065,0.000110314,-382.446,0,-7.19635e+21
3.22266,0.000284293,9.37011e-05,-5.19122e-05,0.000110895,382.446,0,1.03927e+22
3.23242,-4.7483e-05,9.37983e-05,0.00031065,0.000111368,-382.446,0,-1.35344e+22
3.24219,0.000284293,9.3733e-05,-5.19122e-05,0.000111734,382.446,0,1.60724e+22
3.25195,0.000284293,9.38021e-05,0.00031065,0.000112193,382.446,0,-1.72716e+22
3.26172,-4.7483e-05,9.3658e-05,-5.19122e-05,0.000112486,-382.446,0,1.62354e+22
3.27148,0.000284293,9.37811e-05,0.00031065,0.000112761,382.446,0,-1.19695e+22
3.28125,-4.7483e-05,9.3731e-05,0.00031065,0.000113103,-382.446,3.67002e+06,3.49661e+21
3.29102,0.000284293,9.37336e-05,-5.19122e-05,0.000113214,382.446,4.1943e+06,9.97363e+21
3.30078,-4.7483e-05,9.37271e-05,0.00031065,0.000113362,-382.446,4.1943e+06,-2.88159e+22
3.31055,0.000284293,9.36328e-05,-5.19122e-05,0.000113526,382.446,0,5.27103e+22
3.32031,-4.7483e-05,9.3769e-05,0.00031065,0.000113653,-382.446,0,-8.03335e+22
3.33008,0.000284293,9.36677e-05,-5.19122e-05,0.000113864,382.446,0,1.09054e+23
3.33984,-4.7483e-05,9.36727e-05,0.00031065,0.000113886,-382.446,0,-1.34688e+23
3.34961,0.000284293,9.36656e-05,-5.19122e-05,0.000113914,-382.446,0,1.51379e+23
3.35937,0.000284293,9.36252e-05,0.00031065,0.00011396,382.446,3.35544e+07,-1.51698e+23
3.36914,-4.7483e-05,9.36683e-05,-5.19122e-05,0.000114071,-382.446,0,1.27057e+23
3.37891,0.000284293,9.37875e-05,-5.19122e-05,0.000114139,382.446,0,-6.85209e+22
3.38867,-4.7483e-05,9.36645e-05,0.00031065,0.000114162,-382.446,8.38861e+06,-3.18881e+22
3.39844,0.000284293,9.38115e-05,-5.19122e-05,0.000114217,382.446,0,1.79373e+23
3.4082,-4.7483e-05,9.37304e-05,0.00031065,0.000114207,-382.446,6.71089e+07,-3.74053e+23
3.41797,0.000284293,9.38953e-05,-5.19122e-05,0.000114253,382.446,0,6.0829e+23
3.42773,-4.7483e-05,9.39149e-05,0.00031065,0.000114359,-382.446,0,-8.63913e+23
3.4375,0.000284293,9.41476e-05,-5.19122e-05,0.00011432,382.446,0,1.10973e+24
3.44727,-4.7483e-05,9.41514e-05,0.00031065,0.000114477,-382.446,0,-1.29991e+24
3.45703,-4.7483e-05,9.45395e-05,-5.19122e-05,0.000114451,-382.446,0,1.37395e+24
3.4668,0.000284293,9.47285e-05,0.00031065,0.000114521,382.446,0,-1.25902e+24
3.47656,-4.7483e-05,9.51642e-05,-5.19122e-05,0.000114563,-382.446,0,8.75604e+23
3.48633,0.000284293,9.55116e-05,-5.19122e-05,0.000114685,382.446,-1.67772e+08,-1.47227e+23
3.49609,-4.7483e-05,9.60665e-05,0.00031065,0.000114724,-382.446,0,-9.85347e+23
3.50586,0.000284293,9.66879e-05,-5.19122e-05,0.00011474,382.446,-5.36871e+08,2.54529e+24
3.51562,-4.7483e-05,9.74013e-05,0.00031065,0.000114776,-382.446,0,-4.49705e+24
3.52539,0.000284293,9.80836e-05,-5.19122e-05,0.000114918,382.446,-1.07374e+09,6.72167e+24
3.53516,-4.7483e-05,9.90606e-05,0.00031065,0.000114954,-382.446,0,-8.99294e+24
3.54492,0.000284293,9.99694e-05,-5.19122e-05,0.000115082,382.446,0,1.0959e+25
3.55469,-4.7483e-05,0.000101071,0.00031065,0.00011512,382.446,0,-1.21349e+25
3.56445,-4.7483e-05,0.000102141,-5.19122e-05,0.000115231,-382.446,-2.14748e+09,1.19141e+25
3.57422,0.000284293,0.000103276,0.00031065,0.000115216,382.446,0,-9.60464e+24
3.58398,-4.7483e-05,0.000104464,0.00031065,0.000115267,-382.446,1.07374e+09,4.50002e+24
3.59375,0.000284293,0.000105845,-5.19122e-05,0.00011528,382.446,-1.07374e+09,4.01178e+24
3.60352,-4.7483e-05,0.000107023,0.00031065,0.00011532,-382.446,4.29497e+09,-1.62975e+25
3.61328,0.000284293,0.000108297,-5.19122e-05,0.000115308,382.446,0,3.22901e+25
3.62305,-4.7483e-05,0.000109612,0.00031065,0.000115297,-382.446,0,-5.12735e+25
3.63281,0.000284293,0.000110914,-5.19122e-05,0.000115414,382.446,0,7.16628e+25
3.64258,-4.7483e-05,0.000112158,0.00031065,0.000115459,-382.446,0,-9.08139e+25
3.65234,0.000284293,0.000113415,-5.19122e-05,0.000115462,382.446,0,1.04909e+26
3.66211,0.000284293,0.000114714,0.00031065,0.000115449,382.446,0,-1.08977e+26
3.67188,-4.7483e-05,0.000115836,-5.19122e-05,0.000115385,-382.446,1.71799e+10,9.71146e+25
3.68164,0.000284293,0.000116995,-5.19122e-05,0.000115406,382.446,-8.58993e+09,-6.29811e+25
3.69141,-4.7483e-05,0.000118028,0.00031065,0.000115302,-382.446,4.29497e+09,6.16604e+23
3.70117,0.000284293,0.000119037,-5.19122e-05,0.000115337,382.446,1.71799e+10,9.43698e+25
3.71094,-4.7483e-05,0.000120012,0.00031065,0.000115411,-382.446,-3.43597e+10,-2.23255e+26
3.7207,0.000284293,0.000120799,-5.19122e-05,0.000115297,382.446,0,3.82368e+26
3.73047,-4.7483e-05,0.000121664,0.00031065,0.000115196,-382.446,6.87195e+10,-5.61114e+26
3.74023,0.000284293,0.000122475,-5.19122e-05,0.000115279,382.446,0,7.40125e+26
3.75,-4.7483e-05,0.000123127,0.00031065,0.000115319,-382.446,0,-8.89886e+26
3.75977,0.000284293,0.00012378,-5.19122e-05,0.000115109,-382.446,0,9.70339e+26
3.76953,0.000284293,0.00012435,0.00031065,0.000115113,382.446,0,-9.32018e+26
3.7793,-4.7483e-05,0.000124786,-5.19122e-05,0.00011522,-382.446,0,7.19335e+26
3.78906,0.000284293,0.000125316,-5.19122e-05,0.000115108,382.446,-3.43597e+10,-2.766e+26
3.79883,-4.7483e-05,0.000125733,0.00031065,0.000115233,-382.446,-6.87195e+10,-4.42816e+26
3.80859,0.000284293,0.000126195,-5.19122e-05,0.00011521,382.446,-2.74878e+11,1.46402e+27
3.81836,-4.7483e-05,0.000126406,0.00031065,0.000115198,-382.446,0,-2.77523e+27
3.82812,0.000284293,0.000126697,-5.19122e-05,0.000115113,382.446,0,4.31048e+27
3.83789,-4.7483e-05,0.000126965,0.00031065,0.000115211,-382.446,0,-5.9323e+27
3.84766,0.000284293,0.000127156,-5.19122e-05,0.000115161,382.446,0,7.41718e+27
3.85742,-4.7483e-05,0.000127429,0.00031065,0.000115127,382.446,0,-8.44778e+27
3.86719,-4.7483e-05,0.000127547,-5.19122e-05,0.000115206,-382.446,0,8.61649e+27
3.87695,0.000284293,0.000127669,0.00031065,0.000115269,382.446,0,-7.44595e+27
3.88672,-4.7483e-05,0.000127833,0.00031065,0.000115305,-382.446,0,4.43168e+27
3.89648,0.000284293,0.000127892,-5.19122e-05,0.000115311,382.446,-1.09951e+12,8.88434e+26
3.90625,-4.7483e-05,0.000128078,0.00031065,0.000115365,-382.446,-3.29853e+12,-8.83555e+27
3.91602,0.000284293,0.000128195,-5.19122e-05,0.000115388,382.446,0,1.94631e+28
3.92578,-4.7483e-05,0.000128288,0.00031065,0.000115444,-382.446,0,-3.24086e+28
3.93555,0.000284293,0.000128424,-5.19122e-05,0.000115472,382.446,0,4.67363e+28
3.94531,-4.7483e-05,0.00012843,0.00031065,0.000115574,-382.446,8.79609e+12,-6.07938e+28
3.95508,0.000284293,0.000128649,-5.19122e-05,0.000115576,382.446,0,7.21117e+28
3.96484,0.000284293,0.000128623,0.00031065,0.000115761,382.446,0,-7.73866e+28
3.97461,-4.7483e-05,0.000128722,-5.19122e-05,0.000115779,-382.446,0,7.25939e+28
3.98438,0.000284293,0.000128837,0.00031065,0.000115866,382.446,0,-5.32777e+28
3.99414,-4.7483e-05,0.000128844,0.00031065,0.000115936,-382.446,0,1.50641e+28
4.00391,0.000284293,0.000128976,-5.19122e-05,0.000116108,382.446,1.75922e+13,4.55711e+28
4.01367,-4.7483e-05,0.000128991,0.00031065,0.000116335,-382.446,1.75922e+13,-1.30276e+29
4.02344,0.000284293,0.000129069,-5.19122e-05,0.000116454,382.446,7.03687e+13,2.37571e+29
4.0332,-4.7483e-05,0.000129155,0.00031065,0.000116637,-382.446,0,-3.61464e+29
4.04297,0.000284293,0.000129226,-5.19122e-05,0.00011703,382.446,0,4.90088e+29
4.05273,-4.7483e-05,0.000129208,0.00031065,0.000117221,-382.446,0,-6.04604e+29
4.0625,0.000284293,0.000129414,-5.19122e-05,0.000117658,-382.446,0,6.78688e+29
4.07227,0.000284293,0.000129382,0.00031065,0.000118131,382.446,0,-6.78986e+29
4.08203,-4.7483e-05,0.000129373,-5.19122e-05,0.000118576,-382.446,0,5.66972e+29
4.0918,0.000284293,0.000129451,-5.19122e-05,0.000119228,382.446,-7.03687e+13,-3.02636e+29
4.10156,-4.7483e-05,0.000129505,0.00031065,0.000119828,-382.446,1.05553e+14,-1.49667e+29
4.11133,0.000284293,0.000129558,-5.19122e-05,0.000120449,382.446,0,8.13031e+29
4.12109,-4.7483e-05,0.000129564,0.00031065,0.000121368,-382.446,2.81475e+14,-1.68763e+30
4.13086,0.000284293,0.000129546,-5.19122e-05,0.000122216,382.446,5.6295e+14,2.73876e+30
4.14062,-4.7483e-05,0.000129592,0.00031065,0.000123049,-382.446,0,-3.88434e+30
4.15039,0.000284293,0.000129666,-5.19122e-05,0.000124084,382.446,-5.6295e+14,4.98389e+30
4.16016,-4.7483e-05,0.00012963,0.00031065,0.000125245,-382.446,0,-5.83126e+30
4.16992,-4.7483e-05,0.000129728,-5.19122e-05,0.000126271,-382.446,0,6.1546e+30
4.17969,0.000284293,0.000129668,0.00031065,0.00012739,382.446,0,-5.62711e+30
4.18945,-4.7483e-05,0.000129775,-5.19122e-05,0.000128628,-382.446,5.6295e+14,3.89248e+30
4.19922,0.000284293,0.000129701,-5.19122e-05,0.00012976,382.446,0,-6.08586e+29
4.20898,-4.7483e-05,0.000129709,0.00031065,0.000130953,-382.446,0,-4.48849e+30
4.21875,0.000284293,0.000129767,-5.19122e-05,0.000132183,382.446,0,1.15e+31
4.22852,-4.7483e-05,0.000129806,0.00031065,0.000133406,-382.446,0,-2.02627e+31
4.23828,0.000284293,0.000129737,-5.19122e-05,0.000134557,382.446,0,3.02384e+31
4.24805,-4.7483e-05,0.000129861,0.00031065,0.000135754,-382.446,0,-4.04073e+31
4.25781,0.000284293,0.000129907,-5.19122e-05,0.000136882,382.446,0,4.91857e+31
4.26758,-4.7483e-05,0.00012988,0.00031065,0.000138052,382.446,0,-5.43944e+31
4.27734,-4.7483e-05,0.00012988,-5.19122e-05,0.000139097,-382.446,0,5.33094e+31
4.28711,0.000284293,0.000129952,0.00031065,0.000140079,382.446,-9.0072e+15,-4.28284e+31
4.29687,-4.7483e-05,0.000130014,0.00031065,0.000141018,-382.446,-4.5036e+15,1.9788e+31
4.30664,0.000284293,0.000129934,-5.19122e-05,0.000141933,382.446,2.2518e+15,1.85444e+31
4.31641,-4.7483e-05,0.000130107,0.00031065,0.000142852,-382.446,1.80144e+16,-7.37934e+31
4.32617,0.000284293,0.000130063,-5.19122e-05,0.00014361,382.446,0,1.45629e+32
4.33594,-4.7483e-05,0.000130051,0.00031065,0.00014441,-382.446,-3.60288e+16,-2.30801e+32
4.3457,0.000284293,0.000130107,-5.19122e-05,0.000144957,382.446,0,3.22156e+32
4.35547,-4.7483e-05,0.000130124,0.00031065,0.00014572,-382.446,0,-4.07786e+32
4.36523,0.000284293,0.000130233,-5.19122e-05,0.000146292,382.446,0,4.70522e+32
4.375,0.000284293,0.000130098,0.00031065,0.00014682,382.446,0,-4.88035e+32
4.38477,-4.7483e-05,0.000130208,-5.19122e-05,0.000147311,-382.446,0,4.33841e+32
4.39453,0.000284293,0.000130167,-5.19122e-05,0.000147737,382.446,-7.20576e+16,-2.79528e+32
4.4043,-4.7483e-05,0.000130146,0.00031065,0.000148089,-382.446,1.80144e+16,-1.55274e+30
4.41406,0.000284293,0.000130212,-5.19122e-05,0.000148466,382.446,0,4.28945e+32
4.42383,-4.7483e-05,0.00013012,0.00031065,0.000148787,-382.446,1.44115e+17,-1.00815e+33
4.43359,0.000284293,0.000130075,-5.19122e-05,0.000149077,382.446,0,1.72239e+33
4.44336,-4.7483e-05,0.000129997,0.00031065,0.000149307,-382.446,0,-2.52377e+33
4.45312,0.000284293,0.000130082,-5.19122e-05,0.00014961,382.446,0,3.325e+33
4.46289,-4.7483e-05,0.000130058,0.00031065,0.00014973,-382.446,0,-3.99327e+33
4.47266,0.000284293,0.000130067,-5.19122e-05,0.00014998,-382.446,0,4.34857e+33
4.48242,0.000284293,0.00013004,0.00031065,0.000150117,382.446,0,-4.16884e+33
4.49219,-4.7483e-05,0.000130064,-5.19122e-05,0.000150262,-382.446,0,3.20487e+33
4.50195,0.000284293,0.000130011,-5.19122e-05,0.000150441,382.446,1.44115e+17,-1.20738e+33
4.51172,-4.7483e-05,0.000130146,0.00031065,0.000150504,-382.446,1.44115e+18,-2.03169e+33
4.52148,0.000284293,0.000130125,-5.19122e-05,0.000150741,382.446,-2.30584e+18,6.62323e+33
4.53125,-4.7483e-05,0.000130136,0.00031065,0.00015077,-382.446,0,-1.25119e+34
4.54102,0.000284293,0.000130329,-5.19122e-05,0.000150846,382.446,-2.30584e+18,1.93989e+34
4.55078,-4.7483e-05,0.000130295,0.00031065,0.000151089,-382.446,0,-2.66637e+34
4.56055,0.000284293,0.000130478,-5.19122e-05,0.000151071,382.446,0,3.33002e+34
4.57031,-4.7483e-05,0.000130602,0.00031065,0.00015131,382.446,0,-3.78815e+34
4.58008,-4.7483e-05,0.00013073,-5.19122e-05,0.000151317,-382.446,0,3.8577e+34
4.58984,0.000284293,0.000130926,0.00031065,0.000151418,382.446,0,-3.32453e+34
4.59961,-4.7483e-05,0.000131182,0.00031065,0.000151494,-382.446,0,1.96267e+34
4.60937,0.000284293,0.000131481,-5.19122e-05,0.000151651,382.446,4.61169e+18,4.34431e+33
4.61914,-4.7483e-05,0.000131805,0.00031065,0.000151669,-382.446,0,-4.00954e+34
4.62891,0.000284293,0.000132183,-5.19122e-05,0.000151864,382.446,0,8.78473e+34
4.63867,-4.7483e-05,0.000132734,0.00031065,0.000151815,-382.446,0,-1.45948e+35
4.64844,0.000284293,0.000133212,-5.19122e-05,0.000151976,382.446,0,2.10171e+35
4.6582,-4.7483e-05,0.000133785,0.00031065,0.000152015,-382.446,0,-2.73071e+35
4.66797,0.000284293,0.000134476,-5.19122e-05,0.000152096,382.446,0,3.23537e+35
4.67773,0.000284293,0.000135228,0.00031065,0.000152121,382.446,0,-3.46729e+35
4.6875,-4.7483e-05,0.000136044,-5.19122e-05,0.000152235,-382.446,0,3.24582e+35
4.69727,0.000284293,0.000136974,0.00031065,0.000152339,382.446,-3.68935e+19,-2.37123e+35
4.70703,-4.7483e-05,0.000137789,0.00031065,0.000152316,-382.446,0,6.47809e+34
4.7168,0.000284293,0.00013886,-5.19122e-05,0.000152488,382.446,0,2.08158e+35
4.72656,-4.7483e-05,0.000139898,0.00031065,0.000152488,-382.446,-7.3787e+19,-5.88941e+35
4.73633,0.000284293,0.000140984,-5.19122e-05,0.000152486,382.446,0,1.07073e+36
4.74609,-4.7483e-05,0.000142166,0.00031065,0.000152624,-382.446,0,-1.62639e+36
4.75586,0.000284293,0.000143207,-5.19122e-05,0.000152569,382.446,0,2.20241e+36
4.76562,-4.7483e-05,0.000144415,0.00031065,0.000152691,-382.446,0,-2.71398e+36
4.77539,0.000284293,0.000145541,-5.19122e-05,0.000152712,-382.446,0,3.04277e+36
4.78516,0.000284293,0.000146638,0.00031065,0.000152709,382.446,0,-3.039e+36
4.79492,-4.7483e-05,0.000147824,-5.19122e-05,0.000152746,-382.446,5.90296e+20,2.52989e+36
4.80469,0.000284293,0.000148971,-5.19122e-05,0.000152878,382.446,2.95148e+20,-1.33625e+36
4.81445,-4.7483e-05,0.000150068,0.00031065,0.00015289,-382.446,2.95148e+20,-7.0115e+35
4.82422,0.000284293,0.000151161,-5.19122e-05,0.000152909,382.446,-5.90296e+20,3.6848e+36
4.83398,-4.7483e-05,0.000152126,0.00031065,0.00015289,-382.446,0,-7.61393e+36
4.84375,0.000284293,0.000153167,-5.19122e-05,0.000152951,382.446,0,1.23307e+37
4.85352,-4.7483e-05,0.000154099,0.00031065,0.000152959,-382.446,0,-1.74646e+37
4.86328,0.000284293,0.000154964,-5.19122e-05,0.000153017,382.446,-4.72237e+21,2.23827e+37
4.87305,-4.7483e-05,0.00015578,0.00031065,0.000153006,-382.446,0,-2.61579e+37
4.88281,-4.7483e-05,0.00015664,-5.19122e-05,0.000153082,-382.446,0,2.75689e+37
4.89258,0.000284293,0.000157308,0.00031065,0.000153002,382.446,0,-2.51491e+37
4.90234,-4.7483e-05,0.000158078,-5.19122e-05,0.000153064,-382.446,-2.36118e+21,1.73019e+37
4.91211,0.000284293,0.000158663,-5.19122e-05,0.000153102,382.446,1.18059e+21,-2.49681e+36
4.92187,-4.7483e-05,0.000159148,0.00031065,0.000153029,-382.446,7.08355e+21,-2.04419e+37
4.93164,0.000284293,0.00015973,-5.19122e-05,0.000153168,382.446,-9.44473e+21,5.1956e+37
4.94141,-4.7483e-05,0.000160218,0.00031065,0.000153195,-382.446,0,-9.1297e+37
4.95117,0.000284293,0.000160602,-5.19122e-05,0.000153174,382.446,0,1.3603e+38
4.96094,-4.7483e-05,0.000161129,0.00031065,0.000153086,-382.446,0,-1.81557e+38
4.9707,0.000284293,0.000161473,-5.19122e-05,0.000153183,382.446,0,2.20751e+38
4.98047,-4.7483e-05,0.000161804,0.00031065,0.000153076,382.446,0,-2.43817e+38
4.99023,-4.7483e-05,0.000162088,-5.19122e-05,0.000153149,-382.446,0,2.38525e+38
5,0.000284293,0.000162345,0.00031065,0.000153224,382.446,0,-1.90965e+38
5.00977,-4.7483e-05,0.000162638,0.00031065,0.000153087,-382.446,0,8.69733e+37
5.01953,0.000284293,0.000162725,-5.19122e-05,0.000153202,382.446,-5.66684e+22,8.56508e+37
5.0293,-4.7483e-05,0.000163097,0.00031065,0.000153197,-382.446,3.77789e+22,-3.34102e+38
5.03906,0.000284293,0.000163206,-5.19122e-05,0.000153121,382.446,0,6.56767e+38
5.04883,-4.7483e-05,0.000163449,0.00031065,0.000153125,-382.446,0,-1.0389e+39
5.05859,0.000284293,0.000163586,-5.19122e-05,0.000153195,382.446,0,1.44821e+39
5.06836,-4.7483e-05,0.000163673,0.00031065,0.000153077,-382.446,0,-1.83107e+39
5.07812,0.000284293,0.000163844,-5.19122e-05,0.000153152,382.446,0,2.11028e+39
5.08789,0.000284293,0.000163961,0.00031065,0.000153167,382.446,0,-2.18554e+39
5.09766,-4.7483e-05,0.000164098,-5.19122e-05,0.000153135,-382.446,0,1.93802e+39
5.10742,0.000284293,0.000164165,-5.19122e-05,0.000153191,382.446,1.51116e+23,-1.24043e+39
5.11719,-4.7483e-05,0.000164283,0.00031065,0.000153229,-382.446,1.51116e+23,-2.63865e+37
5.12695,0.000284293,0.000164308,-5.19122e-05,0.000153331,382.446,-6.04463e+23,1.94941e+39
5.13672,-4.7483e-05,0.000164487,0.00031065,0.000153375,-382.446,6.04463e+23,-4.55229e+39
5.14648,0.000284293,0.000164482,-5.19122e-05,0.000153404,382.446,0,7.7584e+39
5.15625,-4.7483e-05,0.000164548,0.00031065,0.000153561,-382.446,0,-1.13512e+40
5.16602,0.000284293,0.000164566,-5.19122e-05,0.000153706,382.446,0,1.49373e+40
5.17578,-4.7483e-05,0.000164636,0.00031065,0.000153851,-382.446,0,-1.79192e+40
5.18555,0.000284293,0.000164695,-5.19122e-05,0.000153952,-382.446,0,1.94877e+40
5.19531,0.000284293,0.000164677,0.00031065,0.000154226,382.446,0,-1.86463e+40
5.20508,-4.7483e-05,0.000164695,-5.19122e-05,0.000154486,-382.446,-2.41785e+24,1.42776e+40
5.21484,0.000284293,0.000164752,-5.19122e-05,0.000154902,382.446,-6.04463e+23,-5.26581e+39
5.22461,-4.7483e-05,0.000164789,0.00031065,0.000155215,-382.446,2.41785e+24,-9.31732e+39
5.23437,0.000284293,0.000164813,-5.19122e-05,0.000155688,382.446,0,2.99615e+40
5.24414,-4.7483e-05,0.000164851,0.00031065,0.000156249,-382.446,0,-5.64077e+40
5.25391,0.000284293,0.000164762,-5.19122e-05,0.000156718,382.446,0,8.73009e+40
5.26367,-4.7483e-05,0.000164819,0.00031065,0.000157445,-382.446,1.93428e+25,-1.19843e+41
5.27344,0.000284293,0.000164845,-5.19122e-05,0.000158063,382.446,0,1.49503e+41
5.2832,-4.7483e-05,0.000164798,0.00031065,0.000158886,382.446,0,-1.69865e+41
5.29297,-4.7483e-05,0.000164891,-5.19122e-05,0.000159814,-382.446,0,1.7271e+41
5.30273,0.000284293,0.000164878,0.00031065,0.000160719,382.446,0,-1.4843e+41
5.3125,-4.7483e-05,0.000164908,0.00031065,0.000161692,-382.446,0,8.69027e+40
5.32227,0.000284293,0.000164981,-5.19122e-05,0.000162574,382.446,-9.67141e+24,2.11017e+40
5.33203,-4.7483e-05,0.000164989,0.00031065,0.000163785,-382.446,0,-1.81929e+41
5.3418,0.000284293,0.000164941,-5.19122e-05,0.000164856,382.446,-7.73713e+25,3.96486e+41
5.35156,-4.7483e-05,0.000164922,0.00031065,0.000165924,-382.446,7.73713e+25,-6.57248e+41
5.36133,0.000284293,0.000164983,-5.19122e-05,0.000167082,382.446,0,9.45118e+41
5.37109,-4.7483e-05,0.000164983,0.00031065,0.000168229,-382.446,1.54743e+26,-1.22655e+42
5.38086,0.000284293,0.000165071,-5.19122e-05,0.000169401,382.446,0,1.45157e+42
5.39062,0.000284293,0.000165033,0.00031065,0.000170437,382.446,0,-1.55348e+42
5.40039,-4.7483e-05,0.00016507,-5.19122e-05,0.000171685,-382.446,0,1.45122e+42
5.41016,0.000284293,0.00016506,0.00031065,0.000172766,382.446,1.54743e+26,-1.05526e+42
5.41992,-4.7483e-05,0.000165268,0.00031065,0.000173779,-382.446,1.54743e+26,2.78026e+41
5.42969,0.000284293,0.000165125,-5.19122e-05,0.00017487,382.446,1.54743e+26,9.5054e+41
5.43945,-4.7483e-05,0.000165299,0.00031065,0.000175915,-382.446,6.1897e+26,-2.66229e+42
5.44922,0.000284293,0.000165239,-5.19122e-05,0.000176807,382.446,0,4.82565e+42
5.45898,-4.7483e-05,0.000165304,0.00031065,0.00017764,-382.446,1.23794e+27,-7.31778e+42
5.46875,0.000284293,0.00016537,-5.19122e-05,0.000178606,382.446,0,9.8973e+42
5.47852,-4.7483e-05,0.00016538,0.00031065,0.00017942,-382.446,0,-1.21825e+43
5.48828,0.000284293,0.000165411,-5.19122e-05,0.000180153,-382.446,0,1.36415e+43
5.49805,0.000284293,0.000165361,0.00031065,0.000180851,382.446,0,-1.36016e+43
5.50781,-4.7483e-05,0.000165523,-5.19122e-05,0.000181537,-382.446,0,1.1288e+43
5.51758,0.000284293,0.000165448,-5.19122e-05,0.00018205,382.446,-1.23794e+27,-5.89818e+42
5.52734,-4.7483e-05,0.000165633,0.00031065,0.000182745,-382.446,0,-3.27907e+42
5.53711,0.000284293,0.000165566,-5.19122e-05,0.000183192,382.446,-4.95176e+27,1.66986e+43
5.54688,-4.7483e-05,0.000165675,0.00031065,0.000183626,-382.446,0,-3.43498e+43
5.55664,0.000284293,0.00016569,-5.19122e-05,0.000184081,382.446,0,5.55155e+43
5.56641,-4.7483e-05,0.000165703,0.00031065,0.000184484,-382.446,0,-7.85225e+43
5.57617,0.000284293,0.000165867,-5.19122e-05,0.000184776,382.446,0,1.0052e+44
5.58594,-4.7483e-05,0.000165693,0.00031065,0.000185109,-382.446,0,-1.17338e+44
5.5957,-4.7483e-05,0.000165942,-5.19122e-05,0.000185408,-382.446,0,1.23489e+44
5.60547,0.000284293,0.000165898,0.00031065,0.000185769,382.446,-1.9807e+28,-1.12394e+44
5.61523,-4.7483e-05,0.000165943,-5.19122e-05,0.000185914,-382.446,-1.9807e+28,7.68964e+43
5.625,0.000284293,0.000165993,-5.19122e-05,0.000186183,382.446,-9.90352e+27,-1.01513e+43
5.63477,-4.7483e-05,0.000165957,0.00031065,0.000186404,-382.446,1.9807e+28,-9.30793e+43
5.64453,0.000284293,0.000166054,-5.19122e-05,0.000186572,382.446,3.96141e+28,2.34722e+44
5.6543,-4.7483e-05,0.000166129,0.00031065,0.000186839,-382.446,0,-4.11344e+44
5.66406,0.000284293,0.000166098,-5.19122e-05,0.000186961,382.446,0,6.11931e+44
5.67383,-4.7483e-05,0.000166166,0.00031065,0.000187164,-382.446,0,-8.15753e+44
5.68359,0.000284293,0.000166283,-5.19122e-05,0.000187365,382.446,0,9.90737e+44
5.69336,-4.7483e-05,0.000166371,0.00031065,0.000187364,382.446,0,-1.09286e+45
5.70312,-4.7483e-05,0.000166364,-5.19122e-05,0.000187671,-382.446,1.58456e+29,1.06722e+45
5.71289,0.000284293,0.000166507,0.00031065,0.000187705,382.446,-1.58456e+29,-8.51425e+44
5.72266,-4.7483e-05,0.000166606,0.00031065,0.000187857,-382.446,-7.92282e+28,3.82081e+44
5.73242,0.000284293,0.000166787,-5.19122e-05,0.000187995,382.446,7.92282e+28,3.9529e+44
5.74219,-4.7483e-05,0.000167003,0.00031065,0.000188113,-382.446,0,-1.51254e+45
5.75195,0.000284293,0.000167193,-5.19122e-05,0.000188149,382.446,0,2.96185e+45
5.76172,-4.7483e-05,0.000167502,0.00031065,0.000188377,-382.446,0,-4.67629e+45
5.77148,0.000284293,0.000167822,-5.19122e-05,0.000188408,382.446,0,6.51015e+45
5.78125,-4.7483e-05,0.000168154,0.00031065,0.000188537,-382.446,0,-8.22192e+45
5.79102,0.000284293,0.000168657,-5.19122e-05,0.000188562,382.446,0,9.46443e+45
5.80078,0.000284293,0.000169153,0.00031065,0.000188624,382.446,0,-9.78715e+45
5.81055,-4.7483e-05,0.000169704,-5.19122e-05,0.000188746,-382.446,0,8.65702e+45
5.82031,0.000284293,0.000170343,-5.19122e-05,0.000188765,382.446,-1.90148e+30,-5.50363e+45
5.83008,-4.7483e-05,0.000171033,0.00031065,0.00018883,-382.446,0,-2.057e+44
5.83984,0.000284293,0.000171732,-5.19122e-05,0.000188798,382.446,0,8.85808e+45
5.84961,-4.7483e-05,0.000172577,0.00031065,0.000188931,-382.446,2.5353e+30,-2.0555e+46
5.85937,0.000284293,0.000173474,-5.19122e-05,0.000189009,382.446,-5.0706e+30,3.49465e+46
5.86914,-4.7483e-05,0.000174323,0.00031065,0.000189011,-382.446,0,-5.10538e+46
5.87891,0.000284293,0.000175329,-5.19122e-05,0.00018905,382.446,0,6.71039e+46
5.88867,-4.7483e-05,0.000176394,0.00031065,0.000188979,-382.446,0,-8.04081e+46
5.89844,0.000284293,0.000177352,-5.19122e-05,0.000189122,-382.446,0,8.73309e+46
5.9082,0.000284293,0.00017847,0.00031065,0.000189141,382.446,0,-8.33983e+46
5.91797,-4.7483e-05,0.000179492,-5.19122e-05,0.000189142,-382.446,0,6.36009e+46
5.92773,0.000284293,0.000180556,-5.19122e-05,0.000189196,382.446,0,-2.29454e+46
5.9375,-4.7483e-05,0.000181661,0.00031065,0.00018918,-382.446,-5.0706e+30,-4.27106e+46
5.94727,0.000284293,0.000182792,-5.19122e-05,0.000189277,382.446,0,1.35528e+47
5.95703,-4.7483e-05,0.000183889,0.00031065,0.000189364,-382.446,0,-2.54296e+47
5.9668,0.000284293,0.000184741,-5.19122e-05,0.000189267,382.446,0,3.92874e+47
5.97656,-4.7483e-05,0.000185852,0.00031065,0.000189397,-382.446,8.11296e+31,-5.38638e+47
5.98633,0.000284293,0.00018685,-5.19122e-05,0.00018933,382.446,0,6.7119e+47
5.99609,-4.7483e-05,0.000187725,0.00031065,0.000189483,382.446,0,-7.61685e+47
6.00586,-4.7483e-05,0.000188639,-5.19122e-05,0.000189439,-382.446,0,7.73204e+47
6.01562,0.000284293,0.000189591,0.00031065,0.00018946,382.446,0,-6.62656e+47
6.02539,-4.7483e-05,0.000190232,0.00031065,0.000189567,-382.446,0,3.84701e+47
6.03516,0.000284293,0.000191172,-5.19122e-05,0.000189514,382.446,-1.21694e+32,1.01915e+47
6.04492,-4.7483e-05,0.000191806,0.00031065,0.00018963,-382.446,0,-8.25394e+47
6.05469,0.000284293,0.000192428,-5.19122e-05,0.00018969,382.446,3.24519e+32,1.78941e+48
6.06445,-4.7483e-05,0.000193048,0.00031065,0.000189674,-382.446,0,-2.95972e+48
6.07422,0.000284293,0.000193627,-5.19122e-05,0.000189807,382.446,0,4.25003e+48
6.08398,-4.7483e-05,0.000194151,0.00031065,0.000189808,-382.446,6.49037e+32,-5.5092e+48
6.09375,0.000284293,0.000194669,-5.19122e-05,0.000189831,382.446,0,6.51242e+48
6.10352,0.000284293,0.000195144,0.00031065,0.000189908,382.446,0,-6.96005e+48
6.11328,-4.7483e-05,0.000195501,-5.19122e-05,0.000189887,-382.446,1.29807e+33,6.48824e+48
6.12305,0.000284293,0.000195821,0.00031065,0.00019001,382.446,0,-4.69569e+48
6.13281,-4.7483e-05,0.00019626,0.00031065,0.000189981,-382.446,9.73556e+32,1.19063e+48
6.14258,0.000284293,0.000196506,-5.19122e-05,0.000189967,382.446,6.49037e+32,4.33935e+48
6.15234,-4.7483e-05,0.000196822,0.00031065,0.000190106,-382.446,0,-1.20342e+49
6.16211,0.000284293,0.000197096,-5.19122e-05,0.000190092,382.446,-2.59615e+33,2.17481e+49
6.17187,-4.7483e-05,0.000197301,0.00031065,0.000190032,-382.446,0,-3.2925e+49
6.18164,0.000284293,0.000197594,-5.19122e-05,0.000190158,382.446,0,4.44763e+49
6.19141,-4.7483e-05,0.000197647,0.00031065,0.000190194,-382.446,0,-5.46841e+49
6.20117,0.000284293,0.000197969,-5.19122e-05,0.000190181,-382.446,0,6.11568e+49
6.21094,0.000284293,0.000197992,0.00031065,0.00019023,382.446,0,-6.08747e+49
6.2207,-4.7483e-05,0.000198292,-5.19122e-05,0.000190199,-382.446,0,5.03623e+49
6.23047,0.000284293,0.000198429,-5.19122e-05,0.00019021,382.446,5.1923e+33,-2.60261e+49
6.24023,-4.7483e-05,0.000198584,0.00031065,0.000190241,-382.446,7.78845e+33,-1.53109e+49
6.25,0.000284293,0.000198792,-5.19122e-05,0.000190259,382.446,-2.07692e+34,7.56671e+49
6.25977,-4.7483e-05,0.000198828,0.00031065,0.000190321,-382.446,0,-1.54962e+50
6.26953,0.000284293,0.000199017,-5.19122e-05,0.000190456,382.446,0,2.49938e+50
6.2793,-4.7483e-05,0.000199067,0.00031065,0.00019033,-382.446,0,-3.53039e+50
6.28906,0.000284293,0.00019921,-5.19122e-05,0.000190438,382.446,0,4.51424e+50
6.29883,-4.7483e-05,0.000199257,0.00031065,0.000190516,-382.446,0,-5.26339e+50
6.30859,-4.7483e-05,0.000199425,-5.19122e-05,0.000190649,-382.446,0,5.53135e+50
6.31836,0.000284293,0.000199504,0.00031065,0.000190804,382.446,0,-5.02282e+50
6.32812,-4.7483e-05,0.000199579,-5.19122e-05,0.000190864,-382.446,1.24615e+35,3.41715e+50
6.33789,0.000284293,0.00019965,-5.19122e-05,0.000191092,382.446,4.15384e+34,-4.08195e+49
6.34766,-4.7483e-05,0.000199655,0.00031065,0.000191355,-382.446,0,-4.23739e+50
6.35742,0.000284293,0.00019982,-5.19122e-05,0.000191617,382.446,0,1.06035e+51
6.36719,-4.7483e-05,0.000199923,0.00031065,0.00019202,-382.446,3.32307e+35,-1.85329e+51
6.37695,0.000284293,0.000199879,-5.19122e-05,0.000192336,382.446,3.32307e+35,2.75273e+51
6.38672,-4.7483e-05,0.000199995,0.00031065,0.000192737,-382.446,0,-3.66521e+51
6.39648,0.000284293,0.000200017,-5.19122e-05,0.00019323,382.446,0,4.4464e+51
6.40625,-4.7483e-05,0.000200096,0.00031065,0.000193794,382.446,0,-4.89845e+51
6.41602,-4.7483e-05,0.000200041,-5.19122e-05,0.000194418,-382.446,0,4.77483e+51
6.42578,0.000284293,0.000200265,0.00031065,0.000195142,382.446,0,-3.79585e+51
6.43555,-4.7483e-05,0.000200314,0.00031065,0.000195822,-382.446,0,1.67765e+51
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,382.446,-9.96921e+35,1.82298e+51
6.45508,-4.7483e-05,0.000200438,0.00031065,0.000197505,-382.446,1.32923e+36,-6.84704e+51
6.46484,0.000284293,0.000200423,-5.19122e-05,0.000198356,382.446,0,1.33567e+52
6.47461,-4.7483e-05,0.000200591,0.00031065,0.000199321,-382.446,2.65846e+36,-2.10485e+52
6.48437,0.000284293,0.000200491,-5.19122e-05,0.000200248,382.446,0,2.92647e+52
6.49414,-4.7483e-05,0.000200658,0.00031065,0.000201312,-382.446,0,-3.69177e+52
6.50391,0.000284293,0.000200697,-5.19122e-05,0.0002024,-382.446,0,4.24465e+52
6.51367,0.000284293,0.000200541,0.00031065,0.000203397,382.446,0,-4.38273e+52
6.52344,-4.7483e-05,0.000200783,-5.19122e-05,0.000204423,-382.446,0,3.86686e+52
6.5332,0.000284293,0.00020067,-5.19122e-05,0.000205501,382.446,0,-2.44149e+52
6.54297,-4.7483e-05,0.000200732,0.00031065,0.000206524,-382.446,-5.31691e+36,-1.31547e+51
6.55273,0.000284293,0.000200704,-5.19122e-05,0.000207663,382.446,-5.31691e+36,4.0245e+52
6.5625,-4.7483e-05,0.000200768,0.00031065,0.000208602,-382.446,0,-9.2808e+52
6.57227,0.000284293,0.000200732,-5.19122e-05,0.000209676,382.446,0,1.57407e+53
6.58203,-4.7483e-05,0.0002008,0.00031065,0.000210669,-382.446,0,-2.29619e+53
6.5918,0.000284293,0.000200768,-5.19122e-05,0.000211582,382.446,0,3.01451e+53
6.60156,-4.7483e-05,0.000200792,0.00031065,0.000212553,-382.446,0,-3.60807e+53
6.61133,0.000284293,0.00020089,-5.19122e-05,0.000213403,-382.446,0,3.91351e+53
6.62109,0.000284293,0.000200785,0.00031065,0.000214224,382.446,0,-3.72999e+53
6.63086,-4.7483e-05,0.000200799,-5.19122e-05,0.000215075,-382.446,0,2.83293e+53
6.64062,0.000284293,0.000200782,-5.19122e-05,0.00021584,382.446,-6.38029e+37,-9.98867e+52
6.65039,-4.7483e-05,0.000200868,0.00031065,0.000216466,-382.446,0,-1.95702e+53
6.66016,0.000284293,0.000200851,-5.19122e-05,0.000217158,382.446,0,6.1301e+53
6.66992,-4.7483e-05,0.000200739,0.00031065,0.000217782,-382.446,1.70141e+38,-1.14638e+54
6.67969,0.000284293,0.000200811,-5.19122e-05,0.00021831,382.446,0,1.76799e+54
6.68945,-4.7483e-05,0.000200946,0.00031065,0.000218903,-382.446,0,-2.42089e+54
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,382.446,0,3.01325e+54
6.70898,-4.7483e-05,0.000200894,0.00031065,0.000219841,382.446,0,-3.41538e+54
6.71875,-4.7483e-05,0.00020082,-5.19122e-05,0.00022016,-382.446,0,3.46147e+54
6.72852,0.000284293,0.000200844,0.00031065,0.00022065,382.446,0,-2.95825e+54
6.73828,-4.7483e-05,0.000200938,0.00031065,0.00022088,-382.446,0,1.70261e+54
6.74805,0.000284293,0.000200813,-5.19122e-05,0.000221182,382.446,-3.40282e+38,4.89795e+53
6.75781,-4.7483e-05,0.000200958,0.00031065,0.000221518,-382.446,-6.80565e+38,-3.7443e+54
6.76758,0.000284293,0.000200963,-5.19122e-05,0.000221671,382.446,0,8.07565e+54
6.77734,-4.7483e-05,0.00020098,0.00031065,0.000221966,-382.446,2.72226e+39,-1.33279e+55
6.78711,0.000284293,0.000200999,-5.19122e-05,0.000222201,382.446,0,1.91114e+55
6.79687,-4.7483e-05,0.000201083,0.00031065,0.000222301,-382.446,0,-2.47449e+55
6.80664,0.000284293,0.000201061,-5.19122e-05,0.000222582,382.446,0,2.92174e+55
6.81641,0.000284293,0.000201036,0.00031065,0.000222576,382.446,0,-3.11825e+55
6.82617,-4.7483e-05,0.000201155,-5.19122e-05,0.000222816,-382.446,0,2.90072e+55
6.83594,0.000284293,0.000201217,0.00031065,0.000222987,382.446,0,-2.08929e+55
6.8457,-4.7483e-05,0.000201297,0.00031065,0.000222967,-382.446,1.36113e+39,5.08662e+54
6.85547,0.000284293,0.000201355,-5.19122e-05,0.000223155,382.446,-8.16678e+39,1.98043e+55
6.86523,-4.7483e-05,0.000201473,0.00031065,0.000223293,-382.446,0,-5.43941e+55
6.875,0.000284293,0.000201553,-5.19122e-05,0.000223368,382.446,0,9.80109e+55
6.88477,-4.7483e-05,0.000201778,0.00031065,0.000223394,-382.446,2.17781e+40,-1.48137e+56
6.89453,0.000284293,0.000201906,-5.19122e-05,0.000223508,382.446,0,1.99864e+56
6.9043,-4.7483e-05,0.000202125,0.00031065,0.000223611,-382.446,0,-2.45459e+56
6.91406,0.000284293,0.000202368,-5.19122e-05,0.000223676,-382.446,0,2.74171e+56
6.92383,0.000284293,0.000202777,0.00031065,0.00022377,382.446,4.35561e+40,-2.72441e+56
6.93359,-4.7483e-05,0.000203014,-5.19122e-05,0.000223772,-382.446,0,2.24683e+56
6.94336,0.000284293,0.000203567,-5.19122e-05,0.000223825,382.446,-2.17781e+40,-1.14804e+56
6.95312,-4.7483e-05,0.000203995,0.00031065,0.000223923,-382.446,4.35561e+40,-7.13866e+55
6.96289,0.000284293,0.000204433,-5.19122e-05,0.000223975,382.446,0,3.42841e+56
6.97266,-4.7483e-05,0.00020507,0.00031065,0.000224031,-382.446,0,-6.99058e+56
6.98242,0.000284293,0.000205742,-5.19122e-05,0.000224074,382.446,1.74225e+41,1.12523e+57
6.99219,-4.7483e-05,0.000206408,0.00031065,0.000224182,-382.446,0,-1.58725e+57
7.00195,0.000284293,0.000207133,-5.19122e-05,0.000224111,382.446,3.48449e+41,2.02727e+57
7.01172,-4.7483e-05,0.000208033,0.00031065,0.000224143,-382.446,0,-2.36095e+57
7.02148,-4.7483e-05,0.000208867,-5.19122e-05,0.000224264,-382.446,0,2.47755e+57
7.03125,0.000284293,0.000209733,0.00031065,0.000224319,382.446,0,-2.24458e+57
7.04102,-4.7483e-05,0.000210697,-5.19122e-05,0.000224278,-382.446,1.74225e+41,1.51833e+57
7.05078,0.000284293,0.000211655,-5.19122e-05,0.000224374,382.446,-1.74225e+41,-1.61892e+56
7.06055,-4.7483e-05,0.000212699,0.00031065,0.000224429,-382.446,3.48449e+41,-1.92868e+57
7.07031,0.000284293,0.000213734,-5.19122e-05,0.000224465,382.446,1.3938e+42,4.78991e+57
7.08008,-4.7483e-05,0.000214716,0.00031065,0.000224521,-382.446,-1.3938e+42,-8.34972e+57
7.08984,0.000284293,0.000215658,-5.19122e-05,0.000224574,382.446,0,1.23827e+58
7.09961,-4.7483e-05,0.000216855,0.00031065,0.000224523,-382.446,0,-1.64677e+58
7.10937,0.000284293,0.000217753,-5.19122e-05,0.000224674,382.446,0,1.99551e+58
7.11914,-4.7483e-05,0.000218728,0.00031065,0.000224665,382.446,0,-2.19555e+58
7.12891,-4.7483e-05,0.000219728,-5.19122e-05,0.000224739,-382.446,0,2.13625e+58
7.13867,0.000284293,0.000220619,0.00031065,0.000224634,382.446,-2.78759e+42,-1.69216e+58
7.14844,-4.7483e-05,0.000221548,0.00031065,0.000224823,-382.446,0,7.36228e+57
7.1582,0.000284293,0.000222435,-5.19122e-05,0.000224809,382.446,1.3938e+42,8.40128e+57
7.16797,-4.7483e-05,0.000223233,0.00031065,0.000224901,-382.446,0,-3.09931e+58
7.17773,0.000284293,0.000224009,-5.19122e-05,0.000224805,382.446,0,6.02318e+58
7.1875,-4.7483e-05,0.000224837,0.00031065,0.000224997,-382.446,1.11504e+43,-9.474e+58
7.19727,0.000284293,0.000225551,-5.19122e-05,0.000225035,382.446,-2.23007e+43,1.3155e+59
7.20703,-4.7483e-05,0.000226141,0.00031065,0.000225005,-382.446,0,-1.65764e+59
7.2168,0.000284293,0.000226839,-5.19122e-05,0.000225059,-382.446,0,1.90363e+59
7.22656,0.000284293,0.000227348,0.00031065,0.000225079,382.446,0,-1.96256e+59
7.23633,-4.7483e-05,0.0002279,-5.19122e-05,0.000225178,-382.446,-2.23007e+43,1.72715e+59
7.24609,0.000284293,0.000228354,-5.19122e-05,0.000225191,382.446,-4.46015e+43,-1.0829e+59
7.25586,-4.7483e-05,0.000228824,0.00031065,0.000225224,-382.446,3.34511e+43,-7.66697e+57
7.26562,0.000284293,0.000229194,-5.19122e-05,0.000225269,382.446,2.23007e+43,1.82819e+59
7.27539,-4.7483e-05,0.000229576,0.00031065,0.000225355,-382.446,-8.9203e+43,-4.19021e+59
7.28516,0.000284293,0.000229858,-5.19122e-05,0.000225377,382.446,8.9203e+43,7.08984e+59
7.29492,-4.7483e-05,0.000230221,0.00031065,0.000225367,-382.446,0,-1.03271e+60
7.30469,0.000284293,0.000230459,-5.19122e-05,0.000225447,382.446,0,1.35419e+60
7.31445,-4.7483e-05,0.000230765,0.00031065,0.000225423,-382.446,0,-1.61899e+60
7.32422,-4.7483e-05,0.000231076,-5.19122e-05,0.000225508,-382.446,0,1.75371e+60
7.33398,0.000284293,0.000231246,0.00031065,0.000225487,382.446,0,-1.66819e+60
7.34375,-4.7483e-05,0.000231405,-5.19122e-05,0.000225515,-382.446,0,1.26175e+60
7.35352,0.000284293,0.000231605,-5.19122e-05,0.000225562,382.446,-3.56812e+44,-4.34386e+59
7.36328,-4.7483e-05,0.000231671,0.00031065,0.000225635,-382.446,1.78406e+44,-8.96357e+59
7.37305,0.000284293,0.000231953,-5.19122e-05,0.000225512,382.446,0,2.77254e+60
7.38281,-4.7483e-05,0.00023203,0.00031065,0.000225756,-382.446,0,-5.16782e+60
7.39258,0.000284293,0.000232269,-5.19122e-05,0.000225681,382.446,0,7.95611e+60
7.40234,-4.7483e-05,0.000232365,0.00031065,0.000225772,-382.446,0,-1.08805e+61
7.41211,0.000284293,0.000232405,-5.19122e-05,0.000225824,382.446,0,1.35276e+61
7.42188,-4.7483e-05,0.000232581,0.00031065,0.000225865,382.446,2.8545e+45,-1.53142e+61
7.43164,-4.7483e-05,0.000232701,-5.19122e-05,0.000225889,-382.446,0,1.54959e+61
7.44141,0.000284293,0.000232729,0.00031065,0.000226004,382.446,0,-1.32056e+61
7.45117,-4.7483e-05,0.000232897,0.00031065,0.000226114,-382.446,0,7.53365e+60
7.46094,0.000284293,0.000232993,-5.19122e-05,0.000226172,382.446,1.42725e+45,2.34381e+60
7.4707,-4.7483e-05,0.000233141,0.00031065,0.000226456,-382.446,2.8545e+45,-1.69836e+61
7.48047,0.000284293,0.000233147,-5.19122e-05,0.00022646,382.446,0,3.64442e+61
7.49023,-4.7483e-05,0.000233255,0.00031065,0.000226797,-382.446,0,-6.00158e+61
7.5,0.000284293,0.000233447,-5.19122e-05,0.000227028,382.446,0,8.59378e+61
7.50977,-4.7483e-05,0.000233439,0.00031065,0.000227348,-382.446,0,-1.11142e+62
7.51953,0.000284293,0.000233596,-5.19122e-05,0.000227652,382.446,0,1.3108e+62
7.5293,0.000284293,0.000233587,0.00031065,0.000228044,382.446,0,-1.39701e+62
7.53906,-4.7483e-05,0.000233692,-5.19122e-05,0.000228459,-382.446,0,1.29679e+62
7.54883,0.000284293,0.00023381,0.00031065,0.000228896,382.446,-1.1418e+46,-9.29503e+61
7.55859,-4.7483e-05,0.00023377,0.00031065,0.000229383,-382.446,-1.1418e+46,2.16735e+61
7.56836,0.000284293,0.000233979,-5.19122e-05,0.000230044,382.446,-3.42539e+46,9.03605e+61
7.57812,-4.7483e-05,0.000233983,0.00031065,0.000230675,-382.446,0,-2.45847e+62
7.58789,0.000284293,0.000234055,-5.19122e-05,0.000231379,382.446,0,4.4169e+62
7.59766,-4.7483e-05,0.000234158,0.00031065,0.000232138,-382.446,0,-6.66493e+62
7.60742,0.000284293,0.000234143,-5.19122e-05,0.000232874,382.446,0,8.98122e+62
7.61719,-4.7483e-05,0.000234232,0.00031065,0.000233731,-382.446,0,-1.10177e+63
7.62695,0.000284293,0.000234344,-5.19122e-05,0.000234562,-382.446,0,1.22911e+63
7.63672,0.000284293,0.000234267,0.00031065,0.000235437,382.446,1.82688e+47,-1.21926e+63
7.64648,-4.7483e-05,0.00023442,-5.19122e-05,0.000236326,-382.446,0,1.00232e+63
7.65625,0.000284293,0.000234397,-5.19122e-05,0.000237286,382.446,-1.82688e+47,-5.06237e+62
7.66602,-4.7483e-05,0.000234501,0.00031065,0.000238267,-382.446,-9.13439e+46,-3.32384e+62
7.67578,0.000284293,0.000234475,-5.19122e-05,0.000239222,382.446,-3.65375e+47,1.55325e+63
7.68555,-4.7483e-05,0.000234465,0.00031065,0.000240156,-382.446,-3.65375e+47,-3.15345e+63
7.69531,0.000284293,0.000234568,-5.19122e-05,0.000241068,382.446,0,5.06573e+63
7.70508,-4.7483e-05,0.000234537,0.00031065,0.000242077,-382.446,0,-7.13609e+63
7.71484,0.000284293,0.000234677,-5.19122e-05,0.000242984,382.446,0,9.10401e+63
7.72461,-4.7483e-05,0.000234518,0.00031065,0.000243972,-382.446,0,-1.05901e+64
7.73438,-4.7483e-05,0.000234622,-5.19122e-05,0.000244832,-382.446,0,1.1097e+64
7.74414,0.000284293,0.000234634,0.00031065,0.000245736,382.446,0,-1.00301e+64
7.75391,-4.7483e-05,0.000234684,-5.19122e-05,0.000246544,-382.446,0,6.74548e+63
7.76367,0.000284293,0.000234637,-5.19122e-05,0.000247421,382.446,-7.30751e+47,-6.3079e+62
7.77344,-4.7483e-05,0.000234627,0.00031065,0.000248072,-382.446,1.4615e+48,-8.77688e+63
7.7832,0.000284293,0.000234645,-5.19122e-05,0.000248948,382.446,0,2.16364e+64
7.79297,-4.7483e-05,0.000234637,0.00031065,0.000249628,-382.446,5.84601e+48,-3.76175e+64
7.80273,0.000284293,0.000234704,-5.19122e-05,0.000250397,382.446,0,5.57011e+64
7.8125,-4.7483e-05,0.000234635,0.00031065,0.000250919,-382.446,1.1692e+49,-7.3988e+64
7.82227,0.000284293,0.000234621,-5.19122e-05,0.000251583,382.446,0,8.95553e+64
7.83203,-4.7483e-05,0.000234544,0.00031065,0.000252179,382.446,0,-9.84061e+64
7.8418,-4.7483e-05,0.000234549,-5.19122e-05,0.000252712,-382.446,0,9.55723e+64
7.85156,0.000284293,0.000234541,0.00031065,0.000253215,382.446,1.1692e+49,-7.54302e+64
7.86133,-4.7483e-05,0.000234602,0.00031065,0.000253671,-382.446,0,3.22908e+64
7.87109,0.000284293,0.000234543,-5.19122e-05,0.000254036,382.446,-1.1692e+49,3.86922e+64
7.88086,-4.7483e-05,0.000234577,0.00031065,0.000254529,-382.446,2.3384e+49,-1.4028e+65
7.89062,0.000284293,0.00023449,-5.19122e-05,0.00025502,382.446,0,2.71605e+65
7.90039,-4.7483e-05,0.00023449,0.00031065,0.000255265,-382.446,0,-4.2642e+65
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,382.446,0,5.91331e+65
7.91992,-4.7483e-05,0.000234517,0.00031065,0.000255948,-382.446,0,-7.44287e+65
7.92969,0.000284293,0.000234621,-5.19122e-05,0.00025622,-382.446,0,8.53718e+65
7.93945,0.000284293,0.000234614,0.00031065,0.000256424,382.446,0,-8.78802e+65
7.94922,-4.7483e-05,0.000234634,-5.19122e-05,0.000256681,-382.446,0,7.71402e+65
7.95898,0.000284293,0.000234625,-5.19122e-05,0.000256792,382.446,-9.35361e+49,-4.80223e+65
7.96875,-4.7483e-05,0.000234637,0.00031065,0.000257142,-382.446,-9.35361e+49,-4.2334e+64
7.97852,0.000284293,0.000234704,-5.19122e-05,0.000257309,382.446,-1.87072e+50,8.30365e+65
7.98828,-4.7483e-05,0.000234866,0.00031065,0.000257437,-382.446,3.74144e+50,-1.89177e+66
7.99805,0.000284293,0.000234825,-5.19122e-05,0.000257684,382.446,-3.74144e+50,3.1933e+66
8.00781,-4.7483e-05,0.000234995,0.00031065,0.000257868,-382.446,0,-4.64456e+66
8.01758,0.000284293,0.000235141,-5.19122e-05,0.000257988,382.446,0,6.08326e+66
8.02734,-4.7483e-05,0.000235244,0.00031065,0.000258118,-382.446,0,-7.26453e+66
8.03711,-4.7483e-05,0.000235446,-5.19122e-05,0.000258266,-382.446,1.49658e+51,7.85849e+66
8.04688,0.000284293,0.000235622,0.00031065,0.000258393,382.446,0,-7.46049e+66
8.05664,-4.7483e-05,0.000235869,-5.19122e-05,0.00025844,-382.446,7.48289e+50,5.61919e+66
8.06641,0.000284293,0.000236299,-5.19122e-05,0.000258585,382.446,-1.49658e+51,-1.887e+66
8.07617,-4.7483e-05,0.000236491,0.00031065,0.000258695,-382.446,1.49658e+51,-4.1039e+66
8.08594,0.000284293,0.000236911,-5.19122e-05,0.000258875,382.446,0,1.2539e+67


==> data/IBS_results_POM_manual_steel_v_Frequency.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.00079794,-0.000528516,2.34221e-07,-7.39453e-05,-0.070885,0,1.21228e-05
0.0195312,0.00463638,0.00177949,2.96205e-07,-8.17969e-05,-0.184493,-6.77626e-21,4.92957e-05
0.0292969,0.0107208,0.00623666,-1.28653e-08,-7.61426e-05,-0.150111,0,6.33577e-05
0.0390625,0.0166727,0.0107096,7.79426e-07,-7.6084e-05,-0.281139,-1.35525e-20,7.46821e-05
0.0488281,0.0241037,0.0169175,-5.47829e-07,-7.84277e-05,-0.253733,0,0.000110289
0.0585937,0.0313204,0.0226649,1.50719e-06,-7.78711e-05,-0.588971,-2.71051e-20,0.000119073
0.0683594,0.0392885,0.0291633,-2.61393e-06,-8.21484e-05,0.111289,0,0.000128483
0.078125,0.0473913,0.0361316,5.9766e-06,-7.48828e-05,-1.21034,-5.42101e-20,0.000120985
0.0878906,0.0561846,0.0433592,-1.15626e-05,-8.19727e-05,1.07799,8.13152e-20,0.000192684
0.0976562,0.0636128,0.0494655,2.18583e-05,-8.50781e-05,-3.40849,-1.0842e-19,5.84146e-05
0.107422,0.0708367,0.0555564,-4.18784e-05,-7.81641e-05,5.60727,-1.0842e-19,0.000277928
0.117187,0.0775737,0.0615928,8.06226e-05,-7.75488e-05,-11.6643,-4.33681e-19,-0.00017218
0.126953,0.0847693,0.0674141,-0.00015675,-8.7041e-05,21.457,1.30104e-18,0.000683056
0.136719,0.088953,0.0720656,0.000302651,-7.30664e-05,-42.3377,-2.60209e-18,-0.00100595
0.146484,0.0950406,0.0756898,-0.000583249,-7.81055e-05,81.1822,5.20417e-18,0.00222755
0.15625,0.0947565,0.0786485,0.00112604,-8.35547e-05,-157.537,0,-0.00396794
0.166016,0.104332,0.0811464,-0.00217285,-7.54687e-05,302.582,0,0.00809847
0.175781,0.0923539,0.0827792,0.00420081,-8.27344e-05,-382.446,-5.55112e-17,-0.0148808
0.185547,0.119169,0.083103,-0.00809581,-8.63965e-05,382.446,8.32667e-17,0.030508
0.195312,0.0672414,0.0826074,0.015657,-6.86133e-05,-382.446,-1.11022e-16,-0.054675
0.205078,0.163889,0.0817104,-0.0301676,-7.79883e-05,382.446,0,0.114629
0.214844,-0.0274946,0.080233,0.0583396,-8.4873e-05,-382.446,-2.22045e-16,-0.203645
0.224609,0.238363,0.07774,-0.0872631,-8.21484e-05,382.446,-4.44089e-16,0.423867
0.234375,-0.0805674,0.074549,0.217327,-7.90723e-05,-382.446,8.88178e-16,-0.7702
0.244141,0.238363,0.0710731,-0.0872631,-7.37988e-05,382.446,0,1.55514
0.253906,-0.0805674,0.0675678,0.244601,-8.20898e-05,-382.446,-1.06581e-14,-2.91268
0.263672,0.238363,0.0634644,-0.0872631,-7.59668e-05,382.446,0,5.73285
0.273437,-0.0805674,0.0586665,0.244601,-8.36719e-05,-382.446,-1.42109e-14,-10.938
0.283203,0.238363,0.0538743,-0.0872631,-8.15332e-05,382.446,5.68434e-14,21.2635
0.292969,-0.0805674,0.049429,0.244601,-7.2041e-05,-382.446,-5.68434e-14,-40.8824
0.302734,0.238363,0.0452016,-0.0872631,-8.2998e-05,382.446,2.27374e-13,79.1078
0.3125,-0.0805674,0.0406843,0.244601,-8.09473e-05,-382.446,-2.27374e-13,-152.515
0.322266,0.238363,0.0361784,-0.0872631,-7.76074e-05,382.446,6.82121e-13,294.643
0.332031,-0.0805674,0.0319314,0.244601,-8.4375e-05,-382.446,-9.09495e-13,-568.577
0.341797,0.238363,0.0277971,-0.0872631,-8.0127e-05,382.446,1.81899e-12,1097.87
0.351562,-0.0805674,0.0235748,0.244601,-7.05176e-05,-382.446,-3.63798e-12,-2119.17
0.361328,0.238363,0.0191971,-0.0872631,-7.62305e-05,382.446,1.09139e-11,4091.28
0.371094,-0.0805674,0.0153979,0.244601,-7.95703e-05,-382.446,-7.27596e-12,-7897.91
0.380859,0.238363,0.0122333,-0.0872631,-7.06641e-05,382.446,4.36557e-11,15247.1
0.390625,-0.0805674,0.00936138,0.244601,-7.04004e-05,-382.446,-5.82077e-11,-29434
0.400391,0.238363,0.00664181,-0.0872631,-7.36816e-05,382.446,1.16415e-10,56822.1
0.410156,-0.0805674,0.00432146,0.244601,-6.91406e-05,-382.446,-1.16415e-10,-109694
0.419922,0.238363,0.00276334,-0.0872631,-7.49414e-05,382.446,9.31323e-10,211763
0.429687,-0.0805674,0.00249876,0.244601,-7.59668e-05,-382.446,-4.65661e-10,-408805
0.439453,0.238363,0.00234141,-0.0872631,-7.62891e-05,382.446,9.31323e-10,789193
0.449219,-0.0805674,0.00206013,0.244601,-7.55859e-05,-382.446,0,-1.52353e+06
0.458984,0.238363,0.00205078,-0.0872631,-7.16602e-05,382.446,-3.72529e-09,2.94115e+06
0.46875,-0.0805674,0.00209259,0.244601,-7.43848e-05,-382.446,-7.45058e-09,-5.67784e+06
0.478516,0.238363,0.00208796,-0.0872631,-6.83789e-05,382.446,2.98023e-08,1.0961e+07
0.488281,-0.0805674,0.00175919,0.244601,-7.55859e-05,-382.446,-2.98023e-08,-2.116e+07
0.498047,0.238363,0.00141387,-0.0872631,-5.8623e-05,382.446,5.96046e-08,4.08491e+07
0.507812,-0.0805674,0.00130576,0.244601,-4.46484e-05,-382.446,0,-7.88587e+07
0.517578,0.238363,0.001499,-0.0872631,1.54395e-05,382.446,-1.19209e-07,1.52236e+08
0.527344,-0.0805674,0.00159047,0.244601,0.0001425,-382.446,-4.76837e-07,-2.93889e+08
0.537109,0.238363,0.00144677,-0.0872631,0.0003946,382.446,-4.76837e-07,5.67348e+08
0.546875,-0.0805674,0.00124441,0.244601,0.000915645,-382.446,-2.86102e-06,-1.09526e+09
0.556641,0.238363,0.00119496,-0.0872631,0.00187931,382.446,0,2.11438e+09
0.566406,-0.0805674,0.00120141,0.244601,0.00353174,-382.446,-1.14441e-05,-4.08178e+09
0.576172,0.238363,0.00113628,-0.0872631,0.00621015,382.446,7.62939e-06,7.87981e+09
0.585937,-0.0805674,0.00110414,0.244601,0.0102642,-382.446,-4.57764e-05,-1.52119e+10
0.595703,0.238363,0.00115491,-0.0872631,0.0159452,382.446,6.10352e-05,2.93663e+10
0.605469,-0.0805674,0.00121673,0.244601,0.0234922,-382.446,0,-5.66912e+10
0.615234,0.238363,0.00111357,-0.0872631,0.0328302,382.446,0,1.09442e+11
0.625,-0.0805674,0.000911279,0.244601,0.0437045,-382.446,0.000244141,-2.11275e+11
0.634766,0.238363,0.000876182,-0.0872631,0.0556722,382.446,0.00146484,4.07864e+11
0.644531,-0.0805674,0.00101754,0.244601,0.0681532,-382.446,0,-7.87376e+11
0.654297,0.238363,0.00110912,-0.0872631,0.0806633,382.446,0.00585938,1.52002e+12
0.664062,-0.0805674,0.00103626,0.244601,0.0928373,-382.446,-0.0078125,-2.93437e+12
0.673828,0.238363,0.000900674,-0.0872631,0.104538,382.446,0.015625,5.66477e+12
0.683594,-0.0805674,0.000855117,0.244601,0.115694,-382.446,-0.046875,-1.09358e+13
0.693359,0.238363,0.000870762,-0.0872631,0.126192,382.446,0,2.11113e+13
0.703125,-0.0805674,0.000878408,0.244601,0.135848,-382.446,-0.125,-4.07551e+13
0.712891,0.238363,0.000879023,-0.0872631,0.14432,382.446,0.25,7.86771e+13
0.722656,-0.0805674,0.000923174,0.244601,0.151297,-382.446,-0.25,-1.51885e+14
0.732422,0.238363,0.000935889,-0.0872631,0.156589,382.446,0.25,2.93212e+14
0.742187,-0.0805674,0.0008354,0.244601,0.160224,-382.446,-1,-5.66042e+14
0.751953,0.238363,0.000708018,-0.0872631,0.162346,382.446,1,1.09274e+15
0.761719,-0.0805674,0.00068124,0.244601,0.163068,-382.446,-8,-2.10951e+15
0.771484,0.238363,0.000796436,-0.0872631,0.162429,382.446,-12,4.07238e+15
0.78125,-0.0805674,0.000877646,0.244601,0.160334,-382.446,-8,-7.86167e+15
0.791016,0.238363,0.000836396,-0.0872631,0.156807,382.446,32,1.51768e+16
0.800781,-0.0805674,0.000712881,0.244601,0.151931,-382.446,0,-2.92987e+16
0.810547,0.238363,0.000648691,-0.0872631,0.145976,382.446,128,5.65607e+16
0.820312,-0.0805674,0.000652295,0.244601,0.139164,-382.446,0,-1.0919e+17
0.830078,0.238363,0.000669932,-0.0872631,0.131708,382.446,256,2.10789e+17
0.839844,-0.0805674,0.000690996,0.244601,0.123616,-382.446,512,-4.06925e+17
0.849609,0.238363,0.000729258,-0.0872631,0.114969,382.446,1024,7.85563e+17
0.859375,-0.0805674,0.000734941,0.244601,0.105964,-382.446,-6144,-1.51652e+18
0.869141,0.238363,0.00065209,-0.0872631,0.0968286,382.446,4096,2.92762e+18
0.878906,-0.0805674,0.000553242,0.244601,0.0878534,-382.446,-8192,-5.65173e+18
0.888672,0.238363,0.000525469,-0.0872631,0.0790897,382.446,-8192,1.09106e+19
0.898437,-0.0805674,0.000617432,0.244601,0.0705057,-382.446,-32768,-2.10627e+19
0.908203,0.238363,0.000693662,-0.0872631,0.0620663,382.446,32768,4.06613e+19
0.917969,-0.0805674,0.000681445,0.244601,0.0538161,-382.446,-65536,-7.8496e+19
0.927734,0.238363,0.000592266,-0.0872631,0.0458515,382.446,393216,1.51535e+20
0.9375,-0.0805674,0.000530713,0.244601,0.0383788,-382.446,-524288,-2.92537e+20
0.947266,0.238363,0.000521162,-0.0872631,0.0315341,382.446,-524288,5.64738e+20
0.957031,-0.0805674,0.000544395,0.244601,0.025375,-382.446,-5.24288e+06,-1.09022e+21
0.966797,0.238363,0.000575566,-0.0872631,0.0200393,382.446,2.09715e+06,2.10465e+21
0.976562,-0.0805674,0.000595928,0.244601,0.0155723,-382.446,-8.38861e+06,-4.063e+21
0.986328,0.238363,0.000596309,-0.0872631,0.0120237,382.446,1.67772e+07,7.84357e+21
0.996094,-0.0805674,0.000541846,0.244601,0.0093266,-382.446,0,-1.51419e+22
1.00586,0.238363,0.000466201,-0.0872631,0.00740959,382.446,0,2.92312e+22
1.01562,-0.0805674,0.00043623,0.244601,0.00611077,-382.446,-6.71089e+07,-5.64305e+22
1.02539,0.238363,0.000487646,-0.0872631,0.00536968,382.446,1.34218e+08,1.08938e+23
1.03516,-0.0805674,0.000554502,0.244601,0.00521461,-382.446,0,-2.10304e+23
1.04492,0.238363,0.000567217,-0.0872631,0.00544831,382.446,5.36871e+08,4.05988e+23
1.05469,-0.0805674,0.000521104,0.244601,0.00582313,-382.446,0,-7.83755e+23
1.06445,0.238363,0.000468164,-0.0872631,0.00606454,382.446,2.14748e+09,1.51303e+24
1.07422,-0.0805674,0.000507773,0.244601,0.00596063,-382.446,-8.58993e+09,-2.92088e+24
1.08398,0.238363,0.000661846,-0.0872631,0.00549826,382.446,4.29497e+09,5.63871e+24
1.09375,-0.0805674,0.000932402,0.244601,0.00471097,-382.446,-5.15396e+10,-1.08855e+25
1.10352,0.238363,0.00137789,-0.0872631,0.00362663,382.446,5.15396e+10,2.10142e+25
1.11328,-0.0805674,0.00206147,0.244601,0.00234797,-382.446,-3.43597e+10,-4.05677e+25
1.12305,0.238363,0.00316884,-0.0872631,0.00102108,382.446,1.37439e+11,7.83153e+25
1.13281,-0.0805674,0.00492589,0.244601,-0.000220928,-382.446,-5.49756e+11,-1.51187e+26
1.14258,0.238363,0.0076147,-0.0872631,-0.00134133,382.446,8.24634e+11,2.91863e+26
1.15234,-0.0805674,0.0114131,0.244601,-0.00237138,-382.446,-2.19902e+12,-5.63438e+26
1.16211,0.238363,0.0166573,-0.0872631,-0.00339185,382.446,1.09951e+12,1.08771e+27
1.17187,-0.0805674,0.0235322,0.244601,-0.00436447,-382.446,2.19902e+12,-2.09981e+27
1.18164,0.238363,0.0320205,-0.0872631,-0.00514869,382.446,1.31941e+13,4.05365e+27
1.19141,-0.0805674,0.0421646,0.244601,-0.00562187,-382.446,0,-7.82551e+27
1.20117,0.238363,0.0537837,-0.0872631,-0.00572927,382.446,3.51844e+13,1.5107e+28
1.21094,-0.0805674,0.0665045,0.244601,-0.00559424,-382.446,-7.03687e+13,-2.91639e+28
1.2207,0.238363,0.0797225,-0.0872631,-0.00531999,382.446,-7.03687e+13,5.63006e+28
1.23047,-0.0805674,0.0928314,0.244601,-0.00488824,-382.446,1.40737e+14,-1.08687e+29
1.24023,0.238363,0.105265,-0.0872631,-0.00428112,382.446,2.81475e+14,2.0982e+29
1.25,-0.0805674,0.116608,0.244601,-0.00356399,-382.446,0,-4.05054e+29
1.25977,0.238363,0.126662,-0.0872631,-0.00268327,382.446,0,7.8195e+29
1.26953,-0.0805674,0.135384,0.244601,-0.00162542,-382.446,-3.3777e+15,-1.50954e+30
1.2793,0.238363,0.1428,-0.0872631,-0.000437871,382.446,9.0072e+15,2.91415e+30
1.28906,-0.0805674,0.148956,0.244601,0.000821543,-382.446,-1.35108e+16,-5.62573e+30
1.29883,0.238363,0.153777,-0.0872631,0.00206918,382.446,3.60288e+16,1.08604e+31
1.30859,-0.0805674,0.157125,0.244601,0.00328576,-382.446,-1.80144e+16,-2.09658e+31
1.31836,0.238363,0.15887,-0.0872631,0.00448005,382.446,0,4.04743e+31
1.32812,-0.0805674,0.158909,0.244601,0.00567437,-382.446,-7.20576e+16,-7.8135e+31
1.33789,0.238363,0.157287,-0.0872631,0.00674833,382.446,4.32346e+17,1.50838e+32
1.34766,-0.0805674,0.154112,0.244601,0.00757189,-382.446,-8.64691e+17,-2.91192e+32
1.35742,0.238363,0.149621,-0.0872631,0.00828565,382.446,5.76461e+17,5.62141e+32
1.36719,-0.0805674,0.144054,0.244601,0.00882258,-382.446,2.30584e+18,-1.08521e+33
1.37695,0.238363,0.137657,-0.0872631,0.00920429,382.446,0,2.09497e+33
1.38672,-0.0805674,0.130537,0.244601,0.00935625,-382.446,-4.61169e+18,-4.04432e+33
1.39648,0.238363,0.122741,-0.0872631,0.00936296,382.446,-9.22337e+18,7.8075e+33
1.40625,-0.0805674,0.114317,0.244601,0.00926449,-382.446,0,-1.50723e+34
1.41602,0.238363,0.105436,-0.0872631,0.00900029,382.446,7.3787e+19,2.90968e+34
1.42578,-0.0805674,0.0962947,0.244601,0.00858961,-382.446,-1.47574e+20,-5.61709e+34
1.43555,0.238363,0.087168,-0.0872631,0.00801141,382.446,1.47574e+20,1.08437e+35
1.44531,-0.0805674,0.0782657,0.244601,0.0073442,-382.446,-8.85444e+20,-2.09336e+35
1.45508,0.238363,0.0697311,-0.0872631,0.00656648,382.446,5.90296e+20,4.04121e+35
1.46484,-0.0805674,0.0616113,0.244601,0.00571813,-382.446,-5.90296e+20,-7.8015e+35
1.47461,0.238363,0.0538103,-0.0872631,0.00486439,382.446,2.36118e+21,1.50607e+36
1.48437,-0.0805674,0.0463729,0.244601,0.00402123,-382.446,-2.36118e+21,-2.90744e+36
1.49414,0.238363,0.039365,-0.0872631,0.00318141,382.446,1.88895e+22,5.61278e+36
1.50391,-0.0805674,0.0329802,0.244601,0.00232104,-382.446,0,-1.08354e+37
1.51367,0.238363,0.0272665,-0.0872631,0.00144562,382.446,0,2.09176e+37
1.52344,-0.0805674,0.0222598,0.244601,0.000620771,-382.446,0,-4.03811e+37
1.5332,0.238363,0.0179198,-0.0872631,-0.000126006,382.446,0,7.79551e+37
1.54297,-0.0805674,0.0140933,0.244601,-0.000823623,-382.446,1.51116e+23,-1.50491e+38
1.55273,0.238363,0.0109926,-0.0872631,-0.00150425,382.446,3.02231e+23,2.90521e+38
1.5625,-0.0805674,0.00851189,0.244601,-0.00211081,-382.446,-6.04463e+23,-5.60847e+38
1.57227,0.238363,0.0066825,-0.0872631,-0.00264539,382.446,3.62678e+24,1.08271e+39
1.58203,-0.0805674,0.00555478,0.244601,-0.00311704,-382.446,0,-2.09015e+39
1.5918,0.238363,0.00494467,-0.0872631,-0.00353385,382.446,1.93428e+25,4.03501e+39
1.60156,-0.0805674,0.00465923,0.244601,-0.00389815,-382.446,-9.67141e+24,-7.78952e+39
1.61133,0.238363,0.00448808,-0.0872631,-0.00421611,382.446,1.93428e+25,1.50376e+40
1.62109,-0.0805674,0.00434329,0.244601,-0.00446599,-382.446,-7.73713e+25,-2.90298e+40
1.63086,0.238363,0.00415849,-0.0872631,-0.00462735,382.446,7.73713e+25,5.60416e+40
1.64062,-0.0805674,0.00393035,0.244601,-0.00468844,-382.446,-1.54743e+26,-1.08188e+41
1.65039,0.238363,0.00363636,-0.0872631,-0.00465759,382.446,3.09485e+26,2.08855e+41
1.66016,-0.0805674,0.00324132,0.244601,-0.00451685,-382.446,-6.1897e+26,-4.03191e+41
1.66992,0.238363,0.00283942,-0.0872631,-0.00420668,382.446,-6.1897e+26,7.78354e+41
1.67969,-0.0805674,0.00249688,0.244601,-0.00366855,-382.446,-2.47588e+27,-1.5026e+42
1.68945,0.238363,0.00228879,-0.0872631,-0.00280128,382.446,4.95176e+27,2.90075e+42
1.69922,-0.0805674,0.00220573,0.244601,-0.00149159,-382.446,4.95176e+27,-5.59986e+42
1.70898,0.238363,0.00221473,-0.0872631,0.000365449,382.446,1.9807e+28,1.08104e+43
1.71875,-0.0805674,0.0022149,0.244601,0.00293279,-382.446,-3.96141e+28,-2.08694e+43
1.72852,0.238363,0.00214925,-0.0872631,0.00634424,382.446,3.96141e+28,4.02881e+43
1.73828,-0.0805674,0.00199304,0.244601,0.0107423,-382.446,-3.16913e+29,-7.77756e+43
1.74805,0.238363,0.00181846,-0.0872631,0.0163042,382.446,-1.58456e+29,1.50145e+44
1.75781,-0.0805674,0.00168753,0.244601,0.0230302,-382.446,-1.58456e+30,-2.89852e+44
1.76758,0.238363,0.00162214,-0.0872631,0.0309677,382.446,-6.33825e+29,5.59556e+44
1.77734,-0.0805674,0.00159375,0.244601,0.0400608,-382.446,0,-1.08021e+45
1.78711,0.238363,0.00161848,-0.0872631,0.0500715,382.446,5.0706e+30,2.08534e+45
1.79687,-0.0805674,0.0016098,0.244601,0.0607775,-382.446,-5.0706e+30,-4.02572e+45
1.80664,0.238363,0.00158153,-0.0872631,0.0718561,382.446,2.02824e+31,7.77159e+45
1.81641,-0.0805674,0.00146496,0.244601,0.0829663,-382.446,0,-1.50029e+46
1.82617,0.238363,0.00124374,-0.0872631,0.0937581,382.446,0,2.8963e+46
1.83594,-0.0805674,0.000969492,0.244601,0.103966,-382.446,-8.11296e+31,-5.59126e+46
1.8457,0.238363,0.000778594,-0.0872631,0.113388,382.446,-2.43389e+32,1.07938e+47
1.85547,-0.0805674,0.000719971,0.244601,0.121832,-382.446,-1.62259e+32,-2.08374e+47
1.86523,0.238363,0.0008025,-0.0872631,0.129206,382.446,-3.24519e+32,4.02262e+47
1.875,-0.0805674,0.000998379,0.244601,0.135485,-382.446,6.49037e+32,-7.76562e+47
1.88477,0.238363,0.00122355,-0.0872631,0.14062,382.446,1.29807e+33,1.49914e+48
1.89453,-0.0805674,0.00146687,0.244601,0.144543,-382.446,5.1923e+33,-2.89407e+48
1.9043,0.238363,0.00168659,-0.0872631,0.147197,382.446,1.03846e+34,5.58696e+48
1.91406,-0.0805674,0.00186155,0.244601,0.148516,-382.446,-1.03846e+34,-1.07856e+49
1.92383,0.238363,0.0018699,-0.0872631,0.148507,382.446,-2.07692e+34,2.08214e+49
1.93359,-0.0805674,0.00172201,0.244601,0.147192,-382.446,-1.66153e+35,-4.01953e+49
1.94336,0.238363,0.00140563,-0.0872631,0.144624,382.446,1.66153e+35,7.75965e+49
1.95312,-0.0805674,0.000999199,0.244601,0.140975,-382.446,-4.9846e+35,-1.49799e+50
1.96289,0.238363,0.000628242,-0.0872631,0.136385,382.446,9.96921e+35,2.89185e+50
1.97266,-0.0805674,0.00034333,0.244601,0.131001,-382.446,-1.32923e+36,-5.58267e+50
1.98242,0.238363,9.44824e-05,-0.0872631,0.124946,382.446,3.98768e+36,1.07773e+51
1.99219,-0.0805674,-0.000159756,0.244601,0.118298,-382.446,2.65846e+36,-2.08054e+51
2.00195,0.238363,-0.000410303,-0.0872631,0.111169,382.446,1.59507e+37,4.01645e+51
2.01172,-0.0805674,-0.00059417,0.244601,0.103677,-382.446,-1.06338e+37,-7.75369e+51
2.02148,0.238363,-0.000621475,-0.0872631,0.0959496,382.446,2.12676e+37,1.49684e+52
2.03125,-0.0805674,-0.000451582,0.244601,0.088126,-382.446,-8.50706e+37,-2.88963e+52
2.04102,0.238363,-0.000142764,-0.0872631,0.0803377,382.446,2.12676e+38,5.57839e+52
2.05078,-0.0805674,0.000234023,0.244601,0.0727354,-382.446,0,-1.0769e+53
2.06055,0.238363,0.000668555,-0.0872631,0.0653628,382.446,0,2.07894e+53
2.07031,-0.0805674,0.00112995,0.244601,0.0583094,-382.446,-3.40282e+38,-4.01336e+53
2.08008,0.238363,0.00158769,-0.0872631,0.0515621,382.446,6.80565e+38,7.74774e+53
2.08984,-0.0805674,0.00202175,0.244601,0.0452132,-382.446,1.36113e+39,-1.49569e+54
2.09961,0.238363,0.00240176,-0.0872631,0.0392894,382.446,1.0889e+40,2.88741e+54
2.10937,-0.0805674,0.002723,0.244601,0.0338463,-382.446,-5.44452e+39,-5.5741e+54
2.11914,0.238363,0.00296452,-0.0872631,0.0289574,382.446,2.17781e+40,1.07607e+55
2.12891,-0.0805674,0.00310166,0.244601,0.0245976,-382.446,-6.53342e+40,-2.07734e+55
2.13867,0.238363,0.00310482,-0.0872631,0.0208378,382.446,0,4.01028e+55
2.14844,-0.0805674,0.00296695,0.244601,0.0175909,-382.446,-8.71123e+40,-7.74179e+55
2.1582,0.238363,0.00269789,-0.0872631,0.0148812,382.446,3.48449e+41,1.49454e+56
2.16797,-0.0805674,0.00236411,0.244601,0.0126601,-382.446,-6.96898e+41,-2.88519e+56
2.17773,0.238363,0.00199614,-0.0872631,0.0109453,382.446,1.3938e+42,5.56982e+56
2.1875,-0.0805674,0.00162618,0.244601,0.0096324,-382.446,0,-1.07525e+57
2.19727,0.238363,0.00123841,-0.0872631,0.00872707,382.446,2.78759e+42,2.07575e+57
2.20703,-0.0805674,0.000858545,0.244601,0.00807648,-382.446,-1.11504e+43,-4.0072e+57
2.2168,0.238363,0.000495,-0.0872631,0.00761426,382.446,0,7.73584e+57
2.22656,-0.0805674,0.000184629,0.244601,0.00727518,-382.446,-1.11504e+43,-1.49339e+58
2.23633,0.238363,4.74609e-06,-0.0872631,0.00696229,382.446,6.69022e+43,2.88298e+58
2.24609,-0.0805674,2.80078e-05,0.244601,0.00668376,-382.446,-8.9203e+43,-5.56554e+58
2.25586,0.238363,0.00040125,-0.0872631,0.00640134,382.446,-8.9203e+43,1.07442e+59
2.26562,-0.0805674,0.00126809,0.244601,0.00608915,-382.446,-3.56812e+44,-2.07415e+59
2.27539,0.238363,0.00282469,-0.0872631,0.00575804,382.446,7.13624e+44,4.00412e+59
2.28516,-0.0805674,0.00515124,0.244601,0.0054179,-382.446,7.13624e+44,-7.7299e+59
2.29492,0.238363,0.00844802,-0.0872631,0.00507129,382.446,2.8545e+45,1.49225e+60
2.30469,-0.0805674,0.0128816,0.244601,0.00478286,-382.446,-8.56349e+45,-2.88076e+60
2.31445,0.238363,0.0184707,-0.0872631,0.00460898,382.446,1.7127e+46,5.56127e+60
2.32422,-0.0805674,0.0254234,0.244601,0.00448737,-382.446,-4.56719e+46,-1.07359e+61
2.33398,0.238363,0.0336749,-0.0872631,0.00436884,382.446,4.56719e+46,2.07256e+61
2.34375,-0.0805674,0.0431623,0.244601,0.00428042,-382.446,-9.13439e+46,-4.00105e+61
2.35352,0.238363,0.0537267,-0.0872631,0.00415614,382.446,-1.82688e+47,7.72397e+61
2.36328,-0.0805674,0.0651036,0.244601,0.00403072,-382.446,-1.82688e+47,-1.4911e+62
2.37305,0.238363,0.0769563,-0.0872631,0.00385544,382.446,3.65375e+47,2.87855e+62
2.38281,-0.0805674,0.0888495,0.244601,0.00369867,-382.446,0,-5.557e+62
2.39258,0.238363,0.1004,-0.0872631,0.00356458,382.446,1.4615e+48,1.07277e+63
2.40234,-0.0805674,0.111214,0.244601,0.00345352,-382.446,0,-2.07097e+63
2.41211,0.238363,0.120987,-0.0872631,0.00339337,382.446,5.84601e+48,3.99797e+63
2.42187,-0.0805674,0.12949,0.244601,0.00330937,-382.446,-1.7538e+49,-7.71803e+63
2.43164,0.238363,0.136537,-0.0872631,0.00323479,382.446,2.3384e+49,1.48996e+64
2.44141,-0.0805674,0.142098,0.244601,0.00314341,-382.446,-2.3384e+49,-2.87634e+64
2.45117,0.238363,0.146123,-0.0872631,0.00305112,382.446,4.67681e+49,5.55273e+64
2.46094,-0.0805674,0.148686,0.244601,0.00295796,-382.446,-1.87072e+50,-1.07195e+65
2.4707,0.238363,0.149865,-0.0872631,0.00284854,382.446,7.48289e+50,2.06938e+65
2.48047,-0.0805674,0.149689,0.244601,0.00275739,-382.446,-1.49658e+51,-3.9949e+65
2.49023,0.238363,0.148196,-0.0872631,0.00268409,382.446,-7.48289e+50,7.71211e+65
2.5,-0.0805674,0.145401,0.244601,0.00262418,-382.446,0,-1.48881e+66
2.50977,0.238363,0.141353,-0.0872631,0.00256289,382.446,1.19726e+52,2.87413e+66
2.51953,-0.0805674,0.136157,0.244601,0.00249744,-382.446,0,-5.54846e+66
2.5293,0.238363,0.12995,-0.0872631,0.00240844,382.446,-1.19726e+52,1.07112e+67
2.53906,-0.0805674,0.122958,0.244601,0.00231896,-382.446,0,-2.06779e+67
2.54883,0.238363,0.11535,-0.0872631,0.00223799,382.446,0,3.99184e+67
2.55859,-0.0805674,0.107338,0.244601,0.00217195,-382.446,0,-7.70618e+67
2.56836,0.238363,0.0991006,-0.0872631,0.00213396,382.446,1.91562e+53,1.48767e+68
2.57812,-0.0805674,0.0907553,0.244601,0.00208412,-382.446,-7.66248e+53,-2.87192e+68
2.58789,0.238363,0.0824326,-0.0872631,0.00202207,382.446,-7.66248e+53,5.5442e+68
2.59766,-0.0805674,0.0742047,0.244601,0.00194912,-382.446,-1.5325e+54,-1.0703e+69
2.60742,0.238363,0.0661756,-0.0872631,0.00188716,382.446,3.06499e+54,2.0662e+69
2.61719,-0.0805674,0.0584211,0.244601,0.00183771,-382.446,-9.19497e+54,-3.98877e+69
2.62695,0.238363,0.0510495,-0.0872631,0.0018143,382.446,6.12998e+54,7.70026e+69
2.63672,-0.0805674,0.0441761,0.244601,0.00177545,-382.446,0,-1.48653e+70
2.64648,0.238363,0.0378553,-0.0872631,0.00173959,382.446,-4.90399e+55,2.86972e+70
2.65625,-0.0805674,0.0321455,0.244601,0.00170848,-382.446,-1.4712e+56,-5.53995e+70
2.66602,0.238363,0.0270592,-0.0872631,0.0016597,382.446,1.96159e+56,1.06948e+71
2.67578,-0.0805674,0.0225808,0.244601,0.00164136,-382.446,-5.88478e+56,-2.06461e+71
2.68555,0.238363,0.0186504,-0.0872631,0.00160872,382.446,7.84638e+56,3.98571e+71
2.69531,-0.0805674,0.0153346,0.244601,0.00158481,-382.446,-7.84638e+56,-7.69435e+71
2.70508,0.238363,0.0124966,-0.0872631,0.00156313,382.446,4.70783e+57,1.48538e+72
2.71484,-0.0805674,0.0103054,0.244601,0.00153448,-382.446,0,-2.86751e+72
2.72461,0.238363,0.00872145,-0.0872631,0.0014799,382.446,1.25542e+58,5.53569e+72
2.73437,-0.0805674,0.00761435,0.244601,0.00143238,-382.446,-3.76626e+58,-1.06866e+73
2.74414,0.238363,0.00692259,-0.0872631,0.0013986,382.446,7.53252e+58,2.06303e+73
2.75391,-0.0805674,0.00659452,0.244601,0.00138237,-382.446,-5.02168e+58,-3.98265e+73
2.76367,0.238363,0.00645562,-0.0872631,0.00140672,382.446,4.01735e+59,7.68844e+73
2.77344,-0.0805674,0.00645832,0.244601,0.00147946,-382.446,-2.00867e+59,-1.48424e+74
2.7832,0.238363,0.00652576,-0.0872631,0.00163125,382.446,4.01735e+59,2.86531e+74
2.79297,-0.0805674,0.00657908,0.244601,0.00187395,-382.446,-2.41041e+60,-5.53144e+74
2.80273,0.238363,0.00664037,-0.0872631,0.00220863,382.446,4.82081e+60,1.06784e+75
2.8125,-0.0805674,0.00670995,0.244601,0.00266707,-382.446,-3.21388e+60,-2.06144e+75
2.82227,0.238363,0.00670576,-0.0872631,0.00327097,382.446,0,3.97959e+75
2.83203,-0.0805674,0.00667655,0.244601,0.00408372,-382.446,1.28555e+61,-7.68254e+75
2.8418,0.238363,0.00663372,-0.0872631,0.00517072,382.446,0,1.4831e+76
2.85156,-0.0805674,0.00655339,0.244601,0.00662511,-382.446,-5.1422e+61,-2.86311e+76
2.86133,0.238363,0.00655181,-0.0872631,0.00854549,382.446,1.02844e+62,5.52719e+76
2.87109,-0.0805674,0.00663158,0.244601,0.0111137,-382.446,-3.08532e+62,-1.06702e+77
2.88086,0.238363,0.00674517,-0.0872631,0.0143809,382.446,-2.05688e+62,2.05986e+77
2.89062,-0.0805674,0.00685471,0.244601,0.0184949,-382.446,-1.23413e+63,-3.97653e+77
2.90039,0.238363,0.00692221,-0.0872631,0.023497,382.446,8.22752e+62,7.67664e+77
2.91016,-0.0805674,0.00686326,0.244601,0.0294603,-382.446,-3.29101e+63,-1.48196e+78
2.91992,0.238363,0.00673852,-0.0872631,0.0363327,382.446,0,2.86091e+78
2.92969,-0.0805674,0.0066121,0.244601,0.0440737,-382.446,-1.97461e+64,-5.52295e+78
2.93945,0.238363,0.00645683,-0.0872631,0.0525853,382.446,2.63281e+64,1.0662e+79
2.94922,-0.0805674,0.00633583,0.244601,0.0616472,-382.446,-2.63281e+64,-2.05828e+79
2.95898,0.238363,0.00620895,-0.0872631,0.0710614,382.446,0,3.97348e+79
2.96875,-0.0805674,0.00602147,0.244601,0.0805569,-382.446,0,-7.67074e+79
2.97852,0.238363,0.00581408,-0.0872631,0.0898496,382.446,2.10625e+65,1.48083e+80
2.98828,-0.0805674,0.0056003,0.244601,0.0986981,-382.446,-2.10625e+65,-2.85871e+80
2.99805,0.238363,0.00537223,-0.0872631,0.106879,382.446,4.21249e+65,5.5187e+80
3.00781,-0.0805674,0.0051227,0.244601,0.1142,-382.446,-1.685e+66,-1.06538e+81
3.01758,0.238363,0.00485648,-0.0872631,0.12054,382.446,6.73999e+66,2.0567e+81
3.02734,-0.0805674,0.00458098,0.244601,0.125791,-382.446,-1.685e+67,-3.97042e+81
3.03711,0.238363,0.00427731,-0.0872631,0.129951,382.446,1.348e+67,7.66485e+81
3.04687,-0.0805674,0.0039571,0.244601,0.133029,-382.446,-1.348e+67,-1.47969e+82
3.05664,0.238363,0.00366064,-0.0872631,0.135031,382.446,5.39199e+67,2.85652e+82
3.06641,-0.0805674,0.00339038,0.244601,0.135982,-382.446,-5.39199e+67,-5.51447e+82
3.07617,0.238363,0.00311394,-0.0872631,0.135901,382.446,1.0784e+68,1.06456e+83
3.08594,-0.0805674,0.00282747,0.244601,0.134877,-382.446,2.1568e+68,-2.05512e+83
3.0957,0.238363,0.00253034,-0.0872631,0.132916,382.446,0,3.96738e+83
3.10547,-0.0805674,0.00221227,0.244601,0.130107,-382.446,-8.62718e+68,-7.65896e+83
3.11523,0.238363,0.00191423,-0.0872631,0.126504,382.446,0,1.47855e+84
3.125,-0.0805674,0.00164769,0.244601,0.122207,-382.446,-3.45087e+69,-2.85432e+84
3.13477,0.238363,0.00139679,-0.0872631,0.117312,382.446,6.90175e+69,5.51023e+84
3.14453,-0.0805674,0.00117205,0.244601,0.111908,-382.446,0,-1.06374e+85
3.1543,0.238363,0.000955635,-0.0872631,0.106119,382.446,2.7607e+70,2.05354e+85
3.16406,-0.0805674,0.000712119,0.244601,0.100042,-382.446,-1.10428e+71,-3.96433e+85
3.17383,0.238363,0.000490371,-0.0872631,0.0937586,382.446,2.20856e+71,7.65308e+85
3.18359,-0.0805674,0.000272227,0.244601,0.0873323,-382.446,-2.20856e+71,-1.47742e+86
3.19336,0.238363,9.47461e-05,-0.0872631,0.080818,382.446,6.62568e+71,2.85213e+86
3.20312,-0.0805674,-6.45117e-05,0.244601,0.0742953,-382.446,-1.76685e+72,-5.506e+86
3.21289,0.238363,-0.000192275,-0.0872631,0.0678227,382.446,-8.83424e+71,1.06293e+87
3.22266,-0.0805674,-0.000345322,0.244601,0.0614476,-382.446,-1.76685e+72,-2.05196e+87
3.23242,0.238363,-0.000468867,-0.0872631,0.0552649,382.446,0,3.96128e+87
3.24219,-0.0805674,-0.000590479,0.244601,0.0493201,-382.446,-7.06739e+72,-7.6472e+87
3.25195,0.238363,-0.000688711,-0.0872631,0.0436754,382.446,2.82696e+73,1.47628e+88
3.26172,-0.0805674,-0.000781758,0.244601,0.0383291,-382.446,-8.48087e+73,-2.84994e+88
3.27148,0.238363,-0.000838477,-0.0872631,0.0333479,382.446,5.65391e+73,5.50177e+88
3.28125,-0.0805674,-0.00089502,0.244601,0.0287206,-382.446,-2.26156e+74,-1.06211e+89
3.29102,0.238363,-0.000932725,-0.0872631,0.0245182,382.446,2.26156e+74,2.05039e+89
3.30078,-0.0805674,-0.000971953,0.244601,0.0207062,-382.446,-9.04626e+74,-3.95824e+89
3.31055,0.238363,-0.000977754,-0.0872631,0.017369,382.446,2.71388e+75,7.64133e+89
3.32031,-0.0805674,-0.00095291,0.244601,0.0144826,-382.446,-1.80925e+75,-1.47515e+90
3.33008,0.238363,-0.000899912,-0.0872631,0.0120223,382.446,-3.6185e+75,2.84775e+90
3.33984,-0.0805674,-0.000787178,0.244601,0.0100569,-382.446,-2.1711e+76,-5.49754e+90
3.34961,0.238363,-0.000623262,-0.0872631,0.00843357,382.446,-1.4474e+76,1.06129e+91
3.35937,-0.0805674,-0.00036627,0.244601,0.00717932,-382.446,0,-2.04881e+91
3.36914,0.238363,2.72461e-06,-0.0872631,0.00621867,382.446,5.7896e+76,3.9552e+91
3.37891,-0.0805674,0.000545156,0.244601,0.00551238,-382.446,0,-7.63546e+91
3.38867,0.238363,0.0013002,-0.0872631,0.00505717,382.446,2.31584e+77,1.47401e+92
3.39844,-0.0805674,0.00233437,0.244601,0.00478515,-382.446,9.26337e+77,-2.84556e+92
3.4082,0.238363,0.00369545,-0.0872631,0.00463992,382.446,4.63168e+77,5.49332e+92
3.41797,-0.0805674,0.00552287,0.244601,0.00460635,-382.446,0,-1.06048e+93
3.42773,0.238363,0.00789384,-0.0872631,0.0046541,382.446,1.85267e+78,2.04724e+93
3.4375,-0.0805674,0.0108228,0.244601,0.00479487,-382.446,-3.70535e+78,-3.95216e+93
3.44727,0.238363,0.0144556,-0.0872631,0.00494467,382.446,1.48214e+79,7.6296e+93
3.45703,-0.0805674,0.0189312,0.244601,0.0051578,-382.446,0,-1.47288e+94
3.4668,0.238363,0.024187,-0.0872631,0.00543542,382.446,5.92855e+79,2.84338e+94
3.47656,-0.0805674,0.0303546,0.244601,0.00573325,-382.446,-5.92855e+79,-5.4891e+94
3.48633,0.238363,0.0373211,-0.0872631,0.00602666,382.446,2.37142e+80,1.05966e+95
3.49609,-0.0805674,0.0451037,0.244601,0.00631324,-382.446,0,-2.04567e+95
3.50586,0.238363,0.0535483,-0.0872631,0.00655682,382.446,9.48569e+80,7.89826e+94
3.51562,-0.0805674,0.0624969,0.244601,0.00668977,-382.446,9.48569e+80,-5.46255e+94
3.52539,0.238363,0.0717476,-0.0872631,0.00675542,382.446,9.48569e+80,7.77852e+94
3.53516,-0.0805674,0.0810604,0.244601,0.00674452,-382.446,-3.79428e+81,-1.31334e+95
3.54492,0.238363,0.09018,-0.0872631,0.0065954,382.446,0,1.46604e+95
3.55469,-0.0805674,0.0988383,0.244601,0.00635139,-382.446,-1.89714e+81,-1.59808e+95
3.56445,0.238363,0.106809,-0.0872631,0.00603387,382.446,9.48569e+81,2.33267e+95
3.57422,-0.0805674,0.113887,0.244601,0.00559327,-382.446,-1.13828e+82,-3.3542e+95
3.58398,0.238363,0.119937,-0.0872631,0.00510393,382.446,1.13828e+82,4.25693e+95
3.59375,-0.0805674,0.12484,0.244601,0.00458555,-382.446,-1.51771e+82,-5.59382e+95
3.60352,0.238363,0.128566,-0.0872631,0.00400485,382.446,3.79428e+82,7.91629e+95
3.61328,-0.0805674,0.131096,0.244601,0.00338165,-382.446,-3.03542e+82,-1.07802e+96
3.62305,0.238363,0.132487,-0.0872631,0.00271869,382.446,1.51771e+82,1.40795e+96
3.63281,-0.0805674,0.132778,0.244601,0.00206382,-382.446,-1.51771e+82,-1.87633e+96
3.64258,0.238363,0.132036,-0.0872631,0.00138261,382.446,3.03542e+82,2.55554e+96
3.65234,-0.0805674,0.130328,0.244601,0.000724775,-382.446,-9.10626e+82,-3.4312e+96
3.66211,0.238363,0.127706,-0.0872631,9.41016e-05,382.446,-6.07084e+82,4.56768e+96
3.67188,-0.0805674,0.124226,0.244601,-0.000492334,-382.446,-1.21417e+83,-6.14021e+96
3.68164,0.238363,0.119971,-0.0872631,-0.00100743,382.446,2.42834e+83,8.28678e+96
3.69141,-0.0805674,0.115024,0.244601,-0.00144967,-382.446,-2.42834e+83,-1.11045e+97
3.70117,0.238363,0.109475,-0.0872631,-0.00182593,382.446,2.42834e+83,1.48609e+97
3.71094,-0.0805674,0.103434,0.244601,-0.00212282,-382.446,-2.42834e+83,-1.99737e+97
3.7207,0.238363,0.0970245,-0.0872631,-0.00236335,382.446,0,2.68517e+97
3.73047,-0.0805674,0.0903776,0.244601,-0.00250831,-382.446,-9.71334e+83,-3.60117e+97
3.74023,0.238363,0.0836387,-0.0872631,-0.00257968,382.446,4.85667e+83,4.83045e+97
3.75,-0.0805674,0.0769121,0.244601,-0.00257183,-382.446,-9.71334e+83,-6.48811e+97
3.75977,0.238363,0.0703301,-0.0872631,-0.00245689,382.446,0,8.71181e+97
3.76953,-0.0805674,0.0639565,0.244601,-0.00227417,-382.446,0,-1.16891e+98
3.7793,0.238363,0.0578583,-0.0872631,-0.00203098,382.446,3.88534e+84,1.56887e+98
3.78906,-0.0805674,0.0520781,0.244601,-0.0017325,-382.446,-7.77068e+84,-2.10654e+98
3.79883,0.238363,0.0466586,-0.0872631,-0.0013754,382.446,3.88534e+84,2.8278e+98
3.80859,-0.0805674,0.0416113,0.244601,-0.000985225,-382.446,-3.88534e+84,-3.79523e+98
3.81836,0.238363,0.0369642,-0.0872631,-0.000561768,382.446,7.77068e+84,5.09448e+98
3.82812,-0.0805674,0.0327563,0.244601,-0.00010125,-382.446,0,-6.83918e+98
3.83789,0.238363,0.028969,-0.0872631,0.000373975,382.446,0,9.18036e+98
3.84766,-0.0805674,0.0256017,0.244601,0.000854795,-382.446,-4.66241e+85,-1.23226e+99
3.85742,0.238363,0.0226709,-0.0872631,0.00135372,382.446,7.77068e+85,1.65413e+99
3.86719,-0.0805674,0.0200891,0.244601,0.00183439,-382.446,-6.21654e+85,-2.22049e+99
3.87695,0.238363,0.0178603,-0.0872631,0.00230877,382.446,0,2.98057e+99
3.88672,-0.0805674,0.0159978,0.244601,0.00277119,-382.446,-6.21654e+85,-4.00095e+99
3.89648,0.238363,0.0143544,-0.0872631,0.00322611,382.446,1.24331e+86,5.37064e+99
3.90625,-0.0805674,0.0130718,0.244601,0.00365622,-382.446,0,-7.20934e+99
3.91602,0.238363,0.0119917,-0.0872631,0.00409037,382.446,1.24331e+86,9.67729e+99
3.92578,-0.0805674,0.0110849,0.244601,0.00452772,-382.446,-4.97323e+86,-1.29902e+100
3.93555,0.238363,0.0104021,-0.0872631,0.00498615,382.446,4.97323e+86,1.74374e+100
3.94531,-0.0805674,0.00985207,0.244601,0.00550436,-382.446,-4.97323e+86,-2.34069e+100
3.95508,0.238363,0.00930973,-0.0872631,0.00607353,382.446,9.94646e+86,3.142e+100
3.96484,-0.0805674,0.00885554,0.244601,0.00674549,-382.446,0,-4.21764e+100
3.97461,0.238363,0.00842865,-0.0872631,0.00764039,382.446,4.97323e+86,5.66152e+100
3.98438,-0.0805674,0.00805462,0.244601,0.00869367,-382.446,-1.98929e+87,-7.5997e+100
3.99414,0.238363,0.00769213,-0.0872631,0.0100668,382.446,9.94646e+86,1.02014e+101
4.00391,-0.0805674,0.00733731,0.244601,0.0117456,-382.446,0,-1.36937e+101
4.01367,0.238363,0.00704637,-0.0872631,0.0139052,382.446,0,1.83817e+101
4.02344,-0.0805674,0.00678489,0.244601,0.0165168,-382.446,-1.98929e+87,-2.46745e+101
4.0332,0.238363,0.00652626,-0.0872631,0.0196838,382.446,0,3.31216e+101
4.04297,-0.0805674,0.00628605,0.244601,0.0234784,-382.446,-2.78501e+88,-4.44605e+101
4.05273,0.238363,0.00597334,-0.0872631,0.0278992,382.446,7.95717e+87,5.96812e+101
4.0625,-0.0805674,0.00562187,0.244601,0.033006,-382.446,-7.95717e+87,-8.01126e+101
4.07227,0.238363,0.00526837,-0.0872631,0.0387522,382.446,0,1.07538e+102
4.08203,-0.0805674,0.00491159,0.244601,0.0451126,-382.446,-4.7743e+88,-1.44353e+102
4.0918,0.238363,0.00452165,-0.0872631,0.0519839,382.446,4.7743e+88,1.93772e+102
4.10156,-0.0805674,0.00415046,0.244601,0.0592665,-382.446,-9.54861e+88,-2.60108e+102
4.11133,0.238363,0.00379359,-0.0872631,0.066816,382.446,6.36574e+88,3.49153e+102
4.12109,-0.0805674,0.00344757,0.244601,0.0744676,-382.446,-6.36574e+88,-4.68683e+102
4.13086,0.238363,0.00312703,-0.0872631,0.0820619,382.446,6.36574e+88,6.29133e+102
4.14062,-0.0805674,0.00284467,0.244601,0.0893902,-382.446,-1.27315e+89,-8.44512e+102
4.15039,0.238363,0.00260464,-0.0872631,0.096286,382.446,0,1.13362e+103
4.16016,-0.0805674,0.00241573,0.244601,0.102597,-382.446,0,-1.52171e+103
4.16992,0.238363,0.00226963,-0.0872631,0.108218,382.446,2.54629e+89,2.04265e+103
4.17969,-0.0805674,0.00216595,0.244601,0.113025,-382.446,-7.63888e+89,-2.74194e+103
4.18945,0.238363,0.00209232,-0.0872631,0.116961,382.446,0,3.68062e+103
4.19922,-0.0805674,0.0020509,0.244601,0.119977,-382.446,-1.01852e+90,-4.94065e+103
4.20898,0.238363,0.00204231,-0.0872631,0.122088,382.446,-2.03704e+90,6.63204e+103
4.21875,-0.0805674,0.00209587,0.244601,0.12327,-382.446,-1.01852e+90,-8.90246e+103
4.22852,0.238363,0.00218537,-0.0872631,0.123541,382.446,2.03704e+90,1.19501e+104
4.23828,-0.0805674,0.00231712,0.244601,0.122947,-382.446,-2.03704e+90,-1.60412e+104
4.24805,0.238363,0.00247854,-0.0872631,0.121537,382.446,6.11111e+90,2.15328e+104
4.25781,-0.0805674,0.00265368,0.244601,0.119331,-382.446,-4.07407e+90,-2.89043e+104
4.26758,0.238363,0.00281458,-0.0872631,0.116375,382.446,1.22222e+91,3.87995e+104
4.27734,-0.0805674,0.00294164,0.244601,0.112764,-382.446,4.07407e+90,-5.20821e+104
4.28711,0.238363,0.00304594,-0.0872631,0.108557,382.446,8.14814e+90,6.9912e+104
4.29687,-0.0805674,0.00307257,0.244601,0.10385,-382.446,-1.62963e+91,-9.38458e+104
4.30664,0.238363,0.00306111,-0.0872631,0.0987221,382.446,6.51852e+91,1.25973e+105
4.31641,-0.0805674,0.00296936,0.244601,0.093294,-382.446,-6.51852e+91,-1.69099e+105
4.32617,0.238363,0.00281443,-0.0872631,0.0876577,382.446,6.51852e+91,2.26989e+105
4.33594,-0.0805674,0.00259055,0.244601,0.0818905,-382.446,-6.51852e+91,-3.04696e+105
4.3457,0.238363,0.00231035,-0.0872631,0.0760942,382.446,9.77777e+91,4.09007e+105
4.35547,-0.0805674,0.00195554,0.244601,0.0703315,-382.446,-6.51852e+91,-5.49027e+105
4.36523,0.238363,0.001553,-0.0872631,0.0646649,382.446,-1.3037e+92,7.36981e+105
4.375,-0.0805674,0.00113886,0.244601,0.0591579,-382.446,-2.60741e+92,-9.89281e+105
4.38477,0.238363,0.000687773,-0.0872631,0.0538626,382.446,1.3037e+92,1.32795e+106
4.39453,-0.0805674,0.000257432,0.244601,0.0488031,-382.446,-5.21481e+92,-1.78257e+106
4.4043,0.238363,-0.00014502,-0.0872631,0.044044,382.446,7.82222e+92,2.39281e+106
4.41406,-0.0805674,-0.000496553,0.244601,0.0396043,-382.446,-5.21481e+92,-3.21197e+106
4.42383,0.238363,-0.000778975,-0.0872631,0.0355214,382.446,1.04296e+93,4.31157e+106
4.43359,-0.0805674,-0.00099249,0.244601,0.0318269,-382.446,5.21481e+92,-5.78759e+106
4.44336,0.238363,-0.00110186,-0.0872631,0.0285079,382.446,2.08592e+93,7.76893e+106
4.45312,-0.0805674,-0.00111305,0.244601,0.025551,-382.446,-2.08592e+93,-1.04286e+107
4.46289,0.238363,-0.00101988,-0.0872631,0.0229855,382.446,4.17185e+93,1.39987e+107
4.47266,-0.0805674,-0.000799014,0.244601,0.0207562,-382.446,-4.17185e+93,-1.8791e+107
4.48242,0.238363,-0.000436992,-0.0872631,0.0188472,382.446,2.08592e+93,2.5224e+107
4.49219,-0.0805674,5.28809e-05,0.244601,0.0172311,-382.446,-4.17185e+93,-3.38592e+107
4.50195,0.238363,0.00068209,-0.0872631,0.015912,382.446,8.3437e+93,4.54506e+107
4.51172,-0.0805674,0.00149104,0.244601,0.0148241,-382.446,8.3437e+93,-6.10102e+107
4.52148,0.238363,0.00245361,-0.0872631,0.0138966,382.446,-8.3437e+93,8.18966e+107
4.53125,-0.0805674,0.00362162,0.244601,0.0131626,-382.446,1.66874e+94,-1.09933e+108
4.54102,0.238363,0.00501899,-0.0872631,0.0125336,382.446,1.66874e+94,1.47568e+108
4.55078,-0.0805674,0.00668988,0.244601,0.0119685,-382.446,0,-1.98087e+108
4.56055,0.238363,0.00871644,-0.0872631,0.0115026,382.446,6.67496e+94,2.659e+108
4.57031,-0.0805674,0.011032,0.244601,0.0110387,-382.446,0,-3.56929e+108
4.58008,0.238363,0.0137848,-0.0872631,0.0105798,382.446,1.33499e+95,4.7912e+108
4.58984,-0.0805674,0.0170791,0.244601,0.0101591,-382.446,-2.66998e+95,-6.43143e+108
4.59961,0.238363,0.020797,-0.0872631,0.0097575,382.446,0,8.63317e+108
4.60937,-0.0805674,0.0251293,0.244601,0.00935467,-382.446,0,-1.15887e+109
4.61914,0.238363,0.0300288,-0.0872631,0.00898866,382.446,2.66998e+95,1.5556e+109
4.62891,-0.0805674,0.0355091,0.244601,0.0086165,-382.446,-5.33997e+95,-2.08814e+109
4.63867,0.238363,0.0415657,-0.0872631,0.00832233,382.446,5.33997e+95,2.803e+109
4.64844,-0.0805674,0.0481052,0.244601,0.0079856,-382.446,-5.33997e+95,-3.76258e+109
4.6582,0.238363,0.0550842,-0.0872631,0.00769154,382.446,0,5.05067e+109
4.66797,-0.0805674,0.0623422,0.244601,0.00740326,-382.446,-5.33997e+95,-6.77973e+109
4.67773,0.238363,0.0697767,-0.0872631,0.00713142,382.446,1.06799e+96,9.10071e+109
4.6875,-0.0805674,0.0771854,0.244601,0.00690949,-382.446,-3.20398e+96,-1.22163e+110
4.69727,0.238363,0.0844271,-0.0872631,0.00668754,382.446,0,1.63984e+110
4.70703,-0.0805674,0.0913088,0.244601,0.00644997,-382.446,-4.27197e+96,-2.20123e+110
4.7168,0.238363,0.0976618,-0.0872631,0.00623783,382.446,-4.27197e+96,2.9548e+110
4.72656,-0.0805674,0.103328,0.244601,0.00600926,-382.446,0,-3.96635e+110
4.73633,0.238363,0.108195,-0.0872631,0.00575268,382.446,8.54395e+96,5.32419e+110
4.74609,-0.0805674,0.112192,0.244601,0.00552876,-382.446,0,-7.14689e+110
4.75586,0.238363,0.115242,-0.0872631,0.00526887,382.446,0,9.59356e+110
4.76562,-0.0805674,0.11735,0.244601,0.0049945,-382.446,0,-1.28778e+111
4.77539,0.238363,0.118538,-0.0872631,0.00471316,382.446,3.41758e+97,1.72865e+111
4.78516,-0.0805674,0.118811,0.244601,0.00443221,-382.446,-6.83516e+97,-2.32043e+111
4.79492,0.238363,0.11824,-0.0872631,0.00413728,382.446,6.83516e+97,3.11481e+111
4.80469,-0.0805674,0.116885,0.244601,0.00383496,-382.446,-1.02527e+98,-4.18115e+111
4.81445,0.238363,0.114799,-0.0872631,0.00353692,382.446,0,5.61253e+111
4.82422,-0.0805674,0.112059,0.244601,0.00326004,-382.446,-4.1011e+98,-7.53393e+111
4.83398,0.238363,0.108695,-0.0872631,0.00300419,382.446,1.36703e+98,1.01131e+112
4.84375,-0.0805674,0.104807,0.244601,0.00279047,-382.446,-4.1011e+98,-1.35752e+112
4.85352,0.238363,0.100448,-0.0872631,0.00259649,382.446,-2.73406e+98,1.82226e+112
4.86328,-0.0805674,0.0957002,0.244601,0.00244456,-382.446,-5.46813e+98,-2.4461e+112
4.87305,0.238363,0.0906535,-0.0872631,0.00230681,382.446,1.09363e+99,3.2835e+112
4.88281,-0.0805674,0.0853925,0.244601,0.0021939,-382.446,-1.09363e+99,-4.40758e+112
4.89258,0.238363,0.0800138,-0.0872631,0.00206994,382.446,2.18725e+99,5.91648e+112
4.90234,-0.0805674,0.0745905,0.244601,0.00194982,-382.446,-1.09363e+99,-7.94193e+112
4.91211,0.238363,0.0692378,-0.0872631,0.00181562,382.446,2.18725e+99,1.06608e+113
4.92187,-0.0805674,0.0639771,0.244601,0.001658,-382.446,0,-1.43104e+113
4.93164,0.238363,0.0588965,-0.0872631,0.0014751,382.446,4.3745e+99,1.92095e+113
4.94141,-0.0805674,0.0539982,0.244601,0.0012682,-382.446,-2.18725e+99,-2.57857e+113
4.95117,0.238363,0.0493664,-0.0872631,0.0010248,382.446,0,3.46132e+113
4.96094,-0.0805674,0.0449752,0.244601,0.000781992,-382.446,-4.3745e+99,-4.64627e+113
4.9707,0.238363,0.0408724,-0.0872631,0.000535078,382.446,0,6.23688e+113
4.98047,-0.0805674,0.0370541,0.244601,0.000287725,-382.446,-8.749e+99,-8.37203e+113
4.99023,0.238363,0.0335469,-0.0872631,4.90137e-05,382.446,2.6247e+100,1.12381e+114
5,-0.0805674,0.0303481,0.244601,-0.000141035,-382.446,0,-1.50854e+114
5.00977,0.238363,0.0274759,-0.0872631,-0.000302139,382.446,8.749e+100,2.02498e+114
5.01953,-0.0805674,0.0249136,0.244601,-0.00040333,-382.446,-6.9992e+100,-2.71821e+114
5.0293,0.238363,0.0226419,-0.0872631,-0.000436875,382.446,3.4996e+100,3.64877e+114
5.03906,-0.0805674,0.0206326,0.244601,-0.000417246,-382.446,0,-4.89789e+114
5.04883,0.238363,0.0188375,-0.0872631,-0.000323203,382.446,-1.39984e+101,6.57465e+114
5.05859,-0.0805674,0.0172783,0.244601,-0.000172998,-382.446,-3.4996e+101,-8.82542e+114
5.06836,0.238363,0.0157928,-0.0872631,7.03418e-05,382.446,-1.39984e+101,1.18467e+115
5.07812,-0.0805674,0.0145485,0.244601,0.000393838,-382.446,1.39984e+101,-1.59024e+115
5.08789,0.238363,0.0133449,-0.0872631,0.000804463,382.446,5.59936e+101,2.13464e+115
5.09766,-0.0805674,0.0121991,0.244601,0.00131924,-382.446,0,-2.86542e+115
5.10742,0.238363,0.0111947,-0.0872631,0.00195768,382.446,0,3.84637e+115
5.11719,-0.0805674,0.010214,0.244601,0.0027646,-382.446,-1.11987e+102,-5.16314e+115
5.12695,0.238363,0.00921952,-0.0872631,0.00376646,382.446,5.59936e+101,6.9307e+115
5.13672,-0.0805674,0.00828483,0.244601,0.00499462,-382.446,-3.35962e+102,-9.30337e+115
5.14648,0.238363,0.00741018,-0.0872631,0.00651299,382.446,1.11987e+102,1.24883e+116
5.15625,-0.0805674,0.00660179,0.244601,0.00833291,-382.446,-4.47949e+102,-1.67636e+116
5.16602,0.238363,0.00580644,-0.0872631,0.0105603,382.446,6.71923e+102,2.25024e+116
5.17578,-0.0805674,0.00507287,0.244601,0.0131954,-382.446,-4.47949e+102,-3.02059e+116
5.18555,0.238363,0.00443153,-0.0872631,0.016338,382.446,8.95898e+102,4.05467e+116
5.19531,-0.0805674,0.00388365,0.244601,0.020013,-382.446,-1.34385e+103,-5.44275e+116
5.20508,0.238363,0.00340854,-0.0872631,0.0242548,382.446,1.7918e+103,7.30604e+116
5.21484,-0.0805674,0.00299496,0.244601,0.0290271,-382.446,-5.37539e+103,-9.8072e+116
5.22461,0.238363,0.00266139,-0.0872631,0.0343612,382.446,1.7918e+103,1.31646e+117
5.23437,-0.0805674,0.0023635,0.244601,0.0402362,-382.446,-3.58359e+103,-1.76714e+117
5.24414,0.238363,0.00211365,-0.0872631,0.0465485,382.446,3.58359e+103,2.37211e+117
5.25391,-0.0805674,0.00189082,0.244601,0.0532392,-382.446,-3.58359e+103,-3.18418e+117
5.26367,0.238363,0.00171302,-0.0872631,0.060179,382.446,0,4.27425e+117
5.27344,-0.0805674,0.00157406,0.244601,0.0672812,-382.446,-2.15015e+104,-5.73751e+117
5.2832,0.238363,0.00147946,-0.0872631,0.0743492,382.446,0,7.7017e+117
5.29297,-0.0805674,0.00143684,0.244601,0.0812746,-382.446,-1.43344e+104,-1.03383e+118
5.30273,0.238363,0.00142081,-0.0872631,0.0878974,382.446,2.86687e+104,1.38775e+118
5.3125,-0.0805674,0.00145579,0.244601,0.0940864,-382.446,0,-1.86284e+118
5.32227,0.238363,0.00151239,-0.0872631,0.0997112,382.446,2.86687e+104,2.50057e+118
5.33203,-0.0805674,0.0016079,0.244601,0.104676,-382.446,-2.86687e+104,-3.35662e+118
5.3418,0.238363,0.00170748,-0.0872631,0.108879,382.446,0,4.50573e+118
5.35156,-0.0805674,0.001853,0.244601,0.112274,-382.446,-1.14675e+105,-6.04823e+118
5.36133,0.238363,0.00199772,-0.0872631,0.114831,382.446,0,8.11879e+118
5.37109,-0.0805674,0.00214811,0.244601,0.116513,-382.446,-1.14675e+105,-1.08982e+119
5.38086,0.238363,0.00231281,-0.0872631,0.11735,382.446,2.2935e+105,1.46291e+119
5.39062,-0.0805674,0.00247758,0.244601,0.117337,-382.446,-4.587e+105,-1.96372e+119
5.40039,0.238363,0.00264803,-0.0872631,0.116501,382.446,6.8805e+105,2.63599e+119
5.41016,-0.0805674,0.00281994,0.244601,0.114909,-382.446,0,-3.5384e+119
5.41992,0.238363,0.00300267,-0.0872631,0.112599,382.446,1.3761e+106,4.74974e+119
5.42969,-0.0805674,0.00317218,0.244601,0.109618,-382.446,-9.17399e+105,-6.37577e+119
5.43945,0.238363,0.00334726,-0.0872631,0.106049,382.446,1.8348e+106,8.55846e+119
5.44922,-0.0805674,0.00350804,0.244601,0.101946,-382.446,-4.587e+106,-1.14884e+120
5.45898,0.238363,0.00366703,-0.0872631,0.0974171,382.446,7.3392e+106,1.54213e+120
5.46875,-0.0805674,0.00378513,0.244601,0.0925409,-382.446,-1.8348e+106,-2.07007e+120
5.47852,0.238363,0.00389575,-0.0872631,0.0874319,382.446,-3.6696e+106,2.77874e+120
5.48828,-0.0805674,0.00397893,0.244601,0.0821359,-382.446,-3.6696e+106,-3.73002e+120
5.49805,0.238363,0.00405639,-0.0872631,0.0767744,382.446,0,5.00696e+120
5.50781,-0.0805674,0.00412673,0.244601,0.071425,-382.446,-7.3392e+106,-6.72105e+120
5.51758,0.238363,0.0041794,-0.0872631,0.0661513,382.446,2.20176e+107,9.02195e+120
5.52734,-0.0805674,0.00418737,0.244601,0.061034,-382.446,-1.46784e+107,-1.21105e+121
5.53711,0.238363,0.00418784,-0.0872631,0.0560938,382.446,1.46784e+107,1.62565e+121
5.54688,-0.0805674,0.00417867,0.244601,0.0514114,-382.446,-5.87136e+107,-2.18218e+121
5.55664,0.238363,0.00414686,-0.0872631,0.0470102,382.446,8.80703e+107,2.92923e+121
5.56641,-0.0805674,0.00408422,0.244601,0.0429054,-382.446,-5.87136e+107,-3.93202e+121
5.57617,0.238363,0.00402249,-0.0872631,0.0391296,382.446,0,5.27812e+121
5.58594,-0.0805674,0.00397805,0.244601,0.0356841,-382.446,-5.87136e+107,-7.08504e+121
5.5957,0.238363,0.00392288,-0.0872631,0.0325926,382.446,1.17427e+108,9.51054e+121
5.60547,-0.0805674,0.0039048,0.244601,0.029845,-382.446,-2.34854e+108,-1.27664e+122
5.61523,0.238363,0.00388652,-0.0872631,0.0274085,382.446,4.69709e+108,1.71369e+122
5.625,-0.0805674,0.00387557,0.244601,0.025296,-382.446,-7.04563e+108,-2.30035e+122
5.63477,0.238363,0.00391529,-0.0872631,0.0234807,382.446,9.39417e+108,3.08786e+122
5.64453,-0.0805674,0.00400863,0.244601,0.0218846,-382.446,-1.40913e+109,-4.14496e+122
5.6543,0.238363,0.00419707,-0.0872631,0.0205134,382.446,9.39417e+108,5.56396e+122
5.66406,-0.0805674,0.00448459,0.244601,0.0193295,-382.446,-9.39417e+108,-7.46873e+122
5.67383,0.238363,0.00493834,-0.0872631,0.0182903,382.446,1.87883e+109,1.00256e+123
5.68359,-0.0805674,0.00560575,0.244601,0.017345,-382.446,-3.75767e+109,-1.34578e+123
5.69336,0.238363,0.00652822,-0.0872631,0.0164824,382.446,-3.75767e+109,1.80649e+123
5.70312,-0.0805674,0.00775052,0.244601,0.0156872,-382.446,-5.6365e+109,-2.42493e+123
5.71289,0.238363,0.00936296,-0.0872631,0.0149004,382.446,3.75767e+109,3.25508e+123
5.72266,-0.0805674,0.0113475,0.244601,0.0141396,-382.446,-1.1273e+110,-4.36943e+123
5.73242,0.238363,0.01374,-0.0872631,0.0133482,382.446,0,5.86527e+123
5.74219,-0.0805674,0.0166934,0.244601,0.0125588,-382.446,-7.51534e+109,-7.8732e+123
5.75195,0.238363,0.0201166,-0.0872631,0.0117675,382.446,0,1.05685e+124
5.76172,-0.0805674,0.0240808,0.244601,0.0109569,-382.446,-1.50307e+110,-1.41866e+124
5.77148,0.238363,0.0285855,-0.0872631,0.0101534,382.446,3.00613e+110,1.90432e+124
5.78125,-0.0805674,0.0336136,0.244601,0.00936158,-382.446,-9.0184e+110,-2.55625e+124
5.79102,0.238363,0.0391218,-0.0872631,0.0085991,382.446,1.50307e+111,3.43136e+124
5.80078,-0.0805674,0.0450587,0.244601,0.00784348,-382.446,0,-4.60606e+124
5.81055,0.238363,0.0513575,-0.0872631,0.00716083,382.446,6.01227e+110,6.18291e+124
5.82031,-0.0805674,0.057896,0.244601,0.0065153,-382.446,0,-8.29958e+124
5.83008,0.238363,0.0645739,-0.0872631,0.00590517,382.446,-1.20245e+111,1.11409e+125
5.83984,-0.0805674,0.0712594,0.244601,0.00536933,-382.446,0,-1.49549e+125
5.84961,0.238363,0.0778084,-0.0872631,0.00488077,382.446,0,2.00745e+125
5.85937,-0.0805674,0.0840875,0.244601,0.00442831,-382.446,-9.61963e+111,-2.69469e+125
5.86914,0.238363,0.0899406,-0.0872631,0.00404045,382.446,9.61963e+111,3.61719e+125
5.87891,-0.0805674,0.0952613,0.244601,0.00371537,-382.446,9.61963e+111,-4.85551e+125
5.88867,0.238363,0.0999222,-0.0872631,0.00345123,382.446,1.92393e+112,6.51775e+125
5.89844,-0.0805674,0.10385,0.244601,0.00324478,-382.446,-9.61963e+111,-8.74905e+125
5.9082,0.238363,0.106983,-0.0872631,0.00309047,382.446,9.61963e+111,1.17442e+126
5.91797,-0.0805674,0.109278,0.244601,0.00299306,-382.446,0,-1.57647e+126
5.92773,0.238363,0.110726,-0.0872631,0.00294595,382.446,3.84785e+112,2.11617e+126
5.9375,-0.0805674,0.111324,0.244601,0.00296921,-382.446,-7.6957e+112,-2.84062e+126
5.94727,0.238363,0.111116,-0.0872631,0.00302792,382.446,0,3.81308e+126
5.95703,-0.0805674,0.110135,0.244601,0.00312896,-382.446,7.6957e+112,-5.11846e+126
5.9668,0.238363,0.108454,-0.0872631,0.00325895,382.446,7.6957e+112,6.87072e+126
5.97656,-0.0805674,0.106126,0.244601,0.0033835,-382.446,-3.07828e+113,-9.22286e+126
5.98633,0.238363,0.103193,-0.0872631,0.00354231,382.446,0,1.23802e+127
5.99609,-0.0805674,0.099747,0.244601,0.00371036,-382.446,1.53914e+113,-1.66185e+127
6.00586,0.238363,0.0958433,-0.0872631,0.00387463,382.446,6.15656e+113,2.23077e+127
6.01562,-0.0805674,0.0915801,0.244601,0.00402712,-382.446,-3.07828e+113,-2.99445e+127
6.02539,0.238363,0.0870337,-0.0872631,0.00415854,382.446,3.07828e+113,4.01958e+127
6.03516,-0.0805674,0.0822538,0.244601,0.00428282,-382.446,-6.15656e+113,-5.39565e+127
6.04492,0.238363,0.0773527,-0.0872631,0.00439356,382.446,3.07828e+114,7.24281e+127
6.05469,-0.0805674,0.0723904,0.244601,0.00447946,-382.446,0,-9.72232e+127
6.06445,0.238363,0.0674383,-0.0872631,0.00452057,382.446,3.69394e+114,1.30507e+128
6.07422,-0.0805674,0.062587,0.244601,0.00452722,-382.446,-4.92525e+114,-1.75185e+128
6.08398,0.238363,0.0578792,-0.0872631,0.00450117,382.446,0,2.35158e+128
6.09375,-0.0805674,0.0533567,0.244601,0.00444727,-382.446,2.46263e+114,-3.15662e+128
6.10352,0.238363,0.0490687,-0.0872631,0.0043355,382.446,9.8505e+114,4.23726e+128
6.11328,-0.0805674,0.0450367,0.244601,0.00419625,-382.446,-9.8505e+114,-5.68786e+128
6.12305,0.238363,0.0412715,-0.0872631,0.00401555,382.446,1.9701e+115,7.63505e+128
6.13281,-0.0805674,0.0378023,0.244601,0.00380827,-382.446,-9.8505e+114,-1.02488e+129
6.14258,0.238363,0.0345981,-0.0872631,0.00358854,382.446,3.9402e+115,1.37574e+129
6.15234,-0.0805674,0.031713,0.244601,0.00333606,-382.446,-5.9103e+115,-1.84672e+129
6.16211,0.238363,0.0290789,-0.0872631,0.00306161,382.446,1.9701e+115,2.47893e+129
6.17187,-0.0805674,0.0267453,0.244601,0.00277819,-382.446,3.9402e+115,-3.32757e+129
6.18164,0.238363,0.024661,-0.0872631,0.0025113,382.446,0,4.46673e+129
6.19141,-0.0805674,0.0228304,0.244601,0.00224748,-382.446,-7.8804e+115,-5.99588e+129
6.20117,0.238363,0.0211789,-0.0872631,0.00202611,382.446,-7.8804e+115,8.04853e+129
6.21094,-0.0805674,0.0197718,0.244601,0.0018339,-382.446,-1.57608e+116,-1.08039e+130
6.2207,0.238363,0.0184387,-0.0872631,0.00172055,382.446,4.72824e+116,1.45025e+130
6.23047,-0.0805674,0.0173194,0.244601,0.0016979,-382.446,0,-1.94673e+130
6.24023,0.238363,0.0162147,-0.0872631,0.00178084,382.446,0,2.61318e+130
6.25,-0.0805674,0.0152049,0.244601,0.00200637,-382.446,6.30432e+116,-3.50778e+130
6.25977,0.238363,0.0143183,-0.0872631,0.00239643,382.446,-6.30432e+116,4.70863e+130
6.26953,-0.0805674,0.0133506,0.244601,0.00300337,-382.446,0,-6.32059e+130
6.2793,0.238363,0.0125319,-0.0872631,0.00384952,382.446,2.52173e+117,8.4844e+130
6.28906,-0.0805674,0.0117454,0.244601,0.00500432,-382.446,0,-1.1389e+131
6.29883,0.238363,0.0109441,-0.0872631,0.00645732,382.446,-6.30432e+117,1.52879e+131
6.30859,-0.0805674,0.0102115,0.244601,0.00829292,-382.446,-7.56519e+117,-2.05216e+131
6.31836,0.238363,0.00961433,-0.0872631,0.0105439,382.446,1.00869e+118,2.75469e+131
6.32812,-0.0805674,0.00901351,0.244601,0.0132196,-382.446,5.04346e+117,-3.69774e+131
6.33789,0.238363,0.00847061,-0.0872631,0.0163671,382.446,5.04346e+117,4.96363e+131
6.34766,-0.0805674,0.0080018,0.244601,0.0199702,-382.446,-1.00869e+118,-6.66289e+131
6.35742,0.238363,0.00763444,-0.0872631,0.0240961,382.446,2.01738e+118,8.94387e+131
6.36719,-0.0805674,0.00736646,0.244601,0.0286858,-382.446,-5.04346e+118,-1.20057e+132
6.37695,0.238363,0.00710265,-0.0872631,0.0337214,382.446,6.05215e+118,1.61158e+132
6.38672,-0.0805674,0.00688711,0.244601,0.0391816,-382.446,-4.03477e+118,-2.16329e+132
6.39648,0.238363,0.00670717,-0.0872631,0.0449786,382.446,4.03477e+118,2.90388e+132
6.40625,-0.0805674,0.00654466,0.244601,0.0510497,-382.446,0,-3.89799e+132
6.41602,0.238363,0.00642026,-0.0872631,0.057301,382.446,1.61391e+119,5.23244e+132
6.42578,-0.0805674,0.00628983,0.244601,0.0636224,-382.446,0,-7.02372e+132
6.43555,0.238363,0.00610761,-0.0872631,0.0699076,382.446,1.61391e+119,9.42823e+132
6.44531,-0.0805674,0.00590877,0.244601,0.0760496,-382.446,-3.22781e+119,-1.26559e+133
6.45508,0.238363,0.00569259,-0.0872631,0.0819076,382.446,4.84172e+119,1.69886e+133
6.46484,-0.0805674,0.00545197,0.244601,0.0874009,-382.446,-3.22781e+119,-2.28045e+133
6.47461,0.238363,0.0051883,-0.0872631,0.0924066,382.446,0,3.06114e+133
6.48437,-0.0805674,0.00490456,0.244601,0.0968459,-382.446,-1.61391e+120,-4.10909e+133
6.49414,0.238363,0.0045951,-0.0872631,0.100673,382.446,6.45562e+119,5.5158e+133
6.50391,-0.0805674,0.00423393,0.244601,0.103809,-382.446,0,-7.40409e+133
6.51367,0.238363,0.00382852,-0.0872631,0.106231,382.446,0,9.93882e+133
6.52344,-0.0805674,0.00342234,0.244601,0.107933,-382.446,-1.29112e+120,-1.33413e+134
6.5332,0.238363,0.00300205,-0.0872631,0.108899,382.446,7.74675e+120,1.79086e+134
6.54297,-0.0805674,0.00257209,0.244601,0.109152,-382.446,5.1645e+120,-2.40394e+134
6.55273,0.238363,0.00214896,-0.0872631,0.108709,382.446,5.1645e+120,3.22691e+134
6.5625,-0.0805674,0.00174105,0.244601,0.1076,-382.446,-2.0658e+121,-4.33162e+134
6.57227,0.238363,0.00136415,-0.0872631,0.105882,382.446,1.54935e+121,5.81452e+134
6.58203,-0.0805674,0.00103134,0.244601,0.103593,-382.446,-1.0329e+121,-7.80507e+134
6.5918,0.238363,0.000733682,-0.0872631,0.100766,382.446,4.1316e+121,1.04771e+135
6.60156,-0.0805674,0.000500244,0.244601,0.0975021,-382.446,0,-1.40638e+135
6.61133,0.238363,0.000301436,-0.0872631,0.0938453,382.446,0,1.88784e+135
6.62109,-0.0805674,0.000174141,0.244601,0.0898448,-382.446,-2.0658e+121,-2.53413e+135
6.63086,0.238363,9.87891e-05,-0.0872631,0.0855734,382.446,1.23948e+122,3.40167e+135
6.64062,-0.0805674,8.16504e-05,0.244601,0.0810945,-382.446,-4.1316e+121,-4.5662e+135
6.65039,0.238363,0.000116133,-0.0872631,0.0764946,382.446,-8.2632e+121,6.1294e+135
6.66016,-0.0805674,0.000204873,0.244601,0.0717973,-382.446,0,-8.22775e+135
6.66992,0.238363,0.000318896,-0.0872631,0.067096,382.446,3.30528e+122,1.10445e+136
6.67969,-0.0805674,0.000473848,0.244601,0.0624079,-382.446,-6.61056e+122,-1.48254e+136
6.68945,0.238363,0.000657539,-0.0872631,0.0578107,382.446,8.2632e+122,1.99008e+136
6.69922,-0.0805674,0.000837539,0.244601,0.0533213,-382.446,-3.30528e+122,-2.67137e+136
6.70898,0.238363,0.00104121,-0.0872631,0.0490092,382.446,3.30528e+122,3.58589e+136
6.71875,-0.0805674,0.00124937,0.244601,0.0448557,-382.446,-1.98317e+123,-4.81349e+136
6.72852,0.238363,0.00144105,-0.0872631,0.04096,382.446,6.61056e+122,6.46134e+136
6.73828,-0.0805674,0.001627,0.244601,0.0372526,-382.446,0,-8.67333e+136
6.74805,0.238363,0.00180721,-0.0872631,0.0338278,382.446,3.96634e+123,1.16426e+137
6.75781,-0.0805674,0.00198442,0.244601,0.0306637,-382.446,-1.32211e+123,-1.56283e+137
6.76758,0.238363,0.00217468,-0.0872631,0.0277567,382.446,2.64422e+123,2.09785e+137
6.77734,-0.0805674,0.00236771,0.244601,0.0251466,-382.446,-5.28845e+123,-2.81604e+137
6.78711,0.238363,0.00258929,-0.0872631,0.0227711,382.446,5.28845e+123,3.78008e+137
6.79687,-0.0805674,0.00285354,0.244601,0.0206595,-382.446,0,-5.07416e+137
6.80664,0.238363,0.00319983,-0.0872631,0.0187941,382.446,5.28845e+123,6.81126e+137
6.81641,-0.0805674,0.00365578,0.244601,0.0171408,-382.446,0,-9.14304e+137
6.82617,0.238363,0.00425159,-0.0872631,0.0156717,382.446,2.11538e+124,1.22731e+138
6.83594,-0.0805674,0.00503909,0.244601,0.0143425,-382.446,-4.23076e+124,-1.64747e+138
6.8457,0.238363,0.00603437,-0.0872631,0.0131713,382.446,0,2.21146e+138
6.85547,-0.0805674,0.00733497,0.244601,0.0121117,-382.446,-8.46152e+124,-2.96854e+138
6.86523,0.238363,0.00895336,-0.0872631,0.0111617,382.446,-4.23076e+124,3.9848e+138
6.875,-0.0805674,0.0108854,0.244601,0.010268,-382.446,-8.46152e+124,-5.34896e+138
6.88477,0.238363,0.0132402,-0.0872631,0.00947156,382.446,-8.46152e+124,7.18013e+138
6.89453,-0.0805674,0.0160759,0.244601,0.00872484,-382.446,-3.38461e+125,-9.63819e+138
6.9043,0.238363,0.0193154,-0.0872631,0.00804776,382.446,0,1.29377e+139
6.91406,-0.0805674,0.0230761,0.244601,0.00742611,-382.446,-1.6923e+125,-1.73669e+139
6.92383,0.238363,0.0272965,-0.0872631,0.00686338,382.446,6.76921e+125,2.33123e+139
6.93359,-0.0805674,0.03199,0.244601,0.00639996,-382.446,-6.76921e+125,-3.1293e+139
6.94336,0.238363,0.0370958,-0.0872631,0.0059782,382.446,1.35384e+126,4.20059e+139
6.95312,-0.0805674,0.0425875,0.244601,0.00562011,-382.446,0,-5.63863e+139
6.96289,0.238363,0.0483841,-0.0872631,0.00535008,382.446,0,7.56897e+139
6.97266,-0.0805674,0.0544053,0.244601,0.00514403,-382.446,0,-1.01601e+140
6.98242,0.238363,0.0605342,-0.0872631,0.00496421,382.446,4.06153e+126,1.36384e+140
6.99219,-0.0805674,0.0666614,0.244601,0.00484813,-382.446,-2.70769e+126,-1.83074e+140
7.00195,0.238363,0.072673,-0.0872631,0.00477712,382.446,8.12306e+126,2.45748e+140
7.01172,-0.0805674,0.0784554,0.244601,0.00473865,-382.446,-5.41537e+126,-3.29877e+140
7.02148,0.238363,0.083874,-0.0872631,0.00469254,382.446,5.41537e+126,4.42808e+140
7.03125,-0.0805674,0.0888304,0.244601,0.00465448,-382.446,5.41537e+126,-5.944e+140
7.04102,0.238363,0.0932279,-0.0872631,0.00464007,382.446,0,7.97887e+140
7.05078,-0.0805674,0.0969947,0.244601,0.00460509,-382.446,-2.16615e+127,-1.07104e+141
7.06055,0.238363,0.100064,-0.0872631,0.00457808,382.446,0,1.4377e+141
7.07031,-0.0805674,0.102399,0.244601,0.00450357,-382.446,-6.49844e+127,-1.92988e+141
7.08008,0.238363,0.103985,-0.0872631,0.00445283,382.446,2.16615e+127,2.59056e+141
7.08984,-0.0805674,0.104835,0.244601,0.00439597,-382.446,-1.29969e+128,-3.47742e+141
7.09961,0.238363,0.104948,-0.0872631,0.00432475,382.446,1.73292e+128,4.66788e+141
7.10937,-0.0805674,0.10437,0.244601,0.00423398,-382.446,-1.73292e+128,-6.2659e+141
7.11914,0.238363,0.103122,-0.0872631,0.00414773,382.446,1.73292e+128,8.41097e+141
7.12891,-0.0805674,0.101286,0.244601,0.00407353,-382.446,-3.46584e+128,-1.12904e+142
7.13867,0.238363,0.09888,-0.0872631,0.00400852,382.446,1.73292e+128,1.51556e+142
7.14844,-0.0805674,0.0959951,0.244601,0.00393457,-382.446,-5.19876e+128,-2.0344e+142
7.1582,0.238363,0.0926604,-0.0872631,0.00388069,382.446,6.93167e+128,2.73085e+142
7.16797,-0.0805674,0.0889591,0.244601,0.00383812,-382.446,1.03975e+129,-3.66574e+142
7.17773,0.238363,0.0849476,-0.0872631,0.00382061,382.446,1.38633e+129,4.92068e+142
7.1875,-0.0805674,0.0806937,0.244601,0.00381275,-382.446,0,-6.60523e+142
7.19727,0.238363,0.0762557,-0.0872631,0.00382148,382.446,6.93167e+128,8.86647e+142
7.20703,-0.0805674,0.0717083,0.244601,0.00384079,-382.446,-2.77267e+129,-1.19018e+143
7.2168,0.238363,0.0671166,-0.0872631,0.00385913,382.446,1.38633e+129,1.59763e+143
7.22656,-0.0805674,0.0625342,0.244601,0.00389599,-382.446,-5.54534e+129,-2.14457e+143
7.23633,0.238363,0.0580237,-0.0872631,0.00393047,382.446,1.10907e+130,2.87875e+143
7.24609,-0.0805674,0.0536375,0.244601,0.0039452,-382.446,-1.10907e+130,-3.86426e+143
7.25586,0.238363,0.049412,-0.0872631,0.00394216,382.446,2.21814e+130,5.18716e+143
7.26562,-0.0805674,0.0453843,0.244601,0.00393179,-382.446,-3.3272e+130,-6.96294e+143
7.27539,0.238363,0.0415787,-0.0872631,0.00389396,382.446,0,9.34664e+143
7.28516,-0.0805674,0.0380221,0.244601,0.00384223,-382.446,0,-1.25464e+144
7.29492,0.238363,0.0347263,-0.0872631,0.00376298,382.446,2.21814e+130,1.68415e+144
7.30469,-0.0805674,0.0316863,0.244601,0.00365147,-382.446,-8.87254e+130,-2.26071e+144
7.31445,0.238363,0.0288983,-0.0872631,0.00351955,382.446,0,3.03465e+144
7.32422,-0.0805674,0.0264047,0.244601,0.00338563,-382.446,-4.43627e+130,-4.07353e+144
7.33398,0.238363,0.0241314,-0.0872631,0.00326687,382.446,1.33088e+131,5.46807e+144
7.34375,-0.0805674,0.0221387,0.244601,0.00314575,-382.446,-8.87254e+130,-7.34002e+144
7.35352,0.238363,0.0203428,-0.0872631,0.00305739,382.446,8.87254e+130,9.85281e+144
7.36328,-0.0805674,0.0188073,0.244601,0.00300519,-382.446,0,-1.32258e+145
7.37305,0.238363,0.0174248,-0.0872631,0.00302183,382.446,1.77451e+131,1.77536e+145
7.38281,-0.0805674,0.0162511,0.244601,0.00314232,-382.446,-3.54902e+131,-2.38314e+145
7.39258,0.238363,0.0152234,-0.0872631,0.00338109,382.446,7.09803e+131,3.19899e+145
7.40234,-0.0805674,0.0142827,0.244601,0.00377273,-382.446,-3.54902e+131,-4.29413e+145
7.41211,0.238363,0.0135105,-0.0872631,0.0043268,382.446,1.41961e+132,5.7642e+145
7.42188,-0.0805674,0.0127893,0.244601,0.0050804,-382.446,-1.41961e+132,-7.73752e+145
7.43164,0.238363,0.0121199,-0.0872631,0.00608561,382.446,1.41961e+132,1.03864e+146
7.44141,-0.0805674,0.0115757,0.244601,0.00737411,-382.446,-2.83921e+132,-1.39421e+146
7.45117,0.238363,0.0110577,-0.0872631,0.0089378,382.446,5.67843e+132,1.87151e+146
7.46094,-0.0805674,0.0105557,0.244601,0.0108484,-382.446,-2.83921e+132,-2.5122e+146
7.4707,0.238363,0.0101458,-0.0872631,0.0131164,382.446,0,3.37223e+146
7.48047,-0.0805674,0.00978521,0.244601,0.0157458,-382.446,-5.67843e+132,-4.52669e+146
7.49023,0.238363,0.00944563,-0.0872631,0.0187522,382.446,3.9749e+133,6.07636e+146
7.5,-0.0805674,0.00911517,0.244601,0.0221409,-382.446,-2.27137e+133,-8.15655e+146
7.50977,0.238363,0.00885439,-0.0872631,0.0259238,382.446,1.13569e+133,1.09489e+147
7.51953,-0.0805674,0.00859702,0.244601,0.0300749,-382.446,-2.27137e+133,-1.46971e+147
7.5293,0.238363,0.00839558,-0.0872631,0.034533,382.446,2.27137e+133,1.97286e+147
7.53906,-0.0805674,0.00812646,0.244601,0.0393022,-382.446,-2.27137e+133,-2.64825e+147
7.54883,0.238363,0.00789041,-0.0872631,0.0443149,382.446,9.08548e+133,3.55486e+147
7.55859,-0.0805674,0.00764329,0.244601,0.0495025,-382.446,0,-4.77183e+147
7.56836,0.238363,0.00739441,-0.0872631,0.0547974,382.446,1.8171e+134,6.40543e+147
7.57812,-0.0805674,0.00714308,0.244601,0.0601176,-382.446,-1.8171e+134,-8.59827e+147
7.58789,0.238363,0.00683859,-0.0872631,0.0653686,382.446,2.72565e+134,1.15418e+148
7.59766,-0.0805674,0.00652075,0.244601,0.0704724,-382.446,-1.8171e+134,-1.54931e+148
7.60742,0.238363,0.00621343,-0.0872631,0.0753451,382.446,0,2.0797e+148
7.61719,-0.0805674,0.00587587,0.244601,0.0798865,-382.446,-1.09026e+135,-2.79167e+148
7.62695,0.238363,0.00555009,-0.0872631,0.0840427,382.446,3.63419e+134,3.74737e+148
7.63672,-0.0805674,0.00523687,0.244601,0.0877411,-382.446,-1.45368e+135,-5.03025e+148
7.64648,0.238363,0.00491183,-0.0872631,0.0909348,382.446,7.26839e+134,6.75232e+148
7.65625,-0.0805674,0.00456144,0.244601,0.0935788,-382.446,0,-9.06392e+148
7.66602,0.238363,0.00420167,-0.0872631,0.0956384,382.446,4.36103e+135,1.21669e+149
7.67578,-0.0805674,0.00387097,0.244601,0.0971126,-382.446,-2.90735e+135,-1.63321e+149
7.68555,0.238363,0.00352386,-0.0872631,0.0980247,382.446,5.81471e+135,2.19233e+149
7.69531,-0.0805674,0.00316421,0.244601,0.0983586,-382.446,-1.16294e+136,-2.94285e+149
7.70508,0.238363,0.00280591,-0.0872631,0.0981405,382.446,0,3.95031e+149
7.71484,-0.0805674,0.00244254,0.244601,0.0974009,-382.446,-1.74441e+136,-5.30267e+149
7.72461,0.238363,0.00208406,-0.0872631,0.0961749,382.446,5.81471e+135,7.11799e+149
7.73438,-0.0805674,0.00173112,0.244601,0.0944979,-382.446,1.16294e+136,-9.55478e+149
7.74414,0.238363,0.00138864,-0.0872631,0.0924006,382.446,-1.16294e+136,1.28258e+150
7.75391,-0.0805674,0.00106359,0.244601,0.0899513,-382.446,-2.32588e+136,-1.72166e+150
7.76367,0.238363,0.000757266,-0.0872631,0.0871654,382.446,2.32588e+136,2.31105e+150
7.77344,-0.0805674,0.000475254,0.244601,0.0841135,-382.446,-4.65177e+136,-3.10222e+150
7.7832,0.238363,0.000217588,-0.0872631,0.080824,382.446,-4.65177e+136,4.16424e+150
7.79297,-0.0805674,-5.56641e-06,0.244601,0.0773629,-382.446,0,-5.58984e+150
7.80273,0.238363,-0.000198164,-0.0872631,0.0737524,382.446,9.30354e+136,7.50347e+150
7.8125,-0.0805674,-0.000344121,0.244601,0.0700627,-382.446,-3.72141e+137,-1.00722e+151
7.82227,0.238363,-0.000460078,-0.0872631,0.0663232,382.446,1.86071e+137,1.35204e+151
7.83203,-0.0805674,-0.000554941,0.244601,0.0625781,-382.446,-5.58212e+137,-1.81489e+151
7.8418,0.238363,-0.000607119,-0.0872631,0.0588635,382.446,3.72141e+137,2.43621e+151
7.85156,-0.0805674,-0.000630088,0.244601,0.0552163,-382.446,-3.72141e+137,-3.27022e+151
7.86133,0.238363,-0.00063457,-0.0872631,0.0516571,382.446,0,4.38976e+151
7.87109,-0.0805674,-0.00058752,0.244601,0.0482194,-382.446,-1.48857e+138,-5.89256e+151
7.88086,0.238363,-0.000518818,-0.0872631,0.0449007,382.446,7.44283e+137,7.90982e+151
7.89062,-0.0805674,-0.00041168,0.244601,0.0417521,-382.446,-1.48857e+138,-1.06177e+152
7.90039,0.238363,-0.000274863,-0.0872631,0.0387515,382.446,1.48857e+138,1.42526e+152
7.91016,-0.0805674,-7.43848e-05,0.244601,0.0359379,-382.446,2.97713e+138,-1.91318e+152
7.91992,0.238363,0.000184512,-0.0872631,0.0332818,382.446,2.97713e+138,2.56814e+152
7.92969,-0.0805674,0.000540146,0.244601,0.0308279,-382.446,-2.97713e+138,-3.44732e+152
7.93945,0.238363,0.000962197,-0.0872631,0.0285356,382.446,-5.95426e+138,4.62749e+152
7.94922,-0.0805674,0.00152139,0.244601,0.0264294,-382.446,0,-6.21167e+152
7.95898,0.238363,0.00221385,-0.0872631,0.0245155,382.446,0,8.33818e+152
7.96875,-0.0805674,0.00308698,0.244601,0.0227222,-382.446,0,-1.11927e+153
7.97852,0.238363,0.00413197,-0.0872631,0.0211061,382.446,-1.19085e+139,1.50244e+153
7.98828,-0.0805674,0.00537615,0.244601,0.0196557,-382.446,2.38171e+139,-2.01679e+153
7.99805,0.238363,0.00685002,-0.0872631,0.0183115,382.446,4.76341e+139,2.70722e+153
8.00781,-0.0805674,0.00862295,0.244601,0.0170949,-382.446,-4.76341e+139,-3.63402e+153
8.01758,0.238363,0.0106968,-0.0872631,0.0159811,382.446,9.52682e+139,4.87809e+153
8.02734,-0.0805674,0.0131125,0.244601,0.0149871,-382.446,0,-6.54807e+153
8.03711,0.238363,0.0157928,-0.0872631,0.0140733,382.446,2.85805e+140,8.78974e+153
8.04688,-0.0805674,0.0188997,0.244601,0.0132493,-382.446,-1.90536e+140,-1.17988e+154
8.05664,0.238363,0.0223185,-0.0872631,0.0125028,382.446,3.81073e+140,1.58381e+154
8.06641,-0.0805674,0.0261137,0.244601,0.0118269,-382.446,-1.90536e+140,-2.12601e+154
8.07617,0.238363,0.0302598,-0.0872631,0.0112127,382.446,7.62146e+140,2.85383e+154
8.08594,-0.0805674,0.0347075,0.244601,0.0107042,-382.446,-1.52429e+141,-3.83082e+154


==> data/IBS_results_POM_manual_steel_v_Time.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.000156294,-0.000528516,8.03917e-06,-7.39453e-05,0.636779,6.77626e-21,-3.22194e-05
0.0195312,0.00229641,0.00177949,-5.78829e-05,-8.17969e-05,-3.23087,-8.13152e-20,-7.99774e-05
0.0292969,0.00653523,0.00623666,0.00046929,-7.61426e-05,29.2043,0,-0.000112588
0.0390625,0.0182837,0.0107096,-0.0039952,-7.6084e-05,-248.284,-3.46945e-18,0.000623057
0.0488281,-0.0377302,0.0169175,0.0340564,-7.84277e-05,382.446,4.16334e-17,-0.00553585
0.0585937,0.238363,0.0226649,-0.0872631,-7.78711e-05,-382.446,-1.11022e-16,0.0472033
0.0683594,-0.0805674,0.0291633,0.244601,-8.21484e-05,382.446,0,-0.402255
0.078125,0.238363,0.0361316,-0.0872631,-7.48828e-05,-382.446,-1.42109e-14,3.42887
0.0878906,-0.0805674,0.0433592,0.244601,-8.19727e-05,382.446,1.13687e-13,-29.2272
0.0976562,0.238363,0.0494655,-0.0872631,-8.50781e-05,-382.446,0,249.131
0.107422,-0.0805674,0.0555564,0.244601,-7.81641e-05,382.446,1.45519e-11,-2123.57
0.117187,0.238363,0.0615928,-0.0872631,-7.75488e-05,-382.446,-1.16415e-10,18101.2
0.126953,-0.0805674,0.0674141,0.244601,-8.7041e-05,382.446,9.31323e-10,-154293
0.136719,0.238363,0.0720656,-0.0872631,-7.30664e-05,-382.446,0,1.31518e+06
0.146484,-0.0805674,0.0756898,0.244601,-7.81055e-05,382.446,2.98023e-08,-1.12105e+07
0.15625,0.238363,0.0786485,-0.0872631,-8.35547e-05,-382.446,4.76837e-07,9.55574e+07
0.166016,-0.0805674,0.0811464,0.244601,-7.54687e-05,382.446,5.72205e-06,-8.14524e+08
0.175781,0.238363,0.0827792,-0.0872631,-8.27344e-05,-382.446,-1.52588e-05,6.94294e+09
0.185547,-0.0805674,0.083103,0.244601,-8.63965e-05,382.446,0.000488281,-5.91811e+10
0.195312,0.238363,0.0826074,-0.0872631,-6.86133e-05,-382.446,-0.00195312,5.04455e+11
0.205078,-0.0805674,0.0817104,0.244601,-7.79883e-05,382.446,0.015625,-4.29993e+12
0.214844,0.238363,0.080233,-0.0872631,-8.4873e-05,-382.446,-0.25,3.66523e+13
0.224609,-0.0805674,0.07774,0.244601,-8.21484e-05,382.446,0,-3.12421e+14
0.234375,0.238363,0.074549,-0.0872631,-7.90723e-05,-382.446,-16,2.66306e+15
0.244141,-0.0805674,0.0710731,0.244601,-7.37988e-05,382.446,64,-2.26997e+16
0.253906,0.238363,0.0675678,-0.0872631,-8.20898e-05,-382.446,-1536,1.9349e+17
0.263672,-0.0805674,0.0634644,0.244601,-7.59668e-05,382.446,8192,-1.6493e+18
0.273437,0.238363,0.0586665,-0.0872631,-8.36719e-05,-382.446,-32768,1.40585e+19
0.283203,-0.0805674,0.0538743,0.244601,-8.15332e-05,382.446,524288,-1.19833e+20
0.292969,0.238363,0.049429,-0.0872631,-7.2041e-05,-382.446,-2.09715e+06,1.02145e+21
0.302734,-0.0805674,0.0452016,0.244601,-8.2998e-05,382.446,-6.71089e+07,-8.70676e+21
0.3125,0.238363,0.0406843,-0.0872631,-8.09473e-05,-382.446,-2.68435e+08,7.42158e+22
0.322266,-0.0805674,0.0361784,0.244601,-7.76074e-05,382.446,4.29497e+09,-6.32609e+23
0.332031,0.238363,0.0319314,-0.0872631,-8.4375e-05,-382.446,-6.87195e+10,5.39231e+24
0.341797,-0.0805674,0.0277971,0.244601,-8.0127e-05,382.446,-2.74878e+11,-4.59637e+25
0.351562,0.238363,0.0235748,-0.0872631,-7.05176e-05,-382.446,-1.09951e+12,3.91791e+26
0.361328,-0.0805674,0.0191971,0.244601,-7.62305e-05,382.446,0,-3.33959e+27
0.371094,0.238363,0.0153979,-0.0872631,-7.95703e-05,-382.446,0,2.84664e+28
0.380859,-0.0805674,0.0122333,0.244601,-7.06641e-05,382.446,-5.6295e+14,-2.42646e+29
0.390625,0.238363,0.00936138,-0.0872631,-7.04004e-05,-382.446,-1.35108e+16,2.06829e+30
0.400391,-0.0805674,0.00664181,0.244601,-7.36816e-05,382.446,-3.60288e+16,-1.763e+31
0.410156,0.238363,0.00432146,-0.0872631,-6.91406e-05,-382.446,5.76461e+17,1.50276e+32
0.419922,-0.0805674,0.00276334,0.244601,-7.49414e-05,382.446,9.22337e+18,-1.28094e+33
0.429687,0.238363,0.00249876,-0.0872631,-7.59668e-05,-382.446,-7.3787e+19,1.09187e+34
0.439453,-0.0805674,0.00234141,0.244601,-7.62891e-05,382.446,5.90296e+20,-9.30699e+34
0.449219,0.238363,0.00206013,-0.0872631,-7.55859e-05,-382.446,0,7.93321e+35
0.458984,-0.0805674,0.00205078,0.244601,-7.16602e-05,382.446,-3.77789e+22,-6.7622e+36
0.46875,0.238363,0.00209259,-0.0872631,-7.43848e-05,-382.446,-1.51116e+23,5.76405e+37
0.478516,-0.0805674,0.00208796,0.244601,-6.83789e-05,382.446,2.41785e+24,-4.91323e+38
0.488281,0.238363,0.00175919,-0.0872631,-7.55859e-05,-382.446,-2.90142e+25,4.188e+39
0.498047,-0.0805674,0.00141387,0.244601,-5.8623e-05,382.446,-7.73713e+25,-3.56982e+40
0.507812,0.238363,0.00130576,-0.0872631,-4.46484e-05,-382.446,0,3.04289e+41
0.517578,-0.0805674,0.001499,0.244601,1.54395e-05,382.446,9.90352e+27,-2.59373e+42
0.527344,0.238363,0.00159047,-0.0872631,0.0001425,-382.446,7.92282e+28,2.21088e+43
0.537109,-0.0805674,0.00144677,0.244601,0.0003946,382.446,6.33825e+29,-1.88453e+44
0.546875,0.238363,0.00124441,-0.0872631,0.000915645,-382.446,-1.52118e+31,1.60636e+45
0.556641,-0.0805674,0.00119496,0.244601,0.00187931,382.446,1.21694e+32,-1.36925e+46
0.566406,0.238363,0.00120141,-0.0872631,0.00353174,-382.446,-9.73556e+32,1.16714e+47
0.576172,-0.0805674,0.00113628,0.244601,0.00621015,382.446,2.59615e+33,-9.9486e+47
0.585937,0.238363,0.00110414,-0.0872631,0.0102642,-382.446,-4.15384e+34,8.48011e+48
0.595703,-0.0805674,0.00115491,0.244601,0.0159452,382.446,4.9846e+35,-7.22838e+49
0.605469,0.238363,0.00121673,-0.0872631,0.0234922,-382.446,0,6.16141e+50
0.615234,-0.0805674,0.00111357,0.244601,0.0328302,382.446,2.12676e+37,-5.25194e+51
0.625,0.238363,0.000911279,-0.0872631,0.0437045,-382.446,-1.70141e+38,4.47671e+52
0.634766,-0.0805674,0.000876182,0.244601,0.0556722,382.446,4.08339e+39,-3.81592e+53
0.644531,0.238363,0.00101754,-0.0872631,0.0681532,-382.446,-2.17781e+40,3.25266e+54
0.654297,-0.0805674,0.00110912,0.244601,0.0806633,382.446,0,-2.77254e+55
0.664062,0.238363,0.00103626,-0.0872631,0.0928373,-382.446,-1.3938e+42,2.36329e+56
0.673828,-0.0805674,0.000900674,0.244601,0.104538,382.446,1.11504e+43,-2.01445e+57
0.683594,0.238363,0.000855117,-0.0872631,0.115694,-382.446,-8.9203e+43,1.7171e+58
0.693359,-0.0805674,0.000870762,0.244601,0.126192,382.446,-7.13624e+44,-1.46364e+59
0.703125,0.238363,0.000878408,-0.0872631,0.135848,-382.446,-2.8545e+45,1.2476e+60
0.712891,-0.0805674,0.000879023,0.244601,0.14432,382.446,6.85079e+46,-1.06344e+61
0.722656,0.238363,0.000923174,-0.0872631,0.151297,-382.446,0,9.06471e+61
0.732422,-0.0805674,0.000935889,0.244601,0.156589,382.446,5.84601e+48,-7.72669e+62
0.742187,0.238363,0.0008354,-0.0872631,0.160224,-382.446,2.3384e+49,6.58617e+63
0.751953,-0.0805674,0.000708018,0.244601,0.162346,382.446,1.87072e+50,-5.614e+64
0.761719,0.238363,0.00068124,-0.0872631,0.163068,-382.446,-4.48973e+51,4.78533e+65
0.771484,-0.0805674,0.000796436,0.244601,0.162429,382.446,-1.19726e+52,-4.07898e+66
0.78125,0.238363,0.000877646,-0.0872631,0.160334,-382.446,0,3.47689e+67
0.791016,-0.0805674,0.000836396,0.244601,0.156807,382.446,1.5325e+54,-2.96367e+68
0.800781,0.238363,0.000712881,-0.0872631,0.151931,-382.446,-1.226e+55,2.52621e+69
0.810547,-0.0805674,0.000648691,0.244601,0.145976,382.446,0,-2.15332e+70
0.820312,0.238363,0.000652295,-0.0872631,0.139164,-382.446,-1.56928e+57,1.83548e+71
0.830078,-0.0805674,0.000669932,0.244601,0.131708,382.446,6.2771e+57,-1.56455e+72
0.839844,0.238363,0.000690996,-0.0872631,0.123616,-382.446,-1.00434e+59,1.33361e+73
0.849609,-0.0805674,0.000729258,0.244601,0.114969,382.446,8.03469e+59,-1.13676e+74
0.859375,0.238363,0.000734941,-0.0872631,0.105964,-382.446,-3.21388e+60,9.68962e+74
0.869141,-0.0805674,0.00065209,0.244601,0.0968286,382.446,0,-8.25935e+75
0.878906,0.238363,0.000553242,-0.0872631,0.0878534,-382.446,-4.11376e+62,7.04021e+76
0.888672,-0.0805674,0.000525469,0.244601,0.0790897,382.446,4.93651e+63,-6.00102e+77
0.898437,0.238363,0.000617432,-0.0872631,0.0705057,-382.446,-3.94921e+64,5.11522e+78
0.908203,-0.0805674,0.000693662,0.244601,0.0620663,382.446,2.10625e+65,-4.36018e+79
0.917969,0.238363,0.000681445,-0.0872631,0.0538161,-382.446,-2.5275e+66,3.71658e+80
0.927734,-0.0805674,0.000592266,0.244601,0.0458515,382.446,2.69599e+67,-3.16798e+81
0.9375,0.238363,0.000530713,-0.0872631,0.0383788,-382.446,-2.1568e+68,2.70036e+82
0.947266,-0.0805674,0.000521162,0.244601,0.0315341,382.446,8.62718e+68,-2.30177e+83
0.957031,0.238363,0.000544395,-0.0872631,0.025375,-382.446,-6.90175e+69,1.96201e+84
0.966797,-0.0805674,0.000575566,0.244601,0.0200393,382.446,1.10428e+71,-1.6724e+85
0.976562,0.238363,0.000595928,-0.0872631,0.0155723,-382.446,-4.41712e+71,1.42554e+86
0.986328,-0.0805674,0.000596309,0.244601,0.0120237,382.446,0,-1.21512e+87
0.996094,0.238363,0.000541846,-0.0872631,0.0093266,-382.446,-5.65391e+73,1.03576e+88
1.00586,-0.0805674,0.000466201,0.244601,0.00740959,382.446,0,-8.82874e+88
1.01562,0.238363,0.00043623,-0.0872631,0.00611077,-382.446,-5.42775e+75,7.52555e+89
1.02539,-0.0805674,0.000487646,0.244601,0.00536968,382.446,0,-6.41472e+90
1.03516,0.238363,0.000554502,-0.0872631,0.00521461,-382.446,0,5.46786e+91
1.04492,-0.0805674,0.000567217,0.244601,0.00544831,382.446,0,-4.66076e+92
1.05469,0.238363,0.000521104,-0.0872631,0.00582313,-382.446,0,3.97279e+93
1.06445,-0.0805674,0.000468164,0.244601,0.00606454,382.446,2.37142e+80,-6.77276e+93
1.07422,0.238363,0.000507773,-0.0872631,0.00596063,-382.446,-1.18571e+80,2.84467e+94
1.08398,-0.0805674,0.000661846,0.244601,0.00549826,382.446,1.18571e+80,-4.18057e+94
1.09375,0.238363,0.000932402,-0.0872631,0.00471097,-382.446,-1.18571e+80,3.85893e+94
1.10352,-0.0805674,0.00137789,0.244601,0.00362663,382.446,3.55713e+80,-4.32524e+94
1.11328,0.238363,0.00206147,-0.0872631,0.00234797,-382.446,-7.11427e+80,5.47078e+94
1.12305,-0.0805674,0.00316884,0.244601,0.00102108,382.446,2.37142e+80,-5.96838e+94
1.13281,0.238363,0.00492589,-0.0872631,-0.000220928,-382.446,-2.37142e+80,6.58367e+94
1.14258,-0.0805674,0.0076147,0.244601,-0.00134133,382.446,2.37142e+80,-8.10533e+94
1.15234,0.238363,0.0114131,-0.0872631,-0.00237138,-382.446,-2.37142e+80,9.14867e+94
1.16211,-0.0805674,0.0166573,0.244601,-0.00339185,382.446,9.48569e+80,-9.01319e+94
1.17187,0.238363,0.0235322,-0.0872631,-0.00436447,-382.446,-9.48569e+80,9.42238e+94
1.18164,-0.0805674,0.0320205,0.244601,-0.00514869,382.446,0,-1.10043e+95
1.19141,0.238363,0.0421646,-0.0872631,-0.00562187,-382.446,0,1.22516e+95
1.20117,-0.0805674,0.0537837,0.244601,-0.00572927,382.446,9.48569e+80,-1.27241e+95
1.21094,0.238363,0.0665045,-0.0872631,-0.00559424,-382.446,-1.42285e+81,1.39987e+95
1.2207,-0.0805674,0.0797225,0.244601,-0.00531999,382.446,9.48569e+80,-1.58491e+95
1.23047,0.238363,0.0928314,-0.0872631,-0.00488824,-382.446,-9.48569e+80,1.68044e+95
1.24023,-0.0805674,0.105265,0.244601,-0.00428112,382.446,0,-1.73143e+95
1.25,0.238363,0.116608,-0.0872631,-0.00356399,-382.446,0,1.93023e+95
1.25977,-0.0805674,0.126662,0.244601,-0.00268327,382.446,1.89714e+81,-2.17134e+95
1.26953,0.238363,0.135384,-0.0872631,-0.00162542,-382.446,0,2.28304e+95
1.2793,-0.0805674,0.1428,0.244601,-0.000437871,382.446,0,-2.39017e+95
1.28906,0.238363,0.148956,-0.0872631,0.000821543,-382.446,-1.89714e+81,2.62276e+95
1.29883,-0.0805674,0.153777,0.244601,0.00206918,382.446,3.79428e+81,-2.85344e+95
1.30859,0.238363,0.157125,-0.0872631,0.00328576,-382.446,-3.79428e+81,2.99305e+95
1.31836,-0.0805674,0.15887,0.244601,0.00448005,382.446,9.48569e+80,-3.19372e+95
1.32812,0.238363,0.158909,-0.0872631,0.00567437,-382.446,-2.84571e+81,3.49005e+95
1.33789,-0.0805674,0.157287,0.244601,0.00674833,382.446,-9.48569e+80,-3.72477e+95
1.34766,0.238363,0.154112,-0.0872631,0.00757189,-382.446,-9.48569e+80,3.89639e+95
1.35742,-0.0805674,0.149621,0.244601,0.00828565,382.446,1.89714e+81,-4.17444e+95
1.36719,0.238363,0.144054,-0.0872631,0.00882258,-382.446,-4.74284e+81,4.52626e+95
1.37695,-0.0805674,0.137657,0.244601,0.00920429,382.446,1.89714e+81,-4.7758e+95
1.38672,0.238363,0.130537,-0.0872631,0.00935625,-382.446,-1.89714e+81,5.00914e+95
1.39648,-0.0805674,0.122741,0.244601,0.00936296,382.446,1.89714e+81,-5.40977e+95
1.40625,0.238363,0.114317,-0.0872631,0.00926449,-382.446,0,5.74274e+95
1.41602,-0.0805674,0.105436,0.244601,0.00900029,382.446,1.89714e+81,-6.12659e+95
1.42578,0.238363,0.0962947,-0.0872631,0.00858961,-382.446,1.89714e+81,6.30736e+95
1.43555,-0.0805674,0.087168,0.244601,0.00801141,382.446,3.79428e+81,-7.01956e+95
1.44531,0.238363,0.0782657,-0.0872631,0.0073442,-382.446,-1.89714e+81,7.1526e+95
1.45508,-0.0805674,0.0697311,0.244601,0.00656648,382.446,-1.89714e+81,-7.7959e+95
1.46484,0.238363,0.0616113,-0.0872631,0.00571813,-382.446,-1.89714e+81,8.00871e+95
1.47461,-0.0805674,0.0538103,0.244601,0.00486439,382.446,3.79428e+81,-8.70382e+95
1.48437,0.238363,0.0463729,-0.0872631,0.00402123,-382.446,-5.69141e+81,9.20004e+95
1.49414,-0.0805674,0.039365,0.244601,0.00318141,382.446,0,-9.54333e+95
1.50391,0.238363,0.0329802,-0.0872631,0.00232104,-382.446,-7.58855e+81,1.03069e+96
1.51367,-0.0805674,0.0272665,0.244601,0.00144562,382.446,3.79428e+81,-1.08632e+96
1.52344,0.238363,0.0222598,-0.0872631,0.000620771,-382.446,-1.13828e+82,1.13794e+96
1.5332,-0.0805674,0.0179198,0.244601,-0.000126006,382.446,1.13828e+82,-1.20116e+96
1.54297,0.238363,0.0140933,-0.0872631,-0.000823623,-382.446,-7.58855e+81,1.26337e+96
1.55273,-0.0805674,0.0109926,0.244601,-0.00150425,382.446,3.79428e+81,-1.33673e+96
1.5625,0.238363,0.00851189,-0.0872631,-0.00211081,-382.446,-7.58855e+81,1.40795e+96
1.57227,-0.0805674,0.0066825,0.244601,-0.00264539,382.446,3.79428e+81,-1.47533e+96
1.58203,0.238363,0.00555478,-0.0872631,-0.00311704,-382.446,-7.58855e+81,1.56952e+96
1.5918,-0.0805674,0.00494467,0.244601,-0.00353385,382.446,0,-1.65644e+96
1.60156,0.238363,0.00465923,-0.0872631,-0.00389815,-382.446,-7.58855e+81,1.7251e+96
1.61133,-0.0805674,0.00448808,0.244601,-0.00421611,382.446,1.51771e+82,-1.82089e+96
1.62109,0.238363,0.00434329,-0.0872631,-0.00446599,-382.446,-7.58855e+81,1.93063e+96
1.63086,-0.0805674,0.00415849,0.244601,-0.00462735,382.446,0,-2.02603e+96
1.64062,0.238363,0.00393035,-0.0872631,-0.00468844,-382.446,-7.58855e+81,2.12806e+96
1.65039,-0.0805674,0.00363636,0.244601,-0.00465759,382.446,7.58855e+81,-2.24699e+96
1.66016,0.238363,0.00324132,-0.0872631,-0.00451685,-382.446,-1.51771e+82,2.36106e+96
1.66992,-0.0805674,0.00283942,0.244601,-0.00420668,382.446,7.58855e+81,-2.4745e+96
1.67969,0.238363,0.00249688,-0.0872631,-0.00366855,-382.446,-7.58855e+81,2.59167e+96
1.68945,-0.0805674,0.00228879,0.244601,-0.00280128,382.446,1.51771e+82,-2.73091e+96
1.69922,0.238363,0.00220573,-0.0872631,-0.00149159,-382.446,-1.51771e+82,2.86876e+96
1.70898,-0.0805674,0.00221473,0.244601,0.000365449,382.446,2.27657e+82,-3.00224e+96
1.71875,0.238363,0.0022149,-0.0872631,0.00293279,-382.446,7.58855e+81,3.14753e+96
1.72852,-0.0805674,0.00214925,0.244601,0.00634424,382.446,0,-3.30273e+96
1.73828,0.238363,0.00199304,-0.0872631,0.0107423,-382.446,1.51771e+82,3.46834e+96
1.74805,-0.0805674,0.00181846,0.244601,0.0163042,382.446,3.03542e+82,-3.62294e+96
1.75781,0.238363,0.00168753,-0.0872631,0.0230302,-382.446,-2.27657e+82,3.79912e+96
1.76758,-0.0805674,0.00162214,0.244601,0.0309677,382.446,4.55313e+82,-3.98874e+96
1.77734,0.238363,0.00159375,-0.0872631,0.0400608,-382.446,-7.58855e+81,4.17537e+96
1.78711,-0.0805674,0.00161848,0.244601,0.0500715,382.446,-1.51771e+82,-4.35984e+96
1.79687,0.238363,0.0016098,-0.0872631,0.0607775,-382.446,0,4.57546e+96
1.80664,-0.0805674,0.00158153,0.244601,0.0718561,382.446,6.07084e+82,-4.79427e+96
1.81641,0.238363,0.00146496,-0.0872631,0.0829663,-382.446,-3.03542e+82,5.01178e+96
1.82617,-0.0805674,0.00124374,0.244601,0.0937581,382.446,1.51771e+82,-5.22888e+96
1.83594,0.238363,0.000969492,-0.0872631,0.103966,-382.446,-1.51771e+82,5.48877e+96
1.8457,-0.0805674,0.000778594,0.244601,0.113388,382.446,7.58855e+82,-5.73743e+96
1.85547,0.238363,0.000719971,-0.0872631,0.121832,-382.446,-4.55313e+82,5.9894e+96
1.86523,-0.0805674,0.0008025,0.244601,0.129206,382.446,1.51771e+82,-6.26313e+96
1.875,0.238363,0.000998379,-0.0872631,0.135485,-382.446,-9.10626e+82,6.55679e+96
1.88477,-0.0805674,0.00122355,0.244601,0.14062,382.446,4.55313e+82,-6.84819e+96
1.89453,0.238363,0.00146687,-0.0872631,0.144543,-382.446,0,7.14327e+96
1.9043,-0.0805674,0.00168659,0.244601,0.147197,382.446,6.07084e+82,-7.47454e+96
1.91406,0.238363,0.00186155,-0.0872631,0.148516,-382.446,-3.03542e+82,7.81386e+96
1.92383,-0.0805674,0.0018699,0.244601,0.148507,382.446,7.58855e+82,-8.1526e+96
1.93359,0.238363,0.00172201,-0.0872631,0.147192,-382.446,-7.58855e+82,8.50716e+96
1.94336,-0.0805674,0.00140563,0.244601,0.144624,382.446,6.07084e+82,-8.89162e+96
1.95312,0.238363,0.000999199,-0.0872631,0.140975,-382.446,-6.07084e+82,9.28583e+96
1.96289,-0.0805674,0.000628242,0.244601,0.136385,382.446,9.10626e+82,-9.67876e+96
1.97266,0.238363,0.00034333,-0.0872631,0.131001,-382.446,0,1.00987e+97
1.98242,-0.0805674,9.44824e-05,0.244601,0.124946,382.446,9.10626e+82,-1.05519e+97
1.99219,0.238363,-0.000159756,-0.0872631,0.118298,-382.446,-9.10626e+82,1.10059e+97
2.00195,-0.0805674,-0.000410303,0.244601,0.111169,382.446,9.10626e+82,-1.14689e+97
2.01172,0.238363,-0.00059417,-0.0872631,0.103677,-382.446,3.03542e+82,1.19642e+97
2.02148,-0.0805674,-0.000621475,0.244601,0.0959496,382.446,9.10626e+82,-1.24876e+97
2.03125,0.238363,-0.000451582,-0.0872631,0.088126,-382.446,0,1.30174e+97
2.04102,-0.0805674,-0.000142764,0.244601,0.0803377,382.446,6.07084e+82,-1.35611e+97
2.05078,0.238363,0.000234023,-0.0872631,0.0727354,-382.446,-6.07084e+82,1.41465e+97
2.06055,-0.0805674,0.000668555,0.244601,0.0653628,382.446,-6.07084e+82,-1.47529e+97
2.07031,0.238363,0.00112995,-0.0872631,0.0583094,-382.446,-1.21417e+83,1.53692e+97
2.08008,-0.0805674,0.00158769,0.244601,0.0515621,382.446,3.03542e+82,-1.60085e+97
2.08984,0.238363,0.00202175,-0.0872631,0.0452132,-382.446,-3.03542e+82,1.66936e+97
2.09961,-0.0805674,0.00240176,0.244601,0.0392894,382.446,9.10626e+82,-1.73958e+97
2.10937,0.238363,0.002723,-0.0872631,0.0338463,-382.446,-6.07084e+82,1.81079e+97
2.11914,-0.0805674,0.00296452,0.244601,0.0289574,382.446,1.82125e+83,-1.88644e+97
2.12891,0.238363,0.00310166,-0.0872631,0.0245976,-382.446,-6.07084e+82,1.9659e+97
2.13867,-0.0805674,0.00310482,0.244601,0.0208378,382.446,6.07084e+82,-2.04741e+97
2.14844,0.238363,0.00296695,-0.0872631,0.0175909,-382.446,-6.07084e+82,2.13053e+97
2.1582,-0.0805674,0.00269789,0.244601,0.0148812,382.446,1.21417e+83,-2.21914e+97
2.16797,0.238363,0.00236411,-0.0872631,0.0126601,-382.446,-1.21417e+83,2.31142e+97
2.17773,-0.0805674,0.00199614,0.244601,0.0109453,382.446,6.07084e+82,-2.40588e+97
2.1875,0.238363,0.00162618,-0.0872631,0.0096324,-382.446,6.07084e+82,2.50307e+97
2.19727,-0.0805674,0.00123841,0.244601,0.00872707,382.446,1.82125e+83,-2.60681e+97
2.20703,0.238363,0.000858545,-0.0872631,0.00807648,-382.446,-6.07084e+82,2.71313e+97
2.2168,-0.0805674,0.000495,0.244601,0.00761426,382.446,6.07084e+82,-2.82317e+97
2.22656,0.238363,0.000184629,-0.0872631,0.00727518,-382.446,-6.07084e+82,2.93647e+97
2.23633,-0.0805674,4.74609e-06,0.244601,0.00696229,382.446,1.21417e+83,-3.05742e+97
2.24609,0.238363,2.80078e-05,-0.0872631,0.00668376,-382.446,6.07084e+82,3.18054e+97
2.25586,-0.0805674,0.00040125,0.244601,0.00640134,382.446,1.82125e+83,-3.30797e+97
2.26562,0.238363,0.00126809,-0.0872631,0.00608915,-382.446,-2.42834e+83,3.44107e+97
2.27539,-0.0805674,0.00282469,0.244601,0.00575804,382.446,2.42834e+83,-3.58051e+97
2.28516,0.238363,0.00515124,-0.0872631,0.0054179,-382.446,1.21417e+83,3.72394e+97
2.29492,-0.0805674,0.00844802,0.244601,0.00507129,382.446,1.21417e+83,-3.87129e+97
2.30469,0.238363,0.0128816,-0.0872631,0.00478286,-382.446,0,4.02741e+97
2.31445,-0.0805674,0.0184707,0.244601,0.00460898,382.446,1.21417e+83,-4.18855e+97
2.32422,0.238363,0.0254234,-0.0872631,0.00448737,-382.446,-2.42834e+83,4.35433e+97
2.33398,-0.0805674,0.0336749,0.244601,0.00436884,382.446,3.6425e+83,-4.52681e+97
2.34375,0.238363,0.0431623,-0.0872631,0.00428042,-382.446,-3.6425e+83,4.70697e+97
2.35352,-0.0805674,0.0537267,0.244601,0.00415614,382.446,1.21417e+83,-4.89467e+97
2.36328,0.238363,0.0651036,-0.0872631,0.00403072,-382.446,-1.21417e+83,5.08618e+97
2.37305,-0.0805674,0.0769563,0.244601,0.00385544,382.446,3.6425e+83,-5.28699e+97
2.38281,0.238363,0.0888495,-0.0872631,0.00369867,-382.446,-4.85667e+83,5.49671e+97
2.39258,-0.0805674,0.1004,0.244601,0.00356458,382.446,3.6425e+83,-5.71257e+97
2.40234,0.238363,0.111214,-0.0872631,0.00345352,-382.446,-2.42834e+83,5.93575e+97
2.41211,-0.0805674,0.120987,0.244601,0.00339337,382.446,3.6425e+83,-6.1688e+97
2.42187,0.238363,0.12949,-0.0872631,0.00330937,-382.446,-3.6425e+83,6.41152e+97
2.43164,-0.0805674,0.136537,0.244601,0.00323479,382.446,1.21417e+83,-6.66139e+97
2.44141,0.238363,0.142098,-0.0872631,0.00314341,-382.446,-1.21417e+83,6.9203e+97
2.45117,-0.0805674,0.146123,0.244601,0.00305112,382.446,4.85667e+83,-7.1908e+97
2.46094,0.238363,0.148686,-0.0872631,0.00295796,-382.446,0,7.472e+97
2.4707,-0.0805674,0.149865,0.244601,0.00284854,382.446,-4.85667e+83,-7.76071e+97
2.48047,0.238363,0.149689,-0.0872631,0.00275739,-382.446,-4.85667e+83,8.06157e+97
2.49023,-0.0805674,0.148196,0.244601,0.00268409,382.446,2.42834e+83,-8.37527e+97
2.5,0.238363,0.145401,-0.0872631,0.00262418,-382.446,2.42834e+83,8.69972e+97
2.50977,-0.0805674,0.141353,0.244601,0.00256289,382.446,4.85667e+83,-9.03448e+97
2.51953,0.238363,0.136157,-0.0872631,0.00249744,-382.446,-4.85667e+83,9.38321e+97
2.5293,-0.0805674,0.12995,0.244601,0.00240844,382.446,-2.42834e+83,-9.74653e+97
2.53906,0.238363,0.122958,-0.0872631,0.00231896,-382.446,-9.71334e+83,1.01214e+98
2.54883,-0.0805674,0.11535,0.244601,0.00223799,382.446,0,-1.05091e+98
2.55859,0.238363,0.107338,-0.0872631,0.00217195,-382.446,-9.71334e+83,1.09135e+98
2.56836,-0.0805674,0.0991006,0.244601,0.00213396,382.446,-4.85667e+83,-1.13334e+98
2.57812,0.238363,0.0907553,-0.0872631,0.00208412,-382.446,-4.85667e+83,1.17667e+98
2.58789,-0.0805674,0.0824326,0.244601,0.00202207,382.446,0,-1.22159e+98
2.59766,0.238363,0.0742047,-0.0872631,0.00194912,-382.446,-7.28501e+83,1.26844e+98
2.60742,-0.0805674,0.0661756,0.244601,0.00188716,382.446,2.42834e+83,-1.31693e+98
2.61719,0.238363,0.0584211,-0.0872631,0.00183771,-382.446,0,1.36704e+98
2.62695,-0.0805674,0.0510495,0.244601,0.0018143,382.446,4.85667e+83,-1.41905e+98
2.63672,0.238363,0.0441761,-0.0872631,0.00177545,-382.446,-4.85667e+83,1.47324e+98
2.64648,-0.0805674,0.0378553,0.244601,0.00173959,382.446,9.71334e+83,-1.52923e+98
2.65625,0.238363,0.0321455,-0.0872631,0.00170848,-382.446,0,1.58718e+98
2.66602,-0.0805674,0.0270592,0.244601,0.0016597,382.446,0,-1.64744e+98
2.67578,0.238363,0.0225808,-0.0872631,0.00164136,-382.446,0,1.71002e+98
2.68555,-0.0805674,0.0186504,0.244601,0.00160872,382.446,9.71334e+83,-1.77472e+98
2.69531,0.238363,0.0153346,-0.0872631,0.00158481,-382.446,-1.94267e+84,1.8417e+98
2.70508,-0.0805674,0.0124966,0.244601,0.00156313,382.446,9.71334e+83,-1.91142e+98
2.71484,0.238363,0.0103054,-0.0872631,0.00153448,-382.446,-9.71334e+83,1.9837e+98
2.72461,-0.0805674,0.00872145,0.244601,0.0014799,382.446,0,-2.05839e+98
2.73437,0.238363,0.00761435,-0.0872631,0.00143238,-382.446,4.85667e+83,2.13591e+98
2.74414,-0.0805674,0.00692259,0.244601,0.0013986,382.446,9.71334e+83,-2.21646e+98
2.75391,0.238363,0.00659452,-0.0872631,0.00138237,-382.446,9.71334e+83,2.29993e+98
2.76367,-0.0805674,0.00645562,0.244601,0.00140672,382.446,4.85667e+83,-2.3862e+98
2.77344,0.238363,0.00645832,-0.0872631,0.00147946,-382.446,-1.94267e+84,2.47582e+98
2.7832,-0.0805674,0.00652576,0.244601,0.00163125,382.446,9.71334e+83,-2.56889e+98
2.79297,0.238363,0.00657908,-0.0872631,0.00187395,-382.446,4.85667e+83,2.66518e+98
2.80273,-0.0805674,0.00664037,0.244601,0.00220863,382.446,-9.71334e+83,-2.76487e+98
2.8125,0.238363,0.00670995,-0.0872631,0.00266707,-382.446,-1.457e+84,2.86844e+98
2.82227,-0.0805674,0.00670576,0.244601,0.00327097,382.446,1.94267e+84,-2.97587e+98
2.83203,0.238363,0.00667655,-0.0872631,0.00408372,-382.446,-9.71334e+83,3.08701e+98
2.8418,-0.0805674,0.00663372,0.244601,0.00517072,382.446,0,-3.20217e+98
2.85156,0.238363,0.00655339,-0.0872631,0.00662511,-382.446,-1.94267e+84,3.32181e+98
2.86133,-0.0805674,0.00655181,0.244601,0.00854549,382.446,0,-3.4458e+98
2.87109,0.238363,0.00663158,-0.0872631,0.0111137,-382.446,-1.94267e+84,3.57405e+98
2.88086,-0.0805674,0.00674517,0.244601,0.0143809,382.446,-9.71334e+83,-3.70708e+98
2.89062,0.238363,0.00685471,-0.0872631,0.0184949,-382.446,9.71334e+83,3.8452e+98
2.90039,-0.0805674,0.00692221,0.244601,0.023497,382.446,4.85667e+84,-3.98823e+98
2.91016,0.238363,0.00686326,-0.0872631,0.0294603,-382.446,-1.94267e+84,4.13624e+98
2.91992,-0.0805674,0.00673852,0.244601,0.0363327,382.446,1.94267e+84,-4.28988e+98
2.92969,0.238363,0.0066121,-0.0872631,0.0440737,-382.446,-9.71334e+83,4.44924e+98
2.93945,-0.0805674,0.00645683,0.244601,0.0525853,382.446,1.94267e+84,-4.61422e+98
2.94922,0.238363,0.00633583,-0.0872631,0.0616472,-382.446,1.94267e+84,4.78506e+98
2.95898,-0.0805674,0.00620895,0.244601,0.0710614,382.446,0,-4.96242e+98
2.96875,0.238363,0.00602147,-0.0872631,0.0805569,-382.446,-3.88534e+84,5.14624e+98
2.97852,-0.0805674,0.00581408,0.244601,0.0898496,382.446,5.82801e+84,-5.33651e+98
2.98828,0.238363,0.0056003,-0.0872631,0.0986981,-382.446,-1.94267e+84,5.5337e+98
2.99805,-0.0805674,0.00537223,0.244601,0.106879,382.446,-3.88534e+84,-5.73835e+98
3.00781,0.238363,0.0051227,-0.0872631,0.1142,-382.446,0,5.95032e+98
3.01758,-0.0805674,0.00485648,0.244601,0.12054,382.446,0,-6.16979e+98
3.02734,0.238363,0.00458098,-0.0872631,0.125791,-382.446,-3.88534e+84,6.39732e+98
3.03711,-0.0805674,0.00427731,0.244601,0.129951,382.446,1.94267e+84,-6.63339e+98
3.04687,0.238363,0.0039571,-0.0872631,0.133029,-382.446,-3.88534e+84,6.87779e+98
3.05664,-0.0805674,0.00366064,0.244601,0.135031,382.446,3.88534e+84,-7.13091e+98
3.06641,0.238363,0.00339038,-0.0872631,0.135982,-382.446,-1.94267e+84,7.39343e+98
3.07617,-0.0805674,0.00311394,0.244601,0.135901,382.446,5.82801e+84,-7.66562e+98
3.08594,0.238363,0.00282747,-0.0872631,0.134877,-382.446,3.88534e+84,7.94739e+98
3.0957,-0.0805674,0.00253034,0.244601,0.132916,382.446,5.82801e+84,-8.23931e+98
3.10547,0.238363,0.00221227,-0.0872631,0.130107,-382.446,-5.82801e+84,8.5421e+98
3.11523,-0.0805674,0.00191423,0.244601,0.126504,382.446,7.77068e+84,-8.85587e+98
3.125,0.238363,0.00164769,-0.0872631,0.122207,-382.446,0,9.1807e+98
3.13477,-0.0805674,0.00139679,0.244601,0.117312,382.446,7.77068e+84,-9.51736e+98
3.14453,0.238363,0.00117205,-0.0872631,0.111908,-382.446,-3.88534e+84,9.8665e+98
3.1543,-0.0805674,0.000955635,0.244601,0.106119,382.446,3.88534e+84,-1.02281e+99
3.16406,0.238363,0.000712119,-0.0872631,0.100042,-382.446,5.82801e+84,1.06026e+99
3.17383,-0.0805674,0.000490371,0.244601,0.0937586,382.446,5.82801e+84,-1.09908e+99
3.18359,0.238363,0.000272227,-0.0872631,0.0873323,-382.446,-5.82801e+84,1.13932e+99
3.19336,-0.0805674,9.47461e-05,0.244601,0.080818,382.446,3.88534e+84,-1.181e+99
3.20312,0.238363,-6.45117e-05,-0.0872631,0.0742953,-382.446,0,1.22416e+99
3.21289,-0.0805674,-0.000192275,0.244601,0.0678227,382.446,3.88534e+84,-1.26891e+99
3.22266,0.238363,-0.000345322,-0.0872631,0.0614476,-382.446,-7.77068e+84,1.31529e+99
3.23242,-0.0805674,-0.000468867,0.244601,0.0552649,382.446,7.77068e+84,-1.36332e+99
3.24219,0.238363,-0.000590479,-0.0872631,0.0493201,-382.446,3.88534e+84,1.41307e+99
3.25195,-0.0805674,-0.000688711,0.244601,0.0436754,382.446,3.88534e+84,-1.46466e+99
3.26172,0.238363,-0.000781758,-0.0872631,0.0383291,-382.446,0,1.51809e+99
3.27148,-0.0805674,-0.000838477,0.244601,0.0333479,382.446,1.55414e+85,-1.57343e+99
3.28125,0.238363,-0.00089502,-0.0872631,0.0287206,-382.446,-3.88534e+84,1.63078e+99
3.29102,-0.0805674,-0.000932725,0.244601,0.0245182,382.446,0,-1.69022e+99
3.30078,0.238363,-0.000971953,-0.0872631,0.0207062,-382.446,1.1656e+85,1.75179e+99
3.31055,-0.0805674,-0.000977754,0.244601,0.017369,382.446,7.77068e+84,-1.81555e+99
3.32031,0.238363,-0.00095291,-0.0872631,0.0144826,-382.446,-7.77068e+84,1.88164e+99
3.33008,-0.0805674,-0.000899912,0.244601,0.0120223,382.446,3.88534e+84,-1.95012e+99
3.33984,0.238363,-0.000787178,-0.0872631,0.0100569,-382.446,-1.94267e+85,2.02104e+99
3.34961,-0.0805674,-0.000623262,0.244601,0.00843357,382.446,0,-2.09451e+99
3.35937,0.238363,-0.00036627,-0.0872631,0.00717932,-382.446,0,2.17066e+99
3.36914,-0.0805674,2.72461e-06,0.244601,0.00621867,382.446,7.77068e+84,-2.24955e+99
3.37891,0.238363,0.000545156,-0.0872631,0.00551238,-382.446,-1.94267e+85,2.33125e+99
3.38867,-0.0805674,0.0013002,0.244601,0.00505717,382.446,0,-2.41589e+99
3.39844,0.238363,0.00233437,-0.0872631,0.00478515,-382.446,7.77068e+84,2.50361e+99
3.4082,-0.0805674,0.00369545,0.244601,0.00463992,382.446,7.77068e+84,-2.59448e+99
3.41797,0.238363,0.00552287,-0.0872631,0.00460635,-382.446,-7.77068e+84,2.68859e+99
3.42773,-0.0805674,0.00789384,0.244601,0.0046541,382.446,0,-2.78609e+99
3.4375,0.238363,0.0108228,-0.0872631,0.00479487,-382.446,7.77068e+84,2.88714e+99
3.44727,-0.0805674,0.0144556,0.244601,0.00494467,382.446,7.77068e+84,-2.99179e+99
3.45703,0.238363,0.0189312,-0.0872631,0.0051578,-382.446,0,3.10018e+99
3.4668,-0.0805674,0.024187,0.244601,0.00543542,382.446,2.3312e+85,-3.2125e+99
3.47656,0.238363,0.0303546,-0.0872631,0.00573325,-382.446,7.77068e+84,3.32887e+99
3.48633,-0.0805674,0.0373211,0.244601,0.00602666,382.446,0,-3.44939e+99
3.49609,0.238363,0.0451037,-0.0872631,0.00631324,-382.446,-1.55414e+85,3.57423e+99
3.50586,-0.0805674,0.0535483,0.244601,0.00655682,382.446,7.77068e+84,-3.7036e+99
3.51562,0.238363,0.0624969,-0.0872631,0.00668977,-382.446,-1.55414e+85,3.8376e+99
3.52539,-0.0805674,0.0717476,0.244601,0.00675542,382.446,-3.10827e+85,-3.97639e+99
3.53516,0.238363,0.0810604,-0.0872631,0.00674452,-382.446,-4.66241e+85,4.12017e+99
3.54492,-0.0805674,0.09018,0.244601,0.0065954,382.446,0,-4.26914e+99
3.55469,0.238363,0.0988383,-0.0872631,0.00635139,-382.446,-3.10827e+85,4.42344e+99
3.56445,-0.0805674,0.106809,0.244601,0.00603387,382.446,1.55414e+85,-4.58326e+99
3.57422,0.238363,0.113887,-0.0872631,0.00559327,-382.446,-3.10827e+85,4.74883e+99
3.58398,-0.0805674,0.119937,0.244601,0.00510393,382.446,3.10827e+85,-4.92037e+99
3.59375,0.238363,0.12484,-0.0872631,0.00458555,-382.446,-1.55414e+85,5.09803e+99
3.60352,-0.0805674,0.128566,0.244601,0.00400485,382.446,3.10827e+85,-5.28205e+99
3.61328,0.238363,0.131096,-0.0872631,0.00338165,-382.446,-1.55414e+85,5.4727e+99
3.62305,-0.0805674,0.132487,0.244601,0.00271869,382.446,0,-5.6702e+99
3.63281,0.238363,0.132778,-0.0872631,0.00206382,-382.446,-3.10827e+85,5.87475e+99
3.64258,-0.0805674,0.132036,0.244601,0.00138261,382.446,0,-6.08663e+99
3.65234,0.238363,0.130328,-0.0872631,0.000724775,-382.446,-1.55414e+85,6.30614e+99
3.66211,-0.0805674,0.127706,0.244601,9.41016e-05,382.446,1.55414e+85,-6.53351e+99
3.67188,0.238363,0.124226,-0.0872631,-0.000492334,-382.446,3.10827e+85,6.76899e+99
3.68164,-0.0805674,0.119971,0.244601,-0.00100743,382.446,-1.55414e+85,-7.01293e+99
3.69141,0.238363,0.115024,-0.0872631,-0.00144967,-382.446,0,7.26565e+99
3.70117,-0.0805674,0.109475,0.244601,-0.00182593,382.446,1.55414e+85,-7.52739e+99
3.71094,0.238363,0.103434,-0.0872631,-0.00212282,-382.446,3.10827e+85,7.79848e+99
3.7207,-0.0805674,0.0970245,0.244601,-0.00236335,382.446,3.10827e+85,-8.07932e+99
3.73047,0.238363,0.0903776,-0.0872631,-0.00250831,-382.446,1.55414e+85,8.37023e+99
3.74023,-0.0805674,0.0836387,0.244601,-0.00257968,382.446,0,-8.67153e+99
3.75,0.238363,0.0769121,-0.0872631,-0.00257183,-382.446,-6.21654e+85,8.9836e+99
3.75977,-0.0805674,0.0703301,0.244601,-0.00245689,382.446,3.10827e+85,-9.30688e+99
3.76953,0.238363,0.0639565,-0.0872631,-0.00227417,-382.446,-6.21654e+85,9.64174e+99
3.7793,-0.0805674,0.0578583,0.244601,-0.00203098,382.446,9.32481e+85,-9.98855e+99
3.78906,0.238363,0.0520781,-0.0872631,-0.0017325,-382.446,-3.10827e+85,1.03478e+100
3.79883,-0.0805674,0.0466586,0.244601,-0.0013754,382.446,3.10827e+85,-1.07199e+100
3.80859,0.238363,0.0416113,-0.0872631,-0.000985225,-382.446,-6.21654e+85,1.11053e+100
3.81836,-0.0805674,0.0369642,0.244601,-0.000561768,382.446,3.10827e+85,-1.15045e+100
3.82812,0.238363,0.0327563,-0.0872631,-0.00010125,-382.446,0,1.1918e+100
3.83789,-0.0805674,0.028969,0.244601,0.000373975,382.446,3.10827e+85,-1.23463e+100
3.84766,0.238363,0.0256017,-0.0872631,0.000854795,-382.446,0,1.27899e+100
3.85742,-0.0805674,0.0226709,0.244601,0.00135372,382.446,3.10827e+85,-1.32494e+100
3.86719,0.238363,0.0200891,-0.0872631,0.00183439,-382.446,-1.24331e+86,1.37253e+100
3.87695,-0.0805674,0.0178603,0.244601,0.00230877,382.446,6.21654e+85,-1.42182e+100
3.88672,0.238363,0.0159978,-0.0872631,0.00277119,-382.446,0,1.47288e+100
3.89648,-0.0805674,0.0143544,0.244601,0.00322611,382.446,1.86496e+86,-1.52576e+100
3.90625,0.238363,0.0130718,-0.0872631,0.00365622,-382.446,6.21654e+85,1.58053e+100
3.91602,-0.0805674,0.0119917,0.244601,0.00409037,382.446,-3.10827e+85,-1.63726e+100
3.92578,0.238363,0.0110849,-0.0872631,0.00452772,-382.446,0,1.69602e+100
3.93555,-0.0805674,0.0104021,0.244601,0.00498615,382.446,6.21654e+85,-1.75687e+100
3.94531,0.238363,0.00985207,-0.0872631,0.00550436,-382.446,0,1.81991e+100
3.95508,-0.0805674,0.00930973,0.244601,0.00607353,382.446,-3.10827e+85,-1.88519e+100
3.96484,0.238363,0.00885554,-0.0872631,0.00674549,-382.446,0,1.95281e+100
3.97461,-0.0805674,0.00842865,0.244601,0.00764039,382.446,6.21654e+85,-2.02284e+100
3.98438,0.238363,0.00805462,-0.0872631,0.00869367,-382.446,-6.21654e+85,2.09538e+100
3.99414,-0.0805674,0.00769213,0.244601,0.0100668,382.446,6.21654e+85,-2.17051e+100
4.00391,0.238363,0.00733731,-0.0872631,0.0117456,-382.446,-6.21654e+85,2.24832e+100
4.01367,-0.0805674,0.00704637,0.244601,0.0139052,382.446,6.21654e+85,-2.32892e+100
4.02344,0.238363,0.00678489,-0.0872631,0.0165168,-382.446,-6.21654e+85,2.41239e+100
4.0332,-0.0805674,0.00652626,0.244601,0.0196838,382.446,6.21654e+85,-2.49884e+100
4.04297,0.238363,0.00628605,-0.0872631,0.0234784,-382.446,-1.24331e+86,2.58838e+100
4.05273,-0.0805674,0.00597334,0.244601,0.0278992,382.446,0,-2.68112e+100
4.0625,0.238363,0.00562187,-0.0872631,0.033006,-382.446,0,2.77717e+100
4.07227,-0.0805674,0.00526837,0.244601,0.0387522,382.446,6.21654e+85,-2.87664e+100
4.08203,0.238363,0.00491159,-0.0872631,0.0451126,-382.446,-3.10827e+86,2.97967e+100
4.0918,-0.0805674,0.00452165,0.244601,0.0519839,382.446,-1.24331e+86,-3.08639e+100
4.10156,0.238363,0.00415046,-0.0872631,0.0592665,-382.446,0,3.19691e+100
4.11133,-0.0805674,0.00379359,0.244601,0.066816,382.446,6.21654e+85,-3.31137e+100
4.12109,0.238363,0.00344757,-0.0872631,0.0744676,-382.446,-2.48662e+86,3.42992e+100
4.13086,-0.0805674,0.00312703,0.244601,0.0820619,382.446,0,-3.5527e+100
4.14062,0.238363,0.00284467,-0.0872631,0.0893902,-382.446,-1.24331e+86,3.67986e+100
4.15039,-0.0805674,0.00260464,0.244601,0.096286,382.446,4.97323e+86,-3.81156e+100
4.16016,0.238363,0.00241573,-0.0872631,0.102597,-382.446,0,3.94796e+100
4.16992,-0.0805674,0.00226963,0.244601,0.108218,382.446,-1.24331e+86,-4.08924e+100
4.17969,0.238363,0.00216595,-0.0872631,0.113025,-382.446,-1.24331e+86,4.23554e+100
4.18945,-0.0805674,0.00209232,0.244601,0.116961,382.446,2.48662e+86,-4.38707e+100
4.19922,0.238363,0.0020509,-0.0872631,0.119977,-382.446,-2.48662e+86,4.54401e+100
4.20898,-0.0805674,0.00204231,0.244601,0.122088,382.446,2.48662e+86,-4.70655e+100
4.21875,0.238363,0.00209587,-0.0872631,0.12327,-382.446,-4.97323e+86,4.87488e+100
4.22852,-0.0805674,0.00218537,0.244601,0.123541,382.446,4.97323e+86,-5.04921e+100
4.23828,0.238363,0.00231712,-0.0872631,0.122947,-382.446,-1.24331e+86,5.22977e+100
4.24805,-0.0805674,0.00247854,0.244601,0.121537,382.446,2.48662e+86,-5.41677e+100
4.25781,0.238363,0.00265368,-0.0872631,0.119331,-382.446,-4.97323e+86,5.61043e+100
4.26758,-0.0805674,0.00281458,0.244601,0.116375,382.446,1.24331e+86,-5.81101e+100
4.27734,0.238363,0.00294164,-0.0872631,0.112764,-382.446,-2.48662e+86,6.01874e+100
4.28711,-0.0805674,0.00304594,0.244601,0.108557,382.446,-4.97323e+86,-6.23387e+100
4.29687,0.238363,0.00307257,-0.0872631,0.10385,-382.446,-1.24331e+86,6.45668e+100
4.30664,-0.0805674,0.00306111,0.244601,0.0987221,382.446,4.97323e+86,-6.68743e+100
4.31641,0.238363,0.00296936,-0.0872631,0.093294,-382.446,1.24331e+86,6.92641e+100
4.32617,-0.0805674,0.00281443,0.244601,0.0876577,382.446,4.97323e+86,-7.17391e+100
4.33594,0.238363,0.00259055,-0.0872631,0.0818905,-382.446,-1.24331e+86,7.43023e+100
4.3457,-0.0805674,0.00231035,0.244601,0.0760942,382.446,4.97323e+86,-7.69569e+100
4.35547,0.238363,0.00195554,-0.0872631,0.0703315,-382.446,-7.45985e+86,7.97062e+100
4.36523,-0.0805674,0.001553,0.244601,0.0646649,382.446,4.97323e+86,-8.25534e+100
4.375,0.238363,0.00113886,-0.0872631,0.0591579,-382.446,-2.48662e+86,8.55021e+100
4.38477,-0.0805674,0.000687773,0.244601,0.0538626,382.446,0,-8.8556e+100
4.39453,0.238363,0.000257432,-0.0872631,0.0488031,-382.446,-2.48662e+86,9.17187e+100
4.4043,-0.0805674,-0.00014502,0.244601,0.044044,382.446,7.45985e+86,-9.49941e+100
4.41406,0.238363,-0.000496553,-0.0872631,0.0396043,-382.446,-7.45985e+86,9.83863e+100
4.42383,-0.0805674,-0.000778975,0.244601,0.0355214,382.446,0,-1.01899e+101
4.43359,0.238363,-0.00099249,-0.0872631,0.0318269,-382.446,-4.97323e+86,1.05538e+101
4.44336,-0.0805674,-0.00110186,0.244601,0.0285079,382.446,9.94646e+86,-1.09305e+101
4.45312,0.238363,-0.00111305,-0.0872631,0.025551,-382.446,-9.94646e+86,1.13208e+101
4.46289,-0.0805674,-0.00101988,0.244601,0.0229855,382.446,9.94646e+86,-1.17249e+101
4.47266,0.238363,-0.000799014,-0.0872631,0.0207562,-382.446,-2.48662e+86,1.21434e+101
4.48242,-0.0805674,-0.000436992,0.244601,0.0188472,382.446,4.97323e+86,-1.25768e+101
4.49219,0.238363,5.28809e-05,-0.0872631,0.0172311,-382.446,-4.97323e+86,1.30257e+101
4.50195,-0.0805674,0.00068209,0.244601,0.015912,382.446,0,-1.34906e+101
4.51172,0.238363,0.00149104,-0.0872631,0.0148241,-382.446,-9.94646e+86,1.3972e+101
4.52148,-0.0805674,0.00245361,0.244601,0.0138966,382.446,2.48662e+86,-1.44706e+101
4.53125,0.238363,0.00362162,-0.0872631,0.0131626,-382.446,-7.45985e+86,1.49869e+101
4.54102,-0.0805674,0.00501899,0.244601,0.0125336,382.446,-4.97323e+86,-1.55216e+101
4.55078,0.238363,0.00668988,-0.0872631,0.0119685,-382.446,0,1.60754e+101
4.56055,-0.0805674,0.00871644,0.244601,0.0115026,382.446,9.94646e+86,-1.66489e+101
4.57031,0.238363,0.011032,-0.0872631,0.0110387,-382.446,-4.97323e+86,1.72429e+101
4.58008,-0.0805674,0.0137848,0.244601,0.0105798,382.446,9.94646e+86,-1.78579e+101
4.58984,0.238363,0.0170791,-0.0872631,0.0101591,-382.446,-9.94646e+86,1.84949e+101
4.59961,-0.0805674,0.020797,0.244601,0.0097575,382.446,4.97323e+86,-1.91546e+101
4.60937,0.238363,0.0251293,-0.0872631,0.00935467,-382.446,-9.94646e+86,1.98378e+101
4.61914,-0.0805674,0.0300288,0.244601,0.00898866,382.446,9.94646e+86,-2.05453e+101
4.62891,0.238363,0.0355091,-0.0872631,0.0086165,-382.446,0,2.1278e+101
4.63867,-0.0805674,0.0415657,0.244601,0.00832233,382.446,0,-2.20368e+101
4.64844,0.238363,0.0481052,-0.0872631,0.0079856,-382.446,-9.94646e+86,2.28226e+101
4.6582,-0.0805674,0.0550842,0.244601,0.00769154,382.446,9.94646e+86,-2.36364e+101
4.66797,0.238363,0.0623422,-0.0872631,0.00740326,-382.446,0,2.44792e+101
4.67773,-0.0805674,0.0697767,0.244601,0.00713142,382.446,1.98929e+87,-2.53519e+101
4.6875,0.238363,0.0771854,-0.0872631,0.00690949,-382.446,-1.98929e+87,2.62558e+101
4.69727,-0.0805674,0.0844271,0.244601,0.00668754,382.446,-4.97323e+86,-2.71918e+101
4.70703,0.238363,0.0913088,-0.0872631,0.00644997,-382.446,9.94646e+86,2.81612e+101
4.7168,-0.0805674,0.0976618,0.244601,0.00623783,382.446,9.94646e+86,-2.9165e+101
4.72656,0.238363,0.103328,-0.0872631,0.00600926,-382.446,-4.97323e+86,3.02047e+101
4.73633,-0.0805674,0.108195,0.244601,0.00575268,382.446,9.94646e+86,-3.12813e+101
4.74609,0.238363,0.112192,-0.0872631,0.00552876,-382.446,0,3.23962e+101
4.75586,-0.0805674,0.115242,0.244601,0.00526887,382.446,9.94646e+86,-3.35509e+101
4.76562,0.238363,0.11735,-0.0872631,0.0049945,-382.446,0,3.47466e+101
4.77539,-0.0805674,0.118538,0.244601,0.00471316,382.446,1.98929e+87,-3.59849e+101
4.78516,0.238363,0.118811,-0.0872631,0.00443221,-382.446,-1.98929e+87,3.72673e+101
4.79492,-0.0805674,0.11824,0.244601,0.00413728,382.446,9.94646e+86,-3.85953e+101
4.80469,0.238363,0.116885,-0.0872631,0.00383496,-382.446,0,3.99706e+101
4.81445,-0.0805674,0.114799,0.244601,0.00353692,382.446,1.98929e+87,-4.13948e+101
4.82422,0.238363,0.112059,-0.0872631,0.00326004,-382.446,-1.98929e+87,4.28698e+101
4.83398,-0.0805674,0.108695,0.244601,0.00300419,382.446,2.98394e+87,-4.43972e+101
4.84375,0.238363,0.104807,-0.0872631,0.00279047,-382.446,-9.94646e+86,4.5979e+101
4.85352,-0.0805674,0.100448,0.244601,0.00259649,382.446,3.97859e+87,-4.76171e+101
4.86328,0.238363,0.0957002,-0.0872631,0.00244456,-382.446,-3.97859e+87,4.93135e+101
4.87305,-0.0805674,0.0906535,0.244601,0.00230681,382.446,9.94646e+86,-5.10703e+101
4.88281,0.238363,0.0853925,-0.0872631,0.0021939,-382.446,0,5.28895e+101
4.89258,-0.0805674,0.0800138,0.244601,0.00206994,382.446,4.97323e+87,-5.47736e+101
4.90234,0.238363,0.0745905,-0.0872631,0.00194982,-382.446,-6.96253e+87,5.67246e+101
4.91211,-0.0805674,0.0692378,0.244601,0.00181562,382.446,1.98929e+87,-5.87451e+101
4.92187,0.238363,0.0639771,-0.0872631,0.001658,-382.446,-3.97859e+87,6.08375e+101
4.93164,-0.0805674,0.0588965,0.244601,0.0014751,382.446,-3.97859e+87,-6.30044e+101
4.94141,0.238363,0.0539982,-0.0872631,0.0012682,-382.446,-1.98929e+87,6.52483e+101
4.95117,-0.0805674,0.0493664,0.244601,0.0010248,382.446,0,-6.75721e+101
4.96094,0.238363,0.0449752,-0.0872631,0.000781992,-382.446,0,6.99786e+101
4.9707,-0.0805674,0.0408724,0.244601,0.000535078,382.446,-3.97859e+87,-7.24707e+101
4.98047,0.238363,0.0370541,-0.0872631,0.000287725,-382.446,-1.98929e+87,7.50515e+101
4.99023,-0.0805674,0.0335469,0.244601,4.90137e-05,382.446,7.95717e+87,-7.77241e+101
5,0.238363,0.0303481,-0.0872631,-0.000141035,-382.446,-3.97859e+87,8.04918e+101
5.00977,-0.0805674,0.0274759,0.244601,-0.000302139,382.446,1.98929e+87,-8.33579e+101
5.01953,0.238363,0.0249136,-0.0872631,-0.00040333,-382.446,0,8.6326e+101
5.0293,-0.0805674,0.0226419,0.244601,-0.000436875,382.446,1.98929e+87,-8.93998e+101
5.03906,0.238363,0.0206326,-0.0872631,-0.000417246,-382.446,-3.97859e+87,9.25828e+101
5.04883,-0.0805674,0.0188375,0.244601,-0.000323203,382.446,5.96788e+87,-9.58791e+101
5.05859,0.238363,0.0172783,-0.0872631,-0.000172998,-382.446,-3.97859e+87,9.92927e+101
5.06836,-0.0805674,0.0157928,0.244601,7.03418e-05,382.446,1.98929e+87,-1.02828e+102
5.07812,0.238363,0.0145485,-0.0872631,0.000393838,-382.446,3.97859e+87,1.06488e+102
5.08789,-0.0805674,0.0133449,0.244601,0.000804463,382.446,7.95717e+87,-1.10279e+102
5.09766,0.238363,0.0121991,-0.0872631,0.00131924,-382.446,-3.97859e+87,1.14205e+102
5.10742,-0.0805674,0.0111947,0.244601,0.00195768,382.446,5.96788e+87,-1.18271e+102
5.11719,0.238363,0.010214,-0.0872631,0.0027646,-382.446,-1.59143e+88,1.22481e+102
5.12695,-0.0805674,0.00921952,0.244601,0.00376646,382.446,3.97859e+87,-1.26841e+102
5.13672,0.238363,0.00828483,-0.0872631,0.00499462,-382.446,-7.95717e+87,1.31356e+102
5.14648,-0.0805674,0.00741018,0.244601,0.00651299,382.446,7.95717e+87,-1.36031e+102
5.15625,0.238363,0.00660179,-0.0872631,0.00833291,-382.446,-3.97859e+87,1.40873e+102
5.16602,-0.0805674,0.00580644,0.244601,0.0105603,382.446,-3.97859e+87,-1.45887e+102
5.17578,0.238363,0.00507287,-0.0872631,0.0131954,-382.446,-1.19358e+88,1.5108e+102
5.18555,-0.0805674,0.00443153,0.244601,0.016338,382.446,-3.97859e+87,-1.56457e+102
5.19531,0.238363,0.00388365,-0.0872631,0.020013,-382.446,-7.95717e+87,1.62025e+102
5.20508,-0.0805674,0.00340854,0.244601,0.0242548,382.446,3.97859e+87,-1.67792e+102
5.21484,0.238363,0.00299496,-0.0872631,0.0290271,-382.446,-7.95717e+87,1.73763e+102
5.22461,-0.0805674,0.00266139,0.244601,0.0343612,382.446,1.59143e+88,-1.79947e+102
5.23437,0.238363,0.0023635,-0.0872631,0.0402362,-382.446,-7.95717e+87,1.86351e+102
5.24414,-0.0805674,0.00211365,0.244601,0.0465485,382.446,1.59143e+88,-1.92982e+102
5.25391,0.238363,0.00189082,-0.0872631,0.0532392,-382.446,-7.95717e+87,1.9985e+102
5.26367,-0.0805674,0.00171302,0.244601,0.060179,382.446,1.59143e+88,-2.06961e+102
5.27344,0.238363,0.00157406,-0.0872631,0.0672812,-382.446,-1.98929e+88,2.14326e+102
5.2832,-0.0805674,0.00147946,0.244601,0.0743492,382.446,7.95717e+87,-2.21952e+102
5.29297,0.238363,0.00143684,-0.0872631,0.0812746,-382.446,-1.59143e+88,2.2985e+102
5.30273,-0.0805674,0.00142081,0.244601,0.0878974,382.446,1.98929e+88,-2.38028e+102
5.3125,0.238363,0.00145579,-0.0872631,0.0940864,-382.446,7.95717e+87,2.46498e+102
5.32227,-0.0805674,0.00151239,0.244601,0.0997112,382.446,0,-2.55268e+102
5.33203,0.238363,0.0016079,-0.0872631,0.104676,-382.446,7.95717e+87,2.64351e+102
5.3418,-0.0805674,0.00170748,0.244601,0.108879,382.446,7.95717e+87,-2.73756e+102
5.35156,0.238363,0.001853,-0.0872631,0.112274,-382.446,-7.95717e+87,2.83496e+102
5.36133,-0.0805674,0.00199772,0.244601,0.114831,382.446,2.38715e+88,-2.93582e+102
5.37109,0.238363,0.00214811,-0.0872631,0.116513,-382.446,7.95717e+87,3.04027e+102
5.38086,-0.0805674,0.00231281,0.244601,0.11735,382.446,0,-3.14843e+102
5.39062,0.238363,0.00247758,-0.0872631,0.117337,-382.446,-7.95717e+87,3.26044e+102
5.40039,-0.0805674,0.00264803,0.244601,0.116501,382.446,0,-3.37643e+102
5.41016,0.238363,0.00281994,-0.0872631,0.114909,-382.446,-2.38715e+88,3.49655e+102
5.41992,-0.0805674,0.00300267,0.244601,0.112599,382.446,1.59143e+88,-3.62094e+102
5.42969,0.238363,0.00317218,-0.0872631,0.109618,-382.446,0,3.74974e+102
5.43945,-0.0805674,0.00334726,0.244601,0.106049,382.446,3.18287e+88,-3.88313e+102
5.44922,0.238363,0.00350804,-0.0872631,0.101946,-382.446,-1.59143e+88,4.02127e+102
5.45898,-0.0805674,0.00366703,0.244601,0.0974171,382.446,0,-4.16431e+102
5.46875,0.238363,0.00378513,-0.0872631,0.0925409,-382.446,-3.18287e+88,4.31244e+102
5.47852,-0.0805674,0.00389575,0.244601,0.0874319,382.446,1.59143e+88,-4.46584e+102
5.48828,0.238363,0.00397893,-0.0872631,0.0821359,-382.446,0,4.62469e+102
5.49805,-0.0805674,0.00405639,0.244601,0.0767744,382.446,-2.38715e+88,-4.78919e+102
5.50781,0.238363,0.00412673,-0.0872631,0.071425,-382.446,-4.7743e+88,4.95953e+102
5.51758,-0.0805674,0.0041794,0.244601,0.0661513,382.446,0,-5.13594e+102
5.52734,0.238363,0.00418737,-0.0872631,0.061034,-382.446,1.59143e+88,5.31861e+102
5.53711,-0.0805674,0.00418784,0.244601,0.0560938,382.446,-3.18287e+88,-5.50778e+102
5.54688,0.238363,0.00417867,-0.0872631,0.0514114,-382.446,0,5.70368e+102
5.55664,-0.0805674,0.00414686,0.244601,0.0470102,382.446,1.59143e+88,-5.90654e+102
5.56641,0.238363,0.00408422,-0.0872631,0.0429054,-382.446,3.18287e+88,6.11661e+102
5.57617,-0.0805674,0.00402249,0.244601,0.0391296,382.446,3.18287e+88,-6.33415e+102
5.58594,0.238363,0.00397805,-0.0872631,0.0356841,-382.446,-1.59143e+88,6.55943e+102
5.5957,-0.0805674,0.00392288,0.244601,0.0325926,382.446,1.59143e+88,-6.79271e+102
5.60547,0.238363,0.0039048,-0.0872631,0.029845,-382.446,-4.7743e+88,7.03429e+102
5.61523,-0.0805674,0.00388652,0.244601,0.0274085,382.446,-1.59143e+88,-7.28445e+102
5.625,0.238363,0.00387557,-0.0872631,0.025296,-382.446,-6.36574e+88,7.54351e+102
5.63477,-0.0805674,0.00391529,0.244601,0.0234807,382.446,6.36574e+88,-7.81178e+102
5.64453,0.238363,0.00400863,-0.0872631,0.0218846,-382.446,0,8.08959e+102
5.6543,-0.0805674,0.00419707,0.244601,0.0205134,382.446,0,-8.37727e+102
5.66406,0.238363,0.00448459,-0.0872631,0.0193295,-382.446,-6.36574e+88,8.67518e+102
5.67383,-0.0805674,0.00493834,0.244601,0.0182903,382.446,-4.7743e+88,-8.98368e+102
5.68359,0.238363,0.00560575,-0.0872631,0.017345,-382.446,-1.59143e+88,9.30314e+102
5.69336,-0.0805674,0.00652822,0.244601,0.0164824,382.446,6.36574e+88,-9.63396e+102
5.70312,0.238363,0.00775052,-0.0872631,0.0156872,-382.446,-1.27315e+89,9.97655e+102
5.71289,-0.0805674,0.00936296,0.244601,0.0149004,382.446,0,-1.03313e+103
5.72266,0.238363,0.0113475,-0.0872631,0.0141396,-382.446,0,1.06987e+103
5.73242,-0.0805674,0.01374,0.244601,0.0133482,382.446,3.18287e+88,-1.10791e+103
5.74219,0.238363,0.0166934,-0.0872631,0.0125588,-382.446,-6.36574e+88,1.14731e+103
5.75195,-0.0805674,0.0201166,0.244601,0.0117675,382.446,-3.18287e+88,-1.1881e+103
5.76172,0.238363,0.0240808,-0.0872631,0.0109569,-382.446,-6.36574e+88,1.23035e+103
5.77148,-0.0805674,0.0285855,0.244601,0.0101534,382.446,6.36574e+88,-1.2741e+103
5.78125,0.238363,0.0336136,-0.0872631,0.00936158,-382.446,-9.54861e+88,1.3194e+103
5.79102,-0.0805674,0.0391218,0.244601,0.0085991,382.446,3.18287e+88,-1.36631e+103
5.80078,0.238363,0.0450587,-0.0872631,0.00784348,-382.446,-1.27315e+89,1.41489e+103
5.81055,-0.0805674,0.0513575,0.244601,0.00716083,382.446,6.36574e+88,-1.4652e+103
5.82031,0.238363,0.057896,-0.0872631,0.0065153,-382.446,-9.54861e+88,1.5173e+103
5.83008,-0.0805674,0.0645739,0.244601,0.00590517,382.446,6.36574e+88,-1.57124e+103
5.83984,0.238363,0.0712594,-0.0872631,0.00536933,-382.446,-9.54861e+88,1.62711e+103
5.84961,-0.0805674,0.0778084,0.244601,0.00488077,382.446,-3.18287e+88,-1.68496e+103
5.85937,0.238363,0.0840875,-0.0872631,0.00442831,-382.446,3.18287e+88,1.74487e+103
5.86914,-0.0805674,0.0899406,0.244601,0.00404045,382.446,6.36574e+88,-1.8069e+103
5.87891,0.238363,0.0952613,-0.0872631,0.00371537,-382.446,-3.18287e+88,1.87114e+103
5.88867,-0.0805674,0.0999222,0.244601,0.00345123,382.446,6.36574e+88,-1.93767e+103
5.89844,0.238363,0.10385,-0.0872631,0.00324478,-382.446,-1.27315e+89,2.00656e+103
5.9082,-0.0805674,0.106983,0.244601,0.00309047,382.446,0,-2.0779e+103
5.91797,0.238363,0.109278,-0.0872631,0.00299306,-382.446,-6.36574e+88,2.15177e+103
5.92773,-0.0805674,0.110726,0.244601,0.00294595,382.446,1.27315e+89,-2.22827e+103
5.9375,0.238363,0.111324,-0.0872631,0.00296921,-382.446,0,2.30749e+103
5.94727,-0.0805674,0.111116,0.244601,0.00302792,382.446,1.27315e+89,-2.38952e+103
5.95703,0.238363,0.110135,-0.0872631,0.00312896,-382.446,-1.27315e+89,2.47447e+103
5.9668,-0.0805674,0.108454,0.244601,0.00325895,382.446,0,-2.56244e+103
5.97656,0.238363,0.106126,-0.0872631,0.0033835,-382.446,-6.36574e+88,2.65354e+103
5.98633,-0.0805674,0.103193,0.244601,0.00354231,382.446,1.27315e+89,-2.74787e+103
5.99609,0.238363,0.099747,-0.0872631,0.00371036,-382.446,0,2.84556e+103
6.00586,-0.0805674,0.0958433,0.244601,0.00387463,382.446,0,-2.94672e+103
6.01562,0.238363,0.0915801,-0.0872631,0.00402712,-382.446,-2.54629e+89,3.05147e+103
6.02539,-0.0805674,0.0870337,0.244601,0.00415854,382.446,3.81944e+89,-3.15995e+103
6.03516,0.238363,0.0822538,-0.0872631,0.00428282,-382.446,-1.27315e+89,3.27228e+103
6.04492,-0.0805674,0.0773527,0.244601,0.00439356,382.446,3.18287e+89,-3.3886e+103
6.05469,0.238363,0.0723904,-0.0872631,0.00447946,-382.446,-1.90972e+89,3.50906e+103
6.06445,-0.0805674,0.0674383,0.244601,0.00452057,382.446,1.90972e+89,-3.6338e+103
6.07422,0.238363,0.062587,-0.0872631,0.00452722,-382.446,1.90972e+89,3.76298e+103
6.08398,-0.0805674,0.0578792,0.244601,0.00450117,382.446,5.09259e+89,-3.89674e+103
6.09375,0.238363,0.0533567,-0.0872631,0.00444727,-382.446,-2.54629e+89,4.03526e+103
6.10352,-0.0805674,0.0490687,0.244601,0.0043355,382.446,1.27315e+89,-4.1787e+103
6.11328,0.238363,0.0450367,-0.0872631,0.00419625,-382.446,0,4.32724e+103
6.12305,-0.0805674,0.0412715,0.244601,0.00401555,382.446,3.81944e+89,-4.48106e+103
6.13281,0.238363,0.0378023,-0.0872631,0.00380827,-382.446,-2.54629e+89,4.64035e+103
6.14258,-0.0805674,0.0345981,0.244601,0.00358854,382.446,1.27315e+89,-4.8053e+103
6.15234,0.238363,0.031713,-0.0872631,0.00333606,-382.446,0,4.97611e+103
6.16211,-0.0805674,0.0290789,0.244601,0.00306161,382.446,-1.27315e+89,-5.15299e+103
6.17187,0.238363,0.0267453,-0.0872631,0.00277819,-382.446,0,5.33615e+103
6.18164,-0.0805674,0.024661,0.244601,0.0025113,382.446,3.81944e+89,-5.52583e+103
6.19141,0.238363,0.0228304,-0.0872631,0.00224748,-382.446,-1.27315e+89,5.72224e+103
6.20117,-0.0805674,0.0211789,0.244601,0.00202611,382.446,1.27315e+89,-5.92564e+103
6.21094,0.238363,0.0197718,-0.0872631,0.0018339,-382.446,-5.09259e+89,6.13627e+103
6.2207,-0.0805674,0.0184387,0.244601,0.00172055,382.446,0,-6.35438e+103
6.23047,0.238363,0.0173194,-0.0872631,0.0016979,-382.446,-5.09259e+89,6.58024e+103
6.24023,-0.0805674,0.0162147,0.244601,0.00178084,382.446,1.27315e+89,-6.81413e+103
6.25,0.238363,0.0152049,-0.0872631,0.00200637,-382.446,-2.54629e+89,7.05633e+103
6.25977,-0.0805674,0.0143183,0.244601,0.00239643,382.446,2.54629e+89,-7.30714e+103
6.26953,0.238363,0.0133506,-0.0872631,0.00300337,-382.446,1.27315e+89,7.56686e+103
6.2793,-0.0805674,0.0125319,0.244601,0.00384952,382.446,2.54629e+89,-7.83581e+103
6.28906,0.238363,0.0117454,-0.0872631,0.00500432,-382.446,-7.63888e+89,8.11432e+103
6.29883,-0.0805674,0.0109441,0.244601,0.00645732,382.446,-2.54629e+89,-8.40273e+103
6.30859,0.238363,0.0102115,-0.0872631,0.00829292,-382.446,-5.09259e+89,8.70139e+103
6.31836,-0.0805674,0.00961433,0.244601,0.0105439,382.446,0,-9.01066e+103
6.32812,0.238363,0.00901351,-0.0872631,0.0132196,-382.446,0,9.33092e+103
6.33789,-0.0805674,0.00847061,0.244601,0.0163671,382.446,2.54629e+89,-9.66256e+103
6.34766,0.238363,0.0080018,-0.0872631,0.0199702,-382.446,0,1.0006e+104
6.35742,-0.0805674,0.00763444,0.244601,0.0240961,382.446,5.09259e+89,-1.03616e+104
6.36719,0.238363,0.00736646,-0.0872631,0.0286858,-382.446,-5.09259e+89,1.07299e+104
6.37695,-0.0805674,0.00710265,0.244601,0.0337214,382.446,0,-1.11113e+104
6.38672,0.238363,0.00688711,-0.0872631,0.0391816,-382.446,-1.27315e+90,1.15062e+104
6.39648,-0.0805674,0.00670717,0.244601,0.0449786,382.446,0,-1.19151e+104
6.40625,0.238363,0.00654466,-0.0872631,0.0510497,-382.446,-5.09259e+89,1.23386e+104
6.41602,-0.0805674,0.00642026,0.244601,0.057301,382.446,5.09259e+89,-1.27771e+104
6.42578,0.238363,0.00628983,-0.0872631,0.0636224,-382.446,-5.09259e+89,1.32312e+104
6.43555,-0.0805674,0.00610761,0.244601,0.0699076,382.446,1.01852e+90,-1.37015e+104
6.44531,0.238363,0.00590877,-0.0872631,0.0760496,-382.446,-5.09259e+89,1.41884e+104
6.45508,-0.0805674,0.00569259,0.244601,0.0819076,382.446,7.63888e+89,-1.46927e+104
6.46484,0.238363,0.00545197,-0.0872631,0.0874009,-382.446,-5.09259e+89,1.52149e+104
6.47461,-0.0805674,0.0051883,0.244601,0.0924066,382.446,1.01852e+90,-1.57556e+104
6.48437,0.238363,0.00490456,-0.0872631,0.0968459,-382.446,0,1.63156e+104
6.49414,-0.0805674,0.0045951,0.244601,0.100673,382.446,1.01852e+90,-1.68954e+104
6.50391,0.238363,0.00423393,-0.0872631,0.103809,-382.446,-5.09259e+89,1.74959e+104
6.51367,-0.0805674,0.00382852,0.244601,0.106231,382.446,5.09259e+89,-1.81177e+104
6.52344,0.238363,0.00342234,-0.0872631,0.107933,-382.446,-5.09259e+89,1.87616e+104
6.5332,-0.0805674,0.00300205,0.244601,0.108899,382.446,0,-1.94284e+104
6.54297,0.238363,0.00257209,-0.0872631,0.109152,-382.446,-1.01852e+90,2.01188e+104
6.55273,-0.0805674,0.00214896,0.244601,0.108709,382.446,5.09259e+89,-2.08338e+104
6.5625,0.238363,0.00174105,-0.0872631,0.1076,-382.446,0,2.15743e+104
6.57227,-0.0805674,0.00136415,0.244601,0.105882,382.446,5.09259e+89,-2.2341e+104
6.58203,0.238363,0.00103134,-0.0872631,0.103593,-382.446,-1.52778e+90,2.3135e+104
6.5918,-0.0805674,0.000733682,0.244601,0.100766,382.446,2.03704e+90,-2.39571e+104
6.60156,0.238363,0.000500244,-0.0872631,0.0975021,-382.446,0,2.48085e+104
6.61133,-0.0805674,0.000301436,0.244601,0.0938453,382.446,1.52778e+90,-2.56902e+104
6.62109,0.238363,0.000174141,-0.0872631,0.0898448,-382.446,-1.01852e+90,2.66032e+104
6.63086,-0.0805674,9.87891e-05,0.244601,0.0855734,382.446,1.01852e+90,-2.75486e+104
6.64062,0.238363,8.16504e-05,-0.0872631,0.0810945,-382.446,-1.01852e+90,2.85276e+104
6.65039,-0.0805674,0.000116133,0.244601,0.0764946,382.446,2.03704e+90,-2.95415e+104
6.66016,0.238363,0.000204873,-0.0872631,0.0717973,-382.446,-1.01852e+90,3.05913e+104
6.66992,-0.0805674,0.000318896,0.244601,0.067096,382.446,2.03704e+90,-3.16785e+104
6.67969,0.238363,0.000473848,-0.0872631,0.0624079,-382.446,-1.01852e+90,3.28042e+104
6.68945,-0.0805674,0.000657539,0.244601,0.0578107,382.446,-1.01852e+90,-3.397e+104
6.69922,0.238363,0.000837539,-0.0872631,0.0533213,-382.446,1.01852e+90,3.51772e+104
6.70898,-0.0805674,0.00104121,0.244601,0.0490092,382.446,3.05555e+90,-3.64273e+104
6.71875,0.238363,0.00124937,-0.0872631,0.0448557,-382.446,-3.05555e+90,3.77219e+104
6.72852,-0.0805674,0.00144105,0.244601,0.04096,382.446,1.01852e+90,-3.90624e+104
6.73828,0.238363,0.001627,-0.0872631,0.0372526,-382.446,-2.03704e+90,4.04505e+104
6.74805,-0.0805674,0.00180721,0.244601,0.0338278,382.446,-1.01852e+90,-4.1888e+104
6.75781,0.238363,0.00198442,-0.0872631,0.0306637,-382.446,-2.03704e+90,4.33766e+104
6.76758,-0.0805674,0.00217468,0.244601,0.0277567,382.446,2.03704e+90,-4.49181e+104
6.77734,0.238363,0.00236771,-0.0872631,0.0251466,-382.446,-2.03704e+90,4.65143e+104
6.78711,-0.0805674,0.00258929,0.244601,0.0227711,382.446,0,-4.81673e+104
6.79687,0.238363,0.00285354,-0.0872631,0.0206595,-382.446,-4.07407e+90,4.9879e+104
6.80664,-0.0805674,0.00319983,0.244601,0.0187941,382.446,0,-5.16515e+104
6.81641,0.238363,0.00365578,-0.0872631,0.0171408,-382.446,-1.01852e+90,5.3487e+104
6.82617,-0.0805674,0.00425159,0.244601,0.0156717,382.446,2.03704e+90,-5.53877e+104
6.83594,0.238363,0.00503909,-0.0872631,0.0143425,-382.446,-6.11111e+90,5.7356e+104
6.8457,-0.0805674,0.00603437,0.244601,0.0131713,382.446,2.03704e+90,-5.93942e+104
6.85547,0.238363,0.00733497,-0.0872631,0.0121117,-382.446,-5.09259e+90,6.15048e+104
6.86523,-0.0805674,0.00895336,0.244601,0.0111617,382.446,-2.03704e+90,-6.36905e+104
6.875,0.238363,0.0108854,-0.0872631,0.010268,-382.446,-2.03704e+90,6.59538e+104
6.88477,-0.0805674,0.0132402,0.244601,0.00947156,382.446,0,-6.82975e+104
6.89453,0.238363,0.0160759,-0.0872631,0.00872484,-382.446,4.07407e+90,7.07245e+104
6.9043,-0.0805674,0.0193154,0.244601,0.00804776,382.446,-2.03704e+90,-7.32377e+104
6.91406,0.238363,0.0230761,-0.0872631,0.00742611,-382.446,-2.03704e+90,7.58403e+104
6.92383,-0.0805674,0.0272965,0.244601,0.00686338,382.446,6.11111e+90,-7.85353e+104
6.93359,0.238363,0.03199,-0.0872631,0.00639996,-382.446,0,8.13261e+104
6.94336,-0.0805674,0.0370958,0.244601,0.0059782,382.446,0,-8.4216e+104
6.95312,0.238363,0.0425875,-0.0872631,0.00562011,-382.446,-6.11111e+90,8.72086e+104
6.96289,-0.0805674,0.0483841,0.244601,0.00535008,382.446,0,-9.03076e+104
6.97266,0.238363,0.0544053,-0.0872631,0.00514403,-382.446,-4.07407e+90,9.35167e+104
6.98242,-0.0805674,0.0605342,0.244601,0.00496421,382.446,0,-9.68398e+104
6.99219,0.238363,0.0666614,-0.0872631,0.00484813,-382.446,-6.11111e+90,1.00281e+105
7.00195,-0.0805674,0.072673,0.244601,0.00477712,382.446,4.07407e+90,-1.03844e+105
7.01172,0.238363,0.0784554,-0.0872631,0.00473865,-382.446,-4.07407e+90,1.07535e+105
7.02148,-0.0805674,0.083874,0.244601,0.00469254,382.446,1.22222e+91,-1.11356e+105
7.03125,0.238363,0.0888304,-0.0872631,0.00465448,-382.446,-8.14814e+90,1.15313e+105
7.04102,-0.0805674,0.0932279,0.244601,0.00464007,382.446,4.07407e+90,-1.1941e+105
7.05078,0.238363,0.0969947,-0.0872631,0.00460509,-382.446,2.03704e+90,1.23654e+105
7.06055,-0.0805674,0.100064,0.244601,0.00457808,382.446,4.07407e+90,-1.28048e+105
7.07031,0.238363,0.102399,-0.0872631,0.00450357,-382.446,0,1.32598e+105
7.08008,-0.0805674,0.103985,0.244601,0.00445283,382.446,8.14814e+90,-1.37309e+105
7.08984,0.238363,0.104835,-0.0872631,0.00439597,-382.446,4.07407e+90,1.42189e+105
7.09961,-0.0805674,0.104948,0.244601,0.00432475,382.446,4.07407e+90,-1.47241e+105
7.10937,0.238363,0.10437,-0.0872631,0.00423398,-382.446,-1.22222e+91,1.52473e+105
7.11914,-0.0805674,0.103122,0.244601,0.00414773,382.446,8.14814e+90,-1.57891e+105
7.12891,0.238363,0.101286,-0.0872631,0.00407353,-382.446,0,1.63502e+105
7.13867,-0.0805674,0.09888,0.244601,0.00400852,382.446,4.07407e+90,-1.69312e+105
7.14844,0.238363,0.0959951,-0.0872631,0.00393457,-382.446,-1.22222e+91,1.75328e+105
7.1582,-0.0805674,0.0926604,0.244601,0.00388069,382.446,8.14814e+90,-1.81558e+105
7.16797,0.238363,0.0889591,-0.0872631,0.00383812,-382.446,-1.62963e+91,1.8801e+105
7.17773,-0.0805674,0.0849476,0.244601,0.00382061,382.446,8.14814e+90,-1.9469e+105
7.1875,0.238363,0.0806937,-0.0872631,0.00381275,-382.446,8.14814e+90,2.01608e+105
7.19727,-0.0805674,0.0762557,0.244601,0.00382148,382.446,1.62963e+91,-2.08772e+105
7.20703,0.238363,0.0717083,-0.0872631,0.00384079,-382.446,-8.14814e+90,2.16191e+105
7.2168,-0.0805674,0.0671166,0.244601,0.00385913,382.446,8.14814e+90,-2.23873e+105
7.22656,0.238363,0.0625342,-0.0872631,0.00389599,-382.446,0,2.31828e+105
7.23633,-0.0805674,0.0580237,0.244601,0.00393047,382.446,-8.14814e+90,-2.40065e+105
7.24609,0.238363,0.0536375,-0.0872631,0.0039452,-382.446,-1.62963e+91,2.48596e+105
7.25586,-0.0805674,0.049412,0.244601,0.00394216,382.446,1.62963e+91,-2.57429e+105
7.26562,0.238363,0.0453843,-0.0872631,0.00393179,-382.446,-8.14814e+90,2.66576e+105
7.27539,-0.0805674,0.0415787,0.244601,0.00389396,382.446,0,-2.76049e+105
7.28516,0.238363,0.0380221,-0.0872631,0.00384223,-382.446,-3.25926e+91,2.85858e+105
7.29492,-0.0805674,0.0347263,0.244601,0.00376298,382.446,0,-2.96015e+105
7.30469,0.238363,0.0316863,-0.0872631,0.00365147,-382.446,-1.62963e+91,3.06534e+105
7.31445,-0.0805674,0.0288983,0.244601,0.00351955,382.446,2.44444e+91,-3.17426e+105
7.32422,0.238363,0.0264047,-0.0872631,0.00338563,-382.446,-8.14814e+90,3.28705e+105
7.33398,-0.0805674,0.0241314,0.244601,0.00326687,382.446,1.62963e+91,-3.40385e+105
7.34375,0.238363,0.0221387,-0.0872631,0.00314575,-382.446,-2.44444e+91,3.52479e+105
7.35352,-0.0805674,0.0203428,0.244601,0.00305739,382.446,2.44444e+91,-3.65004e+105
7.36328,0.238363,0.0188073,-0.0872631,0.00300519,-382.446,-1.62963e+91,3.77974e+105
7.37305,-0.0805674,0.0174248,0.244601,0.00302183,382.446,2.44444e+91,-3.91404e+105
7.38281,0.238363,0.0162511,-0.0872631,0.00314232,-382.446,-3.25926e+91,4.05312e+105
7.39258,-0.0805674,0.0152234,0.244601,0.00338109,382.446,4.07407e+91,-4.19714e+105
7.40234,0.238363,0.0142827,-0.0872631,0.00377273,-382.446,-3.25926e+91,4.34627e+105
7.41211,-0.0805674,0.0135105,0.244601,0.0043268,382.446,2.44444e+91,-4.50071e+105
7.42188,0.238363,0.0127893,-0.0872631,0.0050804,-382.446,-8.14814e+90,4.66063e+105
7.43164,-0.0805674,0.0121199,0.244601,0.00608561,382.446,2.44444e+91,-4.82624e+105
7.44141,0.238363,0.0115757,-0.0872631,0.00737411,-382.446,-1.62963e+91,4.99773e+105
7.45117,-0.0805674,0.0110577,0.244601,0.0089378,382.446,1.62963e+91,-5.17531e+105
7.46094,0.238363,0.0105557,-0.0872631,0.0108484,-382.446,-1.62963e+91,5.3592e+105
7.4707,-0.0805674,0.0101458,0.244601,0.0131164,382.446,3.25926e+91,-5.54962e+105
7.48047,0.238363,0.00978521,-0.0872631,0.0157458,-382.446,-1.62963e+91,5.74682e+105
7.49023,-0.0805674,0.00944563,0.244601,0.0187522,382.446,4.88889e+91,-5.95102e+105
7.5,0.238363,0.00911517,-0.0872631,0.0221409,-382.446,-6.51852e+91,6.16247e+105
7.50977,-0.0805674,0.00885439,0.244601,0.0259238,382.446,4.88889e+91,-6.38144e+105
7.51953,0.238363,0.00859702,-0.0872631,0.0300749,-382.446,-3.25926e+91,6.60818e+105
7.5293,-0.0805674,0.00839558,0.244601,0.034533,382.446,4.88889e+91,-6.84299e+105
7.53906,0.238363,0.00812646,-0.0872631,0.0393022,-382.446,-3.25926e+91,7.08613e+105
7.54883,-0.0805674,0.00789041,0.244601,0.0443149,382.446,-3.25926e+91,-7.33792e+105
7.55859,0.238363,0.00764329,-0.0872631,0.0495025,-382.446,3.25926e+91,7.59865e+105
7.56836,-0.0805674,0.00739441,0.244601,0.0547974,382.446,6.51852e+91,-7.86865e+105
7.57812,0.238363,0.00714308,-0.0872631,0.0601176,-382.446,3.25926e+91,8.14824e+105
7.58789,-0.0805674,0.00683859,0.244601,0.0653686,382.446,0,-8.43776e+105
7.59766,0.238363,0.00652075,-0.0872631,0.0704724,-382.446,-6.51852e+91,8.73757e+105
7.60742,-0.0805674,0.00621343,0.244601,0.0753451,382.446,0,-9.04804e+105
7.61719,0.238363,0.00587587,-0.0872631,0.0798865,-382.446,0,9.36953e+105
7.62695,-0.0805674,0.00555009,0.244601,0.0840427,382.446,0,-9.70245e+105
7.63672,0.238363,0.00523687,-0.0872631,0.0877411,-382.446,0,1.00472e+106
7.64648,-0.0805674,0.00491183,0.244601,0.0909348,382.446,0,-1.04042e+106
7.65625,0.238363,0.00456144,-0.0872631,0.0935788,-382.446,-3.25926e+91,1.07739e+106
7.66602,-0.0805674,0.00420167,0.244601,0.0956384,382.446,6.51852e+91,-1.11567e+106
7.67578,0.238363,0.00387097,-0.0872631,0.0971126,-382.446,-3.25926e+91,1.15531e+106
7.68555,-0.0805674,0.00352386,0.244601,0.0980247,382.446,6.51852e+91,-1.19636e+106
7.69531,0.238363,0.00316421,-0.0872631,0.0983586,-382.446,-6.51852e+91,1.23887e+106
7.70508,-0.0805674,0.00280591,0.244601,0.0981405,382.446,0,-1.28289e+106
7.71484,0.238363,0.00244254,-0.0872631,0.0974009,-382.446,-9.77777e+91,1.32847e+106
7.72461,-0.0805674,0.00208406,0.244601,0.0961749,382.446,6.51852e+91,-1.37568e+106
7.73438,0.238363,0.00173112,-0.0872631,0.0944979,-382.446,-6.51852e+91,1.42456e+106
7.74414,-0.0805674,0.00138864,0.244601,0.0924006,382.446,3.25926e+91,-1.47517e+106
7.75391,0.238363,0.00106359,-0.0872631,0.0899513,-382.446,-6.51852e+91,1.52759e+106
7.76367,-0.0805674,0.000757266,0.244601,0.0871654,382.446,1.3037e+92,-1.58187e+106
7.77344,0.238363,0.000475254,-0.0872631,0.0841135,-382.446,0,1.63807e+106
7.7832,-0.0805674,0.000217588,0.244601,0.080824,382.446,3.25926e+91,-1.69628e+106
7.79297,0.238363,-5.56641e-06,-0.0872631,0.0773629,-382.446,-6.51852e+91,1.75655e+106
7.80273,-0.0805674,-0.000198164,0.244601,0.0737524,382.446,-1.3037e+92,-1.81896e+106
7.8125,0.238363,-0.000344121,-0.0872631,0.0700627,-382.446,-9.77777e+91,1.88359e+106
7.82227,-0.0805674,-0.000460078,0.244601,0.0663232,382.446,9.77777e+91,-1.95052e+106
7.83203,0.238363,-0.000554941,-0.0872631,0.0625781,-382.446,-1.95555e+92,2.01982e+106
7.8418,-0.0805674,-0.000607119,0.244601,0.0588635,382.446,6.51852e+91,-2.09159e+106
7.85156,0.238363,-0.000630088,-0.0872631,0.0552163,-382.446,-1.95555e+92,2.16591e+106
7.86133,-0.0805674,-0.00063457,0.244601,0.0516571,382.446,6.51852e+91,-2.24286e+106
7.87109,0.238363,-0.00058752,-0.0872631,0.0482194,-382.446,-6.51852e+91,2.32256e+106
7.88086,-0.0805674,-0.000518818,0.244601,0.0449007,382.446,2.60741e+92,-2.40508e+106
7.89062,0.238363,-0.00041168,-0.0872631,0.0417521,-382.446,-1.95555e+92,2.49053e+106
7.90039,-0.0805674,-0.000274863,0.244601,0.0387515,382.446,-1.3037e+92,-2.57903e+106
7.91016,0.238363,-7.43848e-05,-0.0872631,0.0359379,-382.446,-1.3037e+92,2.67066e+106
7.91992,-0.0805674,0.000184512,0.244601,0.0332818,382.446,6.51852e+91,-2.76555e+106
7.92969,0.238363,0.000540146,-0.0872631,0.0308279,-382.446,6.51852e+91,2.86382e+106
7.93945,-0.0805674,0.000962197,0.244601,0.0285356,382.446,0,-2.96557e+106
7.94922,0.238363,0.00152139,-0.0872631,0.0264294,-382.446,6.51852e+91,3.07094e+106
7.95898,-0.0805674,0.00221385,0.244601,0.0245155,382.446,-1.3037e+92,-3.18006e+106
7.96875,0.238363,0.00308698,-0.0872631,0.0227222,-382.446,-1.3037e+92,3.29305e+106
7.97852,-0.0805674,0.00413197,0.244601,0.0211061,382.446,0,-3.41006e+106
7.98828,0.238363,0.00537615,-0.0872631,0.0196557,-382.446,6.51852e+91,3.53122e+106
7.99805,-0.0805674,0.00685002,0.244601,0.0183115,382.446,2.60741e+92,-3.65669e+106
8.00781,0.238363,0.00862295,-0.0872631,0.0170949,-382.446,-1.3037e+92,3.78661e+106
8.01758,-0.0805674,0.0106968,0.244601,0.0159811,382.446,0,-3.92116e+106
8.02734,0.238363,0.0131125,-0.0872631,0.0149871,-382.446,-3.91111e+92,4.06048e+106
8.03711,-0.0805674,0.0157928,0.244601,0.0140733,382.446,0,-4.20475e+106
8.04688,0.238363,0.0188997,-0.0872631,0.0132493,-382.446,0,4.35415e+106
8.05664,-0.0805674,0.0223185,0.244601,0.0125028,382.446,0,-4.50886e+106
8.06641,0.238363,0.0261137,-0.0872631,0.0118269,-382.446,0,4.66906e+106
8.07617,-0.0805674,0.0302598,0.244601,0.0112127,382.446,3.91111e+92,-4.83496e+106
8.08594,0.238363,0.0347075,-0.0872631,0.0107042,-382.446,0,5.00675e+106


==> data/IBS_results_POM_manual_vinyl_a_Frequency.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,9.86032,-0.855582,9.78616e-06,-0.00253315,-0.000777646,3.46945e-18,0.0294321
0.00976562,59.2059,2.60102,3.4312e-05,-0.0177321,-0.00607895,8.32667e-17,0.207566
0.0195312,114.981,33.2606,-0.000278169,-0.0122436,-0.0187564,0,0.516363
0.0292969,175.842,74.4479,-0.00183981,0.0168877,-0.0395037,5.55112e-16,0.814309
0.0390625,249.976,104.897,-0.00450354,-0.00675507,-0.0731211,4.44089e-16,1.1907
0.0488281,299.449,154.896,-0.00722894,-0.039686,-0.122411,1.77636e-15,1.60495
0.0585937,349.723,188.112,-0.0106468,-0.0185764,-0.183843,2.66454e-15,1.87532
0.0683594,387.656,196.732,-0.0144458,-0.0523518,-0.259343,8.88178e-16,2.17426
0.078125,427.594,201.131,-0.0165592,0.0050663,-0.356148,1.77636e-15,2.6621
0.0878906,472.907,215.59,-0.0188313,-0.0194208,-0.471026,3.55271e-15,3.06046
0.0976562,516.482,230.838,-0.023738,-0.0320866,-0.60461,-3.55271e-15,3.45981
0.107422,562.208,244.786,-0.0286863,-0.0350419,-0.765238,0,4.00501
0.117187,600.369,260.183,-0.0344871,0.0223762,-0.949546,0,4.29755
0.126953,644.672,255.501,-0.0438859,-0.00675507,-1.15156,2.13163e-14,4.41799
0.136719,684.626,257.758,-0.0522842,0.00591069,-1.37396,7.10543e-15,4.52265
0.146484,721.448,275.143,-0.0588917,0.0367307,-1.61679,1.42109e-14,4.5048
0.15625,743.235,280.396,-0.0680032,-0.0802164,-1.8762,0,4.51374
0.166016,766.632,269.664,-0.076777,-0.0194208,-2.18172,5.68434e-14,5.63767
0.175781,797.105,255.076,-0.0863703,-0.0358863,-2.60642,0,9.56779
0.185547,818.468,254.25,-0.110498,0.0232206,-3.27041,0,18.2657
0.195312,818.468,258.093,-0.161029,0.00928822,-4.37902,5.68434e-14,34.4578
0.205078,818.468,256.899,-0.254323,-0.039686,-6.1934,2.84217e-14,59.0064
0.214844,818.468,239.385,-0.41802,-0.00886603,-8.95406,5.68434e-14,89.6083
0.224609,818.468,223.683,-0.658195,-0.0312422,-12.8093,1.7053e-13,120.895
0.234375,818.468,217.755,-0.950061,0.00844384,-17.7581,-2.27374e-13,145.493
0.244141,818.468,209.008,-1.24984,-0.0177321,-23.5958,4.54747e-13,156.447
0.253906,818.468,196.406,-1.4908,0.0776833,-30,3.41061e-13,152.003
0.263672,818.468,173.07,-1.61192,0.0105548,-36.6883,4.54747e-13,137.775
0.273437,818.468,153.045,-1.61888,-0.0194208,-43.4329,4.54747e-13,119.545
0.283203,818.468,145.581,-1.58578,0.0122436,-50.1877,0,104.73
0.292969,818.468,137.043,-1.60547,-0.0223762,-57.0134,4.54747e-13,95.0646
0.302734,814.303,117.327,-1.77843,-0.0531962,-63.879,-4.54747e-13,82.5182
0.3125,790.091,96.6101,-2.13562,0.0160433,-70.7674,-4.54747e-13,65.7979
0.322266,759.702,74.8291,-2.58748,-0.0439079,-77.5293,4.54747e-13,41.1645
0.332031,742.692,64.1555,-3.04388,0.0249093,-84.0132,4.54747e-13,11.2431
0.341797,713.594,49.8895,-3.42716,-0.0278647,-90.1599,4.54747e-13,-15.1922
0.351562,677.199,26.2315,-3.69329,0.0240649,-95.952,1.36424e-12,-38.6077
0.361328,645.079,4.78017,-3.90949,-0.0105548,-101.446,1.81899e-12,-57.581
0.371094,616.027,-11.214,-4.13309,-0.0168877,-106.626,0,-77.1001
0.380859,574.304,-22.5087,-4.33871,-0.0185764,-111.509,1.81899e-12,-98.5499
0.390625,527.267,-41.5494,-4.47623,0.028709,-116.041,0,-121.363
0.400391,490.851,-63.9198,-4.45537,-0.0569959,-120.09,9.09495e-13,-147.129
0.410156,446.62,-81.7664,-4.14936,0.00591069,-123.552,-9.09495e-13,-174.693
0.419922,410.878,-93.8275,-3.51528,-0.0350419,-126.377,1.81899e-12,-203.408
0.429687,388.783,-109.398,-2.59454,-0.00971041,-128.536,0,-229.744
0.439453,370.697,-127.452,-1.44089,-0.0367307,-130.03,2.72848e-12,-253.088
0.449219,351.753,-147.883,-0.158056,0.0358863,-130.843,1.81899e-12,-274.824
0.458984,339.077,-163.031,1.17648,0.0240649,-131.086,1.81899e-12,-292.833
0.46875,322.507,-176.409,2.62732,-0.039686,-130.747,0,-309.734
0.478516,296.038,-188.685,4.20746,0.0257537,-129.7,1.81899e-12,-329.711
0.488281,271.417,-209.088,5.94229,-0.0738836,-127.941,0,-349.555
0.498047,261.904,-230.978,7.98018,0.0341975,-125.555,9.09495e-13,-365.974
0.507812,254.517,-242.956,10.2856,0.187453,-122.584,9.09495e-13,-376.349
0.517578,257.364,-247.408,12.9152,0.390105,-119.035,1.81899e-12,-382.557
0.527344,266.235,-251.73,16.2791,1.03395,-114.947,9.09495e-13,-389.627
0.537109,267.82,-250.691,21.0905,2.42887,-110.383,9.09495e-13,-397.797
0.546875,263.357,-242.444,28.6847,5.30653,-105.314,2.72848e-12,-404.32
0.556641,247.412,-229.662,41.0036,10.7824,-99.6814,-9.09495e-13,-408.358
0.566406,222.093,-225.111,60.45,20.6878,-93.5605,1.36424e-12,-409.807
0.576172,196.448,-228.75,89.5195,37.2133,-87.0444,4.54747e-13,-409.155
0.585937,191.002,-227.457,130.107,62.8331,-80.1622,-9.09495e-13,-407.464
0.595703,192.756,-222.48,182.531,100.039,-72.9151,9.09495e-13,-404.229
0.605469,187.772,-207.9,244.7,149.958,-65.4538,-9.09495e-13,-395.615
0.615234,183.105,-193.899,311.911,211.933,-57.9261,0,-382.615
0.625,181.019,-189.624,376.997,282.532,-50.3527,4.54747e-13,-367.895
0.634766,174.944,-191.502,432.049,355.723,-42.8539,2.27374e-13,-348.448
0.644531,168.364,-184.291,470.851,423.773,-35.6571,0,-323.269
0.654297,165.248,-177.067,490.748,479.152,-28.8454,4.54747e-13,-295.105
0.664062,162.604,-176.284,493.901,517.567,-22.4359,3.41061e-13,-266.638
0.673828,165.403,-169.942,486.522,538.569,-16.4538,5.68434e-14,-241.046
0.683594,180.775,-156.794,476.075,546.854,-10.896,1.13687e-13,-218.981
0.693359,186.501,-136.58,467.972,549.862,-5.66857,2.84217e-14,-199.363
0.703125,188.21,-122.394,463.182,554.389,-0.695605,0,-180.618
0.712891,191.376,-107.71,458.243,563.702,4.00024,2.84217e-14,-161.062
0.722656,191.96,-83.646,447.839,576.048,8.34213,0,-138.929
0.732422,196.618,-68.2519,428.545,585.632,12.3021,-5.68434e-14,-115.311
0.742187,202.507,-45.9949,400.987,586.344,15.8898,-1.13687e-13,-93.0419
0.751953,227.099,-35.7906,369.536,575.484,19.0956,1.13687e-13,-72.4681
0.761719,228.109,-17.4556,339.502,555.022,21.9059,0,-54.1688
0.771484,216.332,8.18811,313.024,530.174,24.3872,0,-37.8244
0.78125,196.457,2.74446,287.657,505.953,26.5424,-1.13687e-13,-19.5809
0.791016,177.93,-5.16057,258.191,484.217,28.3027,-2.27374e-13,1.04401
0.800781,175.999,-17.0816,219.849,462.349,29.5308,2.27374e-13,24.6714
0.810547,153.606,-3.75195,171.914,435.999,30.2325,-2.27374e-13,48.1266
0.820312,126.816,7.69854,118.367,402.459,30.3756,-4.54747e-13,69.533
0.830078,99.3878,4.39893,64.7711,362.165,30.0351,0,85.7529
0.839844,89.2006,-10.1946,15.4542,318.474,29.2951,-2.27374e-13,95.4501
0.849609,84.6047,-17.4573,-28.9226,275.841,28.2671,0,102.7
0.859375,68.8014,-2.48508,-71.0477,234.84,26.9757,0,110.323
0.869141,42.7388,7.25721,-113.347,195.127,25.4433,-2.27374e-13,119.387
0.878906,24.0832,2.41569,-157.029,155.05,23.6343,-3.41061e-13,127.477
0.888672,26.275,-12.2566,-201.174,113.013,21.5594,-4.54747e-13,133.964
0.898437,24.2872,-10.5886,-243.613,70.6487,19.194,-1.13687e-13,140.345
0.908203,23.1473,0.841195,-283.607,28.6516,16.572,-1.13687e-13,147.313
0.917969,15.0218,3.72656,-320.793,-13.2167,13.7223,-1.7053e-13,152.898
0.927734,8.6401,-1.84445,-355.795,-54.6088,10.702,-5.68434e-14,157.438
0.9375,12.255,-11.3066,-389.322,-96.7537,7.59559,0,160.938
0.947266,8.51973,-2.84517,-421.182,-139.378,4.54663,0,163.133
0.957031,-0.788598,7.25636,-451.689,-180.567,1.69646,0,166.125
0.966797,-16.5264,3.12867,-479.727,-218.808,-0.799752,0,171.51
0.976562,-24.7904,-7.45355,-503.911,-251.766,-2.67388,5.68434e-14,176.753
0.986328,-32.1197,-9.17994,-521.968,-277.968,-3.65059,5.68434e-14,182.644
0.996094,-50.8483,-1.56349,-531.427,-298.57,-3.61605,2.84217e-14,194.571
1.00586,-76.9952,6.4943,-531.864,-314.117,-2.50534,0,215.135
1.01562,-100.124,3.80696,-523.808,-326.882,-0.276507,0,242.551
1.02539,-111.032,-6.8455,-509.132,-338.68,2.98494,-5.68434e-14,271.944
1.03516,-115.363,-7.42393,-489.026,-351.808,7.11864,0,297.137
1.04492,-114.958,0.8742,-464.122,-366.294,12.0443,-1.7053e-13,314.773
1.05469,-115.023,3.80526,-435.711,-379.944,17.4637,-1.13687e-13,331.973
1.06445,-109.407,-3.22853,-405.856,-391.108,23.1433,-1.13687e-13,347.361
1.07422,-96.2457,-7.10488,-377.267,-398.811,28.7724,2.27374e-13,361.22
1.08398,-84.6655,0.065163,-352.544,-405.197,34.1767,-9.09495e-13,374.218
1.09375,-72.5806,4.59695,-331.41,-410.948,39.2557,0,382.393
1.10352,-57.4217,1.83133,-311.77,-418.056,44.154,-2.27374e-13,385.612
1.11328,-34.914,-0.556001,-290.872,-425.291,48.8522,2.27374e-13,388.139
1.12305,-7.36386,0.629204,-266.465,-430.927,53.3335,-4.54747e-13,393.695
1.13281,15.5156,10.0998,-239.06,-434.37,57.5573,-9.09495e-13,399.16
1.14258,32.9842,23.2683,-209.543,-435.021,61.6237,0,397.073
1.15234,53.1372,29.2586,-179.206,-434.211,65.3327,4.54747e-13,386.786
1.16211,82.0993,38.3586,-149.026,-430.34,68.6276,-4.54747e-13,372.911
1.17187,116.97,64.8968,-118.932,-422.386,71.4942,9.09495e-13,359.268
1.18164,154.744,100.445,-88.1172,-410.802,73.9935,0,345.657
1.19141,198.87,137.727,-55.2667,-398.145,76.088,4.54747e-13,326.405
1.20117,254.204,180.715,-19.8125,-384.881,77.8086,-9.09495e-13,302.232
1.21094,312.97,232.13,17.2984,-371.01,79.1345,-4.54747e-13,276.749
1.2207,362.227,292.438,53.9185,-357.709,80.0084,-9.09495e-13,252.807
1.23047,395.054,355.301,86.3723,-342.101,80.2426,4.54747e-13,228.657
1.24023,413.715,409.039,112.765,-324.335,79.774,0,200.875
1.25,419.796,451.925,133.756,-304.164,78.5759,-9.09495e-13,171.952
1.25977,410.34,491.412,152.114,-282.916,76.7885,-4.54747e-13,142.798
1.26953,384.16,523.384,171.794,-259.463,74.3893,4.54747e-13,116.289
1.2793,349.367,537.539,194.088,-232.498,71.4454,1.36424e-12,89.5544
1.28906,316.209,538.991,218.201,-201.138,67.9919,4.54747e-13,59.2241
1.29883,287.325,539.771,241.695,-166.896,64.0671,4.54747e-13,26.9904
1.30859,262.906,542.36,261.187,-130.992,59.4272,0,-1.94969
1.31836,240.111,544.672,274.265,-94.8344,54.1266,4.54747e-13,-29.0288
1.32812,216.524,545.645,279.756,-59.9352,48.2103,-2.27374e-13,-58.0307
1.33789,194.946,542.517,277.427,-28.2024,41.7094,-4.54747e-13,-85.827
1.34766,172.511,536.951,267.479,-1.49836,34.4712,0,-109.094
1.35742,145.267,529.779,250.277,18.655,26.6822,-2.27374e-13,-129.448
1.36719,114.447,513.271,225.956,32.0574,18.273,-1.13687e-13,-146.579
1.37695,85.9041,484.695,195.034,39.2693,9.19362,0,-160.799
1.38672,57.144,453.907,159.903,41.9663,-0.646802,0,-172.89
1.39648,20.8468,426.624,124.433,42.5823,-10.9927,1.13687e-13,-181.828
1.40625,-22.3173,398.989,93.5268,41.919,-21.7746,1.13687e-13,-189.523
1.41602,-71.996,367.928,70.7262,43.4752,-32.7072,2.27374e-13,-200.445
1.42578,-127.049,334.32,56.4948,49.952,-43.6646,0,-212.753
1.43555,-186.045,299.578,49.6624,60.4621,-54.2893,0,-226.409
1.44531,-240.979,263.256,47.9474,71.8874,-64.401,-4.54747e-13,-243.436
1.45508,-288.095,222.743,49.5595,82.1273,-73.7259,1.36424e-12,-265.188
1.46484,-323.575,177.225,52.7104,88.7283,-82.3042,4.54747e-13,-288.981
1.47461,-349.691,132.934,56.3916,89.3214,-89.8866,9.09495e-13,-313.578
1.48437,-377.19,94.7885,59.7908,83.621,-96.5077,0,-334.74
1.49414,-404.821,58.6789,62.3514,73.5294,-102.19,4.54747e-13,-351.02
1.50391,-436.156,20.4282,63.3236,61.1448,-107.206,-1.36424e-12,-363.006
1.51367,-465.257,-19.0771,61.9224,48.2274,-111.473,9.09495e-13,-370.387
1.52344,-488.179,-58.6323,58.4603,34.1059,-115.218,-9.09495e-13,-371.655
1.5332,-504.806,-97.2786,54.4332,17.5269,-118.42,9.09495e-13,-370.669
1.54297,-517.454,-134.34,51.6488,-0.223762,-121.118,-9.09495e-13,-372.217
1.55273,-523.228,-170.281,51.1578,-16.8894,-122.987,0,-377.226
1.5625,-523.503,-203.489,52.5884,-30.6727,-124.073,1.81899e-12,-381.779
1.57227,-526.189,-230.808,53.4081,-41.7919,-124.157,9.09495e-13,-384.019
1.58203,-527.303,-255.365,51.8621,-51.5716,-123.329,0,-383.47
1.5918,-521.455,-280.478,47.5889,-60.2202,-121.41,9.09495e-13,-381.734
1.60156,-496.643,-304.207,43.1514,-68.3187,-118.58,9.09495e-13,-378.846
1.61133,-449.502,-324.898,42.381,-75.0754,-114.675,0,-374.56
1.62109,-390.92,-342.818,46.8916,-80.0374,-109.874,9.09495e-13,-367.564
1.63086,-332.063,-356.996,55.1003,-83.1376,-103.961,1.36424e-12,-359.775
1.64062,-271.401,-370.316,63.5118,-83.7717,-97.2115,1.36424e-12,-349.446
1.65039,-210.043,-384.041,69.0981,-82.4296,-89.6278,-4.54747e-13,-334.702
1.66016,-158.053,-393.92,72.2103,-82.7821,-81.5639,9.09495e-13,-314.827
1.66992,-113.343,-399.859,74.8298,-84.5228,-72.8983,0,-292.305
1.67969,-73.8331,-406.346,78.8148,-85.0307,-64.0239,-4.54747e-13,-266.748
1.68945,-41.4023,-411.352,85.5569,-82.9539,-54.8135,0,-241.054
1.69922,-14.2953,-411.321,94.9721,-77.1146,-45.4114,6.82121e-13,-216.288
1.70898,8.82533,-410.782,108.056,-69.5075,-35.5265,9.09495e-13,-193.992
1.71875,24.9577,-410.507,124.62,-60.1497,-25.4871,4.54747e-13,-173.534
1.72852,37.1135,-407.399,144.365,-48.0015,-15.1322,2.27374e-13,-155.894
1.73828,55.3364,-403.345,165.801,-31.6796,-4.86542,5.68434e-14,-137.106
1.74805,82.4365,-398.089,187.743,-11.1045,5.34514,-8.52651e-14,-117.266
1.75781,114.213,-388.718,210.356,13.9442,14.9773,0,-97.3259
1.76758,151.165,-378.028,234.53,44.5725,24.1622,-2.27374e-13,-81.0536
1.77734,191.882,-368.152,260.008,81.5155,32.5149,-2.27374e-13,-65.9722
1.78711,233.903,-354.867,284.149,126.488,40.2683,-2.27374e-13,-49.9872
1.79687,275.699,-339.271,302.3,178.159,46.9882,-2.27374e-13,-28.1588
1.80664,315.542,-325.398,310.252,233.757,52.859,4.54747e-13,-0.269827
1.81641,349.471,-310.051,305.924,290.181,57.4915,0,33.2288
1.82617,380.549,-292.424,289.852,344.46,61.2202,-4.54747e-13,69.7281
1.83594,405.365,-275.677,264.825,396.331,63.7152,-4.54747e-13,108.429
1.8457,413.126,-258.718,232.827,443.146,65.4813,0,144.916
1.85547,402.176,-238.962,196.446,483.595,66.3672,-9.09495e-13,177.656
1.86523,382.32,-219.238,157.826,515.164,66.9365,-4.54747e-13,203.461
1.875,358.355,-198.401,119.667,536.518,66.8933,-9.09495e-13,224.456
1.88477,333.511,-173.835,84.6202,548.411,66.7794,-1.36424e-12,239.202
1.89453,313.885,-147.592,54.106,553.52,66.2495,-4.54747e-13,250.606
1.9043,299.911,-121.317,28.1045,556.163,65.7793,0,257.428
1.91406,285.699,-93.4556,5.73166,556.719,64.907,-4.54747e-13,262.999
1.92383,267.505,-66.2699,-14.7586,556.344,64.1136,-4.54747e-13,267.167
1.93359,240.73,-43.6702,-37.2187,552.896,62.8813,0,273.904
1.94336,203.96,-25.3543,-65.1138,546.703,61.6351,-9.09495e-13,281.987
1.95312,162.152,-11.5867,-100.703,538.754,59.7364,0,292.879
1.96289,119.922,-3.8095,-143.211,526.006,57.6504,4.54747e-13,303.665
1.97266,77.7029,-1.5948,-189.98,506.349,54.8117,-4.54747e-13,314.961
1.98242,38.5927,-3.4621,-237.053,479.39,51.8059,-6.82121e-13,321.71
1.99219,0.95928,-8.64806,-282.432,448.267,48.0808,-2.27374e-13,325.108
2.00195,-37.8653,-14.7607,-325.173,415.307,44.3623,0,322.703
2.01172,-76.2152,-19.1148,-364.814,382.473,40.1503,-4.54747e-13,318.254
2.02148,-107.547,-21.6849,-401.536,349.466,36.1788,2.27374e-13,310.218
2.03125,-128.379,-23.0571,-434.987,315.093,31.8596,4.54747e-13,302.259
2.04102,-130.988,-22.546,-464.294,279.347,28.0074,-4.54747e-13,291.214
2.05078,-115.035,-20.2792,-488.328,241.999,24.0326,0,280.193
2.06055,-89.6569,-17.8889,-505.659,202.66,20.7585,0,265.844
2.07031,-65.1654,-15.849,-516.172,160.843,17.4569,0,252.564
2.08008,-44.2005,-12.8625,-522.316,117.937,14.9096,5.68434e-14,239.621
2.08984,-30.6255,-9.42578,-527.602,76.7743,12.2922,0,232.626
2.09961,-23.5285,-6.08809,-533.763,37.95,10.412,0,228.04
2.10937,-20.7207,-2.87606,-539.774,0.9208,8.38498,-2.84217e-14,228.227
2.11914,-19.7942,0.882239,-542.375,-35.4042,7.18936,0,227.007
2.12891,-21.5222,4.34773,-537.983,-71.5856,6.08894,0,225.081
2.13867,-24.4556,7.59995,-524.176,-106.394,6.19672,2.84217e-14,217.005
2.14844,-33.7907,9.49983,-500.259,-140.151,6.65848,-5.68434e-14,207.602
2.1582,-49.0924,9.61408,-466.983,-173.629,8.59793,-2.84217e-14,194.922
2.16797,-64.2661,8.59601,-426.573,-205.138,11.0076,0,186.154
2.17773,-72.8983,8.01716,-380.586,-232.356,14.8901,-1.13687e-13,178.218
2.1875,-75.1983,7.23817,-329.743,-256.088,18.9936,0,176.242
2.19727,-67.8758,6.3352,-273.538,-277.688,24.2831,-3.41061e-13,174.828
2.20703,-51.6586,4.66,-211.951,-297.867,29.3622,-2.27374e-13,177.374
2.2168,-29.9908,2.25066,-146.3,-316.328,35.1815,-2.27374e-13,177.46
2.22656,-4.01645,-0.353319,-79.3698,-332.803,40.1449,-4.54747e-13,181.026
2.23633,27.0116,-3.39694,-15.0255,-347.042,45.2349,-2.27374e-13,182.727
2.24609,55.6425,-6.40205,42.2314,-359.829,48.874,-4.54747e-13,187.202
2.25586,82.2821,-8.33875,89.1721,-370.915,52.2285,4.54747e-13,187.824
2.26562,107.922,-9.11266,124.833,-378.93,53.7323,-2.27374e-13,189.656
2.27539,130.599,-8.84947,151.6,-384.541,54.9417,-4.54747e-13,183.782
2.28516,145.391,-7.28937,173.223,-389.1,54.5424,0,175.032
2.29492,158.356,-5.05267,193.435,-392.827,54.2608,0,157.299
2.30469,169.374,-1.91469,213.63,-395.139,52.6402,2.27374e-13,139.407
2.31445,182.276,4.11923,234.414,-394.586,51.5424,-4.54747e-13,115.847
2.32422,200.017,13.2408,256.395,-391.742,49.3283,0,94.626
2.33398,224.287,25.6463,280.646,-387.165,47.7492,2.27374e-13,67.6924
2.34375,248.938,43.5974,307.667,-382.006,44.942,0,42.5596
2.35352,274.506,67.5067,337.341,-374.759,42.7795,-4.54747e-13,10.8505
2.36328,295.203,95.9868,367.794,-365.392,39.2376,-6.82121e-13,-19.1746
2.37305,307.403,129.634,396.191,-354.909,36.2066,0,-54.7692
2.38281,310.417,168.962,418.641,-343.825,31.4667,-6.82121e-13,-84.6168
2.39258,308.491,211.924,432.405,-331.42,27.1194,0,-117.07
2.40234,295.282,257.603,436.529,-316.817,20.9716,0,-143.206
2.41211,270.218,304.528,432.502,-301.326,15.2967,-1.13687e-13,-172.756
2.42187,229.383,348.407,421.867,-285.663,7.76125,5.68434e-14,-195.766
2.43164,174.397,388.09,406.13,-269.822,0.979459,0,-223.735
2.44141,106.41,423.777,386.167,-252.866,-7.41159,1.13687e-13,-246.342
2.45117,36.8474,453.832,363.505,-234.132,-14.7964,2.27374e-13,-273.851
2.46094,-30.3683,477.827,339.21,-213.589,-23.7619,1.13687e-13,-294.492
2.4707,-86.0806,497.073,314.136,-192.65,-31.3708,2.27374e-13,-320.175
2.48047,-127.104,510.941,288.116,-170.49,-40.3975,2.27374e-13,-338.494
2.49023,-149.655,519.564,261.363,-147.156,-47.901,2.27374e-13,-361.465
2.5,-162.413,524.809,233.267,-123.405,-56.8578,4.54747e-13,-375.313
2.50977,-168.579,527.405,202.431,-100.874,-64.088,9.09495e-13,-392.442
2.51953,-176.88,527.585,166.13,-80.417,-72.8693,0,-397.763
2.5293,-186.587,526.656,122.609,-62.5456,-79.9533,0,-404.466
2.53906,-203.23,523.9,71.4537,-47.9547,-88.7851,4.54747e-13,-398.04
2.54883,-224.46,516.721,15.762,-36.7607,-95.6731,4.54747e-13,-396.1
2.55859,-255.135,504.08,-40.2018,-30.231,-104.091,-4.54747e-13,-385.189
2.56836,-292.067,485.566,-90.7659,-27.2812,-110.08,1.81899e-12,-382.676
2.57812,-341.05,460.256,-131.554,-26.1341,-117.274,0,-372.962
2.58789,-395.32,428.77,-158.767,-26.3916,-121.324,0,-373.855
2.59766,-452.305,392.361,-171.41,-27.6835,-126.229,9.09495e-13,-366.669
2.60742,-500.062,352.063,-169.647,-28.9227,-127.659,9.09495e-13,-368.576
2.61719,-537.576,309.688,-155.646,-28.7475,-129.896,2.72848e-12,-360.863
2.62695,-556.283,267.087,-131.309,-27.6282,-128.238,9.09495e-13,-363.352
2.63672,-562.11,223.997,-99.4807,-25.1305,-127.447,1.81899e-12,-354.968
2.64648,-553.201,180.434,-63.1698,-22.3808,-122.78,1.81899e-12,-354.68
2.65625,-537.697,136.402,-27.3378,-19.8278,-119.365,2.72848e-12,-339.31
2.66602,-512.363,91.356,3.90792,-17.5053,-112.26,0,-329.931
2.67578,-485.243,45.3974,26.6739,-15.4075,-107.178,9.09495e-13,-303.197
2.68555,-451.992,-0.0964751,39.631,-14.4394,-98.9467,-4.54747e-13,-283.379
2.69531,-421.7,-43.9029,42.5218,-14.4504,-93.4194,4.54747e-13,-248.158
2.70508,-390.388,-85.3792,38.6325,-14.4584,-84.7535,4.54747e-13,-225.212
2.71484,-364.159,-123.725,31.7617,-14.1721,-78.9967,0,-190.079
2.72461,-335.19,-159.138,26.4168,-13.5996,-69.8247,4.54747e-13,-169.968
2.73437,-309.035,-192.058,24.3857,-12.9841,-63.4704,4.54747e-13,-137.703
2.74414,-272.852,-222.395,27.0501,-12.0937,-53.0779,2.27374e-13,-121.81
2.75391,-228.907,-250.424,33.3208,-11.6099,-45.4986,2.27374e-13,-92.031
2.76367,-169.481,-276.677,42.6979,-10.8267,-33.6655,-2.27374e-13,-77.8128
2.77344,-104.102,-300.61,53.5077,-10.3716,-24.8261,1.13687e-13,-47.9251
2.7832,-25.9594,-320.975,65.932,-10.9673,-11.4803,0,-34.4276
2.79297,50.7403,-337.386,79.1279,-11.8235,-1.64783,2.84217e-14,-2.93092
2.80273,128.412,-349.948,93.3323,-11.8636,12.4755,5.68434e-14,12.9429
2.8125,196.153,-359.132,106.282,-11.2949,22.3993,-1.13687e-13,49.0091
2.82227,263.145,-366.455,116.89,-10.5037,36.3814,-4.54747e-13,68.5325
2.83203,317.454,-372.751,123.327,-8.93358,45.2489,-6.82121e-13,108.292
2.8418,365.371,-377.026,126.327,-7.00627,57.9108,-9.09495e-13,127.23
2.85156,392.791,-379.486,125.954,-4.56009,64.9333,-9.09495e-13,163.43
2.86133,407.676,-380.09,124.805,-1.46501,76.0233,-4.54747e-13,174.086
2.87109,400.008,-378.016,123.623,2.00583,81.138,-4.54747e-13,202.22
2.88086,385.698,-373.232,123.937,6.19651,90.6274,-9.09495e-13,204.455
2.89062,361.847,-367.343,125.164,11.9003,93.9225,0,226.468
2.90039,351.681,-359.469,128.828,19.3465,102.017,-9.09495e-13,221.243
2.91016,349.384,-350.161,133.931,28.5203,103.425,-4.54747e-13,238.169
2.91992,366.951,-340.889,140.842,40.2138,109.799,-9.09495e-13,227.436
2.92969,387.684,-330.85,146.759,55.2151,109.056,-1.81899e-12,241.107
2.93945,421.187,-319.222,149.853,73.8561,113.518,-9.09495e-13,227.765
2.94922,446.703,-307.036,145.313,97.0585,110.074,-9.09495e-13,245.059
2.95898,473.728,-293.843,130.902,124.683,111.908,-9.09495e-13,237.417
2.96875,486.534,-278.58,103.401,156.505,105.307,-9.09495e-13,263.624
2.97852,499.308,-263.788,64.4442,191.825,104.392,0,262.334
2.98828,491.761,-249.517,15.1297,230.704,94.6612,-1.36424e-12,294.523
2.99805,476.568,-234.338,-40.0107,270.798,91.4858,-9.09495e-13,294.155
3.00781,434.812,-218.853,-98.6677,311.143,79.7367,0,326.272
3.01758,383.505,-204.117,-155.441,350.137,75.7984,-9.09495e-13,321.203
3.02734,307.604,-187.916,-208.879,386.226,63.3986,-4.54747e-13,349.712
3.03711,233.159,-171.686,-255.518,417.878,59.9113,-9.09495e-13,338.309
3.04687,150.556,-156.213,-294.762,443.693,47.9886,-2.27374e-13,360.894
3.05664,88.0733,-139.736,-322.779,462.667,45.9126,-2.27374e-13,338.45
3.06641,27.5647,-122.47,-340.243,474.85,34.9147,-2.27374e-13,351.235
3.07617,-11.5773,-106.375,-346.444,481.262,34.4235,0,317.008
3.08594,-53.5938,-89.7667,-346.562,482.366,24.4671,-1.13687e-13,323.365
3.0957,-79.7829,-73.269,-344.309,479.259,25.4337,-5.68434e-13,285.732
3.10547,-118.447,-58.5989,-347.557,473.397,15.7525,-5.68434e-14,298.484
3.11523,-146.475,-45.7487,-358.785,465.793,17.2074,-5.68434e-14,268.858
3.125,-186.886,-34.7894,-381.309,456.488,6.9981,-1.13687e-13,292.83
3.13477,-216.126,-27.7307,-410.771,445.32,8.35265,5.68434e-14,267.831
3.14453,-263.709,-24.0367,-444.83,432.435,-2.83749,0,294.329
3.1543,-301.334,-22.3175,-476.706,417.066,-1.4601,0,263.407
3.16406,-352.773,-23.3334,-504.811,399.173,-12.954,-1.13687e-13,283.419
3.17383,-382.839,-26.9407,-523.862,378.267,-10.6471,0,240.581
3.18359,-414.109,-30.6588,-534.723,354.465,-21.7458,3.41061e-13,252.466
3.19336,-409.174,-35.433,-533.84,327.813,-17.8051,1.13687e-13,198.2
3.20312,-396.472,-40.4539,-522.747,298.973,-27.7736,4.54747e-13,202.528
3.21289,-344.413,-43.8086,-498.505,268.672,-21.5766,2.27374e-13,138.412
3.22266,-293.672,-46.2585,-465.305,237.545,-30.2327,2.27374e-13,141.053
3.23242,-216.736,-48.1419,-423.031,206.046,-21.6596,2.27374e-13,75.4195
3.24219,-155.396,-48.6285,-378.463,174.132,-28.9413,0,85.0314
3.25195,-78.7124,-48.1119,-332.586,141.702,-18.2613,-1.13687e-13,26.1782
3.26172,-31.3889,-48.5401,-291.178,108.642,-24.9957,3.41061e-13,49.9389
3.27148,23.4408,-48.2727,-251.371,75.0247,-12.9249,2.27374e-13,-0.611755
3.28125,42.7401,-47.9037,-214.708,40.7402,-19.5952,1.13687e-13,32.1421
3.29102,65.555,-48.6344,-174.667,6.59421,-6.45586,1.13687e-13,-19.5444
3.30078,48.0056,-49.2903,-131.853,-27.1072,-13.3076,2.27374e-13,13.5618
3.31055,40.3536,-49.3483,-80.6836,-60.2801,1.17819,0,-45.4626
3.32031,3.78104,-49.7947,-23.9981,-92.2312,-5.36982,2.84217e-14,-14.9034
3.33008,-4.72807,-50.0638,41.8781,-122.934,10.8215,-5.68434e-14,-81.2995
3.33984,-25.4451,-49.0889,111.512,-152.168,4.47966,-2.84217e-14,-49.8489
3.34961,-1.35298,-48.3928,187.313,-180.13,22.224,-2.27374e-13,-120.107
3.35937,13.9543,-47.6722,263.063,-206.939,15.7201,-1.13687e-13,-85.5373
3.36914,68.7591,-46.1379,339.966,-232.143,34.2674,0,-156.707
3.37891,100.208,-44.9557,408.885,-255.634,26.2441,-2.27374e-13,-111.888
3.38867,161.997,-43.9774,469.708,-276.804,44.274,-4.54747e-13,-176.374
3.39844,191.712,-42.0729,513.548,-295.241,33.3592,-2.27374e-13,-116.03
3.4082,248.395,-40.0803,543.419,-310.675,49.4086,-4.54747e-13,-172.606
3.41797,265.751,-37.836,554.872,-323.238,34.1556,-2.27374e-13,-100.147
3.42773,306.655,-34.4894,556.15,-333.785,47.6879,-4.54747e-13,-159.511
3.4375,299.61,-29.9995,545.527,-342.766,28.224,-2.27374e-13,-88.6378
3.44727,310.918,-25.6196,532.426,-350.502,39.8472,-6.82121e-13,-162.046
3.45703,268.571,-19.9534,513.799,-356.983,17.0466,-2.27374e-13,-97.6575
3.4668,253.038,-13.1083,497.738,-362.401,28.282,0,-186.493
3.47656,195.709,-5.58074,480.175,-366.251,3.65987,2.84217e-14,-127.544
3.48633,182.419,3.5425,470.041,-368.383,15.799,1.13687e-13,-229.769
3.49609,135.956,15.3036,462.657,-368.739,-9.82194,1.13687e-13,-172.494
3.50586,142.636,28.8545,465.826,-367.624,4.08684,0,-285.547
3.51562,111.918,45.0864,471.458,-364.912,-22.1445,2.27374e-13,-226.711
3.52539,127.203,64.9861,483.208,-360.445,-6.65532,0,-344.456
3.53516,90.5064,87.8524,487.967,-354.258,-34.3786,-2.27374e-13,-273.748
3.54492,94.413,113.351,487.822,-346.431,-18.0365,2.27374e-13,-388.091
3.55469,37.8283,142.763,470.193,-336.236,-48.1701,2.27374e-13,-300.565
3.56445,21.6261,174.768,441.561,-323.663,-31.8548,1.13687e-13,-410.134
3.57422,-59.9956,208.881,394.779,-308.943,-65.0307,0,-307.978
3.58398,-98.3437,245.407,342.021,-292.168,-48.2691,0,-421.239
3.59375,-203.635,282.491,278.001,-273.981,-83.6951,0,-312.665
3.60352,-255.773,318.774,215.555,-255.159,-65.4516,-4.54747e-13,-433.783
3.61328,-366.474,353.586,147.487,-235.525,-102.086,-9.09495e-13,-317.819
3.62305,-402.349,385.979,85.8503,-215.309,-80.8567,-4.54747e-13,-445.775
3.63281,-482.196,413.303,22.7698,-194.905,-117.66,9.09495e-13,-320.605
3.64258,-471.657,436.459,-28.6658,-174.155,-92.6721,0,-454.302
3.65234,-506.297,454.782,-78.2212,-153.176,-129.247,9.09495e-13,-318.014
3.66211,-450.121,467.234,-114.72,-133.045,-99.8222,4.54747e-13,-457.112
3.67188,-454.268,474.949,-152.147,-113.811,-136.103,-9.09495e-13,-306.303
3.68164,-377.642,478.636,-182.635,-95.8874,-102.53,-4.54747e-13,-443.837
3.69141,-379.542,477.776,-222.729,-79.7913,-139.219,0,-269.461
3.70117,-307.495,473.712,-261.449,-65.8754,-101.688,-1.36424e-12,-402.892
3.71094,-331.319,467.739,-311.092,-54.1503,-139.267,0,-206.562
3.7207,-287.655,458.976,-354.114,-45.0905,-98.0062,9.09495e-13,-341.491
3.73047,-352.011,448.095,-399.243,-38.9548,-136.433,1.81899e-12,-131.383
3.74023,-341.194,435.725,-426.443,-35.679,-90.405,4.54747e-13,-280.417
3.75,-432.867,420.524,-446.259,-35.1428,-128.962,-1.81899e-12,-65.2944
3.75977,-426.042,402.261,-440.104,-37.1596,-77.3908,9.09495e-13,-233.363
3.76953,-506.113,381.652,-423.239,-40.8758,-115.551,0,-13.9041
3.7793,-459.386,357.969,-379.837,-45.5241,-57.5965,9.09495e-13,-201.786
3.78906,-492.144,331.217,-328.83,-50.4181,-95.5172,-4.54747e-13,25.6811
3.79883,-389.601,302.711,-256.484,-54.7139,-31.6251,0,-176.402
3.80859,-379.372,272.439,-187.079,-57.8073,-70.3345,4.54747e-13,67.8557
3.81836,-236.152,240.135,-108.961,-59.6785,-1.34996,2.84217e-14,-141.479
3.82812,-205.049,207.616,-48.9277,-60.7141,-42.7274,0,129.164
3.83789,-46.3942,174.538,6.61639,-60.4608,29.447,-6.82121e-13,-79.7784
3.84766,-18.8349,141.094,33.6581,-58.8831,-16.6398,2.27374e-13,220.653
3.85742,134.209,107.889,53.935,-56.6375,57.6594,-4.54747e-13,4.53688
3.86719,136.491,75.2197,49.0301,-54.3559,5.54558,0,324.574
3.87695,261.402,42.0944,47.1512,-51.393,81.5552,-9.09495e-13,88.1839
3.88672,221.623,9.47402,30.7237,-48.5702,23.4776,-2.27374e-13,415.913
3.89648,320.061,-22.2003,28.9312,-45.2733,102.43,-1.36424e-12,147.084
3.90625,258.874,-53.8183,20.8507,-41.6268,38.9892,0,478.99
3.91602,362.749,-83.5889,34.8257,-37.2221,121.979,-1.81899e-12,176.794
3.92578,313.847,-111.79,45.4814,-32.4058,54.0212,0,514.789
3.93555,451.239,-138.473,80.1978,-26.7636,142.32,-1.81899e-12,179.535
3.94531,422.979,-163.784,108.817,-20.9323,69.7281,9.09495e-13,530.846
3.95508,580.297,-186.883,155.823,-14.8658,163.223,-9.09495e-13,171.22
3.96484,547.379,-209.249,184.927,-8.43624,84.9937,0,547.445
3.97461,699.521,-230.285,221.378,-2.05312,182.801,9.09495e-13,170.173
3.98438,637.118,-249.73,228.521,4.43808,96.6076,-4.54747e-13,578.826
3.99414,762.24,-267.886,237.166,10.8925,196.985,-9.09495e-13,183.797
4.00391,653.361,-284.603,214.222,17.4445,101.048,-1.36424e-12,619.581
4.01367,741.419,-298.511,198.393,23.6225,203.565,-1.81899e-12,192.762
4.02344,579.301,-310.682,157.393,30.0216,96.9624,-9.09495e-13,646.552
4.0332,630.786,-321.042,132.259,36.5331,202.133,1.81899e-12,179.203
4.04297,429.69,-329.08,86.9658,43.4798,85.4751,0,647.623
4.05273,477.711,-335.231,63.495,50.9142,194.958,-1.81899e-12,136.151
4.0625,277.855,-340.197,22.1274,58.8113,68.6456,4.54747e-13,624.625
4.07227,360.472,-343.044,6.01776,67.3426,183.765,-9.09495e-13,72.302
4.08203,192.366,-344.22,-28.78,76.6363,48.4677,-2.27374e-13,586.349
4.0918,328.205,-344.001,-37.7569,87.2793,170.469,9.09495e-13,-4.34526
4.10156,186.735,-341.746,-70.1501,99.2906,25.7178,-1.13687e-13,546.263
4.11133,353.427,-337.758,-82.2226,113.299,154.947,0,-74.1938
4.12109,211.336,-332.642,-128.173,129.721,0.102004,0,524.119
4.13086,382.928,-326.441,-159.527,148.227,136.676,0,-122.322
4.14062,208.666,-319.047,-230.078,168.859,-29.526,0,529.121
4.15039,353.228,-311.303,-283.053,191.461,114.885,-9.09495e-13,-149.126
4.16016,119.449,-302.754,-369.652,215.975,-62.3563,0,547.496
4.16992,220.728,-293.019,-425.078,241.489,91.9013,-9.09495e-13,-177.163
4.17969,-77.7955,-282.522,-503.147,267.943,-95.5087,4.54747e-13,559.83
4.18945,-4.88756,-270.847,-536.558,294.282,71.2736,-9.09495e-13,-218.7
4.19922,-331.173,-258.059,-584.987,319.702,-124.645,9.09495e-13,557.282
4.20898,-232.938,-244.467,-579.55,343.416,57.107,0,-279.845
4.21875,-539.25,-230.156,-587.466,364.436,-147.16,9.09495e-13,540.466
4.22852,-381.495,-215.059,-539.999,382.041,50.9669,-4.54747e-13,-355.785
4.23828,-648.377,-199.184,-513.548,395.48,-162.076,9.09495e-13,514.938
4.24805,-425.064,-183.03,-439.39,405.063,52.5637,2.27374e-13,-436.561
4.25781,-666.316,-166.272,-403.005,410.169,-171.647,0,500.282
4.26758,-396.38,-148.989,-333.079,411.461,58.7167,-4.54747e-13,-499.273
4.27734,-630.008,-132.388,-317.782,409.203,-179.117,9.09495e-13,512.948
4.28711,-333.389,-115.895,-275.096,404.034,66.0544,-4.54747e-13,-537.112
4.29687,-589.628,-100.199,-292.518,396.36,-187.966,9.09495e-13,552.448
4.30664,-293.098,-85.9318,-276.143,386.96,72.4403,-4.54747e-13,-560.19
4.31641,-590.835,-73.3033,-312.881,375.864,-198.312,0,598.364
4.32617,-298.244,-62.2797,-299.483,362.955,79.0485,-1.36424e-12,-592.414
4.33594,-626.67,-53.0689,-328.677,348.774,-208.591,0,632.603
4.3457,-304.82,-46.1058,-292.018,332.794,88.3935,0,-647.738
4.35547,-618.808,-40.528,-290.435,315.186,-215.522,1.81899e-12,641.673
4.36523,-223.223,-36.9385,-212.367,295.552,103.294,0,-735.449
4.375,-502.826,-34.698,-171.166,274.062,-217.603,0,627.188
4.38477,-34.8206,-33.289,-54.7904,250.285,124.79,-1.81899e-12,-845.587
4.39453,-300.008,-32.4626,10.1145,224.747,-214.389,9.09495e-13,606.017
4.4043,207.842,-31.9146,138.769,198.237,151.706,0,-951.759
4.41406,-89.3994,-31.1923,194.802,170.801,-208.965,2.72848e-12,612.039
4.42383,421.068,-30.0676,303.828,142.974,180.591,0,-1026.97
4.43359,62.0217,-29.1681,328.166,115.167,-204.647,1.81899e-12,655.434
4.44336,547.602,-28.0472,409.516,87.3886,208.07,-9.09495e-13,-1077.02
4.45312,96.9226,-26.8205,406.489,59.9175,-204.546,0,720.712
4.46289,547.375,-25.9666,473.16,32.8562,232.818,-9.09495e-13,-1125.94
4.47266,12.5838,-25.0679,460.005,6.06436,-208.433,2.72848e-12,780.902
4.48242,458.087,-23.9423,529.238,-20.3218,255.481,-3.63798e-12,-1194.16
4.49219,-116.659,-23.2403,518.871,-46.1291,-215.787,2.72848e-12,827.056
4.50195,383.916,-22.6039,599.801,-71.296,273.858,-1.81899e-12,-1286.89
4.51172,-176.954,-21.9163,597.376,-95.4833,-225.134,2.72848e-12,855.862
4.52148,416.4,-21.4247,689.734,-118.321,273.858,-3.63798e-12,-1399.2
4.53125,-126.659,-21.1649,685.919,-139.887,-237.24,5.45697e-12,884.425
4.54102,546.875,-20.7155,771.132,-160.029,273.858,-1.81899e-12,-1509.33
4.55078,-7.47724,-20.4223,739.949,-178.561,-253.668,0,936.887
4.56055,708.142,-20.4007,790.559,-195.493,273.858,1.81899e-12,-1591.31
4.57031,92.3954,-20.1921,708.399,-211.119,-273.858,3.63798e-12,1034.58
4.58008,813.063,-20.1244,712.398,-225.447,273.858,-3.63798e-12,-1642.54
4.58984,100.836,-20.0986,583.29,-238.489,-273.858,-1.81899e-12,1160.55
4.59961,797.615,-19.6873,560.212,-250.333,273.858,0,-1690.81
4.60937,-32.8589,-18.6358,411.867,-260.876,-273.858,-1.81899e-12,1285.29
4.61914,649.872,-17.0702,393.118,-269.755,273.858,-5.45697e-12,-1766.63
4.62891,-272.51,-14.3041,255.464,-277.146,-273.858,1.81899e-12,1384.87
4.63867,443.112,-9.85104,265.782,-283.176,273.858,1.81899e-12,-1880.3
4.64844,-521.733,-4.09004,155.228,-287.834,-273.858,3.63798e-12,1461.71
4.6582,281.58,3.67705,204.498,-291.34,273.858,-1.81899e-12,-2027.56
4.66797,-684.174,13.7354,122.75,-293.798,-273.858,0,1524.26
4.67773,212.646,26.0089,202.941,-295.016,273.858,-1.81899e-12,-2189.5
4.6875,-684.174,40.52,129.651,-295.131,-273.858,7.27596e-12,1601.68
4.69727,210.841,57.8495,211.503,-294.014,273.858,1.81899e-12,-2337.66
4.70703,-684.174,77.37,113.131,-291.718,-273.858,0,1720.7
4.7168,227.495,99.4391,166.993,-288.015,273.858,-1.81899e-12,-2450
4.72656,-684.174,123.882,22.3473,-283.152,-273.858,3.63798e-12,1891.36
4.73633,206.803,150.623,41.555,-277.318,273.858,-7.27596e-12,-2537.78
4.74609,-684.174,178.995,-141.563,-270.423,-273.858,7.27596e-12,2090.62
4.75586,112.978,208.695,-137.704,-262.966,273.858,-3.63798e-12,-2625.12
4.76562,-684.174,239.126,-335.494,-254.258,-273.858,1.09139e-11,2298.14
4.77539,-8.03313,269.05,-319.357,-244.971,273.858,-3.63798e-12,-2733
4.78516,-684.174,298.077,-503.793,-234.483,-273.858,7.27596e-12,2499.61
4.79492,-50.7807,325.359,-449.074,-223.33,273.858,0,-2866.45
4.80469,-684.174,350.095,-600.186,-211.198,-273.858,7.27596e-12,2696.29
4.81445,57.3133,371.597,-493.882,-198.308,273.858,3.63798e-12,-3025.16
4.82422,-684.174,389.56,-610.96,-184.936,-273.858,3.63798e-12,2897.65
4.83398,290.776,403.31,-465.153,-171.301,273.858,0,-3187.48
4.84375,-684.174,412.489,-572.838,-157.518,-273.858,3.63798e-12,3131.15
4.85352,568.711,417.625,-416.332,-143.604,273.858,0,-3333.88
4.86328,-684.174,418.771,-541.428,-130.158,-273.858,2.18279e-11,3410.91
4.87305,799.027,415.895,-390.633,-117.176,273.858,0,-3460.06
4.88281,-684.174,410.178,-538.187,-104.948,-273.858,-7.27596e-12,3726.23
4.89258,818.468,401.782,-383.838,-93.8706,273.858,0,-3594.94
4.90234,-684.174,391.014,-535.619,-84.0618,-273.858,7.27596e-12,4047.47
4.91211,818.468,378.52,-354.918,-75.7957,273.858,-3.63798e-12,-3762.29
4.92187,-684.174,364.333,-490.664,-69.261,-273.858,1.09139e-11,4357.06
4.93164,818.468,348.563,-264.363,-64.3028,273.858,-7.27596e-12,-3979.39
4.94141,-684.174,331.153,-370.702,-60.6508,-273.858,7.27596e-12,4648.58
4.95117,818.468,312.351,-92.869,-58.2418,273.858,0,-4243.03
4.96094,-684.174,291.851,-176.726,-56.9617,-273.858,7.27596e-12,4932.74
4.9707,818.468,269.575,134.266,-55.8214,273.858,-1.45519e-11,-4539.49
4.98047,-684.174,246.229,39.3033,-55.0652,-273.858,1.45519e-11,5238.86
4.99023,818.468,221.525,340.76,-54.182,273.858,0,-4831.01
5,-684.174,195.668,188.454,-53.2333,-273.858,1.45519e-11,5600.49
5.00977,818.468,169.717,444.83,-52.1386,273.858,-1.45519e-11,-5103.4
5.01953,-641.876,143.188,215.416,-50.5516,-273.858,7.27596e-12,6020.03
5.0293,818.468,116.777,428.71,-48.8514,273.858,-7.27596e-12,-5371.94
5.03906,-643.197,90.6079,140.446,-46.8582,-273.858,1.45519e-11,6465.53
5.04883,818.468,65.0238,344.695,-45.099,273.858,-2.18279e-11,-5681.76
5.05859,-684.174,39.6403,36.456,-43.6453,-273.858,2.18279e-11,6901.25
5.06836,818.468,14.9376,270.884,-42.5987,273.858,0,-6060.43
5.07812,-684.174,-8.95145,-26.0354,-41.813,-273.858,0,7308.09
5.08789,818.468,-32.8629,264.668,-41.2739,273.858,-1.45519e-11,-6522.16
5.09766,-684.174,-55.9314,-8.02565,-40.9737,-273.858,7.27596e-12,7691.93
5.10742,818.468,-77.9544,338.824,-40.7521,273.858,-7.27596e-12,-7048.97
5.11719,-684.174,-99.4933,72.1841,-40.2429,-273.858,0,8080.73
5.12695,818.468,-119.996,445.664,-39.2989,273.858,-1.45519e-11,-7609.93
5.13672,-684.174,-139.092,142.76,-38.0099,-273.858,2.91038e-11,8518.64
5.14648,818.468,-157.322,499.952,-36.3271,273.858,-2.91038e-11,-8167.17
5.15625,-684.174,-174.571,122.586,-34.0671,-273.858,-2.18279e-11,9026.77
5.16602,818.468,-190.571,444.235,-31.6158,273.858,1.45519e-11,-8725.48
5.17578,-684.174,-205.841,-10.1118,-28.715,-273.858,0,9591.55
5.18555,818.468,-220.175,293.474,-25.4193,273.858,0,-9315.18
5.19531,-684.174,-233.402,-210.882,-21.6859,-273.858,2.91038e-11,10175.3
5.20508,818.468,-245.976,111.877,-17.6426,273.858,1.45519e-11,-9975.57
5.21484,-684.174,-257.654,-408.068,-12.8642,-273.858,4.36557e-11,10759.6
5.22461,818.468,-268.087,-33.9094,-7.32249,273.858,0,-10718
5.23437,-684.174,-277.516,-547.461,-0.80512,-273.858,2.91038e-11,11343.1
5.24414,818.468,-286.212,-104.57,6.84922,273.858,-1.45519e-11,-11537.4
5.25391,-684.174,-293.336,-610.64,15.7777,-273.858,2.91038e-11,11954.2
5.26367,818.468,-299.453,-109.364,26.1717,273.858,-2.91038e-11,-12400.9
5.27344,-684.174,-304.816,-633.907,38.0023,-273.858,1.45519e-11,12631.3
5.2832,818.468,-308.752,-102.694,51.5374,273.858,1.45519e-11,-13275.8
5.29297,-684.174,-311.538,-678.846,66.9782,-273.858,1.45519e-11,13411.2
5.30273,818.468,-313.156,-139.294,84.4802,273.858,-2.91038e-11,-14148.4
5.3125,-684.174,-313.45,-728.192,104.045,-273.858,1.45519e-11,14287.9
5.32227,818.468,-312.008,-219.659,125.567,273.858,1.45519e-11,-15046.4
5.33203,-684.174,-309.262,-728.192,148.931,-273.858,2.91038e-11,15237.3
5.3418,818.468,-305.204,-292.503,174.087,273.858,-2.91038e-11,-16005.7
5.35156,-684.174,-299.389,-728.192,200.397,-273.858,2.91038e-11,16228.4
5.36133,818.468,-292.556,-291.706,227.637,273.858,-2.91038e-11,-17053.7
5.37109,-684.174,-284.358,-728.192,255.013,-273.858,5.82077e-11,17257.3
5.38086,818.468,-274.393,-173.596,282.158,273.858,0,-18196.3
5.39062,-684.174,-263.285,-728.192,308.117,-273.858,5.82077e-11,18330.1
5.40039,818.468,-251.265,57.9781,332.355,273.858,-5.82077e-11,-19421
5.41016,-684.174,-237.591,-627.58,354.328,-273.858,2.91038e-11,19484.9
5.41992,818.468,-223.022,331.633,373.381,273.858,0,-20695.5
5.42969,-684.174,-207.718,-424.869,389.084,-273.858,2.91038e-11,20758.2
5.43945,818.468,-191.58,547.141,401.371,273.858,0,-21996.7
5.44922,-684.174,-175.074,-322.486,409.913,-273.858,2.91038e-11,22172.3
5.45898,818.468,-158.93,645.866,414.88,273.858,-2.91038e-11,-23338.2
5.46875,-684.174,-142.663,-337.251,416.238,-273.858,2.91038e-11,23700.1
5.47852,818.468,-126.936,654.801,414.404,273.858,0,-24763.7
5.48828,-684.174,-111.801,-409.083,409.648,-273.858,0,25311.8
5.49805,818.468,-97.6015,653.797,402.318,273.858,-5.82077e-11,-26317.3
5.50781,-684.174,-84.3907,-449.561,392.755,-273.858,0,26978
5.51758,818.468,-72.7871,730.278,381.028,273.858,-5.82077e-11,-28024.2
5.52734,-684.174,-62.4583,-386.154,367.431,-273.858,-2.91038e-11,28701.6
5.53711,818.468,-53.1468,879.516,351.87,273.858,-8.73115e-11,-29889.3
5.54688,-684.174,-45.331,-207.543,334.251,-273.858,5.82077e-11,30502.4
5.55664,818.468,-38.5943,879.516,314.674,273.858,5.82077e-11,-31884.3
5.56641,-684.174,-32.2967,14.962,293.315,-273.858,5.82077e-11,32437.4
5.57617,818.468,-26.7274,879.516,270.172,273.858,-5.82077e-11,-33972.4
5.58594,-684.174,-21.4517,166.2,245.376,-273.858,5.82077e-11,34547.8
5.5957,818.468,-16.1245,879.516,219.274,273.858,-1.74623e-10,-36137.7
5.60547,-684.174,-11.1488,171.693,192.229,-273.858,-5.82077e-11,36847.1
5.61523,818.468,-6.42871,879.516,164.291,273.858,-5.82077e-11,-38412.6
5.625,-684.174,-1.81399,43.5735,135.828,-273.858,0,39303.8
5.63477,818.468,2.69284,879.516,107.064,273.858,-5.82077e-11,-40843.5
5.64453,-684.174,6.41644,-145.253,78.1448,-273.858,0,41893.5
5.6543,818.468,9.86458,879.516,49.2972,273.858,5.82077e-11,-43476.1
5.66406,-684.174,12.8168,-314.86,20.7224,-273.858,5.82077e-11,44600.4
5.67383,818.468,14.8851,879.516,-7.34572,273.858,1.16415e-10,-46324
5.68359,-684.174,16.2721,-426.651,-35.2788,-273.858,1.16415e-10,47447.9
5.69336,818.468,17.2682,879.516,-62.1057,273.858,-5.82077e-11,-49378.1
5.70312,-684.174,17.4747,-512.108,-88.2406,-273.858,5.82077e-11,50483.1
5.71289,818.468,17.258,879.516,-113.253,273.858,-5.82077e-11,-52596.7
5.72266,-684.174,17.2047,-656.011,-136.748,-273.858,1.74623e-10,53768.9
5.73242,818.468,16.5675,879.516,-159.089,273.858,0,-55964.2
5.74219,-684.174,15.9404,-728.192,-179.317,-273.858,5.82077e-11,57326.2
5.75195,818.468,15.4656,879.516,-197.826,273.858,0,-59501.3
5.76172,-684.174,14.844,-728.192,-214.24,-273.858,1.16415e-10,61138.8
5.77148,818.468,14.1996,879.516,-229.069,273.858,-1.16415e-10,-63273.6
5.78125,-684.174,14.0604,-728.192,-241.862,-273.858,3.49246e-10,65170.7
5.79102,818.468,13.9707,879.516,-253.103,273.858,-2.32831e-10,-67332.1
5.80078,-684.174,14.104,-728.192,-262.683,-273.858,0,69408.8
5.81055,818.468,15.2024,879.516,-270.638,273.858,0,-71716.8
5.82031,-684.174,16.9546,-728.192,-277.013,-273.858,3.49246e-10,73867.1
5.83008,818.468,19.4495,879.516,-281.789,273.858,0,-76420.3
5.83984,-684.174,23.5018,-728.192,-285.293,-273.858,1.16415e-10,78601.1
5.84961,818.468,28.9692,879.516,-287.605,273.858,-1.16415e-10,-81417.2
5.85937,-684.174,35.6966,-728.192,-288.518,-273.858,0,83685.8
5.86914,818.468,44.6295,879.516,-288.482,273.858,0,-86668.3
5.87891,-684.174,55.598,-728.192,-287.458,-273.858,1.16415e-10,89176.5
5.88867,818.468,68.1508,879.516,-285.44,273.858,-1.16415e-10,-92191.7
5.89844,-684.174,83.0993,-728.192,-282.728,-273.858,-1.16415e-10,95077.7
5.9082,818.468,100.121,879.516,-279.221,273.858,-1.16415e-10,-98040.2
5.91797,-684.174,118.796,-728.192,-274.873,-273.858,-1.16415e-10,101363
5.92773,818.468,139.068,879.516,-269.607,273.858,-3.49246e-10,-104295
5.9375,-684.174,161.014,-728.192,-263.695,-273.858,-1.16415e-10,108013
5.94727,818.468,183.465,879.516,-256.989,273.858,-5.82077e-10,-111009
5.95703,-684.174,206.583,-728.192,-249.591,-273.858,3.49246e-10,115032
5.9668,818.468,229.804,879.516,-241.38,273.858,-1.16415e-10,-118219
5.97656,-684.174,252.13,-728.192,-232.785,-273.858,2.32831e-10,122460
5.98633,818.468,273.245,879.516,-223.473,273.858,-1.16415e-10,-125920
5.99609,-684.174,293.074,-728.192,-213.853,-273.858,-2.32831e-10,130368
6.00586,818.468,310.406,879.516,-203.517,273.858,0,-134098
6.01562,-684.174,325.201,-728.192,-192.424,-273.858,4.65661e-10,138836
6.02539,818.468,337.674,879.516,-181.153,273.858,0,-142748
6.03516,-684.174,347.021,-728.192,-169.645,-273.858,0,147902
6.04492,818.468,353.417,879.516,-158.102,273.858,4.65661e-10,-151927
6.05469,-684.174,357.353,-728.192,-146.367,-273.858,4.65661e-10,157570
6.06445,818.468,358.512,879.516,-134.891,273.858,0,-161712
6.07422,-684.174,356.9,-728.192,-124.156,-273.858,4.65661e-10,167824
6.08398,818.468,353.375,879.516,-113.666,273.858,4.65661e-10,-172192
6.09375,-684.174,347.527,-728.192,-103.808,-273.858,4.65661e-10,178678
6.10352,818.468,339.571,879.516,-94.7791,273.858,-6.98492e-10,-183418
6.11328,-684.174,329.804,-728.192,-86.7477,-273.858,9.31323e-10,190168
6.12305,818.468,318.344,879.516,-79.3303,273.858,2.32831e-10,-195424
6.13281,-684.174,304.624,-728.192,-72.5452,-273.858,6.98492e-10,202382
6.14258,818.468,289.229,879.516,-66.6569,273.858,-4.65661e-10,-208200
6.15234,-684.174,272.326,-728.192,-61.244,-273.858,4.65661e-10,215420
6.16211,818.468,253.145,879.516,-56.2089,273.858,0,-221749
6.17187,-684.174,232.567,-728.192,-51.2292,-273.858,0,229376
6.18164,818.468,210.729,879.516,-46.4229,273.858,0,-236110
6.19141,-684.174,187.378,-728.192,-41.6188,-273.858,9.31323e-10,244277
6.20117,818.468,163.309,879.516,-36.8088,273.858,0,-251387
6.21094,-684.174,138.619,-728.192,-31.805,-273.858,0,260135
6.2207,818.468,113.42,879.516,-26.8615,273.858,-4.65661e-10,-267694
6.23047,-684.174,88.1566,-728.192,-22.2246,-273.858,0,276953
6.24023,818.468,63.2322,879.516,-18.0018,273.858,-4.65661e-10,-285140
6.25,-684.174,38.5503,-728.192,-14.203,-273.858,0,294783
6.25977,818.468,14.0405,879.516,-10.9825,273.858,4.65661e-10,-303788
6.26953,-684.174,-9.71098,-728.192,-8.31549,-273.858,9.31323e-10,313713
6.2793,818.468,-32.7728,879.516,-6.36581,273.858,-4.65661e-10,-323665
6.28906,-684.174,-55.3276,-728.192,-5.01522,-273.858,0,333895
6.29883,818.468,-76.9016,879.516,-4.10793,273.858,-4.65661e-10,-344775
6.30859,-684.174,-97.4525,-728.192,-3.99647,-273.858,9.31323e-10,355462
6.31836,818.468,-117.34,879.516,-3.90527,273.858,-4.65661e-10,-367160
6.32812,-684.174,-135.905,-728.192,-4.21052,-273.858,9.31323e-10,378522
6.33789,818.468,-153.206,879.516,-4.77879,273.858,-9.31323e-10,-390929
6.34766,-684.174,-169.487,-728.192,-5.52818,-273.858,0,403107
6.35742,818.468,-184.641,879.516,-6.15725,273.858,-9.31323e-10,-416236
6.36719,-684.174,-198.614,-728.192,-6.71918,-273.858,4.65661e-10,429263
6.37695,818.468,-211.477,879.516,-7.27057,273.858,-4.65661e-10,-443238
6.38672,-684.174,-223.267,-728.192,-7.37231,-273.858,0,457042
6.39648,818.468,-233.801,879.516,-6.91424,273.858,9.31323e-10,-472060
6.40625,-684.174,-243.374,-728.192,-5.76207,-273.858,-9.31323e-10,486568
6.41602,818.468,-251.899,879.516,-3.64056,273.858,4.65661e-10,-502788
6.42578,-684.174,-258.836,-728.192,-0.176054,-273.858,-9.31323e-10,518001
6.43555,818.468,-264.555,879.516,4.50352,273.858,0,-535470
6.44531,-684.174,-269.02,-728.192,10.9318,-273.858,-9.31323e-10,551549
6.45508,818.468,-271.97,879.516,19.1101,273.858,-1.86265e-09,-570177
6.46484,-684.174,-273.558,-728.192,29.3432,-273.858,-2.79397e-09,587370
6.47461,818.468,-273.829,879.516,41.6252,273.858,0,-607039
6.48437,-684.174,-272.909,-728.192,56.0063,-273.858,9.31323e-10,625584
6.49414,818.468,-270.443,879.516,72.5435,273.858,0,-646264
6.50391,-684.174,-267.043,-728.192,91.2314,-273.858,1.86265e-09,666267
6.51367,818.468,-262.388,879.516,111.594,273.858,-1.86265e-09,-688065
6.52344,-684.174,-256.538,-728.192,133.756,-273.858,9.31323e-10,709533
6.5332,818.468,-249.895,879.516,156.968,273.858,0,-732651
6.54297,-684.174,-242.403,-728.192,181.422,-273.858,1.86265e-09,755527
6.55273,818.468,-233.799,879.516,206.163,273.858,-1.86265e-09,-780183
6.5625,-684.174,-224.706,-728.192,230.882,-273.858,-9.31323e-10,804474
6.57227,818.468,-214.989,879.516,254.962,273.858,9.31323e-10,-830801
6.58203,-684.174,-204.588,-728.192,277.903,-273.858,2.79397e-09,856627
6.5918,818.468,-193.919,879.516,299.195,273.858,9.31323e-10,-884629
6.60156,-684.174,-183.022,-728.192,318.317,-273.858,9.31323e-10,912252
6.61133,818.468,-171.543,879.516,335.073,273.858,-1.86265e-09,-941862
6.62109,-684.174,-160.033,-728.192,349.242,-273.858,0,971554
6.63086,818.468,-148.647,879.516,360.515,273.858,-2.79397e-09,-1.00276e+06
6.64062,-684.174,-137.204,-728.192,368.856,-273.858,2.79397e-09,1.03471e+06
6.65039,818.468,-126.141,879.516,374.34,273.858,-1.86265e-09,-1.06764e+06
6.66016,-684.174,-115.598,-728.192,376.92,-273.858,0,1.10189e+06
6.66992,818.468,-105.824,879.516,377.007,273.858,0,-1.13681e+06
6.67969,-684.174,-96.7374,-728.192,374.385,-273.858,0,1.17333e+06
6.68945,818.468,-88.7148,879.516,369.369,273.858,-1.86265e-09,-1.21058e+06
6.69922,-684.174,-81.6725,-728.192,361.932,-273.858,3.72529e-09,1.2493e+06
6.70898,818.468,-75.7177,879.516,352.477,273.858,-1.86265e-09,-1.28919e+06
6.71875,-684.174,-70.8207,-728.192,340.75,-273.858,0,1.33018e+06
6.72852,818.468,-66.9567,879.516,326.953,273.858,-3.72529e-09,-1.37287e+06
6.73828,-684.174,-63.8716,-728.192,311.003,-273.858,7.45058e-09,1.41638e+06
6.74805,818.468,-61.6827,879.516,293.203,273.858,1.86265e-09,-1.46188e+06
6.75781,-684.174,-60.1467,-728.192,273.299,-273.858,1.86265e-09,1.50826e+06
6.76758,818.468,-58.9987,879.516,251.667,273.858,-3.72529e-09,-1.55657e+06
6.77734,-684.174,-57.9637,-728.192,228.424,-273.858,3.72529e-09,1.60617e+06
6.78711,818.468,-57.1843,879.516,203.73,273.858,-1.86265e-09,-1.65738e+06
6.79687,-684.174,-56.1777,-728.192,177.929,-273.858,1.86265e-09,1.71041e+06
6.80664,818.468,-55.2823,879.516,151.297,273.858,-7.45058e-09,-1.76477e+06
6.81641,-684.174,-54.1356,-728.192,124.083,-273.858,3.72529e-09,1.82133e+06
6.82617,818.468,-52.8599,879.516,96.4134,273.858,-1.86265e-09,-1.87921e+06
6.83594,-684.174,-51.3493,-728.192,68.8059,-273.858,5.58794e-09,1.93934e+06
6.8457,818.468,-49.8831,879.516,41.0708,273.858,-5.58794e-09,-2.00116e+06
6.85547,-684.174,-48.1923,-728.192,13.69,-273.858,3.72529e-09,2.06497e+06
6.86523,818.468,-46.4354,879.516,-13.3662,273.858,1.86265e-09,-2.13102e+06
6.875,-684.174,-44.533,-728.192,-39.833,-273.858,0,2.19877e+06
6.88477,818.468,-42.3598,879.516,-65.5829,273.858,-7.45058e-09,-2.26922e+06
6.89453,-684.174,-40.0884,-728.192,-90.5631,-273.858,0,2.34136e+06
6.9043,818.468,-37.6134,879.516,-114.552,273.858,-3.72529e-09,-2.41626e+06
6.91406,-684.174,-34.7086,-728.192,-137.455,-273.858,7.45058e-09,2.49328e+06
6.92383,818.468,-31.7158,879.516,-158.863,273.858,0,-2.57279e+06
6.93359,-684.174,-28.2689,-728.192,-179.094,-273.858,0,2.65507e+06
6.94336,818.468,-24.3989,879.516,-197.617,273.858,-1.49012e-08,-2.73949e+06
6.95312,-684.174,-20.1895,-728.192,-214.785,-273.858,3.72529e-09,2.82728e+06
6.96289,818.468,-15.6742,879.516,-230.255,273.858,3.72529e-09,-2.91709e+06
6.97266,-684.174,-10.6948,-728.192,-244.022,-273.858,3.72529e-09,3.01056e+06
6.98242,818.468,-5.20458,879.516,-256.401,273.858,-3.72529e-09,-3.10631e+06
6.99219,-684.174,0.524266,-728.192,-266.955,-273.858,-3.72529e-09,3.20564e+06
7.00195,818.468,7.0266,879.516,-276.031,273.858,3.72529e-09,-3.30783e+06
7.01172,-684.174,14.1179,-728.192,-283.647,-273.858,7.45058e-09,3.41339e+06
7.02148,818.468,22.0797,879.516,-289.872,273.858,3.72529e-09,-3.52235e+06
7.03125,-684.174,31.032,-728.192,-294.471,-273.858,1.11759e-08,3.6347e+06
7.04102,818.468,40.9672,879.516,-297.583,273.858,-7.45058e-09,-3.75066e+06
7.05078,-684.174,52.0115,-728.192,-299.151,-273.858,7.45058e-09,3.87049e+06
7.06055,818.468,64.442,879.516,-299.388,273.858,1.11759e-08,-3.99367e+06
7.07031,-684.174,78.0407,-728.192,-298.175,-273.858,1.11759e-08,4.12163e+06
7.08008,818.468,92.9762,879.516,-295.539,273.858,0,-4.25242e+06
7.08984,-684.174,109.45,-728.192,-291.451,-273.858,7.45058e-09,4.38901e+06
7.09961,818.468,126.919,879.516,-286.037,273.858,0,-4.52804e+06
7.10937,-684.174,145.406,-728.192,-279.367,-273.858,0,4.6736e+06
7.11914,818.468,164.895,879.516,-271.559,273.858,-1.49012e-08,-4.82167e+06
7.12891,-684.174,184.839,-728.192,-262.43,-273.858,7.45058e-09,4.97652e+06
7.13867,818.468,205.133,879.516,-251.99,273.858,-7.45058e-09,-5.13443e+06
7.14844,-684.174,225.482,-728.192,-240.717,-273.858,-7.45058e-09,5.29902e+06
7.1582,818.468,245.295,879.516,-228.447,273.858,-1.49012e-08,-5.46748e+06
7.16797,-684.174,264.227,-728.192,-215.421,-273.858,0,5.64248e+06
7.17773,818.468,281.998,879.516,-201.878,273.858,-1.49012e-08,-5.82203e+06
7.1875,-684.174,298.289,-728.192,-187.771,-273.858,2.23517e-08,6.00831e+06
7.19727,818.468,312.458,879.516,-173.585,273.858,-7.45058e-09,-6.19947e+06
7.20703,-684.174,324.722,-728.192,-159.293,-273.858,1.49012e-08,6.39795e+06
7.2168,818.468,334.698,879.516,-144.835,273.858,-1.49012e-08,-6.60133e+06
7.22656,-684.174,342.263,-728.192,-130.676,-273.858,7.45058e-09,6.81284e+06
7.23633,818.468,347.598,879.516,-117.006,273.858,-1.49012e-08,-7.02929e+06
7.24609,-684.174,350.399,-728.192,-104.211,-273.858,0,7.25456e+06
7.25586,818.468,350.996,879.516,-91.9758,273.858,0,-7.48512e+06
7.26562,-684.174,349.505,-728.192,-80.4782,-273.858,-7.45058e-09,7.72478e+06
7.27539,818.468,345.952,879.516,-70.0716,273.858,-2.23517e-08,-7.97061e+06
7.28516,-684.174,340.34,-728.192,-60.8581,-273.858,0,8.22541e+06
7.29492,818.468,332.88,879.516,-52.7398,273.858,-3.72529e-08,-8.48764e+06
7.30469,-684.174,323.782,-728.192,-45.8711,-273.858,2.98023e-08,8.7585e+06
7.31445,818.468,312.692,879.516,-39.99,273.858,-1.49012e-08,-9.03811e+06
7.32422,-684.174,299.948,-728.192,-35.1213,-273.858,4.47035e-08,9.32627e+06
7.33398,818.468,285.654,879.516,-31.0345,273.858,-2.98023e-08,-9.62414e+06
7.34375,-684.174,269.51,-728.192,-27.4252,-273.858,4.47035e-08,9.93097e+06
7.35352,818.468,251.795,879.516,-24.3617,273.858,1.49012e-08,-1.02481e+07
7.36328,-684.174,232.573,-728.192,-21.9143,-273.858,1.49012e-08,1.0575e+07
7.37305,818.468,211.962,879.516,-19.9899,273.858,0,-1.09124e+07
7.38281,-684.174,189.927,-728.192,-17.792,-273.858,1.49012e-08,1.12606e+07
7.39258,818.468,166.968,879.516,-15.893,273.858,-2.98023e-08,-1.162e+07
7.40234,-684.174,143.034,-728.192,-14.1257,-273.858,-1.49012e-08,1.19907e+07
7.41211,818.468,118.452,879.516,-12.599,273.858,-2.98023e-08,-1.23735e+07
7.42188,-684.174,93.3485,-728.192,-11.3532,-273.858,2.98023e-08,1.27679e+07
7.43164,818.468,68.1702,879.516,-10.2386,273.858,-1.49012e-08,-1.3176e+07
7.44141,-684.174,42.7088,-728.192,-9.42585,-273.858,0,1.35955e+07
7.45117,818.468,17.5187,879.516,-8.93696,273.858,1.49012e-08,-1.40304e+07
7.46094,-684.174,-7.62407,-728.192,-8.85505,-273.858,-1.49012e-08,1.44769e+07
7.4707,818.468,-32.3674,879.516,-9.16198,273.858,-1.49012e-08,-1.49402e+07
7.48047,-684.174,-56.5225,-728.192,-9.59346,-273.858,-5.96046e-08,1.54156e+07
7.49023,818.468,-80.12,879.516,-10.3733,273.858,-2.98023e-08,-1.59087e+07
7.5,-684.174,-102.9,-728.192,-11.0796,-273.858,5.96046e-08,1.64153e+07
7.50977,818.468,-124.762,879.516,-11.8834,273.858,1.49012e-08,-1.69399e+07
7.51953,-684.174,-145.391,-728.192,-12.4699,-273.858,2.98023e-08,1.74798e+07
7.5293,818.468,-164.846,879.516,-12.7895,273.858,-8.9407e-08,-1.80381e+07
7.53906,-684.174,-183.04,-728.192,-12.6801,-273.858,5.96046e-08,1.86132e+07
7.54883,818.468,-199.616,879.516,-12.3377,273.858,-5.96046e-08,-1.92076e+07
7.55859,-684.174,-214.762,-728.192,-11.248,-273.858,0,1.982e+07
7.56836,818.468,-228.379,879.516,-9.45414,273.858,-5.96046e-08,-2.04531e+07
7.57812,-684.174,-240.358,-728.192,-6.99952,-273.858,1.19209e-07,2.11049e+07
7.58789,818.468,-250.679,879.516,-3.62874,273.858,-2.98023e-08,-2.17793e+07
7.59766,-684.174,-259.608,-728.192,0.654819,-273.858,2.98023e-08,2.24732e+07
7.60742,818.468,-266.736,879.516,6.04072,273.858,2.98023e-08,-2.31914e+07
7.61719,-684.174,-272.358,-728.192,12.5665,-273.858,2.98023e-08,2.39303e+07
7.62695,818.468,-276.346,879.516,20.3805,273.858,0,-2.46949e+07
7.63672,-684.174,-278.777,-728.192,29.507,-273.858,5.96046e-08,2.54821e+07
7.64648,818.468,-279.502,879.516,40.0706,273.858,0,-2.62958e+07
7.65625,-684.174,-278.971,-728.192,52.1297,-273.858,2.98023e-08,2.71345e+07
7.66602,818.468,-276.753,879.516,65.6166,273.858,-8.9407e-08,-2.80005e+07
7.67578,-684.174,-273.143,-728.192,80.566,-273.858,5.96046e-08,2.8894e+07
7.68555,818.468,-268.194,879.516,96.9082,273.858,-1.19209e-07,-2.98158e+07
7.69531,-684.174,-262.057,-728.192,114.358,-273.858,0,3.07674e+07
7.70508,818.468,-254.618,879.516,132.819,273.858,2.98023e-08,-3.1749e+07
7.71484,-684.174,-246.379,-728.192,152.102,-273.858,8.9407e-08,3.27622e+07
7.72461,818.468,-236.891,879.516,171.995,273.858,-2.98023e-08,-3.38076e+07
7.73438,-684.174,-226.884,-728.192,191.873,-273.858,0,3.48863e+07
7.74414,818.468,-215.756,879.516,211.641,273.858,0,-3.59996e+07
7.75391,-684.174,-204.398,-728.192,230.845,-273.858,-1.19209e-07,3.71481e+07
7.76367,818.468,-192.224,879.516,249.193,273.858,-5.96046e-08,-3.83337e+07
7.77344,-684.174,-180.002,-728.192,266.195,-273.858,0,3.95568e+07
7.7832,818.468,-167.55,879.516,281.556,273.858,0,-4.08189e+07
7.79297,-684.174,-155.08,-728.192,294.82,-273.858,0,4.21218e+07
7.80273,818.468,-142.953,879.516,305.973,273.858,-1.19209e-07,-4.34653e+07
7.8125,-684.174,-131.073,-728.192,314.702,-273.858,5.96046e-08,4.4853e+07
7.82227,818.468,-119.678,879.516,321.225,273.858,-1.19209e-07,-4.62833e+07
7.83203,-684.174,-108.815,-728.192,325.3,-273.858,-1.19209e-07,4.77611e+07
7.8418,818.468,-99.1154,879.516,326.799,273.858,5.96046e-08,-4.92842e+07
7.85156,-684.174,-89.7806,-728.192,325.893,-273.858,5.96046e-08,5.08576e+07
7.86133,818.468,-81.6564,879.516,322.818,273.858,-1.78814e-07,-5.24798e+07
7.87109,-684.174,-74.5748,-728.192,317.684,-273.858,5.96046e-08,5.41548e+07
7.88086,818.468,-68.6132,879.516,310.634,273.858,-1.78814e-07,-5.58827e+07
7.89062,-684.174,-63.514,-728.192,301.444,-273.858,1.78814e-07,5.76658e+07
7.90039,818.468,-60.0028,879.516,290.629,273.858,5.96046e-08,-5.95061e+07
7.91016,-684.174,-57.1006,-728.192,278.204,-273.858,1.19209e-07,6.14046e+07
7.91992,818.468,-55.1529,879.516,264.389,273.858,-2.38419e-07,-6.33642e+07
7.92969,-684.174,-53.9406,-728.192,248.993,-273.858,5.96046e-08,6.5386e+07
7.93945,818.468,-53.4036,879.516,232.135,273.858,5.96046e-08,-6.74723e+07
7.94922,-684.174,-53.2056,-728.192,214.446,-273.858,-2.38419e-07,6.96256e+07
7.95898,818.468,-53.5432,879.516,195.479,273.858,-1.19209e-07,-7.18468e+07
7.96875,-684.174,-53.9858,-728.192,175.804,-273.858,3.57628e-07,7.414e+07
7.97852,818.468,-54.3163,879.516,155.237,273.858,0,-7.6505e+07
7.98828,-684.174,-54.7627,-728.192,134.229,-273.858,1.19209e-07,7.89469e+07
7.99805,818.468,-55.2612,879.516,112.75,273.858,-2.38419e-07,-8.14655e+07
8.00781,-684.174,-55.6589,-728.192,91.2711,-273.858,-1.19209e-07,8.40653e+07
8.01758,818.468,-55.6522,879.516,69.7233,273.858,0,-8.67477e+07
8.02734,-684.174,-55.6496,-728.192,48.452,-273.858,1.19209e-07,8.95156e+07
8.03711,818.468,-55.1804,879.516,27.3563,273.858,0,-9.23723e+07
8.04688,-684.174,-54.717,-728.192,6.65501,-273.858,0,9.53194e+07
8.05664,818.468,-54.2139,879.516,-13.4299,273.858,1.19209e-07,-9.83614e+07
8.06641,-684.174,-53.2885,-728.192,-33.0319,-273.858,2.38419e-07,1.015e+08
8.07617,818.468,-52.1545,879.516,-52.0499,273.858,1.19209e-07,-1.04739e+08
8.08594,-684.174,-50.7366,-728.192,-70.4697,-273.858,5.96046e-07,1.08081e+08


==> data/IBS_results_POM_manual_vinyl_a_Time.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,10.0244,-0.855582,-0.000155344,-0.00253315,0.000244614,1.73472e-18,-0.00871183
0.00976562,59.433,2.60102,-0.000772625,-0.0177321,0.00141244,6.93889e-18,-0.0425351
0.0195312,113.465,33.2606,-0.00125082,-0.0122436,0.00306853,2.77556e-17,-0.0609758
0.0292969,176.226,74.4479,-0.00369801,0.0168877,0.00805627,0,-0.16786
0.0390625,250.801,104.897,-0.00840981,-0.00675507,0.0190833,5.55112e-17,-0.368889
0.0488281,298.653,154.896,-0.0146688,-0.039686,0.036836,6.66134e-16,-0.572157
0.0585937,351.36,188.112,-0.0247456,-0.0185764,0.0643139,4.44089e-16,-0.838867
0.0683594,390.527,196.732,-0.0378653,-0.0523518,0.102748,1.33227e-15,-1.03003
0.078125,429.964,201.131,-0.052021,0.0050663,0.148644,-8.88178e-16,-1.04087
0.0878906,475.213,215.59,-0.0704031,-0.0194208,0.202641,0,-1.0683
0.0976562,520.213,230.838,-0.0905536,-0.0320866,0.262647,7.10543e-15,-0.978851
0.107422,566.634,244.786,-0.109743,-0.0350419,0.323479,1.77636e-15,-0.707372
0.117187,604.8,260.183,-0.132694,0.0223762,0.388262,0,-0.598055
0.126953,649.368,255.501,-0.157512,-0.00675507,0.459763,0,-0.538897
0.136719,690.257,257.758,-0.179709,0.00591069,0.533943,3.55271e-15,-0.385985
0.146484,728.547,275.143,-0.20199,0.0367307,0.61018,0,-0.212836
0.15625,750.277,280.396,-0.226012,-0.0802164,0.691821,1.77636e-14,0.0831174
0.166016,773.333,269.664,-0.228618,-0.0194208,0.744728,0,1.54522
0.175781,805.519,255.076,-0.178153,-0.0358863,0.687881,7.10543e-15,5.77528
0.185547,818.468,254.25,-0.0333268,0.0232206,0.396621,0,14.5315
0.195312,818.468,258.093,0.291471,0.00928822,-0.343843,0,30.2353
0.205078,818.468,256.899,0.884716,-0.039686,-1.82065,0,53.4633
0.214844,818.468,239.385,1.80211,-0.00886603,-4.29806,-5.68434e-14,81.6346
0.224609,818.468,223.683,3.07582,-0.0312422,-7.93942,0,109.166
0.234375,818.468,217.755,4.69982,0.00844384,-12.7664,0,128.671
0.244141,818.468,209.008,6.60274,-0.0177321,-18.5992,0,133.48
0.253906,818.468,196.406,8.71557,0.0776833,-25.1168,-1.13687e-13,122.143
0.263672,818.468,173.07,11.0071,0.0105548,-32.0359,-2.27374e-13,100.394
0.273437,818.468,153.045,13.3926,-0.0194208,-39.1431,-4.54747e-13,74.1819
0.283203,818.468,145.581,15.84,0.0122436,-46.396,0,50.9372
0.292969,818.468,137.043,18.297,-0.0223762,-53.8585,4.54747e-13,32.1249
0.302734,818.468,117.327,20.6204,-0.0531962,-61.5039,-9.09495e-13,9.80312
0.3125,818.468,96.6101,22.8168,0.0160433,-69.3142,0,-17.1736
0.322266,813.344,74.8291,24.8657,-0.0439079,-77.1494,-9.09495e-13,-52.4694
0.332031,799.353,64.1555,26.8016,0.0249093,-84.8415,-4.54747e-13,-93.1721
0.341797,771.488,49.8895,28.7232,-0.0278647,-92.3212,9.09495e-13,-130.524
0.351562,738.774,26.2315,30.6347,0.0240649,-99.5812,-9.09495e-13,-164.981
0.361328,709.973,4.78017,32.5176,-0.0105548,-106.677,-4.54747e-13,-195.106
0.371094,680.819,-11.214,34.2598,-0.0168877,-113.572,0,-226.012
0.380859,638.604,-22.5087,35.8608,-0.0185764,-120.281,-9.09495e-13,-258.949
0.390625,593.298,-41.5494,37.2902,0.028709,-126.764,0,-293.245
0.400391,553.802,-63.9198,38.5072,-0.0569959,-132.865,9.09495e-13,-330.271
0.410156,503.343,-81.7664,39.5715,0.00591069,-138.453,-9.09495e-13,-368.654
0.419922,462.738,-93.8275,40.4735,-0.0350419,-143.491,-9.09495e-13,-407.71
0.429687,434.329,-109.398,41.1593,-0.00971041,-147.948,-1.81899e-12,-443.924
0.439453,405.769,-127.452,41.6234,-0.0367307,-151.791,0,-476.573
0.449219,377.645,-147.883,41.82,0.0358863,-154.995,-9.09495e-13,-507.137
0.458984,356.446,-163.031,41.8273,0.0240649,-157.675,0,-533.703
0.46875,329.972,-176.409,41.7263,-0.039686,-159.812,9.09495e-13,-558.711
0.478516,292.571,-188.685,41.5313,0.0257537,-161.228,-9.09495e-13,-586.035
0.488281,257.112,-209.088,41.3377,-0.0738836,-161.905,9.09495e-13,-612.588
0.498047,237.251,-230.978,41.2723,0.0341975,-161.947,9.09495e-13,-635.255
0.507812,218.865,-242.956,41.3333,0.187453,-161.377,1.81899e-12,-651.078
0.517578,210.921,-247.408,41.6082,0.390105,-160.141,-1.81899e-12,-661.897
0.527344,208.947,-251.73,42.5585,1.03395,-158.291,-1.81899e-12,-673.119
0.537109,201.97,-250.691,44.9974,2.42887,-155.916,0,-684.815
0.546875,187.957,-242.444,50.328,5.30653,-152.941,0,-693.921
0.556641,160.222,-229.662,60.5851,10.7824,-149.24,-1.81899e-12,-699.803
0.566406,125.564,-225.111,78.4,20.6878,-144.93,9.09495e-13,-702.457
0.576172,91.1149,-228.75,106.477,37.2133,-140.124,-9.09495e-13,-702.453
0.585937,74.832,-227.457,146.924,62.8331,-134.767,9.09495e-13,-700.608
0.595703,67.0083,-222.48,200.305,100.039,-128.813,9.09495e-13,-696.731
0.605469,56.4977,-207.9,264.783,149.958,-122.471,-2.72848e-12,-687.329
0.615234,45.1147,-193.899,335.673,211.933,-115.89,-9.09495e-13,-673.192
0.625,35.3289,-189.624,405.681,282.532,-108.982,-4.54747e-13,-656.752
0.634766,24.9842,-191.502,466.728,355.723,-101.85,-9.09495e-13,-635.264
0.644531,15.7417,-184.291,512.296,423.773,-94.8269,-4.54747e-13,-607.887
0.654297,8.6354,-177.067,539.394,479.152,-87.9809,9.09495e-13,-576.824
0.664062,4.43105,-176.284,549.976,517.567,-81.2178,-9.09495e-13,-544.613
0.673828,8.68462,-169.942,550.161,538.569,-74.6208,4.54747e-13,-515.077
0.683594,25.9936,-156.794,547.44,546.854,-68.3059,-9.09495e-13,-488.676
0.693359,33.4617,-136.58,547.241,549.862,-62.1041,9.09495e-13,-463.866
0.703125,39.9596,-122.394,550.489,554.389,-55.8397,6.82121e-13,-439.5
0.712891,47.8276,-107.71,553.637,563.702,-49.6394,-4.54747e-13,-414.217
0.722656,53.97,-83.646,551.221,576.048,-43.6721,-2.27374e-13,-385.811
0.732422,65.548,-68.2519,539.582,585.632,-37.857,-2.27374e-13,-355.014
0.742187,79.3926,-45.9949,519.244,586.344,-32.1288,-2.27374e-13,-325.142
0.751953,112.522,-35.7906,494.67,575.484,-26.6456,-1.13687e-13,-296.743
0.761719,123.511,-17.4556,471.262,555.022,-21.4881,-3.41061e-13,-269.878
0.771484,123.869,8.18811,451.157,530.174,-16.4573,-2.27374e-13,-244.237
0.78125,113.603,2.74446,431.87,505.953,-11.532,0,-216.571
0.791016,106.143,-5.16057,408.043,484.217,-6.97129,8.52651e-14,-186.414
0.800781,116.418,-17.0816,374.76,462.349,-2.94487,-2.84217e-14,-152.754
0.810547,105.04,-3.75195,331.09,435.999,0.696227,0,-118.93
0.820312,89.8777,7.69854,281.043,402.459,3.86985,-1.42109e-14,-87.4044
0.830078,74.152,4.39893,230.269,362.165,6.42624,0,-61.3005
0.839844,73.893,-10.1946,183.055,318.474,8.49685,0,-41.4892
0.849609,79.0589,-17.4573,139.98,275.841,10.3406,0,-24.2746
0.859375,72.6658,-2.48508,98.2547,234.84,11.8652,5.68434e-14,-7.30971
0.869141,54.1942,7.25721,55.3303,195.127,12.9016,0,10.9837
0.878906,43.7969,2.41569,9.9891,155.05,13.5365,5.68434e-14,28.4273
0.888672,54.2135,-12.2566,-36.8983,113.013,13.8815,1.7053e-13,43.8301
0.898437,59.1936,-10.5886,-83.0156,70.6487,13.753,-1.7053e-13,58.4103
0.908203,65.7973,0.841195,-127.456,28.6516,13.046,0,73.2003
0.917969,65.3354,3.72656,-169.96,-13.2167,11.9603,1.7053e-13,86.3104
0.927734,64.377,-1.84445,-211.182,-54.6088,10.6154,-1.13687e-13,97.6531
0.9375,73.2623,-11.3066,-251.943,-96.7537,8.92148,-1.13687e-13,107.191
0.947266,75.235,-2.84517,-292.168,-139.378,6.9459,8.52651e-14,115.578
0.957031,69.4408,7.25636,-332.338,-180.567,5.0402,2.84217e-14,124.93
0.966797,56.088,3.12867,-371.506,-218.808,3.38768,5.68434e-14,136.652
0.976562,50.2981,-7.45355,-408.288,-251.766,2.0858,0,148.647
0.986328,43.8177,-9.17994,-440.452,-277.968,1.43338,2.84217e-14,162.688
0.996094,22.6945,-1.56349,-465.521,-298.57,1.80069,-2.84217e-14,183.85
1.00586,-7.2641,6.4943,-482.957,-314.117,3.23819,2.84217e-14,214.662
1.01562,-35.4228,3.80696,-493.091,-326.882,5.65386,0,253.694
1.02539,-53.225,-6.8455,-497.437,-338.68,9.06642,2.27374e-13,296.383
1.03516,-66.2155,-7.42393,-496.912,-351.808,13.5431,0,335.894
1.04492,-74.8663,0.8742,-491.743,-366.294,18.9321,5.68434e-14,368.696
1.05469,-83.5666,3.80526,-482.674,-379.944,24.8294,3.41061e-13,401.708
1.06445,-87.6691,-3.22853,-471.68,-391.108,31.1053,6.82121e-13,433.546
1.07422,-85.4611,-7.10488,-461.402,-398.811,37.6314,4.54747e-13,464.168
1.08398,-84.0861,0.065163,-454.47,-405.197,44.0869,2.27374e-13,493.847
1.09375,-81.155,4.59695,-450.809,-410.948,50.2617,0,519.026
1.10352,-76.4322,1.83133,-448.322,-418.056,56.4278,4.54747e-13,540.102
1.11328,-64.2223,-0.556001,-444.18,-425.291,62.717,0,560.699
1.12305,-44.6268,0.629204,-435.877,-430.927,68.8985,1.36424e-12,584.168
1.13281,-29.1016,10.0998,-423.582,-434.37,74.8799,0,607.627
1.14258,-19.5874,23.2683,-407.998,-435.021,80.9307,9.09495e-13,623.825
1.15234,-5.84398,29.2586,-390.172,-434.211,86.9375,0,631.208
1.16211,19.9398,38.3586,-371.001,-430.34,92.5759,4.54747e-13,634.139
1.17187,53.4698,64.8968,-350.381,-422.386,97.8729,4.54747e-13,637.062
1.18164,91.5361,100.445,-327.382,-410.802,103.056,9.09495e-13,639.973
1.19141,139.514,137.727,-300.592,-398.145,108.091,9.09495e-13,636.184
1.20117,203.102,180.715,-269.245,-384.881,112.763,-4.54747e-13,626.751
1.21094,272.662,232.13,-234.136,-371.01,117.16,-9.09495e-13,615.615
1.2207,333.593,292.438,-197.296,-357.709,121.35,-9.09495e-13,605.407
1.23047,380.981,355.301,-162.501,-342.101,125.083,9.09495e-13,593.355
1.24023,416.962,409.039,-131.998,-324.335,128.047,9.09495e-13,576.797
1.25,440.196,451.925,-105.224,-304.164,130.357,9.09495e-13,558.385
1.25977,447.035,491.412,-79.5478,-282.916,132.239,1.81899e-12,539.036
1.26953,438.291,523.384,-51.1088,-259.463,133.55,9.09495e-13,520.761
1.2793,421.749,537.539,-18.5329,-232.498,134.125,9.09495e-13,501.206
1.28906,404.787,538.991,17.4022,-201.138,134.21,2.72848e-12,477.076
1.29883,391.123,539.771,54.2237,-166.896,133.884,0,449.782
1.30859,383.329,542.36,88.3357,-130.992,132.703,3.63798e-12,423.517
1.31836,378.053,544.672,116.848,-94.8344,130.538,2.72848e-12,397.779
1.32812,370.592,545.645,138.361,-59.9352,127.723,0,369.115
1.33789,364.169,542.517,152.457,-28.2024,124.209,0,339.988
1.34766,358.224,536.951,158.867,-1.49836,119.598,0,313.091
1.35742,347.069,529.779,157.561,18.655,113.993,0,288.249
1.36719,330.053,513.271,148.596,32.0574,107.612,1.81899e-12,265.113
1.37695,314.925,484.695,132.018,39.2693,100.157,-4.54747e-13,242.55
1.38672,300.843,453.907,109.544,41.9663,91.3169,0,220.061
1.39648,277.617,426.624,84.9267,42.5823,81.3543,0,199.544
1.40625,244.23,398.989,63.1162,41.919,70.5727,-4.54747e-13,178.152
1.41602,203.406,367.928,47.5694,43.4752,58.9361,9.09495e-13,151.398
1.42578,156.327,334.32,38.8491,49.952,46.4793,4.54747e-13,121.284
1.43555,101.298,299.578,36.1233,60.4621,33.6579,2.27374e-13,88.3712
1.44531,46.1126,263.256,37.458,71.8874,20.8832,1.13687e-13,49.9886
1.45508,-2.41175,222.743,41.1451,82.1273,8.11302,0,5.2086
1.46484,-40.6727,177.225,45.4969,88.7283,-4.65913,-2.84217e-14,-43.4799
1.47461,-73.4542,132.934,49.7739,89.3214,-17.0112,1.13687e-13,-93.8758
1.48437,-110.826,94.7885,53.5741,83.621,-28.7608,-2.27374e-13,-142.55
1.49414,-149.368,58.6789,56.2451,73.5294,-40.2976,0,-187.753
1.50391,-193.419,20.4282,56.9065,61.1448,-51.764,-2.27374e-13,-230.016
1.51367,-240.043,-19.0771,54.9447,48.2274,-62.8686,-4.54747e-13,-268.264
1.52344,-282.904,-58.6323,50.734,34.1059,-73.7326,-4.54747e-13,-302.117
1.5332,-319.415,-97.2786,45.3371,17.5269,-84.7532,4.54747e-13,-334.518
1.54297,-354.104,-134.34,40.5194,-0.223762,-95.6757,-9.09495e-13,-370.129
1.55273,-386.456,-170.281,37.6199,-16.8894,-105.965,-1.81899e-12,-409.327
1.5625,-414.902,-203.489,36.3487,-30.6727,-115.656,-1.81899e-12,-448.979
1.57227,-446.606,-230.808,33.8686,-41.7919,-124.87,0,-485.737
1.58203,-480.022,-255.365,28.4108,-51.5716,-133.227,-1.81899e-12,-519.402
1.5918,-510.139,-280.478,19.9546,-60.2202,-140.436,-9.09495e-13,-551.042
1.60156,-520.828,-304.207,11.1104,-68.3187,-146.723,0,-581.098
1.61133,-507.774,-324.898,5.72566,-75.0754,-152.171,-2.72848e-12,-608.06
1.62109,-484.146,-342.818,5.83815,-80.0374,-156.397,-9.09495e-13,-631.341
1.63086,-460.647,-356.996,10.3321,-83.1376,-159.188,-9.09495e-13,-652.162
1.64062,-431.923,-370.316,15.7847,-83.7717,-160.865,-2.72848e-12,-669.219
1.65039,-399.452,-384.041,19.0317,-82.4296,-161.613,0,-679.538
1.66016,-376.847,-393.92,20.5193,-82.7821,-161.187,-9.09495e-13,-683.09
1.66992,-360.34,-399.859,22.5455,-84.5228,-159.604,-1.81899e-12,-681.688
1.67969,-344.138,-406.346,26.8045,-85.0307,-157.347,-9.09495e-13,-675.661
1.68945,-333.187,-411.352,34.4976,-82.9539,-154.43,-1.81899e-12,-666.509
1.69922,-328.939,-411.321,45.9523,-77.1146,-150.344,0,-656.468
1.70898,-326.996,-410.782,62.5918,-69.5075,-145.091,-1.81899e-12,-646.387
1.71875,-328.006,-410.507,84.3284,-60.1497,-139.092,-1.81899e-12,-636.187
1.72852,-332.739,-407.399,110.929,-48.0015,-132.211,0,-625.654
1.73828,-331.356,-403.345,141.661,-31.6796,-124.204,-9.09495e-13,-612.765
1.74805,-316.782,-398.089,175.726,-11.1045,-115.572,-1.81899e-12,-596.845
1.75781,-291.662,-388.718,213.285,13.9442,-106.876,-9.09495e-13,-579.712
1.76758,-259.28,-378.028,255.369,44.5725,-97.9311,-4.54747e-13,-564.222
1.77734,-220.759,-368.152,302.209,81.5155,-88.5904,-4.54747e-13,-550.077
1.78711,-174.902,-354.867,350.893,126.488,-79.3442,9.09495e-13,-533.655
1.79687,-123.17,-339.271,396.05,178.159,-70.5283,0,-510.782
1.80664,-71.8671,-325.398,432.735,233.757,-61.9151,-4.54747e-13,-480.001
1.81641,-23.4096,-310.051,458.445,290.181,-53.5143,-4.54747e-13,-443.72
1.82617,29.3093,-292.424,472.751,344.46,-45.8512,-2.27374e-13,-402.474
1.83594,80.6822,-275.677,477.448,396.331,-39.0253,0,-358.028
1.8457,113.771,-258.718,474.04,443.146,-32.5087,-2.27374e-13,-313.645
1.85547,129.785,-238.962,465,483.595,-26.1429,-2.27374e-13,-272.827
1.86523,141.498,-219.238,452.163,515.164,-20.2839,-2.27374e-13,-236.515
1.875,149.376,-198.401,437.879,536.518,-14.7812,5.68434e-14,-203.984
1.88477,153.037,-173.835,425.039,548.411,-9.05975,-1.13687e-13,-175.674
1.89453,164.646,-147.592,415.489,553.52,-3.24383,-2.84217e-14,-151.056
1.9043,186.187,-121.317,409.012,556.163,2.18343,-2.84217e-14,-128.911
1.91406,206.09,-93.4556,404.432,556.719,7.46357,5.68434e-14,-107.582
1.92383,218.736,-66.2699,400.178,556.344,13.0194,-5.68434e-14,-86.1773
1.93359,224.808,-43.6702,392.216,552.896,18.416,0,-62.9141
1.94336,221.564,-25.3543,376.162,546.703,23.1366,0,-35.7404
1.95312,208.49,-11.5867,349.283,538.754,27.4495,0,-5.49881
1.96289,190.217,-3.8095,312.294,526.006,31.5234,0,25.961
1.97266,172.827,-1.5948,267.605,506.349,34.777,0,57.0562
1.98242,157.188,-3.4621,218.709,479.39,36.9303,2.27374e-13,85.8818
1.99219,136.344,-8.64806,167.784,448.267,38.5058,2.27374e-13,110.225
2.00195,108.283,-14.7607,115.896,415.307,39.7148,6.82121e-13,129.343
2.01172,80.7052,-19.1148,63.511,382.473,40.0827,2.27374e-13,144.78
2.02148,56.5991,-21.6849,10.0931,349.466,39.5995,0,158.391
2.03125,35.2742,-23.0571,-43.9419,315.093,38.9118,2.27374e-13,170.438
2.04102,29.3382,-22.546,-97.3838,279.347,38.1041,0,180.042
2.05078,46.2385,-20.2792,-148.746,241.999,36.6966,0,187.689
2.06055,70.5375,-17.8889,-196.587,202.66,34.904,2.27374e-13,193.881
2.07031,88.6665,-15.849,-240.109,160.843,33.377,2.27374e-13,198.932
2.08008,104.165,-12.8625,-281.269,117.937,31.9043,0,204.698
2.08984,116.49,-9.42578,-323.796,76.7743,29.909,0,214.519
2.09961,117.747,-6.08809,-369.789,37.95,27.7185,1.13687e-13,229.296
2.10937,110.201,-2.87606,-417.817,0.9208,25.8691,-1.13687e-13,246.502
2.11914,102.964,0.882239,-464.445,-35.4042,24.0467,0,263.645
2.12891,95.4789,4.34773,-505.915,-71.5856,22.0245,1.13687e-13,278.977
2.13867,80.1001,7.59995,-539.21,-106.394,20.5616,0,291.014
2.14844,53.7043,9.49983,-562.682,-140.151,20.2463,-2.27374e-13,299.255
2.1582,22.5864,9.61408,-576.648,-173.629,20.7109,0,306.623
2.16797,-8.1149,8.59601,-582.979,-205.138,21.8207,2.27374e-13,317.145
2.17773,-39.6091,8.01716,-582.854,-232.356,24.2435,3.41061e-13,332.114
2.1875,-66.8859,7.23817,-576.142,-256.088,28.1259,3.41061e-13,351.061
2.19727,-79.8617,6.3352,-561.757,-277.688,32.7195,2.27374e-13,373.801
2.20703,-81.5087,4.66,-539.081,-297.867,37.808,2.27374e-13,399.398
2.2168,-83.0449,2.25066,-508.87,-316.328,43.8786,2.27374e-13,425.913
2.22656,-77.9439,-0.353319,-473.151,-332.803,50.6139,0,452.633
2.23633,-59.8698,-3.39694,-435.984,-347.042,57.0088,6.82121e-13,480.211
2.24609,-41.825,-6.40205,-402.359,-359.829,62.958,-9.09495e-13,508.52
2.25586,-29.6902,-8.33875,-375.916,-370.915,68.9152,0,535.945
2.26562,-11.6783,-9.11266,-357.671,-378.93,74.43,4.54747e-13,560.486
2.27539,11.9178,-8.84947,-345.899,-384.541,78.877,0,580.63
2.28516,27.3121,-7.28937,-336.895,-389.1,82.821,0,595.261
2.29492,37.2478,-5.05267,-326.698,-392.827,86.9913,9.09495e-13,603.591
2.30469,53.4704,-1.91469,-313.533,-395.139,91.0198,-4.54747e-13,607.039
2.31445,77.5827,4.11923,-297.039,-394.586,94.5746,4.54747e-13,608.503
2.32422,105.52,13.2408,-276.156,-391.742,98.3191,9.09495e-13,608.455
2.33398,140.23,25.6463,-249.337,-387.165,102.606,-4.54747e-13,604.965
2.34375,187.165,43.5974,-215.503,-382.006,106.722,1.81899e-12,597.53
2.35352,241.309,67.5067,-174.661,-374.759,110.325,1.36424e-12,586.55
2.36328,290.177,95.9868,-128.202,-365.392,114.007,0,571.313
2.37305,331.731,129.634,-79.1104,-354.909,117.769,9.09495e-13,552.11
2.38281,375.238,168.962,-31.6426,-343.825,120.669,2.72848e-12,531.657
2.39258,416.169,211.924,10.4429,-331.42,122.512,0,511.707
2.40234,441.512,257.603,45.8055,-316.817,123.993,0,491.34
2.41211,454.318,304.528,75.3425,-301.326,124.95,0,469.646
2.42187,459.301,348.407,100.185,-285.663,124.545,0,446.823
2.43164,444.629,388.09,121.074,-269.822,123.057,9.09495e-13,422.567
2.44141,406.935,423.777,139.009,-252.866,121.308,0,395.6
2.45117,365.214,453.832,155.025,-234.132,118.902,2.72848e-12,365.803
2.46094,330.267,477.827,169.684,-213.589,115.14,0,334.4
2.4707,297.016,497.073,183.168,-192.65,110.611,1.81899e-12,301.884
2.48047,271.456,510.941,195.552,-170.49,105.944,0,267.326
2.49023,267.118,519.564,206.409,-147.156,100.477,4.54747e-13,230.928
2.5,278.094,524.809,214.783,-123.405,93.7059,-4.54747e-13,194.556
2.50977,286.173,527.405,218.649,-100.874,86.3174,9.09495e-13,159.26
2.51953,288.572,527.585,215.042,-80.417,78.5721,9.09495e-13,125.466
2.5293,292.586,526.656,200.792,-62.5456,69.5611,0,94.6911
2.53906,291.601,523.9,174.62,-47.9547,58.9656,1.36424e-12,67.8439
2.54883,273.241,516.721,138.669,-36.7607,47.6502,-2.27374e-13,42.5129
2.55859,241.601,504.08,97.2553,-30.231,35.8724,-4.54747e-13,15.9104
2.56836,204.651,485.566,55.5108,-27.2812,22.9735,1.13687e-13,-12.8527
2.57812,152.623,460.256,18.3991,-26.1341,9.23579,0,-44.2613
2.58789,77.8928,428.77,-9.76146,-26.3916,-4.15473,-8.52651e-14,-79.2848
2.59766,-3.5044,392.361,-26.7292,-27.6835,-17.136,-2.27374e-13,-117.712
2.60742,-76.0011,352.063,-32.5656,-28.9227,-30.418,-6.82121e-13,-157.835
2.61719,-144.166,309.688,-28.2995,-28.7475,-43.451,-2.27374e-13,-199.193
2.62695,-209.62,267.087,-15.0706,-27.6282,-55.176,4.54747e-13,-242.607
2.63672,-259.466,223.997,5.48146,-25.1305,-65.982,0,-287.431
2.64648,-292.792,180.434,30.2378,-22.3808,-76.5815,0,-330.74
2.65625,-325.205,136.402,55.2294,-19.8278,-86.328,4.54747e-13,-370.378
2.66602,-359.464,91.356,76.3651,-17.5053,-94.7276,0,-405.901
2.67578,-383.509,45.3974,89.8327,-15.4075,-102.824,0,-436.338
2.68555,-400.141,-0.0964751,93.0058,-14.4394,-111.351,0,-461.151
2.69531,-425.18,-43.9029,85.8544,-14.4504,-119.566,-9.09495e-13,-482.408
2.70508,-457.373,-85.3792,71.1043,-14.4584,-127.127,-1.81899e-12,-503.001
2.71484,-483.851,-123.725,52.7324,-14.1721,-134.851,1.81899e-12,-523.524
2.72461,-509.236,-159.138,34.5982,-13.5996,-142.724,-9.09495e-13,-543.703
2.73437,-543.573,-192.058,19.7366,-12.9841,-149.487,0,-564.28
2.74414,-573.229,-222.395,9.65478,-12.0937,-154.814,0,-585.273
2.75391,-580.798,-250.424,4.00144,-11.6099,-159.489,-1.81899e-12,-604.906
2.76367,-574.182,-276.677,1.87889,-10.8267,-163.231,0,-621.707
2.77344,-563.228,-300.61,3.15025,-10.3716,-164.883,0,-636.025
2.7832,-536.767,-320.975,8.09063,-10.9673,-164.658,-9.09495e-13,-647.551
2.79297,-491.815,-337.386,16.68,-11.8235,-163.575,-9.09495e-13,-654.269
2.80273,-447.841,-349.948,28.7678,-11.8636,-161.252,1.81899e-12,-655.093
2.8125,-411.926,-359.132,43.6093,-11.2949,-156.935,-1.81899e-12,-650.522
2.82227,-369.203,-366.455,59.3918,-10.5037,-151.534,-9.09495e-13,-640.478
2.83203,-319.345,-372.751,74.3137,-8.93358,-146.118,0,-624.837
2.8418,-281.984,-377.026,88.0769,-7.00627,-140.028,-1.81899e-12,-606.103
2.85156,-261.6,-379.486,101.9,-4.56009,-132.676,-2.72848e-12,-587.528
2.86133,-247.009,-380.09,117.265,-1.46501,-125.032,0,-569.629
2.87109,-241.794,-378.016,135.402,2.00583,-117.57,0,-551.557
2.88086,-256.862,-373.232,157.325,6.19651,-109.215,4.54747e-13,-533.797
2.89062,-277.834,-367.343,184.003,11.9003,-99.6564,-4.54747e-13,-517.053
2.90039,-278.769,-359.469,215.928,19.3465,-90.0502,-4.54747e-13,-500.383
2.91016,-259.348,-350.161,252.997,28.5203,-80.6311,-9.09495e-13,-483.196
2.91992,-231.867,-340.889,295.066,40.2138,-70.3833,0,-466.755
2.92969,-188.833,-330.85,340.878,55.2151,-59.5107,0,-451.215
2.93945,-121.985,-319.222,386.902,73.8561,-49.3946,0,-433.807
2.94922,-50.1091,-307.036,428.41,97.0585,-40.0806,-2.27374e-13,-412.12
2.95898,11.5046,-293.843,461.315,124.683,-30.7084,-2.27374e-13,-386.099
2.96875,76.3885,-278.58,482.492,156.505,-21.9708,-3.41061e-13,-355.547
2.97852,150.312,-263.788,490.113,191.825,-15.1375,-2.84217e-13,-319.755
2.98828,211.163,-249.517,484.78,230.704,-9.58893,-5.68434e-14,-280.309
2.99805,248.757,-234.338,469.034,270.798,-4.20922,-2.84217e-14,-240.28
3.00781,277.038,-218.853,445.724,311.143,0.355465,0,-200.457
3.01758,294.317,-204.117,417.574,350.137,3.50102,2.84217e-14,-160.159
3.02734,283.558,-187.916,387.29,386.226,6.50827,8.52651e-14,-120.575
3.03711,253.639,-171.686,357.448,417.878,10.2604,-5.68434e-14,-83.7159
3.04687,231.849,-156.213,330.442,443.693,13.7501,1.13687e-13,-49.8166
3.05664,221.13,-139.736,308.632,462.667,16.6163,1.13687e-13,-19.2287
3.06641,207.622,-122.47,294.031,474.85,20.1718,-1.13687e-13,5.77218
3.07617,198.13,-106.375,286.897,481.262,24.6839,1.13687e-13,24.6658
3.08594,205.533,-89.7667,284.164,482.366,28.7834,2.27374e-13,41.1337
3.0957,214.755,-73.269,279.797,479.259,32.2506,0,59.2861
3.10547,206.31,-58.5989,267.422,473.397,36.1305,-4.54747e-13,80.723
3.11523,192.121,-45.7487,242.088,465.793,39.9317,-2.27374e-13,106.614
3.125,186.092,-34.7894,201.117,456.488,42.0568,4.54747e-13,137.962
3.13477,169.507,-27.7307,145.378,445.32,42.7366,0,172.402
3.14453,127.692,-24.0367,79.2169,432.435,43.2184,2.27374e-13,205.033
3.1543,79.2615,-22.3175,7.48774,417.066,42.9517,4.54747e-13,233.341
3.16406,35.5286,-23.3334,-66.2753,399.173,40.9083,2.27374e-13,257.654
3.17383,-17.9805,-26.9407,-138.99,378.267,38.1756,9.09495e-13,277.042
3.18359,-76.2053,-30.6588,-207.772,354.465,36.0289,0,289.419
3.19336,-108.473,-35.433,-270.525,327.813,33.571,4.54747e-13,295.351
3.20312,-109.938,-40.4539,-325.721,298.973,30.1137,4.54747e-13,297.023
3.21289,-102.068,-43.8086,-371.957,268.672,27.1149,4.54747e-13,294.508
3.22266,-84.8674,-46.2585,-409.014,237.545,25.3807,2.27374e-13,288.081
3.23242,-43.759,-48.1419,-438.803,206.046,23.6035,2.27374e-13,281.727
3.24219,7.41931,-48.6285,-465.035,174.132,21.3949,0,279.612
3.25195,43.1387,-48.1119,-491.349,141.702,20.1802,0,282.085
3.26172,68.9862,-48.5401,-519.805,108.642,20.008,2.27374e-13,288.729
3.27148,99.348,-48.2727,-550.719,75.0247,19.259,1.13687e-13,300.521
3.28125,116.806,-47.9037,-582.476,40.7402,18.0142,2.84217e-13,315.791
3.29102,100.608,-48.6344,-611.378,6.59421,17.8926,1.13687e-13,329.892
3.30078,66.0397,-49.2903,-633.247,-27.1072,18.7152,3.41061e-13,340.715
3.31055,30.9625,-49.3483,-645.514,-60.2801,19.2077,0,349.884
3.32031,-17.6037,-49.7947,-646.754,-92.2312,20.2305,-1.13687e-13,357.844
3.33008,-81.1747,-50.0638,-635.795,-122.934,23.4064,1.13687e-13,363.155
3.33984,-125.457,-49.0889,-612.486,-152.168,27.9434,3.41061e-13,366.841
3.34961,-134.844,-48.3928,-577.904,-180.13,32.5498,2.27374e-13,371.61
3.35937,-133.643,-47.6722,-533.251,-206.939,38.3142,1.13687e-12,377.494
3.36914,-128.926,-46.1379,-480.514,-232.143,46.1799,4.54747e-13,383.595
3.37891,-99.5432,-44.9557,-423.936,-255.634,54.4542,0,392.878
3.38867,-51.5331,-43.9774,-369.256,-276.804,61.8561,9.09495e-13,409.405
3.39844,-13.1835,-42.0729,-321.456,-295.241,69.5215,4.54747e-13,432.383
3.4082,20.9631,-40.0803,-283.386,-310.675,77.643,1.36424e-12,458.658
3.41797,73.2761,-37.836,-255.683,-323.238,84.2001,4.54747e-13,487.167
3.42773,128.563,-34.4894,-236.96,-333.785,88.7175,9.09495e-13,515.806
3.4375,158.966,-29.9995,-224.214,-342.766,92.9822,-9.09495e-13,539.11
3.44727,174.261,-25.6196,-213.964,-350.502,97.1626,1.36424e-12,554.021
3.45703,193.411,-19.9534,-203.802,-356.983,99.6968,9.09495e-13,562.694
3.4668,202.773,-13.1083,-192.151,-362.401,101.145,1.36424e-12,566.366
3.47656,192.085,-5.58074,-176.509,-366.251,103.559,0,562.902
3.48633,190.064,3.5425,-153.46,-368.383,106.571,-1.36424e-12,552.125
3.49609,217.905,15.3036,-120.316,-368.739,108.605,-1.36424e-12,536.874
3.50586,253.437,28.8545,-75.4863,-367.624,110.612,0,517.563
3.51562,281.785,45.0864,-18.7466,-364.912,114.13,-4.54747e-13,492.509
3.52539,324.225,64.9861,46.9782,-360.445,117.728,9.09495e-13,464.034
3.53516,382.03,87.8524,115.419,-354.258,119.628,0,437.127
3.54492,420.63,113.351,179.606,-346.431,120.927,9.09495e-13,412.594
3.55469,434.794,142.763,233.826,-336.236,122.436,0,388.249
3.56445,452.783,174.768,274.405,-323.663,122.113,0,364.622
3.57422,467.446,208.881,300.549,-308.943,118.922,0,342.29
3.58398,445.829,245.407,314.182,-292.168,114.82,9.09495e-13,317.27
3.59375,397.194,282.491,318.327,-273.981,110.512,-9.09495e-13,286.163
3.60352,352.602,318.774,315.389,-255.159,104.141,-1.36424e-12,251.331
3.61328,304.03,353.586,306.963,-235.525,95.7197,4.54747e-13,215.411
3.62305,236.311,385.979,294.756,-215.309,87.5635,9.09495e-13,176.498
3.63281,178.322,413.303,281.257,-194.905,79.6917,9.09495e-13,133.394
3.64258,158.62,436.459,268.882,-174.155,70.1301,0,88.9583
3.65234,156.513,454.782,258.967,-153.176,59.4965,4.54747e-13,44.3798
3.66211,150.095,467.234,251.701,-133.045,49.9072,2.27374e-13,-2.39614
3.67188,159.625,474.949,244.989,-113.811,40.4627,4.54747e-13,-49.7519
3.68164,194.491,478.636,233.757,-95.8874,29.0866,0,-91.7861
3.69141,219.153,477.776,212.607,-79.7913,16.8582,0,-126.627
3.70117,215.234,473.712,178.726,-65.8754,5.46839,-2.84217e-14,-157.198
3.71094,207.574,467.739,132.21,-54.1503,-6.68311,-8.52651e-14,-183.956
3.7207,195.08,458.976,75.8419,-45.0905,-21.0802,-1.13687e-13,-205.758
3.73047,138.871,448.095,15.138,-38.9548,-35.613,0,-226.388
3.74023,40.4173,435.725,-43.2323,-35.679,-48.6838,-2.27374e-13,-251.296
3.75,-58.9231,420.524,-93.5651,-35.1428,-62.0703,-4.54747e-13,-280.163
3.75977,-156.274,402.261,-131.514,-37.1596,-76.3011,0,-310.603
3.76953,-272.523,381.652,-153.99,-40.8758,-88.6895,-9.09495e-13,-344.642
3.7793,-381.788,357.969,-159.252,-45.5241,-98.4715,-4.54747e-13,-384.089
3.78906,-445.569,331.217,-147.176,-50.4181,-107.938,-1.36424e-12,-425.064
3.79883,-481.427,302.711,-119.797,-54.7139,-117.102,1.81899e-12,-463.605
3.80859,-519.113,272.439,-81.397,-57.8073,-123.533,-9.09495e-13,-500.313
3.81836,-538.773,240.135,-38.2203,-59.6785,-127.793,-9.09495e-13,-533.921
3.82812,-520.935,207.616,1.93024,-60.7141,-132.672,9.09495e-13,-558.355
3.83789,-497.646,174.538,31.5049,-60.4608,-137.762,-3.63798e-12,-571.069
3.84766,-493.818,141.094,45.9835,-58.8831,-141.025,-9.09495e-13,-576.136
3.85742,-483.197,107.889,44.5735,-56.6375,-143.879,-2.72848e-12,-576.366
3.86719,-456.417,75.2197,29.3695,-54.3559,-148.628,-9.09495e-13,-571.231
3.87695,-454.849,42.0944,5.11439,-51.393,-153.591,0,-564.025
3.88672,-490.358,9.47402,-21.9697,-48.5702,-156.525,0,-560.836
3.89648,-519.823,-22.2003,-46.4804,-45.2733,-159.058,9.09495e-13,-561.943
3.90625,-530.721,-53.8183,-64.255,-41.6268,-162.503,-9.09495e-13,-563.701
3.91602,-552.457,-83.5889,-71.4228,-37.2221,-164.14,9.09495e-13,-567.212
3.92578,-571.052,-111.79,-64.8421,-32.4058,-162.26,-2.72848e-12,-575.386
3.93555,-542.068,-138.473,-43.186,-26.7636,-159.17,-1.81899e-12,-584.802
3.94531,-479.483,-163.784,-7.16811,-20.9323,-155.611,0,-590.023
3.95508,-426.531,-186.883,40.1462,-14.8658,-148.837,1.81899e-12,-590.852
3.96484,-370.596,-209.249,93.3479,-8.43624,-138.701,1.81899e-12,-587.279
3.97461,-283.894,-230.285,145.913,-2.05312,-128.533,9.09495e-13,-574.302
3.98438,-197.292,-249.73,192.046,4.43808,-118.76,-1.81899e-12,-549.428
3.99414,-146.358,-267.886,228.455,10.8925,-106.988,9.09495e-13,-517.791
4.00391,-106.547,-284.603,254.875,17.4445,-94.2316,0,-484.094
4.01367,-56.933,-298.511,273.19,23.6225,-83.5847,0,-447.995
4.02344,-34.8983,-310.682,286.329,30.0216,-74.0577,1.36424e-12,-411.193
4.0332,-60.5787,-321.042,297.606,36.5331,-62.9285,0,-379.294
4.04297,-89.1453,-329.08,309.494,43.4798,-51.6538,6.82121e-13,-353.346
4.05273,-95.1269,-335.231,323.333,50.9142,-42.5934,4.54747e-13,-329.113
4.0625,-109.77,-340.197,340.506,58.8113,-33.6357,-2.27374e-13,-306.424
4.07227,-130.748,-343.044,362.484,67.3426,-22.5178,-1.13687e-13,-289.029
4.08203,-105.617,-344.22,389.487,76.6363,-11.6393,-1.13687e-13,-275.299
4.0918,-33.6517,-344.001,420.329,87.2793,-2.87821,0,-259.806
4.10156,34.4772,-341.746,452.582,99.2906,6.36614,0,-242.172
4.11133,102.269,-337.758,481.544,113.299,17.1376,0,-223.747
4.12109,208.417,-332.642,500.759,129.721,25.967,-2.27374e-13,-199.952
4.13086,326.509,-326.441,504.644,148.227,31.6294,0,-166.617
4.14062,404.716,-319.047,490.262,168.859,37.0831,2.27374e-13,-127.815
4.15039,458.416,-311.303,457.534,191.461,42.4487,6.82121e-13,-88.686
4.16016,515.738,-302.754,409.215,215.975,44.458,0,-48.4081
4.16992,538.494,-293.019,350.438,241.489,43.7216,0,-7.18924
4.17969,493.852,-282.522,287.457,267.943,43.9744,2.27374e-13,29.5348
4.18945,425.708,-270.847,226.137,294.282,44.7653,0,59.5186
4.19922,373.359,-258.059,171.423,319.702,43.335,-4.54747e-13,86.4344
4.20898,308.106,-244.467,127.733,343.416,41.5322,-2.27374e-13,110.74
4.21875,219.53,-230.156,98.5936,364.436,42.6302,2.27374e-13,127.973
4.22852,161.287,-215.059,84.9063,382.041,44.7789,2.27374e-13,138.498
4.23828,149.889,-199.184,84.2712,395.48,45.2641,-2.27374e-13,148.33
4.24805,132.936,-183.03,91.9504,405.063,46.3838,0,159.526
4.25781,102.181,-166.272,100.83,410.169,50.1014,4.54747e-13,170.612
4.26758,108.025,-148.989,101.834,411.461,53.0125,2.27374e-13,185.336
4.27734,140.684,-132.388,86.9181,409.203,52.7745,2.27374e-13,209.04
4.28711,139.031,-115.895,51.6028,404.034,52.2887,2.27374e-13,239.017
4.29687,110.493,-100.199,-5.48644,396.36,52.6017,0,269.585
4.30664,99.2519,-85.9318,-82.9103,386.96,50.066,2.27374e-13,301.303
4.31641,75.623,-73.3033,-175.678,375.864,44.1628,2.27374e-13,334.842
4.32617,-5.47804,-62.2797,-276.305,362.955,38.987,0,364.118
4.33594,-101.666,-53.0689,-377.134,348.774,34.9774,2.27374e-13,384.588
4.3457,-158.211,-46.1058,-470.961,332.794,28.7931,2.27374e-13,398.828
4.35547,-200.758,-40.528,-550.594,315.186,21.5888,3.41061e-13,407.439
4.36523,-253.284,-36.9385,-609.985,295.552,17.5614,5.68434e-14,405.562
4.375,-265.843,-34.698,-646.491,274.062,15.7447,1.13687e-13,393.279
4.38477,-212.601,-33.289,-661.645,250.285,12.7996,1.7053e-13,378.187
4.39453,-151.617,-32.4626,-659.936,224.747,10.7135,1.13687e-13,364.909
4.4043,-112.849,-31.9146,-648.033,198.237,12.5861,0,353.356
4.41406,-48.8381,-31.1923,-634.379,170.801,15.563,1.13687e-13,347.64
4.42383,44.1773,-30.0676,-626.205,142.974,16.401,2.27374e-13,353.857
4.43359,96.7449,-29.1681,-626.022,115.167,17.8462,1.13687e-13,369.482
4.44336,98.0047,-28.0472,-632.532,87.3886,22.0722,0,386.997
4.45312,103.2,-26.8205,-643.1,59.9175,25.4735,2.27374e-13,405.211
4.46289,99.0082,-25.9666,-653.563,32.8562,26.329,0,425.462
4.47266,27.7653,-25.0679,-658.302,6.06436,28.7567,0,442.424
4.48242,-76.1932,-23.9423,-652.789,-20.3218,34.138,2.27374e-13,450.857
4.49219,-138.537,-23.2403,-634.324,-46.1291,38.5219,2.27374e-13,453.871
4.50195,-176.081,-22.6039,-600.16,-71.296,41.7201,-2.27374e-13,454.271
4.51172,-227.443,-21.9163,-547.886,-95.4833,48.2161,0,447.994
4.52148,-243.269,-21.4247,-478.213,-118.321,57.6767,4.54747e-13,434.541
4.53125,-179.349,-21.1649,-395.873,-139.887,65.6395,0,422.141
4.54102,-90.7114,-20.7155,-307.864,-160.029,72.9121,9.09495e-13,416.044
4.55078,-22.0789,-20.4223,-222.243,-178.561,83.1582,4.54747e-13,414.529
4.56055,72.6896,-20.4007,-147.938,-195.493,93.8633,4.54747e-13,419.481
4.57031,211.109,-20.1921,-92.3977,-211.119,100.502,9.09495e-13,436.233
4.58008,320.147,-20.1244,-57.8152,-225.447,105.153,9.09495e-13,461.454
4.58984,369.235,-20.0986,-41.313,-238.489,111.024,-4.54747e-13,485.315
4.59961,415.948,-19.6873,-38.3465,-250.333,114.857,1.36424e-12,504.753
4.60937,464.218,-18.6358,-43.2862,-260.876,113.888,0,521.215
4.61914,445.703,-17.0702,-48.4451,-269.755,112.333,1.36424e-12,529.66
4.62891,373.863,-14.3041,-46.6291,-277.146,113.075,-4.54747e-13,523.919
4.63867,334.014,-9.85104,-33.4826,-283.176,112.347,4.54747e-13,507.175
4.64844,322.064,-4.09004,-5.42132,-287.834,108.956,1.36424e-12,484.161
4.6582,278.889,3.67705,41.4098,-291.34,107.91,9.09495e-13,451.292
4.66797,240.943,13.7354,107.734,-293.798,110.232,9.09495e-13,406.741
4.67773,272.217,26.0089,189.155,-295.016,110.953,4.54747e-13,359.081
4.6875,325.703,40.52,278.401,-295.131,109.763,1.81899e-12,315.391
4.69727,339.754,57.8495,367.062,-294.014,111.103,9.09495e-13,273.617
4.70703,361.319,77.37,445.316,-291.718,113.393,1.36424e-12,234.443
4.7168,429.625,99.4391,503.656,-288.015,111.058,0,204.768
4.72656,473.497,123.882,536.805,-283.152,105.314,1.36424e-12,183.603
4.73633,444.936,150.623,544.609,-277.318,100.455,0,161.337
4.74609,404.061,178.995,528.865,-270.423,93.7827,4.54747e-13,135.438
4.75586,375.925,208.695,492.164,-262.966,81.2609,4.54747e-13,110.188
4.76562,291.909,239.126,440.082,-254.258,66.7103,1.36424e-12,82.286
4.77539,148.864,269.05,380.452,-244.971,54.387,6.82121e-13,44.2814
4.78516,42.0276,298.077,319.872,-234.483,40.7978,2.27374e-13,-1.50115
4.79492,-10.1822,325.359,264.029,-223.33,23.49,2.27374e-13,-49.0913
4.80469,-77.8886,350.095,219.486,-211.198,7.68022,-5.68434e-14,-101.895
4.81445,-144.165,371.597,190.365,-198.308,-4.00081,-5.68434e-14,-163.729
4.82422,-129.68,389.56,174.627,-184.936,-16.6071,2.27374e-13,-226.292
4.83398,-68.6407,403.31,166.418,-171.301,-31.6161,-4.54747e-13,-280.549
4.84375,-47.6193,412.489,159.422,-157.518,-43.735,4.54747e-13,-328.701
4.85352,-34.7297,417.625,146.461,-143.604,-52.8838,2.27374e-13,-372.118
4.86328,28.5301,418.771,120.375,-130.158,-65.1522,-4.54747e-13,-403.278
4.87305,73.7909,415.895,78.1908,-117.176,-80.2031,-1.36424e-12,-421.045
4.88281,28.0845,410.178,22.5737,-104.948,-92.3585,0,-436.264
4.89258,-50.9472,401.782,-41.4355,-93.8706,-103.074,-4.54747e-13,-453.834
4.90234,-115.524,391.014,-108.731,-84.0618,-117.54,9.09495e-13,-468.471
4.91211,-233.624,378.52,-172.498,-75.7957,-132.674,0,-482.226
4.92187,-427.188,364.333,-224.027,-69.261,-142.809,-9.09495e-13,-504.864
4.93164,-592.807,348.563,-256.262,-64.3028,-151.011,-9.09495e-13,-535.972
4.94141,-684.174,331.153,-265.126,-60.6508,-161.437,-1.81899e-12,-567.67
4.95117,-684.174,312.351,-247.425,-58.2418,-169.345,1.81899e-12,-601.968
4.96094,-684.174,291.851,-202.422,-56.9617,-170.717,-1.81899e-12,-644.204
4.9707,-684.174,269.575,-136.361,-55.8214,-170.856,0,-685.8
4.98047,-684.174,246.229,-61.1618,-55.0652,-173.201,-9.09495e-13,-713.998
4.99023,-684.174,221.525,11.1713,-54.182,-172.512,-3.63798e-12,-729.466
5,-670.303,195.668,69.8328,-53.2333,-167.351,9.09495e-13,-735.893
5.00977,-551.515,169.717,105.105,-52.1386,-164.647,-2.72848e-12,-726.238
5.01953,-420.97,143.188,112.404,-50.5516,-165.913,-1.81899e-12,-697.365
5.0293,-378.275,116.777,94.7854,-48.8514,-164.748,-9.09495e-13,-661.686
5.03906,-377.066,90.6079,59.3978,-46.8582,-161.176,-1.81899e-12,-628.604
5.04883,-343.55,65.0238,13.9481,-45.099,-161.577,1.81899e-12,-593.73
5.05859,-342.102,39.6403,-32.3427,-43.6453,-164.119,0,-557.837
5.06836,-423.946,14.9376,-68.4318,-42.5987,-161.552,0,-533.133
5.07812,-489.96,-8.95145,-84.9031,-41.813,-155.712,9.09495e-13,-522.163
5.08789,-472.945,-32.8629,-76.2016,-41.2739,-152.276,-9.09495e-13,-514.797
5.09766,-452.999,-55.9314,-39.1017,-40.9737,-147.15,-9.09495e-13,-509.804
5.10742,-461.349,-77.9544,27.1924,-40.7521,-134.409,1.81899e-12,-513.878
5.11719,-400.025,-99.4933,117.361,-40.2429,-118.888,0,-519.909
5.12695,-254.961,-119.996,219.72,-39.2989,-106.031,-2.27374e-12,-512.384
5.13672,-140.254,-139.092,321.581,-38.0099,-90.915,-1.36424e-12,-490.559
5.14648,-70.3533,-157.322,412.136,-36.3271,-70.3615,0,-461.649
5.15625,48.6239,-174.571,481.517,-34.0671,-51.7745,-2.27374e-13,-420.787
5.16602,186.25,-190.571,523.333,-31.6158,-39.0151,2.27374e-13,-362.541
5.17578,223.286,-205.841,538.478,-28.715,-25.5409,-1.13687e-13,-299.176
5.18555,188.75,-220.175,532.518,-25.4193,-9.74871,0,-244.033
5.19531,186.788,-233.402,511.063,-21.6859,0.8073,0,-193.211
5.20508,173.113,-245.976,480.57,-17.6426,5.805,5.68434e-14,-143.597
5.21484,71.5749,-257.654,449.742,-12.8642,13.5174,1.7053e-13,-107.228
5.22461,-24.5512,-268.087,426.475,-7.32249,23.6941,-1.13687e-13,-89.843
5.23437,-15.4455,-277.516,415.15,-0.80512,28.9966,4.54747e-13,-79.7835
5.24414,21.8408,-286.212,417.927,6.84922,31.9943,-2.27374e-13,-71.5219
5.25391,23.3052,-293.336,435.019,15.7777,40.4818,-2.27374e-13,-72.7535
5.26367,86.5832,-299.453,461.866,26.1717,50.8222,9.09495e-13,-79.5939
5.27344,254.38,-304.816,488.673,38.0023,55.56,4.54747e-13,-74.8236
5.2832,403.693,-308.752,504.859,51.5374,59.0118,4.54747e-13,-55.3569
5.29297,486.451,-311.538,502.647,66.9782,66.9169,0,-31.6557
5.30273,603.492,-313.156,476.39,84.4802,72.6663,-4.54747e-13,-1.88238
5.3125,749.67,-313.45,423.11,104.045,70.491,0,42.6063
5.32227,785.684,-312.008,345.683,125.567,67.4004,1.36424e-12,92.7769
5.33203,709.412,-309.262,251.802,148.931,67.8987,1.36424e-12,133.212
5.3418,645.082,-305.204,149.361,174.087,64.54,9.09495e-13,167.059
5.35156,573.328,-299.389,46.3291,200.397,55.0163,-6.82121e-13,201.928
5.36133,391.769,-292.556,-47.0194,227.637,48.6831,0,227.597
5.37109,176.332,-284.358,-120.78,255.013,47.8527,0,234.307
5.38086,63.82,-274.393,-169.309,282.158,44.1394,2.27374e-13,232.715
5.39062,-2.73509,-263.285,-190.552,308.117,37.9297,4.54747e-13,232.329
5.40039,-117.05,-251.265,-185.583,332.355,38.5218,2.27374e-13,225.296
5.41016,-184.126,-237.591,-161.489,354.328,44.0859,2.27374e-13,211.238
5.41992,-120.282,-223.022,-131.6,373.381,44.9514,2.27374e-13,208.434
5.42969,-44.3122,-207.718,-110.605,389.084,43.5108,-4.54747e-13,224.543
5.43945,-39.0408,-191.58,-110.453,401.371,47.5694,0,247.849
5.44922,2.23663,-175.074,-139.902,409.913,51.5711,-2.27374e-13,276.259
5.45898,111.023,-158.93,-203.523,414.88,47.0145,-2.27374e-13,320.305
5.46875,138.008,-142.663,-299.12,416.238,39.9943,0,374.081
5.47852,46.4529,-126.936,-418.28,414.404,37.7371,2.27374e-13,418.975
5.48828,-22.8783,-111.801,-550.485,409.648,33.2068,2.27374e-13,454.176
5.49805,-55.7035,-97.6015,-684.265,402.318,21.3655,2.27374e-13,489.27
5.50781,-177.24,-84.3907,-728.192,392.755,11.8045,1.13687e-13,515.568
5.51758,-344.676,-72.7871,-728.192,381.028,9.85819,1.13687e-13,518.816
5.52734,-395.711,-62.4583,-728.192,367.431,6.79583,1.13687e-13,506.694
5.53711,-363.91,-53.1468,-728.192,351.87,0.4232,0,492.518
5.54688,-381.004,-45.331,-728.192,334.251,1.27189,0,470.814
5.55664,-376.547,-38.5943,-728.192,314.674,10.3909,5.68434e-14,437.963
5.56641,-231.756,-32.2967,-728.192,293.315,16.7502,2.27374e-13,412.333
5.57617,-56.1455,-26.7274,-705.995,270.172,20.304,-2.27374e-13,407.358
5.58594,20.5407,-21.4517,-620.777,245.376,30.8134,0,412.715
5.5957,95.1956,-16.1245,-553.04,219.274,44.8505,0,422.537
5.60547,240.771,-11.1488,-509.56,192.229,51.3377,-6.82121e-13,448.467
5.61523,306.684,-6.42871,-490.051,164.291,54.287,2.27374e-13,489.101
5.625,216.256,-1.81399,-488.08,135.828,63.3917,4.54747e-13,523.883
5.63477,124.234,2.69284,-495.275,107.064,72.6445,0,547.054
5.64453,92.9249,6.41644,-502.421,78.1448,73.6163,-4.54747e-13,569.507
5.6543,-12.6636,9.86458,-498.262,49.2972,74.7017,4.54747e-13,585.763
5.66406,-184.984,12.8168,-472.071,20.7224,84.09,1.36424e-12,578.981
5.67383,-236.491,14.8851,-418.303,-7.34572,93.0068,0,554.246
5.68359,-162.244,16.2721,-336.782,-35.2788,95.6545,9.09495e-13,528.902
5.69336,-123.664,17.2682,-230.997,-62.1057,102.506,4.54747e-13,501.277
5.70312,-85.8116,17.4747,-110.047,-88.2406,117.609,9.09495e-13,465.081
5.71289,103.595,17.258,10.724,-113.253,128.937,-9.09495e-13,436.446
5.72266,360.266,17.2047,115.743,-136.748,133.118,0,431.867
5.73242,508.571,16.5675,194.437,-159.089,141.17,0,441.268
5.74219,619.718,15.9404,240.084,-179.317,152.723,9.09495e-13,452.615
5.75195,808.835,15.4656,249.827,-197.826,154.97,9.09495e-13,474.587
5.76172,818.468,14.844,228.273,-214.24,149.367,0,508.735
5.77148,818.468,14.1996,186.413,-229.069,148.253,1.81899e-12,533.646
5.78125,751.679,14.0604,136.075,-241.862,148.36,1.81899e-12,538.352
5.79102,706.515,13.9707,88.9038,-253.103,138.787,1.81899e-12,534.361
5.80078,589.655,14.104,58.716,-262.683,126.359,9.09495e-13,520.832
5.81055,359.441,15.2024,58.3125,-270.638,122.823,1.81899e-12,480.034
5.82031,218.98,16.9546,93.5954,-277.013,121.046,9.09495e-13,414.264
5.83008,223.367,19.4495,163.631,-281.789,111.883,9.09495e-13,344.562
5.83984,191.486,23.5018,263.281,-285.293,105.064,-1.81899e-12,274.055
5.84961,115.833,28.9692,381.267,-287.605,108.212,-4.54747e-13,194.715
5.85937,181.096,35.6966,498.961,-288.518,109.275,0,120.511
5.86914,346.959,44.6295,597.077,-288.482,100.967,1.81899e-12,71.4665
5.87891,403.696,55.598,662.373,-287.458,94.5781,0,39.891
5.88867,389.69,68.1508,686.157,-285.44,93.2168,1.36424e-12,10.3497
5.89844,467.598,83.0993,662.839,-282.728,82.889,0,-9.99237
5.9082,527.796,100.121,594.643,-279.221,61.5351,1.36424e-12,-15.2434
5.91797,392.042,118.796,492.262,-274.873,43.285,4.54747e-13,-24.921
5.92773,190.3,139.068,367.941,-269.607,28.3269,-3.41061e-13,-53.2523
5.9375,91.9784,161.014,233.361,-263.695,3.72721,5.68434e-14,-88.2714
5.94727,-31.6196,183.465,104.108,-256.989,-26.311,-1.13687e-13,-125.804
5.95703,-281.476,206.583,-2.65677,-249.591,-46.8365,-2.27374e-13,-183.866
5.9668,-456.022,229.804,-76.4812,-241.38,-62.1197,4.54747e-13,-264.591
5.97656,-442.243,252.13,-114.502,-232.785,-84.2634,4.54747e-13,-345.749
5.98633,-433.751,273.245,-117.307,-223.473,-105.091,-4.54747e-13,-420.559
5.99609,-498.757,293.074,-91.2046,-213.853,-112.919,1.81899e-12,-499.674
6.00586,-435.662,310.406,-51.6691,-203.517,-118.235,-1.81899e-12,-572.741
6.01562,-234.611,325.201,-16.7435,-192.424,-132.057,-3.63798e-12,-616.749
6.02539,-140.14,337.674,1.7939,-181.153,-143.44,-9.09495e-13,-636.546
6.03516,-168.371,347.021,-2.90586,-169.645,-145.001,-9.09495e-13,-650.904
6.04492,-120.969,353.417,-36.3091,-158.102,-150.802,-9.09495e-13,-654.5
6.05469,-63.1811,357.353,-97.4682,-146.367,-166.986,9.09495e-13,-637.597
6.06445,-216.758,358.512,-175.668,-134.891,-178.603,-2.72848e-12,-618.565
6.07422,-484.502,356.9,-257.893,-124.156,-181.61,-9.09495e-13,-616.265
6.08398,-637.038,353.375,-333.731,-113.666,-190.736,-2.72848e-12,-620.198
6.09375,-684.174,347.527,-390.067,-103.808,-205.86,0,-622.664
6.10352,-684.174,339.571,-410.992,-94.7791,-210.183,-3.63798e-12,-642.207
6.11328,-684.174,329.804,-388.222,-86.7477,-204.972,-9.09495e-13,-685.538
6.12305,-684.174,318.344,-324.307,-79.3303,-205.686,-9.09495e-13,-729.237
6.13281,-684.174,304.624,-225.729,-72.5452,-207.626,9.09495e-13,-761.636
6.14258,-684.174,289.229,-102.678,-66.6569,-196.091,-9.09495e-13,-794.801
6.15234,-684.174,272.326,25.4736,-61.244,-179.523,-1.81899e-12,-822.088
6.16211,-662.879,253.145,135.822,-56.2089,-173.208,-1.81899e-12,-817.3
6.17187,-404.054,232.567,213.865,-51.2292,-168.153,9.09495e-13,-781.666
6.18164,-302.154,210.729,253.568,-46.4229,-152.757,-1.81899e-12,-738.278
6.19141,-136.947,187.378,251.094,-41.6188,-140.146,-1.81899e-12,-685.719
6.20117,81.2606,163.309,208.725,-36.8088,-140.981,0,-611.191
6.21094,86.6638,138.619,140.85,-31.805,-140.334,-3.63798e-12,-532.878
6.2207,-81.1953,113.42,66.8624,-26.8615,-129.35,-1.81899e-12,-476.382
6.23047,-145.795,88.1566,2.24445,-22.2246,-123.22,0,-433.923
6.24023,-153.447,63.2322,-37.3962,-18.0018,-126.139,-9.09495e-13,-393.808
6.25,-317.09,38.5503,-33.2923,-14.203,-119.604,-9.09495e-13,-374.783
6.25977,-489.066,14.0405,25.5471,-10.9825,-100.401,0,-388.291
6.26953,-423.152,-9.71098,134.983,-8.31549,-86.205,9.09495e-13,-408.917
6.2793,-274.177,-32.7728,283.739,-6.36581,-76.4028,-4.54747e-13,-417.909
6.28906,-249.41,-55.3276,458.278,-5.01522,-53.4972,-4.54747e-13,-427.414
6.29883,-161.245,-76.9016,636.523,-4.10793,-22.6962,1.13687e-13,-435.072
6.30859,141.711,-97.4525,790.575,-3.99647,-3.36729,0,-411.535
6.31836,397.725,-117.34,879.516,-3.90527,10.0725,0,-353.28
6.32812,442.625,-135.905,879.516,-4.21052,33.0715,0,-288.124
6.33789,511.8,-153.206,879.516,-4.77879,54.3288,9.09495e-13,-220.327
6.34766,677.612,-169.487,879.516,-5.52818,58.0292,4.54747e-13,-133.172
6.35742,654.077,-184.641,818.193,-6.15725,57.4203,2.27374e-13,-42.1395
6.36719,411.947,-198.614,699.663,-6.71918,66.3334,9.09495e-13,20.4385
6.37695,270.562,-211.477,574.52,-7.27057,70.0249,4.54747e-13,59.389
6.38672,253.072,-223.267,457.414,-7.37231,59.086,9.09495e-13,93.2564
6.39648,96.5201,-233.801,367.335,-6.91424,52.6976,2.27374e-13,105.552
6.40625,-110.545,-243.374,318.715,-5.76207,59.6369,9.09495e-13,78.908
6.41602,-62.6058,-251.899,310.267,-3.64056,61.1267,9.09495e-13,39.6518
6.42578,131.065,-258.836,331.452,-0.176054,53.0635,0,14.7411
6.43555,188.187,-264.555,371.647,4.50352,55.6941,0,-8.26308
6.44531,252.011,-269.02,414.687,10.9318,68.9614,-4.54747e-13,-34.1169
6.45508,545.079,-271.97,436.77,19.1101,70.6881,4.54747e-13,-31.5808
6.46484,818.468,-273.558,420.582,29.3432,62.6252,4.54747e-13,9.69309
6.47461,818.468,-273.829,363.014,41.6252,64.7042,1.36424e-12,58.0042
6.48437,809.843,-272.909,265.161,56.0063,69.7285,1.36424e-12,101.868
6.49414,818.468,-270.443,128.692,72.5435,57.5676,9.09495e-13,162.844
6.50391,808.206,-267.043,-34.1994,91.2314,38.9957,0,232.529
6.51367,434.863,-262.388,-201.392,111.594,33.581,2.27374e-13,273.31
6.52344,120.301,-256.538,-354.625,133.756,28.8113,2.27374e-13,285.37
6.5332,-18.6549,-249.895,-481.47,156.968,9.53305,0,295.9
6.54297,-275.377,-242.403,-566.699,181.422,-6.03378,0,294.053
6.55273,-636.138,-233.799,-597.573,206.163,-3.0892,0,254.928
6.5625,-684.174,-224.706,-577.353,230.882,-0.839127,0,202.413
6.57227,-606.76,-214.989,-521.904,254.962,-10.0055,-1.13687e-13,172.819
6.58203,-589.283,-204.588,-447.205,277.903,-9.45928,2.84217e-14,154.982
6.5918,-600.019,-193.919,-371.403,299.195,6.45853,-5.68434e-14,133.88
6.60156,-340.154,-183.022,-320.292,318.317,12.8109,0,139.991
6.61133,-4.09707,-171.543,-315.605,335.073,5.29501,0,192.889
6.62109,65.6903,-160.033,-362.803,349.242,7.15283,5.68434e-14,258.835
6.63086,48.8829,-148.647,-458.774,360.515,16.4386,1.13687e-13,315.921
6.64062,195.239,-137.204,-599.616,368.856,8.66861,5.68434e-14,388.056
6.65039,235.581,-126.141,-728.192,374.34,-9.80386,-1.13687e-13,475.43
6.66016,-46.7697,-115.598,-728.192,376.92,-13.809,1.13687e-13,534.363
6.66992,-313.194,-105.824,-728.192,377.007,-11.747,0,554.277
6.67969,-346.046,-96.7374,-728.192,374.385,-24.5605,1.13687e-13,567.616
6.68945,-454.592,-88.7148,-728.192,369.369,-36.5645,0,571.415
6.69922,-684.174,-81.6725,-728.192,361.932,-26.0058,1.13687e-13,532.49
6.70898,-684.174,-75.7177,-728.192,352.477,-10.3119,-1.13687e-13,467.726
6.71875,-530.132,-70.8207,-728.192,340.75,-7.44795,-1.13687e-13,424.076
6.72852,-387.201,-66.9567,-728.192,326.953,3.13531,0,397.575
6.73828,-356.311,-63.8716,-585.565,311.003,34.2984,0,363.593
6.74805,-72.6787,-61.6827,-387.083,293.203,59.8769,0,349.539
6.75781,345.504,-60.1467,-229.334,273.299,67.7281,1.36424e-12,387.69
6.76758,472.524,-58.9987,-124.708,251.667,82.8746,0,447.245
6.77734,424.688,-57.9637,-73.6486,228.424,110.054,4.54747e-13,494.198
6.78711,549.145,-57.1843,-74.9591,203.73,120.751,9.09495e-13,551.748
6.79687,631.218,-56.1777,-119.722,177.929,114.166,1.36424e-12,631.912
6.80664,356.694,-55.2823,-184.17,151.297,119.771,0,688.421
6.81641,37.682,-54.1356,-241.53,124.083,134.752,9.09495e-13,696.982
6.82617,9.06421,-52.8599,-273.451,96.4134,132.011,0,692.512
6.83594,-19.5245,-51.3493,-264.153,68.8059,121.935,0,684.038
6.8457,-254.211,-49.8831,-198.768,41.0708,132.971,-1.81899e-12,633.304
6.85547,-295.417,-48.1923,-77.1416,13.69,151.641,1.81899e-12,546.187
6.86523,37.4465,-46.4354,82.3269,-13.3662,152.302,1.81899e-12,478.235
6.875,313.913,-44.533,256.86,-39.833,152.772,9.09495e-13,437.247
6.88477,400.383,-42.3598,425.526,-65.5829,174.371,1.81899e-12,389.506
6.89453,701.371,-40.0884,563.066,-90.5631,192.531,9.09495e-13,352.696
6.9043,818.468,-37.6134,645.191,-114.552,186.612,-1.81899e-12,369.534
6.91406,818.468,-34.7086,663.288,-137.455,182.07,0,415.699
6.92383,818.468,-31.7158,623.242,-158.863,192.958,0,442.774
6.93359,818.468,-28.2689,533.851,-179.094,189.512,2.72848e-12,466.637
6.94336,818.468,-24.3989,409.167,-197.617,162.577,1.81899e-12,511.835
6.95312,818.468,-20.1895,276.003,-214.785,145.308,9.09495e-13,534.996
6.96289,544.224,-15.6742,164.454,-230.255,143.658,9.09495e-13,497.622
6.97266,350.468,-10.6948,94.4655,-244.022,126.082,9.09495e-13,434.497
6.98242,225.34,-5.20458,79.2151,-256.401,95.4854,9.09495e-13,371.303
6.99219,-156.468,0.524266,129.118,-266.955,86.5388,9.09495e-13,271.198
7.00195,-416.787,7.0266,240.48,-276.031,92.469,-4.54747e-13,127.866
7.01172,-236.458,14.1179,389.97,-283.647,80.067,-4.54747e-13,2.2683
7.02148,-35.8425,22.0797,548.315,-289.872,61.2673,0,-81.6946
7.03125,-82.9866,31.032,689.442,-294.471,65.5624,0,-162.528
7.04102,46.2948,40.9672,785.336,-297.583,72.3958,0,-236.369
7.05078,472.275,52.0115,809.495,-299.151,51.5407,9.09495e-13,-253.06
7.06055,647.936,64.442,751.587,-299.388,25.5716,2.27374e-13,-224.918
7.07031,454.271,78.0407,618.099,-298.175,18.6345,0,-211.38
7.08008,394.614,92.9762,420.776,-295.539,2.30807,0,-208.588
7.08984,461.638,109.45,177.412,-291.451,-42.5931,-2.27374e-13,-180.436
7.09961,149.187,126.919,-80.7233,-286.037,-81.702,4.54747e-13,-161.428
7.10937,-399.534,145.406,-317.46,-279.367,-97.9397,-1.81899e-12,-203.909
7.11914,-617.328,164.895,-506.089,-271.559,-124.707,0,-279.629
7.12891,-654.894,184.839,-627.914,-262.43,-168.707,1.81899e-12,-347.207
7.13867,-684.174,205.133,-668.057,-251.99,-190.403,0,-438.125
7.14844,-684.174,225.482,-625.897,-240.717,-186.536,-9.09495e-13,-573.641
7.1582,-684.174,245.295,-521.64,-228.447,-196.108,0,-694.342
7.16797,-684.174,264.227,-383.342,-215.421,-215.793,0,-760.364
7.17773,-684.174,281.998,-236.531,-201.878,-208.492,-3.63798e-12,-811.075
7.1875,-655.435,298.289,-109.359,-187.771,-187.342,-9.09495e-13,-859.037
7.19727,-211.157,312.458,-30.3907,-173.585,-191.795,-1.81899e-12,-851.413
7.20703,40.0151,324.722,-13.2806,-159.293,-205.697,-3.63798e-12,-785.213
7.2168,-179.913,334.698,-54.6343,-144.835,-195.069,-3.63798e-12,-725.733
7.22656,-329.391,342.263,-146.281,-130.676,-184.213,-9.09495e-13,-684.178
7.23633,-251.952,347.598,-274.651,-117.006,-203.853,-3.63798e-12,-616.634
7.24609,-509.861,350.399,-411.614,-104.211,-222.767,-1.81899e-12,-544.57
7.25586,-684.174,350.996,-523.072,-91.9758,-212.577,-1.81899e-12,-531.591
7.26562,-684.174,349.505,-585.119,-80.4782,-206.456,9.09495e-13,-561.909
7.27539,-684.174,345.952,-582.466,-70.0716,-223.696,-1.81899e-12,-581.942
7.28516,-684.174,340.34,-502.97,-60.8581,-223.899,0,-613.764
7.29492,-684.174,332.88,-348.935,-52.7398,-192.249,-2.72848e-12,-692.91
7.30469,-684.174,323.782,-144.896,-45.8711,-171.682,-9.09495e-13,-766.765
7.31445,-684.174,312.692,77.0386,-39.99,-170.843,0,-779.78
7.32422,-584.373,299.948,289.632,-35.1213,-147.345,2.72848e-12,-766.966
7.33398,-374.353,285.654,464.38,-31.0345,-103.675,0,-757.176
7.34375,252.921,269.51,572.386,-27.4252,-86.7578,0,-699.732
7.35352,771.239,251.795,601.805,-24.3617,-89.9239,-1.36424e-12,-576.212
7.36328,714.328,232.573,561.361,-21.9143,-69.741,0,-454.255
7.37305,608.129,211.962,465.02,-19.9899,-42.0526,2.27374e-13,-362.733
7.38281,790.731,189.927,330.753,-17.792,-47.9574,-9.09495e-13,-255.712
7.39258,677.794,166.968,192.346,-15.893,-62.3297,-4.54747e-13,-140.836
7.40234,88.3195,143.034,90.6313,-14.1257,-44.5651,0,-89.3743
7.41211,-251.616,118.452,52.3609,-12.599,-23.171,0,-100.463
7.42188,-165.802,93.3485,91.2049,-11.3532,-30.2747,-4.54747e-13,-111.002
7.43164,-306.789,68.1702,217.408,-10.2386,-27.9001,-7.95808e-13,-128.898
7.44141,-643.483,42.7088,425.692,-9.42585,12.01,5.68434e-14,-199.291
7.45117,-458.111,17.5187,683.655,-8.93696,46.1658,2.27374e-13,-278.268
7.46094,106.906,-7.62407,879.516,-8.85505,51.7401,2.27374e-13,-294.793
7.4707,315.873,-32.3674,879.516,-9.16198,72.9294,9.09495e-13,-274.057
7.48047,368.026,-56.5225,879.516,-9.59346,120.151,-9.09495e-13,-259.211
7.49023,818.468,-80.12,879.516,-10.3733,141.206,2.72848e-12,-205.145
7.5,818.468,-102.9,879.516,-11.0796,129.562,0,-78.5174
7.50977,818.468,-124.762,879.516,-11.8834,135.465,-9.09495e-13,53.7641
7.51953,818.468,-145.391,879.516,-12.4699,154.716,9.09495e-13,144.422
7.5293,818.468,-164.846,815.297,-12.7895,137.181,9.09495e-13,237.865
7.53906,818.468,-183.04,518.863,-12.6801,98.1175,4.54747e-13,341.094
7.54883,351.852,-199.616,248.161,-12.3377,89.7135,4.54747e-13,378.669
7.55859,-121.21,-214.762,37.2,-11.248,92.5201,4.54747e-13,336.312
7.56836,-35.1733,-228.379,-98.1967,-9.45414,62.4891,9.09495e-13,284.795
7.57812,-87.3292,-240.358,-144.264,-6.99952,31.9979,6.82121e-13,232.808
7.58789,-463.044,-250.679,-99.3436,-3.62874,43.6751,2.27374e-13,128.577
7.59766,-371.545,-259.608,7.34596,0.654819,58.8564,4.54747e-13,5.17074
7.60742,239.006,-266.736,132.644,6.04072,40.4875,2.27374e-13,-53.1736
7.61719,508.459,-272.358,245.533,12.5665,31.7306,0,-59.8896
7.62695,444.568,-276.346,318.773,20.3805,58.6087,1.36424e-12,-71.7367
7.63672,799.115,-278.777,318.034,29.507,68.0452,-9.09495e-13,-52.1262
7.64648,818.468,-279.502,224.847,40.0706,38.4863,-2.27374e-13,47.4294
7.65625,818.468,-278.971,52.4207,52.1297,24.2477,2.27374e-13,164.684
7.66602,584.087,-276.753,-177.042,65.6166,36.0311,-4.54747e-13,234.949
7.67578,469.992,-273.143,-445.929,80.566,17.221,1.13687e-13,300.446
7.68555,328.337,-268.194,-721.054,96.9082,-30.6699,2.27374e-13,385.782
7.69531,-444.215,-262.057,-728.192,114.358,-46.387,-6.82121e-13,414.912
7.70508,-684.174,-254.618,-728.192,132.819,-37.194,0,357.585
7.71484,-684.174,-246.379,-728.192,152.102,-58.7859,-9.09495e-13,290.999
7.72461,-684.174,-236.891,-728.192,171.995,-89.5904,0,241.945
7.73438,-684.174,-226.884,-728.192,191.873,-74.0718,0,151.749
7.74414,-684.174,-215.756,-728.192,211.641,-43.2013,-2.27374e-13,38.6315
7.75391,-684.174,-204.398,-675.823,230.845,-49.5047,2.27374e-13,-2.57092
7.76367,-416.847,-192.224,-519.044,249.193,-55.9334,-2.27374e-13,27.006
7.77344,-406.164,-180.002,-412.005,266.195,-20.614,-1.13687e-13,54.8972
7.7832,-9.71085,-167.55,-386.26,281.556,6.14447,-2.84217e-14,104.32
7.79297,715.104,-155.08,-462.519,294.82,-14.0944,0,238.016
7.80273,774.293,-142.953,-623.75,305.973,-26.7882,1.13687e-13,399.926
7.8125,303.069,-131.073,-728.192,314.702,-3.73132,-1.13687e-13,504.889
7.82227,248.422,-119.678,-728.192,321.225,-4.2039,0,588.593
7.83203,333.187,-108.815,-728.192,325.3,-43.1376,-2.27374e-13,694.39
7.8418,-269.715,-99.1154,-728.192,326.799,-52.7183,-4.54747e-13,746.616
7.85156,-684.174,-89.7806,-728.192,325.893,-23.8904,0,694.027
7.86133,-684.174,-81.6564,-728.192,322.818,-21.3925,0,617.167
7.87109,-684.174,-74.5748,-728.192,317.684,-38.3944,3.41061e-13,564.635
7.88086,-684.174,-68.6132,-728.192,310.634,-7.78533,5.68434e-14,472.099
7.89062,-684.174,-63.514,-644.466,301.444,51.6169,4.54747e-13,339.301
7.90039,-408.204,-60.0028,-253.423,290.629,72.2447,0,273.516
7.91016,247.516,-57.1006,106.715,278.204,80.0601,4.54747e-13,293.465
7.91992,270.573,-55.1529,407.092,264.389,132.49,0,313.18
7.92969,563.097,-53.9406,611.447,248.993,185.952,0,340.175
7.93945,818.468,-53.4036,686.774,232.135,183.351,0,455.244
7.94922,818.468,-53.2056,641.154,214.446,174.202,0,615.317
7.95898,818.468,-53.5432,511.44,195.479,205.314,9.09495e-13,712.865
7.96875,809.778,-53.9858,325.452,175.804,218.323,0,771.655
7.97852,818.468,-54.3163,113.919,155.237,178.675,9.09495e-13,857.183
7.98828,491.415,-54.7627,-64.7588,134.229,156.557,9.09495e-13,898.887
7.99805,-327.092,-55.2612,-156.034,112.75,180.704,0,819.253
8.00781,-344.057,-55.6589,-146.308,91.2711,180.826,9.09495e-13,697.198
8.01758,33.7017,-55.6522,-40.3206,69.7233,145.278,2.72848e-12,609.179
8.02734,-161.163,-55.6496,162.351,48.452,150.844,3.63798e-12,489.264
8.03711,-293.92,-55.1804,437.706,27.3563,196.558,1.81899e-12,311.373
8.04688,494.203,-54.717,723.653,6.65501,202.62,-1.81899e-12,192.207
8.05664,818.468,-54.2139,879.516,-13.4299,179.893,9.09495e-13,178.176
8.06641,818.468,-53.2885,879.516,-33.0319,201.849,4.54747e-12,170.58
8.07617,818.468,-52.1545,879.516,-52.0499,238.27,-1.81899e-12,151.565
8.08594,818.468,-50.7366,879.516,-70.4697,214.262,0,218.849


==> data/IBS_results_POM_manual_vinyl_d_Frequency.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-1.48218e-07,3.22266e-08,4.05292e-09,-1.78711e-08,2.74424,0,-1.51032e-08
0.0195312,-5.76029e-07,3.92578e-08,-1.92387e-08,2.7832e-08,13.1922,1.32349e-23,-6.22185e-08
0.0292969,-4.55581e-07,-2.7832e-08,-1.13604e-07,3.01758e-08,21.0543,1.05879e-22,-8.99417e-08
0.0390625,-4.01333e-07,-6.5332e-08,-8.10749e-08,-5.27344e-09,26.8893,-5.29396e-23,-1.64661e-07
0.0488281,-1.0921e-06,2.21191e-07,-1.15632e-07,-8.49609e-09,40.7066,0,-2.67447e-07
0.0585937,-3.45545e-07,1.63477e-07,-2.68625e-07,-3.31055e-08,43.8135,5.29396e-23,-3.94848e-07
0.0683594,-4.95166e-08,1.88965e-07,-9.27629e-08,4.92187e-08,44.5893,-1.05879e-22,-5.17331e-07
0.078125,-1.2962e-06,3.91113e-07,-1.89034e-07,-5.5957e-08,63.9079,0,-6.72018e-07
0.0878906,6.37245e-07,6.4541e-07,-4.28103e-07,-4.39453e-08,58.4391,3.17637e-22,-8.53232e-07
0.0976562,8.34566e-07,7.95703e-07,-1.27505e-08,5.85937e-10,55.3169,2.11758e-22,-1.03913e-06
0.107422,-1.4383e-06,1.00371e-06,-2.90686e-07,-1.34766e-08,86.573,0,-1.17056e-06
0.117187,3.62869e-06,1.35059e-06,-6.58903e-07,-3.75e-08,53.3792,2.11758e-22,-1.38927e-06
0.126953,2.48776e-06,1.43936e-06,3.97561e-07,7.61719e-09,45.9691,2.11758e-22,-1.63759e-06
0.136719,-2.62429e-06,1.91426e-06,-4.52128e-07,-1.34766e-08,115.587,4.23516e-22,-1.74361e-06
0.146484,9.2274e-06,2.18643e-06,-1.08945e-06,-2.49023e-08,26.881,0,-2.00231e-06
0.15625,3.61592e-06,2.56055e-06,1.38291e-06,1.37695e-08,30.1082,0,-2.24549e-06
0.166016,-6.59e-06,3.0126e-06,-1.06872e-06,3.16406e-08,180.206,0,-2.24782e-06
0.175781,2.16973e-05,3.48135e-06,-1.93912e-06,-2.49023e-08,-55.7851,4.23516e-22,-2.65705e-06
0.185547,2.11097e-06,3.97148e-06,3.80679e-06,-4.07227e-08,2.0953,0,-2.79838e-06
0.195312,-1.61663e-05,4.48447e-06,-2.94882e-06,8.99414e-08,318.267,-1.27055e-21,-2.49704e-06
0.205078,4.95433e-05,4.9418e-06,-3.28624e-06,6.73828e-09,-271.16,-1.27055e-21,-3.38712e-06
0.214844,-9.01724e-06,5.56172e-06,9.41687e-06,-6.67969e-08,-5.97733,0,-3.22544e-06
0.224609,-3.60082e-05,6.06797e-06,-8.41368e-06,-4.7168e-08,334.004,8.47033e-22,-2.41752e-06
0.234375,0.000114637,6.69316e-06,-4.9307e-06,1.10742e-07,-334.004,3.38813e-21,-4.1877e-06
0.244141,-5.08301e-05,7.33916e-06,2.22513e-05,-1.34473e-07,104.454,-4.23516e-22,-3.25756e-06
0.253906,-6.62986e-05,7.81787e-06,-2.35242e-05,-9.66797e-09,334.004,0,-1.38316e-06
0.263672,0.000263493,8.70146e-06,-5.08161e-06,6.26953e-08,-334.004,-1.69407e-21,-5.55582e-06
0.273437,-6.62986e-05,9.17637e-06,5.04909e-05,-1.61133e-08,334.004,0,-2.44818e-06
0.283203,-6.62986e-05,9.84668e-06,-5.03339e-05,3.98438e-08,334.004,-5.0822e-21,1.02076e-06
0.292969,0.0003974,1.05738e-05,4.01804e-06,1.52344e-08,-334.004,1.35525e-20,-8.83989e-06
0.302734,-6.62986e-05,1.1083e-05,0.000110369,-2.60742e-08,334.004,6.77626e-21,4.15977e-07
0.3125,-6.62986e-05,1.17272e-05,-5.03339e-05,-3.31055e-08,334.004,6.77626e-21,5.81221e-06
0.322266,0.0003974,1.24831e-05,4.82285e-05,-7.06055e-08,-334.004,-1.35525e-20,-1.71943e-05
0.332031,-6.62986e-05,1.30772e-05,0.000231628,1.9043e-08,334.004,2.03288e-20,8.49452e-06
0.341797,-1.22749e-06,1.37329e-05,-5.03339e-05,-2.28516e-08,334.004,0,1.41961e-05
0.351562,0.0003974,1.44064e-05,0.000206103,-3.95508e-08,-334.004,-8.13152e-20,-3.81755e-05
0.361328,-6.62986e-05,1.49707e-05,0.000301197,-1.06641e-07,334.004,1.89735e-19,3.06696e-05
0.371094,0.0003974,1.56404e-05,-5.03339e-05,4.16016e-08,334.004,-6.77626e-20,2.67894e-05
0.380859,0.0003974,1.61971e-05,0.000301197,6.32812e-08,-334.004,1.0842e-19,-8.83156e-05
0.390625,-6.62986e-05,1.67856e-05,0.000301197,-2.16797e-08,334.004,5.42101e-20,9.0244e-05
0.400391,0.0003974,1.73443e-05,-5.03339e-05,-8.81836e-08,334.004,1.35525e-20,3.88741e-05
0.410156,0.0003974,1.7908e-05,0.000301197,3.10547e-08,-334.004,-3.25261e-19,-0.000203251
0.419922,-6.62986e-05,1.83964e-05,0.000301197,-5.5957e-08,334.004,0,0.000247236
0.429687,0.0003974,1.90438e-05,-5.03339e-05,-3.69141e-08,-334.004,1.35525e-19,2.65653e-05
0.439453,0.0003974,1.93222e-05,0.000301197,1.69922e-08,-334.004,0,-0.000455554
0.449219,-6.62986e-05,1.98765e-05,0.000301197,-2.54883e-08,334.004,-3.03577e-18,0.000651092
0.458984,0.0003974,2.03771e-05,-5.03339e-05,-9.46289e-08,-334.004,4.33681e-19,-9.8607e-05
0.46875,0.0003974,2.07501e-05,0.000301197,5.30273e-08,-334.004,3.46945e-18,-0.000984914
0.478516,-6.62986e-05,2.11345e-05,-5.03339e-05,1.25977e-08,334.004,7.80626e-18,0.0016643
0.488281,0.0003974,2.14597e-05,-5.03339e-05,-8.05664e-08,-334.004,8.67362e-19,-0.0006171
0.498047,0.0003974,2.18959e-05,0.000301197,-3.31055e-08,-334.004,0,-0.00203221
0.507812,-6.62986e-05,2.2069e-05,-5.03339e-05,-2.63672e-09,334.004,-6.93889e-18,0.00414341
0.517578,0.0003974,2.24171e-05,-5.03339e-05,5.30273e-08,-334.004,0,-0.00235078
0.527344,0.0003974,2.27329e-05,0.000301197,4.39453e-09,-334.004,-3.46945e-18,-0.0039343
0.537109,-6.62986e-05,2.28929e-05,-5.03339e-05,8.20312e-09,334.004,6.93889e-18,0.0100571
0.546875,0.0003974,2.31527e-05,-5.03339e-05,1.52344e-08,-334.004,-6.93889e-18,-0.00757781
0.556641,-6.62986e-05,2.33455e-05,0.000301197,-7.06055e-08,-334.004,3.46945e-18,-0.00689352
0.566406,-6.62986e-05,2.3492e-05,-5.03339e-05,7.4707e-08,334.004,1.11022e-16,0.0237942
0.576172,0.0003974,2.36177e-05,-5.03339e-05,-6.15234e-08,-334.004,-6.93889e-17,-0.0223604
0.585937,-6.62986e-05,2.3797e-05,0.000301197,1.22168e-07,-334.004,-1.04083e-17,-0.00992082
0.595703,-6.62986e-05,2.39657e-05,-5.03339e-05,1.00195e-07,334.004,5.55112e-17,0.0547983
0.605469,0.0003974,2.39783e-05,-5.03339e-05,2.24414e-07,-334.004,5.55112e-17,-0.0623026
0.615234,-6.62986e-05,2.40595e-05,0.000301197,3.47461e-07,334.004,-3.46945e-17,-0.00713898
0.625,-6.62986e-05,2.42194e-05,-5.03339e-05,6.43359e-07,334.004,0,0.122501
0.634766,0.0003974,2.42435e-05,-5.03339e-05,8.23535e-07,-334.004,1.11022e-16,-0.166414
0.644531,-6.62986e-05,2.42865e-05,0.000301197,1.09746e-06,334.004,5.55112e-17,0.0236513
0.654297,-6.62986e-05,2.43442e-05,-5.03339e-05,1.57324e-06,334.004,4.44089e-16,0.26449
0.664062,0.0003974,2.44102e-05,-5.03339e-05,1.94912e-06,-334.004,1.77636e-15,-0.429612
0.673828,-6.62986e-05,2.44585e-05,0.000301197,2.47617e-06,334.004,4.44089e-16,0.15388
0.683594,-6.62986e-05,2.44989e-05,-5.03339e-05,3.11074e-06,334.004,2.22045e-15,0.54673
0.693359,0.0003974,2.45561e-05,0.000301197,3.74502e-06,-334.004,1.77636e-15,-1.07682
0.703125,-6.62986e-05,2.46431e-05,0.000301197,4.41826e-06,334.004,-4.44089e-16,0.594323
0.712891,-6.62986e-05,2.46612e-05,-5.03339e-05,5.21543e-06,334.004,-1.33227e-15,1.06475
0.722656,0.0003974,2.4636e-05,0.000301197,6.0709e-06,-334.004,5.32907e-15,-2.6266
0.732422,-6.62986e-05,2.47274e-05,0.000301197,7.03037e-06,334.004,7.10543e-15,1.93257
0.742187,0.0003974,2.47368e-05,-5.03339e-05,7.85479e-06,334.004,4.44089e-15,1.89003
0.751953,0.0003974,2.48675e-05,0.000301197,8.94287e-06,-334.004,-1.77636e-14,-6.23934
0.761719,-6.62986e-05,2.47767e-05,0.000301197,9.98145e-06,334.004,-7.10543e-15,5.73908
0.771484,0.0003974,2.48757e-05,-5.03339e-05,1.1003e-05,334.004,9.76996e-15,2.80819
0.78125,0.0003974,2.49105e-05,0.000301197,1.21837e-05,-334.004,2.84217e-14,-14.4229
0.791016,-6.62986e-05,2.49202e-05,0.000301197,1.32574e-05,334.004,-2.84217e-14,16.0707
0.800781,0.0003974,2.49999e-05,-5.03339e-05,1.44114e-05,-334.004,8.88178e-16,2.3857
0.810547,0.0003974,2.50342e-05,0.000301197,1.56346e-05,-334.004,1.13687e-13,-32.3677
0.820312,-6.62986e-05,2.49732e-05,0.000301197,1.6698e-05,334.004,-5.68434e-14,43.1023
0.830078,0.0003974,2.51953e-05,-5.03339e-05,1.80387e-05,-334.004,7.10543e-15,-4.94831
0.839844,0.0003974,2.51027e-05,0.000301197,1.91367e-05,-334.004,-5.68434e-14,-70.1991
0.849609,-6.62986e-05,2.51104e-05,0.000301197,2.02852e-05,334.004,-2.27374e-13,111.668
0.859375,0.0003974,2.51174e-05,-5.03339e-05,2.14805e-05,-334.004,1.42109e-13,-37.3595
0.869141,0.0003974,2.51256e-05,0.000301197,2.26535e-05,-334.004,2.27374e-13,-145.941
0.878906,-6.62986e-05,2.52378e-05,-5.03339e-05,2.38433e-05,334.004,0,280.794
0.888672,0.0003974,2.52003e-05,-5.03339e-05,2.47919e-05,-334.004,0,-148.884
0.898437,0.0003974,2.5227e-05,0.000301197,2.5899e-05,-334.004,2.27374e-13,-286.537
0.908203,-6.62986e-05,2.52803e-05,-5.03339e-05,2.69719e-05,334.004,9.09495e-13,687.018
0.917969,0.0003974,2.52384e-05,-5.03339e-05,2.79759e-05,-334.004,-1.36424e-12,-491.01
0.927734,-6.62986e-05,2.53685e-05,0.000301197,2.89497e-05,-334.004,1.59162e-12,-515.521
0.9375,-6.62986e-05,2.52967e-05,-5.03339e-05,2.98292e-05,334.004,-1.81899e-12,1636.98
0.947266,0.0003974,2.53321e-05,-5.03339e-05,3.07025e-05,-334.004,0,-1470.4
0.957031,-6.62986e-05,2.5362e-05,0.000301197,3.14874e-05,-334.004,2.27374e-13,-788.464
0.966797,-6.62986e-05,2.53843e-05,-5.03339e-05,3.23086e-05,334.004,-1.09139e-11,3796.3
0.976562,0.0003974,2.54851e-05,-5.03339e-05,3.30029e-05,-334.004,7.27596e-12,-4141.39
0.986328,-6.62986e-05,2.54432e-05,0.000301197,3.35517e-05,334.004,2.27374e-13,-757.682
0.996094,-6.62986e-05,2.53761e-05,-5.03339e-05,3.41868e-05,334.004,1.45519e-11,8550.31
1.00586,0.0003974,2.55144e-05,-5.03339e-05,3.47748e-05,-334.004,1.45519e-11,-11156.9
1.01562,-6.62986e-05,2.55029e-05,0.000301197,3.53391e-05,334.004,-7.27596e-12,971.821
1.02539,-6.62986e-05,2.55237e-05,-5.03339e-05,3.56956e-05,334.004,-2.91038e-11,18623.3
1.03516,0.0003974,2.55319e-05,-5.03339e-05,3.61799e-05,-334.004,1.74623e-10,-29012
1.04492,-6.62986e-05,2.55352e-05,0.000301197,3.65801e-05,334.004,-2.18279e-11,9014.35
1.05469,-6.62986e-05,2.56538e-05,-5.03339e-05,3.69264e-05,334.004,0,38929.5
1.06445,0.0003974,2.55668e-05,0.000301197,3.72313e-05,-334.004,1.16415e-10,-73192.1
1.07422,-6.62986e-05,2.57083e-05,0.000301197,3.74716e-05,334.004,8.73115e-11,37212.2
1.08398,-6.62986e-05,2.55999e-05,-5.03339e-05,3.7667e-05,334.004,-1.74623e-10,77026
1.09375,0.0003974,2.57089e-05,0.000301197,3.78844e-05,-334.004,1.16415e-10,-179633
1.10352,-6.62986e-05,2.56723e-05,0.000301197,3.8083e-05,334.004,6.98492e-10,124599
1.11328,0.0003974,2.56898e-05,-5.03339e-05,3.81691e-05,334.004,-2.91038e-10,140332
1.12305,0.0003974,2.56784e-05,0.000301197,3.82066e-05,-334.004,6.98492e-10,-429328
1.13281,-6.62986e-05,2.57792e-05,0.000301197,3.83479e-05,334.004,-9.31323e-10,376428
1.14258,0.0003974,2.58123e-05,-5.03339e-05,3.83912e-05,334.004,-2.32831e-10,220275
1.15234,0.0003974,2.58003e-05,0.000301197,3.83836e-05,-334.004,3.72529e-09,-998843
1.16211,-6.62986e-05,2.58498e-05,0.000301197,3.83707e-05,334.004,2.79397e-09,1.0666e+06
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,-334.004,0,233084
1.18164,0.0003974,2.60077e-05,0.000301197,3.84018e-05,-334.004,-3.72529e-09,-2.25766e+06
1.19141,-6.62986e-05,2.61706e-05,0.000301197,3.85148e-05,334.004,-3.72529e-09,2.88659e+06
1.20117,0.0003974,2.62497e-05,-5.03339e-05,3.83555e-05,-334.004,3.25963e-09,-169737
1.21094,0.0003974,2.64407e-05,0.000301197,3.84108e-05,-334.004,7.45058e-09,-4.93795e+06
1.2207,-6.62986e-05,2.67914e-05,0.000301197,3.84272e-05,334.004,7.45058e-09,7.5345e+06
1.23047,0.0003974,2.69276e-05,-5.03339e-05,3.82986e-05,-334.004,-5.58794e-09,-2.15882e+06
1.24023,0.0003974,2.73715e-05,0.000301197,3.83892e-05,-334.004,7.45058e-09,-1.03769e+07
1.25,-6.62986e-05,2.78871e-05,-5.03339e-05,3.82655e-05,334.004,2.98023e-08,1.90714e+07
1.25977,0.0003974,2.83254e-05,-5.03339e-05,3.82986e-05,-334.004,4.47035e-08,-9.27725e+06
1.26953,0.0003974,2.90355e-05,0.000301197,3.82248e-05,-334.004,1.49012e-08,-2.06838e+07
1.2793,-6.62986e-05,2.95934e-05,-5.03339e-05,3.82181e-05,334.004,2.98023e-08,4.69515e+07
1.28906,0.0003974,3.03905e-05,-5.03339e-05,3.82857e-05,-334.004,1.49012e-07,-3.15768e+07
1.29883,-6.62986e-05,3.12694e-05,0.000301197,3.81642e-05,-334.004,5.96046e-08,-3.8129e+07
1.30859,-6.62986e-05,3.21706e-05,-5.03339e-05,3.81598e-05,334.004,-2.38419e-07,1.12559e+08
1.31836,0.0003974,3.30981e-05,-5.03339e-05,3.81806e-05,-334.004,1.78814e-07,-9.62867e+07
1.32812,-6.62986e-05,3.41262e-05,0.000301197,3.81583e-05,-334.004,-1.19209e-07,-6.12692e+07
1.33789,-6.62986e-05,3.52764e-05,-5.03339e-05,3.82339e-05,334.004,9.53674e-07,2.62705e+08
1.34766,0.0003974,3.63475e-05,-5.03339e-05,3.81551e-05,-334.004,-4.76837e-07,-2.74534e+08
1.35742,-6.62986e-05,3.76418e-05,0.000301197,3.81747e-05,-334.004,0,-7.00755e+07
1.36719,-6.62986e-05,3.88515e-05,-5.03339e-05,3.81964e-05,334.004,0,5.95864e+08
1.37695,0.0003974,4.0135e-05,-5.03339e-05,3.82667e-05,-334.004,-1.43051e-06,-7.4648e+08
1.38672,-6.62986e-05,4.15485e-05,0.000301197,3.82802e-05,334.004,4.76837e-07,2.22867e+07
1.39648,-6.62986e-05,4.28364e-05,-5.03339e-05,3.83821e-05,334.004,0,1.3086e+09
1.40625,0.0003974,4.42491e-05,-5.03339e-05,3.83865e-05,-334.004,-5.72205e-06,-1.95594e+09
1.41602,-6.62986e-05,4.5697e-05,0.000301197,3.84785e-05,334.004,4.76837e-07,5.12405e+08
1.42578,-6.62986e-05,4.71015e-05,-5.03339e-05,3.85775e-05,334.004,-1.90735e-06,2.76412e+09
1.43555,0.0003974,4.84983e-05,0.000301197,3.86689e-05,-334.004,3.8147e-06,-4.96753e+09
1.44531,-6.62986e-05,5.00367e-05,0.000301197,3.86402e-05,334.004,-7.62939e-06,2.30641e+09
1.45508,-6.62986e-05,5.14989e-05,-5.03339e-05,3.88995e-05,334.004,0,5.54862e+09
1.46484,0.0003974,5.27748e-05,0.000301197,3.89098e-05,-334.004,2.28882e-05,-1.22676e+10
1.47461,-6.62986e-05,5.43568e-05,0.000301197,3.89883e-05,334.004,0,7.99124e+09
1.48437,0.0003974,5.56925e-05,-5.03339e-05,3.90583e-05,334.004,-7.62939e-06,1.0342e+10
1.49414,0.0003974,5.70817e-05,0.000301197,3.92115e-05,-334.004,0.000106812,-2.94997e+10
1.50391,-6.62986e-05,5.8461e-05,0.000301197,3.91532e-05,334.004,-4.57764e-05,2.46077e+10
1.51367,0.0003974,5.98248e-05,-5.03339e-05,3.9336e-05,334.004,7.62939e-06,1.69759e+10
1.52344,0.0003974,6.10893e-05,0.000301197,3.94315e-05,-334.004,-6.10352e-05,-6.90677e+10
1.5332,-6.62986e-05,6.22764e-05,0.000301197,3.93012e-05,334.004,0.00012207,7.06188e+10
1.54297,0.0003974,6.35408e-05,-5.03339e-05,3.93999e-05,334.004,-7.62939e-06,2.07059e+10
1.55273,0.0003974,6.46729e-05,0.000301197,3.95033e-05,-334.004,0.000244141,-1.57199e+11
1.5625,-6.62986e-05,6.57539e-05,0.000301197,3.94995e-05,334.004,-0.000976562,1.92947e+11
1.57227,0.0003974,6.68915e-05,-5.03339e-05,3.94907e-05,-334.004,-9.15527e-05,-4.29369e+07
1.58203,0.0003974,6.78979e-05,0.000301197,3.94184e-05,-334.004,0,-3.46614e+11
1.5918,-6.62986e-05,6.89098e-05,0.000301197,3.94717e-05,334.004,0.000488281,5.07546e+11
1.60156,0.0003974,6.96278e-05,-5.03339e-05,3.9462e-05,-334.004,0.000610352,-1.20307e+11
1.61133,0.0003974,7.04736e-05,0.000301197,3.94063e-05,-334.004,0.000976562,-7.35792e+11
1.62109,-6.62986e-05,7.13804e-05,-5.03339e-05,3.94102e-05,334.004,0.00683594,1.29341e+12
1.63086,0.0003974,7.20284e-05,-5.03339e-05,3.94424e-05,-334.004,-0.00146484,-5.71622e+11
1.64062,0.0003974,7.26753e-05,0.000301197,3.92713e-05,-334.004,0.00195312,-1.48704e+12
1.65039,-6.62986e-05,7.33277e-05,-5.03339e-05,3.92801e-05,334.004,-0.00390625,3.20419e+12
1.66016,0.0003974,7.39491e-05,-5.03339e-05,3.9218e-05,-334.004,-0.00585938,-2.01934e+12
1.66992,-6.62986e-05,7.45655e-05,0.000301197,3.91963e-05,-334.004,-0.00195312,-2.80065e+12
1.67969,-6.62986e-05,7.50164e-05,-5.03339e-05,3.90855e-05,334.004,-0.015625,7.72859e+12
1.68945,0.0003974,7.53469e-05,-5.03339e-05,3.90486e-05,-334.004,0,-6.28317e+12
1.69922,-6.62986e-05,7.57608e-05,0.000301197,3.90568e-05,-334.004,0.0078125,-4.68727e+12
1.70898,-6.62986e-05,7.61338e-05,-5.03339e-05,3.89054e-05,334.004,0.046875,1.81518e+13
1.71875,0.0003974,7.64596e-05,-5.03339e-05,3.89751e-05,-334.004,0.078125,-1.81537e+13
1.72852,-6.62986e-05,7.66529e-05,0.000301197,3.87486e-05,-334.004,-0.00390625,-6.03578e+12
1.73828,-6.62986e-05,7.69289e-05,-5.03339e-05,3.88477e-05,334.004,0.0625,4.14543e+13
1.74805,0.0003974,7.71047e-05,-5.03339e-05,3.87671e-05,-334.004,0.1875,-4.98474e+13
1.75781,-6.62986e-05,7.71958e-05,0.000301197,3.87082e-05,334.004,-0.0078125,-1.50259e+12
1.76758,-6.62986e-05,7.74932e-05,-5.03339e-05,3.87463e-05,334.004,0.375,9.17629e+13
1.77734,0.0003974,7.75333e-05,-5.03339e-05,3.8816e-05,-334.004,-0.375,-1.31648e+14
1.78711,-6.62986e-05,7.76042e-05,0.000301197,3.89276e-05,334.004,0.0625,2.78675e+13
1.79687,-6.62986e-05,7.7712e-05,-5.03339e-05,3.89452e-05,334.004,0.25,1.95737e+14
1.80664,0.0003974,7.77741e-05,0.000301197,3.92109e-05,-334.004,-0.5,-3.36645e+14
1.81641,-6.62986e-05,7.77621e-05,0.000301197,3.93917e-05,334.004,-0.25,1.41182e+14
1.82617,-6.62986e-05,7.78673e-05,-5.03339e-05,3.96454e-05,334.004,-0.5,3.98163e+14
1.83594,0.0003974,7.79218e-05,0.000301197,4.00995e-05,-334.004,-1.5,-8.36608e+14
1.8457,-6.62986e-05,7.79707e-05,0.000301197,4.04514e-05,334.004,0,5.09458e+14
1.85547,-6.62986e-05,7.79968e-05,-5.03339e-05,4.08964e-05,334.004,-1,7.57287e+14
1.86523,0.0003974,7.80557e-05,0.000301197,4.14589e-05,-334.004,-4,-2.02409e+15
1.875,-6.62986e-05,7.80419e-05,0.000301197,4.20785e-05,334.004,9,1.60276e+15
1.88477,0.0003974,7.80926e-05,-5.03339e-05,4.26905e-05,334.004,2.5,1.29021e+15
1.89453,0.0003974,7.81128e-05,0.000301197,4.34584e-05,-334.004,20,-4.76871e+15
1.9043,-6.62986e-05,7.8114e-05,0.000301197,4.4228e-05,334.004,-12,4.66357e+15
1.91406,0.0003974,7.82042e-05,-5.03339e-05,4.50879e-05,334.004,1,1.74035e+15
1.92383,0.0003974,7.81242e-05,0.000301197,4.59782e-05,-334.004,-8,-1.09272e+16
1.93359,-6.62986e-05,7.82004e-05,0.000301197,4.6868e-05,334.004,0,1.28713e+16
1.94336,0.0003974,7.82757e-05,-5.03339e-05,4.77469e-05,-334.004,2,7.8892e+14
1.95312,0.0003974,7.82232e-05,0.000301197,4.88868e-05,-334.004,-16,-2.42815e+16
1.96289,-6.62986e-05,7.8237e-05,0.000301197,4.99547e-05,334.004,32,3.41324e+16
1.97266,0.0003974,7.82897e-05,-5.03339e-05,5.09224e-05,-334.004,16,-6.34467e+15
1.98242,0.0003974,7.83665e-05,0.000301197,5.19946e-05,-334.004,-64,-5.20381e+16
1.99219,-6.62986e-05,7.83302e-05,-5.03339e-05,5.30335e-05,334.004,-128,8.75873e+16
2.00195,0.0003974,7.85168e-05,-5.03339e-05,5.43302e-05,-334.004,-32,-3.47351e+16
2.01172,0.0003974,7.83867e-05,0.000301197,5.5403e-05,-334.004,-64,-1.06517e+17
2.02148,-6.62986e-05,7.85027e-05,-5.03339e-05,5.65236e-05,334.004,128,2.18359e+17
2.03125,0.0003974,7.83987e-05,-5.03339e-05,5.75355e-05,-334.004,640,-1.28309e+17
2.04102,0.0003974,7.84646e-05,0.000301197,5.87487e-05,-334.004,384,-2.04481e+17
2.05078,-6.62986e-05,7.84825e-05,-5.03339e-05,5.98819e-05,334.004,1024,5.29915e+17
2.06055,0.0003974,7.86067e-05,-5.03339e-05,6.09776e-05,-334.004,1024,-4.08433e+17
2.07031,-6.62986e-05,7.84324e-05,0.000301197,6.20124e-05,-334.004,-384,-3.54145e+17
2.08008,-6.62986e-05,7.85473e-05,-5.03339e-05,6.29871e-05,334.004,0,1.25234e+18
2.08984,0.0003974,7.85681e-05,-5.03339e-05,6.40005e-05,-334.004,-4096,-1.19721e+18
2.09961,-6.62986e-05,7.85212e-05,0.000301197,6.49198e-05,-334.004,-128,-4.97333e+17
2.10937,-6.62986e-05,7.84925e-05,-5.03339e-05,6.59479e-05,334.004,4096,2.87922e+18
2.11914,0.0003974,7.85212e-05,-5.03339e-05,6.68355e-05,-334.004,-8192,-3.32181e+18
2.12891,-6.62986e-05,7.85452e-05,0.000301197,6.77347e-05,334.004,-256,-3.09853e+17
2.13867,-6.62986e-05,7.85153e-05,-5.03339e-05,6.84943e-05,334.004,12288,6.42208e+18
2.14844,0.0003974,7.86524e-05,-5.03339e-05,6.92927e-05,-334.004,-8192,-8.84567e+18
2.1582,-6.62986e-05,7.8624e-05,0.000301197,7.00228e-05,334.004,2048,1.41187e+18
2.16797,-6.62986e-05,7.86302e-05,-5.03339e-05,7.0672e-05,334.004,-73728,1.38263e+19
2.17773,0.0003974,7.86258e-05,0.000301197,7.13657e-05,-334.004,-65536,-2.27795e+19
2.1875,-6.62986e-05,7.87893e-05,0.000301197,7.19402e-05,334.004,0,8.5085e+18
2.19727,-6.62986e-05,7.86797e-05,-5.03339e-05,7.25165e-05,334.004,0,2.84719e+19
2.20703,0.0003974,7.88256e-05,0.000301197,7.2987e-05,-334.004,196608,-5.69725e+19
2.2168,-6.62986e-05,7.86797e-05,0.000301197,7.33802e-05,334.004,-65536,3.22552e+19
2.22656,-6.62986e-05,7.88921e-05,-5.03339e-05,7.37968e-05,334.004,0,5.51411e+19
2.23633,0.0003974,7.88637e-05,0.000301197,7.4284e-05,-334.004,0,-1.38685e+20
2.24609,-6.62986e-05,7.89454e-05,0.000301197,7.45629e-05,334.004,-196608,1.0397e+20
2.25586,0.0003974,7.90216e-05,-5.03339e-05,7.48292e-05,334.004,-327680,9.69611e+19
2.26562,0.0003974,7.89281e-05,0.000301197,7.51462e-05,-334.004,524288,-3.28766e+20
2.27539,-6.62986e-05,7.90359e-05,0.000301197,7.53319e-05,334.004,0,3.07124e+20
2.28516,0.0003974,7.9074e-05,-5.03339e-05,7.55915e-05,334.004,-131072,1.41058e+20
2.29492,0.0003974,7.90424e-05,0.000301197,7.57392e-05,-334.004,1.04858e+06,-7.58341e+20
2.30469,-6.62986e-05,7.90913e-05,0.000301197,7.58361e-05,334.004,-2.09715e+06,8.56822e+20
2.31445,0.0003974,7.90418e-05,-5.03339e-05,7.59079e-05,-334.004,196608,1.08095e+20
2.32422,0.0003974,7.91285e-05,0.000301197,7.60594e-05,-334.004,0,-1.69775e+21
2.33398,-6.62986e-05,7.91033e-05,0.000301197,7.61842e-05,334.004,0,2.29141e+21
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,-334.004,-524288,-3.0437e+20
2.35352,0.0003974,7.9161e-05,0.000301197,7.63491e-05,-334.004,8.38861e+06,-3.67146e+21
2.36328,-6.62986e-05,7.93213e-05,0.000301197,7.63582e-05,334.004,0,5.92215e+21
2.37305,0.0003974,7.93702e-05,-5.03339e-05,7.64836e-05,-334.004,-4.1943e+06,-2.0738e+21
2.38281,0.0003974,7.94807e-05,0.000301197,7.65724e-05,-334.004,-2.93601e+07,-7.6044e+21
2.39258,-6.62986e-05,7.97209e-05,-5.03339e-05,7.65712e-05,334.004,3.35544e+07,1.48595e+22
2.40234,0.0003974,7.99087e-05,-5.03339e-05,7.66274e-05,-334.004,1.67772e+07,-8.0922e+21
2.41211,0.0003974,8.02154e-05,0.000301197,7.6776e-05,-334.004,0,-1.48511e+22
2.42187,-6.62986e-05,8.04665e-05,-5.03339e-05,7.67684e-05,334.004,3.35544e+07,3.62827e+22
2.43164,0.0003974,8.09728e-05,-5.03339e-05,7.67455e-05,-334.004,5.03316e+07,-2.64369e+22
2.44141,-6.62986e-05,8.12968e-05,0.000301197,7.68114e-05,-334.004,-1.67772e+07,-2.64852e+22
2.45117,-6.62986e-05,8.19193e-05,-5.03339e-05,7.69535e-05,334.004,6.71089e+07,8.62767e+22
2.46094,0.0003974,8.24977e-05,-5.03339e-05,7.69764e-05,-334.004,2.01327e+08,-7.87282e+22
2.4707,-6.62986e-05,8.32321e-05,0.000301197,7.69116e-05,-334.004,1.67772e+07,-3.97534e+22
2.48047,-6.62986e-05,8.39783e-05,-5.03339e-05,7.70678e-05,334.004,4.02653e+08,1.99656e+23
2.49023,0.0003974,8.4738e-05,-5.03339e-05,7.69948e-05,-334.004,0,-2.20885e+23
2.5,-6.62986e-05,8.56942e-05,0.000301197,7.70282e-05,334.004,-2.51658e+07,-3.534e+22
2.50977,-6.62986e-05,8.66771e-05,-5.03339e-05,7.71164e-05,334.004,-8.05306e+08,4.48613e+23
2.51953,0.0003974,8.76182e-05,-5.03339e-05,7.71146e-05,-334.004,5.36871e+08,-5.93306e+23
2.5293,-6.62986e-05,8.88217e-05,0.000301197,7.7107e-05,334.004,2.68435e+08,6.25994e+22
2.53906,-6.62986e-05,9.00012e-05,-5.03339e-05,7.72154e-05,334.004,3.7581e+09,9.74368e+23
2.54883,0.0003974,9.11153e-05,-5.03339e-05,7.71823e-05,-334.004,-4.29497e+09,-1.53902e+24
2.55859,-6.62986e-05,9.22562e-05,0.000301197,7.71779e-05,334.004,-2.68435e+09,5.02549e+23
2.56836,-6.62986e-05,9.36422e-05,-5.03339e-05,7.72072e-05,334.004,-5.36871e+09,2.02946e+24
2.57812,0.0003974,9.50438e-05,0.000301197,7.72597e-05,-334.004,-2.14748e+09,-3.87423e+24
2.58789,-6.62986e-05,9.63721e-05,0.000301197,7.72813e-05,334.004,-4.29497e+09,2.02573e+24
2.59766,-6.62986e-05,9.78179e-05,-5.03339e-05,7.72553e-05,334.004,-4.29497e+09,3.99518e+24
2.60742,0.0003974,9.9177e-05,0.000301197,7.73156e-05,-334.004,8.58993e+09,-9.48895e+24
2.61719,-6.62986e-05,0.000100608,0.000301197,7.73326e-05,334.004,-2.14748e+10,6.71421e+24
2.62695,0.0003974,0.000102019,-5.03339e-05,7.7407e-05,334.004,4.29497e+09,7.21913e+24
2.63672,0.0003974,0.000103496,0.000301197,7.73657e-05,-334.004,-5.15396e+10,-2.2633e+25
2.64648,-6.62986e-05,0.000104836,0.000301197,7.73265e-05,334.004,3.43597e+10,2.01655e+25
2.65625,0.0003974,0.000106297,-5.03339e-05,7.74316e-05,334.004,8.58993e+09,1.1142e+25
2.66602,0.0003974,0.000107726,0.000301197,7.7325e-05,-334.004,3.43597e+10,-5.2545e+25
2.67578,-6.62986e-05,0.000109039,0.000301197,7.7436e-05,334.004,1.37439e+11,5.69103e+25
2.68555,0.0003974,0.000110411,-5.03339e-05,7.74006e-05,-334.004,0,1.10891e+25
2.69531,0.0003974,0.000111665,0.000301197,7.74387e-05,-334.004,1.37439e+11,-1.18488e+26
2.70508,-6.62986e-05,0.000112976,0.000301197,7.74583e-05,334.004,-1.37439e+11,1.53552e+26
2.71484,0.0003974,0.00011418,-5.03339e-05,7.74322e-05,-334.004,-3.43597e+10,-1.19172e+25
2.72461,0.0003974,0.000115279,0.000301197,7.74583e-05,-334.004,6.87195e+11,-2.58445e+26
2.73437,-6.62986e-05,0.000116549,0.000301197,7.75488e-05,334.004,-1.09951e+12,3.99795e+26
2.74414,0.0003974,0.000117511,-5.03339e-05,7.74343e-05,-334.004,1.37439e+11,-1.20969e+26
2.75391,0.0003974,0.000118517,0.000301197,7.74164e-05,-334.004,-1.09951e+12,-5.41222e+26
2.76367,-6.62986e-05,0.000119465,-5.03339e-05,7.74791e-05,334.004,1.64927e+12,1.00974e+27
2.77344,0.0003974,0.000120436,-5.03339e-05,7.7424e-05,-334.004,-5.49756e+11,-5.05893e+26
2.7832,0.0003974,0.000121361,0.000301197,7.75298e-05,-334.004,2.74878e+12,-1.07358e+27
2.79297,-6.62986e-05,0.00012207,-5.03339e-05,7.74038e-05,334.004,-4.39805e+12,2.48075e+27
2.80273,0.0003974,0.000122817,-5.03339e-05,7.75198e-05,-334.004,3.29853e+12,-1.70306e+27
2.8125,-6.62986e-05,0.00012351,0.000301197,7.73757e-05,-334.004,2.19902e+12,-1.96387e+27
2.82227,-6.62986e-05,0.000124071,-5.03339e-05,7.74583e-05,334.004,-4.39805e+12,5.93522e+27
2.83203,0.0003974,0.000124605,-5.03339e-05,7.74316e-05,-334.004,1.31941e+13,-5.16102e+27
2.8418,-6.62986e-05,0.000125133,0.000301197,7.75471e-05,-334.004,1.09951e+12,-3.10796e+27
2.85156,-6.62986e-05,0.0001256,-5.03339e-05,7.74987e-05,334.004,3.51844e+13,1.38233e+28
2.86133,0.0003974,0.000125992,-5.03339e-05,7.74404e-05,-334.004,-3.51844e+13,-1.46541e+28
2.87109,-6.62986e-05,0.000126404,0.000301197,7.76118e-05,-334.004,-5.49756e+11,-3.38226e+27
2.88086,-6.62986e-05,0.000126665,-5.03339e-05,7.75374e-05,334.004,1.75922e+14,3.12816e+28
2.89062,0.0003974,0.000126893,-5.03339e-05,7.75521e-05,-334.004,-3.51844e+13,-3.97215e+28
2.90039,-6.62986e-05,0.00012715,0.000301197,7.75497e-05,334.004,3.51844e+13,1.95012e+27
2.91016,-6.62986e-05,0.000127368,-5.03339e-05,7.75579e-05,334.004,-1.40737e+14,6.85142e+28
2.91992,0.0003974,0.000127605,-5.03339e-05,7.7717e-05,-334.004,-1.40737e+14,-1.03814e+29
2.92969,-6.62986e-05,0.000127664,0.000301197,7.76256e-05,334.004,-7.03687e+13,2.88883e+28
2.93945,-6.62986e-05,0.000127751,-5.03339e-05,7.78324e-05,334.004,-2.81475e+14,1.44232e+29
2.94922,0.0003974,0.000127915,0.000301197,7.77943e-05,-334.004,1.26664e+15,-2.63071e+29
2.95898,-6.62986e-05,0.000128077,0.000301197,7.79446e-05,334.004,4.22212e+14,1.26007e+29
2.96875,-6.62986e-05,0.000128089,-5.03339e-05,7.80524e-05,334.004,0,2.88188e+29
2.97852,0.0003974,0.000128159,0.000301197,7.8254e-05,-334.004,-1.1259e+15,-6.4833e+29
2.98828,-6.62986e-05,0.00012828,0.000301197,7.84925e-05,334.004,5.6295e+14,4.31403e+29
2.99805,0.0003974,0.000128202,-5.03339e-05,7.88229e-05,334.004,0,5.33278e+29
3.00781,0.0003974,0.000128347,0.000301197,7.90415e-05,-334.004,-3.3777e+15,-1.55588e+30
3.01758,-6.62986e-05,0.000128383,0.000301197,7.94271e-05,334.004,-2.2518e+15,1.31976e+30
3.02734,0.0003974,0.000128534,-5.03339e-05,7.98832e-05,334.004,1.97032e+15,8.63297e+29
3.03711,0.0003974,0.000128623,0.000301197,8.03689e-05,-334.004,2.2518e+15,-3.63519e+30
3.04687,-6.62986e-05,0.000128647,0.000301197,8.09077e-05,334.004,6.7554e+15,3.77106e+30
3.05664,0.0003974,0.00012874,-5.03339e-05,8.14163e-05,334.004,1.40737e+14,1.0104e+30
3.06641,0.0003974,0.000128832,0.000301197,8.21584e-05,-334.004,-1.35108e+16,-8.25494e+30
3.07617,-6.62986e-05,0.000128965,0.000301197,8.28272e-05,334.004,-9.0072e+15,1.02704e+31
3.08594,0.0003974,0.000129101,-5.03339e-05,8.35069e-05,-334.004,-4.5036e+15,-2.04601e+29
3.0957,0.0003974,0.000129232,0.000301197,8.42789e-05,-334.004,-4.5036e+16,-1.81537e+31
3.10547,-6.62986e-05,0.000129321,0.000301197,8.5154e-05,334.004,-1.80144e+16,2.6946e+31
3.11523,0.0003974,0.00012943,-5.03339e-05,8.59896e-05,-334.004,5.40432e+16,-6.8333e+30
3.125,0.0003974,0.000129526,0.000301197,8.68907e-05,-334.004,-9.0072e+16,-3.84106e+31
3.13477,-6.62986e-05,0.000129659,-5.03339e-05,8.78889e-05,334.004,2.8823e+17,6.85136e+31
3.14453,0.0003974,0.000129857,-5.03339e-05,8.87912e-05,-334.004,0,-3.12949e+31
3.1543,0.0003974,0.000129993,0.000301197,8.9705e-05,-334.004,1.80144e+17,-7.72834e+31
3.16406,-6.62986e-05,0.000130169,-5.03339e-05,9.07986e-05,334.004,-8.64691e+17,1.69377e+32
3.17383,0.0003974,0.000130374,-5.03339e-05,9.16878e-05,-334.004,-5.76461e+17,-1.09122e+32
3.18359,-6.62986e-05,0.000130425,0.000301197,9.27284e-05,-334.004,3.60288e+17,-1.44565e+32
3.19336,-6.62986e-05,0.000130584,-5.03339e-05,9.38139e-05,334.004,-1.15292e+18,4.07718e+32
3.20312,0.0003974,0.000130772,-5.03339e-05,9.48653e-05,-334.004,1.44115e+18,-3.37184e+32
3.21289,-6.62986e-05,0.000130891,0.000301197,9.58386e-05,-334.004,1.44115e+17,-2.38904e+32
3.22266,-6.62986e-05,0.00013099,-5.03339e-05,9.68203e-05,334.004,1.15292e+18,9.55606e+32
3.23242,0.0003974,0.000131281,-5.03339e-05,9.7856e-05,-334.004,2.8823e+18,-9.69827e+32
3.24219,-6.62986e-05,0.00013128,0.000301197,9.88781e-05,-334.004,0,-2.97083e+32
3.25195,-6.62986e-05,0.000131339,-5.03339e-05,9.98449e-05,334.004,0,2.17748e+33
3.26172,0.0003974,0.000131623,-5.03339e-05,0.000100881,-334.004,9.22337e+18,-2.65421e+33
3.27148,-6.62986e-05,0.000131645,0.000301197,0.000101791,334.004,1.15292e+18,-2.64201e+31
3.28125,-6.62986e-05,0.000131777,-5.03339e-05,0.0001026,334.004,4.61169e+18,4.80762e+33
3.29102,0.0003974,0.000131928,-5.03339e-05,0.000103611,-334.004,-1.84467e+19,-6.99123e+33
3.30078,-6.62986e-05,0.000132061,0.000301197,0.000104378,334.004,-4.61169e+18,1.59761e+33
3.31055,-6.62986e-05,0.000132129,-5.03339e-05,0.000105152,334.004,-2.30584e+19,1.02224e+34
3.32031,0.0003974,0.000132222,0.000301197,0.000105904,-334.004,-6.45636e+19,-1.78369e+34
3.33008,-6.62986e-05,0.000132264,0.000301197,0.000106687,334.004,-4.61169e+19,7.74741e+33
3.33984,-6.62986e-05,0.000132417,-5.03339e-05,0.000107355,334.004,-8.30103e+19,2.07055e+34
3.34961,0.0003974,0.000132412,0.000301197,0.000107977,-334.004,7.3787e+19,-4.42345e+34
3.35937,-6.62986e-05,0.000132538,0.000301197,0.000108619,334.004,1.84467e+19,2.756e+34
3.36914,0.0003974,0.000132595,-5.03339e-05,0.00010914,334.004,-9.22337e+19,3.91283e+34
3.37891,0.0003974,0.000132576,0.000301197,0.000109694,-334.004,0,-1.06805e+35
3.38867,-6.62986e-05,0.000132648,0.000301197,0.000110074,334.004,1.47574e+20,8.60667e+34
3.39844,0.0003974,0.000132761,-5.03339e-05,0.000110597,334.004,0,6.58932e+34
3.4082,0.0003974,0.00013255,0.000301197,0.000111038,-334.004,2.95148e+20,-2.51112e+35
3.41797,-6.62986e-05,0.000132739,0.000301197,0.000111294,334.004,-1.47574e+20,2.49253e+35
3.42773,0.0003974,0.000132728,-5.03339e-05,0.000111662,334.004,3.68935e+19,8.62592e+34
3.4375,0.0003974,0.000132692,0.000301197,0.00011194,-334.004,0,-5.74135e+35
3.44727,-6.62986e-05,0.000132732,0.000301197,0.000112139,334.004,4.13207e+21,6.85589e+35
3.45703,0.0003974,0.000132706,-5.03339e-05,0.000112399,-334.004,-2.95148e+20,2.78206e+34
3.4668,0.0003974,0.000132729,0.000301197,0.000112605,-334.004,-1.18059e+21,-1.27256e+36
3.47656,-6.62986e-05,0.000132693,0.000301197,0.000112707,334.004,8.26414e+21,1.81313e+36
3.48633,0.0003974,0.000132661,-5.03339e-05,0.00011284,-334.004,4.72237e+21,-3.68095e+35
3.49609,0.0003974,0.000132678,0.000301197,0.000113005,-334.004,1.41671e+22,-2.71882e+36
3.50586,-6.62986e-05,0.000132795,-5.03339e-05,0.000113109,334.004,4.72237e+21,4.64192e+36
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,-334.004,-7.08355e+21,-1.91109e+36
3.52539,0.0003974,0.000132758,0.000301197,0.000113256,-334.004,1.65283e+22,-5.54237e+36
3.53516,-6.62986e-05,0.000132686,-5.03339e-05,0.000113336,334.004,0,1.15482e+37
3.54492,0.0003974,0.000132734,-5.03339e-05,0.000113393,-334.004,-1.88895e+22,-6.94915e+36
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,-334.004,-1.88895e+22,-1.05751e+37
3.56445,-6.62986e-05,0.000132891,-5.03339e-05,0.000113567,334.004,7.55579e+22,2.79685e+37
3.57422,0.0003974,0.000133152,-5.03339e-05,0.000113551,-334.004,3.77789e+22,-2.19472e+37
3.58398,-6.62986e-05,0.000133271,0.000301197,0.000113728,-334.004,-9.44473e+21,-1.81199e+37
3.59375,-6.62986e-05,0.000133489,-5.03339e-05,0.000113742,334.004,1.51116e+23,6.59623e+37
3.60352,0.0003974,0.000133717,-5.03339e-05,0.000113776,-334.004,-7.55579e+22,-6.40169e+37
3.61328,-6.62986e-05,0.000134035,0.000301197,0.000113783,-334.004,-1.88895e+22,-2.4792e+37
3.62305,-6.62986e-05,0.000134423,-5.03339e-05,0.000113981,334.004,-7.55579e+22,1.51319e+38
3.63281,0.0003974,0.00013485,-5.03339e-05,0.000114011,-334.004,-1.51116e+23,-1.76998e+38
3.64258,-6.62986e-05,0.000135323,0.000301197,0.000114079,334.004,-1.13337e+23,-1.27447e+37
3.65234,-6.62986e-05,0.000135939,-5.03339e-05,0.000114166,334.004,0,3.36679e+38
3.66211,0.0003974,0.000136499,-5.03339e-05,0.000114132,-334.004,1.20893e+24,-4.70023e+38
3.67188,-6.62986e-05,0.00013723,0.000301197,0.000114187,334.004,-3.02231e+23,8.32228e+37
3.68164,-6.62986e-05,0.000137867,-5.03339e-05,0.00011439,334.004,3.62678e+24,7.22667e+38
3.69141,0.0003974,0.000138667,0.000301197,0.000114388,-334.004,-1.20893e+24,-1.20757e+39
3.70117,-6.62986e-05,0.00013968,0.000301197,0.000114381,334.004,1.20893e+24,4.69519e+38
3.71094,-6.62986e-05,0.00014045,-5.03339e-05,0.000114517,334.004,2.41785e+24,1.48228e+39
3.7207,0.0003974,0.000141378,0.000301197,0.000114396,-334.004,-7.25355e+24,-3.01377e+39
3.73047,-6.62986e-05,0.000142302,0.000301197,0.000114534,334.004,4.8357e+24,1.7491e+39
3.74023,-6.62986e-05,0.000143485,-5.03339e-05,0.000114527,334.004,-2.41785e+24,2.85416e+39
3.75,0.0003974,0.000144489,0.000301197,0.000114625,-334.004,-2.90142e+25,-7.32139e+39
3.75977,-6.62986e-05,0.000145759,0.000301197,0.000114562,334.004,-1.93428e+25,5.59085e+39
3.76953,0.0003974,0.00014675,-5.03339e-05,0.000114705,334.004,1.45071e+25,4.96925e+39
3.7793,0.0003974,0.000147862,0.000301197,0.000114667,-334.004,-3.86856e+25,-1.73207e+40
3.78906,-6.62986e-05,0.000149131,0.000301197,0.000114639,334.004,-1.93428e+25,1.64303e+40
3.79883,0.0003974,0.000150334,-5.03339e-05,0.000114696,334.004,0,7.06573e+39
3.80859,0.0003974,0.000151543,0.000301197,0.000114615,-334.004,-1.74085e+26,-3.98657e+40
3.81836,-6.62986e-05,0.000152794,0.000301197,0.000114606,334.004,0,4.5671e+40
3.82812,0.0003974,0.000153928,-5.03339e-05,0.000114643,-334.004,-4.8357e+24,4.76282e+39
3.83789,0.0003974,0.000155205,0.000301197,0.000114522,-334.004,0,-8.90322e+40
3.84766,-6.62986e-05,0.000156417,0.000301197,0.000114548,334.004,-3.09485e+26,1.21792e+41
3.85742,0.0003974,0.000157628,-5.03339e-05,0.00011447,-334.004,-3.86856e+25,-1.83444e+40
3.86719,0.0003974,0.000158838,0.000301197,0.000114462,-334.004,0,-1.91972e+41
3.87695,-6.62986e-05,0.000160009,-5.03339e-05,0.000114489,334.004,-3.09485e+26,3.14021e+41
3.88672,0.0003974,0.000161104,-5.03339e-05,0.000114471,-334.004,0,-1.14825e+41
3.89648,0.0003974,0.000162271,0.000301197,0.000114437,-334.004,9.28455e+26,-3.96102e+41
3.90625,-6.62986e-05,0.00016331,-5.03339e-05,0.000114444,334.004,1.85691e+27,7.86234e+41
3.91602,0.0003974,0.00016443,-5.03339e-05,0.000114374,-334.004,0,-4.39409e+41
3.92578,0.0003974,0.000165526,0.000301197,0.000114369,-334.004,-3.09485e+26,-7.69334e+41
3.93555,-6.62986e-05,0.000166366,-5.03339e-05,0.000114359,334.004,6.1897e+27,1.91587e+42
3.94531,0.0003974,0.000167491,-5.03339e-05,0.000114441,-334.004,3.71382e+27,-1.42267e+42
3.95508,-6.62986e-05,0.000168367,0.000301197,0.000114394,-334.004,1.23794e+27,-1.35943e+42
3.96484,-6.62986e-05,0.000169292,-5.03339e-05,0.000114354,334.004,-7.42764e+27,4.54648e+42
3.97461,0.0003974,0.000170002,-5.03339e-05,0.000114352,-334.004,-1.9807e+28,-4.21383e+42
3.98438,-6.62986e-05,0.000170914,0.000301197,0.000114402,-334.004,-1.85691e+27,-1.9995e+42
3.99414,-6.62986e-05,0.000171612,-5.03339e-05,0.000114446,334.004,2.97106e+28,1.04986e+43
4.00391,0.0003974,0.000172401,-5.03339e-05,0.000114512,-334.004,0,-1.17781e+43
4.01367,-6.62986e-05,0.000173085,0.000301197,0.000114543,334.004,1.23794e+27,-1.61926e+42
4.02344,-6.62986e-05,0.000173732,-5.03339e-05,0.000114515,334.004,1.9807e+28,2.3533e+43
4.0332,0.0003974,0.000174234,-5.03339e-05,0.000114529,-334.004,0,-3.15446e+43
4.04297,-6.62986e-05,0.000174819,0.000301197,0.000114631,334.004,-3.96141e+28,3.90084e+42
4.05273,-6.62986e-05,0.000175364,-5.03339e-05,0.000114697,334.004,-3.96141e+28,5.09664e+43
4.0625,0.0003974,0.000175837,-5.03339e-05,0.000114733,-334.004,-1.58456e+29,-8.16274e+43
4.07227,-6.62986e-05,0.000176318,0.000301197,0.000114788,334.004,-7.92282e+28,2.79348e+43
4.08203,-6.62986e-05,0.000176647,-5.03339e-05,0.000114912,334.004,-3.16913e+29,1.05765e+44
4.0918,0.0003974,0.000177112,0.000301197,0.000115012,-334.004,3.16913e+29,-2.05039e+44
4.10156,-6.62986e-05,0.000177352,0.000301197,0.000115063,334.004,-1.58456e+29,1.1016e+44
4.11133,-6.62986e-05,0.000177694,-5.03339e-05,0.000115162,334.004,-7.92282e+29,2.07121e+44
4.12109,0.0003974,0.000178013,0.000301197,0.000115355,-334.004,-1.90148e+30,-5.01169e+44
4.13086,-6.62986e-05,0.000178243,0.000301197,0.00011547,334.004,-2.5353e+30,3.61605e+44
4.14062,0.0003974,0.000178532,-5.03339e-05,0.000115623,334.004,7.92282e+29,3.71057e+44
4.15039,0.0003974,0.000178784,0.000301197,0.000115846,-334.004,0,-1.19297e+45
4.16016,-6.62986e-05,0.000178958,0.000301197,0.00011607,334.004,0,1.0799e+45
4.16992,0.0003974,0.000179127,-5.03339e-05,0.00011638,334.004,-1.58456e+29,5.6241e+44
4.17969,0.0003974,0.000179397,0.000301197,0.000116615,-334.004,-7.6059e+30,-2.7637e+45
4.18945,-6.62986e-05,0.000179491,0.000301197,0.000117017,334.004,0,3.03576e+45
4.19922,0.0003974,0.000179632,-5.03339e-05,0.000117413,-334.004,-1.58456e+29,5.211e+44
4.20898,0.0003974,0.000179861,0.000301197,0.000117804,-334.004,5.0706e+30,-6.21741e+45
4.21875,-6.62986e-05,0.000180018,0.000301197,0.000118229,334.004,1.01412e+31,8.16645e+45
4.22852,0.0003974,0.000180141,-5.03339e-05,0.000118748,-334.004,5.0706e+30,-7.85194e+44
4.23828,0.0003974,0.000180222,0.000301197,0.000119378,-334.004,-1.01412e+31,-1.35234e+46
4.24805,-6.62986e-05,0.00018035,0.000301197,0.000119907,334.004,-4.05648e+31,2.12101e+46
4.25781,0.0003974,0.000180608,-5.03339e-05,0.000120664,-334.004,0,-6.75497e+45
4.26758,0.0003974,0.000180645,0.000301197,0.000121214,-334.004,6.08472e+31,-2.82194e+46
4.27734,-6.62986e-05,0.000180793,-5.03339e-05,0.000122011,334.004,2.43389e+32,5.34522e+46
4.28711,0.0003974,0.000180832,-5.03339e-05,0.000122775,-334.004,-8.11296e+31,-2.75549e+46
4.29687,0.0003974,0.000180961,0.000301197,0.000123505,-334.004,-8.11296e+31,-5.56975e+46
4.30664,-6.62986e-05,0.000181063,-5.03339e-05,0.000124431,334.004,8.11296e+31,1.31054e+47
4.31641,0.0003974,0.000181253,-5.03339e-05,0.000125266,-334.004,-3.24519e+32,-9.17988e+46
4.32617,-6.62986e-05,0.000181317,0.000301197,0.000126075,-334.004,-3.24519e+32,-1.01071e+47
4.33594,-6.62986e-05,0.000181406,-5.03339e-05,0.000126972,334.004,-8.11296e+32,3.12914e+47
4.3457,0.0003974,0.000181461,-5.03339e-05,0.000127888,-334.004,1.29807e+33,-2.76531e+47
4.35547,-6.62986e-05,0.000181548,0.000301197,0.00012881,-334.004,-8.11296e+31,-1.57366e+47
4.36523,-6.62986e-05,0.000181718,-5.03339e-05,0.0001297,334.004,-6.49037e+32,7.27249e+47
4.375,0.0003974,0.000181735,-5.03339e-05,0.000130658,-334.004,2.59615e+33,-7.82e+47
4.38477,-6.62986e-05,0.000181979,0.000301197,0.000131696,334.004,0,-1.61776e+47
4.39453,-6.62986e-05,0.00018198,-5.03339e-05,0.000132553,334.004,5.1923e+33,1.64191e+48
4.4043,0.0003974,0.000182038,-5.03339e-05,0.000133588,-334.004,-6.49037e+33,-2.1132e+48
4.41406,-6.62986e-05,0.000182239,0.000301197,0.000134487,334.004,-3.24519e+32,1.43794e+47
4.42383,-6.62986e-05,0.000182312,-5.03339e-05,0.000135331,334.004,-5.1923e+33,3.58635e+48
4.43359,0.0003974,0.000182397,-5.03339e-05,0.000136224,-334.004,-5.1923e+33,-5.50905e+48
4.44336,-6.62986e-05,0.00018247,0.000301197,0.000137205,334.004,-7.78845e+33,1.62188e+48
4.45312,-6.62986e-05,0.000182537,-5.03339e-05,0.000137965,334.004,-1.03846e+34,7.52379e+48
4.46289,0.0003974,0.000182575,0.000301197,0.000138816,-334.004,-4.15384e+34,-1.39295e+49
4.47266,-6.62986e-05,0.000182754,0.000301197,0.000139673,334.004,0,6.87546e+48
4.48242,-6.62986e-05,0.000182741,-5.03339e-05,0.000140454,334.004,0,1.49616e+49
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,-334.004,6.23076e+34,-3.42582e+49
4.50195,-6.62986e-05,0.000182993,0.000301197,0.000141912,334.004,2.07692e+34,2.32745e+49
4.51172,0.0003974,0.00018313,-5.03339e-05,0.00014261,334.004,5.1923e+34,2.74778e+49
4.52148,0.0003974,0.00018311,0.000301197,0.000143255,-334.004,1.66153e+35,-8.20477e+49
4.53125,-6.62986e-05,0.0001832,0.000301197,0.000143878,334.004,3.73845e+35,7.07533e+49
4.54102,0.0003974,0.000183321,-5.03339e-05,0.0001444,334.004,0,4.38307e+49
4.55078,0.0003974,0.000183319,0.000301197,0.000145103,-334.004,6.64614e+35,-1.91297e+50
4.56055,-6.62986e-05,0.000183413,0.000301197,0.000145531,334.004,4.9846e+35,2.0132e+50
4.57031,0.0003974,0.000183407,-5.03339e-05,0.00014602,334.004,0,4.89644e+49
4.58008,0.0003974,0.000183504,0.000301197,0.000146511,-334.004,-1.32923e+36,-4.33408e+50
4.58984,-6.62986e-05,0.000183547,0.000301197,0.000147011,334.004,-3.32307e+35,5.46565e+50
4.59961,0.0003974,0.000183663,-5.03339e-05,0.000147249,-334.004,1.66153e+35,-2.14869e+49
4.60937,0.0003974,0.000183641,0.000301197,0.000147674,-334.004,1.99384e+36,-9.50578e+50
4.61914,-6.62986e-05,0.000183758,0.000301197,0.000147975,334.004,3.98768e+36,1.43032e+51
4.62891,0.0003974,0.000183675,-5.03339e-05,0.000148288,-334.004,3.32307e+35,-3.8615e+50
4.63867,0.0003974,0.000183812,0.000301197,0.000148607,-334.004,5.31691e+36,-2.00457e+51
4.64844,-6.62986e-05,0.000183836,-5.03339e-05,0.000148899,334.004,0,3.62865e+51
4.6582,0.0003974,0.000183938,-5.03339e-05,0.000149183,-334.004,-3.98768e+36,-1.71091e+51
4.66797,0.0003974,0.000183933,0.000301197,0.000149209,-334.004,-5.31691e+36,-4.01486e+51
4.67773,-6.62986e-05,0.000184047,-5.03339e-05,0.000149549,334.004,-1.59507e+37,8.95212e+51
4.6875,0.0003974,0.000184163,-5.03339e-05,0.000149603,-334.004,5.31691e+36,-5.89287e+51
4.69727,-6.62986e-05,0.000184167,0.000301197,0.000149912,-334.004,5.31691e+36,-7.45707e+51
4.70703,-6.62986e-05,0.000184413,-5.03339e-05,0.000150008,334.004,-2.12676e+37,2.15057e+52
4.7168,0.0003974,0.000184412,-5.03339e-05,0.000150216,-334.004,3.19015e+37,-1.80874e+52
4.72656,-6.62986e-05,0.000184569,0.000301197,0.000150258,-334.004,-2.12676e+37,-1.21589e+52
4.73633,-6.62986e-05,0.000184868,-5.03339e-05,0.000150499,334.004,1.27606e+38,5.03e+52
4.74609,0.0003974,0.000184966,-5.03339e-05,0.000150541,-334.004,0,-5.17964e+52
4.75586,-6.62986e-05,0.000185183,0.000301197,0.000150736,-334.004,-7.97537e+36,-1.45425e+52
4.76562,-6.62986e-05,0.000185603,-5.03339e-05,0.00015078,334.004,2.55212e+38,1.14356e+53
4.77539,0.0003974,0.000185869,-5.03339e-05,0.000150894,-334.004,0,-1.41297e+53
4.78516,-6.62986e-05,0.000186254,0.000301197,0.000151042,334.004,8.50706e+37,1.39985e+51
4.79492,-6.62986e-05,0.000186613,-5.03339e-05,0.000151099,334.004,3.40282e+38,2.51824e+53
4.80469,0.0003974,0.000187154,-5.03339e-05,0.000151201,-334.004,6.80565e+38,-3.71204e+53
4.81445,-6.62986e-05,0.000187615,0.000301197,0.000151275,334.004,4.25353e+38,9.10063e+52
4.82422,-6.62986e-05,0.00018827,-5.03339e-05,0.000151429,334.004,1.70141e+39,5.33719e+53
4.83398,0.0003974,0.000188841,0.000301197,0.000151438,-334.004,1.36113e+39,-9.44919e+53
4.84375,-6.62986e-05,0.000189569,0.000301197,0.000151558,334.004,1.36113e+39,4.24473e+53
4.85352,-6.62986e-05,0.000190304,-5.03339e-05,0.000151601,334.004,1.36113e+39,1.07632e+54
4.86328,0.0003974,0.000191066,0.000301197,0.000151672,-334.004,-4.08339e+39,-2.33848e+54
4.87305,-6.62986e-05,0.000191929,0.000301197,0.000151747,334.004,-1.36113e+39,1.48983e+54
4.88281,0.0003974,0.000192819,-5.03339e-05,0.000151778,334.004,-2.72226e+39,2.02042e+54
4.89258,0.0003974,0.000193773,0.000301197,0.000151884,-334.004,2.17781e+40,-5.63489e+54
4.90234,-6.62986e-05,0.000194692,0.000301197,0.000151907,334.004,1.63336e+40,4.61972e+54
4.91211,0.0003974,0.00019579,-5.03339e-05,0.000151948,334.004,-1.36113e+39,3.36086e+54
4.92187,0.0003974,0.000196712,0.000301197,0.000151985,-334.004,1.0889e+40,-1.3221e+55
4.93164,-6.62986e-05,0.000197742,0.000301197,0.000151963,334.004,4.35561e+40,1.33179e+55
4.94141,0.0003974,0.000198867,-5.03339e-05,0.000152115,334.004,-4.08339e+39,4.25638e+54
4.95117,0.0003974,0.000200017,0.000301197,0.000152043,-334.004,-6.53342e+40,-3.01605e+55
4.96094,-6.62986e-05,0.00020108,0.000301197,0.000152172,334.004,-1.52447e+41,3.65095e+55
4.9707,0.0003974,0.000202191,-5.03339e-05,0.000152157,-334.004,-2.72226e+40,7.38083e+53
4.98047,0.0003974,0.00020341,0.000301197,0.000152223,-334.004,1.30668e+41,-6.66789e+55
4.99023,-6.62986e-05,0.000204616,0.000301197,0.000152264,334.004,8.71123e+40,9.62966e+55
5,0.0003974,0.000205652,-5.03339e-05,0.000152237,-334.004,-1.30668e+41,-2.11803e+55
5.00977,0.0003974,0.000206904,0.000301197,0.000152217,-334.004,0,-1.42011e+56
5.01953,-6.62986e-05,0.000207934,-5.03339e-05,0.000152294,334.004,-5.22674e+41,2.4597e+56
5.0293,0.0003974,0.00020917,-5.03339e-05,0.000152293,-334.004,-8.71123e+40,-1.04961e+56
5.03906,0.0003974,0.000210361,0.000301197,0.000152333,-334.004,6.96898e+41,-2.88275e+56
5.04883,-6.62986e-05,0.000211272,-5.03339e-05,0.000152283,334.004,1.74225e+42,6.10643e+56
5.05859,0.0003974,0.000212581,-5.03339e-05,0.000152391,-334.004,0,-3.76069e+56
5.06836,-6.62986e-05,0.000213586,0.000301197,0.00015231,-334.004,-1.04535e+42,-5.46576e+56
5.07812,-6.62986e-05,0.000214668,-5.03339e-05,0.000152422,334.004,-2.78759e+42,1.47593e+57
5.08789,0.0003974,0.000215595,-5.03339e-05,0.000152285,-334.004,1.3938e+42,-1.17881e+57
5.09766,-6.62986e-05,0.000216663,0.000301197,0.000152326,-334.004,-1.3938e+42,-9.26002e+56
5.10742,-6.62986e-05,0.000217679,-5.03339e-05,0.000152295,334.004,-2.78759e+42,3.47375e+57
5.11719,0.0003974,0.000218631,-5.03339e-05,0.000152387,-334.004,-2.78759e+42,-3.42204e+57
5.12695,-6.62986e-05,0.000219474,0.000301197,0.000152295,-334.004,3.48449e+41,-1.23133e+57
5.13672,-6.62986e-05,0.000220436,-5.03339e-05,0.000152345,334.004,2.23007e+43,7.95128e+57
5.14648,0.0003974,0.000221254,-5.03339e-05,0.000152338,-334.004,1.11504e+43,-9.42887e+57
5.15625,-6.62986e-05,0.000222099,0.000301197,0.000152309,334.004,-1.3938e+42,-4.8187e+56
5.16602,-6.62986e-05,0.000222869,-5.03339e-05,0.000152271,334.004,-1.11504e+43,1.76468e+58
5.17578,0.0003974,0.000223602,-5.03339e-05,0.00015228,-334.004,-1.11504e+44,-2.49703e+58
5.18555,-6.62986e-05,0.000224359,0.000301197,0.000152378,334.004,0,4.85169e+57
5.19531,-6.62986e-05,0.000224976,-5.03339e-05,0.000152324,334.004,-1.33804e+44,3.77621e+58
5.20508,0.0003974,0.000225656,0.000301197,0.000152341,-334.004,-8.9203e+43,-6.40037e+58
5.21484,-6.62986e-05,0.000226269,0.000301197,0.000152268,334.004,1.11504e+44,2.58573e+58
5.22461,-6.62986e-05,0.000226857,-5.03339e-05,0.000152336,334.004,-1.33804e+44,7.71413e+58
5.23437,0.0003974,0.000227315,0.000301197,0.000152388,-334.004,8.9203e+43,-1.59399e+59
5.24414,-6.62986e-05,0.000227819,0.000301197,0.000152313,334.004,2.67609e+44,9.47691e+58
5.25391,-6.62986e-05,0.000228163,-5.03339e-05,0.000152436,334.004,0,1.47651e+59
5.26367,0.0003974,0.000228706,0.000301197,0.00015242,-334.004,-7.13624e+44,-3.86448e+59
5.27344,-6.62986e-05,0.000229057,0.000301197,0.000152503,334.004,1.07044e+45,3.00496e+59
5.2832,0.0003974,0.000229471,-5.03339e-05,0.000152525,334.004,5.35218e+44,2.54399e+59
5.29297,0.0003974,0.000229753,0.000301197,0.00015261,-334.004,-2.14087e+45,-9.12374e+59
5.30273,-6.62986e-05,0.00023009,0.000301197,0.000152705,334.004,0,8.78692e+59
5.3125,0.0003974,0.000230471,-5.03339e-05,0.000152805,334.004,2.67609e+44,3.52833e+59
5.32227,0.0003974,0.000230568,0.000301197,0.000153007,-334.004,-1.42725e+45,-2.09536e+60
5.33203,-6.62986e-05,0.000230825,0.000301197,0.000153133,334.004,-2.8545e+45,2.43381e+60
5.3418,0.0003974,0.000231022,-5.03339e-05,0.000153404,-334.004,-8.9203e+44,2.01553e+59
5.35156,0.0003974,0.000231281,0.000301197,0.000153533,-334.004,0,-4.66802e+60
5.36133,-6.62986e-05,0.000231352,0.000301197,0.000153744,334.004,5.70899e+45,6.47217e+60
5.37109,0.0003974,0.00023147,-5.03339e-05,0.000154073,-334.004,-1.42725e+45,-1.08851e+60
5.38086,0.0003974,0.000231616,0.000301197,0.000154446,-334.004,-5.70899e+45,-1.00352e+61
5.39062,-6.62986e-05,0.000231694,-5.03339e-05,0.000154854,334.004,-1.1418e+46,1.6648e+61
5.40039,0.0003974,0.00023179,-5.03339e-05,0.000155274,-334.004,-2.8545e+46,-6.34324e+60
5.41016,0.0003974,0.000231851,0.000301197,0.000155758,-334.004,-2.2836e+46,-2.06253e+61
5.41992,-6.62986e-05,0.000231976,-5.03339e-05,0.000156279,334.004,-2.2836e+46,4.15941e+61
5.42969,0.0003974,0.00023197,-5.03339e-05,0.000156785,-334.004,6.85079e+46,-2.38384e+61
5.43945,0.0003974,0.000232113,0.000301197,0.000157404,-334.004,1.37016e+47,-3.98327e+61
5.44922,-6.62986e-05,0.000232041,-5.03339e-05,0.000158113,334.004,-9.13439e+46,1.0115e+62
5.45898,0.0003974,0.000232046,-5.03339e-05,0.000158796,-334.004,1.37016e+47,-7.65211e+61
5.46875,-6.62986e-05,0.000232074,0.000301197,0.000159587,-334.004,-4.56719e+46,-6.97073e+61
5.47852,-6.62986e-05,0.00023202,-5.03339e-05,0.000160244,334.004,1.82688e+47,2.39545e+62
5.48828,0.0003974,0.000232033,-5.03339e-05,0.000161117,-334.004,-3.65375e+47,-2.25466e+62
5.49805,-6.62986e-05,0.000232068,0.000301197,0.000161854,-334.004,-1.59852e+47,-1.00304e+62
5.50781,-6.62986e-05,0.000232017,-5.03339e-05,0.00016271,334.004,1.09613e+48,5.51956e+62
5.51758,0.0003974,0.000231916,-5.03339e-05,0.000163622,-334.004,-1.09613e+48,-6.27884e+62
5.52734,-6.62986e-05,0.000231967,0.000301197,0.000164498,334.004,1.82688e+47,-7.24559e+61
5.53711,-6.62986e-05,0.000231941,-5.03339e-05,0.000165369,334.004,-7.30751e+47,1.23423e+63
5.54688,0.0003974,0.00023194,-5.03339e-05,0.000166335,-334.004,-5.84601e+48,-1.67681e+63
5.55664,-6.62986e-05,0.000231774,0.000301197,0.000167264,334.004,-1.4615e+48,2.37387e+62
5.56641,-6.62986e-05,0.000231829,-5.03339e-05,0.000168143,334.004,1.4615e+48,2.66525e+63
5.57617,0.0003974,0.000231758,-5.03339e-05,0.000169123,-334.004,-1.1692e+49,-4.32865e+63
5.58594,-6.62986e-05,0.000231722,0.000301197,0.000170066,334.004,4.3845e+48,1.54868e+63
5.5957,-6.62986e-05,0.00023174,-5.03339e-05,0.000170862,334.004,-8.76901e+48,5.5101e+63
5.60547,0.0003974,0.000231584,0.000301197,0.000171842,-334.004,0,-1.08498e+64
5.61523,-6.62986e-05,0.000231604,0.000301197,0.000172721,334.004,-5.84601e+48,5.98461e+63
5.625,-6.62986e-05,0.000231659,-5.03339e-05,0.000173617,334.004,5.84601e+48,1.07323e+64
5.63477,0.0003974,0.000231592,0.000301197,0.000174463,-334.004,-4.67681e+49,-2.64657e+64
5.64453,-6.62986e-05,0.000231527,0.000301197,0.000175269,334.004,-7.01521e+49,1.94645e+64
5.6543,0.0003974,0.000231459,-5.03339e-05,0.000176195,334.004,1.1692e+49,1.90547e+64
5.66406,0.0003974,0.000231596,0.000301197,0.000176822,-334.004,0,-6.28702e+64
5.67383,-6.62986e-05,0.000231502,0.000301197,0.000177678,334.004,3.27376e+50,5.78101e+64
5.68359,0.0003974,0.000231633,-5.03339e-05,0.000178433,334.004,-3.5076e+49,2.83234e+64
5.69336,0.0003974,0.000231497,0.000301197,0.000179049,-334.004,-7.48289e+50,-1.45338e+65
5.70312,-6.62986e-05,0.000231557,0.000301197,0.000179716,334.004,-1.87072e+50,1.61895e+65
5.71289,0.0003974,0.00023161,-5.03339e-05,0.000180338,-334.004,-5.84601e+48,2.41086e+64
5.72266,0.0003974,0.000231577,0.000301197,0.000180867,-334.004,1.87072e+50,-3.2618e+65
5.73242,-6.62986e-05,0.000231667,0.000301197,0.000181535,334.004,0,4.34235e+65
5.74219,0.0003974,0.00023162,-5.03339e-05,0.000181993,-334.004,9.35361e+49,-4.96887e+64
5.75195,0.0003974,0.000231698,0.000301197,0.000182456,-334.004,1.49658e+51,-7.07461e+65
5.76172,-6.62986e-05,0.000231785,0.000301197,0.000182969,334.004,2.24487e+51,1.12505e+66
5.77148,0.0003974,0.000231835,-5.03339e-05,0.000183375,-334.004,0,-3.76032e+65
5.78125,0.0003974,0.000231792,0.000301197,0.000183771,-334.004,2.24487e+51,-1.47089e+66
5.79102,-6.62986e-05,0.000231979,-5.03339e-05,0.000184215,334.004,0,2.82913e+66
5.80078,0.0003974,0.000231997,-5.03339e-05,0.000184538,-334.004,2.99316e+51,-1.49923e+66
5.81055,0.0003974,0.00023209,0.000301197,0.000184885,-334.004,2.99316e+51,-2.88823e+66
5.82031,-6.62986e-05,0.000232161,-5.03339e-05,0.000185208,334.004,-5.98631e+51,6.92232e+66
5.83008,0.0003974,0.000232221,-5.03339e-05,0.000185438,-334.004,-5.98631e+51,-4.94536e+66
5.83984,-6.62986e-05,0.00023234,0.000301197,0.000185665,-334.004,8.97947e+51,-5.19727e+66
5.84961,-6.62986e-05,0.000232486,-5.03339e-05,0.000185928,334.004,3.59179e+52,1.64947e+67
5.85937,0.0003974,0.000232501,-5.03339e-05,0.000186201,-334.004,0,-1.48113e+67
5.86914,-6.62986e-05,0.000232705,0.000301197,0.00018636,-334.004,2.99316e+51,-7.95194e+66
5.87891,-6.62986e-05,0.00023276,-5.03339e-05,0.000186574,334.004,1.19726e+53,3.82544e+67
5.88867,0.0003974,0.000232997,-5.03339e-05,0.000186752,-334.004,-9.5781e+52,-4.17196e+67
5.89844,-6.62986e-05,0.000233147,0.000301197,0.000186882,334.004,-4.48973e+51,-7.65281e+66
5.9082,-6.62986e-05,0.000233279,-5.03339e-05,0.000187102,334.004,-3.83124e+53,8.61637e+67
5.91797,0.0003974,0.000233582,-5.03339e-05,0.000187236,-334.004,9.5781e+52,-1.124e+68
5.92773,-6.62986e-05,0.000233697,0.000301197,0.000187409,334.004,-2.39452e+52,9.74737e+66
5.9375,-6.62986e-05,0.000234016,-5.03339e-05,0.000187485,334.004,-1.91562e+53,1.87683e+68
5.94727,0.0003974,0.000234309,-5.03339e-05,0.000187643,-334.004,5.74686e+53,-2.92295e+68
5.95703,-6.62986e-05,0.000234587,0.000301197,0.000187735,334.004,-4.78905e+53,9.0723e+67
5.9668,-6.62986e-05,0.000234976,-5.03339e-05,0.000187873,334.004,-1.72406e+54,3.92354e+68
5.97656,0.0003974,0.00023551,0.000301197,0.000187887,-334.004,1.91562e+54,-7.37441e+68
5.98633,-6.62986e-05,0.000235826,0.000301197,0.000187991,334.004,1.5325e+54,3.74707e+68
5.99609,-6.62986e-05,0.000236366,-5.03339e-05,0.000188078,334.004,-1.14937e+54,7.76394e+68
6.00586,0.0003974,0.000236834,0.000301197,0.00018809,-334.004,1.5325e+54,-1.80995e+69
6.01562,-6.62986e-05,0.000237326,0.000301197,0.00018822,334.004,7.66248e+54,1.25492e+69
6.02539,0.0003974,0.000238127,-5.03339e-05,0.000188227,334.004,0,1.41473e+69
6.03516,0.0003974,0.000238688,0.000301197,0.000188347,-334.004,3.06499e+54,-4.32603e+69
6.04492,-6.62986e-05,0.000239379,0.000301197,0.000188353,334.004,-3.06499e+54,3.79172e+69
6.05469,0.0003974,0.000240145,-5.03339e-05,0.000188375,334.004,5.36373e+54,2.22141e+69
6.06445,0.0003974,0.00024082,0.000301197,0.000188536,-334.004,4.90399e+55,-1.00651e+70
6.07422,-6.62986e-05,0.000241622,0.000301197,0.000188465,334.004,-1.226e+55,1.07447e+70
6.08398,0.0003974,0.000242612,-5.03339e-05,0.000188505,-334.004,0,2.35335e+69
6.09375,0.0003974,0.00024348,0.000301197,0.000188563,-334.004,1.226e+55,-2.27509e+70
6.10352,-6.62986e-05,0.000244421,0.000301197,0.000188588,334.004,-1.4712e+56,2.90806e+70
6.11328,0.0003974,0.00024535,-5.03339e-05,0.000188626,-334.004,-3.06499e+55,-1.69858e+69
6.12305,0.0003974,0.000246352,0.000301197,0.000188695,-334.004,2.45199e+55,-4.97636e+70
6.13281,-6.62986e-05,0.000247349,0.000301197,0.000188676,334.004,1.4712e+56,7.59094e+70
6.14258,0.0003974,0.000248373,-5.03339e-05,0.000188756,-334.004,0,-2.17245e+70
6.15234,0.0003974,0.000249491,0.000301197,0.000188696,-334.004,-4.90399e+55,-1.04584e+71
6.16211,-6.62986e-05,0.000250504,-5.03339e-05,0.000188875,334.004,-9.80797e+56,1.92151e+71
6.17187,0.0003974,0.000251518,-5.03339e-05,0.000188723,-334.004,0,-9.34136e+70
6.18164,0.0003974,0.000252633,0.000301197,0.000188934,-334.004,4.90399e+56,-2.08482e+71
6.19141,-6.62986e-05,0.000253697,-5.03339e-05,0.000188822,334.004,1.56928e+57,4.73074e+71
6.20117,0.0003974,0.000254712,-5.03339e-05,0.00018894,-334.004,2.15775e+57,-3.18025e+71
6.21094,-6.62986e-05,0.000255723,0.000301197,0.000189002,-334.004,3.92319e+56,-3.84381e+71
6.2207,-6.62986e-05,0.000256903,-5.03339e-05,0.000188968,334.004,-3.92319e+57,1.13417e+72
6.23047,0.0003974,0.00025792,-5.03339e-05,0.000189033,-334.004,-1.56928e+57,-9.69875e+71
6.24023,-6.62986e-05,0.000258974,0.000301197,0.000189182,-334.004,-1.96159e+56,-6.17847e+71
6.25,-6.62986e-05,0.000259919,-5.03339e-05,0.00018911,334.004,-1.56928e+57,2.64719e+72
6.25977,0.0003974,0.000260889,-5.03339e-05,0.0001891,-334.004,-7.84638e+57,-2.76557e+72
6.26953,-6.62986e-05,0.000261919,0.000301197,0.000189248,-334.004,0,-7.07334e+71
6.2793,-6.62986e-05,0.000262864,-5.03339e-05,0.000189339,334.004,3.13855e+57,6.0046e+72
6.28906,0.0003974,0.000263743,-5.03339e-05,0.000189324,-334.004,0,-7.52028e+72
6.29883,-6.62986e-05,0.000264695,0.000301197,0.000189333,334.004,-4.70783e+57,2.21501e+71
6.30859,-6.62986e-05,0.000265492,-5.03339e-05,0.000189301,334.004,-3.13855e+58,1.31877e+73
6.31836,0.0003974,0.000266422,-5.03339e-05,0.000189406,-334.004,-8.78794e+58,-1.97058e+73
6.32812,-6.62986e-05,0.000267197,0.000301197,0.000189461,334.004,-5.02168e+58,5.15571e+72
6.33789,-6.62986e-05,0.000267946,-5.03339e-05,0.000189437,334.004,1.25542e+58,2.78579e+73
6.34766,0.0003974,0.000268719,0.000301197,0.000189384,-334.004,-2.00867e+59,-5.00495e+73
6.35742,-6.62986e-05,0.000269385,0.000301197,0.000189487,334.004,-1.5065e+59,2.32226e+73
6.36719,-6.62986e-05,0.000270046,-5.03339e-05,0.000189576,334.004,-7.53252e+58,5.59265e+73
6.37695,0.0003974,0.000270771,0.000301197,0.000189441,-334.004,1.00434e+59,-1.23606e+74
6.38672,-6.62986e-05,0.000271402,0.000301197,0.000189559,334.004,2.00867e+59,8.04818e+73
6.39648,0.0003974,0.000271902,-5.03339e-05,0.000189569,334.004,-5.02168e+58,1.04256e+74
6.40625,0.0003974,0.000272471,0.000301197,0.000189536,-334.004,-4.01735e+59,-2.97244e+74
6.41602,-6.62986e-05,0.000272941,0.000301197,0.000189543,334.004,-2.00867e+59,2.47865e+74
6.42578,0.0003974,0.000273492,-5.03339e-05,0.000189684,334.004,-1.00434e+59,1.71179e+74
6.43555,0.0003974,0.00027394,0.000301197,0.000189617,-334.004,8.03469e+59,-6.95968e+74
6.44531,-6.62986e-05,0.000274354,0.000301197,0.000189649,334.004,4.01735e+59,7.11384e+74
6.45508,0.0003974,0.000274767,-5.03339e-05,0.000189682,334.004,-1.00434e+59,2.08959e+74
6.46484,0.0003974,0.000275091,0.000301197,0.000189811,-334.004,-5.62428e+60,-1.58411e+75
6.47461,-6.62986e-05,0.000275484,0.000301197,0.0001898,334.004,-4.82081e+60,1.9438e+75
6.48437,0.0003974,0.000275803,-5.03339e-05,0.000189891,-334.004,4.01735e+59,3.67563e+71
6.49414,0.0003974,0.000276064,0.000301197,0.000189956,-334.004,0,-3.49305e+75
6.50391,-6.62986e-05,0.000276421,0.000301197,0.000190169,334.004,6.42775e+60,5.11342e+75
6.51367,0.0003974,0.000276646,-5.03339e-05,0.000190379,-334.004,-3.21388e+60,-1.2103e+75
6.52344,0.0003974,0.000276996,0.000301197,0.000190387,-334.004,-1.92833e+61,-7.41554e+75
6.5332,-6.62986e-05,0.000277133,-5.03339e-05,0.000190764,334.004,2.5711e+61,1.30315e+76
6.54297,0.0003974,0.000277418,-5.03339e-05,0.000190978,-334.004,-1.92833e+61,-5.75523e+75
6.55273,0.0003974,0.000277639,0.000301197,0.000191223,-334.004,-3.85665e+61,-1.49882e+76
6.5625,-6.62986e-05,0.000277858,-5.03339e-05,0.000191553,334.004,-1.02844e+62,3.22845e+76
6.57227,0.0003974,0.000278002,-5.03339e-05,0.000191914,-334.004,-7.7133e+61,-2.03369e+76
6.58203,-6.62986e-05,0.000278236,0.000301197,0.000192314,-334.004,7.7133e+61,-2.82322e+76
6.5918,-6.62986e-05,0.000278359,-5.03339e-05,0.000192812,334.004,-1.02844e+62,7.78742e+76
6.60156,0.0003974,0.000278654,-5.03339e-05,0.000193251,-334.004,1.54266e+62,-6.32874e+76
6.61133,-6.62986e-05,0.000278689,0.000301197,0.000193873,-334.004,0,-4.72627e+76
6.62109,-6.62986e-05,0.000278967,-5.03339e-05,0.000194291,334.004,0,1.82907e+77
6.63086,0.0003974,0.00027904,-5.03339e-05,0.000194996,-334.004,-5.1422e+62,-1.82871e+77
6.64062,-6.62986e-05,0.000279383,0.000301197,0.000195617,-334.004,-2.5711e+61,-6.09016e+76
6.65039,-6.62986e-05,0.000279386,-5.03339e-05,0.000196307,334.004,-2.46826e+63,4.17736e+77
6.66016,0.0003974,0.000279617,-5.03339e-05,0.000196882,-334.004,1.23413e+63,-5.02172e+77
6.66992,-6.62986e-05,0.000279867,0.000301197,0.000197828,334.004,5.1422e+61,-1.53493e+76
6.67969,-6.62986e-05,0.000279854,-5.03339e-05,0.000198494,334.004,1.6455e+63,9.24746e+77
6.68945,0.0003974,0.000280075,-5.03339e-05,0.000199251,-334.004,1.6455e+63,-1.32632e+78
6.69922,-6.62986e-05,0.000280121,0.000301197,0.000200077,334.004,-4.11376e+62,2.80293e+77
6.70898,-6.62986e-05,0.000280345,-5.03339e-05,0.000201013,334.004,-4.93651e+63,1.97268e+78
6.71875,0.0003974,0.000280436,0.000301197,0.000201836,-334.004,-3.29101e+63,-3.39177e+78
6.72852,-6.62986e-05,0.000280562,0.000301197,0.00020261,334.004,-8.22752e+63,1.42139e+78
6.73828,-6.62986e-05,0.000280723,-5.03339e-05,0.000203527,334.004,1.3164e+64,4.01312e+78
6.74805,0.0003974,0.00028079,0.000301197,0.000204386,-334.004,-5.26561e+64,-8.42937e+78
6.75781,-6.62986e-05,0.000280989,0.000301197,0.000205357,334.004,1.97461e+64,5.13066e+78
6.76758,-6.62986e-05,0.000281077,-5.03339e-05,0.000206116,334.004,-2.30371e+64,7.63377e+78
6.77734,0.0003974,0.000281108,0.000301197,0.000207025,-334.004,3.94921e+64,-2.03949e+79
6.78711,-6.62986e-05,0.000281354,0.000301197,0.000207821,334.004,5.26561e+64,1.61437e+79
6.79687,0.0003974,0.0002813,-5.03339e-05,0.000208748,334.004,0,1.30089e+79
6.80664,0.0003974,0.000281475,0.000301197,0.000209431,-334.004,2.63281e+64,-4.8052e+79
6.81641,-6.62986e-05,0.000281498,0.000301197,0.000210358,334.004,-7.89842e+64,4.69779e+79
6.82617,0.0003974,0.000281506,-5.03339e-05,0.000211156,334.004,-2.63281e+64,1.7558e+79
6.83594,0.0003974,0.00028169,0.000301197,0.000211917,-334.004,-2.63281e+65,-1.10113e+80
6.8457,-6.62986e-05,0.000281726,0.000301197,0.000212692,334.004,1.05312e+65,1.29667e+80
6.85547,0.0003974,0.000281751,-5.03339e-05,0.000213401,-334.004,3.94921e+64,8.00383e+78
6.86523,0.0003974,0.000281885,0.000301197,0.000214114,-334.004,6.31874e+65,-2.44697e+80
6.875,-6.62986e-05,0.000281915,0.000301197,0.000214693,334.004,-6.31874e+65,3.43873e+80
6.88477,0.0003974,0.000281963,-5.03339e-05,0.00021532,-334.004,-4.21249e+65,-6.37977e+79
6.89453,0.0003974,0.000282021,0.000301197,0.000216007,-334.004,-8.42498e+65,-5.24447e+80
6.9043,-6.62986e-05,0.000282041,-5.03339e-05,0.000216553,334.004,2.5275e+66,8.82457e+80
6.91406,0.0003974,0.000282104,-5.03339e-05,0.000217,-334.004,0,-3.49684e+80
6.92383,0.0003974,0.000282136,0.000301197,0.000217596,-334.004,8.42498e+65,-1.07359e+81
6.93359,-6.62986e-05,0.000282162,-5.03339e-05,0.000218066,334.004,1.685e+66,2.2001e+81
6.94336,0.0003974,0.000282286,-5.03339e-05,0.000218487,-334.004,5.05499e+66,-1.29215e+81
6.95312,0.0003974,0.000282207,0.000301197,0.000218948,-334.004,1.685e+66,-2.06122e+81
6.96289,-6.62986e-05,0.000282364,-5.03339e-05,0.000219204,334.004,1.348e+67,5.33943e+81
6.97266,0.0003974,0.000282286,-5.03339e-05,0.00021971,-334.004,-1.348e+67,-4.11384e+81
6.98242,-6.62986e-05,0.00028233,0.000301197,0.000219926,-334.004,-3.36999e+66,-3.57064e+81
6.99219,-6.62986e-05,0.000282438,-5.03339e-05,0.000220267,334.004,-2.69599e+67,1.26192e+82
7.00195,0.0003974,0.000282371,-5.03339e-05,0.000220494,-334.004,5.39199e+67,-1.20599e+82
7.01172,-6.62986e-05,0.000282536,0.000301197,0.000220795,-334.004,-3.36999e+66,-5.0169e+81
7.02148,-6.62986e-05,0.000282486,-5.03339e-05,0.000221052,334.004,-2.69599e+67,2.90136e+82
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,-334.004,2.69599e+67,-3.3464e+82
7.04102,-6.62986e-05,0.000282613,0.000301197,0.000221419,334.004,-3.36999e+66,-3.13636e+81
7.05078,-6.62986e-05,0.00028271,-5.03339e-05,0.000221631,334.004,1.0784e+68,6.47181e+82
7.06055,0.0003974,0.000282768,-5.03339e-05,0.000221814,-334.004,1.6176e+68,-8.91168e+82
7.07031,-6.62986e-05,0.000282842,0.000301197,0.000221898,334.004,-8.08798e+67,1.41916e+82
7.08008,-6.62986e-05,0.000282895,-5.03339e-05,0.000222091,334.004,1.0784e+68,1.39342e+83
7.08984,0.0003974,0.000283085,0.000301197,0.000222151,-334.004,-2.1568e+68,-2.29506e+83
7.09961,-6.62986e-05,0.000283184,0.000301197,0.000222335,334.004,4.31359e+68,8.5651e+82
7.10937,-6.62986e-05,0.000283424,-5.03339e-05,0.000222511,334.004,4.31359e+68,2.86965e+83
7.11914,0.0003974,0.000283463,0.000301197,0.000222601,-334.004,0,-5.7403e+83
7.12891,-6.62986e-05,0.000283763,0.000301197,0.000222584,334.004,2.1568e+68,3.2482e+83
7.13867,-6.62986e-05,0.000284068,-5.03339e-05,0.000222738,334.004,-4.31359e+68,5.55825e+83
7.14844,0.0003974,0.000284265,0.000301197,0.000222833,-334.004,-1.72544e+69,-1.39739e+84
7.1582,-6.62986e-05,0.000284551,0.000301197,0.000222853,334.004,1.72544e+69,1.0472e+84
7.16797,0.0003974,0.000284936,-5.03339e-05,0.00022304,334.004,2.1568e+69,9.77569e+83
7.17773,0.0003974,0.000285295,0.000301197,0.000223057,-334.004,3.45087e+69,-3.31278e+84
7.1875,-6.62986e-05,0.000285774,0.000301197,0.000223123,334.004,3.45087e+69,3.09371e+84
7.19727,0.0003974,0.000286251,-5.03339e-05,0.000223228,334.004,8.62718e+68,1.4228e+84
7.20703,0.0003974,0.000286697,0.000301197,0.000223312,-334.004,6.90175e+69,-7.64169e+84
7.2168,-6.62986e-05,0.00028734,0.000301197,0.000223386,334.004,6.90175e+69,8.63159e+84
7.22656,0.0003974,0.000287984,-5.03339e-05,0.000223426,-334.004,4.31359e+68,1.09289e+84
7.23633,0.0003974,0.000288556,0.000301197,0.000223521,-334.004,1.38035e+70,-1.71088e+85
7.24609,-6.62986e-05,0.000289283,0.000301197,0.000223594,334.004,-1.38035e+70,2.30849e+85
7.25586,0.0003974,0.000289991,-5.03339e-05,0.000223641,-334.004,-2.07052e+70,-3.05783e+84
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,-334.004,8.2821e+70,-3.70008e+85
7.27539,-6.62986e-05,0.000291596,0.000301197,0.000223739,334.004,5.5214e+70,5.9666e+85
7.28516,0.0003974,0.000292368,-5.03339e-05,0.000223883,-334.004,-8.2821e+70,-2.08744e+85
7.29492,0.0003974,0.000293294,0.000301197,0.000223883,-334.004,-5.5214e+70,-7.6643e+85
7.30469,-6.62986e-05,0.000294259,-5.03339e-05,0.000223936,334.004,-2.20856e+71,1.49717e+86
7.31445,0.0003974,0.000295144,-5.03339e-05,0.000224045,-334.004,2.7607e+71,-8.14886e+85
7.32422,0.0003974,0.000296114,0.000301197,0.000224076,-334.004,4.41712e+71,-1.49698e+86
7.33398,-6.62986e-05,0.000297133,-5.03339e-05,0.000224213,334.004,-2.65027e+72,3.65582e+86
7.34375,0.0003974,0.000298092,-5.03339e-05,0.000224263,-334.004,1.10428e+72,-2.66271e+86
7.35352,-6.62986e-05,0.000299163,0.000301197,0.00022429,-334.004,0,-2.67018e+86
7.36328,-6.62986e-05,0.000300206,-5.03339e-05,0.000224261,334.004,8.83424e+71,8.69354e+86
7.37305,0.0003974,0.000301221,-5.03339e-05,0.000224328,-334.004,1.76685e+72,-7.93035e+86
7.38281,-6.62986e-05,0.000302302,0.000301197,0.000224472,-334.004,2.20856e+71,-4.00946e+86
7.39258,-6.62986e-05,0.000303366,-5.03339e-05,0.000224454,334.004,-1.76685e+72,2.0119e+87
7.40234,0.0003974,0.000304402,-5.03339e-05,0.000224596,-334.004,-8.83424e+72,-2.22516e+87
7.41211,-6.62986e-05,0.000305546,0.000301197,0.000224617,334.004,-3.31284e+71,-3.57059e+86
7.42188,-6.62986e-05,0.000306479,-5.03339e-05,0.000224622,334.004,-1.76685e+73,4.52081e+87
7.43164,0.0003974,0.000307568,-5.03339e-05,0.000224727,-334.004,2.47359e+73,-5.97725e+87
7.44141,-6.62986e-05,0.000308513,0.000301197,0.000224778,334.004,0,6.28393e+86
7.45117,-6.62986e-05,0.000309575,-5.03339e-05,0.000224811,334.004,0,9.81958e+87
7.46094,0.0003974,0.000310591,-5.03339e-05,0.000224829,-334.004,4.24043e+73,-1.55056e+88
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,334.004,1.41348e+73,5.05812e+87
7.48047,-6.62986e-05,0.000312491,-5.03339e-05,0.000224894,334.004,0,2.04542e+88
7.49023,0.0003974,0.000313354,0.000301197,0.000224971,-334.004,-1.13078e+74,-3.90346e+88
7.5,-6.62986e-05,0.000314359,0.000301197,0.00022505,334.004,-9.89434e+73,2.03985e+88
7.50977,-6.62986e-05,0.000315123,-5.03339e-05,0.000225045,334.004,0,4.02703e+88
7.51953,0.0003974,0.000315995,0.000301197,0.000225064,-334.004,1.69617e+74,-9.56096e+88
7.5293,-6.62986e-05,0.000316759,0.000301197,0.000225173,334.004,-2.26156e+74,6.76239e+88
7.53906,0.0003974,0.000317423,-5.03339e-05,0.000225177,334.004,5.65391e+73,7.27795e+88
7.54883,0.0003974,0.000318181,0.000301197,0.000225226,-334.004,-3.39235e+74,-2.28057e+89
7.55859,-6.62986e-05,0.000318955,0.000301197,0.000225149,334.004,4.52313e+74,2.03127e+89
7.56836,0.0003974,0.000319489,-5.03339e-05,0.000225324,334.004,1.13078e+74,1.12369e+89
7.57812,0.0003974,0.000320122,0.000301197,0.000225293,-334.004,9.04626e+74,-5.29483e+89
7.58789,-6.62986e-05,0.000320783,0.000301197,0.000225262,334.004,-1.80925e+75,5.73303e+89
7.59766,0.0003974,0.000321307,-5.03339e-05,0.000225391,-334.004,2.82696e+73,1.11987e+89
7.60742,0.0003974,0.000321782,0.000301197,0.000225424,-334.004,3.6185e+75,-1.19404e+90
7.61719,-6.62986e-05,0.000322378,0.000301197,0.000225517,334.004,5.42775e+75,1.54694e+90
7.62695,0.0003974,0.000322671,-5.03339e-05,0.000225507,-334.004,-2.26156e+74,-1.1946e+89
7.63672,0.0003974,0.000323206,0.000301197,0.000225557,-334.004,7.23701e+75,-2.60456e+90
7.64648,-6.62986e-05,0.000323583,0.000301197,0.000225749,334.004,0,4.02791e+90
7.65625,0.0003974,0.000323878,-5.03339e-05,0.000225804,-334.004,-1.80925e+75,-1.21742e+90
7.66602,0.0003974,0.000324279,0.000301197,0.000225926,-334.004,-1.08555e+76,-5.45473e+90
7.67578,-6.62986e-05,0.000324601,-5.03339e-05,0.00022598,334.004,0,1.01735e+91
7.68555,0.0003974,0.000324906,-5.03339e-05,0.000226209,-334.004,-1.80925e+76,-5.09401e+90
7.69531,0.0003974,0.000325177,0.000301197,0.000226375,-334.004,-2.1711e+76,-1.08212e+91
7.70508,-6.62986e-05,0.000325377,-5.03339e-05,0.000226508,334.004,1.01318e+77,4.99913e+90
7.71484,0.0003974,0.000325648,-5.03339e-05,0.000226787,-334.004,-1.15792e+77,-1.36213e+91
7.72461,-6.62986e-05,0.000325946,0.000301197,0.000227049,334.004,-1.4474e+76,1.10166e+92
7.73438,-6.62986e-05,0.000326097,-5.03339e-05,0.000227366,334.004,-2.8948e+76,5.43317e+90
7.74414,0.0003974,0.000326325,0.000301197,0.00022775,-334.004,4.3422e+76,-1.5743e+91
7.75391,-6.62986e-05,0.000326525,-5.03339e-05,0.000228,334.004,0,2.34477e+89
7.76367,0.0003974,0.000326733,-5.03339e-05,0.000228428,334.004,0,8.80416e+91
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,-334.004,2.8948e+76,-6.63943e+90
7.7832,-6.62986e-05,0.000327069,-5.03339e-05,0.000229339,334.004,4.3422e+76,-1.76865e+91
7.79297,0.0003974,0.000327272,0.000301197,0.000229839,334.004,-2.8948e+76,1.69361e+92
7.80273,0.0003974,0.000327409,-5.03339e-05,0.000230401,-334.004,8.68441e+76,-4.56717e+91
7.8125,-6.62986e-05,0.000327538,0.000301197,0.000230917,334.004,0,4.85965e+91
7.82227,0.0003974,0.000327768,-5.03339e-05,0.000231546,-334.004,-3.6185e+75,-7.64906e+90
7.83203,0.0003974,0.00032788,0.000301197,0.000232202,-334.004,-5.7896e+76,-7.82469e+91
7.8418,-6.62986e-05,0.000328159,0.000301197,0.000232842,334.004,0,9.27725e+91
7.85156,0.0003974,0.000328279,-5.03339e-05,0.000233488,-334.004,0,-3.20396e+91
7.86133,-6.62986e-05,0.000328338,0.000301197,0.000234233,334.004,0,-2.25545e+92
7.87109,-6.62986e-05,0.000328565,-5.03339e-05,0.000234829,334.004,5.7896e+76,6.19974e+91
7.88086,0.0003974,0.000328701,-5.03339e-05,0.000235657,-334.004,0,-3.31013e+91
7.89062,-6.62986e-05,0.000328802,0.000301197,0.00023641,334.004,0,4.46009e+91
7.90039,-6.62986e-05,0.000329057,-5.03339e-05,0.000237236,334.004,2.02636e+77,3.08099e+91
7.91016,0.0003974,0.000329156,-5.03339e-05,0.000237967,-334.004,0,-6.37477e+91
7.91992,-6.62986e-05,0.000329278,0.000301197,0.000238705,334.004,5.7896e+76,1.96558e+91
7.92969,0.0003974,0.000329504,-5.03339e-05,0.000239534,334.004,7.23701e+75,4.31695e+91
7.93945,0.0003974,0.000329584,0.000301197,0.000240465,-334.004,5.7896e+76,-6.53143e+89
7.94922,-6.62986e-05,0.000329707,0.000301197,0.000241017,334.004,5.7896e+76,-2.01914e+91
7.95898,0.0003974,0.00032985,-5.03339e-05,0.000241927,-334.004,0,1.32342e+92
7.96875,0.0003974,0.000329944,0.000301197,0.000242716,-334.004,2.8948e+76,-3.73687e+91
7.97852,-6.62986e-05,0.00033011,-5.03339e-05,0.00024353,334.004,-1.15792e+77,1.40304e+91
7.98828,0.0003974,0.000330308,0.000301197,0.000244216,-334.004,5.7896e+76,2.64943e+91
7.99805,-6.62986e-05,0.000330385,0.000301197,0.000245051,334.004,0,-6.88827e+91
8.00781,0.0003974,0.000330432,-5.03339e-05,0.000245722,-334.004,5.7896e+76,7.25612e+91
8.01758,-6.62986e-05,0.00033057,0.000301197,0.000246428,334.004,2.8948e+76,-4.06641e+91
8.02734,0.0003974,0.000330655,-5.03339e-05,0.000247155,-334.004,5.7896e+76,4.25075e+90
8.03711,-6.62986e-05,0.000330731,0.000301197,0.000247842,334.004,5.7896e+76,2.80897e+91
8.04688,-6.62986e-05,0.000330979,0.000301197,0.000248567,334.004,-2.8948e+76,-4.13076e+91
8.05664,0.0003974,0.000330877,-5.03339e-05,0.000249161,-334.004,2.31584e+77,-1.42235e+91
8.06641,-6.62986e-05,0.000331015,0.000301197,0.000249818,334.004,0,7.48599e+91
8.07617,0.0003974,0.000331087,-5.03339e-05,0.000250365,-334.004,-1.73688e+77,-7.26636e+91
8.08594,0.0003974,0.000331166,0.000301197,0.000250997,-334.004,1.4474e+76,2.00381e+91


==> data/IBS_results_POM_manual_vinyl_d_Time.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-1.78073e-08,3.22266e-08,4.17725e-08,-1.78711e-08,5.18871,3.30872e-24,2.70998e-08
0.0195312,-1.59896e-07,3.92578e-08,2.97848e-07,2.7832e-08,45.3604,-5.29396e-23,2.36131e-07
0.0292969,1.84526e-07,-2.7832e-08,-1.24235e-07,3.01758e-08,50.8863,0,1.98619e-07
0.0390625,6.31845e-06,-6.5332e-08,-8.49986e-06,-5.27344e-09,-334.004,8.47033e-22,-5.86957e-06
0.0488281,1.80153e-05,2.21191e-07,-2.46809e-05,-8.49609e-09,-334.004,3.38813e-21,-2.50239e-05
0.0585937,-6.62986e-05,1.63477e-07,0.000132763,-3.31055e-08,334.004,0,6.558e-05
0.0683594,-6.62986e-05,1.88965e-07,0.000301197,4.92187e-08,334.004,-1.0842e-19,0.000831645
0.078125,2.68803e-05,3.91113e-07,-6.88802e-06,-5.5957e-08,334.004,-2.1684e-19,0.00101594
0.0878906,0.0003974,6.4541e-07,-5.03339e-05,-4.39453e-08,-334.004,-3.46945e-18,-0.0174435
0.0976562,0.0003974,7.95703e-07,-5.03339e-05,5.85937e-10,-334.004,0,-0.0807
0.107422,-6.62986e-05,1.00371e-06,0.000301197,-1.34766e-08,334.004,2.77556e-17,0.177145
0.117187,-6.62986e-05,1.35059e-06,0.000301197,-3.75e-08,334.004,0,2.56924
0.126953,-6.62986e-05,1.43936e-06,0.000301197,7.61719e-09,334.004,-4.44089e-16,3.76231
0.136719,0.0003974,1.91426e-06,-5.03339e-05,-1.34766e-08,-334.004,-7.10543e-15,-51.9129
0.146484,0.0003974,2.18643e-06,-5.03339e-05,-2.49023e-08,-334.004,0,-258.532
0.15625,-6.62986e-05,2.56055e-06,0.000301197,1.37695e-08,334.004,0,468.83
0.166016,-6.62986e-05,3.0126e-06,0.000301197,3.16406e-08,334.004,9.09495e-13,7917.22
0.175781,-6.62986e-05,3.48135e-06,0.000301197,-2.49023e-08,334.004,0,13509.1
0.185547,0.0003974,3.97148e-06,-5.03339e-05,-4.07227e-08,-334.004,0,-153884
0.195312,0.0003974,4.48447e-06,-5.03339e-05,8.99414e-08,-334.004,0,-824943
0.205078,-6.62986e-05,4.9418e-06,0.000301197,6.73828e-09,334.004,0,1.20353e+06
0.214844,-6.62986e-05,5.56172e-06,0.000301197,-6.67969e-08,334.004,0,2.43334e+07
0.224609,-6.62986e-05,6.06797e-06,0.000301197,-4.7168e-08,334.004,-7.45058e-09,4.74218e+07
0.234375,0.0003974,6.69316e-06,-5.03339e-05,1.10742e-07,-334.004,-5.96046e-08,-4.542e+08
0.244141,0.0003974,7.33916e-06,-5.03339e-05,-1.34473e-07,-334.004,4.76837e-07,-2.62254e+09
0.253906,-6.62986e-05,7.81787e-06,0.000301197,-9.66797e-09,334.004,0,2.95586e+09
0.263672,-6.62986e-05,8.70146e-06,0.000301197,6.26953e-08,334.004,-1.52588e-05,7.45911e+10
0.273437,-6.62986e-05,9.17637e-06,0.000301197,-1.61133e-08,334.004,3.05176e-05,1.63599e+11
0.283203,0.0003974,9.84668e-06,-5.03339e-05,3.98438e-08,-334.004,0.000244141,-1.33434e+12
0.292969,0.0003974,1.05738e-05,-5.03339e-05,1.52344e-08,-334.004,0.000976562,-8.30817e+12
0.302734,-6.62986e-05,1.1083e-05,0.000301197,-2.60742e-08,334.004,0,6.7649e+12
0.3125,-6.62986e-05,1.17272e-05,0.000301197,-3.31055e-08,334.004,0,2.28042e+14
0.322266,-6.62986e-05,1.24831e-05,0.000301197,-7.06055e-08,334.004,0,5.56638e+14
0.332031,0.0003974,1.30772e-05,-5.03339e-05,1.9043e-08,-334.004,0,-3.89989e+15
0.341797,0.0003974,1.37329e-05,-5.03339e-05,-2.28516e-08,-334.004,0,-2.62335e+16
0.351562,-6.62986e-05,1.44064e-05,0.000301197,-3.95508e-08,334.004,0,1.35701e+16
0.361328,-6.62986e-05,1.49707e-05,0.000301197,-1.06641e-07,334.004,0,6.95294e+17
0.371094,-6.62986e-05,1.56404e-05,0.000301197,4.16016e-08,334.004,-256,1.87258e+18
0.380859,0.0003974,1.61971e-05,-5.03339e-05,6.32812e-08,-334.004,-2048,-1.13331e+19
0.390625,0.0003974,1.67856e-05,-5.03339e-05,-2.16797e-08,-334.004,32768,-8.25736e+19
0.400391,-6.62986e-05,1.73443e-05,0.000301197,-8.81836e-08,-334.004,0,1.92875e+19
0.410156,-6.62986e-05,1.7908e-05,0.000301197,3.10547e-08,334.004,0,2.11408e+21
0.419922,-6.62986e-05,1.83964e-05,0.000301197,-5.5957e-08,334.004,-2.09715e+06,6.23993e+21
0.429687,0.0003974,1.90438e-05,-5.03339e-05,-3.69141e-08,-334.004,-4.1943e+06,-3.27227e+22
0.439453,0.0003974,1.93222e-05,-5.03339e-05,1.69922e-08,-334.004,3.35544e+07,-2.59131e+23
0.449219,-6.62986e-05,1.98765e-05,0.000301197,-2.54883e-08,-334.004,0,-1.01404e+22
0.458984,-6.62986e-05,2.03771e-05,0.000301197,-9.46289e-08,334.004,0,6.40975e+24
0.46875,-6.62986e-05,2.07501e-05,0.000301197,5.30273e-08,334.004,4.29497e+09,2.06249e+25
0.478516,0.0003974,2.11345e-05,-5.03339e-05,1.25977e-08,-334.004,0,-9.37913e+25
0.488281,0.0003974,2.14597e-05,-5.03339e-05,-8.05664e-08,-334.004,1.37439e+11,-8.10842e+26
0.498047,-6.62986e-05,2.18959e-05,0.000301197,-3.31055e-08,-334.004,3.43597e+10,-2.45549e+26
0.507812,-6.62986e-05,2.2069e-05,0.000301197,-2.63672e-09,334.004,4.39805e+12,1.9377e+28
0.517578,-6.62986e-05,2.24171e-05,0.000301197,5.30273e-08,334.004,-8.79609e+12,6.76926e+28
0.527344,0.0003974,2.27329e-05,-5.03339e-05,4.39453e-09,-334.004,3.51844e+13,-2.66557e+29
0.537109,0.0003974,2.28929e-05,-5.03339e-05,8.20312e-09,-334.004,5.6295e+14,-2.53006e+30
0.546875,-6.62986e-05,2.31527e-05,0.000301197,1.52344e-08,-334.004,0,-1.41501e+30
0.556641,-6.62986e-05,2.33455e-05,0.000301197,-7.06055e-08,334.004,0,5.83997e+31
0.566406,-6.62986e-05,2.3492e-05,0.000301197,7.4707e-08,334.004,0,2.20796e+32
0.576172,0.0003974,2.36177e-05,-5.03339e-05,-6.15234e-08,-334.004,0,-7.50033e+32
0.585937,0.0003974,2.3797e-05,-5.03339e-05,1.22168e-07,-334.004,0,-7.87288e+33
0.595703,-6.62986e-05,2.39657e-05,0.000301197,1.00195e-07,-334.004,0,-6.37752e+33
0.605469,-6.62986e-05,2.39783e-05,0.000301197,2.24414e-07,334.004,0,1.75449e+35
0.615234,-6.62986e-05,2.40595e-05,0.000301197,3.47461e-07,334.004,0,7.16195e+35
0.625,0.0003974,2.42194e-05,-5.03339e-05,6.43359e-07,-334.004,2.95148e+20,-2.08529e+36
0.634766,0.0003974,2.42435e-05,-5.03339e-05,8.23535e-07,-334.004,0,-2.44325e+37
0.644531,-6.62986e-05,2.42865e-05,0.000301197,1.09746e-06,-334.004,0,-2.58164e+37
0.654297,-6.62986e-05,2.43442e-05,0.000301197,1.57324e-06,334.004,0,5.25334e+38
0.664062,-6.62986e-05,2.44102e-05,0.000301197,1.94912e-06,334.004,0,2.31153e+39
0.673828,0.0003974,2.44585e-05,-5.03339e-05,2.47617e-06,-334.004,0,-5.71278e+39
0.683594,0.0003974,2.44989e-05,-5.03339e-05,3.11074e-06,-334.004,0,-7.5622e+40
0.693359,0.0003974,2.45561e-05,-5.03339e-05,3.74502e-06,-334.004,0,-9.83387e+40
0.703125,-6.62986e-05,2.46431e-05,0.000301197,4.41826e-06,334.004,-6.1897e+26,1.5674e+42
0.712891,-6.62986e-05,2.46612e-05,0.000301197,5.21543e-06,334.004,0,7.42653e+42
0.722656,0.0003974,2.4636e-05,-5.03339e-05,6.0709e-06,-334.004,2.47588e+27,-1.53608e+43
0.732422,0.0003974,2.47274e-05,-5.03339e-05,7.03037e-06,-334.004,-3.96141e+28,-2.33446e+44
0.742187,0.0003974,2.47368e-05,-5.03339e-05,7.85479e-06,-334.004,7.92282e+28,-3.60121e+44
0.751953,-6.62986e-05,2.48675e-05,0.000301197,8.94287e-06,334.004,6.33825e+29,4.65884e+45
0.761719,-6.62986e-05,2.47767e-05,0.000301197,9.98145e-06,334.004,0,2.37603e+46
0.771484,0.0003974,2.48757e-05,-5.03339e-05,1.1003e-05,-334.004,-5.0706e+30,-4.02983e+46
0.78125,0.0003974,2.49105e-05,-5.03339e-05,1.21837e-05,-334.004,1.62259e+32,-7.18765e+47
0.791016,0.0003974,2.49202e-05,-5.03339e-05,1.32574e-05,-334.004,-3.24519e+32,-1.28272e+48
0.800781,-6.62986e-05,2.49999e-05,0.000301197,1.44114e-05,334.004,-2.59615e+33,1.37914e+49
0.810547,-6.62986e-05,2.50342e-05,0.000301197,1.56346e-05,334.004,1.03846e+34,7.57233e+49
0.820312,0.0003974,2.49732e-05,-5.03339e-05,1.6698e-05,-334.004,0,-1.02174e+50
0.830078,0.0003974,2.51953e-05,-5.03339e-05,1.80387e-05,-334.004,-3.32307e+35,-2.20723e+51
0.839844,0.0003974,2.51027e-05,-5.03339e-05,1.91367e-05,-334.004,0,-4.47545e+51
0.849609,-6.62986e-05,2.51104e-05,0.000301197,2.02852e-05,334.004,0,4.06467e+52
0.859375,-6.62986e-05,2.51174e-05,0.000301197,2.14805e-05,334.004,-4.25353e+37,2.40452e+53
0.869141,0.0003974,2.51256e-05,-5.03339e-05,2.26535e-05,-334.004,4.25353e+37,-2.4622e+53
0.878906,0.0003974,2.52378e-05,-5.03339e-05,2.38433e-05,-334.004,0,-6.7602e+54
0.888672,0.0003974,2.52003e-05,-5.03339e-05,2.47919e-05,-334.004,0,-1.53657e+55
0.898437,-6.62986e-05,2.5227e-05,0.000301197,2.5899e-05,334.004,0,1.1922e+56
0.908203,-6.62986e-05,2.52803e-05,0.000301197,2.69719e-05,334.004,-8.71123e+40,7.6092e+56
0.917969,0.0003974,2.52384e-05,-5.03339e-05,2.79759e-05,-334.004,0,-5.4527e+56
0.927734,0.0003974,2.53685e-05,-5.03339e-05,2.89497e-05,-334.004,0,-2.06495e+58
0.9375,0.0003974,2.52967e-05,-5.03339e-05,2.98292e-05,-334.004,0,-5.20774e+58
0.947266,-6.62986e-05,2.53321e-05,0.000301197,3.07025e-05,334.004,4.46015e+43,3.47822e+59
0.957031,-6.62986e-05,2.5362e-05,0.000301197,3.14874e-05,334.004,0,2.40016e+60
0.966797,0.0003974,2.53843e-05,-5.03339e-05,3.23086e-05,-334.004,0,-1.01812e+60
0.976562,0.0003974,2.54851e-05,-5.03339e-05,3.30029e-05,-334.004,0,-6.2904e+61
0.986328,0.0003974,2.54432e-05,-5.03339e-05,3.35517e-05,-334.004,0,-1.74625e+62
0.996094,-6.62986e-05,2.53761e-05,0.000301197,3.41868e-05,334.004,0,1.00876e+63
1.00586,-6.62986e-05,2.55144e-05,0.000301197,3.47748e-05,334.004,0,7.54741e+63
1.01562,0.0003974,2.55029e-05,-5.03339e-05,3.53391e-05,334.004,0,-1.08887e+63
1.02539,0.0003974,2.55237e-05,-5.03339e-05,3.56956e-05,-334.004,2.3384e+49,-1.91089e+65
1.03516,0.0003974,2.55319e-05,-5.03339e-05,3.61799e-05,-334.004,0,-5.80291e+65
1.04492,-6.62986e-05,2.55352e-05,0.000301197,3.65801e-05,334.004,3.74144e+50,2.90606e+66
1.05469,-6.62986e-05,2.56538e-05,0.000301197,3.69264e-05,334.004,2.99316e+51,2.36627e+67
1.06445,0.0003974,2.55668e-05,-5.03339e-05,3.72313e-05,334.004,1.49658e+51,2.96543e+66
1.07422,0.0003974,2.57083e-05,-5.03339e-05,3.74716e-05,-334.004,-9.5781e+52,-5.78827e+68
1.08398,0.0003974,2.55999e-05,-5.03339e-05,3.7667e-05,-334.004,0,-1.91347e+69
1.09375,-6.62986e-05,2.57089e-05,0.000301197,3.78844e-05,334.004,0,8.30779e+69
1.10352,-6.62986e-05,2.56723e-05,0.000301197,3.8083e-05,334.004,-1.226e+55,7.39744e+70
1.11328,0.0003974,2.56898e-05,-5.03339e-05,3.81691e-05,334.004,0,2.85905e+70
1.12305,0.0003974,2.56784e-05,-5.03339e-05,3.82066e-05,-334.004,1.96159e+56,-1.74813e+72
1.13281,0.0003974,2.57792e-05,-5.03339e-05,3.83479e-05,-334.004,7.84638e+56,-6.26703e+72
1.14258,-6.62986e-05,2.58123e-05,0.000301197,3.83912e-05,334.004,-6.2771e+57,2.35391e+73
1.15234,-6.62986e-05,2.58003e-05,0.000301197,3.83836e-05,334.004,0,2.30615e+74
1.16211,0.0003974,2.58498e-05,-5.03339e-05,3.83707e-05,334.004,0,1.4781e+74
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,-334.004,-8.03469e+59,-5.26328e+75
1.18164,0.0003974,2.60077e-05,-5.03339e-05,3.84018e-05,-334.004,0,-2.04034e+76
1.19141,-6.62986e-05,2.61706e-05,0.000301197,3.85148e-05,334.004,0,6.59941e+76
1.20117,-6.62986e-05,2.62497e-05,0.000301197,3.83555e-05,334.004,0,7.16985e+77
1.21094,0.0003974,2.64407e-05,-5.03339e-05,3.84108e-05,334.004,0,6.38267e+77
1.2207,0.0003974,2.67914e-05,-5.03339e-05,3.84272e-05,-334.004,0,-1.57955e+79
1.23047,0.0003974,2.69276e-05,-5.03339e-05,3.82986e-05,-334.004,0,-6.6072e+79
1.24023,-6.62986e-05,2.73715e-05,0.000301197,3.83892e-05,334.004,0,1.82671e+80
1.25,-6.62986e-05,2.78871e-05,0.000301197,3.82655e-05,334.004,4.21249e+65,2.22315e+81
1.25977,0.0003974,2.83254e-05,-5.03339e-05,3.82986e-05,334.004,-4.21249e+65,2.5249e+81
1.26953,0.0003974,2.90355e-05,-5.03339e-05,3.82248e-05,-334.004,0,-4.72422e+82
1.2793,0.0003974,2.95934e-05,-5.03339e-05,3.82181e-05,-334.004,-2.69599e+67,-2.12924e+83
1.28906,-6.62986e-05,3.03905e-05,0.000301197,3.82857e-05,334.004,-1.0784e+68,4.97677e+83
1.29883,-6.62986e-05,3.12694e-05,0.000301197,3.81642e-05,334.004,0,6.87511e+84
1.30859,-6.62986e-05,3.21706e-05,0.000301197,3.81598e-05,334.004,-1.72544e+69,9.47976e+84
1.31836,0.0003974,3.30981e-05,-5.03339e-05,3.81806e-05,-334.004,0,-1.40784e+86
1.32812,0.0003974,3.41262e-05,-5.03339e-05,3.81583e-05,-334.004,-1.10428e+71,-6.83137e+86
1.33789,-6.62986e-05,3.52764e-05,0.000301197,3.82339e-05,334.004,-2.20856e+71,1.32859e+87
1.34766,-6.62986e-05,3.63475e-05,0.000301197,3.81551e-05,334.004,0,2.12056e+88
1.35742,-6.62986e-05,3.76418e-05,0.000301197,3.81747e-05,334.004,0,3.43714e+88
1.36719,0.0003974,3.88515e-05,-5.03339e-05,3.81964e-05,-334.004,5.65391e+73,-4.17923e+89
1.37695,0.0003974,4.0135e-05,-5.03339e-05,3.82667e-05,-334.004,4.52313e+74,-2.1828e+90
1.38672,-6.62986e-05,4.15485e-05,0.000301197,3.82802e-05,334.004,0,3.45168e+90
1.39648,-6.62986e-05,4.28364e-05,0.000301197,3.83821e-05,334.004,0,1.3047e+91
1.40625,0.0003974,4.42491e-05,-5.03339e-05,3.83865e-05,-334.004,0,-3.02828e+91
1.41602,-6.62986e-05,4.5697e-05,0.000301197,3.84785e-05,334.004,-2.8948e+76,3.32796e+91
1.42578,-6.62986e-05,4.71015e-05,-5.03339e-05,3.85775e-05,334.004,0,-3.52047e+90
1.43555,0.0003974,4.84983e-05,-5.03339e-05,3.86689e-05,-334.004,-2.8948e+76,-4.93457e+91
1.44531,-6.62986e-05,5.00367e-05,0.000301197,3.86402e-05,334.004,2.8948e+76,4.90751e+91
1.45508,-6.62986e-05,5.14989e-05,0.000301197,3.88995e-05,334.004,-7.23701e+75,9.91627e+90
1.46484,0.0003974,5.27748e-05,-5.03339e-05,3.89098e-05,-334.004,-5.7896e+76,-8.90616e+91
1.47461,-6.62986e-05,5.43568e-05,0.000301197,3.89883e-05,334.004,5.7896e+76,9.81386e+91
1.48437,-6.62986e-05,5.56925e-05,-5.03339e-05,3.90583e-05,-334.004,-3.6185e+75,-2.13841e+91
1.49414,0.0003974,5.70817e-05,-5.03339e-05,3.92115e-05,-334.004,-1.15792e+77,-1.64509e+92
1.50391,-6.62986e-05,5.8461e-05,0.000301197,3.91532e-05,334.004,0,3.07819e+92
1.51367,0.0003974,5.98248e-05,-5.03339e-05,3.9336e-05,-334.004,-1.15792e+77,-1.62647e+92
1.52344,0.0003974,6.10893e-05,-5.03339e-05,3.94315e-05,-334.004,1.15792e+77,-1.60453e+92
1.5332,-6.62986e-05,6.22764e-05,0.000301197,3.93012e-05,334.004,4.63168e+77,5.23158e+92
1.54297,0.0003974,6.35408e-05,-5.03339e-05,3.93999e-05,-334.004,0,-3.7825e+92
1.55273,0.0003974,6.46729e-05,-5.03339e-05,3.95033e-05,-334.004,0,-2.73919e+92
1.5625,-6.62986e-05,6.57539e-05,0.000301197,3.94995e-05,334.004,0,9.36078e+92
1.57227,0.0003974,6.68915e-05,-5.03339e-05,3.94907e-05,-334.004,-4.63168e+77,-7.79171e+92
1.58203,0.0003974,6.78979e-05,-5.03339e-05,3.94184e-05,-334.004,-2.31584e+77,-3.05986e+92
1.5918,-6.62986e-05,6.89098e-05,0.000301197,3.94717e-05,334.004,0,1.61196e+93
1.60156,0.0003974,6.96278e-05,-5.03339e-05,3.9462e-05,-334.004,0,-1.66474e+93
1.61133,0.0003974,7.04736e-05,-5.03339e-05,3.94063e-05,-334.004,0,-2.14494e+92
1.62109,-6.62986e-05,7.13804e-05,0.000301197,3.94102e-05,334.004,0,2.77477e+93
1.63086,0.0003974,7.20284e-05,-5.03339e-05,3.94424e-05,-334.004,0,-3.31029e+93
1.64062,-6.62986e-05,7.26753e-05,0.000301197,3.92713e-05,334.004,0,2.61439e+92
1.65039,-6.62986e-05,7.33277e-05,0.000301197,3.92801e-05,334.004,7.41069e+78,4.62217e+93
1.66016,0.0003974,7.39491e-05,-5.03339e-05,3.9218e-05,-334.004,0,-6.47147e+93
1.66992,-6.62986e-05,7.45655e-05,0.000301197,3.91963e-05,334.004,9.26337e+77,1.62842e+93
1.67969,-6.62986e-05,7.50164e-05,0.000301197,3.90855e-05,334.004,0,7.50282e+93
1.68945,0.0003974,7.53469e-05,-5.03339e-05,3.90486e-05,-334.004,0,-1.22492e+94
1.69922,-6.62986e-05,7.57608e-05,0.000301197,3.90568e-05,334.004,-3.70535e+78,4.96425e+93
1.70898,-6.62986e-05,7.61338e-05,0.000301197,3.89054e-05,334.004,0,1.16997e+94
1.71875,0.0003974,7.64596e-05,-5.03339e-05,3.89751e-05,-334.004,0,-2.28256e+94
1.72852,-6.62986e-05,7.66529e-05,0.000301197,3.87486e-05,334.004,0,1.26593e+94
1.73828,-6.62986e-05,7.69289e-05,0.000301197,3.88477e-05,334.004,1.48214e+79,1.73432e+94
1.74805,0.0003974,7.71047e-05,-5.03339e-05,3.87671e-05,-334.004,-2.96428e+79,-4.16959e+94
1.75781,-6.62986e-05,7.71958e-05,0.000301197,3.87082e-05,334.004,0,2.90931e+94
1.76758,-6.62986e-05,7.74932e-05,0.000301197,3.87463e-05,334.004,0,2.37943e+94
1.77734,0.0003974,7.75333e-05,-5.03339e-05,3.8816e-05,-334.004,0,-7.47114e+94
1.78711,-6.62986e-05,7.76042e-05,0.000301197,3.89276e-05,334.004,0,6.29603e+94
1.79687,-6.62986e-05,7.7712e-05,0.000301197,3.89452e-05,334.004,2.96428e+79,2.84741e+94
1.80664,0.0003974,7.77741e-05,-5.03339e-05,3.92109e-05,-334.004,0,-1.31382e+95
1.81641,-6.62986e-05,7.77621e-05,0.000301197,3.93917e-05,334.004,0,1.30693e+95
1.82617,-6.62986e-05,7.78673e-05,0.000301197,3.96454e-05,334.004,0,2.35668e+94
1.83594,0.0003974,7.79218e-05,-5.03339e-05,4.00995e-05,-334.004,-2.37142e+80,-2.25904e+95
1.8457,-6.62986e-05,7.79707e-05,0.000301197,4.04514e-05,334.004,0,2.62655e+95
1.85547,-6.62986e-05,7.79968e-05,-5.03339e-05,4.08964e-05,-334.004,0,-9.41795e+93
1.86523,0.0003974,7.80557e-05,-5.03339e-05,4.14589e-05,-334.004,2.37142e+80,-3.79045e+95
1.875,-6.62986e-05,7.80419e-05,0.000301197,4.20785e-05,334.004,0,5.13598e+95
1.88477,0.0003974,7.80926e-05,-5.03339e-05,4.26905e-05,-334.004,0,-1.11848e+95
1.89453,0.0003974,7.81128e-05,-5.03339e-05,4.34584e-05,-334.004,4.74284e+80,-6.18172e+95
1.9043,-6.62986e-05,7.8114e-05,0.000301197,4.4228e-05,334.004,1.89714e+81,9.8146e+95
1.91406,0.0003974,7.82042e-05,-5.03339e-05,4.50879e-05,-334.004,-2.37142e+80,-3.71856e+95
1.92383,0.0003974,7.81242e-05,-5.03339e-05,4.59782e-05,-334.004,0,-9.72975e+95
1.93359,-6.62986e-05,7.82004e-05,0.000301197,4.6868e-05,334.004,0,1.8365e+96
1.94336,0.0003974,7.82757e-05,-5.03339e-05,4.77469e-05,-334.004,0,-9.69862e+95
1.95312,0.0003974,7.82232e-05,-5.03339e-05,4.88868e-05,-334.004,-9.48569e+80,-1.45957e+96
1.96289,-6.62986e-05,7.8237e-05,0.000301197,4.99547e-05,334.004,1.89714e+81,3.36929e+96
1.97266,0.0003974,7.82897e-05,-5.03339e-05,5.09224e-05,-334.004,1.89714e+81,-2.26444e+96
1.98242,0.0003974,7.83665e-05,-5.03339e-05,5.19946e-05,-334.004,0,-2.03838e+96
1.99219,-6.62986e-05,7.83302e-05,0.000301197,5.30335e-05,334.004,0,6.06197e+96
2.00195,0.0003974,7.85168e-05,-5.03339e-05,5.43302e-05,-334.004,0,-4.95028e+96
2.01172,0.0003974,7.83867e-05,-5.03339e-05,5.5403e-05,-334.004,0,-2.51279e+96
2.02148,-6.62986e-05,7.85027e-05,0.000301197,5.65236e-05,334.004,7.58855e+81,1.06909e+97
2.03125,0.0003974,7.83987e-05,-5.03339e-05,5.75355e-05,-334.004,0,-1.03433e+97
2.04102,0.0003974,7.84646e-05,-5.03339e-05,5.87487e-05,-334.004,1.89714e+81,-2.30587e+96
2.05078,-6.62986e-05,7.84825e-05,0.000301197,5.98819e-05,334.004,0,1.84575e+97
2.06055,0.0003974,7.86067e-05,-5.03339e-05,6.09776e-05,-334.004,0,-2.0887e+97
2.07031,0.0003974,7.84324e-05,0.000301197,6.20124e-05,-334.004,-2.37142e+80,1.16978e+94
2.08008,-6.62986e-05,7.85473e-05,0.000301197,6.29871e-05,334.004,-3.03542e+82,3.11207e+97
2.08984,0.0003974,7.85681e-05,-5.03339e-05,6.40005e-05,-334.004,0,-4.10302e+97
2.09961,-6.62986e-05,7.85212e-05,0.000301197,6.49198e-05,334.004,0,7.6805e+96
2.10937,-6.62986e-05,7.84925e-05,0.000301197,6.59479e-05,334.004,3.03542e+82,5.10415e+97
2.11914,0.0003974,7.85212e-05,-5.03339e-05,6.68355e-05,-334.004,0,-7.87145e+97
2.12891,-6.62986e-05,7.85452e-05,0.000301197,6.77347e-05,334.004,-3.03542e+82,2.76471e+97
2.13867,-6.62986e-05,7.85153e-05,0.000301197,6.84943e-05,334.004,0,8.09041e+97
2.14844,0.0003974,7.86524e-05,-5.03339e-05,6.92927e-05,-334.004,0,-1.47833e+98
2.1582,-6.62986e-05,7.8624e-05,0.000301197,7.00228e-05,334.004,-6.07084e+82,7.42197e+97
2.16797,-6.62986e-05,7.86302e-05,0.000301197,7.0672e-05,334.004,1.21417e+83,1.22563e+98
2.17773,0.0003974,7.86258e-05,-5.03339e-05,7.13657e-05,-334.004,2.42834e+83,-2.7216e+98
2.1875,-6.62986e-05,7.87893e-05,0.000301197,7.19402e-05,334.004,0,1.75963e+98
2.19727,-6.62986e-05,7.86797e-05,0.000301197,7.25165e-05,334.004,-1.21417e+83,1.73813e+98
2.20703,0.0003974,7.88256e-05,-5.03339e-05,7.2987e-05,-334.004,0,-4.91367e+98
2.2168,-6.62986e-05,7.86797e-05,0.000301197,7.33802e-05,334.004,4.85667e+83,3.8845e+98
2.22656,-6.62986e-05,7.88921e-05,0.000301197,7.37968e-05,334.004,2.42834e+83,2.20556e+98
2.23633,0.0003974,7.88637e-05,-5.03339e-05,7.4284e-05,-334.004,4.85667e+83,-8.6972e+98
2.24609,-6.62986e-05,7.89454e-05,0.000301197,7.45629e-05,334.004,-4.85667e+83,8.17386e+98
2.25586,-6.62986e-05,7.90216e-05,0.000301197,7.48292e-05,334.004,0,2.19287e+98
2.26562,0.0003974,7.89281e-05,-5.03339e-05,7.51462e-05,-334.004,0,-1.50746e+99
2.27539,-6.62986e-05,7.90359e-05,0.000301197,7.53319e-05,334.004,0,1.65973e+99
2.28516,-6.62986e-05,7.9074e-05,-5.03339e-05,7.55915e-05,334.004,6.07084e+82,5.98785e+97
2.29492,0.0003974,7.90424e-05,-5.03339e-05,7.57392e-05,-334.004,-1.94267e+84,-2.55305e+99
2.30469,-6.62986e-05,7.90913e-05,0.000301197,7.58361e-05,334.004,-3.88534e+84,3.2753e+99
2.31445,0.0003974,7.90418e-05,-5.03339e-05,7.59079e-05,-334.004,-4.85667e+83,-5.10554e+98
2.32422,0.0003974,7.91285e-05,-5.03339e-05,7.60594e-05,-334.004,-3.88534e+84,-4.20962e+99
2.33398,-6.62986e-05,7.91033e-05,0.000301197,7.61842e-05,334.004,-3.88534e+84,6.30875e+99
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,-334.004,0,-2.03878e+99
2.35352,0.0003974,7.9161e-05,-5.03339e-05,7.63491e-05,-334.004,-3.88534e+84,-6.71759e+99
2.36328,-6.62986e-05,7.93213e-05,0.000301197,7.63582e-05,334.004,0,1.1892e+100
2.37305,0.0003974,7.93702e-05,-5.03339e-05,7.64836e-05,-334.004,0,-5.65811e+99
2.38281,0.0003974,7.94807e-05,-5.03339e-05,7.65724e-05,-334.004,-1.55414e+85,-1.02708e+100
2.39258,-6.62986e-05,7.97209e-05,0.000301197,7.65712e-05,334.004,1.55414e+85,2.19699e+100
2.40234,0.0003974,7.99087e-05,-5.03339e-05,7.66274e-05,-334.004,0,-1.36426e+100
2.41211,0.0003974,8.02154e-05,-5.03339e-05,7.6776e-05,-334.004,-1.55414e+85,-1.47713e+100
2.42187,-6.62986e-05,8.04665e-05,0.000301197,7.67684e-05,334.004,-3.10827e+85,3.98035e+100
2.43164,0.0003974,8.09728e-05,-5.03339e-05,7.67455e-05,-334.004,0,-3.04357e+100
2.44141,0.0003974,8.12968e-05,-5.03339e-05,7.68114e-05,-334.004,1.55414e+85,-1.92248e+100
2.45117,-6.62986e-05,8.19193e-05,0.000301197,7.69535e-05,334.004,-6.21654e+85,7.07058e+100
2.46094,0.0003974,8.24977e-05,-5.03339e-05,7.69764e-05,-334.004,6.21654e+85,-6.45219e+100
2.4707,0.0003974,8.32321e-05,-5.03339e-05,7.69116e-05,-334.004,0,-2.037e+100
2.48047,-6.62986e-05,8.39783e-05,0.000301197,7.70678e-05,334.004,0,1.23027e+101
2.49023,0.0003974,8.4738e-05,-5.03339e-05,7.69948e-05,-334.004,-1.24331e+86,-1.31767e+101
2.5,0.0003974,8.56942e-05,-5.03339e-05,7.70282e-05,-334.004,-1.55414e+85,-9.74611e+99
2.50977,-6.62986e-05,8.66771e-05,0.000301197,7.71164e-05,334.004,-1.24331e+86,2.09267e+101
2.51953,0.0003974,8.76182e-05,-5.03339e-05,7.71146e-05,-334.004,-2.48662e+86,-2.61256e+101
2.5293,-6.62986e-05,8.88217e-05,0.000301197,7.7107e-05,334.004,0,3.23445e+100
2.53906,-6.62986e-05,9.00012e-05,0.000301197,7.72154e-05,334.004,2.48662e+86,3.46827e+101
2.54883,0.0003974,9.11153e-05,-5.03339e-05,7.71823e-05,-334.004,4.97323e+86,-5.05284e+101
2.55859,-6.62986e-05,9.22562e-05,0.000301197,7.71779e-05,334.004,-1.24331e+86,1.48879e+101
2.56836,-6.62986e-05,9.36422e-05,0.000301197,7.72072e-05,334.004,0,5.57021e+101
2.57812,0.0003974,9.50438e-05,-5.03339e-05,7.72597e-05,-334.004,0,-9.56007e+101
2.58789,-6.62986e-05,9.63721e-05,0.000301197,7.72813e-05,334.004,-4.97323e+86,4.29533e+101
2.59766,-6.62986e-05,9.78179e-05,0.000301197,7.72553e-05,334.004,4.97323e+86,8.5905e+101
2.60742,0.0003974,9.9177e-05,-5.03339e-05,7.73156e-05,-334.004,-9.94646e+86,-1.77241e+102
2.61719,-6.62986e-05,0.000100608,0.000301197,7.73326e-05,334.004,0,1.0552e+102
2.62695,-6.62986e-05,0.000102019,0.000301197,7.7407e-05,334.004,0,1.25151e+102
2.63672,0.0003974,0.000103496,-5.03339e-05,7.73657e-05,-334.004,3.97859e+87,-3.22229e+102
2.64648,-6.62986e-05,0.000104836,0.000301197,7.73265e-05,334.004,0,2.3809e+102
2.65625,-6.62986e-05,0.000106297,0.000301197,7.74316e-05,334.004,-9.94646e+86,1.66576e+102
2.66602,0.0003974,0.000107726,-5.03339e-05,7.7325e-05,-334.004,3.97859e+87,-5.74442e+102
2.67578,-6.62986e-05,0.000109039,0.000301197,7.7436e-05,334.004,0,5.08718e+102
2.68555,-6.62986e-05,0.000110411,0.000301197,7.74006e-05,334.004,1.98929e+87,1.85899e+102
2.69531,0.0003974,0.000111665,-5.03339e-05,7.74387e-05,-334.004,7.95717e+87,-1.00333e+103
2.70508,-6.62986e-05,0.000112976,0.000301197,7.74583e-05,334.004,0,1.04513e+103
2.71484,-6.62986e-05,0.00011418,0.000301197,7.74322e-05,334.004,0,1.1833e+102
2.72461,0.0003974,0.000115279,-5.03339e-05,7.74583e-05,-334.004,0,-1.7139e+103
2.73437,-6.62986e-05,0.000116549,0.000301197,7.75488e-05,334.004,1.59143e+88,2.08229e+103
2.74414,0.0003974,0.000117511,-5.03339e-05,7.74343e-05,-334.004,0,-1.89251e+102
2.75391,0.0003974,0.000118517,-5.03339e-05,7.74164e-05,-334.004,-1.59143e+88,-2.85464e+103
2.76367,-6.62986e-05,0.000119465,0.000301197,7.74791e-05,334.004,0,4.04413e+103
2.77344,0.0003974,0.000120436,-5.03339e-05,7.7424e-05,-334.004,0,-1.07418e+103
2.7832,0.0003974,0.000121361,-5.03339e-05,7.75298e-05,-334.004,-3.18287e+88,-4.61293e+103
2.79297,-6.62986e-05,0.00012207,0.000301197,7.74038e-05,334.004,-6.36574e+88,7.68046e+103
2.80273,0.0003974,0.000122817,-5.03339e-05,7.75198e-05,-334.004,0,-3.24528e+103
2.8125,0.0003974,0.00012351,-5.03339e-05,7.73757e-05,-334.004,6.36574e+88,-7.17239e+103
2.82227,-6.62986e-05,0.000124071,0.000301197,7.74583e-05,334.004,0,1.42899e+104
2.83203,0.0003974,0.000124605,-5.03339e-05,7.74316e-05,-334.004,0,-8.1402e+103
2.8418,0.0003974,0.000125133,-5.03339e-05,7.75471e-05,-334.004,0,-1.05742e+104
2.85156,-6.62986e-05,0.0001256,0.000301197,7.74987e-05,334.004,0,2.60698e+104
2.86133,0.0003974,0.000125992,-5.03339e-05,7.74404e-05,-334.004,1.27315e+89,-1.85934e+104
2.87109,0.0003974,0.000126404,-5.03339e-05,7.76118e-05,-334.004,0,-1.43587e+104
2.88086,-6.62986e-05,0.000126665,0.000301197,7.75374e-05,334.004,0,4.66397e+104
2.89062,0.0003974,0.000126893,-5.03339e-05,7.75521e-05,-334.004,0,-4.00601e+104
2.90039,0.0003974,0.00012715,-5.03339e-05,7.75497e-05,-334.004,0,-1.6732e+104
2.91016,-6.62986e-05,0.000127368,0.000301197,7.75579e-05,334.004,-5.09259e+89,8.17677e+104
2.91992,0.0003974,0.000127605,-5.03339e-05,7.7717e-05,-334.004,5.09259e+89,-8.28158e+104
2.92969,0.0003974,0.000127664,-5.03339e-05,7.76256e-05,-334.004,0,-1.27512e+104
2.93945,-6.62986e-05,0.000127751,0.000301197,7.78324e-05,334.004,1.01852e+90,1.40257e+105
2.94922,0.0003974,0.000127915,-5.03339e-05,7.77943e-05,-334.004,0,-1.65831e+105
2.95898,-6.62986e-05,0.000128077,0.000301197,7.79446e-05,334.004,0,9.46081e+103
2.96875,-6.62986e-05,0.000128089,0.000301197,7.80524e-05,334.004,0,2.34734e+105
2.97852,0.0003974,0.000128159,-5.03339e-05,7.8254e-05,-334.004,2.03704e+90,-3.23449e+105
2.98828,-6.62986e-05,0.00012828,0.000301197,7.84925e-05,334.004,5.09259e+89,7.63431e+104
2.99805,-6.62986e-05,0.000128202,0.000301197,7.88229e-05,334.004,4.07407e+90,3.81554e+105
3.00781,0.0003974,0.000128347,-5.03339e-05,7.90415e-05,-334.004,-4.07407e+90,-6.16638e+105
3.01758,-6.62986e-05,0.000128383,0.000301197,7.94271e-05,334.004,0,2.4386e+105
3.02734,-6.62986e-05,0.000128534,0.000301197,7.98832e-05,334.004,4.07407e+90,5.97845e+105
3.03711,0.0003974,0.000128623,-5.03339e-05,8.03689e-05,-334.004,8.14814e+90,-1.15139e+106
3.04687,-6.62986e-05,0.000128647,0.000301197,8.09077e-05,334.004,-4.07407e+90,6.2617e+105
3.05664,-6.62986e-05,0.00012874,0.000301197,8.14163e-05,334.004,8.14814e+90,8.91173e+105
3.06641,0.0003974,0.000128832,-5.03339e-05,8.21584e-05,-334.004,1.62963e+91,-2.10786e+106
3.07617,-6.62986e-05,0.000128965,0.000301197,8.28272e-05,334.004,0,1.4494e+106
3.08594,-6.62986e-05,0.000129101,0.000301197,8.35069e-05,334.004,-8.14814e+90,1.23208e+106
3.0957,0.0003974,0.000129232,-5.03339e-05,8.42789e-05,-334.004,-3.25926e+91,-3.78431e+106
3.10547,-6.62986e-05,0.000129321,0.000301197,8.5154e-05,334.004,0,3.15053e+106
3.11523,-6.62986e-05,0.00012943,0.000301197,8.59896e-05,334.004,0,1.4893e+106
3.125,0.0003974,0.000129526,-5.03339e-05,8.68907e-05,-334.004,0,-6.65915e+106
3.13477,-6.62986e-05,0.000129659,0.000301197,8.78889e-05,334.004,0,6.55572e+106
3.14453,-6.62986e-05,0.000129857,0.000301197,8.87912e-05,334.004,-8.14814e+90,1.28725e+106
3.1543,0.0003974,0.000129993,-5.03339e-05,8.9705e-05,-334.004,6.51852e+91,-1.1469e+107
3.16406,-6.62986e-05,0.000130169,0.000301197,9.07986e-05,334.004,0,1.31956e+107
3.17383,-6.62986e-05,0.000130374,-5.03339e-05,9.16878e-05,-334.004,2.03704e+90,-2.93151e+105
3.18359,0.0003974,0.000130425,-5.03339e-05,9.27284e-05,-334.004,-1.3037e+92,-1.92842e+107
3.19336,-6.62986e-05,0.000130584,0.000301197,9.38139e-05,334.004,2.60741e+92,2.58508e+107
3.20312,0.0003974,0.000130772,-5.03339e-05,9.48653e-05,-334.004,-3.25926e+91,-5.32084e+106
3.21289,0.0003974,0.000130891,-5.03339e-05,9.58386e-05,-334.004,2.60741e+92,-3.15235e+107
3.22266,-6.62986e-05,0.00013099,0.000301197,9.68203e-05,334.004,-5.21481e+92,4.94752e+107
3.23242,0.0003974,0.000131281,-5.03339e-05,9.7856e-05,-334.004,-1.3037e+92,-1.82094e+107
3.24219,0.0003974,0.00013128,-5.03339e-05,9.88781e-05,-334.004,5.21481e+92,-4.97549e+107
3.25195,-6.62986e-05,0.000131339,0.000301197,9.98449e-05,334.004,0,9.27144e+107
3.26172,0.0003974,0.000131623,-5.03339e-05,0.000100881,-334.004,5.21481e+92,-4.8015e+107
3.27148,0.0003974,0.000131645,-5.03339e-05,0.000101791,-334.004,0,-7.49318e+107
3.28125,-6.62986e-05,0.000131777,0.000301197,0.0001026,334.004,0,1.70325e+108
3.29102,0.0003974,0.000131928,-5.03339e-05,0.000103611,-334.004,-1.04296e+93,-1.12764e+108
3.30078,0.0003974,0.000132061,-5.03339e-05,0.000104378,-334.004,0,-1.05296e+108
3.31055,-6.62986e-05,0.000132129,0.000301197,0.000105152,334.004,-2.08592e+93,3.06861e+108
3.32031,0.0003974,0.000132222,-5.03339e-05,0.000105904,-334.004,0,-2.47435e+108
3.33008,0.0003974,0.000132264,-5.03339e-05,0.000106687,-334.004,1.04296e+93,-1.31352e+108
3.33984,-6.62986e-05,0.000132417,0.000301197,0.000107355,334.004,4.17185e+93,5.41952e+108
3.34961,0.0003974,0.000132412,-5.03339e-05,0.000107977,-334.004,0,-5.18409e+108
3.35937,0.0003974,0.000132538,-5.03339e-05,0.000108619,-334.004,0,-1.24694e+108
3.36914,-6.62986e-05,0.000132595,0.000301197,0.00010914,334.004,-8.3437e+93,9.37118e+108
3.37891,0.0003974,0.000132576,-5.03339e-05,0.000109694,-334.004,-8.3437e+93,-1.04911e+109
3.38867,0.0003974,0.000132648,0.000301197,0.000110074,-334.004,3.91111e+92,-1.43827e+107
3.39844,-6.62986e-05,0.000132761,0.000301197,0.000110597,334.004,0,1.58285e+109
3.4082,0.0003974,0.00013255,-5.03339e-05,0.000111038,-334.004,0,-2.06453e+109
3.41797,-6.62986e-05,0.000132739,0.000301197,0.000111294,334.004,0,3.6121e+108
3.42773,-6.62986e-05,0.000132728,0.000301197,0.000111662,334.004,1.66874e+94,2.60155e+109
3.4375,0.0003974,0.000132692,-5.03339e-05,0.00011194,-334.004,3.33748e+94,-3.96693e+109
3.44727,-6.62986e-05,0.000132732,0.000301197,0.000112139,334.004,-8.3437e+93,1.34973e+109
3.45703,-6.62986e-05,0.000132706,0.000301197,0.000112399,334.004,3.33748e+94,4.13472e+109
3.4668,0.0003974,0.000132729,-5.03339e-05,0.000112605,-334.004,-6.67496e+94,-7.461e+109
3.47656,-6.62986e-05,0.000132693,0.000301197,0.000112707,334.004,6.67496e+94,3.66892e+109
3.48633,-6.62986e-05,0.000132661,0.000301197,0.00011284,334.004,-6.67496e+94,6.28694e+109
3.49609,0.0003974,0.000132678,-5.03339e-05,0.000113005,-334.004,0,-1.37545e+110
3.50586,-6.62986e-05,0.000132795,0.000301197,0.000113109,334.004,6.67496e+94,8.75459e+109
3.51562,-6.62986e-05,0.000132613,0.000301197,0.000113152,334.004,-6.67496e+94,8.96646e+109
3.52539,0.0003974,0.000132758,-5.03339e-05,0.000113256,-334.004,0,-2.48669e+110
3.53516,-6.62986e-05,0.000132686,0.000301197,0.000113336,334.004,-1.33499e+95,1.94048e+110
3.54492,-6.62986e-05,0.000132734,0.000301197,0.000113393,334.004,6.67496e+94,1.14962e+110
3.55469,0.0003974,0.000132803,-5.03339e-05,0.000113457,-334.004,0,-4.40769e+110
3.56445,-6.62986e-05,0.000132891,0.000301197,0.000113567,334.004,2.66998e+95,4.09498e+110
3.57422,-6.62986e-05,0.000133152,0.000301197,0.000113551,334.004,-6.67496e+94,1.17392e+110
3.58398,0.0003974,0.000133271,-5.03339e-05,0.000113728,-334.004,5.33997e+95,-7.65141e+110
3.59375,-6.62986e-05,0.000133489,0.000301197,0.000113742,334.004,5.33997e+95,8.3335e+110
3.60352,-6.62986e-05,0.000133717,-5.03339e-05,0.000113776,334.004,-3.33748e+94,4.23538e+109
3.61328,0.0003974,0.000134035,-5.03339e-05,0.000113783,-334.004,0,-1.29809e+111
3.62305,-6.62986e-05,0.000134423,0.000301197,0.000113981,334.004,1.06799e+96,1.64755e+111
3.63281,0.0003974,0.00013485,-5.03339e-05,0.000114011,-334.004,-1.33499e+95,-2.36193e+110
3.64258,0.0003974,0.000135323,-5.03339e-05,0.000114079,-334.004,0,-2.14473e+111
3.65234,-6.62986e-05,0.000135939,0.000301197,0.000114166,334.004,-2.13599e+96,3.17853e+111
3.66211,0.0003974,0.000136499,-5.03339e-05,0.000114132,-334.004,0,-9.91724e+110
3.67188,0.0003974,0.00013723,-5.03339e-05,0.000114187,-334.004,2.13599e+96,-3.43127e+111
3.68164,-6.62986e-05,0.000137867,0.000301197,0.00011439,334.004,-4.27197e+96,6.00027e+111
3.69141,0.0003974,0.000138667,-5.03339e-05,0.000114388,-334.004,-2.13599e+96,-2.79253e+111
3.70117,0.0003974,0.00013968,-5.03339e-05,0.000114381,-334.004,-4.27197e+96,-5.2644e+111
3.71094,-6.62986e-05,0.00014045,0.000301197,0.000114517,334.004,-8.54395e+96,1.11005e+112
3.7207,0.0003974,0.000141378,-5.03339e-05,0.000114396,-334.004,-4.27197e+96,-6.78131e+111
3.73047,0.0003974,0.000142302,-5.03339e-05,0.000114534,-334.004,-4.27197e+96,-7.61069e+111
3.74023,-6.62986e-05,0.000143485,0.000301197,0.000114527,334.004,0,2.01386e+112
3.75,0.0003974,0.000144489,-5.03339e-05,0.000114625,-334.004,8.54395e+96,-1.51946e+112
3.75977,0.0003974,0.000145759,-5.03339e-05,0.000114562,-334.004,0,-9.99616e+111
3.76953,-6.62986e-05,0.00014675,0.000301197,0.000114705,334.004,-3.41758e+97,3.58241e+112
3.7793,0.0003974,0.000147862,-5.03339e-05,0.000114667,-334.004,0,-3.23098e+112
3.78906,0.0003974,0.000149131,-5.03339e-05,0.000114639,-334.004,8.54395e+96,-1.0823e+112
3.79883,-6.62986e-05,0.000150334,0.000301197,0.000114696,334.004,0,6.24271e+112
3.80859,0.0003974,0.000151543,-5.03339e-05,0.000114615,-334.004,0,-6.61362e+112
3.81836,0.0003974,0.000152794,-5.03339e-05,0.000114606,-334.004,0,-5.90163e+111
3.82812,-6.62986e-05,0.000153928,0.000301197,0.000114643,334.004,-6.83516e+97,1.06366e+113
3.83789,0.0003974,0.000155205,-5.03339e-05,0.000114522,-334.004,-1.36703e+98,-1.31378e+113
3.84766,-6.62986e-05,0.000156417,0.000301197,0.000114548,334.004,0,1.45779e+112
3.85742,-6.62986e-05,0.000157628,0.000301197,0.00011447,334.004,0,1.76632e+113
3.86719,0.0003974,0.000158838,-5.03339e-05,0.000114462,-334.004,0,-2.54507e+113
3.87695,-6.62986e-05,0.000160009,0.000301197,0.000114489,334.004,-6.83516e+97,7.20995e+112
3.88672,-6.62986e-05,0.000161104,0.000301197,0.000114471,334.004,2.73406e+98,2.84375e+113
3.89648,0.0003974,0.000162271,-5.03339e-05,0.000114437,-334.004,0,-4.82244e+113
3.90625,-6.62986e-05,0.00016331,0.000301197,0.000114444,334.004,0,2.11612e+113
3.91602,-6.62986e-05,0.00016443,0.000301197,0.000114374,334.004,5.46813e+98,4.40003e+113
3.92578,0.0003974,0.000165526,-5.03339e-05,0.000114369,-334.004,5.46813e+98,-8.9531e+113
3.93555,-6.62986e-05,0.000166366,0.000301197,0.000114359,334.004,0,5.23981e+113
3.94531,-6.62986e-05,0.000167491,0.000301197,0.000114441,334.004,0,6.441e+113
3.95508,0.0003974,0.000168367,-5.03339e-05,0.000114394,-334.004,-1.09363e+99,-1.62993e+114
3.96484,-6.62986e-05,0.000169292,0.000301197,0.000114354,334.004,1.09363e+99,1.18785e+114
3.97461,-6.62986e-05,0.000170002,0.000301197,0.000114352,334.004,0,8.64298e+113
3.98438,0.0003974,0.000170914,-5.03339e-05,0.000114402,-334.004,0,-2.90974e+114
3.99414,-6.62986e-05,0.000171612,0.000301197,0.000114446,334.004,-2.18725e+99,2.54622e+114
4.00391,-6.62986e-05,0.000172401,0.000301197,0.000114512,334.004,-5.46813e+98,9.81977e+113
4.01367,0.0003974,0.000173085,-5.03339e-05,0.000114543,-334.004,-4.3745e+99,-5.08974e+114
4.02344,-6.62986e-05,0.000173732,0.000301197,0.000114515,334.004,-4.3745e+99,5.24372e+114
4.0332,-6.62986e-05,0.000174234,0.000301197,0.000114529,334.004,5.46813e+98,6.76765e+113
4.04297,0.0003974,0.000174819,-5.03339e-05,0.000114631,-334.004,8.749e+99,-8.70865e+114
4.05273,-6.62986e-05,0.000175364,0.000301197,0.000114697,334.004,0,1.04679e+115
4.0625,0.0003974,0.000175837,-5.03339e-05,0.000114733,-334.004,5.46813e+98,-8.13277e+113
4.07227,0.0003974,0.000176318,-5.03339e-05,0.000114788,-334.004,0,-1.45327e+115
4.08203,-6.62986e-05,0.000176647,0.000301197,0.000114912,334.004,1.7498e+100,2.03643e+115
4.0918,0.0003974,0.000177112,-5.03339e-05,0.000115012,-334.004,0,-5.1735e+114
4.10156,0.0003974,0.000177352,-5.03339e-05,0.000115063,-334.004,0,-2.3539e+115
4.11133,-6.62986e-05,0.000177694,0.000301197,0.000115162,334.004,6.9992e+100,3.87331e+115
4.12109,0.0003974,0.000178013,-5.03339e-05,0.000115355,-334.004,0,-1.59553e+115
4.13086,0.0003974,0.000178243,-5.03339e-05,0.00011547,-334.004,-3.4996e+100,-3.67123e+115
4.14062,-6.62986e-05,0.000178532,0.000301197,0.000115623,334.004,0,7.2166e+115
4.15039,0.0003974,0.000178784,-5.03339e-05,0.000115846,-334.004,0,-4.03777e+115
4.16016,0.0003974,0.000178958,-5.03339e-05,0.00011607,-334.004,0,-5.43654e+115
4.16992,-6.62986e-05,0.000179127,0.000301197,0.00011638,334.004,0,1.31836e+116
4.17969,0.0003974,0.000179397,-5.03339e-05,0.000116615,-334.004,0,-9.26994e+115
4.18945,0.0003974,0.000179491,-5.03339e-05,0.000117017,-334.004,0,-7.4363e+115
4.19922,-6.62986e-05,0.000179632,0.000301197,0.000117413,334.004,-1.39984e+101,2.36186e+116
4.20898,0.0003974,0.000179861,-5.03339e-05,0.000117804,-334.004,0,-2.00407e+116
4.21875,0.0003974,0.000180018,-5.03339e-05,0.000118229,-334.004,0,-8.79731e+115
4.22852,-6.62986e-05,0.000180141,0.000301197,0.000118748,334.004,0,4.14681e+116
4.23828,0.0003974,0.000180222,-5.03339e-05,0.000119378,-334.004,-2.79968e+101,-4.1535e+116
4.24805,0.0003974,0.00018035,-5.03339e-05,0.000119907,-334.004,-6.9992e+100,-7.07911e+115
4.25781,-6.62986e-05,0.000180608,0.000301197,0.000120664,334.004,5.59936e+101,7.12451e+116
4.26758,0.0003974,0.000180645,-5.03339e-05,0.000121214,-334.004,0,-8.3338e+116
4.27734,0.0003974,0.000180793,0.000301197,0.000122011,334.004,0,3.62305e+115
4.28711,-6.62986e-05,0.000180832,0.000301197,0.000122775,334.004,1.11987e+102,1.19457e+117
4.29687,0.0003974,0.000180961,-5.03339e-05,0.000123505,-334.004,1.11987e+102,-1.62828e+117
4.30664,-6.62986e-05,0.000181063,0.000301197,0.000124431,334.004,-2.79968e+101,3.65103e+116
4.31641,-6.62986e-05,0.000181253,0.000301197,0.000125266,334.004,1.11987e+102,1.94611e+117
4.32617,0.0003974,0.000181317,-5.03339e-05,0.000126075,-334.004,2.23974e+102,-3.10895e+117
4.33594,-6.62986e-05,0.000181406,0.000301197,0.000126972,334.004,0,1.1961e+117
4.3457,-6.62986e-05,0.000181461,0.000301197,0.000127888,334.004,0,3.0582e+117
4.35547,0.0003974,0.000181548,-5.03339e-05,0.00012881,-334.004,0,-5.81328e+117
4.36523,-6.62986e-05,0.000181718,0.000301197,0.0001297,334.004,0,3.10224e+117
4.375,-6.62986e-05,0.000181735,0.000301197,0.000130658,334.004,0,4.57751e+117
4.38477,0.0003974,0.000181979,-5.03339e-05,0.000131696,-334.004,-8.95898e+102,-1.0657e+118
4.39453,-6.62986e-05,0.00018198,0.000301197,0.000132553,334.004,0,7.22071e+117
4.4043,-6.62986e-05,0.000182038,0.000301197,0.000133588,334.004,0,6.37042e+117
4.41406,0.0003974,0.000182239,-5.03339e-05,0.000134487,-334.004,0,-1.91592e+118
4.42383,-6.62986e-05,0.000182312,0.000301197,0.000135331,334.004,1.7918e+103,1.57527e+118
4.43359,-6.62986e-05,0.000182397,0.000301197,0.000136224,334.004,0,7.80063e+117
4.44336,0.0003974,0.00018247,-5.03339e-05,0.000137205,-334.004,0,-3.37625e+118
4.45312,-6.62986e-05,0.000182537,0.000301197,0.000137965,334.004,0,3.28658e+118
4.46289,-6.62986e-05,0.000182575,0.000301197,0.000138816,334.004,8.95898e+102,7.0171e+117
4.47266,0.0003974,0.000182754,-5.03339e-05,0.000139673,-334.004,0,-5.82403e+118
4.48242,-6.62986e-05,0.000182741,0.000301197,0.000140454,334.004,0,6.62921e+118
4.49219,-6.62986e-05,0.00018302,-5.03339e-05,0.000141241,334.004,0,-5.4501e+116
4.50195,0.0003974,0.000182993,-5.03339e-05,0.000141912,-334.004,0,-9.81029e+118
4.51172,-6.62986e-05,0.00018313,0.000301197,0.00014261,334.004,0,1.30098e+119
4.52148,0.0003974,0.00018311,-5.03339e-05,0.000143255,-334.004,0,-2.52092e+118
4.53125,0.0003974,0.0001832,-5.03339e-05,0.000143878,-334.004,1.43344e+104,-1.60714e+119
4.54102,-6.62986e-05,0.000183321,0.000301197,0.0001444,334.004,0,2.49377e+119
4.55078,0.0003974,0.000183319,-5.03339e-05,0.000145103,-334.004,7.16718e+103,-8.90682e+118
4.56055,0.0003974,0.000183413,-5.03339e-05,0.000145531,-334.004,-1.43344e+104,-2.54365e+119
4.57031,-6.62986e-05,0.000183407,0.000301197,0.00014602,334.004,2.86687e+104,4.6799e+119
4.58008,0.0003974,0.000183504,-5.03339e-05,0.000146511,-334.004,1.43344e+104,-2.37564e+119
4.58984,0.0003974,0.000183547,-5.03339e-05,0.000147011,-334.004,2.86687e+104,-3.84555e+119
4.59961,-6.62986e-05,0.000183663,0.000301197,0.000147249,334.004,0,8.60923e+119
4.60937,0.0003974,0.000183641,-5.03339e-05,0.000147674,-334.004,-5.73375e+104,-5.61319e+119
4.61914,0.0003974,0.000183758,-5.03339e-05,0.000147975,-334.004,0,-5.43633e+119
4.62891,-6.62986e-05,0.000183675,0.000301197,0.000148288,334.004,-1.14675e+105,1.55318e+120
4.63867,0.0003974,0.000183812,-5.03339e-05,0.000148607,-334.004,1.14675e+105,-1.23648e+120
4.64844,0.0003974,0.000183836,-5.03339e-05,0.000148899,-334.004,5.73375e+104,-6.8581e+119
4.6582,-6.62986e-05,0.000183938,0.000301197,0.000149183,334.004,2.2935e+105,2.74702e+120
4.66797,0.0003974,0.000183933,-5.03339e-05,0.000149209,-334.004,0,-2.59784e+120
4.67773,0.0003974,0.000184047,-5.03339e-05,0.000149549,-334.004,5.73375e+104,-6.71374e+119
4.6875,-6.62986e-05,0.000184163,0.000301197,0.000149603,334.004,-4.587e+105,4.75736e+120
4.69727,0.0003974,0.000184167,-5.03339e-05,0.000149912,-334.004,-4.587e+105,-5.26871e+120
4.70703,0.0003974,0.000184413,0.000301197,0.000150008,-334.004,-2.86687e+104,-1.48363e+119
4.7168,-6.62986e-05,0.000184412,0.000301197,0.000150216,334.004,-4.587e+105,8.04954e+120
4.72656,0.0003974,0.000184569,-5.03339e-05,0.000150258,-334.004,0,-1.0387e+121
4.73633,-6.62986e-05,0.000184868,0.000301197,0.000150499,334.004,0,1.68915e+120
4.74609,-6.62986e-05,0.000184966,0.000301197,0.000150541,334.004,0,1.32577e+121
4.75586,0.0003974,0.000185183,-5.03339e-05,0.000150736,-334.004,0,-1.99898e+121
4.76562,-6.62986e-05,0.000185603,0.000301197,0.00015078,334.004,4.587e+105,6.58048e+120
4.77539,-6.62986e-05,0.000185869,0.000301197,0.000150894,334.004,0,2.11265e+121
4.78516,0.0003974,0.000186254,-5.03339e-05,0.000151042,-334.004,0,-3.76512e+121
4.79492,-6.62986e-05,0.000186613,0.000301197,0.000151099,334.004,0,1.81257e+121
4.80469,-6.62986e-05,0.000187154,0.000301197,0.000151201,334.004,1.8348e+106,3.22392e+121
4.81445,0.0003974,0.000187615,-5.03339e-05,0.000151275,-334.004,0,-6.95065e+121
4.82422,-6.62986e-05,0.00018827,0.000301197,0.000151429,334.004,-3.6696e+106,4.35409e+121
4.83398,-6.62986e-05,0.000188841,0.000301197,0.000151438,334.004,0,4.62322e+121
4.84375,0.0003974,0.000189569,-5.03339e-05,0.000151558,-334.004,7.3392e+106,-1.25833e+122
4.85352,-6.62986e-05,0.000190304,0.000301197,0.000151601,334.004,0,9.69125e+121
4.86328,-6.62986e-05,0.000191066,0.000301197,0.000151672,334.004,3.6696e+106,5.98623e+121
4.87305,0.0003974,0.000191929,-5.03339e-05,0.000151747,-334.004,1.46784e+107,-2.23357e+122
4.88281,-6.62986e-05,0.000192819,0.000301197,0.000151778,334.004,1.46784e+107,2.05116e+122
4.89258,-6.62986e-05,0.000193773,0.000301197,0.000151884,334.004,3.6696e+106,6.26429e+121
4.90234,0.0003974,0.000194692,-5.03339e-05,0.000151907,-334.004,-5.87136e+107,-3.88319e+122
4.91211,-6.62986e-05,0.00019579,0.000301197,0.000151948,334.004,0,4.18367e+122
4.92187,-6.62986e-05,0.000196712,0.000301197,0.000151985,334.004,1.8348e+106,2.7516e+121
4.93164,0.0003974,0.000197742,-5.03339e-05,0.000151963,-334.004,0,-6.59919e+122
4.94141,-6.62986e-05,0.000198867,0.000301197,0.000152115,334.004,1.17427e+108,8.28661e+122
4.95117,0.0003974,0.000200017,-5.03339e-05,0.000152043,-334.004,-7.3392e+106,-1.0832e+122
4.96094,0.0003974,0.00020108,-5.03339e-05,0.000152172,-334.004,-1.17427e+108,-1.09253e+123
4.9707,-6.62986e-05,0.000202191,0.000301197,0.000152157,334.004,0,1.60127e+123
4.98047,0.0003974,0.00020341,-5.03339e-05,0.000152223,-334.004,0,-4.81616e+122
4.99023,0.0003974,0.000204616,-5.03339e-05,0.000152264,-334.004,-1.17427e+108,-1.7523e+123
5,-6.62986e-05,0.000205652,0.000301197,0.000152237,334.004,0,3.02722e+123
5.00977,0.0003974,0.000206904,-5.03339e-05,0.000152217,-334.004,1.17427e+108,-1.3773e+123
5.01953,0.0003974,0.000207934,-5.03339e-05,0.000152294,-334.004,0,-2.69756e+123
5.0293,-6.62986e-05,0.00020917,0.000301197,0.000152293,334.004,0,5.60813e+123
5.03906,0.0003974,0.000210361,-5.03339e-05,0.000152333,-334.004,0,-3.36948e+123
5.04883,0.0003974,0.000211272,-5.03339e-05,0.000152283,-334.004,0,-3.91951e+123
5.05859,-6.62986e-05,0.000212581,0.000301197,0.000152391,334.004,9.39417e+108,1.01882e+124
5.06836,0.0003974,0.000213586,-5.03339e-05,0.00015231,-334.004,4.69709e+108,-7.58382e+123
5.07812,0.0003974,0.000214668,-5.03339e-05,0.000152422,-334.004,0,-5.19311e+123
5.08789,-6.62986e-05,0.000215595,0.000301197,0.000152285,334.004,-1.87883e+109,1.81489e+124
5.09766,0.0003974,0.000216663,-5.03339e-05,0.000152326,-334.004,0,-1.61763e+124
5.10742,0.0003974,0.000217679,-5.03339e-05,0.000152295,-334.004,0,-5.73636e+123
5.11719,-6.62986e-05,0.000218631,0.000301197,0.000152387,334.004,-1.87883e+109,3.16736e+124
5.12695,0.0003974,0.000219474,-5.03339e-05,0.000152295,-334.004,0,-3.31902e+124
5.13672,0.0003974,0.000220436,-5.03339e-05,0.000152345,-334.004,-2.34854e+108,-3.47578e+123
5.14648,-6.62986e-05,0.000221254,0.000301197,0.000152338,334.004,0,5.40569e+124
5.15625,0.0003974,0.000222099,-5.03339e-05,0.000152309,-334.004,-3.75767e+109,-6.60579e+124
5.16602,-6.62986e-05,0.000222869,0.000301197,0.000152271,334.004,0,6.47265e+123
5.17578,-6.62986e-05,0.000223602,0.000301197,0.00015228,334.004,1.50307e+110,8.9942e+124
5.18555,0.0003974,0.000224359,-5.03339e-05,0.000152378,-334.004,7.51534e+109,-1.28179e+125
5.19531,-6.62986e-05,0.000224976,0.000301197,0.000152324,334.004,-3.75767e+109,3.48462e+124
5.20508,-6.62986e-05,0.000225656,0.000301197,0.000152341,334.004,-1.50307e+110,1.45154e+125
5.21484,0.0003974,0.000226269,-5.03339e-05,0.000152268,-334.004,0,-2.43237e+125
5.22461,-6.62986e-05,0.000226857,0.000301197,0.000152336,334.004,7.51534e+109,1.04172e+125
5.23437,-6.62986e-05,0.000227315,0.000301197,0.000152388,334.004,0,2.25308e+125
5.24414,0.0003974,0.000227819,-5.03339e-05,0.000152313,-334.004,0,-4.52211e+125
5.25391,-6.62986e-05,0.000228163,0.000301197,0.000152436,334.004,0,2.60085e+125
5.26367,-6.62986e-05,0.000228706,0.000301197,0.00015242,334.004,0,3.31354e+125
5.27344,0.0003974,0.000229057,-5.03339e-05,0.000152503,-334.004,0,-8.24383e+125
5.2832,-6.62986e-05,0.000229471,0.000301197,0.000152525,334.004,-6.01227e+110,5.92472e+125
5.29297,-6.62986e-05,0.000229753,0.000301197,0.00015261,334.004,0,4.48109e+125
5.30273,0.0003974,0.00023009,-5.03339e-05,0.000152705,-334.004,0,-1.47374e+126
5.3125,-6.62986e-05,0.000230471,0.000301197,0.000152805,334.004,0,1.27418e+126
5.32227,-6.62986e-05,0.000230568,0.000301197,0.000153007,334.004,0,5.177e+125
5.33203,0.0003974,0.000230825,-5.03339e-05,0.000153133,-334.004,0,-2.58167e+126
5.3418,-6.62986e-05,0.000231022,0.000301197,0.000153404,334.004,2.40491e+111,2.63053e+126
5.35156,-6.62986e-05,0.000231281,0.000301197,0.000153533,334.004,0,3.81803e+125
5.36133,0.0003974,0.000231352,-5.03339e-05,0.000153744,-334.004,-4.80982e+111,-4.42448e+126
5.37109,-6.62986e-05,0.00023147,0.000301197,0.000154073,334.004,-4.80982e+111,5.26168e+126
5.38086,0.0003974,0.000231616,-5.03339e-05,0.000154446,-334.004,0,-3.38598e+125
5.39062,0.0003974,0.000231694,-5.03339e-05,0.000154854,-334.004,0,-7.39732e+126
5.40039,-6.62986e-05,0.00023179,0.000301197,0.000155274,334.004,0,1.02534e+127
5.41016,0.0003974,0.000231851,-5.03339e-05,0.000155758,-334.004,2.40491e+111,-2.48532e+126
5.41992,0.0003974,0.000231976,-5.03339e-05,0.000156279,-334.004,-9.61963e+111,-1.20093e+127
5.42969,-6.62986e-05,0.00023197,0.000301197,0.000156785,334.004,0,1.95314e+127
5.43945,0.0003974,0.000232113,-5.03339e-05,0.000157404,-334.004,0,-7.83738e+126
5.44922,0.0003974,0.000232041,-5.03339e-05,0.000158113,-334.004,0,-1.87867e+127
5.45898,-6.62986e-05,0.000232046,0.000301197,0.000158796,334.004,3.84785e+112,3.64414e+127
5.46875,0.0003974,0.000232074,-5.03339e-05,0.000159587,-334.004,0,-2.00192e+127
5.47852,0.0003974,0.00023202,-5.03339e-05,0.000160244,-334.004,-1.92393e+112,-2.79404e+127
5.48828,-6.62986e-05,0.000232033,0.000301197,0.000161117,334.004,7.6957e+112,6.66639e+127
5.49805,0.0003974,0.000232068,-5.03339e-05,0.000161854,-334.004,3.84785e+112,-4.6203e+127
5.50781,0.0003974,0.000232017,-5.03339e-05,0.00016271,-334.004,3.84785e+112,-3.84865e+127
5.51758,-6.62986e-05,0.000231916,0.000301197,0.000163622,334.004,7.6957e+112,1.19594e+128
5.52734,0.0003974,0.000231967,-5.03339e-05,0.000164498,-334.004,0,-1.00236e+128
5.53711,0.0003974,0.000231941,-5.03339e-05,0.000165369,-334.004,0,-4.6181e+127
5.54688,-6.62986e-05,0.00023194,0.000301197,0.000166335,334.004,0,2.10281e+128
5.55664,0.0003974,0.000231774,-5.03339e-05,0.000167264,-334.004,1.53914e+113,-2.08279e+128
5.56641,0.0003974,0.000231829,-5.03339e-05,0.000168143,-334.004,0,-3.89829e+127
5.57617,-6.62986e-05,0.000231758,0.000301197,0.000169123,334.004,3.07828e+113,3.61854e+128
5.58594,0.0003974,0.000231722,-5.03339e-05,0.000170066,-334.004,0,-4.1876e+128
5.5957,0.0003974,0.00023174,0.000301197,0.000170862,334.004,0,1.24528e+127
5.60547,-6.62986e-05,0.000231584,0.000301197,0.000171842,334.004,-6.15656e+113,6.07832e+128
5.61523,0.0003974,0.000231604,-5.03339e-05,0.000172721,-334.004,0,-8.19598e+128
5.625,-6.62986e-05,0.000231659,0.000301197,0.000173617,334.004,-1.53914e+113,1.74023e+128
5.63477,-6.62986e-05,0.000231592,0.000301197,0.000174463,334.004,-6.15656e+113,9.92432e+128
5.64453,0.0003974,0.000231527,-5.03339e-05,0.000175269,-334.004,-1.23131e+114,-1.5673e+129
5.6543,-6.62986e-05,0.000231459,0.000301197,0.000176195,334.004,-6.15656e+113,5.86062e+128
5.66406,-6.62986e-05,0.000231596,0.000301197,0.000176822,334.004,-1.23131e+114,1.56401e+129
5.67383,0.0003974,0.000231502,-5.03339e-05,0.000177678,-334.004,-2.46263e+114,-2.93478e+129
5.68359,-6.62986e-05,0.000231633,0.000301197,0.000178433,334.004,0,1.53616e+129
5.69336,-6.62986e-05,0.000231497,0.000301197,0.000179049,334.004,-2.46263e+114,2.35042e+129
5.70312,0.0003974,0.000231557,-5.03339e-05,0.000179716,-334.004,4.92525e+114,-5.38746e+129
5.71289,-6.62986e-05,0.00023161,0.000301197,0.000180338,334.004,0,3.59614e+129
5.72266,-6.62986e-05,0.000231577,0.000301197,0.000180867,334.004,0,3.29184e+129
5.73242,0.0003974,0.000231667,-5.03339e-05,0.000181535,-334.004,9.8505e+114,-9.69892e+129
5.74219,-6.62986e-05,0.00023162,0.000301197,0.000181993,334.004,4.92525e+114,7.87466e+129
5.75195,-6.62986e-05,0.000231698,0.000301197,0.000182456,334.004,-2.46263e+114,4.08043e+129
5.76172,0.0003974,0.000231785,-5.03339e-05,0.000182969,-334.004,-9.8505e+114,-1.71161e+130
5.77148,-6.62986e-05,0.000231835,0.000301197,0.000183375,334.004,-9.8505e+114,1.64739e+130
5.78125,-6.62986e-05,0.000231792,0.000301197,0.000183771,334.004,-2.46263e+114,3.8046e+129
5.79102,0.0003974,0.000231979,-5.03339e-05,0.000184215,-334.004,0,-2.95715e+130
5.80078,-6.62986e-05,0.000231997,0.000301197,0.000184538,334.004,1.9701e+115,3.32995e+130
5.81055,-6.62986e-05,0.00023209,-5.03339e-05,0.000184885,334.004,0,1.9805e+128
5.82031,0.0003974,0.000232161,-5.03339e-05,0.000185208,-334.004,3.9402e+115,-4.99003e+130
5.83008,-6.62986e-05,0.000232221,0.000301197,0.000185438,334.004,0,6.54662e+130
5.83984,0.0003974,0.00023234,-5.03339e-05,0.000185665,-334.004,0,-1.18891e+130
5.84961,0.0003974,0.000232486,-5.03339e-05,0.000185928,-334.004,0,-8.19218e+130
5.85937,-6.62986e-05,0.000232501,0.000301197,0.000186201,334.004,0,1.25684e+131
5.86914,0.0003974,0.000232705,-5.03339e-05,0.00018636,-334.004,0,-4.35134e+130
5.87891,0.0003974,0.00023276,-5.03339e-05,0.000186574,-334.004,-7.8804e+115,-1.30012e+131
5.88867,-6.62986e-05,0.000232997,0.000301197,0.000186752,334.004,-1.57608e+116,2.36202e+131
5.89844,0.0003974,0.000233147,-5.03339e-05,0.000186882,-334.004,-7.8804e+115,-1.17473e+131
5.9082,0.0003974,0.000233279,-5.03339e-05,0.000187102,-334.004,0,-1.97293e+131
5.91797,-6.62986e-05,0.000233582,0.000301197,0.000187236,334.004,-3.15216e+116,4.35119e+131
5.92773,0.0003974,0.000233697,-5.03339e-05,0.000187409,-334.004,-1.57608e+116,-2.79322e+131
5.9375,0.0003974,0.000234016,-5.03339e-05,0.000187485,-334.004,-3.15216e+116,-2.80523e+131
5.94727,-6.62986e-05,0.000234309,0.000301197,0.000187643,334.004,6.30432e+116,7.86072e+131
5.95703,0.0003974,0.000234587,-5.03339e-05,0.000187735,-334.004,0,-6.17757e+131
5.9668,0.0003974,0.000234976,-5.03339e-05,0.000187873,-334.004,0,-3.57676e+131
5.97656,-6.62986e-05,0.00023551,0.000301197,0.000187887,334.004,1.26086e+117,1.39225e+132
5.98633,0.0003974,0.000235826,-5.03339e-05,0.000187991,-334.004,1.26086e+117,-1.3016e+132
5.99609,0.0003974,0.000236366,-5.03339e-05,0.000188078,-334.004,-3.15216e+116,-3.60093e+131
6.00586,-6.62986e-05,0.000236834,0.000301197,0.00018809,334.004,0,2.41484e+132
6.01562,0.0003974,0.000237326,-5.03339e-05,0.00018822,-334.004,0,-2.64562e+132
6.02539,0.0003974,0.000238127,0.000301197,0.000188227,-334.004,0,-1.13231e+131
6.03516,-6.62986e-05,0.000238688,0.000301197,0.000188347,334.004,0,4.09303e+132
6.04492,0.0003974,0.000239379,-5.03339e-05,0.000188353,-334.004,0,-5.22524e+132
6.05469,-6.62986e-05,0.000240145,0.000301197,0.000188375,334.004,0,7.84661e+131
6.06445,-6.62986e-05,0.00024082,0.000301197,0.000188536,334.004,1.00869e+118,6.75516e+132
6.07422,0.0003974,0.000241622,-5.03339e-05,0.000188465,-334.004,1.00869e+118,-1.0072e+133
6.08398,-6.62986e-05,0.000242612,0.000301197,0.000188505,334.004,0,3.20361e+132
6.09375,-6.62986e-05,0.00024348,0.000301197,0.000188563,334.004,0,1.07924e+133
6.10352,0.0003974,0.000244421,-5.03339e-05,0.000188588,-334.004,0,-1.89984e+133
6.11328,-6.62986e-05,0.00024535,0.000301197,0.000188626,334.004,1.00869e+118,8.94905e+132
6.12305,-6.62986e-05,0.000246352,0.000301197,0.000188695,334.004,0,1.65272e+133
6.13281,0.0003974,0.000247349,-5.03339e-05,0.000188676,-334.004,2.01738e+118,-3.51208e+133
6.14258,-6.62986e-05,0.000248373,0.000301197,0.000188756,334.004,0,2.16472e+133
6.15234,-6.62986e-05,0.000249491,0.000301197,0.000188696,334.004,0,2.38264e+133
6.16211,0.0003974,0.000250504,-5.03339e-05,0.000188875,-334.004,4.03477e+118,-6.36691e+133
6.17187,-6.62986e-05,0.000251518,0.000301197,0.000188723,334.004,0,4.83888e+133
6.18164,-6.62986e-05,0.000252633,0.000301197,0.000188934,334.004,2.01738e+118,3.11415e+133
6.19141,0.0003974,0.000253697,-5.03339e-05,0.000188822,-334.004,0,-1.13173e+134
6.20117,-6.62986e-05,0.000254712,0.000301197,0.00018894,334.004,-8.06953e+118,1.02723e+134
6.21094,-6.62986e-05,0.000255723,0.000301197,0.000189002,334.004,0,3.33314e+133
6.2207,0.0003974,0.000256903,-5.03339e-05,0.000188968,-334.004,0,-1.97055e+134
6.23047,-6.62986e-05,0.00025792,0.000301197,0.000189033,334.004,1.61391e+119,2.10003e+134
6.24023,-6.62986e-05,0.000258974,0.000301197,0.000189182,334.004,0,1.69943e+133
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,-334.004,0,-3.35446e+134
6.25977,-6.62986e-05,0.000260889,0.000301197,0.0001891,334.004,0,4.16736e+134
6.26953,0.0003974,0.000261919,-5.03339e-05,0.000189248,-334.004,4.03477e+118,-4.9152e+133
6.2793,0.0003974,0.000262864,-5.03339e-05,0.000189339,-334.004,0,-5.5645e+134
6.28906,-6.62986e-05,0.000263743,0.000301197,0.000189324,334.004,6.45562e+119,8.06592e+134
6.29883,0.0003974,0.000264695,-5.03339e-05,0.000189333,-334.004,1.61391e+119,-2.33477e+134
6.30859,0.0003974,0.000265492,-5.03339e-05,0.000189301,-334.004,0,-8.94692e+134
6.31836,-6.62986e-05,0.000266422,0.000301197,0.000189406,334.004,0,1.52712e+135
6.32812,0.0003974,0.000267197,-5.03339e-05,0.000189461,-334.004,6.45562e+119,-6.78811e+134
6.33789,0.0003974,0.000267946,-5.03339e-05,0.000189437,-334.004,0,-1.38189e+135
6.34766,-6.62986e-05,0.000268719,0.000301197,0.000189384,334.004,2.58225e+120,2.83303e+135
6.35742,0.0003974,0.000269385,-5.03339e-05,0.000189487,-334.004,2.58225e+120,-1.67356e+135
6.36719,0.0003974,0.000270046,-5.03339e-05,0.000189576,-334.004,1.29112e+120,-2.01767e+135
6.37695,-6.62986e-05,0.000270771,0.000301197,0.000189441,334.004,-5.1645e+120,5.15375e+135
6.38672,0.0003974,0.000271402,-5.03339e-05,0.000189559,-334.004,-2.58225e+120,-3.78418e+135
6.39648,0.0003974,0.000271902,-5.03339e-05,0.000189569,-334.004,0,-2.69565e+135
6.40625,-6.62986e-05,0.000272471,0.000301197,0.000189536,334.004,0,9.19353e+135
6.41602,0.0003974,0.000272941,-5.03339e-05,0.000189543,-334.004,5.1645e+120,-8.09738e+135
6.42578,0.0003974,0.000273492,-5.03339e-05,0.000189684,-334.004,0,-3.03355e+135
6.43555,-6.62986e-05,0.00027394,0.000301197,0.000189617,334.004,-1.0329e+121,1.60685e+136
6.44531,0.0003974,0.000274354,-5.03339e-05,0.000189649,-334.004,1.0329e+121,-1.66539e+136
6.45508,0.0003974,0.000274767,-5.03339e-05,0.000189682,-334.004,0,-2.00576e+135
6.46484,-6.62986e-05,0.000275091,0.000301197,0.000189811,334.004,0,2.74691e+136
6.47461,0.0003974,0.000275484,-5.03339e-05,0.0001898,-334.004,2.0658e+121,-3.32103e+136
6.48437,-6.62986e-05,0.000275803,0.000301197,0.000189891,334.004,0,2.8185e+135
6.49414,-6.62986e-05,0.000276064,0.000301197,0.000189956,334.004,4.1316e+121,4.5792e+136
6.50391,0.0003974,0.000276421,-5.03339e-05,0.000190169,-334.004,-4.1316e+121,-6.45489e+136
6.51367,-6.62986e-05,0.000276646,0.000301197,0.000190379,334.004,-1.0329e+121,1.68043e+136
6.52344,-6.62986e-05,0.000276996,0.000301197,0.000190387,334.004,0,7.40769e+136
6.5332,0.0003974,0.000277133,-5.03339e-05,0.000190764,-334.004,8.2632e+121,-1.22673e+137
6.54297,-6.62986e-05,0.000277418,0.000301197,0.000190978,334.004,4.1316e+121,5.12392e+136
6.55273,-6.62986e-05,0.000277639,0.000301197,0.000191223,334.004,-8.2632e+121,1.15341e+137
6.5625,0.0003974,0.000277858,-5.03339e-05,0.000191553,-334.004,0,-2.28385e+137
6.57227,-6.62986e-05,0.000278002,0.000301197,0.000191914,334.004,0,1.2904e+137
6.58203,-6.62986e-05,0.000278236,0.000301197,0.000192314,334.004,1.65264e+122,1.70395e+137
6.5918,0.0003974,0.000278359,-5.03339e-05,0.000192812,-334.004,0,-4.16916e+137
6.60156,-6.62986e-05,0.000278654,0.000301197,0.000193251,334.004,0,2.95429e+137
6.61133,-6.62986e-05,0.000278689,0.000301197,0.000193873,334.004,0,2.32161e+137
6.62109,0.0003974,0.000278967,-5.03339e-05,0.000194291,-334.004,6.61056e+122,-7.46348e+137
6.63086,-6.62986e-05,0.00027904,0.000301197,0.000194996,334.004,0,6.37499e+137
6.64062,-6.62986e-05,0.000279383,0.000301197,0.000195617,334.004,-1.65264e+122,2.72443e+137
6.65039,0.0003974,0.000279386,-5.03339e-05,0.000196307,-334.004,0,-1.30936e+138
6.66016,-6.62986e-05,0.000279617,0.000301197,0.000196882,334.004,0,1.31942e+138
6.66992,-6.62986e-05,0.000279867,0.000301197,0.000197828,334.004,0,2.13048e+137
6.67969,0.0003974,0.000279854,-5.03339e-05,0.000198494,-334.004,0,-2.24761e+138
6.68945,-6.62986e-05,0.000280075,0.000301197,0.000199251,334.004,0,2.64444e+138
6.69922,0.0003974,0.000280121,-5.03339e-05,0.000200077,-334.004,0,-1.34494e+137
6.70898,0.0003974,0.000280345,-5.03339e-05,0.000201013,-334.004,-2.64422e+123,-3.7648e+138
6.71875,-6.62986e-05,0.000280436,0.000301197,0.000201836,334.004,-5.28845e+123,5.16195e+138
6.72852,0.0003974,0.000280562,-5.03339e-05,0.00020261,-334.004,-1.32211e+123,-1.19056e+138
6.73828,0.0003974,0.000280723,-5.03339e-05,0.000203527,-334.004,0,-6.1259e+138
6.74805,-6.62986e-05,0.00028079,0.000301197,0.000204386,334.004,0,9.84781e+138
6.75781,0.0003974,0.000280989,-5.03339e-05,0.000205357,-334.004,0,-3.84617e+138
6.76758,0.0003974,0.000281077,-5.03339e-05,0.000206116,-334.004,1.05769e+124,-9.61136e+138
6.77734,-6.62986e-05,0.000281108,0.000301197,0.000207025,334.004,1.05769e+124,1.83999e+139
6.78711,0.0003974,0.000281354,-5.03339e-05,0.000207821,-334.004,1.05769e+124,-9.92078e+138
6.79687,0.0003974,0.0002813,-5.03339e-05,0.000208748,-334.004,-1.05769e+124,-1.43544e+139
6.80664,-6.62986e-05,0.000281475,0.000301197,0.000209431,334.004,0,3.37058e+139
6.81641,0.0003974,0.000281498,-5.03339e-05,0.000210358,-334.004,0,-2.30215e+139
6.82617,0.0003974,0.000281506,-5.03339e-05,0.000211156,-334.004,-2.11538e+124,-1.9906e+139
6.83594,-6.62986e-05,0.00028169,0.000301197,0.000211917,334.004,4.23076e+124,6.05512e+139
6.8457,0.0003974,0.000281726,-5.03339e-05,0.000212692,-334.004,0,-5.01241e+139
6.85547,0.0003974,0.000281751,-5.03339e-05,0.000213401,-334.004,2.11538e+124,-2.42068e+139
6.86523,-6.62986e-05,0.000281885,0.000301197,0.000214114,334.004,-8.46152e+124,1.06621e+140
6.875,0.0003974,0.000281915,-5.03339e-05,0.000214693,-334.004,-8.46152e+124,-1.04426e+140
6.88477,0.0003974,0.000281963,-5.03339e-05,0.00021532,-334.004,0,-2.13204e+139
6.89453,-6.62986e-05,0.000282021,0.000301197,0.000216007,334.004,1.6923e+125,1.83764e+140
6.9043,0.0003974,0.000282041,-5.03339e-05,0.000216553,-334.004,3.38461e+125,-2.10393e+140
6.91406,0.0003974,0.000282104,0.000301197,0.000217,-334.004,0,3.33153e+138
6.92383,-6.62986e-05,0.000282136,0.000301197,0.000217596,334.004,0,3.0924e+140
6.93359,0.0003974,0.000282162,-5.03339e-05,0.000218066,-334.004,-3.38461e+125,-4.125e+140
6.94336,-6.62986e-05,0.000282286,0.000301197,0.000218487,334.004,0,8.26344e+139
6.95312,-6.62986e-05,0.000282207,0.000301197,0.000218948,334.004,0,5.06011e+140
6.96289,0.0003974,0.000282364,-5.03339e-05,0.000219204,-334.004,0,-7.90032e+140
6.97266,-6.62986e-05,0.000282286,0.000301197,0.00021971,334.004,1.6923e+125,2.86843e+140
6.98242,-6.62986e-05,0.00028233,0.000301197,0.000219926,334.004,0,7.99678e+140
6.99219,0.0003974,0.000282438,-5.03339e-05,0.000220267,-334.004,0,-1.48145e+141
7.00195,-6.62986e-05,0.000282371,0.000301197,0.000220494,334.004,0,7.60271e+140
7.01172,-6.62986e-05,0.000282536,0.000301197,0.000220795,334.004,-6.76921e+125,1.20647e+141
7.02148,0.0003974,0.000282486,-5.03339e-05,0.000221052,-334.004,0,-2.72328e+141
7.03125,-6.62986e-05,0.000282573,0.000301197,0.000221233,334.004,0,1.79042e+141
7.04102,-6.62986e-05,0.000282613,0.000301197,0.000221419,334.004,0,1.70005e+141
7.05078,0.0003974,0.00028271,-5.03339e-05,0.000221631,-334.004,5.41537e+126,-4.90939e+141
7.06055,-6.62986e-05,0.000282768,0.000301197,0.000221814,334.004,0,3.93562e+141
7.07031,-6.62986e-05,0.000282842,0.000301197,0.000221898,334.004,1.35384e+126,2.13181e+141
7.08008,0.0003974,0.000282895,-5.03339e-05,0.000222091,-334.004,5.41537e+126,-8.67622e+141
7.08984,-6.62986e-05,0.000283085,0.000301197,0.000222151,334.004,0,8.25614e+141
7.09961,-6.62986e-05,0.000283184,0.000301197,0.000222335,334.004,1.35384e+126,2.05317e+141
7.10937,0.0003974,0.000283424,-5.03339e-05,0.000222511,-334.004,1.08307e+127,-1.50132e+142
7.11914,-6.62986e-05,0.000283463,0.000301197,0.000222601,334.004,0,1.67245e+142
7.12891,-6.62986e-05,0.000283763,-5.03339e-05,0.000222584,334.004,-3.38461e+125,3.39455e+140
7.13867,0.0003974,0.000284068,-5.03339e-05,0.000222738,-334.004,0,-2.53785e+142
7.14844,-6.62986e-05,0.000284265,0.000301197,0.000222833,334.004,0,3.29392e+142
7.1582,0.0003974,0.000284551,-5.03339e-05,0.000222853,-334.004,5.41537e+126,-5.5776e+141
7.16797,0.0003974,0.000284936,-5.03339e-05,0.00022304,-334.004,0,-4.17517e+142
7.17773,-6.62986e-05,0.000285295,0.000301197,0.000223057,334.004,-4.3323e+127,6.33373e+142
7.1875,0.0003974,0.000285774,-5.03339e-05,0.000223123,-334.004,-2.16615e+127,-2.12304e+142
7.19727,0.0003974,0.000286251,-5.03339e-05,0.000223228,-334.004,4.3323e+127,-6.64377e+142
7.20703,-6.62986e-05,0.000286697,0.000301197,0.000223312,334.004,0,1.19203e+143
7.2168,0.0003974,0.00028734,-5.03339e-05,0.000223386,-334.004,4.3323e+127,-5.80548e+142
7.22656,0.0003974,0.000287984,-5.03339e-05,0.000223426,-334.004,-8.66459e+127,-1.01188e+143
7.23633,-6.62986e-05,0.000288556,0.000301197,0.000223521,334.004,1.73292e+128,2.19893e+143
7.24609,0.0003974,0.000289283,-5.03339e-05,0.000223594,-334.004,8.66459e+127,-1.38947e+143
7.25586,0.0003974,0.000289991,-5.03339e-05,0.000223641,-334.004,0,-1.4468e+143
7.26562,-6.62986e-05,0.000290797,0.000301197,0.000223739,334.004,0,3.97795e+143
7.27539,0.0003974,0.000291596,-5.03339e-05,0.000223739,-334.004,0,-3.08564e+143
7.28516,0.0003974,0.000292368,-5.03339e-05,0.000223883,-334.004,1.73292e+128,-1.86347e+143
7.29492,-6.62986e-05,0.000293294,0.000301197,0.000223883,334.004,0,7.05553e+143
7.30469,0.0003974,0.000294259,-5.03339e-05,0.000223936,-334.004,0,-6.5203e+143
7.31445,0.0003974,0.000295144,-5.03339e-05,0.000224045,-334.004,0,-1.92479e+143
7.32422,-6.62986e-05,0.000296114,0.000301197,0.000224076,334.004,6.93167e+128,1.22564e+144
7.33398,0.0003974,0.000297133,-5.03339e-05,0.000224213,-334.004,0,-1.32829e+144
7.34375,0.0003974,0.000298092,-5.03339e-05,0.000224263,-334.004,0,-7.65571e+142
7.35352,-6.62986e-05,0.000299163,0.000301197,0.00022429,334.004,0,2.08096e+144
7.36328,0.0003974,0.000300206,-5.03339e-05,0.000224261,-334.004,-2.77267e+129,-2.62828e+144
7.37305,-6.62986e-05,0.000301221,0.000301197,0.000224328,334.004,0,3.61629e+143
7.38281,-6.62986e-05,0.000302302,0.000301197,0.000224472,334.004,2.77267e+129,3.44138e+144
7.39258,0.0003974,0.000303366,-5.03339e-05,0.000224454,-334.004,5.54534e+129,-5.07433e+144
7.40234,-6.62986e-05,0.000304402,0.000301197,0.000224596,334.004,1.38633e+129,1.55719e+144
7.41211,-6.62986e-05,0.000305546,0.000301197,0.000224617,334.004,5.54534e+129,5.51211e+144
7.42188,0.0003974,0.000306479,-5.03339e-05,0.000224622,-334.004,-5.54534e+129,-9.58546e+144
7.43164,-6.62986e-05,0.000307568,0.000301197,0.000224727,334.004,0,4.4154e+144
7.44141,-6.62986e-05,0.000308513,0.000301197,0.000224778,334.004,0,8.4701e+144
7.45117,0.0003974,0.000309575,-5.03339e-05,0.000224811,-334.004,-1.10907e+130,-1.77444e+145
7.46094,-6.62986e-05,0.000310591,0.000301197,0.000224829,334.004,0,1.07582e+145
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,334.004,0,1.22736e+145
7.48047,0.0003974,0.000312491,-5.03339e-05,0.000224894,-334.004,0,-3.22121e+145
7.49023,-6.62986e-05,0.000313354,0.000301197,0.000224971,334.004,0,2.41547e+145
7.5,-6.62986e-05,0.000314359,0.000301197,0.00022505,334.004,0,1.61858e+145
7.50977,0.0003974,0.000315123,-5.03339e-05,0.000225045,-334.004,0,-5.73379e+145
7.51953,-6.62986e-05,0.000315995,0.000301197,0.000225064,334.004,4.43627e+130,5.1435e+145
7.5293,-6.62986e-05,0.000316759,0.000301197,0.000225173,334.004,-2.21814e+130,1.76892e+145
7.53906,0.0003974,0.000317423,-5.03339e-05,0.000225177,-334.004,0,-9.99856e+145
7.54883,-6.62986e-05,0.000318181,0.000301197,0.000225226,334.004,0,1.05397e+146
7.55859,-6.62986e-05,0.000318955,0.000301197,0.000225149,334.004,0,1.0149e+145
7.56836,0.0003974,0.000319489,-5.03339e-05,0.000225324,-334.004,0,-1.7049e+146
7.57812,-6.62986e-05,0.000320122,0.000301197,0.000225293,334.004,0,2.09553e+146
7.58789,0.0003974,0.000320783,-5.03339e-05,0.000225262,-334.004,-2.21814e+130,-2.20118e+145
7.59766,0.0003974,0.000321307,-5.03339e-05,0.000225391,-334.004,-1.77451e+131,-2.8337e+146
7.60742,-6.62986e-05,0.000321782,0.000301197,0.000225424,334.004,0,4.06254e+146
7.61719,0.0003974,0.000322378,-5.03339e-05,0.000225517,-334.004,-8.87254e+130,-1.12967e+146
7.62695,0.0003974,0.000322671,-5.03339e-05,0.000225507,-334.004,-3.54902e+131,-4.56726e+146
7.63672,-6.62986e-05,0.000323206,0.000301197,0.000225557,334.004,0,7.70297e+146
7.64648,0.0003974,0.000323583,-5.03339e-05,0.000225749,-334.004,0,-3.34304e+146
7.65625,0.0003974,0.000323878,-5.03339e-05,0.000225804,-334.004,7.09803e+131,-7.07712e+146
7.66602,-6.62986e-05,0.000324279,0.000301197,0.000225926,334.004,-1.41961e+132,1.43101e+147
7.67578,0.0003974,0.000324601,-5.03339e-05,0.00022598,-334.004,-7.09803e+131,-8.30881e+146
7.68555,0.0003974,0.000324906,-5.03339e-05,0.000226209,-334.004,-7.09803e+131,-1.03821e+147
7.69531,-6.62986e-05,0.000325177,0.000301197,0.000226375,334.004,0,2.6068e+147
7.70508,0.0003974,0.000325377,-5.03339e-05,0.000226508,-334.004,0,-1.88774e+147
7.71484,0.0003974,0.000325648,-5.03339e-05,0.000226787,-334.004,0,-1.39817e+147
7.72461,-6.62986e-05,0.000325946,0.000301197,0.000227049,334.004,-2.83921e+132,4.65662e+147
7.73438,0.0003974,0.000326097,-5.03339e-05,0.000227366,-334.004,0,-4.05252e+147
7.74414,0.0003974,0.000326325,-5.03339e-05,0.00022775,-334.004,1.41961e+132,-1.60095e+147
7.75391,-6.62986e-05,0.000326525,0.000301197,0.000228,334.004,-1.13569e+133,8.15089e+147
7.76367,0.0003974,0.000326733,-5.03339e-05,0.000228428,-334.004,0,-8.35517e+147
7.77344,0.0003974,0.000326827,-5.03339e-05,0.000228857,-334.004,0,-1.13955e+147
7.7832,-6.62986e-05,0.000327069,0.000301197,0.000229339,334.004,-1.13569e+133,1.39568e+148
7.79297,0.0003974,0.000327272,-5.03339e-05,0.000229839,-334.004,0,-1.66943e+148
7.80273,-6.62986e-05,0.000327409,0.000301197,0.000230401,334.004,7.09803e+131,1.19544e+147
7.8125,-6.62986e-05,0.000327538,0.000301197,0.000230917,334.004,0,2.33106e+148
7.82227,0.0003974,0.000327768,-5.03339e-05,0.000231546,-334.004,0,-3.25021e+148
7.83203,-6.62986e-05,0.00032788,0.000301197,0.000232202,334.004,0,8.08412e+147
7.8418,-6.62986e-05,0.000328159,0.000301197,0.000232842,334.004,0,3.77969e+148
7.85156,0.0003974,0.000328279,-5.03339e-05,0.000233488,-334.004,0,-6.18618e+148
7.86133,-6.62986e-05,0.000328338,0.000301197,0.000234233,334.004,0,2.51815e+148
7.87109,-6.62986e-05,0.000328565,0.000301197,0.000234829,334.004,-4.54274e+133,5.90314e+148
7.88086,0.0003974,0.000328701,-5.03339e-05,0.000235657,-334.004,0,-1.15333e+149
7.89062,-6.62986e-05,0.000328802,0.000301197,0.00023641,334.004,0,6.39943e+148
7.90039,-6.62986e-05,0.000329057,0.000301197,0.000237236,334.004,0,8.75903e+148
7.91016,0.0003974,0.000329156,-5.03339e-05,0.000237967,-334.004,0,-2.10827e+149
7.91992,-6.62986e-05,0.000329278,0.000301197,0.000238705,334.004,-9.08548e+133,1.4727e+149
7.92969,-6.62986e-05,0.000329504,0.000301197,0.000239534,334.004,9.08548e+133,1.20198e+149
7.93945,0.0003974,0.000329584,-5.03339e-05,0.000240465,-334.004,0,-3.77938e+149
7.94922,-6.62986e-05,0.000329707,0.000301197,0.000241017,334.004,3.63419e+134,3.1889e+149
7.95898,-6.62986e-05,0.00032985,0.000301197,0.000241927,334.004,9.08548e+133,1.43138e+149
7.96875,0.0003974,0.000329944,-5.03339e-05,0.000242716,-334.004,0,-6.64002e+149
7.97852,-6.62986e-05,0.00033011,0.000301197,0.00024353,334.004,0,6.61684e+149
7.98828,-6.62986e-05,0.000330308,0.000301197,0.000244216,334.004,0,1.17818e+149
7.99805,0.0003974,0.000330385,-5.03339e-05,0.000245051,-334.004,7.26839e+134,-1.14164e+150
8.00781,-6.62986e-05,0.000330432,0.000301197,0.000245722,334.004,0,1.32888e+150
8.01758,-6.62986e-05,0.00033057,-5.03339e-05,0.000246428,-334.004,-4.54274e+133,-4.94475e+148
8.02734,0.0003974,0.000330655,-5.03339e-05,0.000247155,-334.004,1.45368e+135,-1.91579e+150
8.03711,-6.62986e-05,0.000330731,0.000301197,0.000247842,334.004,2.90735e+135,2.59844e+150
8.04688,0.0003974,0.000330979,-5.03339e-05,0.000248567,-334.004,-3.63419e+134,-5.68527e+149
8.05664,0.0003974,0.000330877,-5.03339e-05,0.000249161,-334.004,-2.90735e+135,-3.12425e+150
8.06641,-6.62986e-05,0.000331015,0.000301197,0.000249818,334.004,2.90735e+135,4.96481e+150
8.07617,0.0003974,0.000331087,-5.03339e-05,0.000250365,-334.004,1.45368e+135,-1.88561e+150
8.08594,0.0003974,0.000331166,-5.03339e-05,0.000250997,-334.004,-2.90735e+135,-4.91603e+150


==> data/IBS_results_POM_manual_vinyl_v_Frequency.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,9.53036e-05,-4.24512e-05,4.35322e-08,-1.61426e-05,-0.0253925,-2.11758e-22,1.62865e-06
0.0195312,0.000691909,6.59766e-05,-3.32027e-08,-3.48633e-06,0.0168588,0,3.4465e-06
0.0292969,0.00209295,0.000840059,-1.81427e-07,-1.3418e-05,0.0916735,0,-7.1282e-06
0.0390625,0.00401958,0.00181928,1.21119e-08,-4.6875e-06,-0.0196014,0,-1.65623e-05
0.0488281,0.00618779,0.00332886,-6.95479e-07,-1.27148e-05,0.511101,-1.35525e-20,-3.68776e-05
0.0585937,0.00849545,0.0056635,1.07187e-06,-1.13379e-05,-0.522548,-6.77626e-21,-5.34662e-05
0.0683594,0.0113524,0.00833789,-2.99467e-06,-7.03125e-07,1.93809,2.71051e-20,-5.95921e-05
0.078125,0.0146669,0.0108947,5.90147e-06,-1.64063e-06,-2.81496,-8.13152e-20,-0.000127227
0.0878906,0.0184081,0.0137114,-1.2912e-05,-7.4707e-06,7.06718,0,-7.36556e-05
0.0976562,0.0216957,0.0168122,2.58271e-05,-1.13965e-05,-12.3629,1.0842e-19,-0.000293877
0.107422,0.0259164,0.0200272,-5.30251e-05,-7.79297e-06,27.0066,6.50521e-19,3.59762e-05
0.117187,0.0284428,0.0232619,0.000105023,-5.30273e-06,-51.0656,-8.67362e-19,-0.000780852
0.126953,0.0347228,0.0265897,-0.000210948,-1.6875e-05,105.432,-1.73472e-18,0.000685694
0.136719,0.0336854,0.0300524,0.000421242,-5.06836e-06,-206.885,0,-0.0024148
0.146484,0.0471993,0.0335172,-0.000842764,-1.11914e-05,334.004,0,0.00359306
0.15625,0.0315903,0.0369762,0.0016866,-1.01074e-05,-334.004,-2.08167e-17,-0.00861382
0.166016,0.0742233,0.0401998,-0.00337282,-3.48633e-06,334.004,1.38778e-17,0.0156378
0.175781,0.00014545,0.0431774,0.00675239,-1.27734e-05,-334.004,2.77556e-17,-0.0330196
0.185547,0.158903,0.0462811,-0.0135073,-1.16895e-05,334.004,0,0.0643858
0.195312,-0.0783342,0.0493123,0.0270472,-9.28711e-06,-334.004,-2.22045e-16,-0.130076
0.205078,0.222717,0.0519278,-0.0541043,-8.78906e-06,334.004,-4.44089e-16,0.260455
0.214844,-0.0783342,0.0543616,0.108328,-3.04687e-06,-334.004,0,-0.518315
0.224609,0.222717,0.056773,-0.0669422,-1.23926e-05,334.004,-1.77636e-15,1.04502
0.234375,-0.0783342,0.0589807,0.182268,-1.20117e-06,-334.004,1.77636e-15,-2.07672
0.244141,0.222717,0.0607737,-0.0669422,-1.27148e-05,334.004,-3.55271e-15,4.18
0.253906,-0.0783342,0.0623764,0.182268,-1.77246e-05,-334.004,7.10543e-15,-8.33132
0.263672,0.222717,0.0637655,-0.0669422,-7.91016e-06,334.004,-1.42109e-14,16.7191
0.273437,-0.0783342,0.0649216,0.182268,-1.03125e-05,-334.004,5.68434e-14,-33.4037
0.283203,0.222717,0.0657982,-0.0669422,-3.80859e-07,334.004,0,66.9202
0.292969,-0.0783342,0.0663888,0.182268,-4.48242e-06,-334.004,-1.13687e-13,-133.849
0.302734,0.222717,0.0667857,-0.0669422,-1.2334e-05,334.004,-4.54747e-13,267.969
0.3125,-0.0783342,0.0670135,0.182268,-2.1709e-05,-334.004,-9.09495e-13,-536.187
0.322266,0.222717,0.0670498,-0.0669422,-2.66602e-06,334.004,9.09495e-13,1073.21
0.332031,-0.0783342,0.0666997,0.182268,-5.12695e-06,-334.004,-1.81899e-12,-2147.71
0.341797,0.222717,0.0660287,-0.0669422,-5.77148e-06,334.004,0,4298.43
0.351562,-0.0783342,0.065389,0.182268,-6.12305e-06,-334.004,0,-8602.41
0.361328,0.222717,0.0645749,-0.0669422,-9.28711e-06,334.004,1.45519e-11,17216.4
0.371094,-0.0783342,0.0634875,0.182268,-1.10742e-05,-334.004,0,-34455.6
0.380859,0.222717,0.0622238,-0.0669422,-9.375e-07,334.004,1.16415e-10,68957.2
0.390625,-0.0783342,0.0608368,0.182268,-7.70508e-06,-334.004,3.49246e-10,-138006
0.400391,0.222717,0.0593133,-0.0669422,-2.28516e-06,334.004,-2.32831e-10,276195
0.410156,-0.0783342,0.0576073,0.182268,-8.23242e-06,-334.004,9.31323e-10,-552758
0.419922,0.222717,0.0557329,-0.0669422,-4.80469e-06,334.004,0,1.10625e+06
0.429687,-0.0783342,0.0537642,0.182268,-6.00586e-06,-334.004,3.72529e-09,-2.21397e+06
0.439453,0.222717,0.051775,-0.0669422,-1.86035e-05,334.004,1.11759e-08,4.43089e+06
0.449219,-0.0783342,0.0497166,0.182268,2.34375e-06,-334.004,7.45058e-09,-8.86768e+06
0.458984,0.222717,0.0473981,-0.0669422,1.52344e-06,334.004,2.98023e-08,1.77471e+07
0.46875,-0.0783342,0.0447785,0.182268,3.28125e-06,-334.004,2.98023e-08,-3.55179e+07
0.478516,0.222717,0.0421042,-0.0669422,-1.23926e-05,334.004,-5.96046e-08,7.1083e+07
0.488281,-0.0783342,0.0395313,0.182268,-4.39453e-07,-334.004,1.19209e-07,-1.42261e+08
0.498047,0.222717,0.0368993,-0.0669422,-8.78906e-07,334.004,-2.38419e-07,2.8471e+08
0.507812,-0.0783342,0.0342784,0.182268,4.16016e-06,-334.004,-1.43051e-06,-5.698e+08
0.517578,0.222717,0.0317565,-0.0669422,3.22266e-06,334.004,1.90735e-06,1.14036e+09
0.527344,-0.0783342,0.0292891,0.182268,1.7959e-05,-334.004,0,-2.28223e+09
0.537109,0.222717,0.0268518,-0.0669422,7.68457e-05,334.004,-3.8147e-06,4.5675e+09
0.546875,-0.0783342,0.0244611,0.182268,0.000170391,-334.004,-2.28882e-05,-9.14107e+09
0.556641,0.222717,0.0221186,-0.0669422,0.00036082,334.004,3.05176e-05,1.82943e+10
0.566406,-0.0783342,0.019848,0.182268,0.000730459,-334.004,-3.05176e-05,-3.66129e+10
0.576172,0.222717,0.0176245,-0.0669422,0.00140531,334.004,6.10352e-05,7.32745e+10
0.585937,-0.0783342,0.0155939,0.182268,0.00248889,-334.004,0,-1.46646e+11
0.595703,0.222717,0.0135998,-0.0669422,0.00422388,334.004,0,2.93488e+11
0.605469,-0.0783342,0.0117659,0.182268,0.00674927,-334.004,-0.000488281,-5.87366e+11
0.615234,0.222717,0.0102357,-0.0669422,0.010233,334.004,0.000976562,1.17551e+12
0.625,-0.0783342,0.00880037,0.182268,0.0147277,-334.004,0.00390625,-2.35259e+12
0.634766,0.222717,0.00754154,-0.0669422,0.0201993,334.004,-0.0078125,4.70831e+12
0.644531,-0.0783342,0.00655459,0.182268,0.0264617,-334.004,0.015625,-9.42288e+12
0.654297,0.222717,0.00600129,-0.0669422,0.0332484,334.004,-0.03125,1.88583e+13
0.664062,-0.0783342,0.00560985,0.182268,0.0402637,-334.004,-0.0625,-3.77417e+13
0.673828,0.222717,0.00535421,-0.0669422,0.0472417,334.004,-0.0625,7.55336e+13
0.683594,-0.0783342,0.00520526,0.182268,0.0540977,-334.004,0,-1.51168e+14
0.693359,0.222717,0.005047,-0.0669422,0.0607711,334.004,-0.25,3.02536e+14
0.703125,-0.0783342,0.00477738,0.182268,0.067347,-334.004,0,-6.05475e+14
0.712891,0.222717,0.00448869,-0.0669422,0.0738783,334.004,2,1.21175e+15
0.722656,-0.0783342,0.00422769,0.182268,0.0802782,-334.004,4,-2.42512e+15
0.732422,0.222717,0.00401997,-0.0669422,0.0864883,334.004,12,4.85347e+15
0.742187,-0.0783342,0.00391579,0.182268,0.0923056,-334.004,16,-9.71339e+15
0.751953,0.222717,0.00386487,-0.0669422,0.0976137,334.004,32,1.94397e+16
0.761719,-0.0783342,0.0037459,0.182268,0.102384,-334.004,64,-3.89053e+16
0.771484,0.222717,0.00359165,-0.0669422,0.106648,334.004,-256,7.78623e+16
0.78125,-0.0783342,0.00347426,0.182268,0.110448,-334.004,256,-1.55828e+17
0.791016,0.222717,0.00335851,-0.0669422,0.113794,334.004,0,3.11863e+17
0.800781,-0.0783342,0.0032105,0.182268,0.116583,-334.004,-512,-6.24142e+17
0.810547,0.222717,0.00311147,-0.0669422,0.118753,334.004,1024,1.24911e+18
0.820312,-0.0783342,0.00306604,0.182268,0.120272,-334.004,2048,-2.49989e+18
0.830078,0.222717,0.00301626,-0.0669422,0.121168,334.004,-16384,5.0031e+18
0.839844,-0.0783342,0.00294929,0.182268,0.121512,-334.004,0,-1.00129e+19
0.849609,0.222717,0.00286518,-0.0669422,0.121325,334.004,-32768,2.0039e+19
0.859375,-0.0783342,0.00274468,0.182268,0.120618,-334.004,65536,-4.01047e+19
0.869141,0.222717,0.00268081,-0.0669422,0.119328,334.004,0,8.02627e+19
0.878906,-0.0783342,0.00266833,0.182268,0.117491,-334.004,131072,-1.60632e+20
0.888672,0.222717,0.00264255,-0.0669422,0.115119,334.004,524288,3.21478e+20
0.898437,-0.0783342,0.00255393,0.182268,0.112342,-334.004,-1.57286e+06,-6.43384e+20
0.908203,0.222717,0.00248396,-0.0669422,0.109198,334.004,0,1.28762e+21
0.917969,-0.0783342,0.00244184,0.182268,0.105682,-334.004,4.1943e+06,-2.57696e+21
0.927734,0.222717,0.00242042,-0.0669422,0.101751,334.004,4.1943e+06,5.15734e+21
0.9375,-0.0783342,0.00237366,0.182268,0.0974349,-334.004,8.38861e+06,-1.03215e+22
0.947266,0.222717,0.00233153,-0.0669422,0.0927279,334.004,0,2.06568e+22
0.957031,-0.0783342,0.00228448,0.182268,0.0877172,-334.004,-3.35544e+07,-4.13411e+22
0.966797,0.222717,0.00224432,-0.0669422,0.082533,334.004,6.71089e+07,8.27372e+22
0.976562,-0.0783342,0.00220986,0.182268,0.0772739,-334.004,-1.34218e+08,-1.65584e+23
0.986328,0.222717,0.00216114,-0.0669422,0.07203,334.004,5.36871e+08,3.31389e+23
0.996094,-0.0783342,0.00211813,0.182268,0.0668672,-334.004,0,-6.63219e+23
1.00586,0.222717,0.00212801,-0.0669422,0.0618403,334.004,-3.22123e+09,1.32732e+24
1.01562,-0.0783342,0.00213729,0.182268,0.0569819,-334.004,2.14748e+09,-2.65641e+24
1.02539,0.222717,0.00207293,-0.0669422,0.0522798,334.004,8.58993e+09,5.31635e+24
1.03516,-0.0783342,0.00202269,0.182268,0.0476157,-334.004,0,-1.06398e+25
1.04492,0.222717,0.00198038,-0.0669422,0.0430551,334.004,-1.71799e+10,2.12937e+25
1.05469,-0.0783342,0.001949,0.182268,0.0386048,-334.004,-3.43597e+10,-4.26157e+25
1.06445,0.222717,0.00194458,-0.0669422,0.0342841,334.004,-1.37439e+11,8.5288e+25
1.07422,-0.0783342,0.00194871,0.182268,0.030137,-334.004,4.12317e+11,-1.70689e+26
1.08398,0.222717,0.00193831,-0.0669422,0.0261289,334.004,-5.49756e+11,3.41606e+26
1.09375,-0.0783342,0.00193104,0.182268,0.0222843,-334.004,5.49756e+11,-6.83666e+26
1.10352,0.222717,0.00191379,-0.0669422,0.0185743,334.004,-2.19902e+12,1.36824e+27
1.11328,-0.0783342,0.00193998,0.182268,0.0151729,-334.004,6.59707e+12,-2.7383e+27
1.12305,0.222717,0.00200314,-0.0669422,0.0120551,334.004,0,5.48025e+27
1.13281,-0.0783342,0.00219563,0.182268,0.00928321,-334.004,1.75922e+13,-1.09678e+28
1.14258,0.222717,0.00251769,-0.0669422,0.00684996,334.004,-1.75922e+13,2.19502e+28
1.15234,-0.0783342,0.00300489,0.182268,0.00474973,-334.004,0,-4.39295e+28
1.16211,0.222717,0.00374763,-0.0669422,0.00308883,334.004,-1.40737e+14,8.79174e+28
1.17187,-0.0783342,0.00490532,0.182268,0.00178271,-334.004,-1.40737e+14,-1.75952e+29
1.18164,0.222717,0.00655181,-0.0669422,0.00083918,334.004,5.6295e+14,3.52138e+29
1.19141,-0.0783342,0.00886286,0.182268,8.44336e-05,-334.004,-5.6295e+14,-7.04743e+29
1.20117,0.222717,0.0119027,-0.0669422,-0.000460957,334.004,5.6295e+15,1.41042e+30
1.21094,-0.0783342,0.0157978,0.182268,-0.000947461,-334.004,2.2518e+15,-2.82272e+30
1.2207,0.222717,0.0206092,-0.0669422,-0.00139178,334.004,4.5036e+15,5.6492e+30
1.23047,-0.0783342,0.0262104,0.182268,-0.00180595,-334.004,-9.0072e+15,-1.13059e+31
1.24023,0.222717,0.0326129,-0.0669422,-0.00224862,334.004,0,2.26269e+31
1.25,-0.0783342,0.0396032,0.182268,-0.0025923,-334.004,7.20576e+16,-4.52838e+31
1.25977,0.222717,0.0470551,-0.0669422,-0.00281572,334.004,7.20576e+16,9.06279e+31
1.26953,-0.0783342,0.0547617,0.182268,-0.00285044,-334.004,-1.44115e+17,-1.81376e+32
1.2793,0.222717,0.0625063,-0.0669422,-0.00274843,334.004,5.76461e+17,3.62994e+32
1.28906,-0.0783342,0.0701675,0.182268,-0.00248215,-334.004,0,-7.26471e+32
1.29883,0.222717,0.0776923,-0.0669422,-0.00213592,334.004,-3.45876e+18,1.45391e+33
1.30859,-0.0783342,0.0850836,0.182268,-0.00171229,-334.004,2.30584e+18,-2.90975e+33
1.31836,0.222717,0.0923054,-0.0669422,-0.00123835,334.004,9.22337e+18,5.82337e+33
1.32812,-0.0783342,0.0993723,0.182268,-0.000782314,-334.004,9.22337e+18,-1.16545e+34
1.33789,0.222717,0.106203,-0.0669422,-0.000265459,334.004,-1.84467e+19,2.33245e+34
1.34766,-0.0783342,0.112726,0.182268,0.00031377,-334.004,0,-4.66799e+34
1.35742,0.222717,0.118787,-0.0669422,0.000975615,334.004,1.47574e+20,9.3422e+34
1.36719,-0.0783342,0.124333,0.182268,0.0017277,-334.004,0,-1.86968e+35
1.37695,0.222717,0.129292,-0.0669422,0.00256582,334.004,1.18059e+21,3.74185e+35
1.38672,-0.0783342,0.133675,0.182268,0.00346805,-334.004,5.90296e+20,-7.48868e+35
1.39648,0.222717,0.137511,-0.0669422,0.00449186,334.004,-2.36118e+21,1.49873e+36
1.40625,-0.0783342,0.140836,0.182268,0.00555495,-334.004,4.72237e+21,-2.99946e+36
1.41602,0.222717,0.143591,-0.0669422,0.00658488,334.004,-9.44473e+21,6.0029e+36
1.42578,-0.0783342,0.145738,0.182268,0.00748998,-334.004,-2.83342e+22,-1.20138e+37
1.43555,0.222717,0.147299,-0.0669422,0.00818748,334.004,-5.66684e+22,2.40435e+37
1.44531,-0.0783342,0.148206,0.182268,0.00874143,-334.004,-7.55579e+22,-4.81191e+37
1.45508,0.222717,0.148478,-0.0669422,0.00906284,334.004,7.55579e+22,9.63021e+37
1.46484,-0.0783342,0.148147,0.182268,0.00921958,-334.004,-4.53347e+23,-1.92732e+38
1.47461,0.222717,0.147259,-0.0669422,0.00917745,334.004,0,3.85721e+38
1.48437,-0.0783342,0.14587,0.182268,0.00896962,-334.004,-1.20893e+24,-7.71955e+38
1.49414,0.222717,0.143991,-0.0669422,0.00861029,334.004,0,1.54494e+39
1.50391,-0.0783342,0.141605,0.182268,0.00807979,-334.004,7.25355e+24,-3.09193e+39
1.51367,0.222717,0.138731,-0.0669422,0.00743268,334.004,0,6.18797e+39
1.52344,-0.0783342,0.135415,0.182268,0.00663524,-334.004,3.86856e+25,-1.23842e+40
1.5332,0.222717,0.131685,-0.0669422,0.00578194,334.004,-3.86856e+25,2.47848e+40
1.54297,-0.0783342,0.127604,0.182268,0.00488634,-334.004,1.16057e+26,-4.96026e+40
1.55273,0.222717,0.123221,-0.0669422,0.00393091,334.004,1.54743e+26,9.92711e+40
1.5625,-0.0783342,0.11858,0.182268,0.00293221,-334.004,-3.09485e+26,-1.98674e+41
1.57227,0.222717,0.113688,-0.0669422,0.00195123,334.004,-3.09485e+26,3.97613e+41
1.58203,-0.0783342,0.108576,0.182268,0.000952646,-334.004,6.1897e+26,-7.95754e+41
1.5918,0.222717,0.103279,-0.0669422,-5.56641e-06,334.004,3.71382e+27,1.59257e+42
1.60156,-0.0783342,0.0978464,0.182268,-0.000946904,-334.004,0,-3.18725e+42
1.61133,0.222717,0.0923385,-0.0669422,-0.00186838,334.004,1.9807e+28,6.37874e+42
1.62109,-0.0783342,0.0867671,0.182268,-0.00268562,-334.004,9.90352e+27,-1.2766e+43
1.63086,0.222717,0.0811979,-0.0669422,-0.00342738,334.004,3.96141e+28,2.55489e+43
1.64062,-0.0783342,0.0756148,0.182268,-0.00410839,-334.004,-3.96141e+28,-5.11318e+43
1.65039,0.222717,0.0700608,-0.0669422,-0.00468023,334.004,-7.92282e+28,1.02332e+44
1.66016,-0.0783342,0.0645758,0.182268,-0.00517603,-334.004,0,-2.04799e+44
1.66992,0.222717,0.0591781,-0.0669422,-0.00560124,334.004,-9.50738e+29,4.09871e+44
1.67969,-0.0783342,0.0539333,0.182268,-0.00591533,-334.004,0,-8.20287e+44
1.68945,0.222717,0.0488272,-0.0669422,-0.00610116,334.004,-5.0706e+30,1.64167e+45
1.69922,-0.0783342,0.043905,0.182268,-0.00618618,-334.004,5.0706e+30,-3.28551e+45
1.70898,0.222717,0.0391556,-0.0669422,-0.00615416,334.004,-1.52118e+31,6.5754e+45
1.71875,-0.0783342,0.0346472,0.182268,-0.00590769,-334.004,-1.01412e+31,-1.31595e+46
1.72852,0.222717,0.0303919,-0.0669422,-0.00548842,334.004,4.05648e+31,2.63366e+46
1.73828,-0.0783342,0.0264286,0.182268,-0.00480867,-334.004,-8.11296e+31,-5.27082e+46
1.74805,0.222717,0.0227339,-0.0669422,-0.00380728,334.004,-2.43389e+32,1.05487e+47
1.75781,-0.0783342,0.0193644,0.182268,-0.0024242,-334.004,-1.62259e+32,-2.11113e+47
1.76758,0.222717,0.0162961,-0.0669422,-0.000608262,334.004,3.24519e+32,4.22507e+47
1.77734,-0.0783342,0.0135477,0.182268,0.00175389,-334.004,-1.94711e+33,-8.45577e+47
1.78711,0.222717,0.0112026,-0.0669422,0.00475143,334.004,2.59615e+33,1.69228e+48
1.79687,-0.0783342,0.00922603,0.182268,0.00839089,-334.004,-5.1923e+33,-3.38681e+48
1.80664,0.222717,0.00760131,-0.0669422,0.0127034,334.004,5.1923e+33,6.77812e+48
1.81641,-0.0783342,0.00635985,0.182268,0.0177083,-334.004,4.15384e+34,-1.35653e+49
1.82617,0.222717,0.00547046,-0.0669422,0.023247,334.004,6.23076e+34,2.71485e+49
1.83594,-0.0783342,0.00485259,0.182268,0.0293282,-334.004,-1.66153e+35,-5.43332e+49
1.8457,0.222717,0.0045051,-0.0669422,0.0357677,334.004,8.30767e+34,1.08739e+50
1.85547,-0.0783342,0.00429814,0.182268,0.0423839,-334.004,0,-2.17622e+50
1.86523,0.222717,0.00415195,-0.0669422,0.0490995,334.004,-9.96921e+35,4.35533e+50
1.875,-0.0783342,0.00392414,0.182268,0.0557183,-334.004,-1.99384e+36,-8.71646e+50
1.88477,0.222717,0.00361195,-0.0669422,0.0621824,334.004,0,1.74445e+51
1.89453,-0.0783342,0.00323637,0.182268,0.0683811,-334.004,5.31691e+36,-3.49122e+51
1.9043,0.222717,0.00287238,-0.0669422,0.0742973,334.004,2.12676e+37,6.98709e+51
1.91406,-0.0783342,0.0025834,0.182268,0.0799332,-334.004,0,-1.39835e+52
1.92383,0.222717,0.00245379,-0.0669422,0.0853119,334.004,-4.25353e+37,2.79855e+52
1.93359,-0.0783342,0.00248013,0.182268,0.0904006,-334.004,4.25353e+37,-5.60083e+52
1.94336,0.222717,0.00266095,-0.0669422,0.0951418,334.004,1.70141e+38,1.12091e+53
1.95312,-0.0783342,0.00290414,0.182268,0.0994753,-334.004,-1.70141e+38,-2.24331e+53
1.96289,0.222717,0.00313283,-0.0669422,0.103363,334.004,-3.40282e+38,4.48961e+53
1.97266,-0.0783342,0.00325726,0.182268,0.106715,-334.004,0,-8.98519e+53
1.98242,0.222717,0.00321387,-0.0669422,0.109507,334.004,-2.72226e+39,1.79823e+54
1.99219,-0.0783342,0.00302121,0.182268,0.111741,-334.004,-1.0889e+40,-3.59886e+54
2.00195,0.222717,0.00271711,-0.0669422,0.113408,334.004,-1.0889e+40,7.2025e+54
2.01172,-0.0783342,0.00238102,0.182268,0.114568,-334.004,3.26671e+40,-1.44146e+55
2.02148,0.222717,0.00204313,-0.0669422,0.115202,334.004,0,2.88483e+55
2.03125,-0.0783342,0.00172942,0.182268,0.115365,-334.004,4.35561e+40,-5.7735e+55
2.04102,0.222717,0.00141064,-0.0669422,0.114999,334.004,1.74225e+41,1.15547e+56
2.05078,-0.0783342,0.00107528,0.182268,0.114124,-334.004,0,-2.31247e+56
2.06055,0.222717,0.000781494,-0.0669422,0.112775,334.004,0,4.62802e+56
2.07031,-0.0783342,0.000504551,0.182268,0.110916,-334.004,6.96898e+41,-9.2622e+56
2.08008,0.222717,0.000345732,-0.0669422,0.108635,334.004,-1.3938e+42,1.85367e+57
2.08984,-0.0783342,0.00028708,0.182268,0.10591,-334.004,-1.3938e+43,-3.70981e+57
2.09961,0.222717,0.000344824,-0.0669422,0.102872,334.004,-5.57519e+42,7.42455e+57
2.10937,-0.0783342,0.000526055,0.182268,0.0994828,-334.004,1.11504e+43,-1.4859e+58
2.11914,0.222717,0.000797959,-0.0669422,0.0958455,334.004,-6.69022e+43,2.97377e+58
2.12891,-0.0783342,0.00113001,0.182268,0.0919105,-334.004,0,-5.9515e+58
2.13867,0.222717,0.00151354,-0.0669422,0.0877455,334.004,-1.78406e+44,1.19109e+59
2.14844,-0.0783342,0.00189659,0.182268,0.0834086,-334.004,-1.78406e+44,-2.38377e+59
2.1582,0.222717,0.00227291,-0.0669422,0.0788963,334.004,1.07044e+45,4.7707e+59
2.16797,-0.0783342,0.00265359,0.182268,0.0742948,-334.004,2.14087e+45,-9.54775e+59
2.17773,0.222717,0.00303688,-0.0669422,0.0696333,334.004,4.28174e+45,1.91082e+60
2.1875,-0.0783342,0.00341739,0.182268,0.0649434,-334.004,-2.8545e+45,-3.82418e+60
2.19727,0.222717,0.00371244,-0.0669422,0.0602792,334.004,0,7.65345e+60
2.20703,-0.0783342,0.00392212,0.182268,0.055636,-334.004,0,-1.53171e+61
2.2168,0.222717,0.00398373,-0.0669422,0.0510441,334.004,4.56719e+46,3.06545e+61
2.22656,-0.0783342,0.00394925,0.182268,0.046532,-334.004,-1.37016e+47,-6.13498e+61
2.23633,0.222717,0.00384642,-0.0669422,0.0421455,334.004,9.13439e+46,1.22781e+62
2.24609,-0.0783342,0.00369747,0.182268,0.0379269,-334.004,7.30751e+47,-2.45726e+62
2.25586,0.222717,0.00347716,-0.0669422,0.0338669,334.004,0,4.91778e+62
2.26562,-0.0783342,0.00320045,0.182268,0.0300317,-334.004,-2.923e+48,-9.84211e+62
2.27539,0.222717,0.0028582,-0.0669422,0.0264124,334.004,4.3845e+48,1.96973e+63
2.28516,-0.0783342,0.00247239,0.182268,0.0230477,-334.004,-1.1692e+49,-3.94208e+63
2.29492,0.222717,0.0021094,-0.0669422,0.0199901,334.004,-5.84601e+48,7.8894e+63
2.30469,-0.0783342,0.00182074,0.182268,0.0172317,-334.004,-2.3384e+49,-1.57893e+64
2.31445,0.222717,0.00163491,-0.0669422,0.0148102,334.004,2.3384e+49,3.15996e+64
2.32422,-0.0783342,0.00166655,0.182268,0.012718,-334.004,-4.67681e+49,-6.32412e+64
2.33398,0.222717,0.00195085,-0.0669422,0.0110256,334.004,-2.80608e+50,1.26567e+65
2.34375,-0.0783342,0.00258952,0.182268,0.00960064,-334.004,-1.87072e+50,-2.53301e+65
2.35352,0.222717,0.00364793,-0.0669422,0.00849671,334.004,7.48289e+50,5.0694e+65
2.36328,-0.0783342,0.00520119,0.182268,0.00764508,-334.004,-7.48289e+50,-1.01455e+66
2.37305,0.222717,0.00735812,-0.0669422,0.0070079,334.004,0,2.03046e+66
2.38281,-0.0783342,0.0101721,0.182268,0.00656276,-334.004,-2.99316e+51,-4.06361e+66
2.39258,0.222717,0.0136557,-0.0669422,0.00619383,334.004,5.98631e+51,8.13263e+66
2.40234,-0.0783342,0.0178207,0.182268,0.00588422,-334.004,0,-1.62761e+67
2.41211,0.222717,0.0227192,-0.0669422,0.00562497,334.004,0,3.25738e+67
2.42187,-0.0783342,0.0282596,0.182268,0.00531803,-334.004,-1.43671e+53,-6.51909e+67
2.43164,0.222717,0.0344061,-0.0669422,0.00502107,334.004,3.83124e+53,1.30469e+68
2.44141,-0.0783342,0.0410728,0.182268,0.0047093,-334.004,0,-2.61111e+68
2.45117,0.222717,0.0481492,-0.0669422,0.00441932,334.004,0,5.22569e+68
2.46094,-0.0783342,0.0555251,0.182268,0.00412541,-334.004,0,-1.04583e+69
2.4707,0.222717,0.0630502,-0.0669422,0.00383672,334.004,-3.06499e+54,2.09306e+69
2.48047,-0.0783342,0.0705909,0.182268,0.00360176,-334.004,6.12998e+54,-4.18889e+69
2.49023,0.222717,0.0780698,-0.0669422,0.00342105,334.004,0,8.38336e+69
2.5,-0.0783342,0.0853977,0.182268,0.00326982,-334.004,0,-1.67779e+70
2.50977,0.222717,0.0925354,-0.0669422,0.00316078,334.004,0,3.35781e+70
2.51953,-0.0783342,0.0994584,0.182268,0.00301424,-334.004,0,-6.72008e+70
2.5293,0.222717,0.106128,-0.0669422,0.00287212,334.004,0,1.34491e+71
2.53906,-0.0783342,0.112516,0.182268,0.00272438,-334.004,3.92319e+56,-2.69161e+71
2.54883,0.222717,0.118553,-0.0669422,0.00254821,334.004,1.56928e+57,5.38679e+71
2.55859,-0.0783342,0.124153,0.182268,0.00240674,-334.004,0,-1.07808e+72
2.56836,0.222717,0.129229,-0.0669422,0.00225527,334.004,0,2.15758e+72
2.57812,-0.0783342,0.133713,0.182268,0.00214646,-334.004,-6.2771e+57,-4.31804e+72
2.58789,0.222717,0.137505,-0.0669422,0.00205148,334.004,0,8.64182e+72
2.59766,-0.0783342,0.140615,0.182268,0.00196266,-334.004,0,-1.72951e+73
2.60742,0.222717,0.143036,-0.0669422,0.00184313,334.004,1.00434e+59,3.46133e+73
2.61719,-0.0783342,0.144788,0.182268,0.00174378,-334.004,-1.00434e+59,-6.92726e+73
2.62695,0.222717,0.145921,-0.0669422,0.00165466,334.004,0,1.38637e+74
2.63672,-0.0783342,0.14642,0.182268,0.00153624,-334.004,0,-2.77459e+74
2.64648,0.222717,0.146319,-0.0669422,0.00144357,334.004,-8.03469e+59,5.55287e+74
2.65625,-0.0783342,0.145575,0.182268,0.00133834,-334.004,0,-1.11131e+75
2.66602,0.222717,0.144212,-0.0669422,0.00128235,334.004,3.21388e+60,2.2241e+75
2.67578,-0.0783342,0.142215,0.182268,0.00118951,-334.004,0,-4.45116e+75
2.68555,0.222717,0.139658,-0.0669422,0.00111993,334.004,-1.28555e+61,8.90824e+75
2.69531,-0.0783342,0.136576,0.182268,0.00106295,-334.004,5.1422e+61,-1.78283e+76
2.70508,0.222717,0.132994,-0.0669422,0.000955635,334.004,-5.1422e+61,3.56804e+76
2.71484,-0.0783342,0.12899,0.182268,0.00089833,-334.004,1.02844e+62,-7.14082e+76
2.72461,0.222717,0.124574,-0.0669422,0.000817031,334.004,0,1.42911e+77
2.73437,-0.0783342,0.119804,0.182268,0.000760811,-334.004,-4.11376e+62,-2.86013e+77
2.74414,0.222717,0.114707,-0.0669422,0.000697764,334.004,-8.22752e+62,5.72406e+77
2.75391,-0.0783342,0.109347,0.182268,0.000638496,-334.004,0,-1.14557e+78
2.76367,0.222717,0.103732,-0.0669422,0.000592324,334.004,0,2.29267e+78
2.77344,-0.0783342,0.0979398,0.182268,0.000530156,-334.004,0,-4.58839e+78
2.7832,0.222717,0.0920089,-0.0669422,0.000449824,334.004,1.3164e+64,9.18288e+78
2.79297,-0.0783342,0.0860265,0.182268,0.000390117,-334.004,2.63281e+64,-1.8378e+79
2.80273,0.222717,0.0800208,-0.0669422,0.000310225,334.004,0,3.67804e+79
2.8125,-0.0783342,0.0740642,0.182268,0.000254766,-334.004,0,-7.36097e+79
2.82227,0.222717,0.0681611,-0.0669422,0.000213135,334.004,-2.10625e+65,1.47317e+80
2.83203,-0.0783342,0.0623513,0.182268,0.000175313,-334.004,0,-2.94831e+80
2.8418,0.222717,0.0566735,-0.0669422,0.000201504,334.004,-8.42498e+65,5.90053e+80
2.85156,-0.0783342,0.0511624,0.182268,0.000265518,-334.004,-1.685e+66,-1.18089e+81
2.86133,0.222717,0.0458886,-0.0669422,0.000381387,334.004,6.73999e+66,2.36335e+81
2.87109,-0.0783342,0.0408571,0.182268,0.000563291,-334.004,0,-4.72985e+81
2.88086,0.222717,0.0361218,-0.0669422,0.000810908,334.004,-1.348e+67,9.46599e+81
2.89062,-0.0783342,0.0316897,0.182268,0.00112146,-334.004,-2.69599e+67,-1.89446e+82
2.90039,0.222717,0.0275761,-0.0669422,0.00157427,334.004,-5.39199e+67,3.79143e+82
2.91016,-0.0783342,0.0238102,0.182268,0.00213369,-334.004,0,-7.58791e+82
2.91992,0.222717,0.020358,-0.0669422,0.00290584,334.004,-2.1568e+68,1.51859e+83
2.92969,-0.0783342,0.0173026,0.182268,0.00395323,-334.004,-4.31359e+68,-3.0392e+83
2.93945,0.222717,0.0146357,-0.0669422,0.0053182,334.004,0,6.08245e+83
2.94922,-0.0783342,0.0123475,0.182268,0.00706424,-334.004,0,-1.2173e+84
2.95898,0.222717,0.0104982,-0.0669422,0.00928529,334.004,3.45087e+69,2.43622e+84
2.96875,-0.0783342,0.00900935,0.182268,0.0119796,-334.004,0,-4.87567e+84
2.97852,0.222717,0.00787022,-0.0669422,0.0152056,334.004,0,9.75783e+84
2.98828,-0.0783342,0.00706816,0.182268,0.0189206,-334.004,-2.7607e+70,-1.95286e+85
2.99805,0.222717,0.00662323,-0.0669422,0.0231542,334.004,5.5214e+70,3.90832e+85
3.00781,-0.0783342,0.00651583,0.182268,0.0278601,-334.004,1.10428e+71,-7.82184e+85
3.01758,0.222717,0.00665218,-0.0669422,0.032901,334.004,-4.41712e+71,1.56541e+86
3.02734,-0.0783342,0.00706046,0.182268,0.0382942,-334.004,0,-3.1329e+86
3.03711,0.222717,0.00759062,-0.0669422,0.0438468,334.004,-8.83424e+71,6.26997e+86
3.04687,-0.0783342,0.00822621,0.182268,0.0494892,-334.004,0,-1.25483e+87
3.05664,0.222717,0.00897272,-0.0669422,0.0551202,334.004,3.53369e+72,2.51132e+87
3.06641,-0.0783342,0.00971672,0.182268,0.0606118,-334.004,7.06739e+72,-5.02599e+87
3.07617,0.222717,0.0104405,-0.0669422,0.0659277,334.004,1.41348e+73,1.00587e+88
3.08594,-0.0783342,0.0110871,0.182268,0.0709921,-334.004,2.82696e+73,-2.01307e+88
3.0957,0.222717,0.0117402,-0.0669422,0.0757527,334.004,0,4.02882e+88
3.10547,-0.0783342,0.012318,0.182268,0.0802232,-334.004,1.13078e+74,-8.06299e+88
3.11523,0.222717,0.0128032,-0.0669422,0.0843759,334.004,0,1.61367e+89
3.125,-0.0783342,0.0132531,0.182268,0.0882028,-334.004,0,-3.22949e+89
3.13477,0.222717,0.0136927,-0.0669422,0.0917201,334.004,9.04626e+74,6.46327e+89
3.14453,-0.0783342,0.0140312,0.182268,0.0948503,-334.004,0,-1.29351e+90
3.1543,0.222717,0.0143771,-0.0669422,0.0976236,334.004,-3.6185e+75,2.58875e+90
3.16406,-0.0783342,0.0146931,0.182268,0.0999909,-334.004,-7.23701e+75,-5.18094e+90
3.17383,0.222717,0.0148893,-0.0669422,0.101933,334.004,1.4474e+76,1.03688e+91
3.18359,-0.0783342,0.0150742,0.182268,0.103428,-334.004,0,-2.07513e+91
3.19336,0.222717,0.0151292,-0.0669422,0.104471,334.004,5.7896e+76,4.15302e+91
3.20312,-0.0783342,0.015082,0.182268,0.105066,-334.004,-2.31584e+77,-8.31157e+91
3.21289,0.222717,0.0150003,-0.0669422,0.105238,334.004,0,1.66342e+92
3.22266,-0.0783342,0.0147972,0.182268,0.104995,-334.004,-9.26337e+77,-3.32905e+92
3.23242,0.222717,0.0145608,-0.0669422,0.10437,334.004,9.26337e+77,6.66253e+92
3.24219,-0.0783342,0.0142821,0.182268,0.103341,-334.004,0,-1.33339e+93
3.25195,0.222717,0.0139014,-0.0669422,0.10196,334.004,3.70535e+78,2.66856e+93
3.26172,-0.0783342,0.0135211,0.182268,0.10017,-334.004,7.41069e+78,-5.34067e+93
3.27148,0.222717,0.0130761,-0.0669422,0.0980096,334.004,1.48214e+79,1.06884e+94
3.28125,-0.0783342,0.0125484,0.182268,0.0954727,-334.004,2.96428e+79,-2.13911e+94
3.29102,0.222717,0.0120009,-0.0669422,0.0925498,334.004,0,4.28106e+94
3.30078,-0.0783342,0.0114029,0.182268,0.0893451,-334.004,1.18571e+80,-8.56782e+94
3.31055,0.222717,0.0107145,-0.0669422,0.0858278,334.004,-2.37142e+80,3.42941e+94
3.32031,-0.0783342,0.0100199,0.182268,0.0820797,-334.004,0,-1.63478e+94
3.33008,0.222717,0.00932229,-0.0669422,0.0781597,334.004,2.37142e+80,6.26963e+93
3.33984,-0.0783342,0.0086076,0.182268,0.0741017,-334.004,2.37142e+80,-1.95396e+94
3.34961,0.222717,0.00783741,-0.0669422,0.0699297,334.004,-2.37142e+80,3.25821e+94
3.35937,-0.0783342,0.00706198,0.182268,0.0656866,-334.004,2.37142e+80,-3.39485e+94
3.36914,0.222717,0.00629294,-0.0669422,0.0613989,334.004,1.18571e+80,4.43114e+94
3.37891,-0.0783342,0.00550518,0.182268,0.0570737,-334.004,-1.18571e+80,-7.26771e+94
3.38867,0.222717,0.00469444,-0.0669422,0.0527576,334.004,4.74284e+80,8.95942e+94
3.39844,-0.0783342,0.00391365,0.182268,0.0484806,-334.004,0,-8.06341e+94
3.4082,0.222717,0.00315313,-0.0669422,0.0442412,334.004,-2.37142e+80,6.5245e+94
3.41797,0.222717,0.00239162,0.182268,0.0401,-334.004,0,-5.31211e+94
3.42773,-0.0783342,0.00168108,-0.0669422,0.0361072,334.004,0,2.76497e+94
3.4375,-0.0783342,0.000994219,0.182268,0.032238,-334.004,2.37142e+80,9.29789e+93
3.44727,0.222717,0.000361963,-0.0669422,0.0285506,334.004,-2.96428e+79,-1.22235e+95
3.45703,-0.0783342,-0.000194414,0.182268,0.0250823,-334.004,-2.96428e+79,-2.06024e+94
3.4668,0.222717,-0.000673037,-0.0669422,0.0218427,334.004,-2.96428e+79,1.41303e+95
3.47656,-0.0783342,-0.00103843,0.182268,0.0189039,-334.004,2.96428e+79,-1.77929e+95
3.48633,-0.0783342,-0.00123721,0.182268,0.0162517,334.004,5.92855e+79,2.3919e+95
3.49609,0.222717,-0.00127028,-0.0669422,0.0139461,-334.004,-5.92855e+79,-3.09158e+95
3.50586,-0.0783342,-0.00107314,0.182268,0.0119857,334.004,1.18571e+80,5.65997e+94
3.51562,0.222717,-0.000608086,-0.0669422,0.0103439,-334.004,1.18571e+80,1.70439e+94
3.52539,-0.0783342,0.000145986,0.182268,0.00907485,334.004,0,-2.37023e+94
3.53516,0.222717,0.00129085,-0.0669422,0.00808383,-334.004,1.18571e+80,2.09812e+95
3.54492,0.222717,0.00283729,-0.0669422,0.00740294,334.004,-2.37142e+80,-4.0417e+94
3.55469,-0.0783342,0.00483955,0.182268,0.00692379,-334.004,0,3.11159e+95
3.56445,0.222717,0.00734446,-0.0669422,0.00666451,-334.004,-2.96428e+79,-2.34935e+95
3.57422,-0.0783342,0.0103906,-0.0669422,0.00655775,334.004,1.18571e+80,1.66315e+93
3.58398,-0.0783342,0.0139773,0.182268,0.00656895,-334.004,5.92855e+79,3.01553e+95
3.59375,0.222717,0.0180671,-0.0669422,0.00664081,334.004,1.18571e+80,-6.81107e+94
3.60352,-0.0783342,0.0227015,0.182268,0.00674294,-334.004,-1.18571e+80,6.82073e+94
3.61328,0.222717,0.0277812,-0.0669422,0.00680771,334.004,0,-2.75372e+95
3.62305,-0.0783342,0.0332669,0.182268,0.00685693,-334.004,-2.37142e+80,-2.38162e+94
3.63281,0.222717,0.0391008,-0.0669422,0.00688778,334.004,0,8.77198e+94
3.64258,-0.0783342,0.0451542,0.182268,0.00686736,-334.004,0,-1.31067e+95
3.65234,0.222717,0.0513779,-0.0669422,0.00678205,334.004,4.74284e+80,1.59066e+95
3.66211,-0.0783342,0.0576253,0.182268,0.00666249,-334.004,1.89714e+81,-1.96903e+95
3.67188,0.222717,0.0638626,-0.0669422,0.00648035,334.004,0,1.72647e+95
3.68164,-0.0783342,0.070009,0.182268,0.00623777,-334.004,0,-1.46957e+95
3.69141,0.222717,0.0759959,-0.0669422,0.00595734,334.004,0,6.83954e+94
3.70117,-0.0783342,0.081787,0.182268,0.00561598,-334.004,-1.89714e+81,-8.80996e+94
3.71094,0.222717,0.0873262,-0.0669422,0.00518651,334.004,0,6.70812e+94
3.7207,-0.0783342,0.092599,0.182268,0.00472632,-334.004,-9.48569e+80,-1.25297e+95
3.73047,0.222717,0.0975577,-0.0669422,0.00422268,334.004,-4.74284e+80,1.83816e+95
3.74023,-0.0783342,0.102195,0.182268,0.00362086,-334.004,4.74284e+80,-2.70086e+95
3.75,0.222717,0.106482,-0.0669422,0.00302303,334.004,-9.48569e+80,3.6517e+95
3.75977,-0.0783342,0.110386,0.182268,0.00237422,-334.004,0,-3.65655e+95
3.76953,0.222717,0.113878,-0.0669422,0.00173232,334.004,9.48569e+80,3.65102e+95
3.7793,-0.0783342,0.116958,0.182268,0.00111507,-334.004,0,-3.07872e+95
3.78906,-0.0783342,0.119565,-0.0669422,0.000524766,334.004,0,1.8564e+95
3.79883,-0.0783342,0.121695,0.182268,-4.3125e-05,-334.004,0,-7.899e+94
3.80859,0.222717,0.123334,-0.0669422,-0.000531416,334.004,-4.74284e+80,-2.2888e+94
3.81836,0.222717,0.124481,0.182268,-0.00101262,-334.004,1.18571e+80,4.31691e+95
3.82812,0.222717,0.125119,-0.0669422,-0.00139989,-334.004,5.92855e+79,-1.58015e+95
3.83789,0.222717,0.125287,-0.0669422,-0.00173604,334.004,-2.37142e+80,4.26727e+94
3.84766,-0.0783342,0.124977,0.182268,-0.00199538,-334.004,4.74284e+80,3.89129e+94
3.85742,0.222717,0.124238,-0.0669422,-0.0021958,334.004,0,-1.41629e+95
3.86719,-0.0783342,0.123093,0.182268,-0.00229213,-334.004,-4.74284e+80,1.12542e+95
3.87695,0.222717,0.121587,-0.0669422,-0.00232693,334.004,-9.48569e+80,-4.48126e+94
3.88672,-0.0783342,0.119704,0.182268,-0.00227188,-334.004,1.42285e+81,-1.75295e+95
3.89648,0.222717,0.117514,-0.0669422,-0.00214318,334.004,0,2.56726e+95
3.90625,-0.0783342,0.11501,0.182268,-0.00193585,-334.004,9.48569e+80,-5.19532e+95
3.91602,0.222717,0.112232,0.182268,-0.00166324,334.004,1.89714e+81,5.57268e+95
3.92578,-0.0783342,0.10918,0.182268,-0.00136611,-334.004,1.89714e+81,-7.20968e+95
3.93555,0.222717,0.105874,-0.0669422,-0.000985049,334.004,-3.79428e+81,5.48916e+95
3.94531,-0.0783342,0.102352,0.182268,-0.000603018,-334.004,1.89714e+81,-4.95853e+95
3.95508,0.222717,0.0986142,-0.0669422,-0.000155098,334.004,1.89714e+81,3.14376e+95
3.96484,-0.0783342,0.0946924,0.182268,0.000307207,-334.004,1.89714e+81,-2.22293e+95
3.97461,0.222717,0.0906161,-0.0669422,0.000788965,334.004,-1.89714e+81,1.65912e+95
3.98438,-0.0783342,0.0864047,0.182268,0.0012895,-334.004,-3.79428e+81,-2.08387e+95
3.99414,0.222717,0.0820788,-0.0669422,0.00179455,334.004,-1.89714e+81,4.24788e+95
4.00391,-0.0783342,0.0777016,0.182268,0.002296,-334.004,0,-6.1031e+95
4.01367,0.222717,0.0732935,-0.0669422,0.00280002,334.004,0,8.27766e+95
4.02344,-0.0783342,0.0689019,0.182268,0.0033179,-334.004,0,-8.6648e+95
4.0332,0.222717,0.0645449,-0.0669422,0.00381363,334.004,-1.89714e+81,9.26509e+95
4.04297,-0.0783342,0.0602919,0.182268,0.00435835,-334.004,0,-7.11945e+95
4.05273,0.222717,0.0561282,-0.0669422,0.00491815,334.004,0,4.37002e+95
4.0625,0.222717,0.0521391,0.182268,0.0055304,-334.004,-1.89714e+81,-1.75697e+95
4.07227,0.222717,0.0482902,-0.0669422,0.00621431,334.004,1.89714e+81,-5.22098e+94
4.08203,-0.0783342,0.0446471,0.182268,0.00700283,-334.004,-9.48569e+80,1.28064e+95
4.0918,0.222717,0.0412027,-0.0669422,0.0079285,334.004,-9.48569e+80,-2.18986e+94
4.10156,-0.0783342,0.0379661,0.182268,0.00898688,-334.004,9.48569e+80,-1.07404e+95
4.11133,-0.0783342,0.0349598,-0.0669422,0.0102598,334.004,-4.74284e+80,4.56656e+95
4.12109,0.222717,0.0321908,-0.0669422,0.0117904,-334.004,0,-6.80581e+95
4.13086,-0.0783342,0.0296441,0.182268,0.0136112,334.004,0,7.03417e+95
4.14062,0.222717,0.027341,-0.0669422,0.0156851,-334.004,4.74284e+80,-3.20067e+96
4.15039,-0.0783342,0.0252493,0.182268,0.0181465,334.004,0,1.37531e+96
4.16016,0.222717,0.0233794,-0.0669422,0.0209316,334.004,9.48569e+80,1.49693e+95
4.16992,-0.0783342,0.0217029,0.182268,0.024076,-334.004,3.79428e+81,-6.61341e+95
4.17969,0.222717,0.0202256,-0.0669422,0.027531,334.004,-3.79428e+81,1.03584e+96
4.18945,-0.0783342,0.0189463,0.182268,0.0313341,-334.004,-7.58855e+81,-1.16622e+96
4.19922,0.222717,0.0178009,-0.0669422,0.0353987,334.004,0,1.07317e+96
4.20898,-0.0783342,0.0168387,0.182268,0.0396671,-334.004,-7.58855e+81,-9.17282e+95
4.21875,0.222717,0.0159462,-0.0669422,0.0441199,334.004,7.58855e+81,4.94846e+95
4.22852,-0.0783342,0.0152243,0.182268,0.0486456,-334.004,0,-3.655e+95
4.23828,0.222717,0.0145209,-0.0669422,0.0532057,334.004,0,3.41844e+95
4.24805,-0.0783342,0.0138816,0.182268,0.0577098,-334.004,7.58855e+81,-6.44228e+95
4.25781,0.222717,0.0133309,-0.0669422,0.0621251,334.004,0,1.35596e+96
4.26758,-0.0783342,0.0127759,0.182268,0.0663688,-334.004,-1.51771e+82,-1.88414e+96
4.27734,0.222717,0.012269,-0.0669422,0.0704277,334.004,0,2.70309e+96
4.28711,-0.0783342,0.01184,0.182268,0.0742616,-334.004,0,-3.07839e+96
4.29687,0.222717,0.0114412,-0.0669422,0.0778215,334.004,-7.58855e+81,3.14419e+96
4.30664,-0.0783342,0.0110729,0.182268,0.0811369,-334.004,-7.58855e+81,-2.78512e+96
4.31641,0.222717,0.010792,-0.0669422,0.0841678,334.004,0,2.20854e+96
4.32617,-0.0783342,0.0105992,0.182268,0.0868841,-334.004,0,-1.45574e+96
4.33594,0.222717,0.010431,-0.0669422,0.089304,334.004,7.58855e+81,9.60363e+95
4.3457,-0.0783342,0.0103433,0.182268,0.0913787,-334.004,0,-6.26614e+95
4.35547,0.222717,0.0103104,-0.0669422,0.093114,334.004,-3.79428e+81,7.80493e+95
4.36523,-0.0783342,0.0103394,0.182268,0.0944588,-334.004,-3.79428e+81,-1.32741e+96
4.375,0.222717,0.0103231,-0.0669422,0.0954314,334.004,3.79428e+81,1.81495e+96
4.38477,0.222717,0.0103493,0.182268,0.0960129,-334.004,-3.79428e+81,-2.341e+96
4.39453,-0.0783342,0.0103733,0.182268,0.0961937,334.004,5.69141e+81,2.33679e+96
4.4043,0.222717,0.0103687,-0.0669422,0.0960317,-334.004,0,-1.88707e+96
4.41406,-0.0783342,0.0103188,0.182268,0.0954701,334.004,-9.48569e+80,8.77422e+95
4.42383,0.222717,0.0102601,-0.0669422,0.094562,334.004,-4.74284e+80,5.19878e+95
4.43359,-0.0783342,0.0101613,0.182268,0.0933197,-334.004,1.89714e+81,-1.87413e+96
4.44336,0.222717,0.0100273,-0.0669422,0.0917796,334.004,7.58855e+81,2.90436e+96
4.45312,-0.0783342,0.00984322,0.182268,0.0899373,-334.004,0,-3.43484e+96
4.46289,0.222717,0.0096336,-0.0669422,0.0878201,334.004,-1.51771e+82,3.27422e+96
4.47266,-0.0783342,0.00941786,0.182268,0.0854319,-334.004,0,-2.65952e+96
4.48242,0.222717,0.00916564,-0.0669422,0.082836,334.004,-1.51771e+82,1.85899e+96
4.49219,-0.0783342,0.00887502,0.182268,0.0800182,-334.004,4.55313e+82,-1.26946e+96
4.50195,0.222717,0.00856488,-0.0669422,0.0770011,334.004,0,1.29077e+96
4.51172,-0.0783342,0.0082527,0.182268,0.0738422,-334.004,-1.51771e+82,-1.99578e+96
4.52148,0.222717,0.00788663,-0.0669422,0.070564,334.004,-3.03542e+82,3.32527e+96
4.53125,-0.0783342,0.00753021,0.182268,0.0671824,-334.004,-3.03542e+82,-5.08641e+96
4.54102,0.222717,0.00712945,-0.0669422,0.0637431,334.004,0,6.66011e+96
4.55078,-0.0783342,0.00671291,0.182268,0.0602665,-334.004,1.51771e+82,-7.6171e+96
4.56055,0.222717,0.0063307,-0.0669422,0.0567771,334.004,-6.07084e+82,7.75733e+96
4.57031,-0.0783342,0.00594331,0.182268,0.0533043,-334.004,6.07084e+82,-6.86539e+96
4.58008,0.222717,0.00555735,-0.0669422,0.0498443,334.004,-9.10626e+82,5.42144e+96
4.58984,-0.0783342,0.00521194,0.182268,0.0464414,-334.004,6.07084e+82,-3.72312e+96
4.59961,0.222717,0.00491279,-0.0669422,0.0431328,334.004,3.03542e+82,2.46319e+96
4.60937,-0.0783342,0.00464177,0.182268,0.0399277,-334.004,0,-2.06828e+96
4.61914,0.222717,0.00446587,-0.0669422,0.0368476,334.004,-1.51771e+82,2.72133e+96
4.62891,-0.0783342,0.004381,0.182268,0.033902,-334.004,1.51771e+82,-4.21159e+96
4.63867,0.222717,0.00440098,-0.0669422,0.0311315,334.004,3.03542e+82,5.98312e+96
4.64844,-0.0783342,0.00456231,0.182268,0.0285406,-334.004,0,-7.50155e+96
4.6582,-0.0783342,0.00487629,-0.0669422,0.0261219,334.004,1.51771e+82,7.91577e+96
4.66797,0.222717,0.0053678,-0.0669422,0.0239343,-334.004,0,-7.00477e+96
4.67773,-0.0783342,0.00606431,0.182268,0.0219392,334.004,1.51771e+82,4.72521e+96
4.6875,0.222717,0.00697963,-0.0669422,0.0201533,-334.004,-7.58855e+81,-1.56247e+96
4.69727,-0.0783342,0.00815897,-0.0669422,0.018574,334.004,0,-1.55938e+96
4.70703,0.222717,0.00963976,0.182268,0.0171861,334.004,-3.79428e+81,4.21588e+96
4.7168,-0.0783342,0.0114507,-0.0669422,0.0160055,-334.004,0,-5.28387e+96
4.72656,0.222717,0.0135552,-0.0669422,0.0149719,334.004,-1.51771e+82,5.02212e+96
4.73633,-0.0783342,0.0160806,0.182268,0.0140877,-334.004,3.03542e+82,-3.67848e+96
4.74609,0.222717,0.0189815,-0.0669422,0.0132984,334.004,3.03542e+82,1.90344e+96
4.75586,-0.0783342,0.0222562,0.182268,0.0126158,-334.004,-6.07084e+82,-9.97992e+95
4.76562,0.222717,0.0259358,-0.0669422,0.0120163,334.004,-3.03542e+82,1.51236e+96
4.77539,-0.0783342,0.029998,0.182268,0.0114543,-334.004,3.03542e+82,-3.92369e+96
4.78516,0.222717,0.0343997,-0.0669422,0.0109132,334.004,-3.03542e+82,8.19523e+96
4.79492,-0.0783342,0.039124,0.182268,0.0104304,-334.004,-3.03542e+82,-1.32134e+97
4.80469,0.222717,0.0441388,-0.0669422,0.00995364,334.004,0,1.78874e+97
4.81445,-0.0783342,0.0493309,0.182268,0.0094703,-334.004,6.07084e+82,-2.12194e+97
4.82422,0.222717,0.0547026,-0.0669422,0.00901743,334.004,-6.07084e+82,2.2091e+97
4.83398,-0.0783342,0.060125,0.182268,0.00858223,-334.004,0,-2.07839e+97
4.84375,0.222717,0.0655538,-0.0669422,0.00816718,334.004,-6.07084e+82,1.77104e+97
4.85352,-0.0783342,0.0709208,0.182268,0.00774179,-334.004,6.07084e+82,-1.41476e+97
4.86328,0.222717,0.0761648,-0.0669422,0.00731391,334.004,6.07084e+82,1.17495e+97
4.87305,-0.0783342,0.0812292,0.182268,0.00693094,-334.004,6.07084e+82,-1.12703e+97
4.88281,0.222717,0.0860505,-0.0669422,0.00652734,334.004,0,1.32554e+97
4.89258,-0.0783342,0.0906267,0.182268,0.00614874,-334.004,-1.21417e+83,-1.73659e+97
4.90234,0.222717,0.0949047,-0.0669422,0.00579067,334.004,0,2.18306e+97
4.91211,-0.0783342,0.0988705,0.182268,0.00540328,-334.004,1.82125e+83,-2.54299e+97
4.92187,0.222717,0.102504,-0.0669422,0.00503326,334.004,6.07084e+82,2.62431e+97
4.93164,0.222717,0.105788,0.182268,0.00468451,-334.004,0,-2.33251e+97
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,334.004,6.07084e+82,1.73938e+97
4.95117,0.222717,0.111279,0.182268,0.00402604,-334.004,-9.10626e+82,-8.89773e+96
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,334.004,-1.21417e+83,4.37111e+95
4.9707,0.222717,0.115241,0.182268,0.00342586,-334.004,0,6.17116e+96
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-334.004,0,-9.55793e+96
4.99023,0.222717,0.117597,0.182268,0.00290944,334.004,6.07084e+82,9.11277e+96
5,-0.0783342,0.118195,0.182268,0.0026705,-334.004,1.21417e+83,-6.05152e+96
5.00977,0.222717,0.118384,-0.0669422,0.00244356,334.004,-6.07084e+82,2.40761e+96
5.01953,-0.0783342,0.118208,0.182268,0.00220983,-334.004,0,-3.55947e+95
5.0293,0.222717,0.117688,-0.0669422,0.00198507,334.004,1.82125e+83,2.40783e+96
5.03906,-0.0783342,0.116814,0.182268,0.00173385,-334.004,-6.07084e+82,-9.26714e+96
5.04883,0.222717,0.115629,-0.0669422,0.00151277,334.004,1.21417e+83,2.00195e+97
5.05859,-0.0783342,0.114147,0.182268,0.00127559,-334.004,1.21417e+83,-3.32626e+97
5.06836,0.222717,0.112394,-0.0669422,0.0010314,334.004,-1.21417e+83,4.507e+97
5.07812,-0.0783342,0.110369,0.182268,0.000808506,-334.004,0,-5.35331e+97
5.08789,0.222717,0.108103,-0.0669422,0.000572959,334.004,0,5.60814e+97
5.09766,-0.0783342,0.105611,0.182268,0.000371016,-334.004,2.42834e+83,-5.29559e+97
5.10742,0.222717,0.102899,-0.0669422,0.00017127,334.004,-2.42834e+83,4.6053e+97
5.11719,-0.0783342,0.100018,0.182268,-3.26953e-05,-334.004,7.28501e+83,-3.82738e+97
5.12695,0.222717,0.0969667,-0.0669422,-0.000200449,334.004,2.42834e+83,3.33467e+97
5.13672,-0.0783342,0.0937524,0.182268,-0.000338496,-334.004,0,-3.38902e+97
5.14648,0.222717,0.09043,-0.0669422,-0.000449063,334.004,-2.42834e+83,4.07632e+97
5.15625,-0.0783342,0.0869999,0.182268,-0.000557344,-334.004,0,-5.25355e+97
5.16602,0.222717,0.0834902,-0.0669422,-0.000585674,334.004,0,6.58713e+97
5.17578,-0.0783342,0.0799035,0.182268,-0.000584092,-334.004,2.42834e+83,-7.61232e+97
5.18555,0.222717,0.076254,-0.0669422,-0.000538887,334.004,4.85667e+83,7.98064e+97
5.19531,-0.0783342,0.0725471,0.182268,-0.000416924,-334.004,-4.85667e+83,-7.44265e+97
5.20508,0.222717,0.0688393,-0.0669422,-0.000249521,334.004,4.85667e+83,6.06362e+97
5.21484,0.222717,0.0651017,0.182268,-1.08398e-06,-334.004,0,-4.16588e+97
5.22461,-0.0783342,0.0613852,-0.0669422,0.000308584,334.004,0,2.22099e+97
5.23437,0.222717,0.0576858,0.182268,0.000713437,-334.004,2.42834e+83,-7.46728e+96
5.24414,-0.0783342,0.0540131,-0.0669422,0.0012092,334.004,6.07084e+82,8.05156e+95
5.25391,0.222717,0.0504075,0.182268,0.00182637,-334.004,-1.13828e+82,-2.74518e+96
5.26367,-0.0783342,0.0468742,-0.0669422,0.00259187,-334.004,0,1.08525e+97
5.27344,0.222717,0.0434063,-0.0669422,0.00352371,334.004,6.07084e+82,-1.95587e+97
5.2832,-0.0783342,0.040036,0.182268,0.00463849,-334.004,1.21417e+83,2.29135e+97
5.29297,0.222717,0.0367857,-0.0669422,0.00601749,334.004,1.21417e+83,-1.56337e+97
5.30273,-0.0783342,0.033654,0.182268,0.00763597,-334.004,1.21417e+83,-4.1956e+96
5.3125,0.222717,0.030644,-0.0669422,0.00954448,334.004,0,3.47884e+97
5.32227,-0.0783342,0.0278007,0.182268,0.0117611,-334.004,2.42834e+83,-7.0854e+97
5.33203,0.222717,0.0250805,-0.0669422,0.0143253,334.004,-9.71334e+83,1.04528e+98
5.3418,-0.0783342,0.0225338,0.182268,0.0172145,-334.004,4.85667e+83,-1.2912e+98
5.35156,0.222717,0.0201308,-0.0669422,0.0204132,334.004,0,1.39648e+98
5.36133,-0.0783342,0.0179135,0.182268,0.0239347,-334.004,4.85667e+83,-1.36668e+98
5.37109,0.222717,0.0158243,-0.0669422,0.0277475,334.004,0,1.24438e+98
5.38086,-0.0783342,0.0138825,0.182268,0.0318022,-334.004,1.457e+84,-1.10804e+98
5.39062,0.222717,0.012102,-0.0669422,0.0360655,334.004,-9.71334e+83,1.04935e+98
5.40039,-0.0783342,0.0104373,0.182268,0.0404728,-334.004,4.85667e+83,-1.12552e+98
5.41016,0.222717,0.008858,-0.0669422,0.0449951,334.004,-4.85667e+83,1.35946e+98
5.41992,-0.0783342,0.00744173,0.182268,0.0495137,-334.004,-4.85667e+83,-1.70748e+98
5.42969,0.222717,0.00609618,-0.0669422,0.0540488,334.004,9.71334e+83,2.08235e+98
5.43945,-0.0783342,0.00483809,0.182268,0.0585162,-334.004,4.85667e+83,-2.37423e+98
5.44922,0.222717,0.00366281,-0.0669422,0.0628357,334.004,0,2.48781e+98
5.45898,-0.0783342,0.00255463,0.182268,0.0670166,-334.004,0,-2.36839e+98
5.46875,0.222717,0.00150981,-0.0669422,0.0709805,334.004,-1.94267e+84,2.03995e+98
5.47852,-0.0783342,0.000541289,0.182268,0.0747402,-334.004,-4.85667e+83,-1.57895e+98
5.48828,0.222717,-0.000343301,-0.0669422,0.0782089,334.004,-4.85667e+83,1.10893e+98
5.49805,-0.0783342,-0.00114062,0.182268,0.0814306,-334.004,-4.85667e+83,-7.59017e+97
5.50781,0.222717,-0.00185604,-0.0669422,0.0843421,334.004,-4.85667e+83,6.03276e+97
5.51758,0.222717,-0.0024803,0.182268,0.0869336,-334.004,2.42834e+83,-6.62275e+97
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,334.004,-1.21417e+83,8.56957e+97
5.53711,0.222717,-0.00340752,0.182268,0.0911177,-334.004,1.21417e+83,-1.05498e+98
5.54688,-0.0783342,-0.00370752,0.182268,0.0926656,-334.004,0,1.10694e+98
5.55664,0.222717,-0.00394526,-0.0669422,0.0938365,334.004,-2.42834e+83,-8.81927e+97
5.56641,-0.0783342,-0.00406594,0.182268,0.0946228,-334.004,-2.42834e+83,3.38554e+97
5.57617,0.222717,-0.00409535,-0.0669422,0.0949742,334.004,2.42834e+83,4.71478e+97
5.58594,-0.0783342,-0.00403983,0.182268,0.0949766,-334.004,0,-1.41394e+98
5.5957,0.222717,-0.00393205,-0.0669422,0.0945726,334.004,2.42834e+84,2.2918e+98
5.60547,-0.0783342,-0.00374862,0.182268,0.0937936,-334.004,-1.94267e+84,-2.93682e+98
5.61523,0.222717,-0.00350156,-0.0669422,0.0926457,334.004,-1.94267e+84,3.24505e+98
5.625,-0.0783342,-0.00318445,0.182268,0.0911622,-334.004,0,-3.21724e+98
5.63477,0.222717,-0.00280345,-0.0669422,0.0893749,334.004,0,2.9859e+98
5.64453,-0.0783342,-0.00237694,0.182268,0.0873006,-334.004,-1.94267e+84,-2.74565e+98
5.6543,0.222717,-0.00189861,-0.0669422,0.0849516,334.004,-3.88534e+84,2.71307e+98
5.66406,-0.0783342,-0.00138592,0.182268,0.0823842,-334.004,0,-3.04746e+98
5.67383,0.222717,-0.000844805,-0.0669422,0.0796198,334.004,-3.88534e+84,3.77423e+98
5.68359,-0.0783342,-0.00026918,0.182268,0.0766628,-334.004,1.94267e+84,-4.79135e+98
5.69336,0.222717,0.000313477,-0.0669422,0.0735788,334.004,-3.88534e+84,5.87258e+98
5.70312,-0.0783342,0.000893379,0.182268,0.0703649,-334.004,0,-6.73301e+98
5.71289,0.222717,0.00148673,-0.0669422,0.0671071,334.004,1.94267e+84,7.14725e+98
5.72266,-0.0783342,0.00208822,0.182268,0.0637835,-334.004,-1.94267e+84,-6.98758e+98
5.73242,0.222717,0.00269092,-0.0669422,0.060434,334.004,0,6.30778e+98
5.74219,-0.0783342,0.00328078,0.182268,0.0570969,-334.004,0,-5.32192e+98
5.75195,0.222717,0.00387949,-0.0669422,0.0538043,334.004,-1.94267e+84,4.32464e+98
5.76172,-0.0783342,0.00445664,0.182268,0.0505778,-334.004,3.88534e+84,-3.63209e+98
5.77148,0.222717,0.00500962,-0.0669422,0.0474166,334.004,0,3.42796e+98
5.78125,-0.0783342,0.00556913,0.182268,0.0443574,-334.004,-1.94267e+84,-3.72243e+98
5.79102,0.222717,0.00611982,-0.0669422,0.0414037,334.004,9.71334e+83,4.32459e+98
5.80078,0.222717,0.00664978,0.182268,0.038569,-334.004,-9.71334e+83,-4.88573e+98
5.81055,-0.0783342,0.00718518,-0.0669422,0.0358726,334.004,-9.71334e+83,5.01814e+98
5.82031,0.222717,0.00772192,-0.0669422,0.0332978,-334.004,4.85667e+83,-4.42263e+98
5.83008,-0.0783342,0.00826655,0.182268,0.0309118,334.004,-2.42834e+83,2.98752e+98
5.83984,0.222717,0.00889134,-0.0669422,0.0286626,334.004,6.07084e+82,-8.58811e+97
5.84961,-0.0783342,0.00961614,0.182268,0.0265712,-334.004,-4.85667e+83,-1.6035e+98
5.85937,0.222717,0.0104409,-0.0669422,0.0246373,334.004,0,3.93746e+98
5.86914,-0.0783342,0.0113852,0.182268,0.0228514,-334.004,3.88534e+84,-5.69962e+98
5.87891,0.222717,0.0124952,-0.0669422,0.0212152,334.004,0,6.65731e+98
5.88867,-0.0783342,0.0138374,0.182268,0.0197138,-334.004,7.77068e+84,-6.84045e+98
5.89844,0.222717,0.015335,-0.0669422,0.0183373,334.004,3.88534e+84,6.56827e+98
5.9082,-0.0783342,0.0171173,0.182268,0.0170531,-334.004,0,-6.35308e+98
5.91797,0.222717,0.0191487,-0.0669422,0.015883,334.004,0,6.71697e+98
5.92773,-0.0783342,0.0214591,0.182268,0.0148035,-334.004,3.88534e+84,-8.03099e+98
5.9375,0.222717,0.0240642,-0.0669422,0.0137836,334.004,0,1.03505e+99
5.94727,-0.0783342,0.0269539,0.182268,0.0128234,-334.004,-1.1656e+85,-1.33763e+99
5.95703,0.222717,0.0301405,-0.0669422,0.0118984,334.004,-7.77068e+84,1.65257e+99
5.9668,-0.0783342,0.0335968,0.182268,0.0110173,-334.004,-7.77068e+84,-1.90997e+99
5.97656,0.222717,0.037329,-0.0669422,0.0101749,334.004,0,2.05136e+99
5.98633,-0.0783342,0.0412807,0.182268,0.00937245,-334.004,0,-2.04902e+99
5.99609,0.222717,0.0454292,-0.0669422,0.00857912,334.004,0,1.9178e+99
6.00586,-0.0783342,0.0497356,0.182268,0.00782602,-334.004,7.77068e+84,-1.7112e+99
6.01562,0.222717,0.0541793,-0.0669422,0.00714041,334.004,7.77068e+84,1.50615e+99
6.02539,-0.0783342,0.0586775,0.182268,0.00647508,-334.004,-7.77068e+84,-1.37673e+99
6.03516,0.222717,0.0631924,-0.0669422,0.00589831,334.004,7.77068e+84,1.36775e+99
6.04492,-0.0783342,0.0676883,0.182268,0.00536994,-334.004,-1.55414e+85,-1.47837e+99
6.05469,0.222717,0.0721097,-0.0669422,0.00489489,334.004,3.88534e+84,1.65614e+99
6.06445,-0.0783342,0.0764121,0.182268,0.00446631,-334.004,0,-1.81326e+99
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,334.004,0,1.85284e+99
6.08398,0.222717,0.0845234,0.182268,0.00388966,-334.004,0,-1.70093e+99
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,334.004,7.77068e+84,1.33463e+99
6.10352,0.222717,0.0917543,0.182268,0.00353142,-334.004,-3.88534e+84,-7.92658e+98
6.11328,-0.0783342,0.0949871,0.182268,0.00342246,334.004,1.94267e+84,1.66272e+98
6.12305,0.222717,0.0979168,-0.0669422,0.00338045,334.004,9.71334e+83,4.26628e+98
6.13281,-0.0783342,0.100538,0.182268,0.00335971,-334.004,-1.94267e+84,-8.80813e+98
6.14258,0.222717,0.102816,-0.0669422,0.00337989,334.004,-7.77068e+84,1.14079e+99
6.15234,-0.0783342,0.104768,0.182268,0.00343017,-334.004,-7.77068e+84,-1.21931e+99
6.16211,0.222717,0.106367,-0.0669422,0.00348475,334.004,0,1.20181e+99
6.17187,-0.0783342,0.107604,0.182268,0.00357735,-334.004,7.77068e+84,-1.2165e+99
6.18164,0.222717,0.108459,-0.0669422,0.00368804,334.004,7.77068e+84,1.39406e+99
6.19141,-0.0783342,0.108959,0.182268,0.00379354,-334.004,-7.77068e+84,-1.82385e+99
6.20117,0.222717,0.109103,-0.0669422,0.00388371,334.004,-4.66241e+85,2.51251e+99
6.21094,-0.0783342,0.108893,0.182268,0.00399472,-334.004,1.55414e+85,-3.38206e+99
6.2207,0.222717,0.108345,-0.0669422,0.00405082,334.004,0,4.28252e+99
6.23047,-0.0783342,0.107493,0.182268,0.00411864,-334.004,1.55414e+85,-5.03869e+99
6.24023,0.222717,0.106331,-0.0669422,0.00416751,334.004,1.55414e+85,5.5081e+99
6.25,-0.0783342,0.104889,0.182268,0.00414601,-334.004,0,-5.62616e+99
6.25977,0.222717,0.103198,-0.0669422,0.00411205,334.004,4.66241e+85,5.43443e+99
6.26953,-0.0783342,0.101255,0.182268,0.0040239,-334.004,-1.55414e+85,-5.07178e+99
6.2793,0.222717,0.0991165,-0.0669422,0.0039196,334.004,-1.55414e+85,4.72752e+99
6.28906,-0.0783342,0.0967689,0.182268,0.00379846,-334.004,1.55414e+85,-4.58229e+99
6.29883,0.222717,0.0942252,-0.0669422,0.00363642,334.004,-3.10827e+85,4.741e+99
6.30859,-0.0783342,0.0915252,0.182268,0.00341499,-334.004,0,-5.18652e+99
6.31836,0.222717,0.0886814,-0.0669422,0.00319034,334.004,-4.66241e+85,5.78199e+99
6.32812,-0.0783342,0.085701,0.182268,0.00295626,-334.004,-3.10827e+85,-6.29872e+99
6.33789,0.222717,0.082617,-0.0669422,0.00269856,334.004,0,6.49254e+99
6.34766,-0.0783342,0.0794365,0.182268,0.00242818,-334.004,0,-6.1843e+99
6.35742,-0.0783342,0.0761834,-0.0669422,0.00218139,334.004,-1.55414e+85,5.31941e+99
6.36719,0.222717,0.072866,0.182268,0.00194086,-334.004,0,-4.00277e+99
6.37695,-0.0783342,0.0695161,-0.0669422,0.00172289,334.004,7.77068e+84,2.4663e+99
6.38672,0.222717,0.0661536,0.182268,0.001559,-334.004,7.77068e+84,-1.00038e+99
6.39648,-0.0783342,0.0627774,-0.0669422,0.00146408,334.004,2.914e+84,-1.37872e+98
6.40625,0.222717,0.0594188,0.182268,0.00145072,334.004,3.88534e+84,8.2143e+98
6.41602,-0.0783342,0.0561006,0.182268,0.00155232,-334.004,7.77068e+84,-1.09802e+99
6.42578,0.222717,0.0528386,-0.0669422,0.00176818,334.004,-3.10827e+85,1.18704e+99
6.43555,-0.0783342,0.0496577,0.182268,0.00214488,-334.004,3.10827e+85,-1.41625e+99
6.44531,0.222717,0.0465809,-0.0669422,0.00271811,334.004,0,2.10812e+99
6.45508,-0.0783342,0.0436198,0.182268,0.00347083,-334.004,0,-3.4708e+99
6.46484,0.222717,0.0408109,-0.0669422,0.00443525,334.004,0,5.51246e+99
6.47461,-0.0783342,0.038157,0.182268,0.0056741,-334.004,-3.10827e+85,-8.01748e+99
6.48437,0.222717,0.0356467,-0.0669422,0.00719771,334.004,-3.10827e+85,1.0604e+100
6.49414,-0.0783342,0.033348,0.182268,0.00898966,-334.004,1.24331e+86,-1.28341e+100
6.50391,0.222717,0.0312203,-0.0669422,0.0110486,334.004,-6.21654e+85,1.43534e+100
6.51367,-0.0783342,0.0292646,0.182268,0.0134748,-334.004,0,-1.50169e+100
6.52344,0.222717,0.0275018,-0.0669422,0.016175,334.004,0,1.49393e+100
6.5332,-0.0783342,0.0259313,0.182268,0.0191725,-334.004,-1.24331e+86,-1.44726e+100
6.54297,0.222717,0.0245329,-0.0669422,0.0224527,334.004,-6.21654e+85,1.40929e+100
6.55273,-0.0783342,0.0232945,0.182268,0.0259789,-334.004,0,-1.42348e+100
6.5625,0.222717,0.0222167,-0.0669422,0.0297367,334.004,6.21654e+85,1.51391e+100
6.57227,-0.0783342,0.0213086,0.182268,0.0336666,-334.004,1.24331e+86,-1.6741e+100
6.58203,0.222717,0.020479,-0.0669422,0.0377579,334.004,-1.24331e+86,1.86697e+100
6.5918,-0.0783342,0.0198004,0.182268,0.0419371,-334.004,0,-2.03445e+100
6.60156,0.222717,0.0191801,-0.0669422,0.0461509,334.004,6.21654e+85,2.11526e+100
6.61133,-0.0783342,0.0186595,0.182268,0.0503733,-334.004,-6.21654e+85,-2.06526e+100
6.62109,0.222717,0.0181782,-0.0669422,0.0545416,334.004,6.21654e+85,1.87315e+100
6.63086,-0.0783342,0.0177246,0.182268,0.0586119,-334.004,0,-1.56625e+100
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,334.004,0,1.20344e+100
6.65039,0.222717,0.0169133,0.182268,0.066316,-334.004,3.10827e+85,-8.57044e+99
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,334.004,-3.10827e+85,5.88539e+99
6.66992,0.222717,0.0161171,0.182268,0.0731702,-334.004,-3.10827e+85,-4.27021e+99
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,334.004,0,3.56769e+99
6.68945,0.222717,0.0152974,-0.0669422,0.0790056,334.004,1.55414e+85,-3.19822e+99
6.69922,-0.0783342,0.0148542,0.182268,0.0814832,-334.004,-1.55414e+85,2.33433e+99
6.70898,0.222717,0.0144362,-0.0669422,0.0836293,334.004,0,-1.70487e+98
6.71875,-0.0783342,0.0139546,0.182268,0.085473,-334.004,3.10827e+85,-3.79025e+99
6.72852,0.222717,0.0134718,-0.0669422,0.0869609,334.004,-6.21654e+85,9.53503e+99
6.73828,-0.0783342,0.0130192,0.182268,0.0881201,-334.004,6.21654e+85,-1.65002e+100
6.74805,0.222717,0.0124929,-0.0669422,0.0889158,334.004,1.24331e+86,2.37131e+100
6.75781,-0.0783342,0.0119898,0.182268,0.0893606,-334.004,-1.24331e+86,-3.0082e+100
6.76758,0.222717,0.0114888,-0.0669422,0.0894523,334.004,-1.24331e+86,3.47493e+100
6.77734,-0.0783342,0.0109659,0.182268,0.0891821,-334.004,2.48662e+86,-3.73826e+100
6.78711,0.222717,0.0104017,-0.0669422,0.0885955,334.004,2.48662e+86,3.83068e+100
6.79687,-0.0783342,0.00988008,0.182268,0.0876689,-334.004,2.48662e+86,-3.84229e+100
6.80664,0.222717,0.00934887,-0.0669422,0.0864287,334.004,-2.48662e+86,3.89112e+100
6.81641,-0.0783342,0.00883289,0.182268,0.0849151,-334.004,0,-4.08301e+100
6.82617,0.222717,0.00828823,-0.0669422,0.083079,334.004,-4.97323e+86,4.47193e+100
6.83594,-0.0783342,0.00779511,0.182268,0.081012,-334.004,-4.97323e+86,-5.03502e+100
6.8457,0.222717,0.00732788,-0.0669422,0.0787166,334.004,2.48662e+86,5.67362e+100
6.85547,-0.0783342,0.00687647,0.182268,0.0762,-334.004,2.48662e+86,-6.23831e+100
6.86523,0.222717,0.00645334,-0.0669422,0.0735157,334.004,-2.48662e+86,6.57501e+100
6.875,-0.0783342,0.00603299,0.182268,0.0706437,-334.004,-2.48662e+86,-6.57526e+100
6.88477,0.222717,0.00564785,-0.0669422,0.0676342,334.004,2.48662e+86,6.21377e+100
6.89453,-0.0783342,0.00529582,0.182268,0.0645263,-334.004,4.97323e+86,-5.56197e+100
6.9043,0.222717,0.00499729,-0.0669422,0.0613408,334.004,0,4.7678e+100
6.91406,-0.0783342,0.00469711,0.182268,0.0581101,-334.004,-1.24331e+86,-4.00878e+100
6.92383,0.222717,0.00442957,-0.0669422,0.0548404,334.004,0,3.4325e+100
6.93359,0.222717,0.00419669,0.182268,0.0515676,-334.004,2.48662e+86,-3.10219e+100
6.94336,-0.0783342,0.00400978,-0.0669422,0.0483296,334.004,1.24331e+86,2.96875e+100
6.95312,0.222717,0.00383906,0.182268,0.0451415,-334.004,0,-2.88009e+100
6.96289,-0.0783342,0.00369955,0.182268,0.0420172,334.004,3.10827e+85,2.62506e+100
6.97266,0.222717,0.00360847,-0.0669422,0.0389992,334.004,-1.55414e+85,-2.00377e+100
6.98242,-0.0783342,0.00358134,0.182268,0.0360578,-334.004,0,8.97572e+99
6.99219,0.222717,0.00360858,-0.0669422,0.0332624,334.004,-2.48662e+86,6.83309e+99
7.00195,-0.0783342,0.00371461,0.182268,0.0306037,-334.004,-1.24331e+86,-2.59038e+100
7.01172,0.222717,0.00388063,-0.0669422,0.0280701,334.004,0,4.57727e+100
7.02148,-0.0783342,0.00414229,0.182268,0.0257443,-334.004,-2.48662e+86,-6.37247e+100
7.03125,0.222717,0.00453026,-0.0669422,0.023539,334.004,7.45985e+86,7.76719e+100
7.04102,-0.0783342,0.00504199,0.182268,0.0215134,-334.004,0,-8.68773e+100
7.05078,0.222717,0.00571661,-0.0669422,0.0196865,334.004,-4.97323e+86,9.2238e+100
7.06055,-0.0783342,0.00652975,0.182268,0.0180248,-334.004,4.97323e+86,-9.60502e+100
7.07031,0.222717,0.00759366,-0.0669422,0.0165196,334.004,-4.97323e+86,1.01255e+101
7.08008,-0.0783342,0.00885401,0.182268,0.0151713,-334.004,-4.97323e+86,-1.10407e+101
7.08984,0.222717,0.0103791,-0.0669422,0.0140026,334.004,4.97323e+86,1.24711e+101
7.09961,-0.0783342,0.0121155,0.182268,0.0129732,-334.004,0,-1.43439e+101
7.10937,0.222717,0.014171,-0.0669422,0.0120709,334.004,0,1.63967e+101
7.11914,-0.0783342,0.0165087,0.182268,0.0113082,-334.004,-4.97323e+86,-1.8248e+101
7.12891,0.222717,0.019102,-0.0669422,0.0106226,334.004,0,1.9511e+101
7.13867,-0.0783342,0.0220349,0.182268,0.0100429,-334.004,4.97323e+86,-1.99191e+101
7.14844,0.222717,0.025218,-0.0669422,0.00954126,334.004,-9.94646e+86,1.9419e+101
7.1582,-0.0783342,0.0286829,0.182268,0.00913488,-334.004,1.49197e+87,-1.81956e+101
7.16797,0.222717,0.0323937,-0.0669422,0.00877761,334.004,9.94646e+86,1.66204e+101
7.17773,-0.0783342,0.0363228,0.182268,0.008453,-334.004,0,-1.51297e+101
7.1875,0.222717,0.0404442,-0.0669422,0.0081985,334.004,0,1.40739e+101
7.19727,-0.0783342,0.0447238,0.182268,0.00794985,-334.004,-4.97323e+86,-1.35877e+101
7.20703,0.222717,0.0491006,-0.0669422,0.00775506,334.004,0,1.35228e+101
7.2168,0.222717,0.0535547,0.182268,0.00754236,-334.004,-9.94646e+86,-1.34776e+101
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,334.004,-4.97323e+86,1.29144e+101
7.23633,0.222717,0.0625137,0.182268,0.00722971,-334.004,0,-1.13336e+101
7.24609,-0.0783342,0.066914,0.182268,0.00707982,334.004,0,8.44909e+100
7.25586,0.222717,0.0712425,-0.0669422,0.00697772,-334.004,0,-4.30274e+100
7.26562,-0.0783342,0.0754476,0.182268,0.00688494,-334.004,-3.72992e+86,-7.22928e+99
7.27539,0.222717,0.0794999,-0.0669422,0.00675231,334.004,-2.48662e+86,6.00683e+100
7.28516,-0.0783342,0.0833674,0.182268,0.00665314,-334.004,0,-1.08791e+101
7.29492,0.222717,0.0870241,-0.0669422,0.00658104,334.004,-4.97323e+86,1.4839e+101
7.30469,-0.0783342,0.0904663,0.182268,0.00647959,-334.004,9.94646e+86,-1.7728e+101
7.31445,0.222717,0.0936472,-0.0669422,0.00640544,334.004,9.94646e+86,1.97967e+101
7.32422,-0.0783342,0.0965477,0.182268,0.00634081,-334.004,-9.94646e+86,-2.16338e+101
7.33398,0.222717,0.0991883,-0.0669422,0.00625822,334.004,-1.98929e+87,2.39725e+101
7.34375,-0.0783342,0.101501,0.182268,0.00618249,-334.004,0,-2.74324e+101
7.35352,0.222717,0.103509,-0.0669422,0.00611136,334.004,-3.97859e+87,3.22797e+101
7.36328,-0.0783342,0.105167,0.182268,0.00602534,-334.004,0,-3.82926e+101
7.37305,0.222717,0.106483,-0.0669422,0.00595063,334.004,-3.97859e+87,4.47805e+101
7.38281,-0.0783342,0.107466,0.182268,0.00589661,-334.004,-3.97859e+87,-5.07672e+101
7.39258,0.222717,0.108079,-0.0669422,0.00578725,334.004,-1.98929e+87,5.52824e+101
7.40234,-0.0783342,0.108342,0.182268,0.00568304,-334.004,0,-5.76715e+101
7.41211,0.222717,0.108254,-0.0669422,0.00557886,334.004,0,5.78191e+101
7.42188,-0.0783342,0.107835,0.182268,0.00546407,-334.004,0,-5.62026e+101
7.43164,0.222717,0.107058,-0.0669422,0.00532409,334.004,1.98929e+87,5.3747e+101
7.44141,-0.0783342,0.105969,0.182268,0.00519507,-334.004,-3.97859e+87,-5.15158e+101
7.45117,0.222717,0.104553,-0.0669422,0.00504428,334.004,1.98929e+87,5.03352e+101
7.46094,-0.0783342,0.102851,0.182268,0.00488083,-334.004,0,-5.04732e+101
7.4707,0.222717,0.10087,-0.0669422,0.00469066,334.004,-3.97859e+87,5.14903e+101
7.48047,-0.0783342,0.0986194,0.182268,0.00451324,-334.004,-1.98929e+87,-5.23252e+101
7.49023,0.222717,0.0961255,-0.0669422,0.0043345,334.004,9.94646e+86,5.1601e+101
7.5,0.222717,0.0934138,0.182268,0.0041514,-334.004,0,-4.80666e+101
7.50977,-0.0783342,0.0904894,-0.0669422,0.00398493,334.004,2.98394e+87,4.10274e+101
7.51953,0.222717,0.0874017,0.182268,0.00380959,-334.004,0,-3.06197e+101
7.5293,-0.0783342,0.0841412,-0.0669422,0.00365622,334.004,4.97323e+86,1.78251e+101
7.53906,0.222717,0.0807689,-0.0669422,0.00353719,-334.004,3.10827e+85,-4.19782e+100
7.54883,-0.0783342,0.0772976,0.182268,0.00345111,-334.004,-9.94646e+86,-8.61705e+100
7.55859,0.222717,0.07377,-0.0669422,0.00338684,334.004,9.94646e+86,1.9425e+101
7.56836,-0.0783342,0.0701648,0.182268,0.00338918,-334.004,0,-2.79039e+101
7.57812,0.222717,0.0665745,-0.0669422,0.00345782,334.004,0,3.4748e+101
7.58789,-0.0783342,0.0629769,0.182268,0.00360624,-334.004,3.97859e+87,-4.14692e+101
7.59766,0.222717,0.0594094,-0.0669422,0.00386777,334.004,1.98929e+87,4.98997e+101
7.60742,-0.0783342,0.0559043,0.182268,0.00425525,-334.004,-3.97859e+87,-6.15404e+101
7.61719,0.222717,0.05248,-0.0669422,0.0047579,334.004,0,7.69767e+101
7.62695,-0.0783342,0.0491471,0.182268,0.00542774,-334.004,7.95717e+87,-9.55592e+101
7.63672,0.222717,0.0459428,-0.0669422,0.00630615,334.004,-3.97859e+87,1.15481e+102
7.64648,-0.0783342,0.0428734,0.182268,0.00734824,-334.004,-3.97859e+87,-1.34255e+102
7.65625,0.222717,0.0399655,-0.0669422,0.0085914,334.004,7.95717e+87,1.49454e+102
7.66602,-0.0783342,0.0372072,0.182268,0.0100919,-334.004,-7.95717e+87,-1.59476e+102
7.67578,0.222717,0.034653,-0.0669422,0.0118196,334.004,0,1.64086e+102
7.68555,-0.0783342,0.0322906,0.182268,0.0137926,-334.004,-1.59143e+88,-1.64509e+102
7.69531,0.222717,0.0301077,-0.0669422,0.0160018,334.004,0,1.63052e+102
7.70508,-0.0783342,0.0281403,0.182268,0.0184619,-334.004,7.95717e+87,-1.623e+102
7.71484,0.222717,0.026368,-0.0669422,0.0211458,334.004,1.59143e+88,1.64186e+102
7.72461,-0.0783342,0.0247936,0.182268,0.0240622,-334.004,-2.38715e+88,-1.69207e+102
7.73438,0.222717,0.0234229,-0.0669422,0.0271655,334.004,0,1.76083e+102
7.74414,-0.0783342,0.022203,0.182268,0.0304021,-334.004,7.95717e+87,-1.82011e+102
7.75391,0.222717,0.0211637,-0.0669422,0.0338204,334.004,-7.95717e+87,1.83462e+102
7.76367,-0.0783342,0.0202631,0.182268,0.0373177,-334.004,3.97859e+87,-1.77289e+102
7.77344,0.222717,0.0195197,-0.0669422,0.0408772,334.004,0,1.61791e+102
7.7832,0.222717,0.0188815,0.182268,0.0444742,-334.004,0,-1.37367e+102
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,334.004,0,1.06506e+102
7.80273,0.222717,0.0178994,0.182268,0.0515458,-334.004,3.97859e+87,-7.30645e+101
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,334.004,0,4.10477e+101
7.82227,0.222717,0.0172211,0.182268,0.0582703,334.004,0,-1.32595e+101
7.83203,-0.0783342,0.016944,0.182268,0.0614132,-334.004,0,-9.71109e+100
7.8418,0.222717,0.0167355,-0.0669422,0.0643823,334.004,0,2.98021e+101
7.85156,-0.0783342,0.0165303,0.182268,0.0671577,-334.004,-7.95717e+87,-5.09242e+101
7.86133,0.222717,0.0163535,-0.0669422,0.0697063,334.004,3.97859e+87,7.76796e+101
7.87109,-0.0783342,0.0162028,0.182268,0.0720277,-334.004,-7.95717e+87,-1.13733e+102
7.88086,0.222717,0.015993,-0.0669422,0.0741217,334.004,-7.95717e+87,1.60369e+102
7.89062,-0.0783342,0.015862,0.182268,0.0759349,-334.004,-7.95717e+87,-2.1576e+102
7.90039,0.222717,0.0156718,-0.0669422,0.0775106,334.004,-2.38715e+88,2.75215e+102
7.91016,-0.0783342,0.0154772,0.182268,0.0788226,-334.004,0,-3.32431e+102
7.91992,0.222717,0.015281,-0.0669422,0.0798509,334.004,1.59143e+88,3.81357e+102
7.92969,-0.0783342,0.0150065,0.182268,0.0806344,-334.004,1.59143e+88,-4.18095e+102
7.93945,0.222717,0.0147497,-0.0669422,0.0811201,334.004,-1.59143e+88,4.42183e+102
7.94922,-0.0783342,0.0144417,0.182268,0.0813509,-334.004,-1.59143e+88,-4.56777e+102
7.95898,0.222717,0.0140783,-0.0669422,0.0813251,334.004,-1.59143e+88,4.67597e+102
7.96875,-0.0783342,0.0137081,0.182268,0.0810173,-334.004,3.18287e+88,-4.80913e+102
7.97852,0.222717,0.0132718,-0.0669422,0.0804635,334.004,1.59143e+88,5.01196e+102
7.98828,-0.0783342,0.0128051,0.182268,0.0796815,-334.004,-1.59143e+88,-5.29224e+102
7.99805,0.222717,0.0123171,-0.0669422,0.0786511,334.004,1.59143e+88,5.61322e+102
8.00781,-0.0783342,0.0117908,0.182268,0.0774018,-334.004,1.59143e+88,-5.90082e+102
8.01758,0.222717,0.0112265,-0.0669422,0.0759338,334.004,1.59143e+88,6.0643e+102
8.02734,-0.0783342,0.0106677,0.182268,0.0742934,-334.004,3.18287e+88,-6.02414e+102
8.03711,0.222717,0.0100739,-0.0669422,0.0724723,334.004,0,5.73832e+102
8.04688,-0.0783342,0.0094519,0.182268,0.0704646,-334.004,0,-5.21773e+102
8.05664,0.222717,0.00882448,-0.0669422,0.0683329,334.004,0,4.52472e+102
8.06641,0.222717,0.00821678,0.182268,0.0660507,-334.004,-1.59143e+88,-3.75435e+102
8.07617,-0.0783342,0.00758643,-0.0669422,0.0636645,334.004,-2.38715e+88,3.00323e+102
8.08594,0.222717,0.0069733,0.182268,0.0611807,-334.004,-7.95717e+87,-2.33617e+102


==> data/IBS_results_POM_manual_vinyl_v_Time.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,0.000592847,-4.24512e-05,3.78815e-08,-1.61426e-05,-0.00813879,0,2.24992e-06
0.0195312,0.00299563,6.59766e-05,1.52351e-07,-3.48633e-06,-0.0378871,0,1.04778e-05
0.0292969,0.00592916,0.000840059,4.42587e-08,-1.3418e-05,-0.0375624,3.38813e-21,1.06224e-05
0.0390625,0.00953524,0.00181928,-2.72583e-07,-4.6875e-06,0.0201233,-8.47033e-22,-4.77532e-06
0.0488281,0.0131656,0.00332886,-2.16523e-07,-1.27148e-05,0.0529533,3.38813e-21,-1.509e-05
0.0585937,0.0174785,0.0056635,-4.15976e-07,-1.13379e-05,0.125282,-1.35525e-20,-3.65517e-05
0.0683594,0.022559,0.00833789,-5.43153e-07,-7.03125e-07,0.208658,-2.71051e-20,-5.4417e-05
0.078125,0.0278948,0.0108947,-5.97262e-07,-1.64063e-06,0.336956,-4.06576e-20,-8.8935e-05
0.0878906,0.0332753,0.0137114,-7.45988e-07,-7.4707e-06,0.432054,-2.71051e-20,-0.00012532
0.0976562,0.0387702,0.0168122,-6.46962e-07,-1.13965e-05,0.546712,0,-0.000161948
0.107422,0.0443727,0.0200272,-1.17713e-06,-7.79297e-06,0.726805,-2.71051e-20,-0.000211546
0.117187,0.0500389,0.0232619,-1.10143e-06,-5.30273e-06,0.866278,5.42101e-20,-0.000253284
0.126953,0.0556388,0.0265897,-1.21364e-06,-1.6875e-05,1.03703,1.0842e-19,-0.000311095
0.136719,0.0612348,0.0300524,-1.18782e-06,-5.06836e-06,1.17254,5.42101e-20,-0.000354602
0.146484,0.0667196,0.0335172,-8.79458e-07,-1.11914e-05,1.3385,-2.71051e-19,-0.000400207
0.15625,0.0720882,0.0369762,-8.39809e-07,-1.01074e-05,1.44525,5.42101e-20,-0.00043934
0.166016,0.0772876,0.0401998,1.54627e-07,-3.48633e-06,1.43613,5.42101e-20,-0.000451445
0.175781,0.0819349,0.0431774,1.59299e-06,-1.27734e-05,1.15712,0,-0.000384377
0.185547,0.086167,0.0462811,5.13123e-06,-1.16895e-05,0.248692,0,-0.000138878
0.195312,0.0902878,0.0493123,1.17503e-05,-9.28711e-06,-1.78838,1.0842e-19,0.000428361
0.205078,0.0942862,0.0519278,2.13674e-05,-8.78906e-06,-5.48499,0,0.00145388
0.214844,0.0979112,0.0543616,3.39159e-05,-3.04687e-06,-11.178,8.67362e-19,0.00305081
0.224609,0.100975,0.056773,4.69438e-05,-1.23926e-05,-18.8758,2.60209e-18,0.00523074
0.234375,0.103586,0.0589807,5.74368e-05,-1.20117e-06,-28.0168,3.46945e-18,0.00785065
0.244141,0.105876,0.0607737,6.3855e-05,-1.27148e-05,-37.7815,5.20417e-18,0.0107259
0.253906,0.107836,0.0623764,6.67172e-05,-1.77246e-05,-47.6362,3.46945e-18,0.0137188
0.263672,0.109283,0.0637655,6.87153e-05,-7.91016e-06,-57.3864,6.93889e-18,0.0167966
0.273437,0.110315,0.0649216,7.17745e-05,-1.03125e-05,-67.3824,2.08167e-17,0.020036
0.283203,0.111132,0.0657982,7.6667e-05,-3.80859e-07,-77.9999,-6.93889e-18,0.0234829
0.292969,0.11159,0.0663888,7.99637e-05,-4.48242e-06,-89.3703,0,0.027107
0.302734,0.111436,0.0667857,7.66514e-05,-1.2334e-05,-100.98,-6.93889e-18,0.0307593
0.3125,0.110866,0.0670135,6.44167e-05,-2.1709e-05,-112.158,0,0.0343163
0.322266,0.109913,0.0670498,4.53175e-05,-2.66602e-06,-122.571,0,0.0377596
0.332031,0.108634,0.0666997,2.44415e-05,-5.12695e-06,-132.285,6.93889e-18,0.0411603
0.341797,0.107147,0.0660287,4.72168e-06,-5.77148e-06,-141.326,1.38778e-17,0.0445003
0.351562,0.105237,0.065389,-1.26654e-05,-6.12305e-06,-149.674,6.93889e-18,0.0476666
0.361328,0.102708,0.0645749,-2.85564e-05,-9.28711e-06,-157.308,0,0.0505288
0.371094,0.0995986,0.0634875,-4.6201e-05,-1.10742e-05,-164.102,0,0.053029
0.380859,0.0961651,0.0622238,-6.62855e-05,-9.375e-07,-170.025,0,0.0552704
0.390625,0.0921262,0.0608368,-8.74214e-05,-7.70508e-06,-175.076,-1.38778e-17,0.0573366
0.400391,0.0876561,0.0593133,-0.000109881,-2.28516e-06,-179.104,6.93889e-18,0.0592136
0.410156,0.0829739,0.0576073,-0.000132855,-8.23242e-06,-181.818,-6.93889e-18,0.0607884
0.419922,0.0783816,0.0557329,-0.000158199,-4.80469e-06,-183.163,6.93889e-18,0.0619716
0.429687,0.0739786,0.0537642,-0.000187077,-6.00586e-06,-183.767,1.38778e-17,0.0628592
0.439453,0.0698606,0.051775,-0.00022335,-1.86035e-05,-184.056,1.38778e-17,0.063531
0.449219,0.0660519,0.0497166,-0.000274522,2.34375e-06,-183.557,-1.38778e-17,0.0638889
0.458984,0.0624085,0.0473981,-0.000338487,1.52344e-06,-181.867,1.38778e-17,0.0638867
0.46875,0.0586834,0.0447785,-0.000410159,3.28125e-06,-179.208,0,0.0636282
0.478516,0.0546309,0.0421042,-0.000484611,-1.23926e-05,-175.814,2.77556e-17,0.0632576
0.488281,0.0500997,0.0395313,-0.000558389,-4.39453e-07,-171.407,-1.38778e-17,0.0626976
0.498047,0.045607,0.0368993,-0.000627045,-8.78906e-07,-166.205,0,0.0617947
0.507812,0.0414627,0.0342784,-0.000682551,4.16016e-06,-160.929,6.93889e-18,0.0605865
0.517578,0.0380703,0.0317565,-0.000714449,3.22266e-06,-155.591,0,0.0592344
0.527344,0.0351943,0.0292891,-0.000696547,1.7959e-05,-149.418,1.38778e-17,0.0577506
0.537109,0.0328687,0.0268518,-0.000576033,7.68457e-05,-142.259,-1.38778e-17,0.0560387
0.546875,0.0307843,0.0244611,-0.000261784,0.000170391,-134.842,6.93889e-18,0.0541309
0.556641,0.0291862,0.0221186,0.00036995,0.00036082,-127.138,6.93889e-18,0.0520889
0.566406,0.0279315,0.019848,0.00148083,0.000730459,-118.687,6.93889e-18,0.0498803
0.576172,0.0271318,0.0176245,0.00326449,0.00140531,-109.868,0,0.0473984
0.585937,0.0266464,0.0155939,0.00591267,0.00248889,-101.449,0,0.0446616
0.595703,0.0267344,0.0135998,0.00957321,0.00422388,-93.1953,0,0.0418151
0.605469,0.0270784,0.0117659,0.0142993,0.00674927,-84.469,-6.93889e-18,0.0389502
0.615234,0.0277289,0.0102357,0.0200171,0.010233,-75.7905,1.38778e-17,0.0361019
0.625,0.028778,0.00880037,0.026523,0.0147277,-68.0199,0,0.0333223
0.634766,0.0303141,0.00754154,0.0335173,0.0201993,-61.3298,6.93889e-18,0.0307408
0.644531,0.0325968,0.00655459,0.040698,0.0264617,-55.4527,0,0.0283972
0.654297,0.035191,0.00600129,0.0478547,0.0332484,-50.4641,-3.46945e-18,0.0262056
0.664062,0.0380599,0.00560985,0.054923,0.0402637,-46.2563,-3.46945e-18,0.0240648
0.673828,0.0411368,0.00535421,0.0619649,0.0472417,-42.1507,3.46945e-18,0.0219801
0.683594,0.04418,0.00520526,0.0690748,0.0540977,-37.5988,0,0.0199471
0.693359,0.0468732,0.005047,0.076281,0.0607711,-33.0594,3.46945e-18,0.018015
0.703125,0.0488676,0.00477738,0.0834611,0.067347,-28.945,6.93889e-18,0.0161768
0.712891,0.0501888,0.00448869,0.0903678,0.0738783,-25.4304,1.73472e-18,0.0145131
0.722656,0.0512701,0.00422769,0.0967285,0.0802782,-22.729,0,0.0131342
0.732422,0.0522892,0.00401997,0.102373,0.0864883,-20.842,0,0.0119919
0.742187,0.0531127,0.00391579,0.107306,0.0923056,-19.4616,1.73472e-18,0.0110363
0.751953,0.0534365,0.00386487,0.11165,0.0976137,-17.9834,1.73472e-18,0.0101651
0.761719,0.0531405,0.0037459,0.115533,0.102384,-16.5643,0,0.00943161
0.771484,0.0522915,0.00359165,0.118976,0.106648,-15.5814,1.73472e-18,0.00891676
0.78125,0.0509453,0.00347426,0.121868,0.110448,-15.2868,0,0.00865321
0.791016,0.0489992,0.00335851,0.124059,0.113794,-15.8645,0,0.00863838
0.800781,0.0464909,0.0032105,0.125474,0.116583,-17.4123,0,0.00884404
0.810547,0.0434975,0.00311147,0.12618,0.118753,-19.8113,3.46945e-18,0.00927951
0.820312,0.0402777,0.00306604,0.126325,0.120272,-22.5558,0,0.00992448
0.830078,0.0369827,0.00301626,0.126021,0.121168,-25.4585,1.73472e-18,0.0106992
0.839844,0.033583,0.00294929,0.125256,0.121512,-28.5369,3.46945e-18,0.0115422
0.849609,0.0301481,0.00286518,0.12391,0.121325,-31.6113,0,0.0124087
0.859375,0.026907,0.00274468,0.121849,0.120618,-34.4524,-3.46945e-18,0.0132516
0.869141,0.0241097,0.00268081,0.119048,0.119328,-37.0613,5.20417e-18,0.014026
0.878906,0.0216907,0.00266833,0.115598,0.117491,-39.838,3.46945e-18,0.0147591
0.888672,0.0193319,0.00264255,0.111674,0.115119,-42.8067,6.93889e-18,0.0155522
0.898437,0.0169041,0.00255393,0.107423,0.112342,-45.8255,6.93889e-18,0.0164748
0.908203,0.0144934,0.00248396,0.102931,0.109198,-48.805,0,0.0174948
0.917969,0.0122999,0.00244184,0.0982001,0.105682,-51.5467,3.46945e-18,0.0185162
0.927734,0.0104162,0.00242042,0.0931685,0.101751,-53.6288,-3.46945e-18,0.0194739
0.9375,0.00901056,0.00237366,0.0877842,0.0974349,-54.8255,-3.46945e-18,0.0204489
0.947266,0.00821793,0.00233153,0.0820267,0.0927279,-55.3659,0,0.0215709
0.957031,0.00790139,0.00228448,0.0759752,0.0877172,-55.3161,3.46945e-18,0.0229597
0.966797,0.00767405,0.00224432,0.0697976,0.082533,-54.2624,3.46945e-18,0.0246384
0.976562,0.0073598,0.00220986,0.0637263,0.0772739,-51.6866,1.04083e-17,0.0265619
0.986328,0.00710504,0.00216114,0.0579662,0.07203,-47.3267,6.93889e-18,0.0287527
0.996094,0.00702611,0.00211813,0.0525893,0.0668672,-41.2185,0,0.0312943
1.00586,0.00709409,0.00212801,0.0475665,0.0618403,-33.4833,-6.93889e-18,0.0342645
1.01562,0.00741272,0.00213729,0.0428639,0.0569819,-24.3482,0,0.0375925
1.02539,0.00806695,0.00207293,0.0385431,0.0522798,-14.1985,0,0.0411262
1.03516,0.00905628,0.00202269,0.0347305,0.0476157,-3.32639,0,0.044716
1.04492,0.0101078,0.00198038,0.0315062,0.0430551,7.99813,0,0.0482693
1.05469,0.0110977,0.001949,0.0287968,0.0386048,19.3542,0,0.0517786
1.06445,0.0120413,0.00194458,0.0263735,0.0342841,30.3428,-6.93889e-18,0.055246
1.07422,0.0128742,0.00194871,0.0239904,0.030137,41.0262,0,0.0586622
1.08398,0.0133591,0.00193831,0.021556,0.0261289,51.8657,0,0.0619545
1.09375,0.013452,0.00193104,0.0191919,0.0222843,62.9542,0,0.0650535
1.10352,0.0133779,0.00191379,0.0171278,0.0185743,73.9551,0,0.0679466
1.11328,0.013462,0.00193998,0.015548,0.0151729,84.7021,0,0.0705646
1.12305,0.0138889,0.00200314,0.014516,0.0120551,95.0971,-1.38778e-17,0.0728272
1.13281,0.0147631,0.00219563,0.0139718,0.00928321,104.865,0,0.0746462
1.14258,0.0160887,0.00251769,0.013763,0.00684996,113.615,0,0.076047
1.15234,0.0177175,0.00300489,0.0137304,0.00474973,121.339,0,0.077105
1.16211,0.0196106,0.00374763,0.0138122,0.00308883,128.241,0,0.0778003
1.17187,0.021897,0.00490532,0.0141154,0.00178271,134.29,-1.38778e-17,0.0781055
1.18164,0.0247671,0.00655181,0.0148456,0.00083918,139.53,0,0.0779893
1.19141,0.0281888,0.00886286,0.0161624,8.44336e-05,144.168,-1.38778e-17,0.0774691
1.20117,0.0319656,0.0119027,0.0180631,-0.000460957,148.147,0,0.0765921
1.21094,0.0359301,0.0157978,0.0203574,-0.000947461,150.785,0,0.0754318
1.2207,0.0400588,0.0206092,0.0227649,-0.00139178,151.632,0,0.0740703
1.23047,0.044442,0.0262104,0.0250732,-0.00180595,150.958,-2.77556e-17,0.0725393
1.24023,0.0490217,0.0326129,0.0272404,-0.00224862,149.185,-2.77556e-17,0.0708082
1.25,0.0537989,0.0396032,0.029369,-0.0025923,146.566,0,0.0688398
1.25977,0.0586951,0.0470551,0.0315632,-0.00281572,143.392,0,0.0666179
1.26953,0.0636745,0.0547617,0.0338542,-0.00285044,140.072,0,0.0641325
1.2793,0.0688002,0.0625063,0.0361921,-0.00274843,136.603,0,0.0613564
1.28906,0.0740215,0.0701675,0.0384602,-0.00248215,132.505,-6.93889e-18,0.0583144
1.29883,0.079185,0.0776923,0.0405256,-0.00213592,127.318,6.93889e-18,0.0551584
1.30859,0.0840112,0.0850836,0.0422704,-0.00171229,120.997,-6.93889e-18,0.0520295
1.31836,0.088244,0.0923054,0.0436701,-0.00123835,113.492,-1.38778e-17,0.0490611
1.32812,0.0918474,0.0993723,0.0447246,-0.000782314,104.787,1.38778e-17,0.0463009
1.33789,0.0949304,0.106203,0.0453879,-0.000265459,95.0761,6.93889e-18,0.0437896
1.34766,0.0977488,0.112726,0.0455761,0.00031377,84.5133,0,0.0415827
1.35742,0.100483,0.118787,0.0452288,0.000975615,73.0625,0,0.0396648
1.36719,0.10301,0.124333,0.0443707,0.0017277,60.5231,0,0.0380622
1.37695,0.105112,0.129292,0.0430466,0.00256582,46.9735,0,0.0368369
1.38672,0.106597,0.133675,0.0413387,0.00346805,32.7072,0,0.0360878
1.39648,0.107375,0.137511,0.0393784,0.00449186,18.1025,0,0.0358639
1.40625,0.107367,0.140836,0.0373285,0.00555495,3.72456,0,0.036084
1.41602,0.106446,0.143591,0.0353365,0.00658488,-9.9689,0,0.0366364
1.42578,0.104742,0.145738,0.0335075,0.00748998,-22.65,0,0.0373854
1.43555,0.102621,0.147299,0.0319152,0.00818748,-34.3741,0,0.038245
1.44531,0.100296,0.148206,0.0305333,0.00874143,-45.2927,1.38778e-17,0.0391867
1.45508,0.0978572,0.148478,0.0292105,0.00906284,-55.5541,6.93889e-18,0.0402243
1.46484,0.0950182,0.148147,0.0277762,0.00921958,-65.3835,0,0.041445
1.47461,0.0914851,0.147259,0.0261774,0.00917745,-74.7076,1.38778e-17,0.0428708
1.48437,0.0869329,0.14587,0.0244816,0.00896962,-83.5545,1.38778e-17,0.0444952
1.49414,0.081358,0.143991,0.0227817,0.00861029,-91.9672,6.93889e-18,0.0462436
1.50391,0.0749937,0.141605,0.0211234,0.00807979,-100.078,2.08167e-17,0.0480189
1.51367,0.0680524,0.138731,0.0195434,0.00743268,-107.688,0,0.0497306
1.52344,0.0607012,0.135415,0.0180629,0.00663524,-114.202,0,0.0512778
1.5332,0.0531006,0.131685,0.0166861,0.00578194,-119.16,1.38778e-17,0.0526204
1.54297,0.0455073,0.127604,0.0154106,0.00488634,-122.308,6.93889e-18,0.0537732
1.55273,0.0380801,0.123221,0.014222,0.00393091,-123.913,0,0.054825
1.5625,0.0307745,0.11858,0.0130995,0.00293221,-124.408,0,0.055854
1.57227,0.0236701,0.113688,0.011995,0.00195123,-124.443,-6.93889e-18,0.0569151
1.58203,0.0169178,0.108576,0.0109202,0.000952646,-124.201,0,0.0579669
1.5918,0.0108071,0.103279,0.00997322,-5.56641e-06,-123.214,6.93889e-18,0.0589354
1.60156,0.00550842,0.0978464,0.00931281,-0.000946904,-120.951,6.93889e-18,0.0597675
1.61133,0.00122127,0.0923385,0.00905249,-0.00186838,-117.135,0,0.0604579
1.62109,-0.00201869,0.0867671,0.00917182,-0.00268562,-112.096,6.93889e-18,0.0610511
1.63086,-0.0044869,0.0811979,0.00956158,-0.00342738,-106.392,1.38778e-17,0.0615805
1.64062,-0.00640218,0.0756148,0.0100685,-0.00410839,-100.548,6.93889e-18,0.0620128
1.65039,-0.00788742,0.0700608,0.0105996,-0.00468023,-94.9848,1.38778e-17,0.0623121
1.66016,-0.00880124,0.0645758,0.0111337,-0.00517603,-89.5714,6.93889e-18,0.0624383
1.66992,-0.00914152,0.0591781,0.0117178,-0.00560124,-83.7238,0,0.0623428
1.67969,-0.00894966,0.0539333,0.012451,-0.00591533,-76.7125,0,0.0619929
1.68945,-0.00813887,0.0488272,0.0134587,-0.00610116,-68.0865,0,0.061292
1.69922,-0.00670887,0.043905,0.0148924,-0.00618618,-57.8425,0,0.0601631
1.70898,-0.00466319,0.0391556,0.0168654,-0.00615416,-46.5752,0,0.0586001
1.71875,-0.00207279,0.0346472,0.0194133,-0.00590769,-35.2666,0,0.05662
1.72852,0.00112503,0.0303919,0.0224857,-0.00548842,-24.8839,0,0.0543274
1.73828,0.00496345,0.0264286,0.0259843,-0.00480867,-15.7466,0,0.0517801
1.74805,0.00919692,0.0227339,0.0298363,-0.00380728,-7.54503,0,0.0490295
1.75781,0.0134765,0.0193644,0.0340255,-0.0024242,0.256907,0,0.0461142
1.76758,0.0175287,0.0162961,0.0385465,-0.000608262,7.85871,0,0.0430658
1.77734,0.0213232,0.0135477,0.0433265,0.00175389,14.9677,0,0.0399762
1.78711,0.0250332,0.0112026,0.0482018,0.00475143,21.0022,0,0.0369383
1.79687,0.0289023,0.00922603,0.0529947,0.00839089,25.4254,0,0.0340688
1.80664,0.0330325,0.00760131,0.0575907,0.0127034,28.1534,0,0.031462
1.81641,0.0372809,0.00635985,0.0619554,0.0177083,29.5693,-3.46945e-18,0.0291749
1.82617,0.0413033,0.00547046,0.066099,0.023247,30.3177,0,0.0272215
1.83594,0.0448544,0.00485259,0.07006,0.0293282,30.9969,0,0.0255186
1.8457,0.0479428,0.0045051,0.0738972,0.0357677,31.9262,0,0.0239408
1.85547,0.0508511,0.00429814,0.0776582,0.0423839,33.1852,3.46945e-18,0.0223589
1.86523,0.0537908,0.00415195,0.0813433,0.0490995,34.4791,0,0.0207064
1.875,0.0568747,0.00392414,0.0849045,0.0557183,35.2468,0,0.0190493
1.88477,0.0599164,0.00361195,0.0882334,0.0621824,35.0324,-3.46945e-18,0.0174814
1.89453,0.0626712,0.00323637,0.0912118,0.0683811,33.6407,3.46945e-18,0.0161407
1.9043,0.0647312,0.00287238,0.0937474,0.0742973,31.2006,-1.73472e-18,0.0151027
1.91406,0.065734,0.0025834,0.0958035,0.0799332,27.9382,1.73472e-18,0.0143918
1.92383,0.0655233,0.00245379,0.0973896,0.0853119,24.0913,1.73472e-18,0.0139869
1.93359,0.0642466,0.00248013,0.0984858,0.0904006,19.7369,0,0.0137966
1.94336,0.0622967,0.00266095,0.0990782,0.0951418,14.8661,0,0.013721
1.95312,0.0601348,0.00290414,0.0991931,0.0994753,9.56282,-1.73472e-18,0.0136587
1.96289,0.0580171,0.00313283,0.0989228,0.103363,4.05846,0,0.013569
1.97266,0.0558913,0.00325726,0.0983749,0.106715,-1.28341,0,0.01348
1.98242,0.0535005,0.00321387,0.0975888,0.109507,-6.3073,0,0.0134802
1.99219,0.0505372,0.00302121,0.0965264,0.111741,-10.9457,0,0.0136712
2.00195,0.0470878,0.00271711,0.0950606,0.113408,-15.2793,1.73472e-18,0.0141321
2.01172,0.0435418,0.00238102,0.0930519,0.114568,-19.4608,1.73472e-18,0.0148844
2.02148,0.0404312,0.00204313,0.0904475,0.115202,-23.6008,-3.46945e-18,0.0158867
2.03125,0.0380144,0.00172942,0.0873361,0.115365,-27.6265,0,0.017049
2.04102,0.0362623,0.00141064,0.0838859,0.114999,-31.431,-3.46945e-18,0.0183347
2.05078,0.0348676,0.00107528,0.0801696,0.114124,-35.1017,0,0.0197966
2.06055,0.0335483,0.000781494,0.0760897,0.112775,-38.7812,3.46945e-18,0.021557
2.07031,0.0320305,0.000504551,0.0714213,0.110916,-42.6633,3.46945e-18,0.023754
2.08008,0.0301484,0.000345732,0.0659575,0.108635,-46.6659,3.46945e-18,0.0264031
2.08984,0.0279677,0.00028708,0.0596815,0.10591,-50.4905,3.46945e-18,0.0294426
2.09961,0.0256457,0.000344824,0.0528654,0.102872,-53.3875,0,0.0326775
2.10937,0.0234414,0.000526055,0.0459936,0.0994828,-54.3477,1.38778e-17,0.0358792
2.11914,0.0215388,0.000797959,0.0395178,0.0958455,-52.68,0,0.0388808
2.12891,0.0200183,0.00113001,0.0336537,0.0919105,-48.2607,6.93889e-18,0.0416484
2.13867,0.0187984,0.00151354,0.0283551,0.0877455,-41.5376,0,0.0442803
2.14844,0.0177327,0.00189659,0.0234576,0.0834086,-33.2593,6.93889e-18,0.0469092
2.1582,0.0167099,0.00227291,0.0188315,0.0788963,-24.4646,0,0.0496487
2.16797,0.0157287,0.00265359,0.014469,0.0742948,-15.8804,0,0.0524958
2.17773,0.0148262,0.00303688,0.0105273,0.0696333,-7.69231,0,0.0553951
2.1875,0.0139572,0.00341739,0.00726319,0.0649434,0.406837,0,0.0582273
2.19727,0.0130229,0.00371244,0.00486943,0.0602792,8.94833,0,0.0608571
2.20703,0.0119722,0.00392212,0.00335202,0.055636,18.0345,0,0.0632434
2.2168,0.0108802,0.00398373,0.00250181,0.0510441,27.3906,0,0.0654165
2.22656,0.00989381,0.00394925,0.00200929,0.046532,36.2443,0,0.067469
2.23633,0.00907024,0.00384642,0.00161287,0.0421455,43.7834,0,0.0694761
2.24609,0.00838267,0.00369747,0.00121788,0.0379269,49.7808,1.38778e-17,0.0714087
2.25586,0.00769751,0.00347716,0.00099092,0.0338669,54.8765,0,0.0731658
2.26562,0.00709105,0.00320045,0.00125193,0.0300317,60.3339,0,0.0745821
2.27539,0.00682494,0.0028582,0.00227185,0.0264124,67.0421,0,0.0755369
2.28516,0.0072816,0.00247239,0.00409554,0.0230477,75.1573,0,0.0760115
2.29492,0.00889112,0.0021094,0.00653489,0.0199901,83.9363,-1.38778e-17,0.0760865
2.30469,0.0116942,0.00182074,0.00934194,0.0172317,92.1712,0,0.0758946
2.31445,0.0156325,0.00163491,0.0123522,0.0148102,98.805,0,0.0755269
2.32422,0.0202201,0.00166655,0.0155594,0.012718,103.346,1.38778e-17,0.0750442
2.33398,0.0249866,0.00195085,0.0190473,0.0110256,106.127,-1.38778e-17,0.0744753
2.34375,0.0295641,0.00258952,0.0228644,0.00960064,107.846,-1.38778e-17,0.0738119
2.35352,0.0337924,0.00364793,0.0269341,0.00849671,109.159,-1.38778e-17,0.0730223
2.36328,0.0378573,0.00520119,0.0310534,0.00764508,110.515,0,0.0720064
2.37305,0.0419735,0.00735812,0.0350173,0.0070079,111.763,0,0.0707132
2.38281,0.0464358,0.0101721,0.0387114,0.00656276,112.552,0,0.0690986
2.39258,0.0513566,0.0136557,0.0421695,0.00619383,112.324,0,0.0672008
2.40234,0.056655,0.0178207,0.0455227,0.00588422,110.974,0,0.0650628
2.41211,0.0621053,0.0227192,0.0489268,0.00562497,108.765,1.38778e-17,0.0627201
2.42187,0.0674525,0.0282596,0.0524924,0.00531803,106.172,-6.93889e-18,0.0601713
2.43164,0.0725345,0.0344061,0.056199,0.00502107,103.54,0,0.0573576
2.44141,0.0774137,0.0410728,0.0598966,0.0047093,100.707,-6.93889e-18,0.0542217
2.45117,0.0822937,0.0481492,0.0633364,0.00441932,97.1277,6.93889e-18,0.0507658
2.46094,0.087491,0.0555251,0.0662972,0.00412541,92.0625,-1.38778e-17,0.0470655
2.4707,0.0929534,0.0630502,0.0686614,0.00383672,85.0639,0,0.0432621
2.48047,0.0984529,0.0705909,0.0703955,0.00360176,75.9803,0,0.039568
2.49023,0.103367,0.0780698,0.0714567,0.00342105,64.844,0,0.0361777
2.5,0.107219,0.0853977,0.0717162,0.00326982,51.7896,0,0.0332735
2.50977,0.109735,0.0925354,0.0709978,0.00316078,37.1765,-3.46945e-18,0.0308763
2.51953,0.11112,0.0994584,0.0692112,0.00301424,21.6258,0,0.0289162
2.5293,0.111881,0.106128,0.0664823,0.00287212,6.14444,0,0.0272091
2.53906,0.112469,0.112516,0.0631819,0.00272438,-8.27427,0,0.0256054
2.54883,0.113093,0.118553,0.0598083,0.00254821,-20.8817,0,0.0240367
2.55859,0.113639,0.124153,0.0567624,0.00240674,-31.5069,-3.46945e-18,0.0225171
2.56836,0.113931,0.129229,0.0541947,0.00225527,-40.6636,0,0.0211926
2.57812,0.113655,0.133713,0.0519848,0.00214646,-49.067,0,0.0201964
2.58789,0.112581,0.137505,0.0498816,0.00205148,-57.3308,0,0.0196697
2.59766,0.110598,0.140615,0.0476744,0.00196266,-65.5365,6.93889e-18,0.0196619
2.60742,0.107788,0.143036,0.0453034,0.00184313,-73.448,0,0.0201446
2.61719,0.104286,0.144788,0.0428897,0.00174378,-80.5913,6.93889e-18,0.0210524
2.62695,0.100196,0.145921,0.0406428,0.00165466,-86.6165,-6.93889e-18,0.0222915
2.63672,0.095493,0.14642,0.0387042,0.00153624,-91.6434,-3.46945e-18,0.023798
2.64648,0.0901322,0.146319,0.0370224,0.00144357,-96.2067,-3.46945e-18,0.0255609
2.65625,0.0838722,0.145575,0.0353361,0.00133834,-100.914,0,0.0276024
2.66602,0.0765682,0.144212,0.0333187,0.00128235,-105.897,-6.93889e-18,0.0299698
2.67578,0.0683518,0.142215,0.0307631,0.00118951,-110.611,0,0.0326348
2.68555,0.0595582,0.139658,0.027731,0.00111993,-114.019,1.38778e-17,0.0355061
2.69531,0.0506507,0.136576,0.0245748,0.00106295,-114.844,0,0.0383896
2.70508,0.0420285,0.132994,0.0217748,0.000955635,-112.508,6.93889e-18,0.0411066
2.71484,0.0339938,0.12899,0.0197005,0.00089833,-107.305,-1.38778e-17,0.0435505
2.72461,0.0269563,0.124574,0.0183852,0.000817031,-100.46,0,0.0457374
2.73437,0.0210365,0.119804,0.0175321,0.000760811,-93.5359,6.93889e-18,0.0478688
2.74414,0.016198,0.114707,0.016691,0.000697764,-87.6314,0,0.0501515
2.75391,0.0120875,0.109347,0.0155497,0.000638496,-83.1414,0,0.052766
2.76367,0.00825979,0.103732,0.0141304,0.000592324,-79.5774,0,0.0557083
2.77344,0.00434844,0.0979398,0.0127555,0.000530156,-75.9966,0,0.0587681
2.7832,0.00026073,0.0920089,0.0118467,0.000449824,-71.5969,-6.93889e-18,0.0616781
2.79297,-0.0035869,0.0860265,0.0116337,0.000390117,-66.1358,0,0.0641798
2.80273,-0.0066964,0.0800208,0.0120404,0.000310225,-59.7266,1.38778e-17,0.0661379
2.8125,-0.00866567,0.0740642,0.0127804,0.000254766,-52.615,0,0.067585
2.82227,-0.00947152,0.0681611,0.0135989,0.000213135,-44.9061,0,0.0685988
2.83203,-0.00940148,0.0623513,0.0144773,0.000175313,-36.5007,0,0.0692602
2.8418,-0.00879847,0.0566735,0.0156616,0.000201504,-27.1908,0,0.0695422
2.85156,-0.00785355,0.0511624,0.0175275,0.000265518,-16.8647,0,0.0692957
2.86133,-0.00655892,0.0458886,0.0203686,0.000381387,-5.71542,0,0.0683329
2.87109,-0.00453431,0.0408571,0.0242437,0.000563291,5.78983,0,0.0664895
2.88086,-0.00140382,0.0361218,0.0289437,0.000810908,16.9318,0,0.0637759
2.89062,0.00305204,0.0316897,0.0340833,0.00112146,26.9594,-6.93889e-18,0.0603509
2.90039,0.00865977,0.0275761,0.0392544,0.00157427,34.9713,0,0.0565429
2.91016,0.0146881,0.0238102,0.0441588,0.00213369,40.2938,-6.93889e-18,0.0526898
2.91992,0.0203111,0.020358,0.0486384,0.00290584,42.6877,0,0.049029
2.92969,0.024778,0.0173026,0.0526671,0.00395323,42.4395,0,0.0456611
2.93945,0.0279821,0.0146357,0.0562611,0.0053182,40.343,6.93889e-18,0.0424998
2.94922,0.0304036,0.0123475,0.0594249,0.00706424,37.4405,-6.93889e-18,0.0394174
2.95898,0.0327977,0.0104982,0.0621632,0.00928529,34.7936,0,0.0363113
2.96875,0.03584,0.00900935,0.0645288,0.0119796,33.1998,0,0.0331493
2.97852,0.0397411,0.00787022,0.0667141,0.0152056,32.8882,0,0.0300205
2.98828,0.044237,0.00706816,0.0689751,0.0189206,33.6448,-3.46945e-18,0.0270147
2.99805,0.0487792,0.00662323,0.0715203,0.0231542,34.6693,-3.46945e-18,0.0242798
3.00781,0.0530044,0.00651583,0.0743719,0.0278601,35.0901,-6.93889e-18,0.0219141
3.01758,0.0567354,0.00665218,0.0773486,0.032901,34.1848,0,0.0199679
3.02734,0.0600839,0.00706046,0.0801863,0.0382942,31.8791,0,0.018416
3.03711,0.0631348,0.00759062,0.0826742,0.0438468,28.657,-6.93889e-18,0.0171551
3.04687,0.0658195,0.00822621,0.0847659,0.0494892,25.1518,3.46945e-18,0.0160994
3.05664,0.0678696,0.00897272,0.0865077,0.0551202,21.6063,0,0.0152271
3.06641,0.0689234,0.00971672,0.0878968,0.0606118,17.556,-3.46945e-18,0.0146062
3.07617,0.0686274,0.0104405,0.0887742,0.0659277,12.1519,0,0.0143576
3.08594,0.0669668,0.0110871,0.088874,0.0709921,4.64789,0,0.0145842
3.0957,0.0640646,0.0117402,0.088009,0.0757527,-4.79491,0,0.0152457
3.10547,0.0602615,0.012318,0.0862172,0.0802232,-15.011,0,0.0161721
3.11523,0.0558969,0.0128032,0.0838186,0.0843759,-24.2707,0,0.0170946
3.125,0.0514542,0.0132531,0.0812951,0.0882028,-30.9835,0,0.0177761
3.13477,0.0473638,0.0136927,0.0790815,0.0917201,-34.4249,0,0.01808
3.14453,0.0440566,0.0140312,0.0773819,0.0948503,-35.189,3.46945e-18,0.0180645
3.1543,0.0417227,0.0143771,0.0760489,0.0976236,-34.9537,0,0.0179335
3.16406,0.0402902,0.0146931,0.0746699,0.0999909,-35.8481,0,0.0180294
3.17383,0.0393985,0.0148893,0.0727463,0.101933,-39.3204,0,0.0186567
3.18359,0.0385325,0.0150742,0.0699238,0.103428,-45.5161,3.46945e-18,0.0199703
3.19336,0.0372492,0.0151292,0.0661517,0.104471,-53.2411,3.46945e-18,0.0219668
3.20312,0.035311,0.015082,0.0616477,0.105066,-60.6305,0,0.0244858
3.21289,0.0327313,0.0150003,0.0567545,0.105238,-66.0288,-3.46945e-18,0.0273019
3.22266,0.0298672,0.0147972,0.0517163,0.104995,-68.8856,0,0.0302175
3.23242,0.0271613,0.0145608,0.0465927,0.10437,-69.8775,0,0.0331239
3.24219,0.0249812,0.0142821,0.041324,0.103341,-69.9775,0,0.0360039
3.25195,0.0233454,0.0139014,0.0359004,0.10196,-69.5256,-6.93889e-18,0.0388555
3.26172,0.0218815,0.0135211,0.0305133,0.10017,-67.8017,0,0.0416321
3.27148,0.0201419,0.0130761,0.0255373,0.0980096,-63.3863,0,0.0442326
3.28125,0.017912,0.0125484,0.0213827,0.0954727,-55.0134,6.93889e-18,0.0465384
3.29102,0.015404,0.0120009,0.018317,0.0925498,-42.4006,0,0.0484407
3.30078,0.0132756,0.0114029,0.0163567,0.0893451,-26.7653,0,0.0498667
3.31055,0.0122529,0.0107145,0.0153086,0.0858278,-10.5213,0,0.0508887
3.32031,0.0125115,0.0100199,0.0148694,0.0820797,3.93254,0,0.0516715
3.33008,0.0136234,0.00932229,0.0147423,0.0781597,15.0921,0,0.0524769
3.33984,0.0145639,0.0086076,0.0147062,0.0741017,22.7182,0,0.0535712
3.34961,0.0144306,0.00783741,0.0145942,0.0699297,27.7529,0,0.0550867
3.35937,0.0126175,0.00706198,0.0143065,0.0656866,31.6032,-6.93889e-18,0.0570422
3.36914,0.00936883,0.00629294,0.013815,0.0613989,35.6737,0,0.0592059
3.37891,0.00548522,0.00550518,0.013214,0.0570737,40.5583,0,0.0612628
3.38867,0.00214753,0.00469444,0.0127365,0.0527576,46.3576,0,0.0628982
3.39844,0.000336826,0.00391365,0.0126736,0.0484806,52.9675,0,0.0639488
3.4082,0.000431436,0.00315313,0.0132913,0.0442412,60.4169,0,0.064481
3.41797,0.0021789,0.00239162,0.0147075,0.0401,68.6411,0,0.0647354
3.42773,0.00493363,0.00168108,0.0168779,0.0361072,77.4736,0,0.0649741
3.4375,0.00795487,0.000994219,0.0196486,0.032238,86.4113,0,0.0653714
3.44727,0.0109859,0.000361963,0.022855,0.0285506,94.5967,0,0.065878
3.45703,0.0142269,-0.000194414,0.0264296,0.0250823,101.037,2.77556e-17,0.066304
3.4668,0.0181905,-0.000673037,0.0303908,0.0218427,105.18,-1.38778e-17,0.0664227
3.47656,0.0231329,-0.00103843,0.0347947,0.0189039,107.117,0,0.0661085
3.48633,0.0287327,-0.00123721,0.0396006,0.0162517,107.337,1.38778e-17,0.0654421
3.49609,0.0341238,-0.00127028,0.0445846,0.0139461,106.223,-1.38778e-17,0.0646531
3.50586,0.0383816,-0.00107314,0.0493556,0.0119857,103.836,0,0.0640175
3.51562,0.040868,-0.000608086,0.0534622,0.0103439,100.011,0,0.0636492
3.52539,0.0416914,0.000145986,0.0566389,0.00907485,94.6184,-1.38778e-17,0.0634656
3.53516,0.0416264,0.00129085,0.0589865,0.00808383,88.2828,0,0.0631357
3.54492,0.0417,0.00283729,0.0610023,0.00740294,82.5343,0,0.0622299
3.55469,0.0428489,0.00483955,0.0633871,0.00692379,79.0858,6.93889e-18,0.060417
3.56445,0.0455546,0.00734446,0.0666658,0.00666451,78.7468,0,0.0575948
3.57422,0.0497398,0.0103906,0.0708981,0.00655775,80.5927,-1.38778e-17,0.0540149
3.58398,0.0549554,0.0139773,0.0755898,0.00656895,82.2359,0,0.0501301
3.59375,0.060497,0.0180671,0.0799142,0.00664081,80.6534,-6.93889e-18,0.0464201
3.60352,0.0657745,0.0227015,0.0831076,0.00674294,73.7053,0,0.0432265
3.61328,0.0704004,0.0277812,0.084764,0.00680771,61.2051,-6.93889e-18,0.0406414
3.62305,0.0741579,0.0332669,0.0849426,0.00685693,44.9618,0,0.0385723
3.63281,0.0770718,0.0391008,0.0839716,0.00688778,27.7515,0,0.0368276
3.64258,0.0791483,0.0451542,0.0821566,0.00686736,11.7353,0,0.035279
3.65234,0.0803916,0.0513779,0.0795713,0.00678205,-2.20585,0,0.0339073
3.66211,0.0808594,0.0576253,0.0760223,0.00666249,-14.6713,6.93889e-18,0.0327951
3.67188,0.080684,0.0638626,0.0712674,0.00648035,-26.9573,0,0.0320686
3.68164,0.0801056,0.070009,0.0652865,0.00623777,-39.7399,0,0.0317731
3.69141,0.079249,0.0759959,0.0584895,0.00595734,-52.2087,1.38778e-17,0.0318106
3.70117,0.0782162,0.081787,0.0516862,0.00561598,-62.1749,6.93889e-18,0.0319213
3.71094,0.077087,0.0873262,0.0457984,0.00518651,-67.4428,6.93889e-18,0.0317698
3.7207,0.0759419,0.092599,0.0414618,0.00472632,-67.0963,0,0.0311444
3.73047,0.0749695,0.0975577,0.0386998,0.00422268,-62.3644,3.46945e-18,0.0300618
3.74023,0.0743593,0.102195,0.0369165,0.00362086,-56.4322,1.04083e-17,0.0288414
3.75,0.074126,0.106482,0.0352044,0.00302303,-52.9569,1.04083e-17,0.0279683
3.75977,0.0738357,0.110386,0.0327986,0.00237422,-54.372,6.93889e-18,0.0279093
3.76953,0.0725017,0.113878,0.0294387,0.00173232,-60.7171,3.46945e-18,0.0289211
3.7793,0.0691447,0.116958,0.0253584,0.00111507,-69.9829,6.93889e-18,0.030922
3.78906,0.0631491,0.119565,0.0210478,0.000524766,-79.2756,0,0.0335829
3.79883,0.0548401,0.121695,0.016893,-4.3125e-05,-86.0975,0,0.0364557
3.80859,0.0454037,0.123334,0.0130025,-0.000531416,-89.1682,1.38778e-17,0.0391258
3.81836,0.0364739,0.124481,0.00929755,-0.00101262,-88.6519,6.93889e-18,0.0413896
3.82812,0.0295161,0.125119,0.00572654,-0.00139989,-85.5699,1.38778e-17,0.0432353
3.83789,0.0249669,0.125287,0.00246917,-0.00173604,-80.8456,0,0.0448246
3.84766,0.0224033,0.124977,-9.10236e-05,-0.00199538,-74.8859,6.93889e-18,0.0463612
3.85742,0.0207987,0.124238,-0.00155223,-0.0021958,-67.7047,0,0.0479849
3.86719,0.0193867,0.123093,-0.00174416,-0.00229213,-59.0753,-6.93889e-18,0.0497304
3.87695,0.0178889,0.121587,-0.000850507,-0.00232693,-49.0842,6.93889e-18,0.0515444
3.88672,0.016804,0.119704,0.000681978,-0.00227188,-38.3396,0,0.0533479
3.89648,0.0168894,0.117514,0.00236344,-0.00214318,-28.1258,0,0.0551088
3.90625,0.0185583,0.11501,0.00390424,-0.00193585,-19.834,0,0.0568975
3.91602,0.0214066,0.112232,0.00530586,-0.00166324,-14.2947,0,0.0588461
3.92578,0.0242838,0.10918,0.00676128,-0.00136611,-11.4484,0,0.0610417
3.93555,0.0258013,0.105874,0.00845653,-0.000985049,-10.3943,0,0.0634973
3.94531,0.0251091,0.102352,0.0103926,-0.000603018,-9.57886,0,0.0660486
3.95508,0.0222897,0.0986142,0.0124248,-0.000155098,-7.06537,0,0.0683756
3.96484,0.0186395,0.0946924,0.0144803,0.000307207,-1.22144,0,0.0700525
3.97461,0.0159166,0.0906161,0.0167886,0.000788965,8.8738,0,0.0706403
3.98438,0.0156007,0.0864047,0.0199389,0.0012895,23.2538,0,0.0698618
3.99414,0.0181626,0.0820788,0.024624,0.00179455,40.8134,-1.38778e-17,0.0677059
4.00391,0.023117,0.0777016,0.0312052,0.002296,59.3564,-1.38778e-17,0.0644632
4.01367,0.029252,0.0732935,0.0393766,0.00280002,75.9655,0,0.0606497
4.02344,0.0354753,0.0689019,0.0481402,0.0033179,87.9137,-1.38778e-17,0.0568635
4.0332,0.0410355,0.0645449,0.0562267,0.00381363,93.6235,-6.93889e-18,0.0535165
4.04297,0.0457262,0.0602919,0.0626807,0.00435835,93.0658,1.38778e-17,0.0507001
4.05273,0.0497506,0.0561282,0.0672861,0.00491815,87.5796,0,0.0482088
4.0625,0.053188,0.0521391,0.0705222,0.0055304,79.2887,0,0.0456825
4.07227,0.0561723,0.0482902,0.0731067,0.00621431,70.0464,0,0.042869
4.08203,0.0586473,0.0446471,0.0754503,0.00700283,60.7115,0,0.039761
4.0918,0.0605779,0.0412027,0.0773475,0.0079285,51.1115,0,0.0366136
4.10156,0.0618916,0.0379661,0.0781847,0.00898688,40.8976,0,0.0337778
4.11133,0.0627468,0.0349598,0.0774561,0.0102598,30.2933,0,0.031451
4.12109,0.0634172,0.0321908,0.0753177,0.0117904,20.5214,0,0.0295186
4.13086,0.0644514,0.0296441,0.0727301,0.0136112,13.481,-3.46945e-18,0.0275824
4.14062,0.0664408,0.027341,0.0710623,0.0156851,10.8195,0,0.0251647
4.15039,0.0697435,0.0252493,0.0714225,0.0181465,12.6065,3.46945e-18,0.0220171
4.16016,0.0745662,0.0233794,0.0740246,0.0209316,16.8818,0,0.0182381
4.16992,0.080424,0.0217029,0.0780447,0.024076,20.0434,0,0.014357
4.17969,0.0863682,0.0202256,0.0819789,0.027531,18.2349,0,0.0111171
4.18945,0.0910724,0.0189463,0.0843605,0.0313341,9.12188,0,0.009132
4.19922,0.0931538,0.0178009,0.0844348,0.0353987,-7.05622,1.73472e-18,0.00867423
4.20898,0.0917069,0.0168387,0.0823869,0.0396671,-27.4453,3.46945e-18,0.00950109
4.21875,0.0865517,0.0159462,0.0790832,0.0441199,-47.8737,6.93889e-18,0.0110224
4.22852,0.0786025,0.0152243,0.0754739,0.0486456,-64.7297,0,0.0125606
4.23828,0.0694455,0.0145209,0.0720625,0.0532057,-76.3783,-3.46945e-18,0.0136409
4.24805,0.0608205,0.0138816,0.068747,0.0577098,-83.3738,-3.46945e-18,0.0141523
4.25781,0.053939,0.0133309,0.0650825,0.0621251,-87.5796,5.20417e-18,0.0143281
4.26758,0.0489706,0.0127759,0.0607784,0.0663688,-90.807,1.73472e-18,0.0145499
4.27734,0.0453081,0.012269,0.0560319,0.0704277,-93.5707,3.46945e-18,0.0150966
4.28711,0.0419805,0.01184,0.0514908,0.0742616,-95.1934,0,0.0160533
4.29687,0.0384638,0.0114412,0.0478484,0.0778215,-94.7723,-6.93889e-18,0.0173188
4.30664,0.0349369,0.0110729,0.0453765,0.0811369,-92.0817,3.46945e-18,0.0187033
4.31641,0.0321109,0.010792,0.0436892,0.0841678,-88.2726,-6.93889e-18,0.0201694
4.32617,0.0305779,0.0105992,0.0418913,0.0868841,-85.3881,1.04083e-17,0.0218807
4.33594,0.030266,0.010431,0.0389889,0.089304,-85.5069,3.46945e-18,0.0242163
4.3457,0.0302006,0.0103433,0.0343473,0.0913787,-89.5887,6.93889e-18,0.0276137
4.35547,0.0288366,0.0103104,0.0278957,0.093114,-96.9427,6.93889e-18,0.0323523
4.36523,0.0247939,0.0103394,0.0200917,0.0944588,-105.283,6.93889e-18,0.0383385
4.375,0.017648,0.0103231,0.0117106,0.0954314,-111.502,0,0.0450562
4.38477,0.00834687,0.0103493,0.00358206,0.0960129,-112.564,0,0.0516403
4.39453,-0.00118672,0.0103733,-0.00354231,0.0961937,-106.229,0,0.0571587
4.4043,-0.00870433,0.0103687,-0.00909238,0.0960317,-91.7459,1.38778e-17,0.0609628
4.41406,-0.0126656,0.0103188,-0.0126477,0.0954701,-69.9527,0,0.0628804
4.42383,-0.0127144,0.0102601,-0.0139797,0.094562,-43.0987,0,0.0632597
4.43359,-0.00985742,0.0101613,-0.013102,0.0933197,-14.4253,0,0.062768
4.44336,-0.00588854,0.0100273,-0.0103502,0.0917796,12.5496,0,0.0620982
4.45312,-0.00238719,0.00984322,-0.00639219,0.0899373,34.7015,-6.93889e-18,0.0617168
4.46289,-0.000234864,0.0096336,-0.00206879,0.0878201,50.2519,0,0.0617411
4.47266,0.000720049,0.00941786,0.00182102,0.0854319,59.2432,0,0.0620029
4.48242,0.00114874,0.00916564,0.00481478,0.082836,63.3607,-6.93889e-18,0.0622144
4.49219,0.00174499,0.00887502,0.00688234,0.0800182,65.0722,-6.93889e-18,0.062166
4.50195,0.00277295,0.00856488,0.00831768,0.0770011,66.3074,6.93889e-18,0.0618578
4.51172,0.00383178,0.0082527,0.00947398,0.0738422,67.7599,-6.93889e-18,0.0614598
4.52148,0.0044704,0.00788663,0.0105065,0.070564,68.9462,0,0.0611706
4.53125,0.00450243,0.00753021,0.0113943,0.0671824,69.2709,-6.93889e-18,0.0610555
4.54102,0.00449044,0.00712945,0.0121417,0.0637431,69.4047,-6.93889e-18,0.0609161
4.55078,0.00551928,0.00671291,0.0130717,0.0602665,71.7052,-6.93889e-18,0.0603438
4.56055,0.00882802,0.0063307,0.0149296,0.0567771,79.2452,-6.93889e-18,0.0589095
4.57031,0.0153893,0.00594331,0.0186428,0.0533043,93.8429,-6.93889e-18,0.0563436
4.58008,0.0254233,0.00555735,0.0248816,0.0498443,114.307,-6.93889e-18,0.0527726
4.58984,0.0383217,0.00521194,0.0335867,0.0464414,136.13,0,0.0486913
4.59961,0.0527461,0.00491279,0.0438497,0.0431328,152.872,-1.38778e-17,0.0448359
4.60937,0.066914,0.00464177,0.0541878,0.0399277,159.053,-1.38778e-17,0.0419298
4.61914,0.0790233,0.00446587,0.0631368,0.0368476,152.699,0,0.0403973
4.62891,0.0876435,0.004381,0.06983,0.033902,136.369,-2.08167e-17,0.0402212
4.63867,0.0920612,0.00440098,0.0742908,0.0311315,115.877,6.93889e-18,0.0409245
4.64844,0.0925355,0.00456231,0.077289,0.0285406,97.5052,0,0.0417509
4.6582,0.0901708,0.00487629,0.0798341,0.0261219,85.2288,0,0.0419654
4.66797,0.0865888,0.0053678,0.082645,0.0239343,79.3741,-6.93889e-18,0.0410687
4.67773,0.0834202,0.00606431,0.085838,0.0219392,77.1421,0,0.0390337
4.6875,0.081801,0.00697963,0.0890419,0.0201533,75.0395,0,0.0361764
4.69727,0.0819664,0.00815897,0.0917848,0.018574,71.0096,0,0.0330186
4.70703,0.0834088,0.00963976,0.0939254,0.0171861,65.5414,-6.93889e-18,0.0299786
4.7168,0.0852533,0.0114507,0.095809,0.0160055,60.5517,-3.46945e-18,0.0271993
4.72656,0.086801,0.0135552,0.0980329,0.0149719,57.5851,-3.46945e-18,0.0245615
4.73633,0.0880836,0.0160806,0.100948,0.0140877,55.9101,3.46945e-18,0.0218643
4.74609,0.0897104,0.0189815,0.10423,0.0132984,52.1982,0,0.0190967
4.75586,0.0922836,0.0222562,0.106828,0.0126158,41.9295,0,0.016617
4.76562,0.0955896,0.0259358,0.107307,0.0120163,21.8463,1.73472e-18,0.0150872
4.77539,0.0981648,0.029998,0.10447,0.0114543,-8.04684,0,0.0152238
4.78516,0.0978088,0.0343997,0.0978739,0.0109132,-44.1398,3.46945e-18,0.0173931
4.79492,0.0926045,0.039124,0.0880172,0.0104304,-80.5602,3.46945e-18,0.0214058
4.80469,0.0821801,0.0441388,0.076109,0.00995364,-111.295,1.38778e-17,0.0264733
4.81445,0.0683509,0.0493309,0.063607,0.0094703,-132.183,6.93889e-18,0.03144
4.82422,0.054435,0.0547026,0.0518257,0.00901743,-141.845,-2.08167e-17,0.0352321
4.83398,0.0439777,0.060125,0.0417028,0.00858223,-141.406,1.38778e-17,0.0372147
4.84375,0.0389217,0.0655538,0.0337747,0.00816718,-133.33,0,0.0374265
4.85352,0.0390288,0.0709208,0.0282012,0.00774179,-120.652,-6.93889e-18,0.0365151
4.86328,0.0419077,0.0761648,0.024796,0.00731391,-106.387,1.38778e-17,0.0354017
4.87305,0.0444377,0.0812292,0.023054,0.00693094,-93.3112,6.93889e-18,0.0349214
4.88281,0.0441596,0.0860505,0.0221813,0.00652734,-83.7008,-6.93889e-18,0.0354923
4.89258,0.0404205,0.0906267,0.0212745,0.00614874,-79.0717,0,0.0370602
4.90234,0.0342083,0.0949047,0.0195567,0.00579067,-79.8544,1.38778e-17,0.0392533
4.91211,0.0271917,0.0988705,0.0165852,0.00540328,-85.1657,0,0.0416759
4.92187,0.0204533,0.102504,0.012291,0.00503326,-93.1735,6.93889e-18,0.0441852
4.93164,0.0138426,0.105788,0.00684743,0.00468451,-101.681,6.93889e-18,0.0469077
4.94141,0.0061163,0.108719,0.000491771,0.00436752,-108.902,-6.93889e-18,0.0501797
4.95117,-0.00390659,0.111279,-0.00658766,0.00402604,-113.547,6.93889e-18,0.0541917
4.96094,-0.0162331,0.113442,-0.01417,0.00371643,-114.576,6.93889e-18,0.0587946
4.9707,-0.0291549,0.115241,-0.0217688,0.00342586,-110.711,0,0.0633881
4.98047,-0.0397601,0.116613,-0.0284302,0.00316781,-100.197,0,0.0671067
4.99023,-0.0452327,0.117597,-0.0328113,0.00290944,-81.3014,0,0.0691643
5,-0.0440916,0.118195,-0.0336261,0.0026705,-53.622,1.38778e-17,0.0692453
5.00977,-0.0367952,0.118384,-0.0303215,0.00244356,-19.5425,0,0.0677698
5.01953,-0.0255451,0.118208,-0.0235604,0.00220983,15.551,0,0.0657989
5.0293,-0.0132675,0.117688,-0.0151981,0.00198507,44.5685,0,0.0646992
5.03906,-0.00262167,0.116814,-0.00758628,0.00173385,61.4332,0,0.0655406
5.04883,0.00482908,0.115629,-0.00254866,0.00151277,63.996,0,0.0686244
5.05859,0.00854787,0.114147,-0.000537715,0.00127559,55.294,0,0.0733701
5.06836,0.00888086,0.112394,-0.000504844,0.0010314,42.6154,0,0.0785192
5.07812,0.00683675,0.110369,-0.000570539,0.000808506,34.2214,-1.38778e-17,0.0826827
5.08789,0.00361103,0.108103,0.000954919,0.000572959,35.6547,0,0.0849079
5.09766,0.000607201,0.105611,0.00474328,0.000371016,47.7447,0,0.0849203
5.10742,-0.000983137,0.102899,0.0103802,0.00017127,66.9539,-1.38778e-17,0.0830811
5.11719,-0.000236571,0.100018,0.0169756,-3.26953e-05,87.983,0,0.0799951
5.12695,0.00322555,0.0969667,0.0240028,-0.000200449,106.906,0,0.0760928
5.13672,0.00921721,0.0937524,0.0318316,-0.000338496,123.08,0,0.0714387
5.14648,0.0173204,0.09043,0.0414906,-0.000449063,138.59,-2.77556e-17,0.0657728
5.15625,0.0270658,0.0869999,0.0538902,-0.000557344,155.562,0,0.058874
5.16602,0.0383033,0.0834902,0.0689323,-0.000585674,173.388,-1.38778e-17,0.0508825
5.17578,0.0508856,0.0799035,0.0851036,-0.000584092,187.45,-3.46945e-17,0.042501
5.18555,0.0643342,0.076254,0.0998912,-0.000538887,190.595,-6.93889e-18,0.0348526
5.19531,0.0774602,0.0725471,0.110751,-0.000416924,176.733,-6.93889e-18,0.0290444
5.20508,0.0882977,0.0688393,0.116218,-0.000249521,144.543,0,0.0257494
5.21484,0.0946834,0.0651017,0.116452,-1.08398e-06,99.3735,-6.93889e-18,0.0248353
5.22461,0.0952862,0.0613852,0.113019,0.000308584,51.553,0,0.0254038
5.23437,0.0905624,0.0576858,0.108065,0.000713437,12.2934,0,0.0261213
5.24414,0.0830847,0.0540131,0.103366,0.0012092,-10.8359,0,0.0256869
5.25391,0.076748,0.0504075,0.0998503,0.00182637,-16.6272,0,0.0233264
5.26367,0.0753513,0.0468742,0.0976761,0.00259187,-9.75321,0,0.0189923
5.27344,0.0807624,0.0434063,0.0967376,0.00352371,2.19503,0,0.0132943
5.2832,0.092085,0.040036,0.097078,0.00463849,12.4608,-1.73472e-18,0.00722159
5.29297,0.106058,0.0367857,0.0989168,0.00601749,17.4142,-8.67362e-19,0.0017562
5.30273,0.118573,0.033654,0.102302,0.00763597,16.5931,4.33681e-19,-0.00242415
5.3125,0.126628,0.030644,0.106681,0.00954448,11.0728,-1.73472e-18,-0.00509773
5.32227,0.129252,0.0278007,0.110826,0.0117611,1.40462,-8.67362e-19,-0.00643048
5.33203,0.127535,0.0250805,0.113169,0.0143253,-13.1969,8.67362e-19,-0.00676774
5.3418,0.123321,0.0225338,0.112418,0.0172145,-34.2747,1.73472e-18,-0.0063885
5.35156,0.117737,0.0201308,0.108054,0.0204132,-62.4892,-6.93889e-18,-0.00532152
5.36133,0.110351,0.0179135,0.100398,0.0239347,-96.2265,0,-0.00337502
5.37109,0.0996251,0.0158243,0.0902874,0.0277475,-131.477,1.38778e-17,-0.00031049
5.38086,0.0841958,0.0138825,0.0786232,0.0318022,-162.662,2.08167e-17,0.00384392
5.39062,0.0643427,0.012102,0.0661429,0.0360655,-184.628,6.93889e-18,0.00861546
5.40039,0.0425391,0.0104373,0.0535284,0.0404728,-193.951,0,0.0130839
5.41016,0.0231168,0.008858,0.0416816,0.0449951,-189.911,1.38778e-17,0.0161981
5.41992,0.0103627,0.00744173,0.0318264,0.0495137,-174.41,-6.93889e-18,0.0172427
5.42969,0.00668242,0.00609618,0.0252033,0.0540488,-151.573,2.08167e-17,0.0162761
5.43945,0.0112482,0.00483809,0.0224074,0.0585162,-127.064,-1.38778e-17,0.0142497
5.44922,0.0203979,0.00366281,0.0227633,0.0628357,-107.228,1.38778e-17,0.0127973
5.45898,0.0290272,0.00255463,0.0242164,0.0670166,-97.6866,0,0.0135857
5.46875,0.0327081,0.00150981,0.0239559,0.0709805,-101.777,3.46945e-18,0.0177356
5.47852,0.0292705,0.000541289,0.0195874,0.0747402,-118.946,3.46945e-18,0.0253405
5.48828,0.0192412,-0.000343301,0.0102393,0.0782089,-144.304,1.38778e-17,0.0354477
5.49805,0.00504487,-0.00114062,-0.00296667,0.0814306,-169.611,6.93889e-18,0.046445
5.50781,-0.0105032,-0.00185604,-0.0174441,0.0843421,-186.243,2.08167e-17,0.0566806
5.51758,-0.0252595,-0.0024803,-0.030361,0.0869336,-188.266,1.38778e-17,0.0650618
5.52734,-0.0382543,-0.00298951,-0.0398945,0.0892031,-174.553,1.38778e-17,0.0713094
5.53711,-0.0492611,-0.00340752,-0.0457922,0.0911177,-148.255,0,0.0757665
5.54688,-0.0582664,-0.00370752,-0.0489091,0.0926656,-114.579,1.38778e-17,0.0789863
5.55664,-0.064793,-0.00394526,-0.0501209,0.0938365,-77.5094,0,0.081201
5.56641,-0.0679,-0.00406594,-0.0493395,0.0946228,-38.154,0,0.0821914
5.57617,-0.0666279,-0.00409535,-0.0453827,0.0949742,4.45936,0,0.081417
5.58594,-0.0605878,-0.00403983,-0.0368286,0.0949766,50.5379,0,0.0785308
5.5957,-0.0503159,-0.00393205,-0.0233599,0.0945726,96.7755,1.38778e-17,0.0738464
5.60547,-0.0375041,-0.00374862,-0.00669258,0.0937936,135.714,-1.38778e-17,0.0685164
5.61523,-0.0247057,-0.00350156,0.00961301,0.0926457,158.311,-1.38778e-17,0.064241
5.625,-0.0148299,-0.00318445,0.0214958,0.0911622,158.281,1.38778e-17,0.0626103
5.63477,-0.0101862,-0.00280345,0.0262235,0.0893749,136.225,-1.38778e-17,0.0643788
5.64453,-0.0118627,-0.00237694,0.0237071,0.0873006,100.718,0,0.0690077
5.6543,-0.0191305,-0.00189861,0.0165674,0.0849516,65.6549,-1.38778e-17,0.0747695
5.66406,-0.0293155,-0.00138592,0.00892476,0.0823842,44.72,0,0.0793485
5.67383,-0.0383269,-0.000844805,0.00455041,0.0796198,46.101,0,0.0807372
5.68359,-0.0417065,-0.00026918,0.00538203,0.0766628,69.5628,0,0.0780374
5.69336,-0.0362495,0.000313477,0.0111476,0.0735788,107.614,0,0.0717308
5.70312,-0.0210072,0.000893379,0.0201468,0.0703649,149.52,2.77556e-17,0.0633762
5.71289,0.00207106,0.00148673,0.0306262,0.0671071,186.151,-2.77556e-17,0.0548603
5.72266,0.0289764,0.00208822,0.0418143,0.0637835,212.856,6.93889e-18,0.0475749
5.73242,0.0550984,0.00269092,0.0540223,0.060434,229.421,0,0.0419851
5.74219,0.0770875,0.00328078,0.0678489,0.0570969,237.587,-1.38778e-17,0.0377024
5.75195,0.0939334,0.00387949,0.0830736,0.0538043,238.292,0,0.0339792
5.76172,0.106508,0.00445664,0.0981076,0.0505778,230.254,0,0.0303529
5.77148,0.116357,0.00500962,0.110401,0.0474166,211.008,-6.93889e-18,0.0269649
5.78125,0.124036,0.00556913,0.117614,0.0443574,179.371,-6.93889e-18,0.0244441
5.79102,0.128356,0.00611982,0.118857,0.0414037,137.733,0,0.0233923
5.80078,0.127152,0.00664978,0.115185,0.038569,92.4064,3.46945e-18,0.0238349
5.81055,0.118974,0.00718518,0.109165,0.0358726,52.1654,0,0.0249249
5.82031,0.10514,0.00772192,0.103744,0.0332978,25.3565,0,0.0251121
5.83008,0.0900206,0.00826655,0.101142,0.0309118,17.035,-3.46945e-18,0.0227298
5.83984,0.0798299,0.00889134,0.10228,0.0286626,27.0932,0,0.0167386
5.84961,0.0798786,0.00961614,0.106887,0.0265712,50.1608,0,0.00731266
5.85937,0.0919116,0.0104409,0.11401,0.0246373,76.9887,0,-0.00408485
5.86914,0.113198,0.0113852,0.122388,0.0228514,96.8849,3.46945e-18,-0.0151583
5.87891,0.137258,0.0124952,0.130592,0.0212152,100.281,3.46945e-18,-0.0235041
5.88867,0.156848,0.0138374,0.136901,0.0197138,81.3313,-3.46945e-18,-0.0274024
5.89844,0.166635,0.015335,0.139338,0.0183373,39.7277,-3.46945e-18,-0.026322
5.9082,0.165068,0.0171173,0.136092,0.0170531,-19.1388,0,-0.0209654
5.91797,0.154323,0.0191487,0.126183,0.015883,-85.609,3.46945e-18,-0.0128874
5.92773,0.138413,0.0214591,0.110081,0.0148035,-148.568,3.46945e-17,-0.00381426
5.9375,0.121065,0.0240642,0.0897457,0.0137836,-198.504,1.38778e-17,0.00488515
5.94727,0.104209,0.0269539,0.0680129,0.0128234,-230.151,2.77556e-17,0.0125297
5.95703,0.0880123,0.0301405,0.0475709,0.0118984,-243.257,1.38778e-17,0.0190592
5.9668,0.0720016,0.0335968,0.0301051,0.0110173,-241.019,2.77556e-17,0.0247261
5.97656,0.0563848,0.037329,0.0161424,0.0101749,-227.384,0,0.0296702
5.98633,0.0427651,0.0412807,0.00557777,0.00937245,-204.678,6.93889e-18,0.0336271
5.99609,0.0335681,0.0454292,-0.00152126,0.00857912,-173.441,-2.08167e-17,0.0360171
6.00586,0.0307754,0.0497356,-0.00456577,0.00782602,-134.027,0,0.0363532
6.01562,0.0345317,0.0541793,-0.00289166,0.00714041,-89.4811,6.93889e-18,0.0347183
6.02539,0.0425888,0.0586775,0.00321213,0.00647508,-47.5129,6.93889e-18,0.0321102
6.03516,0.0509964,0.0631924,0.0116086,0.00589831,-19.5598,0,0.0303754
6.04492,0.0550414,0.0676883,0.0183836,0.00536994,-16.4063,0,0.0316214
6.05469,0.0508357,0.0721097,0.019114,0.00489489,-42.5235,0,0.0373647
6.06445,0.0363322,0.0764121,0.0108261,0.00446631,-92.3601,0,0.0477302
6.07422,0.0120164,0.0805619,-0.00642416,0.00414322,-150.84,1.38778e-17,0.0612441
6.08398,-0.0190472,0.0845234,-0.0293118,0.00388966,-198.179,2.77556e-17,0.0752179
6.09375,-0.0517351,0.0882709,-0.0525399,0.00367348,-217.648,1.38778e-17,0.0867363
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-202.259,1.38778e-17,0.0937203
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,-156.88,0,0.0956435
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,-94.7693,0,0.0935859
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,-31.0104,0,0.0895693
6.14258,-0.0764064,0.102816,-0.0669422,0.00337989,23.7681,0,0.0856642
6.15234,-0.0532989,0.104768,-0.0669422,0.00343017,66.4125,0,0.0831812
6.16211,-0.0306341,0.106367,-0.057458,0.00348475,99.5689,0,0.0823962
6.17187,-0.0117492,0.107604,-0.0448789,0.00357735,126.949,-1.38778e-17,0.0827844
6.18164,0.00251593,0.108459,-0.0303603,0.00368804,148.533,-2.77556e-17,0.0837096
6.19141,0.0131186,0.108959,-0.0157325,0.00379354,159.885,1.38778e-17,0.0849539
6.20117,0.0210902,0.109103,-0.00394334,0.00388371,154.994,0,0.0869457
6.21094,0.0260039,0.108893,0.00225205,0.00399472,131.465,1.38778e-17,0.0903814
6.2207,0.0258652,0.108345,0.00182921,0.00405082,94.4044,0,0.0955691
6.23047,0.0183003,0.107493,-0.00365558,0.00411864,56.7312,0,0.101837
6.24023,0.00303919,0.106331,-0.0103986,0.00416751,34.8546,0,0.107343
6.25,-0.0164256,0.104889,-0.0137383,0.00414601,41.7812,0,0.109501
6.25977,-0.0329669,0.103198,-0.0098634,0.00411205,81.224,-1.38778e-17,0.10598
6.26953,-0.0382227,0.101255,0.00294042,0.0040239,146.152,0,0.095667
6.2793,-0.0263538,0.0991165,0.0239854,0.0039196,221.426,0,0.07938
6.28906,0.00285601,0.0967689,0.0507249,0.00379846,289.271,-2.77556e-17,0.0597568
6.29883,0.0433933,0.0942252,0.0796755,0.00363642,334.004,4.16334e-17,0.0404834
6.30859,0.0850813,0.0915252,0.107251,0.00341499,334.004,-4.16334e-17,0.0250961
6.31836,0.117978,0.0886814,0.130305,0.00319034,332.796,-4.16334e-17,0.0157737
6.32812,0.136143,0.085701,0.146451,0.00295626,287.656,-2.77556e-17,0.0127325
6.33789,0.139609,0.082617,0.154349,0.00269856,221.804,-1.38778e-17,0.0143853
6.34766,0.133145,0.0794365,0.153937,0.00242818,144.811,1.38778e-17,0.0181737
6.35742,0.123206,0.0761834,0.146486,0.00218139,67.163,0,0.0217047
6.36719,0.114552,0.072866,0.1343,0.00194086,-1.16416,0,0.0236049
6.37695,0.108467,0.0695161,0.120102,0.00172289,-52.1652,3.46945e-18,0.0237246
6.38672,0.103463,0.0661536,0.106357,0.001559,-81.3357,-6.93889e-18,0.0226949
6.39648,0.0977801,0.0627774,0.0949001,0.00146408,-88.2782,1.04083e-17,0.0210501
6.40625,0.0917273,0.0594188,0.0870002,0.00145072,-76.0643,6.93889e-18,0.0186052
6.41602,0.0885081,0.0561006,0.0837056,0.00155232,-49.4156,-1.73472e-18,0.014375
6.42578,0.0928407,0.0528386,0.0860214,0.00176818,-13.4639,-8.67362e-19,0.00720111
6.43555,0.108052,0.0496577,0.0945956,0.00214488,26.1577,-1.73472e-18,-0.00332061
6.44531,0.133671,0.0465809,0.108938,0.00271811,62.0008,-3.46945e-18,-0.0160548
6.45508,0.164198,0.0436198,0.126629,0.00347083,84.0664,0,-0.02836
6.46484,0.190871,0.0408109,0.143215,0.00443525,80.639,-6.93889e-18,-0.0368348
6.47461,0.20468,0.038157,0.153163,0.0056741,42.0588,0,-0.038663
6.48437,0.19988,0.0356467,0.15177,0.00719771,-33.6614,6.93889e-18,-0.0328671
6.49414,0.175919,0.033348,0.13716,0.00898966,-136.567,1.38778e-17,-0.0208888
6.50391,0.137364,0.0312203,0.111358,0.0110486,-245.427,2.77556e-17,-0.00613746
6.51367,0.0919884,0.0292646,0.0797232,0.0134748,-334.004,1.38778e-17,0.0072562
6.52344,0.0482474,0.0275018,0.0488876,0.016175,-334.004,0,0.0160079
6.5332,0.012894,0.0259313,0.0241835,0.0191725,-334.004,5.55112e-17,0.0188001
6.54297,-0.00997047,0.0245329,0.00784714,0.0224527,-333.38,1.38778e-17,0.0165259
6.55273,-0.0192802,0.0232945,-0.00109549,0.0259789,-268.392,6.93889e-17,0.0116274
6.5625,-0.0164477,0.0222167,-0.00537851,0.0297367,-205.336,-6.93889e-18,0.0068799
6.57227,-0.00461244,0.0213086,-0.00745167,0.0336666,-158.989,0,0.00425198
6.58203,0.0120709,0.020479,-0.00816594,0.0377579,-132.149,1.38778e-17,0.00440654
6.5918,0.029431,0.0198004,-0.00697612,0.0419371,-118.552,-3.46945e-18,0.00696655
6.60156,0.0438369,0.0191801,-0.00340087,0.0461509,-110.57,3.46945e-18,0.0112656
6.61133,0.0527493,0.0186595,0.00134441,0.0503733,-106.68,3.46945e-18,0.0171919
6.62109,0.0545598,0.0181782,0.00381213,0.0545416,-113.292,-6.93889e-18,0.0254287
6.63086,0.0482431,0.0177246,-0.000566244,0.0586119,-139.788,0,0.037153
6.64062,0.0327656,0.017324,-0.0151767,0.0625407,-189.468,2.77556e-17,0.0530895
6.65039,0.00736452,0.0169133,-0.0400045,0.066316,-252.953,1.38778e-17,0.0725906
6.66016,-0.0274626,0.0165478,-0.0669422,0.0698538,-308.324,4.16334e-17,0.0932462
6.66992,-0.0686167,0.0161171,-0.0669422,0.0731702,-328.942,0,0.111298
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,-295.224,2.77556e-17,0.122813
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,-204.495,5.55112e-17,0.125138
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,-73.476,1.38778e-17,0.118027
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,68.2478,0,0.10386
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,189.652,0,0.0869369
6.72852,-0.0711872,0.0134718,-0.0386357,0.0869609,269.292,-2.77556e-17,0.0719303
6.73828,-0.0276828,0.0130192,-0.00906643,0.0881201,300.493,-1.38778e-17,0.0624136
6.74805,0.00289213,0.0124929,0.0161024,0.0889158,289.967,0,0.0597874
6.75781,0.0136443,0.0119898,0.0348164,0.0893606,251.192,-1.38778e-17,0.0632227
6.76758,0.00547902,0.0114888,0.0453822,0.0894523,197.512,0,0.0703853
6.77734,-0.0139937,0.0109659,0.0466775,0.0891821,138.474,0,0.0785844
6.78711,-0.0351875,0.0104017,0.0388921,0.0885955,80.4402,0,0.085788
6.79687,-0.0511635,0.00988008,0.0242062,0.0876689,29.3565,0,0.0910306
6.80664,-0.06015,0.00934887,0.00674365,0.0864287,-7.00712,0,0.0941571
6.81641,-0.0645964,0.00883289,-0.00841046,0.0849151,-19.4808,0,0.0951988
6.82617,-0.0672318,0.00828823,-0.0166763,0.083079,-0.275809,0,0.0937121
6.83594,-0.0675176,0.00779511,-0.0151491,0.081012,53.0922,0,0.0886465
6.8457,-0.0603267,0.00732788,-0.00292874,0.0787166,135.371,-1.38778e-17,0.0787428
6.85547,-0.0384442,0.00687647,0.019299,0.0762,233.628,0,0.0633935
6.86523,0.00266213,0.00645334,0.0498283,0.0735157,329.685,1.38778e-17,0.0435296
6.875,0.0606858,0.00603299,0.0860662,0.0706437,334.004,-2.77556e-17,0.0219153
6.88477,0.125235,0.00564785,0.124209,0.0676342,334.004,-4.16334e-17,0.00271263
6.89453,0.181063,0.00529582,0.15897,0.0645263,334.004,-4.16334e-17,-0.00983966
6.9043,0.213851,0.00499729,0.182268,0.0613408,334.004,-5.55112e-17,-0.0129801
6.91406,0.216082,0.00469711,0.182268,0.0581101,248.604,0,-0.00669457
6.92383,0.189863,0.00442957,0.182268,0.0548404,118.679,0,0.0059911
6.93359,0.145645,0.00419669,0.166695,0.0515676,-5.83217,0,0.0199083
6.94336,0.0975965,0.00400978,0.138482,0.0483296,-98.2923,-3.46945e-18,0.0295119
6.95312,0.0582669,0.00383906,0.112384,0.0451415,-140.582,2.77556e-17,0.0308734
6.96289,0.0348379,0.00369955,0.0961345,0.0420172,-128.993,2.77556e-17,0.022968
6.97266,0.0286324,0.00360847,0.092962,0.0389992,-75.3854,-1.73472e-18,0.0078252
6.98242,0.0368307,0.00358134,0.100875,0.0360578,-2.16688,0,-0.0106035
6.99219,0.0553805,0.00360858,0.114537,0.0332624,66.4284,-6.93889e-18,-0.0282034
7.00195,0.0807867,0.00371461,0.128571,0.0306037,113.053,-1.38778e-17,-0.0422503
7.01172,0.110463,0.00388063,0.140222,0.0280701,131.319,-2.77556e-17,-0.05201
7.02148,0.14205,0.00414229,0.149758,0.0257443,123.619,-2.08167e-17,-0.0581368
7.03125,0.172006,0.00453026,0.158456,0.023539,94.53,-1.38778e-17,-0.0613447
7.04102,0.195496,0.00504199,0.165681,0.0215134,44.895,0,-0.0612574
7.05078,0.206865,0.00571661,0.167268,0.0196865,-29.4888,6.93889e-18,-0.0561312
7.06055,0.201244,0.00652975,0.156664,0.0180248,-132.715,1.38778e-17,-0.0438558
7.07031,0.176077,0.00759366,0.128542,0.0165196,-260.616,1.38778e-17,-0.023579
7.08008,0.132349,0.00885401,0.0827904,0.0151713,-334.004,0,0.00283086
7.08984,0.0753255,0.0103791,0.0263549,0.0140026,-334.004,-2.77556e-17,0.030601
7.09961,0.0141515,0.0121155,-0.0285091,0.0129732,-334.004,0,0.0533358
7.10937,-0.0394034,0.014171,-0.0669422,0.0120709,-334.004,-2.77556e-17,0.0653971
7.11914,-0.0738908,0.0165087,-0.0669422,0.0113082,-334.004,0,0.064218
7.12891,-0.0783342,0.019102,-0.0669422,0.0106226,-255.122,0,0.0514712
7.13867,-0.0610514,0.0220349,-0.059195,0.0100429,-84.7094,2.08167e-17,0.0325288
7.14844,-0.0197145,0.025218,-0.0305696,0.00954126,51.747,-1.73472e-18,0.0143956
7.1582,0.0289542,0.0286829,-0.00430002,0.00913488,125.829,0,0.00309828
7.16797,0.0691149,0.0323937,0.0146444,0.00877761,131.766,6.93889e-18,0.00173194
7.17773,0.0880703,0.0363228,0.0253086,0.008453,83.786,0,0.00987894
7.1875,0.0806573,0.0404442,0.0285433,0.0081985,5.72118,0,0.0245833
7.19727,0.0502467,0.0447238,0.0244656,0.00794985,-80.6126,6.93889e-18,0.0421624
7.20703,0.00623098,0.0491006,0.0114816,0.00775506,-162.111,1.38778e-17,0.0598157
7.2168,-0.0408658,0.0535547,-0.0124679,0.00754236,-233.6,-2.77556e-17,0.0764343
7.22656,-0.0783342,0.0580335,-0.0473667,0.0073829,-291.567,1.38778e-17,0.0920619
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-328.136,4.16334e-17,0.106826
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-329.673,5.55112e-17,0.119786
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,-281.818,0,0.128657
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,-177.882,2.77556e-17,0.130575
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,-25.8713,0,0.12355
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,150.218,-1.38778e-17,0.107959
7.29492,-0.0783342,0.0870241,-0.0669422,0.00658104,315.901,-2.77556e-17,0.0872007
7.30469,-0.0249978,0.0904663,-0.0436047,0.00647959,334.004,4.16334e-17,0.0670397
7.31445,0.057596,0.0936472,-0.000266091,0.00640544,334.004,2.77556e-17,0.0538979
7.32422,0.122482,0.0965477,0.0335101,0.00634081,334.004,0,0.0525317
7.33398,0.151994,0.0991883,0.0532972,0.00625822,334.004,-2.77556e-17,0.064196
7.34375,0.139449,0.101501,0.0568969,0.00618249,232.769,0,0.0859785
7.35352,0.0917803,0.103509,0.0449272,0.00611136,93.9469,-1.38778e-17,0.111674
7.36328,0.0263674,0.105167,0.0214699,0.00602534,-15.3919,0,0.133854
7.37305,-0.0361843,0.106483,-0.0060874,0.00595063,-68.8797,0,0.14632
7.38281,-0.0783342,0.107466,-0.0285536,0.00589661,-54.6165,0,0.145948
7.39258,-0.0783342,0.108079,-0.0376217,0.00578725,22.3517,0,0.133239
7.40234,-0.0783342,0.108342,-0.0285763,0.00568304,142.402,0,0.111512
7.41211,-0.0625137,0.108254,-0.00169781,0.00557886,278.058,1.38778e-17,0.0851394
7.42188,-0.0238997,0.107835,0.0384149,0.00546407,334.004,2.77556e-17,0.0578755
7.43164,0.0229534,0.107058,0.085199,0.00532409,334.004,-2.77556e-17,0.0319211
7.44141,0.0765202,0.105969,0.132675,0.00519507,334.004,-2.77556e-17,0.00816613
7.45117,0.135191,0.104553,0.176741,0.00504428,334.004,-2.77556e-17,-0.0127709
7.46094,0.193959,0.102851,0.182268,0.00488083,334.004,0,-0.0294675
7.4707,0.222717,0.10087,0.182268,0.00469066,334.004,1.38778e-17,-0.0393265
7.48047,0.222717,0.0986194,0.182268,0.00451324,331.253,-1.38778e-17,-0.0394028
7.49023,0.222717,0.0961255,0.182268,0.0043345,155.54,-1.04083e-17,-0.0279762
7.5,0.222717,0.0934138,0.182268,0.0041514,-51.2753,1.73472e-18,-0.0062675
7.50977,0.186299,0.0904894,0.172391,0.00398493,-253.388,6.93889e-18,0.0208658
7.51953,0.115405,0.0874017,0.111603,0.00380959,-334.004,0,0.0457688
7.5293,0.0490361,0.0841412,0.0547447,0.00365622,-334.004,5.55112e-17,0.0602621
7.53906,0.00464257,0.0807689,0.0173801,0.00353719,-334.004,6.93889e-18,0.0586267
7.54883,-0.00553064,0.0772976,0.0095828,0.00345111,-244.865,-1.38778e-17,0.0398253
7.55859,0.0221714,0.07377,0.0319471,0.00338684,-37.5207,0,0.0081849
7.56836,0.0815231,0.0701648,0.075647,0.00338918,158.164,-6.93889e-18,-0.0280971
7.57812,0.158028,0.0665745,0.126493,0.00345782,287.511,-2.08167e-17,-0.0597744
7.58789,0.222717,0.0629769,0.170827,0.00360624,322.527,-1.38778e-17,-0.0797596
7.59766,0.222717,0.0594094,0.182268,0.00386777,267.382,-1.38778e-17,-0.0851872
7.60742,0.222717,0.0559043,0.182268,0.00425525,149.126,-1.38778e-17,-0.0775932
7.61719,0.222717,0.05248,0.182268,0.0047579,0.73991,0,-0.0613977
7.62695,0.222717,0.0491471,0.182268,0.00542774,-153.578,2.08167e-17,-0.0414903
7.63672,0.187404,0.0459428,0.164286,0.00630615,-303.231,0,-0.021216
7.64648,0.115961,0.0428734,0.12214,0.00734824,-334.004,-6.93889e-17,-0.00174568
7.65625,0.0445732,0.0399655,0.066379,0.0085914,-334.004,5.55112e-17,0.0171001
7.66602,-0.0228406,0.0372072,0.00129109,0.0100919,-334.004,2.77556e-17,0.0351041
7.67578,-0.0783342,0.034653,-0.0634165,0.0118196,-334.004,5.55112e-17,0.050318
7.68555,-0.0783342,0.0322906,-0.0669422,0.0137926,-334.004,-1.38778e-17,0.0590247
7.69531,-0.0783342,0.0301077,-0.0669422,0.0160018,-334.004,2.77556e-17,0.0572655
7.70508,-0.0783342,0.0281403,-0.0669422,0.0184619,-285.526,0,0.0432529
7.71484,-0.0783342,0.026368,-0.0669422,0.0211458,-56.0837,0,0.0193689
7.72461,-0.0548094,0.0247936,-0.0587081,0.0240622,134.436,3.46945e-18,-0.00746147
7.73438,0.042948,0.0234229,-0.0104269,0.0271655,237.658,-6.93889e-18,-0.0275976
7.74414,0.135967,0.022203,0.0249763,0.0304021,230.268,6.93889e-18,-0.0320048
7.75391,0.19445,0.0211637,0.0383663,0.0338204,119.856,6.93889e-18,-0.0158
7.76367,0.197433,0.0202631,0.0268768,0.0373177,-60.1702,3.46945e-18,0.019671
7.77344,0.141531,0.0195197,-0.00676235,0.0408772,-262.44,-1.38778e-17,0.0671154
7.7832,0.0427679,0.0188815,-0.0559648,0.0444742,-334.004,2.77556e-17,0.115813
7.79297,-0.0703441,0.0183387,-0.0669422,0.0480404,-334.004,2.77556e-17,0.155373
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,-334.004,-5.55112e-17,0.179014
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,-334.004,2.77556e-17,0.185076
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,-334.004,0,0.176436
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,-156.259,0,0.158199
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,75.9612,0,0.135233
7.85156,-0.0783342,0.0165303,-0.0669422,0.0671577,301.013,-5.55112e-17,0.110482
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,334.004,-2.77556e-17,0.0850254
7.87109,-0.0722147,0.0162028,-0.0191379,0.0720277,334.004,-2.77556e-17,0.0595259
7.88086,0.00574209,0.015993,0.0500435,0.0741217,334.004,-2.77556e-17,0.0359434
7.89062,0.0865165,0.015862,0.109808,0.0759349,334.004,-2.77556e-17,0.0184125
7.90039,0.151717,0.0156718,0.151765,0.0775106,334.004,-8.32667e-17,0.0123814
7.91016,0.180977,0.0154772,0.1681,0.0788226,334.004,-2.77556e-17,0.0223404
7.91992,0.160917,0.015281,0.153589,0.0798509,175.407,-2.08167e-17,0.0490571
7.92969,0.0927681,0.0150065,0.108632,0.0806344,-72.2568,1.38778e-17,0.0877781
7.93945,-0.0063125,0.0147497,0.0416931,0.0811201,-287.175,0,0.128631
7.94922,-0.0783342,0.0144417,-0.0308297,0.0813509,-334.004,-5.55112e-17,0.159341
7.95898,-0.0783342,0.0140783,-0.0669422,0.0813251,-334.004,0,0.169431
7.96875,-0.0783342,0.0137081,-0.0669422,0.0810173,-235.154,0,0.15405
7.97852,-0.0783342,0.0132718,-0.0669422,0.0804635,41.7254,0,0.115884
7.98828,-0.0783342,0.0128051,-0.037708,0.0796815,334.004,1.38778e-17,0.0642028
7.99805,0.0191319,0.0123171,0.0445267,0.0786511,334.004,-5.55112e-17,0.0114498
8.00781,0.145607,0.0117908,0.132932,0.0774018,334.004,2.77556e-17,-0.0311888
8.01758,0.222717,0.0112265,0.182268,0.0759338,334.004,-2.77556e-17,-0.0572831
8.02734,0.222717,0.0106677,0.182268,0.0742934,334.004,-5.55112e-17,-0.0662581
8.03711,0.222717,0.0100739,0.182268,0.0724723,334.004,-5.55112e-17,-0.0620132
8.04688,0.222717,0.0094519,0.182268,0.0704646,334.004,-1.38778e-17,-0.0500103
8.05664,0.222717,0.00882448,0.182268,0.0683329,161.506,-6.93889e-18,-0.034513
8.06641,0.222717,0.00821678,0.182268,0.0660507,-42.3267,3.46945e-18,-0.0174346
8.07617,0.202776,0.00758643,0.182268,0.0636645,-235.614,0,0.000870719
8.08594,0.111255,0.0069733,0.182268,0.0611807,-334.004,2.77556e-17,0.0194283


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_10.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.4651219143852, LMmax=403.4651219143852,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,12.01,5.84962,0.0576684,0.00393208,0.232463,4.44089e-16,-1.08077
0.00976562,72.2675,-22.7724,0.306991,-0.148108,1.31998,-3.10862e-16,-5.96271
0.0195312,132.525,213.196,0.556313,-0.0668454,2.4075,-1.06581e-15,-10.8446
0.0292969,192.782,485.754,0.805635,-0.218886,3.49502,-1.82077e-15,-15.7266
0.0390625,253.04,549.772,1.05496,0.077331,4.58254,-2.57572e-15,-20.6085
0.0488281,313.297,593.746,1.30428,-0.176944,5.67006,-3.33067e-15,-25.4904
0.0585937,373.555,602.349,1.5536,0.0235925,6.75758,-4.08562e-15,-30.3724
0.0683594,433.812,684.235,1.80292,0.0275246,7.8451,-4.84057e-15,-35.2543
0.078125,494.07,835.966,2.05225,-0.179565,8.93262,-5.59552e-15,-40.1362
0.0878906,554.327,909.928,2.30157,0.0812631,10.0201,-6.35048e-15,-45.0182
0.0976562,614.585,796.692,2.55089,-0.0235925,11.1077,-7.10543e-15,-49.9001
0.107422,588.394,698.063,0.455051,-0.162526,6.32151,-9.23706e-15,-19.6028
0.117187,562.204,724.663,-1.64079,-0.0983021,1.53536,-1.13687e-14,10.6945
0.126953,536.013,738.28,-3.73663,0.0812631,-3.25079,-1.35003e-14,40.9918
0.136719,509.823,648.528,-5.83247,-0.0550492,-8.03694,-1.56319e-14,71.2891
0.146484,483.632,507.008,-7.92831,0.0747096,-12.8231,-1.77636e-14,101.586
0.15625,457.441,435.279,-10.0241,0.0865058,-17.6092,-1.98952e-14,131.884
0.166016,431.251,378.18,-12.12,0.0380101,-22.3954,-2.20268e-14,162.181
0.175781,405.06,310.895,-14.2158,-0.0209711,-27.1816,-2.41585e-14,192.478
0.185547,378.87,176.917,-16.3117,-0.0838844,-31.9677,-2.62901e-14,222.776
0.195312,352.679,30.0666,-18.4075,-0.145487,-36.7539,-2.84217e-14,253.073
0.205078,251.4,-28.5719,-16.2693,0.123205,-53.7568,-5.96856e-14,291.466
0.214844,150.122,-52.2405,-14.1311,-0.047185,-70.7597,-9.09495e-14,329.86
0.224609,48.8428,-176.632,-11.9928,0.111409,-87.7627,-1.22213e-13,368.253
0.234375,-52.436,-327.692,-9.85461,-0.00655347,-104.766,-1.53477e-13,406.647
0.244141,-153.715,-373.971,-7.71638,-0.0983021,-121.769,-1.84741e-13,445.04
0.253906,-254.994,-400.806,-5.57816,-0.0498064,-138.772,-2.16005e-13,483.433
0.263672,-356.272,-461.33,-3.43993,-0.0720882,-155.774,-2.47269e-13,521.827
0.273437,-457.551,-524.736,-1.30171,0.191361,-172.777,-2.78533e-13,560.22
0.283203,-558.83,-574.817,0.836515,-0.140244,-189.78,-3.09797e-13,598.614
0.292969,-660.109,-598.745,2.97474,0.262139,-206.783,-3.41061e-13,637.007
0.302734,-666.622,-569.204,-1.30818,0.00131069,-216.815,-3.06954e-13,580.863
0.3125,-673.135,-572.58,-5.5911,0.281799,-226.847,-2.72848e-13,524.719
0.322266,-679.648,-615.863,-9.87401,0.123205,-236.878,-2.38742e-13,468.575
0.332031,-686.161,-609.193,-14.1569,-0.0157283,-246.91,-2.04636e-13,412.431
0.341797,-692.674,-565.766,-18.4398,-0.00655347,-256.941,-1.7053e-13,356.286
0.351562,-699.188,-548.491,-22.7228,0.09437,-266.973,-1.36424e-13,300.142
0.361328,-705.701,-566.208,-27.0057,-0.0917486,-277.005,-1.02318e-13,243.998
0.371094,-712.214,-536.042,-31.2886,0.148108,-287.036,-6.82121e-14,187.854
0.380859,-718.727,-471.705,-35.5715,0.0720882,-297.068,-3.41061e-14,131.71
0.390625,-725.24,-406.825,-39.8544,0.0131069,-307.099,0,75.5659
0.400391,-654.279,-378.462,-33.8221,0.0891272,-294.853,-1.13687e-14,3.25094
0.410156,-583.318,-348.175,-27.7897,0.0157283,-282.607,-2.27374e-14,-69.064
0.419922,-512.356,-269.6,-21.7573,-0.145487,-270.361,-3.41061e-14,-141.379
0.429687,-441.395,-201.498,-15.725,0.0747096,-258.114,-4.54747e-14,-213.694
0.439453,-370.434,-151.352,-9.69259,-0.235925,-245.868,-5.68434e-14,-286.009
0.449219,-299.472,-136.557,-3.66022,-0.159905,-233.622,-6.82121e-14,-358.324
0.458984,-228.511,-67.0619,2.37215,0.100923,-221.376,-7.95808e-14,-430.639
0.46875,-157.55,39.1242,8.40453,-0.154662,-209.129,-9.09495e-14,-502.953
0.478516,-86.5883,73.0248,14.4369,-0.111409,-196.883,-1.02318e-13,-575.268
0.488281,-15.627,16.7157,20.4693,0.483646,-184.637,-1.13687e-13,-647.583
0.498047,2.74615,-32.8394,103.703,0.0524278,-167.405,-1.02318e-13,-633.795
0.507812,21.1193,-19.3396,186.936,1.54531,-150.173,-9.09495e-14,-620.006
0.517578,39.4924,28.8598,270.169,3.30164,-132.941,-7.95808e-14,-606.217
0.527344,57.8655,39.9055,353.403,7.99655,-115.709,-6.82121e-14,-592.428
0.537109,76.2386,-13.6696,436.636,18.0928,-98.4766,-5.68434e-14,-578.64
0.546875,94.6117,-30.0618,519.869,37.6903,-81.2445,-4.54747e-14,-564.851
0.556641,112.985,3.28394,603.103,73.4998,-64.0124,-3.41061e-14,-551.062
0.566406,131.358,21.8002,686.336,133.484,-46.7804,-2.27374e-14,-537.274
0.576172,149.731,5.34489,769.569,225.875,-29.5483,-1.13687e-14,-523.485
0.585937,168.104,-18.0875,852.803,356.987,-12.3163,0,-509.696
0.595703,163.136,-14.6354,887.817,527.523,-7.26226,2.84217e-15,-460.013
0.605469,158.167,14.1662,922.831,729.367,-2.20824,5.68434e-15,-410.329
0.615234,153.199,24.5713,957.845,943.912,2.84577,8.52651e-15,-360.645
0.625,148.231,-4.05558,992.859,1145.72,7.89979,1.13687e-14,-310.962
0.634766,143.262,-16.8096,1027.87,1306.58,12.9538,1.42109e-14,-261.278
0.644531,138.294,9.57034,1062.89,1408.11,18.0078,1.7053e-14,-211.594
0.654297,133.325,29.1494,1097.9,1444.08,23.0618,1.98952e-14,-161.911
0.664062,128.357,6.91083,1132.91,1426.46,28.1158,2.27374e-14,-112.227
0.673828,123.389,-13.6275,1167.93,1374.94,33.1699,2.55795e-14,-62.5432
0.683594,118.42,-3.81616,1202.94,1308.81,38.2239,2.84217e-14,-12.8595
0.693359,105.817,15.1417,1063.31,1234.44,34.0433,2.27374e-14,3.33999
0.703125,93.213,15.9457,923.685,1144.92,29.8627,1.7053e-14,19.5395
0.712891,80.6095,0.194124,784.056,1026.1,25.6822,1.13687e-14,35.7389
0.722656,68.0059,-7.3379,644.427,870.288,21.5016,5.68434e-15,51.9384
0.732422,55.4023,6.14889,504.799,687.162,17.321,-4.85938e-28,68.1379
0.742187,42.7987,15.9295,365.17,494.762,13.1405,-5.68434e-15,84.3373
0.751953,30.1951,2.9426,225.541,311.203,8.95988,-1.13687e-14,100.537
0.761719,17.5915,-7.90734,85.9125,143.703,4.77931,-1.7053e-14,116.736
0.771484,4.98796,2.94584,-53.7163,-14.9052,0.598738,-2.27374e-14,132.936
0.78125,-7.61562,11.2657,-193.345,-178.772,-3.58183,-2.84217e-14,149.135
0.791016,-12.6744,0.638993,-302.741,-350.706,-6.50591,-3.41061e-14,144.014
0.800781,-17.7332,-7.51747,-412.136,-516.84,-9.42999,-3.97904e-14,138.892
0.810547,-22.792,-4.97606,-521.532,-656.148,-12.3541,-4.54747e-14,133.77
0.820312,-27.8508,2.11757,-630.927,-762.656,-15.2781,-5.11591e-14,128.649
0.830078,-32.9095,5.43548,-740.323,-839.594,-18.2022,-5.68434e-14,123.527
0.839844,-37.9683,-0.360748,-849.719,-907.458,-21.1263,-6.25278e-14,118.405
0.849609,-43.0271,-8.30529,-959.114,-972.995,-24.0504,-6.82121e-14,113.284
0.859375,-48.0859,-1.94933,-1068.51,-1024.63,-26.9745,-7.38964e-14,108.162
0.869141,-53.1447,5.5099,-1177.91,-1052.05,-29.8985,-7.95808e-14,103.04
0.878906,-58.2035,1.76006,-1287.3,-1046.98,-32.8226,-8.52651e-14,97.9188
0.888672,-67.6685,-4.77546,-1238.65,-1019.28,-23.2251,-7.67386e-14,130.044
0.898437,-77.1336,-4.20603,-1190,-991.349,-13.6276,-6.82121e-14,162.169
0.908203,-86.5986,-0.101915,-1141.35,-965.675,-4.0301,-5.96856e-14,194.295
0.917969,-96.0636,0.414132,-1092.7,-933.268,5.56741,-5.11591e-14,226.42
0.927734,-105.529,-2.577,-1044.05,-881.299,15.1649,-4.26326e-14,258.545
0.9375,-114.994,-5.25592,-995.402,-809.967,24.7624,-3.41061e-14,290.671
0.947266,-124.459,-1.83933,-946.752,-732.316,34.3599,-2.55795e-14,322.796
0.957031,-133.924,3.2807,-898.103,-664.586,43.9574,-1.7053e-14,354.921
0.966797,-143.389,-0.423838,-849.453,-603.075,53.5549,-8.52651e-15,387.047
0.976562,-152.854,-4.88708,-800.803,-536.41,63.1524,0,419.172
0.986328,-125.515,-1.82153,-713.017,-460.472,82.721,0,426.395
0.996094,-98.1756,1.82639,-625.23,-375.974,102.29,0,433.617
1.00586,-70.8365,1.68888,-537.443,-295.056,121.858,0,440.84
1.01562,-43.4974,0.803999,-449.657,-220.721,141.427,0,448.063
1.02539,-16.1583,-0.177947,-361.87,-159.745,160.995,0,455.285
1.03516,11.1808,0.800763,-274.084,-102.659,180.564,0,462.508
1.04492,38.52,5.50343,-186.297,-52.0149,200.132,0,469.73
1.05469,65.8591,3.96823,-98.5105,-14.9367,219.701,0,476.953
1.06445,93.1982,1.49961,-10.7239,-5.6137,239.269,0,484.176
1.07422,120.537,6.62935,77.0627,-10.3584,258.838,0,491.398
1.08398,216.219,13.3202,106.969,-17.2881,265.844,6.82121e-14,421.182
1.09375,311.901,17.5019,136.876,-24.2203,272.851,1.36424e-13,350.966
1.10352,407.582,30.1216,166.783,-30.8996,279.857,2.04636e-13,280.751
1.11328,503.264,54.4843,196.689,-37.208,286.864,2.72848e-13,210.535
1.12305,598.946,85.2303,226.596,-38.174,293.87,3.41061e-13,140.319
1.13281,694.628,133.998,256.503,-31.188,300.876,4.09273e-13,70.103
1.14258,790.309,208.3,286.409,-16.136,307.883,4.77485e-13,-0.112804
1.15234,885.991,299.841,316.316,-4.93083,314.889,5.45697e-13,-70.3287
1.16211,981.673,414.781,346.223,-4.0448,321.895,6.13909e-13,-140.545
1.17187,1077.35,560.46,376.129,-12.2484,328.902,6.82121e-13,-210.76
1.18164,1085.08,722.167,333.79,-13.6312,312.309,6.13909e-13,-237.211
1.19141,1092.8,887.862,291.451,2.89401,295.715,5.45697e-13,-263.662
1.20117,1100.52,1051.83,249.112,24.4274,279.122,4.77485e-13,-290.113
1.21094,1108.24,1194.75,206.773,33.9483,262.529,4.09273e-13,-316.564
1.2207,1115.97,1297.46,164.434,35.3901,245.936,3.41061e-13,-343.014
1.23047,1123.69,1358.3,122.095,38.056,229.342,2.72848e-13,-369.465
1.24023,1131.41,1369.41,79.7554,40.6276,212.749,2.04636e-13,-395.916
1.25,1139.13,1327.63,37.4163,40.5057,196.156,1.36424e-13,-422.367
1.25977,1146.85,1253.29,-4.92283,41.4179,179.562,6.82121e-14,-448.817
1.26953,1154.58,1159.37,-47.262,46.8993,162.969,0,-475.268
1.2793,994.118,1044.52,-80.3644,55.9614,134.78,-1.7053e-14,-405.455
1.28906,833.66,917.131,-113.467,60.2605,106.591,-3.41061e-14,-335.642
1.29883,673.203,790.294,-146.569,57.0532,78.4026,-5.11591e-14,-265.829
1.30859,512.745,651.635,-179.672,46.8141,50.2137,-6.82121e-14,-196.016
1.31836,352.287,491.834,-212.774,39.3313,22.0248,-8.52651e-14,-126.203
1.32812,191.83,323.339,-245.877,35.3311,-6.16406,-1.02318e-13,-56.3905
1.33789,31.3718,148.39,-278.979,24.3357,-34.3529,-1.19371e-13,13.4224
1.34766,-129.086,-30.0569,-312.081,-0.886029,-62.5418,-1.36424e-13,83.2354
1.35742,-289.544,-193.532,-345.184,-27.113,-90.7307,-1.53477e-13,153.048
1.36719,-450.001,-334.384,-378.286,-44.5387,-118.92,-1.7053e-13,222.861
1.37695,-557.796,-466.864,-355.666,-57.6103,-140.2,-1.98952e-13,260.77
1.38672,-665.59,-585.96,-333.046,-75.0608,-161.481,-2.27374e-13,298.679
1.39648,-773.385,-687.349,-310.426,-98.4685,-182.761,-2.55795e-13,336.587
1.40625,-881.179,-782.216,-287.806,-116.998,-204.042,-2.84217e-13,374.496
1.41602,-988.974,-869.098,-265.186,-128.66,-225.323,-3.12639e-13,412.404
1.42578,-1096.77,-927.036,-242.565,-133.152,-246.603,-3.41061e-13,450.313
1.43555,-1204.56,-959.976,-219.945,-132.686,-267.884,-3.69482e-13,488.222
1.44531,-1312.36,-978.174,-197.325,-126.883,-289.164,-3.97904e-13,526.13
1.45508,-1420.15,-977.91,-174.705,-115.932,-310.445,-4.26326e-13,564.039
1.46484,-1527.95,-965.808,-152.085,-102.652,-331.726,-4.54747e-13,601.947
1.47461,-1466.43,-954.146,-124.897,-92.9741,-329.087,-4.54747e-13,527.02
1.48437,-1404.92,-930.359,-97.7096,-83.3379,-326.447,-4.54747e-13,452.093
1.49414,-1343.4,-887.191,-70.5221,-62.8242,-323.808,-4.54747e-13,377.166
1.50391,-1281.89,-840.109,-43.3346,-39.6013,-321.169,-4.54747e-13,302.239
1.51367,-1220.38,-787.315,-16.147,-24.2125,-318.53,-4.54747e-13,227.313
1.52344,-1158.86,-718.081,11.0405,-13.8658,-315.891,-4.54747e-13,152.386
1.5332,-1097.35,-651.414,38.2281,2.97003,-313.252,-4.54747e-13,77.4586
1.54297,-1035.83,-592.186,65.4156,22.8153,-310.613,-4.54747e-13,2.53162
1.55273,-974.319,-520.896,92.6032,37.7047,-307.974,-4.54747e-13,-72.3953
1.5625,-912.805,-439.543,119.791,44.5924,-305.334,-4.54747e-13,-147.322
1.57227,-792.857,-366.112,167.149,48.6137,-285.451,-4.20641e-13,-216.464
1.58203,-672.909,-293.728,214.507,56.4529,-265.568,-3.86535e-13,-285.607
1.5918,-552.961,-224.888,261.866,67.3474,-245.684,-3.52429e-13,-354.749
1.60156,-433.013,-175.613,309.224,73.1512,-225.801,-3.18323e-13,-423.891
1.61133,-313.065,-132.982,356.582,71.1707,-205.918,-2.84217e-13,-493.033
1.62109,-193.117,-86.6102,403.941,70.9059,-186.034,-2.50111e-13,-562.175
1.63086,-73.1691,-53.0882,451.299,79.1214,-166.151,-2.16005e-13,-631.317
1.64062,46.7788,-34.6237,498.657,89.1692,-146.267,-1.81899e-13,-700.46
1.65039,166.727,-18.4774,546.015,90.5428,-126.384,-1.47793e-13,-769.602
1.66016,286.675,-18.7799,593.374,88.7393,-106.501,-1.13687e-13,-838.744
1.66992,315.281,-36.2495,663.309,98.7647,-93.7001,-9.09495e-14,-813.304
1.67969,343.888,-44.4238,733.243,122.475,-80.8996,-6.82121e-14,-787.864
1.68945,372.495,-42.688,803.178,151.649,-68.0991,-4.54747e-14,-762.425
1.69922,401.102,-44.5904,873.113,184.243,-55.2986,-2.27374e-14,-736.985
1.70898,429.708,-39.4218,943.048,230.767,-42.4981,2.06997e-27,-711.545
1.71875,458.315,-25.6519,1012.98,298.741,-29.6975,2.27374e-14,-686.106
1.72852,486.922,-22.4715,1082.92,387.255,-16.897,4.54747e-14,-660.666
1.73828,515.529,-19.2442,1152.85,490.523,-4.0965,6.82121e-14,-635.226
1.74805,544.135,-5.99845,1222.79,607.447,8.70402,9.09495e-14,-609.786
1.75781,572.742,-1.53197,1292.72,737.825,21.5045,1.13687e-13,-584.347
1.76758,507.167,-7.97528,1241.23,873.764,19.3748,1.02318e-13,-518.171
1.77734,441.591,-5.99359,1189.74,1002.67,17.245,9.09495e-14,-451.995
1.78711,376.016,-2.19846,1138.25,1112.89,15.1152,7.95808e-14,-385.819
1.79687,310.441,-4.93723,1086.76,1198.59,12.9855,6.82121e-14,-319.643
1.80664,244.865,2.43303,1035.27,1251.96,10.8557,5.68434e-14,-253.467
1.81641,179.29,14.671,983.78,1265.93,8.72592,4.54747e-14,-187.291
1.82617,113.715,13.6453,932.29,1237.57,6.59615,3.41061e-14,-121.115
1.83594,48.1392,10.7173,880.8,1173.64,4.46638,2.27374e-14,-54.9386
1.8457,-17.4362,14.2956,829.31,1082.31,2.33661,1.13687e-14,11.2374
1.85547,-83.0116,9.77578,777.82,970.141,0.20684,0,77.4135
1.86523,-111.948,4.19632,611.099,844.366,-6.36855,5.68434e-15,108.57
1.875,-140.884,7.72454,444.378,711.143,-12.9439,1.13687e-14,139.727
1.88477,-169.82,4.99547,277.657,575.176,-19.5193,1.7053e-14,170.884
1.89453,-198.756,-5.70402,110.936,435.907,-26.0947,2.27374e-14,202.04
1.9043,-227.692,-6.19095,-55.785,290.044,-32.6701,2.84217e-14,233.197
1.91406,-256.629,-3.84528,-222.506,137.089,-39.2455,3.41061e-14,264.354
1.92383,-285.565,-10.6623,-389.227,-18.9893,-45.8209,3.97904e-14,295.51
1.93359,-314.501,-10.4504,-555.948,-170.643,-52.3963,4.54747e-14,326.667
1.94336,-343.437,-2.69024,-722.669,-314.073,-58.9717,5.11591e-14,357.824
1.95312,-372.373,-3.48777,-889.39,-445.91,-65.5471,5.68434e-14,388.98
1.96289,-357.036,-3.66248,-946.278,-562.289,-59.261,5.11591e-14,377.209
1.97266,-341.699,4.05235,-1003.17,-658.477,-52.9749,4.54747e-14,365.438
1.98242,-326.362,2.24699,-1060.06,-736.757,-46.6888,3.97904e-14,353.667
1.99219,-311.025,-4.57972,-1116.94,-801.366,-40.4027,3.41061e-14,341.896
2.00195,-295.689,0.237802,-1173.83,-856.573,-34.1165,2.84217e-14,330.125
2.01172,-280.352,3.70454,-1230.72,-898.49,-27.8304,2.27374e-14,318.354
2.02148,-265.015,-2.80186,-1287.61,-923.215,-21.5443,1.7053e-14,306.583
2.03125,-249.678,-4.41471,-1344.5,-931.212,-15.2582,1.13687e-14,294.811
2.04102,-234.341,-6.46434,-1401.39,-924.836,-8.9721,5.68434e-15,283.04
2.05078,-219.004,-17.9339,-1458.28,-906.014,-2.68599,0,271.269
2.06055,-172.227,-20.3912,-1364.56,-876.131,20.6446,1.13687e-14,279.7
2.07031,-125.45,-11.057,-1270.84,-838.483,43.9752,2.27374e-14,288.131
2.08008,-78.673,-11.4161,-1177.12,-796.301,67.3058,3.41061e-14,296.563
2.08984,-31.896,-14.6289,-1083.4,-750.945,90.6364,4.54747e-14,304.994
2.09961,14.881,-10.3193,-989.68,-699.476,113.967,5.68434e-14,313.425
2.10937,61.658,-11.8254,-895.961,-639.198,137.298,6.82121e-14,321.856
2.11914,108.435,-16.7206,-802.242,-572.299,160.628,7.95808e-14,330.287
2.12891,155.212,-9.77578,-708.523,-503.815,183.959,9.09495e-14,338.718
2.13867,201.989,-5.57461,-614.803,-436.014,207.289,1.02318e-13,347.149
2.14844,248.766,-12.3948,-521.084,-371.177,230.62,1.13687e-13,355.58
2.1582,322.364,-10.8742,-420.31,-310.043,248.728,1.02318e-13,340.209
2.16797,395.961,-4.66546,-319.535,-253.723,266.836,9.09495e-14,324.838
2.17773,469.559,-6.20713,-218.761,-202.665,284.944,7.95808e-14,309.466
2.1875,543.157,-4.45516,-117.986,-157.313,303.052,6.82121e-14,294.095
2.19727,616.754,6.34625,-17.2115,-118.993,321.16,5.68434e-14,278.724
2.20703,690.352,8.85046,83.563,-90.0696,339.267,4.54747e-14,263.353
2.2168,763.95,12.4013,184.338,-71.7566,357.375,3.41061e-14,247.981
2.22656,837.547,26.8959,285.112,-61.6734,375.483,2.27374e-14,232.61
2.23633,911.145,39.7648,385.887,-56.2327,393.591,1.13687e-14,217.239
2.24609,984.743,51.1987,486.661,-53.4737,411.699,0,201.867
2.25586,1023.11,78.9844,474.835,-52.9888,405.937,2.27374e-14,151.971
2.26562,1061.48,116.887,463.009,-54.9312,400.176,4.54747e-14,102.075
2.27539,1099.85,157.378,451.183,-56.1882,394.414,6.82121e-14,52.1786
2.28516,1138.22,218.034,439.357,-56.0007,388.652,9.09495e-14,2.28234
2.29492,1176.59,297.077,427.531,-51.7711,382.89,1.13687e-13,-47.6139
2.30469,1214.96,382.77,415.705,-45.2176,377.129,1.36424e-13,-97.5102
2.31445,1253.33,485.119,403.879,-35.993,371.367,1.59162e-13,-147.406
2.32422,1291.69,606.37,392.053,-26.5193,365.605,1.81899e-13,-197.303
2.33398,1330.06,726.038,380.227,-20.5386,359.843,2.04636e-13,-247.199
2.34375,1368.43,844.896,368.401,-19.3052,354.081,2.27374e-13,-297.095
2.35352,1283.54,965.975,275.914,-21.2123,321.208,2.10321e-13,-276.351
2.36328,1198.64,1069.14,183.426,-22.5177,288.335,1.93268e-13,-255.608
2.37305,1113.75,1142.16,90.939,-21.5059,255.461,1.76215e-13,-234.864
2.38281,1028.85,1191.02,-1.54841,-17.9002,222.588,1.59162e-13,-214.12
2.39258,943.957,1202.9,-94.0358,-13.4884,189.714,1.42109e-13,-193.376
2.40234,859.061,1170.5,-186.523,-9.15651,156.841,1.25056e-13,-172.632
2.41211,774.166,1109.21,-279.011,-7.14591,123.967,1.08002e-13,-151.889
2.42187,689.271,1022.35,-371.498,-5.59535,91.0938,9.09495e-14,-131.145
2.43164,604.376,903.987,-463.985,-5.12219,58.2203,7.38964e-14,-110.401
2.44141,519.481,770.375,-556.473,-4.4734,25.3469,5.68434e-14,-89.6573
2.45117,337.182,635.308,-567.633,-4.3751,-7.89243,-5.68434e-15,-32.2172
2.46094,154.884,490.218,-578.794,-3.03688,-41.1317,-6.82121e-14,25.2229
2.4707,-27.4147,341.69,-589.955,-2.5978,-74.3711,-1.3074e-13,82.663
2.48047,-209.713,200.933,-601.115,-2.06041,-107.61,-1.93268e-13,140.103
2.49023,-392.012,60.287,-612.276,-2.0709,-140.85,-2.55795e-13,197.543
2.5,-574.31,-82.6178,-623.436,-1.45094,-174.089,-3.18323e-13,254.983
2.50977,-756.609,-214.265,-634.597,-2.17837,-207.328,-3.80851e-13,312.424
2.51953,-938.907,-338.388,-645.757,-4.3633,-240.568,-4.43379e-13,369.864
2.5293,-1121.21,-459.908,-656.918,-7.01221,-273.807,-5.05906e-13,427.304
2.53906,-1303.5,-564.063,-668.078,-9.52219,-307.046,-5.68434e-13,484.744
2.54883,-1339.44,-644.875,-600.709,-8.80524,-316.451,-5.79803e-13,475.228
2.55859,-1375.38,-714.2,-533.34,-7.38576,-325.857,-5.91172e-13,465.712
2.56836,-1411.32,-766.57,-465.971,-5.47084,-335.262,-6.0254e-13,456.196
2.57812,-1447.25,-796.596,-398.602,-4.99768,-344.667,-6.13909e-13,446.681
2.58789,-1483.19,-817.824,-331.232,-5.7107,-354.072,-6.25278e-13,437.165
2.59766,-1519.13,-831.509,-263.863,-6.94013,-363.477,-6.36646e-13,427.649
2.60742,-1555.06,-826.915,-196.494,-8.11058,-372.882,-6.48015e-13,418.133
2.61719,-1591,-812.59,-129.125,-7.25994,-382.287,-6.59384e-13,408.617
2.62695,-1626.94,-794.474,-61.7555,-6.20614,-391.692,-6.70752e-13,399.101
2.63672,-1662.88,-760.937,5.61372,-4.86661,-401.098,-6.82121e-13,389.586
2.64648,-1537.22,-715.915,80.3685,-4.6451,-384.915,-6.36646e-13,293.025
2.65625,-1411.56,-672.344,155.123,-5.55472,-368.732,-5.91172e-13,196.465
2.66602,-1285.9,-621.392,229.878,-6.07376,-352.549,-5.45697e-13,99.9043
2.67578,-1160.25,-563.615,304.633,-5.72511,-336.366,-5.00222e-13,3.34379
2.68555,-1034.59,-512.291,379.387,-4.66738,-320.184,-4.54747e-13,-93.2167
2.69531,-908.931,-461.382,454.142,-3.52839,-304.001,-4.09273e-13,-189.777
2.70508,-783.274,-401.611,528.897,-3.49431,-287.818,-3.63798e-13,-286.338
2.71484,-657.616,-344.804,603.652,-3.628,-271.635,-3.18323e-13,-382.898
2.72461,-531.959,-292.356,678.406,-4.48126,-255.453,-2.72848e-13,-479.459
2.73437,-406.301,-236.007,753.161,-4.72767,-239.27,-2.27374e-13,-576.019
2.74414,-293.664,-184.975,819.531,-4.73816,-220.609,-2.04636e-13,-633.085
2.75391,-181.027,-147.122,885.901,-3.57426,-201.949,-1.81899e-13,-690.15
2.76367,-68.3902,-112.67,952.271,-0.882097,-183.289,-1.59162e-13,-747.216
2.77344,44.2467,-82.951,1018.64,3.30426,-164.629,-1.36424e-13,-804.282
2.7832,156.884,-66.9519,1085.01,9.29282,-145.968,-1.13687e-13,-861.348
2.79297,269.52,-55.8965,1151.38,18.0076,-127.308,-9.09495e-14,-918.413
2.80273,382.157,-44.1115,1217.75,30.5916,-108.648,-6.82121e-14,-975.479
2.8125,494.794,-43.5518,1284.12,48.3201,-89.9873,-4.54747e-14,-1032.54
2.82227,607.431,-50.3187,1350.49,72.6937,-71.327,-2.27374e-14,-1089.61
2.83203,720.068,-53.9423,1416.86,103.553,-52.6667,0,-1146.68
2.8418,686.696,-61.9047,1393.32,141.7,-51.3994,5.68434e-15,-1071.4
2.85156,653.323,-72.7239,1369.77,188.217,-50.132,1.13687e-14,-996.128
2.86133,619.951,-75.2265,1346.23,244.399,-48.8646,1.7053e-14,-920.854
2.87109,586.578,-75.0226,1322.68,312.282,-47.5973,2.27374e-14,-845.58
2.88086,553.206,-78.0202,1299.14,391.928,-46.3299,2.84217e-14,-770.306
2.89062,519.834,-75.1925,1275.59,482.221,-45.0626,3.41061e-14,-695.032
2.90039,486.461,-68.4289,1252.05,578.728,-43.7952,3.97904e-14,-619.758
2.91016,453.089,-68.0908,1228.5,677.928,-42.5279,4.54747e-14,-544.484
2.91992,419.716,-66.4116,1204.96,776.661,-41.2605,5.11591e-14,-469.21
2.92969,386.344,-61.4776,1181.41,870.034,-39.9931,5.68434e-14,-393.935
2.93945,275.569,-61.8836,1048.46,951.953,-48.8282,3.41061e-14,-306.629
2.94922,164.794,-65.5494,915.509,1015.4,-57.6634,1.13687e-14,-219.323
2.95898,54.0195,-63.3363,782.558,1055.03,-66.4985,-1.13687e-14,-132.017
2.96875,-56.7554,-63.3153,649.607,1067.71,-75.3336,-3.41061e-14,-44.7106
2.97852,-167.53,-65.1433,516.656,1052.41,-84.1687,-5.68434e-14,42.5956
2.98828,-278.305,-61.5019,383.705,1010.5,-93.0038,-7.95808e-14,129.902
2.99805,-389.08,-55.9321,250.754,943.484,-101.839,-1.02318e-13,217.208
3.00781,-499.855,-54.9696,117.803,854.541,-110.674,-1.25056e-13,304.514
3.01758,-610.63,-52.556,-15.1478,748.055,-119.509,-1.47793e-13,391.82
3.02734,-721.404,-48.5635,-148.099,629.63,-128.344,-1.7053e-13,479.127
3.03711,-724.354,-49.6829,-278.762,504.57,-125.706,-1.53477e-13,488.466
3.04687,-727.304,-49.924,-409.425,377.982,-123.068,-1.36424e-13,497.806
3.05664,-730.253,-44.8104,-540.088,251.18,-120.43,-1.19371e-13,507.146
3.06641,-733.203,-41.0072,-670.751,125.912,-117.792,-1.02318e-13,516.485
3.07617,-736.153,-39.5917,-801.414,2.28847,-115.154,-8.52651e-14,525.825
3.08594,-739.103,-34.7386,-932.078,-117.917,-112.516,-6.82121e-14,535.165
3.0957,-742.052,-31.5889,-1062.74,-234.165,-109.877,-5.11591e-14,544.504
3.10547,-745.002,-31.9707,-1193.4,-343.834,-107.239,-3.41061e-14,553.844
3.11523,-747.952,-28.8,-1324.07,-444.501,-104.601,-1.7053e-14,563.183
3.125,-750.901,-23.1138,-1454.73,-533.859,-101.963,0,572.523
3.13477,-655.764,-20.1323,-1437.8,-609.625,-75.5711,1.13687e-14,540.641
3.14453,-560.626,-14.6548,-1420.87,-670.584,-49.1792,2.27374e-14,508.759
3.1543,-465.489,-6.18125,-1403.93,-716.496,-22.7873,3.41061e-14,476.877
3.16406,-370.351,-0.587227,-1387,-748.766,3.60465,4.54747e-14,444.995
3.17383,-275.213,3.5816,-1370.07,-768.564,29.9966,5.68434e-14,413.113
3.18359,-180.076,10.8596,-1353.14,-777.318,56.3885,6.82121e-14,381.23
3.19336,-84.9382,15.6885,-1336.2,-776.644,82.7804,7.95808e-14,349.348
3.20312,10.1994,17.9047,-1319.27,-765.991,109.172,9.09495e-14,317.466
3.21289,105.337,21.3132,-1302.34,-747.486,135.564,1.02318e-13,285.584
3.22266,200.475,25.11,-1285.41,-720.75,161.956,1.13687e-13,253.702
3.23242,295.511,25.419,-1144.05,-686.183,186.93,1.7053e-13,235.438
3.24219,390.548,28.0623,-1002.69,-645.083,211.905,2.27374e-13,217.174
3.25195,485.585,32.5919,-861.332,-598.905,236.879,2.84217e-13,198.91
3.26172,580.621,33.4768,-719.973,-550.843,261.853,3.41061e-13,180.645
3.27148,675.658,33.1209,-578.614,-501.295,286.828,3.97904e-13,162.381
3.28125,770.695,36.078,-437.256,-451.064,311.802,4.54747e-13,144.117
3.29102,865.731,36.9306,-295.897,-401.415,336.776,5.11591e-13,125.853
3.30078,960.768,35.9745,-154.539,-351.448,361.751,5.68434e-13,107.589
3.31055,1055.8,39.0902,-13.1802,-302.734,386.725,6.25278e-13,89.3248
3.32031,1150.84,41.7254,128.178,-255.474,411.699,6.82121e-13,71.0607
3.33008,1204.51,41.2029,188.278,-210.609,411.699,5.68434e-13,64.0547
3.33984,1258.19,44.3558,248.377,-170.51,411.699,4.54747e-13,57.0488
3.34961,1311.86,49.7314,308.476,-135.452,411.699,3.41061e-13,50.0428
3.35937,1365.53,53.58,368.576,-106.727,411.699,2.27374e-13,43.0368
3.36914,1419.2,61.8513,428.675,-82.7848,411.699,1.13687e-13,36.0308
3.37891,1472.87,76.9509,488.774,-64.2083,411.699,4.13994e-27,29.0249
3.38867,1526.55,92.3968,548.873,-49.4643,411.699,-1.13687e-13,22.0189
3.39844,1580.22,112.875,608.973,-37.5226,411.699,-2.27374e-13,15.0129
3.4082,1633.89,143.426,669.072,-28.0725,411.699,-3.41061e-13,8.00696
3.41797,1687.56,180.147,729.171,-21.0144,411.699,-4.54747e-13,1.00098
3.42773,1622.89,223.597,631.949,-15.706,395.404,-3.63798e-13,-3.00132
3.4375,1558.23,280.471,534.727,-11.4044,379.11,-2.72848e-13,-7.00362
3.44727,1493.56,345.758,437.505,-8.62306,362.815,-1.81899e-13,-11.0059
3.45703,1428.89,416.902,340.283,-6.54036,346.52,-9.09495e-14,-15.0082
3.4668,1364.22,497.983,243.061,-4.90069,330.225,-6.20991e-27,-19.0105
3.47656,1299.55,585.787,145.839,-3.99369,313.93,9.09495e-14,-23.0128
3.48633,1234.88,672.041,48.6166,-4.47471,297.636,1.81899e-13,-27.0151
3.49609,1170.21,758.344,-48.6055,-6.16026,281.341,2.72848e-13,-31.0174
3.50586,1105.54,840.565,-145.828,-10.6966,265.046,3.63798e-13,-35.0197
3.51562,1040.87,907.996,-243.05,-17.6026,248.751,4.54747e-13,-39.022
3.52539,878.492,959.79,-344.542,-25.3003,204.022,3.86535e-13,-1.16773
3.53516,716.11,994.174,-446.034,-33.0256,159.293,3.18323e-13,36.6866
3.54492,553.727,1004.17,-547.526,-40.3248,114.564,2.50111e-13,74.5409
3.55469,391.345,987.637,-649.018,-45.9398,69.8344,1.81899e-13,112.395
3.56445,228.963,949.756,-750.51,-49.9165,25.1051,1.13687e-13,150.25
3.57422,66.5806,888.326,-852.002,-52.3504,-19.6241,4.54747e-14,188.104
3.58398,-95.8017,804.093,-953.494,-53.0346,-64.3533,-2.27374e-14,225.958
3.59375,-258.184,706,-1054.99,-51.9861,-109.083,-9.09495e-14,263.813
3.60352,-420.566,596.42,-1156.48,-49.986,-153.812,-1.59162e-13,301.667
3.61328,-582.949,477.229,-1257.97,-46.9451,-198.541,-2.27374e-13,339.521
3.62305,-690.941,355.887,-1202.48,-43.5177,-219.857,-1.81899e-13,359.822
3.63281,-798.934,235.602,-1146.99,-38.8136,-241.173,-1.36424e-13,380.122
3.64258,-906.927,115.134,-1091.5,-34.1816,-262.488,-9.09495e-14,400.423
3.65234,-1014.92,-3.05261,-1036.01,-28.138,-283.804,-4.54747e-14,420.724
3.66211,-1122.91,-115.354,-980.522,-20.8033,-305.12,4.13994e-27,441.024
3.67188,-1230.91,-224.354,-925.032,-12.3022,-326.436,4.54747e-14,461.325
3.68164,-1338.9,-327.229,-869.543,-3.71713,-347.752,9.09495e-14,481.625
3.69141,-1446.89,-421.921,-814.053,4.41573,-369.067,1.36424e-13,501.926
3.70117,-1554.88,-506.06,-758.564,11.2772,-390.383,1.81899e-13,522.226
3.71094,-1662.88,-580.455,-703.074,16.9682,-411.699,2.27374e-13,542.527
3.7207,-1623.08,-641.623,-550.391,22.9463,-405.207,1.59162e-13,471.881
3.73047,-1583.29,-688.158,-397.707,28.9965,-398.715,9.09495e-14,401.235
3.74023,-1543.5,-721.96,-245.023,35.1725,-392.224,2.27374e-14,330.589
3.75,-1503.71,-743.725,-92.3398,39.3588,-385.732,-4.54747e-14,259.944
3.75977,-1463.92,-753.036,60.3437,42.0903,-379.24,-1.13687e-13,189.298
3.76953,-1424.12,-753.844,213.027,43.1913,-372.748,-1.81899e-13,118.652
3.7793,-1384.33,-748.529,365.711,42.8007,-366.256,-2.50111e-13,48.0059
3.78906,-1344.54,-734.234,518.394,40.8701,-359.765,-3.18323e-13,-22.64
3.79883,-1304.75,-712.838,671.078,38.0678,-353.273,-3.86535e-13,-93.2859
3.80859,-1264.95,-685.764,823.762,34.1646,-346.781,-4.54747e-13,-163.932
3.81836,-1096.22,-651.6,920.273,29.7213,-325.658,-4.3201e-13,-262.71
3.82812,-927.49,-610.779,1016.78,24.7892,-304.534,-4.09273e-13,-361.488
3.83789,-758.757,-566.4,1113.3,19.182,-283.411,-3.86535e-13,-460.267
3.84766,-590.025,-518.909,1209.81,13.8907,-262.288,-3.63798e-13,-559.045
3.85742,-421.293,-467.639,1306.32,8.00572,-241.165,-3.41061e-13,-657.823
3.86719,-252.56,-416.657,1402.83,2.02764,-220.042,-3.18323e-13,-756.602
3.87695,-83.828,-367.034,1499.34,-3.12732,-198.918,-2.95586e-13,-855.38
3.88672,84.9043,-318.396,1595.85,-7.26911,-177.795,-2.72848e-13,-954.158
3.89648,253.637,-271.747,1692.36,-9.33477,-156.672,-2.50111e-13,-1052.94
3.90625,422.369,-230.356,1788.88,-10.7713,-135.549,-2.27374e-13,-1151.72
3.91602,458.295,-191.415,1773.82,-9.56414,-130.354,-2.27374e-13,-1151.08
3.92578,494.22,-157.399,1758.76,-6.09604,-125.16,-2.27374e-13,-1150.45
3.93555,530.146,-130.507,1743.7,0.0340781,-119.965,-2.27374e-13,-1149.81
3.94531,566.072,-110.23,1728.64,8.54442,-114.77,-2.27374e-13,-1149.18
3.95508,601.997,-94.3008,1713.58,20.8204,-109.576,-2.27374e-13,-1148.54
3.96484,637.923,-84.2678,1698.52,37.5199,-104.381,-2.27374e-13,-1147.91
3.97461,673.849,-79.0588,1683.46,60.9512,-99.1862,-2.27374e-13,-1147.27
3.98438,709.774,-73.8789,1668.4,91.493,-93.9916,-2.27374e-13,-1146.64
3.99414,745.7,-70.265,1653.34,129.677,-88.7969,-2.27374e-13,-1146.01
4.00391,781.626,-68.4062,1638.28,175.626,-83.6023,-2.27374e-13,-1145.37
4.01367,654.957,-64.6159,1511.22,229.746,-95.9484,-2.50111e-13,-1023.58
4.02344,528.288,-59.4296,1384.15,292.519,-108.295,-2.72848e-13,-901.792
4.0332,401.619,-56.419,1257.09,363.1,-120.641,-2.95586e-13,-780.003
4.04297,274.95,-50.8703,1130.02,439.963,-132.987,-3.18323e-13,-658.213
4.05273,148.281,-44.4448,1002.96,520.478,-145.333,-3.41061e-13,-536.424
4.0625,21.6123,-38.2458,875.89,600.943,-157.679,-3.63798e-13,-414.635
4.07227,-105.057,-32.6728,748.824,679.252,-170.025,-3.86535e-13,-292.846
4.08203,-231.725,-26.3443,621.758,751.021,-182.371,-4.09273e-13,-171.056
4.0918,-358.394,-21.7128,494.693,812.86,-194.717,-4.3201e-13,-49.2671
4.10156,-485.063,-20.4801,367.627,861.151,-207.064,-4.54747e-13,72.5222
4.11133,-579.487,-18.6117,215.825,893.31,-210.256,-4.09273e-13,156.503
4.12109,-673.912,-17.5052,64.0234,904.719,-213.448,-3.63798e-13,240.484
4.13086,-768.336,-19.0808,-87.7785,894.728,-216.64,-3.18323e-13,324.464
4.14062,-862.76,-18.754,-239.58,863.259,-219.832,-2.72848e-13,408.445
4.15039,-957.184,-17.6831,-391.382,811.92,-223.025,-2.27374e-13,492.426
4.16016,-1051.61,-19.4917,-543.184,743.054,-226.217,-1.81899e-13,576.406
4.16992,-1146.03,-19.6891,-694.986,659.417,-229.409,-1.36424e-13,660.387
4.17969,-1240.46,-19.2491,-846.788,564.815,-232.601,-9.09495e-14,744.368
4.18945,-1334.88,-20.8085,-998.59,462.417,-235.793,-4.54747e-14,828.348
4.19922,-1429.3,-22.7287,-1150.39,355.92,-238.986,0,912.329
4.20898,-1338.01,-23.3143,-1193.18,248.046,-211.525,0,877.853
4.21875,-1246.71,-24.7266,-1235.97,141.336,-184.065,0,843.378
4.22852,-1155.42,-25.9383,-1278.76,37.5658,-156.605,0,808.902
4.23828,-1064.12,-25.2006,-1321.55,-62.1492,-129.144,0,774.426
4.24805,-972.828,-24.0472,-1364.34,-157.662,-101.684,0,739.951
4.25781,-881.533,-22.4392,-1407.13,-247,-74.2235,0,705.475
4.26758,-790.238,-19.5985,-1449.92,-330.313,-46.7631,0,670.999
4.27734,-698.942,-16.7254,-1492.71,-405.805,-19.3028,0,636.524
4.28711,-607.647,-14.2083,-1535.5,-471.631,8.15757,0,602.048
4.29687,-516.352,-12.5922,-1578.29,-527.598,35.6179,0,567.572
4.30664,-328.298,-10.4682,-1471.81,-572.523,73.226,1.36424e-13,506.026
4.31641,-140.244,-9.18532,-1365.32,-606.355,110.834,2.72848e-13,444.48
4.32617,47.8094,-8.7356,-1258.83,-628.975,148.442,4.09273e-13,382.933
4.33594,235.863,-7.21981,-1152.34,-641.496,186.05,5.45697e-13,321.387
4.3457,423.917,-6.1683,-1045.86,-644.499,223.659,6.82121e-13,259.841
4.35547,611.971,-6.46758,-939.37,-640.019,261.267,8.18545e-13,198.294
4.36523,800.024,-6.31228,-832.883,-628.017,298.875,9.54969e-13,136.748
4.375,988.078,-6.26375,-726.396,-609.917,336.483,1.09139e-12,75.2019
4.38477,1176.13,-7.23599,-619.909,-586.363,374.091,1.22782e-12,13.6556
4.39453,1364.19,-7.47541,-513.423,-558.268,411.699,1.36424e-12,-47.8907
4.4043,1433.18,-5.83506,-391.684,-525.763,411.699,1.31877e-12,-58.3458
4.41406,1502.17,-3.81293,-269.945,-490.124,411.699,1.27329e-12,-68.801
4.42383,1571.16,-0.85253,-148.206,-451.427,411.699,1.22782e-12,-79.2561
4.43359,1640.15,4.48589,-26.4667,-411.823,411.699,1.18234e-12,-89.7113
4.44336,1709.15,10.0055,95.2723,-371.799,411.699,1.13687e-12,-100.166
4.45312,1778.14,14.4445,217.011,-332.69,411.699,1.09139e-12,-110.622
4.46289,1847.13,21.5931,338.75,-295.413,411.699,1.04592e-12,-121.077
4.47266,1916.12,28.9294,460.489,-260.029,411.699,1.00044e-12,-131.532
4.48242,1985.12,36.5278,582.228,-228.079,411.699,9.54969e-13,-141.987
4.49219,2054.11,45.0353,703.967,-198.452,411.699,9.09495e-13,-152.442
4.50195,2002.97,55.9305,654.761,-172.942,411.699,8.41283e-13,-115.659
4.51172,1951.82,67.4097,605.554,-151.22,411.699,7.7307e-13,-78.8765
4.52148,1900.68,80.3594,556.347,-133.473,411.699,7.04858e-13,-42.0936
4.53125,1849.54,96.8002,507.141,-119.644,411.699,6.36646e-13,-5.31071
4.54102,1798.4,115.8,457.934,-109.662,411.699,5.68434e-13,31.4722
4.55078,1747.26,137.222,408.727,-103.15,411.699,5.00222e-13,68.255
4.56055,1696.11,166.342,359.521,-97.6939,411.699,4.3201e-13,105.038
4.57031,1644.97,200.262,310.314,-94.4067,411.699,3.63798e-13,141.821
4.58008,1593.83,238.314,261.107,-90.9766,411.699,2.95586e-13,178.604
4.58984,1542.69,285.135,211.901,-87.9279,411.699,2.27374e-13,215.387
4.59961,1371.15,337.854,57.5315,-83.4532,368.356,2.04636e-13,246.255
4.60937,1199.61,395.268,-96.8378,-78.5945,325.014,1.81899e-13,277.124
4.61914,1028.07,457.678,-251.207,-72.7239,281.671,1.59162e-13,307.993
4.62891,856.536,524.442,-405.576,-67.2701,238.329,1.36424e-13,338.862
4.63867,684.998,590.239,-559.946,-62.2881,194.986,1.13687e-13,369.731
4.64844,513.46,653.876,-714.315,-57.4005,151.643,9.09495e-14,400.6
4.6582,341.922,713.687,-868.684,-52.7227,108.301,6.82121e-14,431.469
4.66797,170.384,764.113,-1023.05,-48.6936,64.9581,4.54747e-14,462.337
4.67773,-1.15393,801.82,-1177.42,-45.4955,21.6155,2.27374e-14,493.206
4.6875,-172.692,826.964,-1331.79,-42.515,-21.7271,0,524.075
4.69727,-321.71,835.021,-1356.5,-40.4231,-60.7243,-2.27374e-14,526.957
4.70703,-470.729,823.895,-1381.22,-39.0115,-99.7215,-4.54747e-14,529.839
4.7168,-619.747,796.261,-1405.93,-37.17,-138.719,-6.82121e-14,532.721
4.72656,-768.766,751.952,-1430.64,-35.2039,-177.716,-9.09495e-14,535.603
4.73633,-917.784,689.773,-1455.35,-33.0243,-216.713,-1.13687e-13,538.485
4.74609,-1066.8,615.719,-1480.06,-30.3478,-255.71,-1.36424e-13,541.367
4.75586,-1215.82,531.878,-1504.77,-27.2388,-294.708,-1.59162e-13,544.249
4.76562,-1364.84,439.498,-1529.48,-24.1679,-333.705,-1.81899e-13,547.132
4.77539,-1513.86,342.372,-1554.2,-21.7261,-372.702,-2.04636e-13,550.014
4.78516,-1662.88,245.121,-1578.91,-19.4992,-411.699,-2.27374e-13,552.896
4.79492,-1658.95,147.177,-1402.74,-17.8844,-411.699,-2.50111e-13,504.031
4.80469,-1655.03,49.932,-1226.57,-16.7245,-411.699,-2.72848e-13,455.166
4.81445,-1651.1,-41.2531,-1050.4,-15.3653,-411.699,-2.95586e-13,406.301
4.82422,-1647.18,-129.965,-874.237,-14.7361,-411.699,-3.18323e-13,357.436
4.83398,-1643.25,-214.419,-698.069,-14.3954,-411.699,-3.41061e-13,308.571
4.84375,-1639.33,-292.177,-521.901,-13.6312,-411.699,-3.63798e-13,259.706
4.85352,-1635.4,-363.773,-345.734,-12.5001,-411.699,-3.86535e-13,210.842
4.86328,-1631.48,-429.385,-169.566,-11.4922,-411.699,-4.09273e-13,161.977
4.87305,-1627.55,-486.329,6.60178,-10.2876,-411.699,-4.3201e-13,113.112
4.88281,-1623.63,-533.711,182.77,-9.65851,-411.699,-4.54747e-13,64.2469
4.89258,-1483.26,-572.712,381.105,-8.82228,-393.765,-4.20641e-13,-39.0557
4.90234,-1342.89,-602.014,579.441,-7.66363,-375.832,-3.86535e-13,-142.358
4.91211,-1202.53,-619.674,777.776,-5.79982,-357.898,-3.52429e-13,-245.661
4.92187,-1062.16,-628.916,976.112,-4.10903,-339.964,-3.18323e-13,-348.963
4.93164,-921.79,-630.164,1174.45,-1.81662,-322.031,-2.84217e-13,-452.266
4.94141,-781.423,-622.97,1372.78,0.84933,-304.097,-2.50111e-13,-555.569
4.95117,-641.055,-609.237,1571.12,3.21775,-286.163,-2.16005e-13,-658.871
4.96094,-500.687,-591.575,1769.45,5.93745,-268.23,-1.81899e-13,-762.174
4.9707,-360.32,-567.626,1967.79,9.19583,-250.296,-1.47793e-13,-865.476
4.98047,-219.952,-539.681,2166.13,12.5014,-232.362,-1.13687e-13,-968.779
4.99023,-114.785,-508.781,2166.13,15.0114,-224.085,-1.25056e-13,-1019.45
5,-9.6182,-475.116,2166.13,17.5384,-215.808,-1.36424e-13,-1070.12
5.00977,95.5488,-437.557,2166.13,19.9514,-207.531,-1.47793e-13,-1120.78
5.01953,200.716,-399.955,2166.13,22.9883,-199.254,-1.59162e-13,-1171.45
5.0293,305.883,-362.398,2166.13,26.4184,-190.977,-1.7053e-13,-1222.12
5.03906,411.05,-324.199,2166.13,29.8629,-182.7,-1.81899e-13,-1272.79
5.04883,516.217,-288.084,2166.13,33.753,-174.422,-1.93268e-13,-1323.46
5.05859,621.384,-254.685,2166.13,38.1976,-166.145,-2.04636e-13,-1374.12
5.06836,726.551,-223.444,2166.13,43.9869,-157.868,-2.16005e-13,-1424.79
5.07812,831.718,-194.338,2166.13,51.5365,-149.591,-2.27374e-13,-1475.46
5.08789,740.152,-169.509,2042.16,61.6328,-164.495,-2.27374e-13,-1393.42
5.09766,648.586,-147.196,1918.2,75.3584,-179.399,-2.27374e-13,-1311.37
5.10742,557.019,-127.158,1794.24,92.4603,-194.303,-2.27374e-13,-1229.33
5.11719,465.453,-111.327,1670.28,114.222,-209.206,-2.27374e-13,-1147.29
5.12695,373.887,-98.7268,1546.32,141.174,-224.11,-2.27374e-13,-1065.24
5.13672,282.32,-86.8804,1422.35,173.196,-239.014,-2.27374e-13,-983.2
5.14648,190.754,-77.0755,1298.39,210.889,-253.918,-2.27374e-13,-901.156
5.15625,99.1879,-69.008,1174.43,254.674,-268.822,-2.27374e-13,-819.113
5.16602,7.62161,-60.6898,1050.47,303.929,-283.726,-2.27374e-13,-737.07
5.17578,-83.9447,-51.9105,926.507,358.146,-298.63,-2.27374e-13,-655.026
5.18555,-241.838,-43.9902,741.553,415.11,-309.318,-1.59162e-13,-518.791
5.19531,-399.731,-35.0605,556.6,474.423,-320.006,-9.09495e-14,-382.555
5.20508,-557.624,-25.33,371.647,533.619,-330.695,-2.27374e-14,-246.32
5.21484,-715.517,-18.0956,186.694,592.236,-341.383,4.54747e-14,-110.085
5.22461,-873.411,-10.8127,1.74047,647.396,-352.071,1.13687e-13,26.1508
5.23437,-1031.3,-3.02349,-183.213,697.099,-362.76,1.81899e-13,162.386
5.24414,-1189.2,1.74874,-368.166,737.779,-373.448,2.50111e-13,298.622
5.25391,-1347.09,5.35784,-553.119,767.273,-384.137,3.18323e-13,434.857
5.26367,-1504.98,9.61078,-738.072,783.576,-394.825,3.86535e-13,571.092
5.27344,-1662.88,12.6893,-923.026,785.756,-405.513,4.54747e-13,707.328
5.2832,-1641.27,13.0613,-994.895,771.965,-379.286,4.09273e-13,738.941
5.29297,-1619.67,14.4801,-1066.76,742.396,-353.058,3.63798e-13,770.553
5.30273,-1598.06,15.6222,-1138.63,696.877,-326.831,3.18323e-13,802.166
5.3125,-1576.46,14.2034,-1210.5,636.98,-300.603,2.72848e-13,833.779
5.32227,-1554.86,14.3183,-1282.37,565.285,-274.376,2.27374e-13,865.392
5.33203,-1533.25,14.5157,-1354.24,483.63,-248.148,1.81899e-13,897.005
5.3418,-1511.65,12.6747,-1426.11,395.121,-221.92,1.36424e-13,928.618
5.35156,-1490.04,11.0845,-1497.98,301.863,-195.693,9.09495e-14,960.231
5.36133,-1468.44,9.92461,-1569.85,206.375,-169.465,4.54747e-14,991.843
5.37109,-1446.83,6.89465,-1641.72,110.579,-143.238,0,1023.46
5.38086,-1209.87,3.13026,-1560.24,16.3562,-87.744,-2.27374e-14,936.334
5.39062,-972.907,0.679436,-1478.77,-74.4999,-32.2503,-4.54747e-14,849.212
5.40039,-735.943,-3.4263,-1397.29,-160.565,23.2434,-6.82121e-14,762.09
5.41016,-498.98,-7.62262,-1315.82,-241.176,78.7371,-9.09495e-14,674.968
5.41992,-262.016,-10.6914,-1234.34,-315.291,134.231,-1.13687e-13,587.846
5.42969,-25.0522,-13.1034,-1152.86,-382.889,189.724,-1.36424e-13,500.723
5.43945,211.912,-17.0846,-1071.39,-442.819,245.218,-1.59162e-13,413.601
5.44922,448.875,-19.4626,-989.912,-493.849,300.712,-1.81899e-13,326.479
5.45898,685.839,-21.4669,-908.436,-535.706,356.205,-2.04636e-13,239.357
5.46875,922.803,-25.2669,-826.96,-567.345,411.699,-2.27374e-13,152.235
5.47852,1035.93,-27.7388,-708.436,-589.097,411.699,-1.59162e-13,97.6576
5.48828,1149.06,-29.7463,-589.913,-601.694,411.699,-9.09495e-14,43.0804
5.49805,1262.19,-32.5385,-471.389,-604.824,411.699,-2.27374e-14,-11.4967
5.50781,1375.33,-34.5914,-352.865,-599.96,411.699,4.54747e-14,-66.0739
5.51758,1488.46,-35.5507,-234.341,-587.641,411.699,1.13687e-13,-120.651
5.52734,1601.59,-37.2606,-115.817,-569.425,411.699,1.81899e-13,-175.228
5.53711,1714.72,-38.6744,2.70635,-545.92,411.699,2.50111e-13,-229.805
5.54688,1827.85,-38.998,121.23,-518.44,411.699,3.18323e-13,-284.382
5.55664,1940.98,-39.3555,239.754,-487.833,411.699,3.86535e-13,-338.96
5.56641,2054.11,-39.7939,358.278,-454.71,411.699,4.54747e-13,-393.537
5.57617,2054.11,-39.0077,352.405,-420.367,411.699,5.00222e-13,-344.406
5.58594,2054.11,-37.7071,346.533,-384.463,411.699,5.45697e-13,-295.275
5.5957,2054.11,-35.3824,340.66,-348.217,411.699,5.91172e-13,-246.144
5.60547,2054.11,-31.8008,334.788,-312.935,411.699,6.36646e-13,-197.014
5.61523,2054.11,-26.9089,328.915,-278.563,411.699,6.82121e-13,-147.883
5.625,2054.11,-20.362,323.043,-246.695,411.699,7.27596e-13,-98.7521
5.63477,2054.11,-12.5388,317.17,-218.071,411.699,7.7307e-13,-49.6213
5.64453,2054.11,-2.13052,311.298,-193.098,411.699,8.18545e-13,-0.490486
5.6543,2054.11,10.6768,305.426,-171.844,411.699,8.6402e-13,48.6403
5.66406,2054.11,25.5015,299.553,-154.586,411.699,9.09495e-13,97.7711
5.67383,1883.92,43.7152,143.113,-140.584,395.76,8.18545e-13,178.451
5.68359,1713.72,66.0104,-13.3268,-129.911,379.821,7.27596e-13,259.131
5.69336,1543.53,91.7917,-169.767,-121.433,363.882,6.36646e-13,339.811
5.70312,1373.34,121.923,-326.207,-115.695,347.943,5.45697e-13,420.491
5.71289,1203.15,157.391,-482.647,-110.603,332.004,4.54747e-13,501.171
5.72266,1032.95,197.172,-639.086,-106.653,316.064,3.63798e-13,581.851
5.73242,862.761,241.513,-795.526,-103.46,300.125,2.72848e-13,662.531
5.74219,692.569,291.293,-951.966,-99.6167,284.186,1.81899e-13,743.211
5.75195,522.377,345.008,-1108.41,-95.9926,268.247,9.09495e-14,823.891
5.76172,352.184,401.775,-1264.85,-91.6857,252.308,0,904.571
5.77148,154.335,461.062,-1315.77,-86.6867,194.715,-2.27374e-14,914.848
5.78125,-43.515,521.281,-1366.7,-80.3285,137.121,-4.54747e-14,925.126
5.79102,-241.365,579.141,-1417.62,-73.433,79.5279,-6.82121e-14,935.403
5.80078,-439.214,633.54,-1468.55,-66.0747,21.9345,-9.09495e-14,945.681
5.81055,-637.064,682.263,-1519.47,-58.2918,-35.6589,-1.13687e-13,955.958
5.82031,-834.913,721.855,-1570.39,-51.0411,-93.2523,-1.36424e-13,966.236
5.83008,-1032.76,750.657,-1621.32,-43.46,-150.846,-1.59162e-13,976.513
5.83984,-1230.61,767.502,-1672.24,-36.55,-208.439,-1.81899e-13,986.791
5.84961,-1428.46,769.801,-1723.17,-29.5522,-266.032,-2.04636e-13,997.068
5.85937,-1626.31,757.432,-1774.09,-23.3671,-323.626,-2.27374e-13,1007.35
5.86914,-1629.97,730.136,-1678.13,-17.4781,-332.433,-2.04636e-13,924.752
5.87891,-1633.62,688.398,-1582.16,-11.9444,-341.24,-1.81899e-13,842.158
5.88867,-1637.28,632.33,-1486.2,-7.27304,-350.048,-1.59162e-13,759.564
5.89844,-1640.94,565.172,-1390.23,-2.95562,-358.855,-1.36424e-13,676.971
5.9082,-1644.59,488.71,-1294.27,0.398451,-367.662,-1.13687e-13,594.377
5.91797,-1648.25,404.165,-1198.3,2.93727,-376.47,-9.09495e-14,511.783
5.92773,-1651.91,315.087,-1102.34,5.0252,-385.277,-6.82121e-14,429.189
5.9375,-1655.56,224.431,-1006.37,5.78147,-394.084,-4.54747e-14,346.595
5.94727,-1659.22,132.725,-910.409,5.94924,-402.892,-2.27374e-14,264.002
5.95703,-1662.88,42.8061,-814.443,4.9885,-411.699,0,181.408
5.9668,-1550.96,-42.5068,-520.335,3.56902,-403.44,-4.54747e-14,66.1313
5.97656,-1439.04,-124.956,-226.227,0.727435,-395.18,-9.09495e-14,-49.1451
5.98633,-1327.13,-200.935,67.8806,-1.56235,-386.921,-1.36424e-13,-164.421
5.99609,-1215.21,-270.496,361.989,-4.66083,-378.661,-1.81899e-13,-279.698
6.00586,-1103.29,-333.289,656.097,-7.68984,-370.402,-2.27374e-13,-394.974
6.01562,-991.375,-388.891,950.205,-10.534,-362.143,-2.72848e-13,-510.251
6.02539,-879.458,-436.665,1244.31,-13.2393,-353.883,-3.18323e-13,-625.527
6.03516,-767.542,-476.137,1538.42,-16.0206,-345.624,-3.63798e-13,-740.804
6.04492,-655.625,-507.936,1832.53,-18.3432,-337.364,-4.09273e-13,-856.08
6.05469,-543.708,-530.82,2126.64,-20.2044,-329.105,-4.54747e-13,-971.356
6.06445,-433.188,-545.412,2130.59,-22.717,-320.493,-3.86535e-13,-1041.47
6.07422,-322.668,-552.811,2134.53,-24.5559,-311.882,-3.18323e-13,-1111.59
6.08398,-212.149,-552.936,2138.48,-26.2244,-303.27,-2.50111e-13,-1181.7
6.09375,-101.629,-546.807,2142.43,-27.7474,-294.658,-1.81899e-13,-1251.82
6.10352,8.89088,-535.656,2146.38,-28.1786,-286.047,-1.13687e-13,-1321.93
6.11328,119.411,-520.627,2150.33,-28.1498,-277.435,-4.54747e-14,-1392.04
6.12305,229.93,-500.568,2154.28,-27.2402,-268.823,2.27374e-14,-1462.16
6.13281,340.45,-478.366,2158.23,-26.2204,-260.212,9.09495e-14,-1532.27
6.14258,450.97,-453.061,2162.18,-24.316,-251.6,1.59162e-13,-1602.39
6.15234,561.49,-425.589,2166.13,-22.0773,-242.988,2.27374e-13,-1672.5
6.16211,496.477,-395.323,2154.76,-18.1164,-259.859,1.81899e-13,-1623.56
6.17187,431.465,-365.011,2143.39,-13.2275,-276.731,1.36424e-13,-1574.62
6.18164,366.452,-333.048,2132.02,-6.88639,-293.602,9.09495e-14,-1525.68
6.19141,301.44,-301.558,2120.66,0.218886,-310.473,4.54747e-14,-1476.74
6.20117,236.428,-271.397,2109.29,9.21549,-327.344,-2.06997e-27,-1427.8
6.21094,171.415,-242.685,2097.92,19.7233,-344.215,-4.54747e-14,-1378.86
6.2207,106.403,-216.57,2086.55,32.0779,-361.086,-9.09495e-14,-1329.92
6.23047,41.3906,-193.335,2075.18,45.8428,-377.957,-1.36424e-13,-1280.98
6.24023,-23.6218,-172.78,2063.82,62.5372,-394.828,-1.81899e-13,-1232.04
6.25,-88.6342,-156.282,2052.45,81.2709,-411.699,-2.27374e-13,-1183.1
6.25977,-246.058,-141.903,1790.6,102.959,-411.699,-2.04636e-13,-1043.6
6.26953,-403.483,-130.95,1528.75,128.376,-411.699,-1.81899e-13,-904.109
6.2793,-560.907,-122.279,1266.9,157.707,-411.699,-1.59162e-13,-764.613
6.28906,-718.331,-115.117,1005.05,190.828,-411.699,-1.36424e-13,-625.117
6.29883,-875.755,-109.663,743.203,228.537,-411.699,-1.13687e-13,-485.622
6.30859,-1033.18,-105.283,481.353,270.238,-411.699,-9.09495e-14,-346.126
6.31836,-1190.6,-100.665,219.504,315.622,-411.699,-6.82121e-14,-206.63
6.32812,-1348.03,-96.1401,-42.3454,364.555,-411.699,-4.54747e-14,-67.1348
6.33789,-1505.45,-91.5491,-304.195,415.543,-411.699,-2.27374e-14,72.3608
6.34766,-1662.88,-85.8354,-566.044,467.401,-411.699,0,211.856
6.35742,-1662.88,-79.9874,-685.778,518.943,-411.699,-6.82121e-14,297.568
6.36719,-1662.88,-73.7851,-805.511,568.308,-411.699,-1.36424e-13,383.279
6.37695,-1662.88,-67.6184,-925.245,613.173,-411.699,-2.04636e-13,468.99
6.38672,-1662.88,-60.9389,-1044.98,651.245,-411.699,-2.72848e-13,554.701
6.39648,-1662.88,-54.8531,-1164.71,681.367,-411.699,-3.41061e-13,640.412
6.40625,-1662.88,-50.144,-1284.45,701.689,-411.699,-4.09273e-13,726.124
6.41602,-1662.88,-45.4769,-1404.18,710.683,-411.699,-4.77485e-13,811.835
6.42578,-1662.88,-41.6171,-1523.91,707.519,-411.699,-5.45697e-13,897.546
6.43555,-1662.88,-39.7195,-1643.65,691.231,-411.699,-6.13909e-13,983.257
6.44531,-1662.88,-37.5873,-1763.38,662.311,-411.699,-6.82121e-13,1068.97
6.45508,-1499.64,-36.0069,-1682.55,620.913,-342.385,-6.25278e-13,1016.39
6.46484,-1336.4,-35.4762,-1601.72,567.799,-273.071,-5.68434e-13,963.807
6.47461,-1173.15,-34.4927,-1520.9,505.108,-203.757,-5.11591e-13,911.227
6.48437,-1009.91,-33.239,-1440.07,433.945,-134.443,-4.54747e-13,858.646
6.49414,-846.673,-33.0594,-1359.24,355.603,-65.1293,-3.97904e-13,806.066
6.50391,-683.433,-32.3039,-1278.41,273.576,4.18461,-3.41061e-13,753.485
6.51367,-520.192,-31.0502,-1197.59,189.04,73.4986,-2.84217e-13,700.905
6.52344,-356.951,-29.8563,-1116.76,104.95,142.813,-2.27374e-13,648.324
6.5332,-193.711,-28.7434,-1035.93,22.0419,212.126,-1.7053e-13,595.744
6.54297,-30.4702,-26.5093,-955.103,-57.2983,281.44,-1.13687e-13,543.163
6.55273,177.988,-24.6651,-821.023,-132.827,294.466,-1.13687e-14,445.734
6.5625,386.446,-22.6608,-686.942,-203.466,307.492,9.09495e-14,348.305
6.57227,594.903,-20.0401,-552.861,-269.025,320.518,1.93268e-13,250.876
6.58203,803.361,-16.9681,-418.78,-327.562,333.544,2.95586e-13,153.447
6.5918,1011.82,-14.7615,-284.7,-379.632,346.57,3.97904e-13,56.0185
6.60156,1220.28,-11.0117,-150.619,-423.936,359.596,5.00222e-13,-41.4104
6.61133,1428.73,-7.26511,-16.538,-461.222,372.622,6.0254e-13,-138.839
6.62109,1637.19,-3.88249,117.543,-491.125,385.647,7.04858e-13,-236.268
6.63086,1845.65,0.25398,251.624,-513.014,398.673,8.07177e-13,-333.697
6.64062,2054.11,4.34515,385.704,-526.598,411.699,9.09495e-13,-431.126
6.65039,2054.11,8.21146,379.05,-532.939,411.699,8.18545e-13,-411.309
6.66016,2054.11,11.298,372.395,-532.251,411.699,7.27596e-13,-391.491
6.66992,2054.11,14.2115,365.741,-524.672,411.699,6.36646e-13,-371.674
6.67969,2054.11,16.2417,359.087,-511.193,411.699,5.45697e-13,-351.857
6.68945,2054.11,17.7025,352.432,-493.547,411.699,4.54747e-13,-332.039
6.69922,2054.11,18.6634,345.778,-471.796,411.699,3.63798e-13,-312.222
6.70898,2054.11,19.4998,339.123,-446.708,411.699,2.72848e-13,-292.405
6.71875,2054.11,19.0986,332.469,-419.083,411.699,1.81899e-13,-272.587
6.72852,2054.11,19.4917,325.814,-389.454,411.699,9.09495e-14,-252.77
6.73828,2054.11,19.537,319.16,-358.758,411.699,0,-232.953
6.74805,2007.94,19.867,137.307,-328.101,411.699,-2.27374e-14,-104.354
6.75781,1961.77,20.8603,-44.5457,-296.906,411.699,-4.54747e-14,24.2442
6.76758,1915.6,22.9601,-226.399,-266.679,411.699,-6.82121e-14,152.843
6.77734,1869.43,25.9949,-408.252,-236.704,411.699,-9.09495e-14,281.441
6.78711,1823.26,31.1602,-590.104,-208.938,411.699,-1.13687e-13,410.04
6.79687,1777.09,37.8284,-771.957,-183.235,411.699,-1.36424e-13,538.638
6.80664,1730.93,47.2094,-953.81,-159.935,411.699,-1.59162e-13,667.237
6.81641,1684.76,59.5137,-1135.66,-139.091,411.699,-1.81899e-13,795.835
6.82617,1638.59,74.4661,-1317.52,-120.774,411.699,-2.04636e-13,924.434
6.83594,1592.42,94.2733,-1499.37,-105.959,411.699,-2.27374e-13,1053.03
6.8457,1291.83,117.068,-1526.84,-92.3659,362.754,-2.04636e-13,1121.77
6.85547,991.233,144.749,-1554.31,-81.8712,313.809,-1.81899e-13,1190.5
6.86523,690.641,176.187,-1581.79,-72.29,264.864,-1.59162e-13,1259.24
6.875,390.048,212.571,-1609.26,-64.5949,215.919,-1.36424e-13,1327.97
6.88477,89.4558,252.538,-1636.73,-57.5932,166.974,-1.13687e-13,1396.71
6.89453,-211.137,297.255,-1664.2,-51.3242,118.029,-9.09495e-14,1465.45
6.9043,-511.729,344.246,-1691.68,-45.9176,69.0845,-6.82121e-14,1534.18
6.91406,-812.322,393.663,-1719.15,-40.798,20.1395,-4.54747e-14,1602.92
6.92383,-1112.91,443.506,-1746.62,-36.0664,-28.8054,-2.27374e-14,1671.65
6.93359,-1413.51,492.94,-1774.09,-31.7974,-77.7504,0,1740.39
6.94336,-1438.44,540.274,-1774.09,-28.3071,-111.145,-4.54747e-14,1649.82
6.95312,-1463.38,583.425,-1774.09,-24.9976,-144.54,-9.09495e-14,1559.25
6.96289,-1488.32,620.393,-1774.09,-22.8559,-177.935,-1.36424e-13,1468.68
6.97266,-1513.25,650.205,-1774.09,-21.3276,-211.33,-1.81899e-13,1378.12
6.98242,-1538.19,669.804,-1774.09,-21.0052,-244.725,-2.27374e-13,1287.55
6.99219,-1563.13,679.423,-1774.09,-21.152,-278.12,-2.72848e-13,1196.98
7.00195,-1588.07,677.014,-1774.09,-22.5256,-311.514,-3.18323e-13,1106.41
7.01172,-1613,661.947,-1774.09,-23.97,-344.909,-3.63798e-13,1015.84
7.02148,-1637.94,635.68,-1774.09,-26.0238,-378.304,-4.09273e-13,925.275
7.03125,-1662.88,596.724,-1774.09,-27.577,-411.699,-4.54747e-13,834.707
7.04102,-1558.36,546.946,-1452.58,-29.6951,-403.343,-4.3201e-13,656.771
7.05078,-1453.83,487.464,-1131.07,-31.2954,-394.987,-4.09273e-13,478.834
7.06055,-1349.31,420.836,-809.561,-32.5078,-386.631,-3.86535e-13,300.898
7.07031,-1244.79,346.532,-488.049,-33.3624,-378.275,-3.63798e-13,122.962
7.08008,-1140.27,269,-166.538,-34.023,-369.919,-3.41061e-13,-54.9739
7.08984,-1035.75,188.966,154.973,-34.5997,-361.562,-3.18323e-13,-232.91
7.09961,-931.231,108.174,476.484,-34.951,-353.206,-2.95586e-13,-410.846
7.10937,-826.71,28.7466,797.995,-35.4726,-344.85,-2.72848e-13,-588.782
7.11914,-722.189,-48.2448,1119.51,-36.2368,-336.494,-2.50111e-13,-766.718
7.12891,-617.668,-121.425,1441.02,-36.7204,-328.138,-2.27374e-13,-944.655
7.13867,-484.018,-190.653,1513.53,-37.7283,-321.574,-2.04636e-13,-1055.75
7.14844,-350.368,-253.834,1586.04,-38.1399,-315.011,-1.81899e-13,-1166.85
7.1582,-216.717,-311.094,1658.55,-38.8752,-308.447,-1.59162e-13,-1277.94
7.16797,-83.0672,-362.612,1731.06,-39.3431,-301.884,-1.36424e-13,-1389.04
7.17773,50.583,-406.489,1803.57,-39.2999,-295.32,-1.13687e-13,-1500.13
7.1875,184.233,-443.306,1876.08,-39.5148,-288.757,-9.09495e-14,-1611.23
7.19727,317.883,-473.059,1948.59,-38.9958,-282.193,-6.82121e-14,-1722.33
7.20703,451.534,-495.022,2021.1,-38.364,-275.629,-4.54747e-14,-1833.42
7.2168,585.184,-509.127,2093.61,-37.2722,-269.066,-2.27374e-14,-1944.52
7.22656,718.834,-516.772,2166.13,-36.1529,-262.502,0,-2055.61
7.23633,638.695,-517.355,2166.13,-34.7793,-277.422,0,-2019.26
7.24609,558.557,-511.046,2166.13,-32.9482,-292.342,0,-1982.91
7.25586,478.418,-499.516,2166.13,-31.0359,-307.261,0,-1946.56
7.26562,398.28,-483.687,2166.13,-28.9506,-322.181,0,-1910.21
7.27539,318.141,-463.094,2166.13,-26.5311,-337.101,0,-1873.86
7.28516,238.002,-439.566,2166.13,-24.2557,-352.02,0,-1837.51
7.29492,157.864,-414.619,2166.13,-21.3905,-366.94,0,-1801.16
7.30469,77.725,-387.671,2166.13,-18.4218,-381.86,0,-1764.81
7.31445,-2.41368,-359.632,2166.13,-14.9629,-396.779,0,-1728.46
7.32422,-82.5523,-331.739,2166.13,-11.4096,-411.699,0,-1692.11
7.33398,-240.585,-303.19,1986.3,-6.47745,-411.699,-1.81899e-13,-1551.03
7.34375,-398.617,-275.33,1806.47,-0.757581,-411.699,-3.63798e-13,-1409.96
7.35352,-556.65,-248.738,1626.65,6.41192,-411.699,-5.45697e-13,-1268.89
7.36328,-714.682,-222.473,1446.82,15.3312,-411.699,-7.27596e-13,-1127.82
7.37305,-872.714,-198.617,1267,25.957,-411.699,-9.09495e-13,-986.744
7.38281,-1030.75,-176.263,1087.17,39.3995,-411.699,-1.09139e-12,-845.671
7.39258,-1188.78,-156.474,907.348,54.9037,-411.699,-1.27329e-12,-704.599
7.40234,-1346.81,-138.898,727.522,74.2521,-411.699,-1.45519e-12,-563.526
7.41211,-1504.84,-124.393,547.697,95.9939,-411.699,-1.63709e-12,-422.454
7.42188,-1662.88,-111.829,367.872,121.53,-411.699,-1.81899e-12,-281.381
7.43164,-1662.88,-101.731,153.675,150.816,-411.699,-1.68257e-12,-166
7.44141,-1662.88,-93.4742,-60.5215,183.008,-411.699,-1.54614e-12,-50.6178
7.45117,-1662.88,-86.1913,-274.718,218.598,-411.699,-1.40972e-12,64.7639
7.46094,-1662.88,-80.5439,-488.915,257.042,-411.699,-1.27329e-12,180.146
7.4707,-1662.88,-75.3413,-703.111,298.264,-411.699,-1.13687e-12,295.527
7.48047,-1662.88,-71.2534,-917.308,340.868,-411.699,-1.00044e-12,410.909
7.49023,-1662.88,-67.7058,-1131.5,384.142,-411.699,-8.6402e-13,526.291
7.5,-1662.88,-64.3911,-1345.7,427.695,-411.699,-7.27596e-13,641.673
7.50977,-1662.88,-61.6863,-1559.9,470.071,-411.699,-5.91172e-13,757.055
7.51953,-1662.88,-58.789,-1774.09,509.666,-411.699,-4.54747e-13,872.436
7.5293,-1633.55,-56.5549,-1709.55,545.388,-380.347,-4.3201e-13,851.01
7.53906,-1604.22,-54.1737,-1645,575.346,-348.994,-4.09273e-13,829.584
7.54883,-1574.88,-52.2373,-1580.45,598.897,-317.642,-3.86535e-13,808.159
7.55859,-1545.55,-50.9561,-1515.9,614.16,-286.29,-3.63798e-13,786.733
7.56836,-1516.22,-49.67,-1451.35,620.219,-254.937,-3.41061e-13,765.307
7.57812,-1486.89,-49.1636,-1386.81,616.522,-223.585,-3.18323e-13,743.881
7.58789,-1457.56,-48.8094,-1322.26,602.235,-192.232,-2.95586e-13,722.455
7.59766,-1428.23,-48.7802,-1257.71,577.227,-160.88,-2.72848e-13,701.029
7.60742,-1398.9,-48.7689,-1193.16,542.002,-129.528,-2.50111e-13,679.603
7.61719,-1369.57,-49.0666,-1128.62,497.564,-98.1754,-2.27374e-13,658.177
7.62695,-1027.2,-49.7622,-943.249,444.894,-47.1879,6.82121e-14,554.327
7.63672,-684.834,-49.4629,-757.883,385.794,3.79954,3.63798e-13,450.476
7.64648,-342.466,-49.2381,-572.517,321.048,54.787,6.59384e-13,346.626
7.65625,-0.0985401,-48.8579,-387.151,253.438,105.774,9.54969e-13,242.775
7.66602,342.269,-48.2432,-201.785,183.82,156.762,1.25056e-12,138.925
7.67578,684.637,-46.7436,-16.419,113.75,207.749,1.54614e-12,35.0743
7.68555,1027,-46.0787,168.947,44.5269,258.737,1.84173e-12,-68.7762
7.69531,1369.37,-43.8689,354.313,-21.8807,309.724,2.13731e-12,-172.627
7.70508,1711.74,-41.9616,539.679,-85.2148,360.712,2.4329e-12,-276.477
7.71484,2054.11,-39.7146,725.045,-144.952,411.699,2.72848e-12,-380.328
7.72461,2054.11,-36.586,730.684,-199.928,411.699,2.81943e-12,-394.802
7.73438,2054.11,-33.0497,736.323,-249.917,411.699,2.91038e-12,-409.276
7.74414,2054.11,-29.9275,741.962,-294.462,411.699,3.00133e-12,-423.749
7.75391,2054.11,-25.9868,747.601,-333.707,411.699,3.09228e-12,-438.223
7.76367,2054.11,-21.5866,753.24,-367.2,411.699,3.18323e-12,-452.697
7.77344,2054.11,-17.2528,758.879,-394.303,411.699,3.27418e-12,-467.171
7.7832,2054.11,-13.0177,764.517,-416.51,411.699,3.36513e-12,-481.645
7.79297,2054.11,-7.91219,770.156,-432.412,411.699,3.45608e-12,-496.119
7.80273,2054.11,-3.91161,775.795,-442.756,411.699,3.54703e-12,-510.593
7.8125,2054.11,0.150446,781.434,-448.041,411.699,3.63798e-12,-525.067
7.82227,2054.11,4.72693,538.566,-447.932,411.699,3.41061e-12,-380.514
7.83203,2054.11,8.75016,295.698,-443.18,411.699,3.18323e-12,-235.962
7.8418,2054.11,12.2541,52.8301,-434.732,411.699,2.95586e-12,-91.4094
7.85156,2054.11,15.9311,-190.038,-422.974,411.699,2.72848e-12,53.143
7.86133,2054.11,19.7764,-432.906,-408.083,411.699,2.50111e-12,197.695
7.87109,2054.11,22.3211,-675.774,-391.12,411.699,2.27374e-12,342.248
7.88086,2054.11,26.6484,-918.642,-372.042,411.699,2.04636e-12,486.8
7.89062,2054.11,30.4371,-1161.51,-351.609,411.699,1.81899e-12,631.353
7.90039,2054.11,34.8648,-1404.38,-330.75,411.699,1.59162e-12,775.905
7.91016,2054.11,39.6499,-1647.25,-309.049,411.699,1.36424e-12,920.457
7.91992,1780.4,45.8797,-1659.93,-287.374,399.188,1.22782e-12,1069.97
7.92969,1506.69,52.7792,-1672.62,-265.979,386.677,1.09139e-12,1219.47
7.93945,1232.98,61.3676,-1685.3,-244.888,374.165,9.54969e-13,1368.98
7.94922,959.276,71.9538,-1697.99,-224.508,361.654,8.18545e-13,1518.49
7.95898,685.568,84.1384,-1710.67,-205.015,349.143,6.82121e-13,1668
7.96875,411.86,98.6152,-1723.35,-186.85,336.631,5.45697e-13,1817.51
7.97852,138.152,115.498,-1736.04,-170.474,324.12,4.09273e-13,1967.01
7.98828,-135.556,133.894,-1748.72,-154.914,311.609,2.72848e-13,2116.52
7.99805,-409.264,155.586,-1761.41,-141.256,299.098,1.36424e-13,2266.03
8.00781,-682.972,179.607,-1774.09,-128.776,286.586,0,2415.54
8.01758,-682.972,206.398,-1774.09,-117.778,286.586,0,2415.54
8.02734,-682.972,235.486,-1774.09,-107.557,286.586,0,2415.54
8.03711,-682.972,267.309,-1774.09,-98.1736,286.586,0,2415.54
8.04688,-682.972,300.898,-1774.09,-89.6371,286.586,0,2415.54
8.05664,-682.972,336.4,-1774.09,-81.9787,286.586,0,2415.54
8.06641,-682.972,372.319,-1774.09,-74.4016,286.586,0,2415.54
8.07617,-682.972,408.572,-1774.09,-67.7472,286.586,0,2415.54
8.08594,-682.972,443.692,-1774.09,-61.5725,286.586,0,2415.54


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_15.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-343.2249718513668, LMmax=343.2249718513668,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-13.4396,5.84962,0.0770646,0.00393208,0.758225,6.66134e-16,-1.61388
0.00976562,25.4605,-22.7724,-0.0766917,-0.148108,-0.816964,-3.25665e-16,1.93175
0.0195312,64.3606,213.196,-0.230448,-0.0668454,-2.39215,-1.31746e-15,5.47739
0.0292969,103.261,485.754,-0.384204,-0.218886,-3.96734,-2.30926e-15,9.02303
0.0390625,142.161,549.772,-0.537961,0.077331,-5.54253,-3.30106e-15,12.5687
0.0488281,181.061,593.746,-0.691717,-0.176944,-7.11772,-4.29286e-15,16.1143
0.0585937,219.961,602.349,-0.845473,0.0235925,-8.69291,-5.28466e-15,19.6599
0.0683594,258.861,684.235,-0.99923,0.0275246,-10.2681,-6.27646e-15,23.2056
0.078125,297.761,835.966,-1.15299,-0.179565,-11.8433,-7.26826e-15,26.7512
0.0878906,336.661,909.928,-1.30674,0.0812631,-13.4185,-8.26006e-15,30.2968
0.0976562,375.562,796.692,-1.4605,-0.0235925,-14.9937,-9.25186e-15,33.8425
0.107422,414.462,698.063,-1.61425,-0.162526,-16.5688,-1.02437e-14,37.3881
0.117187,453.362,724.663,-1.76801,-0.0983021,-18.144,-1.12355e-14,40.9338
0.126953,492.262,738.28,-1.92177,0.0812631,-19.7192,-1.22273e-14,44.4794
0.136719,531.162,648.528,-2.07552,-0.0550492,-21.2944,-1.32191e-14,48.025
0.146484,570.062,507.008,-2.22928,0.0747096,-22.8696,-1.42109e-14,51.5707
0.15625,471.49,435.279,-4.64915,0.0865058,-42.5078,-3.60008e-14,87.2587
0.166016,372.918,378.18,-7.06903,0.0380101,-62.1461,-5.77908e-14,122.947
0.175781,274.346,310.895,-9.4889,-0.0209711,-81.7843,-7.95808e-14,158.635
0.185547,175.773,176.917,-11.9088,-0.0838844,-101.423,-1.01371e-13,194.323
0.195312,77.2012,30.0666,-14.3287,-0.145487,-121.061,-1.23161e-13,230.011
0.205078,-21.371,-28.5719,-16.7485,0.123205,-140.699,-1.44951e-13,265.699
0.214844,-119.943,-52.2405,-19.1684,-0.047185,-160.337,-1.66741e-13,301.387
0.224609,-218.515,-176.632,-21.5883,0.111409,-179.975,-1.88531e-13,337.075
0.234375,-317.088,-327.692,-24.0082,-0.00655347,-199.614,-2.10321e-13,372.763
0.244141,-415.66,-373.971,-26.428,-0.0983021,-219.252,-2.32111e-13,408.451
0.253906,-514.232,-400.806,-28.8479,-0.0498064,-238.89,-2.53901e-13,444.139
0.263672,-612.804,-461.33,-31.2678,-0.0720882,-258.528,-2.75691e-13,479.827
0.273437,-711.376,-524.736,-33.6877,0.191361,-278.167,-2.97481e-13,515.515
0.283203,-809.948,-574.817,-36.1075,-0.140244,-297.805,-3.19271e-13,551.203
0.292969,-908.521,-598.745,-38.5274,0.262139,-317.443,-3.41061e-13,586.891
0.302734,-895.245,-569.204,-34.0391,0.00131069,-319.629,-3.03165e-13,520.629
0.3125,-881.968,-572.58,-29.5508,0.281799,-321.815,-2.65269e-13,454.368
0.322266,-868.692,-615.863,-25.0625,0.123205,-324,-2.27374e-13,388.107
0.332031,-855.416,-609.193,-20.5742,-0.0157283,-326.186,-1.89478e-13,321.846
0.341797,-842.14,-565.766,-16.0859,-0.00655347,-328.372,-1.51582e-13,255.585
0.351562,-828.864,-548.491,-11.5976,0.09437,-330.558,-1.13687e-13,189.324
0.361328,-815.588,-566.208,-7.10932,-0.0917486,-332.743,-7.57912e-14,123.063
0.371094,-802.312,-536.042,-2.62102,0.148108,-334.929,-3.78956e-14,56.8017
0.380859,-789.035,-471.705,1.86728,0.0720882,-337.115,-1.36315e-27,-9.4594
0.390625,-775.759,-406.825,6.35557,0.0131069,-339.301,3.78956e-14,-75.7205
0.400391,-762.483,-378.462,10.8439,0.0891272,-341.486,7.57912e-14,-141.982
0.410156,-749.207,-348.175,15.3322,0.0157283,-343.672,1.13687e-13,-208.243
0.419922,-735.931,-269.6,19.8205,-0.145487,-345.858,1.51582e-13,-274.504
0.429687,-722.655,-201.498,24.3088,0.0747096,-348.044,1.89478e-13,-340.765
0.439453,-709.379,-151.352,28.7971,-0.235925,-350.23,2.27374e-13,-407.026
0.449219,-634.903,-136.557,113.758,-0.159905,-328.225,2.12215e-13,-426.951
0.458984,-560.427,-67.0619,198.718,0.100923,-306.22,1.97057e-13,-446.876
0.46875,-485.952,39.1242,283.678,-0.154662,-284.216,1.81899e-13,-466.801
0.478516,-411.476,73.0248,368.639,-0.111409,-262.211,1.66741e-13,-486.726
0.488281,-337.001,16.7157,453.599,0.483646,-240.206,1.51582e-13,-506.651
0.498047,-262.525,-32.8394,538.56,0.0524278,-218.202,1.36424e-13,-526.576
0.507812,-188.049,-19.3396,623.52,1.54531,-196.197,1.21266e-13,-546.501
0.517578,-113.574,28.8598,708.481,3.30164,-174.193,1.06108e-13,-566.426
0.527344,-39.0983,39.9055,793.441,7.99655,-152.188,9.09495e-14,-586.351
0.537109,35.3773,-13.6696,878.402,18.0928,-130.183,7.57912e-14,-606.277
0.546875,109.853,-30.0618,963.362,37.6903,-108.179,6.0633e-14,-626.202
0.556641,184.329,3.28394,1048.32,73.4998,-86.174,4.54747e-14,-646.127
0.566406,258.804,21.8002,1133.28,133.484,-64.1694,3.03165e-14,-666.052
0.576172,333.28,5.34489,1218.24,225.875,-42.1648,1.51582e-14,-685.977
0.585937,407.755,-18.0875,1303.2,356.987,-20.1602,0,-705.902
0.595703,382.978,-14.6354,1251.92,527.523,-17.1697,0,-649.506
0.605469,358.201,14.1662,1200.64,729.367,-14.1792,0,-593.111
0.615234,333.425,24.5713,1149.35,943.912,-11.1887,0,-536.715
0.625,308.648,-4.05558,1098.07,1145.72,-8.19822,0,-480.32
0.634766,283.871,-16.8096,1046.79,1306.58,-5.20774,0,-423.924
0.644531,259.094,9.57034,995.502,1408.11,-2.21725,0,-367.529
0.654297,234.317,29.1494,944.218,1444.08,0.773232,0,-311.134
0.664062,209.54,6.91083,892.935,1426.46,3.76372,0,-254.738
0.673828,184.763,-13.6275,841.651,1374.94,6.7542,0,-198.343
0.683594,159.986,-3.81616,790.367,1308.81,9.74468,0,-141.947
0.693359,135.209,15.1417,739.084,1234.44,12.7352,0,-85.5518
0.703125,110.432,15.9457,687.8,1144.92,15.7257,0,-29.1563
0.712891,85.6552,0.194124,636.516,1026.1,18.7161,0,27.2391
0.722656,60.8782,-7.3379,585.233,870.288,21.7066,0,83.6346
0.732422,36.1013,6.14889,533.949,687.162,24.6971,0,140.03
0.742187,19.9132,15.9295,386.702,494.762,22.6805,0,154.59
0.751953,3.72505,2.9426,239.455,311.203,20.6638,0,169.149
0.761719,-12.4631,-7.90734,92.2077,143.703,18.6472,0,183.709
0.771484,-28.6512,2.94584,-55.0393,-14.9052,16.6306,0,198.269
0.78125,-44.8393,11.2657,-202.286,-178.772,14.6139,0,212.828
0.791016,-61.0274,0.638993,-349.533,-350.706,12.5973,0,227.388
0.800781,-77.2156,-7.51747,-496.781,-516.84,10.5807,0,241.948
0.810547,-93.4037,-4.97606,-644.028,-656.148,8.56403,0,256.507
0.820312,-109.592,2.11757,-791.275,-762.656,6.5474,0,271.067
0.830078,-125.78,5.43548,-938.522,-839.594,4.53077,0,285.626
0.839844,-141.968,-0.360748,-1085.77,-907.458,2.51413,0,300.186
0.849609,-158.156,-8.30529,-1233.02,-972.995,0.497499,0,314.746
0.859375,-174.344,-1.94933,-1380.26,-1024.63,-1.51913,0,329.305
0.869141,-190.532,5.5099,-1527.51,-1052.05,-3.53577,0,343.865
0.878906,-206.721,1.76006,-1674.76,-1046.98,-5.5524,0,358.425
0.888672,-159.953,-4.77546,-1586.2,-1019.28,18.1664,-7.57912e-15,373.841
0.898437,-113.185,-4.20603,-1497.63,-991.349,41.8852,-1.51582e-14,389.257
0.908203,-66.4172,-0.101915,-1409.07,-965.675,65.604,-2.27374e-14,404.673
0.917969,-19.6494,0.414132,-1320.51,-933.268,89.3228,-3.03165e-14,420.089
0.927734,27.1184,-2.577,-1231.95,-881.299,113.042,-3.78956e-14,435.505
0.9375,73.8861,-5.25592,-1143.39,-809.967,136.76,-4.54747e-14,450.921
0.947266,120.654,-1.83933,-1054.83,-732.316,160.479,-5.30539e-14,466.337
0.957031,167.422,3.2807,-966.263,-664.586,184.198,-6.0633e-14,481.753
0.966797,214.189,-0.423838,-877.702,-603.075,207.917,-6.82121e-14,497.169
0.976562,260.957,-4.88708,-789.14,-536.41,231.636,-7.57912e-14,512.585
0.986328,307.725,-1.82153,-700.578,-460.472,255.354,-8.33703e-14,528.001
0.996094,354.493,1.82639,-612.016,-375.974,279.073,-9.09495e-14,543.417
1.00586,401.261,1.68888,-523.455,-295.056,302.792,-9.85286e-14,558.833
1.01562,448.028,0.803999,-434.893,-220.721,326.511,-1.06108e-13,574.249
1.02539,494.796,-0.177947,-346.331,-159.745,350.23,-1.13687e-13,589.665
1.03516,593.397,0.800763,-296.463,-102.659,350.23,-7.57912e-14,538.394
1.04492,691.999,5.50343,-246.594,-52.0149,350.23,-3.78956e-14,487.123
1.05469,790.6,3.96823,-196.725,-14.9367,350.23,-2.91563e-27,435.852
1.06445,889.201,1.49961,-146.857,-5.6137,350.23,3.78956e-14,384.581
1.07422,987.803,6.62935,-96.9882,-10.3584,350.23,7.57912e-14,333.31
1.08398,1086.4,13.3202,-47.1196,-17.2881,350.23,1.13687e-13,282.039
1.09375,1185.01,17.5019,2.74908,-24.2203,350.23,1.51582e-13,230.768
1.10352,1283.61,30.1216,52.6177,-30.8996,350.23,1.89478e-13,179.497
1.11328,1382.21,54.4843,102.486,-37.208,350.23,2.27374e-13,128.226
1.12305,1480.81,85.2303,152.355,-38.174,350.23,2.65269e-13,76.9554
1.13281,1579.41,133.998,202.224,-31.188,350.23,3.03165e-13,25.6844
1.14258,1678.01,208.3,252.092,-16.136,350.23,3.41061e-13,-25.5866
1.15234,1776.61,299.841,301.961,-4.93083,350.23,3.78956e-13,-76.8576
1.16211,1875.21,414.781,351.83,-4.0448,350.23,4.16852e-13,-128.129
1.17187,1973.82,560.46,401.698,-12.2484,350.23,4.54747e-13,-179.4
1.18164,1844.78,722.167,309.159,-13.6312,321.659,4.20641e-13,-161.601
1.19141,1715.75,887.862,216.62,2.89401,293.088,3.86535e-13,-143.803
1.20117,1586.71,1051.83,124.081,24.4274,264.517,3.52429e-13,-126.005
1.21094,1457.68,1194.75,31.5415,33.9483,235.946,3.18323e-13,-108.207
1.2207,1328.64,1297.46,-60.9976,35.3901,207.375,2.84217e-13,-90.4091
1.23047,1199.6,1358.3,-153.537,38.056,178.804,2.50111e-13,-72.611
1.24023,1070.57,1369.41,-246.076,40.6276,150.233,2.16005e-13,-54.8129
1.25,941.535,1327.63,-338.615,40.5057,121.662,1.81899e-13,-37.0148
1.25977,812.499,1253.29,-431.154,41.4179,93.0912,1.47793e-13,-19.2167
1.26953,683.464,1159.37,-523.693,46.8993,64.5203,1.13687e-13,-1.41864
1.2793,554.429,1044.52,-616.233,55.9614,35.9493,7.95808e-14,16.3795
1.28906,425.394,917.131,-708.772,60.2605,7.37839,4.54747e-14,34.1775
1.29883,296.359,790.294,-801.311,57.0532,-21.1925,1.13687e-14,51.9756
1.30859,167.324,651.635,-893.85,46.8141,-49.7635,-2.27374e-14,69.7737
1.31836,38.2888,491.834,-986.389,39.3313,-78.3344,-5.68434e-14,87.5718
1.32812,-75.1222,323.339,-946.333,35.3311,-96.4607,-8.33703e-14,126.679
1.33789,-188.533,148.39,-906.277,24.3357,-114.587,-1.09897e-13,165.787
1.34766,-301.944,-30.0569,-866.221,-0.886029,-132.713,-1.36424e-13,204.894
1.35742,-415.355,-193.532,-826.166,-27.113,-150.84,-1.62951e-13,244.001
1.36719,-528.766,-334.384,-786.11,-44.5387,-168.966,-1.89478e-13,283.109
1.37695,-642.177,-466.864,-746.054,-57.6103,-187.092,-2.16005e-13,322.216
1.38672,-755.588,-585.96,-705.998,-75.0608,-205.219,-2.42532e-13,361.324
1.39648,-868.999,-687.349,-665.942,-98.4685,-223.345,-2.69059e-13,400.431
1.40625,-982.41,-782.216,-625.886,-116.998,-241.471,-2.95586e-13,439.538
1.41602,-1095.82,-869.098,-585.83,-128.66,-259.598,-3.22113e-13,478.646
1.42578,-1209.23,-927.036,-545.774,-133.152,-277.724,-3.4864e-13,517.753
1.43555,-1322.64,-959.976,-505.718,-132.686,-295.851,-3.75167e-13,556.861
1.44531,-1436.05,-978.174,-465.662,-126.883,-313.977,-4.01693e-13,595.968
1.45508,-1549.47,-977.91,-425.606,-115.932,-332.103,-4.2822e-13,635.075
1.46484,-1662.88,-965.808,-385.55,-102.652,-350.23,-4.54747e-13,674.183
1.47461,-1568.95,-954.146,-247.735,-92.9741,-350.23,-4.24431e-13,543.487
1.48437,-1475.03,-930.359,-109.92,-83.3379,-350.23,-3.94114e-13,412.791
1.49414,-1381.11,-887.191,27.8949,-62.8242,-350.23,-3.63798e-13,282.096
1.50391,-1287.19,-840.109,165.71,-39.6013,-350.23,-3.33481e-13,151.4
1.51367,-1193.27,-787.315,303.525,-24.2125,-350.23,-3.03165e-13,20.7041
1.52344,-1099.35,-718.081,441.34,-13.8658,-350.23,-2.72848e-13,-109.992
1.5332,-1005.42,-651.414,579.155,2.97003,-350.23,-2.42532e-13,-240.687
1.54297,-911.502,-592.186,716.97,22.8153,-350.23,-2.12215e-13,-371.383
1.55273,-817.58,-520.896,854.785,37.7047,-350.23,-1.81899e-13,-502.079
1.5625,-723.658,-439.543,992.6,44.5924,-350.23,-1.51582e-13,-632.774
1.57227,-629.736,-366.112,1130.42,48.6137,-350.23,-1.21266e-13,-763.47
1.58203,-535.814,-293.728,1268.23,56.4529,-350.23,-9.09495e-14,-894.166
1.5918,-441.892,-224.888,1406.05,67.3474,-350.23,-6.0633e-14,-1024.86
1.60156,-347.97,-175.613,1543.86,73.1512,-350.23,-3.03165e-14,-1155.56
1.61133,-254.049,-132.982,1681.68,71.1707,-350.23,0,-1286.25
1.62109,-196.282,-86.6102,1713.97,70.9059,-338.077,0,-1276.73
1.63086,-138.516,-53.0882,1746.27,79.1214,-325.925,0,-1267.21
1.64062,-80.7501,-34.6237,1778.57,89.1692,-313.772,0,-1257.69
1.65039,-22.9839,-18.4774,1810.86,90.5428,-301.62,0,-1248.18
1.66016,34.7823,-18.7799,1843.16,88.7393,-289.467,0,-1238.66
1.66992,92.5485,-36.2495,1875.46,98.7647,-277.315,0,-1229.14
1.67969,150.315,-44.4238,1907.75,122.475,-265.162,0,-1219.62
1.68945,208.081,-42.688,1940.05,151.649,-253.01,0,-1210.1
1.69922,265.847,-44.5904,1972.35,184.243,-240.857,0,-1200.58
1.70898,323.613,-39.4218,2004.64,230.767,-228.705,0,-1191.06
1.71875,381.379,-25.6519,2036.94,298.741,-216.552,0,-1181.54
1.72852,439.146,-22.4715,2069.24,387.255,-204.4,0,-1172.02
1.73828,496.912,-19.2442,2101.53,490.523,-192.247,0,-1162.5
1.74805,554.678,-5.99845,2133.83,607.447,-180.095,0,-1152.98
1.75781,612.444,-1.53197,2166.13,737.825,-167.943,0,-1143.46
1.76758,471.335,-7.97528,1970.73,873.764,-178.905,0,-1022.06
1.77734,330.225,-5.99359,1775.34,1002.67,-189.867,0,-900.649
1.78711,189.116,-2.19846,1579.94,1112.89,-200.829,0,-779.244
1.79687,48.0063,-4.93723,1384.55,1198.59,-211.791,0,-657.838
1.80664,-93.1032,2.43303,1189.15,1251.96,-222.753,0,-536.432
1.81641,-234.213,14.671,993.756,1265.93,-233.716,0,-415.026
1.82617,-375.322,13.6453,798.361,1237.57,-244.678,0,-293.62
1.83594,-516.432,10.7173,602.966,1173.64,-255.64,0,-172.215
1.8457,-657.541,14.2956,407.571,1082.31,-266.602,0,-50.8089
1.85547,-798.65,9.77578,212.176,970.141,-277.564,0,70.5968
1.86523,-939.76,4.19632,16.7814,844.366,-288.526,0,192.003
1.875,-1080.87,7.72454,-178.614,711.143,-299.488,0,313.408
1.88477,-1221.98,4.99547,-374.008,575.176,-310.451,0,434.814
1.89453,-1363.09,-5.70402,-569.403,435.907,-321.413,0,556.22
1.9043,-1504.2,-6.19095,-764.798,290.044,-332.375,0,677.626
1.91406,-1402.66,-3.84528,-832.085,137.089,-292.014,1.51582e-14,673.561
1.92383,-1301.11,-10.6623,-899.371,-18.9893,-251.653,3.03165e-14,669.497
1.93359,-1199.57,-10.4504,-966.658,-170.643,-211.293,4.54747e-14,665.432
1.94336,-1098.03,-2.69024,-1033.94,-314.073,-170.932,6.0633e-14,661.368
1.95312,-996.486,-3.48777,-1101.23,-445.91,-130.571,7.57912e-14,657.303
1.96289,-894.943,-3.66248,-1168.52,-562.289,-90.2105,9.09495e-14,653.239
1.97266,-793.401,4.05235,-1235.8,-658.477,-49.8498,1.06108e-13,649.174
1.98242,-691.859,2.24699,-1303.09,-736.757,-9.489,1.21266e-13,645.11
1.99219,-590.316,-4.57972,-1370.38,-801.366,30.8717,1.36424e-13,641.045
2.00195,-488.774,0.237802,-1437.66,-856.573,71.2325,1.51582e-13,636.981
2.01172,-387.231,3.70454,-1504.95,-898.49,111.593,1.66741e-13,632.916
2.02148,-285.689,-2.80186,-1572.24,-923.215,151.954,1.81899e-13,628.852
2.03125,-184.147,-4.41471,-1639.52,-931.212,192.315,1.97057e-13,624.787
2.04102,-82.6042,-6.46434,-1706.81,-924.836,232.675,2.12215e-13,620.723
2.05078,18.9382,-17.9339,-1774.09,-906.014,273.036,2.27374e-13,616.658
2.06055,154.616,-20.3912,-1616.44,-876.131,278.182,2.12215e-13,589.389
2.07031,290.294,-11.057,-1458.8,-838.483,283.329,1.97057e-13,562.12
2.08008,425.972,-11.4161,-1301.15,-796.301,288.475,1.81899e-13,534.85
2.08984,561.65,-14.6289,-1143.5,-750.945,293.621,1.66741e-13,507.581
2.09961,697.328,-10.3193,-985.847,-699.476,298.767,1.51582e-13,480.311
2.10937,833.006,-11.8254,-828.197,-639.198,303.914,1.36424e-13,453.042
2.11914,968.684,-16.7206,-670.547,-572.299,309.06,1.21266e-13,425.773
2.12891,1104.36,-9.77578,-512.898,-503.815,314.206,1.06108e-13,398.503
2.13867,1240.04,-5.57461,-355.248,-436.014,319.352,9.09495e-14,371.234
2.14844,1375.72,-12.3948,-197.599,-371.177,324.498,7.57912e-14,343.964
2.1582,1511.4,-10.8742,-39.9492,-310.043,329.645,6.0633e-14,316.695
2.16797,1647.07,-4.66546,117.7,-253.723,334.791,4.54747e-14,289.426
2.17773,1782.75,-6.20713,275.35,-202.665,339.937,3.03165e-14,262.156
2.1875,1918.43,-4.45516,432.999,-157.313,345.083,1.51582e-14,234.887
2.19727,2054.11,6.34625,590.649,-118.993,350.23,0,207.617
2.20703,2054.11,8.85046,478.456,-90.0696,350.23,1.51582e-14,223.701
2.2168,2054.11,12.4013,366.264,-71.7566,350.23,3.03165e-14,239.784
2.22656,2054.11,26.8959,254.071,-61.6734,350.23,4.54747e-14,255.867
2.23633,2054.11,39.7648,141.879,-56.2327,350.23,6.0633e-14,271.95
2.24609,2054.11,51.1987,29.6863,-53.4737,350.23,7.57912e-14,288.033
2.25586,2054.11,78.9844,-82.5062,-52.9888,350.23,9.09495e-14,304.117
2.26562,2054.11,116.887,-194.699,-54.9312,350.23,1.06108e-13,320.2
2.27539,2054.11,157.378,-306.891,-56.1882,350.23,1.21266e-13,336.283
2.28516,2054.11,218.034,-419.084,-56.0007,350.23,1.36424e-13,352.366
2.29492,2054.11,297.077,-531.276,-51.7711,350.23,1.51582e-13,368.45
2.30469,2054.11,382.77,-643.469,-45.2176,350.23,1.66741e-13,384.533
2.31445,2054.11,485.119,-755.661,-35.993,350.23,1.81899e-13,400.616
2.32422,2054.11,606.37,-867.854,-26.5193,350.23,1.97057e-13,416.699
2.33398,2054.11,726.038,-980.047,-20.5386,350.23,2.12215e-13,432.782
2.34375,2054.11,844.896,-1092.24,-19.3052,350.23,2.27374e-13,448.866
2.35352,1806.31,965.975,-1137.7,-21.2123,303.532,2.12215e-13,509.709
2.36328,1558.51,1069.14,-1183.15,-22.5177,256.835,1.97057e-13,570.551
2.37305,1310.71,1142.16,-1228.61,-21.5059,210.138,1.81899e-13,631.394
2.38281,1062.91,1191.02,-1274.07,-17.9002,163.44,1.66741e-13,692.237
2.39258,815.113,1202.9,-1319.52,-13.4884,116.743,1.51582e-13,753.08
2.40234,567.314,1170.5,-1364.98,-9.15651,70.0459,1.36424e-13,813.923
2.41211,319.515,1109.21,-1410.44,-7.14591,23.3486,1.21266e-13,874.766
2.42187,71.7165,1022.35,-1455.9,-5.59535,-23.3486,1.06108e-13,935.609
2.43164,-176.083,903.987,-1501.35,-5.12219,-70.0459,9.09495e-14,996.452
2.44141,-423.882,770.375,-1546.81,-4.4734,-116.743,7.57912e-14,1057.29
2.45117,-671.681,635.308,-1592.27,-4.3751,-163.44,6.0633e-14,1118.14
2.46094,-919.48,490.218,-1637.72,-3.03688,-210.138,4.54747e-14,1178.98
2.4707,-1167.28,341.69,-1683.18,-2.5978,-256.835,3.03165e-14,1239.82
2.48047,-1415.08,200.933,-1728.64,-2.06041,-303.532,1.51582e-14,1300.67
2.49023,-1662.88,60.287,-1774.09,-2.0709,-350.23,0,1361.51
2.5,-1662.88,-82.6178,-1570.98,-1.45094,-350.23,-1.51582e-14,1250.48
2.50977,-1662.88,-214.265,-1367.86,-2.17837,-350.23,-3.03165e-14,1139.44
2.51953,-1662.88,-338.388,-1164.74,-4.3633,-350.23,-4.54747e-14,1028.41
2.5293,-1662.88,-459.908,-961.62,-7.01221,-350.23,-6.0633e-14,917.375
2.53906,-1662.88,-564.063,-758.501,-9.52219,-350.23,-7.57912e-14,806.341
2.54883,-1662.88,-644.875,-555.382,-8.80524,-350.23,-9.09495e-14,695.308
2.55859,-1662.88,-714.2,-352.264,-7.38576,-350.23,-1.06108e-13,584.274
2.56836,-1662.88,-766.57,-149.145,-5.47084,-350.23,-1.21266e-13,473.24
2.57812,-1662.88,-796.596,53.9736,-4.99768,-350.23,-1.36424e-13,362.206
2.58789,-1662.88,-817.824,257.092,-5.7107,-350.23,-1.51582e-13,251.173
2.59766,-1662.88,-831.509,460.211,-6.94013,-350.23,-1.66741e-13,140.139
2.60742,-1662.88,-826.915,663.33,-8.11058,-350.23,-1.81899e-13,29.1054
2.61719,-1662.88,-812.59,866.448,-7.25994,-350.23,-1.97057e-13,-81.9283
2.62695,-1662.88,-794.474,1069.57,-6.20614,-350.23,-2.12215e-13,-192.962
2.63672,-1662.88,-760.937,1272.69,-4.86661,-350.23,-2.27374e-13,-303.996
2.64648,-1497.71,-715.915,1332.25,-4.6451,-350.23,-2.42532e-13,-485.638
2.65625,-1332.54,-672.344,1391.81,-5.55472,-350.23,-2.5769e-13,-667.28
2.66602,-1167.37,-621.392,1451.37,-6.07376,-350.23,-2.72848e-13,-848.922
2.67578,-1002.2,-563.615,1510.94,-5.72511,-350.23,-2.88007e-13,-1030.56
2.68555,-837.035,-512.291,1570.5,-4.66738,-350.23,-3.03165e-13,-1212.21
2.69531,-671.867,-461.382,1630.06,-3.52839,-350.23,-3.18323e-13,-1393.85
2.70508,-506.698,-401.611,1689.62,-3.49431,-350.23,-3.33481e-13,-1575.49
2.71484,-341.53,-344.804,1749.19,-3.628,-350.23,-3.4864e-13,-1757.13
2.72461,-176.362,-292.356,1808.75,-4.48126,-350.23,-3.63798e-13,-1938.77
2.73437,-11.1933,-236.007,1868.31,-4.72767,-350.23,-3.78956e-13,-2120.42
2.74414,153.975,-184.975,1927.87,-4.73816,-350.23,-3.94114e-13,-2302.06
2.75391,319.143,-147.122,1987.44,-3.57426,-350.23,-4.09273e-13,-2483.7
2.76367,484.312,-112.67,2047,-0.882097,-350.23,-4.24431e-13,-2665.34
2.77344,649.48,-82.951,2106.56,3.30426,-350.23,-4.39589e-13,-2846.99
2.7832,814.648,-66.9519,2166.13,9.29282,-350.23,-4.54747e-13,-3028.63
2.79297,649.48,-55.8965,2137.94,18.0076,-350.23,-5.00222e-13,-2878.94
2.80273,484.312,-44.1115,2109.75,30.5916,-350.23,-5.45697e-13,-2729.26
2.8125,319.143,-43.5518,2081.57,48.3201,-350.23,-5.91172e-13,-2579.57
2.82227,153.975,-50.3187,2053.38,72.6937,-350.23,-6.36646e-13,-2429.88
2.83203,-11.1933,-53.9423,2025.2,103.553,-350.23,-6.82121e-13,-2280.2
2.8418,-176.362,-61.9047,1997.01,141.7,-350.23,-7.27596e-13,-2130.51
2.85156,-341.53,-72.7239,1968.82,188.217,-350.23,-7.7307e-13,-1980.83
2.86133,-506.698,-75.2265,1940.64,244.399,-350.23,-8.18545e-13,-1831.14
2.87109,-671.867,-75.0226,1912.45,312.282,-350.23,-8.6402e-13,-1681.45
2.88086,-837.035,-78.0202,1884.26,391.928,-350.23,-9.09495e-13,-1531.77
2.89062,-1002.2,-75.1925,1856.08,482.221,-350.23,-9.54969e-13,-1382.08
2.90039,-1167.37,-68.4289,1827.89,578.728,-350.23,-1.00044e-12,-1232.39
2.91016,-1332.54,-68.0908,1799.71,677.928,-350.23,-1.04592e-12,-1082.71
2.91992,-1497.71,-66.4116,1771.52,776.661,-350.23,-1.09139e-12,-933.023
2.92969,-1662.88,-61.4776,1743.33,870.034,-350.23,-1.13687e-12,-783.337
2.93945,-1662.88,-61.8836,1508.84,951.953,-350.23,-1.07624e-12,-644.813
2.94922,-1662.88,-65.5494,1274.34,1015.4,-350.23,-1.0156e-12,-506.288
2.95898,-1662.88,-63.3363,1039.85,1055.03,-350.23,-9.54969e-13,-367.764
2.96875,-1662.88,-63.3153,805.354,1067.71,-350.23,-8.94336e-13,-229.24
2.97852,-1662.88,-65.1433,570.858,1052.41,-350.23,-8.33703e-13,-90.716
2.98828,-1662.88,-61.5019,336.363,1010.5,-350.23,-7.7307e-13,47.8082
2.99805,-1662.88,-55.9321,101.868,943.484,-350.23,-7.12438e-13,186.332
3.00781,-1662.88,-54.9696,-132.627,854.541,-350.23,-6.51805e-13,324.856
3.01758,-1662.88,-52.556,-367.123,748.055,-350.23,-5.91172e-13,463.381
3.02734,-1662.88,-48.5635,-601.618,629.63,-350.23,-5.30539e-13,601.905
3.03711,-1662.88,-49.6829,-836.113,504.57,-350.23,-4.69906e-13,740.429
3.04687,-1662.88,-49.924,-1070.61,377.982,-350.23,-4.09273e-13,878.953
3.05664,-1662.88,-44.8104,-1305.1,251.18,-350.23,-3.4864e-13,1017.48
3.06641,-1662.88,-41.0072,-1539.6,125.912,-350.23,-2.88007e-13,1156
3.07617,-1662.88,-39.5917,-1774.09,2.28847,-350.23,-2.27374e-13,1294.53
3.08594,-1415.08,-34.7386,-1649.72,-117.917,-303.532,-1.81899e-13,1191.54
3.0957,-1167.28,-31.5889,-1525.34,-234.165,-256.835,-1.36424e-13,1088.56
3.10547,-919.48,-31.9707,-1400.96,-343.834,-210.138,-9.09495e-14,985.581
3.11523,-671.681,-28.8,-1276.59,-444.501,-163.44,-4.54747e-14,882.6
3.125,-423.882,-23.1138,-1152.21,-533.859,-116.743,1.36315e-27,779.618
3.13477,-176.083,-20.1323,-1027.84,-609.625,-70.0459,4.54747e-14,676.637
3.14453,71.7165,-14.6548,-903.459,-670.584,-23.3486,9.09495e-14,573.655
3.1543,319.515,-6.18125,-779.082,-716.496,23.3486,1.36424e-13,470.674
3.16406,567.314,-0.587227,-654.706,-748.766,70.0459,1.81899e-13,367.693
3.17383,815.113,3.5816,-530.329,-768.564,116.743,2.27374e-13,264.711
3.18359,1062.91,10.8596,-405.953,-777.318,163.44,2.72848e-13,161.73
3.19336,1310.71,15.6885,-281.576,-776.644,210.138,3.18323e-13,58.7483
3.20312,1558.51,17.9047,-157.2,-765.991,256.835,3.63798e-13,-44.2331
3.21289,1806.31,21.3132,-32.8233,-747.486,303.532,4.09273e-13,-147.215
3.22266,2054.11,25.11,91.5532,-720.75,350.23,4.54747e-13,-250.196
3.23242,2054.11,25.419,85.3833,-686.183,350.23,6.0633e-13,-198.301
3.24219,2054.11,28.0623,79.2133,-645.083,350.23,7.57912e-13,-146.406
3.25195,2054.11,32.5919,73.0433,-598.905,350.23,9.09495e-13,-94.511
3.26172,2054.11,33.4768,66.8734,-550.843,350.23,1.06108e-12,-42.616
3.27148,2054.11,33.1209,60.7034,-501.295,350.23,1.21266e-12,9.27902
3.28125,2054.11,36.078,54.5334,-451.064,350.23,1.36424e-12,61.174
3.29102,2054.11,36.9306,48.3635,-401.415,350.23,1.51582e-12,113.069
3.30078,2054.11,35.9745,42.1935,-351.448,350.23,1.66741e-12,164.964
3.31055,2054.11,39.0902,36.0235,-302.734,350.23,1.81899e-12,216.859
3.32031,2054.11,41.7254,29.8536,-255.474,350.23,1.97057e-12,268.754
3.33008,2054.11,41.2029,23.6836,-210.609,350.23,2.12215e-12,320.649
3.33984,2054.11,44.3558,17.5137,-170.51,350.23,2.27374e-12,372.544
3.34961,2054.11,49.7314,11.3437,-135.452,350.23,2.42532e-12,424.439
3.35937,2054.11,53.58,5.17372,-106.727,350.23,2.5769e-12,476.334
3.36914,2054.11,61.8513,-0.996245,-82.7848,350.23,2.72848e-12,528.229
3.37891,1962.57,76.9509,-119.203,-64.2083,350.23,2.5769e-12,713.574
3.38867,1871.03,92.3968,-237.409,-49.4643,350.23,2.42532e-12,898.92
3.39844,1779.49,112.875,-355.616,-37.5226,350.23,2.27374e-12,1084.26
3.4082,1687.95,143.426,-473.822,-28.0725,350.23,2.12215e-12,1269.61
3.41797,1596.42,180.147,-592.029,-21.0144,350.23,1.97057e-12,1454.96
3.42773,1504.88,223.597,-710.235,-15.706,350.23,1.81899e-12,1640.3
3.4375,1413.34,280.471,-828.442,-11.4044,350.23,1.66741e-12,1825.65
3.44727,1321.8,345.758,-946.649,-8.62306,350.23,1.51582e-12,2010.99
3.45703,1230.26,416.902,-1064.86,-6.54036,350.23,1.36424e-12,2196.34
3.4668,1138.72,497.983,-1183.06,-4.90069,350.23,1.21266e-12,2381.68
3.47656,1047.19,585.787,-1301.27,-3.99369,350.23,1.06108e-12,2567.03
3.48633,955.647,672.041,-1419.47,-4.47471,350.23,9.09495e-13,2752.37
3.49609,864.108,758.344,-1537.68,-6.16026,350.23,7.57912e-13,2937.72
3.50586,772.57,840.565,-1655.89,-10.6966,350.23,6.0633e-13,3123.06
3.51562,681.031,907.996,-1774.09,-17.6026,350.23,4.54747e-13,3308.41
3.52539,524.771,959.79,-1774.09,-25.3003,303.532,4.24431e-13,3224.99
3.53516,368.51,994.174,-1774.09,-33.0256,256.835,3.94114e-13,3141.56
3.54492,212.25,1004.17,-1774.09,-40.3248,210.138,3.63798e-13,3058.14
3.55469,55.9892,987.637,-1774.09,-45.9398,163.44,3.33481e-13,2974.72
3.56445,-100.271,949.756,-1774.09,-49.9165,116.743,3.03165e-13,2891.29
3.57422,-256.532,888.326,-1774.09,-52.3504,70.0459,2.72848e-13,2807.87
3.58398,-412.792,804.093,-1774.09,-53.0346,23.3486,2.42532e-13,2724.45
3.59375,-569.053,706,-1774.09,-51.9861,-23.3486,2.12215e-13,2641.02
3.60352,-725.313,596.42,-1774.09,-49.986,-70.0459,1.81899e-13,2557.6
3.61328,-881.574,477.229,-1774.09,-46.9451,-116.743,1.51582e-13,2474.18
3.62305,-1037.83,355.887,-1774.09,-43.5177,-163.44,1.21266e-13,2390.75
3.63281,-1194.09,235.602,-1774.09,-38.8136,-210.138,9.09495e-14,2307.33
3.64258,-1350.36,115.134,-1774.09,-34.1816,-256.835,6.0633e-14,2223.91
3.65234,-1506.62,-3.05261,-1774.09,-28.138,-303.532,3.03165e-14,2140.48
3.66211,-1662.88,-115.354,-1774.09,-20.8033,-350.23,0,2057.06
3.67188,-1528.85,-224.354,-1511.41,-12.3022,-350.23,0,1692.88
3.68164,-1394.82,-327.229,-1248.73,-3.71713,-350.23,0,1328.7
3.69141,-1260.79,-421.921,-986.05,4.41573,-350.23,0,964.512
3.70117,-1126.76,-506.06,-723.369,11.2772,-350.23,0,600.329
3.71094,-992.73,-580.455,-460.688,16.9682,-350.23,0,236.146
3.7207,-858.7,-641.623,-198.006,22.9463,-350.23,0,-128.037
3.73047,-724.671,-688.158,64.675,28.9965,-350.23,0,-492.221
3.74023,-590.642,-721.96,327.356,35.1725,-350.23,0,-856.404
3.75,-456.612,-743.725,590.038,39.3588,-350.23,0,-1220.59
3.75977,-322.583,-753.036,852.719,42.0903,-350.23,0,-1584.77
3.76953,-188.554,-753.844,1115.4,43.1913,-350.23,0,-1948.95
3.7793,-54.5244,-748.529,1378.08,42.8007,-350.23,0,-2313.14
3.78906,79.5049,-734.234,1640.76,40.8701,-350.23,0,-2677.32
3.79883,213.534,-712.838,1903.44,38.0678,-350.23,0,-3041.5
3.80859,347.564,-685.764,2166.13,34.1646,-350.23,0,-3405.69
3.81836,213.534,-651.6,2166.13,29.7213,-350.23,-1.21266e-13,-3459.82
3.82812,79.5049,-610.779,2166.13,24.7892,-350.23,-2.42532e-13,-3513.95
3.83789,-54.5244,-566.4,2166.13,19.182,-350.23,-3.63798e-13,-3568.09
3.84766,-188.554,-518.909,2166.13,13.8907,-350.23,-4.85064e-13,-3622.22
3.85742,-322.583,-467.639,2166.13,8.00572,-350.23,-6.0633e-13,-3676.35
3.86719,-456.612,-416.657,2166.13,2.02764,-350.23,-7.27596e-13,-3730.49
3.87695,-590.642,-367.034,2166.13,-3.12732,-350.23,-8.48862e-13,-3784.62
3.88672,-724.671,-318.396,2166.13,-7.26911,-350.23,-9.70128e-13,-3838.75
3.89648,-858.7,-271.747,2166.13,-9.33477,-350.23,-1.09139e-12,-3892.89
3.90625,-992.73,-230.356,2166.13,-10.7713,-350.23,-1.21266e-12,-3947.02
3.91602,-1126.76,-191.415,2166.13,-9.56414,-350.23,-1.33393e-12,-4001.15
3.92578,-1260.79,-157.399,2166.13,-6.09604,-350.23,-1.45519e-12,-4055.29
3.93555,-1394.82,-130.507,2166.13,0.0340781,-350.23,-1.57646e-12,-4109.42
3.94531,-1528.85,-110.23,2166.13,8.54442,-350.23,-1.69772e-12,-4163.55
3.95508,-1662.88,-94.3008,2166.13,20.8204,-350.23,-1.81899e-12,-4217.69
3.96484,-1662.88,-84.2678,1988.8,37.5199,-350.23,-1.69772e-12,-3913.62
3.97461,-1662.88,-79.0588,1811.48,60.9512,-350.23,-1.57646e-12,-3609.56
3.98438,-1662.88,-73.8789,1634.16,91.493,-350.23,-1.45519e-12,-3305.5
3.99414,-1662.88,-70.265,1456.84,129.677,-350.23,-1.33393e-12,-3001.43
4.00391,-1662.88,-68.4062,1279.51,175.626,-350.23,-1.21266e-12,-2697.37
4.01367,-1662.88,-64.6159,1102.19,229.746,-350.23,-1.09139e-12,-2393.31
4.02344,-1662.88,-59.4296,924.868,292.519,-350.23,-9.70128e-13,-2089.24
4.0332,-1662.88,-56.419,747.546,363.1,-350.23,-8.48862e-13,-1785.18
4.04297,-1662.88,-50.8703,570.223,439.963,-350.23,-7.27596e-13,-1481.12
4.05273,-1662.88,-44.4448,392.901,520.478,-350.23,-6.0633e-13,-1177.05
4.0625,-1662.88,-38.2458,215.579,600.943,-350.23,-4.85064e-13,-872.99
4.07227,-1662.88,-32.6728,38.2561,679.252,-350.23,-3.63798e-13,-568.926
4.08203,-1662.88,-26.3443,-139.066,751.021,-350.23,-2.42532e-13,-264.863
4.0918,-1662.88,-21.7128,-316.389,812.86,-350.23,-1.21266e-13,39.2005
4.10156,-1662.88,-20.4801,-493.711,861.151,-350.23,0,343.264
4.11133,-1662.88,-18.6117,-372.608,893.31,-350.23,-2.27374e-14,291.774
4.12109,-1662.88,-17.5052,-251.505,904.719,-350.23,-4.54747e-14,240.283
4.13086,-1662.88,-19.0808,-130.401,894.728,-350.23,-6.82121e-14,188.793
4.14062,-1662.88,-18.754,-9.29783,863.259,-350.23,-9.09495e-14,137.303
4.15039,-1662.88,-17.6831,111.806,811.92,-350.23,-1.13687e-13,85.8122
4.16016,-1662.88,-19.4917,232.909,743.054,-350.23,-1.36424e-13,34.3219
4.16992,-1662.88,-19.6891,354.012,659.417,-350.23,-1.59162e-13,-17.1684
4.17969,-1662.88,-19.2491,475.116,564.815,-350.23,-1.81899e-13,-68.6588
4.18945,-1662.88,-20.8085,596.219,462.417,-350.23,-2.04636e-13,-120.149
4.19922,-1662.88,-22.7287,717.322,355.92,-350.23,-2.27374e-13,-171.639
4.20898,-1662.88,-23.3143,838.426,248.046,-350.23,-2.50111e-13,-223.13
4.21875,-1662.88,-24.7266,959.529,141.336,-350.23,-2.72848e-13,-274.62
4.22852,-1662.88,-25.9383,1080.63,37.5658,-350.23,-2.95586e-13,-326.11
4.23828,-1662.88,-25.2006,1201.74,-62.1492,-350.23,-3.18323e-13,-377.601
4.24805,-1662.88,-24.0472,1322.84,-157.662,-350.23,-3.41061e-13,-429.091
4.25781,-1415.08,-22.4392,1379.06,-247,-303.532,-1.97057e-13,-524.12
4.26758,-1167.28,-19.5985,1435.28,-330.313,-256.835,-5.30539e-14,-619.149
4.27734,-919.48,-16.7254,1491.5,-405.805,-210.138,9.09495e-14,-714.178
4.28711,-671.681,-14.2083,1547.72,-471.631,-163.44,2.34953e-13,-809.207
4.29687,-423.882,-12.5922,1603.93,-527.598,-116.743,3.78956e-13,-904.236
4.30664,-176.083,-10.4682,1660.15,-572.523,-70.0459,5.22959e-13,-999.265
4.31641,71.7165,-9.18532,1716.37,-606.355,-23.3486,6.66963e-13,-1094.29
4.32617,319.515,-8.7356,1772.59,-628.975,23.3486,8.10966e-13,-1189.32
4.33594,567.314,-7.21981,1828.81,-641.496,70.0459,9.54969e-13,-1284.35
4.3457,815.113,-6.1683,1885.03,-644.499,116.743,1.09897e-12,-1379.38
4.35547,1062.91,-6.46758,1941.25,-640.019,163.44,1.24298e-12,-1474.41
4.36523,1310.71,-6.31228,1997.47,-628.017,210.138,1.38698e-12,-1569.44
4.375,1558.51,-6.26375,2053.69,-609.917,256.835,1.53098e-12,-1664.47
4.38477,1806.31,-7.23599,2109.91,-586.363,303.532,1.67499e-12,-1759.5
4.39453,2054.11,-7.47541,2166.13,-558.268,350.23,1.81899e-12,-1854.53
4.4043,2054.11,-5.83506,1903.44,-525.763,350.23,1.81899e-12,-1396.13
4.41406,2054.11,-3.81293,1640.76,-490.124,350.23,1.81899e-12,-937.737
4.42383,2054.11,-0.85253,1378.08,-451.427,350.23,1.81899e-12,-479.342
4.43359,2054.11,4.48589,1115.4,-411.823,350.23,1.81899e-12,-20.9481
4.44336,2054.11,10.0055,852.719,-371.799,350.23,1.81899e-12,437.446
4.45312,2054.11,14.4445,590.038,-332.69,350.23,1.81899e-12,895.84
4.46289,2054.11,21.5931,327.356,-295.413,350.23,1.81899e-12,1354.23
4.47266,2054.11,28.9294,64.675,-260.029,350.23,1.81899e-12,1812.63
4.48242,2054.11,36.5278,-198.006,-228.079,350.23,1.81899e-12,2271.02
4.49219,2054.11,45.0353,-460.688,-198.452,350.23,1.81899e-12,2729.42
4.50195,2054.11,55.9305,-723.369,-172.942,350.23,1.81899e-12,3187.81
4.51172,2054.11,67.4097,-986.05,-151.22,350.23,1.81899e-12,3646.21
4.52148,2054.11,80.3594,-1248.73,-133.473,350.23,1.81899e-12,4104.6
4.53125,2054.11,96.8002,-1511.41,-119.644,350.23,1.81899e-12,4562.99
4.54102,2054.11,115.8,-1774.09,-109.662,350.23,1.81899e-12,5021.39
4.55078,1806.31,137.222,-1774.09,-103.15,350.23,1.81899e-12,5231.99
4.56055,1558.51,166.342,-1774.09,-97.6939,350.23,1.81899e-12,5442.59
4.57031,1310.71,200.262,-1774.09,-94.4067,350.23,1.81899e-12,5653.18
4.58008,1062.91,238.314,-1774.09,-90.9766,350.23,1.81899e-12,5863.78
4.58984,815.113,285.135,-1774.09,-87.9279,350.23,1.81899e-12,6074.38
4.59961,567.314,337.854,-1774.09,-83.4532,350.23,1.81899e-12,6284.98
4.60937,319.515,395.268,-1774.09,-78.5945,350.23,1.81899e-12,6495.58
4.61914,71.7165,457.678,-1774.09,-72.7239,350.23,1.81899e-12,6706.18
4.62891,-176.083,524.442,-1774.09,-67.2701,350.23,1.81899e-12,6916.78
4.63867,-423.882,590.239,-1774.09,-62.2881,350.23,1.81899e-12,7127.37
4.64844,-671.681,653.876,-1774.09,-57.4005,350.23,1.81899e-12,7337.97
4.6582,-919.48,713.687,-1774.09,-52.7227,350.23,1.81899e-12,7548.57
4.66797,-1167.28,764.113,-1774.09,-48.6936,350.23,1.81899e-12,7759.17
4.67773,-1415.08,801.82,-1774.09,-45.4955,350.23,1.81899e-12,7969.77
4.6875,-1662.88,826.964,-1774.09,-42.515,350.23,1.81899e-12,8180.37
4.69727,-1415.08,835.021,-1595.7,-40.4231,350.23,1.66741e-12,7596.01
4.70703,-1167.28,823.895,-1417.31,-39.0115,350.23,1.51582e-12,7011.64
4.7168,-919.48,796.261,-1238.92,-37.17,350.23,1.36424e-12,6427.28
4.72656,-671.681,751.952,-1060.54,-35.2039,350.23,1.21266e-12,5842.92
4.73633,-423.882,689.773,-882.145,-33.0243,350.23,1.06108e-12,5258.56
4.74609,-176.083,615.719,-703.756,-30.3478,350.23,9.09495e-13,4674.19
4.75586,71.7165,531.878,-525.366,-27.2388,350.23,7.57912e-13,4089.83
4.76562,319.515,439.498,-346.976,-24.1679,350.23,6.0633e-13,3505.47
4.77539,567.314,342.372,-168.586,-21.7261,350.23,4.54747e-13,2921.11
4.78516,815.113,245.121,9.80336,-19.4992,350.23,3.03165e-13,2336.75
4.79492,1062.91,147.177,188.193,-17.8844,350.23,1.51582e-13,1752.38
4.80469,1310.71,49.932,366.583,-16.7245,350.23,-1.37325e-26,1168.02
4.81445,1558.51,-41.2531,544.973,-15.3653,350.23,-1.51582e-13,583.659
4.82422,1806.31,-129.965,723.362,-14.7361,350.23,-3.03165e-13,-0.703044
4.83398,2054.11,-214.419,901.752,-14.3954,350.23,-4.54747e-13,-585.065
4.84375,2054.11,-292.177,986.044,-13.6312,303.532,-4.24431e-13,-1026.14
4.85352,2054.11,-363.773,1070.34,-12.5001,256.835,-3.94114e-13,-1467.21
4.86328,2054.11,-429.385,1154.63,-11.4922,210.138,-3.63798e-13,-1908.28
4.87305,2054.11,-486.329,1238.92,-10.2876,163.44,-3.33481e-13,-2349.35
4.88281,2054.11,-533.711,1323.21,-9.65851,116.743,-3.03165e-13,-2790.42
4.89258,2054.11,-572.712,1407.5,-8.82228,70.0459,-2.72848e-13,-3231.49
4.90234,2054.11,-602.014,1491.79,-7.66363,23.3486,-2.42532e-13,-3672.56
4.91211,2054.11,-619.674,1576.08,-5.79982,-23.3486,-2.12215e-13,-4113.63
4.92187,2054.11,-628.916,1660.38,-4.10903,-70.0459,-1.81899e-13,-4554.7
4.93164,2054.11,-630.164,1744.67,-1.81662,-116.743,-1.51582e-13,-4995.77
4.94141,2054.11,-622.97,1828.96,0.84933,-163.44,-1.21266e-13,-5436.84
4.95117,2054.11,-609.237,1913.25,3.21775,-210.138,-9.09495e-14,-5877.91
4.96094,2054.11,-591.575,1997.54,5.93745,-256.835,-6.0633e-14,-6318.98
4.9707,2054.11,-567.626,2081.83,9.19583,-303.532,-3.03165e-14,-6760.05
4.98047,2054.11,-539.681,2166.13,12.5014,-350.23,0,-7201.12
4.99023,1806.31,-508.781,2166.13,15.0114,-350.23,1.21266e-13,-6916.7
5,1558.51,-475.116,2166.13,17.5384,-350.23,2.42532e-13,-6632.29
5.00977,1310.71,-437.557,2166.13,19.9514,-350.23,3.63798e-13,-6347.87
5.01953,1062.91,-399.955,2166.13,22.9883,-350.23,4.85064e-13,-6063.45
5.0293,815.113,-362.398,2166.13,26.4184,-350.23,6.0633e-13,-5779.04
5.03906,567.314,-324.199,2166.13,29.8629,-350.23,7.27596e-13,-5494.62
5.04883,319.515,-288.084,2166.13,33.753,-350.23,8.48862e-13,-5210.2
5.05859,71.7165,-254.685,2166.13,38.1976,-350.23,9.70128e-13,-4925.79
5.06836,-176.083,-223.444,2166.13,43.9869,-350.23,1.09139e-12,-4641.37
5.07812,-423.882,-194.338,2166.13,51.5365,-350.23,1.21266e-12,-4356.95
5.08789,-671.681,-169.509,2166.13,61.6328,-350.23,1.33393e-12,-4072.54
5.09766,-919.48,-147.196,2166.13,75.3584,-350.23,1.45519e-12,-3788.12
5.10742,-1167.28,-127.158,2166.13,92.4603,-350.23,1.57646e-12,-3503.7
5.11719,-1415.08,-111.327,2166.13,114.222,-350.23,1.69772e-12,-3219.29
5.12695,-1662.88,-98.7268,2166.13,141.174,-350.23,1.81899e-12,-2934.87
5.13672,-1662.88,-86.8804,2166.13,173.196,-350.23,1.57646e-12,-2864.09
5.14648,-1662.88,-77.0755,2166.13,210.889,-350.23,1.33393e-12,-2793.31
5.15625,-1662.88,-69.008,2166.13,254.674,-350.23,1.09139e-12,-2722.54
5.16602,-1662.88,-60.6898,2166.13,303.929,-350.23,8.48862e-13,-2651.76
5.17578,-1662.88,-51.9105,2166.13,358.146,-350.23,6.0633e-13,-2580.98
5.18555,-1662.88,-43.9902,2166.13,415.11,-350.23,3.63798e-13,-2510.21
5.19531,-1662.88,-35.0605,2166.13,474.423,-350.23,1.21266e-13,-2439.43
5.20508,-1662.88,-25.33,2166.13,533.619,-350.23,-1.21266e-13,-2368.65
5.21484,-1662.88,-18.0956,2166.13,592.236,-350.23,-3.63798e-13,-2297.87
5.22461,-1662.88,-10.8127,2166.13,647.396,-350.23,-6.0633e-13,-2227.1
5.23437,-1662.88,-3.02349,2166.13,697.099,-350.23,-8.48862e-13,-2156.32
5.24414,-1662.88,1.74874,2166.13,737.779,-350.23,-1.09139e-12,-2085.54
5.25391,-1662.88,5.35784,2166.13,767.273,-350.23,-1.33393e-12,-2014.76
5.26367,-1662.88,9.61078,2166.13,783.576,-350.23,-1.57646e-12,-1943.99
5.27344,-1662.88,12.6893,2166.13,785.756,-350.23,-1.81899e-12,-1873.21
5.2832,-1415.08,13.0613,2166.13,771.965,-303.532,-1.75836e-12,-2240.34
5.29297,-1167.28,14.4801,2166.13,742.396,-256.835,-1.69772e-12,-2607.48
5.30273,-919.48,15.6222,2166.13,696.877,-210.138,-1.63709e-12,-2974.61
5.3125,-671.681,14.2034,2166.13,636.98,-163.44,-1.57646e-12,-3341.75
5.32227,-423.882,14.3183,2166.13,565.285,-116.743,-1.51582e-12,-3708.88
5.33203,-176.083,14.5157,2166.13,483.63,-70.0459,-1.45519e-12,-4076.02
5.3418,71.7165,12.6747,2166.13,395.121,-23.3486,-1.39456e-12,-4443.15
5.35156,319.515,11.0845,2166.13,301.863,23.3486,-1.33393e-12,-4810.28
5.36133,567.314,9.92461,2166.13,206.375,70.0459,-1.27329e-12,-5177.42
5.37109,815.113,6.89465,2166.13,110.579,116.743,-1.21266e-12,-5544.55
5.38086,1062.91,3.13026,2166.13,16.3562,163.44,-1.15203e-12,-5911.69
5.39062,1310.71,0.679436,2166.13,-74.4999,210.138,-1.09139e-12,-6278.82
5.40039,1558.51,-3.4263,2166.13,-160.565,256.835,-1.03076e-12,-6645.96
5.41016,1806.31,-7.62262,2166.13,-241.176,303.532,-9.70128e-13,-7013.09
5.41992,2054.11,-10.6914,2166.13,-315.291,350.23,-9.09495e-13,-7380.23
5.42969,2054.11,-13.1034,1941.66,-382.889,350.23,-7.27596e-13,-6820.28
5.43945,2054.11,-17.0846,1717.19,-442.819,350.23,-5.45697e-13,-6260.33
5.44922,2054.11,-19.4626,1492.72,-493.849,350.23,-3.63798e-13,-5700.39
5.45898,2054.11,-21.4669,1268.25,-535.706,350.23,-1.81899e-13,-5140.44
5.46875,2054.11,-25.2669,1043.79,-567.345,350.23,1.65598e-26,-4580.5
5.47852,2054.11,-27.7388,819.319,-589.097,350.23,1.81899e-13,-4020.55
5.48828,2054.11,-29.7463,594.851,-601.694,350.23,3.63798e-13,-3460.6
5.49805,2054.11,-32.5385,370.383,-604.824,350.23,5.45697e-13,-2900.66
5.50781,2054.11,-34.5914,145.915,-599.96,350.23,7.27596e-13,-2340.71
5.51758,2054.11,-35.5507,-78.5524,-587.641,350.23,9.09495e-13,-1780.76
5.52734,2054.11,-37.2606,-303.02,-569.425,350.23,1.09139e-12,-1220.82
5.53711,2054.11,-38.6744,-527.488,-545.92,350.23,1.27329e-12,-660.872
5.54688,2054.11,-38.998,-751.956,-518.44,350.23,1.45519e-12,-100.926
5.55664,2054.11,-39.3555,-976.424,-487.833,350.23,1.63709e-12,459.02
5.56641,2054.11,-39.7939,-1200.89,-454.71,350.23,1.81899e-12,1018.97
5.57617,2054.11,-39.0077,-1239.1,-420.367,350.23,1.45519e-12,2077.81
5.58594,2054.11,-37.7071,-1277.32,-384.463,350.23,1.09139e-12,3136.65
5.5957,2054.11,-35.3824,-1315.53,-348.217,350.23,7.27596e-13,4195.49
5.60547,2054.11,-31.8008,-1353.75,-312.935,350.23,3.63798e-13,5254.33
5.61523,2054.11,-26.9089,-1391.96,-278.563,350.23,-2.22143e-26,6313.17
5.625,2054.11,-20.362,-1430.17,-246.695,350.23,-3.63798e-13,7372.01
5.63477,2054.11,-12.5388,-1468.39,-218.071,350.23,-7.27596e-13,8430.86
5.64453,2054.11,-2.13052,-1506.6,-193.098,350.23,-1.09139e-12,9489.7
5.6543,2054.11,10.6768,-1544.81,-171.844,350.23,-1.45519e-12,10548.5
5.66406,2054.11,25.5015,-1583.03,-154.586,350.23,-1.81899e-12,11607.4
5.67383,2054.11,43.7152,-1621.24,-140.584,350.23,-2.18279e-12,12666.2
5.68359,2054.11,66.0104,-1659.45,-129.911,350.23,-2.54659e-12,13725.1
5.69336,2054.11,91.7917,-1697.67,-121.433,350.23,-2.91038e-12,14783.9
5.70312,2054.11,121.923,-1735.88,-115.695,350.23,-3.27418e-12,15842.7
5.71289,2054.11,157.391,-1774.09,-110.603,350.23,-3.63798e-12,16901.6
5.72266,2054.11,197.172,-1774.09,-106.653,350.23,-3.15291e-12,16488.3
5.73242,2054.11,241.513,-1774.09,-103.46,350.23,-2.66785e-12,16075
5.74219,2054.11,291.293,-1774.09,-99.6167,350.23,-2.18279e-12,15661.7
5.75195,2054.11,345.008,-1774.09,-95.9926,350.23,-1.69772e-12,15248.4
5.76172,2054.11,401.775,-1774.09,-91.6857,350.23,-1.21266e-12,14835.1
5.77148,2054.11,461.062,-1774.09,-86.6867,350.23,-7.27596e-13,14421.8
5.78125,2054.11,521.281,-1774.09,-80.3285,350.23,-2.42532e-13,14008.5
5.79102,2054.11,579.141,-1774.09,-73.433,350.23,2.42532e-13,13595.2
5.80078,2054.11,633.54,-1774.09,-66.0747,350.23,7.27596e-13,13181.9
5.81055,2054.11,682.263,-1774.09,-58.2918,350.23,1.21266e-12,12768.6
5.82031,2054.11,721.855,-1774.09,-51.0411,350.23,1.69772e-12,12355.3
5.83008,2054.11,750.657,-1774.09,-43.46,350.23,2.18279e-12,11942
5.83984,2054.11,767.502,-1774.09,-36.55,350.23,2.66785e-12,11528.7
5.84961,2054.11,769.801,-1774.09,-29.5522,350.23,3.15291e-12,11115.4
5.85937,2054.11,757.432,-1774.09,-23.3671,350.23,3.63798e-12,10702.1
5.86914,2054.11,730.136,-1511.41,-17.4781,350.23,3.27418e-12,9561.36
5.87891,2054.11,688.398,-1248.73,-11.9444,350.23,2.91038e-12,8420.65
5.88867,2054.11,632.33,-986.05,-7.27304,350.23,2.54659e-12,7279.94
5.89844,2054.11,565.172,-723.369,-2.95562,350.23,2.18279e-12,6139.22
5.9082,2054.11,488.71,-460.688,0.398451,350.23,1.81899e-12,4998.51
5.91797,2054.11,404.165,-198.006,2.93727,350.23,1.45519e-12,3857.79
5.92773,2054.11,315.087,64.675,5.0252,350.23,1.09139e-12,2717.08
5.9375,2054.11,224.431,327.356,5.78147,350.23,7.27596e-13,1576.37
5.94727,2054.11,132.725,590.038,5.94924,350.23,3.63798e-13,435.653
5.95703,2054.11,42.8061,852.719,4.9885,350.23,-2.18104e-26,-705.061
5.9668,2054.11,-42.5068,1115.4,3.56902,350.23,-3.63798e-13,-1845.77
5.97656,2054.11,-124.956,1378.08,0.727435,350.23,-7.27596e-13,-2986.49
5.98633,2054.11,-200.935,1640.76,-1.56235,350.23,-1.09139e-12,-4127.2
5.99609,2054.11,-270.496,1903.44,-4.66083,350.23,-1.45519e-12,-5267.92
6.00586,2054.11,-333.289,2166.13,-7.68984,350.23,-1.81899e-12,-6408.63
6.01562,1806.31,-388.891,2166.13,-10.534,303.532,-1.81899e-12,-6371.66
6.02539,1558.51,-436.665,2166.13,-13.2393,256.835,-1.81899e-12,-6334.68
6.03516,1310.71,-476.137,2166.13,-16.0206,210.138,-1.81899e-12,-6297.71
6.04492,1062.91,-507.936,2166.13,-18.3432,163.44,-1.81899e-12,-6260.74
6.05469,815.113,-530.82,2166.13,-20.2044,116.743,-1.81899e-12,-6223.76
6.06445,567.314,-545.412,2166.13,-22.717,70.0459,-1.81899e-12,-6186.79
6.07422,319.515,-552.811,2166.13,-24.5559,23.3486,-1.81899e-12,-6149.82
6.08398,71.7165,-552.936,2166.13,-26.2244,-23.3486,-1.81899e-12,-6112.84
6.09375,-176.083,-546.807,2166.13,-27.7474,-70.0459,-1.81899e-12,-6075.87
6.10352,-423.882,-535.656,2166.13,-28.1786,-116.743,-1.81899e-12,-6038.9
6.11328,-671.681,-520.627,2166.13,-28.1498,-163.44,-1.81899e-12,-6001.92
6.12305,-919.48,-500.568,2166.13,-27.2402,-210.138,-1.81899e-12,-5964.95
6.13281,-1167.28,-478.366,2166.13,-26.2204,-256.835,-1.81899e-12,-5927.98
6.14258,-1415.08,-453.061,2166.13,-24.316,-303.532,-1.81899e-12,-5891
6.15234,-1662.88,-425.589,2166.13,-22.0773,-350.23,-1.81899e-12,-5854.03
6.16211,-1662.88,-395.323,2166.13,-18.1164,-350.23,-1.69772e-12,-5678.11
6.17187,-1662.88,-365.011,2166.13,-13.2275,-350.23,-1.57646e-12,-5502.19
6.18164,-1662.88,-333.048,2166.13,-6.88639,-350.23,-1.45519e-12,-5326.27
6.19141,-1662.88,-301.558,2166.13,0.218886,-350.23,-1.33393e-12,-5150.36
6.20117,-1662.88,-271.397,2166.13,9.21549,-350.23,-1.21266e-12,-4974.44
6.21094,-1662.88,-242.685,2166.13,19.7233,-350.23,-1.09139e-12,-4798.52
6.2207,-1662.88,-216.57,2166.13,32.0779,-350.23,-9.70128e-13,-4622.6
6.23047,-1662.88,-193.335,2166.13,45.8428,-350.23,-8.48862e-13,-4446.68
6.24023,-1662.88,-172.78,2166.13,62.5372,-350.23,-7.27596e-13,-4270.76
6.25,-1662.88,-156.282,2166.13,81.2709,-350.23,-6.0633e-13,-4094.84
6.25977,-1662.88,-141.903,2166.13,102.959,-350.23,-4.85064e-13,-3918.92
6.26953,-1662.88,-130.95,2166.13,128.376,-350.23,-3.63798e-13,-3743.01
6.2793,-1662.88,-122.279,2166.13,157.707,-350.23,-2.42532e-13,-3567.09
6.28906,-1662.88,-115.117,2166.13,190.828,-350.23,-1.21266e-13,-3391.17
6.29883,-1662.88,-109.663,2166.13,228.537,-350.23,0,-3215.25
6.30859,-1662.88,-105.283,2166.13,270.238,-350.23,-2.42532e-13,-4160.73
6.31836,-1662.88,-100.665,2166.13,315.622,-350.23,-4.85064e-13,-5106.21
6.32812,-1662.88,-96.1401,2166.13,364.555,-350.23,-7.27596e-13,-6051.69
6.33789,-1662.88,-91.5491,2166.13,415.543,-350.23,-9.70128e-13,-6997.17
6.34766,-1662.88,-85.8354,2166.13,467.401,-350.23,-1.21266e-12,-7942.65
6.35742,-1662.88,-79.9874,2166.13,518.943,-350.23,-1.45519e-12,-8888.13
6.36719,-1662.88,-73.7851,2166.13,568.308,-350.23,-1.69772e-12,-9833.61
6.37695,-1662.88,-67.6184,2166.13,613.173,-350.23,-1.94026e-12,-10779.1
6.38672,-1662.88,-60.9389,2166.13,651.245,-350.23,-2.18279e-12,-11724.6
6.39648,-1662.88,-54.8531,2166.13,681.367,-350.23,-2.42532e-12,-12670
6.40625,-1662.88,-50.144,2166.13,701.689,-350.23,-2.66785e-12,-13615.5
6.41602,-1662.88,-45.4769,2166.13,710.683,-350.23,-2.91038e-12,-14561
6.42578,-1662.88,-41.6171,2166.13,707.519,-350.23,-3.15291e-12,-15506.5
6.43555,-1662.88,-39.7195,2166.13,691.231,-350.23,-3.39545e-12,-16452
6.44531,-1662.88,-37.5873,2166.13,662.311,-350.23,-3.63798e-12,-17397.4
6.45508,-1415.08,-36.0069,2166.13,620.913,-303.532,-3.39545e-12,-17294.6
6.46484,-1167.28,-35.4762,2166.13,567.799,-256.835,-3.15291e-12,-17191.7
6.47461,-919.48,-34.4927,2166.13,505.108,-210.138,-2.91038e-12,-17088.8
6.48437,-671.681,-33.239,2166.13,433.945,-163.44,-2.66785e-12,-16985.9
6.49414,-423.882,-33.0594,2166.13,355.603,-116.743,-2.42532e-12,-16883
6.50391,-176.083,-32.3039,2166.13,273.576,-70.0459,-2.18279e-12,-16780.1
6.51367,71.7165,-31.0502,2166.13,189.04,-23.3486,-1.94026e-12,-16677.3
6.52344,319.515,-29.8563,2166.13,104.95,23.3486,-1.69772e-12,-16574.4
6.5332,567.314,-28.7434,2166.13,22.0419,70.0459,-1.45519e-12,-16471.5
6.54297,815.113,-26.5093,2166.13,-57.2983,116.743,-1.21266e-12,-16368.6
6.55273,1062.91,-24.6651,2166.13,-132.827,163.44,-9.70128e-13,-16265.7
6.5625,1310.71,-22.6608,2166.13,-203.466,210.138,-7.27596e-13,-16162.9
6.57227,1558.51,-20.0401,2166.13,-269.025,256.835,-4.85064e-13,-16060
6.58203,1806.31,-16.9681,2166.13,-327.562,303.532,-2.42532e-13,-15957.1
6.5918,2054.11,-14.7615,2166.13,-379.632,350.23,0,-15854.2
6.60156,2054.11,-11.0117,1903.44,-423.936,350.23,4.85064e-13,-13596.5
6.61133,2054.11,-7.26511,1640.76,-461.222,350.23,9.70128e-13,-11338.8
6.62109,2054.11,-3.88249,1378.08,-491.125,350.23,1.45519e-12,-9081.02
6.63086,2054.11,0.25398,1115.4,-513.014,350.23,1.94026e-12,-6823.3
6.64062,2054.11,4.34515,852.719,-526.598,350.23,2.42532e-12,-4565.57
6.65039,2054.11,8.21146,590.038,-532.939,350.23,2.91038e-12,-2307.84
6.66016,2054.11,11.298,327.356,-532.251,350.23,3.39545e-12,-50.113
6.66992,2054.11,14.2115,64.675,-524.672,350.23,3.88051e-12,2207.61
6.67969,2054.11,16.2417,-198.006,-511.193,350.23,4.36557e-12,4465.34
6.68945,2054.11,17.7025,-460.688,-493.547,350.23,4.85064e-12,6723.07
6.69922,2054.11,18.6634,-723.369,-471.796,350.23,5.3357e-12,8980.8
6.70898,2054.11,19.4998,-986.05,-446.708,350.23,5.82077e-12,11238.5
6.71875,2054.11,19.0986,-1248.73,-419.083,350.23,6.30583e-12,13496.3
6.72852,2054.11,19.4917,-1511.41,-389.454,350.23,6.79089e-12,15754
6.73828,2054.11,19.537,-1774.09,-358.758,350.23,7.27596e-12,18011.7
6.74805,2054.11,19.867,-1774.09,-328.101,350.23,6.30583e-12,18951.3
6.75781,2054.11,20.8603,-1774.09,-296.906,350.23,5.3357e-12,19890.9
6.76758,2054.11,22.9601,-1774.09,-266.679,350.23,4.36557e-12,20830.5
6.77734,2054.11,25.9949,-1774.09,-236.704,350.23,3.39545e-12,21770.1
6.78711,2054.11,31.1602,-1774.09,-208.938,350.23,2.42532e-12,22709.7
6.79687,2054.11,37.8284,-1774.09,-183.235,350.23,1.45519e-12,23649.3
6.80664,2054.11,47.2094,-1774.09,-159.935,350.23,4.85064e-13,24589
6.81641,2054.11,59.5137,-1774.09,-139.091,350.23,-4.85064e-13,25528.6
6.82617,2054.11,74.4661,-1774.09,-120.774,350.23,-1.45519e-12,26468.2
6.83594,2054.11,94.2733,-1774.09,-105.959,350.23,-2.42532e-12,27407.8
6.8457,2054.11,117.068,-1774.09,-92.3659,350.23,-3.39545e-12,28347.4
6.85547,2054.11,144.749,-1774.09,-81.8712,350.23,-4.36557e-12,29287
6.86523,2054.11,176.187,-1774.09,-72.29,350.23,-5.3357e-12,30226.6
6.875,2054.11,212.571,-1774.09,-64.5949,350.23,-6.30583e-12,31166.2
6.88477,2054.11,252.538,-1774.09,-57.5932,350.23,-7.27596e-12,32105.8
6.89453,2054.11,297.255,-1774.09,-51.3242,350.23,-7.76102e-12,30427.2
6.9043,2054.11,344.246,-1774.09,-45.9176,350.23,-8.24609e-12,28748.6
6.91406,2054.11,393.663,-1774.09,-40.798,350.23,-8.73115e-12,27070
6.92383,2054.11,443.506,-1774.09,-36.0664,350.23,-9.21621e-12,25391.3
6.93359,2054.11,492.94,-1774.09,-31.7974,350.23,-9.70128e-12,23712.7
6.94336,2054.11,540.274,-1774.09,-28.3071,350.23,-1.01863e-11,22034.1
6.95312,2054.11,583.425,-1774.09,-24.9976,350.23,-1.06714e-11,20355.5
6.96289,2054.11,620.393,-1774.09,-22.8559,350.23,-1.11565e-11,18676.9
6.97266,2054.11,650.205,-1774.09,-21.3276,350.23,-1.16415e-11,16998.3
6.98242,2054.11,669.804,-1774.09,-21.0052,350.23,-1.21266e-11,15319.7
6.99219,2054.11,679.423,-1774.09,-21.152,350.23,-1.26117e-11,13641.1
7.00195,2054.11,677.014,-1774.09,-22.5256,350.23,-1.30967e-11,11962.4
7.01172,2054.11,661.947,-1774.09,-23.97,350.23,-1.35818e-11,10283.8
7.02148,2054.11,635.68,-1774.09,-26.0238,350.23,-1.40669e-11,8605.22
7.03125,2054.11,596.724,-1774.09,-27.577,350.23,-1.45519e-11,6926.6
7.04102,2054.11,546.946,-1511.41,-29.6951,350.23,-1.37031e-11,6239.26
7.05078,2054.11,487.464,-1248.73,-31.2954,350.23,-1.28542e-11,5551.92
7.06055,2054.11,420.836,-986.05,-32.5078,350.23,-1.20053e-11,4864.58
7.07031,2054.11,346.532,-723.369,-33.3624,350.23,-1.11565e-11,4177.24
7.08008,2054.11,269,-460.688,-34.023,350.23,-1.03076e-11,3489.9
7.08984,2054.11,188.966,-198.006,-34.5997,350.23,-9.45874e-12,2802.56
7.09961,2054.11,108.174,64.675,-34.951,350.23,-8.60988e-12,2115.22
7.10937,2054.11,28.7466,327.356,-35.4726,350.23,-7.76102e-12,1427.88
7.11914,2054.11,-48.2448,590.038,-36.2368,350.23,-6.91216e-12,740.536
7.12891,2054.11,-121.425,852.719,-36.7204,350.23,-6.0633e-12,53.1953
7.13867,2054.11,-190.653,1115.4,-37.7283,350.23,-5.21444e-12,-634.146
7.14844,2054.11,-253.834,1378.08,-38.1399,350.23,-4.36557e-12,-1321.49
7.1582,2054.11,-311.094,1640.76,-38.8752,350.23,-3.51671e-12,-2008.83
7.16797,2054.11,-362.612,1903.44,-39.3431,350.23,-2.66785e-12,-2696.17
7.17773,2054.11,-406.489,2166.13,-39.2999,350.23,-1.81899e-12,-3383.51
7.1875,1806.31,-443.306,1903.44,-39.5148,303.532,-2.18279e-12,-2923.09
7.19727,1558.51,-473.059,1640.76,-38.9958,256.835,-2.54659e-12,-2462.68
7.20703,1310.71,-495.022,1378.08,-38.364,210.138,-2.91038e-12,-2002.26
7.2168,1062.91,-509.127,1115.4,-37.2722,163.44,-3.27418e-12,-1541.85
7.22656,815.113,-516.772,852.719,-36.1529,116.743,-3.63798e-12,-1081.43
7.23633,567.314,-517.355,590.038,-34.7793,70.0459,-4.00178e-12,-621.02
7.24609,319.515,-511.046,327.356,-32.9482,23.3486,-4.36557e-12,-160.605
7.25586,71.7165,-499.516,64.675,-31.0359,-23.3486,-4.72937e-12,299.81
7.26562,-176.083,-483.687,-198.006,-28.9506,-70.0459,-5.09317e-12,760.225
7.27539,-423.882,-463.094,-460.688,-26.5311,-116.743,-5.45697e-12,1220.64
7.28516,-671.681,-439.566,-723.369,-24.2557,-163.44,-5.82077e-12,1681.05
7.29492,-919.48,-414.619,-986.05,-21.3905,-210.138,-6.18456e-12,2141.47
7.30469,-1167.28,-387.671,-1248.73,-18.4218,-256.835,-6.54836e-12,2601.88
7.31445,-1415.08,-359.632,-1511.41,-14.9629,-303.532,-6.91216e-12,3062.3
7.32422,-1662.88,-331.739,-1774.09,-11.4096,-350.23,-7.27596e-12,3522.71
7.33398,-1662.88,-303.19,-1511.41,-6.47745,-350.23,-7.27596e-12,1636.22
7.34375,-1662.88,-275.33,-1248.73,-0.757581,-350.23,-7.27596e-12,-250.269
7.35352,-1662.88,-248.738,-986.05,6.41192,-350.23,-7.27596e-12,-2136.76
7.36328,-1662.88,-222.473,-723.369,15.3312,-350.23,-7.27596e-12,-4023.25
7.37305,-1662.88,-198.617,-460.688,25.957,-350.23,-7.27596e-12,-5909.74
7.38281,-1662.88,-176.263,-198.006,39.3995,-350.23,-7.27596e-12,-7796.24
7.39258,-1662.88,-156.474,64.675,54.9037,-350.23,-7.27596e-12,-9682.73
7.40234,-1662.88,-138.898,327.356,74.2521,-350.23,-7.27596e-12,-11569.2
7.41211,-1662.88,-124.393,590.038,95.9939,-350.23,-7.27596e-12,-13455.7
7.42188,-1662.88,-111.829,852.719,121.53,-350.23,-7.27596e-12,-15342.2
7.43164,-1662.88,-101.731,1115.4,150.816,-350.23,-7.27596e-12,-17228.7
7.44141,-1662.88,-93.4742,1378.08,183.008,-350.23,-7.27596e-12,-19115.2
7.45117,-1662.88,-86.1913,1640.76,218.598,-350.23,-7.27596e-12,-21001.7
7.46094,-1662.88,-80.5439,1903.44,257.042,-350.23,-7.27596e-12,-22888.2
7.4707,-1662.88,-75.3413,2166.13,298.264,-350.23,-7.27596e-12,-24774.7
7.48047,-1564.85,-71.2534,2166.13,340.868,-350.23,-6.79089e-12,-26665.1
7.49023,-1466.82,-67.7058,2166.13,384.142,-350.23,-6.30583e-12,-28555.5
7.5,-1368.79,-64.3911,2166.13,427.695,-350.23,-5.82077e-12,-30445.9
7.50977,-1270.77,-61.6863,2166.13,470.071,-350.23,-5.3357e-12,-32336.3
7.51953,-1172.74,-58.789,2166.13,509.666,-350.23,-4.85064e-12,-34226.7
7.5293,-1074.71,-56.5549,2166.13,545.388,-350.23,-4.36557e-12,-36117.1
7.53906,-976.681,-54.1737,2166.13,575.346,-350.23,-3.88051e-12,-38007.6
7.54883,-878.654,-52.2373,2166.13,598.897,-350.23,-3.39545e-12,-39898
7.55859,-780.626,-50.9561,2166.13,614.16,-350.23,-2.91038e-12,-41788.4
7.56836,-682.598,-49.67,2166.13,620.219,-350.23,-2.42532e-12,-43678.8
7.57812,-584.57,-49.1636,2166.13,616.522,-350.23,-1.94026e-12,-45569.2
7.58789,-486.542,-48.8094,2166.13,602.235,-350.23,-1.45519e-12,-47459.6
7.59766,-388.514,-48.7802,2166.13,577.227,-350.23,-9.70128e-13,-49350
7.60742,-290.486,-48.7689,2166.13,542.002,-350.23,-4.85064e-13,-51240.4
7.61719,-192.459,-49.0666,2166.13,497.564,-350.23,0,-53130.9
7.62695,-42.6874,-49.7622,2166.13,444.894,-350.23,-1.21266e-13,-50214
7.63672,107.084,-49.4629,2166.13,385.794,-350.23,-2.42532e-13,-47297.2
7.64648,256.855,-49.2381,2166.13,321.048,-350.23,-3.63798e-13,-44380.4
7.65625,406.626,-48.8579,2166.13,253.438,-350.23,-4.85064e-13,-41463.6
7.66602,556.397,-48.2432,2166.13,183.82,-350.23,-6.0633e-13,-38546.8
7.67578,706.168,-46.7436,2166.13,113.75,-350.23,-7.27596e-13,-35629.9
7.68555,855.939,-46.0787,2166.13,44.5269,-350.23,-8.48862e-13,-32713.1
7.69531,1005.71,-43.8689,2166.13,-21.8807,-350.23,-9.70128e-13,-29796.3
7.70508,1155.48,-41.9616,2166.13,-85.2148,-350.23,-1.09139e-12,-26879.5
7.71484,1305.25,-39.7146,2166.13,-144.952,-350.23,-1.21266e-12,-23962.7
7.72461,1455.02,-36.586,2166.13,-199.928,-350.23,-1.33393e-12,-21045.8
7.73438,1604.8,-33.0497,2166.13,-249.917,-350.23,-1.45519e-12,-18129
7.74414,1754.57,-29.9275,2166.13,-294.462,-350.23,-1.57646e-12,-15212.2
7.75391,1904.34,-25.9868,2166.13,-333.707,-350.23,-1.69772e-12,-12295.4
7.76367,2054.11,-21.5866,2166.13,-367.2,-350.23,-1.81899e-12,-9378.57
7.77344,1840.02,-17.2528,1903.44,-394.303,-303.532,-7.27596e-13,-5426.54
7.7832,1625.94,-13.0177,1640.76,-416.51,-256.835,3.63798e-13,-1474.52
7.79297,1411.86,-7.91219,1378.08,-432.412,-210.138,1.45519e-12,2477.5
7.80273,1197.77,-3.91161,1115.4,-442.756,-163.44,2.54659e-12,6429.52
7.8125,983.687,0.150446,852.719,-448.041,-116.743,3.63798e-12,10381.5
7.82227,769.603,4.72693,590.038,-447.932,-70.0459,4.72937e-12,14333.6
7.83203,555.518,8.75016,327.356,-443.18,-23.3486,5.82077e-12,18285.6
7.8418,341.434,12.2541,64.675,-434.732,23.3486,6.91216e-12,22237.6
7.85156,127.35,15.9311,-198.006,-422.974,70.0459,8.00355e-12,26189.6
7.86133,-86.7347,19.7764,-460.688,-408.083,116.743,9.09495e-12,30141.6
7.87109,-300.819,22.3211,-723.369,-391.12,163.44,1.01863e-11,34093.7
7.88086,-514.903,26.6484,-986.05,-372.042,210.138,1.12777e-11,38045.7
7.89062,-728.988,30.4371,-1248.73,-351.609,256.835,1.23691e-11,41997.7
7.90039,-943.072,34.8648,-1511.41,-330.75,303.532,1.34605e-11,45949.7
7.91016,-1157.16,39.6499,-1774.09,-309.049,350.23,1.45519e-11,49901.7
7.91992,-1157.16,45.8797,-1774.09,-287.374,350.23,1.45519e-11,49901.7
7.92969,-1157.16,52.7792,-1774.09,-265.979,350.23,1.45519e-11,49901.7
7.93945,-1157.16,61.3676,-1774.09,-244.888,350.23,1.45519e-11,49901.7
7.94922,-1157.16,71.9538,-1774.09,-224.508,350.23,1.45519e-11,49901.7
7.95898,-1157.16,84.1384,-1774.09,-205.015,350.23,1.45519e-11,49901.7
7.96875,-1157.16,98.6152,-1774.09,-186.85,350.23,1.45519e-11,49901.7
7.97852,-1157.16,115.498,-1774.09,-170.474,350.23,1.45519e-11,49901.7
7.98828,-1157.16,133.894,-1774.09,-154.914,350.23,1.45519e-11,49901.7
7.99805,-1157.16,155.586,-1774.09,-141.256,350.23,1.45519e-11,49901.7
8.00781,-1157.16,179.607,-1774.09,-128.776,350.23,1.45519e-11,49901.7
8.01758,-1157.16,206.398,-1774.09,-117.778,350.23,1.45519e-11,49901.7
8.02734,-1157.16,235.486,-1774.09,-107.557,350.23,1.45519e-11,49901.7
8.03711,-1157.16,267.309,-1774.09,-98.1736,350.23,1.45519e-11,49901.7
8.04688,-1157.16,300.898,-1774.09,-89.6371,350.23,1.45519e-11,49901.7
8.05664,-1157.16,336.4,-1774.09,-81.9787,350.23,1.45519e-11,49901.7
8.06641,-1157.16,372.319,-1774.09,-74.4016,350.23,1.45519e-11,49901.7
8.07617,-1157.16,408.572,-1774.09,-67.7472,350.23,1.45519e-11,49901.7
8.08594,-1157.16,443.692,-1774.09,-61.5725,350.23,1.45519e-11,49901.7


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_2.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-399.83353066638864, LMmax=399.83353066638864,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-0.860991,5.84962,-2.72896e-07,0.00393208,0.000125653,-4.33681e-19,-0.00286844
0.00976562,66.578,-22.7724,2.13586e-05,-0.148108,-0.00984906,5.52943e-17,0.226587
0.0195312,134.017,213.196,4.299e-05,-0.0668454,-0.0198238,1.11022e-16,0.456042
0.0292969,276.271,485.754,4.6989e-05,-0.218886,-0.0192539,8.32667e-17,0.165319
0.0390625,418.525,549.772,5.0988e-05,0.077331,-0.018684,5.55112e-17,-0.125405
0.0488281,469.376,593.746,0.000130725,-0.176944,-0.0688421,2.498e-16,1.0139
0.0585937,520.226,602.349,0.000210461,0.0235925,-0.119,4.44089e-16,2.1532
0.0683594,605.227,684.235,0.000321714,0.0275246,-0.108952,1.11022e-16,0.758906
0.078125,690.229,835.966,0.000432967,-0.179565,-0.0989045,-2.22045e-16,-0.635385
0.0878906,716.652,909.928,-0.000106204,0.0812631,-0.126676,1.11022e-16,-0.137756
0.0976562,743.075,796.692,-0.000645376,-0.0235925,-0.154448,4.44089e-16,0.359873
0.107422,714.894,698.063,1.84057e-05,-0.162526,-0.0531446,2.22045e-16,-1.29443
0.117187,686.713,724.663,0.000682187,-0.0983021,0.0481593,0,-2.94873
0.126953,666.991,738.28,-0.000979487,0.0812631,0.0408815,0,-1.92739
0.136719,647.269,648.528,-0.00264116,-0.0550492,0.0336037,0,-0.906052
0.146484,569.071,507.008,-0.0018271,0.0747096,0.14976,0,-1.31378
0.15625,490.873,435.279,-0.00101304,0.0865058,0.265916,0,-1.72151
0.166016,411.321,378.18,0.00204277,0.0380101,-0.194884,0,7.81759
0.175781,331.77,310.895,0.00509858,-0.0209711,-0.655684,0,17.3567
0.185547,244.976,176.917,0.00794621,-0.0838844,-2.65743,-2.13163e-14,54.8592
0.195312,158.182,30.0666,0.0107938,-0.145487,-4.65918,-4.26326e-14,92.3617
0.205078,65.378,-28.5719,0.0284591,0.123205,-12.3628,-7.81597e-14,205.689
0.214844,-27.4259,-52.2405,0.0461243,-0.047185,-20.0664,-1.13687e-13,319.016
0.224609,-100.373,-176.632,0.0767643,0.111409,-34.5794,-5.68434e-14,447.499
0.234375,-173.32,-327.692,0.107404,-0.00655347,-49.0925,0,575.982
0.244141,-257.185,-373.971,0.145088,-0.0983021,-69.6901,2.27374e-13,655.085
0.253906,-341.051,-400.806,0.182772,-0.0498064,-90.2878,4.54747e-13,734.188
0.263672,-385.025,-461.33,0.191361,-0.0720882,-110.635,7.95808e-13,724.961
0.273437,-428.998,-524.736,0.19995,0.191361,-130.983,1.13687e-12,715.734
0.283203,-464.278,-574.817,0.107352,-0.140244,-153.064,3.41061e-13,754.186
0.292969,-499.559,-598.745,0.0147534,0.262139,-175.146,-4.54747e-13,792.639
0.302734,-513.262,-569.204,-0.0914365,0.00131069,-191.25,1.31266e-27,698.202
0.3125,-526.966,-572.58,-0.197626,0.281799,-207.354,4.54747e-13,603.765
0.322266,-528.731,-615.863,-0.148768,0.123205,-222.881,4.54747e-13,560.306
0.332031,-530.496,-609.193,-0.0999089,-0.0157283,-238.407,4.54747e-13,516.846
0.341797,-528.97,-565.766,0.0593847,-0.00655347,-243.214,6.82121e-13,384.954
0.351562,-527.445,-548.491,0.218678,0.09437,-248.022,9.09495e-13,253.062
0.361328,-520.606,-566.208,0.136509,-0.0917486,-256.592,1.13687e-12,264.527
0.371094,-513.768,-536.042,0.0543395,0.148108,-265.161,1.36424e-12,275.991
0.380859,-515.583,-471.705,0.0907961,0.0720882,-256.201,6.82121e-13,37.9429
0.390625,-517.398,-406.825,0.127253,0.0131069,-247.24,0,-200.105
0.400391,-527.963,-378.462,0.455534,0.0891272,-252.139,4.54747e-13,-53.9901
0.410156,-538.528,-348.175,0.783816,0.0157283,-257.038,9.09495e-13,92.1249
0.419922,-488.895,-269.6,0.919239,-0.145487,-232.24,7.95808e-13,-304.02
0.429687,-439.261,-201.498,1.05466,0.0747096,-207.441,6.82121e-13,-700.164
0.439453,-380.116,-151.352,0.926615,-0.235925,-216.913,1.13687e-13,-306.48
0.449219,-320.97,-136.557,0.798567,-0.159905,-226.384,-4.54747e-13,87.204
0.458984,-157.124,-67.0619,0.272746,0.100923,-180.947,-5.04871e-29,-584.607
0.46875,6.72269,39.1242,-0.253075,-0.154662,-135.511,4.54747e-13,-1256.42
0.478516,15.1378,73.0248,-1.94427,-0.111409,-164.833,2.27374e-13,-377.011
0.488281,23.5528,16.7157,-3.63547,0.483646,-194.156,0,502.396
0.498047,158.698,-32.8394,-4.50339,0.0524278,-115.187,0,-785.927
0.507812,293.844,-19.3396,-5.37131,1.54531,-36.2176,0,-2074.25
0.517578,250.401,28.8598,-1.62097,3.30164,-113.069,0,-216.078
0.527344,206.957,39.9055,2.12937,7.99655,-189.921,0,1642.1
0.537109,342.459,-13.6696,21.1192,18.0928,-45.6672,0,-996.013
0.546875,477.961,-30.0618,40.109,37.6903,98.5861,0,-3634.12
0.556641,208.92,3.28394,95.6067,73.4998,-76.5033,0,189.642
0.566406,-60.121,21.8002,151.105,133.484,-251.593,0,4013.41
0.576172,213.597,5.34489,278.408,225.875,27.1208,-4.54747e-13,-1405.59
0.585937,487.316,-18.0875,405.711,356.987,305.834,-9.09495e-13,-6824.59
0.595703,-11.9259,-14.6354,611.729,527.523,-51.0796,4.54747e-13,976.49
0.605469,-511.168,14.1662,817.748,729.367,-407.993,1.81899e-12,8777.57
0.615234,101.492,24.5713,1040.26,943.912,0,1.81899e-12,-2323.75
0.625,714.151,-4.05558,1262.78,1145.72,407.993,1.81899e-12,-13425.1
0.634766,-207.773,-16.8096,1381.87,1306.58,-2.33058e-12,-9.09495e-13,2575.46
0.644531,-1129.7,9.57034,1500.96,1408.11,-407.993,-3.63798e-12,18576
0.654297,218.284,29.1494,1475.6,1444.08,3.24576e-11,-3.63798e-12,-4169.93
0.664062,1566.26,6.91083,1450.23,1426.46,407.993,-3.63798e-12,-26915.8
0.673828,-48.3062,-13.6275,1344.01,1374.94,0,-1.81899e-12,5781.13
0.683594,-1662.88,-3.81616,1237.79,1308.81,-407.993,0,38478.1
0.693359,195.616,15.1417,1122.85,1234.44,0,0,-8218.46
0.703125,2054.11,15.9457,1007.91,1144.92,407.993,0,-54915
0.712891,195.616,0.194124,838.16,1026.1,0,1.45519e-11,11987.8
0.722656,-1662.88,-7.3379,668.41,870.288,-407.993,2.91038e-11,78890.7
0.732422,195.616,6.14889,486.786,687.162,3.71188e-11,3.63798e-11,-16784.8
0.742187,2054.11,15.9295,305.163,494.762,407.993,4.36557e-11,-112460
0.751953,195.616,2.9426,139.906,311.203,0,7.27596e-12,24486
0.761719,-1662.88,-7.90734,-25.3504,143.703,-407.993,-2.91038e-11,161432
0.771484,195.616,2.94584,-141.743,-14.9052,-2.27374e-12,-1.68021e-25,-34606.3
0.78125,2054.11,11.2657,-258.136,-178.772,407.993,2.91038e-11,-230645
0.791016,195.616,0.638993,-436.195,-350.706,0,-1.45519e-11,49897.3
0.800781,-1662.88,-7.51747,-614.254,-516.84,-407.993,-5.82077e-11,330439
0.810547,195.616,-4.97606,-681.596,-656.148,-3.71188e-11,-8.73115e-11,-71096.6
0.820312,2054.11,2.11757,-748.939,-762.656,407.993,-1.16415e-10,-472633
0.830078,195.616,5.43548,-864.103,-839.594,0,-1.29247e-26,101980
0.839844,-1662.88,-0.360748,-979.268,-907.458,-407.993,1.16415e-10,676593
0.849609,195.616,-8.30529,-955.756,-972.995,0,-5.82077e-11,-145826
0.859375,2054.11,-1.94933,-932.244,-1024.63,407.993,-2.32831e-10,-968246
0.869141,195.616,5.5099,-1050.01,-1052.05,2.27374e-12,-1.34417e-24,208752
0.878906,-1662.88,1.76006,-1167.77,-1046.98,-407.993,2.32831e-10,1.38575e+06
0.888672,195.616,-4.77546,-969.949,-1019.28,-3.47313e-11,1.98523e-23,-298753
0.898437,2054.11,-4.20603,-772.128,-991.349,407.993,-2.32831e-10,-1.98326e+06
0.908203,195.616,-0.101915,-980.77,-965.675,-2.33058e-12,-3.49246e-10,427583
0.917969,-1662.88,0.414132,-1189.41,-933.268,-407.993,-4.65661e-10,2.83842e+06
0.927734,195.616,-2.577,-818.036,-881.299,0,6.98492e-10,-611879
0.9375,2054.11,-5.25592,-446.66,-809.967,407.993,1.86265e-09,-4.06218e+06
0.947266,195.616,-1.83933,-890.143,-732.316,0,1.39698e-09,875901
0.957031,-1662.88,3.2807,-1333.63,-664.586,-407.993,9.31323e-10,5.81398e+06
0.966797,195.616,-0.423838,-629.658,-603.075,-3.71188e-11,8.46826e-23,-1.25316e+06
0.976562,2054.11,-4.88708,74.3105,-536.41,407.993,-9.31323e-10,-8.3203e+06
0.986328,195.616,-1.82153,-849.892,-460.472,0,4.65661e-10,1.7942e+06
0.996094,-1662.88,1.82639,-1774.09,-375.974,-407.993,1.86265e-09,1.19087e+07
1.00586,195.616,1.68888,-319.632,-295.056,0,-9.31323e-10,-2.56677e+06
1.01562,2054.11,0.803999,1134.83,-220.721,407.993,-3.72529e-09,-1.70422e+07
1.02539,195.616,-0.177947,-319.632,-159.745,0,-5.58794e-09,3.67488e+06
1.03516,-1662.88,0.800763,-1774.09,-102.659,-407.993,-7.45058e-09,2.4392e+07
1.04492,195.616,5.50343,196.016,-52.0149,0,-3.72529e-09,-5.25787e+06
1.05469,2054.11,3.96823,2166.13,-14.9367,407.993,0,-3.49078e+07
1.06445,195.616,1.49961,196.016,-5.6137,-3.71188e-11,-3.72529e-09,7.52642e+06
1.07422,-1662.88,6.62935,-1774.09,-10.3584,-407.993,-7.45058e-09,4.99606e+07
1.08398,195.616,13.3202,196.016,-17.2881,4.66116e-12,-3.72529e-09,-1.07704e+07
1.09375,2054.11,17.5019,2166.13,-24.2203,407.993,0,-7.15014e+07
1.10352,195.616,30.1216,196.016,-30.8996,0,0,1.54153e+07
1.11328,-1662.88,54.4843,-1774.09,-37.208,-407.993,0,1.02332e+08
1.12305,195.616,85.2303,196.016,-38.174,0,0,-2.20615e+07
1.13281,2054.11,133.998,2166.13,-31.188,407.993,0,-1.46455e+08
1.14258,195.616,208.3,196.016,-16.136,-3.71188e-11,0,3.15741e+07
1.15234,-1662.88,299.841,-1774.09,-4.93083,-407.993,0,2.09603e+08
1.16211,195.616,414.781,196.016,-4.0448,0,2.98023e-08,-4.51884e+07
1.17187,2054.11,560.46,2166.13,-12.2484,407.993,5.96046e-08,-2.9998e+08
1.18164,195.616,722.167,196.016,-13.6312,0,-2.98023e-08,6.46721e+07
1.19141,-1662.88,887.862,-1774.09,2.89401,-407.993,-1.19209e-07,4.29324e+08
1.20117,195.616,1051.83,196.016,24.4274,0,-5.96046e-08,-9.2558e+07
1.21094,2054.11,1194.75,2166.13,33.9483,407.993,0,-6.1444e+08
1.2207,195.616,1297.46,196.016,35.3901,-3.71188e-11,-5.96046e-08,1.32466e+08
1.23047,-1662.88,1358.3,-1774.09,38.056,-407.993,-1.19209e-07,8.79373e+08
1.24023,195.616,1369.41,196.016,40.6276,0,5.96046e-08,-1.89584e+08
1.25,2054.11,1327.63,2166.13,40.5057,407.993,2.38419e-07,-1.25854e+09
1.25977,195.616,1253.29,196.016,41.4179,0,2.64698e-23,2.71327e+08
1.26953,-1662.88,1159.37,-1774.09,46.8993,-407.993,-2.38419e-07,1.80119e+09
1.2793,195.616,1044.52,196.016,55.9614,0,1.19209e-07,-3.88318e+08
1.28906,2054.11,917.131,2166.13,60.2605,407.993,4.76837e-07,-2.57783e+09
1.29883,195.616,790.294,196.016,57.0532,3.71188e-11,4.33575e-20,5.55752e+08
1.30859,-1662.88,651.635,-1774.09,46.8141,-407.993,-4.76837e-07,3.68933e+09
1.31836,195.616,491.834,196.016,39.3313,-4.60432e-12,-2.38419e-07,-7.95381e+08
1.32812,2054.11,323.339,2166.13,35.3311,407.993,0,-5.2801e+09
1.33789,195.616,148.39,196.016,24.3357,0,0,1.13833e+09
1.34766,-1662.88,-30.0569,-1774.09,-0.886029,-407.993,0,7.55676e+09
1.35742,195.616,-193.532,196.016,-27.113,0,0,-1.62916e+09
1.36719,2054.11,-334.384,2166.13,-44.5387,407.993,0,-1.08151e+10
1.37695,195.616,-466.864,196.016,-57.6103,3.71188e-11,-1.90735e-06,2.33161e+09
1.38672,-1662.88,-585.96,-1774.09,-75.0608,-407.993,-3.8147e-06,1.54783e+10
1.39648,195.616,-687.349,196.016,-98.4685,0,1.90735e-06,-3.33695e+09
1.40625,2054.11,-782.216,2166.13,-116.998,407.993,7.62939e-06,-2.21522e+10
1.41602,195.616,-869.098,196.016,-128.66,0,1.90735e-06,4.77577e+09
1.42578,-1662.88,-927.036,-1774.09,-133.152,-407.993,-3.8147e-06,3.17037e+10
1.43555,195.616,-959.976,196.016,-132.686,0,1.90735e-06,-6.83498e+09
1.44531,2054.11,-978.174,2166.13,-126.883,407.993,7.62939e-06,-4.53737e+10
1.45508,195.616,-977.91,196.016,-115.932,3.71188e-11,7.62939e-06,9.78208e+09
1.46484,-1662.88,-965.808,-1774.09,-102.652,-407.993,7.62939e-06,6.49379e+10
1.47461,195.616,-954.146,196.016,-92.9741,0,-3.8147e-06,-1.39999e+10
1.48437,2054.11,-930.359,2166.13,-83.3379,407.993,-1.52588e-05,-9.29377e+10
1.49414,195.616,-887.191,196.016,-62.8242,0,-1.69407e-21,2.00364e+10
1.50391,-1662.88,-840.109,-1774.09,-39.6013,-407.993,1.52588e-05,1.3301e+11
1.51367,195.616,-787.315,196.016,-24.2125,0,-2.28882e-05,-2.86756e+10
1.52344,2054.11,-718.081,2166.13,-13.8658,407.993,-6.10352e-05,-1.90362e+11
1.5332,195.616,-651.414,196.016,2.97003,0,-9.15527e-05,4.10399e+10
1.54297,-1662.88,-592.186,-1774.09,22.8153,-407.993,-0.00012207,2.72441e+11
1.55273,195.616,-520.896,196.016,37.7047,3.71188e-11,-9.15527e-05,-5.87354e+10
1.5625,2054.11,-439.543,2166.13,44.5924,407.993,-6.10352e-05,-3.89912e+11
1.57227,195.616,-366.112,196.016,48.6137,-4.66116e-12,-9.15527e-05,8.40608e+10
1.58203,-1662.88,-293.728,-1774.09,56.4529,-407.993,-0.00012207,5.58034e+11
1.5918,195.616,-224.888,196.016,67.3474,0,-1.35525e-20,-1.20306e+11
1.60156,2054.11,-175.613,2166.13,73.1512,407.993,0.00012207,-7.98646e+11
1.61133,195.616,-132.982,196.016,71.1707,0,-6.10352e-05,1.72179e+11
1.62109,-1662.88,-86.6102,-1774.09,70.9059,-407.993,-0.000244141,1.143e+12
1.63086,195.616,-53.0882,196.016,79.1214,3.71188e-11,-0.000244141,-2.46419e+11
1.64062,2054.11,-34.6237,2166.13,89.1692,407.993,-0.000244141,-1.63584e+12
1.65039,195.616,-18.4774,196.016,90.5428,0,0.00012207,3.5267e+11
1.66016,-1662.88,-18.7799,-1774.09,88.7393,-407.993,0.000488281,2.34118e+12
1.66992,195.616,-36.2495,196.016,98.7647,0,5.42101e-20,-5.04734e+11
1.67969,2054.11,-44.4238,2166.13,122.475,407.993,-0.000488281,-3.35065e+12
1.68945,195.616,-42.688,196.016,151.649,0,-0.000244141,7.22364e+11
1.69922,-1662.88,-44.5904,-1774.09,184.243,-407.993,0,4.79538e+12
1.70898,195.616,-39.4218,196.016,230.767,3.71188e-11,0.000488281,-1.03383e+12
1.71875,2054.11,-25.6519,2166.13,298.741,407.993,0.000976562,-6.86304e+12
1.72852,195.616,-22.4715,196.016,387.255,0,0.00146484,1.4796e+12
1.73828,-1662.88,-19.2442,-1774.09,490.523,-407.993,0.00195312,9.82224e+12
1.74805,195.616,-5.99845,196.016,607.447,0,-0.000976562,-2.11757e+12
1.75781,2054.11,-1.53197,2166.13,737.825,407.993,-0.00390625,-1.40574e+13
1.76758,195.616,-7.97528,196.016,873.764,0,-0.00390625,3.03062e+12
1.77734,-1662.88,-5.99359,-1774.09,1002.67,-407.993,-0.00390625,2.01186e+13
1.78711,195.616,-2.19846,196.016,1112.89,3.71188e-11,-0.00390625,-4.33735e+12
1.79687,2054.11,-4.93723,2166.13,1198.59,407.993,-0.00390625,-2.87933e+13
1.80664,195.616,2.43303,196.016,1251.96,4.60432e-12,-0.00585937,6.20753e+12
1.81641,-1662.88,14.671,-1774.09,1265.93,-407.993,-0.0078125,4.12084e+13
1.82617,195.616,13.6453,196.016,1237.57,0,-8.67362e-19,-8.88408e+12
1.83594,2054.11,10.7173,2166.13,1173.64,407.993,0.0078125,-5.89765e+13
1.8457,195.616,14.2956,196.016,1082.31,0,0.00390625,1.27147e+13
1.85547,-1662.88,9.77578,-1774.09,970.141,-407.993,0,8.44059e+13
1.86523,195.616,4.19632,196.016,844.366,-3.71188e-11,0.0078125,-1.8197e+13
1.875,2054.11,7.72454,2166.13,711.143,407.993,0.015625,-1.208e+14
1.88477,195.616,4.99547,196.016,575.176,0,0.0546875,2.60432e+13
1.89453,-1662.88,-5.70402,-1774.09,435.907,-407.993,0.09375,1.72886e+14
1.9043,195.616,-6.19095,196.016,290.044,0,0.015625,-3.72724e+13
1.91406,2054.11,-3.84528,2166.13,137.089,407.993,-0.0625,-2.47431e+14
1.92383,195.616,-10.6623,196.016,-18.9893,0,-0.03125,5.33435e+13
1.93359,-1662.88,-10.4504,-1774.09,-170.643,-407.993,0,3.54118e+14
1.94336,195.616,-2.69024,196.016,-314.073,-3.71188e-11,0,-7.6344e+13
1.95312,2054.11,-3.48777,2166.13,-445.91,407.993,0,-5.06806e+14
1.96289,195.616,-3.66248,196.016,-562.289,0,0.0625,1.09262e+14
1.97266,-1662.88,4.05235,-1774.09,-658.477,-407.993,0.125,7.2533e+14
1.98242,195.616,2.24699,196.016,-736.757,0,0.0625,-1.56373e+14
1.99219,2054.11,-4.57972,2166.13,-801.366,407.993,0,-1.03808e+15
2.00195,195.616,0.237802,196.016,-856.573,-9.26548e-12,0,2.23798e+14
2.01172,-1662.88,3.70454,-1774.09,-898.49,-407.993,0,1.48567e+15
2.02148,195.616,-2.80186,196.016,-923.215,-2.77964e-11,-0.125,-3.20295e+14
2.03125,2054.11,-4.41471,2166.13,-931.212,407.993,-0.25,-2.12626e+15
2.04102,195.616,-6.46434,196.016,-924.836,-9.26548e-12,-0.625,4.58399e+14
2.05078,-1662.88,-17.9339,-1774.09,-906.014,-407.993,-1,3.04306e+15
2.06055,195.616,-20.3912,196.016,-876.131,9.26548e-12,-0.75,-6.56051e+14
2.07031,2054.11,-11.057,2166.13,-838.483,407.993,-0.5,-4.35516e+15
2.08008,195.616,-11.4161,196.016,-796.301,-9.26548e-12,-0.75,9.38925e+14
2.08984,-1662.88,-14.6289,-1774.09,-750.945,-407.993,-1,6.23301e+15
2.09961,195.616,-10.3193,196.016,-699.476,9.26548e-12,-1,-1.34377e+15
2.10937,2054.11,-11.8254,2166.13,-639.198,407.993,-1,-8.92055e+15
2.11914,195.616,-16.7206,196.016,-572.299,-4.63842e-11,-1.5,1.92317e+15
2.12891,-1662.88,-9.77578,-1774.09,-503.815,-407.993,-2,1.27669e+16
2.13867,195.616,-5.57461,196.016,-436.014,9.26548e-12,-1,-2.7524e+15
2.14844,2054.11,-12.3948,2166.13,-371.177,407.993,0,-1.82717e+16
2.1582,195.616,-10.8742,196.016,-310.043,-5.68434e-14,0,3.93918e+15
2.16797,-1662.88,-4.66546,-1774.09,-253.723,-407.993,0,2.61501e+16
2.17773,195.616,-6.20713,196.016,-202.665,-9.26548e-12,0,-5.63767e+15
2.1875,2054.11,-4.45516,2166.13,-157.313,407.993,0,-3.74254e+16
2.19727,195.616,6.34625,196.016,-118.993,-2.78533e-11,4,8.06851e+15
2.20703,-1662.88,8.85046,-1774.09,-90.0696,-407.993,8,5.35624e+16
2.2168,195.616,12.4013,196.016,-71.7566,-9.26548e-12,4,-1.15475e+16
2.22656,2054.11,26.8959,2166.13,-61.6734,407.993,0,-7.66574e+16
2.23633,195.616,39.7648,196.016,-56.2327,9.26548e-12,-16,1.65265e+16
2.24609,-1662.88,51.1987,-1774.09,-53.4737,-407.993,-32,1.0971e+17
2.25586,195.616,78.9844,196.016,-52.9888,-9.26548e-12,-16,-2.36524e+16
2.26562,2054.11,116.887,2166.13,-54.9312,407.993,0,-1.57015e+17
2.27539,195.616,157.378,196.016,-56.1882,-2.78533e-11,-32,3.38508e+16
2.28516,-1662.88,218.034,-1774.09,-56.0007,-407.993,-64,2.24717e+17
2.29492,195.616,297.077,196.016,-51.7711,-9.26548e-12,-32,-4.84465e+16
2.30469,2054.11,382.77,2166.13,-45.2176,407.993,0,-3.2161e+17
2.31445,195.616,485.119,196.016,-35.993,9.26548e-12,-32,6.93356e+16
2.32422,-1662.88,606.37,-1774.09,-26.5193,-407.993,-64,4.60281e+17
2.33398,195.616,726.038,196.016,-20.5386,-9.26548e-12,96,-9.92315e+16
2.34375,2054.11,844.896,2166.13,-19.3052,407.993,256,-6.58744e+17
2.35352,195.616,965.975,196.016,-21.2123,4.63842e-11,128,1.42018e+17
2.36328,-1662.88,1069.14,-1774.09,-22.5177,-407.993,0,9.4278e+17
2.37305,195.616,1142.16,196.016,-21.5059,-9.26548e-12,-128,-2.03253e+17
2.38281,2054.11,1191.02,2166.13,-17.9002,407.993,-256,-1.34929e+18
2.39258,195.616,1202.9,196.016,-13.4884,9.26548e-12,128,2.90891e+17
2.40234,-1662.88,1170.5,-1774.09,-9.15651,-407.993,512,1.93107e+18
2.41211,195.616,1109.21,196.016,-7.14591,9.26548e-12,512,-4.16318e+17
2.42187,2054.11,1022.35,2166.13,-5.59535,407.993,512,-2.7637e+18
2.43164,195.616,903.987,196.016,-5.12219,2.77964e-11,256,5.95825e+17
2.44141,-1662.88,770.375,-1774.09,-4.4734,-407.993,0,3.95535e+18
2.45117,195.616,635.308,196.016,-4.3751,9.26548e-12,0,-8.52731e+17
2.46094,2054.11,490.218,2166.13,-3.03688,407.993,0,-5.66082e+18
2.4707,195.616,341.69,196.016,-2.5978,-9.26548e-12,-512,1.22041e+18
2.48047,-1662.88,200.933,-1774.09,-2.06041,-407.993,-1024,8.10164e+18
2.49023,195.616,60.287,196.016,-2.0709,9.26548e-12,-1536,-1.74663e+18
2.5,2054.11,-82.6178,2166.13,-1.45094,407.993,-2048,-1.15949e+19
2.50977,195.616,-214.265,196.016,-2.17837,2.77964e-11,-1024,2.49973e+18
2.51953,-1662.88,-338.388,-1774.09,-4.3633,-407.993,0,1.65944e+19
2.5293,195.616,-459.908,196.016,-7.01221,9.26548e-12,-2048,-3.57756e+18
2.53906,2054.11,-564.063,2166.13,-9.52219,407.993,-4096,-2.37495e+19
2.54883,195.616,-644.875,196.016,-8.80524,-9.26548e-12,-2048,5.12013e+18
2.55859,-1662.88,-714.2,-1774.09,-7.38576,-407.993,0,3.39897e+19
2.56836,195.616,-766.57,196.016,-5.47084,9.26548e-12,4096,-7.32782e+18
2.57812,2054.11,-796.596,2166.13,-4.99768,407.993,8192,-4.86454e+19
2.58789,195.616,-817.824,196.016,-5.7107,-9.26548e-12,-4096,1.04874e+19
2.59766,-1662.88,-831.509,-1774.09,-6.94013,-407.993,-16384,6.96202e+19
2.60742,195.616,-826.915,196.016,-8.11058,4.63842e-11,1.86265e-09,-1.50094e+19
2.61719,2054.11,-812.59,2166.13,-7.25994,407.993,16384,-9.96389e+19
2.62695,195.616,-794.474,196.016,-6.20614,-9.26548e-12,-3.71074e-10,2.14811e+19
2.63672,-1662.88,-760.937,-1774.09,-4.86661,-407.993,-16384,1.42601e+20
2.64648,195.616,-715.915,196.016,-4.6451,5.68434e-14,8192,-3.07432e+19
2.65625,2054.11,-672.344,2166.13,-5.55472,407.993,32768,-2.04088e+20
2.66602,195.616,-621.392,196.016,-6.07376,9.26548e-12,16384,4.39991e+19
2.67578,-1662.88,-563.615,-1774.09,-5.72511,-407.993,0,2.92086e+20
2.68555,195.616,-512.291,196.016,-4.66738,2.78533e-11,0,-6.29705e+19
2.69531,2054.11,-461.382,2166.13,-3.52839,407.993,0,-4.18027e+20
2.70508,195.616,-401.611,196.016,-3.49431,9.26548e-12,0,9.0122e+19
2.71484,-1662.88,-344.804,-1774.09,-3.628,-407.993,0,5.98271e+20
2.72461,195.616,-292.356,196.016,-4.48126,-9.26548e-12,0,-1.28981e+20
2.73437,2054.11,-236.007,2166.13,-4.72767,407.993,0,-8.56232e+20
2.74414,195.616,-184.975,196.016,-4.73816,9.26548e-12,131072,1.84594e+20
2.75391,-1662.88,-147.122,-1774.09,-3.57426,-407.993,262144,1.22542e+21
2.76367,195.616,-112.67,196.016,-0.882097,2.78533e-11,-131072,-2.64187e+20
2.77344,2054.11,-82.951,2166.13,3.30426,407.993,-524288,-1.7538e+21
2.7832,195.616,-66.9519,196.016,9.29282,9.26548e-12,-262144,3.78099e+20
2.79297,-1662.88,-55.8965,-1774.09,18.0076,-407.993,0,2.50999e+21
2.80273,195.616,-44.1115,196.016,30.5916,-9.26548e-12,0,-5.41128e+20
2.8125,2054.11,-43.5518,2166.13,48.3201,407.993,0,-3.59225e+21
2.82227,195.616,-50.3187,196.016,72.6937,9.26548e-12,0,7.7445e+20
2.83203,-1662.88,-53.9423,-1774.09,103.553,-407.993,0,5.14115e+21
2.8418,195.616,-61.9047,196.016,141.7,-4.63842e-11,524288,-1.10838e+21
2.85156,2054.11,-72.7239,2166.13,188.217,407.993,1.04858e+06,-7.3579e+21
2.86133,195.616,-75.2265,196.016,244.399,9.26548e-12,-524288,1.58628e+21
2.87109,-1662.88,-75.0226,-1774.09,312.282,-407.993,-2.09715e+06,1.05305e+22
2.88086,195.616,-78.0202,196.016,391.928,-9.26548e-12,-1.04858e+06,-2.27025e+21
2.89062,2054.11,-75.1925,2166.13,482.221,407.993,0,-1.5071e+22
2.90039,195.616,-68.4289,196.016,578.728,-9.26548e-12,0,3.24914e+21
2.91016,-1662.88,-68.0908,-1774.09,677.928,-407.993,0,2.15693e+22
2.91992,195.616,-66.4116,196.016,776.661,-2.77964e-11,2.09715e+06,-4.6501e+21
2.92969,2054.11,-61.4776,2166.13,870.034,407.993,4.1943e+06,-3.08695e+22
2.93945,195.616,-61.8836,196.016,951.953,-9.26548e-12,-1.04858e+07,6.65512e+21
2.94922,-1662.88,-65.5494,-1774.09,1015.4,-407.993,-2.51658e+07,4.41797e+22
2.95898,195.616,-63.3363,196.016,1055.03,9.26548e-12,-2.09715e+07,-9.52466e+21
2.96875,2054.11,-63.3153,2166.13,1067.71,407.993,-1.67772e+07,-6.3229e+22
2.97852,195.616,-65.1433,196.016,1052.41,-9.26548e-12,-8.38861e+06,1.36315e+22
2.98828,-1662.88,-61.5019,-1774.09,1010.5,-407.993,0,9.0492e+22
2.99805,195.616,-55.9321,196.016,943.484,-2.77964e-11,0,-1.95091e+22
3.00781,2054.11,-54.9696,2166.13,854.541,407.993,0,-1.2951e+23
3.01758,195.616,-52.556,196.016,748.055,-9.26548e-12,0,2.7921e+22
3.02734,-1662.88,-48.5635,-1774.09,629.63,-407.993,0,1.85352e+23
3.03711,195.616,-49.6829,196.016,504.57,9.26548e-12,3.35544e+07,-3.99599e+22
3.04687,2054.11,-49.924,2166.13,377.982,407.993,6.71089e+07,-2.65272e+23
3.05664,195.616,-44.8104,196.016,251.18,-9.26548e-12,1.00663e+08,5.71898e+22
3.06641,-1662.88,-41.0072,-1774.09,125.912,-407.993,1.34218e+08,3.79652e+23
3.07617,195.616,-39.5917,196.016,2.28847,9.26548e-12,3.35544e+07,-8.18488e+22
3.08594,2054.11,-34.7386,2166.13,-117.917,407.993,-6.71089e+07,-5.43349e+23
3.0957,195.616,-31.5889,196.016,-234.165,-4.63842e-11,-1.67772e+08,1.1714e+23
3.10547,-1662.88,-31.9707,-1774.09,-343.834,-407.993,-2.68435e+08,7.77629e+23
3.11523,195.616,-28.8,196.016,-444.501,9.26548e-12,-2.01327e+08,-1.67648e+23
3.125,2054.11,-23.1138,2166.13,-533.859,407.993,-1.34218e+08,-1.11293e+24
3.13477,195.616,-20.1323,196.016,-609.625,-5.68434e-14,-3.35544e+08,2.39935e+23
3.14453,-1662.88,-14.6548,-1774.09,-670.584,-407.993,-5.36871e+08,1.5928e+24
3.1543,195.616,-6.18125,196.016,-716.496,-9.26548e-12,-6.71089e+08,-3.4339e+23
3.16406,2054.11,-0.587227,2166.13,-748.766,407.993,-8.05306e+08,-2.27958e+24
3.17383,195.616,3.5816,196.016,-768.564,-2.78533e-11,-4.02653e+08,4.91452e+23
3.18359,-1662.88,10.8596,-1774.09,-777.318,-407.993,0,3.26248e+24
3.19336,195.616,15.6885,196.016,-776.644,-9.26548e-12,-2.68435e+08,-7.03355e+23
3.20312,2054.11,17.9047,2166.13,-765.991,407.993,-5.36871e+08,-4.66919e+24
3.21289,195.616,21.3132,196.016,-747.486,9.26548e-12,-8.05306e+08,1.00663e+24
3.22266,-1662.88,25.11,-1774.09,-720.75,-407.993,-1.07374e+09,6.68244e+24
3.23242,195.616,25.419,196.016,-686.183,-9.26548e-12,1.07374e+09,-1.44066e+24
3.24219,2054.11,28.0623,2166.13,-645.083,407.993,3.22123e+09,-9.56376e+24
3.25195,195.616,32.5919,196.016,-598.905,-2.78533e-11,2.68435e+09,2.06184e+24
3.26172,-1662.88,33.4768,-1774.09,-550.843,-407.993,2.14748e+09,1.36875e+25
3.27148,195.616,33.1209,196.016,-501.295,-9.26548e-12,1.07374e+09,-2.95087e+24
3.28125,2054.11,36.078,2166.13,-451.064,407.993,0,-1.95892e+25
3.29102,195.616,36.9306,196.016,-401.415,9.26548e-12,0,4.22322e+24
3.30078,-1662.88,35.9745,-1774.09,-351.448,-407.993,0,2.80356e+25
3.31055,195.616,39.0902,196.016,-302.734,-9.26548e-12,-4.29497e+09,-6.04418e+24
3.32031,2054.11,41.7254,2166.13,-255.474,407.993,-8.58993e+09,-4.0124e+25
3.33008,195.616,41.2029,196.016,-210.609,4.63842e-11,4.29497e+09,8.65029e+24
3.33984,-1662.88,44.3558,-1774.09,-170.51,-407.993,1.71799e+10,5.74246e+25
3.34961,195.616,49.7314,196.016,-135.452,-9.26548e-12,1.71799e+10,-1.23801e+25
3.35937,2054.11,53.58,2166.13,-106.727,407.993,1.71799e+10,-8.21848e+25
3.36914,195.616,61.8513,196.016,-82.7848,9.26548e-12,8.58993e+09,1.77181e+25
3.37891,-1662.88,76.9509,-1774.09,-64.2083,-407.993,0,1.17621e+26
3.38867,195.616,92.3968,196.016,-49.4643,9.26548e-12,0,-2.53578e+25
3.39844,2054.11,112.875,2166.13,-37.5226,407.993,0,-1.68337e+26
3.4082,195.616,143.426,196.016,-28.0725,2.77964e-11,1.71799e+10,3.62916e+25
3.41797,-1662.88,180.147,-1774.09,-21.0144,-407.993,3.43597e+10,2.4092e+26
3.42773,195.616,223.597,196.016,-15.706,9.26548e-12,1.71799e+10,-5.19397e+25
3.4375,2054.11,280.471,2166.13,-11.4044,407.993,0,-3.44799e+26
3.44727,195.616,345.758,196.016,-8.62306,-9.26548e-12,-3.43597e+10,7.4335e+25
3.45703,-1662.88,416.902,-1774.09,-6.54036,-407.993,-6.87195e+10,4.93469e+26
3.4668,195.616,497.983,196.016,-4.90069,9.26548e-12,-1.03079e+11,-1.06387e+26
3.47656,2054.11,585.787,2166.13,-3.99369,407.993,-1.37439e+11,-7.06242e+26
3.48633,195.616,672.041,196.016,-4.47471,2.77964e-11,-2.06158e+11,1.52258e+26
3.49609,-1662.88,758.344,-1774.09,-6.16026,-407.993,-2.74878e+11,1.01076e+27
3.50586,195.616,840.565,196.016,-10.6966,9.26548e-12,0.00622559,-2.17909e+26
3.51562,2054.11,907.996,2166.13,-17.6026,407.993,2.74878e+11,-1.44658e+27
3.52539,195.616,959.79,196.016,-25.3003,-9.26548e-12,-1.37439e+11,3.11866e+26
3.53516,-1662.88,994.174,-1774.09,-33.0256,-407.993,-5.49756e+11,2.07031e+27
3.54492,195.616,1004.17,196.016,-40.3248,9.26548e-12,-2.74878e+11,-4.46336e+26
3.55469,2054.11,987.637,2166.13,-45.9398,407.993,0,-2.96298e+27
3.56445,195.616,949.756,196.016,-49.9165,-9.26548e-12,2.74878e+11,6.38786e+26
3.57422,-1662.88,888.326,-1774.09,-52.3504,-407.993,5.49756e+11,4.24055e+27
3.58398,195.616,804.093,196.016,-53.0346,4.63842e-11,-2.74878e+11,-9.14217e+26
3.59375,2054.11,706,2166.13,-51.9861,407.993,-1.09951e+12,-6.06899e+27
3.60352,195.616,596.42,196.016,-49.986,-9.26548e-12,1.09951e+12,1.30841e+27
3.61328,-1662.88,477.229,-1774.09,-46.9451,-407.993,3.29853e+12,8.6858e+27
3.62305,195.616,355.887,196.016,-43.5177,5.68434e-14,5.49756e+11,-1.87257e+27
3.63281,2054.11,235.602,2166.13,-38.8136,407.993,-2.19902e+12,-1.24309e+28
3.64258,195.616,115.134,196.016,-34.1816,9.26548e-12,-1.09951e+12,2.67997e+27
3.65234,-1662.88,-3.05261,-1774.09,-28.138,-407.993,0,1.77909e+28
3.66211,195.616,-115.354,196.016,-20.8033,2.78533e-11,0,-3.83552e+27
3.67188,2054.11,-224.354,2166.13,-12.3022,407.993,0,-2.54619e+28
3.68164,195.616,-327.229,196.016,-3.71713,9.26548e-12,2.19902e+12,5.48932e+27
3.69141,-1662.88,-421.921,-1774.09,4.41573,-407.993,4.39805e+12,3.64406e+28
3.70117,195.616,-506.06,196.016,11.2772,-9.26548e-12,6.59707e+12,-7.85619e+27
3.71094,2054.11,-580.455,2166.13,16.9682,407.993,8.79609e+12,-5.21529e+28
3.7207,195.616,-641.623,196.016,22.9463,9.26548e-12,-4.39805e+12,1.12436e+28
3.73047,-1662.88,-688.158,-1774.09,28.9965,-407.993,-1.75922e+13,7.46402e+28
3.74023,195.616,-721.96,196.016,35.1725,2.78533e-11,1.19922,-1.60916e+28
3.75,2054.11,-743.725,2166.13,39.3588,407.993,1.75922e+13,-1.06823e+29
3.75977,195.616,-753.036,196.016,42.0903,9.26548e-12,0.400391,2.303e+28
3.76953,-1662.88,-753.844,-1774.09,43.1913,-407.993,-1.75922e+13,1.52883e+29
3.7793,195.616,-748.529,196.016,42.8007,-9.26548e-12,-8.79609e+12,-3.296e+28
3.78906,2054.11,-734.234,2166.13,40.8701,407.993,0,-2.18803e+29
3.79883,195.616,-712.838,196.016,38.0678,9.26548e-12,1.75922e+13,4.71716e+28
3.80859,-1662.88,-685.764,-1774.09,34.1646,-407.993,3.51844e+13,3.13146e+29
3.81836,195.616,-651.6,196.016,29.7213,-4.63842e-11,5.27766e+13,-6.7511e+28
3.82812,2054.11,-610.779,2166.13,24.7892,407.993,7.03687e+13,-4.48168e+29
3.83789,195.616,-566.4,196.016,19.182,9.26548e-12,-3.51844e+13,9.66203e+28
3.84766,-1662.88,-518.909,-1774.09,13.8907,-407.993,-1.40737e+14,6.41409e+29
3.85742,195.616,-467.639,196.016,8.00572,-9.26548e-12,-7.03687e+13,-1.38281e+29
3.86719,2054.11,-416.657,2166.13,2.02764,407.993,0,-9.17971e+29
3.87695,195.616,-367.034,196.016,-3.12732,-9.26548e-12,-1.40737e+14,1.97904e+29
3.88672,-1662.88,-318.396,-1774.09,-7.26911,-407.993,-2.81475e+14,1.31378e+30
3.89648,195.616,-271.747,196.016,-9.33477,-2.77964e-11,-1.40737e+14,-2.83237e+29
3.90625,2054.11,-230.356,2166.13,-10.7713,407.993,0,-1.88025e+30
3.91602,195.616,-191.415,196.016,-9.56414,-9.26548e-12,-2.81475e+14,4.05362e+29
3.92578,-1662.88,-157.399,-1774.09,-6.09604,-407.993,-5.6295e+14,2.69098e+30
3.93555,195.616,-130.507,196.016,0.0340781,9.26548e-12,-2.81475e+14,-5.80145e+29
3.94531,2054.11,-110.23,2166.13,8.54442,407.993,0,-3.85127e+30
3.95508,195.616,-94.3008,196.016,20.8204,-9.26548e-12,0,8.30292e+29
3.96484,-1662.88,-84.2678,-1774.09,37.5199,-407.993,0,5.51185e+30
3.97461,195.616,-79.0588,196.016,60.9512,-2.77964e-11,0,-1.1883e+30
3.98438,2054.11,-73.8789,2166.13,91.493,407.993,0,-7.88844e+30
3.99414,195.616,-70.265,196.016,129.677,-5.68434e-14,0,1.70066e+30
4.00391,-1662.88,-68.4062,-1774.09,175.626,-407.993,0,1.12898e+31
4.01367,195.616,-64.6159,196.016,229.746,-1.8531e-11,0,-2.43395e+30
4.02344,2054.11,-59.4296,2166.13,292.519,407.993,0,-1.61577e+31
4.0332,195.616,-56.419,196.016,363.1,-5.68434e-14,-2.2518e+15,3.48342e+30
4.04297,-1662.88,-50.8703,-1774.09,439.963,-407.993,-4.5036e+15,2.31245e+31
4.05273,195.616,-44.4448,196.016,520.478,-1.8531e-11,-205,-4.98539e+30
4.0625,2054.11,-38.2458,2166.13,600.943,407.993,4.5036e+15,-3.30953e+31
4.07227,195.616,-32.6728,196.016,679.252,-3.70619e-11,2.2518e+15,7.13499e+30
4.08203,-1662.88,-26.3443,-1774.09,751.021,-407.993,0,4.73653e+31
4.0918,195.616,-21.7128,196.016,812.86,-1.8531e-11,4.5036e+15,-1.02114e+31
4.10156,2054.11,-20.4801,2166.13,861.151,407.993,9.0072e+15,-6.77881e+31
4.11133,195.616,-18.6117,196.016,893.31,-5.68434e-14,-1.35108e+16,1.46144e+31
4.12109,-1662.88,-17.5052,-1774.09,904.719,-407.993,-3.60288e+16,9.70169e+31
4.13086,195.616,-19.0808,196.016,894.728,1.85878e-11,-2.70216e+16,-2.09158e+31
4.14062,2054.11,-18.754,2166.13,863.259,407.993,-1.80144e+16,-1.38848e+32
4.15039,195.616,-17.6831,196.016,811.92,-3.70619e-11,-9.0072e+15,2.99342e+31
4.16016,-1662.88,-19.4917,-1774.09,743.054,-407.993,0,1.98717e+32
4.16992,195.616,-19.6891,196.016,659.417,1.85878e-11,0,-4.28412e+31
4.17969,2054.11,-19.2491,2166.13,564.815,407.993,0,-2.84399e+32
4.18945,195.616,-20.8085,196.016,462.417,-5.68434e-14,7.20576e+16,6.13134e+31
4.19922,-1662.88,-22.7287,-1774.09,355.92,-407.993,1.44115e+17,4.07026e+32
4.20898,195.616,-23.3143,196.016,248.046,1.85878e-11,1.08086e+17,-8.77504e+31
4.21875,2054.11,-24.7266,2166.13,141.336,407.993,7.20576e+16,-5.82527e+32
4.22852,195.616,-25.9383,196.016,37.5658,-3.70619e-11,3.60288e+16,1.25587e+32
4.23828,-1662.88,-25.2006,-1774.09,-62.1492,-407.993,0,8.337e+32
4.24805,195.616,-24.0472,196.016,-157.662,1.85878e-11,1.44115e+17,-1.79737e+32
4.25781,2054.11,-22.4392,2166.13,-247,407.993,2.8823e+17,-1.19317e+33
4.26758,195.616,-19.5985,196.016,-330.313,-5.68434e-14,1.44115e+17,2.57235e+32
4.27734,-1662.88,-16.7254,-1774.09,-405.805,-407.993,0,1.70764e+33
4.28711,195.616,-14.2083,196.016,-471.631,1.85878e-11,0,-3.6815e+32
4.29687,2054.11,-12.5922,2166.13,-527.598,407.993,0,-2.44394e+33
4.30664,195.616,-10.4682,196.016,-572.523,3.71188e-11,2.8823e+17,5.26888e+32
4.31641,-1662.88,-9.18532,-1774.09,-606.355,-407.993,5.76461e+17,3.49772e+33
4.32617,195.616,-8.7356,196.016,-628.975,1.85878e-11,-26240,-7.5407e+32
4.33594,2054.11,-7.21981,2166.13,-641.496,407.993,-5.76461e+17,-5.00586e+33
4.3457,195.616,-6.1683,196.016,-644.499,-5.68434e-14,-1.44115e+18,1.07921e+33
4.35547,-1662.88,-6.46758,-1774.09,-640.019,-407.993,-2.30584e+18,7.16428e+33
4.36523,195.616,-6.31228,196.016,-628.017,5.68434e-14,-1.72938e+18,-1.54454e+33
4.375,2054.11,-6.26375,2166.13,-609.917,407.993,-1.15292e+18,-1.02534e+34
4.38477,195.616,-7.23599,196.016,-586.363,5.57066e-11,-5.76461e+17,2.21051e+33
4.39453,-1662.88,-7.47541,-1774.09,-558.268,-407.993,0,1.46744e+34
4.4043,195.616,-5.83506,196.016,-525.763,5.68434e-14,-2.30584e+18,-3.16364e+33
4.41406,2054.11,-3.81293,2166.13,-490.124,407.993,-4.61169e+18,-2.10017e+34
4.42383,195.616,-0.85253,196.016,-451.427,1.8531e-11,-2.30584e+18,4.52773e+33
4.43359,-1662.88,4.48589,-1774.09,-411.823,-407.993,0,3.00571e+34
4.44336,195.616,10.0055,196.016,-371.799,5.68434e-14,0,-6.47999e+33
4.45312,2054.11,14.4445,2166.13,-332.69,407.993,0,-4.30171e+34
4.46289,195.616,21.5931,196.016,-295.413,5.57066e-11,4.61169e+18,9.27402e+33
4.47266,-1662.88,28.9294,-1774.09,-260.029,-407.993,9.22337e+18,6.15651e+34
4.48242,195.616,36.5278,196.016,-228.079,5.68434e-14,4.61169e+18,-1.32728e+34
4.49219,2054.11,45.0353,2166.13,-198.452,407.993,0,-8.81107e+34
4.50195,195.616,55.9305,196.016,-172.942,1.8531e-11,0,1.89957e+34
4.51172,-1662.88,67.4097,-1774.09,-151.22,-407.993,0,1.26102e+35
4.52148,195.616,80.3594,196.016,-133.473,5.68434e-14,3.68935e+19,-2.71862e+34
4.53125,2054.11,96.8002,2166.13,-119.644,407.993,7.3787e+19,-1.80475e+35
4.54102,195.616,115.8,196.016,-109.662,1.8531e-11,-1.84467e+19,3.89084e+34
4.55078,-1662.88,137.222,-1774.09,-103.15,-407.993,-1.1068e+20,2.58291e+35
4.56055,195.616,166.342,196.016,-97.6939,3.70619e-11,-9.22337e+19,-5.56848e+34
4.57031,2054.11,200.262,2166.13,-94.4067,407.993,-7.3787e+19,-3.69661e+35
4.58008,195.616,238.314,196.016,-90.9766,1.8531e-11,-3.68935e+19,7.96949e+34
4.58984,-1662.88,285.135,-1774.09,-87.9279,-407.993,0,5.29051e+35
4.59961,195.616,337.854,196.016,-83.4532,5.68434e-14,-7.3787e+19,-1.14058e+35
4.60937,2054.11,395.268,2166.13,-78.5945,407.993,-1.47574e+20,-7.57166e+35
4.61914,195.616,457.678,196.016,-72.7239,-1.85878e-11,-1.47574e+20,1.63237e+35
4.62891,-1662.88,524.442,-1774.09,-67.2701,-407.993,-1.47574e+20,1.08364e+36
4.63867,195.616,590.239,196.016,-62.2881,3.70619e-11,-7.3787e+19,-2.33621e+35
4.64844,2054.11,653.876,2166.13,-57.4005,407.993,0,-1.55088e+36
4.6582,195.616,713.687,196.016,-52.7227,-1.85878e-11,1.47574e+20,3.34353e+35
4.66797,-1662.88,764.113,-1774.09,-48.6936,-407.993,2.95148e+20,2.21959e+36
4.67773,195.616,801.82,196.016,-45.4955,5.68434e-14,4.42722e+20,-4.78519e+35
4.6875,2054.11,826.964,2166.13,-42.515,407.993,5.90296e+20,-3.17663e+36
4.69727,195.616,835.021,196.016,-40.4231,-1.85878e-11,5.90296e+20,6.84846e+35
4.70703,-1662.88,823.895,-1774.09,-39.0115,-407.993,5.90296e+20,4.54632e+36
4.7168,195.616,796.261,196.016,-37.17,3.70619e-11,-2.95148e+20,-9.80137e+35
4.72656,2054.11,751.952,2166.13,-35.2039,407.993,-1.18059e+21,-6.50659e+36
4.73633,195.616,689.773,196.016,-33.0243,-1.85878e-11,5.37395e+07,1.40275e+36
4.74609,-1662.88,615.719,-1774.09,-30.3478,-407.993,1.18059e+21,9.31209e+36
4.75586,195.616,531.878,196.016,-27.2388,5.68434e-14,1.77089e+21,-2.00759e+36
4.76562,2054.11,439.498,2166.13,-24.1679,407.993,2.36118e+21,-1.33273e+37
4.77539,195.616,342.372,196.016,-21.7261,-1.85878e-11,-1.07479e+08,2.87321e+36
4.78516,-1662.88,245.121,-1774.09,-19.4992,-407.993,-2.36118e+21,1.90737e+37
4.79492,195.616,147.177,196.016,-17.8844,-3.71188e-11,1.18059e+21,-4.11208e+36
4.80469,2054.11,49.932,2166.13,-16.7245,407.993,4.72237e+21,-2.72979e+37
4.81445,195.616,-41.2531,196.016,-15.3653,-1.85878e-11,2.36118e+21,5.88512e+36
4.82422,-1662.88,-129.965,-1774.09,-14.7361,-407.993,0,3.90681e+37
4.83398,195.616,-214.419,196.016,-14.3954,5.68434e-14,0,-8.42266e+36
4.84375,2054.11,-292.177,2166.13,-13.6312,407.993,0,-5.59134e+37
4.85352,195.616,-363.773,196.016,-12.5001,-5.68434e-14,-4.72237e+21,1.20543e+37
4.86328,-1662.88,-429.385,-1774.09,-11.4922,-407.993,-9.44473e+21,8.00221e+37
4.87305,195.616,-486.329,196.016,-10.2876,-5.57066e-11,-1.41671e+22,-1.72519e+37
4.88281,2054.11,-533.711,2166.13,-9.65851,407.993,-1.88895e+22,-1.14526e+38
4.89258,195.616,-572.712,196.016,-8.82228,-5.68434e-14,0,2.46905e+37
4.90234,-1662.88,-602.014,-1774.09,-7.66363,-407.993,1.88895e+22,1.63907e+38
4.91211,195.616,-619.674,196.016,-5.79982,-1.8531e-11,-9.44473e+21,-3.53366e+37
4.92187,2054.11,-628.916,2166.13,-4.10903,407.993,-3.77789e+22,-2.3458e+38
4.93164,195.616,-630.164,196.016,-1.81662,-5.68434e-14,-3.77789e+22,5.05729e+37
4.94141,-1662.88,-622.97,-1774.09,0.84933,-407.993,-3.77789e+22,3.35726e+38
4.95117,195.616,-609.237,196.016,3.21775,-5.57066e-11,-1.88895e+22,-7.23788e+37
4.96094,2054.11,-591.575,2166.13,5.93745,407.993,0,-4.80484e+38
4.9707,195.616,-567.626,196.016,9.19583,-5.68434e-14,0,1.03587e+38
4.98047,-1662.88,-539.681,-1774.09,12.5014,-407.993,0,6.87658e+38
4.99023,195.616,-508.781,196.016,15.0114,-1.8531e-11,-7.55579e+22,-1.48252e+38
5,2054.11,-475.116,2166.13,17.5384,407.993,-1.51116e+23,-9.84161e+38
5.00977,195.616,-437.557,196.016,19.9514,-5.68434e-14,-7.55579e+22,2.12174e+38
5.01953,-1662.88,-399.955,-1774.09,22.9883,-407.993,0,1.40851e+39
5.0293,195.616,-362.398,196.016,26.4184,-1.8531e-11,-1.51116e+23,-3.03659e+38
5.03906,2054.11,-324.199,2166.13,29.8629,407.993,-3.02231e+23,-2.01583e+39
5.04883,195.616,-288.084,196.016,33.753,-3.70619e-11,-1.51116e+23,4.34591e+38
5.05859,-1662.88,-254.685,-1774.09,38.1976,-407.993,0,2.88501e+39
5.06836,195.616,-223.444,196.016,43.9869,-1.8531e-11,-3.02231e+23,-6.21977e+38
5.07812,2054.11,-194.338,2166.13,51.5365,407.993,-6.04463e+23,-4.12896e+39
5.08789,195.616,-169.509,196.016,61.6328,-5.68434e-14,-3.02231e+23,8.9016e+38
5.09766,-1662.88,-147.196,-1774.09,75.3584,-407.993,0,5.90928e+39
5.10742,195.616,-127.158,196.016,92.4603,1.85878e-11,6.04463e+23,-1.27398e+39
5.11719,2054.11,-111.327,2166.13,114.222,407.993,1.20893e+24,-8.45724e+39
5.12695,195.616,-98.7268,196.016,141.174,-3.70619e-11,1.81339e+24,1.82329e+39
5.13672,-1662.88,-86.8804,-1774.09,173.196,-407.993,2.41785e+24,1.21038e+40
5.14648,195.616,-77.0755,196.016,210.889,1.85878e-11,3.62678e+24,-2.60945e+39
5.15625,2054.11,-69.008,2166.13,254.674,407.993,4.8357e+24,-1.73227e+40
5.16602,195.616,-60.6898,196.016,303.929,-5.68434e-14,2.41785e+24,3.73459e+39
5.17578,-1662.88,-51.9105,-1774.09,358.146,-407.993,0,2.47919e+40
5.18555,195.616,-43.9902,196.016,415.11,1.85878e-11,2.41785e+24,-5.34486e+39
5.19531,2054.11,-35.0605,2166.13,474.423,407.993,4.8357e+24,-3.54816e+40
5.20508,195.616,-25.33,196.016,533.619,-3.70619e-11,2.41785e+24,7.64945e+39
5.21484,-1662.88,-18.0956,-1774.09,592.236,-407.993,0,5.07805e+40
5.22461,195.616,-10.8127,196.016,647.396,1.85878e-11,-4.8357e+24,-1.09477e+40
5.23437,2054.11,-3.02349,2166.13,697.099,407.993,-9.67141e+24,-7.2676e+40
5.24414,195.616,1.74874,196.016,737.779,-5.68434e-14,4.8357e+24,1.56682e+40
5.25391,-1662.88,5.35784,-1774.09,767.273,-407.993,1.93428e+25,1.04012e+41
5.26367,195.616,9.61078,196.016,783.576,1.85878e-11,1.93428e+25,-2.24239e+40
5.27344,2054.11,12.6893,2166.13,785.756,407.993,1.93428e+25,-1.4886e+41
5.2832,195.616,13.0613,196.016,771.965,-3.70619e-11,9.67141e+24,3.20926e+40
5.29297,-1662.88,14.4801,-1774.09,742.396,-407.993,0,2.13045e+41
5.30273,195.616,15.6222,196.016,696.877,1.85878e-11,3.86856e+25,-4.59303e+40
5.3125,2054.11,14.2034,2166.13,636.98,407.993,7.73713e+25,-3.04906e+41
5.32227,195.616,14.3183,196.016,565.285,-5.68434e-14,1.16057e+26,6.57344e+40
5.33203,-1662.88,14.5157,-1774.09,483.63,-407.993,1.54743e+26,4.36375e+41
5.3418,195.616,12.6747,196.016,395.121,5.68434e-14,7.73713e+25,-9.40777e+40
5.35156,2054.11,11.0845,2166.13,301.863,407.993,0,-6.2453e+41
5.36133,195.616,9.92461,196.016,206.375,5.57066e-11,0,1.34642e+41
5.37109,-1662.88,6.89465,-1774.09,110.579,-407.993,0,8.93814e+41
5.38086,195.616,3.13026,196.016,16.3562,5.68434e-14,-7.73713e+25,-1.92697e+41
5.39062,2054.11,0.679436,2166.13,-74.4999,407.993,-1.54743e+26,-1.27921e+42
5.40039,195.616,-3.4263,196.016,-160.565,1.8531e-11,7.73713e+25,2.75783e+41
5.41016,-1662.88,-7.62262,-1774.09,-241.176,-407.993,3.09485e+26,1.83077e+42
5.41992,195.616,-10.6914,196.016,-315.291,5.68434e-14,6.1897e+26,-3.94695e+41
5.42969,2054.11,-13.1034,2166.13,-382.889,407.993,9.28455e+26,-2.62016e+42
5.43945,195.616,-17.0846,196.016,-442.819,5.57066e-11,7.73713e+26,5.64879e+41
5.44922,-1662.88,-19.4626,-1774.09,-493.849,-407.993,6.1897e+26,3.74992e+42
5.45898,195.616,-21.4669,196.016,-535.706,5.68434e-14,6.1897e+26,-8.08442e+41
5.46875,2054.11,-25.2669,2166.13,-567.345,407.993,6.1897e+26,-5.36681e+42
5.47852,195.616,-27.7388,196.016,-589.097,1.8531e-11,9.28455e+26,1.15703e+42
5.48828,-1662.88,-29.7463,-1774.09,-601.694,-407.993,1.23794e+27,7.68086e+42
5.49805,195.616,-32.5385,196.016,-604.824,5.68434e-14,6.1897e+26,-1.65591e+42
5.50781,2054.11,-34.5914,2166.13,-599.96,407.993,0,-1.09927e+43
5.51758,195.616,-35.5507,196.016,-587.641,5.57066e-11,0,2.3699e+42
5.52734,-1662.88,-37.2606,-1774.09,-569.425,-407.993,0,1.57325e+43
5.53711,195.616,-38.6744,196.016,-545.92,5.68434e-14,0,-3.39175e+42
5.54688,2054.11,-38.998,2166.13,-518.44,407.993,0,-2.2516e+43
5.55664,195.616,-39.3555,196.016,-487.833,1.8531e-11,-4.95176e+27,4.8542e+42
5.56641,-1662.88,-39.7939,-1774.09,-454.71,-407.993,-9.90352e+27,3.22244e+43
5.57617,195.616,-39.0077,196.016,-420.367,5.68434e-14,-4.95176e+27,-6.94723e+42
5.58594,2054.11,-37.7071,2166.13,-384.463,407.993,0,-4.61188e+43
5.5957,195.616,-35.3824,196.016,-348.217,-1.85878e-11,-9.90352e+27,9.94272e+42
5.60547,-1662.88,-31.8008,-1774.09,-312.935,-407.993,-1.9807e+28,6.60043e+43
5.61523,195.616,-26.9089,196.016,-278.563,3.70619e-11,1.7988e+15,-1.42298e+43
5.625,2054.11,-20.362,2166.13,-246.695,407.993,1.9807e+28,-9.44639e+43
5.63477,195.616,-12.5388,196.016,-218.071,-1.85878e-11,9.90352e+27,2.03654e+43
5.64453,-1662.88,-2.13052,-1774.09,-193.098,-407.993,0,1.35195e+44
5.6543,195.616,10.6768,196.016,-171.844,5.68434e-14,1.9807e+28,-2.91465e+43
5.66406,2054.11,25.5015,2166.13,-154.586,407.993,3.96141e+28,-1.93488e+44
5.67383,195.616,43.7152,196.016,-140.584,-9.27685e-11,-9.0072e+15,4.17138e+43
5.68359,-1662.88,66.0104,-1774.09,-129.911,-407.993,-3.96141e+28,2.76915e+44
5.69336,195.616,91.7917,196.016,-121.433,7.42375e-11,-1.9807e+28,-5.97e+43
5.70312,2054.11,121.923,2166.13,-115.695,407.993,0,-3.96315e+44
5.71289,195.616,157.391,196.016,-110.603,-9.27685e-11,7.92282e+28,8.54413e+43
5.72266,-1662.88,197.172,-1774.09,-106.653,-407.993,1.58456e+29,5.67198e+44
5.73242,195.616,241.513,196.016,-103.46,0,1.58456e+29,-1.22282e+44
5.74219,2054.11,291.293,2166.13,-99.6167,407.993,1.58456e+29,-8.11761e+44
5.75195,195.616,345.008,196.016,-95.9926,5.56497e-11,1.58456e+29,1.75007e+44
5.76172,-1662.88,401.775,-1774.09,-91.6857,-407.993,1.58456e+29,1.16178e+45
5.77148,195.616,461.062,196.016,-86.6867,-7.41807e-11,7.92282e+28,-2.50466e+44
5.78125,2054.11,521.281,2166.13,-80.3285,407.993,0,-1.66271e+45
5.79102,195.616,579.141,196.016,-73.433,5.56497e-11,1.58456e+29,3.58462e+44
5.80078,-1662.88,633.54,-1774.09,-66.0747,-407.993,3.16913e+29,2.37963e+45
5.81055,195.616,682.263,196.016,-58.2918,-7.41807e-11,7.92282e+29,-5.13023e+44
5.82031,2054.11,721.855,2166.13,-51.0411,407.993,1.26765e+30,-3.40568e+45
5.83008,195.616,750.657,196.016,-43.46,-7.42375e-11,3.16913e+29,7.34227e+44
5.83984,-1662.88,767.502,-1774.09,-36.55,-407.993,-6.33825e+29,4.87413e+45
5.84961,195.616,769.801,196.016,-29.5522,5.57066e-11,-9.50738e+29,-1.05081e+45
5.85937,2054.11,757.432,2166.13,-23.3671,407.993,-1.26765e+30,-6.97575e+45
5.86914,195.616,730.136,196.016,-17.4781,-7.42375e-11,-6.33825e+29,1.5039e+45
5.87891,-1662.88,688.398,-1774.09,-11.9444,-407.993,0,9.98354e+45
5.88867,195.616,632.33,196.016,-7.27304,-1.85878e-11,0,-2.15234e+45
5.89844,2054.11,565.172,2166.13,-2.95562,407.993,0,-1.42882e+46
5.9082,195.616,488.71,196.016,0.398451,7.41807e-11,0,3.08039e+45
5.91797,-1662.88,404.165,-1774.09,2.93727,-407.993,0,2.0449e+46
5.92773,195.616,315.087,196.016,5.0252,-9.27685e-11,-2.5353e+30,-4.40858e+45
5.9375,2054.11,224.431,2166.13,5.78147,407.993,-5.0706e+30,-2.92662e+46
5.94727,195.616,132.725,196.016,5.94924,7.41807e-11,-5.0706e+30,6.30947e+45
5.95703,-1662.88,42.8061,-1774.09,4.9885,-407.993,-5.0706e+30,4.18851e+46
5.9668,195.616,-42.5068,196.016,3.56902,-9.27685e-11,-2.5353e+30,-9.02997e+45
5.97656,2054.11,-124.956,2166.13,0.727435,407.993,0,-5.9945e+46
5.98633,195.616,-200.935,196.016,-1.56235,-7.42375e-11,-5.0706e+30,1.29235e+46
5.99609,-1662.88,-270.496,-1774.09,-4.66083,-407.993,-1.01412e+31,8.5792e+46
6.00586,195.616,-333.289,196.016,-7.68984,5.57066e-11,-2.5353e+31,-1.84958e+46
6.01562,2054.11,-388.891,2166.13,-10.534,407.993,-4.05648e+31,-1.22784e+47
6.02539,195.616,-436.665,196.016,-13.2393,-7.42375e-11,-2.02824e+31,2.64708e+46
6.03516,-1662.88,-476.137,-1774.09,-16.0206,-407.993,0,1.75725e+47
6.04492,195.616,-507.936,196.016,-18.3432,5.57066e-11,-2.02824e+31,-3.78845e+46
6.05469,2054.11,-530.82,2166.13,-20.2044,407.993,-4.05648e+31,-2.51494e+47
6.06445,195.616,-545.412,196.016,-22.717,0,0,5.42195e+46
6.07422,-1662.88,-552.811,-1774.09,-24.5559,-407.993,4.05648e+31,3.59933e+47
6.08398,195.616,-552.936,196.016,-26.2244,-5.56497e-11,-2.02824e+31,-7.75977e+46
6.09375,2054.11,-546.807,2166.13,-27.7474,407.993,-8.11296e+31,-5.15129e+47
6.10352,195.616,-535.656,196.016,-28.1786,7.41807e-11,1.21694e+32,1.11056e+47
6.11328,-1662.88,-520.627,-1774.09,-28.1498,-407.993,3.24519e+32,7.37241e+47
6.12305,195.616,-500.568,196.016,-27.2402,-5.56497e-11,2.43389e+32,-1.58941e+47
6.13281,2054.11,-478.366,2166.13,-26.2204,407.993,1.62259e+32,-1.05512e+48
6.14258,195.616,-453.061,196.016,-24.316,-7.42375e-11,8.11296e+31,2.27473e+47
6.15234,-1662.88,-425.589,-1774.09,-22.0773,-407.993,0,1.51007e+48
6.16211,195.616,-395.323,196.016,-18.1164,9.27685e-11,0,-3.25555e+47
6.17187,2054.11,-365.011,2166.13,-13.2275,407.993,0,-2.16118e+48
6.18164,195.616,-333.048,196.016,-6.88639,-7.42375e-11,3.24519e+32,4.65927e+47
6.19141,-1662.88,-301.558,-1774.09,0.218886,-407.993,6.49037e+32,3.09303e+48
6.20117,195.616,-271.397,196.016,9.21549,9.27685e-11,-1.47574e+20,-6.66824e+47
6.21094,2054.11,-242.685,2166.13,19.7233,407.993,-6.49037e+32,-4.42668e+48
6.2207,195.616,-216.57,196.016,32.0779,0,-9.73556e+32,9.54344e+47
6.23047,-1662.88,-193.335,-1774.09,45.8428,-407.993,-1.29807e+33,6.33537e+48
6.24023,195.616,-172.78,196.016,62.5372,-5.56497e-11,6.49037e+32,-1.36584e+48
6.25,2054.11,-156.282,2166.13,81.2709,407.993,2.59615e+33,-9.06704e+48
6.25977,195.616,-141.903,196.016,102.959,7.41807e-11,2.59615e+33,1.95476e+48
6.26953,-1662.88,-130.95,-1774.09,128.376,-407.993,2.59615e+33,1.29766e+49
6.2793,195.616,-122.279,196.016,157.707,-5.56497e-11,3.54235e+20,-2.7976e+48
6.28906,2054.11,-115.117,2166.13,190.828,407.993,-2.59615e+33,-1.85718e+49
6.29883,195.616,-109.663,196.016,228.537,7.41807e-11,-1.29807e+33,4.00387e+48
6.30859,-1662.88,-105.283,-1774.09,270.238,-407.993,0,2.65795e+49
6.31836,195.616,-100.665,196.016,315.622,7.42375e-11,0,-5.73025e+48
6.32812,2054.11,-96.1401,2166.13,364.555,407.993,0,-3.804e+49
6.33789,195.616,-91.5491,196.016,415.543,-5.57066e-11,-1.03846e+34,8.20101e+48
6.34766,-1662.88,-85.8354,-1774.09,467.401,-407.993,-2.07692e+34,5.4442e+49
6.35742,195.616,-79.9874,196.016,518.943,7.42375e-11,-1.55769e+34,-1.17371e+49
6.36719,2054.11,-73.7851,2166.13,568.308,407.993,-1.03846e+34,-7.79163e+49
6.37695,195.616,-67.6184,196.016,613.173,1.85878e-11,1.55769e+34,1.67979e+49
6.38672,-1662.88,-60.9389,-1774.09,651.245,-407.993,4.15384e+34,1.11512e+50
6.39648,195.616,-54.8531,196.016,681.367,-7.41807e-11,1.03846e+34,-2.40408e+49
6.40625,2054.11,-50.144,2166.13,701.689,407.993,-2.07692e+34,-1.59594e+50
6.41602,195.616,-45.4769,196.016,710.683,9.27685e-11,-5.1923e+34,3.44067e+49
6.42578,-1662.88,-41.6171,-1774.09,707.519,-407.993,-8.30767e+34,2.28407e+50
6.43555,195.616,-39.7195,196.016,691.231,-7.41807e-11,-6.23076e+34,-4.92421e+49
6.44531,2054.11,-37.5873,2166.13,662.311,407.993,-4.15384e+34,-3.26891e+50
6.45508,195.616,-36.0069,196.016,620.913,9.27685e-11,-6.23076e+34,7.04742e+49
6.46484,-1662.88,-35.4762,-1774.09,567.799,-407.993,-8.30767e+34,4.67839e+50
6.47461,195.616,-34.4927,196.016,505.108,7.42375e-11,-4.15384e+34,-1.00861e+50
6.48437,2054.11,-33.239,2166.13,433.945,407.993,0,-6.69562e+50
6.49414,195.616,-33.0594,196.016,355.603,-5.57066e-11,-8.30767e+34,1.4435e+50
6.50391,-1662.88,-32.3039,-1774.09,273.576,-407.993,-1.66153e+35,9.58262e+50
6.51367,195.616,-31.0502,196.016,189.04,7.42375e-11,-8.30767e+34,-2.06591e+50
6.52344,2054.11,-29.8563,2166.13,104.95,407.993,0,-1.37144e+51
6.5332,195.616,-28.7434,196.016,22.0419,-5.57066e-11,1.66153e+35,2.95668e+50
6.54297,-1662.88,-26.5093,-1774.09,-57.2983,-407.993,3.32307e+35,1.96278e+51
6.55273,195.616,-24.6651,196.016,-132.827,0,1.66153e+35,-4.23154e+50
6.5625,2054.11,-22.6608,2166.13,-203.466,407.993,0,-2.80909e+51
6.57227,195.616,-20.0401,196.016,-269.025,5.56497e-11,0,6.05609e+50
6.58203,-1662.88,-16.9681,-1774.09,-327.562,-407.993,0,4.02031e+51
6.5918,195.616,-14.7615,196.016,-379.632,-7.41807e-11,-3.32307e+35,-8.66735e+50
6.60156,2054.11,-11.0117,2166.13,-423.936,407.993,-6.64614e+35,-5.75378e+51
6.61133,195.616,-7.26511,196.016,-461.222,5.56497e-11,9.96921e+35,1.24045e+51
6.62109,-1662.88,-3.88249,-1774.09,-491.125,-407.993,2.65846e+36,8.23468e+51
6.63086,195.616,0.25398,196.016,-513.014,7.42375e-11,3.32307e+36,-1.77531e+51
6.64062,2054.11,4.34515,2166.13,-526.598,407.993,3.98768e+36,-1.17853e+52
6.65039,195.616,8.21146,196.016,-532.939,-9.27685e-11,1.99384e+36,2.54078e+51
6.66016,-1662.88,11.298,-1774.09,-532.251,-407.993,0,1.68669e+52
6.66992,195.616,14.2115,196.016,-524.672,7.42375e-11,-2.65846e+36,-3.63631e+51
6.67969,2054.11,16.2417,2166.13,-511.193,407.993,-5.31691e+36,-2.41395e+52
6.68945,195.616,17.7025,196.016,-493.547,-9.27685e-11,-5.31691e+36,5.20421e+51
6.69922,-1662.88,18.6634,-1774.09,-471.796,-407.993,-5.31691e+36,3.45479e+52
6.70898,195.616,19.4998,196.016,-446.708,0,-2.65846e+36,-7.44816e+51
6.71875,2054.11,19.0986,2166.13,-419.083,407.993,0,-4.94442e+52
6.72852,195.616,19.4917,196.016,-389.454,5.56497e-11,0,1.06596e+52
6.73828,-1662.88,19.537,-1774.09,-358.758,-407.993,0,7.07635e+52
6.74805,195.616,19.867,196.016,-328.101,-7.41807e-11,-1.06338e+37,-1.52558e+52
6.75781,2054.11,20.8603,2166.13,-296.906,407.993,-2.12676e+37,-1.01275e+53
6.76758,195.616,22.9601,196.016,-266.679,5.56497e-11,-1.06338e+37,2.18338e+52
6.77734,-1662.88,25.9949,-1774.09,-236.704,-407.993,0,1.44943e+53
6.78711,195.616,31.1602,196.016,-208.938,7.42375e-11,0,-3.12481e+52
6.79687,2054.11,37.8284,2166.13,-183.235,407.993,0,-2.07439e+53
6.80664,195.616,47.2094,196.016,-159.935,-7.42375e-11,2.12676e+37,4.47216e+52
6.81641,-1662.88,59.5137,-1774.09,-139.091,-407.993,4.25353e+37,2.96882e+53
6.82617,195.616,74.4661,196.016,-120.774,5.57066e-11,-2.12676e+37,-6.40046e+52
6.83594,2054.11,94.2733,2166.13,-105.959,407.993,-8.50706e+37,-4.24892e+53
6.8457,195.616,117.068,196.016,-92.3659,-7.42375e-11,-4.25353e+37,9.1602e+52
6.85547,-1662.88,144.749,-1774.09,-81.8712,-407.993,0,6.08096e+53
6.86523,195.616,176.187,196.016,-72.29,-1.85878e-11,8.50706e+37,-1.31099e+53
6.875,2054.11,212.571,2166.13,-64.5949,407.993,1.70141e+38,-8.70293e+53
6.88477,195.616,252.538,196.016,-57.5932,7.41807e-11,8.50706e+37,1.87626e+53
6.89453,-1662.88,297.255,-1774.09,-51.3242,-407.993,0,1.24554e+54
6.9043,195.616,344.246,196.016,-45.9176,-9.27685e-11,-1.70141e+38,-2.68526e+53
6.91406,2054.11,393.663,2166.13,-40.798,407.993,-3.40282e+38,-1.7826e+54
6.92383,195.616,443.506,196.016,-36.0664,7.41807e-11,-6.18819e+25,3.84308e+53
6.93359,-1662.88,492.94,-1774.09,-31.7974,-407.993,3.40282e+38,2.55121e+54
6.94336,195.616,540.274,196.016,-28.3071,-9.27685e-11,-5.10424e+38,-5.50014e+53
6.95312,2054.11,583.425,2166.13,-24.9976,407.993,-1.36113e+39,-3.65124e+54
6.96289,195.616,620.393,196.016,-22.8559,-7.42375e-11,-3.40282e+38,7.87168e+53
6.97266,-1662.88,650.205,-1774.09,-21.3276,-407.993,6.80565e+38,5.22558e+54
6.98242,195.616,669.804,196.016,-21.0052,5.57066e-11,1.02085e+39,-1.12658e+54
6.99219,2054.11,679.423,2166.13,-21.152,407.993,1.36113e+39,-7.47873e+54
7.00195,195.616,677.014,196.016,-22.5256,-7.42375e-11,-6.80565e+38,1.61233e+54
7.01172,-1662.88,661.947,-1774.09,-23.97,-407.993,-2.72226e+39,1.07034e+55
7.02148,195.616,635.68,196.016,-26.0238,-1.85878e-11,-5.44452e+39,-2.30754e+54
7.03125,2054.11,596.724,2166.13,-27.577,407.993,-8.16678e+39,-1.53185e+55
7.04102,195.616,546.946,196.016,-29.6951,7.41807e-11,-6.80565e+39,3.3025e+54
7.05078,-1662.88,487.464,-1774.09,-31.2954,-407.993,-5.44452e+39,2.19235e+55
7.06055,195.616,420.836,196.016,-32.5078,-5.56497e-11,-5.44452e+39,-4.72646e+54
7.07031,2054.11,346.532,2166.13,-33.3624,407.993,-5.44452e+39,-3.13764e+55
7.08008,195.616,269,196.016,-34.023,7.41807e-11,-9.9011e+26,6.76441e+54
7.08984,-1662.88,188.966,-1774.09,-34.5997,-407.993,5.44452e+39,4.49052e+55
7.09961,195.616,108.174,196.016,-34.951,-5.56497e-11,2.72226e+39,-9.68108e+54
7.10937,2054.11,28.7466,2166.13,-35.4726,407.993,0,-6.42674e+55
7.11914,195.616,-48.2448,196.016,-36.2368,-7.42375e-11,0,1.38553e+55
7.12891,-1662.88,-121.425,-1774.09,-36.7204,-407.993,0,9.19781e+55
7.13867,195.616,-190.653,196.016,-37.7283,9.27685e-11,2.17781e+40,-1.98295e+55
7.14844,2054.11,-253.834,2166.13,-38.1399,407.993,4.35561e+40,-1.31637e+56
7.1582,195.616,-311.094,196.016,-38.8752,-7.42375e-11,4.35561e+40,2.83795e+55
7.16797,-1662.88,-362.612,-1774.09,-39.3431,-407.993,4.35561e+40,1.88396e+56
7.17773,195.616,-406.489,196.016,-39.2999,9.27685e-11,-2.17781e+40,-4.06161e+55
7.1875,2054.11,-443.306,2166.13,-39.5148,407.993,-8.71123e+40,-2.69628e+56
7.19727,195.616,-473.059,196.016,-38.9958,0,-4.35561e+40,5.81289e+55
7.20703,-1662.88,-495.022,-1774.09,-38.364,-407.993,0,3.85886e+56
7.2168,195.616,-509.127,196.016,-37.2722,-5.56497e-11,0,-8.31929e+55
7.22656,2054.11,-516.772,2166.13,-36.1529,407.993,0,-5.52272e+56
7.23633,195.616,-517.355,196.016,-34.7793,7.41807e-11,0,1.19064e+56
7.24609,-1662.88,-511.046,-1774.09,-32.9482,-407.993,0,7.904e+56
7.25586,195.616,-499.516,196.016,-31.0359,-5.56497e-11,-1.74225e+41,-1.70402e+56
7.26562,2054.11,-483.687,2166.13,-28.9506,407.993,-3.48449e+41,-1.1312e+57
7.27539,195.616,-463.094,196.016,-26.5311,-7.42375e-11,6.33671e+28,2.43875e+56
7.28516,-1662.88,-439.566,-1774.09,-24.2557,-407.993,3.48449e+41,1.61895e+57
7.29492,195.616,-414.619,196.016,-21.3905,7.42375e-11,1.74225e+41,-3.49029e+56
7.30469,2054.11,-387.671,2166.13,-18.4218,407.993,0,-2.31701e+57
7.31445,195.616,-359.632,196.016,-14.9629,-5.57066e-11,3.48449e+41,4.99522e+56
7.32422,-1662.88,-331.739,-1774.09,-11.4096,-407.993,6.96898e+41,3.31605e+57
7.33398,195.616,-303.19,196.016,-6.47745,7.42375e-11,6.96898e+41,-7.14905e+56
7.34375,2054.11,-275.33,2166.13,-0.757581,407.993,6.96898e+41,-4.74587e+57
7.35352,195.616,-248.738,196.016,6.41192,1.85878e-11,1.04535e+42,1.02316e+57
7.36328,-1662.88,-222.473,-1774.09,15.3312,-407.993,1.3938e+42,6.79218e+57
7.37305,195.616,-198.617,196.016,25.957,-7.41807e-11,2.09069e+42,-1.46432e+57
7.38281,2054.11,-176.263,2166.13,39.3995,407.993,2.78759e+42,-9.72082e+57
7.39258,195.616,-156.474,196.016,54.9037,9.27685e-11,1.3938e+42,2.0957e+57
7.40234,-1662.88,-138.898,-1774.09,74.2521,-407.993,0,1.39122e+58
7.41211,195.616,-124.393,196.016,95.9939,-7.41807e-11,1.3938e+42,-2.99933e+57
7.42188,2054.11,-111.829,2166.13,121.53,407.993,2.78759e+42,-1.99109e+58
7.43164,195.616,-101.731,196.016,150.816,9.27685e-11,1.3938e+42,4.29257e+57
7.44141,-1662.88,-93.4742,-1774.09,183.008,-407.993,0,2.8496e+58
7.45117,195.616,-86.1913,196.016,218.598,7.42375e-11,8.36278e+42,-6.14343e+57
7.46094,2054.11,-80.5439,2166.13,257.042,407.993,1.67256e+43,-4.07829e+58
7.4707,195.616,-75.3413,196.016,298.264,-5.57066e-11,8.36278e+42,8.79235e+57
7.48047,-1662.88,-71.2534,-1774.09,340.868,-407.993,0,5.83676e+58
7.49023,195.616,-67.7058,196.016,384.142,7.42375e-11,-1.11504e+43,-1.25834e+58
7.5,2054.11,-64.3911,2166.13,427.695,407.993,-2.23007e+43,-8.35344e+58
7.50977,195.616,-61.6863,196.016,470.071,1.85878e-11,-1.01263e+30,1.80091e+58
7.51953,-1662.88,-58.789,-1774.09,509.666,-407.993,2.23007e+43,1.19553e+59
7.5293,195.616,-56.5549,196.016,545.388,-7.41807e-11,2.23007e+43,-2.57743e+58
7.53906,2054.11,-54.1737,2166.13,575.346,407.993,2.23007e+43,-1.71101e+59
7.54883,195.616,-52.2373,196.016,598.897,5.56497e-11,1.11504e+43,3.68875e+58
7.55859,-1662.88,-50.9561,-1774.09,614.16,-407.993,0,2.44876e+59
7.56836,195.616,-49.67,196.016,620.219,-7.41807e-11,2.23007e+43,-5.27927e+58
7.57812,2054.11,-49.1636,2166.13,616.522,407.993,4.46015e+43,-3.50462e+59
7.58789,195.616,-48.8094,196.016,602.235,5.56497e-11,-2.23007e+43,7.55557e+58
7.59766,-1662.88,-48.7802,-1774.09,577.227,-407.993,-8.9203e+43,5.01573e+59
7.60742,195.616,-48.7689,196.016,542.002,7.42375e-11,4.46015e+43,-1.08134e+59
7.61719,2054.11,-49.0666,2166.13,497.564,407.993,1.78406e+44,-7.1784e+59
7.62695,195.616,-49.7622,196.016,444.894,-9.27685e-11,8.9203e+43,1.54759e+59
7.63672,-1662.88,-49.4629,-1774.09,385.794,-407.993,0,1.02736e+60
7.64648,195.616,-49.2381,196.016,321.048,7.42375e-11,1.78406e+44,-2.21487e+59
7.65625,2054.11,-48.8579,2166.13,253.438,407.993,3.56812e+44,-1.47033e+60
7.66602,195.616,-48.2432,196.016,183.82,-9.27685e-11,3.56812e+44,3.16988e+59
7.67578,-1662.88,-46.7436,-1774.09,113.75,-407.993,3.56812e+44,2.10431e+60
7.68555,195.616,-46.0787,196.016,44.5269,0,1.78406e+44,-4.53666e+59
7.69531,2054.11,-43.8689,2166.13,-21.8807,407.993,0,-3.01164e+60
7.70508,195.616,-41.9616,196.016,-85.2148,5.56497e-11,3.56812e+44,6.49277e+59
7.71484,-1662.88,-39.7146,-1774.09,-144.952,-407.993,7.13624e+44,4.31019e+60
7.72461,195.616,-36.586,196.016,-199.928,-7.41807e-11,-7.13624e+44,-9.29231e+59
7.73438,2054.11,-33.0497,2166.13,-249.917,407.993,-2.14087e+45,-6.16865e+60
7.74414,195.616,-29.9275,196.016,-294.462,5.56497e-11,-3.56812e+44,1.32989e+60
7.75391,-1662.88,-25.9868,-1774.09,-333.707,-407.993,1.42725e+45,8.82844e+60
7.76367,195.616,-21.5866,196.016,-367.2,7.42375e-11,2.14087e+45,-1.90332e+60
7.77344,2054.11,-17.2528,2166.13,-394.303,407.993,2.8545e+45,-1.26351e+61
7.7832,195.616,-13.0177,196.016,-416.51,-7.42375e-11,-2.8545e+45,2.72399e+60
7.79297,-1662.88,-7.91219,-1774.09,-432.412,-407.993,-8.56349e+45,1.8083e+61
7.80273,195.616,-3.91161,196.016,-442.756,5.57066e-11,-4.28174e+45,-3.89851e+60
7.8125,2054.11,0.150446,2166.13,-448.041,407.993,0,-2.58801e+61
7.82227,195.616,4.72693,196.016,-447.932,-7.42375e-11,5.70899e+45,5.57946e+60
7.83203,-1662.88,8.75016,-1774.09,-443.18,-407.993,1.1418e+46,3.7039e+61
7.8418,195.616,12.2541,196.016,-434.732,-1.85878e-11,5.18469e+32,-7.9852e+60
7.85156,2054.11,15.9311,2166.13,-422.974,407.993,-1.1418e+46,-5.30094e+61
7.86133,195.616,19.7764,196.016,-408.083,7.41807e-11,-1.1418e+46,1.14282e+61
7.87109,-1662.88,22.3211,-1774.09,-391.12,-407.993,-1.1418e+46,7.58659e+61
7.88086,195.616,26.6484,196.016,-372.042,-9.27685e-11,-1.7127e+46,-1.63559e+61
7.89062,2054.11,30.4371,2166.13,-351.609,407.993,-2.2836e+46,-1.08578e+62
7.90039,195.616,34.8648,196.016,-330.75,7.41807e-11,-4.15282e+33,2.34082e+61
7.91016,-1662.88,39.6499,-1774.09,-309.049,-407.993,2.2836e+46,1.55394e+62
7.91992,195.616,45.8797,196.016,-287.374,-9.27685e-11,-1.1418e+46,-3.35012e+61
7.92969,2054.11,52.7792,2166.13,-265.979,407.993,-4.56719e+46,-2.22396e+62
7.93945,195.616,61.3676,196.016,-244.888,-7.42375e-11,-4.56719e+46,4.79463e+61
7.94922,-1662.88,71.9538,-1774.09,-224.508,-407.993,-4.56719e+46,3.18289e+62
7.95898,195.616,84.1384,196.016,-205.015,5.57066e-11,2.2836e+46,-6.86196e+61
7.96875,2054.11,98.6152,2166.13,-186.85,407.993,9.13439e+46,-4.55528e+62
7.97852,195.616,115.498,196.016,-170.474,-7.42375e-11,9.13439e+46,9.82069e+61
7.98828,-1662.88,133.894,-1774.09,-154.914,-407.993,9.13439e+46,6.51942e+62
7.99805,195.616,155.586,196.016,-141.256,-3.71188e-11,1.37016e+47,-1.40552e+62
8.00781,2054.11,179.607,2166.13,-128.776,407.993,1.82688e+47,-9.33045e+62
8.01758,195.616,206.398,196.016,-117.778,1.11299e-10,4.98542e+34,2.01154e+62
8.02734,-1662.88,235.486,-1774.09,-107.557,-407.993,-1.82688e+47,1.33535e+63
8.03711,195.616,267.309,196.016,-98.1736,-7.41807e-11,9.13439e+46,-2.87888e+62
8.04688,2054.11,300.898,2166.13,-89.6371,407.993,3.65375e+47,-1.91113e+63
8.05664,195.616,336.4,196.016,-81.9787,7.41807e-11,-1.82688e+47,4.12019e+62
8.06641,-1662.88,372.319,-1774.09,-74.4016,-407.993,-7.30751e+47,2.73517e+63
8.07617,195.616,408.572,196.016,-67.7472,-7.41807e-11,-1.3289e+35,-5.89673e+62
8.08594,2054.11,443.692,2166.13,-61.5725,407.993,7.30751e+47,-3.91451e+63


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_3.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-397.94140700690366, LMmax=397.94140700690366,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.82534,5.84962,-0.000122572,0.00393208,-0.00126115,-6.93889e-18,0.0200937
0.00976562,83.7344,-22.7724,0.00581035,-0.148108,0.0580919,-4.62593e-18,-0.935141
0.0195312,169.294,213.196,0.0117433,-0.0668454,0.117445,-2.31296e-18,-1.89038
0.0292969,254.854,485.754,0.0176762,-0.218886,0.176798,0,-2.84561
0.0390625,356.117,549.772,-0.00229483,0.077331,0.213179,-2.96059e-16,-2.06909
0.0488281,457.379,593.746,-0.0222659,-0.176944,0.249561,-5.92119e-16,-1.29257
0.0585937,558.642,602.349,-0.0422369,0.0235925,0.285942,-8.88178e-16,-0.516052
0.0683594,610.555,684.235,-0.0141822,0.0275246,0.281678,-7.40149e-16,-0.289951
0.078125,662.468,835.966,0.0138725,-0.179565,0.277413,-5.92119e-16,-0.0638494
0.0878906,714.382,909.928,0.0419273,0.0812631,0.273148,-4.44089e-16,0.162252
0.0976562,712.94,796.692,0.0394312,-0.0235925,0.429129,8.88178e-16,-2.46152
0.107422,711.499,698.063,0.0369351,-0.162526,0.58511,2.22045e-15,-5.0853
0.117187,710.057,724.663,0.034439,-0.0983021,0.741091,3.55271e-15,-7.70908
0.126953,665.259,738.28,-0.0416299,0.0812631,0.639672,2.36848e-15,-2.40117
0.136719,620.46,648.528,-0.117699,-0.0550492,0.538253,1.18424e-15,2.90674
0.146484,575.662,507.008,-0.193768,0.0747096,0.436834,0,8.21465
0.15625,494.214,435.279,-0.0222588,0.0865058,0.362035,1.4803e-16,5.19566
0.166016,412.767,378.18,0.14925,0.0380101,0.287236,2.96059e-16,2.17667
0.175781,331.32,310.895,0.320759,-0.0209711,0.212437,4.44089e-16,-0.842324
0.185547,247,176.917,-0.288012,-0.0838844,-3.93143,2.96059e-16,65.7031
0.195312,162.68,30.0666,-0.896783,-0.145487,-8.07529,1.4803e-16,132.248
0.205078,78.36,-28.5719,-1.50555,0.123205,-12.2192,0,198.794
0.214844,-7.0475,-52.2405,-1.05222,-0.047185,-25.8046,-3.78956e-14,320.766
0.224609,-92.455,-176.632,-0.598894,0.111409,-39.3901,-7.57912e-14,442.738
0.234375,-177.863,-327.692,-0.145564,-0.00655347,-52.9755,-1.13687e-13,564.71
0.244141,-248.833,-373.971,0.193768,-0.0983021,-73.3488,-7.57912e-14,626.198
0.253906,-319.803,-400.806,0.5331,-0.0498064,-93.7221,-3.78956e-14,687.687
0.263672,-390.773,-461.33,0.872431,-0.0720882,-114.095,0,749.176
0.273437,-424.586,-524.736,0.138699,0.191361,-135.007,1.51582e-13,746.288
0.283203,-458.4,-574.817,-0.595033,-0.140244,-155.919,3.03165e-13,743.399
0.292969,-492.213,-598.745,-1.32877,0.262139,-176.832,4.54747e-13,740.51
0.302734,-509.56,-569.204,-0.470608,0.00131069,-193.368,3.03165e-13,681.883
0.3125,-526.906,-572.58,0.38755,0.281799,-209.904,1.51582e-13,623.257
0.322266,-544.253,-615.863,1.24571,0.123205,-226.44,0,564.63
0.332031,-539.063,-609.193,0.399702,-0.0157283,-236.003,-1.51582e-13,482.833
0.341797,-533.873,-565.766,-0.446304,-0.00655347,-245.566,-3.03165e-13,401.036
0.351562,-528.683,-548.491,-1.29231,0.09437,-255.129,-4.54747e-13,319.239
0.361328,-534.702,-566.208,-0.823753,-0.0917486,-257.318,-1.51582e-13,238.234
0.371094,-540.722,-536.042,-0.355196,0.148108,-259.506,1.51582e-13,157.228
0.380859,-546.741,-471.705,0.113361,0.0720882,-261.695,4.54747e-13,76.2227
0.390625,-558.328,-406.825,-1.76338,0.0131069,-257.027,3.03165e-13,-7.87642
0.400391,-569.916,-378.462,-3.64011,0.0891272,-252.36,1.51582e-13,-91.9756
0.410156,-581.504,-348.175,-5.51685,0.0157283,-247.692,0,-176.075
0.419922,-510.81,-269.6,-6.05527,-0.145487,-237.462,1.51582e-13,-244.608
0.429687,-440.116,-201.498,-6.59369,0.0747096,-227.232,3.03165e-13,-313.141
0.439453,-369.422,-151.352,-7.13211,-0.235925,-217.002,4.54747e-13,-381.674
0.449219,-265.688,-136.557,-5.46748,-0.159905,-203.043,3.03165e-13,-427.24
0.458984,-161.954,-67.0619,-3.80286,0.100923,-189.084,1.51582e-13,-472.806
0.46875,-58.2198,39.1242,-2.13823,-0.154662,-175.124,0,-518.371
0.478516,18.891,73.0248,-5.72868,-0.111409,-159.862,2.65269e-13,-531.384
0.488281,96.0018,16.7157,-9.31914,0.483646,-144.6,5.30539e-13,-544.396
0.498047,173.113,-32.8394,-12.9096,0.0524278,-129.338,7.95808e-13,-557.409
0.507812,216.139,-19.3396,-4.03358,1.54531,-114.46,6.82121e-13,-553.514
0.517578,259.165,28.8598,4.84244,3.30164,-99.5822,5.68434e-13,-549.619
0.527344,302.191,39.9055,13.7185,7.99655,-84.7044,4.54747e-13,-545.724
0.537109,286.069,-13.6696,39.6039,18.0928,-71.3411,2.84217e-13,-527.927
0.546875,269.946,-30.0618,65.4893,37.6903,-57.9779,1.13687e-13,-510.13
0.556641,253.824,3.28394,91.3747,73.4998,-44.6146,-5.68434e-14,-492.334
0.566406,205.221,21.8002,209.24,133.484,-32.8472,-5.68434e-14,-474.961
0.576172,156.617,5.34489,327.106,225.875,-21.0799,-5.68434e-14,-457.588
0.585937,108.014,-18.0875,444.972,356.987,-9.31254,-5.68434e-14,-440.216
0.595703,67.8222,-14.6354,664.309,527.523,0.858509,-1.89478e-14,-419.557
0.605469,27.6305,14.1662,883.646,729.367,11.0296,1.89478e-14,-398.899
0.615234,-12.5611,24.5713,1102.98,943.912,21.2006,5.68434e-14,-378.24
0.625,-18.3951,-4.05558,1226.38,1145.72,27.0301,3.78956e-14,-312.326
0.634766,-24.2292,-16.8096,1349.77,1306.58,32.8597,1.89478e-14,-246.412
0.644531,-30.0632,9.57034,1473.17,1408.11,38.6892,0,-180.498
0.654297,-10.0651,29.1494,1436.13,1444.08,39.3834,9.4739e-14,-121.101
0.664062,9.93308,6.91083,1399.09,1426.46,40.0776,1.89478e-13,-61.7038
0.673828,29.9312,-13.6275,1362.06,1374.94,40.7719,2.84217e-13,-2.30698
0.683594,44.5095,-3.81616,1238.66,1308.81,38.1859,2.08426e-13,32.5686
0.693359,59.0877,15.1417,1115.26,1234.44,35.6,1.32635e-13,67.4442
0.703125,73.6659,15.9457,991.855,1144.92,33.0141,5.68434e-14,102.32
0.712891,71.4096,0.194124,824.658,1026.1,28.1241,2.84217e-14,131.29
0.722656,69.1532,-7.3379,657.462,870.288,23.2342,3.44574e-27,160.26
0.732422,66.8968,6.14889,490.265,687.162,18.3443,-2.84217e-14,189.23
0.742187,60.1497,15.9295,326.65,494.762,13.0481,-1.89478e-14,186.041
0.751953,53.4026,2.9426,163.036,311.203,7.75186,-9.4739e-15,182.852
0.761719,46.6555,-7.90734,-0.578939,143.703,2.45565,0,179.664
0.771484,46.9807,2.94584,-145.852,-14.9052,-1.56915,-1.89478e-14,166.559
0.78125,47.3059,11.2657,-291.124,-178.772,-5.59395,-3.78956e-14,153.453
0.791016,47.6311,0.638993,-436.397,-350.706,-9.61876,-5.68434e-14,140.348
0.800781,38.0283,-7.51747,-552.098,-516.84,-12.156,-4.73695e-14,123.722
0.810547,28.4255,-4.97606,-667.798,-656.148,-14.6933,-3.78956e-14,107.096
0.820312,18.8227,2.11757,-783.499,-762.656,-17.2306,-2.84217e-14,90.47
0.830078,9.07668,5.43548,-853.376,-839.594,-18.1909,-9.4739e-15,68.8873
0.839844,-0.669339,-0.360748,-923.253,-907.458,-19.1512,9.4739e-15,47.3045
0.849609,-10.4154,-8.30529,-993.13,-972.995,-20.1115,2.84217e-14,25.7218
0.859375,-20.9788,-1.94933,-1005.06,-1024.63,-20.0636,-9.4739e-15,17.2022
0.869141,-31.5422,5.5099,-1016.99,-1052.05,-20.0157,-4.73695e-14,8.68249
0.878906,-42.1057,1.76006,-1028.92,-1046.98,-19.9678,-8.52651e-14,0.162815
0.888672,-63.0278,-4.77546,-1003.98,-1019.28,-19.821,-5.68434e-14,5.06922
0.898437,-83.9499,-4.20603,-979.034,-991.349,-19.6743,-2.84217e-14,9.97562
0.908203,-104.872,-0.101915,-954.089,-965.675,-19.5275,0,14.882
0.917969,-96.8121,0.414132,-926.036,-933.268,-19.0516,-1.89478e-14,40.78
0.927734,-88.7522,-2.577,-897.984,-881.299,-18.5757,-3.78956e-14,66.6781
0.9375,-80.6923,-5.25592,-869.932,-809.967,-18.0997,-5.68434e-14,92.5761
0.947266,-57.3285,-1.83933,-842.302,-732.316,-14.8093,-4.73695e-14,145.205
0.957031,-33.9647,3.2807,-814.673,-664.586,-11.5189,-3.78956e-14,197.833
0.966797,-10.6009,-0.423838,-787.044,-603.075,-8.22852,-2.84217e-14,250.462
0.976562,-7.61314,-4.88708,-750.859,-536.41,2.62552,1.89478e-14,324.824
0.986328,-4.62541,-1.82153,-714.674,-460.472,13.4796,6.63173e-14,399.186
0.996094,-1.63768,1.82639,-678.49,-375.974,24.3336,1.13687e-13,473.548
1.00586,-5.30148,1.68888,-580.844,-295.056,43.7681,1.26218e-29,526.106
1.01562,-8.96528,0.803999,-483.198,-220.721,63.2027,-1.13687e-13,578.664
1.02539,-12.6291,-0.177947,-385.553,-159.745,82.6372,-2.27374e-13,631.222
1.03516,-29.9197,0.800763,-262.116,-102.659,104.093,-3.03165e-13,620.306
1.04492,-47.2103,5.50343,-138.68,-52.0149,125.55,-3.78956e-13,609.39
1.05469,-64.5009,3.96823,-15.2433,-14.9367,147.006,-4.54747e-13,598.474
1.06445,-89.5838,1.49961,58.908,-5.6137,164.355,-3.78956e-13,539.687
1.07422,-114.667,6.62935,133.059,-10.3584,181.705,-3.03165e-13,480.901
1.08398,-139.75,13.3202,207.211,-17.2881,199.054,-2.27374e-13,422.114
1.09375,-137.667,17.5019,258.848,-24.2203,210.143,1.51582e-13,344.742
1.10352,-135.584,30.1216,310.485,-30.8996,221.231,5.30539e-13,267.37
1.11328,-133.501,54.4843,362.122,-37.208,232.32,9.09495e-13,189.997
1.12305,-73.1766,85.2303,374.107,-38.174,235.752,3.03165e-13,116.803
1.13281,-12.8518,133.998,386.093,-31.188,239.184,-3.03165e-13,43.6079
1.14258,47.473,208.3,398.079,-16.136,242.616,-9.09495e-13,-29.5868
1.15234,225.38,299.841,366.605,-4.93083,238.833,-4.54747e-13,-92.1211
1.16211,403.288,414.781,335.132,-4.0448,235.049,-1.00974e-28,-154.655
1.17187,581.195,560.46,303.658,-12.2484,231.266,4.54747e-13,-217.19
1.18164,817.4,722.167,273.838,-13.6312,221.835,4.54747e-13,-263.969
1.19141,1053.61,887.862,244.017,2.89401,212.405,4.54747e-13,-310.748
1.20117,1289.81,1051.83,214.196,24.4274,202.974,4.54747e-13,-357.528
1.21094,1377.26,1194.75,180.519,33.9483,189.446,7.57912e-13,-380.818
1.2207,1464.71,1297.46,146.842,35.3901,175.918,1.06108e-12,-404.108
1.23047,1552.16,1358.3,113.165,38.056,162.39,1.36424e-12,-427.397
1.24023,1449.89,1369.41,87.3728,40.6276,147.273,8.33703e-13,-436.354
1.25,1347.63,1327.63,61.5809,40.5057,132.155,3.03165e-13,-445.311
1.25977,1245.37,1253.29,35.789,41.4179,117.038,-2.27374e-13,-454.268
1.26953,1065.75,1159.37,33.0228,46.8993,102.859,-1.89478e-13,-455.308
1.2793,886.142,1044.52,30.2566,55.9614,88.6799,-1.51582e-13,-456.349
1.28906,706.529,917.131,27.4904,60.2605,74.5011,-1.13687e-13,-457.389
1.29883,520.403,790.294,28.3303,57.0532,61.7192,-7.57912e-14,-441.668
1.30859,334.276,651.635,29.1701,46.8141,48.9374,-3.78956e-14,-425.947
1.31836,148.149,491.834,30.01,39.3313,36.1555,0,-410.226
1.32812,14.0005,323.339,11.9408,35.3311,22.1034,9.4739e-15,-349.519
1.33789,-120.148,148.39,-6.12848,24.3357,8.05123,1.89478e-14,-288.812
1.34766,-254.297,-30.0569,-24.1977,-0.886029,-6.00091,2.84217e-14,-228.105
1.35742,-348.396,-193.532,-70.5711,-27.113,-25.4536,1.89478e-14,-103.854
1.36719,-442.496,-334.384,-116.945,-44.5387,-44.9062,9.4739e-15,20.3977
1.37695,-536.595,-466.864,-163.318,-57.6103,-64.3589,0,144.649
1.38672,-625.035,-585.96,-193.517,-75.0608,-89.0728,0,280.772
1.39648,-713.475,-687.349,-223.716,-98.4685,-113.787,0,416.895
1.40625,-801.914,-782.216,-253.915,-116.998,-138.501,0,553.018
1.41602,-854.233,-869.098,-231.157,-128.66,-161.03,-1.51582e-13,611.71
1.42578,-906.552,-927.036,-208.4,-133.152,-183.56,-3.03165e-13,670.401
1.43555,-958.871,-959.976,-185.643,-132.686,-206.09,-4.54747e-13,729.093
1.44531,-966.859,-978.174,-155.169,-126.883,-220.145,-1.51582e-13,701.038
1.45508,-974.847,-977.91,-124.696,-115.932,-234.201,1.51582e-13,672.983
1.46484,-982.835,-965.808,-94.2219,-102.652,-248.257,4.54747e-13,644.927
1.47461,-961.657,-954.146,-75.602,-92.9741,-253.167,3.03165e-13,577.607
1.48437,-940.479,-930.359,-56.9821,-83.3379,-258.077,1.51582e-13,510.287
1.49414,-919.302,-887.191,-38.3621,-62.8242,-262.986,0,442.967
1.50391,-899.087,-840.109,-10.2413,-39.6013,-259.249,-1.51582e-13,353.873
1.51367,-878.872,-787.315,17.8796,-24.2125,-255.512,-3.03165e-13,264.78
1.52344,-858.658,-718.081,46.0005,-13.8658,-251.774,-4.54747e-13,175.687
1.5332,-855.226,-651.414,66.4831,2.97003,-241.713,-3.03165e-13,79.2327
1.54297,-851.794,-592.186,86.9657,22.8153,-231.653,-1.51582e-13,-17.2216
1.55273,-848.363,-520.896,107.448,37.7047,-221.592,0,-113.676
1.5625,-808.906,-439.543,113.734,44.5924,-207.952,-1.51582e-13,-197.884
1.57227,-769.449,-366.112,120.02,48.6137,-194.313,-3.03165e-13,-282.092
1.58203,-729.992,-293.728,126.305,56.4529,-180.674,-4.54747e-13,-366.299
1.5918,-594.163,-224.888,128.36,67.3474,-165.173,-3.03165e-13,-412.577
1.60156,-458.333,-175.613,130.415,73.1512,-149.672,-1.51582e-13,-458.855
1.61133,-322.503,-132.982,132.469,71.1707,-134.171,0,-505.133
1.62109,-147.864,-86.6102,119.089,70.9059,-119.474,0,-502.984
1.63086,26.7749,-53.0882,105.709,79.1214,-104.777,0,-500.835
1.64062,201.414,-34.6237,92.3286,89.1692,-90.0806,0,-498.685
1.65039,310.265,-18.4774,63.3628,90.5428,-77.146,1.89478e-14,-477.496
1.66016,419.116,-18.7799,34.397,88.7393,-64.2115,3.78956e-14,-456.306
1.66992,527.968,-36.2495,5.4312,98.7647,-51.2769,5.68434e-14,-435.117
1.67969,569.929,-44.4238,11.479,122.475,-39.2743,3.78956e-14,-420.523
1.68945,611.889,-42.688,17.5268,151.649,-27.2717,1.89478e-14,-405.93
1.69922,653.85,-44.5904,23.5746,184.243,-15.269,0,-391.337
1.70898,621.836,-39.4218,124.246,230.767,-3.99926,-1.89478e-14,-399.515
1.71875,589.822,-25.6519,224.918,298.741,7.27053,-3.78956e-14,-407.694
1.72852,557.807,-22.4715,325.589,387.255,18.5403,-5.68434e-14,-415.873
1.73828,477.969,-19.2442,512.627,490.523,28.3478,-7.57912e-14,-435.624
1.74805,398.13,-5.99845,699.664,607.447,38.1553,-9.4739e-14,-455.375
1.75781,318.291,-1.53197,886.701,737.825,47.9628,-1.13687e-13,-475.126
1.76758,265.652,-7.97528,1051.8,873.764,54.0749,-1.89478e-13,-457.48
1.77734,213.013,-5.99359,1216.89,1002.67,60.187,-2.65269e-13,-439.834
1.78711,160.374,-2.19846,1381.99,1112.89,66.2992,-3.41061e-13,-422.188
1.79687,109.671,-4.93723,1382.02,1198.59,66.7898,-2.27374e-13,-343.758
1.80664,58.9686,2.43303,1382.06,1251.96,67.2804,-1.13687e-13,-265.329
1.81641,8.26603,14.671,1382.1,1265.93,67.771,0,-186.899
1.82617,-22.9088,13.6453,1233.35,1237.57,63.5211,0,-98.8468
1.83594,-54.0837,10.7173,1084.6,1173.64,59.2712,0,-10.7944
1.8457,-85.2585,14.2956,935.85,1082.31,55.0214,0,77.2579
1.85547,-60.9835,9.77578,754.702,970.141,48.2125,-9.4739e-15,127.242
1.86523,-36.7084,4.19632,573.554,844.366,41.4036,-1.89478e-14,177.226
1.875,-12.4333,7.72454,392.406,711.143,34.5947,-2.84217e-14,227.209
1.88477,19.7765,4.99547,212.553,575.176,26.9972,-1.89478e-14,259.28
1.89453,51.9864,-5.70402,32.7001,435.907,19.3997,-9.4739e-15,291.351
1.9043,84.1962,-6.19095,-147.153,290.044,11.8022,0,323.423
1.91406,90.382,-3.84528,-295.069,137.089,5.48641,0,334.993
1.92383,96.5677,-10.6623,-442.985,-18.9893,-0.8294,0,346.563
1.93359,102.754,-10.4504,-590.9,-170.643,-7.14521,0,358.134
1.94336,54.1826,-2.69024,-690.528,-314.073,-10.879,0,339.951
1.95312,5.61163,-3.48777,-790.155,-445.91,-14.6129,0,321.768
1.96289,-42.9593,-3.66248,-889.783,-562.289,-18.3467,0,303.586
1.97266,-108.323,4.05235,-942.444,-658.477,-19.1586,9.4739e-15,268.326
1.98242,-173.686,2.24699,-995.105,-736.757,-19.9705,1.89478e-14,233.066
1.99219,-239.05,-4.57972,-1047.77,-801.366,-20.7824,2.84217e-14,197.805
2.00195,-243.808,0.237802,-1028.29,-856.573,-18.3806,2.84217e-14,146.361
2.01172,-248.567,3.70454,-1008.81,-898.49,-15.9788,2.84217e-14,94.9174
2.02148,-253.325,-2.80186,-989.329,-923.215,-13.577,2.84217e-14,43.4734
2.03125,-223.297,-4.41471,-940.741,-931.212,-9.89947,1.89478e-14,15.0977
2.04102,-193.269,-6.46434,-892.153,-924.836,-6.22197,9.4739e-15,-13.278
2.05078,-163.241,-17.9339,-843.564,-906.014,-2.54448,0,-41.6536
2.06055,-131.153,-20.3912,-816.743,-876.131,0.0114233,4.73695e-15,-22.5249
2.07031,-99.0645,-11.057,-789.922,-838.483,2.56733,9.4739e-15,-3.39615
2.08008,-66.976,-11.4161,-763.1,-796.301,5.12323,1.42109e-14,15.7326
2.08984,-18.7211,-14.6289,-755.788,-750.945,8.48214,9.4739e-15,62.9066
2.09961,29.5338,-10.3193,-748.476,-699.476,11.8411,4.73695e-15,110.081
2.10937,77.7886,-11.8254,-741.164,-639.198,15.2,0,157.255
2.11914,111.291,-16.7206,-728.749,-572.299,24.2862,-3.78956e-14,216.993
2.12891,144.792,-9.77578,-716.333,-503.815,33.3724,-7.57912e-14,276.731
2.13867,178.294,-5.57461,-703.917,-436.014,42.4585,-1.13687e-13,336.47
2.14844,185.321,-12.3948,-634.809,-371.177,59.6808,-1.51582e-13,380.394
2.1582,192.347,-10.8742,-565.7,-310.043,76.903,-1.89478e-13,424.319
2.16797,199.373,-4.66546,-496.592,-253.723,94.1252,-2.27374e-13,468.244
2.17773,207.534,-6.20713,-359.289,-202.665,115.079,1.51582e-13,471.926
2.1875,215.694,-4.45516,-221.986,-157.313,136.034,5.30539e-13,475.608
2.19727,223.854,6.34625,-84.6827,-118.993,156.988,9.09495e-13,479.29
2.20703,203.081,8.85046,57.4457,-90.0696,173.492,1.51582e-13,437.582
2.2168,182.308,12.4013,199.574,-71.7566,189.997,-6.0633e-13,395.875
2.22656,161.535,26.8959,341.702,-61.6734,206.501,-1.36424e-12,354.168
2.23633,115.138,39.7648,422.028,-56.2327,215.007,-9.09495e-13,277.039
2.24609,68.7399,51.1987,502.353,-53.4737,223.513,-4.54747e-13,199.911
2.25586,22.3424,78.9844,582.678,-52.9888,232.019,0,122.783
2.26562,33.4176,116.887,599.721,-54.9312,233.283,0,43.5517
2.27539,44.4928,157.378,616.763,-56.1882,234.548,0,-35.6795
2.28516,55.568,218.034,633.806,-56.0007,235.812,0,-114.911
2.29492,172.463,297.077,608.011,-51.7711,229.692,-1.51582e-13,-162.129
2.30469,289.357,382.77,582.215,-45.2176,223.571,-3.03165e-13,-209.347
2.31445,406.252,485.119,556.42,-35.993,217.45,-4.54747e-13,-256.566
2.32422,595.816,606.37,494.876,-26.5193,204.83,-6.0633e-13,-274.153
2.33398,785.38,726.038,433.333,-20.5386,192.21,-7.57912e-13,-291.741
2.34375,974.943,844.896,371.789,-19.3052,179.59,-9.09495e-13,-309.329
2.35352,1097.74,965.975,295.469,-21.2123,162.851,-6.82121e-13,-309.831
2.36328,1220.54,1069.14,219.15,-22.5177,146.111,-4.54747e-13,-310.333
2.37305,1343.34,1142.16,142.83,-21.5059,129.371,-2.27374e-13,-310.834
2.38281,1275.95,1191.02,68.7985,-17.9002,110.989,-1.13687e-13,-299.533
2.39258,1208.57,1202.9,-5.23282,-13.4884,92.6066,-1.71656e-27,-288.231
2.40234,1141.18,1170.5,-79.2641,-9.15651,74.2244,1.13687e-13,-276.929
2.41211,958.803,1109.21,-111.279,-7.14591,57.8035,1.13687e-13,-279.045
2.42187,776.423,1022.35,-143.293,-5.59535,41.3826,1.13687e-13,-281.16
2.43164,594.043,903.987,-175.308,-5.12219,24.9617,1.13687e-13,-283.276
2.44141,424.991,770.375,-148.452,-4.4734,11.6381,7.57912e-14,-291.522
2.45117,255.94,635.308,-121.596,-4.3751,-1.68552,3.78956e-14,-299.768
2.46094,86.8888,490.218,-94.7408,-3.03688,-15.0091,0,-308.014
2.4707,-55.2955,341.69,-82.2564,-2.5978,-28.3619,-1.89478e-14,-277.432
2.48047,-197.48,200.933,-69.7721,-2.06041,-41.7147,-3.78956e-14,-246.849
2.49023,-339.664,60.287,-57.2878,-2.0709,-55.0674,-5.68434e-14,-216.267
2.5,-454.819,-82.6178,-96.7507,-1.45094,-72.1401,3.78956e-14,-130.634
2.50977,-569.973,-214.265,-136.214,-2.17837,-89.2127,1.32635e-13,-45.0011
2.51953,-685.128,-338.388,-175.676,-4.3633,-106.285,2.27374e-13,40.6316
2.5293,-771.982,-459.908,-219.686,-7.01221,-127.415,1.51582e-13,151.438
2.53906,-858.836,-564.063,-263.696,-9.52219,-148.545,7.57912e-14,262.244
2.54883,-945.69,-644.875,-307.706,-8.80524,-169.675,0,373.051
2.55859,-997.41,-714.2,-302.326,-7.38576,-188.986,3.03165e-13,443.003
2.56836,-1049.13,-766.57,-296.946,-5.47084,-208.298,6.0633e-13,512.955
2.57812,-1100.85,-796.596,-291.566,-4.99768,-227.61,9.09495e-13,582.906
2.58789,-1067.47,-817.824,-235.587,-5.7107,-237.628,9.09495e-13,580.244
2.59766,-1034.09,-831.509,-179.608,-6.94013,-247.645,9.09495e-13,577.582
2.60742,-1000.71,-826.915,-123.629,-8.11058,-257.663,9.09495e-13,574.92
2.61719,-936.254,-812.59,-82.4003,-7.25994,-257.124,7.57912e-13,532.627
2.62695,-871.797,-794.474,-41.1718,-6.20614,-256.584,6.0633e-13,490.334
2.63672,-807.341,-760.937,0.0567096,-4.86661,-256.045,4.54747e-13,448.04
2.64648,-794.486,-715.915,12.8561,-4.6451,-248.183,1.51582e-13,385.582
2.65625,-781.631,-672.344,25.6556,-5.55472,-240.321,-1.51582e-13,323.124
2.66602,-768.776,-621.392,38.455,-6.07376,-232.459,-4.54747e-13,260.666
2.67578,-777.048,-563.615,73.4737,-5.72511,-219.352,-1.51582e-13,168.209
2.68555,-785.321,-512.291,108.492,-4.66738,-206.244,1.51582e-13,75.7516
2.69531,-793.593,-461.382,143.511,-3.52839,-193.137,4.54747e-13,-16.7057
2.70508,-774.363,-401.611,187.95,-3.49431,-176.577,2.27374e-13,-117.21
2.71484,-755.132,-344.804,232.39,-3.628,-160.017,-3.43312e-27,-217.714
2.72461,-735.902,-292.356,276.829,-4.48126,-143.458,-2.27374e-13,-318.218
2.73437,-623.665,-236.007,303.617,-4.72767,-126.575,-1.13687e-13,-389.027
2.74414,-511.428,-184.975,330.405,-4.73816,-109.693,-1.71656e-27,-459.837
2.75391,-399.192,-147.122,357.193,-3.57426,-92.8103,1.13687e-13,-530.646
2.76367,-198.626,-112.67,363.514,-0.882097,-78.6398,3.78956e-14,-552.688
2.77344,1.94024,-82.951,369.835,3.30426,-64.4694,-3.78956e-14,-574.73
2.7832,202.506,-66.9519,376.156,9.29282,-50.299,-1.13687e-13,-596.771
2.79297,357.104,-55.8965,342.149,18.0076,-40.4378,-7.57912e-14,-571.512
2.80273,511.701,-44.1115,308.143,30.5916,-30.5767,-3.78956e-14,-546.254
2.8125,666.299,-43.5518,274.136,48.3201,-20.7155,0,-520.995
2.82227,708.551,-50.3187,240.36,72.6937,-13.1158,0,-491.141
2.83203,750.804,-53.9423,206.583,103.553,-5.51608,0,-461.287
2.8418,793.057,-61.9047,172.807,141.7,2.08363,0,-431.433
2.85156,760.1,-72.7239,219.689,188.217,10.2321,0,-425.93
2.86133,727.143,-75.2265,266.571,244.399,18.3806,0,-420.427
2.87109,694.186,-75.0226,313.454,312.282,26.5291,0,-414.925
2.88086,625.679,-78.0202,443.261,391.928,33.8055,1.89478e-14,-417.262
2.89062,557.173,-75.1925,573.068,482.221,41.0819,3.78956e-14,-419.6
2.90039,488.667,-68.4289,702.876,578.728,48.3583,5.68434e-14,-421.938
2.91016,413.57,-68.0908,824.617,677.928,52.0644,1.13687e-13,-405.332
2.91992,338.473,-66.4116,946.358,776.661,55.7704,1.7053e-13,-388.727
2.92969,263.376,-61.4776,1068.1,870.034,59.4764,2.27374e-13,-372.121
2.93945,184.848,-61.8836,1064.21,951.953,58.4765,1.51582e-13,-301.671
2.94922,106.32,-65.5494,1060.32,1015.4,57.4765,7.57912e-14,-231.221
2.95898,27.7922,-63.3363,1056.42,1055.03,56.4765,0,-160.771
2.96875,-52.3058,-63.3153,913.403,1067.71,51.2387,5.68434e-14,-54.8781
2.97852,-132.404,-65.1433,770.382,1052.41,46.0009,1.13687e-13,51.0144
2.98828,-212.502,-61.5019,627.36,1010.5,40.763,1.7053e-13,156.907
2.99805,-232.826,-55.9321,456.125,943.484,33.5588,1.32635e-13,229.371
3.00781,-253.15,-54.9696,284.89,854.541,26.3545,9.4739e-14,301.835
3.01758,-273.474,-52.556,113.655,748.055,19.1503,5.68434e-14,374.3
3.02734,-222.93,-48.5635,-15.2446,629.63,11.6733,3.78956e-14,398.872
3.03711,-172.386,-49.6829,-144.144,504.57,4.19626,1.89478e-14,423.443
3.04687,-121.843,-49.924,-273.044,377.982,-3.28074,0,448.015
3.05664,-100.649,-44.8104,-388.684,251.18,-9.88233,1.89478e-14,455.022
3.06641,-79.4558,-41.0072,-504.323,125.912,-16.4839,3.78956e-14,462.029
3.07617,-58.2624,-39.5917,-619.963,2.28847,-23.0855,5.68434e-14,469.035
3.08594,-100.219,-34.7386,-721.31,-117.917,-26.6078,3.78956e-14,459.785
3.0957,-142.175,-31.5889,-822.656,-234.165,-30.13,1.89478e-14,450.535
3.10547,-184.131,-31.9707,-924.002,-343.834,-33.6522,0,441.284
3.11523,-229.785,-28.8,-964.738,-444.501,-32.5369,1.89478e-14,398.141
3.125,-275.439,-23.1138,-1005.47,-533.859,-31.4215,3.78956e-14,354.997
3.13477,-321.093,-20.1323,-1046.21,-609.625,-30.3061,5.68434e-14,311.853
3.14453,-310.128,-14.6548,-1021.5,-670.584,-24.399,3.78956e-14,245.117
3.1543,-299.164,-6.18125,-996.781,-716.496,-18.4919,1.89478e-14,178.381
3.16406,-288.2,-0.587227,-972.066,-748.766,-12.5848,0,111.645
3.17383,-211.84,3.5816,-908.547,-768.564,-3.7563,0,58.1175
3.18359,-135.481,10.8596,-845.028,-777.318,5.07223,0,4.58995
3.19336,-59.1209,15.6885,-781.508,-776.644,13.9008,0,-48.9376
3.20312,-2.30075,17.9047,-738.347,-765.991,21.4643,5.68434e-14,-50.6102
3.21289,54.5194,21.3132,-695.185,-747.486,29.0277,1.13687e-13,-52.2829
3.22266,111.34,25.11,-652.023,-720.75,36.5912,1.7053e-13,-53.9556
3.23242,119.702,25.419,-652.808,-686.183,42.2085,1.13687e-13,-13.7578
3.24219,128.064,28.0623,-653.593,-645.083,47.8257,5.68434e-14,26.4399
3.25195,136.426,32.5919,-654.378,-598.905,53.4429,0,66.6376
3.26172,163.636,33.4768,-633.085,-550.843,62.4131,-7.57912e-14,100.211
3.27148,190.847,33.1209,-611.792,-501.295,71.3833,-1.51582e-13,133.784
3.28125,218.057,36.078,-590.498,-451.064,80.3535,-2.27374e-13,167.358
3.29102,261.463,36.9306,-515.542,-401.415,95.909,-1.51582e-13,186.652
3.30078,304.869,35.9745,-440.585,-351.448,111.464,-7.57912e-14,205.946
3.31055,348.275,39.0902,-365.628,-302.734,127.02,0,225.24
3.32031,376.167,41.7254,-244.097,-255.474,144.843,-3.03165e-13,234.378
3.33008,404.06,41.2029,-122.566,-210.609,162.667,-6.0633e-13,243.515
3.33984,431.953,44.3558,-1.03528,-170.51,180.49,-9.09495e-13,252.653
3.34961,428.687,49.7314,144.425,-135.452,192.623,-3.03165e-13,238.105
3.35937,425.421,53.58,289.885,-106.727,204.756,3.03165e-13,223.558
3.36914,422.155,61.8513,435.345,-82.7848,216.889,9.09495e-13,209.011
3.37891,360.215,76.9509,531.345,-64.2083,219.487,6.0633e-13,167.2
3.38867,298.276,92.3968,627.344,-49.4643,222.085,3.03165e-13,125.39
3.39844,236.336,112.875,723.344,-37.5226,224.683,0,83.5796
3.4082,188.524,143.426,741.851,-28.0725,220.493,0,21.0232
3.41797,140.712,180.147,760.358,-21.0144,216.303,0,-41.5332
3.42773,92.9002,223.597,778.866,-15.706,212.112,0,-104.09
3.4375,166.39,280.471,747.789,-11.4044,203.562,0,-153.923
3.44727,239.88,345.758,716.713,-8.62306,195.012,0,-203.757
3.45703,313.369,416.902,685.636,-6.54036,186.462,0,-253.59
3.4668,463.565,497.983,615.383,-4.90069,172.26,0,-262.171
3.47656,613.76,585.787,545.129,-3.99369,158.059,0,-270.752
3.48633,763.955,672.041,474.875,-4.47471,143.858,0,-279.333
3.49609,855.787,758.344,371.535,-6.16026,124.605,-7.57912e-14,-262.626
3.50586,947.618,840.565,268.194,-10.6966,105.352,-1.51582e-13,-245.918
3.51562,1039.45,907.996,164.854,-17.6026,86.099,-2.27374e-13,-229.21
3.52539,973.688,959.79,52.3659,-25.3003,65.7109,-1.7053e-13,-209.518
3.53516,907.927,994.174,-60.1221,-33.0256,45.3228,-1.13687e-13,-189.825
3.54492,842.166,1004.17,-172.61,-40.3248,24.9347,-5.68434e-14,-170.133
3.55469,657.22,987.637,-240.715,-45.9398,7.07877,-9.4739e-15,-161.644
3.56445,472.273,949.756,-308.819,-49.9165,-10.7772,3.78956e-14,-153.155
3.57422,287.327,888.326,-376.924,-52.3504,-28.6331,8.52651e-14,-144.667
3.58398,140.43,804.093,-362.279,-53.0346,-42.1922,1.89478e-14,-153.806
3.59375,-6.4679,706,-347.634,-51.9861,-55.7512,-4.73695e-14,-162.945
3.60352,-153.365,596.42,-332.989,-49.986,-69.3103,-1.13687e-13,-172.084
3.61328,-225.628,477.229,-297.696,-46.9451,-80.7433,-1.51582e-13,-163.304
3.62305,-297.891,355.887,-262.402,-43.5177,-92.1764,-1.89478e-13,-154.524
3.63281,-370.154,235.602,-227.108,-38.8136,-103.609,-2.27374e-13,-145.745
3.64258,-454.436,115.134,-257.87,-34.1816,-117.084,-1.72413e-26,-80.7885
3.65234,-538.718,-3.05261,-288.633,-28.138,-130.558,2.27374e-13,-15.8323
3.66211,-623,-115.354,-319.395,-20.8033,-144.033,4.54747e-13,49.1239
3.67188,-717.863,-224.354,-371.321,-12.3022,-159.461,1.51582e-13,135.785
3.68164,-812.726,-327.229,-423.247,-3.71713,-174.888,-1.51582e-13,222.447
3.69141,-907.589,-421.921,-475.173,4.41573,-190.316,-4.54747e-13,309.108
3.70117,-951.129,-506.06,-445.334,11.2772,-202.909,-1.51582e-13,354.929
3.71094,-994.67,-580.455,-415.495,16.9682,-215.502,1.51582e-13,400.749
3.7207,-1038.21,-641.623,-385.656,22.9463,-228.095,4.54747e-13,446.57
3.73047,-1003.86,-688.158,-279.248,28.9965,-232.126,4.54747e-13,434.123
3.74023,-969.5,-721.96,-172.84,35.1725,-236.157,4.54747e-13,421.677
3.75,-935.145,-743.725,-66.4323,39.3588,-240.188,4.54747e-13,409.23
3.75977,-851.737,-753.036,25.6651,42.0903,-233.929,6.91673e-27,370.508
3.76953,-768.328,-753.844,117.762,43.1913,-227.669,-4.54747e-13,331.786
3.7793,-684.919,-748.529,209.86,42.8007,-221.409,-9.09495e-13,293.064
3.78906,-643.304,-734.234,232.963,40.8701,-209.139,-4.54747e-13,257.236
3.79883,-601.688,-712.838,256.066,38.0678,-196.869,-6.86625e-27,221.407
3.80859,-560.073,-685.764,279.169,34.1646,-184.599,4.54747e-13,185.578
3.81836,-576.976,-651.6,282.261,29.7213,-169.884,1.51582e-13,125.417
3.82812,-593.879,-610.779,285.352,24.7892,-155.169,-1.51582e-13,65.2559
3.83789,-610.782,-566.4,288.444,19.182,-140.454,-4.54747e-13,5.09495
3.84766,-581.496,-518.909,334.743,13.8907,-123.379,-2.27374e-13,-93.6425
3.85742,-552.211,-467.639,381.043,8.00572,-106.305,-3.43312e-27,-192.38
3.86719,-522.926,-416.657,427.342,2.02764,-89.2303,2.27374e-13,-291.117
3.87695,-407.061,-367.034,476.608,-3.12732,-72.0442,1.51582e-13,-372.752
3.88672,-291.197,-318.396,525.874,-7.26911,-54.8581,7.57912e-14,-454.386
3.89648,-175.332,-271.747,575.14,-9.33477,-37.6721,0,-536.02
3.90625,-16.0191,-230.356,571.616,-10.7713,-24.9684,0,-559.118
3.91602,143.294,-191.415,568.093,-9.56414,-12.2647,0,-582.215
3.92578,302.607,-157.399,564.569,-6.09604,0.439059,0,-605.312
3.93555,441.003,-130.507,518.466,0.0340781,6.83449,0,-585.358
3.94531,579.399,-110.23,472.363,8.54442,13.2299,0,-565.404
3.95508,717.796,-94.3008,426.26,20.8204,19.6253,0,-545.449
3.96484,752.092,-84.2678,368.737,37.5199,22.6186,1.89478e-14,-515.972
3.97461,786.389,-79.0588,311.215,60.9512,25.6119,3.78956e-14,-486.494
3.98438,820.686,-73.8789,253.692,91.493,28.6051,5.68434e-14,-457.016
3.99414,773.211,-70.265,249.026,129.677,32.3743,3.78956e-14,-445.273
4.00391,725.735,-68.4062,244.361,175.626,36.1435,1.89478e-14,-433.531
4.01367,678.259,-64.6159,239.695,229.746,39.9126,0,-421.788
4.02344,625.302,-59.4296,323.316,292.519,43.8311,-3.78956e-14,-418.621
4.0332,572.346,-56.419,406.937,363.1,47.7497,-7.57912e-14,-415.455
4.04297,519.389,-50.8703,490.558,439.963,51.6682,-1.13687e-13,-412.288
4.05273,448.766,-44.4448,572.478,520.478,51.2607,-3.78956e-14,-377.6
4.0625,378.144,-38.2458,654.399,600.943,50.8531,3.78956e-14,-342.911
4.07227,307.521,-32.6728,736.319,679.252,50.4456,1.13687e-13,-308.223
4.08203,205.998,-26.3443,710.62,751.021,45.1768,5.68434e-14,-229.37
4.0918,104.476,-21.7128,684.921,812.86,39.9079,1.72918e-27,-150.517
4.10156,2.95337,-20.4801,659.222,861.151,34.639,-5.68434e-14,-71.6645
4.11133,-101.237,-18.6117,522.011,893.31,28.1336,-3.78956e-14,32.7598
4.12109,-205.427,-17.5052,384.801,904.719,21.6282,-1.89478e-14,137.184
4.13086,-309.618,-19.0808,247.59,894.728,15.1228,0,241.608
4.14062,-359.109,-18.754,92.0495,863.259,9.54423,0,329.489
4.15039,-408.6,-17.6831,-63.4913,811.92,3.96567,0,417.37
4.16016,-458.092,-19.4917,-219.032,743.054,-1.6129,0,505.251
4.16992,-409.205,-19.6891,-303.632,659.417,-6.08775,0,533.77
4.17969,-360.319,-19.2491,-388.231,564.815,-10.5626,0,562.288
4.18945,-311.433,-20.8085,-472.831,462.417,-15.0374,0,590.806
4.19922,-259.17,-22.7287,-527.477,355.92,-18.5943,0,583.238
4.20898,-206.907,-23.3143,-582.122,248.046,-22.1513,0,575.671
4.21875,-154.644,-24.7266,-636.767,141.336,-25.7082,0,568.104
4.22852,-202.369,-25.9383,-721.64,37.5658,-27.104,0,556.375
4.23828,-250.094,-25.2006,-806.513,-62.1492,-28.4999,0,544.647
4.24805,-297.819,-24.0472,-891.386,-157.662,-29.8957,0,532.918
4.25781,-357.16,-22.4392,-941.217,-247,-26.2182,-1.89478e-14,492.124
4.26758,-416.502,-19.5985,-991.048,-330.313,-22.5407,-3.78956e-14,451.329
4.27734,-475.843,-16.7254,-1040.88,-405.805,-18.8632,-5.68434e-14,410.535
4.28711,-425.462,-14.2083,-995.734,-471.631,-9.44851,-4.73695e-14,332.743
4.29687,-375.08,-12.5922,-950.589,-527.598,-0.0338057,-3.78956e-14,254.952
4.30664,-324.699,-10.4682,-905.444,-572.523,9.3809,-2.84217e-14,177.16
4.31641,-191.569,-9.18532,-819.776,-606.355,21.5742,1.89478e-14,104.835
4.32617,-58.4384,-8.7356,-734.108,-628.975,33.7674,6.63173e-14,32.5098
4.33594,74.692,-7.21981,-648.44,-641.496,45.9607,1.13687e-13,-39.8155
4.3457,180.417,-6.1683,-600.162,-644.499,56.498,1.13687e-13,-60.3381
4.35547,286.141,-6.46758,-551.883,-640.019,67.0352,1.13687e-13,-80.8607
4.36523,391.866,-6.31228,-503.605,-628.017,77.5725,1.13687e-13,-101.383
4.375,401.228,-6.26375,-498.975,-609.917,84.1385,3.44574e-27,-74.4565
4.38477,410.59,-7.23599,-494.345,-586.363,90.7045,-1.13687e-13,-47.5296
4.39453,419.953,-7.47541,-489.716,-558.268,97.2704,-2.27374e-13,-20.6028
4.4043,398.639,-5.83506,-463.156,-525.763,103.914,-3.03165e-13,-3.19711
4.41406,377.325,-3.81293,-436.597,-490.124,110.558,-3.78956e-13,14.2086
4.42383,356.011,-0.85253,-410.038,-451.427,117.202,-4.54747e-13,31.6143
4.43359,397.963,4.48589,-313.909,-411.823,129.159,-5.30539e-13,18.5972
4.44336,439.915,10.0055,-217.779,-371.799,141.117,-6.0633e-13,5.58006
4.45312,481.867,14.4445,-121.65,-332.69,153.075,-6.82121e-13,-7.43706
4.46289,532.361,21.5931,-0.569754,-295.413,166.632,-4.54747e-13,-7.79983
4.47266,582.855,28.9294,120.511,-260.029,180.19,-2.27374e-13,-8.16259
4.48242,633.349,36.5278,241.591,-228.079,193.748,0,-8.52536
4.49219,610.018,45.0353,334.869,-198.452,199.715,3.03165e-13,13.1616
4.50195,586.687,55.9305,428.146,-172.942,205.682,6.0633e-13,34.8485
4.51172,563.356,67.4097,521.423,-151.22,211.649,9.09495e-13,56.5354
4.52148,477.346,80.3594,585.087,-133.473,206.686,6.0633e-13,56.879
4.53125,391.335,96.8002,648.75,-119.644,201.724,3.03165e-13,57.2227
4.54102,305.325,115.8,712.413,-109.662,196.762,0,57.5663
4.55078,216.69,137.222,727.931,-103.15,185.459,-2.27374e-13,25.2261
4.56055,128.054,166.342,743.449,-97.6939,174.156,-4.54747e-13,-7.11413
4.57031,39.4181,200.262,758.967,-94.4067,162.853,-6.82121e-13,-39.4544
4.58008,49.8781,238.314,720.806,-90.9766,150.154,-3.78956e-13,-73.9997
4.58984,60.3381,285.135,682.645,-87.9279,137.455,-7.57912e-14,-108.545
4.59961,70.7981,337.854,644.485,-83.4532,124.757,2.27374e-13,-143.09
4.60937,188.33,395.268,574.871,-78.5945,109.387,1.51582e-13,-146.127
4.61914,305.862,457.678,505.257,-72.7239,94.0167,7.57912e-14,-149.164
4.62891,423.395,524.442,435.643,-67.2701,78.6466,0,-152.201
4.63867,488.507,590.239,327.182,-62.2881,58.0303,-9.4739e-15,-122.985
4.64844,553.619,653.876,218.721,-57.4005,37.4139,-1.89478e-14,-93.7696
4.6582,618.732,713.687,110.26,-52.7227,16.7975,-2.84217e-14,-64.5538
4.66797,531.368,764.113,-15.5226,-48.6936,-4.97887,-1.89478e-14,-43.9916
4.67773,444.003,801.82,-141.306,-45.4955,-26.7552,-9.4739e-15,-23.4295
4.6875,356.639,826.964,-267.088,-42.515,-48.5316,0,-2.86732
4.69727,187.588,835.021,-341.969,-40.4231,-65.2951,0,-11.0584
4.70703,18.5362,823.895,-416.849,-39.0115,-82.0587,0,-19.2494
4.7168,-150.515,796.261,-491.729,-37.17,-98.8222,0,-27.4405
4.72656,-266.36,751.952,-478.02,-35.2039,-109.643,-1.51582e-13,-49.9748
4.73633,-382.204,689.773,-464.311,-33.0243,-120.464,-3.03165e-13,-72.5092
4.74609,-498.049,615.719,-450.602,-30.3478,-131.285,-4.54747e-13,-95.0435
4.75586,-503.517,531.878,-393.791,-27.2388,-139.184,-2.27374e-13,-105.319
4.76562,-508.984,439.498,-336.98,-24.1679,-147.083,0,-115.595
4.77539,-514.452,342.372,-280.169,-21.7261,-154.982,2.27374e-13,-125.87
4.78516,-520.929,245.121,-286.72,-19.4992,-163.234,1.51582e-13,-86.4362
4.79492,-527.405,147.177,-293.271,-17.8844,-171.486,7.57912e-14,-47.0024
4.80469,-533.881,49.932,-299.822,-16.7245,-179.738,0,-7.56849
4.81445,-622.519,-41.2531,-366.147,-15.3653,-188.367,1.51582e-13,65.7576
4.82422,-711.157,-129.965,-432.472,-14.7361,-196.996,3.03165e-13,139.084
4.83398,-799.795,-214.419,-498.797,-14.3954,-205.625,4.54747e-13,212.41
4.84375,-851.925,-292.177,-475.032,-13.6312,-210.265,1.51582e-13,243.889
4.85352,-904.054,-363.773,-451.266,-12.5001,-214.906,-1.51582e-13,275.368
4.86328,-956.184,-429.385,-427.501,-11.4922,-219.546,-4.54747e-13,306.847
4.87305,-888.46,-486.329,-272.407,-10.2876,-216.223,-1.51582e-13,274.23
4.88281,-820.737,-533.711,-117.314,-9.65851,-212.899,1.51582e-13,241.613
4.89258,-753.014,-572.712,37.7797,-8.82228,-209.576,4.54747e-13,208.996
4.90234,-647.987,-602.014,180.907,-7.66363,-198.608,4.54747e-13,166.728
4.91211,-542.96,-619.674,324.034,-5.79982,-187.64,4.54747e-13,124.459
4.92187,-437.933,-628.916,467.161,-4.10903,-176.673,4.54747e-13,82.191
4.93164,-395.145,-630.164,497.177,-1.81662,-161.86,1.51582e-13,66.7681
4.94141,-352.356,-622.97,527.194,0.84933,-147.048,-1.51582e-13,51.3452
4.95117,-309.568,-609.237,557.21,3.21775,-132.236,-4.54747e-13,35.9224
4.96094,-337.406,-591.575,534.094,5.93745,-117.478,-3.78956e-13,14.5636
4.9707,-365.244,-567.626,510.979,9.19583,-102.719,-3.03165e-13,-6.79511
4.98047,-393.082,-539.681,487.863,12.5014,-87.9609,-2.27374e-13,-28.1538
4.99023,-383.226,-508.781,516.592,15.0114,-73.3683,-1.13687e-13,-102.651
5,-373.37,-475.116,545.321,17.5384,-58.7756,-3.45837e-27,-177.149
5.00977,-363.514,-437.557,574.049,19.9514,-44.1829,1.13687e-13,-251.647
5.01953,-237.864,-399.955,641.864,22.9883,-29.5242,7.57912e-14,-342.137
5.0293,-112.213,-362.398,709.679,26.4184,-14.8655,3.78956e-14,-432.627
5.03906,13.4368,-324.199,777.495,29.8629,-0.206855,0,-523.117
5.04883,165.824,-288.084,775.269,33.753,9.70213,0,-544.851
5.05859,318.211,-254.685,773.044,38.1976,19.6111,0,-566.585
5.06836,470.598,-223.444,770.818,43.9869,29.5201,0,-588.319
5.07812,549.825,-194.338,679.653,51.5365,31.2273,-3.78956e-14,-548.284
5.08789,629.052,-169.509,588.487,61.6328,32.9346,-7.57912e-14,-508.248
5.09766,708.279,-147.196,497.321,75.3584,34.6418,-1.13687e-13,-468.213
5.10742,712.362,-127.158,404.874,92.4603,32.5464,-5.68434e-14,-436.233
5.11719,716.445,-111.327,312.427,114.222,30.4509,-8.62067e-27,-404.254
5.12695,720.527,-98.7268,219.979,141.174,28.3555,5.68434e-14,-372.275
5.13672,673.505,-86.8804,185.172,173.196,28.7088,3.78956e-14,-366.921
5.14648,626.483,-77.0755,150.364,210.889,29.0621,1.89478e-14,-361.566
5.15625,579.461,-69.008,115.556,254.674,29.4155,0,-356.212
5.16602,525.163,-60.6898,145.473,303.929,32.0273,1.89478e-14,-348.812
5.17578,470.866,-51.9105,175.389,358.146,34.6392,3.78956e-14,-341.413
5.18555,416.568,-43.9902,205.306,415.11,37.2511,5.68434e-14,-334.014
5.19531,362.896,-35.0605,248.041,474.423,36.1072,3.78956e-14,-290.934
5.20508,309.224,-25.33,290.777,533.619,34.9633,1.89478e-14,-247.854
5.21484,255.551,-18.0956,333.512,592.236,33.8194,0,-204.775
5.22461,147.723,-10.8127,290.134,647.396,26.8875,1.89478e-14,-120.054
5.23437,39.8937,-3.02349,246.757,697.099,19.9556,3.78956e-14,-35.3325
5.24414,-67.9351,1.74874,203.379,737.779,13.0237,5.68434e-14,49.3885
5.25391,-195.723,5.35784,66.4629,767.273,6.65616,1.89478e-14,143.837
5.26367,-323.51,9.61078,-70.453,783.576,0.288643,-1.89478e-14,238.285
5.27344,-451.297,12.6893,-207.369,785.756,-6.07887,-5.68434e-14,332.734
5.2832,-493.314,13.0613,-331.096,771.965,-6.99683,-3.78956e-14,404.685
5.29297,-535.33,14.4801,-454.822,742.396,-7.91478,-1.89478e-14,476.637
5.30273,-577.346,15.6222,-578.549,696.877,-8.83274,0,548.588
5.3125,-511.66,14.2034,-614.63,636.98,-6.99766,0,579.83
5.32227,-445.974,14.3183,-650.711,565.285,-5.16258,0,611.071
5.33203,-380.287,14.5157,-686.793,483.63,-3.3275,0,642.313
5.3418,-295.12,12.6747,-674.075,395.121,-1.96515,0,631.421
5.35156,-209.953,11.0845,-661.357,301.863,-0.602809,0,620.529
5.36133,-124.786,9.92461,-648.64,206.375,0.759535,0,609.636
5.37109,-145.2,6.89465,-677.366,110.579,3.13832,0,582.782
5.38086,-165.615,3.13026,-706.092,16.3562,5.51711,0,555.928
5.39062,-186.029,0.679436,-734.818,-74.4999,7.8959,0,529.073
5.40039,-269.685,-3.4263,-782.995,-160.565,15.0602,-3.78956e-14,487.894
5.41016,-353.341,-7.62262,-831.172,-241.176,22.2245,-7.57912e-14,446.715
5.41992,-436.998,-10.6914,-879.349,-315.291,29.3887,-1.13687e-13,405.535
5.42969,-382.533,-13.1034,-827.456,-382.889,42.637,-7.57912e-14,322.95
5.43945,-328.069,-17.0846,-775.563,-442.819,55.8853,-3.78956e-14,240.365
5.44922,-273.604,-19.4626,-723.67,-493.849,69.1335,0,157.78
5.45898,-72.3465,-21.4669,-599.248,-535.706,84.3356,7.57912e-14,69.4427
5.46875,128.911,-25.2669,-474.826,-567.345,99.5378,1.51582e-13,-18.8943
5.47852,330.169,-27.7388,-350.404,-589.097,114.74,2.27374e-13,-107.231
5.48828,474.731,-29.7463,-299.844,-601.694,125.815,1.51582e-13,-133.904
5.49805,619.293,-32.5385,-249.284,-604.824,136.891,7.57912e-14,-160.578
5.50781,763.855,-34.5914,-198.723,-599.96,147.967,0,-187.251
5.51758,755.662,-35.5507,-232.433,-587.641,152.857,3.03165e-13,-158.996
5.52734,747.468,-37.2606,-266.142,-569.425,157.747,6.0633e-13,-130.742
5.53711,739.275,-38.6744,-299.851,-545.92,162.638,9.09495e-13,-102.487
5.54688,676.415,-38.998,-298.694,-518.44,164.907,7.57912e-13,-85.7485
5.55664,613.556,-39.3555,-297.538,-487.833,167.176,6.0633e-13,-69.0099
5.56641,550.696,-39.7939,-296.381,-454.71,169.445,4.54747e-13,-52.2713
5.57617,569.475,-39.0077,-197.739,-420.367,174.605,3.03165e-13,-80.8796
5.58594,588.255,-37.7071,-99.0962,-384.463,179.764,1.51582e-13,-109.488
5.5957,607.035,-35.3824,-0.453727,-348.217,184.923,0,-138.096
5.60547,684.507,-31.8008,120.737,-312.935,191.673,-1.51582e-13,-156.845
5.61523,761.98,-26.9089,241.927,-278.563,198.422,-3.03165e-13,-175.594
5.625,839.452,-20.362,363.117,-246.695,205.171,-4.54747e-13,-194.342
5.63477,814.546,-12.5388,408.198,-218.071,203.883,-4.54747e-13,-149.766
5.64453,789.639,-2.13052,453.279,-193.098,202.595,-4.54747e-13,-105.191
5.6543,764.733,10.6768,498.36,-171.844,201.306,-4.54747e-13,-60.6149
5.66406,612.646,25.5015,493.217,-154.586,187.435,-6.82121e-13,-10.348
5.67383,460.559,43.7152,488.075,-140.584,173.565,-9.09495e-13,39.9189
5.68359,308.472,66.0104,482.932,-129.911,159.694,-1.13687e-12,90.1858
5.69336,172.626,91.7917,491.981,-121.433,140.491,-7.57912e-13,79.3202
5.70312,36.781,121.923,501.031,-115.695,121.288,-3.78956e-13,68.4545
5.71289,-99.0644,157.391,510.08,-110.603,102.086,0,57.5888
5.72266,-121.05,197.172,502.909,-106.653,85.283,3.78956e-14,24.6524
5.73242,-143.035,241.513,495.738,-103.46,68.4804,7.57912e-14,-8.28399
5.74219,-165.021,291.293,488.567,-99.6167,51.6777,1.13687e-13,-41.2204
5.75195,-87.0903,345.008,421.341,-95.9926,35.8984,8.28967e-14,-32.1587
5.76172,-9.15991,401.775,354.114,-91.6857,20.119,5.21065e-14,-23.097
5.77148,68.7705,461.062,286.888,-86.6867,4.33968,2.13163e-14,-14.0352
5.78125,122.013,521.281,172.88,-80.3285,-15.4944,9.00021e-14,31.485
5.79102,175.256,579.141,58.8728,-73.433,-35.3285,1.58688e-13,77.0053
5.80078,228.498,633.54,-55.1347,-66.0747,-55.1626,2.27374e-13,122.526
5.81055,130.667,682.263,-180.729,-58.2918,-76.6226,3.03165e-13,149.469
5.82031,32.8359,721.855,-306.324,-51.0411,-98.0826,3.78956e-13,176.412
5.83008,-64.9953,750.657,-431.919,-43.46,-119.543,4.54747e-13,203.356
5.83984,-236.974,767.502,-501.021,-36.55,-133.679,7.57912e-14,176.374
5.84961,-408.952,769.801,-570.123,-29.5522,-147.816,-3.03165e-13,149.392
5.85937,-580.93,757.432,-639.225,-23.3671,-161.953,-6.82121e-13,122.41
5.86914,-652.941,730.136,-599.146,-17.4781,-166.513,-1.51582e-13,69.248
5.87891,-724.952,688.398,-559.068,-11.9444,-171.073,3.78956e-13,16.0859
5.88867,-796.962,632.33,-518.989,-7.27304,-175.633,9.09495e-13,-37.0762
5.89844,-742.814,565.172,-427.948,-2.95562,-177.296,3.03165e-13,-66.5378
5.9082,-688.665,488.71,-336.907,0.398451,-178.959,-3.03165e-13,-95.9994
5.91797,-634.516,404.165,-245.866,2.93727,-180.622,-9.09495e-13,-125.461
5.92773,-576.713,315.087,-216.938,5.0252,-183.753,-6.0633e-13,-112.123
5.9375,-518.911,224.431,-188.011,5.78147,-186.885,-3.03165e-13,-98.7851
5.94727,-461.109,132.725,-159.083,5.94924,-190.016,0,-85.4471
5.95703,-507.89,42.8061,-210.766,4.9885,-192.549,-3.03165e-13,-42.1249
5.9668,-554.671,-42.5068,-262.448,3.56902,-195.082,-6.0633e-13,1.19732
5.97656,-601.451,-124.956,-314.131,0.727435,-197.615,-9.09495e-13,44.5195
5.98633,-667.454,-200.935,-307.164,-1.56235,-195.479,-4.54747e-13,63.1491
5.99609,-733.456,-270.496,-300.196,-4.66083,-193.342,-2.7566e-26,81.7787
6.00586,-799.459,-333.289,-293.228,-7.68984,-191.206,4.54747e-13,100.408
6.01562,-716.388,-388.891,-117.348,-10.534,-182.555,3.03165e-13,53.9404
6.02539,-633.318,-436.665,58.533,-13.2393,-173.903,1.51582e-13,7.47254
6.03516,-550.247,-476.137,234.414,-16.0206,-165.252,0,-38.9953
6.04492,-391.286,-507.936,434.549,-18.3432,-152.438,7.57912e-14,-92.7564
6.05469,-232.326,-530.82,634.684,-20.2044,-139.625,1.51582e-13,-146.517
6.06445,-73.3653,-545.412,834.819,-22.717,-126.811,2.27374e-13,-200.278
6.07422,-40.1293,-552.811,863.044,-24.5559,-113.736,7.57912e-14,-195.992
6.08398,-6.8933,-552.936,891.268,-26.2244,-100.661,-7.57912e-14,-191.705
6.09375,26.3427,-546.807,919.493,-27.7474,-87.5865,-2.27374e-13,-187.419
6.10352,-53.6197,-535.656,840.73,-28.1786,-76.1229,-7.57912e-14,-166.575
6.11328,-133.582,-520.627,761.966,-28.1498,-64.6592,7.57912e-14,-145.732
6.12305,-213.545,-500.568,683.202,-27.2402,-53.1956,2.27374e-13,-124.889
6.13281,-237.541,-478.366,679.35,-26.2204,-43.0552,1.51582e-13,-163.035
6.14258,-261.538,-453.061,675.497,-24.316,-32.9147,7.57912e-14,-201.182
6.15234,-285.535,-425.589,671.644,-22.0773,-22.7742,0,-239.328
6.16211,-171.339,-395.323,748.102,-18.1164,-13.6424,0,-319.321
6.17187,-57.1421,-365.011,824.56,-13.2275,-4.51048,0,-399.314
6.18164,57.0543,-333.048,901.017,-6.88639,4.62139,0,-479.307
6.19141,202.656,-301.558,902.531,0.218886,9.45322,0,-500.057
6.20117,348.258,-271.397,904.045,9.21549,14.285,0,-520.807
6.21094,493.86,-242.685,905.559,19.7233,19.1169,0,-541.556
6.2207,513.65,-216.57,762.716,32.0779,15.3259,1.89478e-14,-471.175
6.23047,533.439,-193.335,619.872,45.8428,11.535,3.78956e-14,-400.794
6.24023,553.229,-172.78,477.029,62.5372,7.74406,5.68434e-14,-330.412
6.25,480.546,-156.282,319.61,81.2709,-0.591291,1.89478e-14,-268.229
6.25977,407.864,-141.903,162.191,102.959,-8.92664,-1.89478e-14,-206.047
6.26953,335.181,-130.95,4.77185,128.376,-17.262,-5.68434e-14,-143.864
6.2793,297.095,-122.279,-42.7131,157.707,-20.4093,-2.84217e-14,-151.618
6.28906,259.009,-115.117,-90.1981,190.828,-23.5566,2.58746e-27,-159.373
6.29883,220.924,-109.663,-137.683,228.537,-26.7038,2.84217e-14,-167.128
6.30859,215.459,-105.283,-117.313,270.238,-23.5343,9.4739e-15,-176.549
6.31836,209.995,-100.665,-96.9428,315.622,-20.3647,-9.4739e-15,-185.971
6.32812,204.531,-96.1401,-76.5727,364.555,-17.1952,-2.84217e-14,-195.392
6.33789,167.256,-91.5491,-73.6813,415.543,-16.1753,-2.84217e-14,-145.681
6.34766,129.981,-85.8354,-70.7898,467.401,-15.1553,-2.84217e-14,-95.9705
6.35742,92.7051,-79.9874,-67.8984,518.943,-14.1354,-2.84217e-14,-46.2597
6.36719,-9.98937,-73.7851,-121.4,568.308,-19.3977,1.89478e-14,38.0494
6.37695,-112.684,-67.6184,-174.902,613.173,-24.66,6.63173e-14,122.358
6.38672,-215.378,-60.9389,-228.403,651.245,-29.9223,1.13687e-13,206.668
6.39648,-348.999,-54.8531,-336.027,681.367,-33.8758,9.4739e-14,276.327
6.40625,-482.62,-50.144,-443.65,701.689,-37.8294,7.57912e-14,345.985
6.41602,-616.24,-45.4769,-551.274,710.683,-41.783,5.68434e-14,415.644
6.42578,-650.039,-41.6171,-635.334,707.519,-35.8173,3.78956e-14,450.888
6.43555,-683.838,-39.7195,-719.394,691.231,-29.8516,1.89478e-14,486.131
6.44531,-717.637,-37.5873,-803.454,662.311,-23.8858,0,521.374
6.45508,-599.225,-36.0069,-790.182,620.913,-11.8734,0,536.094
6.46484,-480.813,-35.4762,-776.91,567.799,0.138994,0,550.814
6.47461,-362.402,-34.4927,-763.638,505.108,12.1514,0,565.533
6.48437,-231.896,-33.239,-700.596,433.945,20.8687,-3.78956e-14,564.394
6.49414,-101.39,-33.0594,-637.554,355.603,29.586,-7.57912e-14,563.255
6.50391,29.1163,-32.3039,-574.511,273.576,38.3033,-1.13687e-13,562.115
6.51367,27.9021,-31.0502,-558.533,189.04,44.2403,1.72413e-26,533.882
6.52344,26.6878,-29.8563,-542.555,104.95,50.1772,1.13687e-13,505.648
6.5332,25.4736,-28.7434,-526.576,22.0419,56.1142,2.27374e-13,477.415
6.54297,-64.595,-26.5093,-552.808,-57.2983,66.6114,1.51582e-13,424.169
6.55273,-154.663,-24.6651,-579.04,-132.827,77.1087,7.57912e-14,370.924
6.5625,-244.732,-22.6608,-605.272,-203.466,87.6059,0,317.679
6.57227,-216.414,-20.0401,-557.992,-269.025,104.44,-7.57912e-14,237.225
6.58203,-188.097,-16.9681,-510.713,-327.562,121.274,-1.51582e-13,156.772
6.5918,-159.779,-14.7615,-463.434,-379.632,138.109,-2.27374e-13,76.3185
6.60156,74.6027,-11.0117,-314.958,-423.936,155.028,-4.54747e-13,-14.7974
6.61133,308.984,-7.26511,-166.483,-461.222,171.948,-6.82121e-13,-105.913
6.62109,543.366,-3.88249,-18.0075,-491.125,188.868,-9.09495e-13,-197.029
6.63086,744.917,0.25398,61.6528,-513.014,198.134,-7.57912e-13,-231.36
6.64062,946.468,4.34515,141.313,-526.598,207.4,-6.0633e-13,-265.691
6.65039,1148.02,8.21146,220.973,-532.939,216.667,-4.54747e-13,-300.022
6.66016,1103.82,11.298,140.868,-532.251,216.65,1.51582e-13,-259.899
6.66992,1059.62,14.2115,60.7637,-524.672,216.633,7.57912e-13,-219.776
6.67969,1015.42,16.2417,-19.3411,-511.193,216.616,1.36424e-12,-179.653
6.68945,877.669,17.7025,-83.7982,-493.547,212.612,9.09495e-13,-149.721
6.69922,739.916,18.6634,-148.255,-471.796,208.607,4.54747e-13,-119.79
6.70898,602.163,19.4998,-212.712,-446.708,204.603,0,-89.8588
6.71875,600.694,19.0986,-121.57,-419.083,202.185,-1.51582e-13,-122.613
6.72852,599.225,19.4917,-30.4275,-389.454,199.767,-3.03165e-13,-155.366
6.73828,597.756,19.537,60.715,-358.758,197.349,-4.54747e-13,-188.12
6.74805,699.198,19.867,186.822,-328.101,195.887,-7.57912e-13,-217.207
6.75781,800.64,20.8603,312.928,-296.906,194.425,-1.06108e-12,-246.293
6.76758,902.082,22.9601,439.035,-266.679,192.964,-1.36424e-12,-275.379
6.77734,888.789,25.9949,433.547,-236.704,184.805,-8.33703e-13,-218.552
6.78711,875.495,31.1602,428.06,-208.938,176.647,-3.03165e-13,-161.725
6.79687,862.202,37.8284,422.572,-183.235,168.489,2.27374e-13,-104.898
6.80664,649.844,47.2094,322.523,-159.935,148.287,3.03165e-13,-6.20226
6.81641,437.486,59.5137,222.474,-139.091,128.086,3.78956e-13,92.4933
6.82617,225.128,74.4661,122.425,-120.774,107.884,4.54747e-13,191.189
6.83594,13.9846,94.2733,91.2444,-105.959,82.9856,3.41061e-13,210.147
6.8457,-197.159,117.068,60.0638,-92.3659,58.0872,2.27374e-13,229.105
6.85547,-408.302,144.749,28.8832,-81.8712,33.1888,1.13687e-13,248.063
6.86523,-428.549,176.187,76.5341,-72.29,14.88,7.57912e-14,194.258
6.875,-448.795,212.571,124.185,-64.5949,-3.42875,3.78956e-14,140.452
6.88477,-469.042,252.538,171.836,-57.5932,-21.7375,0,86.6457
6.89453,-377.843,297.255,148.374,-51.3242,-34.4952,-3.78956e-14,84.8642
6.9043,-286.645,344.246,124.913,-45.9176,-47.2529,-7.57912e-14,83.0826
6.91406,-195.446,393.663,101.451,-40.798,-60.0105,-1.13687e-13,81.3011
6.92383,-162.614,443.506,-27.7966,-36.0664,-75.8417,-2.27374e-13,150.872
6.93359,-129.783,492.94,-157.044,-31.7974,-91.673,-3.41061e-13,220.442
6.94336,-96.9515,540.274,-286.292,-28.3071,-107.504,-4.54747e-13,290.013
6.95312,-190.509,583.425,-408.381,-24.9976,-125.754,-3.78956e-13,326.813
6.96289,-284.066,620.393,-530.47,-22.8559,-144.004,-3.03165e-13,363.613
6.97266,-377.623,650.205,-652.559,-21.3276,-162.255,-2.27374e-13,400.413
6.98242,-523.193,669.804,-679.328,-21.0052,-171.951,1.51582e-13,346.58
6.99219,-668.763,679.423,-706.097,-21.152,-181.648,5.30539e-13,292.746
7.00195,-814.334,677.014,-732.866,-22.5256,-191.345,9.09495e-13,238.913
7.01172,-841.229,661.947,-647.072,-23.97,-187.639,6.0633e-13,145.799
7.02148,-868.125,635.68,-561.278,-26.0238,-183.934,3.03165e-13,52.6852
7.03125,-895.021,596.724,-475.484,-27.577,-180.228,0,-40.4289
7.04102,-769.605,546.946,-341.13,-29.6951,-172.71,-2.27374e-13,-91.8041
7.05078,-644.189,487.464,-206.777,-31.2954,-165.191,-4.54747e-13,-143.179
7.06055,-518.772,420.836,-72.4229,-32.5078,-157.672,-6.82121e-13,-194.555
7.07031,-413.198,346.532,-10.8659,-33.3624,-155.575,-6.0633e-13,-189.026
7.08008,-307.624,269,50.691,-34.023,-153.478,-5.30539e-13,-183.497
7.08984,-202.05,188.966,112.248,-34.5997,-151.381,-4.54747e-13,-177.968
7.09961,-230.602,108.174,72.8838,-34.951,-150.445,-3.78956e-13,-159.019
7.10937,-259.154,28.7466,33.5197,-35.4726,-149.508,-3.03165e-13,-140.071
7.11914,-287.707,-48.2448,-5.8444,-36.2368,-148.572,-2.27374e-13,-121.122
7.12891,-352.372,-121.425,-11.5852,-36.7204,-141.211,-1.51582e-13,-126.569
7.13867,-417.037,-190.653,-17.3259,-37.7283,-133.849,-7.57912e-14,-132.016
7.14844,-481.702,-253.834,-23.0667,-38.1399,-126.488,0,-137.463
7.1582,-406.034,-311.094,136.078,-38.8752,-113.949,1.51582e-13,-182.49
7.16797,-330.367,-362.612,295.222,-39.3431,-101.41,3.03165e-13,-227.516
7.17773,-254.7,-406.489,454.366,-39.2999,-88.8716,4.54747e-13,-272.543
7.1875,-63.379,-443.306,677.992,-39.5148,-77.4079,3.41061e-13,-323.602
7.19727,127.942,-473.059,901.618,-38.9958,-65.9442,2.27374e-13,-374.661
7.20703,319.263,-495.022,1125.24,-38.364,-54.4805,1.13687e-13,-425.719
7.2168,367.532,-509.127,1163.1,-37.2722,-47.4068,5.68434e-14,-412.152
7.22656,415.801,-516.772,1200.95,-36.1529,-40.333,-5.17493e-27,-398.585
7.23633,464.07,-517.355,1238.8,-34.7793,-33.2593,-5.68434e-14,-385.017
7.24609,302.184,-511.046,1086.24,-32.9482,-29.0083,-5.68434e-14,-324.535
7.25586,140.298,-499.516,933.673,-31.0359,-24.7573,-5.68434e-14,-264.053
7.26562,-21.5888,-483.687,781.11,-28.9506,-20.5063,-5.68434e-14,-203.571
7.27539,-120.657,-463.094,710.483,-26.5311,-16.5096,-4.73695e-14,-201.518
7.28516,-219.726,-439.566,639.857,-24.2557,-12.5129,-3.78956e-14,-199.465
7.29492,-318.795,-414.619,569.231,-21.3905,-8.51612,-2.84217e-14,-197.412
7.30469,-201.074,-387.671,662.45,-18.4218,-5.59562,-1.89478e-14,-264.535
7.31445,-83.3523,-359.632,755.668,-14.9629,-2.67511,-9.4739e-15,-331.659
7.32422,34.369,-331.739,848.887,-11.4096,0.245388,0,-398.782
7.33398,182.19,-303.19,872.076,-6.47745,-1.56933,0,-418.577
7.34375,330.011,-275.33,895.265,-0.757581,-3.38406,0,-438.372
7.35352,477.832,-248.738,918.455,6.41192,-5.19878,0,-458.167
7.36328,441.157,-222.473,728.468,15.3312,-14.4497,0,-367.933
7.37305,404.482,-198.617,538.48,25.957,-23.7007,0,-277.7
7.38281,367.807,-176.263,348.493,39.3995,-32.9516,0,-187.467
7.39258,202.969,-156.474,114.496,54.9037,-45.7125,-1.51582e-13,-88.1038
7.40234,38.1304,-138.898,-119.501,74.2521,-58.4735,-3.03165e-13,11.2594
7.41211,-126.708,-124.393,-353.498,95.9939,-71.2344,-4.54747e-13,110.623
7.42188,-185.507,-111.829,-414.194,121.53,-76.7373,-2.27374e-13,103.322
7.43164,-244.306,-101.731,-474.891,150.816,-82.2401,-3.44827e-26,96.0213
7.44141,-303.105,-93.4742,-535.587,183.008,-87.743,2.27374e-13,88.7206
7.45117,-218.034,-86.1913,-471.524,218.598,-82.0363,1.13687e-13,40.1211
7.46094,-132.964,-80.5439,-407.461,257.042,-76.3297,6.89149e-27,-8.47842
7.4707,-47.8931,-75.3413,-343.399,298.264,-70.623,-1.13687e-13,-57.0779
7.48047,-25.2431,-71.2534,-346.225,340.868,-64.1295,-7.57912e-14,-14.9311
7.49023,-2.59317,-67.7058,-349.051,384.142,-57.636,-3.78956e-14,27.2157
7.5,20.0568,-64.3911,-351.877,427.695,-51.1425,0,69.3626
7.50977,-103.156,-61.6863,-441.169,470.071,-52.2136,0,170.731
7.51953,-226.368,-58.789,-530.461,509.666,-53.2847,0,272.099
7.5293,-349.58,-56.5549,-619.754,545.388,-54.3559,0,373.468
7.53906,-484.231,-54.1737,-687.043,575.346,-54.7348,0,416.546
7.54883,-618.882,-52.2373,-754.333,598.897,-55.1138,0,459.624
7.55859,-753.532,-50.9561,-821.623,614.16,-55.4928,0,502.703
7.56836,-748.994,-49.67,-821.405,620.219,-42.726,0,478.555
7.57812,-744.455,-49.1636,-821.188,616.522,-29.9592,0,454.407
7.58789,-739.917,-48.8094,-820.97,602.235,-17.1924,0,430.259
7.59766,-563.461,-48.7802,-756.133,577.227,5.18952,-3.78956e-14,411.398
7.60742,-387.006,-48.7689,-691.296,542.002,27.5714,-7.57912e-14,392.538
7.61719,-210.551,-49.0666,-626.458,497.564,49.9533,-1.13687e-13,373.677
7.62695,-20.9788,-49.7622,-535.159,444.894,66.4277,-7.57912e-14,384.338
7.63672,168.593,-49.4629,-443.86,385.794,82.9021,-3.78956e-14,394.999
7.64648,358.165,-49.2381,-352.561,321.048,99.3766,0,405.66
7.65625,366.542,-48.8579,-310.903,253.438,106.049,0,396.319
7.66602,374.918,-48.2432,-269.244,183.82,112.721,0,386.977
7.67578,383.295,-46.7436,-227.585,113.75,119.394,0,377.636
7.68555,267.853,-46.0787,-234.501,44.5269,128.595,-7.57912e-14,312.228
7.69531,152.411,-43.8689,-241.417,-21.8807,137.796,-1.51582e-13,246.82
7.70508,36.9691,-41.9616,-248.333,-85.2148,146.998,-2.27374e-13,181.412
7.71484,44.0531,-39.7146,-201.298,-144.952,164.856,-1.51582e-13,90.7747
7.72461,51.1371,-36.586,-154.263,-199.928,182.714,-7.57912e-14,0.137226
7.73438,58.2212,-33.0497,-107.228,-249.917,200.572,0,-90.5003
7.74414,288.951,-29.9275,32.4264,-294.462,216.821,0,-162.583
7.75391,519.681,-25.9868,172.081,-333.707,233.071,0,-234.667
7.76367,750.41,-21.5866,311.735,-367.2,249.32,0,-306.75
7.77344,978.792,-17.2528,397.637,-394.303,252.692,3.03165e-13,-326.28
7.7832,1207.17,-13.0177,483.538,-416.51,256.064,6.0633e-13,-345.81
7.79297,1435.56,-7.91219,569.44,-432.412,259.436,9.09495e-13,-365.34
7.80273,1367.83,-3.91161,457.548,-442.756,250.502,6.0633e-13,-315.36
7.8125,1300.11,0.150446,345.656,-448.041,241.567,3.03165e-13,-265.38
7.82227,1232.39,4.72693,233.765,-447.932,232.632,0,-215.4
7.83203,979.776,8.75016,75.68,-443.18,220.155,1.51582e-13,-161.661
7.8418,727.159,12.2541,-82.4046,-434.732,207.678,3.03165e-13,-107.923
7.85156,474.541,15.9311,-240.489,-422.974,195.201,4.54747e-13,-54.1849
7.86133,414.341,19.7764,-191.635,-408.083,185.393,3.78956e-13,-76.7014
7.87109,354.141,22.3211,-142.782,-391.12,175.586,3.03165e-13,-99.2178
7.88086,293.94,26.6484,-93.9279,-372.042,165.778,2.27374e-13,-121.734
7.89062,443.019,30.4371,65.3715,-351.609,156.577,-2.27374e-13,-161.934
7.90039,592.097,34.8648,224.671,-330.75,147.375,-6.82121e-13,-202.134
7.91016,741.175,39.6499,383.97,-309.049,138.173,-1.13687e-12,-242.334
7.91992,752.116,45.8797,357.537,-287.374,123.063,-6.82121e-13,-181.622
7.92969,763.056,52.7792,331.103,-265.979,107.954,-2.27374e-13,-120.909
7.93945,773.996,61.3676,304.67,-244.888,92.8438,2.27374e-13,-60.197
7.94922,504.37,71.9538,104.474,-224.508,68.869,1.51582e-13,72.8889
7.95898,234.744,84.1384,-95.7219,-205.015,44.8942,7.57912e-14,205.975
7.96875,-34.8817,98.6152,-295.918,-186.85,20.9194,0,339.061
7.97852,-321.484,115.498,-382.272,-170.474,-5.27579,7.57912e-14,387.038
7.98828,-608.087,133.894,-468.625,-154.914,-31.471,1.51582e-13,435.015
7.99805,-894.69,155.586,-554.979,-141.256,-57.6662,2.27374e-13,482.993
8.00781,-906.238,179.607,-437.391,-128.776,-74.4024,2.27374e-13,402.56
8.01758,-917.785,206.398,-319.802,-117.778,-91.1387,2.27374e-13,322.127
8.02734,-929.333,235.486,-202.214,-107.557,-107.875,2.27374e-13,241.695
8.03711,-758.197,267.309,-122.469,-98.1736,-114.297,1.51582e-13,191.864
8.04688,-587.062,300.898,-42.7244,-89.6371,-120.719,7.57912e-14,142.034
8.05664,-415.926,336.4,37.0204,-81.9787,-127.141,0,92.2033
8.06641,-415.926,372.319,37.0204,-74.4016,-127.141,0,92.2033
8.07617,-415.926,408.572,37.0204,-67.7472,-127.141,0,92.2033
8.08594,-415.926,443.692,37.0204,-61.5725,-127.141,0,92.2033


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_4.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-401.7638372375212, LMmax=401.7638372375212,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-2.45441,5.84962,-0.000286093,0.00393208,0.00200764,0,-0.0246985
0.00976562,87.3527,-22.7724,0.0106591,-0.148108,-0.0728294,-2.22045e-16,0.905042
0.0195312,177.16,213.196,0.0216043,-0.0668454,-0.147666,-4.44089e-16,1.83478
0.0292969,266.967,485.754,0.0325495,-0.218886,-0.222504,-6.66134e-16,2.76452
0.0390625,356.774,549.772,0.0434947,0.077331,-0.297341,-8.88178e-16,3.69427
0.0488281,437.64,593.746,-0.0185133,-0.176944,-0.159883,-6.66134e-16,0.644802
0.0585937,518.506,602.349,-0.0805213,0.0235925,-0.0224247,-4.44089e-16,-2.40466
0.0683594,599.372,684.235,-0.142529,0.0275246,0.115033,-2.22045e-16,-5.45412
0.078125,680.238,835.966,-0.204537,-0.179565,0.252491,0,-8.50359
0.0878906,688.578,909.928,-0.0258928,0.0812631,0.126534,0,-3.74009
0.0976562,696.918,796.692,0.152752,-0.0235925,0.000576797,0,1.02341
0.107422,705.258,698.063,0.331396,-0.162526,-0.12538,0,5.78691
0.117187,713.599,724.663,0.510041,-0.0983021,-0.251338,0,10.5504
0.126953,659.562,738.28,0.135256,0.0812631,-0.0153101,0,3.58727
0.136719,605.525,648.528,-0.239529,-0.0550492,0.220717,0,-3.37587
0.146484,551.488,507.008,-0.614314,0.0747096,0.456745,0,-10.339
0.15625,497.451,435.279,-0.989099,0.0865058,0.692773,0,-17.3021
0.166016,411.009,378.18,-0.0681873,0.0380101,-1.47538,7.10543e-15,15.9544
0.175781,324.568,310.895,0.852724,-0.0209711,-3.64354,1.42109e-14,49.2109
0.185547,238.127,176.917,1.77364,-0.0838844,-5.8117,2.13163e-14,82.4675
0.195312,151.685,30.0666,2.69455,-0.145487,-7.97985,2.84217e-14,115.724
0.205078,68.0822,-28.5719,2.4472,0.123205,-20.2065,4.9738e-14,223.194
0.214844,-15.5209,-52.2405,2.19986,-0.047185,-32.4332,7.10543e-14,330.665
0.224609,-99.1239,-176.632,1.95252,0.111409,-44.6599,9.23706e-14,438.135
0.234375,-182.727,-327.692,1.70517,-0.00655347,-56.8865,1.13687e-13,545.606
0.244141,-244.828,-373.971,0.987973,-0.0983021,-77.7234,8.52651e-14,604.12
0.253906,-306.93,-400.806,0.270772,-0.0498064,-98.5602,5.68434e-14,662.634
0.263672,-369.031,-461.33,-0.446429,-0.0720882,-119.397,2.84217e-14,721.148
0.273437,-431.132,-524.736,-1.16363,0.191361,-140.234,0,779.662
0.283203,-457.568,-574.817,-0.356655,-0.140244,-159.232,2.27374e-13,740.599
0.292969,-484.003,-598.745,0.450319,0.262139,-178.231,4.54747e-13,701.536
0.302734,-510.439,-569.204,1.25729,0.00131069,-197.23,6.82121e-13,662.473
0.3125,-536.875,-572.58,2.06427,0.281799,-216.228,9.09495e-13,623.41
0.322266,-537.592,-615.863,0.192973,0.123205,-226.998,7.95808e-13,549.324
0.332031,-538.309,-609.193,-1.67832,-0.0157283,-237.767,6.82121e-13,475.237
0.341797,-539.026,-565.766,-3.54962,-0.00655347,-248.537,5.68434e-13,401.151
0.351562,-539.743,-548.491,-5.42091,0.09437,-259.306,4.54747e-13,327.065
0.361328,-559.254,-566.208,-3.37571,-0.0917486,-260.204,4.54747e-13,240.94
0.371094,-578.764,-536.042,-1.33051,0.148108,-261.102,4.54747e-13,154.815
0.380859,-598.275,-471.705,0.714684,0.0720882,-262.001,4.54747e-13,68.6895
0.390625,-617.786,-406.825,2.75988,0.0131069,-262.899,4.54747e-13,-17.4354
0.400391,-581.149,-378.462,0.326027,0.0891272,-255.159,3.41061e-13,-92.4589
0.410156,-544.513,-348.175,-2.10783,0.0157283,-247.419,2.27374e-13,-167.482
0.419922,-507.877,-269.6,-4.54168,-0.145487,-239.68,1.13687e-13,-242.506
0.429687,-471.24,-201.498,-6.97554,0.0747096,-231.94,0,-317.529
0.439453,-367.106,-151.352,-7.09748,-0.235925,-218.586,-1.7053e-13,-366.577
0.449219,-262.973,-136.557,-7.21943,-0.159905,-205.232,-3.41061e-13,-415.624
0.458984,-158.839,-67.0619,-7.34138,0.100923,-191.878,-5.11591e-13,-464.671
0.46875,-54.705,39.1242,-7.46333,-0.154662,-178.524,-6.82121e-13,-513.718
0.478516,16.5832,73.0248,-2.83338,-0.111409,-163.101,-5.40012e-13,-526.696
0.488281,87.8715,16.7157,1.79658,0.483646,-147.679,-3.97904e-13,-539.673
0.498047,159.16,-32.8394,6.42653,0.0524278,-132.256,-2.55795e-13,-552.651
0.507812,230.448,-19.3396,11.0565,1.54531,-116.833,-1.13687e-13,-565.628
0.517578,243.338,28.8598,19.1226,3.30164,-102.53,-1.42109e-13,-552.496
0.527344,256.229,39.9055,27.1887,7.99655,-88.2265,-1.7053e-13,-539.364
0.537109,269.12,-13.6696,35.2548,18.0928,-73.9232,-1.98952e-13,-526.232
0.546875,282.01,-30.0618,43.3209,37.6903,-59.6199,-2.27374e-13,-513.1
0.556641,240.565,3.28394,160.665,73.4998,-46.8171,-1.7053e-13,-503.281
0.566406,199.119,21.8002,278.009,133.484,-34.0144,-1.13687e-13,-493.461
0.576172,157.674,5.34489,395.353,225.875,-21.2116,-5.68434e-14,-483.641
0.585937,116.228,-18.0875,512.697,356.987,-8.40885,0,-473.822
0.595703,79.5165,-14.6354,703.531,527.523,1.14415,-1.42109e-14,-434.951
0.605469,42.8049,14.1662,894.365,729.367,10.6971,-2.84217e-14,-396.08
0.615234,6.09328,24.5713,1085.2,943.912,20.2501,-4.26326e-14,-357.21
0.625,-30.6183,-4.05558,1276.03,1145.72,29.8031,-5.68434e-14,-318.339
0.634766,-17.6724,-16.8096,1318.9,1306.58,32.9435,-2.84217e-14,-253.379
0.644531,-4.72647,9.57034,1361.77,1408.11,36.0839,-2.42338e-27,-188.418
0.654297,8.21947,29.1494,1404.64,1444.08,39.2244,2.84217e-14,-123.458
0.664062,21.1654,6.91083,1447.5,1426.46,42.3648,5.68434e-14,-58.4972
0.673828,33.9335,-13.6275,1330.32,1374.94,40.0773,4.9738e-14,-16.02
0.683594,46.7017,-3.81616,1213.14,1308.81,37.7898,4.26326e-14,26.4573
0.693359,59.4698,15.1417,1095.97,1234.44,35.5023,3.55271e-14,68.9345
0.703125,72.2379,15.9457,978.786,1144.92,33.2148,2.84217e-14,111.412
0.712891,73.7302,0.194124,815.5,1026.1,28.2281,1.42109e-14,129.926
0.722656,75.2225,-7.3379,652.214,870.288,23.2415,1.29058e-27,148.44
0.732422,76.7147,6.14889,488.929,687.162,18.2548,-1.42109e-14,166.954
0.742187,78.207,15.9295,325.643,494.762,13.2681,-2.84217e-14,185.469
0.751953,69.1419,2.9426,166.598,311.203,8.44426,-2.13163e-14,180.559
0.761719,60.0768,-7.90734,7.55383,143.703,3.62043,-1.42109e-14,175.65
0.771484,51.0118,2.94584,-151.491,-14.9052,-1.2034,-7.10543e-15,170.74
0.78125,41.9467,11.2657,-310.535,-178.772,-6.02723,0,165.831
0.791016,31.74,0.638993,-428.829,-350.706,-8.75801,-7.10543e-15,145.561
0.800781,21.5334,-7.51747,-547.123,-516.84,-11.4888,-1.42109e-14,125.29
0.810547,11.3268,-4.97606,-665.417,-656.148,-14.2196,-2.13163e-14,105.02
0.820312,1.12018,2.11757,-783.71,-762.656,-16.9503,-2.84217e-14,84.7499
0.830078,-4.19,5.43548,-844.189,-839.594,-17.8276,-7.10543e-15,69.2215
0.839844,-9.50017,-0.360748,-904.667,-907.458,-18.7048,1.42109e-14,53.6931
0.849609,-14.8104,-8.30529,-965.145,-972.995,-19.582,3.55271e-14,38.1647
0.859375,-20.1205,-1.94933,-1025.62,-1024.63,-20.4592,5.68434e-14,22.6363
0.869141,-37.3667,5.5099,-1018.19,-1052.05,-20.2929,4.9738e-14,19.6169
0.878906,-54.6128,1.76006,-1010.75,-1046.98,-20.1265,4.26326e-14,16.5974
0.888672,-71.859,-4.77546,-1003.32,-1019.28,-19.9601,3.55271e-14,13.5779
0.898437,-89.1051,-4.20603,-995.884,-991.349,-19.7938,2.84217e-14,10.5585
0.908203,-85.8375,-0.101915,-970.999,-965.675,-19.3938,3.55271e-14,34.7124
0.917969,-82.5698,0.414132,-946.115,-933.268,-18.9938,4.26326e-14,58.8663
0.927734,-79.3021,-2.577,-921.23,-881.299,-18.5938,4.9738e-14,83.0203
0.9375,-76.0345,-5.25592,-896.346,-809.967,-18.1938,5.68434e-14,107.174
0.947266,-56.1532,-1.83933,-875.594,-732.316,-12.8056,4.26326e-14,166.573
0.957031,-36.2718,3.2807,-854.843,-664.586,-7.41734,2.84217e-14,225.972
0.966797,-16.3905,-0.423838,-834.091,-603.075,-2.0291,1.42109e-14,285.37
0.976562,3.49078,-4.88708,-813.34,-536.41,3.35915,0,344.769
0.986328,-0.193957,-1.82153,-729.914,-460.472,19.628,0,406.299
0.996094,-3.87869,1.82639,-646.489,-375.974,35.8969,0,467.829
1.00586,-7.56343,1.68888,-563.063,-295.056,52.1657,0,529.359
1.01562,-11.2482,0.803999,-479.637,-220.721,68.4346,0,590.889
1.02539,-24.7066,-0.177947,-366.631,-159.745,89.81,1.42109e-13,592.465
1.03516,-38.165,0.800763,-253.624,-102.659,111.185,2.84217e-13,594.042
1.04492,-51.6234,5.50343,-140.617,-52.0149,132.561,4.26326e-13,595.618
1.05469,-65.0819,3.96823,-27.6108,-14.9367,153.936,5.68434e-13,597.194
1.06445,-82.6625,1.49961,49.4785,-5.6137,170.398,6.53699e-13,533.93
1.07422,-100.243,6.62935,126.568,-10.3584,186.86,7.38964e-13,470.666
1.08398,-117.824,13.3202,203.657,-17.2881,203.322,8.2423e-13,407.401
1.09375,-135.404,17.5019,280.746,-24.2203,219.784,9.09495e-13,344.137
1.10352,-104.216,30.1216,309.921,-30.8996,226.958,6.82121e-13,267.501
1.11328,-73.0284,54.4843,339.097,-37.208,234.131,4.54747e-13,190.865
1.12305,-41.8405,85.2303,368.272,-38.174,241.305,2.27374e-13,114.229
1.13281,-10.6526,133.998,397.447,-31.188,248.478,0,37.5927
1.14258,161.251,208.3,377.823,-16.136,245.723,0,-26.5712
1.15234,333.154,299.841,358.199,-4.93083,242.968,0,-90.735
1.16211,505.057,414.781,338.575,-4.0448,240.213,0,-154.899
1.17187,676.96,560.46,318.951,-12.2484,237.457,0,-219.063
1.18164,865.327,722.167,284.97,-13.6312,227.039,5.68434e-14,-261.629
1.19141,1053.69,887.862,250.989,2.89401,216.621,1.13687e-13,-304.195
1.20117,1242.06,1051.83,217.008,24.4274,206.204,1.7053e-13,-346.761
1.21094,1430.43,1194.75,183.027,33.9483,195.786,2.27374e-13,-389.327
1.2207,1420.27,1297.46,152.568,35.3901,181.203,5.68434e-14,-404.607
1.23047,1410.12,1358.3,122.11,38.056,166.621,-1.13687e-13,-419.888
1.24023,1399.96,1369.41,91.6511,40.6276,152.039,-2.84217e-13,-435.168
1.25,1389.81,1327.63,61.1925,40.5057,137.457,-4.54747e-13,-450.449
1.25977,1216.32,1253.29,53.2526,41.4179,122.726,-3.41061e-13,-452.384
1.26953,1042.84,1159.37,45.3127,46.8993,107.995,-2.27374e-13,-454.318
1.2793,869.353,1044.52,37.3728,55.9614,93.2643,-1.13687e-13,-456.253
1.28906,695.867,917.131,29.433,60.2605,78.5334,0,-458.188
1.29883,521.266,790.294,25.6949,57.0532,64.6535,-1.42109e-14,-434.973
1.30859,346.664,651.635,21.9569,46.8141,50.7735,-2.84217e-14,-411.759
1.31836,172.063,491.834,18.2189,39.3313,36.8936,-4.26326e-14,-388.544
1.32812,-2.53818,323.339,14.4809,35.3311,23.0137,-5.68434e-14,-365.329
1.33789,-119.515,148.39,-29.8883,24.3357,4.41519,-4.26326e-14,-266.684
1.34766,-236.493,-30.0569,-74.2574,-0.886029,-14.1833,-2.84217e-14,-168.038
1.35742,-353.47,-193.532,-118.627,-27.113,-32.7818,-1.42109e-14,-69.392
1.36719,-470.447,-334.384,-162.996,-44.5387,-51.3803,0,29.2537
1.37695,-553.198,-466.864,-185.282,-57.6103,-75.6447,5.68434e-14,159.593
1.38672,-635.948,-585.96,-207.568,-75.0608,-99.9091,1.13687e-13,289.933
1.39648,-718.698,-687.349,-229.854,-98.4685,-124.173,1.7053e-13,420.273
1.40625,-801.449,-782.216,-252.14,-116.998,-148.438,2.27374e-13,550.612
1.41602,-849.491,-869.098,-227.993,-128.66,-169.148,2.84217e-13,592.826
1.42578,-897.533,-927.036,-203.846,-133.152,-189.857,3.41061e-13,635.039
1.43555,-945.576,-959.976,-179.699,-132.686,-210.567,3.97904e-13,677.253
1.44531,-993.618,-978.174,-155.552,-126.883,-231.277,4.54747e-13,719.466
1.45508,-988.804,-977.91,-131.646,-115.932,-240.613,4.54747e-13,669.255
1.46484,-983.991,-965.808,-107.74,-102.652,-249.949,4.54747e-13,619.043
1.47461,-979.177,-954.146,-83.8337,-92.9741,-259.285,4.54747e-13,568.832
1.48437,-974.364,-930.359,-59.9278,-83.3379,-268.621,4.54747e-13,518.621
1.49414,-967.29,-887.191,-33.4015,-62.8242,-266.078,1.13687e-13,432.547
1.50391,-960.216,-840.109,-6.87511,-39.6013,-263.535,-2.27374e-13,346.473
1.51367,-953.142,-787.315,19.6512,-24.2125,-260.992,-5.68434e-13,260.399
1.52344,-946.069,-718.081,46.1776,-13.8658,-258.449,-9.09495e-13,174.325
1.5332,-928.159,-651.414,64.4366,2.97003,-247.5,-9.66338e-13,77.6211
1.54297,-910.248,-592.186,82.6956,22.8153,-236.551,-1.02318e-12,-19.0827
1.55273,-892.338,-520.896,100.955,37.7047,-225.602,-1.08002e-12,-115.786
1.5625,-874.428,-439.543,119.214,44.5924,-214.653,-1.13687e-12,-212.49
1.57227,-763.661,-366.112,123.905,48.6137,-199.682,-9.09495e-13,-276.345
1.58203,-652.895,-293.728,128.597,56.4529,-184.711,-6.82121e-13,-340.2
1.5918,-542.128,-224.888,133.289,67.3474,-169.739,-4.54747e-13,-404.055
1.60156,-431.361,-175.613,137.981,73.1512,-154.768,-2.27374e-13,-467.909
1.61133,-273.271,-132.982,128.139,71.1707,-139.724,-2.13163e-13,-477.007
1.62109,-115.18,-86.6102,118.296,70.9059,-124.679,-1.98952e-13,-486.105
1.63086,42.9102,-53.0882,108.454,79.1214,-109.635,-1.84741e-13,-495.202
1.64062,201.001,-34.6237,98.6121,89.1692,-94.5903,-1.7053e-13,-504.3
1.65039,299.702,-18.4774,79.7944,90.5428,-81.2014,-1.13687e-13,-486.456
1.66016,398.403,-18.7799,60.9768,88.7393,-67.8126,-5.68434e-14,-468.612
1.66992,497.105,-36.2495,42.1591,98.7647,-54.4238,0,-450.768
1.67969,595.806,-44.4238,23.3414,122.475,-41.035,5.68434e-14,-432.923
1.68945,596.296,-42.688,89.2008,151.649,-28.5007,4.26326e-14,-437.464
1.69922,596.786,-44.5904,155.06,184.243,-15.9665,2.84217e-14,-442.004
1.70898,597.276,-39.4218,220.92,230.767,-3.43218,1.42109e-14,-446.544
1.71875,597.766,-25.6519,286.779,298.741,9.10211,0,-451.085
1.72852,537.046,-22.4715,457.203,387.255,19.4209,2.84217e-14,-466.917
1.73828,476.325,-19.2442,627.627,490.523,29.7398,5.68434e-14,-482.75
1.74805,415.605,-5.99845,798.051,607.447,40.0586,8.52651e-14,-498.582
1.75781,354.884,-1.53197,968.475,737.825,50.3774,1.13687e-13,-514.415
1.76758,294.106,-7.97528,1077.06,873.764,54.7337,5.68434e-14,-469.67
1.77734,233.327,-5.99359,1185.65,1002.67,59.09,5.16231e-27,-424.926
1.78711,172.549,-2.19846,1294.24,1112.89,63.4463,-5.68434e-14,-380.181
1.79687,111.77,-4.93723,1402.83,1198.59,67.8026,-1.13687e-13,-335.437
1.80664,72.8382,2.43303,1328.3,1251.96,65.3974,-8.52651e-14,-251.453
1.81641,33.9059,14.671,1253.77,1265.93,62.9922,-5.68434e-14,-167.47
1.82617,-5.02644,13.6453,1179.24,1237.57,60.587,-2.84217e-14,-83.4858
1.83594,-43.9587,10.7173,1104.72,1173.64,58.1818,0,0.497972
1.8457,-32.7777,14.2956,923.05,1082.31,51.5054,-2.13163e-14,58.5317
1.85547,-21.5966,9.77578,741.384,970.141,44.8291,-4.26326e-14,116.565
1.86523,-10.4156,4.19632,559.718,844.366,38.1527,-6.39488e-14,174.599
1.875,0.765495,7.72454,378.052,711.143,31.4764,-8.52651e-14,232.633
1.88477,24.4877,4.99547,204.922,575.176,24.0839,-6.39488e-14,261.432
1.89453,48.2098,-5.70402,31.7928,435.907,16.6914,-4.26326e-14,290.231
1.9043,71.932,-6.19095,-141.337,290.044,9.29891,-2.13163e-14,319.03
1.91406,95.6542,-3.84528,-314.466,137.089,1.90642,0,347.828
1.92383,56.483,-10.6623,-442.024,-18.9893,-3.17931,-1.42109e-14,345.247
1.93359,17.3119,-10.4504,-569.582,-170.643,-8.26505,-2.84217e-14,342.666
1.94336,-21.8592,-2.69024,-697.14,-314.073,-13.3508,-4.26326e-14,340.084
1.95312,-61.0303,-3.48777,-824.698,-445.91,-18.4365,-5.68434e-14,337.503
1.96289,-106.617,-3.66248,-879.393,-562.289,-19.506,-4.9738e-14,301.158
1.97266,-152.203,4.05235,-934.088,-658.477,-20.5756,-4.26326e-14,264.814
1.98242,-197.789,2.24699,-988.783,-736.757,-21.6451,-3.55271e-14,228.47
1.99219,-243.375,-4.57972,-1043.48,-801.366,-22.7146,-2.84217e-14,192.125
2.00195,-239.592,0.237802,-1023.4,-856.573,-20.0999,-1.77636e-14,150.215
2.01172,-235.808,3.70454,-1003.32,-898.49,-17.4852,-7.10543e-15,108.305
2.02148,-232.025,-2.80186,-983.246,-923.215,-14.8705,3.55271e-15,66.3952
2.03125,-228.241,-4.41471,-963.168,-931.212,-12.2557,1.42109e-14,24.4851
2.04102,-194.283,-6.46434,-933.429,-924.836,-9.05856,1.06581e-14,22.3259
2.05078,-160.325,-17.9339,-903.69,-906.014,-5.86137,7.10543e-15,20.1667
2.06055,-126.367,-20.3912,-873.95,-876.131,-2.66418,3.55271e-15,18.0076
2.07031,-92.4088,-11.057,-844.211,-838.483,0.533004,0,15.8484
2.08008,-47.8352,-11.4161,-837.355,-796.301,5.26011,7.10543e-15,59.6888
2.08984,-3.26172,-14.6289,-830.498,-750.945,9.98721,1.42109e-14,103.529
2.09961,41.3118,-10.3193,-823.642,-699.476,14.7143,2.13163e-14,147.37
2.10937,85.8853,-11.8254,-816.785,-639.198,19.4414,2.84217e-14,191.21
2.11914,112.49,-16.7206,-776.621,-572.299,32.366,7.10543e-15,239.216
2.12891,139.095,-9.77578,-736.458,-503.815,45.2906,-1.42109e-14,287.222
2.13867,165.699,-5.57461,-696.294,-436.014,58.2151,-3.55271e-14,335.228
2.14844,192.304,-12.3948,-656.13,-371.177,71.1397,-5.68434e-14,383.234
2.1582,200.85,-10.8742,-538.394,-310.043,91.2294,-9.9476e-14,405.59
2.16797,209.396,-4.66546,-420.657,-253.723,111.319,-1.42109e-13,427.945
2.17773,217.942,-6.20713,-302.921,-202.665,131.409,-1.84741e-13,450.301
2.1875,226.488,-4.45516,-185.185,-157.313,151.499,-2.27374e-13,472.656
2.19727,209.304,6.34625,-50.4758,-118.993,168.53,-2.27374e-13,440.642
2.20703,192.12,8.85046,84.2335,-90.0696,185.561,-2.27374e-13,408.628
2.2168,174.936,12.4013,218.943,-71.7566,202.593,-2.27374e-13,376.615
2.22656,157.752,26.8959,353.652,-61.6734,219.624,-2.27374e-13,344.601
2.23633,136.909,39.7648,420.77,-56.2327,227,5.68434e-14,266.347
2.24609,116.066,51.1987,487.889,-53.4737,234.376,3.41061e-13,188.093
2.25586,95.2229,78.9844,555.007,-52.9888,241.752,6.25278e-13,109.839
2.26562,74.38,116.887,622.126,-54.9312,249.128,9.09495e-13,31.5845
2.27539,156.565,157.378,615.796,-56.1882,246.153,5.68434e-13,-30.6501
2.28516,238.751,218.034,609.467,-56.0007,243.178,2.27374e-13,-92.8848
2.29492,320.936,297.077,603.137,-51.7711,240.203,-1.13687e-13,-155.119
2.30469,403.121,382.77,596.808,-45.2176,237.228,-4.54747e-13,-217.354
2.31445,562.703,485.119,542.066,-35.993,225.189,-4.54747e-13,-240.105
2.32422,722.286,606.37,487.323,-26.5193,213.15,-4.54747e-13,-262.856
2.33398,881.868,726.038,432.581,-20.5386,201.111,-4.54747e-13,-285.607
2.34375,1041.45,844.896,377.838,-19.3052,189.072,-4.54747e-13,-308.358
2.35352,1094.77,965.975,296.929,-21.2123,171.454,-3.97904e-13,-306.061
2.36328,1148.09,1069.14,216.019,-22.5177,153.836,-3.41061e-13,-303.764
2.37305,1201.41,1142.16,135.109,-21.5059,136.218,-2.84217e-13,-301.466
2.38281,1254.73,1191.02,54.1992,-17.9002,118.6,-2.27374e-13,-299.169
2.39258,1136.37,1202.9,7.33522,-13.4884,100.748,-1.42109e-13,-297.572
2.40234,1018,1170.5,-39.5288,-9.15651,82.8963,-5.68434e-14,-295.975
2.41211,899.637,1109.21,-86.3928,-7.14591,65.0442,2.84217e-14,-294.377
2.42187,781.272,1022.35,-133.257,-5.59535,47.1921,1.13687e-13,-292.78
2.43164,606.154,903.987,-126.291,-5.12219,31.6733,9.9476e-14,-293.882
2.44141,431.036,770.375,-119.326,-4.4734,16.1545,8.52651e-14,-294.985
2.45117,255.918,635.308,-112.36,-4.3751,0.635656,7.10543e-14,-296.087
2.46094,80.8002,490.218,-105.394,-3.03688,-14.8832,5.68434e-14,-297.19
2.4707,-59.1107,341.69,-121.502,-2.5978,-31.8399,4.26326e-14,-247.567
2.48047,-199.022,200.933,-137.61,-2.06041,-48.7966,2.84217e-14,-197.945
2.49023,-338.933,60.287,-153.718,-2.0709,-65.7533,1.42109e-14,-148.323
2.5,-478.844,-82.6178,-169.826,-1.45094,-82.7101,0,-98.7011
2.50977,-586.474,-214.265,-210.864,-2.17837,-103.749,-5.68434e-14,-0.0648274
2.51953,-694.104,-338.388,-251.902,-4.3633,-124.787,-1.13687e-13,98.5714
2.5293,-801.735,-459.908,-292.94,-7.01221,-145.826,-1.7053e-13,197.208
2.53906,-909.365,-564.063,-333.978,-9.52219,-166.865,-2.27374e-13,295.844
2.54883,-956.14,-644.875,-318.262,-8.80524,-185.325,-5.11591e-13,362.751
2.55859,-1002.91,-714.2,-302.546,-7.38576,-203.786,-7.95808e-13,429.658
2.56836,-1049.69,-766.57,-286.829,-5.47084,-222.246,-1.08002e-12,496.566
2.57812,-1096.46,-796.596,-271.113,-4.99768,-240.706,-1.36424e-12,563.473
2.58789,-1067.41,-817.824,-223.188,-5.7107,-248.067,-7.95808e-13,559.564
2.59766,-1038.36,-831.509,-175.264,-6.94013,-255.428,-2.27374e-13,555.654
2.60742,-1009.31,-826.915,-127.339,-8.11058,-262.788,3.41061e-13,551.745
2.61719,-980.255,-812.59,-79.4142,-7.25994,-270.149,9.09495e-13,547.836
2.62695,-956.14,-794.474,-51.0208,-6.20614,-265.528,7.95808e-13,491.408
2.63672,-932.025,-760.937,-22.6275,-4.86661,-260.907,6.82121e-13,434.981
2.64648,-907.909,-715.915,5.76592,-4.6451,-256.286,5.68434e-13,378.553
2.65625,-883.794,-672.344,34.1593,-5.55472,-251.665,4.54747e-13,322.126
2.66602,-882.793,-621.392,67.3224,-6.07376,-238.772,3.97904e-13,232.321
2.67578,-881.792,-563.615,100.485,-5.72511,-225.88,3.41061e-13,142.516
2.68555,-880.791,-512.291,133.648,-4.66738,-212.988,2.84217e-13,52.7106
2.69531,-879.79,-461.382,166.812,-3.52839,-200.095,2.27374e-13,-37.0945
2.70508,-807.824,-401.611,208.086,-3.49431,-183.084,1.42109e-13,-129.915
2.71484,-735.858,-344.804,249.36,-3.628,-166.072,5.68434e-14,-222.735
2.72461,-663.891,-292.356,290.634,-4.48126,-149.061,-2.84217e-14,-315.555
2.73437,-591.925,-236.007,331.908,-4.72767,-132.049,-1.13687e-13,-408.376
2.74414,-425.233,-184.975,346.493,-4.73816,-116.346,-5.68434e-14,-452.802
2.75391,-258.54,-147.122,361.078,-3.57426,-100.643,-5.16231e-27,-497.229
2.76367,-91.8477,-112.67,375.663,-0.882097,-84.9398,5.68434e-14,-541.655
2.77344,74.8448,-82.951,390.248,3.30426,-69.2366,1.13687e-13,-586.081
2.7832,218.876,-66.9519,367.817,9.29282,-57.8694,5.68434e-14,-576.005
2.79297,362.907,-55.8965,345.387,18.0076,-46.5021,1.26218e-29,-565.929
2.80273,506.937,-44.1115,322.957,30.5916,-35.1349,-5.68434e-14,-555.852
2.8125,650.968,-43.5518,300.526,48.3201,-23.7677,-1.13687e-13,-545.776
2.82227,679.374,-50.3187,307.284,72.6937,-14.4175,-8.52651e-14,-532.49
2.83203,707.781,-53.9423,314.041,103.553,-5.06731,-5.68434e-14,-519.204
2.8418,736.187,-61.9047,320.798,141.7,4.2829,-2.84217e-14,-505.918
2.85156,764.593,-72.7239,327.556,188.217,13.6331,0,-492.632
2.86133,717.45,-75.2265,423.089,244.399,21.6408,0,-493.067
2.87109,670.307,-75.0226,518.623,312.282,29.6484,0,-493.502
2.88086,623.164,-78.0202,614.157,391.928,37.6561,0,-493.938
2.89062,576.021,-75.1925,709.691,482.221,45.6637,0,-494.373
2.90039,502.253,-68.4289,795.3,578.728,48.7418,2.84217e-14,-461.061
2.91016,428.484,-68.0908,880.91,677.928,51.8199,5.68434e-14,-427.749
2.91992,354.715,-66.4116,966.519,776.661,54.898,8.52651e-14,-394.437
2.92969,280.946,-61.4776,1052.13,870.034,57.9761,1.13687e-13,-361.125
2.93945,194.963,-61.8836,1003.21,951.953,55.0119,5.68434e-14,-273.786
2.94922,108.979,-65.5494,954.293,1015.4,52.0477,1.26218e-29,-186.447
2.95898,22.9958,-63.3363,905.375,1055.03,49.0835,-5.68434e-14,-99.1077
2.96875,-62.9878,-63.3153,856.457,1067.71,46.1193,-1.13687e-13,-11.7687
2.97852,-100.835,-65.1433,712.216,1052.41,39.5069,-8.52651e-14,71.1717
2.98828,-138.682,-61.5019,567.975,1010.5,32.8946,-5.68434e-14,154.112
2.99805,-176.53,-55.9321,423.734,943.484,26.2823,-2.84217e-14,237.053
3.00781,-214.377,-54.9696,279.493,854.541,19.6699,0,319.993
3.01758,-197.253,-52.556,134.975,748.055,12.0447,0,356.236
3.02734,-180.129,-48.5635,-9.54284,629.63,4.41946,0,392.479
3.03711,-163.005,-49.6829,-154.061,504.57,-3.20577,0,428.721
3.04687,-145.882,-49.924,-298.579,377.982,-10.831,0,464.964
3.05664,-162.333,-44.8104,-416.671,251.18,-16.5767,0,469.505
3.06641,-178.783,-41.0072,-534.764,125.912,-22.3224,0,474.046
3.07617,-195.234,-39.5917,-652.857,2.28847,-28.0681,0,478.588
3.08594,-211.685,-34.7386,-770.949,-117.917,-33.8138,0,483.129
3.0957,-249.857,-31.5889,-837.155,-234.165,-34.4119,2.84217e-14,452.53
3.10547,-288.029,-31.9707,-903.361,-343.834,-35.01,5.68434e-14,421.932
3.11523,-326.201,-28.8,-969.568,-444.501,-35.608,8.52651e-14,391.333
3.125,-364.373,-23.1138,-1035.77,-533.859,-36.2061,1.13687e-13,360.734
3.13477,-334.15,-20.1323,-1021.85,-609.625,-30.5331,8.52651e-14,300.816
3.14453,-303.926,-14.6548,-1007.93,-670.584,-24.8601,5.68434e-14,240.898
3.1543,-273.703,-6.18125,-994.01,-716.496,-19.1872,2.84217e-14,180.98
3.16406,-243.48,-0.587227,-980.088,-748.766,-13.5142,0,121.062
3.17383,-177.315,3.5816,-940.681,-768.564,-5.27777,0,90.0925
3.18359,-111.149,10.8596,-901.274,-777.318,2.95867,0,59.1227
3.19336,-44.9843,15.6885,-861.867,-776.644,11.1951,0,28.1529
3.20312,21.1808,17.9047,-822.46,-765.991,19.4315,0,-2.81687
3.21289,53.697,21.3132,-805.921,-747.486,27.4388,-1.42109e-14,14.4994
3.22266,86.2132,25.11,-789.381,-720.75,35.446,-2.84217e-14,31.8157
3.23242,118.729,25.419,-772.842,-686.183,43.4533,-4.26326e-14,49.132
3.24219,151.246,28.0623,-756.302,-645.083,51.4605,-5.68434e-14,66.4483
3.25195,176.629,32.5919,-715.512,-598.905,63.6299,-4.26326e-14,89.1235
3.26172,202.013,33.4768,-674.722,-550.843,75.7993,-2.84217e-14,111.799
3.27148,227.397,33.1209,-633.932,-501.295,87.9687,-1.42109e-14,134.474
3.28125,252.78,36.078,-593.142,-451.064,100.138,0,157.149
3.29102,293.034,36.9306,-489.183,-401.415,117.805,5.68434e-14,168.819
3.30078,333.288,35.9745,-385.225,-351.448,135.472,1.13687e-13,180.489
3.31055,373.542,39.0902,-281.266,-302.734,153.14,1.7053e-13,192.158
3.32031,413.796,41.7254,-177.307,-255.474,170.807,2.27374e-13,203.828
3.33008,419.57,41.2029,-43.9264,-210.609,185.039,1.7053e-13,204.798
3.33984,425.344,44.3558,89.4546,-170.51,199.271,1.13687e-13,205.767
3.34961,431.118,49.7314,222.836,-135.452,213.502,5.68434e-14,206.736
3.35937,436.892,53.58,356.217,-106.727,227.734,0,207.706
3.36914,397.622,61.8513,448.116,-82.7848,231.676,-1.13687e-13,172.621
3.37891,358.353,76.9509,540.016,-64.2083,235.618,-2.27374e-13,137.535
3.38867,319.083,92.3968,631.916,-49.4643,239.559,-3.41061e-13,102.45
3.39844,279.814,112.875,723.816,-37.5226,243.501,-4.54747e-13,67.3649
3.4082,294.701,143.426,734.372,-28.0725,238.3,-2.27374e-13,10.6085
3.41797,309.588,180.147,744.929,-21.0144,233.099,2.06997e-26,-46.1478
3.42773,324.475,223.597,755.486,-15.706,227.897,2.27374e-13,-102.904
3.4375,339.362,280.471,766.043,-11.4044,222.696,4.54747e-13,-159.661
3.44727,443.494,345.758,710.425,-8.62306,209.756,3.97904e-13,-185.23
3.45703,547.626,416.902,654.808,-6.54036,196.815,3.41061e-13,-210.8
3.4668,651.757,497.983,599.19,-4.90069,183.874,2.84217e-13,-236.37
3.47656,755.889,585.787,543.573,-3.99369,170.934,2.27374e-13,-261.939
3.48633,803.644,672.041,440.752,-4.47471,151.619,8.52651e-14,-251.478
3.49609,851.4,758.344,337.932,-6.16026,132.303,-5.68434e-14,-241.016
3.50586,899.155,840.565,235.111,-10.6966,112.988,-1.98952e-13,-230.555
3.51562,946.91,907.996,132.29,-17.6026,93.673,-3.41061e-13,-220.094
3.52539,850.341,959.79,38.7182,-25.3003,73.283,-2.55795e-13,-209.245
3.53516,753.771,994.174,-54.8537,-33.0256,52.8931,-1.7053e-13,-198.397
3.54492,657.201,1004.17,-148.426,-40.3248,32.5031,-8.52651e-14,-187.549
3.55469,560.632,987.637,-241.997,-45.9398,12.1132,0,-176.7
3.56445,421.479,949.756,-262.573,-49.9165,-5.05342,-1.42109e-14,-176.948
3.57422,282.326,888.326,-283.15,-52.3504,-22.22,-2.84217e-14,-177.196
3.58398,143.173,804.093,-303.726,-53.0346,-39.3867,-4.26326e-14,-177.444
3.59375,4.01961,706,-324.302,-51.9861,-56.5533,-5.68434e-14,-177.692
3.60352,-100.306,596.42,-331.108,-49.986,-72.2499,-9.9476e-14,-151.146
3.61328,-204.632,477.229,-337.915,-46.9451,-87.9465,-1.42109e-13,-124.6
3.62305,-308.957,355.887,-344.721,-43.5177,-103.643,-1.84741e-13,-98.0548
3.63281,-413.283,235.602,-351.528,-38.8136,-119.34,-2.27374e-13,-71.5091
3.64258,-507.763,115.134,-391.597,-34.1816,-135.886,5.68434e-14,-2.52273
3.65234,-602.243,-3.05261,-431.666,-28.138,-152.432,3.41061e-13,66.4636
3.66211,-696.723,-115.354,-471.735,-20.8033,-168.979,6.25278e-13,135.45
3.67188,-791.203,-224.354,-511.804,-12.3022,-185.525,9.09495e-13,204.436
3.68164,-850.802,-327.229,-492.159,-3.71713,-198.723,4.54747e-13,254.702
3.69141,-910.402,-421.921,-472.514,4.41573,-211.922,1.00974e-28,304.968
3.70117,-970.001,-506.06,-452.869,11.2772,-225.12,-4.54747e-13,355.233
3.71094,-1029.6,-580.455,-433.223,16.9682,-238.318,-9.09495e-13,405.499
3.7207,-1008.06,-641.623,-335.168,22.9463,-241.483,-7.95808e-13,402.657
3.73047,-986.515,-688.158,-237.113,28.9965,-244.648,-6.82121e-13,399.816
3.74023,-964.972,-721.96,-139.058,35.1725,-247.813,-5.68434e-13,396.975
3.75,-943.429,-743.725,-41.003,39.3588,-250.978,-4.54747e-13,394.133
3.75977,-902.868,-753.036,27.8215,42.0903,-243.423,-2.27374e-13,363.472
3.76953,-862.308,-753.844,96.6461,43.1913,-235.867,-5.04871e-29,332.81
3.7793,-821.747,-748.529,165.471,42.8007,-228.311,2.27374e-13,302.148
3.78906,-781.186,-734.234,234.295,40.8701,-220.755,4.54747e-13,271.486
3.79883,-764.961,-712.838,260.574,38.0678,-206.41,3.41061e-13,210.312
3.80859,-748.736,-685.764,286.852,34.1646,-192.066,2.27374e-13,149.138
3.81836,-732.512,-651.6,313.13,29.7213,-177.721,1.13687e-13,87.9632
3.82812,-716.287,-610.779,339.409,24.7892,-163.376,0,26.7889
3.83789,-649.245,-566.4,380.24,19.182,-145.752,-8.52651e-14,-61.7417
3.84766,-582.203,-518.909,421.071,13.8907,-128.128,-1.7053e-13,-150.272
3.85742,-515.161,-467.639,461.902,8.00572,-110.504,-2.55795e-13,-238.803
3.86719,-448.119,-416.657,502.733,2.02764,-92.88,-3.41061e-13,-327.334
3.87695,-305.669,-367.034,528.896,-3.12732,-76.9785,-2.27374e-13,-387.08
3.88672,-163.218,-318.396,555.06,-7.26911,-61.077,-1.13687e-13,-446.827
3.89648,-20.7682,-271.747,581.224,-9.33477,-45.1756,-1.29247e-26,-506.573
3.90625,121.682,-230.356,607.388,-10.7713,-29.2741,1.13687e-13,-566.32
3.91602,248.056,-191.415,579.701,-9.56414,-19.5511,8.52651e-14,-571.025
3.92578,374.429,-157.399,552.014,-6.09604,-9.82802,5.68434e-14,-575.73
3.93555,500.803,-130.507,524.328,0.0340781,-0.10499,2.84217e-14,-580.436
3.94531,627.177,-110.23,496.641,8.54442,9.61804,0,-585.141
3.95508,664.83,-94.3008,469.136,20.8204,15.4355,2.84217e-14,-575.025
3.96484,702.484,-84.2678,441.631,37.5199,21.253,5.68434e-14,-564.908
3.97461,740.138,-79.0588,414.126,60.9512,27.0704,8.52651e-14,-554.791
3.98438,777.792,-73.8789,386.621,91.493,32.8879,1.13687e-13,-544.675
3.99414,745.798,-70.265,421.332,129.677,37.3328,2.84217e-14,-538.883
4.00391,713.803,-68.4062,456.042,175.626,41.7777,-5.68434e-14,-533.09
4.01367,681.809,-64.6159,490.752,229.746,46.2226,-1.42109e-13,-527.298
4.02344,649.815,-59.4296,525.462,292.519,50.6675,-2.27374e-13,-521.506
4.0332,582.088,-56.419,570.464,363.1,50.2659,-1.84741e-13,-482.426
4.04297,514.362,-50.8703,615.465,439.963,49.8642,-1.42109e-13,-443.347
4.05273,446.636,-44.4448,660.467,520.478,49.4625,-9.9476e-14,-404.267
4.0625,378.909,-38.2458,705.468,600.943,49.0609,-5.68434e-14,-365.187
4.07227,277.094,-32.6728,657.184,679.252,43.0923,-5.68434e-14,-275.72
4.08203,175.278,-26.3443,608.901,751.021,37.1238,-5.68434e-14,-186.253
4.0918,73.4628,-21.7128,560.617,812.86,31.1552,-5.68434e-14,-96.7862
4.10156,-28.3527,-20.4801,512.333,861.151,25.1867,-5.68434e-14,-7.31921
4.11133,-104.683,-18.6117,390.212,893.31,18.4548,-4.26326e-14,88.7774
4.12109,-181.013,-17.5052,268.091,904.719,11.7229,-2.84217e-14,184.874
4.13086,-257.343,-19.0808,145.969,894.728,4.99102,-1.42109e-14,280.971
4.14062,-333.673,-18.754,23.8482,863.259,-1.74087,0,377.067
4.15039,-332.296,-17.6831,-81.4324,811.92,-6.91035,0,430.008
4.16016,-330.919,-19.4917,-186.713,743.054,-12.0798,0,482.949
4.16992,-329.541,-19.6891,-291.994,659.417,-17.2493,0,535.889
4.17969,-328.164,-19.2491,-397.274,564.815,-22.4188,0,588.83
4.18945,-334.132,-20.8085,-482.611,462.417,-25.791,0,595.472
4.19922,-340.1,-22.7287,-567.947,355.92,-29.1633,0,602.113
4.20898,-346.068,-23.3143,-653.284,248.046,-32.5356,0,608.754
4.21875,-352.036,-24.7266,-738.62,141.336,-35.9078,0,615.396
4.22852,-393.84,-25.9383,-802.109,37.5658,-34.6618,0,586.552
4.23828,-435.645,-25.2006,-865.597,-62.1492,-33.4157,0,557.708
4.24805,-477.449,-24.0472,-929.086,-157.662,-32.1697,0,528.863
4.25781,-519.253,-22.4392,-992.575,-247,-30.9236,0,500.019
4.26758,-478.049,-19.5985,-981.232,-330.313,-22.8338,0,436.68
4.27734,-436.844,-16.7254,-969.889,-405.805,-14.7439,0,373.34
4.28711,-395.64,-14.2083,-958.546,-471.631,-6.65398,0,310
4.29687,-354.435,-12.5922,-947.203,-527.598,1.43591,0,246.66
4.30664,-232.435,-10.4682,-897.427,-572.523,13.039,1.42109e-14,192.454
4.31641,-110.435,-9.18532,-847.65,-606.355,24.6421,2.84217e-14,138.248
4.32617,11.5655,-8.7356,-797.874,-628.975,36.2451,4.26326e-14,84.0416
4.33594,133.566,-7.21981,-748.097,-641.496,47.8482,5.68434e-14,29.8355
4.3457,202.252,-6.1683,-723.305,-644.499,58.2263,7.10543e-14,22.6241
4.35547,270.939,-6.46758,-698.512,-640.019,68.6045,8.52651e-14,15.4127
4.36523,339.625,-6.31228,-673.72,-628.017,78.9826,9.9476e-14,8.20123
4.375,408.312,-6.26375,-648.928,-609.917,89.3607,1.13687e-13,0.989816
4.38477,419.87,-7.23599,-599.567,-586.363,100.331,-8.52651e-14,-0.270842
4.39453,431.428,-7.47541,-550.206,-558.268,111.301,-2.84217e-13,-1.5315
4.4043,442.986,-5.83506,-500.845,-525.763,122.27,-4.83169e-13,-2.79216
4.41406,454.544,-3.81293,-451.483,-490.124,133.24,-6.82121e-13,-4.05281
4.42383,486.314,-0.85253,-342.223,-451.427,147.348,-5.11591e-13,-16.7138
4.43359,518.084,4.48589,-232.963,-411.823,161.455,-3.41061e-13,-29.3747
4.44336,549.854,10.0055,-123.703,-371.799,175.563,-1.7053e-13,-42.0356
4.45312,581.624,14.4445,-14.4429,-332.69,189.671,0,-54.6966
4.46289,593.746,21.5931,95.1762,-295.413,199.89,-2.27374e-13,-44.0515
4.47266,605.869,28.9294,204.795,-260.029,210.109,-4.54747e-13,-33.4064
4.48242,617.992,36.5278,314.414,-228.079,220.328,-6.82121e-13,-22.7613
4.49219,630.115,45.0353,424.033,-198.452,230.547,-9.09495e-13,-12.1162
4.50195,573.277,55.9305,491.352,-172.942,229.338,-6.82121e-13,-0.356557
4.51172,516.439,67.4097,558.671,-151.22,228.128,-4.54747e-13,11.4031
4.52148,459.601,80.3594,625.99,-133.473,226.918,-2.27374e-13,23.1627
4.53125,402.763,96.8002,693.309,-119.644,225.708,0,34.9224
4.54102,364.131,115.8,709.338,-109.662,215.549,1.13687e-13,13.9797
4.55078,325.5,137.222,725.367,-103.15,205.391,2.27374e-13,-6.96286
4.56055,286.868,166.342,741.396,-97.6939,195.232,3.41061e-13,-27.9055
4.57031,248.237,200.262,757.426,-94.4067,185.074,4.54747e-13,-48.8481
4.58008,291.823,238.314,709.538,-90.9766,169.575,2.84217e-13,-65.3032
4.58984,335.409,285.135,661.65,-87.9279,154.077,1.13687e-13,-81.7583
4.59961,378.995,337.854,613.763,-83.4532,138.579,-5.68434e-14,-98.2134
4.60937,422.581,395.268,565.875,-78.5945,123.08,-2.27374e-13,-114.668
4.61914,444.249,457.678,461.543,-72.7239,102.349,-1.7053e-13,-100.313
4.62891,465.918,524.442,357.211,-67.2701,81.6185,-1.13687e-13,-85.9573
4.63867,487.587,590.239,252.879,-62.2881,60.8876,-5.68434e-14,-71.6017
4.64844,509.255,653.876,148.546,-57.4005,40.1567,0,-57.2461
4.6582,418.719,713.687,42.0713,-52.7227,18.5874,2.84217e-14,-48.4489
4.66797,328.182,764.113,-64.4039,-48.6936,-2.98184,5.68434e-14,-39.6516
4.67773,237.646,801.82,-170.879,-45.4955,-24.5511,8.52651e-14,-30.8544
4.6875,147.109,826.964,-277.354,-42.515,-46.1204,1.13687e-13,-22.0571
4.69727,34.5925,835.021,-314.681,-40.4231,-62.9114,8.52651e-14,-36.7906
4.70703,-77.924,823.895,-352.007,-39.0115,-79.7024,5.68434e-14,-51.524
4.7168,-190.441,796.261,-389.334,-37.17,-96.4933,2.84217e-14,-66.2574
4.72656,-302.957,751.952,-426.661,-35.2039,-113.284,0,-80.9909
4.73633,-354.066,689.773,-422.883,-33.0243,-126.39,5.68434e-14,-78.0746
4.74609,-405.174,615.719,-419.105,-30.3478,-139.496,1.13687e-13,-75.1583
4.75586,-456.283,531.878,-415.327,-27.2388,-152.602,1.7053e-13,-72.2419
4.76562,-507.392,439.498,-411.55,-24.1679,-165.708,2.27374e-13,-69.3256
4.77539,-556.697,342.372,-442.799,-21.7261,-177.324,1.7053e-13,-24.9663
4.78516,-606.003,245.121,-474.049,-19.4992,-188.94,1.13687e-13,19.393
4.79492,-655.309,147.177,-505.298,-17.8844,-200.557,5.68434e-14,63.7523
4.80469,-704.614,49.932,-536.547,-16.7245,-212.173,0,108.112
4.81445,-754.862,-41.2531,-530.841,-15.3653,-218.875,0,144.197
4.82422,-805.11,-129.965,-525.135,-14.7361,-225.578,0,180.282
4.83398,-855.357,-214.419,-519.429,-14.3954,-232.28,0,216.368
4.84375,-905.605,-292.177,-513.723,-13.6312,-238.982,0,252.453
4.85352,-879.016,-363.773,-394.48,-12.5001,-236.461,2.27374e-13,240.632
4.86328,-852.426,-429.385,-275.237,-11.4922,-233.94,4.54747e-13,228.811
4.87305,-825.837,-486.329,-155.993,-10.2876,-231.419,6.82121e-13,216.99
4.88281,-799.248,-533.711,-36.7499,-9.65851,-228.898,9.09495e-13,205.168
4.89258,-744.623,-572.712,80.3819,-8.82228,-218.059,7.38964e-13,179.647
4.90234,-689.997,-602.014,197.514,-7.66363,-207.22,5.68434e-13,154.126
4.91211,-635.372,-619.674,314.646,-5.79982,-196.382,3.97904e-13,128.605
4.92187,-580.747,-628.916,431.777,-4.10903,-185.543,2.27374e-13,103.084
4.93164,-566.846,-630.164,468.378,-1.81662,-170.479,1.7053e-13,73.7597
4.94141,-552.946,-622.97,504.979,0.84933,-155.415,1.13687e-13,44.4352
4.95117,-539.045,-609.237,541.58,3.21775,-140.352,5.68434e-14,15.1107
4.96094,-525.145,-591.575,578.182,5.93745,-125.288,0,-14.2137
4.9707,-472.508,-567.626,610.573,9.19583,-108.89,-7.10543e-14,-79.0567
4.98047,-419.871,-539.681,642.964,12.5014,-92.4919,-1.42109e-13,-143.9
4.99023,-367.235,-508.781,675.356,15.0114,-76.094,-2.13163e-13,-208.742
5,-314.598,-475.116,707.747,17.5384,-59.696,-2.84217e-13,-273.585
5.00977,-184.504,-437.557,738.382,19.9514,-45.6905,-1.84741e-13,-334.489
5.01953,-54.4098,-399.955,769.016,22.9883,-31.685,-8.52651e-14,-395.392
5.0293,75.6844,-362.398,799.65,26.4184,-17.6796,1.42109e-14,-456.296
5.03906,205.779,-324.199,830.285,29.8629,-3.6741,1.13687e-13,-517.199
5.04883,309.298,-288.084,791.262,33.753,3.29517,5.68434e-14,-522.044
5.05859,412.817,-254.685,752.239,38.1976,10.2644,-7.74977e-27,-526.889
5.06836,516.336,-223.444,713.216,43.9869,17.2337,-5.68434e-14,-531.733
5.07812,619.855,-194.338,674.194,51.5365,24.203,-1.13687e-13,-536.578
5.08789,639.147,-169.509,609.082,61.6328,26.0188,-8.52651e-14,-523.7
5.09766,658.438,-147.196,543.969,75.3584,27.8347,-5.68434e-14,-510.823
5.10742,677.729,-127.158,478.857,92.4603,29.6505,-2.84217e-14,-497.945
5.11719,697.02,-111.327,413.745,114.222,31.4663,0,-485.067
5.12695,672.054,-98.7268,398.243,141.174,32.9893,0,-481.432
5.13672,647.087,-86.8804,382.74,173.196,34.5122,0,-477.798
5.14648,622.12,-77.0755,367.238,210.889,36.0352,0,-474.163
5.15625,597.153,-69.008,351.735,254.674,37.5581,0,-470.528
5.16602,539.547,-60.6898,350.612,303.929,36.1222,0,-432.11
5.17578,481.941,-51.9105,349.489,358.146,34.6862,0,-393.692
5.18555,424.335,-43.9902,348.366,415.11,33.2503,0,-355.273
5.19531,366.729,-35.0605,347.243,474.423,31.8143,0,-316.855
5.20508,261.014,-25.33,284.103,533.619,25.0727,-8.88178e-16,-230.48
5.21484,155.299,-18.0956,220.963,592.236,18.331,-1.77636e-15,-144.105
5.22461,49.5845,-10.8127,157.824,647.396,11.5894,-2.66454e-15,-57.7294
5.23437,-56.1303,-3.02349,94.6838,697.099,4.84771,-3.55271e-15,28.6457
5.24414,-147.433,1.74874,-13.5706,737.779,-0.808261,-2.66454e-15,118.659
5.25391,-238.736,5.35784,-121.825,767.273,-6.46424,-1.77636e-15,208.672
5.26367,-330.039,9.61078,-230.079,783.576,-12.1202,-8.88178e-16,298.685
5.27344,-421.342,12.6893,-338.334,785.756,-17.7762,0,388.698
5.2832,-422.268,13.0613,-409.486,771.965,-18.4468,0,446.081
5.29297,-423.193,14.4801,-480.639,742.396,-19.1175,0,503.464
5.30273,-424.119,15.6222,-551.792,696.877,-19.7881,0,560.848
5.3125,-425.044,14.2034,-622.945,636.98,-20.4588,0,618.231
5.32227,-404.917,14.3183,-654.775,565.285,-18.77,0,633.546
5.33203,-384.789,14.5157,-686.606,483.63,-17.0813,0,648.861
5.3418,-364.662,12.6747,-718.436,395.121,-15.3926,0,664.176
5.35156,-344.535,11.0845,-750.266,301.863,-13.7039,0,679.491
5.36133,-376.055,9.92461,-778.788,206.375,-8.6716,0,649.928
5.37109,-407.576,6.89465,-807.311,110.579,-3.63933,0,620.366
5.38086,-439.096,3.13026,-835.833,16.3562,1.39294,0,590.803
5.39062,-470.617,0.679436,-864.356,-74.4999,6.42521,0,561.241
5.40039,-437.902,-3.4263,-842.592,-160.565,18.0059,-4.26326e-14,491.696
5.41016,-405.188,-7.62262,-820.829,-241.176,29.5866,-8.52651e-14,422.152
5.41992,-372.473,-10.6914,-799.066,-315.291,41.1673,-1.27898e-13,352.607
5.42969,-339.759,-13.1034,-777.302,-382.889,52.748,-1.7053e-13,283.063
5.43945,-187.185,-17.0846,-710.409,-442.819,67.4888,-2.41585e-13,215.532
5.44922,-34.6103,-19.4626,-643.516,-493.849,82.2295,-3.12639e-13,148.001
5.45898,117.964,-21.4669,-576.623,-535.706,96.9703,-3.83693e-13,80.4709
5.46875,270.538,-25.2669,-509.73,-567.345,111.711,-4.54747e-13,12.9403
5.47852,380.092,-27.7388,-486.123,-589.097,123.289,-2.84217e-13,-8.00476
5.48828,489.645,-29.7463,-462.516,-601.694,134.867,-1.13687e-13,-28.9498
5.49805,599.198,-32.5385,-438.91,-604.824,146.446,5.68434e-14,-49.8948
5.50781,708.752,-34.5914,-415.303,-599.96,158.024,2.27374e-13,-70.8399
5.51758,715.101,-35.5507,-393.643,-587.641,166.483,1.13687e-13,-77.2965
5.52734,721.449,-37.2606,-371.984,-569.425,174.942,-5.20017e-27,-83.7531
5.53711,727.798,-38.6744,-350.324,-545.92,183.401,-1.13687e-13,-90.2097
5.54688,734.147,-38.998,-328.664,-518.44,191.86,-2.27374e-13,-96.6663
5.55664,751.285,-39.3555,-233.047,-487.833,200.305,-2.84217e-13,-122.576
5.56641,768.422,-39.7939,-137.429,-454.71,208.751,-3.41061e-13,-148.487
5.57617,785.56,-39.0077,-41.8121,-420.367,217.196,-3.97904e-13,-174.397
5.58594,802.697,-37.7071,53.8053,-384.463,225.642,-4.54747e-13,-200.307
5.5957,817.728,-35.3824,143.855,-348.217,229.611,-2.27374e-13,-196.21
5.60547,832.758,-31.8008,233.905,-312.935,233.58,-3.09991e-26,-192.113
5.61523,847.789,-26.9089,323.955,-278.563,237.548,2.27374e-13,-188.017
5.625,862.819,-20.362,414.005,-246.695,241.517,4.54747e-13,-183.92
5.63477,785.252,-12.5388,439.243,-218.071,233.774,3.41061e-13,-142.957
5.64453,707.684,-2.13052,464.481,-193.098,226.031,2.27374e-13,-101.993
5.6543,630.116,10.6768,489.719,-171.844,218.288,1.13687e-13,-61.03
5.66406,552.549,25.5015,514.957,-154.586,210.545,0,-20.0667
5.67383,458.66,43.7152,521.329,-140.584,193.817,5.68434e-14,-6.90488
5.68359,364.771,66.0104,527.7,-129.911,177.089,1.13687e-13,6.25694
5.69336,270.882,91.7917,534.072,-121.433,160.361,1.7053e-13,19.4188
5.70312,176.993,121.923,540.444,-115.695,143.633,2.27374e-13,32.5806
5.71289,167.631,157.391,515.776,-110.603,124.276,1.42109e-13,29.6195
5.72266,158.27,197.172,491.109,-106.653,104.92,5.68434e-14,26.6584
5.73242,148.908,241.513,466.442,-103.46,85.5629,-2.84217e-14,23.6974
5.74219,139.547,291.293,441.775,-99.6167,66.2062,-1.13687e-13,20.7363
5.75195,135.081,345.008,344.62,-95.9926,44.4101,-7.81597e-14,46.4647
5.76172,130.615,401.775,247.466,-91.6857,22.6139,-4.26326e-14,72.1931
5.77148,126.148,461.062,150.311,-86.6867,0.817779,-7.10543e-15,97.9215
5.78125,121.682,521.281,53.157,-80.3285,-20.9784,2.84217e-14,123.65
5.79102,29.8638,579.141,-59.1753,-73.433,-42.5734,1.91847e-13,139.255
5.80078,-61.9547,633.54,-171.508,-66.0747,-64.1685,3.55271e-13,154.86
5.81055,-153.773,682.263,-283.84,-58.2918,-85.7635,5.18696e-13,170.465
5.82031,-245.592,721.855,-396.172,-51.0411,-107.359,6.82121e-13,186.071
5.83008,-343.862,750.657,-432.395,-43.46,-121.946,5.68434e-13,157.276
5.83984,-442.132,767.502,-468.619,-36.55,-136.534,4.54747e-13,128.482
5.84961,-540.402,769.801,-504.842,-29.5522,-151.122,3.41061e-13,99.688
5.85937,-638.672,757.432,-541.065,-23.3671,-165.709,2.27374e-13,70.8938
5.86914,-651.949,730.136,-514.852,-17.4781,-174.015,1.7053e-13,44.409
5.87891,-665.227,688.398,-488.638,-11.9444,-182.321,1.13687e-13,17.9243
5.88867,-678.504,632.33,-462.425,-7.27304,-190.628,5.68434e-14,-8.56051
5.89844,-691.782,565.172,-436.212,-2.95562,-198.934,0,-35.0453
5.9082,-686.938,488.71,-434.235,0.398451,-205.051,0,-22.9512
5.91797,-682.095,404.165,-432.258,2.93727,-211.169,0,-10.8571
5.92773,-677.252,315.087,-430.281,5.0252,-217.287,0,1.23701
5.9375,-672.408,224.431,-428.303,5.78147,-223.404,0,13.3311
5.94727,-693.066,132.725,-419.672,5.94924,-224.414,-2.27374e-13,25.3213
5.95703,-713.724,42.8061,-411.042,4.9885,-225.423,-4.54747e-13,37.3114
5.9668,-734.382,-42.5068,-402.411,3.56902,-226.433,-6.82121e-13,49.3015
5.97656,-755.04,-124.956,-393.78,0.727435,-227.442,-9.09495e-13,61.2917
5.98633,-715.671,-200.935,-274.602,-1.56235,-220.118,-7.95808e-13,35.7823
5.99609,-676.301,-270.496,-155.423,-4.66083,-212.795,-6.82121e-13,10.2728
6.00586,-636.931,-333.289,-36.2447,-7.68984,-205.471,-5.68434e-13,-15.2366
6.01562,-597.562,-388.891,82.9337,-10.534,-198.147,-4.54747e-13,-40.746
6.02539,-520.162,-436.665,233.344,-13.2393,-185.749,-3.97904e-13,-70.028
6.03516,-442.762,-476.137,383.754,-16.0206,-173.351,-3.41061e-13,-99.3101
6.04492,-365.362,-507.936,534.164,-18.3432,-160.953,-2.84217e-13,-128.592
6.05469,-287.961,-530.82,684.574,-20.2044,-148.555,-2.27374e-13,-157.874
6.06445,-279.568,-545.412,732,-22.717,-135.18,-1.98952e-13,-165.538
6.07422,-271.175,-552.811,779.425,-24.5559,-121.805,-1.7053e-13,-173.203
6.08398,-262.782,-552.936,826.851,-26.2244,-108.43,-1.42109e-13,-180.867
6.09375,-254.389,-546.807,874.277,-27.7474,-95.0555,-1.13687e-13,-188.531
6.10352,-242.026,-535.656,884.402,-28.1786,-82.0999,-8.52651e-14,-216.676
6.11328,-229.664,-520.627,894.527,-28.1498,-69.1444,-5.68434e-14,-244.82
6.12305,-217.302,-500.568,904.652,-27.2402,-56.1888,-2.84217e-14,-272.965
6.13281,-204.94,-478.366,914.777,-26.2204,-43.2333,0,-301.109
6.14258,-103.488,-453.061,939.265,-24.316,-33.4413,1.42109e-14,-344.849
6.15234,-2.03612,-425.589,963.754,-22.0773,-23.6494,2.84217e-14,-388.589
6.16211,99.4157,-395.323,988.242,-18.1164,-13.8574,4.26326e-14,-432.329
6.17187,200.868,-365.011,1012.73,-13.2275,-4.06544,5.68434e-14,-476.068
6.18164,274.576,-333.048,959.627,-6.88639,-1.86004,4.26326e-14,-470.181
6.19141,348.285,-301.558,906.524,0.218886,0.34536,2.84217e-14,-464.293
6.20117,421.994,-271.397,853.42,9.21549,2.55076,1.42109e-14,-458.405
6.21094,495.703,-242.685,800.317,19.7233,4.75616,0,-452.517
6.2207,473.386,-216.57,690.253,32.0779,1.09129,0,-419.45
6.23047,451.07,-193.335,580.189,45.8428,-2.57358,0,-386.382
6.24023,428.753,-172.78,470.125,62.5372,-6.23845,0,-353.314
6.25,406.437,-156.282,360.062,81.2709,-9.90332,0,-320.246
6.25977,377.899,-141.903,303.094,102.959,-12.3589,0,-313.161
6.26953,349.361,-130.95,246.126,128.376,-14.8145,0,-306.076
6.2793,320.824,-122.279,189.158,157.707,-17.2701,0,-298.991
6.28906,292.286,-115.117,132.19,190.828,-19.7257,0,-291.905
6.29883,266.551,-109.663,101.541,228.537,-21.2453,0,-264.127
6.30859,240.817,-105.283,70.8926,270.238,-22.7649,0,-236.348
6.31836,215.082,-100.665,40.2439,315.622,-24.2845,0,-208.569
6.32812,189.347,-96.1401,9.59524,364.555,-25.8041,0,-180.79
6.33789,97.7224,-91.5491,-66.6742,415.543,-30.6535,4.26326e-14,-103.154
6.34766,6.09743,-85.8354,-142.944,467.401,-35.5029,8.52651e-14,-25.5176
6.35742,-85.5275,-79.9874,-219.213,518.943,-40.3523,1.27898e-13,52.1188
6.36719,-177.152,-73.7851,-295.483,568.308,-45.2017,1.7053e-13,129.755
6.37695,-273.752,-67.6184,-383.962,613.173,-47.7418,1.27898e-13,199.64
6.38672,-370.351,-60.9389,-472.441,651.245,-50.2818,8.52651e-14,269.524
6.39648,-466.95,-54.8531,-560.92,681.367,-52.8219,4.26326e-14,339.409
6.40625,-563.55,-50.144,-649.399,701.689,-55.362,0,409.293
6.41602,-553.027,-45.4769,-684.782,710.683,-49.3792,0,446.993
6.42578,-542.505,-41.6171,-720.166,707.519,-43.3964,0,484.693
6.43555,-531.983,-39.7195,-755.549,691.231,-37.4136,0,522.393
6.44531,-521.46,-37.5873,-790.932,662.311,-31.4309,0,560.092
6.45508,-461.339,-36.0069,-781.774,620.913,-21.7179,0,578.955
6.46484,-401.217,-35.4762,-772.616,567.799,-12.005,0,597.817
6.47461,-341.095,-34.4927,-763.458,505.108,-2.29208,0,616.679
6.48437,-280.973,-33.239,-754.3,433.945,7.42085,0,635.541
6.49414,-283.438,-33.0594,-743.084,355.603,18.0178,0,615.037
6.50391,-285.904,-32.3039,-731.869,273.576,28.6148,0,594.532
6.51367,-288.369,-31.0502,-720.653,189.04,39.2118,0,574.028
6.52344,-290.834,-29.8563,-709.437,104.95,49.8088,0,553.523
6.5332,-268.914,-28.7434,-668.382,22.0419,65.3457,-8.52651e-14,481.311
6.54297,-246.994,-26.5093,-627.327,-57.2983,80.8827,-1.7053e-13,409.098
6.55273,-225.073,-24.6651,-586.271,-132.827,96.4196,-2.55795e-13,336.886
6.5625,-203.153,-22.6608,-545.216,-203.466,111.957,-3.41061e-13,264.673
6.57227,-50.2263,-20.0401,-459.904,-269.025,129.712,-2.55795e-13,187.938
6.58203,102.701,-16.9681,-374.593,-327.562,147.467,-1.7053e-13,111.204
6.5918,255.628,-14.7615,-289.281,-379.632,165.222,-8.52651e-14,34.469
6.60156,408.555,-11.0117,-203.97,-423.936,182.978,0,-42.2656
6.61133,546.543,-7.26511,-167.677,-461.222,194.653,-1.13687e-13,-70.7241
6.62109,684.532,-3.88249,-131.384,-491.125,206.328,-2.27374e-13,-99.1825
6.63086,822.52,0.25398,-95.0916,-513.014,218.003,-3.41061e-13,-127.641
6.64062,960.509,4.34515,-58.7989,-526.598,229.677,-4.54747e-13,-156.099
6.65039,960.794,8.21146,-69.9165,-532.939,234.378,-4.54747e-13,-159.719
6.66016,961.08,11.298,-81.0341,-532.251,239.079,-4.54747e-13,-163.339
6.66992,961.366,14.2115,-92.1517,-524.672,243.78,-4.54747e-13,-166.958
6.67969,961.652,16.2417,-103.269,-511.193,248.481,-4.54747e-13,-170.578
6.68945,951.249,17.7025,-46.1027,-493.547,250.211,-1.13687e-13,-194.166
6.69922,940.846,18.6634,11.0639,-471.796,251.941,2.27374e-13,-217.753
6.70898,930.444,19.4998,68.2304,-446.708,253.671,5.68434e-13,-241.341
6.71875,920.041,19.0986,125.397,-419.083,255.401,9.09495e-13,-264.929
6.72852,936.175,19.4917,195.172,-389.454,251.991,6.82121e-13,-264.906
6.73828,952.308,19.537,264.947,-358.758,248.58,4.54747e-13,-264.884
6.74805,968.441,19.867,334.721,-328.101,245.17,2.27374e-13,-264.861
6.75781,984.574,20.8603,404.496,-296.906,241.76,0,-264.838
6.76758,895.064,22.9601,377.99,-266.679,227.686,5.68434e-14,-205.944
6.77734,805.554,25.9949,351.484,-236.704,213.611,1.13687e-13,-147.05
6.78711,716.044,31.1602,324.978,-208.938,199.537,1.7053e-13,-88.1564
6.79687,626.534,37.8284,298.472,-183.235,185.462,2.27374e-13,-29.2624
6.80664,482.412,47.2094,259.886,-159.935,163.578,1.13687e-13,14.7669
6.81641,338.29,59.5137,221.301,-139.091,141.693,-5.14968e-27,58.7961
6.82617,194.168,74.4661,182.715,-120.774,119.808,-1.13687e-13,102.825
6.83594,50.0456,94.2733,144.129,-105.959,97.923,-2.27374e-13,146.855
6.8457,1.60011,117.068,139.379,-92.3659,76.0665,-1.7053e-13,150.836
6.85547,-46.8454,144.749,134.629,-81.8712,54.2099,-1.13687e-13,154.817
6.86523,-95.2909,176.187,129.878,-72.29,32.3534,-5.68434e-14,158.798
6.875,-143.736,212.571,125.128,-64.5949,10.4969,0,162.779
6.88477,-158.371,252.538,56.9836,-57.5932,-10.3121,-5.68434e-14,190.932
6.89453,-173.005,297.255,-11.161,-51.3242,-31.1211,-1.13687e-13,219.085
6.9043,-187.639,344.246,-79.3055,-45.9176,-51.9301,-1.7053e-13,247.239
6.91406,-202.273,393.663,-147.45,-40.798,-72.7391,-2.27374e-13,275.392
6.92383,-289.089,443.506,-254.78,-36.0664,-91.9692,-2.27374e-13,301.986
6.93359,-375.904,492.94,-362.111,-31.7974,-111.199,-2.27374e-13,328.58
6.94336,-462.72,540.274,-469.441,-28.3071,-130.429,-2.27374e-13,355.175
6.95312,-549.536,583.425,-576.771,-24.9976,-149.659,-2.27374e-13,381.769
6.96289,-624.206,620.393,-595.561,-22.8559,-160.287,4.64986e-26,341.636
6.97266,-698.876,650.205,-614.351,-21.3276,-170.914,2.27374e-13,301.503
6.98242,-773.546,669.804,-633.142,-21.0052,-181.541,4.54747e-13,261.371
6.99219,-848.216,679.423,-651.932,-21.152,-192.169,6.82121e-13,221.238
7.00195,-819.411,677.014,-588.034,-22.5256,-193.665,5.68434e-13,164.066
7.01172,-790.606,661.947,-524.136,-23.97,-195.162,4.54747e-13,106.895
7.02148,-761.801,635.68,-460.238,-26.0238,-196.659,3.41061e-13,49.7232
7.03125,-732.996,596.724,-396.34,-27.577,-198.156,2.27374e-13,-7.44837
7.04102,-680.559,546.946,-353.33,-29.6951,-197.48,1.13687e-13,-23.0345
7.05078,-628.121,487.464,-310.32,-31.2954,-196.804,-5.14968e-27,-38.6206
7.06055,-575.684,420.836,-267.31,-32.5078,-196.128,-1.13687e-13,-54.2067
7.07031,-523.247,346.532,-224.3,-33.3624,-195.452,-2.27374e-13,-69.7929
7.08008,-513.818,269,-199.514,-34.023,-191.475,-1.7053e-13,-81.4256
7.08984,-504.389,188.966,-174.728,-34.5997,-187.498,-1.13687e-13,-93.0583
7.09961,-494.96,108.174,-149.942,-34.951,-183.52,-5.68434e-14,-104.691
7.10937,-485.531,28.7466,-125.157,-35.4726,-179.543,0,-116.324
7.11914,-436.163,-48.2448,-18.5146,-36.2368,-168.361,5.68434e-14,-157.026
7.12891,-386.794,-121.425,88.1275,-36.7204,-157.18,1.13687e-13,-197.727
7.13867,-337.426,-190.653,194.77,-37.7283,-145.998,1.7053e-13,-238.429
7.14844,-288.058,-253.834,301.412,-38.1399,-134.816,2.27374e-13,-279.131
7.1582,-194.123,-311.094,454.29,-38.8752,-121.979,1.7053e-13,-310.548
7.16797,-100.187,-362.612,607.169,-39.3431,-109.142,1.13687e-13,-341.965
7.17773,-6.25188,-406.489,760.048,-39.2999,-96.3047,5.68434e-14,-373.382
7.1875,87.6834,-443.306,912.926,-39.5148,-83.4675,0,-404.799
7.19727,94.453,-473.059,963.367,-38.9958,-74.4429,-1.42109e-14,-398.195
7.20703,101.223,-495.022,1013.81,-38.364,-65.4182,-2.84217e-14,-391.592
7.2168,107.992,-509.127,1064.25,-37.2722,-56.3935,-4.26326e-14,-384.988
7.22656,114.762,-516.772,1114.69,-36.1529,-47.3689,-5.68434e-14,-378.384
7.23633,75.4486,-517.355,1092.4,-34.7793,-40.6061,-5.68434e-14,-374.345
7.24609,36.1357,-511.046,1070.11,-32.9482,-33.8434,-5.68434e-14,-370.305
7.25586,-3.17727,-499.516,1047.81,-31.0359,-27.0806,-5.68434e-14,-366.266
7.26562,-42.4902,-483.687,1025.52,-28.9506,-20.3178,-5.68434e-14,-362.227
7.27539,13.0194,-463.094,1030.69,-26.5311,-16.5364,-4.26326e-14,-379.929
7.28516,68.529,-439.566,1035.86,-24.2557,-12.7549,-2.84217e-14,-397.631
7.29492,124.039,-414.619,1041.03,-21.3905,-8.97338,-1.42109e-14,-415.333
7.30469,179.548,-387.671,1046.21,-18.4218,-5.19189,0,-433.035
7.31445,229.569,-359.632,989.935,-14.9629,-8.94694,-1.42109e-14,-415.213
7.32422,279.589,-331.739,933.664,-11.4096,-12.702,-2.84217e-14,-397.391
7.33398,329.61,-303.19,877.393,-6.47745,-16.457,-4.26326e-14,-379.569
7.34375,379.63,-275.33,821.122,-0.757581,-20.2121,-5.68434e-14,-361.747
7.35352,308.025,-248.738,671.052,6.41192,-29.6064,-4.26326e-14,-308.431
7.36328,236.421,-222.473,520.981,15.3312,-39.0006,-2.84217e-14,-255.116
7.37305,164.816,-198.617,370.911,25.957,-48.3949,-1.42109e-14,-201.801
7.38281,93.2108,-176.263,220.841,39.3995,-57.7892,0,-148.485
7.39258,34.7649,-156.474,124.995,54.9037,-64.047,2.84217e-14,-129.085
7.40234,-23.6809,-138.898,29.1492,74.2521,-70.3048,5.68434e-14,-109.684
7.41211,-82.1268,-124.393,-66.6968,95.9939,-76.5626,8.52651e-14,-90.2834
7.42188,-140.573,-111.829,-162.543,121.53,-82.8203,1.13687e-13,-70.8828
7.43164,-128.965,-101.731,-199.338,150.816,-83.7226,8.52651e-14,-56.2286
7.44141,-117.358,-93.4742,-236.134,183.008,-84.6248,5.68434e-14,-41.5743
7.45117,-105.75,-86.1913,-272.93,218.598,-85.527,2.84217e-14,-26.9201
7.46094,-94.1429,-80.5439,-309.725,257.042,-86.4293,0,-12.2659
7.4707,-147.922,-75.3413,-391.132,298.264,-87.2987,0,53.9227
7.48047,-201.7,-71.2534,-472.538,340.868,-88.1681,0,120.111
7.49023,-255.479,-67.7058,-553.944,384.142,-89.0375,0,186.3
7.5,-309.258,-64.3911,-635.35,427.695,-89.9069,0,252.488
7.50977,-401.98,-61.6863,-706.956,470.071,-87.7987,-2.84217e-14,306.064
7.51953,-494.702,-58.789,-778.561,509.666,-85.6905,-5.68434e-14,359.64
7.5293,-587.424,-56.5549,-850.167,545.388,-83.5823,-8.52651e-14,413.216
7.53906,-680.146,-54.1737,-921.772,575.346,-81.4742,-1.13687e-13,466.792
7.54883,-650.264,-52.2373,-905.218,598.897,-68.7566,-1.13687e-13,468.321
7.55859,-620.383,-50.9561,-888.663,614.16,-56.0391,-1.13687e-13,469.85
7.56836,-590.501,-49.67,-872.108,620.219,-43.3216,-1.13687e-13,471.38
7.57812,-560.62,-49.1636,-855.553,616.522,-30.604,-1.13687e-13,472.909
7.58789,-450.816,-48.8094,-802.342,602.235,-12.4355,-7.10543e-14,475.643
7.59766,-341.012,-48.7802,-749.131,577.227,5.73296,-2.84217e-14,478.377
7.60742,-231.208,-48.7689,-695.92,542.002,23.9014,1.42109e-14,481.111
7.61719,-121.403,-49.0666,-642.71,497.564,42.0699,5.68434e-14,483.845
7.62695,-86.2139,-49.7622,-602.21,444.894,57.925,7.10543e-14,475.399
7.63672,-51.0243,-49.4629,-561.71,385.794,73.7801,8.52651e-14,466.954
7.64648,-15.8347,-49.2381,-521.211,321.048,89.6352,9.9476e-14,458.508
7.65625,19.3548,-48.8579,-480.711,253.438,105.49,1.13687e-13,450.062
7.66602,35.4218,-48.2432,-418.546,183.82,122.731,-2.84217e-14,381.653
7.67578,51.4887,-46.7436,-356.381,113.75,139.973,-1.7053e-13,313.244
7.68555,67.5557,-46.0787,-294.217,44.5269,157.214,-3.12639e-13,244.835
7.69531,83.6226,-43.8689,-232.052,-21.8807,174.455,-4.54747e-13,176.425
7.70508,217.711,-41.9616,-137.009,-85.2148,192.816,-3.41061e-13,95.8193
7.71484,351.799,-39.7146,-41.9653,-144.952,211.177,-2.27374e-13,15.2131
7.72461,485.886,-36.586,53.078,-199.928,229.539,-1.13687e-13,-65.393
7.73438,619.974,-33.0497,148.121,-249.917,247.9,0,-145.999
7.74414,760.58,-29.9275,186.348,-294.462,257.259,0,-169.707
7.75391,901.185,-25.9868,224.575,-333.707,266.619,0,-193.414
7.76367,1041.79,-21.5866,262.802,-367.2,275.979,0,-217.121
7.77344,1182.4,-17.2528,301.028,-394.303,285.338,0,-240.829
7.7832,1164.98,-13.0177,255.799,-416.51,283.724,2.27374e-13,-231.351
7.79297,1147.57,-7.91219,210.569,-432.412,282.11,4.54747e-13,-221.874
7.80273,1130.15,-3.91161,165.339,-442.756,280.496,6.82121e-13,-212.396
7.8125,1112.74,0.150446,120.109,-448.041,278.882,9.09495e-13,-202.919
7.82227,1052.6,4.72693,119.308,-447.932,272.576,7.95808e-13,-213.394
7.83203,992.465,8.75016,118.507,-443.18,266.271,6.82121e-13,-223.869
7.8418,932.328,12.2541,117.706,-434.732,259.965,5.68434e-13,-234.344
7.85156,872.191,15.9311,116.905,-422.974,253.66,4.54747e-13,-244.82
7.86133,872.126,19.7764,161.254,-408.083,242.208,3.41061e-13,-242.325
7.87109,872.061,22.3211,205.603,-391.12,230.755,2.27374e-13,-239.83
7.88086,871.996,26.6484,249.952,-372.042,219.303,1.13687e-13,-237.335
7.89062,871.931,30.4371,294.301,-351.609,207.851,0,-234.84
7.90039,782.027,34.8648,237.04,-330.75,187.205,5.68434e-14,-168.299
7.91016,692.124,39.6499,179.779,-309.049,166.56,1.13687e-13,-101.758
7.91992,602.221,45.8797,122.518,-287.374,145.914,1.7053e-13,-35.2166
7.92969,512.318,52.7792,65.2572,-265.979,125.269,2.27374e-13,31.3245
7.93945,327.716,61.3676,-27.424,-244.888,99.6478,1.7053e-13,97.4783
7.94922,143.114,71.9538,-120.105,-224.508,74.027,1.13687e-13,163.632
7.95898,-41.4873,84.1384,-212.787,-205.015,48.4061,5.68434e-14,229.786
7.96875,-226.089,98.6152,-305.468,-186.85,22.7852,0,295.939
7.97852,-302.806,115.498,-300.111,-170.474,0.679257,4.26326e-14,301.444
7.98828,-379.523,133.894,-294.754,-154.914,-21.4267,8.52651e-14,306.949
7.99805,-456.241,155.586,-289.397,-141.256,-43.5326,1.27898e-13,312.454
8.00781,-532.958,179.607,-284.04,-128.776,-65.6386,1.7053e-13,317.958
8.01758,-531.43,206.398,-295.775,-117.778,-82.9216,1.84741e-13,330.534
8.02734,-529.903,235.486,-307.511,-107.557,-100.205,1.98952e-13,343.11
8.03711,-528.375,267.309,-319.246,-98.1736,-117.488,2.13163e-13,355.685
8.04688,-526.848,300.898,-330.982,-89.6371,-134.771,2.27374e-13,368.261
8.05664,-526.848,336.4,-330.982,-81.9787,-134.771,2.27374e-13,368.261
8.06641,-526.848,372.319,-330.982,-74.4016,-134.771,2.27374e-13,368.261
8.07617,-526.848,408.572,-330.982,-67.7472,-134.771,2.27374e-13,368.261
8.08594,-526.848,443.692,-330.982,-61.5725,-134.771,2.27374e-13,368.261


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_5.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-401.2420510016222, LMmax=401.2420510016222,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,6.72381,5.84962,-0.0018159,0.00393208,0.0088324,0,-0.0892123
0.00976562,91.0868,-22.7724,-0.0221995,-0.148108,0.114546,-1.77636e-16,-1.12944
0.0195312,175.45,213.196,-0.0425831,-0.0668454,0.22026,-3.55271e-16,-2.16966
0.0292969,259.813,485.754,-0.0629667,-0.218886,0.325973,-5.32907e-16,-3.20989
0.0390625,344.176,549.772,-0.0833503,0.077331,0.431687,-7.10543e-16,-4.25011
0.0488281,428.539,593.746,-0.103734,-0.176944,0.537401,-8.88178e-16,-5.29033
0.0585937,493.148,602.349,0.0214173,0.0235925,0.310853,-1.06581e-15,-1.37114
0.0683594,557.758,684.235,0.146568,0.0275246,0.0843044,-1.24345e-15,2.54806
0.078125,622.367,835.966,0.27172,-0.179565,-0.142244,-1.42109e-15,6.46725
0.0878906,686.977,909.928,0.396871,0.0812631,-0.368792,-1.59872e-15,10.3865
0.0976562,751.586,796.692,0.522022,-0.0235925,-0.59534,-1.77636e-15,14.3056
0.107422,709.876,698.063,0.171832,-0.162526,-0.380267,-1.42109e-15,7.57305
0.117187,668.167,724.663,-0.178358,-0.0983021,-0.165195,-1.06581e-15,0.840453
0.126953,626.457,738.28,-0.528548,0.0812631,0.0498781,-7.10543e-16,-5.89214
0.136719,584.747,648.528,-0.878737,-0.0550492,0.264951,-3.55271e-16,-12.6247
0.146484,543.037,507.008,-1.22893,0.0747096,0.480023,0,-19.3573
0.15625,471.124,435.279,-0.168771,0.0865058,-1.82994,0,10.3484
0.166016,399.21,378.18,0.891386,0.0380101,-4.1399,0,40.0541
0.175781,327.296,310.895,1.95154,-0.0209711,-6.44986,0,69.7598
0.185547,255.383,176.917,3.0117,-0.0838844,-8.75981,0,99.4655
0.195312,183.469,30.0666,4.07185,-0.145487,-11.0698,0,129.171
0.205078,92.286,-28.5719,4.51951,0.123205,-24.8184,0,227.609
0.214844,1.10297,-52.2405,4.96716,-0.047185,-38.5669,0,326.047
0.224609,-90.0801,-176.632,5.41481,0.111409,-52.3155,0,424.484
0.234375,-181.263,-327.692,5.86247,-0.00655347,-66.0641,0,522.922
0.244141,-272.446,-373.971,6.31012,-0.0983021,-79.8127,0,621.36
0.253906,-320.36,-400.806,3.38396,-0.0498064,-101.076,-9.09495e-14,647.857
0.263672,-368.273,-461.33,0.457802,-0.0720882,-122.339,-1.81899e-13,674.355
0.273437,-416.187,-524.736,-2.46836,0.191361,-143.602,-2.72848e-13,700.852
0.283203,-464.101,-574.817,-5.39451,-0.140244,-164.864,-3.63798e-13,727.35
0.292969,-512.014,-598.745,-8.32067,0.262139,-186.127,-4.54747e-13,753.848
0.302734,-516.189,-569.204,-6.46549,0.00131069,-200.256,-2.72848e-13,680.393
0.3125,-520.363,-572.58,-4.61031,0.281799,-214.384,-9.09495e-14,606.939
0.322266,-524.537,-615.863,-2.75512,0.123205,-228.512,9.09495e-14,533.484
0.332031,-528.711,-609.193,-0.899938,-0.0157283,-242.641,2.72848e-13,460.03
0.341797,-532.885,-565.766,0.955246,-0.00655347,-256.769,4.54747e-13,386.575
0.351562,-559.488,-548.491,-0.825127,0.09437,-258.958,2.72848e-13,308.827
0.361328,-586.09,-566.208,-2.6055,-0.0917486,-261.148,9.09495e-14,231.079
0.371094,-612.693,-536.042,-4.38587,0.148108,-263.337,-9.09495e-14,153.331
0.380859,-639.295,-471.705,-6.16624,0.0720882,-265.527,-2.72848e-13,75.5827
0.390625,-665.898,-406.825,-7.94662,0.0131069,-267.716,-4.54747e-13,-2.16541
0.400391,-608.877,-378.462,-6.44662,0.0891272,-259.129,-4.54747e-13,-79.5503
0.410156,-551.857,-348.175,-4.94662,0.0157283,-250.543,-4.54747e-13,-156.935
0.419922,-494.837,-269.6,-3.44662,-0.145487,-241.956,-4.54747e-13,-234.32
0.429687,-437.816,-201.498,-1.94662,0.0747096,-233.369,-4.54747e-13,-311.705
0.439453,-380.796,-151.352,-0.446626,-0.235925,-224.782,-4.54747e-13,-389.09
0.449219,-280.567,-136.557,3.42065,-0.159905,-210.003,-4.54747e-13,-422.52
0.458984,-180.338,-67.0619,7.28792,0.100923,-195.223,-4.54747e-13,-455.95
0.46875,-80.1093,39.1242,11.1552,-0.154662,-180.444,-4.54747e-13,-489.38
0.478516,20.1196,73.0248,15.0225,-0.111409,-165.664,-4.54747e-13,-522.81
0.488281,120.348,16.7157,18.8897,0.483646,-150.885,-4.54747e-13,-556.24
0.498047,151.279,-32.8394,18.7674,0.0524278,-136.03,-3.86535e-13,-550.932
0.507812,182.209,-19.3396,18.6451,1.54531,-121.176,-3.18323e-13,-545.624
0.517578,213.139,28.8598,18.5228,3.30164,-106.322,-2.50111e-13,-540.316
0.527344,244.069,39.9055,18.4004,7.99655,-91.4679,-1.81899e-13,-535.008
0.537109,274.999,-13.6696,18.2781,18.0928,-76.6137,-1.13687e-13,-529.701
0.546875,244.952,-30.0618,127.326,37.6903,-62.968,-9.09495e-14,-523.077
0.556641,214.905,3.28394,236.375,73.4998,-49.3222,-6.82121e-14,-516.453
0.566406,184.858,21.8002,345.423,133.484,-35.6764,-4.54747e-14,-509.829
0.576172,154.811,5.34489,454.472,225.875,-22.0307,-2.27374e-14,-503.205
0.585937,124.764,-18.0875,563.52,356.987,-8.38492,0,-496.581
0.595703,96.132,-14.6354,728.464,527.523,0.53217,-1.13687e-14,-448.677
0.605469,67.4996,14.1662,893.409,729.367,9.44926,-2.27374e-14,-400.774
0.615234,38.8671,24.5713,1058.35,943.912,18.3664,-3.41061e-14,-352.87
0.625,10.2347,-4.05558,1223.3,1145.72,27.2834,-4.54747e-14,-304.967
0.634766,-18.3978,-16.8096,1388.24,1306.58,36.2005,-5.68434e-14,-257.063
0.644531,-4.06243,9.57034,1365.29,1408.11,36.9927,-5.68434e-14,-198.42
0.654297,10.2729,29.1494,1342.34,1444.08,37.7849,-5.68434e-14,-139.776
0.664062,24.6083,6.91083,1319.38,1426.46,38.5771,-5.68434e-14,-81.1331
0.673828,38.9437,-13.6275,1296.43,1374.94,39.3693,-5.68434e-14,-22.4898
0.683594,53.279,-3.81616,1273.48,1308.81,40.1615,-5.68434e-14,36.1535
0.693359,62.8917,15.1417,1114.46,1234.44,35.914,-3.97904e-14,63.2343
0.703125,72.5045,15.9457,955.445,1144.92,31.6664,-2.27374e-14,90.3151
0.712891,82.1172,0.194124,796.427,1026.1,27.4188,-5.68434e-15,117.396
0.722656,91.7299,-7.3379,637.41,870.288,23.1713,1.13687e-14,144.477
0.732422,101.343,6.14889,478.392,687.162,18.9237,2.84217e-14,171.558
0.742187,88.2485,15.9295,323.759,494.762,13.9523,2.27374e-14,170.743
0.751953,75.1544,2.9426,169.125,311.203,8.98089,1.7053e-14,169.929
0.761719,62.0602,-7.90734,14.4914,143.703,4.00949,1.13687e-14,169.115
0.771484,48.966,2.94584,-140.142,-14.9052,-0.961916,5.68434e-15,168.301
0.78125,35.8719,11.2657,-294.776,-178.772,-5.93332,0,167.487
0.791016,26.5546,0.638993,-415.892,-350.706,-8.53978,-2.84217e-15,148.654
0.800781,17.2374,-7.51747,-537.008,-516.84,-11.1462,-5.68434e-15,129.821
0.810547,7.92011,-4.97606,-658.124,-656.148,-13.7527,-8.52651e-15,110.987
0.820312,-1.39715,2.11757,-779.24,-762.656,-16.3592,-1.13687e-14,92.1543
0.830078,-10.7144,5.43548,-900.356,-839.594,-18.9656,-1.42109e-14,73.321
0.839844,-22.4153,-0.360748,-924.861,-907.458,-19.1123,-1.7053e-14,61.7044
0.849609,-34.1162,-8.30529,-949.365,-972.995,-19.2591,-1.98952e-14,50.0877
0.859375,-45.8171,-1.94933,-973.869,-1024.63,-19.4058,-2.27374e-14,38.4711
0.869141,-57.518,5.5099,-998.374,-1052.05,-19.5525,-2.55795e-14,26.8544
0.878906,-69.2189,1.76006,-1022.88,-1046.98,-19.6992,-2.84217e-14,15.2378
0.888672,-71.7569,-4.77546,-1008.85,-1019.28,-19.6324,-1.13687e-14,29.223
0.898437,-74.2948,-4.20603,-994.819,-991.349,-19.5656,5.68434e-15,43.2081
0.908203,-76.8327,-0.101915,-980.789,-965.675,-19.4989,2.27374e-14,57.1933
0.917969,-79.3707,0.414132,-966.76,-933.268,-19.4321,3.97904e-14,71.1785
0.927734,-81.9086,-2.577,-952.73,-881.299,-19.3653,5.68434e-14,85.1637
0.9375,-69.7468,-5.25592,-930.811,-809.967,-13.794,4.54747e-14,141.136
0.947266,-57.585,-1.83933,-908.892,-732.316,-8.22264,3.41061e-14,197.107
0.957031,-45.4231,3.2807,-886.972,-664.586,-2.65132,2.27374e-14,253.079
0.966797,-33.2613,-0.423838,-865.053,-603.075,2.92001,1.13687e-14,309.051
0.976562,-21.0995,-4.88708,-843.134,-536.41,8.49133,0,365.023
0.986328,-15.4616,-1.82153,-747,-460.472,26.175,4.54747e-14,415.439
0.996094,-9.82376,1.82639,-650.866,-375.974,43.8587,9.09495e-14,465.855
1.00586,-4.18589,1.68888,-554.733,-295.056,61.5424,1.36424e-13,516.27
1.01562,1.45198,0.803999,-458.599,-220.721,79.2261,1.81899e-13,566.686
1.02539,7.08985,-0.177947,-362.465,-159.745,96.9098,2.27374e-13,617.102
1.03516,-15.3189,0.800763,-258.634,-102.659,117.525,1.81899e-13,590.394
1.04492,-37.7276,5.50343,-154.803,-52.0149,138.14,1.36424e-13,563.686
1.05469,-60.1363,3.96823,-50.9718,-14.9367,158.755,9.09495e-14,536.978
1.06445,-82.5451,1.49961,52.8594,-5.6137,179.37,4.54747e-14,510.27
1.07422,-104.954,6.62935,156.691,-10.3584,199.985,0,483.562
1.08398,-92.9018,13.3202,201.016,-17.2881,210.786,0,409.372
1.09375,-80.8498,17.5019,245.342,-24.2203,221.588,0,335.181
1.10352,-68.7978,30.1216,289.668,-30.8996,232.39,0,260.991
1.11328,-56.7458,54.4843,333.994,-37.208,243.192,0,186.8
1.12305,-44.6938,85.2303,378.32,-38.174,253.993,0,112.61
1.13281,115.1,133.998,369.91,-31.188,252.592,-1.81899e-13,45.3085
1.14258,274.895,208.3,361.501,-16.136,251.191,-3.63798e-13,-21.9929
1.15234,434.689,299.841,353.091,-4.93083,249.79,-5.45697e-13,-89.2943
1.16211,594.483,414.781,344.681,-4.0448,248.389,-7.27596e-13,-156.596
1.17187,754.277,560.46,336.272,-12.2484,246.988,-9.09495e-13,-223.897
1.18164,903.486,722.167,296.013,-13.6312,235.373,-6.82121e-13,-260.427
1.19141,1052.69,887.862,255.754,2.89401,223.759,-4.54747e-13,-296.957
1.20117,1201.9,1051.83,215.495,24.4274,212.145,-2.27374e-13,-333.486
1.21094,1351.11,1194.75,175.236,33.9483,200.531,-3.31195e-26,-370.016
1.2207,1500.32,1297.46,134.978,35.3901,188.917,2.27374e-13,-406.546
1.23047,1415.95,1358.3,118.538,38.056,173.703,6.82121e-14,-417.597
1.24023,1331.59,1369.41,102.099,40.6276,158.49,-9.09495e-14,-428.649
1.25,1247.22,1327.63,85.6598,40.5057,143.276,-2.50111e-13,-439.7
1.25977,1162.86,1253.29,69.2206,41.4179,128.063,-4.09273e-13,-450.752
1.26953,1078.49,1159.37,52.7813,46.8993,112.849,-5.68434e-13,-461.804
1.2793,895.708,1044.52,44.4556,55.9614,98.1227,-4.54747e-13,-450.017
1.28906,712.926,917.131,36.13,60.2605,83.396,-3.41061e-13,-438.23
1.29883,530.144,790.294,27.8044,57.0532,68.6694,-2.27374e-13,-426.444
1.30859,347.362,651.635,19.4787,46.8141,53.9427,-1.13687e-13,-414.657
1.31836,164.58,491.834,11.1531,39.3313,39.216,0,-402.87
1.32812,34.4528,323.339,-28.7443,35.3311,19.3402,0,-311.666
1.33789,-95.674,148.39,-68.6416,24.3357,-0.535607,0,-220.462
1.34766,-225.801,-30.0569,-108.539,-0.886029,-20.4114,0,-129.257
1.35742,-355.928,-193.532,-148.436,-27.113,-40.2872,0,-38.053
1.36719,-486.054,-334.384,-188.334,-44.5387,-60.1631,0,53.1513
1.37695,-569.269,-466.864,-201.93,-57.6103,-84.5707,0,168.587
1.38672,-652.484,-585.96,-215.527,-75.0608,-108.978,0,284.022
1.39648,-735.699,-687.349,-229.123,-98.4685,-133.386,0,399.458
1.40625,-818.914,-782.216,-242.72,-116.998,-157.794,0,514.894
1.41602,-902.128,-869.098,-256.316,-128.66,-182.201,0,630.329
1.42578,-922.078,-927.036,-227.982,-133.152,-198.92,-9.09495e-14,635.641
1.43555,-942.027,-959.976,-199.649,-132.686,-215.639,-1.81899e-13,640.952
1.44531,-961.977,-978.174,-171.315,-126.883,-232.357,-2.72848e-13,646.264
1.45508,-981.926,-977.91,-142.981,-115.932,-249.076,-3.63798e-13,651.575
1.46484,-1001.88,-965.808,-114.648,-102.652,-265.795,-4.54747e-13,656.887
1.47461,-1008.16,-954.146,-89.123,-92.9741,-267.53,-4.54747e-13,577.743
1.48437,-1014.45,-930.359,-63.5983,-83.3379,-269.265,-4.54747e-13,498.599
1.49414,-1020.74,-887.191,-38.0737,-62.8242,-271,-4.54747e-13,419.455
1.50391,-1027.03,-840.109,-12.549,-39.6013,-272.736,-4.54747e-13,340.312
1.51367,-1033.32,-787.315,12.9757,-24.2125,-274.471,-4.54747e-13,261.168
1.52344,-1009.09,-718.081,37.191,-13.8658,-264.138,-2.72848e-13,165.631
1.5332,-984.865,-651.414,61.4063,2.97003,-253.804,-9.09495e-14,70.0952
1.54297,-960.639,-592.186,85.6216,22.8153,-243.471,9.09495e-14,-25.4411
1.55273,-936.413,-520.896,109.837,37.7047,-233.138,2.72848e-13,-120.977
1.5625,-912.187,-439.543,134.052,44.5924,-222.804,4.54747e-13,-216.514
1.57227,-777.467,-366.112,140.409,48.6137,-207.361,3.86535e-13,-275.26
1.58203,-642.746,-293.728,146.766,56.4529,-191.919,3.18323e-13,-334.006
1.5918,-508.025,-224.888,153.122,67.3474,-176.476,2.50111e-13,-392.752
1.60156,-373.305,-175.613,159.479,73.1512,-161.033,1.81899e-13,-451.498
1.61133,-238.584,-132.982,165.836,71.1707,-145.59,1.13687e-13,-510.244
1.62109,-102.08,-86.6102,142.856,70.9059,-130.828,9.09495e-14,-501.034
1.63086,34.4237,-53.0882,119.877,79.1214,-116.065,6.82121e-14,-491.824
1.64062,170.928,-34.6237,96.8977,89.1692,-101.303,4.54747e-14,-482.614
1.65039,307.431,-18.4774,73.9184,90.5428,-86.5404,2.27374e-14,-473.404
1.66016,443.935,-18.7799,50.9391,88.7393,-71.778,0,-464.194
1.66992,478.056,-36.2495,96.4633,98.7647,-58.1118,0,-469.245
1.67969,512.176,-44.4238,141.988,122.475,-44.4457,0,-474.296
1.68945,546.296,-42.688,187.512,151.649,-30.7795,0,-479.348
1.69922,580.417,-44.5904,233.036,184.243,-17.1134,0,-484.399
1.70898,614.537,-39.4218,278.56,230.767,-3.44721,0,-489.451
1.71875,570.014,-25.6519,429.166,298.741,7.51072,0,-500.442
1.72852,525.49,-22.4715,579.772,387.255,18.4686,0,-511.434
1.73828,480.966,-19.2442,730.378,490.523,29.4266,0,-522.426
1.74805,436.443,-5.99845,880.983,607.447,40.3845,0,-533.418
1.75781,391.919,-1.53197,1031.59,737.825,51.3424,0,-544.41
1.76758,324.28,-7.97528,1100.39,873.764,54.2012,2.27374e-14,-484.431
1.77734,256.641,-5.99359,1169.18,1002.67,57.06,4.54747e-14,-424.453
1.78711,189.002,-2.19846,1237.98,1112.89,59.9188,6.82121e-14,-364.474
1.79687,121.363,-4.93723,1306.77,1198.59,62.7776,9.09495e-14,-304.495
1.80664,53.7237,2.43303,1375.57,1251.96,65.6364,1.13687e-13,-244.517
1.81641,41.5577,14.671,1253.11,1265.93,60.8915,7.95808e-14,-169.912
1.82617,29.3916,13.6453,1130.64,1237.57,56.1466,4.54747e-14,-95.3074
1.83594,17.2256,10.7173,1008.18,1173.64,51.4017,1.13687e-14,-20.7027
1.8457,5.05957,14.2956,885.719,1082.31,46.6568,-2.27374e-14,53.902
1.85547,-7.10647,9.77578,763.256,970.141,41.9119,-5.68434e-14,128.507
1.86523,8.05841,4.19632,577.226,844.366,34.4067,-4.54747e-14,169.797
1.875,23.2233,7.72454,391.196,711.143,26.9016,-3.41061e-14,211.088
1.88477,38.3882,4.99547,205.166,575.176,19.3964,-2.27374e-14,252.378
1.89453,53.553,-5.70402,19.1361,435.907,11.8913,-1.13687e-14,293.668
1.9043,68.7179,-6.19095,-166.894,290.044,4.38614,0,334.959
1.91406,31.8673,-3.84528,-304.516,137.089,-1.09567,0,338.373
1.92383,-4.98333,-10.6623,-442.138,-18.9893,-6.57748,0,341.787
1.93359,-41.8339,-10.4504,-579.759,-170.643,-12.0593,0,345.201
1.94336,-78.6846,-2.69024,-717.381,-314.073,-17.5411,0,348.615
1.95312,-115.535,-3.48777,-855.003,-445.91,-23.0229,0,352.029
1.96289,-148.677,-3.66248,-895.352,-562.289,-22.974,1.13687e-14,311.298
1.97266,-181.819,4.05235,-935.701,-658.477,-22.925,2.27374e-14,270.568
1.98242,-214.961,2.24699,-976.051,-736.757,-22.8761,3.41061e-14,229.838
1.99219,-248.103,-4.57972,-1016.4,-801.366,-22.8271,4.54747e-14,189.107
2.00195,-281.245,0.237802,-1056.75,-856.573,-22.7782,5.68434e-14,148.377
2.01172,-258.613,3.70454,-1031.48,-898.49,-19.8942,4.54747e-14,124.393
2.02148,-235.98,-2.80186,-1006.22,-923.215,-17.0103,3.41061e-14,100.408
2.03125,-213.348,-4.41471,-980.956,-931.212,-14.1263,2.27374e-14,76.424
2.04102,-190.715,-6.46434,-955.692,-924.836,-11.2424,1.13687e-14,52.4397
2.05078,-168.083,-17.9339,-930.428,-906.014,-8.35844,0,28.4554
2.06055,-127.847,-20.3912,-924.913,-876.131,-3.29159,-5.68434e-15,56.8686
2.07031,-87.6103,-11.057,-919.398,-838.483,1.77526,-1.13687e-14,85.2818
2.08008,-47.3739,-11.4161,-913.882,-796.301,6.84212,-1.7053e-14,113.695
2.08984,-7.13755,-14.6289,-908.367,-750.945,11.909,-2.27374e-14,142.108
2.09961,33.0988,-10.3193,-902.852,-699.476,16.9758,-2.84217e-14,170.521
2.10937,71.1792,-11.8254,-854.225,-639.198,30.9908,-2.27374e-14,213.361
2.11914,109.259,-16.7206,-805.599,-572.299,45.0058,-1.7053e-14,256.202
2.12891,147.34,-9.77578,-756.972,-503.815,59.0208,-1.13687e-14,299.042
2.13867,185.42,-5.57461,-708.345,-436.014,73.0357,-5.68434e-15,341.882
2.14844,223.5,-12.3948,-659.718,-371.177,87.0507,0,384.722
2.1582,227.223,-10.8742,-527.555,-310.043,107.47,9.09495e-14,396.777
2.16797,230.945,-4.66546,-395.392,-253.723,127.888,1.81899e-13,408.833
2.17773,234.667,-6.20713,-263.228,-202.665,148.307,2.72848e-13,420.888
2.1875,238.389,-4.45516,-131.065,-157.313,168.726,3.63798e-13,432.944
2.19727,242.112,6.34625,1.09814,-118.993,189.145,4.54747e-13,444.999
2.20703,217.231,8.85046,106.37,-90.0696,202.997,3.63798e-13,393.753
2.2168,192.35,12.4013,211.642,-71.7566,216.849,2.72848e-13,342.508
2.22656,167.469,26.8959,316.913,-61.6734,230.701,1.81899e-13,291.262
2.23633,142.588,39.7648,422.185,-56.2327,244.553,9.09495e-14,240.017
2.24609,117.707,51.1987,527.457,-53.4737,258.405,0,188.771
2.25586,181.345,78.9844,549.827,-52.9888,259.095,-9.09495e-14,116.261
2.26562,244.982,116.887,572.197,-54.9312,259.785,-1.81899e-13,43.7503
2.27539,308.62,157.378,594.567,-56.1882,260.475,-2.72848e-13,-28.7603
2.28516,372.257,218.034,616.937,-56.0007,261.165,-3.63798e-13,-101.271
2.29492,435.895,297.077,639.307,-51.7711,261.855,-4.54747e-13,-173.781
2.30469,567.87,382.77,584.044,-45.2176,249.941,-4.09273e-13,-198.37
2.31445,699.845,485.119,528.781,-35.993,238.028,-3.63798e-13,-222.958
2.32422,831.821,606.37,473.517,-26.5193,226.114,-3.18323e-13,-247.547
2.33398,963.796,726.038,418.254,-20.5386,214.201,-2.72848e-13,-272.135
2.34375,1095.77,844.896,362.991,-19.3052,202.288,-2.27374e-13,-296.723
2.35352,1104.34,965.975,288.402,-21.2123,183.661,-1.59162e-13,-296.515
2.36328,1112.9,1069.14,213.814,-22.5177,165.034,-9.09495e-14,-296.306
2.37305,1121.47,1142.16,139.226,-21.5059,146.407,-2.27374e-14,-296.097
2.38281,1130.03,1191.02,64.6377,-17.9002,127.781,4.54747e-14,-295.888
2.39258,1138.6,1202.9,-9.95049,-13.4884,109.154,1.13687e-13,-295.679
2.40234,999.496,1170.5,-30.8056,-9.15651,91.3799,9.09495e-14,-299.065
2.41211,860.397,1109.21,-51.6608,-7.14591,73.6059,6.82121e-14,-302.451
2.42187,721.297,1022.35,-72.5159,-5.59535,55.8319,4.54747e-14,-305.837
2.43164,582.198,903.987,-93.371,-5.12219,38.058,2.27374e-14,-309.223
2.44141,443.098,770.375,-114.226,-4.4734,20.284,0,-312.608
2.45117,279.158,635.308,-135.471,-4.3751,1.27252,-2.27374e-14,-273.778
2.46094,115.217,490.218,-156.715,-3.03688,-17.739,-4.54747e-14,-234.947
2.4707,-48.7237,341.69,-177.959,-2.5978,-36.7505,-6.82121e-14,-196.116
2.48047,-212.664,200.933,-199.204,-2.06041,-55.762,-9.09495e-14,-157.285
2.49023,-376.605,60.287,-220.448,-2.0709,-74.7736,-1.13687e-13,-118.455
2.5,-495.062,-82.6178,-251.987,-1.45094,-97.0961,-4.54747e-14,-32.0537
2.50977,-613.519,-214.265,-283.526,-2.17837,-119.419,2.27374e-14,54.3472
2.51953,-731.976,-338.388,-315.066,-4.3633,-141.741,9.09495e-14,140.748
2.5293,-850.433,-459.908,-346.605,-7.01221,-164.064,1.59162e-13,227.149
2.53906,-968.89,-564.063,-378.144,-9.52219,-186.386,2.27374e-13,313.55
2.54883,-995.096,-644.875,-350.296,-8.80524,-202.751,3.63798e-13,368.116
2.55859,-1021.3,-714.2,-322.447,-7.38576,-219.115,5.00222e-13,422.681
2.56836,-1047.51,-766.57,-294.599,-5.47084,-235.479,6.36646e-13,477.247
2.57812,-1073.71,-796.596,-266.75,-4.99768,-251.843,7.7307e-13,531.813
2.58789,-1099.92,-817.824,-238.902,-5.7107,-268.207,9.09495e-13,586.378
2.59766,-1082.01,-831.509,-195.879,-6.94013,-270.618,7.27596e-13,561.069
2.60742,-1064.1,-826.915,-152.856,-8.11058,-273.028,5.45697e-13,535.759
2.61719,-1046.19,-812.59,-109.834,-7.25994,-275.439,3.63798e-13,510.45
2.62695,-1028.28,-794.474,-66.8113,-6.20614,-277.849,1.81899e-13,485.14
2.63672,-1010.37,-760.937,-23.7887,-4.86661,-280.259,0,459.831
2.64648,-1007,-715.915,12.9435,-4.6451,-269.508,9.09495e-14,373.955
2.65625,-1003.63,-672.344,49.6757,-5.55472,-258.756,1.81899e-13,288.08
2.66602,-1000.26,-621.392,86.4079,-6.07376,-248.004,2.72848e-13,202.205
2.67578,-996.894,-563.615,123.14,-5.72511,-237.253,3.63798e-13,116.33
2.68555,-993.524,-512.291,159.872,-4.66738,-226.501,4.54747e-13,30.4544
2.69531,-902.309,-461.382,206.06,-3.52839,-209.252,2.27374e-13,-61.4925
2.70508,-811.093,-401.611,252.248,-3.49431,-192.004,2.06997e-27,-153.439
2.71484,-719.878,-344.804,298.437,-3.628,-174.755,-2.27374e-13,-245.386
2.72461,-628.662,-292.356,344.625,-4.48126,-157.506,-4.54747e-13,-337.333
2.73437,-537.447,-236.007,390.813,-4.72767,-140.258,-6.82121e-13,-429.28
2.74414,-370.303,-184.975,389.788,-4.73816,-124.936,-5.68434e-13,-461.725
2.75391,-203.159,-147.122,388.764,-3.57426,-109.615,-4.54747e-13,-494.171
2.76367,-36.0155,-112.67,387.74,-0.882097,-94.294,-3.41061e-13,-526.616
2.77344,131.128,-82.951,386.715,3.30426,-78.9727,-2.27374e-13,-559.061
2.7832,298.272,-66.9519,385.691,9.29282,-63.6515,-1.13687e-13,-591.506
2.79297,386.386,-55.8965,384.535,18.0076,-51.9676,-9.09495e-14,-586.698
2.80273,474.5,-44.1115,383.378,30.5916,-40.2836,-6.82121e-14,-581.891
2.8125,562.614,-43.5518,382.222,48.3201,-28.5997,-4.54747e-14,-577.083
2.82227,650.729,-50.3187,381.066,72.6937,-16.9157,-2.27374e-14,-572.275
2.83203,738.843,-53.9423,379.91,103.553,-5.23176,0,-567.468
2.8418,724.62,-61.9047,456.887,141.7,3.93633,0,-569.686
2.85156,710.398,-72.7239,533.865,188.217,13.1044,0,-571.904
2.86133,696.176,-75.2265,610.843,244.399,22.2725,0,-574.122
2.87109,681.953,-75.0226,687.821,312.282,31.4406,0,-576.34
2.88086,667.731,-78.0202,764.799,391.928,40.6087,0,-578.559
2.89062,588.099,-75.1925,819.342,482.221,43.3279,1.13687e-14,-533.821
2.90039,508.466,-68.4289,873.884,578.728,46.0471,2.27374e-14,-489.084
2.91016,428.833,-68.0908,928.427,677.928,48.7663,3.41061e-14,-444.347
2.91992,349.201,-66.4116,982.97,776.661,51.4855,4.54747e-14,-399.609
2.92969,269.568,-61.4776,1037.51,870.034,54.2047,5.68434e-14,-354.872
2.93945,195.751,-61.8836,969.845,951.953,49.7036,2.84217e-14,-264.2
2.94922,121.934,-65.5494,902.178,1015.4,45.2025,2.58746e-28,-173.528
2.95898,48.1165,-63.3363,834.511,1055.03,40.7014,-2.84217e-14,-82.8564
2.96875,-25.7007,-63.3153,766.844,1067.71,36.2003,-5.68434e-14,7.81541
2.97852,-99.5178,-65.1433,699.177,1052.41,31.6993,-8.52651e-14,98.4872
2.98828,-112.065,-61.5019,553.179,1010.5,24.0971,-6.82121e-14,163.105
2.99805,-124.611,-55.9321,407.18,943.484,16.4949,-5.11591e-14,227.722
3.00781,-137.158,-54.9696,261.182,854.541,8.89271,-3.41061e-14,292.34
3.01758,-149.705,-52.556,115.183,748.055,1.29052,-1.7053e-14,356.957
3.02734,-162.251,-48.5635,-30.8155,629.63,-6.31166,0,421.575
3.03711,-189.542,-49.6829,-171.474,504.57,-12.9517,-2.27374e-14,441.851
3.04687,-216.833,-49.924,-312.133,377.982,-19.5917,-4.54747e-14,462.126
3.05664,-244.124,-44.8104,-452.792,251.18,-26.2317,-6.82121e-14,482.402
3.06641,-271.415,-41.0072,-593.45,125.912,-32.8718,-9.09495e-14,502.678
3.07617,-298.706,-39.5917,-734.109,2.28847,-39.5118,-1.13687e-13,522.954
3.08594,-323.507,-34.7386,-797.697,-117.917,-39.6,-9.09495e-14,489.877
3.0957,-348.309,-31.5889,-861.284,-234.165,-39.6882,-6.82121e-14,456.801
3.10547,-373.11,-31.9707,-924.872,-343.834,-39.7765,-4.54747e-14,423.725
3.11523,-397.911,-28.8,-988.46,-444.501,-39.8647,-2.27374e-14,390.649
3.125,-422.712,-23.1138,-1052.05,-533.859,-39.9529,0,357.573
3.13477,-371.36,-20.1323,-1038.57,-609.625,-33.3787,0,307.543
3.14453,-320.008,-14.6548,-1025.09,-670.584,-26.8045,0,257.512
3.1543,-268.656,-6.18125,-1011.61,-716.496,-20.2302,0,207.482
3.16406,-217.304,-0.587227,-998.125,-748.766,-13.656,0,157.452
3.17383,-165.952,3.5816,-984.644,-768.564,-7.0818,0,107.421
3.18359,-113.717,10.8596,-966.216,-777.318,1.78785,-1.7053e-14,101.529
3.19336,-61.4819,15.6885,-947.788,-776.644,10.6575,-3.41061e-14,95.6369
3.20312,-9.24697,17.9047,-929.36,-765.991,19.5271,-5.11591e-14,89.7448
3.21289,42.9879,21.3132,-910.932,-747.486,28.3968,-6.82121e-14,83.8526
3.22266,95.2229,25.11,-892.504,-720.75,37.2664,-8.52651e-14,77.9605
3.23242,131.592,25.419,-851.362,-686.183,51.2498,-4.65743e-27,90.1792
3.24219,167.962,28.0623,-810.221,-645.083,65.2333,8.52651e-14,102.398
3.25195,204.331,32.5919,-769.079,-598.905,79.2167,1.7053e-13,114.617
3.26172,240.7,33.4768,-727.938,-550.843,93.2001,2.55795e-13,126.835
3.27148,277.07,33.1209,-686.796,-501.295,107.184,3.41061e-13,139.054
3.28125,317.343,36.078,-571.447,-451.064,125.863,3.18323e-13,147.344
3.29102,357.615,36.9306,-456.097,-401.415,144.542,2.95586e-13,155.634
3.30078,397.888,35.9745,-340.747,-351.448,163.222,2.72848e-13,163.924
3.31055,438.161,39.0902,-225.398,-302.734,181.901,2.50111e-13,172.213
3.32031,478.433,41.7254,-110.048,-255.474,200.581,2.27374e-13,180.503
3.33008,464.12,41.2029,14.3432,-210.609,213.214,1.81899e-13,176.313
3.33984,449.806,44.3558,138.735,-170.51,225.847,1.36424e-13,172.123
3.34961,435.492,49.7314,263.126,-135.452,238.481,9.09495e-14,167.933
3.35937,421.179,53.58,387.517,-106.727,251.114,4.54747e-14,163.742
3.36914,406.865,61.8513,511.909,-82.7848,263.747,0,159.552
3.37891,412.522,76.9509,569.025,-64.2083,264.002,0,115.336
3.38867,418.178,92.3968,626.141,-49.4643,264.256,0,71.1209
3.39844,423.835,112.875,683.257,-37.5226,264.511,0,26.9054
3.4082,429.491,143.426,740.373,-28.0725,264.766,0,-17.3102
3.41797,435.148,180.147,797.49,-21.0144,265.02,0,-61.5257
3.42773,512.522,223.597,759.009,-15.706,253.169,-1.81899e-13,-95.1604
3.4375,589.896,280.471,720.529,-11.4044,241.318,-3.63798e-13,-128.795
3.44727,667.27,345.758,682.048,-8.62306,229.467,-5.45697e-13,-162.43
3.45703,744.644,416.902,643.568,-6.54036,217.616,-7.27596e-13,-196.064
3.4668,822.018,497.983,605.087,-4.90069,205.765,-9.09495e-13,-229.699
3.47656,830.992,585.787,501.954,-3.99369,185.437,-7.95808e-13,-224.449
3.48633,839.966,672.041,398.821,-4.47471,165.109,-6.82121e-13,-219.199
3.49609,848.941,758.344,295.687,-6.16026,144.781,-5.68434e-13,-213.95
3.50586,857.915,840.565,192.554,-10.6966,124.454,-4.54747e-13,-208.7
3.51562,866.889,907.996,89.4202,-17.6026,104.126,-3.41061e-13,-203.45
3.52539,771.479,959.79,22.867,-25.3003,83.1722,-2.72848e-13,-203.036
3.53516,676.068,994.174,-43.6861,-33.0256,62.2187,-2.04636e-13,-202.623
3.54492,580.658,1004.17,-110.239,-40.3248,41.2651,-1.36424e-13,-202.209
3.55469,485.247,987.637,-176.792,-45.9398,20.3116,-6.82121e-14,-201.796
3.56445,389.837,949.756,-243.346,-49.9165,-0.641992,0,-201.382
3.57422,265.75,888.326,-275.685,-52.3504,-20.1861,-4.54747e-14,-179.906
3.58398,141.664,804.093,-308.024,-53.0346,-39.7302,-9.09495e-14,-158.43
3.59375,17.5771,706,-340.363,-51.9861,-59.2744,-1.36424e-13,-136.954
3.60352,-106.51,596.42,-372.702,-49.986,-78.8185,-1.81899e-13,-115.478
3.61328,-230.596,477.229,-405.041,-46.9451,-98.3626,-2.27374e-13,-94.0015
3.62305,-346.401,355.887,-444.302,-43.5177,-117.954,-3.18323e-13,-35.5485
3.63281,-462.206,235.602,-483.563,-38.8136,-137.545,-4.09273e-13,22.9044
3.64258,-578.012,115.134,-522.824,-34.1816,-157.136,-5.00222e-13,81.3574
3.65234,-693.817,-3.05261,-562.085,-28.138,-176.727,-5.91172e-13,139.81
3.66211,-809.622,-115.354,-601.346,-20.8033,-196.318,-6.82121e-13,198.263
3.67188,-856.268,-224.354,-567.733,-12.3022,-209.411,-5.45697e-13,237.722
3.68164,-902.914,-327.229,-534.12,-3.71713,-222.504,-4.09273e-13,277.182
3.69141,-949.561,-421.921,-500.506,4.41573,-235.597,-2.72848e-13,316.641
3.70117,-996.207,-506.06,-466.893,11.2772,-248.69,-1.36424e-13,356.1
3.71094,-1042.85,-580.455,-433.28,16.9682,-261.783,0,395.559
3.7207,-1030.28,-641.623,-341.105,22.9463,-262.312,9.09495e-14,393.901
3.73047,-1017.71,-688.158,-248.929,28.9965,-262.84,1.81899e-13,392.242
3.74023,-1005.15,-721.96,-156.754,35.1725,-263.368,2.72848e-13,390.583
3.75,-992.576,-743.725,-64.5785,39.3588,-263.897,3.63798e-13,388.925
3.75977,-980.007,-753.036,27.5968,42.0903,-264.425,4.54747e-13,387.266
3.76953,-965.548,-753.844,88.7382,43.1913,-253.204,2.72848e-13,335.886
3.7793,-951.089,-748.529,149.879,42.8007,-241.982,9.09495e-14,284.506
3.78906,-936.63,-734.234,211.021,40.8701,-230.761,-9.09495e-14,233.125
3.79883,-922.17,-712.838,272.162,38.0678,-219.54,-2.72848e-13,181.745
3.80859,-907.711,-685.764,333.303,34.1646,-208.318,-4.54747e-13,130.364
3.81836,-828.113,-651.6,381.629,29.7213,-190.266,-3.18323e-13,43.5212
3.82812,-748.515,-610.779,429.955,24.7892,-172.213,-1.81899e-13,-43.322
3.83789,-668.917,-566.4,478.28,19.182,-154.16,-4.54747e-14,-130.165
3.84766,-589.319,-518.909,526.606,13.8907,-136.108,9.09495e-14,-217.008
3.85742,-509.721,-467.639,574.931,8.00572,-118.055,2.27374e-13,-303.852
3.86719,-362.997,-416.657,589.114,2.02764,-102.031,1.59162e-13,-356.677
3.87695,-216.274,-367.034,603.297,-3.12732,-86.0077,9.09495e-14,-409.503
3.88672,-69.5508,-318.396,617.48,-7.26911,-69.9841,2.27374e-14,-462.329
3.89648,77.1725,-271.747,631.663,-9.33477,-53.9605,-4.54747e-14,-515.155
3.90625,223.896,-230.356,645.846,-10.7713,-37.9369,-1.13687e-13,-567.981
3.91602,319.146,-191.415,622.959,-9.56414,-27.6661,-9.09495e-14,-579.444
3.92578,414.397,-157.399,600.073,-6.09604,-17.3953,-6.82121e-14,-590.908
3.93555,509.647,-130.507,577.186,0.0340781,-7.12454,-4.54747e-14,-602.371
3.94531,604.898,-110.23,554.299,8.54442,3.14623,-2.27374e-14,-613.835
3.95508,700.148,-94.3008,531.412,20.8204,13.417,0,-625.298
3.96484,712.495,-84.2678,555.568,37.5199,19.9164,0,-629.474
3.97461,724.841,-79.0588,579.724,60.9512,26.4158,0,-633.649
3.98438,737.187,-73.8789,603.88,91.493,32.9152,0,-637.824
3.99414,749.533,-70.265,628.036,129.677,39.4146,0,-642
4.00391,761.88,-68.4062,652.192,175.626,45.9139,0,-646.175
4.01367,697.863,-64.6159,670.83,229.746,45.8867,-1.13687e-14,-606.362
4.02344,633.846,-59.4296,689.468,292.519,45.8594,-2.27374e-14,-566.549
4.0332,569.829,-56.419,708.106,363.1,45.8321,-3.41061e-14,-526.735
4.04297,505.812,-50.8703,726.744,439.963,45.8048,-4.54747e-14,-486.922
4.05273,441.795,-44.4448,745.382,520.478,45.7776,-5.68434e-14,-447.109
4.0625,341.676,-38.2458,680.068,600.943,39.1269,-4.54747e-14,-352.109
4.07227,241.556,-32.6728,614.753,679.252,32.4762,-3.41061e-14,-257.11
4.08203,141.437,-26.3443,549.438,751.021,25.8255,-2.27374e-14,-162.11
4.0918,41.3174,-21.7128,484.124,812.86,19.1749,-1.13687e-14,-67.111
4.10156,-58.802,-20.4801,418.809,861.151,12.5242,0,27.8885
4.11133,-104.105,-18.6117,313.051,893.31,5.31645,-1.13687e-14,116.289
4.12109,-149.408,-17.5052,207.293,904.719,-1.89129,-2.27374e-14,204.689
4.13086,-194.711,-19.0808,101.535,894.728,-9.09902,-3.41061e-14,293.089
4.14062,-240.014,-18.754,-4.22264,863.259,-16.3068,-4.54747e-14,381.49
4.15039,-285.317,-17.6831,-109.981,811.92,-23.5145,-5.68434e-14,469.89
4.16016,-317.831,-19.4917,-222.357,743.054,-28.2753,-4.54747e-14,510.778
4.16992,-350.344,-19.6891,-334.733,659.417,-33.0362,-3.41061e-14,551.666
4.17969,-382.857,-19.2491,-447.109,564.815,-37.797,-2.27374e-14,592.554
4.18945,-415.371,-20.8085,-559.485,462.417,-42.5578,-1.13687e-14,633.441
4.19922,-447.884,-22.7287,-671.861,355.92,-47.3186,0,674.329
4.20898,-484.758,-23.3143,-739.324,248.046,-46.1058,-2.27374e-14,650.671
4.21875,-521.632,-24.7266,-806.787,141.336,-44.8929,-4.54747e-14,627.012
4.22852,-558.506,-25.9383,-874.25,37.5658,-43.6801,-6.82121e-14,603.354
4.23828,-595.38,-25.2006,-941.713,-62.1492,-42.4672,-9.09495e-14,579.695
4.24805,-632.254,-24.0472,-1009.18,-157.662,-41.2544,-1.13687e-13,556.037
4.25781,-567.858,-22.4392,-999.837,-247,-32.1781,-1.02318e-13,496.176
4.26758,-503.462,-19.5985,-990.498,-330.313,-23.1017,-9.09495e-14,436.315
4.27734,-439.066,-16.7254,-981.159,-405.805,-14.0254,-7.95808e-14,376.454
4.28711,-374.67,-14.2083,-971.821,-471.631,-4.94909,-6.82121e-14,316.594
4.29687,-310.274,-12.5922,-962.482,-527.598,4.12724,-5.68434e-14,256.733
4.30664,-203.865,-10.4682,-940.416,-572.523,16.032,-5.68434e-14,224.102
4.31641,-97.4567,-9.18532,-918.351,-606.355,27.9367,-5.68434e-14,191.472
4.32617,8.95201,-8.7356,-896.286,-628.975,39.8415,-5.68434e-14,158.841
4.33594,115.361,-7.21981,-874.22,-641.496,51.7462,-5.68434e-14,126.211
4.3457,221.769,-6.1683,-852.155,-644.499,63.651,-5.68434e-14,93.5804
4.35547,277.967,-6.46758,-806.386,-640.019,77.8347,-4.54747e-14,76.9544
4.36523,334.165,-6.31228,-760.616,-628.017,92.0184,-3.41061e-14,60.3283
4.375,390.362,-6.26375,-714.847,-609.917,106.202,-2.27374e-14,43.7023
4.38477,446.56,-7.23599,-669.078,-586.363,120.386,-1.13687e-14,27.0763
4.39453,502.758,-7.47541,-623.308,-558.268,134.569,0,10.4502
4.4043,541.666,-5.83506,-511.388,-525.763,151.26,4.54747e-14,-7.14866
4.41406,580.575,-3.81293,-399.468,-490.124,167.951,9.09495e-14,-24.7476
4.42383,619.483,-0.85253,-287.547,-451.427,184.642,1.36424e-13,-42.3465
4.43359,658.391,4.48589,-175.627,-411.823,201.332,1.81899e-13,-59.9454
4.44336,697.3,10.0055,-63.7069,-371.799,218.023,2.27374e-13,-77.5443
4.45312,685.598,14.4445,46.3106,-332.69,227.973,2.72848e-13,-69.4341
4.46289,673.897,21.5931,156.328,-295.413,237.923,3.18323e-13,-61.3239
4.47266,662.195,28.9294,266.346,-260.029,247.873,3.63798e-13,-53.2136
4.48242,650.493,36.5278,376.363,-228.079,257.824,4.09273e-13,-45.1034
4.49219,638.791,45.0353,486.381,-198.452,267.774,4.54747e-13,-36.9932
4.50195,604.211,55.9305,543.69,-172.942,264.921,1.81899e-13,-33.4674
4.51172,569.63,67.4097,600.999,-151.22,262.068,-9.09495e-14,-29.9415
4.52148,535.049,80.3594,658.309,-133.473,259.216,-3.63798e-13,-26.4157
4.53125,500.469,96.8002,715.618,-119.644,256.363,-6.36646e-13,-22.8898
4.54102,465.888,115.8,772.927,-109.662,253.51,-9.09495e-13,-19.364
4.55078,488.159,137.222,754.581,-103.15,239.25,-7.27596e-13,-29.102
4.56055,510.429,166.342,736.235,-97.6939,224.99,-5.45697e-13,-38.8401
4.57031,532.7,200.262,717.889,-94.4067,210.729,-3.63798e-13,-48.5781
4.58008,554.971,238.314,699.543,-90.9766,196.469,-1.81899e-13,-58.3162
4.58984,577.242,285.135,681.197,-87.9279,182.209,0,-68.0542
4.59961,559.243,337.854,579.243,-83.4532,159.86,-4.54747e-14,-59.3596
4.60937,541.244,395.268,477.288,-78.5945,137.512,-9.09495e-14,-50.6649
4.61914,523.245,457.678,375.333,-72.7239,115.163,-1.36424e-13,-41.9703
4.62891,505.247,524.442,273.378,-67.2701,92.8149,-1.81899e-13,-33.2757
4.63867,487.248,590.239,171.424,-62.2881,70.4665,-2.27374e-13,-24.581
4.64844,395.657,653.876,84.2157,-57.4005,47.6614,-1.81899e-13,-28.1138
4.6582,304.066,713.687,-2.99213,-52.7227,24.8562,-1.36424e-13,-31.6466
4.66797,212.475,764.113,-90.2,-48.6936,2.05109,-9.09495e-14,-35.1794
4.67773,120.884,801.82,-177.408,-45.4955,-20.754,-4.54747e-14,-38.7122
4.6875,29.2926,826.964,-264.616,-42.515,-43.5592,0,-42.245
4.69727,-50.7849,835.021,-301.851,-40.4231,-62.7425,9.09495e-14,-46.0709
4.70703,-130.862,823.895,-339.087,-39.0115,-81.9258,1.81899e-13,-49.8968
4.7168,-210.94,796.261,-376.322,-37.17,-101.109,2.72848e-13,-53.7228
4.72656,-291.018,751.952,-413.558,-35.2039,-120.292,3.63798e-13,-57.5487
4.73633,-371.095,689.773,-450.793,-33.0243,-139.476,4.54747e-13,-61.3746
4.74609,-446.431,615.719,-493.757,-30.3478,-156.083,4.09273e-13,-26.5818
4.75586,-521.767,531.878,-536.721,-27.2388,-172.689,3.63798e-13,8.21106
4.76562,-597.103,439.498,-579.685,-24.1679,-189.296,3.18323e-13,43.0039
4.77539,-672.439,342.372,-622.649,-21.7261,-205.903,2.72848e-13,77.7967
4.78516,-747.774,245.121,-665.613,-19.4992,-222.51,2.27374e-13,112.59
4.79492,-785.307,147.177,-647.04,-17.8844,-231.358,2.72848e-13,136.25
4.80469,-822.839,49.932,-628.467,-16.7245,-240.205,3.18323e-13,159.91
4.81445,-860.371,-41.2531,-609.893,-15.3653,-249.053,3.63798e-13,183.57
4.82422,-897.903,-129.965,-591.32,-14.7361,-257.901,4.09273e-13,207.23
4.83398,-935.435,-214.419,-572.746,-14.3954,-266.749,4.54747e-13,230.891
4.84375,-912.783,-292.177,-460.593,-13.6312,-263.443,3.63798e-13,224.075
4.85352,-890.131,-363.773,-348.44,-12.5001,-260.137,2.72848e-13,217.258
4.86328,-867.479,-429.385,-236.286,-11.4922,-256.831,1.81899e-13,210.442
4.87305,-844.827,-486.329,-124.133,-10.2876,-253.525,9.09495e-14,203.626
4.88281,-822.175,-533.711,-11.9793,-9.65851,-250.22,0,196.81
4.89258,-807.264,-572.712,89.9475,-8.82228,-237.614,1.36424e-13,170.874
4.90234,-792.353,-602.014,191.874,-7.66363,-225.008,2.72848e-13,144.939
4.91211,-777.441,-619.674,293.801,-5.79982,-212.402,4.09273e-13,119.003
4.92187,-762.53,-628.916,395.728,-4.10903,-199.796,5.45697e-13,93.0675
4.93164,-747.619,-630.164,497.654,-1.81662,-187.191,6.82121e-13,67.132
4.94141,-687.542,-622.97,562.524,0.84933,-169.479,5.22959e-13,4.53951
4.95117,-627.465,-609.237,627.393,3.21775,-151.768,3.63798e-13,-58.053
4.96094,-567.389,-591.575,692.262,5.93745,-134.057,2.04636e-13,-120.645
4.9707,-507.312,-567.626,757.132,9.19583,-116.345,4.54747e-14,-183.238
4.98047,-447.235,-539.681,822.001,12.5014,-98.6341,-1.13687e-13,-245.83
4.99023,-316.339,-508.781,842.724,15.0114,-83.4278,-9.09495e-14,-297.843
5,-185.442,-475.116,863.446,17.5384,-68.2216,-6.82121e-14,-349.855
5.00977,-54.5454,-437.557,884.169,19.9514,-53.0154,-4.54747e-14,-401.867
5.01953,76.3512,-399.955,904.892,22.9883,-37.8091,-2.27374e-14,-453.88
5.0293,207.248,-362.398,925.615,26.4184,-22.6029,0,-505.892
5.03906,292.52,-324.199,885.36,29.8629,-14.7766,0,-518.274
5.04883,377.792,-288.084,845.105,33.753,-6.95039,0,-530.657
5.05859,463.064,-254.685,804.85,38.1976,0.87585,0,-543.039
5.06836,548.336,-223.444,764.596,43.9869,8.70209,0,-555.421
5.07812,633.608,-194.338,724.341,51.5365,16.5283,0,-567.804
5.08789,651.127,-169.509,699.275,61.6328,20.203,0,-575.332
5.09766,668.646,-147.196,674.209,75.3584,23.8777,0,-582.861
5.10742,686.166,-127.158,649.144,92.4603,27.5524,0,-590.39
5.11719,703.685,-111.327,624.078,114.222,31.2271,0,-597.919
5.12695,721.205,-98.7268,599.012,141.174,34.9018,0,-605.447
5.13672,675.055,-86.8804,578.42,173.196,33.6032,-1.13687e-14,-575.949
5.14648,628.905,-77.0755,557.828,210.889,32.3047,-2.27374e-14,-546.451
5.15625,582.756,-69.008,537.235,254.674,31.0062,-3.41061e-14,-516.953
5.16602,536.606,-60.6898,516.643,303.929,29.7077,-4.54747e-14,-487.455
5.17578,490.456,-51.9105,496.051,358.146,28.4092,-5.68434e-14,-457.957
5.18555,381.943,-43.9902,410.324,415.11,21.2824,-4.54747e-14,-371.304
5.19531,273.429,-35.0605,324.598,474.423,14.1556,-3.41061e-14,-284.652
5.20508,164.915,-25.33,238.871,533.619,7.02881,-2.27374e-14,-197.999
5.21484,56.4018,-18.0956,153.144,592.236,-0.0979784,-1.13687e-14,-111.346
5.22461,-52.1119,-10.8127,67.4179,647.396,-7.22477,0,-24.6933
5.23437,-114.078,-3.02349,-27.1859,697.099,-13.0606,1.13687e-14,65.1961
5.24414,-176.045,1.74874,-121.79,737.779,-18.8964,2.27374e-14,155.086
5.25391,-238.012,5.35784,-216.394,767.273,-24.7323,3.41061e-14,244.975
5.26367,-299.978,9.61078,-310.997,783.576,-30.5681,4.54747e-14,334.864
5.27344,-361.945,12.6893,-405.601,785.756,-36.4039,5.68434e-14,424.754
5.2832,-382.784,13.0613,-475.584,771.965,-37.3389,6.82121e-14,483.725
5.29297,-403.623,14.4801,-545.566,742.396,-38.274,7.95808e-14,542.697
5.30273,-424.462,15.6222,-615.548,696.877,-39.209,9.09495e-14,601.669
5.3125,-445.301,14.2034,-685.531,636.98,-40.144,1.02318e-13,660.64
5.32227,-466.14,14.3183,-755.513,565.285,-41.079,1.13687e-13,719.612
5.33203,-501.357,14.5157,-794.556,483.63,-36.0025,9.09495e-14,712.785
5.3418,-536.575,12.6747,-833.6,395.121,-30.926,6.82121e-14,705.959
5.35156,-571.792,11.0845,-872.643,301.863,-25.8495,4.54747e-14,699.132
5.36133,-607.009,9.92461,-911.686,206.375,-20.773,2.27374e-14,692.305
5.37109,-642.226,6.89465,-950.73,110.579,-15.6964,0,685.479
5.38086,-585.227,3.13026,-922.45,16.3562,-2.7471,2.27374e-14,617.692
5.39062,-528.228,0.679436,-894.17,-74.4999,10.2022,4.54747e-14,549.905
5.40039,-471.228,-3.4263,-865.89,-160.565,23.1516,6.82121e-14,482.118
5.41016,-414.229,-7.62262,-837.61,-241.176,36.1009,9.09495e-14,414.331
5.41992,-357.23,-10.6914,-809.33,-315.291,49.0502,1.13687e-13,346.544
5.42969,-221.65,-13.1034,-774.061,-382.889,64.4811,9.09495e-14,295.99
5.43945,-86.0691,-17.0846,-738.793,-442.819,79.9119,6.82121e-14,245.435
5.44922,49.5115,-19.4626,-703.524,-493.849,95.3427,4.54747e-14,194.881
5.45898,185.092,-21.4669,-668.255,-535.706,110.773,2.27374e-14,144.327
5.46875,320.673,-25.2669,-632.986,-567.345,126.204,0,93.773
5.47852,408.487,-27.7388,-604.223,-589.097,140.376,-4.54747e-14,65.449
5.48828,496.302,-29.7463,-575.46,-601.694,154.548,-9.09495e-14,37.1249
5.49805,584.116,-32.5385,-546.697,-604.824,168.72,-1.36424e-13,8.80088
5.50781,671.93,-34.5914,-517.934,-599.96,182.891,-1.81899e-13,-19.5232
5.51758,759.745,-35.5507,-489.171,-587.641,197.063,-2.27374e-13,-47.8472
5.52734,808.606,-37.2606,-400.773,-569.425,210.444,-2.72848e-13,-81.0779
5.53711,857.466,-38.6744,-312.375,-545.92,223.826,-3.18323e-13,-114.309
5.54688,906.327,-38.998,-223.978,-518.44,237.207,-3.63798e-13,-147.539
5.55664,955.187,-39.3555,-135.58,-487.833,250.588,-4.09273e-13,-180.77
5.56641,1004.05,-39.7939,-47.1822,-454.71,263.97,-4.54747e-13,-214.001
5.57617,994.348,-39.0077,40.1388,-420.367,269.323,-3.63798e-13,-212.321
5.58594,984.647,-37.7071,127.46,-384.463,274.677,-2.72848e-13,-210.642
5.5957,974.947,-35.3824,214.781,-348.217,280.03,-1.81899e-13,-208.962
5.60547,965.246,-31.8008,302.102,-312.935,285.384,-9.09495e-14,-207.283
5.61523,955.546,-26.9089,389.423,-278.563,290.737,0,-205.603
5.625,884.847,-20.362,425.528,-246.695,282.551,1.81899e-13,-178.805
5.63477,814.149,-12.5388,461.634,-218.071,274.365,3.63798e-13,-152.007
5.64453,743.45,-2.13052,497.74,-193.098,266.178,5.45697e-13,-125.209
5.6543,672.752,10.6768,533.846,-171.844,257.992,7.27596e-13,-98.4103
5.66406,602.053,25.5015,569.951,-154.586,249.806,9.09495e-13,-71.612
5.67383,567.84,43.7152,565.847,-140.584,231.071,7.7307e-13,-51.8857
5.68359,533.628,66.0104,561.744,-129.911,212.336,6.36646e-13,-32.1595
5.69336,499.415,91.7917,557.64,-121.433,193.601,5.00222e-13,-12.4332
5.70312,465.203,121.923,553.536,-115.695,174.867,3.63798e-13,7.29307
5.71289,430.99,157.391,549.432,-110.603,156.132,2.27374e-13,27.0193
5.72266,383.248,197.172,465.124,-106.653,130.755,1.7053e-13,54.6716
5.73242,335.505,241.513,380.815,-103.46,105.378,1.13687e-13,82.3239
5.74219,287.763,291.293,296.507,-99.6167,80.0013,5.68434e-14,109.976
5.75195,240.021,345.008,212.199,-95.9926,54.6244,5.14968e-27,137.628
5.76172,192.278,401.775,127.89,-91.6857,29.2476,-5.68434e-14,165.281
5.77148,86.7906,461.062,29.0774,-86.6867,4.85055,-9.09495e-14,170.581
5.78125,-18.697,521.281,-69.7355,-80.3285,-19.5465,-1.25056e-13,175.881
5.79102,-124.185,579.141,-168.548,-73.433,-43.9435,-1.59162e-13,181.181
5.80078,-229.672,633.54,-267.361,-66.0747,-68.3406,-1.93268e-13,186.481
5.81055,-335.16,682.263,-366.174,-58.2918,-92.7376,-2.27374e-13,191.781
5.82031,-400.093,721.855,-397.741,-51.0411,-110.351,-2.72848e-13,169.272
5.83008,-465.026,750.657,-429.309,-43.46,-127.964,-3.18323e-13,146.763
5.83984,-529.959,767.502,-460.876,-36.55,-145.577,-3.63798e-13,124.254
5.84961,-594.892,769.801,-492.443,-29.5522,-163.19,-4.09273e-13,101.745
5.85937,-659.825,757.432,-524.01,-23.3671,-180.804,-4.54747e-13,79.2362
5.86914,-692.599,730.136,-545.845,-17.4781,-193.324,-2.72848e-13,80.3438
5.87891,-725.373,688.398,-567.68,-11.9444,-205.843,-9.09495e-14,81.4513
5.88867,-758.147,632.33,-589.515,-7.27304,-218.363,9.09495e-14,82.5589
5.89844,-790.921,565.172,-611.349,-2.95562,-230.883,2.72848e-13,83.6664
5.9082,-823.695,488.71,-633.184,0.398451,-243.403,4.54747e-13,84.774
5.91797,-833.143,404.165,-613.147,2.93727,-247.949,3.63798e-13,82.4367
5.92773,-842.59,315.087,-593.11,5.0252,-252.495,2.72848e-13,80.0995
5.9375,-852.038,224.431,-573.072,5.78147,-257.04,1.81899e-13,77.7622
5.94727,-861.486,132.725,-553.035,5.94924,-261.586,9.09495e-14,75.425
5.95703,-870.933,42.8061,-532.998,4.9885,-266.132,0,73.0877
5.9668,-820.728,-42.5068,-413.809,3.56902,-259.396,4.54747e-14,46.0462
5.97656,-770.523,-124.956,-294.619,0.727435,-252.66,9.09495e-14,19.0048
5.98633,-720.318,-200.935,-175.43,-1.56235,-245.924,1.36424e-13,-8.03672
5.99609,-670.113,-270.496,-56.2401,-4.66083,-239.189,1.81899e-13,-35.0782
6.00586,-619.908,-333.289,62.9494,-7.68984,-232.453,2.27374e-13,-62.1197
6.01562,-588.907,-388.891,186.94,-10.534,-219.22,2.27374e-13,-82.4883
6.02539,-557.905,-436.665,310.931,-13.2393,-205.988,2.27374e-13,-102.857
6.03516,-526.903,-476.137,434.922,-16.0206,-192.756,2.27374e-13,-123.226
6.04492,-495.901,-507.936,558.912,-18.3432,-179.523,2.27374e-13,-143.594
6.05469,-464.899,-530.82,682.903,-20.2044,-166.291,2.27374e-13,-163.963
6.06445,-432.782,-545.412,762.743,-22.717,-150.7,1.59162e-13,-198.062
6.07422,-400.665,-552.811,842.582,-24.5559,-135.108,9.09495e-14,-232.162
6.08398,-368.548,-552.936,922.422,-26.2244,-119.517,2.27374e-14,-266.261
6.09375,-336.43,-546.807,1002.26,-27.7474,-103.925,-4.54747e-14,-300.36
6.10352,-304.313,-535.656,1082.1,-28.1786,-88.3339,-1.13687e-13,-334.46
6.11328,-207.9,-520.627,1108.37,-28.1498,-75.9535,-9.09495e-14,-367.98
6.12305,-111.486,-500.568,1134.63,-27.2402,-63.5731,-6.82121e-14,-401.501
6.13281,-15.0724,-478.366,1160.9,-26.2204,-51.1926,-4.54747e-14,-435.022
6.14258,81.3412,-453.061,1187.16,-24.316,-38.8122,-2.27374e-14,-468.542
6.15234,177.755,-425.589,1213.43,-22.0773,-26.4318,0,-502.063
6.16211,232.682,-395.323,1153.83,-18.1164,-22.9905,0,-497.75
6.17187,287.609,-365.011,1094.24,-13.2275,-19.5492,0,-493.436
6.18164,342.536,-333.048,1034.65,-6.88639,-16.1079,0,-489.123
6.19141,397.463,-301.558,975.051,0.218886,-12.6666,0,-484.81
6.20117,452.39,-271.397,915.457,9.21549,-9.22525,0,-480.496
6.21094,447.644,-242.685,843.756,19.7233,-10.6201,-1.13687e-14,-474.022
6.2207,442.898,-216.57,772.054,32.0779,-12.0149,-2.27374e-14,-467.548
6.23047,438.151,-193.335,700.353,45.8428,-13.4097,-3.41061e-14,-461.074
6.24023,433.405,-172.78,628.652,62.5372,-14.8045,-4.54747e-14,-454.6
6.25,428.659,-156.282,556.951,81.2709,-16.1993,-5.68434e-14,-448.126
6.25977,402.227,-141.903,499.516,102.959,-19.6896,-4.54747e-14,-424.861
6.26953,375.795,-130.95,442.082,128.376,-23.1799,-3.41061e-14,-401.597
6.2793,349.362,-122.279,384.648,157.707,-26.6702,-2.27374e-14,-378.332
6.28906,322.93,-115.117,327.214,190.828,-30.1604,-1.13687e-14,-355.067
6.29883,296.498,-109.663,269.779,228.537,-33.6507,0,-331.802
6.30859,204.366,-105.283,166.667,270.238,-40.1482,0,-259.536
6.31836,112.235,-100.665,63.5541,315.622,-46.6457,0,-187.27
6.32812,20.1028,-96.1401,-39.5585,364.555,-53.1432,0,-115.004
6.33789,-72.0289,-91.5491,-142.671,415.543,-59.6407,0,-42.7379
6.34766,-164.161,-85.8354,-245.784,467.401,-66.1382,0,29.5283
6.35742,-234.204,-79.9874,-336.721,518.943,-68.8296,0,101.503
6.36719,-304.247,-73.7851,-427.659,568.308,-71.521,0,173.477
6.37695,-374.29,-67.6184,-518.596,613.173,-74.2124,0,245.452
6.38672,-444.333,-60.9389,-609.534,651.245,-76.9038,0,317.426
6.39648,-514.376,-54.8531,-700.471,681.367,-79.5952,0,389.4
6.40625,-512.328,-50.144,-737.356,701.689,-74.3267,2.27374e-14,441.147
6.41602,-510.28,-45.4769,-774.241,710.683,-69.0583,4.54747e-14,492.894
6.42578,-508.233,-41.6171,-811.126,707.519,-63.7899,6.82121e-14,544.641
6.43555,-506.185,-39.7195,-848.011,691.231,-58.5214,9.09495e-14,596.388
6.44531,-504.137,-37.5873,-884.896,662.311,-53.253,1.13687e-13,648.135
6.45508,-513.248,-36.0069,-891.805,620.913,-41.5947,9.09495e-14,659.22
6.46484,-522.359,-35.4762,-898.714,567.799,-29.9363,6.82121e-14,670.305
6.47461,-531.47,-34.4927,-905.623,505.108,-18.278,4.54747e-14,681.39
6.48437,-540.581,-33.239,-912.532,433.945,-6.61967,2.27374e-14,692.475
6.49414,-549.691,-33.0594,-919.441,355.603,5.03866,0,703.56
6.50391,-496.414,-32.3039,-865.248,273.576,23.5499,-3.41061e-14,641.964
6.51367,-443.137,-31.0502,-811.055,189.04,42.0611,-6.82121e-14,580.369
6.52344,-389.86,-29.8563,-756.863,104.95,60.5723,-1.02318e-13,518.773
6.5332,-336.583,-28.7434,-702.67,22.0419,79.0835,-1.36424e-13,457.177
6.54297,-283.306,-26.5093,-648.477,-57.2983,97.5948,-1.7053e-13,395.582
6.55273,-139.727,-24.6651,-583.674,-132.827,117.42,-9.09495e-14,330.34
6.5625,3.85237,-22.6608,-518.87,-203.466,137.244,-1.13687e-14,265.099
6.57227,147.431,-20.0401,-454.066,-269.025,157.069,6.82121e-14,199.858
6.58203,291.01,-16.9681,-389.263,-327.562,176.894,1.47793e-13,134.616
6.5918,434.589,-14.7615,-324.459,-379.632,196.719,2.27374e-13,69.3749
6.60156,536.71,-11.0117,-299.448,-423.936,211.29,1.81899e-13,35.6214
6.61133,638.831,-7.26511,-274.437,-461.222,225.861,1.36424e-13,1.86788
6.62109,740.952,-3.88249,-249.426,-491.125,240.432,9.09495e-14,-31.8856
6.63086,843.072,0.25398,-224.414,-513.014,255.003,4.54747e-14,-65.6391
6.64062,945.193,4.34515,-199.403,-526.598,269.574,0,-99.3926
6.65039,999.982,8.21146,-142.278,-532.939,279.12,-9.09495e-14,-136.881
6.66016,1054.77,11.298,-85.1539,-532.251,288.667,-1.81899e-13,-174.369
6.66992,1109.56,14.2115,-28.0292,-524.672,298.213,-2.72848e-13,-211.857
6.67969,1164.35,16.2417,29.0954,-511.193,307.76,-3.63798e-13,-249.345
6.68945,1219.14,17.7025,86.2201,-493.547,317.306,-4.54747e-13,-286.833
6.69922,1216.21,18.6634,141.005,-471.796,317.136,-3.63798e-13,-288.836
6.70898,1213.29,19.4998,195.79,-446.708,316.965,-2.72848e-13,-290.839
6.71875,1210.37,19.0986,250.575,-419.083,316.794,-1.81899e-13,-292.842
6.72852,1207.44,19.4917,305.36,-389.454,316.624,-9.09495e-14,-294.845
6.73828,1204.52,19.537,360.145,-358.758,316.453,0,-296.848
6.74805,1108.42,19.867,352.054,-328.101,302.339,9.09495e-14,-255.542
6.75781,1012.32,20.8603,343.964,-296.906,288.224,1.81899e-13,-214.235
6.76758,916.223,22.9601,335.873,-266.679,274.109,2.72848e-13,-172.929
6.77734,820.124,25.9949,327.782,-236.704,259.995,3.63798e-13,-131.623
6.78711,724.025,31.1602,319.691,-208.938,245.88,4.54747e-13,-90.3163
6.79687,641.476,37.8284,297.616,-183.235,222.861,4.09273e-13,-52.0079
6.80664,558.927,47.2094,275.541,-159.935,199.842,3.63798e-13,-13.6995
6.81641,476.379,59.5137,253.465,-139.091,176.823,3.18323e-13,24.6088
6.82617,393.83,74.4661,231.39,-120.774,153.804,2.72848e-13,62.9172
6.83594,311.282,94.2733,209.315,-105.959,130.785,2.27374e-13,101.226
6.8457,239.554,117.068,146.104,-92.3659,103.532,1.81899e-13,145.261
6.85547,167.827,144.749,82.8936,-81.8712,76.278,1.36424e-13,189.296
6.86523,96.0991,176.187,19.683,-72.29,49.0245,9.09495e-14,233.331
6.875,24.3716,212.571,-43.5276,-64.5949,21.7709,4.54747e-14,277.366
6.88477,-47.3559,252.538,-106.738,-57.5932,-5.48269,0,321.401
6.89453,-162.354,297.255,-197.19,-51.3242,-30.1887,-2.27374e-14,341.182
6.9043,-277.353,344.246,-287.643,-45.9176,-54.8946,-4.54747e-14,360.963
6.91406,-392.351,393.663,-378.095,-40.798,-79.6006,-6.82121e-14,380.745
6.92383,-507.35,443.506,-468.547,-36.0664,-104.307,-9.09495e-14,400.526
6.93359,-622.348,492.94,-558.999,-31.7974,-129.013,-1.13687e-13,420.308
6.94336,-675.202,540.274,-575.855,-28.3071,-143.767,-9.09495e-14,387.582
6.95312,-728.057,583.425,-592.711,-24.9976,-158.521,-6.82121e-14,354.856
6.96289,-780.911,620.393,-609.567,-22.8559,-173.276,-4.54747e-14,322.13
6.97266,-833.765,650.205,-626.423,-21.3276,-188.03,-2.27374e-14,289.404
6.98242,-886.619,669.804,-643.28,-21.0052,-202.784,0,256.679
6.99219,-876.538,679.423,-626.758,-21.152,-209.651,-1.81899e-13,228.106
7.00195,-866.457,677.014,-610.236,-22.5256,-216.518,-3.63798e-13,199.534
7.01172,-856.376,661.947,-593.714,-23.97,-223.385,-5.45697e-13,170.961
7.02148,-846.295,635.68,-577.192,-26.0238,-230.252,-7.27596e-13,142.389
7.03125,-836.214,596.724,-560.67,-27.577,-237.119,-9.09495e-13,113.817
7.04102,-814.312,546.946,-522.581,-29.6951,-236.418,-5.45697e-13,84.7386
7.05078,-792.41,487.464,-484.493,-31.2954,-235.716,-1.81899e-13,55.6606
7.06055,-770.507,420.836,-446.405,-32.5078,-235.014,1.81899e-13,26.5826
7.07031,-748.605,346.532,-408.317,-33.3624,-234.312,5.45697e-13,-2.49538
7.08008,-726.703,269,-370.228,-34.023,-233.611,9.09495e-13,-31.5734
7.08984,-649.999,188.966,-246.691,-34.5997,-223.176,6.82121e-13,-83.1015
7.09961,-573.295,108.174,-123.153,-34.951,-212.74,4.54747e-13,-134.63
7.10937,-496.591,28.7466,0.38427,-35.4726,-202.305,2.27374e-13,-186.158
7.11914,-419.886,-48.2448,123.922,-36.2368,-191.87,-4.56403e-26,-237.686
7.12891,-343.182,-121.425,247.459,-36.7204,-181.435,-2.27374e-13,-289.214
7.13867,-287.525,-190.653,375.266,-37.7283,-167.86,-1.59162e-13,-316.538
7.14844,-231.867,-253.834,503.072,-38.1399,-154.286,-9.09495e-14,-343.863
7.1582,-176.209,-311.094,630.878,-38.8752,-140.711,-2.27374e-14,-371.187
7.16797,-120.551,-362.612,758.684,-39.3431,-127.137,4.54747e-14,-398.512
7.17773,-64.8936,-406.489,886.491,-39.2999,-113.562,1.13687e-13,-425.836
7.1875,-55.582,-443.306,960.515,-39.5148,-101.913,9.09495e-14,-439.827
7.19727,-46.2705,-473.059,1034.54,-38.9958,-90.2638,6.82121e-14,-453.819
7.20703,-36.959,-495.022,1108.56,-38.364,-78.6145,4.54747e-14,-467.81
7.2168,-27.6474,-509.127,1182.59,-37.2722,-66.9652,2.27374e-14,-481.802
7.22656,-18.3359,-516.772,1256.61,-36.1529,-55.3159,0,-495.793
7.23633,35.1508,-517.355,1284,-34.7793,-48.1723,0,-507.055
7.24609,88.6374,-511.046,1311.38,-32.9482,-41.0286,0,-518.317
7.25586,142.124,-499.516,1338.76,-31.0359,-33.8849,0,-529.578
7.26562,195.611,-483.687,1366.15,-28.9506,-26.7413,0,-540.84
7.27539,249.097,-463.094,1393.53,-26.5311,-19.5976,0,-552.102
7.28516,266.816,-439.566,1322.66,-24.2557,-22.0281,1.13687e-14,-526.062
7.29492,284.535,-414.619,1251.78,-21.3905,-24.4586,2.27374e-14,-500.022
7.30469,302.254,-387.671,1180.91,-18.4218,-26.8892,3.41061e-14,-473.983
7.31445,319.973,-359.632,1110.04,-14.9629,-29.3197,4.54747e-14,-447.943
7.32422,337.692,-331.739,1039.17,-11.4096,-31.7502,5.68434e-14,-421.904
7.33398,288.441,-303.19,926.972,-6.47745,-39.4941,6.82121e-14,-394.084
7.34375,239.189,-275.33,814.778,-0.757581,-47.2379,7.95808e-14,-366.265
7.35352,189.938,-248.738,702.585,6.41192,-54.9818,9.09495e-14,-338.445
7.36328,140.686,-222.473,590.391,15.3312,-62.7256,1.02318e-13,-310.626
7.37305,91.4349,-198.617,478.197,25.957,-70.4695,1.13687e-13,-282.806
7.38281,60.8388,-176.263,390.851,39.3995,-77.0594,1.13687e-13,-257.708
7.39258,30.2427,-156.474,303.505,54.9037,-83.6493,1.13687e-13,-232.609
7.40234,-0.353478,-138.898,216.158,74.2521,-90.2392,1.13687e-13,-207.51
7.41211,-30.9496,-124.393,128.812,95.9939,-96.8291,1.13687e-13,-182.412
7.42188,-61.5457,-111.829,41.4659,121.53,-103.419,1.13687e-13,-157.313
7.43164,-125.118,-101.731,-74.1919,150.816,-108.967,4.54747e-14,-94.5358
7.44141,-188.69,-93.4742,-189.85,183.008,-114.515,-2.27374e-14,-31.7586
7.45117,-252.263,-86.1913,-305.507,218.598,-120.064,-9.09495e-14,31.0185
7.46094,-315.835,-80.5439,-421.165,257.042,-125.612,-1.59162e-13,93.7957
7.4707,-379.407,-75.3413,-536.823,298.264,-131.16,-2.27374e-13,156.573
7.48047,-440.85,-71.2534,-625.631,340.868,-129.994,-1.81899e-13,210.492
7.49023,-502.293,-67.7058,-714.439,384.142,-128.828,-1.36424e-13,264.412
7.5,-563.737,-64.3911,-803.247,427.695,-127.662,-9.09495e-14,318.332
7.50977,-625.18,-61.6863,-892.055,470.071,-126.496,-4.54747e-14,372.251
7.51953,-686.623,-58.789,-980.863,509.666,-125.33,0,426.171
7.5293,-656.831,-56.5549,-982.666,545.388,-113.094,0,451.493
7.53906,-627.039,-54.1737,-984.47,575.346,-100.859,0,476.816
7.54883,-597.247,-52.2373,-986.274,598.897,-88.6234,0,502.138
7.55859,-567.455,-50.9561,-988.077,614.16,-76.3878,0,527.461
7.56836,-537.664,-49.67,-989.881,620.219,-64.1523,0,552.783
7.57812,-504.04,-49.1636,-959.299,616.522,-45.1865,0,561.534
7.58789,-470.417,-48.8094,-928.717,602.235,-26.2207,0,570.284
7.59766,-436.794,-48.7802,-898.135,577.227,-7.25486,0,579.034
7.60742,-403.171,-48.7689,-867.553,542.002,11.7109,0,587.784
7.61719,-369.548,-49.0666,-836.971,497.564,30.6767,0,596.534
7.62695,-308.315,-49.7622,-757.701,444.894,54.4281,2.27374e-14,546.008
7.63672,-247.083,-49.4629,-678.431,385.794,78.1795,4.54747e-14,495.482
7.64648,-185.85,-49.2381,-599.161,321.048,101.931,6.82121e-14,444.956
7.65625,-124.617,-48.8579,-519.891,253.438,125.682,9.09495e-14,394.43
7.66602,-63.3844,-48.2432,-440.621,183.82,149.434,1.13687e-13,343.904
7.67578,81.7264,-46.7436,-346.074,113.75,172.498,1.81899e-13,274.214
7.68555,226.837,-46.0787,-251.526,44.5269,195.563,2.50111e-13,204.524
7.69531,371.948,-43.8689,-156.979,-21.8807,218.628,3.18323e-13,134.834
7.70508,517.059,-41.9616,-62.4319,-85.2148,241.693,3.86535e-13,65.144
7.71484,662.17,-39.7146,32.1154,-144.952,264.757,4.54747e-13,-4.54586
7.72461,760.267,-36.586,55.6244,-199.928,278.455,4.54747e-13,-35.6308
7.73438,858.364,-33.0497,79.1333,-249.917,292.153,4.54747e-13,-66.7158
7.74414,956.461,-29.9275,102.642,-294.462,305.85,4.54747e-13,-97.8007
7.75391,1054.56,-25.9868,126.151,-333.707,319.548,4.54747e-13,-128.886
7.76367,1152.66,-21.5866,149.66,-367.2,333.246,4.54747e-13,-159.971
7.77344,1186.14,-17.2528,168.26,-394.303,337.525,2.72848e-13,-188.211
7.7832,1219.63,-13.0177,186.86,-416.51,341.805,9.09495e-14,-216.45
7.79297,1253.11,-7.91219,205.46,-432.412,346.085,-9.09495e-14,-244.69
7.80273,1286.6,-3.91161,224.06,-442.756,350.365,-2.72848e-13,-272.93
7.8125,1320.08,0.150446,242.66,-448.041,354.645,-4.54747e-13,-301.17
7.82227,1310.47,4.72693,260.499,-447.932,347.689,-5.45697e-13,-301.339
7.83203,1300.85,8.75016,278.337,-443.18,340.732,-6.36646e-13,-301.508
7.8418,1291.24,12.2541,296.176,-434.732,333.776,-7.27596e-13,-301.677
7.85156,1281.62,15.9311,314.015,-422.974,326.82,-8.18545e-13,-301.846
7.86133,1272,19.7764,331.853,-408.083,319.864,-9.09495e-13,-302.015
7.87109,1155.73,22.3211,278.757,-391.12,298.837,-8.18545e-13,-248.911
7.88086,1039.46,26.6484,225.66,-372.042,277.81,-7.27596e-13,-195.806
7.89062,923.182,30.4371,172.563,-351.609,256.783,-6.36646e-13,-142.702
7.90039,806.909,34.8648,119.466,-330.75,235.756,-5.45697e-13,-89.5972
7.91016,690.635,39.6499,66.3687,-309.049,214.729,-4.54747e-13,-36.4928
7.91992,566.503,45.8797,11.7789,-287.374,187.108,-3.75167e-13,12.6882
7.92969,442.372,52.7792,-42.811,-265.979,159.488,-2.95586e-13,61.8692
7.93945,318.24,61.3676,-97.4008,-244.888,131.867,-2.16005e-13,111.05
7.94922,194.109,71.9538,-151.991,-224.508,104.246,-1.36424e-13,160.231
7.95898,69.977,84.1384,-206.581,-205.015,76.6257,-5.68434e-14,209.412
7.96875,-13.642,98.6152,-253.152,-186.85,48.8766,-4.54747e-14,255.885
7.97852,-97.2609,115.498,-299.723,-170.474,21.1275,-3.41061e-14,302.357
7.98828,-180.88,133.894,-346.294,-154.914,-6.62159,-2.27374e-14,348.829
7.99805,-264.499,155.586,-392.865,-141.256,-34.3707,-1.13687e-14,395.302
8.00781,-348.118,179.607,-439.437,-128.776,-62.1198,0,441.774
8.01758,-461.43,206.398,-504.833,-117.778,-84.8771,-4.54747e-14,470.377
8.02734,-574.742,235.486,-570.23,-107.557,-107.634,-9.09495e-14,498.98
8.03711,-688.054,267.309,-635.627,-98.1736,-130.392,-1.36424e-13,527.583
8.04688,-801.366,300.898,-701.024,-89.6371,-153.149,-1.81899e-13,556.186
8.05664,-914.678,336.4,-766.421,-81.9787,-175.906,-2.27374e-13,584.789
8.06641,-914.678,372.319,-766.421,-74.4016,-175.906,-2.27374e-13,584.789
8.07617,-914.678,408.572,-766.421,-67.7472,-175.906,-2.27374e-13,584.789
8.08594,-914.678,443.692,-766.421,-61.5725,-175.906,-2.27374e-13,584.789


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_a_DS_7.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-399.0018120987561, LMmax=399.0018120987561,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.67252,5.84962,-0.00188013,0.00393208,0.0100871,-1.38778e-17,-0.0724205
0.00976562,80.1783,-22.7724,0.0912838,-0.148108,-0.485389,-1.18952e-17,3.50121
0.0195312,162.029,213.196,0.184448,-0.0668454,-0.980865,-9.91271e-18,7.07485
0.0292969,243.88,485.754,0.277612,-0.218886,-1.47634,-7.93016e-18,10.6485
0.0390625,325.731,549.772,0.370776,0.077331,-1.97182,-5.94762e-18,14.2221
0.0488281,407.582,593.746,0.463939,-0.176944,-2.46729,-3.96508e-18,17.7958
0.0585937,489.433,602.349,0.557103,0.0235925,-2.96277,-1.98254e-18,21.3694
0.0683594,571.284,684.235,0.650267,0.0275246,-3.45825,0,24.943
0.078125,584.466,835.966,0.264929,-0.179565,-2.89687,0,15.2764
0.0878906,597.648,909.928,-0.120408,0.0812631,-2.33549,0,5.60977
0.0976562,610.83,796.692,-0.505746,-0.0235925,-1.77411,0,-4.05686
0.107422,624.012,698.063,-0.891084,-0.162526,-1.21273,0,-13.7235
0.117187,637.194,724.663,-1.27642,-0.0983021,-0.651357,0,-23.3901
0.126953,650.376,738.28,-1.66176,0.0812631,-0.0899799,0,-33.0568
0.136719,663.558,648.528,-2.0471,-0.0550492,0.471398,0,-42.7234
0.146484,568.255,507.008,-0.459106,0.0747096,-3.98475,4.06024e-15,-0.716177
0.15625,472.952,435.279,1.12889,0.0865058,-8.44089,8.12049e-15,41.291
0.166016,377.648,378.18,2.71688,0.0380101,-12.897,1.21807e-14,83.2982
0.175781,282.345,310.895,4.30487,-0.0209711,-17.3532,1.6241e-14,125.305
0.185547,187.041,176.917,5.89286,-0.0838844,-21.8093,2.03012e-14,167.313
0.195312,91.738,30.0666,7.48085,-0.145487,-26.2655,2.43615e-14,209.32
0.205078,-3.56535,-28.5719,9.06885,0.123205,-30.7216,2.84217e-14,251.327
0.214844,-58.6461,-52.2405,8.99935,-0.047185,-48.3612,4.06024e-14,320.421
0.224609,-113.727,-176.632,8.92986,0.111409,-66.0008,5.27832e-14,389.515
0.234375,-168.808,-327.692,8.86037,-0.00655347,-83.6405,6.49639e-14,458.609
0.244141,-223.888,-373.971,8.79088,-0.0983021,-101.28,7.71446e-14,527.703
0.253906,-278.969,-400.806,8.72139,-0.0498064,-118.92,8.93254e-14,596.797
0.263672,-334.05,-461.33,8.65189,-0.0720882,-136.559,1.01506e-13,665.891
0.273437,-389.131,-524.736,8.5824,0.191361,-154.199,1.13687e-13,734.985
0.283203,-427.066,-574.817,5.82122,-0.140244,-170.711,1.6241e-13,691.177
0.292969,-465.002,-598.745,3.06005,0.262139,-187.223,2.11133e-13,647.37
0.302734,-502.937,-569.204,0.298867,0.00131069,-203.735,2.59856e-13,603.563
0.3125,-540.873,-572.58,-2.46231,0.281799,-220.247,3.08579e-13,559.756
0.322266,-578.808,-615.863,-5.22349,0.123205,-236.758,3.57301e-13,515.948
0.332031,-616.743,-609.193,-7.98467,-0.0157283,-253.27,4.06024e-13,472.141
0.341797,-654.679,-565.766,-10.7458,-0.00655347,-269.782,4.54747e-13,428.334
0.351562,-651.845,-548.491,-2.56446,0.09437,-269.137,4.54747e-13,336.358
0.361328,-649.012,-566.208,5.61692,-0.0917486,-268.492,4.54747e-13,244.381
0.371094,-646.179,-536.042,13.7983,0.148108,-267.846,4.54747e-13,152.405
0.380859,-643.345,-471.705,21.9797,0.0720882,-267.201,4.54747e-13,60.4283
0.390625,-640.512,-406.825,30.1611,0.0131069,-266.555,4.54747e-13,-31.5482
0.400391,-637.678,-378.462,38.3425,0.0891272,-265.91,4.54747e-13,-123.525
0.410156,-634.845,-348.175,46.5238,0.0157283,-265.265,4.54747e-13,-215.501
0.419922,-537.875,-269.6,36.1583,-0.145487,-252.813,3.57301e-13,-256.48
0.429687,-440.905,-201.498,25.7927,0.0747096,-240.362,2.59856e-13,-297.459
0.439453,-343.935,-151.352,15.4272,-0.235925,-227.91,1.6241e-13,-338.438
0.449219,-246.966,-136.557,5.06164,-0.159905,-215.459,6.49639e-14,-379.417
0.458984,-149.996,-67.0619,-5.30391,0.100923,-203.007,-3.2482e-14,-420.396
0.46875,-53.0258,39.1242,-15.6695,-0.154662,-190.556,-1.29928e-13,-461.374
0.478516,43.944,73.0248,-26.035,-0.111409,-178.105,-2.27374e-13,-502.353
0.488281,73.4161,16.7157,2.73169,0.483646,-162.077,-1.94892e-13,-516.615
0.498047,102.888,-32.8394,31.4984,0.0524278,-146.049,-1.6241e-13,-530.877
0.507812,132.36,-19.3396,60.2651,1.54531,-130.021,-1.29928e-13,-545.139
0.517578,161.832,28.8598,89.0318,3.30164,-113.993,-9.74459e-14,-559.4
0.527344,191.304,39.9055,117.799,7.99655,-97.9649,-6.49639e-14,-573.662
0.537109,220.777,-13.6696,146.565,18.0928,-81.937,-3.2482e-14,-587.924
0.546875,250.249,-30.0618,175.332,37.6903,-65.909,0,-602.186
0.556641,216.452,3.28394,309.507,73.4998,-53.2085,0,-569.153
0.566406,182.656,21.8002,443.681,133.484,-40.5079,0,-536.12
0.576172,148.859,5.34489,577.856,225.875,-27.8073,0,-503.087
0.585937,115.062,-18.0875,712.031,356.987,-15.1068,0,-470.054
0.595703,81.2659,-14.6354,846.206,527.523,-2.40621,0,-437.021
0.605469,47.4693,14.1662,980.38,729.367,10.2944,0,-403.988
0.615234,13.6728,24.5713,1114.55,943.912,22.9949,0,-370.955
0.625,22.4144,-4.05558,1139.39,1145.72,25.3221,4.06024e-15,-313.232
0.634766,31.1561,-16.8096,1164.24,1306.58,27.6492,8.12049e-15,-255.508
0.644531,39.8977,9.57034,1189.08,1408.11,29.9763,1.21807e-14,-197.785
0.654297,48.6393,29.1494,1213.92,1444.08,32.3034,1.6241e-14,-140.061
0.664062,57.381,6.91083,1238.76,1426.46,34.6306,2.03012e-14,-82.3377
0.673828,66.1226,-13.6275,1263.6,1374.94,36.9577,2.43615e-14,-24.6142
0.683594,74.8643,-3.81616,1288.44,1308.81,39.2848,2.84217e-14,33.1093
0.693359,77.0091,15.1417,1122.04,1234.44,34.8081,2.03012e-14,55.174
0.703125,79.1539,15.9457,955.653,1144.92,30.3314,1.21807e-14,77.2388
0.712891,81.2987,0.194124,789.262,1026.1,25.8547,4.06024e-15,99.3036
0.722656,83.4436,-7.3379,622.871,870.288,21.378,-4.06024e-15,121.368
0.732422,85.5884,6.14889,456.48,687.162,16.9013,-1.21807e-14,143.433
0.742187,87.7332,15.9295,290.089,494.762,12.4246,-2.03012e-14,165.498
0.751953,89.878,2.9426,123.699,311.203,7.94784,-2.84217e-14,187.563
0.761719,71.6537,-7.90734,-6.82627,143.703,5.06085,-2.63916e-14,175.065
0.771484,53.4293,2.94584,-137.351,-14.9052,2.17386,-2.43615e-14,162.568
0.78125,35.205,11.2657,-267.876,-178.772,-0.713126,-2.23313e-14,150.071
0.791016,16.9806,0.638993,-398.401,-350.706,-3.60012,-2.03012e-14,137.573
0.800781,-1.24373,-7.51747,-528.925,-516.84,-6.4871,-1.82711e-14,125.076
0.810547,-19.4681,-4.97606,-659.45,-656.148,-9.37409,-1.6241e-14,112.578
0.820312,-37.6924,2.11757,-789.975,-762.656,-12.2611,-1.42109e-14,100.081
0.830078,-42.4151,5.43548,-829.471,-839.594,-13.3687,-8.12049e-15,89.8079
0.839844,-47.1378,-0.360748,-868.966,-907.458,-14.4763,-2.03012e-15,79.5347
0.849609,-51.8605,-8.30529,-908.462,-972.995,-15.5839,4.06024e-15,69.2615
0.859375,-56.5832,-1.94933,-947.958,-1024.63,-16.6915,1.01506e-14,58.9883
0.869141,-61.3058,5.5099,-987.454,-1052.05,-17.7991,1.6241e-14,48.7152
0.878906,-66.0285,1.76006,-1026.95,-1046.98,-18.9067,2.23313e-14,38.442
0.888672,-70.7512,-4.77546,-1066.45,-1019.28,-20.0143,2.84217e-14,28.1688
0.898437,-59.0473,-4.20603,-1054.89,-991.349,-16.5759,2.43615e-14,64.4333
0.908203,-47.3434,-0.101915,-1043.34,-965.675,-13.1374,2.03012e-14,100.698
0.917969,-35.6395,0.414132,-1031.79,-933.268,-9.699,1.6241e-14,136.962
0.927734,-23.9356,-2.577,-1020.24,-881.299,-6.26057,1.21807e-14,173.227
0.9375,-12.2317,-5.25592,-1008.69,-809.967,-2.82213,8.12049e-15,209.491
0.947266,-0.527856,-1.83933,-997.142,-732.316,0.616301,4.06024e-15,245.756
0.957031,11.176,3.2807,-985.592,-664.586,4.05474,0,282.02
0.966797,6.86037,-0.423838,-894.208,-603.075,20.4685,-1.6241e-14,326.57
0.976562,2.54469,-4.88708,-802.825,-536.41,36.8823,-3.2482e-14,371.12
0.986328,-1.77098,-1.82153,-711.442,-460.472,53.2961,-4.87229e-14,415.67
0.996094,-6.08665,1.82639,-620.058,-375.974,69.7098,-6.49639e-14,460.22
1.00586,-10.4023,1.68888,-528.675,-295.056,86.1236,-8.12049e-14,504.77
1.01562,-14.718,0.803999,-437.292,-220.721,102.537,-9.74459e-14,549.32
1.02539,-19.0337,-0.177947,-345.908,-159.745,118.951,-1.13687e-13,593.87
1.03516,-27.1282,0.800763,-256.598,-102.659,137.802,-1.29928e-13,560.363
1.04492,-35.2228,5.50343,-167.288,-52.0149,156.654,-1.46169e-13,526.856
1.05469,-43.3173,3.96823,-77.9778,-14.9367,175.505,-1.6241e-13,493.349
1.06445,-51.4119,1.49961,11.3324,-5.6137,194.356,-1.78651e-13,459.842
1.07422,-59.5064,6.62935,100.643,-10.3584,213.207,-1.94892e-13,426.335
1.08398,-67.601,13.3202,189.953,-17.2881,232.059,-2.11133e-13,392.828
1.09375,-75.6955,17.5019,279.263,-24.2203,250.91,-2.27374e-13,359.321
1.10352,38.4208,30.1216,284.623,-30.8996,253.568,-1.6241e-13,286.13
1.11328,152.537,54.4843,289.983,-37.208,256.227,-9.74459e-14,212.939
1.12305,266.653,85.2303,295.343,-38.174,258.885,-3.2482e-14,139.748
1.13281,380.77,133.998,300.703,-31.188,261.544,3.2482e-14,66.5564
1.14258,494.886,208.3,306.063,-16.136,264.202,9.74459e-14,-6.63489
1.15234,609.002,299.841,311.423,-4.93083,266.861,1.6241e-13,-79.8261
1.16211,723.119,414.781,316.783,-4.0448,269.519,2.27374e-13,-153.017
1.17187,824.853,560.46,292.756,-12.2484,258.226,1.94892e-13,-193.52
1.18164,926.588,722.167,268.728,-13.6312,246.933,1.6241e-13,-234.023
1.19141,1028.32,887.862,244.701,2.89401,235.64,1.29928e-13,-274.526
1.20117,1130.06,1051.83,220.674,24.4274,224.347,9.74459e-14,-315.029
1.21094,1231.79,1194.75,196.646,33.9483,213.053,6.49639e-14,-355.532
1.2207,1333.53,1297.46,172.619,35.3901,201.76,3.2482e-14,-396.035
1.23047,1435.26,1358.3,148.591,38.056,190.467,0,-436.538
1.24023,1308.18,1369.41,125.419,40.6276,173.851,-8.12049e-15,-437.224
1.25,1181.1,1327.63,102.247,40.5057,157.234,-1.6241e-14,-437.911
1.25977,1054.02,1253.29,79.0748,41.4179,140.618,-2.43615e-14,-438.597
1.26953,926.946,1159.37,55.9027,46.8993,124.001,-3.2482e-14,-439.283
1.2793,799.868,1044.52,32.7305,55.9614,107.385,-4.06024e-14,-439.97
1.28906,672.789,917.131,9.55839,60.2605,90.7682,-4.87229e-14,-440.656
1.29883,545.71,790.294,-13.6137,57.0532,74.1517,-5.68434e-14,-441.342
1.30859,389.508,651.635,-45.3075,46.8141,51.5436,-1.6241e-14,-363.115
1.31836,233.305,491.834,-77.0013,39.3313,28.9355,2.43615e-14,-284.888
1.32812,77.1031,323.339,-108.695,35.3311,6.32746,6.49639e-14,-206.66
1.33789,-79.0992,148.39,-140.389,24.3357,-16.2806,1.05566e-13,-128.433
1.34766,-235.302,-30.0569,-172.083,-0.886029,-38.8887,1.46169e-13,-50.2059
1.35742,-391.504,-193.532,-203.776,-27.113,-61.4968,1.86771e-13,28.0214
1.36719,-547.706,-334.384,-235.47,-44.5387,-84.1049,2.27374e-13,106.249
1.37695,-609.757,-466.864,-232.777,-57.6103,-107.046,1.94892e-13,190.61
1.38672,-671.808,-585.96,-230.085,-75.0608,-129.988,1.6241e-13,274.972
1.39648,-733.858,-687.349,-227.392,-98.4685,-152.93,1.29928e-13,359.333
1.40625,-795.909,-782.216,-224.699,-116.998,-175.871,9.74459e-14,443.695
1.41602,-857.96,-869.098,-222.006,-128.66,-198.813,6.49639e-14,528.056
1.42578,-920.011,-927.036,-219.313,-133.152,-221.755,3.2482e-14,612.418
1.43555,-982.061,-959.976,-216.621,-132.686,-244.696,0,696.779
1.44531,-1019.88,-978.174,-179.446,-126.883,-252.406,3.2482e-14,645.33
1.45508,-1057.7,-977.91,-142.272,-115.932,-260.116,6.49639e-14,593.882
1.46484,-1095.51,-965.808,-105.097,-102.652,-267.826,9.74459e-14,542.434
1.47461,-1133.33,-954.146,-67.9224,-92.9741,-275.536,1.29928e-13,490.985
1.48437,-1171.15,-930.359,-30.7479,-83.3379,-283.246,1.6241e-13,439.537
1.49414,-1208.96,-887.191,6.42668,-62.8242,-290.955,1.94892e-13,388.088
1.50391,-1246.78,-840.109,43.6012,-39.6013,-298.665,2.27374e-13,336.64
1.51367,-1177.32,-787.315,61.0038,-24.2125,-288.823,1.94892e-13,243.525
1.52344,-1107.85,-718.081,78.4064,-13.8658,-278.981,1.6241e-13,150.41
1.5332,-1038.38,-651.414,95.8089,2.97003,-269.139,1.29928e-13,57.2949
1.54297,-968.916,-592.186,113.211,22.8153,-259.297,9.74459e-14,-35.82
1.55273,-899.45,-520.896,130.614,37.7047,-249.455,6.49639e-14,-128.935
1.5625,-829.983,-439.543,148.017,44.5924,-239.613,3.2482e-14,-222.05
1.57227,-760.517,-366.112,165.419,48.6137,-229.771,0,-315.165
1.58203,-618.941,-293.728,160.844,56.4529,-213.522,3.2482e-14,-344.789
1.5918,-477.366,-224.888,156.269,67.3474,-197.273,6.49639e-14,-374.413
1.60156,-335.79,-175.613,151.694,73.1512,-181.025,9.74459e-14,-404.037
1.61133,-194.215,-132.982,147.119,71.1707,-164.776,1.29928e-13,-433.661
1.62109,-52.6395,-86.6102,142.544,70.9059,-148.527,1.6241e-13,-463.286
1.63086,88.936,-53.0882,137.968,79.1214,-132.278,1.94892e-13,-492.91
1.64062,230.511,-34.6237,133.393,89.1692,-116.029,2.27374e-13,-522.534
1.65039,278.671,-18.4774,190.715,90.5428,-100.285,1.94892e-13,-537.211
1.66016,326.831,-18.7799,248.036,88.7393,-84.5406,1.6241e-13,-551.887
1.66992,374.99,-36.2495,305.358,98.7647,-68.7961,1.29928e-13,-566.564
1.67969,423.15,-44.4238,362.679,122.475,-53.0517,9.74459e-14,-581.241
1.68945,471.31,-42.688,420.001,151.649,-37.3073,6.49639e-14,-595.917
1.69922,519.469,-44.5904,477.323,184.243,-21.5628,3.2482e-14,-610.594
1.70898,567.629,-39.4218,534.644,230.767,-5.81839,0,-625.271
1.71875,525.591,-25.6519,638.488,298.741,2.76072,-1.6241e-14,-599.565
1.72852,483.553,-22.4715,742.332,387.255,11.3398,-3.2482e-14,-573.859
1.73828,441.515,-19.2442,846.175,490.523,19.9189,-4.87229e-14,-548.154
1.74805,399.477,-5.99845,950.019,607.447,28.498,-6.49639e-14,-522.448
1.75781,357.439,-1.53197,1053.86,737.825,37.0771,-8.12049e-14,-496.743
1.76758,315.401,-7.97528,1157.71,873.764,45.6562,-9.74459e-14,-471.037
1.77734,273.363,-5.99359,1261.55,1002.67,54.2353,-1.13687e-13,-445.331
1.78711,241.139,-2.19846,1212.7,1112.89,51.6085,-9.74459e-14,-369.947
1.79687,208.916,-4.93723,1163.84,1198.59,48.9817,-8.12049e-14,-294.563
1.80664,176.693,2.43303,1114.99,1251.96,46.3549,-6.49639e-14,-219.178
1.81641,144.47,14.671,1066.13,1265.93,43.728,-4.87229e-14,-143.794
1.82617,112.247,13.6453,1017.28,1237.57,41.1012,-3.2482e-14,-68.41
1.83594,80.0235,10.7173,968.425,1173.64,38.4744,-1.6241e-14,6.97428
1.8457,47.8003,14.2956,919.57,1082.31,35.8475,0,82.3585
1.85547,27.8949,9.77578,736.822,970.141,29.4402,0,121.598
1.86523,7.98949,4.19632,554.073,844.366,23.0328,0,160.837
1.875,-11.9159,7.72454,371.325,711.143,16.6254,0,200.076
1.88477,-31.8213,4.99547,188.576,575.176,10.218,0,239.315
1.89453,-51.7266,-5.70402,5.82754,435.907,3.8106,0,278.554
1.9043,-71.632,-6.19095,-176.921,290.044,-2.59679,0,317.794
1.91406,-91.5374,-3.84528,-359.67,137.089,-9.00419,0,357.033
1.92383,-117.067,-10.6623,-456.778,-18.9893,-11.696,-4.06024e-15,341.794
1.93359,-142.596,-10.4504,-553.887,-170.643,-14.3879,-8.12049e-15,326.554
1.94336,-168.125,-2.69024,-650.995,-314.073,-17.0798,-1.21807e-14,311.315
1.95312,-193.655,-3.48777,-748.104,-445.91,-19.7716,-1.6241e-14,296.075
1.96289,-219.184,-3.66248,-845.212,-562.289,-22.4635,-2.03012e-14,280.836
1.97266,-244.713,4.05235,-942.321,-658.477,-25.1553,-2.43615e-14,265.597
1.98242,-270.243,2.24699,-1039.43,-736.757,-27.8472,-2.84217e-14,250.357
1.99219,-248.96,-4.57972,-1051.66,-801.366,-25.0604,-2.43615e-14,232.138
2.00195,-227.676,0.237802,-1063.88,-856.573,-22.2736,-2.03012e-14,213.919
2.01172,-206.393,3.70454,-1076.11,-898.49,-19.4868,-1.6241e-14,195.7
2.02148,-185.11,-2.80186,-1088.34,-923.215,-16.7,-1.21807e-14,177.48
2.03125,-163.827,-4.41471,-1100.57,-931.212,-13.9132,-8.12049e-15,159.261
2.04102,-142.543,-6.46434,-1112.79,-924.836,-11.1265,-4.06024e-15,141.042
2.05078,-121.26,-17.9339,-1125.02,-906.014,-8.33967,0,122.823
2.06055,-77.8885,-20.3912,-1091.53,-876.131,3.6675,8.12049e-15,143.904
2.07031,-34.5169,-11.057,-1058.05,-838.483,15.6747,1.6241e-14,164.986
2.08008,8.85464,-11.4161,-1024.57,-796.301,27.6818,2.43615e-14,186.067
2.08984,52.2262,-14.6289,-991.082,-750.945,39.689,3.2482e-14,207.149
2.09961,95.5977,-10.3193,-957.597,-699.476,51.6962,4.06024e-14,228.231
2.10937,138.969,-11.8254,-924.113,-639.198,63.7034,4.87229e-14,249.312
2.11914,182.341,-16.7206,-890.629,-572.299,75.7105,5.68434e-14,270.394
2.12891,189.835,-9.77578,-775.226,-503.815,95.8424,1.6241e-14,292.263
2.13867,197.33,-5.57461,-659.823,-436.014,115.974,-2.43615e-14,314.133
2.14844,204.824,-12.3948,-544.42,-371.177,136.106,-6.49639e-14,336.002
2.1582,212.318,-10.8742,-429.018,-310.043,156.238,-1.05566e-13,357.872
2.16797,219.813,-4.66546,-313.615,-253.723,176.37,-1.46169e-13,379.741
2.17773,227.307,-6.20713,-198.212,-202.665,196.502,-1.86771e-13,401.611
2.1875,234.802,-4.45516,-82.8094,-157.313,216.633,-2.27374e-13,423.48
2.19727,263.149,6.34625,8.8833,-118.993,229.433,-1.6241e-13,381.82
2.20703,291.496,8.85046,100.576,-90.0696,242.232,-9.74459e-14,340.159
2.2168,319.843,12.4013,192.269,-71.7566,255.032,-3.2482e-14,298.499
2.22656,348.189,26.8959,283.961,-61.6734,267.831,3.2482e-14,256.838
2.23633,376.536,39.7648,375.654,-56.2327,280.63,9.74459e-14,215.178
2.24609,404.883,51.1987,467.347,-53.4737,293.43,1.6241e-13,173.517
2.25586,433.23,78.9844,559.039,-52.9888,306.229,2.27374e-13,131.857
2.26562,512.54,116.887,543.949,-54.9312,300.303,2.27374e-13,77.6935
2.27539,591.85,157.378,528.858,-56.1882,294.376,2.27374e-13,23.5302
2.28516,671.16,218.034,513.768,-56.0007,288.45,2.27374e-13,-30.633
2.29492,750.469,297.077,498.677,-51.7711,282.523,2.27374e-13,-84.7962
2.30469,829.779,382.77,483.587,-45.2176,276.597,2.27374e-13,-138.959
2.31445,909.089,485.119,468.496,-35.993,270.671,2.27374e-13,-193.123
2.32422,988.399,606.37,453.406,-26.5193,264.744,2.27374e-13,-247.286
2.33398,996.168,726.038,396.627,-20.5386,246.276,2.11133e-13,-259.339
2.34375,1003.94,844.896,339.848,-19.3052,227.808,1.94892e-13,-271.391
2.35352,1011.71,965.975,283.07,-21.2123,209.34,1.78651e-13,-283.444
2.36328,1019.48,1069.14,226.291,-22.5177,190.873,1.6241e-13,-295.497
2.37305,1027.25,1142.16,169.512,-21.5059,172.405,1.46169e-13,-307.55
2.38281,1035.01,1191.02,112.733,-17.9002,153.937,1.29928e-13,-319.603
2.39258,1042.78,1202.9,55.9544,-13.4884,135.469,1.13687e-13,-331.655
2.40234,906.404,1170.5,4.24223,-9.15651,111.634,9.74459e-14,-309.89
2.41211,770.023,1109.21,-47.4699,-7.14591,87.799,8.12049e-14,-288.125
2.42187,633.643,1022.35,-99.1821,-5.59535,63.9641,6.49639e-14,-266.36
2.43164,497.262,903.987,-150.894,-5.12219,40.1291,4.87229e-14,-244.594
2.44141,360.881,770.375,-202.606,-4.4734,16.2942,3.2482e-14,-222.829
2.45117,224.501,635.308,-254.319,-4.3751,-7.54075,1.6241e-14,-201.064
2.46094,88.1203,490.218,-306.031,-3.03688,-31.3757,0,-179.298
2.4707,-55.4295,341.69,-325.322,-2.5978,-56.3338,3.2482e-14,-114.066
2.48047,-198.979,200.933,-344.612,-2.06041,-81.2919,6.49639e-14,-48.833
2.49023,-342.529,60.287,-363.903,-2.0709,-106.25,9.74459e-14,16.3997
2.5,-486.079,-82.6178,-383.194,-1.45094,-131.208,1.29928e-13,81.6325
2.50977,-629.629,-214.265,-402.484,-2.17837,-156.166,1.6241e-13,146.865
2.51953,-773.179,-338.388,-421.775,-4.3633,-181.124,1.94892e-13,212.098
2.5293,-916.728,-459.908,-441.066,-7.01221,-206.082,2.27374e-13,277.331
2.53906,-970.735,-564.063,-402.461,-9.52219,-220.801,1.6241e-13,318.775
2.54883,-1024.74,-644.875,-363.856,-8.80524,-235.52,9.74459e-14,360.22
2.55859,-1078.75,-714.2,-325.251,-7.38576,-250.239,3.2482e-14,401.665
2.56836,-1132.76,-766.57,-286.646,-5.47084,-264.958,-3.2482e-14,443.11
2.57812,-1186.76,-796.596,-248.041,-4.99768,-279.677,-9.74459e-14,484.555
2.58789,-1240.77,-817.824,-209.437,-5.7107,-294.396,-1.6241e-13,526
2.59766,-1294.78,-831.509,-170.832,-6.94013,-309.115,-2.27374e-13,567.444
2.60742,-1279.71,-826.915,-119.129,-8.11058,-305.411,-2.59856e-13,509.617
2.61719,-1264.64,-812.59,-67.4257,-7.25994,-301.707,-2.92338e-13,451.79
2.62695,-1249.57,-794.474,-15.7227,-6.20614,-298.004,-3.2482e-13,393.964
2.63672,-1234.5,-760.937,35.9803,-4.86661,-294.3,-3.57301e-13,336.137
2.64648,-1219.43,-715.915,87.6834,-4.6451,-290.597,-3.89783e-13,278.31
2.65625,-1204.36,-672.344,139.386,-5.55472,-286.893,-4.22265e-13,220.483
2.66602,-1189.29,-621.392,191.089,-6.07376,-283.189,-4.54747e-13,162.656
2.67578,-1077.64,-563.615,219.865,-5.72511,-267.171,-3.89783e-13,78.7106
2.68555,-965.989,-512.291,248.641,-4.66738,-251.153,-3.2482e-13,-5.23442
2.69531,-854.34,-461.382,277.416,-3.52839,-235.134,-2.59856e-13,-89.1795
2.70508,-742.692,-401.611,306.192,-3.49431,-219.116,-1.94892e-13,-173.125
2.71484,-631.044,-344.804,334.967,-3.628,-203.097,-1.29928e-13,-257.07
2.72461,-519.396,-292.356,363.743,-4.48126,-187.079,-6.49639e-14,-341.015
2.73437,-407.747,-236.007,392.518,-4.72767,-171.06,0,-424.96
2.74414,-274.583,-184.975,423.751,-4.73816,-153.846,0,-468.312
2.75391,-141.419,-147.122,454.983,-3.57426,-136.631,0,-511.665
2.76367,-8.25417,-112.67,486.216,-0.882097,-119.417,0,-555.018
2.77344,124.91,-82.951,517.448,3.30426,-102.202,0,-598.37
2.7832,258.075,-66.9519,548.681,9.29282,-84.9876,0,-641.723
2.79297,391.239,-55.8965,579.913,18.0076,-67.773,0,-685.076
2.80273,524.403,-44.1115,611.145,30.5916,-50.5585,0,-728.428
2.8125,542.899,-43.5518,657.706,48.3201,-39.8246,-1.6241e-14,-726.353
2.82227,561.395,-50.3187,704.266,72.6937,-29.0907,-3.2482e-14,-724.279
2.83203,579.891,-53.9423,750.826,103.553,-18.3568,-4.87229e-14,-722.204
2.8418,598.387,-61.9047,797.386,141.7,-7.62293,-6.49639e-14,-720.129
2.85156,616.883,-72.7239,843.946,188.217,3.11096,-8.12049e-14,-718.054
2.86133,635.379,-75.2265,890.506,244.399,13.8449,-9.74459e-14,-715.98
2.87109,653.875,-75.0226,937.067,312.282,24.5787,-1.13687e-13,-713.905
2.88086,597.586,-78.0202,938.942,391.928,25.0475,-9.74459e-14,-644.706
2.89062,541.297,-75.1925,940.818,482.221,25.5162,-8.12049e-14,-575.506
2.90039,485.008,-68.4289,942.694,578.728,25.985,-6.49639e-14,-506.307
2.91016,428.719,-68.0908,944.569,677.928,26.4537,-4.87229e-14,-437.107
2.91992,372.43,-66.4116,946.445,776.661,26.9225,-3.2482e-14,-367.908
2.92969,316.141,-61.4776,948.32,870.034,27.3912,-1.6241e-14,-298.708
2.93945,259.853,-61.8836,950.196,951.953,27.8599,0,-229.509
2.94922,193.69,-65.5494,844.642,1015.4,21.4605,0,-144.3
2.95898,127.528,-63.3363,739.087,1055.03,15.0611,0,-59.0918
2.96875,61.3654,-63.3153,633.533,1067.71,8.66175,0,26.1168
2.97852,-4.797,-65.1433,527.979,1052.41,2.26235,0,111.325
2.98828,-70.9594,-61.5019,422.425,1010.5,-4.13705,0,196.534
2.99805,-137.122,-55.9321,316.87,943.484,-10.5364,0,281.743
3.00781,-203.284,-54.9696,211.316,854.541,-16.9358,0,366.951
3.01758,-250.747,-52.556,74.551,748.055,-21.805,8.12049e-15,386.913
3.02734,-298.211,-48.5635,-62.2139,629.63,-26.6741,1.6241e-14,406.875
3.03711,-345.674,-49.6829,-198.979,504.57,-31.5432,2.43615e-14,426.836
3.04687,-393.137,-49.924,-335.744,377.982,-36.4123,3.2482e-14,446.798
3.05664,-440.6,-44.8104,-472.509,251.18,-41.2815,4.06024e-14,466.76
3.06641,-488.063,-41.0072,-609.274,125.912,-46.1506,4.87229e-14,486.721
3.07617,-535.527,-39.5917,-746.038,2.28847,-51.0197,5.68434e-14,506.683
3.08594,-504.714,-34.7386,-809.532,-117.917,-48.6387,4.87229e-14,481.343
3.0957,-473.9,-31.5889,-873.026,-234.165,-46.2576,4.06024e-14,456.002
3.10547,-443.087,-31.9707,-936.52,-343.834,-43.8766,3.2482e-14,430.662
3.11523,-412.274,-28.8,-1000.01,-444.501,-41.4955,2.43615e-14,405.321
3.125,-381.461,-23.1138,-1063.51,-533.859,-39.1145,1.6241e-14,379.981
3.13477,-350.648,-20.1323,-1127,-609.625,-36.7335,8.12049e-15,354.64
3.14453,-319.835,-14.6548,-1190.49,-670.584,-34.3524,0,329.299
3.1543,-251.477,-6.18125,-1181.05,-716.496,-21.9546,1.6241e-14,305.237
3.16406,-183.119,-0.587227,-1171.61,-748.766,-9.55678,3.2482e-14,281.175
3.17383,-114.762,3.5816,-1162.17,-768.564,2.84105,4.87229e-14,257.113
3.18359,-46.404,10.8596,-1152.73,-777.318,15.2389,6.49639e-14,233.05
3.19336,21.9537,15.6885,-1143.29,-776.644,27.6367,8.12049e-14,208.988
3.20312,90.3115,17.9047,-1133.84,-765.991,40.0345,9.74459e-14,184.926
3.21289,158.669,21.3132,-1124.4,-747.486,52.4323,1.13687e-13,160.863
3.22266,193.796,25.11,-1039.44,-720.75,73.1997,1.29928e-13,154.277
3.23242,228.922,25.419,-954.472,-686.183,93.967,1.46169e-13,147.691
3.24219,264.049,28.0623,-869.507,-645.083,114.734,1.6241e-13,141.105
3.25195,299.175,32.5919,-784.542,-598.905,135.502,1.78651e-13,134.519
3.26172,334.302,33.4768,-699.577,-550.843,156.269,1.94892e-13,127.933
3.27148,369.428,33.1209,-614.612,-501.295,177.036,2.11133e-13,121.347
3.28125,404.555,36.078,-529.647,-451.064,197.804,2.27374e-13,114.761
3.29102,434.401,36.9306,-402.496,-401.415,215.113,1.6241e-13,118.71
3.30078,464.247,35.9745,-275.345,-351.448,232.423,9.74459e-14,122.66
3.31055,494.093,39.0902,-148.194,-302.734,249.732,3.2482e-14,126.609
3.32031,523.939,41.7254,-21.043,-255.474,267.041,-3.2482e-14,130.559
3.33008,553.785,41.2029,106.108,-210.609,284.351,-9.74459e-14,134.508
3.33984,583.631,44.3558,233.259,-170.51,301.66,-1.6241e-13,138.458
3.34961,613.477,49.7314,360.41,-135.452,318.97,-2.27374e-13,142.407
3.35937,651.303,53.58,411.942,-106.727,319.675,-1.29928e-13,121.979
3.36914,689.129,61.8513,463.473,-82.7848,320.381,-3.2482e-14,101.551
3.37891,726.954,76.9509,515.005,-64.2083,321.086,6.49639e-14,81.1231
3.38867,764.78,92.3968,566.537,-49.4643,321.792,1.6241e-13,60.6951
3.39844,802.606,112.875,618.068,-37.5226,322.497,2.59856e-13,40.2671
3.4082,840.432,143.426,669.6,-28.0725,323.203,3.57301e-13,19.8391
3.41797,878.258,180.147,721.132,-21.0144,323.908,4.54747e-13,-0.58888
3.42773,880.963,223.597,671.215,-15.706,307.649,4.22265e-13,-31.6283
3.4375,883.669,280.471,621.299,-11.4044,291.39,3.89783e-13,-62.6677
3.44727,886.374,345.758,571.383,-8.62306,275.131,3.57301e-13,-93.7071
3.45703,889.079,416.902,521.467,-6.54036,258.873,3.2482e-13,-124.746
3.4668,891.785,497.983,471.55,-4.90069,242.614,2.92338e-13,-155.786
3.47656,894.49,585.787,421.634,-3.99369,226.355,2.59856e-13,-186.825
3.48633,897.196,672.041,371.718,-4.47471,210.096,2.27374e-13,-217.865
3.49609,827.973,758.344,285.461,-6.16026,184.245,1.86771e-13,-211.894
3.50586,758.75,840.565,199.204,-10.6966,158.394,1.46169e-13,-205.923
3.51562,689.527,907.996,112.947,-17.6026,132.543,1.05566e-13,-199.952
3.52539,620.304,959.79,26.6903,-25.3003,106.692,6.49639e-14,-193.981
3.53516,551.081,994.174,-59.5665,-33.0256,80.8407,2.43615e-14,-188.01
3.54492,481.858,1004.17,-145.823,-40.3248,54.9896,-1.6241e-14,-182.04
3.55469,412.635,987.637,-232.08,-45.9398,29.1386,-5.68434e-14,-176.069
3.56445,292.258,949.756,-301.978,-49.9165,1.40393,-8.12049e-14,-136.932
3.57422,171.882,888.326,-371.876,-52.3504,-26.3307,-1.05566e-13,-97.7953
3.58398,51.5052,804.093,-441.773,-53.0346,-54.0654,-1.29928e-13,-58.6586
3.59375,-68.8714,706,-511.671,-51.9861,-81.8,-1.54289e-13,-19.5219
3.60352,-189.248,596.42,-581.569,-49.986,-109.535,-1.78651e-13,19.6148
3.61328,-309.625,477.229,-651.467,-46.9451,-137.269,-2.03012e-13,58.7515
3.62305,-430.001,355.887,-721.364,-43.5177,-165.004,-2.27374e-13,97.8882
3.63281,-529.527,235.602,-703.024,-38.8136,-183.674,-1.94892e-13,136.438
3.64258,-629.053,115.134,-684.683,-34.1816,-202.344,-1.6241e-13,174.988
3.65234,-728.579,-3.05261,-666.342,-28.138,-221.015,-1.29928e-13,213.539
3.66211,-828.104,-115.354,-648.002,-20.8033,-239.685,-9.74459e-14,252.089
3.67188,-927.63,-224.354,-629.661,-12.3022,-258.355,-6.49639e-14,290.639
3.68164,-1027.16,-327.229,-611.321,-3.71713,-277.025,-3.2482e-14,329.189
3.69141,-1126.68,-421.921,-592.98,4.41573,-295.695,0,367.739
3.70117,-1153.15,-506.06,-492.92,11.2772,-296.84,0,361.137
3.71094,-1179.61,-580.455,-392.861,16.9682,-297.985,0,354.535
3.7207,-1206.08,-641.623,-292.801,22.9463,-299.13,0,347.932
3.73047,-1232.54,-688.158,-192.742,28.9965,-300.274,0,341.33
3.74023,-1259.01,-721.96,-92.682,35.1725,-301.419,0,334.728
3.75,-1285.48,-743.725,7.37757,39.3588,-302.564,0,328.126
3.75977,-1311.94,-753.036,107.437,42.0903,-303.709,0,321.523
3.76953,-1236.49,-753.844,178.305,43.1913,-290.167,0,258.042
3.7793,-1161.03,-748.529,249.174,42.8007,-276.625,0,194.561
3.78906,-1085.58,-734.234,320.042,40.8701,-263.083,0,131.08
3.79883,-1010.12,-712.838,390.91,38.0678,-249.542,0,67.5983
3.80859,-934.667,-685.764,461.779,34.1646,-236,0,4.11706
3.81836,-859.213,-651.6,532.647,29.7213,-222.458,0,-59.3642
3.82812,-783.758,-610.779,603.515,24.7892,-208.916,0,-122.845
3.83789,-646.053,-566.4,631.198,19.182,-190.627,-1.6241e-14,-192.995
3.84766,-508.348,-518.909,658.881,13.8907,-172.338,-3.2482e-14,-263.144
3.85742,-370.643,-467.639,686.564,8.00572,-154.048,-4.87229e-14,-333.293
3.86719,-232.938,-416.657,714.247,2.02764,-135.759,-6.49639e-14,-403.442
3.87695,-95.2333,-367.034,741.931,-3.12732,-117.469,-8.12049e-14,-473.591
3.88672,42.4716,-318.396,769.614,-7.26911,-99.1796,-9.74459e-14,-543.74
3.89648,180.177,-271.747,797.297,-9.33477,-80.8902,-1.13687e-13,-613.889
3.90625,257.16,-230.356,822.682,-10.7713,-67.8247,-9.74459e-14,-648.973
3.91602,334.143,-191.415,848.067,-9.56414,-54.7592,-8.12049e-14,-684.056
3.92578,411.126,-157.399,873.452,-6.09604,-41.6937,-6.49639e-14,-719.139
3.93555,488.11,-130.507,898.837,0.0340781,-28.6282,-4.87229e-14,-754.222
3.94531,565.093,-110.23,924.222,8.54442,-15.5627,-3.2482e-14,-789.305
3.95508,642.076,-94.3008,949.607,20.8204,-2.49723,-1.6241e-14,-824.389
3.96484,719.06,-84.2678,974.992,37.5199,10.5683,0,-859.472
3.97461,694.255,-79.0588,959.41,60.9512,12.051,0,-825.75
3.98438,669.45,-73.8789,943.829,91.493,13.5337,0,-792.029
3.99414,644.646,-70.265,928.247,129.677,15.0165,0,-758.308
4.00391,619.841,-68.4062,912.666,175.626,16.4992,0,-724.586
4.01367,595.036,-64.6159,897.084,229.746,17.9819,0,-690.865
4.02344,570.232,-59.4296,881.503,292.519,19.4647,0,-657.144
4.0332,545.427,-56.419,865.921,363.1,20.9474,0,-623.422
4.04297,468.762,-50.8703,785.305,439.963,13.6342,4.06024e-15,-520.075
4.05273,392.097,-44.4448,704.689,520.478,6.32095,8.12049e-15,-416.728
4.0625,315.431,-38.2458,624.073,600.943,-0.992277,1.21807e-14,-313.381
4.07227,238.766,-32.6728,543.456,679.252,-8.30551,1.6241e-14,-210.034
4.08203,162.101,-26.3443,462.84,751.021,-15.6187,2.03012e-14,-106.687
4.0918,85.4356,-21.7128,382.224,812.86,-22.932,2.43615e-14,-3.34004
4.10156,8.7704,-20.4801,301.608,861.151,-30.2452,2.84217e-14,100.007
4.11133,-80.3877,-18.6117,194.032,893.31,-36.1751,8.12049e-15,178.105
4.12109,-169.546,-17.5052,86.457,904.719,-42.105,-1.21807e-14,256.203
4.13086,-258.704,-19.0808,-21.1185,894.728,-48.035,-3.2482e-14,334.302
4.14062,-347.862,-18.754,-128.694,863.259,-53.9649,-5.27832e-14,412.4
4.15039,-437.02,-17.6831,-236.269,811.92,-59.8948,-7.30844e-14,490.498
4.16016,-526.178,-19.4917,-343.845,743.054,-65.8247,-9.33856e-14,568.596
4.16992,-615.336,-19.6891,-451.42,659.417,-71.7547,-1.13687e-13,646.694
4.17969,-636.011,-19.2491,-536.327,564.815,-69.5078,-9.74459e-14,643.252
4.18945,-656.687,-20.8085,-621.235,462.417,-67.2609,-8.12049e-14,639.809
4.19922,-677.362,-22.7287,-706.142,355.92,-65.014,-6.49639e-14,636.366
4.20898,-698.037,-23.3143,-791.049,248.046,-62.7671,-4.87229e-14,632.923
4.21875,-718.712,-24.7266,-875.956,141.336,-60.5202,-3.2482e-14,629.481
4.22852,-739.388,-25.9383,-960.863,37.5658,-58.2733,-1.6241e-14,626.038
4.23828,-760.063,-25.2006,-1045.77,-62.1492,-56.0264,0,622.595
4.24805,-666.459,-24.0472,-1069.67,-157.662,-43.7605,0,584.303
4.25781,-572.855,-22.4392,-1093.58,-247,-31.4946,0,546.012
4.26758,-479.251,-19.5985,-1117.48,-330.313,-19.2287,0,507.72
4.27734,-385.647,-16.7254,-1141.39,-405.805,-6.96284,0,469.428
4.28711,-292.043,-14.2083,-1165.29,-471.631,5.30305,0,431.137
4.29687,-198.44,-12.5922,-1189.2,-527.598,17.5689,0,392.845
4.30664,-104.836,-10.4682,-1213.1,-572.523,29.8348,0,354.553
4.31641,-3.7315,-9.18532,-1154.69,-606.355,51.2282,0,311.673
4.32617,97.3726,-8.7356,-1096.27,-628.975,72.6216,0,268.793
4.33594,198.477,-7.21981,-1037.85,-641.496,94.015,0,225.913
4.3457,299.581,-6.1683,-979.437,-644.499,115.408,0,183.033
4.35547,400.685,-6.46758,-921.02,-640.019,136.802,0,140.153
4.36523,501.789,-6.31228,-862.604,-628.017,158.195,0,97.2724
4.375,602.893,-6.26375,-804.187,-609.917,179.588,0,54.3922
4.38477,639.566,-7.23599,-683.543,-586.363,200.372,-6.49639e-14,29.0857
4.39453,676.239,-7.47541,-562.899,-558.268,221.155,-1.29928e-13,3.77917
4.4043,712.913,-5.83506,-442.255,-525.763,241.938,-1.94892e-13,-21.5274
4.41406,749.586,-3.81293,-321.612,-490.124,262.722,-2.59856e-13,-46.8339
4.42383,786.259,-0.85253,-200.968,-451.427,283.505,-3.2482e-13,-72.1404
4.43359,822.932,4.48589,-80.3237,-411.823,304.288,-3.89783e-13,-97.447
4.44336,859.605,10.0055,40.3202,-371.799,325.072,-4.54747e-13,-122.753
4.45312,875.36,14.4445,131.243,-332.69,330.548,-4.54747e-13,-110.773
4.46289,891.115,21.5931,222.167,-295.413,336.024,-4.54747e-13,-98.7927
4.47266,906.869,28.9294,313.09,-260.029,341.501,-4.54747e-13,-86.8123
4.48242,922.624,36.5278,404.013,-228.079,346.977,-4.54747e-13,-74.8319
4.49219,938.379,45.0353,494.937,-198.452,352.453,-4.54747e-13,-62.8515
4.50195,954.134,55.9305,585.86,-172.942,357.929,-4.54747e-13,-50.871
4.51172,969.888,67.4097,676.783,-151.22,363.406,-4.54747e-13,-38.8906
4.52148,950.874,80.3594,665.288,-133.473,349.16,-3.89783e-13,-28.5274
4.53125,931.859,96.8002,653.793,-119.644,334.915,-3.2482e-13,-18.1642
4.54102,912.844,115.8,642.297,-109.662,320.669,-2.59856e-13,-7.80093
4.55078,893.83,137.222,630.802,-103.15,306.424,-1.94892e-13,2.56231
4.56055,874.815,166.342,619.307,-97.6939,292.178,-1.29928e-13,12.9255
4.57031,855.8,200.262,607.812,-94.4067,277.933,-6.49639e-14,23.2888
4.58008,836.786,238.314,596.317,-90.9766,263.687,0,33.652
4.58984,756.715,285.135,513.824,-87.9279,236.789,0,28.0762
4.59961,676.643,337.854,431.332,-83.4532,209.891,0,22.5004
4.60937,596.572,395.268,348.839,-78.5945,182.993,0,16.9245
4.61914,516.501,457.678,266.347,-72.7239,156.095,0,11.3487
4.62891,436.429,524.442,183.854,-67.2701,129.196,0,5.77289
4.63867,356.358,590.239,101.362,-62.2881,102.298,0,0.19707
4.64844,276.286,653.876,18.8691,-57.4005,75.4,0,-5.37875
4.6582,184.491,713.687,-74.1,-52.7227,45.2934,-1.6241e-14,5.66038
4.66797,92.695,764.113,-167.069,-48.6936,15.1867,-3.2482e-14,16.6995
4.67773,0.899292,801.82,-260.038,-45.4955,-14.9199,-4.87229e-14,27.7386
4.6875,-90.8964,826.964,-353.007,-42.515,-45.0266,-6.49639e-14,38.7778
4.69727,-182.692,835.021,-445.976,-40.4231,-75.1332,-8.12049e-14,49.8169
4.70703,-274.488,823.895,-538.945,-39.0115,-105.24,-9.74459e-14,60.8561
4.7168,-366.284,796.261,-631.914,-37.17,-135.347,-1.13687e-13,71.8952
4.72656,-441.382,751.952,-667.975,-35.2039,-157.693,-1.94892e-13,91.8017
4.73633,-516.479,689.773,-704.035,-33.0243,-180.04,-2.76097e-13,111.708
4.74609,-591.577,615.719,-740.095,-30.3478,-202.386,-3.57301e-13,131.615
4.75586,-666.675,531.878,-776.155,-27.2388,-224.733,-4.38506e-13,151.521
4.76562,-741.773,439.498,-812.215,-24.1679,-247.079,-5.19711e-13,171.428
4.77539,-816.871,342.372,-848.275,-21.7261,-269.426,-6.00916e-13,191.334
4.78516,-891.969,245.121,-884.336,-19.4992,-291.772,-6.82121e-13,211.241
4.79492,-934.337,147.177,-802.297,-17.8844,-296.586,-5.84675e-13,209.876
4.80469,-976.705,49.932,-720.259,-16.7245,-301.4,-4.87229e-13,208.512
4.81445,-1019.07,-41.2531,-638.22,-15.3653,-306.214,-3.89783e-13,207.147
4.82422,-1061.44,-129.965,-556.182,-14.7361,-311.028,-2.92338e-13,205.782
4.83398,-1103.81,-214.419,-474.143,-14.3954,-315.842,-1.94892e-13,204.418
4.84375,-1146.18,-292.177,-392.105,-13.6312,-320.656,-9.74459e-14,203.053
4.85352,-1188.54,-363.773,-310.066,-12.5001,-325.47,0,201.689
4.86328,-1153.45,-429.385,-176.457,-11.4922,-313.824,3.2482e-14,168.357
4.87305,-1118.36,-486.329,-42.8483,-10.2876,-302.177,6.49639e-14,135.025
4.88281,-1083.26,-533.711,90.7606,-9.65851,-290.531,9.74459e-14,101.693
4.89258,-1048.17,-572.712,224.369,-8.82228,-278.884,1.29928e-13,68.3611
4.90234,-1013.08,-602.014,357.978,-7.66363,-267.237,1.6241e-13,35.0291
4.91211,-977.986,-619.674,491.587,-5.79982,-255.591,1.94892e-13,1.6972
4.92187,-942.893,-628.916,625.196,-4.10903,-243.944,2.27374e-13,-31.6347
4.93164,-833.484,-630.164,696.655,-1.81662,-226.108,1.78651e-13,-88.189
4.94141,-724.074,-622.97,768.114,0.84933,-208.271,1.29928e-13,-144.743
4.95117,-614.665,-609.237,839.573,3.21775,-190.435,8.12049e-14,-201.298
4.96094,-505.255,-591.575,911.032,5.93745,-172.598,3.2482e-14,-257.852
4.9707,-395.846,-567.626,982.491,9.19583,-154.761,-1.6241e-14,-314.406
4.98047,-286.436,-539.681,1053.95,12.5014,-136.925,-6.49639e-14,-370.96
4.99023,-177.027,-508.781,1125.41,15.0114,-119.088,-1.13687e-13,-427.515
5,-74.0938,-475.116,1137.43,17.5384,-105.15,-9.74459e-14,-476.315
5.00977,28.8392,-437.557,1149.46,19.9514,-91.2115,-8.12049e-14,-525.115
5.01953,131.772,-399.955,1161.48,22.9883,-77.2731,-6.49639e-14,-573.915
5.0293,234.705,-362.398,1173.5,26.4184,-63.3347,-4.87229e-14,-622.715
5.03906,337.638,-324.199,1185.53,29.8629,-49.3963,-3.2482e-14,-671.516
5.04883,440.572,-288.084,1197.55,33.753,-35.4579,-1.6241e-14,-720.316
5.05859,543.505,-254.685,1209.58,38.1976,-21.5196,0,-769.116
5.06836,561.056,-223.444,1175.98,43.9869,-18.1466,0,-769.919
5.07812,578.608,-194.338,1142.38,51.5365,-14.7737,0,-770.721
5.08789,596.159,-169.509,1108.79,61.6328,-11.4007,0,-771.524
5.09766,613.711,-147.196,1075.19,75.3584,-8.02781,0,-772.327
5.10742,631.263,-127.158,1041.6,92.4603,-4.65487,0,-773.13
5.11719,648.814,-111.327,1008,114.222,-1.28193,0,-773.933
5.12695,666.366,-98.7268,974.405,141.174,2.091,0,-774.735
5.13672,600.485,-86.8804,875.375,173.196,-4.48841,0,-703.211
5.14648,534.605,-77.0755,776.346,210.889,-11.0678,0,-631.687
5.15625,468.725,-69.008,677.317,254.674,-17.6472,0,-560.163
5.16602,402.844,-60.6898,578.288,303.929,-24.2267,0,-488.638
5.17578,336.964,-51.9105,479.259,358.146,-30.8061,0,-417.114
5.18555,271.084,-43.9902,380.23,415.11,-37.3855,0,-345.59
5.19531,205.203,-35.0605,281.201,474.423,-43.9649,0,-274.066
5.20508,109.314,-25.33,169.534,533.619,-50.6122,8.12049e-15,-169.722
5.21484,13.4246,-18.0956,57.8674,592.236,-57.2595,1.6241e-14,-65.3783
5.22461,-82.4647,-10.8127,-53.7992,647.396,-63.9068,2.43615e-14,38.9653
5.23437,-178.354,-3.02349,-165.466,697.099,-70.5541,3.2482e-14,143.309
5.24414,-274.243,1.74874,-277.132,737.779,-77.2014,4.06024e-14,247.652
5.25391,-370.132,5.35784,-388.799,767.273,-83.8487,4.87229e-14,351.996
5.26367,-466.022,9.61078,-500.466,783.576,-90.496,5.68434e-14,456.34
5.27344,-523.126,12.6893,-566.69,785.756,-87.5082,4.87229e-14,505.319
5.2832,-580.23,13.0613,-632.913,771.965,-84.5204,4.06024e-14,554.297
5.29297,-637.334,14.4801,-699.137,742.396,-81.5327,3.2482e-14,603.276
5.30273,-694.439,15.6222,-765.361,696.877,-78.5449,2.43615e-14,652.255
5.3125,-751.543,14.2034,-831.585,636.98,-75.5571,1.6241e-14,701.234
5.32227,-808.647,14.3183,-897.809,565.285,-72.5693,8.12049e-15,750.213
5.33203,-865.751,14.5157,-964.033,483.63,-69.5815,0,799.191
5.3418,-809.759,12.6747,-982.899,395.121,-54.8234,-1.6241e-14,770.123
5.35156,-753.768,11.0845,-1001.77,301.863,-40.0653,-3.2482e-14,741.056
5.36133,-697.776,9.92461,-1020.63,206.375,-25.3071,-4.87229e-14,711.988
5.37109,-641.784,6.89465,-1039.5,110.579,-10.549,-6.49639e-14,682.92
5.38086,-585.793,3.13026,-1058.36,16.3562,4.20912,-8.12049e-14,653.852
5.39062,-529.801,0.679436,-1077.23,-74.4999,18.9673,-9.74459e-14,624.784
5.40039,-473.809,-3.4263,-1096.1,-160.565,33.7254,-1.13687e-13,595.717
5.41016,-333.93,-7.62262,-1059.53,-241.176,57.2376,-6.49639e-14,536.211
5.41992,-194.052,-10.6914,-1022.96,-315.291,80.7499,-1.6241e-14,476.706
5.42969,-54.1728,-13.1034,-986.391,-382.889,104.262,3.2482e-14,417.201
5.43945,85.706,-17.0846,-949.822,-442.819,127.774,8.12049e-14,357.696
5.44922,225.585,-19.4626,-913.253,-493.849,151.287,1.29928e-13,298.191
5.45898,365.464,-21.4669,-876.684,-535.706,174.799,1.78651e-13,238.686
5.46875,505.342,-25.2669,-840.115,-567.345,198.311,2.27374e-13,179.181
5.47852,606.291,-27.7388,-751.961,-589.097,221.665,1.94892e-13,127.486
5.48828,707.239,-29.7463,-663.806,-601.694,245.018,1.6241e-13,75.7916
5.49805,808.187,-32.5385,-575.652,-604.824,268.372,1.29928e-13,24.0971
5.50781,909.136,-34.5914,-487.498,-599.96,291.725,9.74459e-14,-27.5975
5.51758,1010.08,-35.5507,-399.344,-587.641,315.079,6.49639e-14,-79.292
5.52734,1111.03,-37.2606,-311.189,-569.425,338.433,3.2482e-14,-130.987
5.53711,1211.98,-38.6744,-223.035,-545.92,361.786,0,-182.681
5.54688,1232.39,-38.998,-137.883,-518.44,368.266,6.49639e-14,-192.327
5.55664,1252.8,-39.3555,-52.7313,-487.833,374.746,1.29928e-13,-201.972
5.56641,1273.21,-39.7939,32.4206,-454.71,381.226,1.94892e-13,-211.618
5.57617,1293.61,-39.0077,117.573,-420.367,387.705,2.59856e-13,-221.263
5.58594,1314.02,-37.7071,202.724,-384.463,394.185,3.2482e-13,-230.909
5.5957,1334.43,-35.3824,287.876,-348.217,400.665,3.89783e-13,-240.554
5.60547,1354.84,-31.8008,373.028,-312.935,407.145,4.54747e-13,-250.2
5.61523,1311.85,-26.9089,394.515,-278.563,396.55,2.59856e-13,-214.126
5.625,1268.86,-20.362,416.001,-246.695,385.955,6.49639e-14,-178.052
5.63477,1225.86,-12.5388,437.488,-218.071,375.36,-1.29928e-13,-141.978
5.64453,1182.87,-2.13052,458.974,-193.098,364.765,-3.2482e-13,-105.904
5.6543,1139.88,10.6768,480.461,-171.844,354.171,-5.19711e-13,-69.8306
5.66406,1096.89,25.5015,501.947,-154.586,343.576,-7.14603e-13,-33.7568
5.67383,1053.9,43.7152,523.433,-140.584,332.981,-9.09495e-13,2.31707
5.68359,946.566,66.0104,466.633,-129.911,303.777,-7.95808e-13,34.3843
5.69336,839.236,91.7917,409.833,-121.433,274.573,-6.82121e-13,66.4515
5.70312,731.907,121.923,353.033,-115.695,245.369,-5.68434e-13,98.5188
5.71289,624.577,157.391,296.233,-110.603,216.165,-4.54747e-13,130.586
5.72266,517.248,197.172,239.432,-106.653,186.961,-3.41061e-13,162.653
5.73242,409.919,241.513,182.632,-103.46,157.757,-2.27374e-13,194.72
5.74219,302.589,291.293,125.832,-99.6167,128.553,-1.13687e-13,226.788
5.75195,185.232,345.008,30.5145,-95.9926,95.1858,-9.74459e-14,235.757
5.76172,67.8755,401.775,-64.803,-91.6857,61.819,-8.12049e-14,244.726
5.77148,-49.4813,461.062,-160.12,-86.6867,28.4523,-6.49639e-14,253.696
5.78125,-166.838,521.281,-255.438,-80.3285,-4.91448,-4.87229e-14,262.665
5.79102,-284.195,579.141,-350.755,-73.433,-38.2812,-3.2482e-14,271.634
5.80078,-401.552,633.54,-446.073,-66.0747,-71.648,-1.6241e-14,280.604
5.81055,-518.909,682.263,-541.39,-58.2918,-105.015,0,289.573
5.82031,-583.928,721.855,-599.163,-51.0411,-130.51,-6.49639e-14,285.72
5.83008,-648.947,750.657,-656.936,-43.46,-156.005,-1.29928e-13,281.867
5.83984,-713.966,767.502,-714.708,-36.55,-181.501,-1.94892e-13,278.014
5.84961,-778.986,769.801,-772.481,-29.5522,-206.996,-2.59856e-13,274.161
5.85937,-844.005,757.432,-830.254,-23.3671,-232.491,-3.2482e-13,270.308
5.86914,-909.024,730.136,-888.027,-17.4781,-257.986,-3.89783e-13,266.455
5.87891,-974.044,688.398,-945.8,-11.9444,-283.482,-4.54747e-13,262.602
5.88867,-992.17,632.33,-895.224,-7.27304,-291.799,-3.89783e-13,235.973
5.89844,-1010.3,565.172,-844.649,-2.95562,-300.116,-3.2482e-13,209.343
5.9082,-1028.42,488.71,-794.074,0.398451,-308.433,-2.59856e-13,182.713
5.91797,-1046.55,404.165,-743.498,2.93727,-316.751,-1.94892e-13,156.084
5.92773,-1064.67,315.087,-692.923,5.0252,-325.068,-1.29928e-13,129.454
5.9375,-1082.8,224.431,-642.348,5.78147,-333.385,-6.49639e-14,102.825
5.94727,-1100.93,132.725,-591.773,5.94924,-341.702,0,76.1951
5.95703,-1069.57,42.8061,-446.337,4.9885,-332.741,3.2482e-14,35.4337
5.9668,-1038.21,-42.5068,-300.902,3.56902,-323.78,6.49639e-14,-5.3277
5.97656,-1006.85,-124.956,-155.466,0.727435,-314.819,9.74459e-14,-46.0891
5.98633,-975.486,-200.935,-10.0303,-1.56235,-305.858,1.29928e-13,-86.8505
5.99609,-944.125,-270.496,135.405,-4.66083,-296.896,1.6241e-13,-127.612
6.00586,-912.765,-333.289,280.841,-7.68984,-287.935,1.94892e-13,-168.373
6.01562,-881.405,-388.891,426.276,-10.534,-278.974,2.27374e-13,-209.135
6.02539,-798.756,-436.665,557.48,-13.2393,-262.492,1.6241e-13,-246.274
6.03516,-716.108,-476.137,688.684,-16.0206,-246.01,9.74459e-14,-283.414
6.04492,-633.46,-507.936,819.888,-18.3432,-229.528,3.2482e-14,-320.554
6.05469,-550.812,-530.82,951.092,-20.2044,-213.047,-3.2482e-14,-357.693
6.06445,-468.163,-545.412,1082.3,-22.717,-196.565,-9.74459e-14,-394.833
6.07422,-385.515,-552.811,1213.5,-24.5559,-180.083,-1.6241e-13,-431.973
6.08398,-302.867,-552.936,1344.7,-26.2244,-163.601,-2.27374e-13,-469.112
6.09375,-224.1,-546.807,1383.7,-27.7474,-150.822,-1.94892e-13,-501.48
6.10352,-145.334,-535.656,1422.7,-28.1786,-138.043,-1.6241e-13,-533.847
6.11328,-66.5671,-520.627,1461.7,-28.1498,-125.264,-1.29928e-13,-566.215
6.12305,12.1994,-500.568,1500.7,-27.2402,-112.485,-9.74459e-14,-598.583
6.13281,90.966,-478.366,1539.7,-26.2204,-99.7061,-6.49639e-14,-630.95
6.14258,169.733,-453.061,1578.7,-24.316,-86.9272,-3.2482e-14,-663.318
6.15234,248.499,-425.589,1617.7,-22.0773,-74.1482,0,-695.685
6.16211,273.226,-395.323,1568.27,-18.1164,-71.9039,-1.6241e-14,-700.913
6.17187,297.953,-365.011,1518.83,-13.2275,-69.6597,-3.2482e-14,-706.141
6.18164,322.679,-333.048,1469.39,-6.88639,-67.4154,-4.87229e-14,-711.369
6.19141,347.406,-301.558,1419.95,0.218886,-65.1711,-6.49639e-14,-716.597
6.20117,372.133,-271.397,1370.51,9.21549,-62.9268,-8.12049e-14,-721.825
6.21094,396.859,-242.685,1321.08,19.7233,-60.6825,-9.74459e-14,-727.053
6.2207,421.586,-216.57,1271.64,32.0779,-58.4382,-1.13687e-13,-732.281
6.23047,383.341,-193.335,1150.23,45.8428,-65.8912,-9.74459e-14,-683.746
6.24023,345.096,-172.78,1028.81,62.5372,-73.3441,-8.12049e-14,-635.212
6.25,306.852,-156.282,907.403,81.2709,-80.797,-6.49639e-14,-586.677
6.25977,268.607,-141.903,785.991,102.959,-88.25,-4.87229e-14,-538.143
6.26953,230.362,-130.95,664.58,128.376,-95.7029,-3.2482e-14,-489.608
6.2793,192.117,-122.279,543.168,157.707,-103.156,-1.6241e-14,-441.074
6.28906,153.872,-115.117,421.757,190.828,-110.609,0,-392.539
6.29883,70.0753,-109.663,281.733,228.537,-117.657,3.2482e-14,-307.135
6.30859,-13.7219,-105.283,141.709,270.238,-124.706,6.49639e-14,-221.731
6.31836,-97.519,-100.665,1.6848,315.622,-131.755,9.74459e-14,-136.327
6.32812,-181.316,-96.1401,-138.339,364.555,-138.803,1.29928e-13,-50.923
6.33789,-265.113,-91.5491,-278.363,415.543,-145.852,1.6241e-13,34.4811
6.34766,-348.91,-85.8354,-418.387,467.401,-152.9,1.94892e-13,119.885
6.35742,-432.708,-79.9874,-558.411,518.943,-159.949,2.27374e-13,205.289
6.36719,-498.998,-73.7851,-633.376,568.308,-155.205,2.11133e-13,275.432
6.37695,-565.289,-67.6184,-708.34,613.173,-150.462,1.94892e-13,345.575
6.38672,-631.579,-60.9389,-783.305,651.245,-145.718,1.78651e-13,415.718
6.39648,-697.87,-54.8531,-858.269,681.367,-140.975,1.6241e-13,485.861
6.40625,-764.16,-50.144,-933.234,701.689,-136.231,1.46169e-13,556.004
6.41602,-830.451,-45.4769,-1008.2,710.683,-131.487,1.29928e-13,626.147
6.42578,-896.741,-41.6171,-1083.16,707.519,-126.744,1.13687e-13,696.29
6.43555,-864.781,-39.7195,-1082.21,691.231,-107.213,9.74459e-14,704.133
6.44531,-832.82,-37.5873,-1081.25,662.311,-87.6817,8.12049e-14,711.976
6.45508,-800.86,-36.0069,-1080.3,620.913,-68.1507,6.49639e-14,719.82
6.46484,-768.9,-35.4762,-1079.35,567.799,-48.6196,4.87229e-14,727.663
6.47461,-736.939,-34.4927,-1078.39,505.108,-29.0886,3.2482e-14,735.507
6.48437,-704.979,-33.239,-1077.44,433.945,-9.55749,1.6241e-14,743.35
6.49414,-673.019,-33.0594,-1076.48,355.603,9.97357,0,751.193
6.50391,-539.098,-32.3039,-1028.61,273.576,39.2411,-4.87229e-14,697.085
6.51367,-405.178,-31.0502,-980.746,189.04,68.5086,-9.74459e-14,642.977
6.52344,-271.258,-29.8563,-932.878,104.95,97.7761,-1.46169e-13,588.869
6.5332,-137.337,-28.7434,-885.009,22.0419,127.044,-1.94892e-13,534.761
6.54297,-3.41674,-26.5093,-837.141,-57.2983,156.311,-2.43615e-13,480.653
6.55273,130.504,-24.6651,-789.273,-132.827,185.579,-2.92338e-13,426.545
6.5625,264.424,-22.6608,-741.404,-203.466,214.846,-3.41061e-13,372.437
6.57227,409.126,-20.0401,-661.792,-269.025,242.317,-2.27374e-13,302.593
6.58203,553.828,-16.9681,-582.18,-327.562,269.789,-1.13687e-13,232.75
6.5918,698.531,-14.7615,-502.567,-379.632,297.26,-3.09991e-26,162.906
6.60156,843.233,-11.0117,-422.955,-423.936,324.731,1.13687e-13,93.0627
6.61133,987.935,-7.26511,-343.343,-461.222,352.202,2.27374e-13,23.2192
6.62109,1132.64,-3.88249,-263.73,-491.125,379.673,3.41061e-13,-46.6243
6.63086,1277.34,0.25398,-184.118,-513.014,407.145,4.54747e-13,-116.468
6.64062,1343.61,4.34515,-120.001,-526.598,407.145,2.59856e-13,-149.401
6.65039,1409.88,8.21146,-55.8832,-532.939,407.145,6.49639e-14,-182.335
6.66016,1476.15,11.298,8.23421,-532.251,407.145,-1.29928e-13,-215.268
6.66992,1542.42,14.2115,72.3516,-524.672,407.145,-3.2482e-13,-248.201
6.67969,1608.69,16.2417,136.469,-511.193,407.145,-5.19711e-13,-281.135
6.68945,1674.95,17.7025,200.586,-493.547,407.145,-7.14603e-13,-314.068
6.69922,1741.22,18.6634,264.704,-471.796,407.145,-9.09495e-13,-347.001
6.70898,1702.05,19.4998,268.23,-446.708,407.145,-7.79567e-13,-318.106
6.71875,1662.87,19.0986,271.757,-419.083,407.145,-6.49639e-13,-289.212
6.72852,1623.7,19.4917,275.284,-389.454,407.145,-5.19711e-13,-260.317
6.73828,1584.52,19.537,278.811,-358.758,407.145,-3.89783e-13,-231.422
6.74805,1545.34,19.867,282.338,-328.101,407.145,-2.59856e-13,-202.527
6.75781,1506.17,20.8603,285.865,-296.906,407.145,-1.29928e-13,-173.632
6.76758,1466.99,22.9601,289.391,-266.679,407.145,0,-144.738
6.77734,1336.93,25.9949,238.756,-236.704,378.783,9.74459e-14,-84.1305
6.78711,1206.87,31.1602,188.121,-208.938,350.422,1.94892e-13,-23.5233
6.79687,1076.81,37.8284,137.485,-183.235,322.06,2.92338e-13,37.0838
6.80664,946.744,47.2094,86.8498,-159.935,293.699,3.89783e-13,97.6909
6.81641,816.682,59.5137,36.2144,-139.091,265.337,4.87229e-13,158.298
6.82617,686.62,74.4661,-14.4209,-120.774,236.976,5.84675e-13,218.905
6.83594,556.558,94.2733,-65.0563,-105.959,208.614,6.82121e-13,279.512
6.8457,401.583,117.068,-144.992,-92.3659,171.707,5.84675e-13,317.642
6.85547,246.609,144.749,-224.928,-81.8712,134.8,4.87229e-13,355.771
6.86523,91.6341,176.187,-304.863,-72.29,97.8925,3.89783e-13,393.9
6.875,-63.3404,212.571,-384.799,-64.5949,60.9851,2.92338e-13,432.03
6.88477,-218.315,252.538,-464.735,-57.5932,24.0778,1.94892e-13,470.159
6.89453,-373.289,297.255,-544.67,-51.3242,-12.8295,9.74459e-14,508.288
6.9043,-528.264,344.246,-624.606,-45.9176,-49.7369,0,546.418
6.91406,-614.373,393.663,-682.809,-40.798,-78.5738,6.49639e-14,541.399
6.92383,-700.483,443.506,-741.011,-36.0664,-107.411,1.29928e-13,536.379
6.93359,-786.592,492.94,-799.213,-31.7974,-136.248,1.94892e-13,531.36
6.94336,-872.702,540.274,-857.416,-28.3071,-165.085,2.59856e-13,526.341
6.95312,-958.811,583.425,-915.618,-24.9976,-193.922,3.2482e-13,521.322
6.96289,-1044.92,620.393,-973.821,-22.8559,-222.759,3.89783e-13,516.302
6.97266,-1131.03,650.205,-1032.02,-21.3276,-251.595,4.54747e-13,511.283
6.98242,-1128.31,669.804,-993.32,-21.0052,-262.253,3.2482e-13,463.642
6.99219,-1125.59,679.423,-954.617,-21.152,-272.911,1.94892e-13,416.002
7.00195,-1122.87,677.014,-915.914,-22.5256,-283.569,6.49639e-14,368.361
7.01172,-1120.15,661.947,-877.211,-23.97,-294.227,-6.49639e-14,320.72
7.02148,-1117.43,635.68,-838.508,-26.0238,-304.885,-1.94892e-13,273.079
7.03125,-1114.71,596.724,-799.805,-27.577,-315.543,-3.2482e-13,225.438
7.04102,-1111.99,546.946,-761.102,-29.6951,-326.201,-4.54747e-13,177.798
7.05078,-1058.24,487.464,-618.081,-31.2954,-318.616,-2.92338e-13,105.549
7.06055,-1004.49,420.836,-475.06,-32.5078,-311.031,-1.29928e-13,33.3009
7.07031,-950.746,346.532,-332.039,-33.3624,-303.445,3.2482e-14,-38.9475
7.08008,-896.999,269,-189.018,-34.023,-295.86,1.94892e-13,-111.196
7.08984,-843.252,188.966,-45.9967,-34.5997,-288.275,3.57301e-13,-183.444
7.09961,-789.505,108.174,97.0243,-34.951,-280.69,5.19711e-13,-255.693
7.10937,-735.758,28.7466,240.045,-35.4726,-273.104,6.82121e-13,-327.941
7.11914,-654.14,-48.2448,399.272,-36.2368,-257.958,5.84675e-13,-380.133
7.12891,-572.521,-121.425,558.498,-36.7204,-242.811,4.87229e-13,-432.326
7.13867,-490.902,-190.653,717.725,-37.7283,-227.664,3.89783e-13,-484.518
7.14844,-409.284,-253.834,876.951,-38.1399,-212.517,2.92338e-13,-536.71
7.1582,-327.665,-311.094,1036.18,-38.8752,-197.37,1.94892e-13,-588.903
7.16797,-246.046,-362.612,1195.4,-39.3431,-182.224,9.74459e-14,-641.095
7.17773,-164.428,-406.489,1354.63,-39.2999,-167.077,0,-693.288
7.1875,-101.848,-443.306,1435.51,-39.5148,-156.838,-1.6241e-14,-708.919
7.19727,-39.2683,-473.059,1516.39,-38.9958,-146.6,-3.2482e-14,-724.551
7.20703,23.3115,-495.022,1597.27,-38.364,-136.362,-4.87229e-14,-740.182
7.2168,85.8912,-509.127,1678.14,-37.2722,-126.123,-6.49639e-14,-755.814
7.22656,148.471,-516.772,1759.02,-36.1529,-115.885,-8.12049e-14,-771.445
7.23633,211.051,-517.355,1839.9,-34.7793,-105.647,-9.74459e-14,-787.077
7.24609,273.63,-511.046,1920.78,-32.9482,-95.4083,-1.13687e-13,-802.709
7.25586,268.872,-499.516,1885.71,-31.0359,-96.8129,-9.74459e-14,-792.659
7.26562,264.113,-483.687,1850.64,-28.9506,-98.2174,-8.12049e-14,-782.609
7.27539,259.355,-463.094,1815.56,-26.5311,-99.6219,-6.49639e-14,-772.559
7.28516,254.596,-439.566,1780.49,-24.2557,-101.026,-4.87229e-14,-762.509
7.29492,249.838,-414.619,1745.42,-21.3905,-102.431,-3.2482e-14,-752.46
7.30469,245.079,-387.671,1710.35,-18.4218,-103.836,-1.6241e-14,-742.41
7.31445,240.32,-359.632,1675.27,-14.9629,-105.24,0,-732.36
7.32422,186.974,-331.739,1538.02,-11.4096,-116.613,1.6241e-14,-686.353
7.33398,133.629,-303.19,1400.77,-6.47745,-127.986,3.2482e-14,-640.346
7.34375,80.2826,-275.33,1263.52,-0.757581,-139.36,4.87229e-14,-594.34
7.35352,26.9366,-248.738,1126.27,6.41192,-150.733,6.49639e-14,-548.333
7.36328,-26.4093,-222.473,989.024,15.3312,-162.106,8.12049e-14,-502.326
7.37305,-79.7553,-198.617,851.774,25.957,-173.479,9.74459e-14,-456.319
7.38281,-133.101,-176.263,714.524,39.3995,-184.852,1.13687e-13,-410.312
7.39258,-202.524,-156.474,541.211,54.9037,-195.027,1.6241e-13,-334.193
7.40234,-271.947,-138.898,367.897,74.2521,-205.201,2.11133e-13,-258.073
7.41211,-341.37,-124.393,194.584,95.9939,-215.376,2.59856e-13,-181.954
7.42188,-410.793,-111.829,21.2704,121.53,-225.551,3.08579e-13,-105.834
7.43164,-480.216,-101.731,-152.043,150.816,-235.725,3.57301e-13,-29.7149
7.44141,-549.639,-93.4742,-325.357,183.008,-245.9,4.06024e-13,46.4045
7.45117,-619.062,-86.1913,-498.67,218.598,-256.074,4.54747e-13,122.524
7.46094,-673.623,-80.5439,-605.32,257.042,-251.249,4.22265e-13,185.98
7.4707,-728.184,-75.3413,-711.97,298.264,-246.423,3.89783e-13,249.435
7.48047,-782.745,-71.2534,-818.619,340.868,-241.598,3.57301e-13,312.891
7.49023,-837.306,-67.7058,-925.269,384.142,-236.773,3.2482e-13,376.347
7.5,-891.867,-64.3911,-1031.92,427.695,-231.947,2.92338e-13,439.802
7.50977,-946.428,-61.6863,-1138.57,470.071,-227.122,2.59856e-13,503.258
7.51953,-1000.99,-58.789,-1245.22,509.666,-222.296,2.27374e-13,566.713
7.5293,-973.04,-56.5549,-1238,545.388,-197.997,1.94892e-13,585.327
7.53906,-945.091,-54.1737,-1230.77,575.346,-173.699,1.6241e-13,603.94
7.54883,-917.142,-52.2373,-1223.55,598.897,-149.4,1.29928e-13,622.553
7.55859,-889.194,-50.9561,-1216.33,614.16,-125.101,9.74459e-14,641.166
7.56836,-861.245,-49.67,-1209.11,620.219,-100.802,6.49639e-14,659.779
7.57812,-833.296,-49.1636,-1201.88,616.522,-76.5035,3.2482e-14,678.393
7.58789,-805.347,-48.8094,-1194.66,602.235,-52.2047,0,697.006
7.59766,-671.147,-48.7802,-1117.09,577.227,-15.5638,1.6241e-14,662.791
7.60742,-536.947,-48.7689,-1039.52,542.002,21.0772,3.2482e-14,628.576
7.61719,-402.746,-49.0666,-961.955,497.564,57.7181,4.87229e-14,594.361
7.62695,-268.546,-49.7622,-884.385,444.894,94.3591,6.49639e-14,560.145
7.63672,-134.346,-49.4629,-806.816,385.794,131,8.12049e-14,525.93
7.64648,-0.145301,-49.2381,-729.247,321.048,167.641,9.74459e-14,491.715
7.65625,134.055,-48.8579,-651.678,253.438,204.282,1.13687e-13,457.5
7.66602,297.159,-48.2432,-560.649,183.82,233.262,9.74459e-14,390.334
7.67578,460.263,-46.7436,-469.621,113.75,262.243,8.12049e-14,323.167
7.68555,623.368,-46.0787,-378.592,44.5269,291.223,6.49639e-14,256.001
7.69531,786.472,-43.8689,-287.564,-21.8807,320.204,4.87229e-14,188.835
7.70508,949.576,-41.9616,-196.535,-85.2148,349.184,3.2482e-14,121.668
7.71484,1112.68,-39.7146,-105.507,-144.952,378.164,1.6241e-14,54.5017
7.72461,1275.78,-36.586,-14.4783,-199.928,407.145,0,-12.6647
7.73438,1372.23,-33.0497,40.8392,-249.917,407.145,6.49639e-14,-59.1746
7.74414,1468.67,-29.9275,96.1568,-294.462,407.145,1.29928e-13,-105.684
7.75391,1565.12,-25.9868,151.474,-333.707,407.145,1.94892e-13,-152.194
7.76367,1661.56,-21.5866,206.792,-367.2,407.145,2.59856e-13,-198.704
7.77344,1758.01,-17.2528,262.109,-394.303,407.145,3.2482e-13,-245.214
7.7832,1854.45,-13.0177,317.427,-416.51,407.145,3.89783e-13,-291.724
7.79297,1950.9,-7.91219,372.744,-432.412,407.145,4.54747e-13,-338.234
7.80273,1930.52,-3.91161,349.91,-442.756,407.145,5.19711e-13,-321.948
7.8125,1910.14,0.150446,327.076,-448.041,407.145,5.84675e-13,-305.663
7.82227,1889.75,4.72693,304.241,-447.932,407.145,6.49639e-13,-289.377
7.83203,1869.37,8.75016,281.407,-443.18,407.145,7.14603e-13,-273.092
7.8418,1848.99,12.2541,258.573,-434.732,407.145,7.79567e-13,-256.806
7.85156,1828.61,15.9311,235.738,-422.974,407.145,8.44531e-13,-240.521
7.86133,1808.23,19.7764,212.904,-408.083,407.145,9.09495e-13,-224.235
7.87109,1671.04,22.3211,132.135,-391.12,389.269,8.77013e-13,-157.592
7.88086,1533.85,26.6484,51.3652,-372.042,371.393,8.44531e-13,-90.9486
7.89062,1396.67,30.4371,-29.4043,-351.609,353.517,8.12049e-13,-24.3054
7.90039,1259.48,34.8648,-110.174,-330.75,335.641,7.79567e-13,42.3379
7.91016,1122.29,39.6499,-190.943,-309.049,317.765,7.47085e-13,108.981
7.91992,985.107,45.8797,-271.713,-287.374,299.889,7.14603e-13,175.624
7.92969,847.92,52.7792,-352.482,-265.979,282.013,6.82121e-13,242.268
7.93945,662.184,61.3676,-434.007,-244.888,241.289,5.84675e-13,306.471
7.94922,476.449,71.9538,-515.532,-224.508,200.565,4.87229e-13,370.674
7.95898,290.714,84.1384,-597.056,-205.015,159.841,3.89783e-13,434.878
7.96875,104.978,98.6152,-678.581,-186.85,119.117,2.92338e-13,499.081
7.97852,-80.7569,115.498,-760.106,-170.474,78.3933,1.94892e-13,563.284
7.98828,-266.492,133.894,-841.63,-154.914,37.6693,9.74459e-14,627.487
7.99805,-452.227,155.586,-923.155,-141.256,-3.05467,0,691.691
8.00781,-452.227,179.607,-923.155,-128.776,-3.05467,0,691.691
8.01758,-452.227,206.398,-923.155,-117.778,-3.05467,0,691.691
8.02734,-452.227,235.486,-923.155,-107.557,-3.05467,0,691.691
8.03711,-452.227,267.309,-923.155,-98.1736,-3.05467,0,691.691
8.04688,-452.227,300.898,-923.155,-89.6371,-3.05467,0,691.691
8.05664,-452.227,336.4,-923.155,-81.9787,-3.05467,0,691.691
8.06641,-452.227,372.319,-923.155,-74.4016,-3.05467,0,691.691
8.07617,-452.227,408.572,-923.155,-67.7472,-3.05467,0,691.691
8.08594,-452.227,443.692,-923.155,-61.5725,-3.05467,0,691.691


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_10.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-366.0785195747895, LMmax=366.0785195747895,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.16623e-08,8.87703e-08,5.06005e-12,-8.99413e-08,0.00652679,0,-9.25988e-11
0.00976562,2.6538e-07,-1.00781e-07,4.98745e-11,-6.85548e-08,0.0646982,-1.65436e-25,-9.42937e-10
0.0195312,4.99097e-07,8.43756e-08,9.4689e-11,1.96289e-08,0.12287,-3.30872e-25,-1.79328e-09
0.0292969,7.32814e-07,7.35363e-08,1.39503e-10,-2.63663e-09,0.181041,-4.96308e-25,-2.64361e-09
0.0390625,9.66532e-07,3.24024e-07,1.84318e-10,-1.96289e-08,0.239212,-6.61744e-25,-3.49395e-09
0.0488281,1.20025e-06,5.28809e-07,2.29132e-10,-2.40234e-08,0.297384,-8.27181e-25,-4.34429e-09
0.0585937,1.43397e-06,7.43848e-07,2.73947e-10,1.20117e-08,0.355555,-9.92617e-25,-5.19463e-09
0.0683594,1.66768e-06,1.13877e-06,3.18761e-10,-6.03516e-08,0.413726,-1.15805e-24,-6.04497e-09
0.078125,1.9014e-06,1.57324e-06,3.63576e-10,-6.79688e-08,0.471898,-1.32349e-24,-6.89531e-09
0.0878906,2.13512e-06,2.02969e-06,4.0839e-10,-5.21484e-08,0.530069,-1.48893e-24,-7.74565e-09
0.0976562,2.36884e-06,2.51602e-06,4.53205e-10,3.31056e-08,0.58824,-1.65436e-24,-8.59598e-09
0.107422,3.12654e-06,3.24082e-06,7.7546e-10,4.39468e-09,1.03638,-4.1359e-24,-1.72041e-08
0.117187,3.88424e-06,3.79131e-06,1.09772e-09,1.75783e-09,1.48452,-6.61744e-24,-2.58121e-08
0.126953,4.64194e-06,4.47686e-06,1.41997e-09,-4.30664e-08,1.93266,-9.09899e-24,-3.44202e-08
0.136719,5.39964e-06,5.18057e-06,1.74223e-09,1.46485e-08,2.3808,-1.15805e-23,-4.30283e-08
0.146484,6.15734e-06,6.0252e-06,2.06448e-09,-4.13086e-08,2.82895,-1.40621e-23,-5.16363e-08
0.15625,6.91504e-06,6.71836e-06,2.38674e-09,-1.25976e-08,3.27709,-1.65436e-23,-6.02444e-08
0.166016,7.67274e-06,7.57266e-06,2.709e-09,1.17188e-09,3.72523,-1.90252e-23,-6.88525e-08
0.175781,8.43044e-06,8.37715e-06,3.03125e-09,-6.26953e-08,4.17337,-2.15067e-23,-7.74605e-08
0.185547,9.18814e-06,9.23145e-06,3.35351e-09,1.58204e-08,4.62151,-2.39882e-23,-8.60686e-08
0.195312,9.94584e-06,1.00304e-05,3.67576e-09,-7.93946e-08,5.06965,-2.64698e-23,-9.46767e-08
0.205078,1.05819e-05,1.07977e-05,-1.86883e-08,-1.31836e-08,-23.5444,-1.08526e-22,2.92375e-07
0.214844,1.12179e-05,1.15632e-05,-4.10524e-08,-1.52343e-08,-52.1585,-1.90582e-22,6.79427e-07
0.224609,1.18539e-05,1.22733e-05,-6.34164e-08,4.36523e-08,-80.7726,-2.72639e-22,1.06648e-06
0.234375,1.24899e-05,1.29378e-05,-8.57805e-08,-4.68749e-08,-109.387,-3.54695e-22,1.45353e-06
0.244141,1.31259e-05,1.36031e-05,-1.08145e-07,-2.46093e-08,-138.001,-4.36751e-22,1.84058e-06
0.253906,1.37619e-05,1.43203e-05,-1.30509e-07,-2.60741e-08,-166.615,-5.18808e-22,2.22764e-06
0.263672,1.4398e-05,1.48705e-05,-1.52873e-07,-5.33203e-08,-195.229,-6.00864e-22,2.61469e-06
0.273437,1.5034e-05,1.53486e-05,-1.75237e-07,-5.5664e-08,-223.843,-6.8292e-22,3.00174e-06
0.283203,1.567e-05,1.58947e-05,-1.97601e-07,-1.40624e-08,-252.457,-7.64977e-22,3.38879e-06
0.292969,1.6306e-05,1.62606e-05,-2.19965e-07,-3.10547e-08,-281.071,-8.47033e-22,3.77584e-06
0.302734,1.66116e-05,1.67394e-05,-1.91554e-07,-5.94725e-08,-260.642,-7.6233e-22,4.56804e-06
0.3125,1.69171e-05,1.70133e-05,-1.63143e-07,5.12696e-08,-240.213,-6.77626e-22,5.36023e-06
0.322266,1.72227e-05,1.73918e-05,-1.34732e-07,-5.12696e-08,-219.784,-5.92923e-22,6.15243e-06
0.332031,1.75282e-05,1.76777e-05,-1.06321e-07,-9.52148e-08,-199.355,-5.0822e-22,6.94462e-06
0.341797,1.78338e-05,1.78286e-05,-7.79096e-08,-2.84178e-08,-178.926,-4.23516e-22,7.73682e-06
0.351562,1.81394e-05,1.80601e-05,-4.94985e-08,3.16406e-08,-158.497,-3.38813e-22,8.52902e-06
0.361328,1.84449e-05,1.82162e-05,-2.10875e-08,-1.84571e-08,-138.068,-2.5411e-22,9.32121e-06
0.371094,1.87505e-05,1.82689e-05,7.32359e-09,-5.5664e-08,-117.639,-1.69407e-22,1.01134e-05
0.380859,1.9056e-05,1.84324e-05,3.57346e-08,-3.69141e-08,-97.2102,-8.47033e-23,1.09056e-05
0.390625,1.93616e-05,1.84236e-05,6.41457e-08,-4.5703e-08,-76.7812,0,1.16978e-05
0.400391,1.88641e-05,1.85789e-05,1.59313e-08,6.32813e-08,-106.458,3.38813e-22,1.22709e-05
0.410156,1.83667e-05,1.86226e-05,-3.22831e-08,-5.21484e-08,-136.135,6.77626e-22,1.2844e-05
0.419922,1.78692e-05,1.86536e-05,-8.04975e-08,-1.17188e-09,-165.812,1.01644e-21,1.34171e-05
0.429687,1.73717e-05,1.85048e-05,-1.28712e-07,-5.00977e-08,-195.489,1.35525e-21,1.39902e-05
0.439453,1.68742e-05,1.86302e-05,-1.76926e-07,-4.39445e-09,-225.165,1.69407e-21,1.45633e-05
0.449219,1.63768e-05,1.86601e-05,-2.25141e-07,-5.06836e-08,-254.842,2.03288e-21,1.51364e-05
0.458984,1.58793e-05,1.87597e-05,-2.73355e-07,3.04688e-08,-284.519,2.37169e-21,1.57095e-05
0.46875,1.53818e-05,1.86551e-05,-3.2157e-07,-4.30664e-08,-314.196,2.71051e-21,1.62827e-05
0.478516,1.48844e-05,1.86645e-05,-3.69784e-07,-1.05762e-07,-343.873,3.04932e-21,1.68558e-05
0.488281,1.43869e-05,1.87324e-05,-4.17998e-07,4.36523e-08,-373.55,3.38813e-21,1.74289e-05
0.498047,1.49091e-05,1.87151e-05,-3.31961e-07,-1.20117e-08,-298.84,3.04932e-21,1.75458e-05
0.507812,1.54312e-05,1.88338e-05,-2.45924e-07,-1.64061e-08,-224.13,2.71051e-21,1.76627e-05
0.517578,1.59534e-05,1.87362e-05,-1.59886e-07,-3.16406e-08,-149.42,2.37169e-21,1.77796e-05
0.527344,1.64756e-05,1.874e-05,-7.38488e-08,3.75001e-08,-74.7099,2.03288e-21,1.78965e-05
0.537109,1.69977e-05,1.88115e-05,1.21886e-08,-1.37109e-07,-6.36646e-12,1.69407e-21,1.80135e-05
0.546875,1.75199e-05,1.86855e-05,9.82259e-08,5.06836e-08,74.7099,1.35525e-21,1.81304e-05
0.556641,1.80421e-05,1.88262e-05,1.84263e-07,2.16796e-08,149.42,1.01644e-21,1.82473e-05
0.566406,1.85642e-05,1.88883e-05,2.70301e-07,5.00977e-08,224.13,6.77626e-22,1.83642e-05
0.576172,1.90864e-05,1.88104e-05,3.56338e-07,2.14453e-07,298.84,3.38813e-22,1.84811e-05
0.585937,1.96086e-05,1.88332e-05,4.42375e-07,3.1582e-07,373.55,0,1.8598e-05
0.595703,1.8455e-05,1.88376e-05,1.47425e-06,5.70703e-07,298.84,3.38813e-22,1.83735e-05
0.605469,1.73015e-05,1.88528e-05,2.50613e-06,9.0791e-07,224.13,6.77626e-22,1.8149e-05
0.615234,1.61479e-05,1.88584e-05,3.53801e-06,1.24717e-06,149.42,1.01644e-21,1.79244e-05
0.625,1.49944e-05,1.8842e-05,4.56989e-06,1.82314e-06,74.7099,1.35525e-21,1.76999e-05
0.634766,1.38408e-05,1.88769e-05,5.60177e-06,2.475e-06,6.36646e-12,1.69407e-21,1.74754e-05
0.644531,1.26873e-05,1.897e-05,6.63364e-06,3.2751e-06,-74.7099,2.03288e-21,1.72508e-05
0.654297,1.15337e-05,1.89313e-05,7.66552e-06,4.07813e-06,-149.42,2.37169e-21,1.70263e-05
0.664062,1.03802e-05,1.891e-05,8.6974e-06,5.2043e-06,-224.13,2.71051e-21,1.68017e-05
0.673828,9.22662e-06,1.89753e-05,9.72928e-06,6.29473e-06,-298.84,3.04932e-21,1.65772e-05
0.683594,8.07307e-06,1.89492e-05,1.07612e-05,7.47246e-06,-373.55,3.38813e-21,1.63527e-05
0.693359,1.13604e-05,1.88933e-05,1.23971e-05,8.79375e-06,-298.84,1.01644e-21,1.64682e-05
0.703125,1.46476e-05,1.88197e-05,1.4033e-05,1.02067e-05,-224.13,-1.35525e-21,1.65837e-05
0.712891,1.79349e-05,1.89967e-05,1.56689e-05,1.17059e-05,-149.42,-3.72694e-21,1.66992e-05
0.722656,2.12222e-05,1.89346e-05,1.73048e-05,1.32466e-05,-74.7099,-6.09864e-21,1.68147e-05
0.732422,2.45095e-05,1.88572e-05,1.89407e-05,1.48371e-05,6.36646e-12,-8.47033e-21,1.69302e-05
0.742187,2.77968e-05,1.89917e-05,2.05767e-05,1.6343e-05,74.7099,-1.0842e-20,1.70457e-05
0.751953,3.10841e-05,1.90711e-05,2.22126e-05,1.79798e-05,149.42,-1.32137e-20,1.71612e-05
0.761719,3.43714e-05,1.89879e-05,2.38485e-05,1.95357e-05,224.13,-1.55854e-20,1.72767e-05
0.771484,3.76587e-05,1.90488e-05,2.54844e-05,2.10621e-05,298.84,-1.79571e-20,1.73922e-05
0.78125,4.0946e-05,1.9026e-05,2.71203e-05,2.25858e-05,373.55,-2.03288e-20,1.75077e-05
0.791016,3.44739e-05,1.90374e-05,2.79366e-05,2.40495e-05,298.84,-1.82959e-20,1.73308e-05
0.800781,2.80019e-05,1.89094e-05,2.87528e-05,2.56397e-05,224.13,-1.6263e-20,1.71539e-05
0.810547,2.15298e-05,1.90723e-05,2.95691e-05,2.69042e-05,149.42,-1.42302e-20,1.6977e-05
0.820312,1.50578e-05,1.89683e-05,3.03853e-05,2.81763e-05,74.7099,-1.21973e-20,1.68001e-05
0.830078,8.58577e-06,1.90348e-05,3.12016e-05,2.93982e-05,-6.36646e-12,-1.01644e-20,1.66232e-05
0.839844,2.11373e-06,1.9002e-05,3.20178e-05,3.05604e-05,-74.7099,-8.13152e-21,1.64463e-05
0.849609,-4.3583e-06,1.9052e-05,3.28341e-05,3.15929e-05,-149.42,-6.09864e-21,1.62693e-05
0.859375,-1.08303e-05,1.89645e-05,3.36503e-05,3.24179e-05,-224.13,-4.06576e-21,1.60924e-05
0.869141,-1.73024e-05,1.90254e-05,3.44666e-05,3.35326e-05,-298.84,-2.03288e-21,1.59155e-05
0.878906,-2.37744e-05,1.9043e-05,3.52828e-05,3.4178e-05,-373.55,0,1.57386e-05
0.888672,-9.36988e-06,1.91115e-05,3.53979e-05,3.48516e-05,-298.84,0,1.65842e-05
0.898437,5.03465e-06,1.90837e-05,3.5513e-05,3.55318e-05,-224.13,0,1.74298e-05
0.908203,1.94392e-05,1.91713e-05,3.5628e-05,3.59353e-05,-149.42,0,1.82753e-05
0.917969,3.38437e-05,1.90749e-05,3.57431e-05,3.64699e-05,-74.7099,0,1.91209e-05
0.927734,4.82482e-05,1.91115e-05,3.58582e-05,3.68757e-05,0,0,1.99665e-05
0.9375,6.26528e-05,1.91818e-05,3.59733e-05,3.71561e-05,74.7099,0,2.0812e-05
0.947266,7.70573e-05,1.90151e-05,3.60883e-05,3.73942e-05,149.42,0,2.16576e-05
0.957031,9.14618e-05,1.91927e-05,3.62034e-05,3.76849e-05,224.13,0,2.25032e-05
0.966797,0.000105866,1.90424e-05,3.63185e-05,3.77818e-05,298.84,0,2.33487e-05
0.976562,0.000120271,1.91851e-05,3.64336e-05,3.7875e-05,373.55,0,2.41943e-05
0.986328,0.000103496,1.90887e-05,3.58082e-05,3.80241e-05,298.84,2.1684e-20,2.33698e-05
0.996094,8.67201e-05,1.90898e-05,3.51828e-05,3.80596e-05,224.13,4.33681e-20,2.25454e-05
1.00586,6.99447e-05,1.90723e-05,3.45574e-05,3.81674e-05,149.42,6.50521e-20,2.17209e-05
1.01562,5.31694e-05,1.91051e-05,3.3932e-05,3.81185e-05,74.7099,8.67362e-20,2.08964e-05
1.02539,3.6394e-05,1.90772e-05,3.33066e-05,3.82846e-05,6.76437e-12,1.0842e-19,2.0072e-05
1.03516,1.96186e-05,1.92363e-05,3.26812e-05,3.82822e-05,-74.7099,1.30104e-19,1.92475e-05
1.04492,2.84319e-06,1.90837e-05,3.20558e-05,3.83988e-05,-149.42,1.51788e-19,1.8423e-05
1.05469,-1.39322e-05,1.91971e-05,3.14305e-05,3.84229e-05,-224.13,1.73472e-19,1.75986e-05
1.06445,-3.07076e-05,1.9069e-05,3.08051e-05,3.84293e-05,-298.84,1.95156e-19,1.67741e-05
1.07422,-4.7483e-05,1.92346e-05,3.01797e-05,3.85072e-05,-373.55,2.1684e-19,1.59497e-05
1.08398,-1.43054e-05,1.91856e-05,3.08721e-05,3.85764e-05,-298.84,1.95156e-19,1.98312e-05
1.09375,1.88722e-05,1.91464e-05,3.15645e-05,3.85605e-05,-224.13,1.73472e-19,2.37128e-05
1.10352,5.20499e-05,1.92554e-05,3.22569e-05,3.86188e-05,-149.42,1.51788e-19,2.75944e-05
1.11328,8.52275e-05,1.91915e-05,3.29493e-05,3.86188e-05,-74.7099,1.30104e-19,3.1476e-05
1.12305,0.000118405,1.92334e-05,3.36417e-05,3.85922e-05,-5.91172e-12,1.0842e-19,3.53575e-05
1.13281,0.000151583,1.93652e-05,3.43341e-05,3.86068e-05,74.7099,8.67362e-20,3.92391e-05
1.14258,0.00018476,1.95586e-05,3.50265e-05,3.86095e-05,149.42,6.50521e-20,4.31207e-05
1.15234,0.000217938,1.96767e-05,3.57189e-05,3.85289e-05,224.13,4.33681e-20,4.70023e-05
1.16211,0.000251116,1.98047e-05,3.64113e-05,3.85661e-05,298.84,2.1684e-20,5.08838e-05
1.17187,0.000284293,2.01935e-05,3.71037e-05,3.84724e-05,373.55,0,5.47654e-05
1.18164,0.000251116,2.05775e-05,3.601e-05,3.8395e-05,298.84,8.67362e-20,4.81154e-05
1.19141,0.000217938,2.10609e-05,3.49163e-05,3.84108e-05,224.13,1.73472e-19,4.14654e-05
1.20117,0.00018476,2.17233e-05,3.38226e-05,3.83748e-05,149.42,2.60209e-19,3.48154e-05
1.21094,0.000151583,2.24095e-05,3.27289e-05,3.83042e-05,74.7099,3.46945e-19,2.81655e-05
1.2207,0.000118405,2.34196e-05,3.16352e-05,3.81762e-05,-6.82121e-12,4.33681e-19,2.15155e-05
1.23047,8.52275e-05,2.43817e-05,3.05415e-05,3.82459e-05,-74.7099,5.20417e-19,1.48655e-05
1.24023,5.20499e-05,2.5563e-05,2.94478e-05,3.80766e-05,-149.42,6.07153e-19,8.2155e-06
1.25,1.88722e-05,2.6683e-05,2.83541e-05,3.82436e-05,-224.13,6.93889e-19,1.56552e-06
1.25977,-1.43054e-05,2.80925e-05,2.72604e-05,3.80279e-05,-298.84,7.80626e-19,-5.08447e-06
1.26953,-4.7483e-05,2.93836e-05,2.61667e-05,3.8163e-05,-373.55,8.67362e-19,-1.17345e-05
1.2793,-1.43054e-05,3.08534e-05,2.96422e-05,3.80253e-05,-298.84,6.07153e-19,3.65414e-06
1.28906,1.88722e-05,3.23493e-05,3.31176e-05,3.81814e-05,-224.13,3.46945e-19,1.90427e-05
1.29883,5.20499e-05,3.39524e-05,3.65931e-05,3.81114e-05,-149.42,8.67362e-20,3.44313e-05
1.30859,8.52275e-05,3.54686e-05,4.00685e-05,3.82289e-05,-74.7099,-1.73472e-19,4.98199e-05
1.31836,0.000118405,3.70342e-05,4.3544e-05,3.83004e-05,5.96856e-12,-4.33681e-19,6.52085e-05
1.32812,0.000151583,3.85699e-05,4.70195e-05,3.82131e-05,74.7099,-6.93889e-19,8.05971e-05
1.33789,0.00018476,4.00907e-05,5.04949e-05,3.848e-05,149.42,-9.54098e-19,9.59857e-05
1.34766,0.000217938,4.16042e-05,5.39704e-05,3.84354e-05,224.13,-1.21431e-18,0.000111374
1.35742,0.000251116,4.29639e-05,5.74459e-05,3.8523e-05,298.84,-1.47451e-18,0.000126763
1.36719,0.000284293,4.42846e-05,6.09213e-05,3.86619e-05,373.55,-1.73472e-18,0.000142152
1.37695,0.000251116,4.55616e-05,5.3536e-05,3.87794e-05,298.84,-1.38778e-18,0.000108918
1.38672,0.000217938,4.6766e-05,4.61506e-05,3.88497e-05,224.13,-1.04083e-18,7.56847e-05
1.39648,0.00018476,4.79271e-05,3.87652e-05,3.89461e-05,149.42,-6.93889e-19,4.24512e-05
1.40625,0.000151583,4.88895e-05,3.13799e-05,3.89651e-05,74.7099,-3.46945e-19,9.21782e-06
1.41602,0.000118405,4.98738e-05,2.39945e-05,3.90823e-05,0,0,-2.40156e-05
1.42578,8.52275e-05,5.07533e-05,1.66092e-05,3.9196e-05,-74.7099,3.46945e-19,-5.7249e-05
1.43555,5.20499e-05,5.14972e-05,9.22381e-06,3.92605e-05,-149.42,6.93889e-19,-9.04825e-05
1.44531,1.88722e-05,5.21552e-05,1.83845e-06,3.93012e-05,-224.13,1.04083e-18,-0.000123716
1.45508,-1.43054e-05,5.27977e-05,-5.54691e-06,3.93709e-05,-298.84,1.38778e-18,-0.000156949
1.46484,-4.7483e-05,5.32934e-05,-1.29323e-05,3.94667e-05,-373.55,1.73472e-18,-0.000190183
1.47461,-1.43054e-05,5.37545e-05,2.91674e-06,3.94541e-05,-298.84,-8.67362e-19,-0.000114765
1.48437,1.88722e-05,5.41597e-05,1.87657e-05,3.95479e-05,-224.13,-3.46945e-18,-3.93482e-05
1.49414,5.20499e-05,5.44995e-05,3.46147e-05,3.94667e-05,-149.42,-6.07153e-18,3.6069e-05
1.50391,8.52275e-05,5.48001e-05,5.04637e-05,3.94939e-05,-74.7099,-8.67362e-18,0.000111486
1.51367,0.000118405,5.49973e-05,6.63128e-05,3.94852e-05,-6.76437e-12,-1.12757e-17,0.000186904
1.52344,0.000151583,5.51241e-05,8.21618e-05,3.95839e-05,74.7099,-1.38778e-17,0.000262321
1.5332,0.00018476,5.5227e-05,9.80108e-05,3.94661e-05,149.42,-1.64799e-17,0.000337738
1.54297,0.000217938,5.5379e-05,0.00011386,3.95244e-05,224.13,-1.9082e-17,0.000413155
1.55273,0.000251116,5.54546e-05,0.000129709,3.95581e-05,298.84,-2.1684e-17,0.000488573
1.5625,0.000284293,5.56061e-05,0.000145558,3.95276e-05,373.55,-2.42861e-17,0.00056399
1.57227,0.000251116,5.55422e-05,0.000125811,3.94107e-05,298.84,-2.32453e-17,0.000399894
1.58203,0.000217938,5.56386e-05,0.000106064,3.94661e-05,224.13,-2.22045e-17,0.000235799
1.5918,0.00018476,5.56925e-05,8.63168e-05,3.93601e-05,149.42,-2.11636e-17,7.1703e-05
1.60156,0.000151583,5.57197e-05,6.65698e-05,3.92815e-05,74.7099,-2.01228e-17,-9.23926e-05
1.61133,0.000118405,5.57804e-05,4.68228e-05,3.93768e-05,5.91172e-12,-1.9082e-17,-0.000256488
1.62109,8.52275e-05,5.58668e-05,2.70758e-05,3.91781e-05,-74.7099,-1.80411e-17,-0.000420584
1.63086,5.20499e-05,5.58712e-05,7.3288e-06,3.92695e-05,-149.42,-1.70003e-17,-0.000584679
1.64062,1.88722e-05,5.58313e-05,-1.24182e-05,3.90545e-05,-224.13,-1.59595e-17,-0.000748775
1.65039,-1.43054e-05,5.59588e-05,-3.21652e-05,3.92303e-05,-298.84,-1.49186e-17,-0.000912871
1.66016,-4.7483e-05,5.58838e-05,-5.19122e-05,3.89903e-05,-373.55,-1.38778e-17,-0.00107697
1.66992,-1.43054e-05,5.60748e-05,-1.56559e-05,3.90773e-05,-298.84,-2.08167e-17,-0.000713757
1.67969,1.88722e-05,5.6015e-05,2.06003e-05,3.89423e-05,-224.13,-2.77556e-17,-0.000350547
1.68945,5.20499e-05,5.59916e-05,5.68566e-05,3.9036e-05,-149.42,-3.46945e-17,1.26619e-05
1.69922,8.52275e-05,5.60455e-05,9.31129e-05,3.89613e-05,-74.7099,-4.16334e-17,0.000375871
1.70898,0.000118405,5.6119e-05,0.000129369,3.90038e-05,6.82121e-12,-4.85723e-17,0.000739081
1.71875,0.000151583,5.62345e-05,0.000165625,3.91471e-05,74.7099,-5.55112e-17,0.00110229
1.72852,0.00018476,5.60722e-05,0.000201882,3.9184e-05,149.42,-6.245e-17,0.0014655
1.73828,0.000217938,5.609e-05,0.000238138,3.93012e-05,224.13,-6.93889e-17,0.00182871
1.74805,0.000251116,5.61272e-05,0.000274394,3.96513e-05,298.84,-7.63278e-17,0.00219192
1.75781,0.000284293,5.61516e-05,0.00031065,3.98332e-05,373.55,-8.32667e-17,0.00255513
1.76758,0.000251116,5.62594e-05,0.000274394,4.02214e-05,298.84,-6.93889e-17,0.0017528
1.77734,0.000217938,5.62148e-05,0.000238138,4.07367e-05,224.13,-5.55112e-17,0.000950471
1.78711,0.00018476,5.62269e-05,0.000201882,4.12277e-05,149.42,-4.16334e-17,0.000148143
1.79687,0.000151583,5.61636e-05,0.000165625,4.2048e-05,74.7099,-2.77556e-17,-0.000654185
1.80664,0.000118405,5.62567e-05,0.000129369,4.27635e-05,-5.96856e-12,-1.38778e-17,-0.00145651
1.81641,8.52275e-05,5.62726e-05,9.31129e-05,4.37253e-05,-74.7099,1.13399e-30,-0.00225884
1.82617,5.20499e-05,5.62764e-05,5.68566e-05,4.48389e-05,-149.42,1.38778e-17,-0.00306117
1.83594,1.88722e-05,5.62746e-05,2.06003e-05,4.57679e-05,-224.13,2.77556e-17,-0.0038635
1.8457,-1.43054e-05,5.63221e-05,-1.56559e-05,4.70285e-05,-298.84,4.16334e-17,-0.00466582
1.85547,-4.7483e-05,5.62497e-05,-5.19122e-05,4.82713e-05,-373.55,5.55112e-17,-0.00546815
1.86523,-1.43054e-05,5.63209e-05,-1.56559e-05,4.95472e-05,-298.84,4.996e-17,-0.00369787
1.875,1.88722e-05,5.62623e-05,2.06003e-05,5.09713e-05,-224.13,4.44089e-17,-0.00192759
1.88477,5.20499e-05,5.62356e-05,5.68566e-05,5.2374e-05,-149.42,3.88578e-17,-0.000157315
1.89453,8.52275e-05,5.62904e-05,9.31129e-05,5.38154e-05,-74.7099,3.33067e-17,0.00161296
1.9043,0.000118405,5.63892e-05,0.000129369,5.5246e-05,0,2.77556e-17,0.00338324
1.91406,0.000151583,5.64539e-05,0.000165625,5.66842e-05,74.7099,2.22045e-17,0.00515352
1.92383,0.00018476,5.63537e-05,0.000201882,5.82079e-05,149.42,1.66533e-17,0.0069238
1.93359,0.000217938,5.64108e-05,0.000238138,5.95638e-05,224.13,1.11022e-17,0.00869408
1.94336,0.000251116,5.62377e-05,0.000274394,6.08757e-05,298.84,5.55112e-18,0.0104644
1.95312,0.000284293,5.63968e-05,0.00031065,6.22992e-05,373.55,0,0.0122346
1.96289,0.000251116,5.64381e-05,0.000274394,6.35616e-05,298.84,6.66134e-17,0.00832705
1.97266,0.000217938,5.63558e-05,0.000238138,6.4827e-05,224.13,1.33227e-16,0.00441946
1.98242,0.00018476,5.64832e-05,0.000201882,6.58819e-05,149.42,1.9984e-16,0.000511867
1.99219,0.000151583,5.63133e-05,0.000165625,6.69548e-05,74.7099,2.66454e-16,-0.00339572
2.00195,0.000118405,5.64369e-05,0.000129369,6.80133e-05,5.05906e-12,3.33067e-16,-0.00730332
2.01172,8.52275e-05,5.63748e-05,9.31129e-05,6.89865e-05,-74.7099,3.9968e-16,-0.0112109
2.02148,5.20499e-05,5.63836e-05,5.68566e-05,6.97875e-05,-149.42,4.66294e-16,-0.0151185
2.03125,1.88722e-05,5.64267e-05,2.06003e-05,7.06474e-05,-224.13,5.32907e-16,-0.0190261
2.04102,-1.43054e-05,5.63634e-05,-1.56559e-05,7.13221e-05,-298.84,5.9952e-16,-0.0229337
2.05078,-4.7483e-05,5.64026e-05,-5.19122e-05,7.19607e-05,-373.55,6.66134e-16,-0.0268413
2.06055,-1.43054e-05,5.63183e-05,-1.56559e-05,7.25921e-05,-298.84,5.10703e-16,-0.0182145
2.07031,1.88722e-05,5.63974e-05,2.06003e-05,7.30049e-05,-224.13,3.55271e-16,-0.00958767
2.08008,5.20499e-05,5.6468e-05,5.68566e-05,7.34977e-05,-149.42,1.9984e-16,-0.000960864
2.08984,8.52275e-05,5.64527e-05,9.31129e-05,7.39201e-05,-74.7099,4.44089e-17,0.00766594
2.09961,0.000118405,5.64179e-05,0.000129369,7.42389e-05,-5.05906e-12,-1.11022e-16,0.0162927
2.10937,0.000151583,5.65286e-05,0.000165625,7.45503e-05,74.7099,-2.66454e-16,0.0249195
2.11914,0.00018476,5.65834e-05,0.000201882,7.48034e-05,149.42,-4.21885e-16,0.0335463
2.12891,0.000217938,5.65986e-05,0.000238138,7.50425e-05,224.13,-5.77316e-16,0.0421732
2.13867,0.000251116,5.6603e-05,0.000274394,7.50495e-05,298.84,-7.32747e-16,0.0508
2.14844,0.000284293,5.65175e-05,0.00031065,7.52763e-05,373.55,-8.88178e-16,0.0594268
2.1582,0.000251116,5.66587e-05,0.000274394,7.54242e-05,298.84,-5.32907e-16,0.0403857
2.16797,0.000217938,5.66303e-05,0.000238138,7.55212e-05,224.13,-1.77636e-16,0.0213446
2.17773,0.00018476,5.66288e-05,0.000201882,7.57222e-05,149.42,1.77636e-16,0.00230353
2.1875,0.000151583,5.67806e-05,0.000165625,7.56498e-05,74.7099,5.32907e-16,-0.0167375
2.19727,0.000118405,5.67337e-05,0.000129369,7.57849e-05,-6.82121e-12,8.88178e-16,-0.0357786
2.20703,8.52275e-05,5.67469e-05,9.31129e-05,7.58839e-05,-74.7099,1.24345e-15,-0.0548197
2.2168,5.20499e-05,5.67571e-05,5.68566e-05,7.59396e-05,-149.42,1.59872e-15,-0.0738608
2.22656,1.88722e-05,5.66537e-05,2.06003e-05,7.59073e-05,-224.13,1.95399e-15,-0.0929018
2.23633,-1.43054e-05,5.67855e-05,-1.56559e-05,7.61388e-05,-298.84,2.30926e-15,-0.111943
2.24609,-4.7483e-05,5.66479e-05,-5.19122e-05,7.61622e-05,-373.55,2.66454e-15,-0.130984
2.25586,-1.43054e-05,5.6712e-05,-1.56559e-05,7.62129e-05,-298.84,2.39808e-15,-0.0889503
2.26562,1.88722e-05,5.67337e-05,2.06003e-05,7.62853e-05,-224.13,2.13163e-15,-0.0469165
2.27539,5.20499e-05,5.67475e-05,5.68566e-05,7.63729e-05,-149.42,1.86517e-15,-0.00488283
2.28516,8.52275e-05,5.69341e-05,9.31129e-05,7.64405e-05,-74.7099,1.59872e-15,0.0371509
2.29492,0.000118405,5.69886e-05,0.000129369,7.63685e-05,5.11591e-12,1.33227e-15,0.0791846
2.30469,0.000151583,5.71547e-05,0.000165625,7.64273e-05,74.7099,1.06581e-15,0.121218
2.31445,0.00018476,5.74037e-05,0.000201882,7.65352e-05,149.42,7.99361e-16,0.163252
2.32422,0.000217938,5.7702e-05,0.000238138,7.65668e-05,224.13,5.32907e-16,0.205286
2.33398,0.000251116,5.8161e-05,0.000274394,7.65826e-05,298.84,2.66454e-16,0.24732
2.34375,0.000284293,5.85984e-05,0.00031065,7.66834e-05,373.55,0,0.289353
2.35352,0.000251116,5.92896e-05,0.000274394,7.66714e-05,298.84,1.42109e-15,0.196568
2.36328,0.000217938,6.00932e-05,0.000238138,7.6662e-05,224.13,2.84217e-15,0.103784
2.37305,0.00018476,6.07989e-05,0.000201882,7.67927e-05,149.42,4.26326e-15,0.0109989
2.38281,0.000151583,6.19187e-05,0.000165625,7.6752e-05,74.7099,5.68434e-15,-0.0817859
2.39258,0.000118405,6.28978e-05,0.000129369,7.68413e-05,1.7053e-12,7.10543e-15,-0.174571
2.40234,8.52275e-05,6.41104e-05,9.31129e-05,7.68217e-05,-74.7099,8.52651e-15,-0.267355
2.41211,5.20499e-05,6.53924e-05,5.68566e-05,7.68401e-05,-149.42,9.9476e-15,-0.36014
2.42187,1.88722e-05,6.66633e-05,2.06003e-05,7.69758e-05,-224.13,1.13687e-14,-0.452925
2.43164,-1.43054e-05,6.80253e-05,-1.56559e-05,7.68686e-05,-298.84,1.27898e-14,-0.54571
2.44141,-4.7483e-05,6.94685e-05,-5.19122e-05,7.70291e-05,-373.55,1.42109e-14,-0.638494
2.45117,-1.43054e-05,7.09345e-05,-1.56559e-05,7.70241e-05,-298.84,1.27898e-14,-0.433679
2.46094,1.88722e-05,7.2377e-05,2.06003e-05,7.69937e-05,-224.13,1.13687e-14,-0.228864
2.4707,5.20499e-05,7.38814e-05,5.68566e-05,7.70971e-05,-149.42,9.9476e-15,-0.0240492
2.48047,8.52275e-05,7.52522e-05,9.31129e-05,7.7095e-05,-74.7099,8.52651e-15,0.180766
2.49023,0.000118405,7.68179e-05,0.000129369,7.71038e-05,-5.05906e-12,7.10543e-15,0.385581
2.5,0.000151583,7.81767e-05,0.000165625,7.72459e-05,74.7099,5.68434e-15,0.590396
2.50977,0.00018476,7.94203e-05,0.000201882,7.71135e-05,149.42,4.26326e-15,0.795211
2.51953,0.000217938,8.06985e-05,0.000238138,7.72137e-05,224.13,2.84217e-15,1.00003
2.5293,0.000251116,8.18698e-05,0.000274394,7.71571e-05,298.84,1.42109e-15,1.20484
2.53906,0.000284293,8.3095e-05,0.00031065,7.71806e-05,373.55,0,1.40966
2.54883,0.000251116,8.41064e-05,0.000274394,7.7301e-05,298.84,0,0.957545
2.55859,0.000217938,8.51388e-05,0.000238138,7.72764e-05,224.13,0,0.505434
2.56836,0.00018476,8.59377e-05,0.000201882,7.72655e-05,149.42,0,0.0533226
2.57812,0.000151583,8.67621e-05,0.000165625,7.73455e-05,74.7099,0,-0.398789
2.58789,0.000118405,8.75355e-05,0.000129369,7.72904e-05,5.05906e-12,0,-0.8509
2.59766,8.52275e-05,8.82149e-05,9.31129e-05,7.73962e-05,-74.7099,0,-1.30301
2.60742,5.20499e-05,8.86746e-05,5.68566e-05,7.7407e-05,-149.42,0,-1.75512
2.61719,1.88722e-05,8.92986e-05,2.06003e-05,7.73074e-05,-224.13,0,-2.20723
2.62695,-1.43054e-05,8.96473e-05,-1.56559e-05,7.74305e-05,-298.84,0,-2.65935
2.63672,-4.7483e-05,9.01362e-05,-5.19122e-05,7.74703e-05,-373.55,0,-3.11146
2.64648,-1.43054e-05,9.04031e-05,-1.56559e-05,7.74844e-05,-298.84,-5.68434e-15,-2.11346
2.65625,1.88722e-05,9.05783e-05,2.06003e-05,7.75204e-05,-224.13,-1.13687e-14,-1.11546
2.66602,5.20499e-05,9.08895e-05,5.68566e-05,7.75274e-05,-149.42,-1.7053e-14,-0.117454
2.67578,8.52275e-05,9.10734e-05,9.31129e-05,7.74773e-05,-74.7099,-2.27374e-14,0.880547
2.68555,0.000118405,9.13175e-05,0.000129369,7.75485e-05,6.82121e-12,-2.84217e-14,1.87855
2.69531,0.000151583,9.13333e-05,0.000165625,7.75143e-05,74.7099,-3.41061e-14,2.87655
2.70508,0.00018476,9.14159e-05,0.000201882,7.75781e-05,149.42,-3.97904e-14,3.87455
2.71484,0.000217938,9.15147e-05,0.000238138,7.75852e-05,224.13,-4.54747e-14,4.87255
2.72461,0.000251116,9.16289e-05,0.000274394,7.74855e-05,298.84,-5.11591e-14,5.87055
2.73437,0.000284293,9.16638e-05,0.00031065,7.76238e-05,373.55,-5.68434e-14,6.86855
2.74414,0.000251116,9.17584e-05,0.000274394,7.75834e-05,298.84,-1.7053e-14,4.66555
2.75391,0.000217938,9.17596e-05,0.000238138,7.76396e-05,224.13,2.27374e-14,2.46255
2.76367,0.00018476,9.1923e-05,0.000201882,7.76537e-05,149.42,6.25278e-14,0.259545
2.77344,0.000151583,9.19529e-05,0.000165625,7.76139e-05,74.7099,1.02318e-13,-1.94346
2.7832,0.000118405,9.19269e-05,0.000129369,7.76391e-05,-5.11591e-12,1.42109e-13,-4.14646
2.79297,8.52275e-05,9.20587e-05,9.31129e-05,7.7792e-05,-74.7099,1.81899e-13,-6.34946
2.80273,5.20499e-05,9.21483e-05,5.68566e-05,7.76531e-05,-149.42,2.21689e-13,-8.55246
2.8125,1.88722e-05,9.21598e-05,2.06003e-05,7.76897e-05,-224.13,2.6148e-13,-10.7555
2.82227,-1.43054e-05,9.22318e-05,-1.56559e-05,7.78444e-05,-298.84,3.0127e-13,-12.9585
2.83203,-4.7483e-05,9.23253e-05,-5.19122e-05,7.79168e-05,-373.55,3.41061e-13,-15.1615
2.8418,-1.43054e-05,9.23074e-05,-1.56559e-05,7.78907e-05,-298.84,2.38742e-13,-10.2985
2.85156,1.88722e-05,9.25187e-05,2.06003e-05,7.79941e-05,-224.13,1.36424e-13,-5.43558
2.86133,5.20499e-05,9.24044e-05,5.68566e-05,7.81438e-05,-149.42,3.41061e-14,-0.572634
2.87109,8.52275e-05,9.26314e-05,9.31129e-05,7.81907e-05,-74.7099,-6.82121e-14,4.29031
2.88086,0.000118405,9.26429e-05,0.000129369,7.83747e-05,-1.7053e-12,-1.7053e-13,9.15326
2.89062,0.000151583,9.26625e-05,0.000165625,7.85675e-05,74.7099,-2.72848e-13,14.0162
2.90039,0.00018476,9.28412e-05,0.000201882,7.90031e-05,149.42,-3.75167e-13,18.8791
2.91016,0.000217938,9.28058e-05,0.000238138,7.92258e-05,224.13,-4.77485e-13,23.7421
2.91992,0.000251116,9.28869e-05,0.000274394,7.97552e-05,298.84,-5.79803e-13,28.605
2.92969,0.000284293,9.30062e-05,0.00031065,8.01712e-05,373.55,-6.82121e-13,33.468
2.93945,0.000251116,9.3048e-05,0.000274394,8.07639e-05,298.84,-6.13909e-13,22.7334
2.94922,0.000217938,9.30697e-05,0.000238138,8.1445e-05,224.13,-5.45697e-13,11.9989
2.95898,0.00018476,9.31705e-05,0.000201882,8.22858e-05,149.42,-4.77485e-13,1.26433
2.96875,0.000151583,9.32268e-05,0.000165625,8.31413e-05,74.7099,-4.09273e-13,-9.47022
2.97852,0.000118405,9.32566e-05,0.000129369,8.41107e-05,5.05906e-12,-3.41061e-13,-20.2048
2.98828,8.52275e-05,9.32745e-05,9.31129e-05,8.51748e-05,-74.7099,-2.72848e-13,-30.9393
2.99805,5.20499e-05,9.32903e-05,5.68566e-05,8.62084e-05,-149.42,-2.04636e-13,-41.6739
3.00781,1.88722e-05,9.34837e-05,2.06003e-05,8.74811e-05,-224.13,-1.36424e-13,-52.4084
3.01758,-1.43054e-05,9.34969e-05,-1.56559e-05,8.85331e-05,-298.84,-6.82121e-14,-63.143
3.02734,-4.7483e-05,9.35273e-05,-5.19122e-05,8.99484e-05,-373.55,0,-73.8775
3.03711,-1.43054e-05,9.3433e-05,-1.56559e-05,9.12237e-05,-298.84,-3.63798e-13,-50.1819
3.04687,1.88722e-05,9.35851e-05,2.06003e-05,9.24609e-05,-224.13,-7.27596e-13,-26.4863
3.05664,5.20499e-05,9.35895e-05,5.68566e-05,9.38628e-05,-149.42,-1.09139e-12,-2.79063
3.06641,8.52275e-05,9.36519e-05,9.31129e-05,9.51451e-05,-74.7099,-1.45519e-12,20.905
3.07617,0.000118405,9.36035e-05,0.000129369,9.64471e-05,-5.05906e-12,-1.81899e-12,44.6006
3.08594,0.000151583,9.37277e-05,0.000165625,9.77449e-05,74.7099,-2.18279e-12,68.2963
3.0957,0.00018476,9.35692e-05,0.000201882,9.91298e-05,149.42,-2.54659e-12,91.9919
3.10547,0.000217938,9.37887e-05,0.000238138,0.000100243,224.13,-2.91038e-12,115.688
3.11523,0.000251116,9.38051e-05,0.000274394,0.000101601,298.84,-3.27418e-12,139.383
3.125,0.000284293,9.37216e-05,0.00031065,0.00010257,373.55,-3.63798e-12,163.079
3.13477,0.000251116,9.37957e-05,0.000274394,0.000103782,298.84,-2.91038e-12,110.773
3.14453,0.000217938,9.37538e-05,0.000238138,0.000104737,224.13,-2.18279e-12,58.4665
3.1543,0.00018476,9.37963e-05,0.000201882,0.000105753,149.42,-1.45519e-12,6.16035
3.16406,0.000151583,9.37564e-05,0.000165625,0.000106726,74.7099,-7.27596e-13,-46.1458
3.17383,0.000118405,9.38437e-05,0.000129369,0.000107565,-6.82121e-12,6.62391e-26,-98.452
3.18359,8.52275e-05,9.3755e-05,9.31129e-05,0.000108374,-74.7099,7.27596e-13,-150.758
3.19336,5.20499e-05,9.37898e-05,5.68566e-05,0.000109027,-149.42,1.45519e-12,-203.064
3.20312,1.88722e-05,9.37304e-05,2.06003e-05,0.00010977,-224.13,2.18279e-12,-255.37
3.21289,-1.43054e-05,9.37975e-05,-1.56559e-05,0.000110314,-298.84,2.91038e-12,-307.677
3.22266,-4.7483e-05,9.37011e-05,-5.19122e-05,0.000110895,-373.55,3.63798e-12,-359.983
3.23242,-1.43054e-05,9.37983e-05,-1.56559e-05,0.000111368,-298.84,2.54659e-12,-244.521
3.24219,1.88722e-05,9.3733e-05,2.06003e-05,0.000111734,-224.13,1.45519e-12,-129.06
3.25195,5.20499e-05,9.38021e-05,5.68566e-05,0.000112193,-149.42,3.63798e-13,-13.5982
3.26172,8.52275e-05,9.3658e-05,9.31129e-05,0.000112486,-74.7099,-7.27596e-13,101.863
3.27148,0.000118405,9.37811e-05,0.000129369,0.000112761,5.11591e-12,-1.81899e-12,217.325
3.28125,0.000151583,9.3731e-05,0.000165625,0.000113103,74.7099,-2.91038e-12,332.786
3.29102,0.00018476,9.37336e-05,0.000201882,0.000113214,149.42,-4.00178e-12,448.248
3.30078,0.000217938,9.37271e-05,0.000238138,0.000113362,224.13,-5.09317e-12,563.709
3.31055,0.000251116,9.36328e-05,0.000274394,0.000113526,298.84,-6.18456e-12,679.171
3.32031,0.000284293,9.3769e-05,0.00031065,0.000113653,373.55,-7.27596e-12,794.633
3.33008,0.000251116,9.36677e-05,0.000274394,0.000113864,298.84,-5.09317e-12,539.761
3.33984,0.000217938,9.36727e-05,0.000238138,0.000113886,224.13,-2.91038e-12,284.889
3.34961,0.00018476,9.36656e-05,0.000201882,0.000113914,149.42,-7.27596e-13,30.0172
3.35937,0.000151583,9.36252e-05,0.000165625,0.00011396,74.7099,1.45519e-12,-224.855
3.36914,0.000118405,9.36683e-05,0.000129369,0.000114071,1.7053e-12,3.63798e-12,-479.726
3.37891,8.52275e-05,9.37875e-05,9.31129e-05,0.000114139,-74.7099,5.82077e-12,-734.598
3.38867,5.20499e-05,9.36645e-05,5.68566e-05,0.000114162,-149.42,8.00355e-12,-989.47
3.39844,1.88722e-05,9.38115e-05,2.06003e-05,0.000114217,-224.13,1.01863e-11,-1244.34
3.4082,-1.43054e-05,9.37304e-05,-1.56559e-05,0.000114207,-298.84,1.23691e-11,-1499.21
3.41797,-4.7483e-05,9.38953e-05,-5.19122e-05,0.000114253,-373.55,1.45519e-11,-1754.09
3.42773,-1.43054e-05,9.39149e-05,-1.56559e-05,0.000114359,-298.84,7.27596e-12,-1191.48
3.4375,1.88722e-05,9.41476e-05,2.06003e-05,0.00011432,-224.13,2.64956e-25,-628.868
3.44727,5.20499e-05,9.41514e-05,5.68566e-05,0.000114477,-149.42,-7.27596e-12,-66.2601
3.45703,8.52275e-05,9.45395e-05,9.31129e-05,0.000114451,-74.7099,-1.45519e-11,496.348
3.4668,0.000118405,9.47285e-05,0.000129369,0.000114521,-5.05906e-12,-2.18279e-11,1058.96
3.47656,0.000151583,9.51642e-05,0.000165625,0.000114563,74.7099,-2.91038e-11,1621.57
3.48633,0.00018476,9.55116e-05,0.000201882,0.000114685,149.42,-3.63798e-11,2184.17
3.49609,0.000217938,9.60665e-05,0.000238138,0.000114724,224.13,-4.36557e-11,2746.78
3.50586,0.000251116,9.66879e-05,0.000274394,0.00011474,298.84,-5.09317e-11,3309.39
3.51562,0.000284293,9.74013e-05,0.00031065,0.000114776,373.55,-5.82077e-11,3872
3.52539,0.000251116,9.80836e-05,0.000274394,0.000114918,298.84,-2.91038e-11,2630.09
3.53516,0.000217938,9.90606e-05,0.000238138,0.000114954,224.13,-1.05983e-24,1388.18
3.54492,0.00018476,9.99694e-05,0.000201882,0.000115082,149.42,2.91038e-11,146.264
3.55469,0.000151583,0.000101071,0.000165625,0.00011512,74.7099,5.82077e-11,-1095.65
3.56445,0.000118405,0.000102141,0.000129369,0.000115231,5.05906e-12,8.73115e-11,-2337.56
3.57422,8.52275e-05,0.000103276,9.31129e-05,0.000115216,-74.7099,1.16415e-10,-3579.47
3.58398,5.20499e-05,0.000104464,5.68566e-05,0.000115267,-149.42,1.45519e-10,-4821.38
3.59375,1.88722e-05,0.000105845,2.06003e-05,0.00011528,-224.13,1.74623e-10,-6063.29
3.60352,-1.43054e-05,0.000107023,-1.56559e-05,0.00011532,-298.84,2.03727e-10,-7305.21
3.61328,-4.7483e-05,0.000108297,-5.19122e-05,0.000115308,-373.55,2.32831e-10,-8547.12
3.62305,-1.43054e-05,0.000109612,-1.56559e-05,0.000115297,-298.84,1.86265e-10,-5805.7
3.63281,1.88722e-05,0.000110914,2.06003e-05,0.000115414,-224.13,1.39698e-10,-3064.28
3.64258,5.20499e-05,0.000112158,5.68566e-05,0.000115459,-149.42,9.31323e-11,-322.865
3.65234,8.52275e-05,0.000113415,9.31129e-05,0.000115462,-74.7099,4.65661e-11,2418.55
3.66211,0.000118405,0.000114714,0.000129369,0.000115449,6.82121e-12,-4.2393e-24,5159.97
3.67188,0.000151583,0.000115836,0.000165625,0.000115385,74.7099,-4.65661e-11,7901.39
3.68164,0.00018476,0.000116995,0.000201882,0.000115406,149.42,-9.31323e-11,10642.8
3.69141,0.000217938,0.000118028,0.000238138,0.000115302,224.13,-1.39698e-10,13384.2
3.70117,0.000251116,0.000119037,0.000274394,0.000115337,298.84,-1.86265e-10,16125.6
3.71094,0.000284293,0.000120012,0.00031065,0.000115411,373.55,-2.32831e-10,18867.1
3.7207,0.000251116,0.000120799,0.000274394,0.000115297,298.84,-1.62981e-10,12815.6
3.73047,0.000217938,0.000121664,0.000238138,0.000115196,224.13,-9.31323e-11,6764.15
3.74023,0.00018476,0.000122475,0.000201882,0.000115279,149.42,-2.32831e-11,712.699
3.75,0.000151583,0.000123127,0.000165625,0.000115319,74.7099,4.65661e-11,-5338.75
3.75977,0.000118405,0.00012378,0.000129369,0.000115109,-5.11591e-12,1.16415e-10,-11390.2
3.76953,8.52275e-05,0.00012435,9.31129e-05,0.000115113,-74.7099,1.86265e-10,-17441.7
3.7793,5.20499e-05,0.000124786,5.68566e-05,0.00011522,-149.42,2.56114e-10,-23493.1
3.78906,1.88722e-05,0.000125316,2.06003e-05,0.000115108,-224.13,3.25963e-10,-29544.6
3.79883,-1.43054e-05,0.000125733,-1.56559e-05,0.000115233,-298.84,3.95812e-10,-35596
3.80859,-4.7483e-05,0.000126195,-5.19122e-05,0.00011521,-373.55,4.65661e-10,-41647.5
3.81836,-1.43054e-05,0.000126406,-1.56559e-05,0.000115198,-298.84,1.39698e-10,-28289.4
3.82812,1.88722e-05,0.000126697,2.06003e-05,0.000115113,-224.13,-1.86265e-10,-14931.3
3.83789,5.20499e-05,0.000126965,5.68566e-05,0.000115211,-149.42,-5.12227e-10,-1573.22
3.84766,8.52275e-05,0.000127156,9.31129e-05,0.000115161,-74.7099,-8.3819e-10,11784.9
3.85742,0.000118405,0.000127429,0.000129369,0.000115127,-1.7053e-12,-1.16415e-09,25142.9
3.86719,0.000151583,0.000127547,0.000165625,0.000115206,74.7099,-1.49012e-09,38501
3.87695,0.00018476,0.000127669,0.000201882,0.000115269,149.42,-1.81608e-09,51859.1
3.88672,0.000217938,0.000127833,0.000238138,0.000115305,224.13,-2.14204e-09,65217.2
3.89648,0.000251116,0.000127892,0.000274394,0.000115311,298.84,-2.468e-09,78575.3
3.90625,0.000284293,0.000128078,0.00031065,0.000115365,373.55,-2.79397e-09,91933.3
3.91602,0.000251116,0.000128195,0.000274394,0.000115388,298.84,-2.32831e-09,62446.5
3.92578,0.000217938,0.000128288,0.000238138,0.000115444,224.13,-1.86265e-09,32959.6
3.93555,0.00018476,0.000128424,0.000201882,0.000115472,149.42,-1.39698e-09,3472.76
3.94531,0.000151583,0.00012843,0.000165625,0.000115574,74.7099,-9.31323e-10,-26014.1
3.95508,0.000118405,0.000128649,0.000129369,0.000115576,6.76437e-12,-4.65661e-10,-55501
3.96484,8.52275e-05,0.000128623,9.31129e-05,0.000115761,-74.7099,-6.32793e-23,-84987.8
3.97461,5.20499e-05,0.000128722,5.68566e-05,0.000115779,-149.42,4.65661e-10,-114475
3.98438,1.88722e-05,0.000128837,2.06003e-05,0.000115866,-224.13,9.31323e-10,-143962
3.99414,-1.43054e-05,0.000128844,-1.56559e-05,0.000115936,-298.84,1.39698e-09,-173448
4.00391,-4.7483e-05,0.000128976,-5.19122e-05,0.000116108,-373.55,1.86265e-09,-202935
4.01367,-1.43054e-05,0.000128991,-1.56559e-05,0.000116335,-298.84,1.30385e-09,-137845
4.02344,1.88722e-05,0.000129069,2.06003e-05,0.000116454,-224.13,7.45058e-10,-72755.6
4.0332,5.20499e-05,0.000129155,5.68566e-05,0.000116637,-149.42,1.86265e-10,-7665.83
4.04297,8.52275e-05,0.000129226,9.31129e-05,0.00011703,-74.7099,-3.72529e-10,57424
4.05273,0.000118405,0.000129208,0.000129369,0.000117221,-1.0175e-11,-9.31323e-10,122514
4.0625,0.000151583,0.000129414,0.000165625,0.000117658,74.7099,-1.49012e-09,187604
4.07227,0.00018476,0.000129382,0.000201882,0.000118131,149.42,-2.04891e-09,252693
4.08203,0.000217938,0.000129373,0.000238138,0.000118576,224.13,-2.6077e-09,317783
4.0918,0.000251116,0.000129451,0.000274394,0.000119228,298.84,-3.1665e-09,382873
4.10156,0.000284293,0.000129505,0.00031065,0.000119828,373.55,-3.72529e-09,447963
4.11133,0.000251116,0.000129558,0.000274394,0.000120449,298.84,-2.6077e-09,304282
4.12109,0.000217938,0.000129564,0.000238138,0.000121368,224.13,-1.49012e-09,160602
4.13086,0.00018476,0.000129546,0.000201882,0.000122216,149.42,-3.72529e-10,16921.7
4.14062,0.000151583,0.000129592,0.000165625,0.000123049,74.7099,7.45058e-10,-126759
4.15039,0.000118405,0.000129666,0.000129369,0.000124084,-6.82121e-12,1.86265e-09,-270439
4.16016,8.52275e-05,0.00012963,9.31129e-05,0.000125245,-74.7099,2.98023e-09,-414119
4.16992,5.20499e-05,0.000129728,5.68566e-05,0.000126271,-149.42,4.09782e-09,-557800
4.17969,1.88722e-05,0.000129668,2.06003e-05,0.00012739,-224.13,5.21541e-09,-701480
4.18945,-1.43054e-05,0.000129775,-1.56559e-05,0.000128628,-298.84,6.33299e-09,-845161
4.19922,-4.7483e-05,0.000129701,-5.19122e-05,0.00012976,-373.55,7.45058e-09,-988841
4.20898,-1.43054e-05,0.000129709,-1.56559e-05,0.000130953,-298.84,9.68575e-09,-671678
4.21875,1.88722e-05,0.000129767,2.06003e-05,0.000132183,-224.13,1.19209e-08,-354516
4.22852,5.20499e-05,0.000129806,5.68566e-05,0.000133406,-149.42,1.41561e-08,-37353.2
4.23828,8.52275e-05,0.000129737,9.31129e-05,0.000134557,-74.7099,1.63913e-08,279809
4.24805,0.000118405,0.000129861,0.000129369,0.000135754,1.0175e-11,1.86265e-08,596972
4.25781,0.000151583,0.000129907,0.000165625,0.000136882,74.7099,2.08616e-08,914134
4.26758,0.00018476,0.00012988,0.000201882,0.000138052,149.42,2.30968e-08,1.2313e+06
4.27734,0.000217938,0.00012988,0.000238138,0.000139097,224.13,2.5332e-08,1.54846e+06
4.28711,0.000251116,0.000129952,0.000274394,0.000140079,298.84,2.75671e-08,1.86562e+06
4.29687,0.000284293,0.000130014,0.00031065,0.000141018,373.55,2.98023e-08,2.18278e+06
4.30664,0.000251116,0.000129934,0.000274394,0.000141933,298.84,3.27826e-08,1.48267e+06
4.31641,0.000217938,0.000130107,0.000238138,0.000142852,224.13,3.57628e-08,782564
4.32617,0.00018476,0.000130063,0.000201882,0.00014361,149.42,3.8743e-08,82454.2
4.33594,0.000151583,0.000130051,0.000165625,0.00014441,74.7099,4.17233e-08,-617656
4.3457,0.000118405,0.000130107,0.000129369,0.000144957,0,4.47035e-08,-1.31777e+06
4.35547,8.52275e-05,0.000130124,9.31129e-05,0.00014572,-74.7099,4.76837e-08,-2.01788e+06
4.36523,5.20499e-05,0.000130233,5.68566e-05,0.000146292,-149.42,5.06639e-08,-2.71799e+06
4.375,1.88722e-05,0.000130098,2.06003e-05,0.00014682,-224.13,5.36442e-08,-3.4181e+06
4.38477,-1.43054e-05,0.000130208,-1.56559e-05,0.000147311,-298.84,5.66244e-08,-4.11821e+06
4.39453,-4.7483e-05,0.000130167,-5.19122e-05,0.000147737,-373.55,5.96046e-08,-4.81832e+06
4.4043,-1.43054e-05,0.000130146,-1.56559e-05,0.000148089,-298.84,2.98023e-08,-3.27288e+06
4.41406,1.88722e-05,0.000130212,2.06003e-05,0.000148466,-224.13,0,-1.72745e+06
4.42383,5.20499e-05,0.00013012,5.68566e-05,0.000148787,-149.42,-2.98023e-08,-182011
4.43359,8.52275e-05,0.000130075,9.31129e-05,0.000149077,-74.7099,-5.96046e-08,1.36342e+06
4.44336,0.000118405,0.000129997,0.000129369,0.000149307,-6.76437e-12,-8.9407e-08,2.90886e+06
4.45312,0.000151583,0.000130082,0.000165625,0.00014961,74.7099,-1.19209e-07,4.4543e+06
4.46289,0.00018476,0.000130058,0.000201882,0.00014973,149.42,-1.49012e-07,5.99973e+06
4.47266,0.000217938,0.000130067,0.000238138,0.00014998,224.13,-1.78814e-07,7.54517e+06
4.48242,0.000251116,0.00013004,0.000274394,0.000150117,298.84,-2.08616e-07,9.0906e+06
4.49219,0.000284293,0.000130064,0.00031065,0.000150262,373.55,-2.38419e-07,1.0636e+07
4.50195,0.000251116,0.000130011,0.000274394,0.000150441,298.84,-1.66893e-07,7.22462e+06
4.51172,0.000217938,0.000130146,0.000238138,0.000150504,224.13,-9.53674e-08,3.81319e+06
4.52148,0.00018476,0.000130125,0.000201882,0.000150741,149.42,-2.38419e-08,401774
4.53125,0.000151583,0.000130136,0.000165625,0.00015077,74.7099,4.76837e-08,-3.00965e+06
4.54102,0.000118405,0.000130329,0.000129369,0.000150846,1.0175e-11,1.19209e-07,-6.42107e+06
4.55078,8.52275e-05,0.000130295,9.31129e-05,0.000151089,-74.7099,1.90735e-07,-9.83249e+06
4.56055,5.20499e-05,0.000130478,5.68566e-05,0.000151071,-149.42,2.6226e-07,-1.32439e+07
4.57031,1.88722e-05,0.000130602,2.06003e-05,0.00015131,-224.13,3.33786e-07,-1.66553e+07
4.58008,-1.43054e-05,0.00013073,-1.56559e-05,0.000151317,-298.84,4.05312e-07,-2.00668e+07
4.58984,-4.7483e-05,0.000130926,-5.19122e-05,0.000151418,-373.55,4.76837e-07,-2.34782e+07
4.59961,-1.43054e-05,0.000131182,-1.56559e-05,0.000151494,-298.84,2.86102e-07,-1.59477e+07
4.60937,1.88722e-05,0.000131481,2.06003e-05,0.000151651,-224.13,9.53674e-08,-8.41731e+06
4.61914,5.20499e-05,0.000131805,5.68566e-05,0.000151669,-149.42,-9.53674e-08,-886883
4.62891,8.52275e-05,0.000132183,9.31129e-05,0.000151864,-74.7099,-2.86102e-07,6.64355e+06
4.63867,0.000118405,0.000132734,0.000129369,0.000151815,6.82121e-12,-4.76837e-07,1.4174e+07
4.64844,0.000151583,0.000133212,0.000165625,0.000151976,74.7099,-6.67572e-07,2.17044e+07
4.6582,0.00018476,0.000133785,0.000201882,0.000152015,149.42,-8.58307e-07,2.92348e+07
4.66797,0.000217938,0.000134476,0.000238138,0.000152096,224.13,-1.04904e-06,3.67653e+07
4.67773,0.000251116,0.000135228,0.000274394,0.000152121,298.84,-1.23978e-06,4.42957e+07
4.6875,0.000284293,0.000136044,0.00031065,0.000152235,373.55,-1.43051e-06,5.18261e+07
4.69727,0.000251116,0.000136974,0.000274394,0.000152339,298.84,-1.00136e-06,3.52033e+07
4.70703,0.000217938,0.000137789,0.000238138,0.000152316,224.13,-5.72205e-07,1.85805e+07
4.7168,0.00018476,0.00013886,0.000201882,0.000152488,149.42,-1.43051e-07,1.95772e+06
4.72656,0.000151583,0.000139898,0.000165625,0.000152488,74.7099,2.86102e-07,-1.46651e+07
4.73633,0.000118405,0.000140984,0.000129369,0.000152486,-1.0175e-11,7.15256e-07,-3.12879e+07
4.74609,8.52275e-05,0.000142166,9.31129e-05,0.000152624,-74.7099,1.14441e-06,-4.79107e+07
4.75586,5.20499e-05,0.000143207,5.68566e-05,0.000152569,-149.42,1.57356e-06,-6.45335e+07
4.76562,1.88722e-05,0.000144415,2.06003e-05,0.000152691,-224.13,2.00272e-06,-8.11563e+07
4.77539,-1.43054e-05,0.000145541,-1.56559e-05,0.000152712,-298.84,2.43187e-06,-9.77791e+07
4.78516,-4.7483e-05,0.000146638,-5.19122e-05,0.000152709,-373.55,2.86102e-06,-1.14402e+08
4.79492,-1.43054e-05,0.000147824,-1.56559e-05,0.000152746,-298.84,1.62125e-06,-7.77084e+07
4.80469,1.88722e-05,0.000148971,2.06003e-05,0.000152878,-224.13,3.8147e-07,-4.1015e+07
4.81445,5.20499e-05,0.000150068,5.68566e-05,0.00015289,-149.42,-8.58307e-07,-4.32151e+06
4.82422,8.52275e-05,0.000151161,9.31129e-05,0.000152909,-74.7099,-2.09808e-06,3.2372e+07
4.83398,0.000118405,0.000152126,0.000129369,0.00015289,0,-3.33786e-06,6.90654e+07
4.84375,0.000151583,0.000153167,0.000165625,0.000152951,74.7099,-4.57764e-06,1.05759e+08
4.85352,0.00018476,0.000154099,0.000201882,0.000152959,149.42,-5.81741e-06,1.42452e+08
4.86328,0.000217938,0.000154964,0.000238138,0.000153017,224.13,-7.05719e-06,1.79146e+08
4.87305,0.000251116,0.00015578,0.000274394,0.000153006,298.84,-8.29697e-06,2.15839e+08
4.88281,0.000284293,0.00015664,0.00031065,0.000153082,373.55,-9.53674e-06,2.52533e+08
4.89258,0.000251116,0.000157308,0.000274394,0.000153002,298.84,-7.82013e-06,1.71535e+08
4.90234,0.000217938,0.000158078,0.000238138,0.000153064,224.13,-6.10352e-06,9.05372e+07
4.91211,0.00018476,0.000158663,0.000201882,0.000153102,149.42,-4.3869e-06,9.53937e+06
4.92187,0.000151583,0.000159148,0.000165625,0.000153029,74.7099,-2.67029e-06,-7.14584e+07
4.93164,0.000118405,0.00015973,0.000129369,0.000153168,6.76437e-12,-9.53674e-07,-1.52456e+08
4.94141,8.52275e-05,0.000160218,9.31129e-05,0.000153195,-74.7099,7.62939e-07,-2.33454e+08
4.95117,5.20499e-05,0.000160602,5.68566e-05,0.000153174,-149.42,2.47955e-06,-3.14452e+08
4.96094,1.88722e-05,0.000161129,2.06003e-05,0.000153086,-224.13,4.19617e-06,-3.9545e+08
4.9707,-1.43054e-05,0.000161473,-1.56559e-05,0.000153183,-298.84,5.91278e-06,-4.76447e+08
4.98047,-4.7483e-05,0.000161804,-5.19122e-05,0.000153076,-373.55,7.62939e-06,-5.57445e+08
4.99023,-1.43054e-05,0.000162088,-1.56559e-05,0.000153149,-298.84,3.8147e-06,-3.78649e+08
5,1.88722e-05,0.000162345,2.06003e-05,0.000153224,-224.13,2.77827e-19,-1.99853e+08
5.00977,5.20499e-05,0.000162638,5.68566e-05,0.000153087,-149.42,-3.8147e-06,-2.10574e+07
5.01953,8.52275e-05,0.000162725,9.31129e-05,0.000153202,-74.7099,-7.62939e-06,1.57739e+08
5.0293,0.000118405,0.000163097,0.000129369,0.000153197,-1.0175e-11,-1.14441e-05,3.36534e+08
5.03906,0.000151583,0.000163206,0.000165625,0.000153121,74.7099,-1.52588e-05,5.1533e+08
5.04883,0.00018476,0.000163449,0.000201882,0.000153125,149.42,-1.90735e-05,6.94126e+08
5.05859,0.000217938,0.000163586,0.000238138,0.000153195,224.13,-2.28882e-05,8.72922e+08
5.06836,0.000251116,0.000163673,0.000274394,0.000153077,298.84,-2.67029e-05,1.05172e+09
5.07812,0.000284293,0.000163844,0.00031065,0.000153152,373.55,-3.05176e-05,1.23051e+09
5.08789,0.000251116,0.000163961,0.000274394,0.000153167,298.84,-2.13623e-05,8.35837e+08
5.09766,0.000217938,0.000164098,0.000238138,0.000153135,224.13,-1.2207e-05,4.4116e+08
5.10742,0.00018476,0.000164165,0.000201882,0.000153191,149.42,-3.05176e-06,4.64824e+07
5.11719,0.000151583,0.000164283,0.000165625,0.000153229,74.7099,6.10352e-06,-3.48195e+08
5.12695,0.000118405,0.000164308,0.000129369,0.000153331,-6.82121e-12,1.52588e-05,-7.42872e+08
5.13672,8.52275e-05,0.000164487,9.31129e-05,0.000153375,-74.7099,2.44141e-05,-1.13755e+09
5.14648,5.20499e-05,0.000164482,5.68566e-05,0.000153404,-149.42,3.35693e-05,-1.53223e+09
5.15625,1.88722e-05,0.000164548,2.06003e-05,0.000153561,-224.13,4.27246e-05,-1.9269e+09
5.16602,-1.43054e-05,0.000164566,-1.56559e-05,0.000153706,-298.84,5.18799e-05,-2.32158e+09
5.17578,-4.7483e-05,0.000164636,-5.19122e-05,0.000153851,-373.55,6.10352e-05,-2.71626e+09
5.18555,-1.43054e-05,0.000164695,-1.56559e-05,0.000153952,-298.84,4.88281e-05,-1.84504e+09
5.19531,1.88722e-05,0.000164677,2.06003e-05,0.000154226,-224.13,3.66211e-05,-9.73823e+08
5.20508,5.20499e-05,0.000164695,5.68566e-05,0.000154486,-149.42,2.44141e-05,-1.02606e+08
5.21484,8.52275e-05,0.000164752,9.31129e-05,0.000154902,-74.7099,1.2207e-05,7.68611e+08
5.22461,0.000118405,0.000164789,0.000129369,0.000155215,1.0175e-11,-1.66696e-18,1.63983e+09
5.23437,0.000151583,0.000164813,0.000165625,0.000155688,74.7099,-1.2207e-05,2.51105e+09
5.24414,0.00018476,0.000164851,0.000201882,0.000156249,149.42,-2.44141e-05,3.38226e+09
5.25391,0.000217938,0.000164762,0.000238138,0.000156718,224.13,-3.66211e-05,4.25348e+09
5.26367,0.000251116,0.000164819,0.000274394,0.000157445,298.84,-4.88281e-05,5.1247e+09
5.27344,0.000284293,0.000164845,0.00031065,0.000158063,373.55,-6.10352e-05,5.99592e+09
5.2832,0.000251116,0.000164798,0.000274394,0.000158886,298.84,-3.05176e-05,4.07278e+09
5.29297,0.000217938,0.000164891,0.000238138,0.000159814,224.13,4.44523e-18,2.14963e+09
5.30273,0.00018476,0.000164878,0.000201882,0.000160719,149.42,3.05176e-05,2.26494e+08
5.3125,0.000151583,0.000164908,0.000165625,0.000161692,74.7099,6.10352e-05,-1.69665e+09
5.32227,0.000118405,0.000164981,0.000129369,0.000162574,0,9.15527e-05,-3.61979e+09
5.33203,8.52275e-05,0.000164989,9.31129e-05,0.000163785,-74.7099,0.00012207,-5.54293e+09
5.3418,5.20499e-05,0.000164941,5.68566e-05,0.000164856,-149.42,0.000152588,-7.46607e+09
5.35156,1.88722e-05,0.000164922,2.06003e-05,0.000165924,-224.13,0.000183105,-9.38921e+09
5.36133,-1.43054e-05,0.000164983,-1.56559e-05,0.000167082,-298.84,0.000213623,-1.13123e+10
5.37109,-4.7483e-05,0.000164983,-5.19122e-05,0.000168229,-373.55,0.000244141,-1.32355e+10
5.38086,-1.43054e-05,0.000165071,-1.56559e-05,0.000169401,-298.84,0.000170898,-8.99032e+09
5.39062,1.88722e-05,0.000165033,2.06003e-05,0.000170437,-224.13,9.76563e-05,-4.74514e+09
5.40039,5.20499e-05,0.00016507,5.68566e-05,0.000171685,-149.42,2.44141e-05,-4.99968e+08
5.41016,8.52275e-05,0.00016506,9.31129e-05,0.000172766,-74.7099,-4.88281e-05,3.74521e+09
5.41992,0.000118405,0.000165268,0.000129369,0.000173779,-6.76437e-12,-0.00012207,7.99038e+09
5.42969,0.000151583,0.000165125,0.000165625,0.00017487,74.7099,-0.000195312,1.22356e+10
5.43945,0.00018476,0.000165299,0.000201882,0.000175915,149.42,-0.000268555,1.64807e+10
5.44922,0.000217938,0.000165239,0.000238138,0.000176807,224.13,-0.000341797,2.07259e+10
5.45898,0.000251116,0.000165304,0.000274394,0.00017764,298.84,-0.000415039,2.49711e+10
5.46875,0.000284293,0.00016537,0.00031065,0.000178606,373.55,-0.000488281,2.92162e+10
5.47852,0.000251116,0.00016538,0.000274394,0.00017942,298.84,-0.000341797,1.98454e+10
5.48828,0.000217938,0.000165411,0.000238138,0.000180153,224.13,-0.000195313,1.04745e+10
5.49805,0.00018476,0.000165361,0.000201882,0.000180851,149.42,-4.88281e-05,1.10364e+09
5.50781,0.000151583,0.000165523,0.000165625,0.000181537,74.7099,9.76562e-05,-8.26723e+09
5.51758,0.000118405,0.000165448,0.000129369,0.00018205,1.0175e-11,0.000244141,-1.76381e+10
5.52734,8.52275e-05,0.000165633,9.31129e-05,0.000182745,-74.7099,0.000390625,-2.7009e+10
5.53711,5.20499e-05,0.000165566,5.68566e-05,0.000183192,-149.42,0.000537109,-3.63798e+10
5.54688,1.88722e-05,0.000165675,2.06003e-05,0.000183626,-224.13,0.000683594,-4.57507e+10
5.55664,-1.43054e-05,0.00016569,-1.56559e-05,0.000184081,-298.84,0.000830078,-5.51216e+10
5.56641,-4.7483e-05,0.000165703,-5.19122e-05,0.000184484,-373.55,0.000976562,-6.44925e+10
5.57617,-1.43054e-05,0.000165867,-1.56559e-05,0.000184776,-298.84,0.000683594,-4.3807e+10
5.58594,1.88722e-05,0.000165693,2.06003e-05,0.000185109,-224.13,0.000390625,-2.31216e+10
5.5957,5.20499e-05,0.000165942,5.68566e-05,0.000185408,-149.42,9.76563e-05,-2.43619e+09
5.60547,8.52275e-05,0.000165898,9.31129e-05,0.000185769,-74.7099,-0.000195312,1.82492e+10
5.61523,0.000118405,0.000165943,0.000129369,0.000185914,6.82121e-12,-0.000488281,3.89347e+10
5.625,0.000151583,0.000165993,0.000165625,0.000186183,74.7099,-0.00078125,5.96201e+10
5.63477,0.00018476,0.000165957,0.000201882,0.000186404,149.42,-0.00107422,8.03055e+10
5.64453,0.000217938,0.000166054,0.000238138,0.000186572,224.13,-0.00136719,1.00991e+11
5.6543,0.000251116,0.000166129,0.000274394,0.000186839,298.84,-0.00166016,1.21676e+11
5.66406,0.000284293,0.000166098,0.00031065,0.000186961,373.55,-0.00195312,1.42362e+11
5.67383,0.000251116,0.000166166,0.000274394,0.000187164,298.84,-0.000976562,9.67004e+10
5.68359,0.000217938,0.000166283,0.000238138,0.000187365,224.13,-1.06685e-16,5.1039e+10
5.69336,0.00018476,0.000166371,0.000201882,0.000187364,149.42,0.000976563,5.37768e+09
5.70312,0.000151583,0.000166364,0.000165625,0.000187671,74.7099,0.00195312,-4.02837e+10
5.71289,0.000118405,0.000166507,0.000129369,0.000187705,-3.41061e-12,0.00292969,-8.5945e+10
5.72266,8.52275e-05,0.000166606,9.31129e-05,0.000187857,-74.7099,0.00390625,-1.31606e+11
5.73242,5.20499e-05,0.000166787,5.68566e-05,0.000187995,-149.42,0.00488281,-1.77268e+11
5.74219,1.88722e-05,0.000167003,2.06003e-05,0.000188113,-224.13,0.00585938,-2.22929e+11
5.75195,-1.43054e-05,0.000167193,-1.56559e-05,0.000188149,-298.84,0.00683594,-2.6859e+11
5.76172,-4.7483e-05,0.000167502,-5.19122e-05,0.000188377,-373.55,0.0078125,-3.14252e+11
5.77148,-1.43054e-05,0.000167822,-1.56559e-05,0.000188408,-298.84,0.00625,-2.13458e+11
5.78125,1.88722e-05,0.000168154,2.06003e-05,0.000188537,-224.13,0.0046875,-1.12664e+11
5.79102,5.20499e-05,0.000168657,5.68566e-05,0.000188562,-149.42,0.003125,-1.18708e+10
5.80078,8.52275e-05,0.000169153,9.31129e-05,0.000188624,-74.7099,0.0015625,8.89229e+10
5.81055,0.000118405,0.000169704,0.000129369,0.000188746,-1.35856e-11,2.83627e-16,1.89717e+11
5.82031,0.000151583,0.000170343,0.000165625,0.000188765,74.7099,-0.0015625,2.9051e+11
5.83008,0.00018476,0.000171033,0.000201882,0.00018883,149.42,-0.003125,3.91304e+11
5.83984,0.000217938,0.000171732,0.000238138,0.000188798,224.13,-0.0046875,4.92098e+11
5.84961,0.000251116,0.000172577,0.000274394,0.000188931,298.84,-0.00625,5.92891e+11
5.85937,0.000284293,0.000173474,0.00031065,0.000189009,373.55,-0.0078125,6.93685e+11
5.86914,0.000251116,0.000174323,0.000274394,0.000189011,298.84,-0.00390625,4.71191e+11
5.87891,0.000217938,0.000175329,0.000238138,0.00018905,224.13,-1.4138e-16,2.48698e+11
5.88867,0.00018476,0.000176394,0.000201882,0.000188979,149.42,0.00390625,2.62038e+10
5.89844,0.000151583,0.000177352,0.000165625,0.000189122,74.7099,0.0078125,-1.9629e+11
5.9082,0.000118405,0.00017847,0.000129369,0.000189141,0,0.0117188,-4.18784e+11
5.91797,8.52275e-05,0.000179492,9.31129e-05,0.000189142,-74.7099,0.015625,-6.41277e+11
5.92773,5.20499e-05,0.000180556,5.68566e-05,0.000189196,-149.42,0.0195312,-8.63771e+11
5.9375,1.88722e-05,0.000181661,2.06003e-05,0.00018918,-224.13,0.0234375,-1.08626e+12
5.94727,-1.43054e-05,0.000182792,-1.56559e-05,0.000189277,-298.84,0.0273437,-1.30876e+12
5.95703,-4.7483e-05,0.000183889,-5.19122e-05,0.000189364,-373.55,0.03125,-1.53125e+12
5.9668,-1.43054e-05,0.000184741,-1.56559e-05,0.000189267,-298.84,0.021875,-1.04012e+12
5.97656,1.88722e-05,0.000185852,2.06003e-05,0.000189397,-224.13,0.0125,-5.48979e+11
5.98633,5.20499e-05,0.00018685,5.68566e-05,0.00018933,-149.42,0.003125,-5.78427e+10
5.99609,8.52275e-05,0.000187725,9.31129e-05,0.000189483,-74.7099,-0.00625,4.33294e+11
6.00586,0.000118405,0.000188639,0.000129369,0.000189439,1.0175e-11,-0.015625,9.2443e+11
6.01562,0.000151583,0.000189591,0.000165625,0.00018946,74.7099,-0.025,1.41557e+12
6.02539,0.00018476,0.000190232,0.000201882,0.000189567,149.42,-0.034375,1.9067e+12
6.03516,0.000217938,0.000191172,0.000238138,0.000189514,224.13,-0.04375,2.39784e+12
6.04492,0.000251116,0.000191806,0.000274394,0.00018963,298.84,-0.053125,2.88898e+12
6.05469,0.000284293,0.000192428,0.00031065,0.00018969,373.55,-0.0625,3.38011e+12
6.06445,0.000251116,0.000193048,0.000274394,0.000189674,298.84,-0.05625,2.29597e+12
6.07422,0.000217938,0.000193627,0.000238138,0.000189807,224.13,-0.05,1.21183e+12
6.08398,0.00018476,0.000194151,0.000201882,0.000189808,149.42,-0.04375,1.27683e+11
6.09375,0.000151583,0.000194669,0.000165625,0.000189831,74.7099,-0.0375,-9.5646e+11
6.10352,0.000118405,0.000195144,0.000129369,0.000189908,0,-0.03125,-2.0406e+12
6.11328,8.52275e-05,0.000195501,9.31129e-05,0.000189887,-74.7099,-0.025,-3.12475e+12
6.12305,5.20499e-05,0.000195821,5.68566e-05,0.00019001,-149.42,-0.01875,-4.20889e+12
6.13281,1.88722e-05,0.00019626,2.06003e-05,0.000189981,-224.13,-0.0125,-5.29303e+12
6.14258,-1.43054e-05,0.000196506,-1.56559e-05,0.000189967,-298.84,-0.00625,-6.37718e+12
6.15234,-4.7483e-05,0.000196822,-5.19122e-05,0.000190106,-373.55,0,-7.46132e+12
6.16211,-1.43054e-05,0.000197096,-1.56559e-05,0.000190092,-298.84,-0.025,-5.06816e+12
6.17187,1.88722e-05,0.000197301,2.06003e-05,0.000190032,-224.13,-0.05,-2.67501e+12
6.18164,5.20499e-05,0.000197594,5.68566e-05,0.000190158,-149.42,-0.075,-2.8185e+11
6.19141,8.52275e-05,0.000197647,9.31129e-05,0.000190194,-74.7099,-0.1,2.11131e+12
6.20117,0.000118405,0.000197969,0.000129369,0.000190181,3.41061e-12,-0.125,4.50446e+12
6.21094,0.000151583,0.000197992,0.000165625,0.00019023,74.7099,-0.15,6.89762e+12
6.2207,0.00018476,0.000198292,0.000201882,0.000190199,149.42,-0.175,9.29078e+12
6.23047,0.000217938,0.000198429,0.000238138,0.00019021,224.13,-0.2,1.16839e+13
6.24023,0.000251116,0.000198584,0.000274394,0.000190241,298.84,-0.225,1.40771e+13
6.25,0.000284293,0.000198792,0.00031065,0.000190259,373.55,-0.25,1.64702e+13
6.25977,0.000251116,0.000198828,0.000274394,0.000190321,298.84,-0.225,1.11876e+13
6.26953,0.000217938,0.000199017,0.000238138,0.000190456,224.13,-0.2,5.90486e+12
6.2793,0.00018476,0.000199067,0.000201882,0.00019033,149.42,-0.175,6.2216e+11
6.28906,0.000151583,0.00019921,0.000165625,0.000190438,74.7099,-0.15,-4.66054e+12
6.29883,0.000118405,0.000199257,0.000129369,0.000190516,1.35856e-11,-0.125,-9.94323e+12
6.30859,8.52275e-05,0.000199425,9.31129e-05,0.000190649,-74.7099,-0.1,-1.52259e+13
6.31836,5.20499e-05,0.000199504,5.68566e-05,0.000190804,-149.42,-0.075,-2.05086e+13
6.32812,1.88722e-05,0.000199579,2.06003e-05,0.000190864,-224.13,-0.05,-2.57913e+13
6.33789,-1.43054e-05,0.00019965,-1.56559e-05,0.000191092,-298.84,-0.025,-3.1074e+13
6.34766,-4.7483e-05,0.000199655,-5.19122e-05,0.000191355,-373.55,0,-3.63567e+13
6.35742,-1.43054e-05,0.00019982,-1.56559e-05,0.000191617,-298.84,-0.1,-2.46956e+13
6.36719,1.88722e-05,0.000199923,2.06003e-05,0.00019202,-224.13,-0.2,-1.30345e+13
6.37695,5.20499e-05,0.000199879,5.68566e-05,0.000192336,-149.42,-0.3,-1.37337e+12
6.38672,8.52275e-05,0.000199995,9.31129e-05,0.000192737,-74.7099,-0.4,1.02877e+13
6.39648,0.000118405,0.000200017,0.000129369,0.00019323,0,-0.5,2.19489e+13
6.40625,0.000151583,0.000200096,0.000165625,0.000193794,74.7099,-0.6,3.361e+13
6.41602,0.00018476,0.000200041,0.000201882,0.000194418,149.42,-0.7,4.52711e+13
6.42578,0.000217938,0.000200265,0.000238138,0.000195142,224.13,-0.8,5.69322e+13
6.43555,0.000251116,0.000200314,0.000274394,0.000195822,298.84,-0.9,6.85933e+13
6.44531,0.000284293,0.000200383,0.00031065,0.000196672,373.55,-1,8.02544e+13
6.45508,0.000251116,0.000200438,0.000274394,0.000197505,298.84,-0.3,5.45135e+13
6.46484,0.000217938,0.000200423,0.000238138,0.000198356,224.13,0.4,2.87725e+13
6.47461,0.00018476,0.000200591,0.000201882,0.000199321,149.42,1.1,3.03159e+12
6.48437,0.000151583,0.000200491,0.000165625,0.000200248,74.7099,1.8,-2.27094e+13
6.49414,0.000118405,0.000200658,0.000129369,0.000201312,-1.0175e-11,2.5,-4.84503e+13
6.50391,8.52275e-05,0.000200697,9.31129e-05,0.0002024,-74.7099,3.2,-7.41913e+13
6.51367,5.20499e-05,0.000200541,5.68566e-05,0.000203397,-149.42,3.9,-9.99322e+13
6.52344,1.88722e-05,0.000200783,2.06003e-05,0.000204423,-224.13,4.6,-1.25673e+14
6.5332,-1.43054e-05,0.00020067,-1.56559e-05,0.000205501,-298.84,5.3,-1.51414e+14
6.54297,-4.7483e-05,0.000200732,-5.19122e-05,0.000206524,-373.55,6,-1.77155e+14
6.55273,-1.43054e-05,0.000200704,-1.56559e-05,0.000207663,-298.84,5,-1.20334e+14
6.5625,1.88722e-05,0.000200768,2.06003e-05,0.000208602,-224.13,4,-6.3513e+13
6.57227,5.20499e-05,0.000200732,5.68566e-05,0.000209676,-149.42,3,-6.69199e+12
6.58203,8.52275e-05,0.0002008,9.31129e-05,0.000210669,-74.7099,2,5.0129e+13
6.5918,0.000118405,0.000200768,0.000129369,0.000211582,0,1,1.0695e+14
6.60156,0.000151583,0.000200792,0.000165625,0.000212553,74.7099,-1.64313e-13,1.63771e+14
6.61133,0.00018476,0.00020089,0.000201882,0.000213403,149.42,-1,2.20592e+14
6.62109,0.000217938,0.000200785,0.000238138,0.000214224,224.13,-2,2.77413e+14
6.63086,0.000251116,0.000200799,0.000274394,0.000215075,298.84,-3,3.34234e+14
6.64062,0.000284293,0.000200782,0.00031065,0.00021584,373.55,-4,3.91055e+14
6.65039,0.000251116,0.000200868,0.000274394,0.000216466,298.84,-1.2,2.65627e+14
6.66016,0.000217938,0.000200851,0.000238138,0.000217158,224.13,1.6,1.402e+14
6.66992,0.00018476,0.000200739,0.000201882,0.000217782,149.42,4.4,1.4772e+13
6.67969,0.000151583,0.000200811,0.000165625,0.00021831,74.7099,7.2,-1.10656e+14
6.68945,0.000118405,0.000200946,0.000129369,0.000218903,-3.41061e-12,10,-2.36083e+14
6.69922,8.52275e-05,0.000200673,9.31129e-05,0.000219327,-74.7099,12.8,-3.61511e+14
6.70898,5.20499e-05,0.000200894,5.68566e-05,0.000219841,-149.42,15.6,-4.86939e+14
6.71875,1.88722e-05,0.00020082,2.06003e-05,0.00022016,-224.13,18.4,-6.12366e+14
6.72852,-1.43054e-05,0.000200844,-1.56559e-05,0.00022065,-298.84,21.2,-7.37794e+14
6.73828,-4.7483e-05,0.000200938,-5.19122e-05,0.00022088,-373.55,24,-8.63222e+14
6.74805,-1.43054e-05,0.000200813,-1.56559e-05,0.000221182,-298.84,20,-5.86351e+14
6.75781,1.88722e-05,0.000200958,2.06003e-05,0.000221518,-224.13,16,-3.09479e+14
6.76758,5.20499e-05,0.000200963,5.68566e-05,0.000221671,-149.42,12,-3.2608e+13
6.77734,8.52275e-05,0.00020098,9.31129e-05,0.000221966,-74.7099,8,2.44263e+14
6.78711,0.000118405,0.000200999,0.000129369,0.000222201,1.35856e-11,4,5.21135e+14
6.79687,0.000151583,0.000201083,0.000165625,0.000222301,74.7099,-7.4607e-14,7.98006e+14
6.80664,0.00018476,0.000201061,0.000201882,0.000222582,149.42,-4,1.07488e+15
6.81641,0.000217938,0.000201036,0.000238138,0.000222576,224.13,-8,1.35175e+15
6.82617,0.000251116,0.000201155,0.000274394,0.000222816,298.84,-12,1.62862e+15
6.83594,0.000284293,0.000201217,0.00031065,0.000222987,373.55,-16,1.90549e+15
6.8457,0.000251116,0.000201297,0.000274394,0.000222967,298.84,-11.2,1.29432e+15
6.85547,0.000217938,0.000201355,0.000238138,0.000223155,224.13,-6.4,6.8315e+14
6.86523,0.00018476,0.000201473,0.000201882,0.000223293,149.42,-1.6,7.19795e+13
6.875,0.000151583,0.000201553,0.000165625,0.000223368,74.7099,3.2,-5.39191e+14
6.88477,0.000118405,0.000201778,0.000129369,0.000223394,0,8,-1.15036e+15
6.89453,8.52275e-05,0.000201906,9.31129e-05,0.000223508,-74.7099,12.8,-1.76153e+15
6.9043,5.20499e-05,0.000202125,5.68566e-05,0.000223611,-149.42,17.6,-2.3727e+15
6.91406,1.88722e-05,0.000202368,2.06003e-05,0.000223676,-224.13,22.4,-2.98387e+15
6.92383,-1.43054e-05,0.000202777,-1.56559e-05,0.00022377,-298.84,27.2,-3.59504e+15
6.93359,-4.7483e-05,0.000203014,-5.19122e-05,0.000223772,-373.55,32,-4.20621e+15
6.94336,-1.43054e-05,0.000203567,-1.56559e-05,0.000223825,-298.84,16,-2.85711e+15
6.95312,1.88722e-05,0.000203995,2.06003e-05,0.000223923,-224.13,1.74794e-12,-1.508e+15
6.96289,5.20499e-05,0.000204433,5.68566e-05,0.000223975,-149.42,-16,-1.58889e+14
6.97266,8.52275e-05,0.00020507,9.31129e-05,0.000224031,-74.7099,-32,1.19022e+15
6.98242,0.000118405,0.000205742,0.000129369,0.000224074,-3.41061e-12,-48,2.53933e+15
6.99219,0.000151583,0.000206408,0.000165625,0.000224182,74.7099,-64,3.88844e+15
7.00195,0.00018476,0.000207133,0.000201882,0.000224111,149.42,-80,5.23754e+15
7.01172,0.000217938,0.000208033,0.000238138,0.000224143,224.13,-96,6.58665e+15
7.02148,0.000251116,0.000208867,0.000274394,0.000224264,298.84,-112,7.93576e+15
7.03125,0.000284293,0.000209733,0.00031065,0.000224319,373.55,-128,9.28487e+15
7.04102,0.000251116,0.000210697,0.000274394,0.000224278,298.84,-115.2,6.30682e+15
7.05078,0.000217938,0.000211655,0.000238138,0.000224374,224.13,-102.4,3.32878e+15
7.06055,0.00018476,0.000212699,0.000201882,0.000224429,149.42,-89.6,3.50734e+14
7.07031,0.000151583,0.000213734,0.000165625,0.000224465,74.7099,-76.8,-2.62731e+15
7.08008,0.000118405,0.000214716,0.000129369,0.000224521,1.35856e-11,-64,-5.60536e+15
7.08984,8.52275e-05,0.000215658,9.31129e-05,0.000224574,-74.7099,-51.2,-8.5834e+15
7.09961,5.20499e-05,0.000216855,5.68566e-05,0.000224523,-149.42,-38.4,-1.15614e+16
7.10937,1.88722e-05,0.000217753,2.06003e-05,0.000224674,-224.13,-25.6,-1.45395e+16
7.11914,-1.43054e-05,0.000218728,-1.56559e-05,0.000224665,-298.84,-12.8,-1.75175e+16
7.12891,-4.7483e-05,0.000219728,-5.19122e-05,0.000224739,-373.55,0,-2.04956e+16
7.13867,-1.43054e-05,0.000220619,-1.56559e-05,0.000224634,-298.84,-153.6,-1.39218e+16
7.14844,1.88722e-05,0.000221548,2.06003e-05,0.000224823,-224.13,-307.2,-7.34801e+15
7.1582,5.20499e-05,0.000222435,5.68566e-05,0.000224809,-149.42,-460.8,-7.74216e+14
7.16797,8.52275e-05,0.000223233,9.31129e-05,0.000224901,-74.7099,-614.4,5.79957e+15
7.17773,0.000118405,0.000224009,0.000129369,0.000224805,3.41061e-12,-768,1.23734e+16
7.1875,0.000151583,0.000224837,0.000165625,0.000224997,74.7099,-921.6,1.89472e+16
7.19727,0.00018476,0.000225551,0.000201882,0.000225035,149.42,-1075.2,2.55209e+16
7.20703,0.000217938,0.000226141,0.000238138,0.000225005,224.13,-1228.8,3.20947e+16
7.2168,0.000251116,0.000226839,0.000274394,0.000225059,298.84,-1382.4,3.86685e+16
7.22656,0.000284293,0.000227348,0.00031065,0.000225079,373.55,-1536,4.52423e+16
7.23633,0.000251116,0.0002279,0.000274394,0.000225178,298.84,-1177.6,3.07312e+16
7.24609,0.000217938,0.000228354,0.000238138,0.000225191,224.13,-819.2,1.62201e+16
7.25586,0.00018476,0.000228824,0.000201882,0.000225224,149.42,-460.8,1.70902e+15
7.26562,0.000151583,0.000229194,0.000165625,0.000225269,74.7099,-102.4,-1.28021e+16
7.27539,0.000118405,0.000229576,0.000129369,0.000225355,-1.35856e-11,256,-2.73132e+16
7.28516,8.52275e-05,0.000229858,9.31129e-05,0.000225377,-74.7099,614.4,-4.18243e+16
7.29492,5.20499e-05,0.000230221,5.68566e-05,0.000225367,-149.42,972.8,-5.63354e+16
7.30469,1.88722e-05,0.000230459,2.06003e-05,0.000225447,-224.13,1331.2,-7.08465e+16
7.31445,-1.43054e-05,0.000230765,-1.56559e-05,0.000225423,-298.84,1689.6,-8.53576e+16
7.32422,-4.7483e-05,0.000231076,-5.19122e-05,0.000225508,-373.55,2048,-9.98687e+16
7.33398,-1.43054e-05,0.000231246,-1.56559e-05,0.000225487,-298.84,1433.6,-6.78366e+16
7.34375,1.88722e-05,0.000231405,2.06003e-05,0.000225515,-224.13,819.2,-3.58046e+16
7.35352,5.20499e-05,0.000231605,5.68566e-05,0.000225562,-149.42,204.8,-3.77252e+15
7.36328,8.52275e-05,0.000231671,9.31129e-05,0.000225635,-74.7099,-409.6,2.82595e+16
7.37305,0.000118405,0.000231953,0.000129369,0.000225512,0,-1024,6.02916e+16
7.38281,0.000151583,0.00023203,0.000165625,0.000225756,74.7099,-1638.4,9.23236e+16
7.39258,0.00018476,0.000232269,0.000201882,0.000225681,149.42,-2252.8,1.24356e+17
7.40234,0.000217938,0.000232365,0.000238138,0.000225772,224.13,-2867.2,1.56388e+17
7.41211,0.000251116,0.000232405,0.000274394,0.000225824,298.84,-3481.6,1.8842e+17
7.42188,0.000284293,0.000232581,0.00031065,0.000225865,373.55,-4096,2.20452e+17
7.43164,0.000251116,0.000232701,0.000274394,0.000225889,298.84,-2457.6,1.49744e+17
7.44141,0.000217938,0.000232729,0.000238138,0.000226004,224.13,-819.2,7.90356e+16
7.45117,0.00018476,0.000232897,0.000201882,0.000226114,149.42,819.2,8.32752e+15
7.46094,0.000151583,0.000232993,0.000165625,0.000226172,74.7099,2457.6,-6.23806e+16
7.4707,0.000118405,0.000233141,0.000129369,0.000226456,3.41061e-12,4096,-1.33089e+17
7.48047,8.52275e-05,0.000233147,9.31129e-05,0.00022646,-74.7099,5734.4,-2.03797e+17
7.49023,5.20499e-05,0.000233255,5.68566e-05,0.000226797,-149.42,7372.8,-2.74505e+17
7.5,1.88722e-05,0.000233447,2.06003e-05,0.000227028,-224.13,9011.2,-3.45213e+17
7.50977,-1.43054e-05,0.000233439,-1.56559e-05,0.000227348,-298.84,10649.6,-4.15921e+17
7.51953,-4.7483e-05,0.000233596,-5.19122e-05,0.000227652,-373.55,12288,-4.86629e+17
7.5293,-1.43054e-05,0.000233587,-1.56559e-05,0.000228044,-298.84,11059.2,-3.30547e+17
7.53906,1.88722e-05,0.000233692,2.06003e-05,0.000228459,-224.13,9830.4,-1.74465e+17
7.54883,5.20499e-05,0.00023381,5.68566e-05,0.000228896,-149.42,8601.6,-1.83823e+16
7.55859,8.52275e-05,0.00023377,9.31129e-05,0.000229383,-74.7099,7372.8,1.377e+17
7.56836,0.000118405,0.000233979,0.000129369,0.000230044,-1.35856e-11,6144,2.93782e+17
7.57812,0.000151583,0.000233983,0.000165625,0.000230675,74.7099,4915.2,4.49865e+17
7.58789,0.00018476,0.000234055,0.000201882,0.000231379,149.42,3686.4,6.05947e+17
7.59766,0.000217938,0.000234158,0.000238138,0.000232138,224.13,2457.6,7.62029e+17
7.60742,0.000251116,0.000234143,0.000274394,0.000232874,298.84,1228.8,9.18111e+17
7.61719,0.000284293,0.000234232,0.00031065,0.000233731,373.55,0,1.07419e+18
7.62695,0.000251116,0.000234344,0.000274394,0.000234562,298.84,1638.4,7.29655e+17
7.63672,0.000217938,0.000234267,0.000238138,0.000235437,224.13,3276.8,3.85116e+17
7.64648,0.00018476,0.00023442,0.000201882,0.000236326,149.42,4915.2,4.05774e+16
7.65625,0.000151583,0.000234397,0.000165625,0.000237286,74.7099,6553.6,-3.03961e+17
7.66602,0.000118405,0.000234501,0.000129369,0.000238267,-3.41061e-12,8192,-6.485e+17
7.67578,8.52275e-05,0.000234475,9.31129e-05,0.000239222,-74.7099,9830.4,-9.93039e+17
7.68555,5.20499e-05,0.000234465,5.68566e-05,0.000240156,-149.42,11468.8,-1.33758e+18
7.69531,1.88722e-05,0.000234568,2.06003e-05,0.000241068,-224.13,13107.2,-1.68212e+18
7.70508,-1.43054e-05,0.000234537,-1.56559e-05,0.000242077,-298.84,14745.6,-2.02666e+18
7.71484,-4.7483e-05,0.000234677,-5.19122e-05,0.000242984,-373.55,16384,-2.37119e+18
7.72461,-1.43054e-05,0.000234518,-1.56559e-05,0.000243972,-298.84,8192,-1.61065e+18
7.73438,1.88722e-05,0.000234622,2.06003e-05,0.000244832,-224.13,-2.98314e-10,-8.50112e+17
7.74414,5.20499e-05,0.000234634,5.68566e-05,0.000245736,-149.42,-8192,-8.95713e+16
7.75391,8.52275e-05,0.000234684,9.31129e-05,0.000246544,-74.7099,-16384,6.7097e+17
7.76367,0.000118405,0.000234637,0.000129369,0.000247421,1.35856e-11,-24576,1.43151e+18
7.77344,0.000151583,0.000234627,0.000165625,0.000248072,74.7099,-32768,2.19205e+18
7.7832,0.00018476,0.000234645,0.000201882,0.000248948,149.42,-40960,2.95259e+18
7.79297,0.000217938,0.000234637,0.000238138,0.000249628,224.13,-49152,3.71313e+18
7.80273,0.000251116,0.000234704,0.000274394,0.000250397,298.84,-57344,4.47367e+18
7.8125,0.000284293,0.000234635,0.00031065,0.000250919,373.55,-65536,5.23421e+18
7.82227,0.000251116,0.000234621,0.000274394,0.000251583,298.84,-19660.8,3.55538e+18
7.83203,0.000217938,0.000234544,0.000238138,0.000252179,224.13,26214.4,1.87655e+18
7.8418,0.00018476,0.000234549,0.000201882,0.000252712,149.42,72089.6,1.97721e+17
7.85156,0.000151583,0.000234541,0.000165625,0.000253215,74.7099,117965,-1.48111e+18
7.86133,0.000118405,0.000234602,0.000129369,0.000253671,0,163840,-3.15994e+18
7.87109,8.52275e-05,0.000234543,9.31129e-05,0.000254036,-74.7099,209715,-4.83877e+18
7.88086,5.20499e-05,0.000234577,5.68566e-05,0.000254529,-149.42,255590,-6.5176e+18
7.89062,1.88722e-05,0.00023449,2.06003e-05,0.00025502,-224.13,301466,-8.19643e+18
7.90039,-1.43054e-05,0.00023449,-1.56559e-05,0.000255265,-298.84,347341,-9.87527e+18
7.91016,-4.7483e-05,0.000234591,-5.19122e-05,0.000255623,-373.55,393216,-1.15541e+19
7.91992,-1.43054e-05,0.000234517,-1.56559e-05,0.000255948,-298.84,275251,-7.84822e+18
7.92969,1.88722e-05,0.000234621,2.06003e-05,0.00025622,-224.13,157286,-4.14233e+18
7.93945,5.20499e-05,0.000234614,5.68566e-05,0.000256424,-149.42,39321.6,-4.36453e+17
7.94922,8.52275e-05,0.000234634,9.31129e-05,0.000256681,-74.7099,-78643.2,3.26943e+18
7.95898,0.000118405,0.000234625,0.000129369,0.000256792,-6.76437e-12,-196608,6.97531e+18
7.96875,0.000151583,0.000234637,0.000165625,0.000257142,74.7099,-314573,1.06812e+19
7.97852,0.00018476,0.000234704,0.000201882,0.000257309,149.42,-432538,1.43871e+19
7.98828,0.000217938,0.000234866,0.000238138,0.000257437,224.13,-550502,1.8093e+19
7.99805,0.000251116,0.000234825,0.000274394,0.000257684,298.84,-668467,2.17988e+19
8.00781,0.000284293,0.000234995,0.00031065,0.000257868,373.55,-786432,2.55047e+19
8.01758,0.000284293,0.000235141,0.00031065,0.000257988,373.55,-786432,2.55047e+19
8.02734,0.000284293,0.000235244,0.00031065,0.000258118,373.55,-786432,2.55047e+19
8.03711,0.000284293,0.000235446,0.00031065,0.000258266,373.55,-786432,2.55047e+19
8.04688,0.000284293,0.000235622,0.00031065,0.000258393,373.55,-786432,2.55047e+19
8.05664,0.000284293,0.000235869,0.00031065,0.00025844,373.55,-786432,2.55047e+19
8.06641,0.000284293,0.000236299,0.00031065,0.000258585,373.55,-786432,2.55047e+19
8.07617,0.000284293,0.000236491,0.00031065,0.000258695,373.55,-786432,2.55047e+19
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,373.55,-786432,2.55047e+19


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_15.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-342.36631697373156, LMmax=342.36631697373156,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.03195e-07,8.87703e-08,3.96214e-11,-8.99413e-08,-0.398296,1.65436e-24,8.24872e-09
0.00976562,2.20869e-07,-1.00781e-07,-1.69131e-10,-6.85548e-08,1.22987,-5.51454e-24,-2.38814e-08
0.0195312,5.44933e-07,8.43756e-08,-3.77883e-10,1.96289e-08,2.85803,-1.26834e-23,-5.60115e-08
0.0292969,8.68998e-07,7.35363e-08,-5.86635e-10,-2.63663e-09,4.4862,-1.98523e-23,-8.81417e-08
0.0390625,1.19306e-06,3.24024e-07,-7.95387e-10,-1.96289e-08,6.11436,-2.70212e-23,-1.20272e-07
0.0488281,1.51713e-06,5.28809e-07,-1.00414e-09,-2.40234e-08,7.74252,-3.41901e-23,-1.52402e-07
0.0585937,1.84119e-06,7.43848e-07,-1.21289e-09,1.20117e-08,9.37069,-4.1359e-23,-1.84532e-07
0.0683594,2.16525e-06,1.13877e-06,-1.42164e-09,-6.03516e-08,10.9988,-4.85279e-23,-2.16662e-07
0.078125,2.48932e-06,1.57324e-06,-1.63039e-09,-6.79688e-08,12.627,-5.56968e-23,-2.48792e-07
0.0878906,2.81338e-06,2.02969e-06,-1.83915e-09,-5.21484e-08,14.2552,-6.28657e-23,-2.80922e-07
0.0976562,3.13745e-06,2.51602e-06,-2.0479e-09,3.31056e-08,15.8833,-7.00346e-23,-3.13053e-07
0.107422,3.46151e-06,3.24082e-06,-2.25665e-09,4.39468e-09,17.5115,-7.72035e-23,-3.45183e-07
0.117187,3.78558e-06,3.79131e-06,-2.4654e-09,1.75783e-09,19.1397,-8.43724e-23,-3.77313e-07
0.126953,4.10964e-06,4.47686e-06,-2.67415e-09,-4.30664e-08,20.7678,-9.15413e-23,-4.09443e-07
0.136719,4.4337e-06,5.18057e-06,-2.88291e-09,1.46485e-08,22.396,-9.87102e-23,-4.41573e-07
0.146484,4.75777e-06,6.0252e-06,-3.09166e-09,-4.13086e-08,24.0242,-1.05879e-22,-4.73703e-07
0.15625,5.58639e-06,6.71836e-06,1.61103e-09,-1.25976e-08,8.45679,1.41172e-23,-2.47561e-07
0.166016,6.41501e-06,7.57266e-06,6.31372e-09,1.17188e-09,-7.11057,1.34114e-22,-2.14182e-08
0.175781,7.24364e-06,8.37715e-06,1.10164e-08,-6.26953e-08,-22.6779,2.5411e-22,2.04724e-07
0.185547,8.07226e-06,9.23145e-06,1.57191e-08,1.58204e-08,-38.2453,3.74106e-22,4.30867e-07
0.195312,8.90088e-06,1.00304e-05,2.04218e-08,-7.93946e-08,-53.8127,4.94103e-22,6.5701e-07
0.205078,9.72951e-06,1.07977e-05,2.51245e-08,-1.31836e-08,-69.38,6.14099e-22,8.83152e-07
0.214844,1.05581e-05,1.15632e-05,2.98272e-08,-1.52343e-08,-84.9474,7.34095e-22,1.10929e-06
0.224609,1.13868e-05,1.22733e-05,3.45299e-08,4.36523e-08,-100.515,8.54092e-22,1.33544e-06
0.234375,1.22154e-05,1.29378e-05,3.92326e-08,-4.68749e-08,-116.082,9.74088e-22,1.56158e-06
0.244141,1.3044e-05,1.36031e-05,4.39353e-08,-2.46093e-08,-131.649,1.09408e-21,1.78772e-06
0.253906,1.38726e-05,1.43203e-05,4.86379e-08,-2.60741e-08,-147.217,1.21408e-21,2.01386e-06
0.263672,1.47012e-05,1.48705e-05,5.33406e-08,-5.33203e-08,-162.784,1.33408e-21,2.24001e-06
0.273437,1.55299e-05,1.53486e-05,5.80433e-08,-5.5664e-08,-178.352,1.45407e-21,2.46615e-06
0.283203,1.63585e-05,1.58947e-05,6.2746e-08,-1.40624e-08,-193.919,1.57407e-21,2.69229e-06
0.292969,1.71871e-05,1.62606e-05,6.74487e-08,-3.10547e-08,-209.486,1.69407e-21,2.91844e-06
0.302734,1.71387e-05,1.67394e-05,2.45871e-08,-5.94725e-08,-206.327,1.58113e-21,3.71337e-06
0.3125,1.70903e-05,1.70133e-05,-1.82746e-08,5.12696e-08,-203.167,1.46819e-21,4.50831e-06
0.322266,1.7042e-05,1.73918e-05,-6.11362e-08,-5.12696e-08,-200.007,1.35525e-21,5.30325e-06
0.332031,1.69936e-05,1.76777e-05,-1.03998e-07,-9.52148e-08,-196.847,1.24231e-21,6.09819e-06
0.341797,1.69452e-05,1.78286e-05,-1.46859e-07,-2.84178e-08,-193.688,1.12938e-21,6.89313e-06
0.351562,1.68968e-05,1.80601e-05,-1.89721e-07,3.16406e-08,-190.528,1.01644e-21,7.68806e-06
0.361328,1.68484e-05,1.82162e-05,-2.32583e-07,-1.84571e-08,-187.368,9.03502e-22,8.483e-06
0.371094,1.68e-05,1.82689e-05,-2.75444e-07,-5.5664e-08,-184.208,7.90564e-22,9.27794e-06
0.380859,1.67517e-05,1.84324e-05,-3.18306e-07,-3.69141e-08,-181.049,6.77626e-22,1.00729e-05
0.390625,1.67033e-05,1.84236e-05,-3.61168e-07,-4.5703e-08,-177.889,5.64689e-22,1.08678e-05
0.400391,1.66549e-05,1.85789e-05,-4.04029e-07,6.32813e-08,-174.729,4.51751e-22,1.16628e-05
0.410156,1.66065e-05,1.86226e-05,-4.46891e-07,-5.21484e-08,-171.57,3.38813e-22,1.24577e-05
0.419922,1.65581e-05,1.86536e-05,-4.89753e-07,-1.17188e-09,-168.41,2.25875e-22,1.32526e-05
0.429687,1.65097e-05,1.85048e-05,-5.32614e-07,-5.00977e-08,-165.25,1.12938e-22,1.40476e-05
0.439453,1.64613e-05,1.86302e-05,-5.75476e-07,-4.39445e-09,-162.09,0,1.48425e-05
0.449219,1.63418e-05,1.86601e-05,-5.46458e-07,-5.06836e-08,-151.449,0,1.50385e-05
0.458984,1.62223e-05,1.87597e-05,-5.17441e-07,3.04688e-08,-140.808,0,1.52345e-05
0.46875,1.61027e-05,1.86551e-05,-4.88423e-07,-4.30664e-08,-130.167,0,1.54306e-05
0.478516,1.59832e-05,1.86645e-05,-4.59406e-07,-1.05762e-07,-119.526,0,1.56266e-05
0.488281,1.58636e-05,1.87324e-05,-4.30389e-07,4.36523e-08,-108.885,0,1.58226e-05
0.498047,1.57441e-05,1.87151e-05,-4.01371e-07,-1.20117e-08,-98.2442,0,1.60186e-05
0.507812,1.56245e-05,1.88338e-05,-3.72354e-07,-1.64061e-08,-87.6031,0,1.62147e-05
0.517578,1.5505e-05,1.87362e-05,-3.43336e-07,-3.16406e-08,-76.9621,0,1.64107e-05
0.527344,1.53855e-05,1.874e-05,-3.14319e-07,3.75001e-08,-66.3211,0,1.66067e-05
0.537109,1.52659e-05,1.88115e-05,-2.85301e-07,-1.37109e-07,-55.68,0,1.68027e-05
0.546875,1.51464e-05,1.86855e-05,-2.56284e-07,5.06836e-08,-45.039,0,1.69987e-05
0.556641,1.50268e-05,1.88262e-05,-2.27267e-07,2.16796e-08,-34.398,0,1.71948e-05
0.566406,1.49073e-05,1.88883e-05,-1.98249e-07,5.00977e-08,-23.7569,0,1.73908e-05
0.576172,1.47877e-05,1.88104e-05,-1.69232e-07,2.14453e-07,-13.1159,0,1.75868e-05
0.585937,1.46682e-05,1.88332e-05,-1.40214e-07,3.1582e-07,-2.47486,0,1.77828e-05
0.595703,1.49416e-05,1.88376e-05,1.06503e-06,5.70703e-07,6.72271,0,1.76225e-05
0.605469,1.52151e-05,1.88528e-05,2.27028e-06,9.0791e-07,15.9203,0,1.74622e-05
0.615234,1.54885e-05,1.88584e-05,3.47553e-06,1.24717e-06,25.1178,0,1.73019e-05
0.625,1.5762e-05,1.8842e-05,4.68078e-06,1.82314e-06,34.3154,0,1.71416e-05
0.634766,1.60354e-05,1.88769e-05,5.88602e-06,2.475e-06,43.513,0,1.69812e-05
0.644531,1.63088e-05,1.897e-05,7.09127e-06,3.2751e-06,52.7105,0,1.68209e-05
0.654297,1.65823e-05,1.89313e-05,8.29652e-06,4.07813e-06,61.9081,0,1.66606e-05
0.664062,1.68557e-05,1.891e-05,9.50177e-06,5.2043e-06,71.1057,0,1.65003e-05
0.673828,1.71291e-05,1.89753e-05,1.0707e-05,6.29473e-06,80.3032,0,1.634e-05
0.683594,1.74026e-05,1.89492e-05,1.19123e-05,7.47246e-06,89.5008,0,1.61796e-05
0.693359,1.7676e-05,1.88933e-05,1.31175e-05,8.79375e-06,98.6983,0,1.60193e-05
0.703125,1.79495e-05,1.88197e-05,1.43228e-05,1.02067e-05,107.896,0,1.5859e-05
0.712891,1.82229e-05,1.89967e-05,1.5528e-05,1.17059e-05,117.093,0,1.56987e-05
0.722656,1.84963e-05,1.89346e-05,1.67333e-05,1.32466e-05,126.291,0,1.55384e-05
0.732422,1.87698e-05,1.88572e-05,1.79385e-05,1.48371e-05,135.489,0,1.5378e-05
0.742187,1.89597e-05,1.89917e-05,1.90611e-05,1.6343e-05,103.166,4.51751e-22,1.54692e-05
0.751953,1.91496e-05,1.90711e-05,2.01836e-05,1.79798e-05,70.843,9.03502e-22,1.55605e-05
0.761719,1.93395e-05,1.89879e-05,2.13062e-05,1.95357e-05,38.5202,1.35525e-21,1.56517e-05
0.771484,1.95294e-05,1.90488e-05,2.24287e-05,2.10621e-05,6.19741,1.807e-21,1.57429e-05
0.78125,1.97193e-05,1.9026e-05,2.35513e-05,2.25858e-05,-26.1254,2.25875e-21,1.58341e-05
0.791016,1.99092e-05,1.90374e-05,2.46738e-05,2.40495e-05,-58.4482,2.71051e-21,1.59253e-05
0.800781,2.00991e-05,1.89094e-05,2.57964e-05,2.56397e-05,-90.771,3.16226e-21,1.60165e-05
0.810547,2.0289e-05,1.90723e-05,2.69189e-05,2.69042e-05,-123.094,3.61401e-21,1.61077e-05
0.820312,2.04789e-05,1.89683e-05,2.80415e-05,2.81763e-05,-155.417,4.06576e-21,1.61989e-05
0.830078,2.06688e-05,1.90348e-05,2.91641e-05,2.93982e-05,-187.739,4.51751e-21,1.62901e-05
0.839844,2.08588e-05,1.9002e-05,3.02866e-05,3.05604e-05,-220.062,4.96926e-21,1.63813e-05
0.849609,2.10487e-05,1.9052e-05,3.14092e-05,3.15929e-05,-252.385,5.42101e-21,1.64725e-05
0.859375,2.12386e-05,1.89645e-05,3.25317e-05,3.24179e-05,-284.708,5.87276e-21,1.65637e-05
0.869141,2.14285e-05,1.90254e-05,3.36543e-05,3.35326e-05,-317.031,6.32451e-21,1.66549e-05
0.878906,2.16184e-05,1.9043e-05,3.47768e-05,3.4178e-05,-349.353,6.77626e-21,1.67461e-05
0.888672,2.13595e-05,1.91115e-05,3.46412e-05,3.48516e-05,-302.773,6.55039e-21,1.70703e-05
0.898437,2.11007e-05,1.90837e-05,3.45055e-05,3.55318e-05,-256.192,6.32451e-21,1.73945e-05
0.908203,2.08418e-05,1.91713e-05,3.43698e-05,3.59353e-05,-209.612,6.09864e-21,1.77187e-05
0.917969,2.05829e-05,1.90749e-05,3.42342e-05,3.64699e-05,-163.032,5.87276e-21,1.80428e-05
0.927734,2.03241e-05,1.91115e-05,3.40985e-05,3.68757e-05,-116.451,5.64689e-21,1.8367e-05
0.9375,2.00652e-05,1.91818e-05,3.39628e-05,3.71561e-05,-69.8707,5.42101e-21,1.86912e-05
0.947266,1.98063e-05,1.90151e-05,3.38271e-05,3.73942e-05,-23.2902,5.19514e-21,1.90154e-05
0.957031,1.95475e-05,1.91927e-05,3.36915e-05,3.76849e-05,23.2902,4.96926e-21,1.93395e-05
0.966797,1.92886e-05,1.90424e-05,3.35558e-05,3.77818e-05,69.8707,4.74338e-21,1.96637e-05
0.976562,1.90297e-05,1.91851e-05,3.34201e-05,3.7875e-05,116.451,4.51751e-21,1.99879e-05
0.986328,1.87709e-05,1.90887e-05,3.32844e-05,3.80241e-05,163.032,4.29163e-21,2.03121e-05
0.996094,1.8512e-05,1.90898e-05,3.31488e-05,3.80596e-05,209.612,4.06576e-21,2.06363e-05
1.00586,1.82531e-05,1.90723e-05,3.30131e-05,3.81674e-05,256.192,3.83988e-21,2.09604e-05
1.01562,1.79943e-05,1.91051e-05,3.28774e-05,3.81185e-05,302.773,3.61401e-21,2.12846e-05
1.02539,1.77354e-05,1.90772e-05,3.27418e-05,3.82846e-05,349.353,3.38813e-21,2.16088e-05
1.03516,1.79869e-05,1.92363e-05,3.24729e-05,3.82822e-05,302.773,4.06576e-21,2.22452e-05
1.04492,1.82384e-05,1.90837e-05,3.2204e-05,3.83988e-05,256.192,4.74338e-21,2.28816e-05
1.05469,1.84899e-05,1.91971e-05,3.19351e-05,3.84229e-05,209.612,5.42101e-21,2.35179e-05
1.06445,1.87414e-05,1.9069e-05,3.16662e-05,3.84293e-05,163.032,6.09864e-21,2.41543e-05
1.07422,1.89929e-05,1.92346e-05,3.13973e-05,3.85072e-05,116.451,6.77626e-21,2.47907e-05
1.08398,1.92444e-05,1.91856e-05,3.11283e-05,3.85764e-05,69.8707,7.45389e-21,2.54271e-05
1.09375,1.94959e-05,1.91464e-05,3.08594e-05,3.85605e-05,23.2902,8.13152e-21,2.60635e-05
1.10352,1.97473e-05,1.92554e-05,3.05905e-05,3.86188e-05,-23.2902,8.80914e-21,2.66999e-05
1.11328,1.99988e-05,1.91915e-05,3.03216e-05,3.86188e-05,-69.8707,9.48677e-21,2.73362e-05
1.12305,2.02503e-05,1.92334e-05,3.00527e-05,3.85922e-05,-116.451,1.01644e-20,2.79726e-05
1.13281,2.05018e-05,1.93652e-05,2.97838e-05,3.86068e-05,-163.032,1.0842e-20,2.8609e-05
1.14258,2.07533e-05,1.95586e-05,2.95149e-05,3.86095e-05,-209.612,1.15196e-20,2.92454e-05
1.15234,2.10048e-05,1.96767e-05,2.9246e-05,3.85289e-05,-256.192,1.21973e-20,2.98818e-05
1.16211,2.12563e-05,1.98047e-05,2.89771e-05,3.85661e-05,-302.773,1.28749e-20,3.05182e-05
1.17187,2.15078e-05,2.01935e-05,2.87082e-05,3.84724e-05,-349.353,1.35525e-20,3.11545e-05
1.18164,2.25335e-05,2.05775e-05,2.9655e-05,3.8395e-05,-302.773,1.17455e-20,3.14781e-05
1.19141,2.35592e-05,2.10609e-05,3.06017e-05,3.84108e-05,-256.192,9.93852e-21,3.18017e-05
1.20117,2.45849e-05,2.17233e-05,3.15484e-05,3.83748e-05,-209.612,8.13152e-21,3.21252e-05
1.21094,2.56106e-05,2.24095e-05,3.24952e-05,3.83042e-05,-163.032,6.32451e-21,3.24488e-05
1.2207,2.66363e-05,2.34196e-05,3.34419e-05,3.81762e-05,-116.451,4.51751e-21,3.27724e-05
1.23047,2.76621e-05,2.43817e-05,3.43886e-05,3.82459e-05,-69.8707,2.71051e-21,3.30959e-05
1.24023,2.86878e-05,2.5563e-05,3.53354e-05,3.80766e-05,-23.2902,9.03502e-22,3.34195e-05
1.25,2.97135e-05,2.6683e-05,3.62821e-05,3.82436e-05,23.2902,-9.03502e-22,3.37431e-05
1.25977,3.07392e-05,2.80925e-05,3.72288e-05,3.80279e-05,69.8707,-2.71051e-21,3.40666e-05
1.26953,3.17649e-05,2.93836e-05,3.81756e-05,3.8163e-05,116.451,-4.51751e-21,3.43902e-05
1.2793,3.27906e-05,3.08534e-05,3.91223e-05,3.80253e-05,163.032,-6.32451e-21,3.47138e-05
1.28906,3.38163e-05,3.23493e-05,4.00691e-05,3.81814e-05,209.612,-8.13152e-21,3.50373e-05
1.29883,3.4842e-05,3.39524e-05,4.10158e-05,3.81114e-05,256.192,-9.93852e-21,3.53609e-05
1.30859,3.58677e-05,3.54686e-05,4.19625e-05,3.82289e-05,302.773,-1.17455e-20,3.56844e-05
1.31836,3.68934e-05,3.70342e-05,4.29093e-05,3.83004e-05,349.353,-1.35525e-20,3.6008e-05
1.32812,3.86442e-05,3.85699e-05,4.15152e-05,3.82131e-05,302.773,-1.0842e-20,3.60811e-05
1.33789,4.0395e-05,4.00907e-05,4.01211e-05,3.848e-05,256.192,-8.13152e-21,3.61542e-05
1.34766,4.21458e-05,4.16042e-05,3.8727e-05,3.84354e-05,209.612,-5.42101e-21,3.62273e-05
1.35742,4.38966e-05,4.29639e-05,3.73329e-05,3.8523e-05,163.032,-2.71051e-21,3.63005e-05
1.36719,4.56474e-05,4.42846e-05,3.59388e-05,3.86619e-05,116.451,-2.88889e-34,3.63736e-05
1.37695,4.73982e-05,4.55616e-05,3.45447e-05,3.87794e-05,69.8707,2.71051e-21,3.64467e-05
1.38672,4.9149e-05,4.6766e-05,3.31506e-05,3.88497e-05,23.2902,5.42101e-21,3.65198e-05
1.39648,5.08999e-05,4.79271e-05,3.17566e-05,3.89461e-05,-23.2902,8.13152e-21,3.65929e-05
1.40625,5.26507e-05,4.88895e-05,3.03625e-05,3.89651e-05,-69.8707,1.0842e-20,3.6666e-05
1.41602,5.44015e-05,4.98738e-05,2.89684e-05,3.90823e-05,-116.451,1.35525e-20,3.67391e-05
1.42578,5.61523e-05,5.07533e-05,2.75743e-05,3.9196e-05,-163.032,1.6263e-20,3.68122e-05
1.43555,5.79031e-05,5.14972e-05,2.61802e-05,3.92605e-05,-209.612,1.89735e-20,3.68853e-05
1.44531,5.96539e-05,5.21552e-05,2.47861e-05,3.93012e-05,-256.192,2.1684e-20,3.69585e-05
1.45508,6.14047e-05,5.27977e-05,2.3392e-05,3.93709e-05,-302.773,2.43945e-20,3.70316e-05
1.46484,6.31555e-05,5.32934e-05,2.1998e-05,3.94667e-05,-349.353,2.71051e-20,3.71047e-05
1.47461,6.05095e-05,5.37545e-05,2.48583e-05,3.94541e-05,-302.773,1.0842e-20,3.85766e-05
1.48437,5.78635e-05,5.41597e-05,2.77187e-05,3.95479e-05,-256.192,-5.42101e-21,4.00484e-05
1.49414,5.52175e-05,5.44995e-05,3.05791e-05,3.94667e-05,-209.612,-2.1684e-20,4.15203e-05
1.50391,5.25715e-05,5.48001e-05,3.34395e-05,3.94939e-05,-163.032,-3.79471e-20,4.29922e-05
1.51367,4.99255e-05,5.49973e-05,3.62998e-05,3.94852e-05,-116.451,-5.42101e-20,4.44641e-05
1.52344,4.72795e-05,5.51241e-05,3.91602e-05,3.95839e-05,-69.8707,-7.04731e-20,4.5936e-05
1.5332,4.46335e-05,5.5227e-05,4.20206e-05,3.94661e-05,-23.2902,-8.67362e-20,4.74078e-05
1.54297,4.19875e-05,5.5379e-05,4.4881e-05,3.95244e-05,23.2902,-1.02999e-19,4.88797e-05
1.55273,3.93415e-05,5.54546e-05,4.77414e-05,3.95581e-05,69.8707,-1.19262e-19,5.03516e-05
1.5625,3.66955e-05,5.56061e-05,5.06017e-05,3.95276e-05,116.451,-1.35525e-19,5.18235e-05
1.57227,3.40495e-05,5.55422e-05,5.34621e-05,3.94107e-05,163.032,-1.51788e-19,5.32954e-05
1.58203,3.14036e-05,5.56386e-05,5.63225e-05,3.94661e-05,209.612,-1.68051e-19,5.47673e-05
1.5918,2.87576e-05,5.56925e-05,5.91829e-05,3.93601e-05,256.192,-1.84314e-19,5.62391e-05
1.60156,2.61116e-05,5.57197e-05,6.20432e-05,3.92815e-05,302.773,-2.00577e-19,5.7711e-05
1.61133,2.34656e-05,5.57804e-05,6.49036e-05,3.93768e-05,349.353,-2.1684e-19,5.91829e-05
1.62109,2.82177e-05,5.58668e-05,5.82064e-05,3.91781e-05,302.773,-2.09612e-19,5.77294e-05
1.63086,3.29698e-05,5.58712e-05,5.15091e-05,3.92695e-05,256.192,-2.02384e-19,5.62759e-05
1.64062,3.77219e-05,5.58313e-05,4.48119e-05,3.90545e-05,209.612,-1.95156e-19,5.48224e-05
1.65039,4.2474e-05,5.59588e-05,3.81146e-05,3.92303e-05,163.032,-1.87928e-19,5.33689e-05
1.66016,4.72261e-05,5.58838e-05,3.14174e-05,3.89903e-05,116.451,-1.807e-19,5.19154e-05
1.66992,5.19783e-05,5.60748e-05,2.47201e-05,3.90773e-05,69.8707,-1.73472e-19,5.04619e-05
1.67969,5.67304e-05,5.6015e-05,1.80229e-05,3.89423e-05,23.2902,-1.66244e-19,4.90084e-05
1.68945,6.14825e-05,5.59916e-05,1.13256e-05,3.9036e-05,-23.2902,-1.59016e-19,4.7555e-05
1.69922,6.62346e-05,5.60455e-05,4.62836e-06,3.89613e-05,-69.8707,-1.51788e-19,4.61015e-05
1.70898,7.09867e-05,5.6119e-05,-2.06889e-06,3.90038e-05,-116.451,-1.4456e-19,4.4648e-05
1.71875,7.57388e-05,5.62345e-05,-8.76614e-06,3.91471e-05,-163.032,-1.37332e-19,4.31945e-05
1.72852,8.04909e-05,5.60722e-05,-1.54634e-05,3.9184e-05,-209.612,-1.30104e-19,4.1741e-05
1.73828,8.52431e-05,5.609e-05,-2.21606e-05,3.93012e-05,-256.192,-1.22876e-19,4.02875e-05
1.74805,8.99952e-05,5.61272e-05,-2.88579e-05,3.96513e-05,-302.773,-1.15648e-19,3.8834e-05
1.75781,9.47473e-05,5.61516e-05,-3.55551e-05,3.98332e-05,-349.353,-1.0842e-19,3.73805e-05
1.76758,8.52653e-05,5.62594e-05,-1.74802e-05,4.02214e-05,-302.773,-1.30104e-19,4.0401e-05
1.77734,7.57833e-05,5.62148e-05,5.9479e-07,4.07367e-05,-256.192,-1.51788e-19,4.34215e-05
1.78711,6.63012e-05,5.62269e-05,1.86698e-05,4.12277e-05,-209.612,-1.73472e-19,4.6442e-05
1.79687,5.68192e-05,5.61636e-05,3.67447e-05,4.2048e-05,-163.032,-1.95156e-19,4.94625e-05
1.80664,4.73372e-05,5.62567e-05,5.48197e-05,4.27635e-05,-116.451,-2.1684e-19,5.2483e-05
1.81641,3.78552e-05,5.62726e-05,7.28947e-05,4.37253e-05,-69.8707,-2.38524e-19,5.55036e-05
1.82617,2.83732e-05,5.62764e-05,9.09696e-05,4.48389e-05,-23.2902,-2.60209e-19,5.85241e-05
1.83594,1.88912e-05,5.62746e-05,0.000109045,4.57679e-05,23.2902,-2.81893e-19,6.15446e-05
1.8457,9.40913e-06,5.63221e-05,0.00012712,4.70285e-05,69.8707,-3.03577e-19,6.45651e-05
1.85547,-7.28835e-08,5.62497e-05,0.000145195,4.82713e-05,116.451,-3.25261e-19,6.75856e-05
1.86523,-9.5549e-06,5.63209e-05,0.00016327,4.95472e-05,163.032,-3.46945e-19,7.06061e-05
1.875,-1.90369e-05,5.62623e-05,0.000181344,5.09713e-05,209.612,-3.68629e-19,7.36266e-05
1.88477,-2.85189e-05,5.62356e-05,0.000199419,5.2374e-05,256.192,-3.90313e-19,7.66471e-05
1.89453,-3.8001e-05,5.62904e-05,0.000217494,5.38154e-05,302.773,-4.11997e-19,7.96676e-05
1.9043,-4.7483e-05,5.63892e-05,0.000235569,5.5246e-05,349.353,-4.33681e-19,8.26881e-05
1.91406,-2.53646e-05,5.64539e-05,0.000216404,5.66842e-05,302.773,-4.04769e-19,7.52835e-05
1.92383,-3.24616e-06,5.63537e-05,0.000197239,5.82079e-05,256.192,-3.75857e-19,6.78789e-05
1.93359,1.88722e-05,5.64108e-05,0.000178073,5.95638e-05,209.612,-3.46945e-19,6.04743e-05
1.94336,4.09907e-05,5.62377e-05,0.000158908,6.08757e-05,163.032,-3.18033e-19,5.30697e-05
1.95312,6.31091e-05,5.63968e-05,0.000139742,6.22992e-05,116.451,-2.89121e-19,4.56651e-05
1.96289,8.52275e-05,5.64381e-05,0.000120577,6.35616e-05,69.8707,-2.60209e-19,3.82605e-05
1.97266,0.000107346,5.63558e-05,0.000101411,6.4827e-05,23.2902,-2.31296e-19,3.08558e-05
1.98242,0.000129464,5.64832e-05,8.22459e-05,6.58819e-05,-23.2902,-2.02384e-19,2.34512e-05
1.99219,0.000151583,5.63133e-05,6.30804e-05,6.69548e-05,-69.8707,-1.73472e-19,1.60466e-05
2.00195,0.000173701,5.64369e-05,4.3915e-05,6.80133e-05,-116.451,-1.4456e-19,8.64201e-06
2.01172,0.000195819,5.63748e-05,2.47496e-05,6.89865e-05,-163.032,-1.15648e-19,1.2374e-06
2.02148,0.000217938,5.63836e-05,5.58413e-06,6.97875e-05,-209.612,-8.67362e-20,-6.16722e-06
2.03125,0.000240056,5.64267e-05,-1.35813e-05,7.06474e-05,-256.192,-5.78241e-20,-1.35718e-05
2.04102,0.000262175,5.63634e-05,-3.27467e-05,7.13221e-05,-302.773,-2.89121e-20,-2.09764e-05
2.05078,0.000284293,5.64026e-05,-5.19122e-05,7.19607e-05,-349.353,0,-2.83811e-05
2.06055,0.000262175,5.63183e-05,-2.77413e-05,7.25921e-05,-302.773,1.15648e-19,-1.00876e-05
2.07031,0.000240056,5.63974e-05,-3.5705e-06,7.30049e-05,-256.192,2.31296e-19,8.20591e-06
2.08008,0.000217938,5.6468e-05,2.06003e-05,7.34977e-05,-209.612,3.46945e-19,2.64994e-05
2.08984,0.000195819,5.64527e-05,4.47712e-05,7.39201e-05,-163.032,4.62593e-19,4.47929e-05
2.09961,0.000173701,5.64179e-05,6.8942e-05,7.42389e-05,-116.451,5.78241e-19,6.30864e-05
2.10937,0.000151583,5.65286e-05,9.31129e-05,7.45503e-05,-69.8707,6.93889e-19,8.13799e-05
2.11914,0.000129464,5.65834e-05,0.000117284,7.48034e-05,-23.2902,8.09538e-19,9.96733e-05
2.12891,0.000107346,5.65986e-05,0.000141455,7.50425e-05,23.2902,9.25186e-19,0.000117967
2.13867,8.52275e-05,5.6603e-05,0.000165625,7.50495e-05,69.8707,1.04083e-18,0.00013626
2.14844,6.31091e-05,5.65175e-05,0.000189796,7.52763e-05,116.451,1.15648e-18,0.000154554
2.1582,4.09907e-05,5.66587e-05,0.000213967,7.54242e-05,163.032,1.27213e-18,0.000172847
2.16797,1.88722e-05,5.66303e-05,0.000238138,7.55212e-05,209.612,1.38778e-18,0.000191141
2.17773,-3.24616e-06,5.66288e-05,0.000262309,7.57222e-05,256.192,1.50343e-18,0.000209434
2.1875,-2.53646e-05,5.67806e-05,0.00028648,7.56498e-05,302.773,1.61908e-18,0.000227728
2.19727,-4.7483e-05,5.67337e-05,0.00031065,7.57849e-05,349.353,1.73472e-18,0.000246021
2.20703,-2.53646e-05,5.67469e-05,0.00028648,7.58839e-05,302.773,2.31296e-18,0.000205438
2.2168,-3.24616e-06,5.67571e-05,0.000262309,7.59396e-05,256.192,2.89121e-18,0.000164855
2.22656,1.88722e-05,5.66537e-05,0.000238138,7.59073e-05,209.612,3.46945e-18,0.000124271
2.23633,4.09907e-05,5.67855e-05,0.000213967,7.61388e-05,163.032,4.04769e-18,8.3688e-05
2.24609,6.31091e-05,5.66479e-05,0.000189796,7.61622e-05,116.451,4.62593e-18,4.31047e-05
2.25586,8.52275e-05,5.6712e-05,0.000165625,7.62129e-05,69.8707,5.20417e-18,2.52141e-06
2.26562,0.000107346,5.67337e-05,0.000141455,7.62853e-05,23.2902,5.78241e-18,-3.80619e-05
2.27539,0.000129464,5.67475e-05,0.000117284,7.63729e-05,-23.2902,6.36065e-18,-7.86452e-05
2.28516,0.000151583,5.69341e-05,9.31129e-05,7.64405e-05,-69.8707,6.93889e-18,-0.000119228
2.29492,0.000173701,5.69886e-05,6.8942e-05,7.63685e-05,-116.451,7.51714e-18,-0.000159812
2.30469,0.000195819,5.71547e-05,4.47712e-05,7.64273e-05,-163.032,8.09538e-18,-0.000200395
2.31445,0.000217938,5.74037e-05,2.06003e-05,7.65352e-05,-209.612,8.67362e-18,-0.000240978
2.32422,0.000240056,5.7702e-05,-3.5705e-06,7.65668e-05,-256.192,9.25186e-18,-0.000281562
2.33398,0.000262175,5.8161e-05,-2.77413e-05,7.65826e-05,-302.773,9.8301e-18,-0.000322145
2.34375,0.000284293,5.85984e-05,-5.19122e-05,7.66834e-05,-349.353,1.04083e-17,-0.000362728
2.35352,0.000262175,5.92896e-05,-2.77413e-05,7.66714e-05,-302.773,9.71445e-18,-0.000267287
2.36328,0.000240056,6.00932e-05,-3.5705e-06,7.6662e-05,-256.192,9.02056e-18,-0.000171845
2.37305,0.000217938,6.07989e-05,2.06003e-05,7.67927e-05,-209.612,8.32667e-18,-7.64038e-05
2.38281,0.000195819,6.19187e-05,4.47712e-05,7.6752e-05,-163.032,7.63278e-18,1.90377e-05
2.39258,0.000173701,6.28978e-05,6.8942e-05,7.68413e-05,-116.451,6.93889e-18,0.000114479
2.40234,0.000151583,6.41104e-05,9.31129e-05,7.68217e-05,-69.8707,6.245e-18,0.000209921
2.41211,0.000129464,6.53924e-05,0.000117284,7.68401e-05,-23.2902,5.55112e-18,0.000305362
2.42187,0.000107346,6.66633e-05,0.000141455,7.69758e-05,23.2902,4.85723e-18,0.000400804
2.43164,8.52275e-05,6.80253e-05,0.000165625,7.68686e-05,69.8707,4.16334e-18,0.000496245
2.44141,6.31091e-05,6.94685e-05,0.000189796,7.70291e-05,116.451,3.46945e-18,0.000591687
2.45117,4.09907e-05,7.09345e-05,0.000213967,7.70241e-05,163.032,2.77556e-18,0.000687128
2.46094,1.88722e-05,7.2377e-05,0.000238138,7.69937e-05,209.612,2.08167e-18,0.00078257
2.4707,-3.24616e-06,7.38814e-05,0.000262309,7.70971e-05,256.192,1.38778e-18,0.000878011
2.48047,-2.53646e-05,7.52522e-05,0.00028648,7.7095e-05,302.773,6.93889e-19,0.000973453
2.49023,-4.7483e-05,7.68179e-05,0.00031065,7.71038e-05,349.353,0,0.00106889
2.5,-2.53646e-05,7.81767e-05,0.00028648,7.72459e-05,302.773,3.70074e-18,0.000848259
2.50977,-3.24616e-06,7.94203e-05,0.000262309,7.71135e-05,256.192,7.40149e-18,0.000627624
2.51953,1.88722e-05,8.06985e-05,0.000238138,7.72137e-05,209.612,1.11022e-17,0.000406989
2.5293,4.09907e-05,8.18698e-05,0.000213967,7.71571e-05,163.032,1.4803e-17,0.000186354
2.53906,6.31091e-05,8.3095e-05,0.000189796,7.71806e-05,116.451,1.85037e-17,-3.42813e-05
2.54883,8.52275e-05,8.41064e-05,0.000165625,7.7301e-05,69.8707,2.22045e-17,-0.000254916
2.55859,0.000107346,8.51388e-05,0.000141455,7.72764e-05,23.2902,2.59052e-17,-0.000475551
2.56836,0.000129464,8.59377e-05,0.000117284,7.72655e-05,-23.2902,2.96059e-17,-0.000696186
2.57812,0.000151583,8.67621e-05,9.31129e-05,7.73455e-05,-69.8707,3.33067e-17,-0.000916822
2.58789,0.000173701,8.75355e-05,6.8942e-05,7.72904e-05,-116.451,3.70074e-17,-0.00113746
2.59766,0.000195819,8.82149e-05,4.47712e-05,7.73962e-05,-163.032,4.07082e-17,-0.00135809
2.60742,0.000217938,8.86746e-05,2.06003e-05,7.7407e-05,-209.612,4.44089e-17,-0.00157873
2.61719,0.000240056,8.92986e-05,-3.5705e-06,7.73074e-05,-256.192,4.81097e-17,-0.00179936
2.62695,0.000262175,8.96473e-05,-2.77413e-05,7.74305e-05,-302.773,5.18104e-17,-0.00202
2.63672,0.000284293,9.01362e-05,-5.19122e-05,7.74703e-05,-349.353,5.55112e-17,-0.00224063
2.64648,0.000262175,9.04031e-05,-2.77413e-05,7.74844e-05,-302.773,5.55112e-17,-0.00172684
2.65625,0.000240056,9.05783e-05,-3.5705e-06,7.75204e-05,-256.192,5.55112e-17,-0.00121305
2.66602,0.000217938,9.08895e-05,2.06003e-05,7.75274e-05,-209.612,5.55112e-17,-0.000699259
2.67578,0.000195819,9.10734e-05,4.47712e-05,7.74773e-05,-163.032,5.55112e-17,-0.000185468
2.68555,0.000173701,9.13175e-05,6.8942e-05,7.75485e-05,-116.451,5.55112e-17,0.000328323
2.69531,0.000151583,9.13333e-05,9.31129e-05,7.75143e-05,-69.8707,5.55112e-17,0.000842114
2.70508,0.000129464,9.14159e-05,0.000117284,7.75781e-05,-23.2902,5.55112e-17,0.0013559
2.71484,0.000107346,9.15147e-05,0.000141455,7.75852e-05,23.2902,5.55112e-17,0.0018697
2.72461,8.52275e-05,9.16289e-05,0.000165625,7.74855e-05,69.8707,5.55112e-17,0.00238349
2.73437,6.31091e-05,9.16638e-05,0.000189796,7.76238e-05,116.451,5.55112e-17,0.00289728
2.74414,4.09907e-05,9.17584e-05,0.000213967,7.75834e-05,163.032,5.55112e-17,0.00341107
2.75391,1.88722e-05,9.17596e-05,0.000238138,7.76396e-05,209.612,5.55112e-17,0.00392486
2.76367,-3.24616e-06,9.1923e-05,0.000262309,7.76537e-05,256.192,5.55112e-17,0.00443865
2.77344,-2.53646e-05,9.19529e-05,0.00028648,7.76139e-05,302.773,5.55112e-17,0.00495244
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,349.353,5.55112e-17,0.00546623
2.79297,-2.53646e-05,9.20587e-05,0.00028648,7.7792e-05,302.773,5.92119e-17,0.00427586
2.80273,-3.24616e-06,9.21483e-05,0.000262309,7.76531e-05,256.192,6.29126e-17,0.00308548
2.8125,1.88722e-05,9.21598e-05,0.000238138,7.76897e-05,209.612,6.66134e-17,0.00189511
2.82227,4.09907e-05,9.22318e-05,0.000213967,7.78444e-05,163.032,7.03141e-17,0.000704732
2.83203,6.31091e-05,9.23253e-05,0.000189796,7.79168e-05,116.451,7.40149e-17,-0.000485642
2.8418,8.52275e-05,9.23074e-05,0.000165625,7.78907e-05,69.8707,7.77156e-17,-0.00167602
2.85156,0.000107346,9.25187e-05,0.000141455,7.79941e-05,23.2902,8.14164e-17,-0.00286639
2.86133,0.000129464,9.24044e-05,0.000117284,7.81438e-05,-23.2902,8.51171e-17,-0.00405677
2.87109,0.000151583,9.26314e-05,9.31129e-05,7.81907e-05,-69.8707,8.88178e-17,-0.00524714
2.88086,0.000173701,9.26429e-05,6.8942e-05,7.83747e-05,-116.451,9.25186e-17,-0.00643752
2.89062,0.000195819,9.26625e-05,4.47712e-05,7.85675e-05,-163.032,9.62193e-17,-0.00762789
2.90039,0.000217938,9.28412e-05,2.06003e-05,7.90031e-05,-209.612,9.99201e-17,-0.00881827
2.91016,0.000240056,9.28058e-05,-3.5705e-06,7.92258e-05,-256.192,1.03621e-16,-0.0100086
2.91992,0.000262175,9.28869e-05,-2.77413e-05,7.97552e-05,-302.773,1.07322e-16,-0.011199
2.92969,0.000284293,9.30062e-05,-5.19122e-05,8.01712e-05,-349.353,1.11022e-16,-0.0123894
2.93945,0.000262175,9.3048e-05,-2.77413e-05,8.07639e-05,-302.773,8.88178e-17,-0.00962953
2.94922,0.000240056,9.30697e-05,-3.5705e-06,8.1445e-05,-256.192,6.66134e-17,-0.00686967
2.95898,0.000217938,9.31705e-05,2.06003e-05,8.22858e-05,-209.612,4.44089e-17,-0.00410981
2.96875,0.000195819,9.32268e-05,4.47712e-05,8.31413e-05,-163.032,2.22045e-17,-0.00134995
2.97852,0.000173701,9.32566e-05,6.8942e-05,8.41107e-05,-116.451,1.01073e-30,0.00140991
2.98828,0.000151583,9.32745e-05,9.31129e-05,8.51748e-05,-69.8707,-2.22045e-17,0.00416977
2.99805,0.000129464,9.32903e-05,0.000117284,8.62084e-05,-23.2902,-4.44089e-17,0.00692963
3.00781,0.000107346,9.34837e-05,0.000141455,8.74811e-05,23.2902,-6.66134e-17,0.00968949
3.01758,8.52275e-05,9.34969e-05,0.000165625,8.85331e-05,69.8707,-8.88178e-17,0.0124494
3.02734,6.31091e-05,9.35273e-05,0.000189796,8.99484e-05,116.451,-1.11022e-16,0.0152092
3.03711,4.09907e-05,9.3433e-05,0.000213967,9.12237e-05,163.032,-1.33227e-16,0.0179691
3.04687,1.88722e-05,9.35851e-05,0.000238138,9.24609e-05,209.612,-1.55431e-16,0.0207289
3.05664,-3.24616e-06,9.35895e-05,0.000262309,9.38628e-05,256.192,-1.77636e-16,0.0234888
3.06641,-2.53646e-05,9.36519e-05,0.00028648,9.51451e-05,302.773,-1.9984e-16,0.0262487
3.07617,-4.7483e-05,9.36035e-05,0.00031065,9.64471e-05,349.353,-2.22045e-16,0.0290085
3.08594,-2.53646e-05,9.37277e-05,0.00028648,9.77449e-05,302.773,-1.4803e-16,0.0226077
3.0957,-3.24616e-06,9.35692e-05,0.000262309,9.91298e-05,256.192,-7.40149e-17,0.0162068
3.10547,1.88722e-05,9.37887e-05,0.000238138,0.000100243,209.612,6.06437e-30,0.00980602
3.11523,4.09907e-05,9.38051e-05,0.000213967,0.000101601,163.032,7.40149e-17,0.00340519
3.125,6.31091e-05,9.37216e-05,0.000189796,0.00010257,116.451,1.4803e-16,-0.00299564
3.13477,8.52275e-05,9.37957e-05,0.000165625,0.000103782,69.8707,2.22045e-16,-0.00939648
3.14453,0.000107346,9.37538e-05,0.000141455,0.000104737,23.2902,2.96059e-16,-0.0157973
3.1543,0.000129464,9.37963e-05,0.000117284,0.000105753,-23.2902,3.70074e-16,-0.0221981
3.16406,0.000151583,9.37564e-05,9.31129e-05,0.000106726,-69.8707,4.44089e-16,-0.028599
3.17383,0.000173701,9.38437e-05,6.8942e-05,0.000107565,-116.451,5.18104e-16,-0.0349998
3.18359,0.000195819,9.3755e-05,4.47712e-05,0.000108374,-163.032,5.92119e-16,-0.0414006
3.19336,0.000217938,9.37898e-05,2.06003e-05,0.000109027,-209.612,6.66134e-16,-0.0478015
3.20312,0.000240056,9.37304e-05,-3.5705e-06,0.00010977,-256.192,7.40149e-16,-0.0542023
3.21289,0.000262175,9.37975e-05,-2.77413e-05,0.000110314,-302.773,8.14164e-16,-0.0606031
3.22266,0.000284293,9.37011e-05,-5.19122e-05,0.000110895,-349.353,8.88178e-16,-0.067004
3.23242,0.000262175,9.37983e-05,-2.77413e-05,0.000111368,-302.773,7.10543e-16,-0.0521563
3.24219,0.000240056,9.3733e-05,-3.5705e-06,0.000111734,-256.192,5.32907e-16,-0.0373087
3.25195,0.000217938,9.38021e-05,2.06003e-05,0.000112193,-209.612,3.55271e-16,-0.022461
3.26172,0.000195819,9.3658e-05,4.47712e-05,0.000112486,-163.032,1.77636e-16,-0.00761337
3.27148,0.000173701,9.37811e-05,6.8942e-05,0.000112761,-116.451,-8.08582e-30,0.00723427
3.28125,0.000151583,9.3731e-05,9.31129e-05,0.000113103,-69.8707,-1.77636e-16,0.0220819
3.29102,0.000129464,9.37336e-05,0.000117284,0.000113214,-23.2902,-3.55271e-16,0.0369296
3.30078,0.000107346,9.37271e-05,0.000141455,0.000113362,23.2902,-5.32907e-16,0.0517772
3.31055,8.52275e-05,9.36328e-05,0.000165625,0.000113526,69.8707,-7.10543e-16,0.0666249
3.32031,6.31091e-05,9.3769e-05,0.000189796,0.000113653,116.451,-8.88178e-16,0.0814725
3.33008,4.09907e-05,9.36677e-05,0.000213967,0.000113864,163.032,-1.06581e-15,0.0963202
3.33984,1.88722e-05,9.36727e-05,0.000238138,0.000113886,209.612,-1.24345e-15,0.111168
3.34961,-3.24616e-06,9.36656e-05,0.000262309,0.000113914,256.192,-1.42109e-15,0.126015
3.35937,-2.53646e-05,9.36252e-05,0.00028648,0.00011396,302.773,-1.59872e-15,0.140863
3.36914,-4.7483e-05,9.36683e-05,0.00031065,0.000114071,349.353,-1.77636e-15,0.155711
3.37891,-2.53646e-05,9.37875e-05,0.00028648,0.000114139,302.773,-9.4739e-16,0.121275
3.38867,-3.24616e-06,9.36645e-05,0.000262309,0.000114162,256.192,-1.18424e-16,0.0868402
3.39844,1.88722e-05,9.38115e-05,0.000238138,0.000114217,209.612,7.10543e-16,0.0524049
3.4082,4.09907e-05,9.37304e-05,0.000213967,0.000114207,163.032,1.53951e-15,0.0179697
3.41797,6.31091e-05,9.38953e-05,0.000189796,0.000114253,116.451,2.36848e-15,-0.0164656
3.42773,8.52275e-05,9.39149e-05,0.000165625,0.000114359,69.8707,3.19744e-15,-0.0509009
3.4375,0.000107346,9.41476e-05,0.000141455,0.00011432,23.2902,4.02641e-15,-0.0853361
3.44727,0.000129464,9.41514e-05,0.000117284,0.000114477,-23.2902,4.85538e-15,-0.119771
3.45703,0.000151583,9.45395e-05,9.31129e-05,0.000114451,-69.8707,5.68434e-15,-0.154207
3.4668,0.000173701,9.47285e-05,6.8942e-05,0.000114521,-116.451,6.51331e-15,-0.188642
3.47656,0.000195819,9.51642e-05,4.47712e-05,0.000114563,-163.032,7.34227e-15,-0.223077
3.48633,0.000217938,9.55116e-05,2.06003e-05,0.000114685,-209.612,8.17124e-15,-0.257512
3.49609,0.000240056,9.60665e-05,-3.5705e-06,0.000114724,-256.192,9.00021e-15,-0.291948
3.50586,0.000262175,9.66879e-05,-2.77413e-05,0.00011474,-302.773,9.82917e-15,-0.326383
3.51562,0.000284293,9.74013e-05,-5.19122e-05,0.000114776,-349.353,1.06581e-14,-0.360818
3.52539,0.000262175,9.80836e-05,-2.77413e-05,0.000114918,-302.773,8.52651e-15,-0.28095
3.53516,0.000240056,9.90606e-05,-3.5705e-06,0.000114954,-256.192,6.39488e-15,-0.201082
3.54492,0.000217938,9.99694e-05,2.06003e-05,0.000115082,-209.612,4.26326e-15,-0.121214
3.55469,0.000195819,0.000101071,4.47712e-05,0.00011512,-163.032,2.13163e-15,-0.0413462
3.56445,0.000173701,0.000102141,6.8942e-05,0.000115231,-116.451,2.25614e-28,0.0385218
3.57422,0.000151583,0.000103276,9.31129e-05,0.000115216,-69.8707,-2.13163e-15,0.11839
3.58398,0.000129464,0.000104464,0.000117284,0.000115267,-23.2902,-4.26326e-15,0.198258
3.59375,0.000107346,0.000105845,0.000141455,0.00011528,23.2902,-6.39488e-15,0.278126
3.60352,8.52275e-05,0.000107023,0.000165625,0.00011532,69.8707,-8.52651e-15,0.357994
3.61328,6.31091e-05,0.000108297,0.000189796,0.000115308,116.451,-1.06581e-14,0.437862
3.62305,4.09907e-05,0.000109612,0.000213967,0.000115297,163.032,-1.27898e-14,0.51773
3.63281,1.88722e-05,0.000110914,0.000238138,0.000115414,209.612,-1.49214e-14,0.597598
3.64258,-3.24616e-06,0.000112158,0.000262309,0.000115459,256.192,-1.7053e-14,0.677466
3.65234,-2.53646e-05,0.000113415,0.00028648,0.000115462,302.773,-1.91847e-14,0.757334
3.66211,-4.7483e-05,0.000114714,0.00031065,0.000115449,349.353,-2.13163e-14,0.837202
3.67188,-2.53646e-05,0.000115836,0.00028648,0.000115385,302.773,-1.61056e-14,0.651962
3.68164,-3.24616e-06,0.000116995,0.000262309,0.000115406,256.192,-1.0895e-14,0.466723
3.69141,1.88722e-05,0.000118028,0.000238138,0.000115302,209.612,-5.68434e-15,0.281483
3.70117,4.09907e-05,0.000119037,0.000213967,0.000115337,163.032,-4.73695e-16,0.0962431
3.71094,6.31091e-05,0.000120012,0.000189796,0.000115411,116.451,4.73695e-15,-0.0889967
3.7207,8.52275e-05,0.000120799,0.000165625,0.000115297,69.8707,9.9476e-15,-0.274236
3.73047,0.000107346,0.000121664,0.000141455,0.000115196,23.2902,1.51582e-14,-0.459476
3.74023,0.000129464,0.000122475,0.000117284,0.000115279,-23.2902,2.03689e-14,-0.644716
3.75,0.000151583,0.000123127,9.31129e-05,0.000115319,-69.8707,2.55795e-14,-0.829956
3.75977,0.000173701,0.00012378,6.8942e-05,0.000115109,-116.451,3.07902e-14,-1.0152
3.76953,0.000195819,0.00012435,4.47712e-05,0.000115113,-163.032,3.60008e-14,-1.20044
3.7793,0.000217938,0.000124786,2.06003e-05,0.00011522,-209.612,4.12115e-14,-1.38567
3.78906,0.000240056,0.000125316,-3.5705e-06,0.000115108,-256.192,4.64221e-14,-1.57091
3.79883,0.000262175,0.000125733,-2.77413e-05,0.000115233,-302.773,5.16328e-14,-1.75615
3.80859,0.000284293,0.000126195,-5.19122e-05,0.00011521,-349.353,5.68434e-14,-1.94139
3.81836,0.000262175,0.000126406,-2.77413e-05,0.000115198,-302.773,5.30539e-14,-1.51176
3.82812,0.000240056,0.000126697,-3.5705e-06,0.000115113,-256.192,4.92643e-14,-1.08212
3.83789,0.000217938,0.000126965,2.06003e-05,0.000115211,-209.612,4.54747e-14,-0.652485
3.84766,0.000195819,0.000127156,4.47712e-05,0.000115161,-163.032,4.16852e-14,-0.222849
3.85742,0.000173701,0.000127429,6.8942e-05,0.000115127,-116.451,3.78956e-14,0.206788
3.86719,0.000151583,0.000127547,9.31129e-05,0.000115206,-69.8707,3.41061e-14,0.636424
3.87695,0.000129464,0.000127669,0.000117284,0.000115269,-23.2902,3.03165e-14,1.06606
3.88672,0.000107346,0.000127833,0.000141455,0.000115305,23.2902,2.65269e-14,1.4957
3.89648,8.52275e-05,0.000127892,0.000165625,0.000115311,69.8707,2.27374e-14,1.92533
3.90625,6.31091e-05,0.000128078,0.000189796,0.000115365,116.451,1.89478e-14,2.35497
3.91602,4.09907e-05,0.000128195,0.000213967,0.000115388,163.032,1.51582e-14,2.78461
3.92578,1.88722e-05,0.000128288,0.000238138,0.000115444,209.612,1.13687e-14,3.21424
3.93555,-3.24616e-06,0.000128424,0.000262309,0.000115472,256.192,7.57912e-15,3.64388
3.94531,-2.53646e-05,0.00012843,0.00028648,0.000115574,302.773,3.78956e-15,4.07352
3.95508,-4.7483e-05,0.000128649,0.00031065,0.000115576,349.353,0,4.50315
3.96484,-2.53646e-05,0.000128623,0.00028648,0.000115761,302.773,7.57912e-15,3.50668
3.97461,-3.24616e-06,0.000128722,0.000262309,0.000115779,256.192,1.51582e-14,2.5102
3.98438,1.88722e-05,0.000128837,0.000238138,0.000115866,209.612,2.27374e-14,1.51373
3.99414,4.09907e-05,0.000128844,0.000213967,0.000115936,163.032,3.03165e-14,0.517256
4.00391,6.31091e-05,0.000128976,0.000189796,0.000116108,116.451,3.78956e-14,-0.479218
4.01367,8.52275e-05,0.000128991,0.000165625,0.000116335,69.8707,4.54747e-14,-1.47569
4.02344,0.000107346,0.000129069,0.000141455,0.000116454,23.2902,5.30539e-14,-2.47217
4.0332,0.000129464,0.000129155,0.000117284,0.000116637,-23.2902,6.0633e-14,-3.46864
4.04297,0.000151583,0.000129226,9.31129e-05,0.00011703,-69.8707,6.82121e-14,-4.46511
4.05273,0.000173701,0.000129208,6.8942e-05,0.000117221,-116.451,7.57912e-14,-5.46159
4.0625,0.000195819,0.000129414,4.47712e-05,0.000117658,-163.032,8.33703e-14,-6.45806
4.07227,0.000217938,0.000129382,2.06003e-05,0.000118131,-209.612,9.09495e-14,-7.45453
4.08203,0.000240056,0.000129373,-3.5705e-06,0.000118576,-256.192,9.85286e-14,-8.45101
4.0918,0.000262175,0.000129451,-2.77413e-05,0.000119228,-302.773,1.06108e-13,-9.44748
4.10156,0.000284293,0.000129505,-5.19122e-05,0.000119828,-349.353,1.13687e-13,-10.444
4.11133,0.000262175,0.000129558,-2.77413e-05,0.000120449,-302.773,7.57912e-14,-8.13279
4.12109,0.000240056,0.000129564,-3.5705e-06,0.000121368,-256.192,3.78956e-14,-5.82163
4.13086,0.000217938,0.000129546,2.06003e-05,0.000122216,-209.612,6.81576e-28,-3.51047
4.14062,0.000195819,0.000129592,4.47712e-05,0.000123049,-163.032,-3.78956e-14,-1.19931
4.15039,0.000173701,0.000129666,6.8942e-05,0.000124084,-116.451,-7.57912e-14,1.11185
4.16016,0.000151583,0.00012963,9.31129e-05,0.000125245,-69.8707,-1.13687e-13,3.42302
4.16992,0.000129464,0.000129728,0.000117284,0.000126271,-23.2902,-1.51582e-13,5.73418
4.17969,0.000107346,0.000129668,0.000141455,0.00012739,23.2902,-1.89478e-13,8.04534
4.18945,8.52275e-05,0.000129775,0.000165625,0.000128628,69.8707,-2.27374e-13,10.3565
4.19922,6.31091e-05,0.000129701,0.000189796,0.00012976,116.451,-2.65269e-13,12.6677
4.20898,4.09907e-05,0.000129709,0.000213967,0.000130953,163.032,-3.03165e-13,14.9788
4.21875,1.88722e-05,0.000129767,0.000238138,0.000132183,209.612,-3.41061e-13,17.29
4.22852,-3.24616e-06,0.000129806,0.000262309,0.000133406,256.192,-3.78956e-13,19.6012
4.23828,-2.53646e-05,0.000129737,0.00028648,0.000134557,302.773,-4.16852e-13,21.9123
4.24805,-4.7483e-05,0.000129861,0.00031065,0.000135754,349.353,-4.54747e-13,24.2235
4.25781,-2.53646e-05,0.000129907,0.00028648,0.000136882,302.773,-3.63798e-13,18.8631
4.26758,-3.24616e-06,0.00012988,0.000262309,0.000138052,256.192,-2.72848e-13,13.5027
4.27734,1.88722e-05,0.00012988,0.000238138,0.000139097,209.612,-1.81899e-13,8.14236
4.28711,4.09907e-05,0.000129952,0.000213967,0.000140079,163.032,-9.09495e-14,2.78198
4.29687,6.31091e-05,0.000130014,0.000189796,0.000141018,116.451,-1.65093e-26,-2.57839
4.30664,8.52275e-05,0.000129934,0.000165625,0.000141933,69.8707,9.09495e-14,-7.93876
4.31641,0.000107346,0.000130107,0.000141455,0.000142852,23.2902,1.81899e-13,-13.2991
4.32617,0.000129464,0.000130063,0.000117284,0.00014361,-23.2902,2.72848e-13,-18.6595
4.33594,0.000151583,0.000130051,9.31129e-05,0.00014441,-69.8707,3.63798e-13,-24.0199
4.3457,0.000173701,0.000130107,6.8942e-05,0.000144957,-116.451,4.54747e-13,-29.3803
4.35547,0.000195819,0.000130124,4.47712e-05,0.00014572,-163.032,5.45697e-13,-34.7406
4.36523,0.000217938,0.000130233,2.06003e-05,0.000146292,-209.612,6.36646e-13,-40.101
4.375,0.000240056,0.000130098,-3.5705e-06,0.00014682,-256.192,7.27596e-13,-45.4614
4.38477,0.000262175,0.000130208,-2.77413e-05,0.000147311,-302.773,8.18545e-13,-50.8217
4.39453,0.000284293,0.000130167,-5.19122e-05,0.000147737,-349.353,9.09495e-13,-56.1821
4.4043,0.000262175,0.000130146,-2.77413e-05,0.000148089,-302.773,7.27596e-13,-43.7496
4.41406,0.000240056,0.000130212,-3.5705e-06,0.000148466,-256.192,5.45697e-13,-31.317
4.42383,0.000217938,0.00013012,2.06003e-05,0.000148787,-209.612,3.63798e-13,-18.8845
4.43359,0.000195819,0.000130075,4.47712e-05,0.000149077,-163.032,1.81899e-13,-6.45196
4.44336,0.000173701,0.000129997,6.8942e-05,0.000149307,-116.451,5.45261e-27,5.98058
4.45312,0.000151583,0.000130082,9.31129e-05,0.00014961,-69.8707,-1.81899e-13,18.4131
4.46289,0.000129464,0.000130058,0.000117284,0.00014973,-23.2902,-3.63798e-13,30.8457
4.47266,0.000107346,0.000130067,0.000141455,0.00014998,23.2902,-5.45697e-13,43.2782
4.48242,8.52275e-05,0.00013004,0.000165625,0.000150117,69.8707,-7.27596e-13,55.7107
4.49219,6.31091e-05,0.000130064,0.000189796,0.000150262,116.451,-9.09495e-13,68.1433
4.50195,4.09907e-05,0.000130011,0.000213967,0.000150441,163.032,-1.09139e-12,80.5758
4.51172,1.88722e-05,0.000130146,0.000238138,0.000150504,209.612,-1.27329e-12,93.0084
4.52148,-3.24616e-06,0.000130125,0.000262309,0.000150741,256.192,-1.45519e-12,105.441
4.53125,-2.53646e-05,0.000130136,0.00028648,0.00015077,302.773,-1.63709e-12,117.873
4.54102,-4.7483e-05,0.000130329,0.00031065,0.000150846,349.353,-1.81899e-12,130.306
4.55078,-2.53646e-05,0.000130295,0.00028648,0.000151089,302.773,-1.21266e-12,101.471
4.56055,-3.24616e-06,0.000130478,0.000262309,0.000151071,256.192,-6.0633e-13,72.6354
4.57031,1.88722e-05,0.000130602,0.000238138,0.00015131,209.612,9.93586e-26,43.8
4.58008,4.09907e-05,0.00013073,0.000213967,0.000151317,163.032,6.0633e-13,14.9647
4.58984,6.31091e-05,0.000130926,0.000189796,0.000151418,116.451,1.21266e-12,-13.8706
4.59961,8.52275e-05,0.000131182,0.000165625,0.000151494,69.8707,1.81899e-12,-42.7059
4.60937,0.000107346,0.000131481,0.000141455,0.000151651,23.2902,2.42532e-12,-71.5412
4.61914,0.000129464,0.000131805,0.000117284,0.000151669,-23.2902,3.03165e-12,-100.376
4.62891,0.000151583,0.000132183,9.31129e-05,0.000151864,-69.8707,3.63798e-12,-129.212
4.63867,0.000173701,0.000132734,6.8942e-05,0.000151815,-116.451,4.24431e-12,-158.047
4.64844,0.000195819,0.000133212,4.47712e-05,0.000151976,-163.032,4.85064e-12,-186.882
4.6582,0.000217938,0.000133785,2.06003e-05,0.000152015,-209.612,5.45697e-12,-215.718
4.66797,0.000240056,0.000134476,-3.5705e-06,0.000152096,-256.192,6.0633e-12,-244.553
4.67773,0.000262175,0.000135228,-2.77413e-05,0.000152121,-302.773,6.66963e-12,-273.388
4.6875,0.000284293,0.000136044,-5.19122e-05,0.000152235,-349.353,7.27596e-12,-302.224
4.69727,0.000262175,0.000136974,-2.77413e-05,0.000152339,-302.773,5.82077e-12,-235.345
4.70703,0.000240056,0.000137789,-3.5705e-06,0.000152316,-256.192,4.36557e-12,-168.466
4.7168,0.000217938,0.00013886,2.06003e-05,0.000152488,-209.612,2.91038e-12,-101.587
4.72656,0.000195819,0.000139898,4.47712e-05,0.000152488,-163.032,1.45519e-12,-34.7079
4.73633,0.000173701,0.000140984,6.8942e-05,0.000152486,-116.451,-1.32478e-25,32.171
4.74609,0.000151583,0.000142166,9.31129e-05,0.000152624,-69.8707,-1.45519e-12,99.05
4.75586,0.000129464,0.000143207,0.000117284,0.000152569,-23.2902,-2.91038e-12,165.929
4.76562,0.000107346,0.000144415,0.000141455,0.000152691,23.2902,-4.36557e-12,232.808
4.77539,8.52275e-05,0.000145541,0.000165625,0.000152712,69.8707,-5.82077e-12,299.687
4.78516,6.31091e-05,0.000146638,0.000189796,0.000152709,116.451,-7.27596e-12,366.566
4.79492,4.09907e-05,0.000147824,0.000213967,0.000152746,163.032,-8.73115e-12,433.445
4.80469,1.88722e-05,0.000148971,0.000238138,0.000152878,209.612,-1.01863e-11,500.324
4.81445,-3.24616e-06,0.000150068,0.000262309,0.00015289,256.192,-1.16415e-11,567.203
4.82422,-2.53646e-05,0.000151161,0.00028648,0.000152909,302.773,-1.30967e-11,634.081
4.83398,-4.7483e-05,0.000152126,0.00031065,0.00015289,349.353,-1.45519e-11,700.96
4.84375,-2.53646e-05,0.000153167,0.00028648,0.000152951,302.773,-1.16415e-11,545.845
4.85352,-3.24616e-06,0.000154099,0.000262309,0.000152959,256.192,-8.73115e-12,390.73
4.86328,1.88722e-05,0.000154964,0.000238138,0.000153017,209.612,-5.82077e-12,235.615
4.87305,4.09907e-05,0.00015578,0.000213967,0.000153006,163.032,-2.91038e-12,80.5
4.88281,6.31091e-05,0.00015664,0.000189796,0.000153082,116.451,1.77715e-25,-74.6151
4.89258,8.52275e-05,0.000157308,0.000165625,0.000153002,69.8707,2.91038e-12,-229.73
4.90234,0.000107346,0.000158078,0.000141455,0.000153064,23.2902,5.82077e-12,-384.845
4.91211,0.000129464,0.000158663,0.000117284,0.000153102,-23.2902,8.73115e-12,-539.96
4.92187,0.000151583,0.000159148,9.31129e-05,0.000153029,-69.8707,1.16415e-11,-695.076
4.93164,0.000173701,0.00015973,6.8942e-05,0.000153168,-116.451,1.45519e-11,-850.191
4.94141,0.000195819,0.000160218,4.47712e-05,0.000153195,-163.032,1.74623e-11,-1005.31
4.95117,0.000217938,0.000160602,2.06003e-05,0.000153174,-209.612,2.03727e-11,-1160.42
4.96094,0.000240056,0.000161129,-3.5705e-06,0.000153086,-256.192,2.32831e-11,-1315.54
4.9707,0.000262175,0.000161473,-2.77413e-05,0.000153183,-302.773,2.61934e-11,-1470.65
4.98047,0.000284293,0.000161804,-5.19122e-05,0.000153076,-349.353,2.91038e-11,-1625.77
4.99023,0.000262175,0.000162088,-2.77413e-05,0.000153149,-302.773,2.52233e-11,-1266
5,0.000240056,0.000162345,-3.5705e-06,0.000153224,-256.192,2.13428e-11,-906.236
5.00977,0.000217938,0.000162638,2.06003e-05,0.000153087,-209.612,1.74623e-11,-546.471
5.01953,0.000195819,0.000162725,4.47712e-05,0.000153202,-163.032,1.35818e-11,-186.706
5.0293,0.000173701,0.000163097,6.8942e-05,0.000153197,-116.451,9.70128e-12,173.059
5.03906,0.000151583,0.000163206,9.31129e-05,0.000153121,-69.8707,5.82077e-12,532.823
5.04883,0.000129464,0.000163449,0.000117284,0.000153125,-23.2902,1.94026e-12,892.588
5.05859,0.000107346,0.000163586,0.000141455,0.000153195,23.2902,-1.94026e-12,1252.35
5.06836,8.52275e-05,0.000163673,0.000165625,0.000153077,69.8707,-5.82077e-12,1612.12
5.07812,6.31091e-05,0.000163844,0.000189796,0.000153152,116.451,-9.70128e-12,1971.88
5.08789,4.09907e-05,0.000163961,0.000213967,0.000153167,163.032,-1.35818e-11,2331.65
5.09766,1.88722e-05,0.000164098,0.000238138,0.000153135,209.612,-1.74623e-11,2691.41
5.10742,-3.24616e-06,0.000164165,0.000262309,0.000153191,256.192,-2.13428e-11,3051.18
5.11719,-2.53646e-05,0.000164283,0.00028648,0.000153229,302.773,-2.52233e-11,3410.94
5.12695,-4.7483e-05,0.000164308,0.00031065,0.000153331,349.353,-2.91038e-11,3770.71
5.13672,-2.53646e-05,0.000164487,0.00028648,0.000153375,302.773,-1.94026e-11,2936.29
5.14648,-3.24616e-06,0.000164482,0.000262309,0.000153404,256.192,-9.70128e-12,2101.87
5.15625,1.88722e-05,0.000164548,0.000238138,0.000153561,209.612,-5.29913e-25,1267.45
5.16602,4.09907e-05,0.000164566,0.000213967,0.000153706,163.032,9.70128e-12,433.037
5.17578,6.31091e-05,0.000164636,0.000189796,0.000153851,116.451,1.94026e-11,-401.381
5.18555,8.52275e-05,0.000164695,0.000165625,0.000153952,69.8707,2.91038e-11,-1235.8
5.19531,0.000107346,0.000164677,0.000141455,0.000154226,23.2902,3.88051e-11,-2070.22
5.20508,0.000129464,0.000164695,0.000117284,0.000154486,-23.2902,4.85064e-11,-2904.63
5.21484,0.000151583,0.000164752,9.31129e-05,0.000154902,-69.8707,5.82077e-11,-3739.05
5.22461,0.000173701,0.000164789,6.8942e-05,0.000155215,-116.451,6.79089e-11,-4573.47
5.23437,0.000195819,0.000164813,4.47712e-05,0.000155688,-163.032,7.76102e-11,-5407.89
5.24414,0.000217938,0.000164851,2.06003e-05,0.000156249,-209.612,8.73115e-11,-6242.31
5.25391,0.000240056,0.000164762,-3.5705e-06,0.000156718,-256.192,9.70128e-11,-7076.72
5.26367,0.000262175,0.000164819,-2.77413e-05,0.000157445,-302.773,1.06714e-10,-7911.14
5.27344,0.000284293,0.000164845,-5.19122e-05,0.000158063,-349.353,1.16415e-10,-8745.56
5.2832,0.000262175,0.000164798,-2.77413e-05,0.000158886,-302.773,6.20882e-11,-6810.26
5.29297,0.000240056,0.000164891,-3.5705e-06,0.000159814,-256.192,7.76102e-12,-4874.96
5.30273,0.000217938,0.000164878,2.06003e-05,0.000160719,-209.612,-4.65661e-11,-2939.66
5.3125,0.000195819,0.000164908,4.47712e-05,0.000161692,-163.032,-1.00893e-10,-1004.36
5.32227,0.000173701,0.000164981,6.8942e-05,0.000162574,-116.451,-1.5522e-10,930.941
5.33203,0.000151583,0.000164989,9.31129e-05,0.000163785,-69.8707,-2.09548e-10,2866.24
5.3418,0.000129464,0.000164941,0.000117284,0.000164856,-23.2902,-2.63875e-10,4801.54
5.35156,0.000107346,0.000164922,0.000141455,0.000165924,23.2902,-3.18202e-10,6736.84
5.36133,8.52275e-05,0.000164983,0.000165625,0.000167082,69.8707,-3.72529e-10,8672.14
5.37109,6.31091e-05,0.000164983,0.000189796,0.000168229,116.451,-4.26856e-10,10607.4
5.38086,4.09907e-05,0.000165071,0.000213967,0.000169401,163.032,-4.81183e-10,12542.7
5.39062,1.88722e-05,0.000165033,0.000238138,0.000170437,209.612,-5.3551e-10,14478
5.40039,-3.24616e-06,0.00016507,0.000262309,0.000171685,256.192,-5.89838e-10,16413.3
5.41016,-2.53646e-05,0.00016506,0.00028648,0.000172766,302.773,-6.44165e-10,18348.6
5.41992,-4.7483e-05,0.000165268,0.00031065,0.000173779,349.353,-6.98492e-10,20283.9
5.42969,-2.53646e-05,0.000165125,0.00028648,0.00017487,302.773,-5.58794e-10,15795.3
5.43945,-3.24616e-06,0.000165299,0.000262309,0.000175915,256.192,-4.19095e-10,11306.7
5.44922,1.88722e-05,0.000165239,0.000238138,0.000176807,209.612,-2.79397e-10,6818.08
5.45898,4.09907e-05,0.000165304,0.000213967,0.00017764,163.032,-1.39698e-10,2329.45
5.46875,6.31091e-05,0.00016537,0.000189796,0.000178606,116.451,1.27179e-23,-2159.17
5.47852,8.52275e-05,0.00016538,0.000165625,0.00017942,69.8707,1.39698e-10,-6647.79
5.48828,0.000107346,0.000165411,0.000141455,0.000180153,23.2902,2.79397e-10,-11136.4
5.49805,0.000129464,0.000165361,0.000117284,0.000180851,-23.2902,4.19095e-10,-15625
5.50781,0.000151583,0.000165523,9.31129e-05,0.000181537,-69.8707,5.58794e-10,-20113.7
5.51758,0.000173701,0.000165448,6.8942e-05,0.00018205,-116.451,6.98492e-10,-24602.3
5.52734,0.000195819,0.000165633,4.47712e-05,0.000182745,-163.032,8.3819e-10,-29090.9
5.53711,0.000217938,0.000165566,2.06003e-05,0.000183192,-209.612,9.77889e-10,-33579.5
5.54688,0.000240056,0.000165675,-3.5705e-06,0.000183626,-256.192,1.11759e-09,-38068.2
5.55664,0.000262175,0.00016569,-2.77413e-05,0.000184081,-302.773,1.25729e-09,-42556.8
5.56641,0.000284293,0.000165703,-5.19122e-05,0.000184484,-349.353,1.39698e-09,-47045.4
5.57617,0.000262175,0.000165867,-2.77413e-05,0.000184776,-302.773,1.0555e-09,-36634.7
5.58594,0.000240056,0.000165693,-3.5705e-06,0.000185109,-256.192,7.14014e-10,-26224.1
5.5957,0.000217938,0.000165942,2.06003e-05,0.000185408,-209.612,3.72529e-10,-15813.4
5.60547,0.000195819,0.000165898,4.47712e-05,0.000185769,-163.032,3.10441e-11,-5402.8
5.61523,0.000173701,0.000165943,6.8942e-05,0.000185914,-116.451,-3.10441e-10,5007.85
5.625,0.000151583,0.000165993,9.31129e-05,0.000186183,-69.8707,-6.51926e-10,15418.5
5.63477,0.000129464,0.000165957,0.000117284,0.000186404,-23.2902,-9.93411e-10,25829.2
5.64453,0.000107346,0.000166054,0.000141455,0.000186572,23.2902,-1.3349e-09,36239.8
5.6543,8.52275e-05,0.000166129,0.000165625,0.000186839,69.8707,-1.67638e-09,46650.5
5.66406,6.31091e-05,0.000166098,0.000189796,0.000186961,116.451,-2.01787e-09,57061.1
5.67383,4.09907e-05,0.000166166,0.000213967,0.000187164,163.032,-2.35935e-09,67471.8
5.68359,1.88722e-05,0.000166283,0.000238138,0.000187365,209.612,-2.70084e-09,77882.4
5.69336,-3.24616e-06,0.000166371,0.000262309,0.000187364,256.192,-3.04232e-09,88293.1
5.70312,-2.53646e-05,0.000166364,0.00028648,0.000187671,302.773,-3.38381e-09,98703.7
5.71289,-4.7483e-05,0.000166507,0.00031065,0.000187705,349.353,-3.72529e-09,109114
5.72266,-2.53646e-05,0.000166606,0.00028648,0.000187857,302.773,-2.98023e-09,84968.5
5.73242,-3.24616e-06,0.000166787,0.000262309,0.000187995,256.192,-2.23517e-09,60822.6
5.74219,1.88722e-05,0.000167003,0.000238138,0.000188113,209.612,-1.49012e-09,36676.8
5.75195,4.09907e-05,0.000167193,0.000213967,0.000188149,163.032,-7.45058e-10,12530.9
5.76172,6.31091e-05,0.000167502,0.000189796,0.000188377,116.451,4.54949e-23,-11614.9
5.77148,8.52275e-05,0.000167822,0.000165625,0.000188408,69.8707,7.45058e-10,-35760.8
5.78125,0.000107346,0.000168154,0.000141455,0.000188537,23.2902,1.49012e-09,-59906.6
5.79102,0.000129464,0.000168657,0.000117284,0.000188562,-23.2902,2.23517e-09,-84052.5
5.80078,0.000151583,0.000169153,9.31129e-05,0.000188624,-69.8707,2.98023e-09,-108198
5.81055,0.000173701,0.000169704,6.8942e-05,0.000188746,-116.451,3.72529e-09,-132344
5.82031,0.000195819,0.000170343,4.47712e-05,0.000188765,-163.032,4.47035e-09,-156490
5.83008,0.000217938,0.000171033,2.06003e-05,0.00018883,-209.612,5.21541e-09,-180636
5.83984,0.000240056,0.000171732,-3.5705e-06,0.000188798,-256.192,5.96046e-09,-204782
5.84961,0.000262175,0.000172577,-2.77413e-05,0.000188931,-302.773,6.70552e-09,-228928
5.85937,0.000284293,0.000173474,-5.19122e-05,0.000189009,-349.353,7.45058e-09,-253073
5.86914,0.000262175,0.000174323,-2.77413e-05,0.000189011,-302.773,5.96046e-09,-197071
5.87891,0.000240056,0.000175329,-3.5705e-06,0.00018905,-256.192,4.47035e-09,-141068
5.88867,0.000217938,0.000176394,2.06003e-05,0.000188979,-209.612,2.98023e-09,-85066
5.89844,0.000195819,0.000177352,4.47712e-05,0.000189122,-163.032,1.49012e-09,-29063.5
5.9082,0.000173701,0.00017847,6.8942e-05,0.000189141,-116.451,-4.46678e-23,26939
5.91797,0.000151583,0.000179492,9.31129e-05,0.000189142,-69.8707,-1.49012e-09,82941.5
5.92773,0.000129464,0.000180556,0.000117284,0.000189196,-23.2902,-2.98023e-09,138944
5.9375,0.000107346,0.000181661,0.000141455,0.00018918,23.2902,-4.47035e-09,194946
5.94727,8.52275e-05,0.000182792,0.000165625,0.000189277,69.8707,-5.96046e-09,250949
5.95703,6.31091e-05,0.000183889,0.000189796,0.000189364,116.451,-7.45058e-09,306951
5.9668,4.09907e-05,0.000184741,0.000213967,0.000189267,163.032,-8.9407e-09,362954
5.97656,1.88722e-05,0.000185852,0.000238138,0.000189397,209.612,-1.04308e-08,418956
5.98633,-3.24616e-06,0.00018685,0.000262309,0.00018933,256.192,-1.19209e-08,474959
5.99609,-2.53646e-05,0.000187725,0.00028648,0.000189483,302.773,-1.3411e-08,530961
6.00586,-4.7483e-05,0.000188639,0.00031065,0.000189439,349.353,-1.49012e-08,586964
6.01562,-2.53646e-05,0.000189591,0.00028648,0.00018946,302.773,-1.29143e-08,457075
6.02539,-3.24616e-06,0.000190232,0.000262309,0.000189567,256.192,-1.09275e-08,327186
6.03516,1.88722e-05,0.000191172,0.000238138,0.000189514,209.612,-8.9407e-09,197297
6.04492,4.09907e-05,0.000191806,0.000213967,0.00018963,163.032,-6.95388e-09,67408.2
6.05469,6.31091e-05,0.000192428,0.000189796,0.00018969,116.451,-4.96705e-09,-62480.7
6.06445,8.52275e-05,0.000193048,0.000165625,0.000189674,69.8707,-2.98023e-09,-192370
6.07422,0.000107346,0.000193627,0.000141455,0.000189807,23.2902,-9.93411e-10,-322259
6.08398,0.000129464,0.000194151,0.000117284,0.000189808,-23.2902,9.93411e-10,-452147
6.09375,0.000151583,0.000194669,9.31129e-05,0.000189831,-69.8707,2.98023e-09,-582036
6.10352,0.000173701,0.000195144,6.8942e-05,0.000189908,-116.451,4.96705e-09,-711925
6.11328,0.000195819,0.000195501,4.47712e-05,0.000189887,-163.032,6.95388e-09,-841814
6.12305,0.000217938,0.000195821,2.06003e-05,0.00019001,-209.612,8.9407e-09,-971703
6.13281,0.000240056,0.00019626,-3.5705e-06,0.000189981,-256.192,1.09275e-08,-1.10159e+06
6.14258,0.000262175,0.000196506,-2.77413e-05,0.000189967,-302.773,1.29143e-08,-1.23148e+06
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,-349.353,1.49012e-08,-1.36137e+06
6.16211,0.000262175,0.000197096,-2.77413e-05,0.000190092,-302.773,1.19209e-08,-1.06011e+06
6.17187,0.000240056,0.000197301,-3.5705e-06,0.000190032,-256.192,8.9407e-09,-758856
6.18164,0.000217938,0.000197594,2.06003e-05,0.000190158,-209.612,5.96046e-09,-457599
6.19141,0.000195819,0.000197647,4.47712e-05,0.000190194,-163.032,2.98023e-09,-156343
6.20117,0.000173701,0.000197969,6.8942e-05,0.000190181,-116.451,-4.53295e-22,144914
6.21094,0.000151583,0.000197992,9.31129e-05,0.00019023,-69.8707,-2.98023e-09,446171
6.2207,0.000129464,0.000198292,0.000117284,0.000190199,-23.2902,-5.96046e-09,747428
6.23047,0.000107346,0.000198429,0.000141455,0.00019021,23.2902,-8.9407e-09,1.04868e+06
6.24023,8.52275e-05,0.000198584,0.000165625,0.000190241,69.8707,-1.19209e-08,1.34994e+06
6.25,6.31091e-05,0.000198792,0.000189796,0.000190259,116.451,-1.49012e-08,1.6512e+06
6.25977,4.09907e-05,0.000198828,0.000213967,0.000190321,163.032,-1.78814e-08,1.95245e+06
6.26953,1.88722e-05,0.000199017,0.000238138,0.000190456,209.612,-2.08616e-08,2.25371e+06
6.2793,-3.24616e-06,0.000199067,0.000262309,0.00019033,256.192,-2.38419e-08,2.55497e+06
6.28906,-2.53646e-05,0.00019921,0.00028648,0.000190438,302.773,-2.68221e-08,2.85623e+06
6.29883,-4.7483e-05,0.000199257,0.00031065,0.000190516,349.353,-2.98023e-08,3.15748e+06
6.30859,-2.53646e-05,0.000199425,0.00028648,0.000190649,302.773,-2.78155e-08,2.45876e+06
6.31836,-3.24616e-06,0.000199504,0.000262309,0.000190804,256.192,-2.58287e-08,1.76005e+06
6.32812,1.88722e-05,0.000199579,0.000238138,0.000190864,209.612,-2.38419e-08,1.06133e+06
6.33789,4.09907e-05,0.00019965,0.000213967,0.000191092,163.032,-2.1855e-08,362612
6.34766,6.31091e-05,0.000199655,0.000189796,0.000191355,116.451,-1.98682e-08,-336105
6.35742,8.52275e-05,0.00019982,0.000165625,0.000191617,69.8707,-1.78814e-08,-1.03482e+06
6.36719,0.000107346,0.000199923,0.000141455,0.00019202,23.2902,-1.58946e-08,-1.73354e+06
6.37695,0.000129464,0.000199879,0.000117284,0.000192336,-23.2902,-1.39078e-08,-2.43226e+06
6.38672,0.000151583,0.000199995,9.31129e-05,0.000192737,-69.8707,-1.19209e-08,-3.13098e+06
6.39648,0.000173701,0.000200017,6.8942e-05,0.00019323,-116.451,-9.93411e-09,-3.82969e+06
6.40625,0.000195819,0.000200096,4.47712e-05,0.000193794,-163.032,-7.94729e-09,-4.52841e+06
6.41602,0.000217938,0.000200041,2.06003e-05,0.000194418,-209.612,-5.96046e-09,-5.22713e+06
6.42578,0.000240056,0.000200265,-3.5705e-06,0.000195142,-256.192,-3.97364e-09,-5.92584e+06
6.43555,0.000262175,0.000200314,-2.77413e-05,0.000195822,-302.773,-1.98682e-09,-6.62456e+06
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,-349.353,0,-7.32328e+06
6.45508,0.000262175,0.000200438,-2.77413e-05,0.000197505,-302.773,-1.58946e-08,-5.70272e+06
6.46484,0.000240056,0.000200423,-3.5705e-06,0.000198356,-256.192,-3.17891e-08,-4.08215e+06
6.47461,0.000217938,0.000200591,2.06003e-05,0.000199321,-209.612,-4.76837e-08,-2.46159e+06
6.48437,0.000195819,0.000200491,4.47712e-05,0.000200248,-163.032,-6.35783e-08,-841022
6.49414,0.000173701,0.000200658,6.8942e-05,0.000201312,-116.451,-7.94729e-08,779543
6.50391,0.000151583,0.000200697,9.31129e-05,0.0002024,-69.8707,-9.53674e-08,2.40011e+06
6.51367,0.000129464,0.000200541,0.000117284,0.000203397,-23.2902,-1.11262e-07,4.02067e+06
6.52344,0.000107346,0.000200783,0.000141455,0.000204423,23.2902,-1.27157e-07,5.64124e+06
6.5332,8.52275e-05,0.00020067,0.000165625,0.000205501,69.8707,-1.43051e-07,7.2618e+06
6.54297,6.31091e-05,0.000200732,0.000189796,0.000206524,116.451,-1.58946e-07,8.88237e+06
6.55273,4.09907e-05,0.000200704,0.000213967,0.000207663,163.032,-1.7484e-07,1.05029e+07
6.5625,1.88722e-05,0.000200768,0.000238138,0.000208602,209.612,-1.90735e-07,1.21235e+07
6.57227,-3.24616e-06,0.000200732,0.000262309,0.000209676,256.192,-2.06629e-07,1.37441e+07
6.58203,-2.53646e-05,0.0002008,0.00028648,0.000210669,302.773,-2.22524e-07,1.53646e+07
6.5918,-4.7483e-05,0.000200768,0.00031065,0.000211582,349.353,-2.38419e-07,1.69852e+07
6.60156,-2.53646e-05,0.000200792,0.00028648,0.000212553,302.773,-1.58946e-07,1.32265e+07
6.61133,-3.24616e-06,0.00020089,0.000262309,0.000213403,256.192,-7.94729e-08,9.4679e+06
6.62109,1.88722e-05,0.000200785,0.000238138,0.000214224,209.612,4.34104e-21,5.70926e+06
6.63086,4.09907e-05,0.000200799,0.000213967,0.000215075,163.032,7.94729e-08,1.95062e+06
6.64062,6.31091e-05,0.000200782,0.000189796,0.00021584,116.451,1.58946e-07,-1.80803e+06
6.65039,8.52275e-05,0.000200868,0.000165625,0.000216466,69.8707,2.38419e-07,-5.56667e+06
6.66016,0.000107346,0.000200851,0.000141455,0.000217158,23.2902,3.17891e-07,-9.32531e+06
6.66992,0.000129464,0.000200739,0.000117284,0.000217782,-23.2902,3.97364e-07,-1.3084e+07
6.67969,0.000151583,0.000200811,9.31129e-05,0.00021831,-69.8707,4.76837e-07,-1.68426e+07
6.68945,0.000173701,0.000200946,6.8942e-05,0.000218903,-116.451,5.5631e-07,-2.06012e+07
6.69922,0.000195819,0.000200673,4.47712e-05,0.000219327,-163.032,6.35783e-07,-2.43599e+07
6.70898,0.000217938,0.000200894,2.06003e-05,0.000219841,-209.612,7.15256e-07,-2.81185e+07
6.71875,0.000240056,0.00020082,-3.5705e-06,0.00022016,-256.192,7.94729e-07,-3.18772e+07
6.72852,0.000262175,0.000200844,-2.77413e-05,0.00022065,-302.773,8.74201e-07,-3.56358e+07
6.73828,0.000284293,0.000200938,-5.19122e-05,0.00022088,-349.353,9.53674e-07,-3.93945e+07
6.74805,0.000262175,0.000200813,-2.77413e-05,0.000221182,-302.773,8.90096e-07,-3.06769e+07
6.75781,0.000240056,0.000200958,-3.5705e-06,0.000221518,-256.192,8.26518e-07,-2.19593e+07
6.76758,0.000217938,0.000200963,2.06003e-05,0.000221671,-209.612,7.62939e-07,-1.32417e+07
6.77734,0.000195819,0.00020098,4.47712e-05,0.000221966,-163.032,6.99361e-07,-4.52415e+06
6.78711,0.000173701,0.000200999,6.8942e-05,0.000222201,-116.451,6.35783e-07,4.19343e+06
6.79687,0.000151583,0.000201083,9.31129e-05,0.000222301,-69.8707,5.72205e-07,1.2911e+07
6.80664,0.000129464,0.000201061,0.000117284,0.000222582,-23.2902,5.08626e-07,2.16286e+07
6.81641,0.000107346,0.000201036,0.000141455,0.000222576,23.2902,4.45048e-07,3.03462e+07
6.82617,8.52275e-05,0.000201155,0.000165625,0.000222816,69.8707,3.8147e-07,3.90637e+07
6.83594,6.31091e-05,0.000201217,0.000189796,0.000222987,116.451,3.17891e-07,4.77813e+07
6.8457,4.09907e-05,0.000201297,0.000213967,0.000222967,163.032,2.54313e-07,5.64989e+07
6.85547,1.88722e-05,0.000201355,0.000238138,0.000223155,209.612,1.90735e-07,6.52165e+07
6.86523,-3.24616e-06,0.000201473,0.000262309,0.000223293,256.192,1.27157e-07,7.39341e+07
6.875,-2.53646e-05,0.000201553,0.00028648,0.000223368,302.773,6.35783e-08,8.26516e+07
6.88477,-4.7483e-05,0.000201778,0.00031065,0.000223394,349.353,0,9.13692e+07
6.89453,-2.53646e-05,0.000201906,0.00028648,0.000223508,302.773,1.27157e-07,7.11502e+07
6.9043,-3.24616e-06,0.000202125,0.000262309,0.000223611,256.192,2.54313e-07,5.09311e+07
6.91406,1.88722e-05,0.000202368,0.000238138,0.000223676,209.612,3.8147e-07,3.07121e+07
6.92383,4.09907e-05,0.000202777,0.000213967,0.00022377,163.032,5.08626e-07,1.0493e+07
6.93359,6.31091e-05,0.000203014,0.000189796,0.000223772,116.451,6.35783e-07,-9.726e+06
6.94336,8.52275e-05,0.000203567,0.000165625,0.000223825,69.8707,7.62939e-07,-2.9945e+07
6.95312,0.000107346,0.000203995,0.000141455,0.000223923,23.2902,8.90096e-07,-5.01641e+07
6.96289,0.000129464,0.000204433,0.000117284,0.000223975,-23.2902,1.01725e-06,-7.03831e+07
6.97266,0.000151583,0.00020507,9.31129e-05,0.000224031,-69.8707,1.14441e-06,-9.06022e+07
6.98242,0.000173701,0.000205742,6.8942e-05,0.000224074,-116.451,1.27157e-06,-1.10821e+08
6.99219,0.000195819,0.000206408,4.47712e-05,0.000224182,-163.032,1.39872e-06,-1.3104e+08
7.00195,0.000217938,0.000207133,2.06003e-05,0.000224111,-209.612,1.52588e-06,-1.51259e+08
7.01172,0.000240056,0.000208033,-3.5705e-06,0.000224143,-256.192,1.65304e-06,-1.71478e+08
7.02148,0.000262175,0.000208867,-2.77413e-05,0.000224264,-302.773,1.78019e-06,-1.91697e+08
7.03125,0.000284293,0.000209733,-5.19122e-05,0.000224319,-349.353,1.90735e-06,-2.11916e+08
7.04102,0.000262175,0.000210697,-2.77413e-05,0.000224278,-302.773,7.62939e-07,-1.65022e+08
7.05078,0.000240056,0.000211655,-3.5705e-06,0.000224374,-256.192,-3.8147e-07,-1.18127e+08
7.06055,0.000217938,0.000212699,2.06003e-05,0.000224429,-209.612,-1.52588e-06,-7.12318e+07
7.07031,0.000195819,0.000213734,4.47712e-05,0.000224465,-163.032,-2.67029e-06,-2.43369e+07
7.08008,0.000173701,0.000214716,6.8942e-05,0.000224521,-116.451,-3.8147e-06,2.25579e+07
7.08984,0.000151583,0.000215658,9.31129e-05,0.000224574,-69.8707,-4.95911e-06,6.94528e+07
7.09961,0.000129464,0.000216855,0.000117284,0.000224523,-23.2902,-6.10352e-06,1.16348e+08
7.10937,0.000107346,0.000217753,0.000141455,0.000224674,23.2902,-7.24792e-06,1.63243e+08
7.11914,8.52275e-05,0.000218728,0.000165625,0.000224665,69.8707,-8.39233e-06,2.10137e+08
7.12891,6.31091e-05,0.000219728,0.000189796,0.000224739,116.451,-9.53674e-06,2.57032e+08
7.13867,4.09907e-05,0.000220619,0.000213967,0.000224634,163.032,-1.06812e-05,3.03927e+08
7.14844,1.88722e-05,0.000221548,0.000238138,0.000224823,209.612,-1.18256e-05,3.50822e+08
7.1582,-3.24616e-06,0.000222435,0.000262309,0.000224809,256.192,-1.297e-05,3.97717e+08
7.16797,-2.53646e-05,0.000223233,0.00028648,0.000224901,302.773,-1.41144e-05,4.44612e+08
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,349.353,-1.52588e-05,4.91507e+08
7.1875,-2.53646e-05,0.000224837,0.00028648,0.000224997,302.773,-1.42415e-05,3.82741e+08
7.19727,-3.24616e-06,0.000225551,0.000262309,0.000225035,256.192,-1.32243e-05,2.73976e+08
7.20703,1.88722e-05,0.000226141,0.000238138,0.000225005,209.612,-1.2207e-05,1.65211e+08
7.2168,4.09907e-05,0.000226839,0.000213967,0.000225059,163.032,-1.11898e-05,5.64457e+07
7.22656,6.31091e-05,0.000227348,0.000189796,0.000225079,116.451,-1.01725e-05,-5.23195e+07
7.23633,8.52275e-05,0.0002279,0.000165625,0.000225178,69.8707,-9.15527e-06,-1.61085e+08
7.24609,0.000107346,0.000228354,0.000141455,0.000225191,23.2902,-8.13802e-06,-2.6985e+08
7.25586,0.000129464,0.000228824,0.000117284,0.000225224,-23.2902,-7.12077e-06,-3.78615e+08
7.26562,0.000151583,0.000229194,9.31129e-05,0.000225269,-69.8707,-6.10352e-06,-4.8738e+08
7.27539,0.000173701,0.000229576,6.8942e-05,0.000225355,-116.451,-5.08626e-06,-5.96146e+08
7.28516,0.000195819,0.000229858,4.47712e-05,0.000225377,-163.032,-4.06901e-06,-7.04911e+08
7.29492,0.000217938,0.000230221,2.06003e-05,0.000225367,-209.612,-3.05176e-06,-8.13676e+08
7.30469,0.000240056,0.000230459,-3.5705e-06,0.000225447,-256.192,-2.03451e-06,-9.22441e+08
7.31445,0.000262175,0.000230765,-2.77413e-05,0.000225423,-302.773,-1.01725e-06,-1.03121e+09
7.32422,0.000284293,0.000231076,-5.19122e-05,0.000225508,-349.353,0,-1.13997e+09
7.33398,0.000262175,0.000231246,-2.77413e-05,0.000225487,-302.773,-4.06901e-06,-8.87708e+08
7.34375,0.000240056,0.000231405,-3.5705e-06,0.000225515,-256.192,-8.13802e-06,-6.35444e+08
7.35352,0.000217938,0.000231605,2.06003e-05,0.000225562,-209.612,-1.2207e-05,-3.83181e+08
7.36328,0.000195819,0.000231671,4.47712e-05,0.000225635,-163.032,-1.6276e-05,-1.30917e+08
7.37305,0.000173701,0.000231953,6.8942e-05,0.000225512,-116.451,-2.03451e-05,1.21347e+08
7.38281,0.000151583,0.00023203,9.31129e-05,0.000225756,-69.8707,-2.44141e-05,3.73611e+08
7.39258,0.000129464,0.000232269,0.000117284,0.000225681,-23.2902,-2.84831e-05,6.25874e+08
7.40234,0.000107346,0.000232365,0.000141455,0.000225772,23.2902,-3.25521e-05,8.78138e+08
7.41211,8.52275e-05,0.000232405,0.000165625,0.000225824,69.8707,-3.66211e-05,1.1304e+09
7.42188,6.31091e-05,0.000232581,0.000189796,0.000225865,116.451,-4.06901e-05,1.38267e+09
7.43164,4.09907e-05,0.000232701,0.000213967,0.000225889,163.032,-4.47591e-05,1.63493e+09
7.44141,1.88722e-05,0.000232729,0.000238138,0.000226004,209.612,-4.88281e-05,1.88719e+09
7.45117,-3.24616e-06,0.000232897,0.000262309,0.000226114,256.192,-5.28971e-05,2.13946e+09
7.46094,-2.53646e-05,0.000232993,0.00028648,0.000226172,302.773,-5.69661e-05,2.39172e+09
7.4707,-4.7483e-05,0.000233141,0.00031065,0.000226456,349.353,-6.10352e-05,2.64398e+09
7.48047,-2.53646e-05,0.000233147,0.00028648,0.00022646,302.773,-5.28971e-05,2.0589e+09
7.49023,-3.24616e-06,0.000233255,0.000262309,0.000226797,256.192,-4.47591e-05,1.47381e+09
7.5,1.88722e-05,0.000233447,0.000238138,0.000227028,209.612,-3.66211e-05,8.88727e+08
7.50977,4.09907e-05,0.000233439,0.000213967,0.000227348,163.032,-2.84831e-05,3.03641e+08
7.51953,6.31091e-05,0.000233596,0.000189796,0.000227652,116.451,-2.03451e-05,-2.81445e+08
7.5293,8.52275e-05,0.000233587,0.000165625,0.000228044,69.8707,-1.2207e-05,-8.66531e+08
7.53906,0.000107346,0.000233692,0.000141455,0.000228459,23.2902,-4.06901e-06,-1.45162e+09
7.54883,0.000129464,0.00023381,0.000117284,0.000228896,-23.2902,4.06901e-06,-2.0367e+09
7.55859,0.000151583,0.00023377,9.31129e-05,0.000229383,-69.8707,1.2207e-05,-2.62179e+09
7.56836,0.000173701,0.000233979,6.8942e-05,0.000230044,-116.451,2.03451e-05,-3.20687e+09
7.57812,0.000195819,0.000233983,4.47712e-05,0.000230675,-163.032,2.84831e-05,-3.79196e+09
7.58789,0.000217938,0.000234055,2.06003e-05,0.000231379,-209.612,3.66211e-05,-4.37705e+09
7.59766,0.000240056,0.000234158,-3.5705e-06,0.000232138,-256.192,4.47591e-05,-4.96213e+09
7.60742,0.000262175,0.000234143,-2.77413e-05,0.000232874,-302.773,5.28971e-05,-5.54722e+09
7.61719,0.000284293,0.000234232,-5.19122e-05,0.000233731,-349.353,6.10352e-05,-6.1323e+09
7.62695,0.000262175,0.000234344,-2.77413e-05,0.000234562,-302.773,3.25521e-05,-4.77529e+09
7.63672,0.000240056,0.000234267,-3.5705e-06,0.000235437,-256.192,4.06901e-06,-3.41828e+09
7.64648,0.000217938,0.00023442,2.06003e-05,0.000236326,-209.612,-2.44141e-05,-2.06126e+09
7.65625,0.000195819,0.000234397,4.47712e-05,0.000237286,-163.032,-5.28971e-05,-7.04247e+08
7.66602,0.000173701,0.000234501,6.8942e-05,0.000238267,-116.451,-8.13802e-05,6.52767e+08
7.67578,0.000151583,0.000234475,9.31129e-05,0.000239222,-69.8707,-0.000109863,2.00978e+09
7.68555,0.000129464,0.000234465,0.000117284,0.000240156,-23.2902,-0.000138346,3.36679e+09
7.69531,0.000107346,0.000234568,0.000141455,0.000241068,23.2902,-0.000166829,4.72381e+09
7.70508,8.52275e-05,0.000234537,0.000165625,0.000242077,69.8707,-0.000195312,6.08082e+09
7.71484,6.31091e-05,0.000234677,0.000189796,0.000242984,116.451,-0.000223796,7.43784e+09
7.72461,4.09907e-05,0.000234518,0.000213967,0.000243972,163.032,-0.000252279,8.79485e+09
7.73438,1.88722e-05,0.000234622,0.000238138,0.000244832,209.612,-0.000280762,1.01519e+10
7.74414,-3.24616e-06,0.000234634,0.000262309,0.000245736,256.192,-0.000309245,1.15089e+10
7.75391,-2.53646e-05,0.000234684,0.00028648,0.000246544,302.773,-0.000337728,1.28659e+10
7.76367,-4.7483e-05,0.000234637,0.00031065,0.000247421,349.353,-0.000366211,1.42229e+10
7.77344,-2.53646e-05,0.000234627,0.00028648,0.000248072,302.773,-0.000292969,1.10755e+10
7.7832,-3.24616e-06,0.000234645,0.000262309,0.000248948,256.192,-0.000219727,7.92815e+09
7.79297,1.88722e-05,0.000234637,0.000238138,0.000249628,209.612,-0.000146484,4.78077e+09
7.80273,4.09907e-05,0.000234704,0.000213967,0.000250397,163.032,-7.32422e-05,1.63339e+09
7.8125,6.31091e-05,0.000234635,0.000189796,0.000250919,116.451,-1.77267e-17,-1.51399e+09
7.82227,8.52275e-05,0.000234621,0.000165625,0.000251583,69.8707,7.32422e-05,-4.66137e+09
7.83203,0.000107346,0.000234544,0.000141455,0.000252179,23.2902,0.000146484,-7.80875e+09
7.8418,0.000129464,0.000234549,0.000117284,0.000252712,-23.2902,0.000219727,-1.09561e+10
7.85156,0.000151583,0.000234541,9.31129e-05,0.000253215,-69.8707,0.000292969,-1.41035e+10
7.86133,0.000173701,0.000234602,6.8942e-05,0.000253671,-116.451,0.000366211,-1.72509e+10
7.87109,0.000195819,0.000234543,4.47712e-05,0.000254036,-163.032,0.000439453,-2.03983e+10
7.88086,0.000217938,0.000234577,2.06003e-05,0.000254529,-209.612,0.000512695,-2.35456e+10
7.89062,0.000240056,0.00023449,-3.5705e-06,0.00025502,-256.192,0.000585937,-2.6693e+10
7.90039,0.000262175,0.00023449,-2.77413e-05,0.000255265,-302.773,0.00065918,-2.98404e+10
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,-349.353,0.000732422,-3.29878e+10
7.91992,0.000284293,0.000234517,-5.19122e-05,0.000255948,-349.353,0.000732422,-3.29878e+10
7.92969,0.000284293,0.000234621,-5.19122e-05,0.00025622,-349.353,0.000732422,-3.29878e+10
7.93945,0.000284293,0.000234614,-5.19122e-05,0.000256424,-349.353,0.000732422,-3.29878e+10
7.94922,0.000284293,0.000234634,-5.19122e-05,0.000256681,-349.353,0.000732422,-3.29878e+10
7.95898,0.000284293,0.000234625,-5.19122e-05,0.000256792,-349.353,0.000732422,-3.29878e+10
7.96875,0.000284293,0.000234637,-5.19122e-05,0.000257142,-349.353,0.000732422,-3.29878e+10
7.97852,0.000284293,0.000234704,-5.19122e-05,0.000257309,-349.353,0.000732422,-3.29878e+10
7.98828,0.000284293,0.000234866,-5.19122e-05,0.000257437,-349.353,0.000732422,-3.29878e+10
7.99805,0.000284293,0.000234825,-5.19122e-05,0.000257684,-349.353,0.000732422,-3.29878e+10
8.00781,0.000284293,0.000234995,-5.19122e-05,0.000257868,-349.353,0.000732422,-3.29878e+10
8.01758,0.000284293,0.000235141,-5.19122e-05,0.000257988,-349.353,0.000732422,-3.29878e+10
8.02734,0.000284293,0.000235244,-5.19122e-05,0.000258118,-349.353,0.000732422,-3.29878e+10
8.03711,0.000284293,0.000235446,-5.19122e-05,0.000258266,-349.353,0.000732422,-3.29878e+10
8.04688,0.000284293,0.000235622,-5.19122e-05,0.000258393,-349.353,0.000732422,-3.29878e+10
8.05664,0.000284293,0.000235869,-5.19122e-05,0.00025844,-349.353,0.000732422,-3.29878e+10
8.06641,0.000284293,0.000236299,-5.19122e-05,0.000258585,-349.353,0.000732422,-3.29878e+10
8.07617,0.000284293,0.000236491,-5.19122e-05,0.000258695,-349.353,0.000732422,-3.29878e+10
8.08594,0.000284293,0.000236911,-5.19122e-05,0.000258875,-349.353,0.000732422,-3.29878e+10


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_2.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-371.51661247466654, LMmax=371.51661247466654,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-4.59506e-10,8.87703e-08,-7.6553e-12,-8.99413e-08,0.00438728,9.69352e-27,-2.14388e-11
0.00976562,5.67935e-08,-1.00781e-07,9.6746e-10,-6.85548e-08,-0.548421,1.24562e-24,2.66128e-09
0.0195312,1.14046e-07,8.43756e-08,1.94257e-09,1.96289e-08,-1.10123,2.48154e-24,5.34401e-09
0.0292969,2.562e-07,7.35363e-08,-1.04196e-09,-2.63663e-09,-0.917421,1.24077e-24,9.1348e-09
0.0390625,3.98353e-07,3.24024e-07,-4.02649e-09,-1.96289e-08,-0.733614,0,1.29256e-08
0.0488281,6.37174e-07,5.28809e-07,-1.30883e-09,-2.40234e-08,-0.248041,0,1.01019e-08
0.0585937,8.75995e-07,7.43848e-07,1.40883e-09,1.20117e-08,0.237532,0,7.27827e-09
0.0683594,1.25632e-06,1.13877e-06,2.05497e-09,-6.03516e-08,0.120379,0,7.88732e-09
0.078125,1.63665e-06,1.57324e-06,2.70112e-09,-6.79688e-08,0.00322658,0,8.49638e-09
0.0878906,2.13838e-06,2.02969e-06,1.20631e-09,-5.21484e-08,-0.821554,1.65436e-24,1.51948e-08
0.0976562,2.64012e-06,2.51602e-06,-2.88502e-10,3.31056e-08,-1.64633,3.30872e-24,2.18932e-08
0.107422,3.26252e-06,3.24082e-06,-3.79955e-09,4.39468e-09,-0.643156,1.65436e-24,2.13245e-08
0.117187,3.88492e-06,3.79131e-06,-7.3106e-09,1.75783e-09,0.360022,0,2.07558e-08
0.126953,4.60611e-06,4.47686e-06,1.19313e-09,-4.30664e-08,0.55465,0,1.3222e-08
0.136719,5.3273e-06,5.18057e-06,9.69686e-09,1.46485e-08,0.749278,0,5.68824e-09
0.146484,6.09607e-06,6.0252e-06,4.33527e-09,-4.13086e-08,-0.28569,0,1.5218e-08
0.15625,6.86484e-06,6.71836e-06,-1.02632e-09,-1.25976e-08,-1.32066,0,2.47479e-08
0.166016,7.68233e-06,7.57266e-06,-5.89777e-09,1.17188e-09,-0.40923,0,2.61259e-08
0.175781,8.49983e-06,8.37715e-06,-1.07692e-08,-6.26953e-08,0.502199,0,2.75039e-08
0.185547,9.29666e-06,9.23145e-06,8.86704e-09,1.58204e-08,-4.02982,0,3.86453e-08
0.195312,1.00935e-05,1.00304e-05,2.85033e-08,-7.93946e-08,-8.56185,0,4.97866e-08
0.205078,1.08493e-05,1.07977e-05,2.3941e-08,-1.31836e-08,-23.4824,-2.64698e-23,1.68139e-07
0.214844,1.16051e-05,1.15632e-05,1.93786e-08,-1.52343e-08,-38.4029,-5.29396e-23,2.86492e-07
0.224609,1.23501e-05,1.22733e-05,1.0904e-08,4.36523e-08,-61.4994,-7.94093e-23,5.32697e-07
0.234375,1.30952e-05,1.29378e-05,2.42937e-09,-4.68749e-08,-84.596,-1.05879e-22,7.78903e-07
0.244141,1.37371e-05,1.36031e-05,3.01064e-09,-2.46093e-08,-109.022,-2.64698e-22,1.1562e-06
0.253906,1.43791e-05,1.43203e-05,3.59191e-09,-2.60741e-08,-133.449,-4.23516e-22,1.53349e-06
0.263672,1.49121e-05,1.48705e-05,3.40438e-09,-5.33203e-08,-155.645,-2.11758e-22,2.05658e-06
0.273437,1.54451e-05,1.53486e-05,3.21686e-09,-5.5664e-08,-177.841,0,2.57967e-06
0.283203,1.59233e-05,1.58947e-05,-1.98415e-09,-1.40624e-08,-195.957,0,3.22861e-06
0.292969,1.64015e-05,1.62606e-05,-7.18516e-09,-3.10547e-08,-214.074,0,3.87755e-06
0.302734,1.67776e-05,1.67394e-05,4.8333e-09,-5.94725e-08,-227.884,0,4.61289e-06
0.3125,1.71537e-05,1.70133e-05,1.68518e-08,5.12696e-08,-241.694,0,5.34823e-06
0.322266,1.74372e-05,1.73918e-05,1.72332e-08,-5.12696e-08,-251.753,4.23516e-22,6.15986e-06
0.332031,1.77206e-05,1.76777e-05,1.76147e-08,-9.52148e-08,-261.812,8.47033e-22,6.97148e-06
0.341797,1.7921e-05,1.78286e-05,4.03054e-09,-2.84178e-08,-263.577,4.23516e-22,7.81803e-06
0.351562,1.81214e-05,1.80601e-05,-9.55359e-09,3.16406e-08,-265.343,0,8.66457e-06
0.361328,1.82628e-05,1.82162e-05,7.24586e-09,-1.84571e-08,-261.998,0,9.49348e-06
0.371094,1.84041e-05,1.82689e-05,2.40453e-08,-5.5664e-08,-258.653,0,1.03224e-05
0.380859,1.84257e-05,1.84324e-05,1.00287e-08,-3.69141e-08,-246.935,0,1.11297e-05
0.390625,1.84473e-05,1.84236e-05,-3.98798e-09,-4.5703e-08,-235.217,0,1.1937e-05
0.400391,1.83189e-05,1.85789e-05,4.07694e-09,6.32813e-08,-220.113,0,1.26632e-05
0.410156,1.81904e-05,1.86226e-05,1.21419e-08,-5.21484e-08,-205.009,0,1.33893e-05
0.419922,1.80075e-05,1.86536e-05,2.25732e-08,-1.17188e-09,-192.013,0,1.40394e-05
0.429687,1.78246e-05,1.85048e-05,3.30045e-08,-5.00977e-08,-179.018,0,1.46895e-05
0.439453,1.7562e-05,1.86302e-05,2.88799e-08,-4.39445e-09,-163.359,0,1.52588e-05
0.449219,1.72994e-05,1.86601e-05,2.47554e-08,-5.06836e-08,-147.7,0,1.58282e-05
0.458984,1.70497e-05,1.87597e-05,2.65511e-08,3.04688e-08,-129.654,0,1.62748e-05
0.46875,1.67999e-05,1.86551e-05,2.83469e-08,-4.30664e-08,-111.608,0,1.67215e-05
0.478516,1.65646e-05,1.86645e-05,3.46493e-08,-1.05762e-07,-94.3607,0,1.70771e-05
0.488281,1.63294e-05,1.87324e-05,4.09518e-08,4.36523e-08,-77.1136,0,1.74327e-05
0.498047,1.61298e-05,1.87151e-05,4.65687e-08,-1.20117e-08,-65.069,0,1.7716e-05
0.507812,1.59303e-05,1.88338e-05,5.21856e-08,-1.64061e-08,-53.0244,0,1.79993e-05
0.517578,1.57939e-05,1.87362e-05,3.37755e-08,-3.16406e-08,-40.6823,0,1.81776e-05
0.527344,1.56576e-05,1.874e-05,1.53655e-08,3.75001e-08,-28.3402,0,1.83558e-05
0.537109,1.55169e-05,1.88115e-05,5.66101e-08,-1.37109e-07,-20.0987,0,1.84483e-05
0.546875,1.53763e-05,1.86855e-05,9.78547e-08,5.06836e-08,-11.8573,0,1.85408e-05
0.556641,1.53679e-05,1.88262e-05,1.556e-07,2.16796e-08,-0.39663,0,1.85897e-05
0.566406,1.53595e-05,1.88883e-05,2.13346e-07,5.00977e-08,11.064,0,1.86386e-05
0.576172,1.54521e-05,1.88104e-05,4.44244e-07,2.14453e-07,21.8597,0,1.85747e-05
0.585937,1.55446e-05,1.88332e-05,6.75143e-07,3.1582e-07,32.6554,0,1.85108e-05
0.595703,1.56762e-05,1.88376e-05,1.14383e-06,5.70703e-07,38.2302,0,1.8405e-05
0.605469,1.58079e-05,1.88528e-05,1.61252e-06,9.0791e-07,43.8049,0,1.82993e-05
0.615234,1.59303e-05,1.88584e-05,2.39661e-06,1.24717e-06,50.5153,0,1.81418e-05
0.625,1.60528e-05,1.8842e-05,3.18071e-06,1.82314e-06,57.2258,0,1.79843e-05
0.634766,1.62604e-05,1.88769e-05,4.31157e-06,2.475e-06,53.6587,0,1.77786e-05
0.644531,1.6468e-05,1.897e-05,5.44243e-06,3.2751e-06,50.0916,0,1.75729e-05
0.654297,1.67531e-05,1.89313e-05,6.74329e-06,4.07813e-06,46.7996,0,1.74248e-05
0.664062,1.70383e-05,1.891e-05,8.04414e-06,5.2043e-06,43.5077,0,1.72768e-05
0.673828,1.73062e-05,1.89753e-05,9.5927e-06,6.29473e-06,40.8483,0,1.71195e-05
0.683594,1.75742e-05,1.89492e-05,1.11413e-05,7.47246e-06,38.189,0,1.69623e-05
0.693359,1.78773e-05,1.88933e-05,1.28003e-05,8.79375e-06,36.9655,0,1.68283e-05
0.703125,1.81804e-05,1.88197e-05,1.44593e-05,1.02067e-05,35.742,0,1.66944e-05
0.712891,1.84349e-05,1.89967e-05,1.62037e-05,1.17059e-05,26.9313,0,1.66149e-05
0.722656,1.86895e-05,1.89346e-05,1.79482e-05,1.32466e-05,18.1206,0,1.65354e-05
0.732422,1.90114e-05,1.88572e-05,1.96332e-05,1.48371e-05,9.24484,0,1.6525e-05
0.742187,1.93334e-05,1.89917e-05,2.13182e-05,1.6343e-05,0.369076,0,1.65146e-05
0.751953,1.9635e-05,1.90711e-05,2.2923e-05,1.79798e-05,-6.88865,0,1.65272e-05
0.761719,1.99365e-05,1.89879e-05,2.45278e-05,1.95357e-05,-14.1464,0,1.65399e-05
0.771484,2.02181e-05,1.90488e-05,2.59474e-05,2.10621e-05,-23.5518,0,1.66482e-05
0.78125,2.04997e-05,1.9026e-05,2.7367e-05,2.25858e-05,-32.9572,0,1.67565e-05
0.791016,2.07354e-05,1.90374e-05,2.85585e-05,2.40495e-05,-32.342,0,1.68892e-05
0.800781,2.09711e-05,1.89094e-05,2.97499e-05,2.56397e-05,-31.7268,0,1.70218e-05
0.810547,2.11266e-05,1.90723e-05,3.08207e-05,2.69042e-05,-40.3527,0,1.71367e-05
0.820312,2.12821e-05,1.89683e-05,3.18914e-05,2.81763e-05,-48.9786,0,1.72516e-05
0.830078,2.13868e-05,1.90348e-05,3.26525e-05,2.93982e-05,-43.5512,0,1.74421e-05
0.839844,2.14914e-05,1.9002e-05,3.34136e-05,3.05604e-05,-38.1239,0,1.76326e-05
0.849609,2.15087e-05,1.9052e-05,3.41008e-05,3.15929e-05,-39.1741,0,1.77266e-05
0.859375,2.15261e-05,1.89645e-05,3.47881e-05,3.24179e-05,-40.2244,0,1.78207e-05
0.869141,2.15905e-05,1.90254e-05,3.51497e-05,3.35326e-05,-43.103,0,1.79812e-05
0.878906,2.1655e-05,1.9043e-05,3.55112e-05,3.4178e-05,-45.9815,0,1.81418e-05
0.888672,2.15843e-05,1.91115e-05,3.57818e-05,3.48516e-05,-42.0149,0,1.82868e-05
0.898437,2.15137e-05,1.90837e-05,3.60523e-05,3.55318e-05,-38.0484,0,1.84318e-05
0.908203,2.14645e-05,1.91713e-05,3.62252e-05,3.59353e-05,-38.0412,0,1.8546e-05
0.917969,2.14153e-05,1.90749e-05,3.6398e-05,3.64699e-05,-38.034,0,1.86603e-05
0.927734,2.12453e-05,1.91115e-05,3.63701e-05,3.68757e-05,-31.0714,0,1.8831e-05
0.9375,2.10753e-05,1.91818e-05,3.63422e-05,3.71561e-05,-24.1088,0,1.90017e-05
0.947266,2.09015e-05,1.90151e-05,3.62647e-05,3.73942e-05,-23.5637,0,1.92134e-05
0.957031,2.07277e-05,1.91927e-05,3.61872e-05,3.76849e-05,-23.0186,0,1.9425e-05
0.966797,2.05985e-05,1.90424e-05,3.58746e-05,3.77818e-05,-3.27474,0,1.97252e-05
0.976562,2.04693e-05,1.91851e-05,3.5562e-05,3.7875e-05,16.4691,0,2.00253e-05
0.986328,2.02838e-05,1.90887e-05,3.52844e-05,3.80241e-05,31.3921,0,2.04241e-05
0.996094,2.00983e-05,1.90898e-05,3.50067e-05,3.80596e-05,46.315,0,2.08229e-05
1.00586,2.00667e-05,1.90723e-05,3.45758e-05,3.81674e-05,84.8768,0,2.14056e-05
1.01562,2.0035e-05,1.91051e-05,3.41449e-05,3.81185e-05,123.439,0,2.19883e-05
1.02539,1.98946e-05,1.90772e-05,3.39237e-05,3.82846e-05,148.009,0,2.2552e-05
1.03516,1.97543e-05,1.92363e-05,3.37025e-05,3.82822e-05,172.58,0,2.31156e-05
1.04492,1.97794e-05,1.90837e-05,3.32804e-05,3.83988e-05,190.869,1.69407e-21,2.39242e-05
1.05469,1.98046e-05,1.91971e-05,3.28583e-05,3.84229e-05,209.159,3.38813e-21,2.47327e-05
1.06445,1.97051e-05,1.9069e-05,3.26332e-05,3.84293e-05,232.186,1.69407e-21,2.5498e-05
1.07422,1.96057e-05,1.92346e-05,3.24081e-05,3.85072e-05,255.213,0,2.62633e-05
1.08398,1.9626e-05,1.91856e-05,3.22737e-05,3.85764e-05,246.53,0,2.7055e-05
1.09375,1.96463e-05,1.91464e-05,3.21392e-05,3.85605e-05,237.846,0,2.78468e-05
1.10352,1.96177e-05,1.92554e-05,3.18525e-05,3.86188e-05,259.662,0,2.87467e-05
1.11328,1.9589e-05,1.91915e-05,3.15657e-05,3.86188e-05,281.478,0,2.96465e-05
1.12305,1.9583e-05,1.92334e-05,3.18462e-05,3.85922e-05,273.6,0,3.0295e-05
1.13281,1.9577e-05,1.93652e-05,3.21267e-05,3.86068e-05,265.722,0,3.09434e-05
1.14258,1.98632e-05,1.95586e-05,3.21241e-05,3.86095e-05,266.443,0,3.16671e-05
1.15234,2.01493e-05,1.96767e-05,3.21215e-05,3.85289e-05,267.164,0,3.23908e-05
1.16211,2.03885e-05,1.98047e-05,3.2485e-05,3.85661e-05,241.584,0,3.29204e-05
1.17187,2.06277e-05,2.01935e-05,3.28485e-05,3.84724e-05,216.005,0,3.34501e-05
1.18164,2.15215e-05,2.05775e-05,3.30787e-05,3.8395e-05,196.199,0,3.39695e-05
1.19141,2.24152e-05,2.10609e-05,3.3309e-05,3.84108e-05,176.394,0,3.44889e-05
1.20117,2.3349e-05,2.17233e-05,3.37168e-05,3.83748e-05,160.468,0,3.48535e-05
1.21094,2.42828e-05,2.24095e-05,3.41247e-05,3.83042e-05,144.543,0,3.52181e-05
1.2207,2.57223e-05,2.34196e-05,3.44692e-05,3.81762e-05,124.871,0,3.55855e-05
1.23047,2.71619e-05,2.43817e-05,3.48137e-05,3.82459e-05,105.2,0,3.5953e-05
1.24023,2.869e-05,2.5563e-05,3.51801e-05,3.80766e-05,107.507,0,3.61092e-05
1.25,3.0218e-05,2.6683e-05,3.55466e-05,3.82436e-05,109.815,0,3.62654e-05
1.25977,3.18326e-05,2.80925e-05,3.60538e-05,3.80279e-05,59.4795,0,3.63978e-05
1.26953,3.34472e-05,2.93836e-05,3.65611e-05,3.8163e-05,9.14419,0,3.65303e-05
1.2793,3.52192e-05,3.08534e-05,3.66394e-05,3.80253e-05,30.122,0,3.67243e-05
1.28906,3.69912e-05,3.23493e-05,3.67177e-05,3.81814e-05,51.0998,0,3.69184e-05
1.29883,3.85632e-05,3.39524e-05,3.74856e-05,3.81114e-05,11.2564,0,3.66919e-05
1.30859,4.01352e-05,3.54686e-05,3.82535e-05,3.82289e-05,-28.587,0,3.64655e-05
1.31836,4.19807e-05,3.70342e-05,3.8042e-05,3.83004e-05,-27.744,0,3.67417e-05
1.32812,4.38261e-05,3.85699e-05,3.78305e-05,3.82131e-05,-26.901,0,3.70179e-05
1.33789,4.49997e-05,4.00907e-05,3.83763e-05,3.848e-05,-40.7046,0,3.68816e-05
1.34766,4.61734e-05,4.16042e-05,3.89221e-05,3.84354e-05,-54.5081,0,3.67453e-05
1.35742,4.7614e-05,4.29639e-05,3.89825e-05,3.8523e-05,-99.4437,0,3.68861e-05
1.36719,4.90547e-05,4.42846e-05,3.90428e-05,3.86619e-05,-144.379,0,3.7027e-05
1.37695,4.96784e-05,4.55616e-05,3.88776e-05,3.87794e-05,-151.548,0,3.73412e-05
1.38672,5.03022e-05,4.6766e-05,3.87124e-05,3.88497e-05,-158.717,0,3.76553e-05
1.39648,5.121e-05,4.79271e-05,3.88879e-05,3.89461e-05,-222.493,0,3.8e-05
1.40625,5.21178e-05,4.88895e-05,3.90634e-05,3.89651e-05,-286.269,0,3.83446e-05
1.41602,5.27738e-05,4.98738e-05,3.85128e-05,3.90823e-05,-261.527,0,3.90609e-05
1.42578,5.34299e-05,5.07533e-05,3.79622e-05,3.9196e-05,-236.786,0,3.97772e-05
1.43555,5.3525e-05,5.14972e-05,3.82125e-05,3.92605e-05,-284.997,0,4.03768e-05
1.44531,5.36201e-05,5.21552e-05,3.84628e-05,3.93012e-05,-333.209,0,4.09765e-05
1.45508,5.41251e-05,5.27977e-05,3.77973e-05,3.93709e-05,-288.812,0,4.19449e-05
1.46484,5.46301e-05,5.32934e-05,3.71317e-05,3.94667e-05,-244.415,0,4.29134e-05
1.47461,5.41586e-05,5.37545e-05,3.75305e-05,3.94541e-05,-291.055,0,4.35218e-05
1.48437,5.36872e-05,5.41597e-05,3.79293e-05,3.95479e-05,-337.694,0,4.41302e-05
1.49414,5.39976e-05,5.44995e-05,3.70792e-05,3.94667e-05,-313.134,0,4.54666e-05
1.50391,5.43081e-05,5.48001e-05,3.62292e-05,3.94939e-05,-288.575,0,4.68029e-05
1.51367,5.35628e-05,5.49973e-05,3.64568e-05,3.94852e-05,-240.87,0,4.73553e-05
1.52344,5.28175e-05,5.51241e-05,3.66844e-05,3.95839e-05,-193.166,0,4.79078e-05
1.5332,5.27399e-05,5.5227e-05,3.64117e-05,3.94661e-05,-224.704,0,4.89061e-05
1.54297,5.26623e-05,5.5379e-05,3.61391e-05,3.95244e-05,-256.242,0,4.99044e-05
1.55273,5.17954e-05,5.54546e-05,3.56114e-05,3.95581e-05,-142.34,0,5.08086e-05
1.5625,5.09285e-05,5.56061e-05,3.50837e-05,3.95276e-05,-28.4377,0,5.17128e-05
1.57227,5.01916e-05,5.55422e-05,3.60437e-05,3.94107e-05,-103.323,0,5.18845e-05
1.58203,4.94547e-05,5.56386e-05,3.70038e-05,3.94661e-05,-178.208,0,5.20562e-05
1.5918,4.904e-05,5.56925e-05,3.58e-05,3.93601e-05,-77.3858,0,5.3115e-05
1.60156,4.86254e-05,5.57197e-05,3.45963e-05,3.92815e-05,23.4366,0,5.41737e-05
1.61133,4.73842e-05,5.57804e-05,3.58321e-05,3.93768e-05,-34.6246,0,5.41074e-05
1.62109,4.61429e-05,5.58668e-05,3.7068e-05,3.91781e-05,-92.6858,0,5.4041e-05
1.63086,4.6668e-05,5.58712e-05,3.60372e-05,3.92695e-05,-33.5203,0,5.48178e-05
1.64062,4.71931e-05,5.58313e-05,3.50065e-05,3.90545e-05,25.6452,0,5.55946e-05
1.65039,4.56825e-05,5.59588e-05,3.58613e-05,3.92303e-05,33.1826,0,5.55032e-05
1.66016,4.41718e-05,5.58838e-05,3.6716e-05,3.89903e-05,40.7199,0,5.54118e-05
1.66992,4.47913e-05,5.60748e-05,3.65168e-05,3.90773e-05,28.8774,0,5.58659e-05
1.67969,4.54109e-05,5.6015e-05,3.63176e-05,3.89423e-05,17.0349,0,5.632e-05
1.68945,4.47488e-05,5.59916e-05,3.64887e-05,3.9036e-05,95.6802,0,5.61592e-05
1.69922,4.40867e-05,5.60455e-05,3.66597e-05,3.89613e-05,174.325,0,5.59985e-05
1.70898,4.45311e-05,5.6119e-05,3.74907e-05,3.90038e-05,37.4153,0,5.61028e-05
1.71875,4.49756e-05,5.62345e-05,3.83216e-05,3.91471e-05,-99.4948,0,5.62071e-05
1.72852,4.56112e-05,5.60722e-05,3.76642e-05,3.9184e-05,103.144,0,5.64093e-05
1.73828,4.62468e-05,5.609e-05,3.70067e-05,3.93012e-05,305.782,0,5.66115e-05
1.74805,4.61166e-05,5.61272e-05,3.98684e-05,3.96513e-05,116.609,0,5.55021e-05
1.75781,4.59865e-05,5.61516e-05,4.27302e-05,3.98332e-05,-72.5646,0,5.43927e-05
1.76758,4.75941e-05,5.62594e-05,4.14673e-05,4.02214e-05,86.322,0,5.53161e-05
1.77734,4.92017e-05,5.62148e-05,4.02044e-05,4.07367e-05,245.209,0,5.62396e-05
1.78711,4.81586e-05,5.62269e-05,4.42754e-05,4.12277e-05,143.317,0,5.44873e-05
1.79687,4.71155e-05,5.61636e-05,4.83465e-05,4.2048e-05,41.4251,0,5.27351e-05
1.80664,4.93848e-05,5.62567e-05,4.81698e-05,4.27635e-05,20.5927,0,5.33324e-05
1.81641,5.16541e-05,5.62726e-05,4.7993e-05,4.37253e-05,-0.239676,0,5.39296e-05
1.82617,5.03489e-05,5.62764e-05,5.05331e-05,4.48389e-05,86.7815,0,5.31061e-05
1.83594,4.90438e-05,5.62746e-05,5.30732e-05,4.57679e-05,173.803,0,5.22826e-05
1.8457,5.11752e-05,5.63221e-05,5.5463e-05,4.70285e-05,-15.9061,0,5.1933e-05
1.85547,5.33066e-05,5.62497e-05,5.78527e-05,4.82713e-05,-205.615,0,5.15835e-05
1.86523,5.31152e-05,5.63209e-05,5.79648e-05,4.95472e-05,45.9444,0,5.18311e-05
1.875,5.29237e-05,5.62623e-05,5.80769e-05,5.09713e-05,297.504,0,5.20788e-05
1.88477,5.29144e-05,5.62356e-05,6.26086e-05,5.2374e-05,-11.9899,0,5.10483e-05
1.89453,5.29051e-05,5.62904e-05,6.71403e-05,5.38154e-05,-321.483,0,5.00178e-05
1.9043,5.49697e-05,5.63892e-05,6.5123e-05,5.5246e-05,-38.817,0,5.11878e-05
1.91406,5.70342e-05,5.64539e-05,6.31057e-05,5.66842e-05,243.849,0,5.23577e-05
1.92383,5.50511e-05,5.63537e-05,6.79998e-05,5.82079e-05,-67.6246,0,5.09404e-05
1.93359,5.30681e-05,5.64108e-05,7.2894e-05,5.95638e-05,-379.099,0,4.95231e-05
1.94336,5.64873e-05,5.62377e-05,6.97989e-05,6.08757e-05,-161.419,0,5.17298e-05
1.95312,5.99066e-05,5.63968e-05,6.67038e-05,6.22992e-05,56.2613,0,5.39364e-05
1.96289,5.68873e-05,5.64381e-05,7.08492e-05,6.35616e-05,34.1854,0,5.19941e-05
1.97266,5.38681e-05,5.63558e-05,7.49945e-05,6.4827e-05,12.1096,0,5.00519e-05
1.98242,5.68998e-05,5.64832e-05,7.32843e-05,6.58819e-05,-155.025,0,5.19756e-05
1.99219,5.99314e-05,5.63133e-05,7.15741e-05,6.69548e-05,-322.159,0,5.38993e-05
2.00195,5.74877e-05,5.64369e-05,7.16593e-05,6.80133e-05,28.4696,0,5.36076e-05
2.01172,5.5044e-05,5.63748e-05,7.17446e-05,6.89865e-05,379.099,0,5.33159e-05
2.02148,5.60854e-05,5.63836e-05,7.47924e-05,6.97875e-05,2.59206e-11,0,5.26618e-05
2.03125,5.71268e-05,5.64267e-05,7.78403e-05,7.06474e-05,-379.099,0,5.20077e-05
2.04102,5.73456e-05,5.63634e-05,7.19408e-05,7.13221e-05,8.6402e-12,0,5.4643e-05
2.05078,5.75643e-05,5.64026e-05,6.60413e-05,7.19607e-05,379.099,0,5.72783e-05
2.06055,5.50116e-05,5.63183e-05,7.33028e-05,7.25921e-05,-8.6402e-12,0,5.45003e-05
2.07031,5.24589e-05,5.63974e-05,8.05643e-05,7.30049e-05,-379.099,0,5.17223e-05
2.08008,5.65871e-05,5.6468e-05,7.20858e-05,7.34977e-05,8.6402e-12,0,5.56159e-05
2.08984,6.07153e-05,5.64527e-05,6.36074e-05,7.39201e-05,379.099,0,5.95094e-05
2.09961,5.39777e-05,5.64179e-05,7.04919e-05,7.42389e-05,126.107,0,5.66398e-05
2.10937,4.72401e-05,5.65286e-05,7.73764e-05,7.45503e-05,-126.885,0,5.37702e-05
2.11914,5.35306e-05,5.65834e-05,7.14972e-05,7.48034e-05,-80.831,0,5.71297e-05
2.12891,5.9821e-05,5.65986e-05,6.56179e-05,7.50425e-05,-34.7771,0,6.04891e-05
2.13867,5.37851e-05,5.6603e-05,6.73233e-05,7.50495e-05,172.161,0,5.90855e-05
2.14844,4.77492e-05,5.65175e-05,6.90286e-05,7.52763e-05,379.099,0,5.7682e-05
2.1582,5.20098e-05,5.66587e-05,6.91833e-05,7.54242e-05,0,0,5.95684e-05
2.16797,5.62704e-05,5.66303e-05,6.93379e-05,7.55212e-05,-379.099,0,6.14547e-05
2.17773,5.47068e-05,5.66288e-05,6.39898e-05,7.57222e-05,-8.58336e-12,0,6.28056e-05
2.1875,5.31433e-05,5.67806e-05,5.86416e-05,7.56498e-05,379.099,0,6.41565e-05
2.19727,5.15085e-05,5.67337e-05,6.75424e-05,7.57849e-05,-2.58069e-11,0,6.18575e-05
2.20703,4.98737e-05,5.67469e-05,7.64432e-05,7.58839e-05,-379.099,0,5.95586e-05
2.2168,5.48373e-05,5.67571e-05,6.28005e-05,7.59396e-05,-8.58336e-12,0,6.60136e-05
2.22656,5.9801e-05,5.66537e-05,4.91578e-05,7.59073e-05,379.099,0,7.24687e-05
2.23633,5.19641e-05,5.67855e-05,6.46008e-05,7.61388e-05,8.58336e-12,0,6.58069e-05
2.24609,4.41272e-05,5.66479e-05,8.00439e-05,7.61622e-05,-379.099,0,5.91452e-05
2.25586,5.50476e-05,5.6712e-05,6.49113e-05,7.62129e-05,-8.58336e-12,0,6.757e-05
2.26562,6.59679e-05,5.67337e-05,4.97787e-05,7.62853e-05,379.099,0,7.59949e-05
2.27539,5.4659e-05,5.67475e-05,6.14163e-05,7.63729e-05,379.099,0,7.02147e-05
2.28516,4.33501e-05,5.69341e-05,7.30539e-05,7.64405e-05,379.099,0,6.44346e-05
2.29492,5.54889e-05,5.69886e-05,6.8889e-05,7.63685e-05,8.58336e-12,0,6.84277e-05
2.30469,6.76276e-05,5.71547e-05,6.47241e-05,7.64273e-05,-379.099,0,7.24209e-05
2.31445,5.96379e-05,5.74037e-05,6.20468e-05,7.65352e-05,-8.58336e-12,0,7.25394e-05
2.32422,5.16481e-05,5.7702e-05,5.93694e-05,7.65668e-05,379.099,0,7.2658e-05
2.33398,5.64097e-05,5.8161e-05,7.18004e-05,7.65826e-05,8.58336e-12,0,6.96982e-05
2.34375,6.11713e-05,5.85984e-05,8.42314e-05,7.66834e-05,-379.099,0,6.67383e-05
2.35352,6.62357e-05,5.92896e-05,6.57781e-05,7.66714e-05,-4.31442e-11,0,7.33938e-05
2.36328,7.13002e-05,6.00932e-05,4.73248e-05,7.6662e-05,379.099,0,8.00492e-05
2.37305,6.30723e-05,6.07989e-05,7.17738e-05,7.67927e-05,8.58336e-12,0,7.12667e-05
2.38281,5.48444e-05,6.19187e-05,9.62228e-05,7.6752e-05,-379.099,0,6.24842e-05
2.39258,7.30245e-05,6.28978e-05,7.03442e-05,7.68413e-05,-8.58336e-12,0,7.41069e-05
2.40234,9.12046e-05,6.41104e-05,4.44655e-05,7.68217e-05,379.099,0,8.57295e-05
2.41211,7.25007e-05,6.53924e-05,7.11994e-05,7.68401e-05,-8.6402e-12,0,7.25451e-05
2.42187,5.37968e-05,6.66633e-05,9.79334e-05,7.69758e-05,-379.099,0,5.93606e-05
2.43164,7.75853e-05,6.80253e-05,7.72738e-05,7.68686e-05,-379.099,0,7.20688e-05
2.44141,0.000101374,6.94685e-05,5.66142e-05,7.70291e-05,-379.099,0,8.4777e-05
2.45117,8.3451e-05,7.09345e-05,6.76741e-05,7.70241e-05,8.6402e-12,0,7.58303e-05
2.46094,6.55283e-05,7.2377e-05,7.87339e-05,7.69937e-05,379.099,0,6.68836e-05
2.4707,8.19773e-05,7.38814e-05,8.30861e-05,7.70971e-05,-8.6402e-12,0,6.92394e-05
2.48047,9.84262e-05,7.52522e-05,8.74384e-05,7.7095e-05,-379.099,0,7.15951e-05
2.49023,9.34911e-05,7.68179e-05,6.61983e-05,7.71038e-05,8.6402e-12,-6.77626e-21,7.77366e-05
2.5,8.85559e-05,7.81767e-05,4.49582e-05,7.72459e-05,379.099,-1.35525e-20,8.3878e-05
2.50977,8.43833e-05,7.94203e-05,8.2556e-05,7.71135e-05,2.59206e-11,-3.38813e-21,6.97102e-05
2.51953,8.02106e-05,8.06985e-05,0.000120154,7.72137e-05,-379.099,6.77626e-21,5.55423e-05
2.5293,9.86077e-05,8.18698e-05,7.13283e-05,7.71571e-05,8.6402e-12,3.38813e-21,7.62699e-05
2.53906,0.000117005,8.3095e-05,2.25028e-05,7.71806e-05,379.099,0,9.69975e-05
2.54883,8.6743e-05,8.41064e-05,7.48155e-05,7.7301e-05,-8.6402e-12,0,7.40708e-05
2.55859,5.64812e-05,8.51388e-05,0.000127128,7.72764e-05,-379.099,0,5.1144e-05
2.56836,9.65706e-05,8.59377e-05,7.87812e-05,7.72655e-05,8.6402e-12,0,7.47876e-05
2.57812,0.00013666,8.67621e-05,3.04341e-05,7.73455e-05,379.099,0,9.84311e-05
2.58789,9.43599e-05,8.75355e-05,6.47129e-05,7.72904e-05,379.099,0,7.97814e-05
2.59766,5.20597e-05,8.82149e-05,9.89918e-05,7.73962e-05,379.099,0,6.11318e-05
2.60742,8.98914e-05,8.86746e-05,8.3701e-05,7.7407e-05,-4.30873e-11,0,7.53945e-05
2.61719,0.000127723,8.92986e-05,6.84102e-05,7.73074e-05,-379.099,0,8.96572e-05
2.62695,0.000100184,8.96473e-05,5.85844e-05,7.74305e-05,8.6402e-12,6.77626e-21,8.60735e-05
2.63672,7.26453e-05,9.01362e-05,4.87585e-05,7.74703e-05,379.099,1.35525e-20,8.24897e-05
2.64648,8.09807e-05,9.04031e-05,8.60726e-05,7.74844e-05,0,6.77626e-21,7.53384e-05
2.65625,8.93162e-05,9.05783e-05,0.000123387,7.75204e-05,-379.099,0,6.8187e-05
2.66602,0.000101422,9.08895e-05,5.64331e-05,7.75274e-05,-8.58336e-12,0,9.24082e-05
2.67578,0.000113528,9.10734e-05,-1.05203e-05,7.74773e-05,379.099,0,0.000116629
2.68555,7.74303e-05,9.13175e-05,7.82117e-05,7.75485e-05,-2.58069e-11,3.38813e-21,8.02742e-05
2.69531,4.13327e-05,9.13333e-05,0.000166944,7.75143e-05,-379.099,6.77626e-21,4.39191e-05
2.70508,9.62595e-05,9.14159e-05,6.7045e-05,7.75781e-05,-8.58336e-12,3.38813e-21,9.11896e-05
2.71484,0.000151186,9.15147e-05,-3.28538e-05,7.75852e-05,379.099,0,0.00013846
2.72461,7.86796e-05,9.16289e-05,6.12983e-05,7.74855e-05,8.58336e-12,0,9.09733e-05
2.73437,6.17297e-06,9.16638e-05,0.00015545,7.76238e-05,-379.099,0,4.34864e-05
2.74414,8.3188e-05,9.17584e-05,8.66279e-05,7.75834e-05,-379.099,0,8.38739e-05
2.75391,0.000160203,9.17596e-05,1.78054e-05,7.76396e-05,-379.099,0,0.000124261
2.76367,8.72151e-05,9.1923e-05,4.51921e-05,7.76537e-05,2.58069e-11,0,0.000101253
2.77344,1.42271e-05,9.19529e-05,7.25788e-05,7.76139e-05,379.099,0,7.82454e-05
2.7832,6.5838e-05,9.19269e-05,9.81695e-05,7.76391e-05,8.58336e-12,-6.77626e-21,7.99856e-05
2.79297,0.000117449,9.20587e-05,0.00012376,7.7792e-05,-379.099,-1.35525e-20,8.17259e-05
2.80273,9.96928e-05,9.21483e-05,4.38253e-05,7.76531e-05,-8.58336e-12,-6.77626e-21,0.000104289
2.8125,8.19367e-05,9.21598e-05,-3.61096e-05,7.76897e-05,379.099,0,0.000126852
2.82227,5.6631e-05,9.22318e-05,9.35887e-05,7.78444e-05,8.58336e-12,0,8.15981e-05
2.83203,3.13252e-05,9.23253e-05,0.000223287,7.79168e-05,-379.099,0,3.63442e-05
2.8418,0.000101346,9.23074e-05,8.56874e-05,7.78907e-05,-4.31442e-11,0,0.000101287
2.85156,0.000171366,9.25187e-05,-5.19122e-05,7.79941e-05,379.099,0,0.000166229
2.86133,6.21531e-05,9.24044e-05,0.000103115,7.81438e-05,8.58336e-12,0,8.57189e-05
2.87109,-4.70603e-05,9.26314e-05,0.000258143,7.81907e-05,-379.099,0,5.20843e-06
2.88086,9.06678e-05,9.26429e-05,0.000103115,7.83747e-05,-8.58336e-12,0,9.07121e-05
2.89062,0.000228396,9.26625e-05,-5.19122e-05,7.85675e-05,379.099,0,0.000176216
2.90039,9.04565e-05,9.28412e-05,6.41164e-05,7.90031e-05,379.099,-1.69407e-21,9.92712e-05
2.91016,-4.7483e-05,9.28058e-05,0.000180145,7.92258e-05,379.099,-3.38813e-21,2.23268e-05
2.91992,7.73658e-05,9.28869e-05,0.000127539,7.97552e-05,2.59206e-11,-1.69407e-21,7.1774e-05
2.92969,0.000202215,9.30062e-05,7.49329e-05,8.01712e-05,-379.099,0,0.000121221
2.93945,0.00011126,9.3048e-05,3.45137e-05,8.07639e-05,8.6402e-12,-6.77626e-21,0.000112205
2.94922,2.03045e-05,9.30697e-05,-5.90541e-06,8.1445e-05,379.099,-1.35525e-20,0.000103188
2.95898,5.19946e-05,9.31705e-05,0.00014638,8.22858e-05,-8.6402e-12,2.03288e-20,5.97722e-05
2.96875,8.36847e-05,9.32268e-05,0.000298665,8.31413e-05,-379.099,5.42101e-20,1.63561e-05
2.97852,0.000129924,9.32566e-05,0.000123376,8.41107e-05,8.6402e-12,5.42101e-20,0.000109873
2.98828,0.000176164,9.32745e-05,-5.19122e-05,8.51748e-05,379.099,5.42101e-20,0.00020339
2.99805,6.43405e-05,9.32903e-05,0.000129369,8.62084e-05,2.59206e-11,3.69538e-33,6.9286e-05
3.00781,-4.7483e-05,9.34837e-05,0.00031065,8.74811e-05,-379.099,-5.42101e-20,-6.48175e-05
3.01758,0.000118405,9.34969e-05,0.000129369,8.85331e-05,8.6402e-12,-2.71051e-20,9.02e-05
3.02734,0.000284293,9.35273e-05,-5.19122e-05,8.99484e-05,379.099,0,0.000245218
3.03711,0.000118405,9.3433e-05,0.000129369,9.12237e-05,-8.6402e-12,6.77626e-21,9.12137e-05
3.04687,-4.7483e-05,9.35851e-05,0.00031065,9.24609e-05,-379.099,1.35525e-20,-6.27903e-05
3.05664,0.000118405,9.35895e-05,0.000129369,9.38628e-05,-379.099,6.77626e-21,6.70344e-05
3.06641,0.000284293,9.36519e-05,-5.19122e-05,9.51451e-05,-379.099,0,0.000196859
3.07617,0.000118405,9.36035e-05,3.12186e-05,9.64471e-05,8.6402e-12,-2.03288e-20,0.000114452
3.08594,-4.7483e-05,9.37277e-05,0.000114349,9.77449e-05,379.099,-4.06576e-20,3.20441e-05
3.0957,7.95549e-05,9.35692e-05,0.000203201,9.91298e-05,-4.30873e-11,-3.38813e-20,4.66426e-05
3.10547,0.000206593,9.37887e-05,0.000292052,0.000100243,-379.099,-2.71051e-20,6.12411e-05
3.11523,0.000160543,9.38051e-05,0.00012007,0.000101601,8.6402e-12,-2.71051e-20,0.000134656
3.125,0.000114493,9.37216e-05,-5.19122e-05,0.00010257,379.099,-2.71051e-20,0.000208071
3.13477,3.35049e-05,9.37957e-05,0.000129369,0.000103782,0,-1.35525e-20,4.22182e-05
3.14453,-4.7483e-05,9.37538e-05,0.00031065,0.000104737,-379.099,0,-0.000123635
3.1543,0.000118405,9.37963e-05,0.000129369,0.000105753,-8.58336e-12,0,0.000124867
3.16406,0.000284293,9.37564e-05,-5.19122e-05,0.000106726,379.099,0,0.000373369
3.17383,0.000118405,9.38437e-05,0.000129369,0.000107565,-2.58069e-11,1.35525e-20,7.4213e-05
3.18359,-4.7483e-05,9.3755e-05,0.00031065,0.000108374,-379.099,2.71051e-20,-0.000224943
3.19336,0.000118405,9.37898e-05,0.000129369,0.000109027,-8.58336e-12,1.35525e-20,7.94502e-05
3.20312,0.000284293,9.37304e-05,-5.19122e-05,0.00010977,379.099,0,0.000383843
3.21289,0.000118405,9.37975e-05,0.000129369,0.000110314,379.099,-2.71051e-20,0.000133579
3.22266,-4.7483e-05,9.37011e-05,0.00031065,0.000110895,379.099,-5.42101e-20,-0.000116684
3.23242,0.000118405,9.37983e-05,0.000215174,0.000111368,8.58336e-12,-5.42101e-20,2.92041e-05
3.24219,0.000284293,9.3733e-05,0.000119698,0.000111734,-379.099,-5.42101e-20,0.000175093
3.25195,0.000118405,9.38021e-05,3.38927e-05,0.000112193,2.58069e-11,3.69538e-33,0.000173922
3.26172,-4.7483e-05,9.3658e-05,-5.19122e-05,0.000112486,379.099,5.42101e-20,0.000172752
3.27148,-5.48564e-06,9.37811e-05,0.000129369,0.000112761,8.58336e-12,1.2338e-33,1.33607e-05
3.28125,3.65117e-05,9.3731e-05,0.00031065,0.000113103,-379.099,-5.42101e-20,-0.00014603
3.29102,0.000160402,9.37336e-05,0.000129369,0.000113214,-8.58336e-12,-2.71051e-20,0.000173459
3.30078,0.000284293,9.37271e-05,-5.19122e-05,0.000113362,379.099,0,0.000492948
3.31055,0.000118405,9.36328e-05,0.000129369,0.000113526,8.58336e-12,1.0842e-19,4.02817e-05
3.32031,-4.7483e-05,9.3769e-05,0.00031065,0.000113653,-379.099,2.1684e-19,-0.000412385
3.33008,0.000118405,9.36677e-05,0.000129369,0.000113864,-4.31442e-11,1.0842e-19,0.000129358
3.33984,0.000284293,9.36727e-05,-5.19122e-05,0.000113886,379.099,0,0.000671101
3.34961,0.000118405,9.36656e-05,0.000129369,0.000113914,8.58336e-12,0,0.00011746
3.35937,-4.7483e-05,9.36252e-05,0.00031065,0.00011396,-379.099,0,-0.000436181
3.36914,0.000118405,9.36683e-05,0.000129369,0.000114071,-379.099,0,3.58211e-05
3.37891,0.000284293,9.37875e-05,-5.19122e-05,0.000114139,-379.099,0,0.000507823
3.38867,0.000118405,9.36645e-05,1.37969e-05,0.000114162,8.6402e-12,5.42101e-20,0.000221232
3.39844,-4.7483e-05,9.38115e-05,7.9506e-05,0.000114217,379.099,1.0842e-19,-6.53579e-05
3.4082,0.000118405,9.37304e-05,0.000195078,0.000114207,2.59206e-11,1.0842e-19,-5.04247e-05
3.41797,0.000284293,9.38953e-05,0.00031065,0.000114253,-379.099,1.0842e-19,-3.54915e-05
3.42773,0.00023763,9.39149e-05,0.000129369,0.000114359,8.6402e-12,-5.42101e-20,0.000275833
3.4375,0.000190966,9.41476e-05,-5.19122e-05,0.00011432,379.099,-2.1684e-19,0.000587158
3.44727,7.17415e-05,9.41514e-05,0.000129369,0.000114477,-8.6402e-12,4.91112e-33,-4.52878e-05
3.45703,-4.7483e-05,9.45395e-05,0.00031065,0.000114451,-379.099,2.1684e-19,-0.000677733
3.4668,0.000118405,9.47285e-05,0.000129369,0.000114521,8.6402e-12,1.0842e-19,0.000209944
3.47656,0.000284293,9.51642e-05,-5.19122e-05,0.000114563,379.099,0,0.00109762
3.48633,0.000118405,9.55116e-05,0.000129369,0.000114685,2.59206e-11,-5.42101e-20,7.19994e-05
3.49609,-4.7483e-05,9.60665e-05,0.00031065,0.000114724,-379.099,-1.0842e-19,-0.000953622
3.50586,0.000118405,9.66879e-05,0.000129369,0.00011474,8.6402e-12,-5.42101e-20,6.04596e-05
3.51562,0.000284293,9.74013e-05,-5.19122e-05,0.000114776,379.099,0,0.00107454
3.52539,0.000118405,9.80836e-05,0.000129369,0.000114918,379.099,-5.42101e-20,0.000238642
3.53516,-4.7483e-05,9.90606e-05,0.00031065,0.000114954,379.099,-1.0842e-19,-0.000597258
3.54492,0.000118405,9.99694e-05,0.000267293,0.000115082,-8.6402e-12,2.71051e-20,-0.000102505
3.55469,0.000284293,0.000101071,0.000223936,0.00011512,-379.099,1.6263e-19,0.000392248
3.56445,0.000118405,0.000102141,8.60121e-05,0.000115231,8.6402e-12,8.13152e-20,0.000382929
3.57422,-4.7483e-05,0.000103276,-5.19122e-05,0.000115216,379.099,0,0.00037361
3.58398,-4.7483e-05,0.000104464,0.000129369,0.000115267,-4.30873e-11,1.0842e-19,-0.000197241
3.59375,-4.7483e-05,0.000105845,0.00031065,0.00011528,-379.099,2.1684e-19,-0.000768092
3.60352,0.000118405,0.000107023,0.000129369,0.00011532,8.6402e-12,4.33681e-19,0.000395405
3.61328,0.000284293,0.000108297,-5.19122e-05,0.000115308,379.099,6.50521e-19,0.0015589
3.62305,0.000118405,0.000109612,0.000129369,0.000115297,0,3.25261e-19,-0.000102213
3.63281,-4.7483e-05,0.000110914,0.00031065,0.000115414,-379.099,0,-0.00176333
3.64258,0.000118405,0.000112158,0.000129369,0.000115459,-8.58336e-12,-2.1684e-19,0.000190532
3.65234,0.000284293,0.000113415,-5.19122e-05,0.000115462,379.099,-4.33681e-19,0.00214439
3.66211,0.000118405,0.000114714,0.000129369,0.000115449,-2.58069e-11,-2.1684e-19,0.00020392
3.67188,-4.7483e-05,0.000115836,0.00031065,0.000115385,-379.099,0,-0.00173655
3.68164,0.000118405,0.000116995,0.000129369,0.000115406,-379.099,0,-0.000161897
3.69141,0.000284293,0.000118028,-5.19122e-05,0.000115302,-379.099,0,0.00141276
3.70117,0.000118405,0.000119037,-5.19122e-05,0.000115337,-8.58336e-12,0,0.000539502
3.71094,-4.7483e-05,0.000120012,-5.19122e-05,0.000115411,379.099,0,-0.000333752
3.7207,0.000118405,0.000120799,0.000129369,0.000115297,8.58336e-12,0,-0.00041177
3.73047,0.000284293,0.000121664,0.00031065,0.000115196,-379.099,0,-0.000489789
3.74023,0.000284293,0.000122475,0.000129369,0.000115279,2.58069e-11,2.1684e-19,0.000672418
3.75,0.000284293,0.000123127,-5.19122e-05,0.000115319,379.099,4.33681e-19,0.00183462
3.75977,0.000118405,0.00012378,0.000129369,0.000115109,8.58336e-12,2.1684e-19,-0.000384861
3.76953,-4.7483e-05,0.00012435,0.00031065,0.000115113,-379.099,0,-0.00260435
3.7793,0.000118405,0.000124786,0.000129369,0.00011522,-8.58336e-12,2.1684e-19,0.000485217
3.78906,0.000284293,0.000125316,-5.19122e-05,0.000115108,379.099,4.33681e-19,0.00357478
3.79883,0.000118405,0.000125733,0.000129369,0.000115233,8.58336e-12,9.87039e-33,-1.80274e-05
3.80859,-4.7483e-05,0.000126195,0.00031065,0.00011521,-379.099,-4.33681e-19,-0.00361083
3.81836,0.000118405,0.000126406,0.000129369,0.000115198,-4.31442e-11,-2.1684e-19,-3.34133e-05
3.82812,0.000284293,0.000126697,-5.19122e-05,0.000115113,379.099,0,0.00354401
3.83789,0.000118405,0.000126965,0.000129369,0.000115211,379.099,0,0.00061172
3.84766,-4.7483e-05,0.000127156,0.00031065,0.000115161,379.099,0,-0.00232057
3.85742,0.000118405,0.000127429,0.00031065,0.000115127,8.58336e-12,2.1684e-19,-0.000667385
3.86719,0.000284293,0.000127547,0.00031065,0.000115206,-379.099,4.33681e-19,0.000985798
3.87695,0.000118405,0.000127669,0.000129369,0.000115269,8.6402e-12,2.1684e-19,0.00114347
3.88672,-4.7483e-05,0.000127833,-5.19122e-05,0.000115305,379.099,0,0.00130114
3.89648,-4.7483e-05,0.000127892,0.000129369,0.000115311,2.59206e-11,0,-0.000957534
3.90625,-4.7483e-05,0.000128078,0.00031065,0.000115365,-379.099,0,-0.0032162
3.91602,0.000118405,0.000128195,0.000129369,0.000115388,8.6402e-12,-1.30104e-18,0.00108872
3.92578,0.000284293,0.000128288,-5.19122e-05,0.000115444,379.099,-2.60209e-18,0.00539365
3.93555,0.000118405,0.000128424,0.000129369,0.000115472,-8.6402e-12,-1.73472e-18,-0.000524585
3.94531,-4.7483e-05,0.00012843,0.00031065,0.000115574,-379.099,-8.67362e-19,-0.00644282
3.95508,0.000118405,0.000128649,0.000129369,0.000115576,8.6402e-12,-4.33681e-19,0.000322542
3.96484,0.000284293,0.000128623,-5.19122e-05,0.000115761,379.099,0,0.00708791
3.97461,0.000118405,0.000128722,0.000129369,0.000115779,2.59206e-11,0,0.000486588
3.98438,-4.7483e-05,0.000128837,0.00031065,0.000115866,-379.099,0,-0.00611473
3.99414,0.000118405,0.000128844,0.000129369,0.000115936,-379.099,0,-0.000814984
4.00391,0.000284293,0.000128976,-5.19122e-05,0.000116108,-379.099,0,0.00448476
4.01367,0.000118405,0.000128991,-5.19122e-05,0.000116335,-1.72236e-11,-1.30104e-18,0.00159135
4.02344,-4.7483e-05,0.000129069,-5.19122e-05,0.000116454,379.099,-2.60209e-18,-0.00130206
4.0332,0.000118405,0.000129155,0.000129369,0.000116637,0,-2.1684e-18,-0.0017271
4.04297,0.000284293,0.000129226,0.00031065,0.00011703,-379.099,-1.73472e-18,-0.00215214
4.05273,0.000284293,0.000129208,0.000129369,0.000117221,-1.72236e-11,-8.67362e-19,0.00211079
4.0625,0.000284293,0.000129414,-5.19122e-05,0.000117658,379.099,0,0.00637372
4.07227,0.000118405,0.000129382,0.000129369,0.000118131,-3.44471e-11,0,-0.00168498
4.08203,-4.7483e-05,0.000129373,0.00031065,0.000118576,-379.099,0,-0.00974369
4.0918,0.000118405,0.000129451,0.000129369,0.000119228,-1.72236e-11,8.67362e-19,0.00138286
4.10156,0.000284293,0.000129505,-5.19122e-05,0.000119828,379.099,1.73472e-18,0.0125094
4.11133,0.000118405,0.000129558,0.000129369,0.000120449,0,2.60209e-18,-0.000268308
4.12109,-4.7483e-05,0.000129564,0.00031065,0.000121368,-379.099,3.46945e-18,-0.013046
4.13086,0.000118405,0.000129546,0.000129369,0.000122216,1.72236e-11,1.73472e-18,-0.000604323
4.14062,0.000284293,0.000129592,-5.19122e-05,0.000123049,379.099,0,0.0118374
4.15039,0.000118405,0.000129666,0.000129369,0.000124084,379.099,8.67362e-19,0.00198544
4.16016,-4.7483e-05,0.00012963,0.00031065,0.000125245,379.099,1.73472e-18,-0.0078665
4.16992,0.000118405,0.000129728,0.00031065,0.000126271,-1.72236e-11,8.67362e-19,-0.00273891
4.17969,0.000284293,0.000129668,0.00031065,0.00012739,-379.099,0,0.00238868
4.18945,0.000118405,0.000129775,0.000129369,0.000128628,0,1.73472e-18,0.0036236
4.19922,-4.7483e-05,0.000129701,-5.19122e-05,0.00012976,379.099,3.46945e-18,0.00485851
4.20898,-4.7483e-05,0.000129709,0.000129369,0.000130953,-1.72236e-11,1.73472e-18,-0.00355288
4.21875,-4.7483e-05,0.000129767,0.00031065,0.000132183,-379.099,0,-0.0119643
4.22852,0.000118405,0.000129806,0.000129369,0.000133406,3.44471e-11,0,0.00337463
4.23828,0.000284293,0.000129737,-5.19122e-05,0.000134557,379.099,0,0.0187135
4.24805,0.000118405,0.000129861,0.000129369,0.000135754,-1.72236e-11,-1.73472e-18,-0.00211208
4.25781,-4.7483e-05,0.000129907,0.00031065,0.000136882,-379.099,-3.46945e-18,-0.0229377
4.26758,0.000118405,0.00012988,0.000129369,0.000138052,0,-3.46945e-18,0.000778198
4.27734,0.000284293,0.00012988,-5.19122e-05,0.000139097,379.099,-3.46945e-18,0.0244941
4.28711,0.000118405,0.000129952,0.000129369,0.000140079,-1.72236e-11,-1.73472e-18,0.00145591
4.29687,-4.7483e-05,0.000130014,0.00031065,0.000141018,-379.099,0,-0.0215823
4.30664,0.000118405,0.000129934,0.000129369,0.000141933,-379.099,1.73472e-18,-0.00333219
4.31641,0.000284293,0.000130107,-5.19122e-05,0.000142852,-379.099,3.46945e-18,0.0149179
4.32617,0.000118405,0.000130063,-5.19122e-05,0.00014361,1.72236e-11,-1.57926e-31,0.00550146
4.33594,-4.7483e-05,0.000130051,-5.19122e-05,0.00014441,379.099,-3.46945e-18,-0.00391495
4.3457,0.000118405,0.000130107,0.000129369,0.000144957,0,-1.73472e-18,-0.00654486
4.35547,0.000284293,0.000130124,0.00031065,0.00014572,-379.099,0,-0.00917477
4.36523,0.000284293,0.000130233,0.000129369,0.000146292,0,3.46945e-18,0.00712015
4.375,0.000284293,0.000130098,-5.19122e-05,0.00014682,379.099,6.93889e-18,0.0234151
4.38477,0.000118405,0.000130208,0.000129369,0.000147311,5.17275e-11,9.46787e-31,-0.00597264
4.39453,-4.7483e-05,0.000130167,0.00031065,0.000147737,-379.099,-6.93889e-18,-0.0353603
4.4043,0.000118405,0.000130146,0.000129369,0.000148089,0,3.46945e-18,0.00416466
4.41406,0.000284293,0.000130212,-5.19122e-05,0.000148466,379.099,1.38778e-17,0.0436897
4.42383,0.000118405,0.00013012,0.000129369,0.000148787,1.72236e-11,1.04083e-17,-0.000813683
4.43359,-4.7483e-05,0.000130075,0.00031065,0.000149077,-379.099,6.93889e-18,-0.045317
4.44336,0.000118405,0.000129997,0.000129369,0.000149307,0,3.46945e-18,-0.00264537
4.45312,0.000284293,0.000130082,-5.19122e-05,0.00014961,379.099,0,0.0400263
4.46289,0.000118405,0.000130058,0.000129369,0.00014973,379.099,0,0.00678017
4.47266,-4.7483e-05,0.000130067,0.00031065,0.00014998,379.099,0,-0.026466
4.48242,0.000118405,0.00013004,0.00031065,0.000150117,0,-1.04083e-17,-0.00990276
4.49219,0.000284293,0.000130064,0.00031065,0.000150262,-379.099,-2.08167e-17,0.00666045
4.50195,0.000118405,0.000130011,0.000129369,0.000150441,-1.72236e-11,-1.04083e-17,0.012479
4.51172,-4.7483e-05,0.000130146,-5.19122e-05,0.000150504,379.099,0,0.0182976
4.52148,-4.7483e-05,0.000130125,0.000129369,0.000150741,0,6.93889e-18,-0.0128023
4.53125,-4.7483e-05,0.000130136,0.00031065,0.00015077,-379.099,1.38778e-17,-0.0439023
4.54102,0.000118405,0.000130329,0.000129369,0.000150846,-1.72236e-11,-6.93889e-18,0.0115346
4.55078,0.000284293,0.000130295,-5.19122e-05,0.000151089,379.099,-2.77556e-17,0.0669715
4.56055,0.000118405,0.000130478,0.000129369,0.000151071,-3.44471e-11,-2.77556e-17,-0.00742161
4.57031,-4.7483e-05,0.000130602,0.00031065,0.00015131,-379.099,-2.77556e-17,-0.0818147
4.58008,0.000118405,0.00013073,0.000129369,0.000151317,-1.72236e-11,-1.26341e-30,0.00181996
4.58984,0.000284293,0.000130926,-5.19122e-05,0.000151418,379.099,2.77556e-17,0.0854546
4.59961,0.000118405,0.000131182,0.000129369,0.000151494,379.099,1.38778e-17,0.00564707
4.60937,-4.7483e-05,0.000131481,0.00031065,0.000151651,379.099,0,-0.0741605
4.61914,0.000118405,0.000131805,0.000129369,0.000151669,-1.72236e-11,3.46945e-18,-0.0127585
4.62891,0.000284293,0.000132183,-5.19122e-05,0.000151864,-379.099,6.93889e-18,0.0486435
4.63867,0.000118405,0.000132734,-5.19122e-05,0.000151815,3.44471e-11,-1.04083e-17,0.0193635
4.64844,-4.7483e-05,0.000133212,-5.19122e-05,0.000151976,379.099,-2.77556e-17,-0.00991656
4.6582,0.000118405,0.000133785,0.000129369,0.000152015,-1.72236e-11,1.38778e-17,-0.0231344
4.66797,0.000284293,0.000134476,0.00031065,0.000152096,-379.099,5.55112e-17,-0.0363522
4.67773,0.000284293,0.000135228,0.000129369,0.000152121,0,4.16334e-17,0.0241475
4.6875,0.000284293,0.000136044,-5.19122e-05,0.000152235,379.099,2.77556e-17,0.0846472
4.69727,0.000118405,0.000136974,0.000129369,0.000152339,-1.72236e-11,-1.38778e-17,-0.0206538
4.70703,-4.7483e-05,0.000137789,0.00031065,0.000152316,-379.099,-5.55112e-17,-0.125955
4.7168,0.000118405,0.00013886,0.000129369,0.000152488,3.44471e-11,-2.77556e-17,0.0136709
4.72656,0.000284293,0.000139898,-5.19122e-05,0.000152488,379.099,0,0.153297
4.73633,0.000118405,0.000140984,0.000129369,0.000152486,-1.72236e-11,1.38778e-17,-0.00256078
4.74609,-4.7483e-05,0.000142166,0.00031065,0.000152624,-379.099,2.77556e-17,-0.158418
4.75586,0.000118405,0.000143207,0.000129369,0.000152569,-379.099,1.38778e-17,-0.0103774
4.76562,0.000284293,0.000144415,-5.19122e-05,0.000152691,-379.099,0,0.137663
4.77539,0.000118405,0.000145541,0.000129369,0.000152712,1.72236e-11,6.93889e-18,0.0244376
4.78516,-4.7483e-05,0.000146638,0.00031065,0.000152709,379.099,1.38778e-17,-0.0887884
4.79492,0.000118405,0.000147824,0.00031065,0.000152746,3.4504e-11,2.08167e-17,-0.0361253
4.80469,0.000284293,0.000148971,0.00031065,0.000152878,-379.099,2.77556e-17,0.0165377
4.81445,0.000118405,0.000150068,0.000129369,0.00015289,1.72236e-11,-2.77556e-17,0.0441059
4.82422,-4.7483e-05,0.000151161,-5.19122e-05,0.000152909,379.099,-8.32667e-17,0.071674
4.83398,-4.7483e-05,0.000152126,0.000129369,0.00015289,0,-2.77556e-17,-0.0450354
4.84375,-4.7483e-05,0.000153167,0.00031065,0.000152951,-379.099,2.77556e-17,-0.161745
4.85352,0.000118405,0.000154099,0.000129369,0.000152959,0,-4.16334e-17,0.0388572
4.86328,0.000284293,0.000154964,-5.19122e-05,0.000153017,379.099,-1.11022e-16,0.239459
4.87305,0.000118405,0.00015578,0.000129369,0.000153006,5.17275e-11,-5.55112e-17,-0.0243107
4.88281,-4.7483e-05,0.00015664,0.00031065,0.000153082,-379.099,0,-0.288081
4.89258,0.000118405,0.000157308,0.000129369,0.000153002,0,0,0.00384294
4.90234,0.000284293,0.000158078,-5.19122e-05,0.000153064,379.099,0,0.295767
4.91211,0.000118405,0.000158663,0.000129369,0.000153102,379.099,0,0.02129
4.92187,-4.7483e-05,0.000159148,0.00031065,0.000153029,379.099,0,-0.253187
4.93164,0.000118405,0.00015973,0.000129369,0.000153168,0,0,-0.0462819
4.94141,0.000284293,0.000160218,-5.19122e-05,0.000153195,-379.099,0,0.160623
4.95117,0.000118405,0.000160602,-5.19122e-05,0.000153174,-5.17275e-11,-2.77556e-17,0.0682765
4.96094,-4.7483e-05,0.000161129,-5.19122e-05,0.000153086,379.099,-5.55112e-17,-0.0240697
4.9707,0.000118405,0.000161473,0.000129369,0.000153183,0,0,-0.0817378
4.98047,0.000284293,0.000161804,0.00031065,0.000153076,-379.099,5.55112e-17,-0.139406
4.99023,0.000284293,0.000162088,0.000129369,0.000153149,-1.72236e-11,-5.55112e-17,0.0841617
5,0.000284293,0.000162345,-5.19122e-05,0.000153224,379.099,-1.66533e-16,0.307729
5.00977,0.000118405,0.000162638,0.000129369,0.000153087,0,-1.38778e-16,-0.071715
5.01953,-4.7483e-05,0.000162725,0.00031065,0.000153202,-379.099,-1.11022e-16,-0.451159
5.0293,0.000118405,0.000163097,0.000129369,0.000153197,-1.72236e-11,-5.55112e-17,0.0452189
5.03906,0.000284293,0.000163206,-5.19122e-05,0.000153121,379.099,0,0.541597
5.04883,0.000118405,0.000163449,0.000129369,0.000153125,-3.44471e-11,-5.55112e-17,-0.0054859
5.05859,-4.7483e-05,0.000163586,0.00031065,0.000153195,-379.099,-1.11022e-16,-0.552569
5.06836,0.000118405,0.000163673,0.000129369,0.000153077,-379.099,-5.55112e-17,-0.0413067
5.07812,0.000284293,0.000163844,-5.19122e-05,0.000153152,-379.099,0,0.469955
5.08789,0.000118405,0.000163961,0.000129369,0.000153167,0,2.77556e-17,0.089388
5.09766,-4.7483e-05,0.000164098,0.00031065,0.000153135,379.099,5.55112e-17,-0.291179
5.10742,0.000118405,0.000164165,0.00031065,0.000153191,-1.72236e-11,2.77556e-17,-0.129279
5.11719,0.000284293,0.000164283,0.00031065,0.000153229,-379.099,0,0.0326207
5.12695,0.000118405,0.000164308,0.000129369,0.000153331,3.44471e-11,0,0.154138
5.13672,-4.7483e-05,0.000164487,-5.19122e-05,0.000153375,379.099,0,0.275655
5.14648,-4.7483e-05,0.000164482,0.000129369,0.000153404,-1.72236e-11,0,-0.155968
5.15625,-4.7483e-05,0.000164548,0.00031065,0.000153561,-379.099,0,-0.587592
5.16602,0.000118405,0.000164566,0.000129369,0.000153706,0,-2.77556e-16,0.13205
5.17578,0.000284293,0.000164636,-5.19122e-05,0.000153851,379.099,-5.55112e-16,0.851691
5.18555,0.000118405,0.000164695,0.000129369,0.000153952,-1.72236e-11,-3.88578e-16,-0.0808805
5.19531,-4.7483e-05,0.000164677,0.00031065,0.000154226,-379.099,-2.22045e-16,-1.01345
5.20508,0.000118405,0.000164695,0.000129369,0.000154486,3.44471e-11,-2.22045e-16,0.00766398
5.21484,0.000284293,0.000164752,-5.19122e-05,0.000154902,379.099,-2.22045e-16,1.02878
5.22461,0.000118405,0.000164789,0.000129369,0.000155215,379.099,-1.11022e-16,0.0802613
5.23437,-4.7483e-05,0.000164813,0.00031065,0.000155688,379.099,0,-0.868257
5.24414,0.000118405,0.000164851,0.000129369,0.000156249,0,5.55112e-17,-0.169009
5.25391,0.000284293,0.000164762,-5.19122e-05,0.000156718,-379.099,1.11022e-16,0.530239
5.26367,0.000118405,0.000164819,-5.19122e-05,0.000157445,1.72236e-11,5.55112e-17,0.244402
5.27344,-4.7483e-05,0.000164845,-5.19122e-05,0.000158063,379.099,0,-0.0414357
5.2832,0.000118405,0.000164798,0.000129369,0.000158886,-3.44471e-11,-3.33067e-16,-0.289514
5.29297,0.000284293,0.000164891,0.00031065,0.000159814,-379.099,-6.66134e-16,-0.537592
5.30273,0.000284293,0.000164878,0.000129369,0.000160719,1.72236e-11,-3.33067e-16,0.292389
5.3125,0.000284293,0.000164908,-5.19122e-05,0.000161692,379.099,0,1.12237
5.32227,0.000118405,0.000164981,0.000129369,0.000162574,0,-1.11022e-16,-0.244269
5.33203,-4.7483e-05,0.000164989,0.00031065,0.000163785,-379.099,-2.22045e-16,-1.61091
5.3418,0.000118405,0.000164941,0.000129369,0.000164856,0,-1.11022e-16,0.146406
5.35156,0.000284293,0.000164922,-5.19122e-05,0.000165924,379.099,0,1.90372
5.36133,0.000118405,0.000164983,0.000129369,0.000167082,5.17275e-11,-2.22045e-16,-0.00628533
5.37109,-4.7483e-05,0.000164983,0.00031065,0.000168229,-379.099,-4.44089e-16,-1.91629
5.38086,0.000118405,0.000165071,0.000129369,0.000169401,-379.099,-2.22045e-16,-0.157659
5.39062,0.000284293,0.000165033,-5.19122e-05,0.000170437,-379.099,0,1.60097
5.40039,0.000118405,0.00016507,0.000129369,0.000171685,-1.72236e-11,1.11022e-16,0.322651
5.41016,-4.7483e-05,0.00016506,0.00031065,0.000172766,379.099,2.22045e-16,-0.955671
5.41992,0.000118405,0.000165268,0.00031065,0.000173779,0,0,-0.459581
5.42969,0.000284293,0.000165125,0.00031065,0.00017487,-379.099,-2.22045e-16,0.0365092
5.43945,0.000118405,0.000165299,0.000129369,0.000175915,-5.17275e-11,5.55112e-16,0.541632
5.44922,-4.7483e-05,0.000165239,-5.19122e-05,0.000176807,379.099,1.33227e-15,1.04675
5.45898,-4.7483e-05,0.000165304,0.000129369,0.00017764,0,4.44089e-16,-0.543649
5.46875,-4.7483e-05,0.00016537,0.00031065,0.000178606,-379.099,-4.44089e-16,-2.13405
5.47852,0.000118405,0.00016538,0.000129369,0.00017942,-1.72236e-11,-2.02146e-29,0.452453
5.48828,0.000284293,0.000165411,-5.19122e-05,0.000180153,379.099,4.44089e-16,3.03896
5.49805,0.000118405,0.000165361,0.000129369,0.000180851,0,-2.22045e-16,-0.266135
5.50781,-4.7483e-05,0.000165523,0.00031065,0.000181537,-379.099,-8.88178e-16,-3.57123
5.51758,0.000118405,0.000165448,0.000129369,0.00018205,-5.17275e-11,-4.44089e-16,0.0021531
5.52734,0.000284293,0.000165633,-5.19122e-05,0.000182745,379.099,0,3.57553
5.53711,0.000118405,0.000165566,0.000129369,0.000183192,379.099,0,0.307897
5.54688,-4.7483e-05,0.000165675,0.00031065,0.000183626,379.099,0,-2.95974
5.55664,0.000118405,0.00016569,0.000129369,0.000184081,1.72236e-11,1.11022e-16,-0.616169
5.56641,0.000284293,0.000165703,-5.19122e-05,0.000184484,-379.099,2.22045e-16,1.7274
5.57617,0.000118405,0.000165867,-5.19122e-05,0.000184776,0,-1.11022e-16,0.870277
5.58594,-4.7483e-05,0.000165693,-5.19122e-05,0.000185109,379.099,-4.44089e-16,0.0131513
5.5957,0.000118405,0.000165942,0.000129369,0.000185408,-1.72236e-11,-1.11022e-15,-1.01591
5.60547,0.000284293,0.000165898,0.00031065,0.000185769,-379.099,-1.77636e-15,-2.04498
5.61523,0.000284293,0.000165943,0.000129369,0.000185914,3.44471e-11,-1.33227e-15,1.01153
5.625,0.000284293,0.000165993,-5.19122e-05,0.000186183,379.099,-8.88178e-16,4.06804
5.63477,0.000118405,0.000165957,0.000129369,0.000186404,-1.72236e-11,-4.44089e-16,-0.831654
5.64453,-4.7483e-05,0.000166054,0.00031065,0.000186572,-379.099,0,-5.73135
5.6543,0.000118405,0.000166129,0.000129369,0.000186839,0,-4.44089e-16,0.478909
5.66406,0.000284293,0.000166098,-5.19122e-05,0.000186961,379.099,-8.88178e-16,6.68917
5.67383,0.000118405,0.000166166,0.000129369,0.000187164,-8.61746e-11,2.01948e-28,0.0174668
5.68359,-4.7483e-05,0.000166283,0.00031065,0.000187365,-379.099,8.88178e-16,-6.65423
5.69336,0.000118405,0.000166371,0.000129369,0.000187364,-379.099,-1.61519e-28,-0.59553
5.70312,0.000284293,0.000166364,-5.19122e-05,0.000187671,-379.099,-8.88178e-16,5.46318
5.71289,0.000118405,0.000166507,0.000129369,0.000187705,8.61746e-11,-6.66134e-16,1.17071
5.72266,-4.7483e-05,0.000166606,0.00031065,0.000187857,379.099,-4.44089e-16,-3.12175
5.73242,0.000118405,0.000166787,0.00031065,0.000187995,0,-2.22045e-16,-1.64096
5.74219,0.000284293,0.000167003,0.00031065,0.000188113,-379.099,0,-0.160174
5.75195,0.000118405,0.000167193,0.000129369,0.000188149,-5.17275e-11,-2.66454e-15,1.90741
5.76172,-4.7483e-05,0.000167502,-5.19122e-05,0.000188377,379.099,-5.32907e-15,3.97499
5.77148,-4.7483e-05,0.000167822,0.000129369,0.000188408,6.90079e-11,-2.66454e-15,-1.88722
5.78125,-4.7483e-05,0.000168154,0.00031065,0.000188537,-379.099,0,-7.74944
5.79102,0.000118405,0.000168657,0.000129369,0.000188562,-5.17275e-11,8.88178e-16,1.53692
5.80078,0.000284293,0.000169153,-5.19122e-05,0.000188624,379.099,1.77636e-15,10.8233
5.81055,0.000118405,0.000169704,0.000129369,0.000188746,6.90079e-11,3.23039e-28,-0.860592
5.82031,-4.7483e-05,0.000170343,0.00031065,0.000188765,-379.099,-1.77636e-15,-12.5445
5.83008,0.000118405,0.000171033,0.000129369,0.00018883,6.89511e-11,-8.88178e-16,-0.077786
5.83984,0.000284293,0.000171732,-5.19122e-05,0.000188798,379.099,0,12.3889
5.84961,0.000118405,0.000172577,0.000129369,0.000188931,379.099,0,1.16155
5.85937,-4.7483e-05,0.000173474,0.00031065,0.000189009,379.099,0,-10.0658
5.86914,0.000118405,0.000174323,0.000129369,0.000189011,-6.89511e-11,-8.88178e-16,-2.22751
5.87891,0.000284293,0.000175329,-5.19122e-05,0.00018905,-379.099,-1.77636e-15,5.61077
5.88867,0.000118405,0.000176394,-5.19122e-05,0.000188979,-1.72236e-11,-1.77636e-15,3.09146
5.89844,-4.7483e-05,0.000177352,-5.19122e-05,0.000189122,379.099,-1.77636e-15,0.572142
5.9082,0.000118405,0.00017847,0.000129369,0.000189141,6.90079e-11,-8.88178e-16,-3.56883
5.91797,0.000284293,0.000179492,0.00031065,0.000189142,-379.099,0,-7.7098
5.92773,0.000284293,0.000180556,0.000129369,0.000189196,-8.61746e-11,1.77636e-15,3.51183
5.9375,0.000284293,0.000181661,-5.19122e-05,0.00018918,379.099,3.55271e-15,14.7335
5.94727,0.000118405,0.000182792,0.000129369,0.000189277,6.90079e-11,6.46077e-28,-2.83619
5.95703,-4.7483e-05,0.000183889,0.00031065,0.000189364,-379.099,-3.55271e-15,-20.4058
5.9668,0.000118405,0.000184741,0.000129369,0.000189267,-8.61746e-11,-1.77636e-15,1.55381
5.97656,0.000284293,0.000185852,-5.19122e-05,0.000189397,379.099,0,23.5134
5.98633,0.000118405,0.00018685,0.000129369,0.00018933,-6.89511e-11,0,0.218225
5.99609,-4.7483e-05,0.000187725,0.00031065,0.000189483,-379.099,0,-23.077
6.00586,0.000118405,0.000188639,0.000129369,0.000189439,-379.099,0,-2.2535
6.01562,0.000284293,0.000189591,-5.19122e-05,0.00018946,-379.099,0,18.57
6.02539,0.000118405,0.000190232,0.000129369,0.000189567,6.89511e-11,-2.66454e-15,4.24436
6.03516,-4.7483e-05,0.000191172,0.00031065,0.000189514,379.099,-5.32907e-15,-10.0813
6.04492,0.000118405,0.000191806,0.00031065,0.00018963,-5.17275e-11,-8.88178e-16,-5.83649
6.05469,0.000284293,0.000192428,0.00031065,0.00018969,-379.099,3.55271e-15,-1.59169
6.06445,0.000118405,0.000193048,0.000129369,0.000189674,0,5.32907e-15,6.68925
6.07422,-4.7483e-05,0.000193627,-5.19122e-05,0.000189807,379.099,7.10543e-15,14.9702
6.08398,-4.7483e-05,0.000194151,0.000129369,0.000189808,5.17275e-11,3.55271e-15,-6.53012
6.09375,-4.7483e-05,0.000194669,0.00031065,0.000189831,-379.099,0,-28.0304
6.10352,0.000118405,0.000195144,0.000129369,0.000189908,-6.90079e-11,0,5.21815
6.11328,0.000284293,0.000195501,-5.19122e-05,0.000189887,379.099,0,38.4667
6.12305,0.000118405,0.000195821,0.000129369,0.00019001,5.17275e-11,3.55271e-15,-2.7819
6.13281,-4.7483e-05,0.00019626,0.00031065,0.000189981,-379.099,7.10543e-15,-44.0305
6.14258,0.000118405,0.000196506,0.000129369,0.000189967,6.89511e-11,-1.29215e-27,-0.549709
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,379.099,-7.10543e-15,42.9311
6.16211,0.000118405,0.000197096,0.000129369,0.000190092,379.099,-3.55271e-15,4.35681
6.17187,-4.7483e-05,0.000197301,0.00031065,0.000190032,379.099,0,-34.2175
6.18164,0.000118405,0.000197594,0.000129369,0.000190158,-6.89511e-11,-3.55271e-15,-8.0604
6.19141,0.000284293,0.000197647,-5.19122e-05,0.000190194,-379.099,-7.10543e-15,18.0967
6.20117,0.000118405,0.000197969,-5.19122e-05,0.000190181,8.61746e-11,-3.55271e-15,11.0019
6.21094,-4.7483e-05,0.000197992,-5.19122e-05,0.00019023,379.099,0,3.90703
6.2207,0.000118405,0.000198292,0.000129369,0.000190199,0,0,-12.5378
6.23047,0.000284293,0.000198429,0.00031065,0.00019021,-379.099,0,-28.9827
6.24023,0.000284293,0.000198584,0.000129369,0.000190241,-5.17275e-11,-1.42109e-14,12.163
6.25,0.000284293,0.000198792,-5.19122e-05,0.000190259,379.099,-2.84217e-14,53.3087
6.25977,0.000118405,0.000198828,0.000129369,0.000190321,6.90079e-11,-2.13163e-14,-9.61646
6.26953,-4.7483e-05,0.000199017,0.00031065,0.000190456,-379.099,-1.42109e-14,-72.5416
6.2793,0.000118405,0.000199067,0.000129369,0.00019033,-5.17275e-11,-7.10543e-15,4.97441
6.28906,0.000284293,0.00019921,-5.19122e-05,0.000190438,379.099,0,82.4904
6.29883,0.000118405,0.000199257,0.000129369,0.000190516,6.90079e-11,0,1.31471
6.30859,-4.7483e-05,0.000199425,0.00031065,0.000190649,-379.099,0,-79.861
6.31836,0.000118405,0.000199504,0.000129369,0.000190804,-379.099,0,-8.44105
6.32812,0.000284293,0.000199579,-5.19122e-05,0.000190864,-379.099,0,62.9789
6.33789,0.000118405,0.00019965,0.000129369,0.000191092,5.17275e-11,0,15.3194
6.34766,-4.7483e-05,0.000199655,0.00031065,0.000191355,379.099,0,-32.3401
6.35742,0.000118405,0.00019982,0.00031065,0.000191617,-6.89511e-11,-7.10543e-15,-20.7211
6.36719,0.000284293,0.000199923,0.00031065,0.00019202,-379.099,-1.42109e-14,-9.10219
6.37695,0.000118405,0.000199879,0.000129369,0.000192336,-1.72236e-11,1.42109e-14,23.4639
6.38672,-4.7483e-05,0.000199995,-5.19122e-05,0.000192737,379.099,4.26326e-14,56.03
6.39648,-4.7483e-05,0.000200017,0.000129369,0.00019323,6.90079e-11,3.55271e-14,-22.6164
6.40625,-4.7483e-05,0.000200096,0.00031065,0.000193794,-379.099,2.84217e-14,-101.263
6.41602,0.000118405,0.000200041,0.000129369,0.000194418,-8.61746e-11,1.42109e-14,17.7111
6.42578,0.000284293,0.000200265,-5.19122e-05,0.000195142,379.099,0,136.685
6.43555,0.000118405,0.000200314,0.000129369,0.000195822,6.90079e-11,-1.42109e-14,-8.90052
6.44531,-4.7483e-05,0.000200383,0.00031065,0.000196672,-379.099,-2.84217e-14,-154.486
6.45508,0.000118405,0.000200438,0.000129369,0.000197505,-8.61746e-11,-1.42109e-14,-2.95411
6.46484,0.000284293,0.000200423,-5.19122e-05,0.000198356,379.099,0,148.578
6.47461,0.000118405,0.000200591,0.000129369,0.000199321,379.099,0,16.3165
6.48437,-4.7483e-05,0.000200491,0.00031065,0.000200248,379.099,0,-115.945
6.49414,0.000118405,0.000200658,0.000129369,0.000201312,-5.17275e-11,-1.06581e-14,-29.1236
6.50391,0.000284293,0.000200697,-5.19122e-05,0.0002024,-379.099,-2.13163e-14,57.6978
6.51367,0.000118405,0.000200541,-5.19122e-05,0.000203397,6.89511e-11,3.55271e-15,39.0646
6.52344,-4.7483e-05,0.000200783,-5.19122e-05,0.000204423,379.099,2.84217e-14,20.4315
6.5332,0.000118405,0.00020067,0.000129369,0.000205501,-5.17275e-11,-2.84217e-14,-43.9346
6.54297,0.000284293,0.000200732,0.00031065,0.000206524,-379.099,-8.52651e-14,-108.301
6.55273,0.000284293,0.000200704,0.000129369,0.000207663,0,-9.9476e-14,42.0375
6.5625,0.000284293,0.000200768,-5.19122e-05,0.000208602,379.099,-1.13687e-13,192.376
6.57227,0.000118405,0.000200732,0.000129369,0.000209676,5.17275e-11,-8.52651e-14,-32.5539
6.58203,-4.7483e-05,0.0002008,0.00031065,0.000210669,-379.099,-5.68434e-14,-257.483
6.5918,0.000118405,0.000200768,0.000129369,0.000211582,-6.90079e-11,-1.03372e-26,15.8327
6.60156,0.000284293,0.000200792,-5.19122e-05,0.000212553,379.099,5.68434e-14,289.149
6.61133,0.000118405,0.00020089,0.000129369,0.000213403,5.17275e-11,2.84217e-14,6.4749
6.62109,-4.7483e-05,0.000200785,0.00031065,0.000214224,-379.099,0,-276.199
6.63086,0.000118405,0.000200799,0.000129369,0.000215075,-379.099,0,-31.466
6.64062,0.000284293,0.000200782,-5.19122e-05,0.00021584,-379.099,0,213.267
6.65039,0.000118405,0.000200868,0.000129369,0.000216466,8.61746e-11,-2.13163e-14,55.2769
6.66016,-4.7483e-05,0.000200851,0.00031065,0.000217158,379.099,-4.26326e-14,-102.713
6.66992,0.000118405,0.000200739,0.00031065,0.000217782,-6.89511e-11,-4.9738e-14,-73.5801
6.67969,0.000284293,0.000200811,0.00031065,0.00021831,-379.099,-5.68434e-14,-44.4471
6.68945,0.000284293,0.000200946,0.000129369,0.000218903,8.61746e-11,-8.52651e-14,82.2634
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,379.099,-1.13687e-13,208.974
6.70898,0.000118405,0.000200894,0.000129369,0.000219841,0,-2.84217e-14,-78.1793
6.71875,-4.7483e-05,0.00020082,0.00031065,0.00022016,-379.099,5.68434e-14,-365.332
6.72852,0.000118405,0.000200844,0.000129369,0.00022065,-5.17275e-11,8.52651e-14,59.8675
6.73828,0.000284293,0.000200938,-5.19122e-05,0.00022088,379.099,1.13687e-13,485.067
6.74805,0.000118405,0.000200813,0.000129369,0.000221182,6.90079e-11,2.06745e-26,-28.0848
6.75781,-4.7483e-05,0.000200958,0.00031065,0.000221518,-379.099,-1.13687e-13,-541.237
6.76758,0.000118405,0.000200963,0.000129369,0.000221671,-5.17275e-11,-5.68434e-14,-13.9503
6.77734,0.000284293,0.00020098,-5.19122e-05,0.000221966,379.099,0,513.336
6.78711,0.000118405,0.000200999,0.000129369,0.000222201,379.099,0,60.7118
6.79687,-4.7483e-05,0.000201083,0.00031065,0.000222301,379.099,0,-391.913
6.80664,0.000118405,0.000201061,0.000129369,0.000222582,-6.89511e-11,-8.52651e-14,-104.924
6.81641,0.000284293,0.000201036,-5.19122e-05,0.000222576,-379.099,-1.7053e-13,182.064
6.82617,0.000118405,0.000201155,-5.19122e-05,0.000222816,5.17275e-11,-1.98952e-13,138.522
6.83594,-4.7483e-05,0.000201217,-5.19122e-05,0.000222987,379.099,-2.27374e-13,94.9791
6.8457,-4.7483e-05,0.000201297,0.000129369,0.000222967,-6.89511e-11,-1.13687e-13,-153.889
6.85547,-4.7483e-05,0.000201355,0.00031065,0.000223155,-379.099,0,-402.756
6.86523,0.000118405,0.000201473,0.000129369,0.000223293,-1.72236e-11,0,145.259
6.875,0.000284293,0.000201553,-5.19122e-05,0.000223368,379.099,0,693.273
6.88477,0.000118405,0.000201778,0.000129369,0.000223394,6.90079e-11,-1.13687e-13,-110.024
6.89453,-4.7483e-05,0.000201906,0.00031065,0.000223508,-379.099,-2.27374e-13,-913.322
6.9043,0.000118405,0.000202125,0.000129369,0.000223611,-8.61746e-11,-5.68434e-14,49.7429
6.91406,0.000284293,0.000202368,-5.19122e-05,0.000223676,379.099,1.13687e-13,1012.81
6.92383,0.000118405,0.000202777,0.000129369,0.00022377,6.90079e-11,5.68434e-14,29.4207
6.93359,-4.7483e-05,0.000203014,0.00031065,0.000223772,-379.099,0,-953.966
6.94336,0.000118405,0.000203567,0.000129369,0.000223825,-379.099,5.68434e-14,-116.966
6.95312,0.000284293,0.000203995,-5.19122e-05,0.000223923,-379.099,1.13687e-13,720.034
6.96289,0.000118405,0.000204433,0.000129369,0.000223975,6.89511e-11,8.52651e-14,199.156
6.97266,-4.7483e-05,0.00020507,0.00031065,0.000224031,379.099,5.68434e-14,-321.722
6.98242,0.000118405,0.000205742,0.00031065,0.000224074,-5.17275e-11,2.84217e-14,-260.854
6.99219,0.000284293,0.000206408,0.00031065,0.000224182,-379.099,0,-199.986
7.00195,0.000284293,0.000207133,0.000129369,0.000224111,6.89511e-11,-2.27374e-13,287.914
7.01172,0.000284293,0.000208033,-5.19122e-05,0.000224143,379.099,-4.54747e-13,775.814
7.02148,0.000118405,0.000208867,0.000129369,0.000224264,1.72236e-11,2.27374e-13,-269.784
7.03125,-4.7483e-05,0.000209733,0.00031065,0.000224319,-379.099,9.09495e-13,-1315.38
7.04102,0.000118405,0.000210697,0.000129369,0.000224278,-6.90079e-11,5.68434e-13,201.926
7.05078,0.000284293,0.000211655,-5.19122e-05,0.000224374,379.099,2.27374e-13,1719.24
7.06055,0.000118405,0.000212699,0.000129369,0.000224429,5.17275e-11,2.27374e-13,-87.6092
7.07031,-4.7483e-05,0.000213734,0.00031065,0.000224465,-379.099,2.27374e-13,-1894.45
7.08008,0.000118405,0.000214716,0.000129369,0.000224521,-6.90079e-11,1.13687e-13,-61.3194
7.08984,0.000284293,0.000215658,-5.19122e-05,0.000224574,379.099,0,1771.81
7.09961,0.000118405,0.000216855,0.000129369,0.000224523,379.099,0,225.01
7.10937,-4.7483e-05,0.000217753,0.00031065,0.000224674,379.099,0,-1321.8
7.11914,0.000118405,0.000218728,0.00031065,0.000224665,-6.89511e-11,-1.13687e-13,-377.659
7.12891,0.000284293,0.000219728,0.00031065,0.000224739,-379.099,-2.27374e-13,566.477
7.13867,0.000118405,0.000220619,0.000129369,0.000224634,8.61746e-11,1.13687e-13,490.964
7.14844,-4.7483e-05,0.000221548,-5.19122e-05,0.000224823,379.099,4.54747e-13,415.451
7.1582,-4.7483e-05,0.000222435,0.000129369,0.000224809,-6.89511e-11,6.82121e-13,-538.592
7.16797,-4.7483e-05,0.000223233,0.00031065,0.000224901,-379.099,9.09495e-13,-1492.63
7.17773,0.000118405,0.000224009,0.000129369,0.000224805,8.61746e-11,9.09495e-13,501.111
7.1875,0.000284293,0.000224837,-5.19122e-05,0.000224997,379.099,9.09495e-13,2494.86
7.19727,0.000118405,0.000225551,0.000129369,0.000225035,0,6.82121e-13,-370.535
7.20703,-4.7483e-05,0.000226141,0.00031065,0.000225005,-379.099,4.54747e-13,-3235.92
7.2168,0.000118405,0.000226839,0.000129369,0.000225059,-5.17275e-11,2.27374e-13,153.651
7.22656,0.000284293,0.000227348,-5.19122e-05,0.000225079,379.099,0,3543.23
7.23633,0.000118405,0.0002279,0.000129369,0.000225178,6.90079e-11,0,126.678
7.24609,-4.7483e-05,0.000228354,0.00031065,0.000225191,-379.099,0,-3289.87
7.25586,0.000118405,0.000228824,0.000129369,0.000225224,-379.099,0,-432.753
7.26562,0.000284293,0.000229194,-5.19122e-05,0.000225269,-379.099,0,2424.37
7.27539,0.000118405,0.000229576,-5.19122e-05,0.000225355,6.89511e-11,0,716.041
7.28516,-4.7483e-05,0.000229858,-5.19122e-05,0.000225377,379.099,0,-992.284
7.29492,0.000118405,0.000230221,0.000129369,0.000225367,-6.89511e-11,0,-923.699
7.30469,0.000284293,0.000230459,0.00031065,0.000225447,-379.099,0,-855.115
7.31445,0.000284293,0.000230765,0.000129369,0.000225423,5.17275e-11,0,1006.95
7.32422,0.000284293,0.000231076,-5.19122e-05,0.000225508,379.099,0,2869.02
7.33398,0.000118405,0.000231246,0.000129369,0.000225487,-6.89511e-11,-9.09495e-13,-930.201
7.34375,-4.7483e-05,0.000231405,0.00031065,0.000225515,-379.099,-1.81899e-12,-4729.42
7.35352,0.000118405,0.000231605,0.000129369,0.000225562,-1.72236e-11,-9.09495e-13,679.45
7.36328,0.000284293,0.000231671,-5.19122e-05,0.000225635,379.099,0,6088.32
7.37305,0.000118405,0.000231953,0.000129369,0.000225512,6.90079e-11,-9.09495e-13,-268.427
7.38281,-4.7483e-05,0.00023203,0.00031065,0.000225756,-379.099,-1.81899e-12,-6625.17
7.39258,0.000118405,0.000232269,0.000129369,0.000225681,-8.61746e-11,-9.09495e-13,-259.028
7.40234,0.000284293,0.000232365,-5.19122e-05,0.000225772,379.099,0,6107.12
7.41211,0.000118405,0.000232405,0.000129369,0.000225824,379.099,9.09495e-13,831.427
7.42188,-4.7483e-05,0.000232581,0.00031065,0.000225865,379.099,1.81899e-12,-4444.26
7.43164,0.000118405,0.000232701,0.00031065,0.000225889,8.61746e-11,9.09495e-13,-1357.34
7.44141,0.000284293,0.000232729,0.00031065,0.000226004,-379.099,0,1729.59
7.45117,0.000118405,0.000232897,0.000129369,0.000226114,6.89511e-11,4.54747e-13,1737.85
7.46094,-4.7483e-05,0.000232993,-5.19122e-05,0.000226172,379.099,9.09495e-13,1746.11
7.4707,-4.7483e-05,0.000233141,0.000129369,0.000226456,-5.17275e-11,2.27374e-12,-1882.45
7.48047,-4.7483e-05,0.000233147,0.00031065,0.00022646,-379.099,3.63798e-12,-5511
7.49023,0.000118405,0.000233255,0.000129369,0.000226797,6.89511e-11,3.63798e-12,1726.04
7.5,0.000284293,0.000233447,-5.19122e-05,0.000227028,379.099,3.63798e-12,8963.07
7.50977,0.000118405,0.000233439,0.000129369,0.000227348,1.72236e-11,1.81899e-12,-1244.5
7.51953,-4.7483e-05,0.000233596,0.00031065,0.000227652,-379.099,0,-11452.1
7.5293,0.000118405,0.000233587,0.000129369,0.000228044,-6.90079e-11,0,465.793
7.53906,0.000284293,0.000233692,-5.19122e-05,0.000228459,379.099,0,12383.7
7.54883,0.000118405,0.00023381,0.000129369,0.000228896,5.17275e-11,0,526.014
7.55859,-4.7483e-05,0.00023377,0.00031065,0.000229383,-379.099,0,-11331.6
7.56836,0.000118405,0.000233979,0.000129369,0.000230044,-379.099,-9.09495e-13,-1595.68
7.57812,0.000284293,0.000233983,-5.19122e-05,0.000230675,-379.099,-1.81899e-12,8140.28
7.58789,0.000118405,0.000234055,-5.19122e-05,0.000231379,-5.17275e-11,-1.36424e-12,2571.42
7.59766,-4.7483e-05,0.000234158,-5.19122e-05,0.000232138,379.099,-9.09495e-13,-2997.45
7.60742,0.000118405,0.000234143,0.000129369,0.000232874,-6.89511e-11,-4.54747e-13,-3268.38
7.61719,0.000284293,0.000234232,0.00031065,0.000233731,-379.099,0,-3539.31
7.62695,0.000284293,0.000234344,0.000129369,0.000234562,8.61746e-11,1.81899e-12,3518.45
7.63672,0.000284293,0.000234267,-5.19122e-05,0.000235437,379.099,3.63798e-12,10576.2
7.64648,0.000118405,0.00023442,0.000129369,0.000236326,-6.89511e-11,-6.61583e-25,-3202.28
7.65625,-4.7483e-05,0.000234397,0.00031065,0.000237286,-379.099,-3.63798e-12,-16980.8
7.66602,0.000118405,0.000234501,0.000129369,0.000238267,8.61746e-11,-1.81899e-12,2278.25
7.67578,0.000284293,0.000234475,-5.19122e-05,0.000239222,379.099,0,21537.3
7.68555,0.000118405,0.000234465,0.000129369,0.000240156,0,0,-802.902
7.69531,-4.7483e-05,0.000234568,0.00031065,0.000241068,-379.099,0,-23143.1
7.70508,0.000118405,0.000234537,0.000129369,0.000242077,-5.17275e-11,0,-1062.27
7.71484,0.000284293,0.000234677,-5.19122e-05,0.000242984,379.099,0,21018.5
7.72461,0.000118405,0.000234518,0.000129369,0.000243972,379.099,0,3060.94
7.73438,-4.7483e-05,0.000234622,0.00031065,0.000244832,379.099,0,-14896.7
7.74414,0.000118405,0.000234634,0.00031065,0.000245736,5.17275e-11,-1.81899e-12,-4870.16
7.75391,0.000284293,0.000234684,0.00031065,0.000246544,-379.099,-3.63798e-12,5156.33
7.76367,0.000118405,0.000234637,0.000129369,0.000247421,6.89511e-11,3.63798e-12,6144.86
7.77344,-4.7483e-05,0.000234627,-5.19122e-05,0.000248072,379.099,1.09139e-11,7133.38
7.7832,-4.7483e-05,0.000234645,0.000129369,0.000248948,-6.89511e-11,5.45697e-12,-6573.59
7.79297,-4.7483e-05,0.000234637,0.00031065,0.000249628,-379.099,0,-20280.6
7.80273,0.000118405,0.000234704,0.000129369,0.000250397,5.17275e-11,-3.63798e-12,5938.17
7.8125,0.000284293,0.000234635,-5.19122e-05,0.000250919,379.099,-7.27596e-12,32156.9
7.82227,0.000118405,0.000234621,0.000129369,0.000251583,-6.89511e-11,-3.63798e-12,-4167.27
7.83203,-4.7483e-05,0.000234544,0.00031065,0.000252179,-379.099,0,-40491.4
7.8418,0.000118405,0.000234549,0.000129369,0.000252712,-1.72236e-11,3.63798e-12,1373.93
7.85156,0.000284293,0.000234541,-5.19122e-05,0.000253215,379.099,7.27596e-12,43239.3
7.86133,0.000118405,0.000234602,0.000129369,0.000253671,6.90079e-11,3.63798e-12,2132.6
7.87109,-4.7483e-05,0.000234543,0.00031065,0.000254036,-379.099,0,-38974.1
7.88086,0.000118405,0.000234577,0.000129369,0.000254529,-379.099,1.81899e-12,-5866.87
7.89062,0.000284293,0.00023449,-5.19122e-05,0.00025502,-379.099,3.63798e-12,27240.4
7.90039,0.000118405,0.00023449,-5.19122e-05,0.000255265,-6.90079e-11,1.81899e-12,9221.45
7.91016,-4.7483e-05,0.000234591,-5.19122e-05,0.000255623,379.099,0,-8797.47
7.91992,0.000118405,0.000234517,0.000129369,0.000255948,8.61746e-11,1.09139e-11,-11551.4
7.92969,0.000284293,0.000234621,0.00031065,0.00025622,-379.099,2.18279e-11,-14305.3
7.93945,0.000284293,0.000234614,0.000129369,0.000256424,6.89511e-11,1.09139e-11,12279.4
7.94922,0.000284293,0.000234634,-5.19122e-05,0.000256681,379.099,0,38864
7.95898,0.000118405,0.000234625,0.000129369,0.000256792,-5.17275e-11,0,-11007.1
7.96875,-4.7483e-05,0.000234637,0.00031065,0.000257142,-379.099,0,-60878.2
7.97852,0.000118405,0.000234704,0.000129369,0.000257309,6.89511e-11,-7.27596e-12,7614.42
7.98828,0.000284293,0.000234866,-5.19122e-05,0.000257437,379.099,-1.45519e-11,76107.1
7.99805,0.000118405,0.000234825,0.000129369,0.000257684,3.44471e-11,-1.32317e-24,-2327.36
8.00781,-4.7483e-05,0.000234995,0.00031065,0.000257868,-379.099,1.45519e-11,-80761.8
8.01758,0.000118405,0.000235141,0.000129369,0.000257988,-1.03398e-10,7.27596e-12,-4262.03
8.02734,0.000284293,0.000235244,-5.19122e-05,0.000258118,379.099,0,72237.7
8.03711,0.000118405,0.000235446,0.000129369,0.000258266,379.099,-3.63798e-12,11235.7
8.04688,-4.7483e-05,0.000235622,0.00031065,0.000258393,379.099,-7.27596e-12,-49766.4
8.05664,0.000118405,0.000235869,0.00031065,0.00025844,6.90079e-11,-1.32317e-24,-17452.6
8.06641,0.000284293,0.000236299,0.00031065,0.000258585,-379.099,7.27596e-12,14861.3
8.07617,0.000118405,0.000236491,0.000129369,0.000258695,-6.90079e-11,1.81899e-11,21708.2
8.08594,-4.7483e-05,0.000236911,-5.19122e-05,0.000258875,379.099,2.91038e-11,28555.2


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_3.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-371.7812312255252, LMmax=371.7812312255252,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.03929e-09,8.87703e-08,-2.85431e-12,-8.99413e-08,0.0044594,9.69352e-27,-2.57625e-11
0.00976562,7.10163e-08,-1.00781e-07,2.01611e-10,-6.85548e-08,-0.310868,-2.69265e-25,1.77892e-09
0.0195312,1.43072e-07,8.43756e-08,4.06076e-10,1.96289e-08,-0.626196,-5.48223e-25,3.5836e-09
0.0292969,2.15127e-07,7.35363e-08,6.10541e-10,-2.63663e-09,-0.941523,-8.27181e-25,5.38828e-09
0.0390625,4.36437e-07,3.24024e-07,-1.69553e-10,-1.96289e-08,-0.600815,-5.51454e-25,7.01822e-09
0.0488281,6.57747e-07,5.28809e-07,-9.49648e-10,-2.40234e-08,-0.260107,-2.75727e-25,8.64816e-09
0.0585937,8.79057e-07,7.43848e-07,-1.72974e-09,1.20117e-08,0.0806009,0,1.02781e-08
0.0683594,1.28337e-06,1.13877e-06,-3.76359e-10,-6.03516e-08,-0.0543468,-2.75727e-25,9.05209e-09
0.078125,1.68767e-06,1.57324e-06,9.77025e-10,-6.79688e-08,-0.189294,-5.51454e-25,7.82607e-09
0.0878906,2.09198e-06,2.02969e-06,2.33041e-09,-5.21484e-08,-0.324242,-8.27181e-25,6.60006e-09
0.0976562,2.68587e-06,2.51602e-06,6.66383e-10,3.31056e-08,0.0827146,-5.51454e-25,7.8659e-09
0.107422,3.27976e-06,3.24082e-06,-9.97642e-10,4.39468e-09,0.489671,-2.75727e-25,9.13174e-09
0.117187,3.87365e-06,3.79131e-06,-2.66167e-09,1.75783e-09,0.896628,0,1.03976e-08
0.126953,4.61141e-06,4.47686e-06,-4.20527e-10,-4.30664e-08,0.155231,2.75727e-25,8.49767e-09
0.136719,5.34916e-06,5.18057e-06,1.82061e-09,1.46485e-08,-0.586166,5.51454e-25,6.59776e-09
0.146484,6.08692e-06,6.0252e-06,4.06175e-09,-4.13086e-08,-1.32756,8.27181e-25,4.69786e-09
0.15625,6.88688e-06,6.71836e-06,3.23369e-10,-1.25976e-08,0.0994031,5.51454e-25,5.55319e-09
0.166016,7.68684e-06,7.57266e-06,-3.41502e-09,1.17188e-09,1.52637,2.75727e-25,6.40852e-09
0.175781,8.4868e-06,8.37715e-06,-7.1534e-09,-6.26953e-08,2.95334,0,7.26386e-09
0.185547,9.28621e-06,9.23145e-06,3.75352e-09,1.58204e-08,-6.45687,0,4.49015e-08
0.195312,1.00856e-05,1.00304e-05,1.46604e-08,-7.93946e-08,-15.8671,0,8.25391e-08
0.205078,1.0885e-05,1.07977e-05,2.55674e-08,-1.31836e-08,-25.2773,0,1.20177e-07
0.214844,1.16232e-05,1.15632e-05,1.65986e-08,-1.52343e-08,-43.8326,0,3.33874e-07
0.224609,1.23614e-05,1.22733e-05,7.62983e-09,4.36523e-08,-62.3878,0,5.47572e-07
0.234375,1.30996e-05,1.29378e-05,-1.33894e-09,-4.68749e-08,-80.9431,0,7.6127e-07
0.244141,1.37207e-05,1.36031e-05,5.48728e-09,-2.46093e-08,-108.269,0,1.17218e-06
0.253906,1.43418e-05,1.43203e-05,1.23135e-08,-2.60741e-08,-135.596,0,1.58308e-06
0.263672,1.49629e-05,1.48705e-05,1.91397e-08,-5.33203e-08,-162.922,0,1.99399e-06
0.273437,1.54606e-05,1.53486e-05,4.55481e-09,-5.5664e-08,-178.115,2.82344e-22,2.62537e-06
0.283203,1.59583e-05,1.58947e-05,-1.00301e-08,-1.40624e-08,-193.309,5.64689e-22,3.25676e-06
0.292969,1.6456e-05,1.62606e-05,-2.4615e-08,-3.10547e-08,-208.502,8.47033e-22,3.88814e-06
0.302734,1.67986e-05,1.67394e-05,-7.26293e-10,-5.94725e-08,-226.277,8.47033e-22,4.6283e-06
0.3125,1.71411e-05,1.70133e-05,2.31624e-08,5.12696e-08,-244.052,8.47033e-22,5.36846e-06
0.322266,1.74837e-05,1.73918e-05,4.70512e-08,-5.12696e-08,-261.826,8.47033e-22,6.10862e-06
0.332031,1.77263e-05,1.76777e-05,1.97409e-08,-9.52148e-08,-259.946,5.64689e-22,6.97523e-06
0.341797,1.7969e-05,1.78286e-05,-7.56928e-09,-2.84178e-08,-258.066,2.82344e-22,7.84183e-06
0.351562,1.82116e-05,1.80601e-05,-3.48795e-08,3.16406e-08,-256.186,0,8.70843e-06
0.361328,1.82966e-05,1.82162e-05,-3.46363e-09,-1.84571e-08,-257.898,0,9.50415e-06
0.371094,1.83816e-05,1.82689e-05,2.79522e-08,-5.5664e-08,-259.609,0,1.02999e-05
0.380859,1.84667e-05,1.84324e-05,5.93681e-08,-3.69141e-08,-261.321,0,1.10956e-05
0.390625,1.84002e-05,1.84236e-05,1.68939e-08,-4.5703e-08,-237.394,-5.64689e-22,1.18948e-05
0.400391,1.83338e-05,1.85789e-05,-2.55804e-08,6.32813e-08,-213.467,-1.12938e-21,1.26941e-05
0.410156,1.82673e-05,1.86226e-05,-6.80546e-08,-5.21484e-08,-189.54,-1.69407e-21,1.34933e-05
0.419922,1.80239e-05,1.86536e-05,-6.87424e-09,-1.17188e-09,-188.918,-1.12938e-21,1.40644e-05
0.429687,1.77804e-05,1.85048e-05,5.43062e-08,-5.00977e-08,-188.296,-5.64689e-22,1.46354e-05
0.439453,1.75369e-05,1.86302e-05,1.15487e-07,-4.39445e-09,-187.674,0,1.52064e-05
0.449219,1.73045e-05,1.86601e-05,3.60163e-08,-5.06836e-08,-151.954,0,1.57689e-05
0.458984,1.7072e-05,1.87597e-05,-4.34539e-08,3.04688e-08,-116.233,0,1.63314e-05
0.46875,1.68396e-05,1.86551e-05,-1.22924e-07,-4.30664e-08,-80.5133,0,1.68939e-05
0.478516,1.65793e-05,1.86645e-05,-2.76391e-08,-1.05762e-07,-89.1511,0,1.71304e-05
0.488281,1.6319e-05,1.87324e-05,6.76458e-08,4.36523e-08,-97.789,0,1.73669e-05
0.498047,1.60587e-05,1.87151e-05,1.62931e-07,-1.20117e-08,-106.427,0,1.76034e-05
0.507812,1.59341e-05,1.88338e-05,3.15912e-08,-1.64061e-08,-62.8276,0,1.79418e-05
0.517578,1.58095e-05,1.87362e-05,-9.97484e-08,-3.16406e-08,-19.2283,0,1.82803e-05
0.527344,1.5685e-05,1.874e-05,-2.31088e-07,3.75001e-08,24.371,0,1.86188e-05
0.537109,1.55392e-05,1.88115e-05,-3.45476e-08,-1.37109e-07,-7.13171,0,1.85276e-05
0.546875,1.53935e-05,1.86855e-05,1.61993e-07,5.06836e-08,-38.6344,0,1.84363e-05
0.556641,1.52478e-05,1.88262e-05,3.58533e-07,2.16796e-08,-70.1371,0,1.83451e-05
0.566406,1.53885e-05,1.88883e-05,3.1744e-07,5.00977e-08,-4.87845,0,1.85435e-05
0.576172,1.55293e-05,1.88104e-05,2.76346e-07,2.14453e-07,60.3802,0,1.87418e-05
0.585937,1.567e-05,1.88332e-05,2.35253e-07,3.1582e-07,125.639,0,1.89402e-05
0.595703,1.569e-05,1.88376e-05,1.0875e-06,5.70703e-07,61.0703,0,1.85077e-05
0.605469,1.571e-05,1.88528e-05,1.93975e-06,9.0791e-07,-3.49824,0,1.80752e-05
0.615234,1.573e-05,1.88584e-05,2.792e-06,1.24717e-06,-68.0668,0,1.76427e-05
0.625,1.60562e-05,1.8842e-05,3.43915e-06,1.82314e-06,24.0267,0,1.78529e-05
0.634766,1.63824e-05,1.88769e-05,4.0863e-06,2.475e-06,116.12,0,1.80631e-05
0.644531,1.67086e-05,1.897e-05,4.73346e-06,3.2751e-06,208.214,0,1.82733e-05
0.654297,1.68004e-05,1.89313e-05,6.62354e-06,4.07813e-06,85.0679,0,1.75942e-05
0.664062,1.68921e-05,1.891e-05,8.51362e-06,5.2043e-06,-38.0776,0,1.6915e-05
0.673828,1.69838e-05,1.89753e-05,1.04037e-05,6.29473e-06,-161.223,0,1.62359e-05
0.683594,1.75093e-05,1.89492e-05,1.13963e-05,7.47246e-06,-8.20695,0,1.67677e-05
0.693359,1.80348e-05,1.88933e-05,1.23888e-05,8.79375e-06,144.809,0,1.72995e-05
0.703125,1.85602e-05,1.88197e-05,1.33814e-05,1.02067e-05,297.826,0,1.78313e-05
0.712891,1.85331e-05,1.89967e-05,1.59532e-05,1.17059e-05,86.0914,0,1.69008e-05
0.722656,1.8506e-05,1.89346e-05,1.85251e-05,1.32466e-05,-125.643,0,1.59704e-05
0.732422,1.84789e-05,1.88572e-05,2.1097e-05,1.48371e-05,-337.377,0,1.50399e-05
0.742187,1.92055e-05,1.89917e-05,2.16274e-05,1.6343e-05,-98.4618,0,1.61848e-05
0.751953,1.9932e-05,1.90711e-05,2.21578e-05,1.79798e-05,140.453,0,1.73298e-05
0.761719,2.06586e-05,1.89879e-05,2.26882e-05,1.95357e-05,379.369,0,1.84747e-05
0.771484,2.04003e-05,1.90488e-05,2.54851e-05,2.10621e-05,126.456,0,1.71098e-05
0.78125,2.01421e-05,1.9026e-05,2.82821e-05,2.25858e-05,-126.456,0,1.57449e-05
0.791016,1.98838e-05,1.90374e-05,3.1079e-05,2.40495e-05,-379.369,0,1.438e-05
0.800781,2.07474e-05,1.89094e-05,3.02991e-05,2.56397e-05,-126.456,0,1.64298e-05
0.810547,2.16111e-05,1.90723e-05,2.95192e-05,2.69042e-05,126.456,0,1.84795e-05
0.820312,2.24747e-05,1.89683e-05,2.87393e-05,2.81763e-05,379.369,0,2.05292e-05
0.830078,2.16629e-05,1.90348e-05,3.19368e-05,2.93982e-05,126.456,1.12938e-21,1.81788e-05
0.839844,2.08511e-05,1.9002e-05,3.51343e-05,3.05604e-05,-126.456,2.25875e-21,1.58284e-05
0.849609,2.00393e-05,1.9052e-05,3.83318e-05,3.15929e-05,-379.369,3.38813e-21,1.3478e-05
0.859375,2.123e-05,1.89645e-05,3.56407e-05,3.24179e-05,-126.456,2.25875e-21,1.68618e-05
0.869141,2.24206e-05,1.90254e-05,3.29497e-05,3.35326e-05,126.456,1.12938e-21,2.02457e-05
0.878906,2.36112e-05,1.9043e-05,3.02586e-05,3.4178e-05,379.369,0,2.36295e-05
0.888672,2.20345e-05,1.91115e-05,3.46115e-05,3.48516e-05,126.456,0,1.95308e-05
0.898437,2.04578e-05,1.90837e-05,3.89644e-05,3.55318e-05,-126.456,0,1.54322e-05
0.908203,1.88811e-05,1.91713e-05,4.33172e-05,3.59353e-05,-379.369,0,1.13336e-05
0.917969,2.07451e-05,1.90749e-05,3.79909e-05,3.64699e-05,-126.456,0,1.70038e-05
0.927734,2.26091e-05,1.91115e-05,3.26646e-05,3.68757e-05,126.456,0,2.26741e-05
0.9375,2.4473e-05,1.91818e-05,2.73382e-05,3.71561e-05,379.369,0,2.83444e-05
0.947266,2.17016e-05,1.90151e-05,3.41625e-05,3.73942e-05,126.456,2.25875e-21,2.13911e-05
0.957031,1.89301e-05,1.91927e-05,4.09868e-05,3.76849e-05,-126.456,4.51751e-21,1.44378e-05
0.966797,1.61586e-05,1.90424e-05,4.78111e-05,3.77818e-05,-379.369,6.77626e-21,7.48455e-06
0.976562,1.94078e-05,1.91851e-05,3.83665e-05,3.7875e-05,-126.456,2.25875e-21,1.72437e-05
0.986328,2.26569e-05,1.90887e-05,2.89219e-05,3.80241e-05,126.456,-2.25875e-21,2.70029e-05
0.996094,2.59061e-05,1.90898e-05,1.94773e-05,3.80596e-05,379.369,-6.77626e-21,3.67621e-05
1.00586,2.13875e-05,1.90723e-05,3.10083e-05,3.81674e-05,126.456,-4.51751e-21,2.51134e-05
1.01562,1.68688e-05,1.91051e-05,4.25392e-05,3.81185e-05,-126.456,-2.25875e-21,1.34647e-05
1.02539,1.23502e-05,1.90772e-05,5.40702e-05,3.82846e-05,-379.369,0,1.81604e-06
1.03516,1.80534e-05,1.92363e-05,3.82622e-05,3.82822e-05,-126.456,-2.25875e-21,1.8448e-05
1.04492,2.37565e-05,1.90837e-05,2.24541e-05,3.83988e-05,126.456,-4.51751e-21,3.50799e-05
1.05469,2.94597e-05,1.91971e-05,6.64614e-06,3.84229e-05,379.369,-6.77626e-21,5.17118e-05
1.06445,2.19128e-05,1.9069e-05,2.65753e-05,3.84293e-05,126.456,-4.51751e-21,3.17691e-05
1.07422,1.4366e-05,1.92346e-05,4.65044e-05,3.85072e-05,-126.456,-2.25875e-21,1.18263e-05
1.08398,6.81919e-06,1.91856e-05,6.64335e-05,3.85764e-05,-379.369,0,-8.11636e-06
1.09375,1.65713e-05,1.91464e-05,4.00089e-05,3.85605e-05,-126.456,-4.51751e-21,1.97413e-05
1.10352,2.63234e-05,1.92554e-05,1.35843e-05,3.86188e-05,126.456,-9.03502e-21,4.75989e-05
1.11328,3.60755e-05,1.91915e-05,-1.28404e-05,3.86188e-05,379.369,-1.35525e-20,7.54565e-05
1.12305,2.34076e-05,1.92334e-05,2.15241e-05,3.85922e-05,126.456,-8.21529e-34,4.09415e-05
1.13281,1.07398e-05,1.93652e-05,5.58885e-05,3.86068e-05,-126.456,1.35525e-20,6.42658e-06
1.14258,-1.92803e-06,1.95586e-05,9.0253e-05,3.86095e-05,-379.369,2.71051e-20,-2.80884e-05
1.15234,1.50331e-05,1.96767e-05,4.58058e-05,3.85289e-05,-126.456,4.51751e-21,1.8429e-05
1.16211,3.19942e-05,1.98047e-05,1.35874e-06,3.85661e-05,126.456,-1.807e-20,6.49464e-05
1.17187,4.89553e-05,2.01935e-05,-4.30884e-05,3.84724e-05,379.369,-4.06576e-20,0.000111464
1.18164,2.81303e-05,2.05775e-05,1.54742e-05,3.8395e-05,126.456,-3.16226e-20,5.20757e-05
1.19141,7.30535e-06,2.10609e-05,7.40368e-05,3.84108e-05,-126.456,-2.25875e-20,-7.31227e-06
1.20117,-1.35196e-05,2.17233e-05,0.000132599,3.83748e-05,-379.369,-1.35525e-20,-6.67003e-05
1.21094,1.59908e-05,2.24095e-05,7.10956e-05,3.83042e-05,-126.456,-1.807e-20,1.16428e-05
1.2207,4.55013e-05,2.34196e-05,9.59169e-06,3.81762e-05,126.456,-2.25875e-20,8.99859e-05
1.23047,7.50117e-05,2.43817e-05,-5.19122e-05,3.82459e-05,379.369,-2.71051e-20,0.000168329
1.24023,3.98191e-05,2.5563e-05,3.33771e-05,3.80766e-05,126.456,-2.71051e-20,6.68463e-05
1.25,4.62651e-06,2.6683e-05,0.000118666,3.82436e-05,-126.456,-2.71051e-20,-3.46362e-05
1.25977,-3.05661e-05,2.80925e-05,0.000203956,3.80279e-05,-379.369,-2.71051e-20,-0.000136119
1.26953,1.90537e-05,2.93836e-05,0.000118666,3.8163e-05,-126.456,-1.807e-20,-3.52664e-06
1.2793,6.86735e-05,3.08534e-05,3.33771e-05,3.80253e-05,126.456,-9.03502e-21,0.000129066
1.28906,0.000118293,3.23493e-05,-5.19122e-05,3.81814e-05,379.369,0,0.000261658
1.29883,6.30346e-05,3.39524e-05,6.8942e-05,3.81114e-05,126.456,1.807e-20,8.89674e-05
1.30859,7.7758e-06,3.54686e-05,0.000189796,3.82289e-05,-126.456,3.61401e-20,-8.3723e-05
1.31836,-4.7483e-05,3.70342e-05,0.00031065,3.83004e-05,-379.369,5.42101e-20,-0.000256413
1.32812,2.98958e-05,3.85699e-05,0.000189796,3.82131e-05,-126.456,3.61401e-20,-3.1306e-05
1.33789,0.000107275,4.00907e-05,6.8942e-05,3.848e-05,126.456,1.807e-20,0.000193801
1.34766,0.000184653,4.16042e-05,-5.19122e-05,3.84354e-05,379.369,0,0.000418909
1.35742,0.000107275,4.29639e-05,6.8942e-05,3.8523e-05,126.456,3.61401e-20,0.000125703
1.36719,2.98958e-05,4.42846e-05,0.000189796,3.86619e-05,-126.456,7.22801e-20,-0.000167502
1.37695,-4.7483e-05,4.55616e-05,0.00031065,3.87794e-05,-379.369,1.0842e-19,-0.000460707
1.38672,6.31091e-05,4.6766e-05,0.000189796,3.88497e-05,-126.456,-3.61401e-20,-7.79821e-05
1.39648,0.000173701,4.79271e-05,6.8942e-05,3.89461e-05,126.456,-1.807e-19,0.000304743
1.40625,0.000284293,4.88895e-05,-5.19122e-05,3.89651e-05,379.369,-3.25261e-19,0.000687469
1.41602,0.000173701,4.98738e-05,6.8942e-05,3.90823e-05,126.456,-2.1684e-19,0.00018981
1.42578,6.31091e-05,5.07533e-05,0.000189796,3.9196e-05,-126.456,-1.0842e-19,-0.000307848
1.43555,-4.7483e-05,5.14972e-05,0.00031065,3.92605e-05,-379.369,0,-0.000805506
1.44531,6.31091e-05,5.21552e-05,0.000189796,3.93012e-05,-126.456,7.22801e-20,-0.000155288
1.45508,0.000173701,5.27977e-05,6.8942e-05,3.93709e-05,126.456,1.4456e-19,0.000494931
1.46484,0.000284293,5.32934e-05,-5.19122e-05,3.94667e-05,379.369,2.1684e-19,0.00114515
1.47461,0.000173701,5.37545e-05,6.8942e-05,3.94541e-05,126.456,2.89121e-19,0.000299657
1.48437,6.31091e-05,5.41597e-05,0.000189796,3.95479e-05,-126.456,3.61401e-19,-0.000545836
1.49414,-4.7483e-05,5.44995e-05,0.00031065,3.94667e-05,-379.369,4.33681e-19,-0.00139133
1.50391,6.31091e-05,5.48001e-05,0.000189796,3.94939e-05,-126.456,3.61401e-19,-0.00028729
1.51367,0.000173701,5.49973e-05,6.8942e-05,3.94852e-05,126.456,2.89121e-19,0.000816749
1.52344,0.000284293,5.51241e-05,-5.19122e-05,3.95839e-05,379.369,2.1684e-19,0.00192079
1.5332,0.000173701,5.5227e-05,6.8942e-05,3.94661e-05,126.456,-1.4456e-19,0.00048393
1.54297,6.31091e-05,5.5379e-05,0.000189796,3.95244e-05,-126.456,-5.05961e-19,-0.000952928
1.55273,-4.7483e-05,5.54546e-05,0.00031065,3.95581e-05,-379.369,-8.67362e-19,-0.00238979
1.5625,6.31091e-05,5.56061e-05,0.000189796,3.95276e-05,-126.456,-6.54816e-33,-0.000515411
1.57227,0.000173701,5.55422e-05,6.8942e-05,3.94107e-05,126.456,8.67362e-19,0.00135896
1.58203,0.000284293,5.56386e-05,-5.19122e-05,3.94661e-05,379.369,1.73472e-18,0.00323334
1.5918,0.000173701,5.56925e-05,6.8942e-05,3.93601e-05,126.456,1.15648e-18,0.000791814
1.60156,6.31091e-05,5.57197e-05,0.000189796,3.92815e-05,-126.456,5.78241e-19,-0.00164971
1.61133,-4.7483e-05,5.57804e-05,0.00031065,3.93768e-05,-379.369,0,-0.00409123
1.62109,6.31091e-05,5.58668e-05,0.000189796,3.91781e-05,-126.456,5.78241e-19,-0.000908156
1.63086,0.000173701,5.58712e-05,6.8942e-05,3.92695e-05,126.456,1.15648e-18,0.00227492
1.64062,0.000284293,5.58313e-05,-5.19122e-05,3.90545e-05,379.369,1.73472e-18,0.005458
1.65039,0.000173701,5.59588e-05,6.8942e-05,3.92303e-05,126.456,1.73472e-18,0.00131021
1.66016,6.31091e-05,5.58838e-05,0.000189796,3.89903e-05,-126.456,1.73472e-18,-0.00283758
1.66992,-4.7483e-05,5.60748e-05,0.00031065,3.90773e-05,-379.369,1.73472e-18,-0.00698537
1.67969,6.31091e-05,5.6015e-05,0.000189796,3.89423e-05,-126.456,1.92593e-34,-0.00157914
1.68945,0.000173701,5.59916e-05,6.8942e-05,3.9036e-05,126.456,-1.73472e-18,0.0038271
1.69922,0.000284293,5.60455e-05,-5.19122e-05,3.89613e-05,379.369,-3.46945e-18,0.00923334
1.70898,0.000173701,5.6119e-05,6.8942e-05,3.90038e-05,126.456,-2.31296e-18,0.00218749
1.71875,6.31091e-05,5.62345e-05,0.000189796,3.91471e-05,-126.456,-1.15648e-18,-0.00485836
1.72852,-4.7483e-05,5.60722e-05,0.00031065,3.9184e-05,-379.369,0,-0.0119042
1.73828,6.31091e-05,5.609e-05,0.000189796,3.93012e-05,-126.456,1.15648e-18,-0.00272162
1.74805,0.000173701,5.61272e-05,6.8942e-05,3.96513e-05,126.456,2.31296e-18,0.00646097
1.75781,0.000284293,5.61516e-05,-5.19122e-05,3.98332e-05,379.369,3.46945e-18,0.0156436
1.76758,0.000173701,5.62594e-05,6.8942e-05,4.02214e-05,126.456,2.10312e-31,0.00367522
1.77734,6.31091e-05,5.62148e-05,0.000189796,4.07367e-05,-126.456,-3.46945e-18,-0.00829313
1.78711,-4.7483e-05,5.62269e-05,0.00031065,4.12277e-05,-379.369,-6.93889e-18,-0.0202615
1.79687,6.31091e-05,5.61636e-05,0.000189796,4.2048e-05,-126.456,-8.09538e-18,-0.00466402
1.80664,0.000173701,5.62567e-05,6.8942e-05,4.27635e-05,126.456,-9.25186e-18,0.0109334
1.81641,0.000284293,5.62726e-05,-5.19122e-05,4.37253e-05,379.369,-1.04083e-17,0.0265309
1.82617,0.000173701,5.62764e-05,6.8942e-05,4.48389e-05,126.456,-9.25186e-18,0.00620182
1.83594,6.31091e-05,5.62746e-05,0.000189796,4.57679e-05,-126.456,-8.09538e-18,-0.0141272
1.8457,-4.7483e-05,5.63221e-05,0.00031065,4.70285e-05,-379.369,-6.93889e-18,-0.0344563
1.85547,6.31091e-05,5.62497e-05,0.000189796,4.82713e-05,-126.456,2.31296e-18,-0.00796211
1.86523,0.000173701,5.63209e-05,6.8942e-05,4.95472e-05,126.456,1.15648e-17,0.0185321
1.875,0.000284293,5.62623e-05,-5.19122e-05,5.09713e-05,379.369,2.08167e-17,0.0450262
1.88477,0.000173701,5.62356e-05,6.8942e-05,5.2374e-05,126.456,1.38778e-17,0.0104959
1.89453,6.31091e-05,5.62904e-05,0.000189796,5.38154e-05,-126.456,6.93889e-18,-0.0240344
1.9043,-4.7483e-05,5.63892e-05,0.00031065,5.5246e-05,-379.369,0,-0.0585648
1.91406,6.31091e-05,5.64539e-05,0.000189796,5.66842e-05,-126.456,-4.62593e-18,-0.0135614
1.92383,0.000173701,5.63537e-05,6.8942e-05,5.82079e-05,126.456,-9.25186e-18,0.031442
1.93359,0.000284293,5.64108e-05,-5.19122e-05,5.95638e-05,379.369,-1.38778e-17,0.0764453
1.94336,0.000173701,5.62377e-05,6.8942e-05,6.08757e-05,126.456,-3.70074e-17,0.0177927
1.95312,6.31091e-05,5.63968e-05,0.000189796,6.22992e-05,-126.456,-6.01371e-17,-0.0408599
1.96289,-4.7483e-05,5.64381e-05,0.00031065,6.35616e-05,-379.369,-8.32667e-17,-0.0995125
1.97266,6.31091e-05,5.63558e-05,0.000189796,6.4827e-05,-126.456,-6.4763e-17,-0.02307
1.98242,0.000173701,5.64832e-05,6.8942e-05,6.58819e-05,126.456,-4.62593e-17,0.0533725
1.99219,0.000284293,5.63133e-05,-5.19122e-05,6.69548e-05,379.369,-2.77556e-17,0.129815
2.00195,0.000173701,5.64369e-05,6.8942e-05,6.80133e-05,126.456,-4.62593e-17,0.030188
2.01172,6.31091e-05,5.63748e-05,0.000189796,6.89865e-05,-126.456,-6.4763e-17,-0.0694391
2.02148,-4.7483e-05,5.63836e-05,0.00031065,6.97875e-05,-379.369,-8.32667e-17,-0.169066
2.03125,6.31091e-05,5.64267e-05,0.000189796,7.06474e-05,-126.456,-1.0177e-16,-0.0392214
2.04102,0.000173701,5.63634e-05,6.8942e-05,7.13221e-05,126.456,-1.20274e-16,0.0906233
2.05078,0.000284293,5.64026e-05,-5.19122e-05,7.19607e-05,379.369,-1.38778e-16,0.220468
2.06055,0.000173701,5.63183e-05,6.8942e-05,7.25921e-05,126.456,-7.40149e-17,0.0512421
2.07031,6.31091e-05,5.63974e-05,0.000189796,7.30049e-05,-126.456,-9.25186e-18,-0.117984
2.08008,-4.7483e-05,5.6468e-05,0.00031065,7.34977e-05,-379.369,5.55112e-17,-0.28721
2.08984,6.31091e-05,5.64527e-05,0.000189796,7.39201e-05,-126.456,3.70074e-17,-0.0666565
2.09961,0.000173701,5.64179e-05,6.8942e-05,7.42389e-05,126.456,1.85037e-17,0.153897
2.10937,0.000284293,5.65286e-05,-5.19122e-05,7.45503e-05,379.369,0,0.37445
2.11914,0.000173701,5.65834e-05,6.8942e-05,7.48034e-05,126.456,3.70074e-17,0.087004
2.12891,6.31091e-05,5.65986e-05,0.000189796,7.50425e-05,-126.456,7.40149e-17,-0.200442
2.13867,-4.7483e-05,5.6603e-05,0.00031065,7.50495e-05,-379.369,1.11022e-16,-0.487888
2.14844,6.31091e-05,5.65175e-05,0.000189796,7.52763e-05,-126.456,1.11022e-16,-0.113258
2.1582,0.000173701,5.66587e-05,6.8942e-05,7.54242e-05,126.456,1.11022e-16,0.261372
2.16797,0.000284293,5.66303e-05,-5.19122e-05,7.55212e-05,379.369,1.11022e-16,0.636003
2.17773,0.000173701,5.66288e-05,6.8942e-05,7.57222e-05,126.456,1.11022e-16,0.147748
2.1875,6.31091e-05,5.67806e-05,0.000189796,7.56498e-05,-126.456,1.11022e-16,-0.340506
2.19727,-4.7483e-05,5.67337e-05,0.00031065,7.57849e-05,-379.369,1.11022e-16,-0.82876
2.20703,6.31091e-05,5.67469e-05,0.000189796,7.58839e-05,-126.456,1.4803e-16,-0.192416
2.2168,0.000173701,5.67571e-05,6.8942e-05,7.59396e-05,126.456,1.85037e-16,0.443928
2.22656,0.000284293,5.66537e-05,-5.19122e-05,7.59073e-05,379.369,2.22045e-16,1.08027
2.23633,0.000173701,5.67855e-05,6.8942e-05,7.61388e-05,126.456,7.40149e-17,0.250926
2.24609,6.31091e-05,5.66479e-05,0.000189796,7.61622e-05,-126.456,-7.40149e-17,-0.57842
2.25586,-4.7483e-05,5.6712e-05,0.00031065,7.62129e-05,-379.369,-2.22045e-16,-1.40777
2.26562,6.31091e-05,5.67337e-05,0.000189796,7.62853e-05,-126.456,-2.96059e-16,-0.326877
2.27539,0.000173701,5.67475e-05,6.8942e-05,7.63729e-05,126.456,-3.70074e-16,0.754012
2.28516,0.000284293,5.69341e-05,-5.19122e-05,7.64405e-05,379.369,-4.44089e-16,1.8349
2.29492,0.000173701,5.69886e-05,6.8942e-05,7.63685e-05,126.456,-2.96059e-16,0.426179
2.30469,6.31091e-05,5.71547e-05,0.000189796,7.64273e-05,-126.456,-1.4803e-16,-0.982545
2.31445,-4.7483e-05,5.74037e-05,0.00031065,7.65352e-05,-379.369,0,-2.39127
2.32422,6.31091e-05,5.7702e-05,0.000189796,7.65668e-05,-126.456,-4.44089e-16,-0.555277
2.33398,0.000173701,5.8161e-05,6.8942e-05,7.65826e-05,126.456,-8.88178e-16,1.28071
2.34375,0.000284293,5.85984e-05,-5.19122e-05,7.66834e-05,379.369,-1.33227e-15,3.11671
2.35352,0.000173701,5.92896e-05,6.8942e-05,7.66714e-05,126.456,-5.92119e-16,0.723857
2.36328,6.31091e-05,6.00932e-05,0.000189796,7.6662e-05,-126.456,1.4803e-16,-1.66899
2.37305,-4.7483e-05,6.07989e-05,0.00031065,7.67927e-05,-379.369,8.88178e-16,-4.06184
2.38281,6.31091e-05,6.19187e-05,0.000189796,7.6752e-05,-126.456,-1.34106e-29,-0.943237
2.39258,0.000173701,6.28978e-05,6.8942e-05,7.68413e-05,126.456,-8.88178e-16,2.17537
2.40234,0.000284293,6.41104e-05,-5.19122e-05,7.68217e-05,379.369,-1.77636e-15,5.29397
2.41211,0.000173701,6.53924e-05,6.8942e-05,7.68401e-05,126.456,-1.4803e-15,1.22949
2.42187,6.31091e-05,6.66633e-05,0.000189796,7.69758e-05,-126.456,-1.18424e-15,-2.83499
2.43164,-4.7483e-05,6.80253e-05,0.00031065,7.68686e-05,-379.369,-8.88178e-16,-6.89947
2.44141,6.31091e-05,6.94685e-05,0.000189796,7.70291e-05,-126.456,-1.18424e-15,-1.60223
2.45117,0.000173701,7.09345e-05,6.8942e-05,7.70241e-05,126.456,-1.4803e-15,3.69501
2.46094,0.000284293,7.2377e-05,-5.19122e-05,7.69937e-05,379.369,-1.77636e-15,8.99225
2.4707,0.000173701,7.38814e-05,6.8942e-05,7.70971e-05,126.456,1.18424e-15,2.08835
2.48047,6.31091e-05,7.52522e-05,0.000189796,7.7095e-05,-126.456,4.14483e-15,-4.81554
2.49023,-4.7483e-05,7.68179e-05,0.00031065,7.71038e-05,-379.369,7.10543e-15,-11.7194
2.5,6.31091e-05,7.81767e-05,0.000189796,7.72459e-05,-126.456,5.92119e-15,-2.72158
2.50977,0.000173701,7.94203e-05,6.8942e-05,7.71135e-05,126.456,4.73695e-15,6.27627
2.51953,0.000284293,8.06985e-05,-5.19122e-05,7.72137e-05,379.369,3.55271e-15,15.2741
2.5293,0.000173701,8.18698e-05,6.8942e-05,7.71571e-05,126.456,1.18424e-15,3.54721
2.53906,6.31091e-05,8.3095e-05,0.000189796,7.71806e-05,-126.456,-1.18424e-15,-8.1797
2.54883,-4.7483e-05,8.41064e-05,0.00031065,7.7301e-05,-379.369,-3.55271e-15,-19.9066
2.55859,6.31091e-05,8.51388e-05,0.000189796,7.72764e-05,-126.456,2.36848e-15,-4.62292
2.56836,0.000173701,8.59377e-05,6.8942e-05,7.72655e-05,126.456,8.28967e-15,10.6608
2.57812,0.000284293,8.67621e-05,-5.19122e-05,7.73455e-05,379.369,1.42109e-14,25.9445
2.58789,0.000173701,8.75355e-05,6.8942e-05,7.72904e-05,126.456,7.10543e-15,6.02523
2.59766,6.31091e-05,8.82149e-05,0.000189796,7.73962e-05,-126.456,9.68721e-28,-13.894
2.60742,-4.7483e-05,8.86746e-05,0.00031065,7.7407e-05,-379.369,-7.10543e-15,-33.8133
2.61719,6.31091e-05,8.92986e-05,0.000189796,7.73074e-05,-126.456,-1.42109e-14,-7.8525
2.62695,0.000173701,8.96473e-05,6.8942e-05,7.74305e-05,126.456,-2.13163e-14,18.1083
2.63672,0.000284293,9.01362e-05,-5.19122e-05,7.74703e-05,379.369,-2.84217e-14,44.0691
2.64648,0.000173701,9.04031e-05,6.8942e-05,7.74844e-05,126.456,-1.18424e-14,10.2344
2.65625,6.31091e-05,9.05783e-05,0.000189796,7.75204e-05,-126.456,4.73695e-15,-23.6004
2.66602,-4.7483e-05,9.08895e-05,0.00031065,7.75274e-05,-379.369,2.13163e-14,-57.4351
2.67578,6.31091e-05,9.10734e-05,0.000189796,7.74773e-05,-126.456,9.4739e-15,-13.3383
2.68555,0.000173701,9.13175e-05,6.8942e-05,7.75485e-05,126.456,-2.36848e-15,30.7586
2.69531,0.000284293,9.13333e-05,-5.19122e-05,7.75143e-05,379.369,-1.42109e-14,74.8554
2.70508,0.000173701,9.14159e-05,6.8942e-05,7.75781e-05,126.456,-9.4739e-15,17.384
2.71484,6.31091e-05,9.15147e-05,0.000189796,7.75852e-05,-126.456,-4.73695e-15,-40.0875
2.72461,-4.7483e-05,9.16289e-05,0.00031065,7.74855e-05,-379.369,0,-97.559
2.73437,6.31091e-05,9.16638e-05,0.000189796,7.76238e-05,-126.456,-1.89478e-14,-22.6563
2.74414,0.000173701,9.17584e-05,6.8942e-05,7.75834e-05,126.456,-3.78956e-14,52.2463
2.75391,0.000284293,9.17596e-05,-5.19122e-05,7.76396e-05,379.369,-5.68434e-14,127.149
2.76367,0.000173701,9.1923e-05,6.8942e-05,7.76537e-05,126.456,-2.84217e-14,29.5282
2.77344,6.31091e-05,9.19529e-05,0.000189796,7.76139e-05,-126.456,2.15832e-27,-68.0924
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,-379.369,2.84217e-14,-165.713
2.79297,6.31091e-05,9.20587e-05,0.000189796,7.7792e-05,-126.456,4.73695e-14,-38.484
2.80273,0.000173701,9.21483e-05,6.8942e-05,7.76531e-05,126.456,6.63173e-14,88.7452
2.8125,0.000284293,9.21598e-05,-5.19122e-05,7.76897e-05,379.369,8.52651e-14,215.974
2.82227,0.000173701,9.22318e-05,6.8942e-05,7.78444e-05,126.456,3.78956e-14,50.1564
2.83203,6.31091e-05,9.23253e-05,0.000189796,7.79168e-05,-126.456,-9.4739e-15,-115.661
2.8418,-4.7483e-05,9.23074e-05,0.00031065,7.78907e-05,-379.369,-5.68434e-14,-281.479
2.85156,6.31091e-05,9.25187e-05,0.000189796,7.79941e-05,-126.456,-3.78956e-14,-65.3687
2.86133,0.000173701,9.24044e-05,6.8942e-05,7.81438e-05,126.456,-1.89478e-14,150.742
2.87109,0.000284293,9.26314e-05,-5.19122e-05,7.81907e-05,379.369,0,366.853
2.88086,0.000173701,9.26429e-05,6.8942e-05,7.83747e-05,126.456,1.13687e-13,85.1953
2.89062,6.31091e-05,9.26625e-05,0.000189796,7.85675e-05,-126.456,2.27374e-13,-196.462
2.90039,-4.7483e-05,9.28412e-05,0.00031065,7.90031e-05,-379.369,3.41061e-13,-478.119
2.91016,6.31091e-05,9.28058e-05,0.000189796,7.92258e-05,-126.456,2.65269e-13,-111.035
2.91992,0.000173701,9.28869e-05,6.8942e-05,7.97552e-05,126.456,1.89478e-13,256.049
2.92969,0.000284293,9.30062e-05,-5.19122e-05,8.01712e-05,379.369,1.13687e-13,623.133
2.93945,0.000173701,9.3048e-05,6.8942e-05,8.07639e-05,126.456,-1.71656e-27,144.712
2.94922,6.31091e-05,9.30697e-05,0.000189796,8.1445e-05,-126.456,-1.13687e-13,-333.709
2.95898,-4.7483e-05,9.31705e-05,0.00031065,8.22858e-05,-379.369,-2.27374e-13,-812.13
2.96875,6.31091e-05,9.32268e-05,0.000189796,8.31413e-05,-126.456,-2.27374e-13,-188.603
2.97852,0.000173701,9.32566e-05,6.8942e-05,8.41107e-05,126.456,-2.27374e-13,434.923
2.98828,0.000284293,9.32745e-05,-5.19122e-05,8.51748e-05,379.369,-2.27374e-13,1058.45
2.99805,0.000173701,9.32903e-05,6.8942e-05,8.62084e-05,126.456,7.57912e-14,245.807
3.00781,6.31091e-05,9.34837e-05,0.000189796,8.74811e-05,-126.456,3.78956e-13,-566.836
3.01758,-4.7483e-05,9.34969e-05,0.00031065,8.85331e-05,-379.369,6.82121e-13,-1379.48
3.02734,6.31091e-05,9.35273e-05,0.000189796,8.99484e-05,-126.456,4.54747e-13,-320.36
3.03711,0.000173701,9.3433e-05,6.8942e-05,9.12237e-05,126.456,2.27374e-13,738.758
3.04687,0.000284293,9.35851e-05,-5.19122e-05,9.24609e-05,379.369,0,1797.88
3.05664,0.000173701,9.35895e-05,6.8942e-05,9.38628e-05,126.456,0,417.526
3.06641,6.31091e-05,9.36519e-05,0.000189796,9.51451e-05,-126.456,0,-962.824
3.07617,-4.7483e-05,9.36035e-05,0.00031065,9.64471e-05,-379.369,0,-2343.17
3.08594,6.31091e-05,9.37277e-05,0.000189796,9.77449e-05,-126.456,-3.03165e-13,-544.162
3.0957,0.000173701,9.35692e-05,6.8942e-05,9.91298e-05,126.456,-6.0633e-13,1254.85
3.10547,0.000284293,9.37887e-05,-5.19122e-05,0.000100243,379.369,-9.09495e-13,3053.86
3.11523,0.000173701,9.38051e-05,6.8942e-05,0.000101601,126.456,-4.54747e-13,709.208
3.125,6.31091e-05,9.37216e-05,0.000189796,0.00010257,-126.456,-6.86625e-27,-1635.45
3.13477,-4.7483e-05,9.37957e-05,0.00031065,0.000103782,-379.369,4.54747e-13,-3980.1
3.14453,6.31091e-05,9.37538e-05,0.000189796,0.000104737,-126.456,9.09495e-13,-924.311
3.1543,0.000173701,9.37963e-05,6.8942e-05,0.000105753,126.456,1.36424e-12,2131.48
3.16406,0.000284293,9.37564e-05,-5.19122e-05,0.000106726,379.369,1.81899e-12,5187.27
3.17383,0.000173701,9.38437e-05,6.8942e-05,0.000107565,126.456,-3.03165e-13,1204.66
3.18359,6.31091e-05,9.3755e-05,0.000189796,0.000108374,-126.456,-2.42532e-12,-2777.96
3.19336,-4.7483e-05,9.37898e-05,0.00031065,0.000109027,-379.369,-4.54747e-12,-6760.57
3.20312,6.31091e-05,9.37304e-05,0.000189796,0.00010977,-126.456,-1.81899e-12,-1570.03
3.21289,0.000173701,9.37975e-05,6.8942e-05,0.000110314,126.456,9.09495e-13,3620.52
3.22266,0.000284293,9.37011e-05,-5.19122e-05,0.000110895,379.369,3.63798e-12,8811.06
3.23242,0.000173701,9.37983e-05,6.8942e-05,0.000111368,126.456,3.63798e-12,2046.22
3.24219,6.31091e-05,9.3733e-05,0.000189796,0.000111734,-126.456,3.63798e-12,-4718.62
3.25195,-4.7483e-05,9.38021e-05,0.00031065,0.000112193,-379.369,3.63798e-12,-11483.5
3.26172,6.31091e-05,9.3658e-05,0.000189796,0.000112486,-126.456,4.24431e-12,-2666.84
3.27148,0.000173701,9.37811e-05,6.8942e-05,0.000112761,126.456,4.85064e-12,6149.79
3.28125,0.000284293,9.3731e-05,-5.19122e-05,0.000113103,379.369,5.45697e-12,14966.4
3.29102,0.000173701,9.37336e-05,6.8942e-05,0.000113214,126.456,3.63798e-12,3475.7
3.30078,6.31091e-05,9.37271e-05,0.000189796,0.000113362,-126.456,1.81899e-12,-8015.03
3.31055,-4.7483e-05,9.36328e-05,0.00031065,0.000113526,-379.369,0,-19505.7
3.32031,6.31091e-05,9.3769e-05,0.000189796,0.000113653,-126.456,-1.21266e-12,-4529.88
3.33008,0.000173701,9.36677e-05,6.8942e-05,0.000113864,126.456,-2.42532e-12,10446
3.33984,0.000284293,9.36727e-05,-5.19122e-05,0.000113886,379.369,-3.63798e-12,25421.9
3.34961,0.000173701,9.36656e-05,6.8942e-05,0.000113914,126.456,-2.42532e-12,5903.8
3.35937,6.31091e-05,9.36252e-05,0.000189796,0.00011396,-126.456,-1.21266e-12,-13614.3
3.36914,-4.7483e-05,9.36683e-05,0.00031065,0.000114071,-379.369,0,-33132.3
3.37891,6.31091e-05,9.37875e-05,0.000189796,0.000114139,-126.456,2.42532e-12,-7694.42
3.38867,0.000173701,9.36645e-05,6.8942e-05,0.000114162,126.456,4.85064e-12,17743.5
3.39844,0.000284293,9.38115e-05,-5.19122e-05,0.000114217,379.369,7.27596e-12,43181.4
3.4082,0.000173701,9.37304e-05,6.8942e-05,0.000114207,126.456,7.27596e-12,10028.1
3.41797,6.31091e-05,9.38953e-05,0.000189796,0.000114253,-126.456,7.27596e-12,-23125.1
3.42773,-4.7483e-05,9.39149e-05,0.00031065,0.000114359,-379.369,7.27596e-12,-56278.4
3.4375,6.31091e-05,9.41476e-05,0.000189796,0.00011432,-126.456,-4.85064e-12,-13069.7
3.44727,0.000173701,9.41514e-05,6.8942e-05,0.000114477,126.456,-1.69772e-11,30139
3.45703,0.000284293,9.45395e-05,-5.19122e-05,0.000114451,379.369,-2.91038e-11,73347.7
3.4668,0.000173701,9.47285e-05,6.8942e-05,0.000114521,126.456,-1.45519e-11,17033.8
3.47656,6.31091e-05,9.51642e-05,0.000189796,0.000114563,-126.456,-2.1972e-25,-39280.2
3.48633,-4.7483e-05,9.55116e-05,0.00031065,0.000114685,-379.369,1.45519e-11,-95594.1
3.49609,6.31091e-05,9.60665e-05,0.000189796,0.000114724,-126.456,-4.85064e-12,-22200.1
3.50586,0.000173701,9.66879e-05,6.8942e-05,0.00011474,126.456,-2.42532e-11,51193.9
3.51562,0.000284293,9.74013e-05,-5.19122e-05,0.000114776,379.369,-4.36557e-11,124588
3.52539,0.000173701,9.80836e-05,6.8942e-05,0.000114918,126.456,-5.82077e-11,28933.4
3.53516,6.31091e-05,9.90606e-05,0.000189796,0.000114954,-126.456,-7.27596e-11,-66721.1
3.54492,-4.7483e-05,9.99694e-05,0.00031065,0.000115082,-379.369,-8.73115e-11,-162376
3.55469,6.31091e-05,0.000101071,0.000189796,0.00011512,-126.456,-4.85064e-11,-37709
3.56445,0.000173701,0.000102141,6.8942e-05,0.000115231,126.456,-9.70128e-12,86957.6
3.57422,0.000284293,0.000103276,-5.19122e-05,0.000115216,379.369,2.91038e-11,211624
3.58398,0.000173701,0.000104464,6.8942e-05,0.000115267,126.456,3.88051e-11,49146.1
3.59375,6.31091e-05,0.000105845,0.000189796,0.00011528,-126.456,4.85064e-11,-113332
3.60352,-4.7483e-05,0.000107023,0.00031065,0.00011532,-379.369,5.82077e-11,-275810
3.61328,6.31091e-05,0.000108297,0.000189796,0.000115308,-126.456,3.88051e-11,-64052.2
3.62305,0.000173701,0.000109612,6.8942e-05,0.000115297,126.456,1.94026e-11,147706
3.63281,0.000284293,0.000110914,-5.19122e-05,0.000115414,379.369,0,359464
3.64258,0.000173701,0.000112158,6.8942e-05,0.000115459,126.456,3.88051e-11,83479.3
3.65234,6.31091e-05,0.000113415,0.000189796,0.000115462,-126.456,7.76102e-11,-192505
3.66211,-4.7483e-05,0.000114714,0.00031065,0.000115449,-379.369,1.16415e-10,-468489
3.67188,6.31091e-05,0.000115836,0.000189796,0.000115385,-126.456,7.76102e-11,-108799
3.68164,0.000173701,0.000116995,6.8942e-05,0.000115406,126.456,3.88051e-11,250892
3.69141,0.000284293,0.000118028,-5.19122e-05,0.000115302,379.369,0,610583
3.70117,0.000173701,0.000119037,6.8942e-05,0.000115337,126.456,7.76102e-11,141797
3.71094,6.31091e-05,0.000120012,0.000189796,0.000115411,-126.456,1.5522e-10,-326988
3.7207,-4.7483e-05,0.000120799,0.00031065,0.000115297,-379.369,2.32831e-10,-795773
3.73047,6.31091e-05,0.000121664,0.000189796,0.000115196,-126.456,2.32831e-10,-184805
3.74023,0.000173701,0.000122475,6.8942e-05,0.000115279,126.456,2.32831e-10,426163
3.75,0.000284293,0.000123127,-5.19122e-05,0.000115319,379.369,2.32831e-10,1.03713e+06
3.75977,0.000173701,0.00012378,6.8942e-05,0.000115109,126.456,5.43272e-10,240856
3.76953,6.31091e-05,0.00012435,0.000189796,0.000115113,-126.456,8.53712e-10,-555419
3.7793,-4.7483e-05,0.000124786,0.00031065,0.00011522,-379.369,1.16415e-09,-1.35169e+06
3.78906,6.31091e-05,0.000125316,0.000189796,0.000115108,-126.456,7.76102e-10,-313908
3.79883,0.000173701,0.000125733,6.8942e-05,0.000115233,126.456,3.88051e-10,723879
3.80859,0.000284293,0.000126195,-5.19122e-05,0.00011521,379.369,0,1.76167e+06
3.81836,0.000173701,0.000126406,6.8942e-05,0.000115198,126.456,1.5522e-10,409117
3.82812,6.31091e-05,0.000126697,0.000189796,0.000115113,-126.456,3.10441e-10,-943432
3.83789,-4.7483e-05,0.000126965,0.00031065,0.000115211,-379.369,4.65661e-10,-2.29598e+06
3.84766,6.31091e-05,0.000127156,0.000189796,0.000115161,-126.456,3.10441e-10,-533202
3.85742,0.000173701,0.000127429,6.8942e-05,0.000115127,126.456,1.5522e-10,1.22958e+06
3.86719,0.000284293,0.000127547,-5.19122e-05,0.000115206,379.369,0,2.99235e+06
3.87695,0.000173701,0.000127669,6.8942e-05,0.000115269,126.456,-1.5522e-10,694923
3.88672,6.31091e-05,0.000127833,0.000189796,0.000115305,-126.456,-3.10441e-10,-1.60251e+06
3.89648,-4.7483e-05,0.000127892,0.00031065,0.000115311,-379.369,-4.65661e-10,-3.89994e+06
3.90625,6.31091e-05,0.000128078,0.000189796,0.000115365,-126.456,-6.20882e-10,-905694
3.91602,0.000173701,0.000128195,6.8942e-05,0.000115388,126.456,-7.76102e-10,2.08855e+06
3.92578,0.000284293,0.000128288,-5.19122e-05,0.000115444,379.369,-9.31323e-10,5.08279e+06
3.93555,0.000173701,0.000128424,6.8942e-05,0.000115472,126.456,-1.24176e-09,1.18039e+06
3.94531,6.31091e-05,0.00012843,0.000189796,0.000115574,-126.456,-1.5522e-09,-2.72201e+06
3.95508,-4.7483e-05,0.000128649,0.00031065,0.000115576,-379.369,-1.86265e-09,-6.62441e+06
3.96484,6.31091e-05,0.000128623,0.000189796,0.000115761,-126.456,-1.24176e-09,-1.53841e+06
3.97461,0.000173701,0.000128722,6.8942e-05,0.000115779,126.456,-6.20882e-10,3.5476e+06
3.98438,0.000284293,0.000128837,-5.19122e-05,0.000115866,379.369,0,8.6336e+06
3.99414,0.000173701,0.000128844,6.8942e-05,0.000115936,126.456,6.20882e-10,2.00501e+06
4.00391,6.31091e-05,0.000128976,0.000189796,0.000116108,-126.456,1.24176e-09,-4.62359e+06
4.01367,-4.7483e-05,0.000128991,0.00031065,0.000116335,-379.369,1.86265e-09,-1.12522e+07
4.02344,6.31091e-05,0.000129069,0.000189796,0.000116454,-126.456,1.86265e-09,-2.61313e+06
4.0332,0.000173701,0.000129155,6.8942e-05,0.000116637,126.456,1.86265e-09,6.02592e+06
4.04297,0.000284293,0.000129226,-5.19122e-05,0.00011703,379.369,1.86265e-09,1.4665e+07
4.05273,0.000173701,0.000129208,6.8942e-05,0.000117221,126.456,2.48353e-09,3.40569e+06
4.0625,6.31091e-05,0.000129414,0.000189796,0.000117658,-126.456,3.10441e-09,-7.85359e+06
4.07227,-4.7483e-05,0.000129382,0.00031065,0.000118131,-379.369,3.72529e-09,-1.91129e+07
4.08203,6.31091e-05,0.000129373,0.000189796,0.000118576,-126.456,-2.48353e-09,-4.43864e+06
4.0918,0.000173701,0.000129451,6.8942e-05,0.000119228,126.456,-8.69234e-09,1.02356e+07
4.10156,0.000284293,0.000129505,-5.19122e-05,0.000119828,379.369,-1.49012e-08,2.49098e+07
4.11133,0.000173701,0.000129558,6.8942e-05,0.000120449,126.456,-3.72529e-09,5.78489e+06
4.12109,6.31091e-05,0.000129564,0.000189796,0.000121368,-126.456,7.45058e-09,-1.33401e+07
4.13086,-4.7483e-05,0.000129546,0.00031065,0.000122216,-379.369,1.86265e-08,-3.2465e+07
4.14062,6.31091e-05,0.000129592,0.000189796,0.000123049,-126.456,9.93411e-09,-7.53945e+06
4.15039,0.000173701,0.000129666,6.8942e-05,0.000124084,126.456,1.24176e-09,1.73861e+07
4.16016,0.000284293,0.00012963,-5.19122e-05,0.000125245,379.369,-7.45058e-09,4.23117e+07
4.16992,0.000173701,0.000129728,6.8942e-05,0.000126271,126.456,-7.45058e-09,9.82617e+06
4.17969,6.31091e-05,0.000129668,0.000189796,0.00012739,-126.456,-7.45058e-09,-2.26594e+07
4.18945,-4.7483e-05,0.000129775,0.00031065,0.000128628,-379.369,-7.45058e-09,-5.51449e+07
4.19922,6.31091e-05,0.000129701,0.000189796,0.00012976,-126.456,-4.96705e-09,-1.28065e+07
4.20898,0.000173701,0.000129709,6.8942e-05,0.000130953,126.456,-2.48353e-09,2.9532e+07
4.21875,0.000284293,0.000129767,-5.19122e-05,0.000132183,379.369,0,7.18704e+07
4.22852,0.000173701,0.000129806,6.8942e-05,0.000133406,126.456,4.96705e-09,1.66907e+07
4.23828,6.31091e-05,0.000129737,0.000189796,0.000134557,-126.456,9.93411e-09,-3.8489e+07
4.24805,-4.7483e-05,0.000129861,0.00031065,0.000135754,-379.369,1.49012e-08,-9.36687e+07
4.25781,6.31091e-05,0.000129907,0.000189796,0.000136882,-126.456,9.93411e-09,-2.1753e+07
4.26758,0.000173701,0.00012988,6.8942e-05,0.000138052,126.456,4.96705e-09,5.01628e+07
4.27734,0.000284293,0.00012988,-5.19122e-05,0.000139097,379.369,0,1.22079e+08
4.28711,0.000173701,0.000129952,6.8942e-05,0.000140079,126.456,-9.93411e-09,2.83507e+07
4.29687,6.31091e-05,0.000130014,0.000189796,0.000141018,-126.456,-1.98682e-08,-6.53772e+07
4.30664,-4.7483e-05,0.000129934,0.00031065,0.000141933,-379.369,-2.98023e-08,-1.59105e+08
4.31641,6.31091e-05,0.000130107,0.000189796,0.000142852,-126.456,-1.98682e-08,-3.69495e+07
4.32617,0.000173701,0.000130063,6.8942e-05,0.00014361,126.456,-9.93411e-09,8.52062e+07
4.33594,0.000284293,0.000130051,-5.19122e-05,0.00014441,379.369,0,2.07362e+08
4.3457,0.000173701,0.000130107,6.8942e-05,0.000144957,126.456,-1.98682e-08,4.81563e+07
4.35547,6.31091e-05,0.000130124,0.000189796,0.00014572,-126.456,-3.97364e-08,-1.11049e+08
4.36523,-4.7483e-05,0.000130233,0.00031065,0.000146292,-379.369,-5.96046e-08,-2.70255e+08
4.375,6.31091e-05,0.000130098,0.000189796,0.00014682,-126.456,-3.97364e-08,-6.27621e+07
4.38477,0.000173701,0.000130208,6.8942e-05,0.000147311,126.456,-1.98682e-08,1.44731e+08
4.39453,0.000284293,0.000130167,-5.19122e-05,0.000147737,379.369,0,3.52224e+08
4.4043,0.000173701,0.000130146,6.8942e-05,0.000148089,126.456,3.97364e-08,8.17979e+07
4.41406,6.31091e-05,0.000130212,0.000189796,0.000148466,-126.456,7.94729e-08,-1.88628e+08
4.42383,-4.7483e-05,0.00013012,0.00031065,0.000148787,-379.369,1.19209e-07,-4.59053e+08
4.43359,6.31091e-05,0.000130075,0.000189796,0.000149077,-126.456,3.97364e-08,-1.06607e+08
4.44336,0.000173701,0.000129997,6.8942e-05,0.000149307,126.456,-3.97364e-08,2.45839e+08
4.45312,0.000284293,0.000130082,-5.19122e-05,0.00014961,379.369,-1.19209e-07,5.98285e+08
4.46289,0.000173701,0.000130058,6.8942e-05,0.00014973,126.456,-1.19209e-07,1.38941e+08
4.47266,6.31091e-05,0.000130067,0.000189796,0.00014998,-126.456,-1.19209e-07,-3.20402e+08
4.48242,-4.7483e-05,0.00013004,0.00031065,0.000150117,-379.369,-1.19209e-07,-7.79745e+08
4.49219,6.31091e-05,0.000130064,0.000189796,0.000150262,-126.456,1.58946e-07,-1.81083e+08
4.50195,0.000173701,0.000130011,6.8942e-05,0.000150441,126.456,4.37101e-07,4.1758e+08
4.51172,0.000284293,0.000130146,-5.19122e-05,0.000150504,379.369,7.15256e-07,1.01624e+09
4.52148,0.000173701,0.000130125,6.8942e-05,0.000150741,126.456,3.97364e-07,2.36005e+08
4.53125,6.31091e-05,0.000130136,0.000189796,0.00015077,-126.456,7.94729e-08,-5.44233e+08
4.54102,-4.7483e-05,0.000130329,0.00031065,0.000150846,-379.369,-2.38419e-07,-1.32447e+09
4.55078,6.31091e-05,0.000130295,0.000189796,0.000151089,-126.456,-2.38419e-07,-3.07586e+08
4.56055,0.000173701,0.000130478,6.8942e-05,0.000151071,126.456,-2.38419e-07,7.09299e+08
4.57031,0.000284293,0.000130602,-5.19122e-05,0.00015131,379.369,-2.38419e-07,1.72618e+09
4.58008,0.000173701,0.00013073,6.8942e-05,0.000151317,126.456,-1.44525e-20,4.00877e+08
4.58984,6.31091e-05,0.000130926,0.000189796,0.000151418,-126.456,2.38419e-07,-9.2443e+08
4.59961,-4.7483e-05,0.000131182,0.00031065,0.000151494,-379.369,4.76837e-07,-2.24974e+09
4.60937,6.31091e-05,0.000131481,0.000189796,0.000151651,-126.456,4.76837e-07,-5.22463e+08
4.61914,0.000173701,0.000131805,6.8942e-05,0.000151669,126.456,4.76837e-07,1.20481e+09
4.62891,0.000284293,0.000132183,-5.19122e-05,0.000151864,379.369,4.76837e-07,2.93208e+09
4.63867,0.000173701,0.000132734,6.8942e-05,0.000151815,126.456,4.76837e-07,6.80927e+08
4.64844,6.31091e-05,0.000133212,0.000189796,0.000151976,-126.456,4.76837e-07,-1.57023e+09
4.6582,-4.7483e-05,0.000133785,0.00031065,0.000152015,-379.369,4.76837e-07,-3.82139e+09
4.66797,6.31091e-05,0.000134476,0.000189796,0.000152096,-126.456,3.17891e-07,-8.87452e+08
4.67773,0.000173701,0.000135228,6.8942e-05,0.000152121,126.456,1.58946e-07,2.04648e+09
4.6875,0.000284293,0.000136044,-5.19122e-05,0.000152235,379.369,0,4.98042e+09
4.69727,0.000173701,0.000136974,6.8942e-05,0.000152339,126.456,-6.35783e-07,1.15662e+09
4.70703,6.31091e-05,0.000137789,0.000189796,0.000152316,-126.456,-1.27157e-06,-2.66718e+09
4.7168,-4.7483e-05,0.00013886,0.00031065,0.000152488,-379.369,-1.90735e-06,-6.49099e+09
4.72656,6.31091e-05,0.000139898,0.000189796,0.000152488,-126.456,-9.53674e-07,-1.50742e+09
4.73633,0.000173701,0.000140984,6.8942e-05,0.000152486,126.456,5.75982e-20,3.47614e+09
4.74609,0.000284293,0.000142166,-5.19122e-05,0.000152624,379.369,9.53674e-07,8.45971e+09
4.75586,0.000173701,0.000143207,6.8942e-05,0.000152569,126.456,-6.35783e-07,1.96462e+09
4.76562,6.31091e-05,0.000144415,0.000189796,0.000152691,-126.456,-2.22524e-06,-4.53046e+09
4.77539,-4.7483e-05,0.000145541,0.00031065,0.000152712,-379.369,-3.8147e-06,-1.10255e+10
4.78516,6.31091e-05,0.000146638,0.000189796,0.000152709,-126.456,-3.17891e-06,-2.5605e+09
4.79492,0.000173701,0.000147824,6.8942e-05,0.000152746,126.456,-2.54313e-06,5.90456e+09
4.80469,0.000284293,0.000148971,-5.19122e-05,0.000152878,379.369,-1.90735e-06,1.43696e+10
4.81445,0.000173701,0.000150068,6.8942e-05,0.00015289,126.456,5.75982e-20,3.3371e+09
4.82422,6.31091e-05,0.000151161,0.000189796,0.000152909,-126.456,1.90735e-06,-7.69541e+09
4.83398,-4.7483e-05,0.000152126,0.00031065,0.00015289,-379.369,3.8147e-06,-1.87279e+10
4.84375,6.31091e-05,0.000153167,0.000189796,0.000152951,-126.456,2.54313e-06,-4.34924e+09
4.85352,0.000173701,0.000154099,6.8942e-05,0.000152959,126.456,1.27157e-06,1.00294e+10
4.86328,0.000284293,0.000154964,-5.19122e-05,0.000153017,379.369,0,2.44081e+10
4.87305,0.000173701,0.00015578,6.8942e-05,0.000153006,126.456,5.08626e-06,5.66837e+09
4.88281,6.31091e-05,0.00015664,0.000189796,0.000153082,-126.456,1.01725e-05,-1.30714e+10
4.89258,-4.7483e-05,0.000157308,0.00031065,0.000153002,-379.369,1.52588e-05,-3.18111e+10
4.90234,6.31091e-05,0.000158078,0.000189796,0.000153064,-126.456,5.08626e-06,-7.38759e+09
4.91211,0.000173701,0.000158663,6.8942e-05,0.000153102,126.456,-5.08626e-06,1.70359e+10
4.92187,0.000284293,0.000159148,-5.19122e-05,0.000153029,379.369,-1.52588e-05,4.14595e+10
4.93164,0.000173701,0.00015973,6.8942e-05,0.000153168,126.456,-5.08626e-06,9.62826e+09
4.94141,6.31091e-05,0.000160218,0.000189796,0.000153195,-126.456,5.08626e-06,-2.2203e+10
4.95117,-4.7483e-05,0.000160602,0.00031065,0.000153174,-379.369,1.52588e-05,-5.40342e+10
4.96094,6.31091e-05,0.000161129,0.000189796,0.000153086,-126.456,1.01725e-05,-1.25485e+10
4.9707,0.000173701,0.000161473,6.8942e-05,0.000153183,126.456,5.08626e-06,2.89371e+10
4.98047,0.000284293,0.000161804,-5.19122e-05,0.000153076,379.369,0,7.04228e+10
4.99023,0.000173701,0.000162088,6.8942e-05,0.000153149,126.456,-5.08626e-06,1.63545e+10
5,6.31091e-05,0.000162345,0.000189796,0.000153224,-126.456,-1.01725e-05,-3.77138e+10
5.00977,-4.7483e-05,0.000162638,0.00031065,0.000153087,-379.369,-1.52588e-05,-9.17821e+10
5.01953,6.31091e-05,0.000162725,0.000189796,0.000153202,-126.456,-1.52588e-05,-2.13148e+10
5.0293,0.000173701,0.000163097,6.8942e-05,0.000153197,126.456,-1.52588e-05,4.91525e+10
5.03906,0.000284293,0.000163206,-5.19122e-05,0.000153121,379.369,-1.52588e-05,1.1962e+11
5.04883,0.000173701,0.000163449,6.8942e-05,0.000153125,126.456,-2.03451e-05,2.77797e+10
5.05859,6.31091e-05,0.000163586,0.000189796,0.000153195,-126.456,-2.54313e-05,-6.40604e+10
5.06836,-4.7483e-05,0.000163673,0.00031065,0.000153077,-379.369,-3.05176e-05,-1.55901e+11
5.07812,6.31091e-05,0.000163844,0.000189796,0.000153152,-126.456,-3.05176e-05,-3.62052e+10
5.08789,0.000173701,0.000163961,6.8942e-05,0.000153167,126.456,-3.05176e-05,8.34901e+10
5.09766,0.000284293,0.000164098,-5.19122e-05,0.000153135,379.369,-3.05176e-05,2.03185e+11
5.10742,0.000173701,0.000164165,6.8942e-05,0.000153191,126.456,-4.06901e-05,4.71863e+10
5.11719,6.31091e-05,0.000164283,0.000189796,0.000153229,-126.456,-5.08626e-05,-1.08813e+11
5.12695,-4.7483e-05,0.000164308,0.00031065,0.000153331,-379.369,-6.10352e-05,-2.64812e+11
5.13672,6.31091e-05,0.000164487,0.000189796,0.000153375,-126.456,-8.13802e-05,-6.1498e+10
5.14648,0.000173701,0.000164482,6.8942e-05,0.000153404,126.456,-0.000101725,1.41816e+11
5.15625,0.000284293,0.000164548,-5.19122e-05,0.000153561,379.369,-0.00012207,3.45129e+11
5.16602,0.000173701,0.000164566,6.8942e-05,0.000153706,126.456,-0.000101725,8.01504e+10
5.17578,6.31091e-05,0.000164636,0.000189796,0.000153851,-126.456,-8.13802e-05,-1.84829e+11
5.18555,-4.7483e-05,0.000164695,0.00031065,0.000153952,-379.369,-6.10352e-05,-4.49807e+11
5.19531,6.31091e-05,0.000164677,0.000189796,0.000154226,-126.456,-8.13802e-05,-1.0446e+11
5.20508,0.000173701,0.000164695,6.8942e-05,0.000154486,126.456,-0.000101725,2.40887e+11
5.21484,0.000284293,0.000164752,-5.19122e-05,0.000154902,379.369,-0.00012207,5.86235e+11
5.22461,0.000173701,0.000164789,6.8942e-05,0.000155215,126.456,-0.00016276,1.36143e+11
5.23437,6.31091e-05,0.000164813,0.000189796,0.000155688,-126.456,-0.000203451,-3.13949e+11
5.24414,-4.7483e-05,0.000164851,0.00031065,0.000156249,-379.369,-0.000244141,-7.6404e+11
5.25391,6.31091e-05,0.000164762,0.000189796,0.000156718,-126.456,-8.13802e-05,-1.77435e+11
5.26367,0.000173701,0.000164819,6.8942e-05,0.000157445,126.456,8.13802e-05,4.09169e+11
5.27344,0.000284293,0.000164845,-5.19122e-05,0.000158063,379.369,0.000244141,9.95774e+11
5.2832,0.000173701,0.000164798,6.8942e-05,0.000158886,126.456,0.00016276,2.31252e+11
5.29297,6.31091e-05,0.000164891,0.000189796,0.000159814,-126.456,8.13802e-05,-5.33271e+11
5.30273,-4.7483e-05,0.000164878,0.00031065,0.000160719,-379.369,0,-1.29779e+12
5.3125,6.31091e-05,0.000164908,0.000189796,0.000161692,-126.456,8.13802e-05,-3.0139e+11
5.32227,0.000173701,0.000164981,6.8942e-05,0.000162574,126.456,0.00016276,6.95013e+11
5.33203,0.000284293,0.000164989,-5.19122e-05,0.000163785,379.369,0.000244141,1.69142e+12
5.3418,0.000173701,0.000164941,6.8942e-05,0.000164856,126.456,0.000325521,3.92803e+11
5.35156,6.31091e-05,0.000164922,0.000189796,0.000165924,-126.456,0.000406901,-9.05811e+11
5.36133,-4.7483e-05,0.000164983,0.00031065,0.000167082,-379.369,0.000488281,-2.20442e+12
5.37109,6.31091e-05,0.000164983,0.000189796,0.000168229,-126.456,0.00016276,-5.1194e+11
5.38086,0.000173701,0.000165071,6.8942e-05,0.000169401,126.456,-0.00016276,1.18054e+12
5.39062,0.000284293,0.000165033,-5.19122e-05,0.000170437,379.369,-0.000488281,2.87303e+12
5.40039,0.000173701,0.00016507,6.8942e-05,0.000171685,126.456,-0.000325521,6.67212e+11
5.41016,6.31091e-05,0.00016506,0.000189796,0.000172766,-126.456,-0.00016276,-1.5386e+12
5.41992,-4.7483e-05,0.000165268,0.00031065,0.000173779,-379.369,0,-3.74442e+12
5.42969,6.31091e-05,0.000165125,0.000189796,0.00017487,-126.456,0,-8.69578e+11
5.43945,0.000173701,0.000165299,6.8942e-05,0.000175915,126.456,0,2.00526e+12
5.44922,0.000284293,0.000165239,-5.19122e-05,0.000176807,379.369,0,4.88011e+12
5.45898,0.000173701,0.000165304,6.8942e-05,0.00017764,126.456,-0.000325521,1.13332e+12
5.46875,6.31091e-05,0.00016537,0.000189796,0.000178606,-126.456,-0.000651042,-2.61346e+12
5.47852,-4.7483e-05,0.00016538,0.00031065,0.00017942,-379.369,-0.000976562,-6.36025e+12
5.48828,6.31091e-05,0.000165411,0.000189796,0.000180153,-126.456,0.000325521,-1.47706e+12
5.49805,0.000173701,0.000165361,6.8942e-05,0.000180851,126.456,0.0016276,3.40613e+12
5.50781,0.000284293,0.000165523,-5.19122e-05,0.000181537,379.369,0.00292969,8.28932e+12
5.51758,0.000173701,0.000165448,6.8942e-05,0.00018205,126.456,0.00325521,1.92505e+12
5.52734,6.31091e-05,0.000165633,0.000189796,0.000182745,-126.456,0.00358073,-4.43921e+12
5.53711,-4.7483e-05,0.000165566,0.00031065,0.000183192,-379.369,0.00390625,-1.08035e+13
5.54688,6.31091e-05,0.000165675,0.000189796,0.000183626,-126.456,0.00455729,-2.50892e+12
5.55664,0.000173701,0.00016569,6.8942e-05,0.000184081,126.456,0.00520833,5.78563e+12
5.56641,0.000284293,0.000165703,-5.19122e-05,0.000184484,379.369,0.00585938,1.40802e+13
5.57617,0.000173701,0.000165867,6.8942e-05,0.000184776,126.456,0.00520833,3.26988e+12
5.58594,6.31091e-05,0.000165693,0.000189796,0.000185109,-126.456,0.00455729,-7.54042e+12
5.5957,-4.7483e-05,0.000165942,0.00031065,0.000185408,-379.369,0.00390625,-1.83507e+13
5.60547,6.31091e-05,0.000165898,0.000189796,0.000185769,-126.456,-0.00260417,-4.26164e+12
5.61523,0.000173701,0.000165943,6.8942e-05,0.000185914,126.456,-0.00911458,9.82744e+12
5.625,0.000284293,0.000165993,-5.19122e-05,0.000186183,379.369,-0.015625,2.39165e+13
5.63477,0.000173701,0.000165957,6.8942e-05,0.000186404,126.456,-0.0130208,5.5542e+12
5.64453,6.31091e-05,0.000166054,0.000189796,0.000186572,-126.456,-0.0104167,-1.28081e+13
5.6543,-4.7483e-05,0.000166129,0.00031065,0.000186839,-379.369,-0.0078125,-3.11704e+13
5.66406,6.31091e-05,0.000166098,0.000189796,0.000186961,-126.456,-0.0078125,-7.2388e+12
5.67383,0.000173701,0.000166166,6.8942e-05,0.000187164,126.456,-0.0078125,1.66928e+13
5.68359,0.000284293,0.000166283,-5.19122e-05,0.000187365,379.369,-0.0078125,4.06244e+13
5.69336,0.000173701,0.000166371,6.8942e-05,0.000187364,126.456,-0.0104167,9.43434e+12
5.70312,6.31091e-05,0.000166364,0.000189796,0.000187671,-126.456,-0.0130208,-2.17558e+13
5.71289,-4.7483e-05,0.000166507,0.00031065,0.000187705,-379.369,-0.015625,-5.29459e+13
5.72266,6.31091e-05,0.000166606,0.000189796,0.000187857,-126.456,-0.015625,-1.22958e+13
5.73242,0.000173701,0.000166787,6.8942e-05,0.000187995,126.456,-0.015625,2.83543e+13
5.74219,0.000284293,0.000167003,-5.19122e-05,0.000188113,379.369,-0.015625,6.90044e+13
5.75195,0.000173701,0.000167193,6.8942e-05,0.000188149,126.456,0.00520833,1.60251e+13
5.76172,6.31091e-05,0.000167502,0.000189796,0.000188377,-126.456,0.0260417,-3.69542e+13
5.77148,-4.7483e-05,0.000167822,0.00031065,0.000188408,-379.369,0.046875,-8.99335e+13
5.78125,6.31091e-05,0.000168154,0.000189796,0.000188537,-126.456,0.046875,-2.08855e+13
5.79102,0.000173701,0.000168657,6.8942e-05,0.000188562,126.456,0.046875,4.81625e+13
5.80078,0.000284293,0.000169153,-5.19122e-05,0.000188624,379.369,0.046875,1.1721e+14
5.81055,0.000173701,0.000169704,6.8942e-05,0.000188746,126.456,0.03125,2.72201e+13
5.82031,6.31091e-05,0.000170343,0.000189796,0.000188765,-126.456,0.015625,-6.27702e+13
5.83008,-4.7483e-05,0.000171033,0.00031065,0.00018883,-379.369,0,-1.52761e+14
5.83984,6.31091e-05,0.000171732,0.000189796,0.000188798,-126.456,-0.0104167,-3.5476e+13
5.84961,0.000173701,0.000172577,6.8942e-05,0.000188931,126.456,-0.0208333,8.18085e+13
5.85937,0.000284293,0.000173474,-5.19122e-05,0.000189009,379.369,-0.03125,1.99093e+14
5.86914,0.000173701,0.000174323,6.8942e-05,0.000189011,126.456,-0.0416667,4.6236e+13
5.87891,6.31091e-05,0.000175329,0.000189796,0.00018905,-126.456,-0.0520833,-1.06621e+14
5.88867,-4.7483e-05,0.000176394,0.00031065,0.000188979,-379.369,-0.0625,-2.59478e+14
5.89844,6.31091e-05,0.000177352,0.000189796,0.000189122,-126.456,-0.0833333,-6.02594e+13
5.9082,0.000173701,0.00017847,6.8942e-05,0.000189141,126.456,-0.104167,1.38959e+14
5.91797,0.000284293,0.000179492,-5.19122e-05,0.000189142,379.369,-0.125,3.38178e+14
5.92773,0.000173701,0.000180556,6.8942e-05,0.000189196,126.456,-0.104167,7.85361e+13
5.9375,6.31091e-05,0.000181661,0.000189796,0.00018918,-126.456,-0.0833333,-1.81106e+14
5.94727,-4.7483e-05,0.000182792,0.00031065,0.000189277,-379.369,-0.0625,-4.40748e+14
5.95703,6.31091e-05,0.000183889,0.000189796,0.000189364,-126.456,9.47853e-15,-1.02356e+14
5.9668,0.000173701,0.000184741,6.8942e-05,0.000189267,126.456,0.0625,2.36035e+14
5.97656,0.000284293,0.000185852,-5.19122e-05,0.000189397,379.369,0.125,5.74427e+14
5.98633,0.000173701,0.00018685,6.8942e-05,0.00018933,126.456,0.0833333,1.33401e+14
5.99609,6.31091e-05,0.000187725,0.000189796,0.000189483,-126.456,0.0416667,-3.07625e+14
6.00586,-4.7483e-05,0.000188639,0.00031065,0.000189439,-379.369,0,-7.48651e+14
6.01562,6.31091e-05,0.000189591,0.000189796,0.00018946,-126.456,0.0833333,-1.73862e+14
6.02539,0.000173701,0.000190232,6.8942e-05,0.000189567,126.456,0.166667,4.00928e+14
6.03516,0.000284293,0.000191172,-5.19122e-05,0.000189514,379.369,0.25,9.75718e+14
6.04492,0.000173701,0.000191806,6.8942e-05,0.00018963,126.456,0.166667,2.26594e+14
6.05469,6.31091e-05,0.000192428,0.000189796,0.00018969,-126.456,0.0833333,-5.2253e+14
6.06445,-4.7483e-05,0.000193048,0.00031065,0.000189674,-379.369,0,-1.27165e+15
6.07422,6.31091e-05,0.000193627,0.000189796,0.000189807,-126.456,0.166667,-2.9532e+14
6.08398,0.000173701,0.000194151,6.8942e-05,0.000189808,126.456,0.333333,6.81014e+14
6.09375,0.000284293,0.000194669,-5.19122e-05,0.000189831,379.369,0.5,1.65735e+15
6.10352,0.000173701,0.000195144,6.8942e-05,0.000189908,126.456,0.333333,3.84891e+14
6.11328,6.31091e-05,0.000195501,0.000189796,0.000189887,-126.456,0.166667,-8.87567e+14
6.12305,-4.7483e-05,0.000195821,0.00031065,0.00019001,-379.369,0,-2.16002e+15
6.13281,6.31091e-05,0.00019626,0.000189796,0.000189981,-126.456,-0.333333,-5.01629e+14
6.14258,0.000173701,0.000196506,6.8942e-05,0.000189967,126.456,-0.666667,1.15677e+15
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,379.369,-1,2.81516e+15
6.16211,0.000173701,0.000197096,6.8942e-05,0.000190092,126.456,-0.666667,6.53773e+14
6.17187,6.31091e-05,0.000197301,0.000189796,0.000190032,-126.456,-0.333333,-1.50762e+15
6.18164,-4.7483e-05,0.000197594,0.00031065,0.000190158,-379.369,0,-3.669e+15
6.19141,6.31091e-05,0.000197647,0.000189796,0.000190194,-126.456,-0.333333,-8.52064e+14
6.20117,0.000173701,0.000197969,6.8942e-05,0.000190181,126.456,-0.666667,1.96488e+15
6.21094,0.000284293,0.000197992,-5.19122e-05,0.00019023,379.369,-1,4.78182e+15
6.2207,0.000173701,0.000198292,6.8942e-05,0.000190199,126.456,0.333333,1.1105e+15
6.23047,6.31091e-05,0.000198429,0.000189796,0.00019021,-126.456,1.66667,-2.56083e+15
6.24023,-4.7483e-05,0.000198584,0.00031065,0.000190241,-379.369,3,-6.23215e+15
6.25,6.31091e-05,0.000198792,0.000189796,0.000190259,-126.456,1.33333,-1.44731e+15
6.25977,0.000173701,0.000198828,6.8942e-05,0.000190321,126.456,-0.333333,3.33753e+15
6.26953,0.000284293,0.000199017,-5.19122e-05,0.000190456,379.369,-2,8.12236e+15
6.2793,0.000173701,0.000199067,6.8942e-05,0.00019033,126.456,-0.666667,1.88628e+15
6.28906,6.31091e-05,0.00019921,0.000189796,0.000190438,-126.456,0.666667,-4.3498e+15
6.29883,-4.7483e-05,0.000199257,0.00031065,0.000190516,-379.369,2,-1.05859e+16
6.30859,6.31091e-05,0.000199425,0.000189796,0.000190649,-126.456,1.33333,-2.45839e+15
6.31836,0.000173701,0.000199504,6.8942e-05,0.000190804,126.456,0.666667,5.6691e+15
6.32812,0.000284293,0.000199579,-5.19122e-05,0.000190864,379.369,0,1.37966e+16
6.33789,0.000173701,0.00019965,6.8942e-05,0.000191092,126.456,0,3.20402e+15
6.34766,6.31091e-05,0.000199655,0.000189796,0.000191355,-126.456,0,-7.38855e+15
6.35742,-4.7483e-05,0.00019982,0.00031065,0.000191617,-379.369,0,-1.79811e+16
6.36719,6.31091e-05,0.000199923,0.000189796,0.00019202,-126.456,0,-4.17581e+15
6.37695,0.000173701,0.000199879,6.8942e-05,0.000192336,126.456,0,9.6295e+15
6.38672,0.000284293,0.000199995,-5.19122e-05,0.000192737,379.369,0,2.34348e+16
6.39648,0.000173701,0.000200017,6.8942e-05,0.00019323,126.456,0,5.44234e+15
6.40625,6.31091e-05,0.000200096,0.000189796,0.000193794,-126.456,0,-1.25501e+16
6.41602,-4.7483e-05,0.000200041,0.00031065,0.000194418,-379.369,0,-3.05426e+16
6.42578,6.31091e-05,0.000200265,0.000189796,0.000195142,-126.456,0,-7.093e+15
6.43555,0.000173701,0.000200314,6.8942e-05,0.000195822,126.456,0,1.63566e+16
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,379.369,0,3.98062e+16
6.45508,0.000173701,0.000200438,6.8942e-05,0.000197505,126.456,5.33333,9.24432e+15
6.46484,6.31091e-05,0.000200423,0.000189796,0.000198356,-126.456,10.6667,-2.13176e+16
6.47461,-4.7483e-05,0.000200591,0.00031065,0.000199321,-379.369,16,-5.18795e+16
6.48437,6.31091e-05,0.000200491,0.000189796,0.000200248,-126.456,16,-1.20481e+16
6.49414,0.000173701,0.000200658,6.8942e-05,0.000201312,126.456,16,2.77832e+16
6.50391,0.000284293,0.000200697,-5.19122e-05,0.0002024,379.369,16,6.76146e+16
6.51367,0.000173701,0.000200541,6.8942e-05,0.000203397,126.456,10.6667,1.57023e+16
6.52344,6.31091e-05,0.000200783,0.000189796,0.000204423,-126.456,5.33333,-3.62099e+16
6.5332,-4.7483e-05,0.00020067,0.00031065,0.000205501,-379.369,0,-8.81222e+16
6.54297,6.31091e-05,0.000200732,0.000189796,0.000206524,-126.456,5.33333,-2.04649e+16
6.55273,0.000173701,0.000200704,6.8942e-05,0.000207663,126.456,10.6667,4.71924e+16
6.5625,0.000284293,0.000200768,-5.19122e-05,0.000208602,379.369,16,1.1485e+17
6.57227,0.000173701,0.000200732,6.8942e-05,0.000209676,126.456,21.3333,2.66719e+16
6.58203,6.31091e-05,0.0002008,0.000189796,0.000210669,-126.456,26.6667,-6.15059e+16
6.5918,-4.7483e-05,0.000200768,0.00031065,0.000211582,-379.369,32,-1.49684e+17
6.60156,6.31091e-05,0.000200792,0.000189796,0.000212553,-126.456,21.3333,-3.47615e+16
6.61133,0.000173701,0.00020089,6.8942e-05,0.000213403,126.456,10.6667,8.01607e+16
6.62109,0.000284293,0.000200785,-5.19122e-05,0.000214224,379.369,0,1.95083e+17
6.63086,0.000173701,0.000200799,6.8942e-05,0.000215075,126.456,-10.6667,4.53047e+16
6.64062,6.31091e-05,0.000200782,0.000189796,0.00021584,-126.456,-21.3333,-1.04474e+17
6.65039,-4.7483e-05,0.000200868,0.00031065,0.000216466,-379.369,-32,-2.54252e+17
6.66016,6.31091e-05,0.000200851,0.000189796,0.000217158,-126.456,-21.3333,-5.90457e+16
6.66992,0.000173701,0.000200739,6.8942e-05,0.000217782,126.456,-10.6667,1.36161e+17
6.67969,0.000284293,0.000200811,-5.19122e-05,0.00021831,379.369,0,3.31367e+17
6.68945,0.000173701,0.000200946,6.8942e-05,0.000218903,126.456,42.6667,7.69543e+16
6.69922,6.31091e-05,0.000200673,0.000189796,0.000219327,-126.456,85.3333,-1.77458e+17
6.70898,-4.7483e-05,0.000200894,0.00031065,0.000219841,-379.369,128,-4.31871e+17
6.71875,6.31091e-05,0.00020082,0.000189796,0.00022016,-126.456,128,-1.00295e+17
6.72852,0.000173701,0.000200844,6.8942e-05,0.00022065,126.456,128,2.31281e+17
6.73828,0.000284293,0.000200938,-5.19122e-05,0.00022088,379.369,128,5.62857e+17
6.74805,0.000173701,0.000200813,6.8942e-05,0.000221182,126.456,170.667,1.30714e+17
6.75781,6.31091e-05,0.000200958,0.000189796,0.000221518,-126.456,213.333,-3.01429e+17
6.76758,-4.7483e-05,0.000200963,0.00031065,0.000221671,-379.369,256,-7.33573e+17
6.77734,6.31091e-05,0.00020098,0.000189796,0.000221966,-126.456,213.333,-1.7036e+17
6.78711,0.000173701,0.000200999,6.8942e-05,0.000222201,126.456,170.667,3.92853e+17
6.79687,0.000284293,0.000201083,-5.19122e-05,0.000222301,379.369,128,9.56066e+17
6.80664,0.000173701,0.000201061,6.8942e-05,0.000222582,126.456,85.3333,2.2203e+17
6.81641,6.31091e-05,0.000201036,0.000189796,0.000222576,-126.456,42.6667,-5.12006e+17
6.82617,-4.7483e-05,0.000201155,0.00031065,0.000222816,-379.369,0,-1.24604e+18
6.83594,6.31091e-05,0.000201217,0.000189796,0.000222987,-126.456,-85.3333,-2.89372e+17
6.8457,0.000173701,0.000201297,6.8942e-05,0.000222967,126.456,-170.667,6.67298e+17
6.85547,0.000284293,0.000201355,-5.19122e-05,0.000223155,379.369,-256,1.62397e+18
6.86523,0.000173701,0.000201473,6.8942e-05,0.000223293,126.456,-170.667,3.77139e+17
6.875,6.31091e-05,0.000201553,0.000189796,0.000223368,-126.456,-85.3333,-8.6969e+17
6.88477,-4.7483e-05,0.000201778,0.00031065,0.000223394,-379.369,0,-2.11652e+18
6.89453,6.31091e-05,0.000201906,0.000189796,0.000223508,-126.456,0,-4.91526e+17
6.9043,0.000173701,0.000202125,6.8942e-05,0.000223611,126.456,0,1.13347e+18
6.91406,0.000284293,0.000202368,-5.19122e-05,0.000223676,379.369,0,2.75846e+18
6.92383,0.000173701,0.000202777,6.8942e-05,0.00022377,126.456,-170.667,6.40606e+17
6.93359,6.31091e-05,0.000203014,0.000189796,0.000223772,-126.456,-341.333,-1.47725e+18
6.94336,-4.7483e-05,0.000203567,0.00031065,0.000223825,-379.369,-512,-3.59511e+18
6.95312,6.31091e-05,0.000203995,0.000189796,0.000223923,-126.456,-1024,-8.34902e+17
6.96289,0.000173701,0.000204433,6.8942e-05,0.000223975,126.456,-1536,1.9253e+18
6.97266,0.000284293,0.00020507,-5.19122e-05,0.000224031,379.369,-2048,4.68551e+18
6.98242,0.000173701,0.000205742,6.8942e-05,0.000224074,126.456,-1024,1.08813e+18
6.99219,6.31091e-05,0.000206408,0.000189796,0.000224182,-126.456,-1.55296e-10,-2.50925e+18
7.00195,-4.7483e-05,0.000207133,0.00031065,0.000224111,-379.369,1024,-6.10662e+18
7.01172,6.31091e-05,0.000208033,0.000189796,0.000224143,-126.456,2048,-1.41816e+18
7.02148,0.000173701,0.000208867,6.8942e-05,0.000224264,126.456,3072,3.2703e+18
7.03125,0.000284293,0.000209733,-5.19122e-05,0.000224319,379.369,4096,7.95877e+18
7.04102,0.000173701,0.000210697,6.8942e-05,0.000224278,126.456,3413.33,1.84829e+18
7.05078,6.31091e-05,0.000211655,0.000189796,0.000224374,-126.456,2730.67,-4.26219e+18
7.06055,-4.7483e-05,0.000212699,0.00031065,0.000224429,-379.369,2048,-1.03727e+19
7.07031,6.31091e-05,0.000213734,0.000189796,0.000224465,-126.456,2730.67,-2.40888e+18
7.08008,0.000173701,0.000214716,6.8942e-05,0.000224521,126.456,3413.33,5.55492e+18
7.08984,0.000284293,0.000215658,-5.19122e-05,0.000224574,379.369,4096,1.35187e+19
7.09961,0.000173701,0.000216855,6.8942e-05,0.000224523,126.456,2048,3.13949e+18
7.10937,6.31091e-05,0.000217753,0.000189796,0.000224674,-126.456,3.10592e-10,-7.23973e+18
7.11914,-4.7483e-05,0.000218728,0.00031065,0.000224665,-379.369,-2048,-1.7619e+19
7.12891,6.31091e-05,0.000219728,0.000189796,0.000224739,-126.456,-1365.33,-4.0917e+18
7.13867,0.000173701,0.000220619,6.8942e-05,0.000224634,126.456,-682.667,9.43555e+18
7.14844,0.000284293,0.000221548,-5.19122e-05,0.000224823,379.369,0,2.29628e+19
7.1582,0.000173701,0.000222435,6.8942e-05,0.000224809,126.456,5461.33,5.33272e+18
7.16797,6.31091e-05,0.000223233,0.000189796,0.000224901,-126.456,10922.7,-1.22974e+19
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,-379.369,16384,-2.99274e+19
7.1875,6.31091e-05,0.000224837,0.000189796,0.000224997,-126.456,8192,-6.95014e+18
7.19727,0.000173701,0.000225551,6.8942e-05,0.000225035,126.456,1.24237e-09,1.60272e+19
7.20703,0.000284293,0.000226141,-5.19122e-05,0.000225005,379.369,-8192,3.90045e+19
7.2168,0.000173701,0.000226839,6.8942e-05,0.000225059,126.456,-5461.33,9.05813e+18
7.22656,6.31091e-05,0.000227348,0.000189796,0.000225079,-126.456,-2730.67,-2.08882e+19
7.23633,-4.7483e-05,0.0002279,0.00031065,0.000225178,-379.369,0,-5.08346e+19
7.24609,6.31091e-05,0.000228354,0.000189796,0.000225191,-126.456,-2730.67,-1.18055e+19
7.25586,0.000173701,0.000228824,6.8942e-05,0.000225224,126.456,-5461.33,2.72236e+19
7.26562,0.000284293,0.000229194,-5.19122e-05,0.000225269,379.369,-8192,6.62528e+19
7.27539,0.000173701,0.000229576,6.8942e-05,0.000225355,126.456,-10922.7,1.53861e+19
7.28516,6.31091e-05,0.000229858,0.000189796,0.000225377,-126.456,-13653.3,-3.54806e+19
7.29492,-4.7483e-05,0.000230221,0.00031065,0.000225367,-379.369,-16384,-8.63473e+19
7.30469,6.31091e-05,0.000230459,0.000189796,0.000225447,-126.456,-1.48975e-09,-2.00527e+19
7.31445,0.000173701,0.000230765,6.8942e-05,0.000225423,126.456,16384,4.62419e+19
7.32422,0.000284293,0.000231076,-5.19122e-05,0.000225508,379.369,32768,1.12537e+20
7.33398,0.000173701,0.000231246,6.8942e-05,0.000225487,126.456,21845.3,2.61347e+19
7.34375,6.31091e-05,0.000231405,0.000189796,0.000225515,-126.456,10922.7,-6.02671e+19
7.35352,-4.7483e-05,0.000231605,0.00031065,0.000225562,-379.369,0,-1.46669e+20
7.36328,6.31091e-05,0.000231671,0.000189796,0.000225635,-126.456,-10922.7,-3.40614e+19
7.37305,0.000173701,0.000231953,6.8942e-05,0.000225512,126.456,-21845.3,7.85462e+19
7.38281,0.000284293,0.00023203,-5.19122e-05,0.000225756,379.369,-32768,1.91154e+20
7.39258,0.000173701,0.000232269,6.8942e-05,0.000225681,126.456,-43690.7,4.43922e+19
7.40234,6.31091e-05,0.000232365,0.000189796,0.000225772,-126.456,-54613.3,-1.02369e+20
7.41211,-4.7483e-05,0.000232405,0.00031065,0.000225824,-379.369,-65536,-2.49131e+20
7.42188,6.31091e-05,0.000232581,0.000189796,0.000225865,-126.456,-43690.7,-5.78564e+19
7.43164,0.000173701,0.000232701,6.8942e-05,0.000225889,126.456,-21845.3,1.33418e+20
7.44141,0.000284293,0.000232729,-5.19122e-05,0.000226004,379.369,0,3.24693e+20
7.45117,0.000173701,0.000232897,6.8942e-05,0.000226114,126.456,-65536,7.54043e+19
7.46094,6.31091e-05,0.000232993,0.000189796,0.000226172,-126.456,-131072,-1.73884e+20
7.4707,-4.7483e-05,0.000233141,0.00031065,0.000226456,-379.369,-196608,-4.23172e+20
7.48047,6.31091e-05,0.000233147,0.000189796,0.00022646,-126.456,-174763,-9.82745e+19
7.49023,0.000173701,0.000233255,6.8942e-05,0.000226797,126.456,-152917,2.26623e+20
7.5,0.000284293,0.000233447,-5.19122e-05,0.000227028,379.369,-131072,5.51521e+20
7.50977,0.000173701,0.000233439,6.8942e-05,0.000227348,126.456,-43690.7,1.28081e+20
7.51953,6.31091e-05,0.000233596,0.000189796,0.000227652,-126.456,43690.7,-2.95358e+20
7.5293,-4.7483e-05,0.000233587,0.00031065,0.000228044,-379.369,131072,-7.18798e+20
7.53906,6.31091e-05,0.000233692,0.000189796,0.000228459,-126.456,218453,-1.66929e+20
7.54883,0.000173701,0.00023381,6.8942e-05,0.000228896,126.456,305835,3.84941e+20
7.55859,0.000284293,0.00023377,-5.19122e-05,0.000229383,379.369,393216,9.3681e+20
7.56836,0.000173701,0.000233979,6.8942e-05,0.000230044,126.456,174763,2.17558e+20
7.57812,6.31091e-05,0.000233983,0.000189796,0.000230675,-126.456,-43690.7,-5.01694e+20
7.58789,-4.7483e-05,0.000234055,0.00031065,0.000231379,-379.369,-262144,-1.22095e+21
7.59766,6.31091e-05,0.000234158,0.000189796,0.000232138,-126.456,-87381.3,-2.83544e+20
7.60742,0.000173701,0.000234143,6.8942e-05,0.000232874,126.456,87381.3,6.53858e+20
7.61719,0.000284293,0.000234232,-5.19122e-05,0.000233731,379.369,262144,1.59126e+21
7.62695,0.000173701,0.000234344,6.8942e-05,0.000234562,126.456,87381.3,3.69543e+20
7.63672,6.31091e-05,0.000234267,0.000189796,0.000235437,-126.456,-87381.3,-8.52173e+20
7.64648,-4.7483e-05,0.00023442,0.00031065,0.000236326,-379.369,-262144,-2.07389e+21
7.65625,6.31091e-05,0.000234397,0.000189796,0.000237286,-126.456,-2.3836e-08,-4.81626e+20
7.66602,0.000173701,0.000234501,6.8942e-05,0.000238267,126.456,262144,1.11064e+21
7.67578,0.000284293,0.000234475,-5.19122e-05,0.000239222,379.369,524288,2.7029e+21
7.68555,0.000173701,0.000234465,6.8942e-05,0.000240156,126.456,-6.35628e-08,6.27703e+20
7.69531,6.31091e-05,0.000234568,0.000189796,0.000241068,-126.456,-524288,-1.4475e+21
7.70508,-4.7483e-05,0.000234537,0.00031065,0.000242077,-379.369,-1.04858e+06,-3.5227e+21
7.71484,6.31091e-05,0.000234677,0.000189796,0.000242984,-126.456,-699051,-8.18086e+20
7.72461,0.000173701,0.000234518,6.8942e-05,0.000243972,126.456,-349525,1.88652e+21
7.73438,0.000284293,0.000234622,-5.19122e-05,0.000244832,379.369,0,4.59113e+21
7.74414,0.000173701,0.000234634,6.8942e-05,0.000245736,126.456,1.04858e+06,1.06621e+21
7.75391,6.31091e-05,0.000234684,0.000189796,0.000246544,-126.456,2.09715e+06,-2.45871e+21
7.76367,-4.7483e-05,0.000234637,0.00031065,0.000247421,-379.369,3.14573e+06,-5.98363e+21
7.77344,6.31091e-05,0.000234627,0.000189796,0.000248072,-126.456,2.7962e+06,-1.3896e+21
7.7832,0.000173701,0.000234645,6.8942e-05,0.000248948,126.456,2.44668e+06,3.20444e+21
7.79297,0.000284293,0.000234637,-5.19122e-05,0.000249628,379.369,2.09715e+06,7.79847e+21
7.80273,0.000173701,0.000234704,6.8942e-05,0.000250397,126.456,699051,1.81106e+21
7.8125,6.31091e-05,0.000234635,0.000189796,0.000250919,-126.456,-699051,-4.17635e+21
7.82227,-4.7483e-05,0.000234621,0.00031065,0.000251583,-379.369,-2.09715e+06,-1.01638e+22
7.83203,6.31091e-05,0.000234544,0.000189796,0.000252179,-126.456,-2.09715e+06,-2.36036e+21
7.8418,0.000173701,0.000234549,6.8942e-05,0.000252712,126.456,-2.09715e+06,5.44304e+21
7.85156,0.000284293,0.000234541,-5.19122e-05,0.000253215,379.369,-2.09715e+06,1.32464e+22
7.86133,0.000173701,0.000234602,6.8942e-05,0.000253671,126.456,-1.90688e-07,3.07626e+21
7.87109,6.31091e-05,0.000234543,0.000189796,0.000254036,-126.456,2.09715e+06,-7.09392e+21
7.88086,-4.7483e-05,0.000234577,0.00031065,0.000254529,-379.369,4.1943e+06,-1.72641e+22
7.89062,6.31091e-05,0.00023449,0.000189796,0.00025502,-126.456,-5.08502e-07,-4.00929e+21
7.90039,0.000173701,0.00023449,6.8942e-05,0.000255265,126.456,-4.1943e+06,9.24551e+21
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,379.369,-8.38861e+06,2.25003e+22
7.91992,0.000173701,0.000234517,6.8942e-05,0.000255948,126.456,-1.11848e+07,5.22531e+21
7.92969,6.31091e-05,0.000234621,0.000189796,0.00025622,-126.456,-1.3981e+07,-1.20497e+22
7.93945,-4.7483e-05,0.000234614,0.00031065,0.000256424,-379.369,-1.67772e+07,-2.93247e+22
7.94922,6.31091e-05,0.000234634,0.000189796,0.000256681,-126.456,-1.11848e+07,-6.81016e+21
7.95898,0.000173701,0.000234625,6.8942e-05,0.000256792,126.456,-5.59241e+06,1.57044e+22
7.96875,0.000284293,0.000234637,-5.19122e-05,0.000257142,379.369,0,3.82189e+22
7.97852,0.000173701,0.000234704,6.8942e-05,0.000257309,126.456,0,8.87568e+21
7.98828,6.31091e-05,0.000234866,0.000189796,0.000257437,-126.456,0,-2.04675e+22
7.99805,-4.7483e-05,0.000234825,0.00031065,0.000257684,-379.369,0,-4.98107e+22
8.00781,6.31091e-05,0.000234995,0.000189796,0.000257868,-126.456,-2.7962e+06,-1.15677e+22
8.01758,0.000173701,0.000235141,6.8942e-05,0.000257988,126.456,-5.59241e+06,2.66753e+22
8.02734,0.000284293,0.000235244,-5.19122e-05,0.000258118,379.369,-8.38861e+06,6.49183e+22
8.03711,0.000173701,0.000235446,6.8942e-05,0.000258266,126.456,-1.11848e+07,1.50762e+22
8.04688,6.31091e-05,0.000235622,0.000189796,0.000258393,-126.456,-1.3981e+07,-3.4766e+22
8.05664,-4.7483e-05,0.000235869,0.00031065,0.00025844,-379.369,-1.67772e+07,-8.46081e+22
8.06641,-4.7483e-05,0.000236299,0.00031065,0.000258585,-379.369,-1.67772e+07,-8.46081e+22
8.07617,-4.7483e-05,0.000236491,0.00031065,0.000258695,-379.369,-1.67772e+07,-8.46081e+22
8.08594,-4.7483e-05,0.000236911,0.00031065,0.000258875,-379.369,-1.67772e+07,-8.46081e+22


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_4.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-366.5700232058317, LMmax=366.5700232058317,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-2.39051e-09,8.87703e-08,1.24068e-12,-8.99413e-08,-0.00365683,-3.23117e-27,2.41603e-11
0.00976562,8.98119e-08,-1.00781e-07,-4.9313e-11,-6.85548e-08,0.142885,4.11167e-25,-9.29835e-10
0.0195312,1.82014e-07,8.43756e-08,-9.98666e-11,1.96289e-08,0.289427,8.25565e-25,-1.88383e-09
0.0292969,2.74217e-07,7.35363e-08,-1.5042e-10,-2.63663e-09,0.435969,1.23996e-24,-2.83782e-09
0.0390625,3.66419e-07,3.24024e-07,-2.00974e-10,-1.96289e-08,0.582511,1.65436e-24,-3.79182e-09
0.0488281,6.79574e-07,5.28809e-07,6.52987e-11,-2.40234e-08,0.19549,8.27181e-25,-3.50184e-09
0.0585937,9.92729e-07,7.43848e-07,3.31571e-10,1.20117e-08,-0.19153,0,-3.21187e-09
0.0683594,1.30588e-06,1.13877e-06,5.97844e-10,-6.03516e-08,-0.578551,-8.27181e-25,-2.9219e-09
0.078125,1.61904e-06,1.57324e-06,8.64116e-10,-6.79688e-08,-0.965572,-1.65436e-24,-2.63192e-09
0.0878906,2.17976e-06,2.02969e-06,7.0474e-11,-5.21484e-08,-0.17778,-4.1359e-25,-3.12e-09
0.0976562,2.74049e-06,2.51602e-06,-7.23168e-10,3.31056e-08,0.610012,8.27181e-25,-3.60808e-09
0.107422,3.30121e-06,3.24082e-06,-1.51681e-09,4.39468e-09,1.3978,2.06795e-24,-4.09617e-09
0.117187,3.86194e-06,3.79131e-06,-2.31045e-09,1.75783e-09,2.1856,3.30872e-24,-4.58425e-09
0.126953,4.61213e-06,4.47686e-06,-5.94748e-10,-4.30664e-08,0.926876,1.65436e-24,-7.44694e-09
0.136719,5.36231e-06,5.18057e-06,1.12096e-09,1.46485e-08,-0.331843,-3.67342e-39,-1.03096e-08
0.146484,6.1125e-06,6.0252e-06,2.83666e-09,-4.13086e-08,-1.59056,-1.65436e-24,-1.31723e-08
0.15625,6.86268e-06,6.71836e-06,4.55237e-09,-1.25976e-08,-2.84928,-3.30872e-24,-1.6035e-08
0.166016,7.6702e-06,7.57266e-06,2.10066e-09,1.17188e-09,-2.58849,-2.48154e-24,-5.36161e-10
0.175781,8.47771e-06,8.37715e-06,-3.51052e-10,-6.26953e-08,-2.32769,-1.65436e-24,1.49627e-08
0.185547,9.28522e-06,9.23145e-06,-2.80276e-09,1.58204e-08,-2.06689,-8.27181e-25,3.04616e-08
0.195312,1.00927e-05,1.00304e-05,-5.25447e-09,-7.93946e-08,-1.8061,0,4.59604e-08
0.205078,1.08546e-05,1.07977e-05,5.37979e-09,-1.31836e-08,-26.5715,0,2.06013e-07
0.214844,1.16164e-05,1.15632e-05,1.60141e-08,-1.52343e-08,-51.337,0,3.66066e-07
0.224609,1.23783e-05,1.22733e-05,2.66483e-08,4.36523e-08,-76.1024,0,5.26118e-07
0.234375,1.31401e-05,1.29378e-05,3.72826e-08,-4.68749e-08,-100.868,0,6.86171e-07
0.244141,1.37311e-05,1.36031e-05,1.8047e-08,-2.46093e-08,-113.708,-1.05879e-22,1.16878e-06
0.253906,1.43221e-05,1.43203e-05,-1.18853e-09,-2.60741e-08,-126.548,-2.11758e-22,1.6514e-06
0.263672,1.49131e-05,1.48705e-05,-2.04241e-08,-5.33203e-08,-139.388,-3.17637e-22,2.13401e-06
0.273437,1.55041e-05,1.53486e-05,-3.96596e-08,-5.5664e-08,-152.228,-4.23516e-22,2.61662e-06
0.283203,1.59527e-05,1.58947e-05,-1.11203e-08,-1.40624e-08,-186.84,-3.17637e-22,3.26702e-06
0.292969,1.64013e-05,1.62606e-05,1.7419e-08,-3.10547e-08,-221.451,-2.11758e-22,3.91742e-06
0.302734,1.68499e-05,1.67394e-05,4.59583e-08,-5.94725e-08,-256.062,-1.05879e-22,4.56782e-06
0.3125,1.72986e-05,1.70133e-05,7.44976e-08,5.12696e-08,-290.673,0,5.21822e-06
0.322266,1.7503e-05,1.73918e-05,3.14089e-08,-5.12696e-08,-265.8,0,6.1214e-06
0.332031,1.77074e-05,1.76777e-05,-1.16799e-08,-9.52148e-08,-240.926,0,7.02458e-06
0.341797,1.79118e-05,1.78286e-05,-5.47687e-08,-2.84178e-08,-216.053,0,7.92776e-06
0.351562,1.81162e-05,1.80601e-05,-9.78575e-08,3.16406e-08,-191.179,0,8.83093e-06
0.361328,1.82637e-05,1.82162e-05,-3.46549e-08,-1.84571e-08,-233.549,0,9.53436e-06
0.371094,1.84112e-05,1.82689e-05,2.85477e-08,-5.5664e-08,-275.92,0,1.02378e-05
0.380859,1.85587e-05,1.84324e-05,9.17503e-08,-3.69141e-08,-318.29,0,1.09412e-05
0.390625,1.87062e-05,1.84236e-05,1.54953e-07,-4.5703e-08,-360.66,0,1.16446e-05
0.400391,1.84016e-05,1.85789e-05,3.64262e-08,6.32813e-08,-264.4,0,1.25397e-05
0.410156,1.80971e-05,1.86226e-05,-8.21005e-08,-5.21484e-08,-168.14,0,1.34347e-05
0.419922,1.77925e-05,1.86536e-05,-2.00627e-07,-1.17188e-09,-71.8805,0,1.43297e-05
0.429687,1.7488e-05,1.85048e-05,-3.19154e-07,-5.00977e-08,24.3794,0,1.52247e-05
0.439453,1.74692e-05,1.86302e-05,-1.34008e-07,-4.39445e-09,-75.2282,0,1.54149e-05
0.449219,1.74505e-05,1.86601e-05,5.11373e-08,-5.06836e-08,-174.836,0,1.56051e-05
0.458984,1.74317e-05,1.87597e-05,2.36283e-07,3.04688e-08,-274.443,0,1.57953e-05
0.46875,1.74129e-05,1.86551e-05,4.21429e-07,-4.30664e-08,-374.051,0,1.59855e-05
0.478516,1.67915e-05,1.86645e-05,1.0382e-07,-1.05762e-07,-187.026,0,1.68311e-05
0.488281,1.61701e-05,1.87324e-05,-2.13789e-07,4.36523e-08,1.7053e-11,0,1.76768e-05
0.498047,1.55486e-05,1.87151e-05,-5.31398e-07,-1.20117e-08,187.026,0,1.85225e-05
0.507812,1.49272e-05,1.88338e-05,-8.49007e-07,-1.64061e-08,374.051,0,1.93682e-05
0.517578,1.54442e-05,1.87362e-05,-3.25927e-07,-3.16406e-08,187.026,0,1.86398e-05
0.527344,1.59612e-05,1.874e-05,1.97154e-07,3.75001e-08,1.08002e-12,0,1.79114e-05
0.537109,1.64782e-05,1.88115e-05,7.20234e-07,-1.37109e-07,-187.026,0,1.71829e-05
0.546875,1.69952e-05,1.86855e-05,1.24331e-06,5.06836e-08,-374.051,0,1.64545e-05
0.556641,1.5956e-05,1.88262e-05,5.39765e-07,2.16796e-08,-187.026,8.47033e-22,1.78807e-05
0.566406,1.49168e-05,1.88883e-05,-1.63784e-07,5.00977e-08,-1.69962e-11,1.69407e-21,1.93068e-05
0.576172,1.38775e-05,1.88104e-05,-8.67332e-07,2.14453e-07,187.026,2.5411e-21,2.0733e-05
0.585937,1.28383e-05,1.88332e-05,-1.57088e-06,3.1582e-07,374.051,3.38813e-21,2.21592e-05
0.595703,1.47294e-05,1.88376e-05,4.8814e-07,5.70703e-07,187.026,2.5411e-21,1.96311e-05
0.605469,1.66205e-05,1.88528e-05,2.54716e-06,9.0791e-07,0,1.69407e-21,1.71031e-05
0.615234,1.85116e-05,1.88584e-05,4.60618e-06,1.24717e-06,-187.026,8.47033e-22,1.45751e-05
0.625,2.04027e-05,1.8842e-05,6.66521e-06,1.82314e-06,-374.051,0,1.2047e-05
0.634766,1.77517e-05,1.88769e-05,5.54466e-06,2.475e-06,-187.026,8.47033e-22,1.58049e-05
0.644531,1.51007e-05,1.897e-05,4.42412e-06,3.2751e-06,-1.59162e-11,1.69407e-21,1.95627e-05
0.654297,1.24496e-05,1.89313e-05,3.30358e-06,4.07813e-06,187.026,2.5411e-21,2.33205e-05
0.664062,9.79863e-06,1.891e-05,2.18304e-06,5.2043e-06,374.051,3.38813e-21,2.70783e-05
0.673828,1.48445e-05,1.89753e-05,7.66454e-06,6.29473e-06,187.026,8.47033e-22,2.04329e-05
0.683594,1.98904e-05,1.89492e-05,1.3146e-05,7.47246e-06,0,-1.69407e-21,1.37875e-05
0.693359,2.49362e-05,1.88933e-05,1.86276e-05,8.79375e-06,-187.026,-4.23516e-21,7.14215e-06
0.703125,2.99821e-05,1.88197e-05,2.41091e-05,1.02067e-05,-374.051,-6.77626e-21,4.96759e-07
0.712891,2.24238e-05,1.89967e-05,1.94425e-05,1.17059e-05,-187.026,5.0822e-21,1.11752e-05
0.722656,1.48654e-05,1.89346e-05,1.47759e-05,1.32466e-05,-1.69962e-11,1.69407e-20,2.18537e-05
0.732422,7.30702e-06,1.88572e-05,1.01093e-05,1.48371e-05,187.026,2.87991e-20,3.25321e-05
0.742187,-2.51341e-07,1.89917e-05,5.44277e-06,1.6343e-05,374.051,4.06576e-20,4.32106e-05
0.751953,1.30349e-05,1.90711e-05,1.74982e-05,1.79798e-05,187.026,3.04932e-20,2.55529e-05
0.761719,2.63211e-05,1.89879e-05,2.95535e-05,1.95357e-05,1.08002e-12,2.03288e-20,7.8953e-06
0.771484,3.96073e-05,1.90488e-05,4.16089e-05,2.10621e-05,-187.026,1.01644e-20,-9.76234e-06
0.78125,5.28935e-05,1.9026e-05,5.36643e-05,2.25858e-05,-374.051,0,-2.742e-05
0.791016,3.16444e-05,1.90374e-05,3.74011e-05,2.40495e-05,-187.026,1.35525e-20,1.95507e-06
0.800781,1.03954e-05,1.89094e-05,2.11378e-05,2.56397e-05,-1.69962e-11,2.71051e-20,3.13301e-05
0.810547,-1.08537e-05,1.90723e-05,4.87462e-06,2.69042e-05,187.026,4.06576e-20,6.07052e-05
0.820312,-3.21027e-05,1.89683e-05,-1.13886e-05,2.81763e-05,374.051,5.42101e-20,9.00802e-05
0.830078,3.3735e-06,1.90348e-05,1.80472e-05,2.93982e-05,187.026,2.71051e-20,4.19475e-05
0.839844,3.88497e-05,1.9002e-05,4.7483e-05,3.05604e-05,0,6.01853e-36,-6.18532e-06
0.849609,7.43259e-05,1.9052e-05,7.69189e-05,3.15929e-05,-187.026,-2.71051e-20,-5.43181e-05
0.859375,0.000109802,1.89645e-05,0.000106355,3.24179e-05,-374.051,-5.42101e-20,-0.000102451
0.869141,7.04809e-05,1.90254e-05,6.6788e-05,3.35326e-05,-187.026,-2.71051e-20,-2.26263e-05
0.878906,3.11596e-05,1.9043e-05,2.72212e-05,3.4178e-05,-1.48361e-11,-2.15463e-33,5.71983e-05
0.888672,-8.16168e-06,1.91115e-05,-1.23455e-05,3.48516e-05,187.026,2.71051e-20,0.000137023
0.898437,-4.7483e-05,1.90837e-05,-5.19122e-05,3.55318e-05,374.051,5.42101e-20,0.000216847
0.908203,2.97261e-05,1.91713e-05,1.8928e-05,3.59353e-05,187.026,9.48677e-20,8.54431e-05
0.917969,0.000106935,1.90749e-05,8.97681e-05,3.64699e-05,-1.08002e-12,1.35525e-19,-4.59613e-05
0.927734,0.000184144,1.91115e-05,0.000160608,3.68757e-05,-187.026,1.76183e-19,-0.000177366
0.9375,0.000261353,1.91818e-05,0.000231448,3.71561e-05,-374.051,2.1684e-19,-0.00030877
0.947266,0.000184144,1.90151e-05,0.000160608,3.73942e-05,-187.026,2.1684e-19,-9.13294e-05
0.957031,0.000106935,1.91927e-05,8.97681e-05,3.76849e-05,-1.69962e-11,2.1684e-19,0.000126111
0.966797,2.97261e-05,1.90424e-05,1.8928e-05,3.77818e-05,187.026,2.1684e-19,0.000343552
0.976562,-4.7483e-05,1.91851e-05,-5.19122e-05,3.7875e-05,374.051,2.1684e-19,0.000560992
0.986328,3.54611e-05,1.90887e-05,3.87285e-05,3.80241e-05,187.026,5.42101e-20,0.000202949
0.996094,0.000118405,1.90898e-05,0.000129369,3.80596e-05,0,-1.0842e-19,-0.000155094
1.00586,0.000201349,1.90723e-05,0.00022001,3.81674e-05,-187.026,-2.71051e-19,-0.000513137
1.01562,0.000284293,1.91051e-05,0.00031065,3.81185e-05,-374.051,-4.33681e-19,-0.00087118
1.02539,0.000201349,1.90772e-05,0.00022001,3.82846e-05,-187.026,-1.0842e-19,-0.000278643
1.03516,0.000118405,1.92363e-05,0.000129369,3.82822e-05,0,2.1684e-19,0.000313894
1.04492,3.54611e-05,1.90837e-05,3.87285e-05,3.83988e-05,187.026,5.42101e-19,0.000906431
1.05469,-4.7483e-05,1.91971e-05,-5.19122e-05,3.84229e-05,374.051,8.67362e-19,0.00149897
1.06445,3.54611e-05,1.9069e-05,3.87285e-05,3.84293e-05,187.026,4.33681e-19,0.000522766
1.07422,0.000118405,1.92346e-05,0.000129369,3.85072e-05,-1.4893e-11,-3.44741e-32,-0.000453436
1.08398,0.000201349,1.91856e-05,0.00022001,3.85764e-05,-187.026,-4.33681e-19,-0.00142964
1.09375,0.000284293,1.91464e-05,0.00031065,3.85605e-05,-374.051,-8.67362e-19,-0.00240584
1.10352,0.000201349,1.92554e-05,0.00022001,3.86188e-05,-187.026,-6.50521e-19,-0.000792204
1.11328,0.000118405,1.91915e-05,0.000129369,3.86188e-05,0,-4.33681e-19,0.000821432
1.12305,3.54611e-05,1.92334e-05,3.87285e-05,3.85922e-05,187.026,-2.1684e-19,0.00243507
1.13281,-4.7483e-05,1.93652e-05,-5.19122e-05,3.86068e-05,374.051,0,0.0040487
1.14258,3.54611e-05,1.95586e-05,3.87285e-05,3.86095e-05,187.026,4.33681e-19,0.0013868
1.15234,0.000118405,1.96767e-05,0.000129369,3.85289e-05,-1.7053e-11,8.67362e-19,-0.0012751
1.16211,0.000201349,1.98047e-05,0.00022001,3.85661e-05,-187.026,1.30104e-18,-0.003937
1.17187,0.000284293,2.01935e-05,0.00031065,3.84724e-05,-374.051,1.73472e-18,-0.0065989
1.18164,0.000201349,2.05775e-05,0.00022001,3.8395e-05,-187.026,4.33681e-19,-0.00220317
1.19141,0.000118405,2.10609e-05,0.000129369,3.84108e-05,0,-8.67362e-19,0.00219257
1.20117,3.54611e-05,2.17233e-05,3.87285e-05,3.83748e-05,187.026,-2.1684e-18,0.0065883
1.21094,-4.7483e-05,2.24095e-05,-5.19122e-05,3.83042e-05,374.051,-3.46945e-18,0.010984
1.2207,3.54611e-05,2.34196e-05,3.87285e-05,3.81762e-05,187.026,-4.33681e-18,0.00372852
1.23047,0.000118405,2.43817e-05,0.000129369,3.82459e-05,-1.7053e-11,-5.20417e-18,-0.00352699
1.24023,0.000201349,2.5563e-05,0.00022001,3.80766e-05,-187.026,-6.07153e-18,-0.0107825
1.25,0.000284293,2.6683e-05,0.00031065,3.82436e-05,-374.051,-6.93889e-18,-0.018038
1.25977,0.000201349,2.80925e-05,0.00022001,3.80279e-05,-187.026,1.73472e-18,-0.00606006
1.26953,0.000118405,2.93836e-05,0.000129369,3.8163e-05,0,1.04083e-17,0.0059179
1.2793,3.54611e-05,3.08534e-05,3.87285e-05,3.80253e-05,187.026,1.9082e-17,0.0178959
1.28906,-4.7483e-05,3.23493e-05,-5.19122e-05,3.81814e-05,374.051,2.77556e-17,0.0298738
1.29883,3.54611e-05,3.39524e-05,3.87285e-05,3.81114e-05,187.026,1.73472e-17,0.0101007
1.30859,0.000118405,3.54686e-05,0.000129369,3.82289e-05,-1.4893e-11,6.93889e-18,-0.00967237
1.31836,0.000201349,3.70342e-05,0.00022001,3.83004e-05,-187.026,-3.46945e-18,-0.0294455
1.32812,0.000284293,3.85699e-05,0.00031065,3.82131e-05,-374.051,-1.38778e-17,-0.0492186
1.33789,0.000201349,4.00907e-05,0.00022001,3.848e-05,-187.026,-3.46945e-18,-0.016577
1.34766,0.000118405,4.16042e-05,0.000129369,3.84354e-05,0,6.93889e-18,0.0160646
1.35742,3.54611e-05,4.29639e-05,3.87285e-05,3.8523e-05,187.026,1.73472e-17,0.0487062
1.36719,-4.7483e-05,4.42846e-05,-5.19122e-05,3.86619e-05,374.051,2.77556e-17,0.0813478
1.37695,3.54611e-05,4.55616e-05,3.87285e-05,3.87794e-05,187.026,-3.46945e-17,0.0274634
1.38672,0.000118405,4.6766e-05,0.000129369,3.88497e-05,-1.7053e-11,-9.71445e-17,-0.026421
1.39648,0.000201349,4.79271e-05,0.00022001,3.89461e-05,-187.026,-1.59595e-16,-0.0803054
1.40625,0.000284293,4.88895e-05,0.00031065,3.89651e-05,-374.051,-2.22045e-16,-0.13419
1.41602,0.000201349,4.98738e-05,0.00022001,3.90823e-05,-187.026,-1.80411e-16,-0.045236
1.42578,0.000118405,5.07533e-05,0.000129369,3.9196e-05,0,-1.38778e-16,0.0437179
1.43555,3.54611e-05,5.14972e-05,3.87285e-05,3.92605e-05,187.026,-9.71445e-17,0.132672
1.44531,-4.7483e-05,5.21552e-05,-5.19122e-05,3.93012e-05,374.051,-5.55112e-17,0.221626
1.45508,3.54611e-05,5.27977e-05,3.87285e-05,3.93709e-05,187.026,-6.93889e-17,0.0747821
1.46484,0.000118405,5.32934e-05,0.000129369,3.94667e-05,-1.7053e-11,-8.32667e-17,-0.0720613
1.47461,0.000201349,5.37545e-05,0.00022001,3.94541e-05,-187.026,-9.71445e-17,-0.218905
1.48437,0.000284293,5.41597e-05,0.00031065,3.95479e-05,-374.051,-1.11022e-16,-0.365748
1.49414,0.000201349,5.44995e-05,0.00022001,3.94667e-05,-187.026,-2.77556e-17,-0.123336
1.50391,0.000118405,5.48001e-05,0.000129369,3.94939e-05,0,5.55112e-17,0.119076
1.51367,3.54611e-05,5.49973e-05,3.87285e-05,3.94852e-05,187.026,1.38778e-16,0.361488
1.52344,-4.7483e-05,5.51241e-05,-5.19122e-05,3.95839e-05,374.051,2.22045e-16,0.6039
1.5332,3.54611e-05,5.5227e-05,3.87285e-05,3.94661e-05,187.026,-5.55112e-17,0.203728
1.54297,0.000118405,5.5379e-05,0.000129369,3.95244e-05,1.69962e-11,-3.33067e-16,-0.196445
1.55273,0.000201349,5.54546e-05,0.00022001,3.95581e-05,-187.026,-6.10623e-16,-0.596618
1.5625,0.000284293,5.56061e-05,0.00031065,3.95276e-05,-374.051,-8.88178e-16,-0.99679
1.57227,0.000201349,5.55422e-05,0.00022001,3.94107e-05,-187.026,-1.11022e-16,-0.336182
1.58203,0.000118405,5.56386e-05,0.000129369,3.94661e-05,2.10321e-12,6.66134e-16,0.324427
1.5918,3.54611e-05,5.56925e-05,3.87285e-05,3.93601e-05,187.026,1.44329e-15,0.985035
1.60156,-4.7483e-05,5.57197e-05,-5.19122e-05,3.92815e-05,374.051,2.22045e-15,1.64564
1.61133,3.54611e-05,5.57804e-05,3.87285e-05,3.93768e-05,187.026,2.10942e-15,0.55511
1.62109,0.000118405,5.58668e-05,0.000129369,3.91781e-05,1.69962e-11,1.9984e-15,-0.535424
1.63086,0.000201349,5.58712e-05,0.00022001,3.92695e-05,-187.026,1.88738e-15,-1.62596
1.64062,0.000284293,5.58313e-05,0.00031065,3.90545e-05,-374.051,1.77636e-15,-2.71649
1.65039,0.000201349,5.59588e-05,0.00022001,3.92303e-05,-187.026,1.77636e-15,-0.916233
1.66016,0.000118405,5.58838e-05,0.000129369,3.89903e-05,0,1.77636e-15,0.884026
1.66992,3.54611e-05,5.60748e-05,3.87285e-05,3.90773e-05,187.026,1.77636e-15,2.68428
1.67969,-4.7483e-05,5.6015e-05,-5.19122e-05,3.89423e-05,374.051,1.77636e-15,4.48454
1.68945,3.54611e-05,5.59916e-05,3.87285e-05,3.9036e-05,187.026,-1.33227e-15,1.51267
1.69922,0.000118405,5.60455e-05,0.000129369,3.89613e-05,1.69962e-11,-4.44089e-15,-1.45921
1.70898,0.000201349,5.6119e-05,0.00022001,3.90038e-05,-187.026,-7.54952e-15,-4.43108
1.71875,0.000284293,5.62345e-05,0.00031065,3.91471e-05,-374.051,-1.06581e-14,-7.40295
1.72852,0.000201349,5.60722e-05,0.00022001,3.9184e-05,-187.026,-5.32907e-15,-2.49697
1.73828,0.000118405,5.609e-05,0.000129369,3.93012e-05,0,0,2.40901
1.74805,3.54611e-05,5.61272e-05,3.87285e-05,3.96513e-05,187.026,5.32907e-15,7.31499
1.75781,-4.7483e-05,5.61516e-05,-5.19122e-05,3.98332e-05,374.051,1.06581e-14,12.221
1.76758,3.54611e-05,5.62594e-05,3.87285e-05,4.02214e-05,187.026,9.76996e-15,4.12216
1.77734,0.000118405,5.62148e-05,0.000129369,4.07367e-05,1.69962e-11,8.88178e-15,-3.97666
1.78711,0.000201349,5.62269e-05,0.00022001,4.12277e-05,-187.026,7.99361e-15,-12.0755
1.79687,0.000284293,5.61636e-05,0.00031065,4.2048e-05,-374.051,7.10543e-15,-20.1743
1.80664,0.000201349,5.62567e-05,0.00022001,4.27635e-05,-187.026,1.95399e-14,-6.80473
1.81641,0.000118405,5.62726e-05,0.000129369,4.37253e-05,2.10321e-12,3.19744e-14,6.56483
1.82617,3.54611e-05,5.62764e-05,3.87285e-05,4.48389e-05,187.026,4.44089e-14,19.9344
1.83594,-4.7483e-05,5.62746e-05,-5.19122e-05,4.57679e-05,374.051,5.68434e-14,33.304
1.8457,3.54611e-05,5.63221e-05,3.87285e-05,4.70285e-05,187.026,3.90799e-14,11.2334
1.85547,0.000118405,5.62497e-05,0.000129369,4.82713e-05,1.69962e-11,2.13163e-14,-10.8371
1.86523,0.000201349,5.63209e-05,0.00022001,4.95472e-05,-187.026,3.55271e-15,-32.9076
1.875,0.000284293,5.62623e-05,0.00031065,5.09713e-05,-374.051,-1.42109e-14,-54.9782
1.88477,0.000201349,5.62356e-05,0.00022001,5.2374e-05,-187.026,1.06581e-14,-18.544
1.89453,0.000118405,5.62904e-05,0.000129369,5.38154e-05,0,3.55271e-14,17.8901
1.9043,3.54611e-05,5.63892e-05,3.87285e-05,5.5246e-05,187.026,6.03961e-14,54.3242
1.91406,-4.7483e-05,5.64539e-05,-5.19122e-05,5.66842e-05,374.051,8.52651e-14,90.7583
1.92383,3.54611e-05,5.63537e-05,3.87285e-05,5.82079e-05,187.026,2.13163e-14,30.6127
1.93359,0.000118405,5.64108e-05,0.000129369,5.95638e-05,1.69962e-11,-4.26326e-14,-29.5329
1.94336,0.000201349,5.62377e-05,0.00022001,6.08757e-05,-187.026,-1.06581e-13,-89.6785
1.95312,0.000284293,5.63968e-05,0.00031065,6.22992e-05,-374.051,-1.7053e-13,-149.824
1.96289,0.000201349,5.64381e-05,0.00022001,6.35616e-05,-187.026,-1.27898e-13,-50.5355
1.97266,0.000118405,5.63558e-05,0.000129369,6.4827e-05,0,-8.52651e-14,48.7531
1.98242,3.54611e-05,5.64832e-05,3.87285e-05,6.58819e-05,187.026,-4.26326e-14,148.042
1.99219,-4.7483e-05,5.63133e-05,-5.19122e-05,6.69548e-05,374.051,0,247.33
2.00195,3.54611e-05,5.64369e-05,3.87285e-05,6.80133e-05,187.026,-8.52651e-14,83.4243
2.01172,0.000118405,5.63748e-05,0.000129369,6.89865e-05,1.69962e-11,-1.7053e-13,-80.4817
2.02148,0.000201349,5.63836e-05,0.00022001,6.97875e-05,-187.026,-2.55795e-13,-244.388
2.03125,0.000284293,5.64267e-05,0.00031065,7.06474e-05,-374.051,-3.41061e-13,-408.294
2.04102,0.000201349,5.63634e-05,0.00022001,7.13221e-05,-187.026,-8.52651e-14,-137.717
2.05078,0.000118405,5.64026e-05,0.000129369,7.19607e-05,0,1.7053e-13,132.86
2.06055,3.54611e-05,5.63183e-05,3.87285e-05,7.25921e-05,187.026,4.26326e-13,403.437
2.07031,-4.7483e-05,5.63974e-05,-5.19122e-05,7.30049e-05,374.051,6.82121e-13,674.013
2.08008,3.54611e-05,5.6468e-05,3.87285e-05,7.34977e-05,187.026,3.97904e-13,227.344
2.08984,0.000118405,5.64527e-05,0.000129369,7.39201e-05,0,1.13687e-13,-219.325
2.09961,0.000201349,5.64179e-05,0.00022001,7.42389e-05,-187.026,-1.7053e-13,-665.995
2.10937,0.000284293,5.65286e-05,0.00031065,7.45503e-05,-374.051,-4.54747e-13,-1112.66
2.11914,0.000201349,5.65834e-05,0.00022001,7.48034e-05,-187.026,3.41061e-13,-375.3
2.12891,0.000118405,5.65986e-05,0.000129369,7.50425e-05,1.7053e-11,1.13687e-12,362.063
2.13867,3.54611e-05,5.6603e-05,3.87285e-05,7.50495e-05,187.026,1.93268e-12,1099.43
2.14844,-4.7483e-05,5.65175e-05,-5.19122e-05,7.52763e-05,374.051,2.72848e-12,1836.79
2.1582,3.54611e-05,5.66587e-05,3.87285e-05,7.54242e-05,187.026,1.81899e-12,619.547
2.16797,0.000118405,5.66303e-05,0.000129369,7.55212e-05,-4.20641e-12,9.09495e-13,-597.695
2.17773,0.000201349,5.66288e-05,0.00022001,7.57222e-05,-187.026,1.00974e-26,-1814.94
2.1875,0.000284293,5.67806e-05,0.00031065,7.56498e-05,-374.051,-9.09495e-13,-3032.18
2.19727,0.000201349,5.67337e-05,0.00022001,7.57849e-05,-187.026,2.27374e-13,-1022.75
2.20703,0.000118405,5.67469e-05,0.000129369,7.58839e-05,1.7053e-11,1.36424e-12,986.678
2.2168,3.54611e-05,5.67571e-05,3.87285e-05,7.59396e-05,187.026,2.50111e-12,2996.11
2.22656,-4.7483e-05,5.66537e-05,-5.19122e-05,7.59073e-05,374.051,3.63798e-12,5005.54
2.23633,3.54611e-05,5.67855e-05,3.87285e-05,7.61388e-05,187.026,1.81899e-12,1688.36
2.24609,0.000118405,5.66479e-05,0.000129369,7.61622e-05,0,4.03897e-28,-1628.81
2.25586,0.000201349,5.6712e-05,0.00022001,7.62129e-05,-187.026,-1.81899e-12,-4945.99
2.26562,0.000284293,5.67337e-05,0.00031065,7.62853e-05,-374.051,-3.63798e-12,-8263.16
2.27539,0.000201349,5.67475e-05,0.00022001,7.63729e-05,-187.026,9.09495e-13,-2787.16
2.28516,0.000118405,5.69341e-05,0.000129369,7.64405e-05,1.7053e-11,5.45697e-12,2688.85
2.29492,3.54611e-05,5.69886e-05,3.87285e-05,7.63685e-05,187.026,1.00044e-11,8164.86
2.30469,-4.7483e-05,5.71547e-05,-5.19122e-05,7.64273e-05,374.051,1.45519e-11,13640.9
2.31445,3.54611e-05,5.74037e-05,3.87285e-05,7.65352e-05,187.026,1.27329e-11,4601.05
2.32422,0.000118405,5.7702e-05,0.000129369,7.65668e-05,0,1.09139e-11,-4438.77
2.33398,0.000201349,5.8161e-05,0.00022001,7.65826e-05,-187.026,9.09495e-12,-13478.6
2.34375,0.000284293,5.85984e-05,0.00031065,7.66834e-05,-374.051,7.27596e-12,-22518.4
2.35352,0.000201349,5.92896e-05,0.00022001,7.66714e-05,-187.026,1.63709e-11,-7595.43
2.36328,0.000118405,6.00932e-05,0.000129369,7.6662e-05,1.7053e-11,2.54659e-11,7327.53
2.37305,3.54611e-05,6.07989e-05,3.87285e-05,7.67927e-05,187.026,3.45608e-11,22250.5
2.38281,-4.7483e-05,6.19187e-05,-5.19122e-05,7.6752e-05,374.051,4.36557e-11,37173.5
2.39258,3.54611e-05,6.28978e-05,3.87285e-05,7.68413e-05,187.026,4.00178e-11,12538.6
2.40234,0.000118405,6.41104e-05,0.000129369,7.68217e-05,0,3.63798e-11,-12096.3
2.41211,0.000201349,6.53924e-05,0.00022001,7.68401e-05,-187.026,3.27418e-11,-36731.2
2.42187,0.000284293,6.66633e-05,0.00031065,7.69758e-05,-374.051,2.91038e-11,-61366.1
2.43164,0.000201349,6.80253e-05,0.00022001,7.68686e-05,-187.026,5.09317e-11,-20698.7
2.44141,0.000118405,6.94685e-05,0.000129369,7.70291e-05,1.7053e-11,7.27596e-11,19968.7
2.45117,3.54611e-05,7.09345e-05,3.87285e-05,7.70241e-05,187.026,9.45874e-11,60636
2.46094,-4.7483e-05,7.2377e-05,-5.19122e-05,7.69937e-05,374.051,1.16415e-10,101303
2.4707,3.54611e-05,7.38814e-05,3.87285e-05,7.70971e-05,187.026,4.36557e-11,34169.5
2.48047,0.000118405,7.52522e-05,0.000129369,7.7095e-05,0,-2.91038e-11,-32964.3
2.49023,0.000201349,7.68179e-05,0.00022001,7.71038e-05,-187.026,-1.01863e-10,-100098
2.5,0.000284293,7.81767e-05,0.00031065,7.72459e-05,-374.051,-1.74623e-10,-167232
2.50977,0.000201349,7.94203e-05,0.00022001,7.71135e-05,-187.026,-7.27596e-11,-56407.2
2.51953,0.000118405,8.06985e-05,0.000129369,7.72137e-05,1.7053e-11,2.91038e-11,54417.7
2.5293,3.54611e-05,8.18698e-05,3.87285e-05,7.71571e-05,187.026,1.30967e-10,165243
2.53906,-4.7483e-05,8.3095e-05,-5.19122e-05,7.71806e-05,374.051,2.32831e-10,276067
2.54883,3.54611e-05,8.41064e-05,3.87285e-05,7.7301e-05,187.026,8.73115e-11,93117.3
2.55859,0.000118405,8.51388e-05,0.000129369,7.72764e-05,0,-5.82077e-11,-89832.9
2.56836,0.000201349,8.59377e-05,0.00022001,7.72655e-05,-187.026,-2.03727e-10,-272783
2.57812,0.000284293,8.67621e-05,0.00031065,7.73455e-05,-374.051,-3.49246e-10,-455733
2.58789,0.000201349,8.75355e-05,0.00022001,7.72904e-05,-187.026,-2.61934e-10,-153718
2.59766,0.000118405,8.82149e-05,0.000129369,7.73962e-05,-1.69962e-11,-1.74623e-10,148297
2.60742,3.54611e-05,8.86746e-05,3.87285e-05,7.7407e-05,187.026,-8.73115e-11,450312
2.61719,-4.7483e-05,8.92986e-05,-5.19122e-05,7.73074e-05,374.051,0,752326
2.62695,3.54611e-05,8.96473e-05,3.87285e-05,7.74305e-05,187.026,-1.16415e-10,253759
2.63672,0.000118405,9.01362e-05,0.000129369,7.74703e-05,4.26326e-12,-2.32831e-10,-244809
2.64648,0.000201349,9.04031e-05,0.00022001,7.74844e-05,-187.026,-3.49246e-10,-743376
2.65625,0.000284293,9.05783e-05,0.00031065,7.75204e-05,-374.051,-4.65661e-10,-1.24194e+06
2.66602,0.000201349,9.08895e-05,0.00022001,7.75274e-05,-187.026,-3.49246e-10,-418906
2.67578,0.000118405,9.10734e-05,0.000129369,7.74773e-05,-1.69962e-11,-2.32831e-10,404131
2.68555,3.54611e-05,9.13175e-05,3.87285e-05,7.75485e-05,187.026,-1.16415e-10,1.22717e+06
2.69531,-4.7483e-05,9.13333e-05,-5.19122e-05,7.75143e-05,374.051,0,2.05021e+06
2.70508,3.54611e-05,9.14159e-05,3.87285e-05,7.75781e-05,187.026,-4.65661e-10,691532
2.71484,0.000118405,9.15147e-05,0.000129369,7.75852e-05,0,-9.31323e-10,-667141
2.72461,0.000201349,9.16289e-05,0.00022001,7.74855e-05,-187.026,-1.39698e-09,-2.02581e+06
2.73437,0.000284293,9.16638e-05,0.00031065,7.76238e-05,-374.051,-1.86265e-09,-3.38449e+06
2.74414,0.000201349,9.17584e-05,0.00022001,7.75834e-05,-187.026,9.31323e-10,-1.14158e+06
2.75391,0.000118405,9.17596e-05,0.000129369,7.76396e-05,-1.69962e-11,3.72529e-09,1.10132e+06
2.76367,3.54611e-05,9.1923e-05,3.87285e-05,7.76537e-05,187.026,6.51926e-09,3.34422e+06
2.77344,-4.7483e-05,9.19529e-05,-5.19122e-05,7.76139e-05,374.051,9.31323e-09,5.58713e+06
2.7832,3.54611e-05,9.19269e-05,3.87285e-05,7.76391e-05,187.026,6.0536e-09,1.88453e+06
2.79297,0.000118405,9.20587e-05,0.000129369,7.7792e-05,0,2.79397e-09,-1.81806e+06
2.80273,0.000201349,9.21483e-05,0.00022001,7.76531e-05,-187.026,-4.65661e-10,-5.52066e+06
2.8125,0.000284293,9.21598e-05,0.00031065,7.76897e-05,-374.051,-3.72529e-09,-9.22325e+06
2.82227,0.000201349,9.22318e-05,0.00022001,7.78444e-05,-187.026,9.31323e-10,-3.11099e+06
2.83203,0.000118405,9.23253e-05,0.000129369,7.79168e-05,-1.69962e-11,5.58794e-09,3.00127e+06
2.8418,3.54611e-05,9.23074e-05,3.87285e-05,7.78907e-05,187.026,1.02445e-08,9.11353e+06
2.85156,-4.7483e-05,9.25187e-05,-5.19122e-05,7.79941e-05,374.051,1.49012e-08,1.52258e+07
2.86133,3.54611e-05,9.24044e-05,3.87285e-05,7.81438e-05,187.026,5.58794e-09,5.13564e+06
2.87109,0.000118405,9.26314e-05,0.000129369,7.81907e-05,0,-3.72529e-09,-4.9545e+06
2.88086,0.000201349,9.26429e-05,0.00022001,7.83747e-05,-187.026,-1.30385e-08,-1.50446e+07
2.89062,0.000284293,9.26625e-05,0.00031065,7.85675e-05,-374.051,-2.23517e-08,-2.51348e+07
2.90039,0.000201349,9.28412e-05,0.00022001,7.90031e-05,-187.026,-2.04891e-08,-8.47794e+06
2.91016,0.000118405,9.28058e-05,0.000129369,7.92258e-05,-1.69962e-11,-1.86265e-08,8.17891e+06
2.91992,3.54611e-05,9.28869e-05,3.87285e-05,7.97552e-05,187.026,-1.67638e-08,2.48358e+07
2.92969,-4.7483e-05,9.30062e-05,-5.19122e-05,8.01712e-05,374.051,-1.49012e-08,4.14926e+07
2.93945,3.54611e-05,9.3048e-05,3.87285e-05,8.07639e-05,187.026,-2.6077e-08,1.39954e+07
2.94922,0.000118405,9.30697e-05,0.000129369,8.1445e-05,0,-3.72529e-08,-1.35018e+07
2.95898,0.000201349,9.31705e-05,0.00022001,8.22858e-05,-187.026,-4.84288e-08,-4.0999e+07
2.96875,0.000284293,9.32268e-05,0.00031065,8.31413e-05,-374.051,-5.96046e-08,-6.84962e+07
2.97852,0.000201349,9.32566e-05,0.00022001,8.41107e-05,-187.026,-2.98023e-08,-2.31037e+07
2.98828,0.000118405,9.32745e-05,0.000129369,8.51748e-05,-1.69962e-11,-2.70653e-21,2.22888e+07
2.99805,3.54611e-05,9.32903e-05,3.87285e-05,8.62084e-05,187.026,2.98023e-08,6.76813e+07
3.00781,-4.7483e-05,9.34837e-05,-5.19122e-05,8.74811e-05,374.051,5.96046e-08,1.13074e+08
3.01758,3.54611e-05,9.34969e-05,3.87285e-05,8.85331e-05,187.026,-1.49012e-08,3.81397e+07
3.02734,0.000118405,9.35273e-05,0.000129369,8.99484e-05,0,-8.9407e-08,-3.67945e+07
3.03711,0.000201349,9.3433e-05,0.00022001,9.12237e-05,-187.026,-1.63913e-07,-1.11729e+08
3.04687,0.000284293,9.35851e-05,0.00031065,9.24609e-05,-374.051,-2.38419e-07,-1.86663e+08
3.05664,0.000201349,9.35895e-05,0.00022001,9.38628e-05,-187.026,-1.19209e-07,-6.29611e+07
3.06641,0.000118405,9.36519e-05,0.000129369,9.51451e-05,0,-2.64698e-23,6.07404e+07
3.07617,3.54611e-05,9.36035e-05,3.87285e-05,9.64471e-05,187.026,1.19209e-07,1.84442e+08
3.08594,-4.7483e-05,9.37277e-05,-5.19122e-05,9.77449e-05,374.051,2.38419e-07,3.08144e+08
3.0957,3.54611e-05,9.35692e-05,3.87285e-05,9.91298e-05,187.026,1.78814e-07,1.03937e+08
3.10547,0.000118405,9.37887e-05,0.000129369,0.000100243,-1.7053e-11,1.19209e-07,-1.00271e+08
3.11523,0.000201349,9.38051e-05,0.00022001,0.000101601,-187.026,5.96046e-08,-3.04478e+08
3.125,0.000284293,9.37216e-05,0.00031065,0.00010257,-374.051,0,-5.08685e+08
3.13477,0.000201349,9.37957e-05,0.00022001,0.000103782,-187.026,1.78814e-07,-1.71579e+08
3.14453,0.000118405,9.37538e-05,0.000129369,0.000104737,4.20641e-12,3.57628e-07,1.65527e+08
3.1543,3.54611e-05,9.37963e-05,3.87285e-05,0.000105753,187.026,5.36442e-07,5.02633e+08
3.16406,-4.7483e-05,9.37564e-05,-5.19122e-05,0.000106726,374.051,7.15256e-07,8.39739e+08
3.17383,3.54611e-05,9.38437e-05,3.87285e-05,0.000107565,187.026,2.98023e-07,2.83243e+08
3.18359,0.000118405,9.3755e-05,0.000129369,0.000108374,-1.7053e-11,-1.19209e-07,-2.73253e+08
3.19336,0.000201349,9.37898e-05,0.00022001,0.000109027,-187.026,-5.36442e-07,-8.29749e+08
3.20312,0.000284293,9.37304e-05,0.00031065,0.00010977,-374.051,-9.53674e-07,-1.38624e+09
3.21289,0.000201349,9.37975e-05,0.00022001,0.000110314,-187.026,-4.76837e-07,-4.67579e+08
3.22266,0.000118405,9.37011e-05,0.000129369,0.000110895,0,-1.05879e-22,4.51087e+08
3.23242,3.54611e-05,9.37983e-05,3.87285e-05,0.000111368,187.026,4.76837e-07,1.36975e+09
3.24219,-4.7483e-05,9.3733e-05,-5.19122e-05,0.000111734,374.051,9.53674e-07,2.28842e+09
3.25195,3.54611e-05,9.38021e-05,3.87285e-05,0.000112193,187.026,-2.38419e-07,7.71881e+08
3.26172,0.000118405,9.3658e-05,0.000129369,0.000112486,-1.7053e-11,-1.43051e-06,-7.44656e+08
3.27148,0.000201349,9.37811e-05,0.00022001,0.000112761,-187.026,-2.6226e-06,-2.26119e+09
3.28125,0.000284293,9.3731e-05,0.00031065,0.000113103,-374.051,-3.8147e-06,-3.77773e+09
3.29102,0.000201349,9.37336e-05,0.00022001,0.000113214,-187.026,-9.53674e-07,-1.27422e+09
3.30078,0.000118405,9.37271e-05,0.000129369,0.000113362,0,1.90735e-06,1.22928e+09
3.31055,3.54611e-05,9.36328e-05,3.87285e-05,0.000113526,187.026,4.76837e-06,3.73279e+09
3.32031,-4.7483e-05,9.3769e-05,-5.19122e-05,0.000113653,374.051,7.62939e-06,6.23629e+09
3.33008,3.54611e-05,9.36677e-05,3.87285e-05,0.000113864,187.026,5.72205e-06,2.10349e+09
3.33984,0.000118405,9.36727e-05,0.000129369,0.000113886,-1.7053e-11,3.8147e-06,-2.0293e+09
3.34961,0.000201349,9.36656e-05,0.00022001,0.000113914,-187.026,1.90735e-06,-6.1621e+09
3.35937,0.000284293,9.36252e-05,0.00031065,0.00011396,-374.051,0,-1.02949e+10
3.36914,0.000201349,9.36683e-05,0.00022001,0.000114071,-187.026,0,-3.47246e+09
3.37891,0.000118405,9.37875e-05,0.000129369,0.000114139,0,0,3.34998e+09
3.38867,3.54611e-05,9.36645e-05,3.87285e-05,0.000114162,187.026,0,1.01724e+10
3.39844,-4.7483e-05,9.38115e-05,-5.19122e-05,0.000114217,374.051,0,1.69949e+10
3.4082,3.54611e-05,9.37304e-05,3.87285e-05,0.000114207,187.026,-3.8147e-06,5.73235e+09
3.41797,0.000118405,9.38953e-05,0.000129369,0.000114253,-1.7053e-11,-7.62939e-06,-5.53016e+09
3.42773,0.000201349,9.39149e-05,0.00022001,0.000114359,-187.026,-1.14441e-05,-1.67927e+10
3.4375,0.000284293,9.41476e-05,0.00031065,0.00011432,-374.051,-1.52588e-05,-2.80552e+10
3.44727,0.000201349,9.41514e-05,0.00022001,0.000114477,-187.026,-1.14441e-05,-9.46299e+09
3.45703,0.000118405,9.45395e-05,0.000129369,0.000114451,0,-7.62939e-06,9.12922e+09
3.4668,3.54611e-05,9.47285e-05,3.87285e-05,0.000114521,187.026,-3.8147e-06,2.77214e+10
3.47656,-4.7483e-05,9.51642e-05,-5.19122e-05,0.000114563,374.051,0,4.63136e+10
3.48633,3.54611e-05,9.55116e-05,3.87285e-05,0.000114685,187.026,-7.62939e-06,1.56215e+10
3.49609,0.000118405,9.60665e-05,0.000129369,0.000114724,-1.7053e-11,-1.52588e-05,-1.50705e+10
3.50586,0.000201349,9.66879e-05,0.00022001,0.00011474,-187.026,-2.28882e-05,-4.57626e+10
3.51562,0.000284293,9.74013e-05,0.00031065,0.000114776,-374.051,-3.05176e-05,-7.64547e+10
3.52539,0.000201349,9.80836e-05,0.00022001,0.000114918,-187.026,7.62939e-06,-2.57881e+10
3.53516,0.000118405,9.90606e-05,0.000129369,0.000114954,0,4.57764e-05,2.48785e+10
3.54492,3.54611e-05,9.99694e-05,3.87285e-05,0.000115082,187.026,8.39233e-05,7.55451e+10
3.55469,-4.7483e-05,0.000101071,-5.19122e-05,0.00011512,374.051,0.00012207,1.26212e+11
3.56445,3.54611e-05,0.000102141,3.87285e-05,0.000115231,187.026,7.62939e-05,4.25711e+10
3.57422,0.000118405,0.000103276,0.000129369,0.000115216,1.69962e-11,3.05176e-05,-4.10696e+10
3.58398,0.000201349,0.000104464,0.00022001,0.000115267,-187.026,-1.52588e-05,-1.2471e+11
3.59375,0.000284293,0.000105845,0.00031065,0.00011528,-374.051,-6.10352e-05,-2.08351e+11
3.60352,0.000201349,0.000107023,0.00022001,0.00011532,-187.026,-1.52588e-05,-7.02765e+10
3.61328,0.000118405,0.000108297,0.000129369,0.000115308,-4.26326e-12,3.05176e-05,6.77978e+10
3.62305,3.54611e-05,0.000109612,3.87285e-05,0.000115297,187.026,7.62939e-05,2.05872e+11
3.63281,-4.7483e-05,0.000110914,-5.19122e-05,0.000115414,374.051,0.00012207,3.43947e+11
3.64258,3.54611e-05,0.000112158,3.87285e-05,0.000115459,187.026,-9.15527e-05,1.16013e+11
3.65234,0.000118405,0.000113415,0.000129369,0.000115462,1.69962e-11,-0.000305176,-1.11921e+11
3.66211,0.000201349,0.000114714,0.00022001,0.000115449,-187.026,-0.000518799,-3.39855e+11
3.67188,0.000284293,0.000115836,0.00031065,0.000115385,-374.051,-0.000732422,-5.67788e+11
3.68164,0.000201349,0.000116995,0.00022001,0.000115406,-187.026,-0.000549316,-1.91514e+11
3.69141,0.000118405,0.000118028,0.000129369,0.000115302,0,-0.000366211,1.8476e+11
3.70117,3.54611e-05,0.000119037,3.87285e-05,0.000115337,187.026,-0.000183105,5.61034e+11
3.71094,-4.7483e-05,0.000120012,-5.19122e-05,0.000115411,374.051,0,9.37308e+11
3.7207,3.54611e-05,0.000120799,3.87285e-05,0.000115297,187.026,0,3.16153e+11
3.73047,0.000118405,0.000121664,0.000129369,0.000115196,1.69962e-11,0,-3.05002e+11
3.74023,0.000201349,0.000122475,0.00022001,0.000115279,-187.026,0,-9.26157e+11
3.75,0.000284293,0.000123127,0.00031065,0.000115319,-374.051,0,-1.54731e+12
3.75977,0.000201349,0.00012378,0.00022001,0.000115109,-187.026,0.000488281,-5.21906e+11
3.76953,0.000118405,0.00012435,0.000129369,0.000115113,0,0.000976562,5.03498e+11
3.7793,3.54611e-05,0.000124786,3.87285e-05,0.00011522,187.026,0.00146484,1.5289e+12
3.78906,-4.7483e-05,0.000125316,-5.19122e-05,0.000115108,374.051,0.00195312,2.55431e+12
3.79883,3.54611e-05,0.000125733,3.87285e-05,0.000115233,187.026,1.3314e-16,8.61565e+11
3.80859,0.000118405,0.000126195,0.000129369,0.00011521,1.69962e-11,-0.00195312,-8.31177e+11
3.81836,0.000201349,0.000126406,0.00022001,0.000115198,-187.026,-0.00390625,-2.52392e+12
3.82812,0.000284293,0.000126697,0.00031065,0.000115113,-374.051,-0.00585938,-4.21666e+12
3.83789,0.000201349,0.000126965,0.00022001,0.000115211,-187.026,-0.00341797,-1.42228e+12
3.84766,0.000118405,0.000127156,0.000129369,0.000115161,0,-0.000976563,1.37211e+12
3.85742,3.54611e-05,0.000127429,3.87285e-05,0.000115127,187.026,0.00146484,4.1665e+12
3.86719,-4.7483e-05,0.000127547,-5.19122e-05,0.000115206,374.051,0.00390625,6.96088e+12
3.87695,3.54611e-05,0.000127669,3.87285e-05,0.000115269,187.026,0.00292969,2.3479e+12
3.88672,0.000118405,0.000127833,0.000129369,0.000115305,1.69962e-11,0.00195313,-2.26509e+12
3.89648,0.000201349,0.000127892,0.00022001,0.000115311,-187.026,0.000976563,-6.87807e+12
3.90625,0.000284293,0.000128078,0.00031065,0.000115365,-374.051,0,-1.14911e+13
3.91602,0.000201349,0.000128195,0.00022001,0.000115388,-187.026,0.00390625,-3.87592e+12
3.92578,0.000118405,0.000128288,0.000129369,0.000115444,0,0.0078125,3.73921e+12
3.93555,3.54611e-05,0.000128424,3.87285e-05,0.000115472,187.026,0.0117188,1.13543e+13
3.94531,-4.7483e-05,0.00012843,-5.19122e-05,0.000115574,374.051,0.015625,1.89695e+13
3.95508,3.54611e-05,0.000128649,3.87285e-05,0.000115576,187.026,0.0078125,6.39839e+12
3.96484,0.000118405,0.000128623,0.000129369,0.000115761,1.69962e-11,7.09502e-16,-6.17271e+12
3.97461,0.000201349,0.000128722,0.00022001,0.000115779,-187.026,-0.0078125,-1.87438e+13
3.98438,0.000284293,0.000128837,0.00031065,0.000115866,-374.051,-0.015625,-3.13149e+13
3.99414,0.000201349,0.000128844,0.00022001,0.000115936,-187.026,-0.00390625,-1.05625e+13
4.00391,0.000118405,0.000128976,0.000129369,0.000116108,8.52651e-12,0.0078125,1.01899e+13
4.01367,3.54611e-05,0.000128991,3.87285e-05,0.000116335,187.026,0.0195312,3.09424e+13
4.02344,-4.7483e-05,0.000129069,-5.19122e-05,0.000116454,374.051,0.03125,5.16948e+13
4.0332,3.54611e-05,0.000129155,3.87285e-05,0.000116637,187.026,0.0234375,1.74366e+13
4.04297,0.000118405,0.000129226,0.000129369,0.00011703,-8.52651e-12,0.015625,-1.68216e+13
4.05273,0.000201349,0.000129208,0.00022001,0.000117221,-187.026,0.0078125,-5.10798e+13
4.0625,0.000284293,0.000129414,0.00031065,0.000117658,-374.051,0,-8.53379e+13
4.07227,0.000201349,0.000129382,0.00022001,0.000118131,-187.026,0.015625,-2.87844e+13
4.08203,0.000118405,0.000129373,0.000129369,0.000118576,2.55227e-11,0.03125,2.77691e+13
4.0918,3.54611e-05,0.000129451,3.87285e-05,0.000119228,187.026,0.046875,8.43227e+13
4.10156,-4.7483e-05,0.000129505,-5.19122e-05,0.000119828,374.051,0.0625,1.40876e+14
4.11133,3.54611e-05,0.000129558,3.87285e-05,0.000120449,187.026,0.078125,4.75174e+13
4.12109,0.000118405,0.000129564,0.000129369,0.000121368,-8.52651e-12,0.09375,-4.58414e+13
4.13086,0.000201349,0.000129546,0.00022001,0.000122216,-187.026,0.109375,-1.392e+14
4.14062,0.000284293,0.000129592,0.00031065,0.000123049,-374.051,0.125,-2.32559e+14
4.15039,0.000201349,0.000129666,0.00022001,0.000124084,-187.026,0.21875,-7.84419e+13
4.16016,0.000118405,0.00012963,0.000129369,0.000125245,2.55227e-11,0.3125,7.56752e+13
4.16992,3.54611e-05,0.000129728,3.87285e-05,0.000126271,187.026,0.40625,2.29792e+14
4.17969,-4.7483e-05,0.000129668,-5.19122e-05,0.00012739,374.051,0.5,3.8391e+14
4.18945,3.54611e-05,0.000129775,3.87285e-05,0.000128628,187.026,0.25,1.29492e+14
4.19922,0.000118405,0.000129701,0.000129369,0.00012976,-8.52651e-12,-1.13243e-14,-1.24925e+14
4.20898,0.000201349,0.000129709,0.00022001,0.000130953,-187.026,-0.25,-3.79342e+14
4.21875,0.000284293,0.000129767,0.00031065,0.000132183,-374.051,-0.5,-6.33759e+14
4.22852,0.000201349,0.000129806,0.00022001,0.000133406,-187.026,-0.375,-2.13766e+14
4.23828,0.000118405,0.000129737,0.000129369,0.000134557,2.55227e-11,-0.25,2.06227e+14
4.24805,3.54611e-05,0.000129861,3.87285e-05,0.000135754,187.026,-0.125,6.2622e+14
4.25781,-4.7483e-05,0.000129907,-5.19122e-05,0.000136882,374.051,0,1.04621e+15
4.26758,3.54611e-05,0.00012988,3.87285e-05,0.000138052,187.026,-0.5,3.52886e+14
4.27734,0.000118405,0.00012988,0.000129369,0.000139097,-8.52651e-12,-1,-3.4044e+14
4.28711,0.000201349,0.000129952,0.00022001,0.000140079,-187.026,-1.5,-1.03377e+15
4.29687,0.000284293,0.000130014,0.00031065,0.000141018,-374.051,-2,-1.72709e+15
4.30664,0.000201349,0.000129934,0.00022001,0.000141933,-187.026,-1.5,-5.82546e+14
4.31641,0.000118405,0.000130107,0.000129369,0.000142852,2.55227e-11,-1,5.61999e+14
4.32617,3.54611e-05,0.000130063,3.87285e-05,0.00014361,187.026,-0.5,1.70655e+15
4.33594,-4.7483e-05,0.000130051,-5.19122e-05,0.00014441,374.051,0,2.85109e+15
4.3457,3.54611e-05,0.000130107,3.87285e-05,0.000144957,187.026,-0.5,9.6167e+14
4.35547,0.000118405,0.000130124,0.000129369,0.00014572,0,-1,-9.27751e+14
4.36523,0.000201349,0.000130233,0.00022001,0.000146292,-187.026,-1.5,-2.81717e+15
4.375,0.000284293,0.000130098,0.00031065,0.00014682,-374.051,-2,-4.70659e+15
4.38477,0.000201349,0.000130208,0.00022001,0.000147311,-187.026,-3,-1.58753e+15
4.39453,0.000118405,0.000130167,0.000129369,0.000147737,8.52651e-12,-4,1.53154e+15
4.4043,3.54611e-05,0.000130146,3.87285e-05,0.000148089,187.026,-5,4.6506e+15
4.41406,-4.7483e-05,0.000130212,-5.19122e-05,0.000148466,374.051,-6,7.76966e+15
4.42383,3.54611e-05,0.00013012,3.87285e-05,0.000148787,187.026,-5.5,2.6207e+15
4.43359,0.000118405,0.000130075,0.000129369,0.000149077,8.52651e-12,-5,-2.52827e+15
4.44336,0.000201349,0.000129997,0.00022001,0.000149307,-187.026,-4.5,-7.67723e+15
4.45312,0.000284293,0.000130082,0.00031065,0.00014961,-374.051,-4,-1.28262e+16
4.46289,0.000201349,0.000130058,0.00022001,0.00014973,-187.026,3,-4.32626e+15
4.47266,0.000118405,0.000130067,0.000129369,0.00014998,8.52651e-12,10,4.17367e+15
4.48242,3.54611e-05,0.00013004,3.87285e-05,0.000150117,187.026,17,1.26736e+16
4.49219,-4.7483e-05,0.000130064,-5.19122e-05,0.000150262,374.051,24,2.11735e+16
4.50195,3.54611e-05,0.000130011,3.87285e-05,0.000150441,187.026,14,7.14181e+15
4.51172,0.000118405,0.000130146,0.000129369,0.000150504,8.52651e-12,4,-6.88991e+15
4.52148,0.000201349,0.000130125,0.00022001,0.000150741,-187.026,-6,-2.09216e+16
4.53125,0.000284293,0.000130136,0.00031065,0.00015077,-374.051,-16,-3.49534e+16
4.54102,0.000201349,0.000130329,0.00022001,0.000150846,-187.026,-8,-1.17897e+16
4.55078,0.000118405,0.000130295,0.000129369,0.000151089,-2.54659e-11,-1.09068e-12,1.13739e+16
4.56055,3.54611e-05,0.000130478,3.87285e-05,0.000151071,187.026,8,3.45375e+16
4.57031,-4.7483e-05,0.000130602,-5.19122e-05,0.00015131,374.051,16,5.77012e+16
4.58008,3.54611e-05,0.00013073,3.87285e-05,0.000151317,187.026,-12,1.94625e+16
4.58984,0.000118405,0.000130926,0.000129369,0.000151418,8.52651e-12,-40,-1.87761e+16
4.59961,0.000201349,0.000131182,0.00022001,0.000151494,-187.026,-68,-5.70147e+16
4.60937,0.000284293,0.000131481,0.00031065,0.000151651,-374.051,-96,-9.52533e+16
4.61914,0.000201349,0.000131805,0.00022001,0.000151669,-187.026,-40,-3.21288e+16
4.62891,0.000118405,0.000132183,0.000129369,0.000151864,-2.54659e-11,16,3.09956e+16
4.63867,3.54611e-05,0.000132734,3.87285e-05,0.000151815,187.026,72,9.41201e+16
4.64844,-4.7483e-05,0.000133212,-5.19122e-05,0.000151976,374.051,128,1.57245e+17
4.6582,3.54611e-05,0.000133785,3.87285e-05,0.000152015,187.026,96,5.30384e+16
4.66797,0.000118405,0.000134476,0.000129369,0.000152096,8.52651e-12,64,-5.11677e+16
4.67773,0.000201349,0.000135228,0.00022001,0.000152121,-187.026,32,-1.55374e+17
4.6875,0.000284293,0.000136044,0.00031065,0.000152235,-374.051,0,-2.5958e+17
4.69727,0.000201349,0.000136974,0.00022001,0.000152339,-187.026,128,-8.75561e+16
4.70703,0.000118405,0.000137789,0.000129369,0.000152316,-2.54659e-11,256,8.44679e+16
4.7168,3.54611e-05,0.00013886,3.87285e-05,0.000152488,187.026,384,2.56492e+17
4.72656,-4.7483e-05,0.000139898,-5.19122e-05,0.000152488,374.051,512,4.28516e+17
4.73633,3.54611e-05,0.000140984,3.87285e-05,0.000152486,187.026,256,1.44538e+17
4.74609,0.000118405,0.000142166,0.000129369,0.000152624,8.52651e-12,1.16529e-11,-1.3944e+17
4.75586,0.000201349,0.000143207,0.00022001,0.000152569,-187.026,-256,-4.23418e+17
4.76562,0.000284293,0.000144415,0.00031065,0.000152691,-374.051,-512,-7.07396e+17
4.77539,0.000201349,0.000145541,0.00022001,0.000152712,-187.026,-256,-2.38604e+17
4.78516,0.000118405,0.000146638,0.000129369,0.000152709,-2.54659e-11,-3.49019e-11,2.30188e+17
4.79492,3.54611e-05,0.000147824,3.87285e-05,0.000152746,187.026,256,6.9898e+17
4.80469,-4.7483e-05,0.000148971,-5.19122e-05,0.000152878,374.051,512,1.16777e+18
4.81445,3.54611e-05,0.000150068,3.87285e-05,0.00015289,187.026,128,3.93888e+17
4.82422,0.000118405,0.000151161,0.000129369,0.000152909,8.52651e-12,-256,-3.79995e+17
4.83398,0.000201349,0.000152126,0.00022001,0.00015289,-187.026,-640,-1.15388e+18
4.84375,0.000284293,0.000153167,0.00031065,0.000152951,-374.051,-1024,-1.92776e+18
4.85352,0.000201349,0.000154099,0.00022001,0.000152959,-187.026,-512,-6.50232e+17
4.86328,0.000118405,0.000154964,0.000129369,0.000153017,-8.46967e-12,-2.31921e-11,6.27298e+17
4.87305,3.54611e-05,0.00015578,3.87285e-05,0.000153006,187.026,512,1.90483e+18
4.88281,-4.7483e-05,0.00015664,-5.19122e-05,0.000153082,374.051,1024,3.18236e+18
4.89258,3.54611e-05,0.000157308,3.87285e-05,0.000153002,187.026,768,1.07341e+18
4.90234,0.000118405,0.000158078,0.000129369,0.000153064,-8.52651e-12,512,-1.03555e+18
4.91211,0.000201349,0.000158663,0.00022001,0.000153102,-187.026,256,-3.1445e+18
4.92187,0.000284293,0.000159148,0.00031065,0.000153029,-374.051,0,-5.25345e+18
4.93164,0.000201349,0.00015973,0.00022001,0.000153168,-187.026,0,-1.77198e+18
4.94141,0.000118405,0.000160218,0.000129369,0.000153195,-8.46967e-12,0,1.70948e+18
4.95117,3.54611e-05,0.000160602,3.87285e-05,0.000153174,187.026,0,5.19095e+18
4.96094,-4.7483e-05,0.000161129,-5.19122e-05,0.000153086,374.051,0,8.67242e+18
4.9707,3.54611e-05,0.000161473,3.87285e-05,0.000153183,187.026,1024,2.9252e+18
4.98047,0.000118405,0.000161804,0.000129369,0.000153076,-8.52651e-12,2048,-2.82202e+18
4.99023,0.000201349,0.000162088,0.00022001,0.000153149,-187.026,3072,-8.56924e+18
5,0.000284293,0.000162345,0.00031065,0.000153224,-374.051,4096,-1.43165e+19
5.00977,0.000201349,0.000162638,0.00022001,0.000153087,-187.026,5120,-4.82893e+18
5.01953,0.000118405,0.000162725,0.000129369,0.000153202,8.52651e-12,6144,4.65861e+18
5.0293,3.54611e-05,0.000163097,3.87285e-05,0.000153197,187.026,7168,1.41461e+19
5.03906,-4.7483e-05,0.000163206,-5.19122e-05,0.000153121,374.051,8192,2.36337e+19
5.04883,3.54611e-05,0.000163449,3.87285e-05,0.000153125,187.026,10240,7.97161e+18
5.05859,0.000118405,0.000163586,0.000129369,0.000153195,-2.55227e-11,12288,-7.69045e+18
5.06836,0.000201349,0.000163673,0.00022001,0.000153077,-187.026,14336,-2.33525e+19
5.07812,0.000284293,0.000163844,0.00031065,0.000153152,-374.051,16384,-3.90146e+19
5.08789,0.000201349,0.000163961,0.00022001,0.000153167,-187.026,12288,-1.31596e+19
5.09766,0.000118405,0.000164098,0.000129369,0.000153135,8.52651e-12,8192,1.26954e+19
5.10742,3.54611e-05,0.000164165,3.87285e-05,0.000153191,187.026,4096,3.85504e+19
5.11719,-4.7483e-05,0.000164283,-5.19122e-05,0.000153229,374.051,0,6.44054e+19
5.12695,3.54611e-05,0.000164308,3.87285e-05,0.000153331,187.026,-32768,2.17239e+19
5.13672,0.000118405,0.000164487,0.000129369,0.000153375,-2.55227e-11,-65536,-2.09577e+19
5.14648,0.000201349,0.000164482,0.00022001,0.000153404,-187.026,-98304,-6.36392e+19
5.15625,0.000284293,0.000164548,0.00031065,0.000153561,-374.051,-131072,-1.06321e+20
5.16602,0.000201349,0.000164566,0.00022001,0.000153706,-187.026,-65536,-3.58619e+19
5.17578,0.000118405,0.000164636,0.000129369,0.000153851,8.52651e-12,2.96859e-09,3.4597e+19
5.18555,3.54611e-05,0.000164695,3.87285e-05,0.000153952,187.026,65536,1.05056e+20
5.19531,-4.7483e-05,0.000164677,-5.19122e-05,0.000154226,374.051,131072,1.75515e+20
5.20508,3.54611e-05,0.000164695,3.87285e-05,0.000154486,187.026,-2.08674e-08,5.92009e+19
5.21484,0.000118405,0.000164752,0.000129369,0.000154902,-2.55227e-11,-131072,-5.71129e+19
5.22461,0.000201349,0.000164789,0.00022001,0.000155215,-187.026,-262144,-1.73427e+20
5.23437,0.000284293,0.000164813,0.00031065,0.000155688,-374.051,-393216,-2.8974e+20
5.24414,0.000201349,0.000164851,0.00022001,0.000156249,-187.026,-229376,-9.77291e+19
5.25391,0.000118405,0.000164762,0.000129369,0.000156718,8.52651e-12,-65536,9.42821e+19
5.26367,3.54611e-05,0.000164819,3.87285e-05,0.000157445,187.026,98304,2.86293e+20
5.27344,-4.7483e-05,0.000164845,-5.19122e-05,0.000158063,374.051,262144,4.78305e+20
5.2832,3.54611e-05,0.000164798,3.87285e-05,0.000158886,187.026,131072,1.61332e+20
5.29297,0.000118405,0.000164891,0.000129369,0.000159814,-2.55227e-11,-1.78698e-08,-1.55641e+20
5.30273,0.000201349,0.000164878,0.00022001,0.000160719,-187.026,-131072,-4.72614e+20
5.3125,0.000284293,0.000164908,0.00031065,0.000161692,-374.051,-262144,-7.89587e+20
5.32227,0.000201349,0.000164981,0.00022001,0.000162574,-187.026,-65536,-2.66327e+20
5.33203,0.000118405,0.000164989,0.000129369,0.000163785,0,131072,2.56933e+20
5.3418,3.54611e-05,0.000164941,3.87285e-05,0.000164856,187.026,327680,7.80194e+20
5.35156,-4.7483e-05,0.000164922,-5.19122e-05,0.000165924,374.051,524288,1.30345e+21
5.36133,3.54611e-05,0.000164983,3.87285e-05,0.000167082,187.026,5.96046e-08,4.39654e+20
5.37109,0.000118405,0.000164983,0.000129369,0.000168229,-8.52651e-12,-524288,-4.24147e+20
5.38086,0.000201349,0.000165071,0.00022001,0.000169401,-187.026,-1.04858e+06,-1.28795e+21
5.39062,0.000284293,0.000165033,0.00031065,0.000170437,-374.051,-1.57286e+06,-2.15175e+21
5.40039,0.000201349,0.00016507,0.00022001,0.000171685,-187.026,393216,-7.25782e+20
5.41016,0.000118405,0.00016506,0.000129369,0.000172766,-8.52651e-12,2.3593e+06,7.00183e+20
5.41992,3.54611e-05,0.000165268,3.87285e-05,0.000173779,187.026,4.32538e+06,2.12615e+21
5.42969,-4.7483e-05,0.000165125,-5.19122e-05,0.00017487,374.051,6.29146e+06,3.55211e+21
5.43945,3.54611e-05,0.000165299,3.87285e-05,0.000175915,187.026,4.71859e+06,1.19812e+21
5.44922,0.000118405,0.000165239,0.000129369,0.000176807,-8.52651e-12,3.14573e+06,-1.15587e+21
5.45898,0.000201349,0.000165304,0.00022001,0.00017764,-187.026,1.57286e+06,-3.50986e+21
5.46875,0.000284293,0.00016537,0.00031065,0.000178606,-374.051,0,-5.86384e+21
5.47852,0.000201349,0.00016538,0.00022001,0.00017942,-187.026,1.04858e+06,-1.97787e+21
5.48828,0.000118405,0.000165411,0.000129369,0.000180153,-8.52651e-12,2.09715e+06,1.90811e+21
5.49805,3.54611e-05,0.000165361,3.87285e-05,0.000180851,187.026,3.14573e+06,5.79408e+21
5.50781,-4.7483e-05,0.000165523,-5.19122e-05,0.000181537,374.051,4.1943e+06,9.68006e+21
5.51758,3.54611e-05,0.000165448,3.87285e-05,0.00018205,187.026,-1.04858e+06,3.26507e+21
5.52734,0.000118405,0.000165633,0.000129369,0.000182745,-8.52651e-12,-6.29146e+06,-3.14991e+21
5.53711,0.000201349,0.000165566,0.00022001,0.000183192,-187.026,-1.15343e+07,-9.5649e+21
5.54688,0.000284293,0.000165675,0.00031065,0.000183626,-374.051,-1.67772e+07,-1.59799e+22
5.55664,0.000201349,0.00016569,0.00022001,0.000184081,-187.026,-1.46801e+07,-5.39e+21
5.56641,0.000118405,0.000165703,0.000129369,0.000184484,-8.52651e-12,-1.25829e+07,5.19989e+21
5.57617,3.54611e-05,0.000165867,3.87285e-05,0.000184776,187.026,-1.04858e+07,1.57898e+22
5.58594,-4.7483e-05,0.000165693,-5.19122e-05,0.000185109,374.051,-8.38861e+06,2.63797e+22
5.5957,3.54611e-05,0.000165942,3.87285e-05,0.000185408,187.026,-1.04858e+07,8.89783e+21
5.60547,0.000118405,0.000165898,0.000129369,0.000185769,2.54659e-11,-1.25829e+07,-8.584e+21
5.61523,0.000201349,0.000165943,0.00022001,0.000185914,-187.026,-1.46801e+07,-2.60658e+22
5.625,0.000284293,0.000165993,0.00031065,0.000186183,-374.051,-1.67772e+07,-4.35476e+22
5.63477,0.000201349,0.000165957,0.00022001,0.000186404,-187.026,4.1943e+06,-1.46886e+22
5.64453,0.000118405,0.000166054,0.000129369,0.000186572,-8.52651e-12,2.51658e+07,1.41705e+22
5.6543,3.54611e-05,0.000166129,3.87285e-05,0.000186839,187.026,4.61373e+07,4.30296e+22
5.66406,-4.7483e-05,0.000166098,-5.19122e-05,0.000186961,374.051,6.71089e+07,7.18886e+22
5.67383,3.54611e-05,0.000166166,3.87285e-05,0.000187164,187.026,5.03316e+07,2.4248e+22
5.68359,0.000118405,0.000166283,0.000129369,0.000187365,8.52651e-12,3.35544e+07,-2.33927e+22
5.69336,0.000201349,0.000166371,0.00022001,0.000187364,-187.026,1.67772e+07,-7.10334e+22
5.70312,0.000284293,0.000166364,0.00031065,0.000187671,-374.051,0,-1.18674e+23
5.71289,0.000201349,0.000166507,0.00022001,0.000187705,-187.026,1.67772e+07,-4.00286e+22
5.72266,0.000118405,0.000166606,0.000129369,0.000187857,-4.25189e-11,3.35544e+07,3.86168e+22
5.73242,3.54611e-05,0.000166787,3.87285e-05,0.000187995,187.026,5.03316e+07,1.17262e+23
5.74219,-4.7483e-05,0.000167003,-5.19122e-05,0.000188113,374.051,6.71089e+07,1.95908e+23
5.75195,3.54611e-05,0.000167193,3.87285e-05,0.000188149,187.026,-1.67772e+07,6.60794e+22
5.76172,0.000118405,0.000167502,0.000129369,0.000188377,8.52651e-12,-1.00663e+08,-6.37488e+22
5.77148,0.000201349,0.000167822,0.00022001,0.000188408,-187.026,-1.84549e+08,-1.93577e+23
5.78125,0.000284293,0.000168154,0.00031065,0.000188537,-374.051,-2.68435e+08,-3.23405e+23
5.79102,0.000201349,0.000168657,0.00022001,0.000188562,-187.026,-6.71089e+07,-1.09084e+23
5.80078,0.000118405,0.000169153,0.000129369,0.000188624,-8.52651e-12,1.34218e+08,1.05237e+23
5.81055,3.54611e-05,0.000169704,3.87285e-05,0.000188746,187.026,3.35544e+08,3.19558e+23
5.82031,-4.7483e-05,0.000170343,-5.19122e-05,0.000188765,374.051,5.36871e+08,5.33879e+23
5.83008,3.54611e-05,0.000171033,3.87285e-05,0.00018883,187.026,3.35544e+08,1.80077e+23
5.83984,0.000118405,0.000171732,0.000129369,0.000188798,-8.52651e-12,1.34218e+08,-1.73725e+23
5.84961,0.000201349,0.000172577,0.00022001,0.000188931,-187.026,-6.71089e+07,-5.27527e+23
5.85937,0.000284293,0.000173474,0.00031065,0.000189009,-374.051,-2.68435e+08,-8.81329e+23
5.86914,0.000201349,0.000174323,0.00022001,0.000189011,-187.026,-2.01327e+08,-2.97271e+23
5.87891,0.000118405,0.000175329,0.000129369,0.00018905,-2.55227e-11,-1.34218e+08,2.86786e+23
5.88867,3.54611e-05,0.000176394,3.87285e-05,0.000188979,187.026,-6.71089e+07,8.70844e+23
5.89844,-4.7483e-05,0.000177352,-5.19122e-05,0.000189122,374.051,0,1.4549e+24
5.9082,3.54611e-05,0.00017847,3.87285e-05,0.000189141,187.026,-5.36871e+08,4.90737e+23
5.91797,0.000118405,0.000179492,0.000129369,0.000189142,-8.52651e-12,-1.07374e+09,-4.73428e+23
5.92773,0.000201349,0.000180556,0.00022001,0.000189196,-187.026,-1.61061e+09,-1.43759e+24
5.9375,0.000284293,0.000181661,0.00031065,0.00018918,-374.051,-2.14748e+09,-2.40176e+24
5.94727,0.000201349,0.000182792,0.00022001,0.000189277,-187.026,-5.36871e+08,-8.1011e+23
5.95703,0.000118405,0.000183889,0.000129369,0.000189364,8.52651e-12,1.07374e+09,7.81537e+23
5.9668,3.54611e-05,0.000184741,3.87285e-05,0.000189267,187.026,2.68435e+09,2.37318e+24
5.97656,-4.7483e-05,0.000185852,-5.19122e-05,0.000189397,374.051,4.29497e+09,3.96483e+24
5.98633,3.54611e-05,0.00018685,3.87285e-05,0.00018933,187.026,2.68435e+09,1.33733e+24
5.99609,0.000118405,0.000187725,0.000129369,0.000189483,-8.52651e-12,1.07374e+09,-1.29016e+24
6.00586,0.000201349,0.000188639,0.00022001,0.000189439,-187.026,-5.36871e+08,-3.91766e+24
6.01562,0.000284293,0.000189591,0.00031065,0.00018946,-374.051,-2.14748e+09,-6.54516e+24
6.02539,0.000201349,0.000190232,0.00022001,0.000189567,-187.026,-5.36871e+08,-2.20768e+24
6.03516,0.000118405,0.000191172,0.000129369,0.000189514,8.52651e-12,1.07374e+09,2.12981e+24
6.04492,3.54611e-05,0.000191806,3.87285e-05,0.00018963,187.026,2.68435e+09,6.46729e+24
6.05469,-4.7483e-05,0.000192428,-5.19122e-05,0.00018969,374.051,4.29497e+09,1.08048e+25
6.06445,3.54611e-05,0.000193048,3.87285e-05,0.000189674,187.026,1.07374e+09,3.64444e+24
6.07422,0.000118405,0.000193627,0.000129369,0.000189807,-4.25189e-11,-2.14748e+09,-3.5159e+24
6.08398,0.000201349,0.000194151,0.00022001,0.000189808,-187.026,-5.36871e+09,-1.06762e+25
6.09375,0.000284293,0.000194669,0.00031065,0.000189831,-374.051,-8.58993e+09,-1.78366e+25
6.10352,0.000201349,0.000195144,0.00022001,0.000189908,-187.026,-8.58993e+09,-6.01626e+24
6.11328,0.000118405,0.000195501,0.000129369,0.000189887,8.52651e-12,-8.58993e+09,5.80406e+24
6.12305,3.54611e-05,0.000195821,3.87285e-05,0.00019001,187.026,-8.58993e+09,1.76244e+25
6.13281,-4.7483e-05,0.00019626,-5.19122e-05,0.000189981,374.051,-8.58993e+09,2.94447e+25
6.14258,3.54611e-05,0.000196506,3.87285e-05,0.000189967,187.026,-1.50324e+10,9.93166e+24
6.15234,0.000118405,0.000196822,0.000129369,0.000190106,-8.52651e-12,-2.14748e+10,-9.58137e+24
6.16211,0.000201349,0.000197096,0.00022001,0.000190092,-187.026,-2.79173e+10,-2.90944e+25
6.17187,0.000284293,0.000197301,0.00031065,0.000190032,-374.051,-3.43597e+10,-4.86074e+25
6.18164,0.000201349,0.000197594,0.00022001,0.000190158,-187.026,-8.58993e+09,-1.63952e+25
6.19141,0.000118405,0.000197647,0.000129369,0.000190194,8.52651e-12,1.71799e+10,1.5817e+25
6.20117,3.54611e-05,0.000197969,3.87285e-05,0.000190181,187.026,4.29497e+10,4.80291e+25
6.21094,-4.7483e-05,0.000197992,-5.19122e-05,0.00019023,374.051,6.87195e+10,8.02413e+25
6.2207,3.54611e-05,0.000198292,3.87285e-05,0.000190199,187.026,3.43597e+10,2.70653e+25
6.23047,0.000118405,0.000198429,0.000129369,0.00019021,-4.25189e-11,-0.0078125,-2.61107e+25
6.24023,0.000201349,0.000198584,0.00022001,0.000190241,-187.026,-3.43597e+10,-7.92867e+25
6.25,0.000284293,0.000198792,0.00031065,0.000190259,-374.051,-6.87195e+10,-1.32463e+26
6.25977,0.000201349,0.000198828,0.00022001,0.000190321,-187.026,1.71799e+10,-4.46795e+25
6.26953,0.000118405,0.000199017,0.000129369,0.000190456,8.52651e-12,1.03079e+11,4.31037e+25
6.2793,3.54611e-05,0.000199067,3.87285e-05,0.00019033,187.026,1.88979e+11,1.30887e+26
6.28906,-4.7483e-05,0.00019921,-5.19122e-05,0.000190438,374.051,2.74878e+11,2.1867e+26
6.29883,3.54611e-05,0.000199257,3.87285e-05,0.000190516,187.026,1.03079e+11,7.37572e+25
6.30859,0.000118405,0.000199425,0.000129369,0.000190649,0,-6.87195e+10,-7.11557e+25
6.31836,0.000201349,0.000199504,0.00022001,0.000190804,-187.026,-2.40518e+11,-2.16069e+26
6.32812,0.000284293,0.000199579,0.00031065,0.000190864,-374.051,-4.12317e+11,-3.60981e+26
6.33789,0.000201349,0.00019965,0.00022001,0.000191092,-187.026,-1.71799e+11,-1.21759e+26
6.34766,0.000118405,0.000199655,0.000129369,0.000191355,-8.52651e-12,6.87195e+10,1.17464e+26
6.35742,3.54611e-05,0.00019982,3.87285e-05,0.000191617,187.026,3.09238e+11,3.56687e+26
6.36719,-4.7483e-05,0.000199923,-5.19122e-05,0.00019202,374.051,5.49756e+11,5.9591e+26
6.37695,3.54611e-05,0.000199879,3.87285e-05,0.000192336,187.026,2.06158e+11,2.01e+26
6.38672,0.000118405,0.000199995,0.000129369,0.000192737,-2.54659e-11,-1.37439e+11,-1.9391e+26
6.39648,0.000201349,0.000200017,0.00022001,0.00019323,-187.026,-4.81036e+11,-5.8882e+26
6.40625,0.000284293,0.000200096,0.00031065,0.000193794,-374.051,-8.24634e+11,-9.8373e+26
6.41602,0.000201349,0.000200041,0.00022001,0.000194418,-187.026,-6.18475e+11,-3.31811e+26
6.42578,0.000118405,0.000200265,0.000129369,0.000195142,-8.52651e-12,-4.12317e+11,3.20108e+26
6.43555,3.54611e-05,0.000200314,3.87285e-05,0.000195822,187.026,-2.06158e+11,9.72027e+26
6.44531,-4.7483e-05,0.000200383,-5.19122e-05,0.000196672,374.051,0,1.62395e+27
6.45508,3.54611e-05,0.000200438,3.87285e-05,0.000197505,187.026,-8.24634e+11,5.47755e+26
6.46484,0.000118405,0.000200423,0.000129369,0.000198356,8.52651e-12,-1.64927e+12,-5.28435e+26
6.47461,0.000201349,0.000200591,0.00022001,0.000199321,-187.026,-2.4739e+12,-1.60463e+27
6.48437,0.000284293,0.000200491,0.00031065,0.000200248,-374.051,-3.29853e+12,-2.68082e+27
6.49414,0.000201349,0.000200658,0.00022001,0.000201312,-187.026,-1.37439e+12,-9.04237e+26
6.50391,0.000118405,0.000200697,0.000129369,0.0002024,-8.52651e-12,5.49756e+11,8.72343e+26
6.51367,3.54611e-05,0.000200541,3.87285e-05,0.000203397,187.026,2.4739e+12,2.64892e+27
6.52344,-4.7483e-05,0.000200783,-5.19122e-05,0.000204423,374.051,4.39805e+12,4.4255e+27
6.5332,3.54611e-05,0.00020067,3.87285e-05,0.000205501,187.026,4.39805e+12,1.49272e+27
6.54297,0.000118405,0.000200732,0.000129369,0.000206524,4.25189e-11,4.39805e+12,-1.44007e+27
6.55273,0.000201349,0.000200704,0.00022001,0.000207663,-187.026,4.39805e+12,-4.37285e+27
6.5625,0.000284293,0.000200768,0.00031065,0.000208602,-374.051,4.39805e+12,-7.30564e+27
6.57227,0.000201349,0.000200732,0.00022001,0.000209676,-187.026,7.69658e+12,-2.46418e+27
6.58203,0.000118405,0.0002008,0.000129369,0.000210669,-8.52651e-12,1.09951e+13,2.37727e+27
6.5918,3.54611e-05,0.000200768,3.87285e-05,0.000211582,187.026,1.42937e+13,7.21873e+27
6.60156,-4.7483e-05,0.000200792,-5.19122e-05,0.000212553,374.051,1.75922e+13,1.20602e+28
6.61133,3.54611e-05,0.00020089,3.87285e-05,0.000213403,187.026,1.31941e+13,4.06789e+27
6.62109,0.000118405,0.000200785,0.000129369,0.000214224,8.52651e-12,8.79609e+12,-3.92441e+27
6.63086,0.000201349,0.000200799,0.00022001,0.000215075,-187.026,4.39805e+12,-1.19167e+28
6.64062,0.000284293,0.000200782,0.00031065,0.00021584,-374.051,0,-1.9909e+28
6.65039,0.000201349,0.000200868,0.00022001,0.000216466,-187.026,4.39805e+12,-6.71528e+27
6.66016,0.000118405,0.000200851,0.000129369,0.000217158,-8.52651e-12,8.79609e+12,6.47843e+27
6.66992,3.54611e-05,0.000200739,3.87285e-05,0.000217782,187.026,1.31941e+13,1.96721e+28
6.67969,-4.7483e-05,0.000200811,-5.19122e-05,0.00021831,374.051,1.75922e+13,3.28659e+28
6.68945,3.54611e-05,0.000200946,3.87285e-05,0.000218903,187.026,-4.39805e+12,1.10856e+28
6.69922,0.000118405,0.000200673,0.000129369,0.000219327,4.25189e-11,-2.63883e+13,-1.06946e+28
6.70898,0.000201349,0.000200894,0.00022001,0.000219841,-187.026,-4.83785e+13,-3.24749e+28
6.71875,0.000284293,0.00020082,0.00031065,0.00022016,-374.051,-7.03687e+13,-5.42551e+28
6.72852,0.000201349,0.000200844,0.00022001,0.00022065,-187.026,-2.63883e+13,-1.83002e+28
6.73828,0.000118405,0.000200938,0.000129369,0.00022088,-8.52651e-12,1.75922e+13,1.76547e+28
6.74805,3.54611e-05,0.000200813,3.87285e-05,0.000221182,187.026,6.15727e+13,5.36096e+28
6.75781,-4.7483e-05,0.000200958,-5.19122e-05,0.000221518,374.051,1.05553e+14,8.95645e+28
6.76758,3.54611e-05,0.000200963,3.87285e-05,0.000221671,187.026,9.6757e+13,3.021e+28
6.77734,0.000118405,0.00020098,0.000129369,0.000221966,8.52651e-12,8.79609e+13,-2.91445e+28
6.78711,0.000201349,0.000200999,0.00022001,0.000222201,-187.026,7.91648e+13,-8.8499e+28
6.79687,0.000284293,0.000201083,0.00031065,0.000222301,-374.051,7.03687e+13,-1.47854e+29
6.80664,0.000201349,0.000201061,0.00022001,0.000222582,-187.026,7.03687e+13,-4.98708e+28
6.81641,0.000118405,0.000201036,0.000129369,0.000222576,8.52651e-12,7.03687e+13,4.81118e+28
6.82617,3.54611e-05,0.000201155,3.87285e-05,0.000222816,187.026,7.03687e+13,1.46095e+29
6.83594,-4.7483e-05,0.000201217,-5.19122e-05,0.000222987,374.051,7.03687e+13,2.44077e+29
6.8457,3.54611e-05,0.000201297,3.87285e-05,0.000222967,187.026,5.27766e+13,8.2327e+28
6.85547,0.000118405,0.000201355,0.000129369,0.000223155,2.55227e-11,3.51844e+13,-7.94232e+28
6.86523,0.000201349,0.000201473,0.00022001,0.000223293,-187.026,1.75922e+13,-2.41173e+29
6.875,0.000284293,0.000201553,0.00031065,0.000223368,-374.051,0,-4.02924e+29
6.88477,0.000201349,0.000201778,0.00022001,0.000223394,-187.026,7.03687e+13,-1.35906e+29
6.89453,0.000118405,0.000201906,0.000129369,0.000223508,8.52651e-12,1.40737e+14,1.31112e+29
6.9043,3.54611e-05,0.000202125,3.87285e-05,0.000223611,187.026,2.11106e+14,3.9813e+29
6.91406,-4.7483e-05,0.000202368,-5.19122e-05,0.000223676,374.051,2.81475e+14,6.65148e+29
6.92383,3.54611e-05,0.000202777,3.87285e-05,0.00022377,187.026,7.03687e+13,2.24354e+29
6.93359,0.000118405,0.000203014,0.000129369,0.000223772,-8.52651e-12,-1.40737e+14,-2.16441e+29
6.94336,0.000201349,0.000203567,0.00022001,0.000223825,-187.026,-3.51844e+14,-6.57235e+29
6.95312,0.000284293,0.000203995,0.00031065,0.000223923,-374.051,-5.6295e+14,-1.09803e+30
6.96289,0.000201349,0.000204433,0.00022001,0.000223975,-187.026,-1.40737e+14,-3.70364e+29
6.97266,0.000118405,0.00020507,0.000129369,0.000224031,8.52651e-12,2.81475e+14,3.57301e+29
6.98242,3.54611e-05,0.000205742,3.87285e-05,0.000224074,187.026,7.03687e+14,1.08497e+30
6.99219,-4.7483e-05,0.000206408,-5.19122e-05,0.000224182,374.051,1.1259e+15,1.81263e+30
7.00195,3.54611e-05,0.000207133,3.87285e-05,0.000224111,187.026,1.1259e+15,6.11399e+29
7.01172,0.000118405,0.000208033,0.000129369,0.000224143,2.55227e-11,1.1259e+15,-5.89834e+29
7.02148,0.000201349,0.000208867,0.00022001,0.000224264,-187.026,1.1259e+15,-1.79107e+30
7.03125,0.000284293,0.000209733,0.00031065,0.000224319,-374.051,1.1259e+15,-2.9923e+30
7.04102,0.000201349,0.000210697,0.00022001,0.000224278,-187.026,1.40737e+15,-1.0093e+30
7.05078,0.000118405,0.000211655,0.000129369,0.000224374,8.52651e-12,1.68885e+15,9.737e+29
7.06055,3.54611e-05,0.000212699,3.87285e-05,0.000224429,187.026,1.97032e+15,2.9567e+30
7.07031,-4.7483e-05,0.000213734,-5.19122e-05,0.000224465,374.051,2.2518e+15,4.9397e+30
7.08008,3.54611e-05,0.000214716,3.87285e-05,0.000224521,187.026,-5.6295e+14,1.66616e+30
7.08984,0.000118405,0.000215658,0.000129369,0.000224574,-8.52651e-12,-3.3777e+15,-1.60739e+30
7.09961,0.000201349,0.000216855,0.00022001,0.000224523,-187.026,-6.19245e+15,-4.88093e+30
7.10937,0.000284293,0.000217753,0.00031065,0.000224674,-374.051,-9.0072e+15,-8.15448e+30
7.11914,0.000201349,0.000218728,0.00022001,0.000224665,-187.026,-1.1259e+15,-2.7505e+30
7.12891,0.000118405,0.000219728,0.000129369,0.000224739,8.52651e-12,6.7554e+15,2.65348e+30
7.13867,3.54611e-05,0.000220619,3.87285e-05,0.000224634,187.026,1.46367e+16,8.05746e+30
7.14844,-4.7483e-05,0.000221548,-5.19122e-05,0.000224823,374.051,2.2518e+16,1.34614e+31
7.1582,3.54611e-05,0.000222435,3.87285e-05,0.000224809,187.026,1.23849e+16,4.54053e+30
7.16797,0.000118405,0.000223233,0.000129369,0.000224901,-8.52651e-12,2.2518e+15,-4.38038e+30
7.17773,0.000201349,0.000224009,0.00022001,0.000224805,-187.026,-7.8813e+15,-1.33013e+31
7.1875,0.000284293,0.000224837,0.00031065,0.000224997,-374.051,-1.80144e+16,-2.22222e+31
7.19727,0.000201349,0.000225551,0.00022001,0.000225035,-187.026,2048,-7.49553e+30
7.20703,0.000118405,0.000226141,0.000129369,0.000225005,4.25189e-11,1.80144e+16,7.23115e+30
7.2168,3.54611e-05,0.000226839,3.87285e-05,0.000225059,187.026,3.60288e+16,2.19578e+31
7.22656,-4.7483e-05,0.000227348,-5.19122e-05,0.000225079,374.051,5.40432e+16,3.66845e+31
7.23633,3.54611e-05,0.0002279,3.87285e-05,0.000225178,187.026,4.05324e+16,1.23736e+31
7.24609,0.000118405,0.000228354,0.000129369,0.000225191,-8.52651e-12,2.70216e+16,-1.19372e+31
7.25586,0.000201349,0.000228824,0.00022001,0.000225224,-187.026,1.35108e+16,-3.62481e+31
7.26562,0.000284293,0.000229194,0.00031065,0.000225269,-374.051,0,-6.0559e+31
7.27539,0.000201349,0.000229576,0.00022001,0.000225355,-187.026,1.80144e+16,-2.04265e+31
7.28516,0.000118405,0.000229858,0.000129369,0.000225377,0,3.60288e+16,1.9706e+31
7.29492,3.54611e-05,0.000230221,3.87285e-05,0.000225367,187.026,5.40432e+16,5.98385e+31
7.30469,-4.7483e-05,0.000230459,-5.19122e-05,0.000225447,374.051,7.20576e+16,9.9971e+31
7.31445,3.54611e-05,0.000230765,3.87285e-05,0.000225423,187.026,9.0072e+16,3.37201e+31
7.32422,0.000118405,0.000231076,0.000129369,0.000225508,8.52651e-12,1.08086e+17,-3.25308e+31
7.33398,0.000201349,0.000231246,0.00022001,0.000225487,-187.026,1.26101e+17,-9.87816e+31
7.34375,0.000284293,0.000231405,0.00031065,0.000225515,-374.051,1.44115e+17,-1.65033e+32
7.35352,0.000201349,0.000231605,0.00022001,0.000225562,-187.026,1.80144e+17,-5.56653e+31
7.36328,0.000118405,0.000231671,0.000129369,0.000225635,2.54659e-11,2.16173e+17,5.37019e+31
7.37305,3.54611e-05,0.000231953,3.87285e-05,0.000225512,187.026,2.52202e+17,1.63069e+32
7.38281,-4.7483e-05,0.00023203,-5.19122e-05,0.000225756,374.051,2.8823e+17,2.72436e+32
7.39258,3.54611e-05,0.000232269,3.87285e-05,0.000225681,187.026,72096,9.18925e+31
7.40234,0.000118405,0.000232365,0.000129369,0.000225772,8.52651e-12,-2.8823e+17,-8.86514e+31
7.41211,0.000201349,0.000232405,0.00022001,0.000225824,-187.026,-5.76461e+17,-2.69195e+32
7.42188,0.000284293,0.000232581,0.00031065,0.000225865,-374.051,-8.64691e+17,-4.49739e+32
7.43164,0.000201349,0.000232701,0.00022001,0.000225889,-187.026,-5.04403e+17,-1.51697e+32
7.44141,0.000118405,0.000232729,0.000129369,0.000226004,-8.52651e-12,-1.44115e+17,1.46346e+32
7.45117,3.54611e-05,0.000232897,3.87285e-05,0.000226114,187.026,2.16173e+17,4.44389e+32
7.46094,-4.7483e-05,0.000232993,-5.19122e-05,0.000226172,374.051,5.76461e+17,7.42431e+32
7.4707,3.54611e-05,0.000233141,3.87285e-05,0.000226456,187.026,4.32346e+17,2.50421e+32
7.48047,0.000118405,0.000233147,0.000129369,0.00022646,8.52651e-12,2.8823e+17,-2.41589e+32
7.49023,0.000201349,0.000233255,0.00022001,0.000226797,-187.026,1.44115e+17,-7.33599e+32
7.5,0.000284293,0.000233447,0.00031065,0.000227028,-374.051,0,-1.22561e+33
7.50977,0.000201349,0.000233439,0.00022001,0.000227348,-187.026,2.8823e+17,-4.13396e+32
7.51953,0.000118405,0.000233596,0.000129369,0.000227652,2.54659e-11,5.76461e+17,3.98816e+32
7.5293,3.54611e-05,0.000233587,3.87285e-05,0.000228044,187.026,8.64691e+17,1.21103e+33
7.53906,-4.7483e-05,0.000233692,-5.19122e-05,0.000228459,374.051,1.15292e+18,2.02324e+33
7.54883,3.54611e-05,0.00023381,3.87285e-05,0.000228896,187.026,2.8823e+17,6.82437e+32
7.55859,0.000118405,0.00023377,0.000129369,0.000229383,8.52651e-12,-5.76461e+17,-6.58366e+32
7.56836,0.000201349,0.000233979,0.00022001,0.000230044,-187.026,-1.44115e+18,-1.99917e+33
7.57812,0.000284293,0.000233983,0.00031065,0.000230675,-374.051,-2.30584e+18,-3.33997e+33
7.58789,0.000201349,0.000234055,0.00022001,0.000231379,-187.026,-1.15292e+18,-1.12657e+33
7.59766,0.000118405,0.000234158,0.000129369,0.000232138,-8.52651e-12,-52480,1.08683e+33
7.60742,3.54611e-05,0.000234143,3.87285e-05,0.000232874,187.026,1.15292e+18,3.30024e+33
7.61719,-4.7483e-05,0.000234232,-5.19122e-05,0.000233731,374.051,2.30584e+18,5.51364e+33
7.62695,3.54611e-05,0.000234344,3.87285e-05,0.000234562,187.026,5.76461e+17,1.85975e+33
7.63672,0.000118405,0.000234267,0.000129369,0.000235437,8.52651e-12,-1.15292e+18,-1.79415e+33
7.64648,0.000201349,0.00023442,0.00022001,0.000236326,-187.026,-2.8823e+18,-5.44805e+33
7.65625,0.000284293,0.000234397,0.00031065,0.000237286,-374.051,-4.61169e+18,-9.10194e+33
7.66602,0.000201349,0.000234501,0.00022001,0.000238267,-187.026,-3.45876e+18,-3.07008e+33
7.67578,0.000118405,0.000234475,0.000129369,0.000239222,-4.25189e-11,-2.30584e+18,2.96179e+33
7.68555,3.54611e-05,0.000234465,3.87285e-05,0.000240156,187.026,-1.15292e+18,8.99366e+33
7.69531,-4.7483e-05,0.000234568,-5.19122e-05,0.000241068,374.051,0,1.50255e+34
7.70508,3.54611e-05,0.000234537,3.87285e-05,0.000242077,187.026,-6.91753e+18,5.06809e+33
7.71484,0.000118405,0.000234677,0.000129369,0.000242984,8.52651e-12,-1.38351e+19,-4.88934e+33
7.72461,0.000201349,0.000234518,0.00022001,0.000243972,-187.026,-2.07526e+19,-1.48468e+34
7.73438,0.000284293,0.000234622,0.00031065,0.000244832,-374.051,-2.76701e+19,-2.48042e+34
7.74414,0.000201349,0.000234634,0.00022001,0.000245736,-187.026,-2.07526e+19,-8.36643e+33
7.75391,0.000118405,0.000234684,0.000129369,0.000246544,-8.52651e-12,-1.38351e+19,8.07134e+33
7.76367,3.54611e-05,0.000234637,3.87285e-05,0.000247421,187.026,-6.91753e+18,2.45091e+34
7.77344,-4.7483e-05,0.000234627,-5.19122e-05,0.000248072,374.051,0,4.09469e+34
7.7832,3.54611e-05,0.000234645,3.87285e-05,0.000248948,187.026,-9.22337e+18,1.38113e+34
7.79297,0.000118405,0.000234637,0.000129369,0.000249628,-8.52651e-12,-1.84467e+19,-1.33242e+34
7.80273,0.000201349,0.000234704,0.00022001,0.000250397,-187.026,-2.76701e+19,-4.04597e+34
7.8125,0.000284293,0.000234635,0.00031065,0.000250919,-374.051,-3.68935e+19,-6.75953e+34
7.82227,0.000201349,0.000234621,0.00022001,0.000251583,-187.026,-9.22337e+18,-2.27998e+34
7.83203,0.000118405,0.000234544,0.000129369,0.000252179,-2.55227e-11,1.84467e+19,2.19956e+34
7.8418,3.54611e-05,0.000234549,3.87285e-05,0.000252712,187.026,4.61169e+19,6.67911e+34
7.85156,-4.7483e-05,0.000234541,-5.19122e-05,0.000253215,374.051,7.3787e+19,1.11587e+35
7.86133,3.54611e-05,0.000234602,3.87285e-05,0.000253671,187.026,1.17473e+07,3.7638e+34
7.87109,0.000118405,0.000234543,0.000129369,0.000254036,-8.52651e-12,-7.3787e+19,-3.63105e+34
7.88086,0.000201349,0.000234577,0.00022001,0.000254529,-187.026,-1.47574e+20,-1.10259e+35
7.89062,0.000284293,0.00023449,0.00031065,0.00025502,-374.051,-2.21361e+20,-1.84208e+35
7.90039,0.000201349,0.00023449,0.00022001,0.000255265,-187.026,-1.29127e+20,-6.2133e+34
7.91016,0.000118405,0.000234591,0.000129369,0.000255623,8.52651e-12,-3.68935e+19,5.99415e+34
7.91992,3.54611e-05,0.000234517,3.87285e-05,0.000255948,187.026,5.53402e+19,1.82016e+35
7.92969,-4.7483e-05,0.000234621,-5.19122e-05,0.00025622,374.051,1.47574e+20,3.04091e+35
7.93945,3.54611e-05,0.000234614,3.87285e-05,0.000256424,187.026,7.3787e+19,1.02569e+35
7.94922,0.000118405,0.000234634,0.000129369,0.000256681,-8.52651e-12,-3.34234e+06,-9.89517e+34
7.95898,0.000201349,0.000234625,0.00022001,0.000256792,-187.026,-7.3787e+19,-3.00473e+35
7.96875,0.000284293,0.000234637,0.00031065,0.000257142,-374.051,-1.47574e+20,-5.01994e+35
7.97852,0.000201349,0.000234704,0.00022001,0.000257309,-187.026,1.1068e+20,-1.69322e+35
7.98828,0.000118405,0.000234866,0.000129369,0.000257437,-3.39924e-11,3.68935e+20,1.6335e+35
7.99805,3.54611e-05,0.000234825,3.87285e-05,0.000257684,187.026,6.27189e+20,4.96022e+35
8.00781,-4.7483e-05,0.000234995,-5.19122e-05,0.000257868,374.051,8.85444e+20,8.28694e+35
8.01758,3.54611e-05,0.000235141,3.87285e-05,0.000257988,187.026,6.64083e+20,2.79518e+35
8.02734,0.000118405,0.000235244,0.000129369,0.000258118,1.69962e-11,4.42722e+20,-2.69659e+35
8.03711,0.000201349,0.000235446,0.00022001,0.000258266,-187.026,2.21361e+20,-8.18835e+35
8.04688,0.000284293,0.000235622,0.00031065,0.000258393,-374.051,0,-1.36801e+36
8.05664,0.000284293,0.000235869,0.00031065,0.00025844,-374.051,0,-1.36801e+36
8.06641,0.000284293,0.000236299,0.00031065,0.000258585,-374.051,0,-1.36801e+36
8.07617,0.000284293,0.000236491,0.00031065,0.000258695,-374.051,0,-1.36801e+36
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,-374.051,0,-1.36801e+36


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_5.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-363.8145125645506, LMmax=363.8145125645506,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,6.66126e-09,8.87703e-08,-1.80033e-12,-8.99413e-08,0.0104183,0,-8.80353e-11
0.00976562,1.26673e-07,-1.00781e-07,-3.25046e-11,-6.85548e-08,0.192568,3.30872e-25,-1.66213e-09
0.0195312,2.46684e-07,8.43756e-08,-6.32089e-11,1.96289e-08,0.374717,6.61744e-25,-3.23623e-09
0.0292969,3.66695e-07,7.35363e-08,-9.39132e-11,-2.63663e-09,0.556867,9.92617e-25,-4.81033e-09
0.0390625,4.86707e-07,3.24024e-07,-1.24618e-10,-1.96289e-08,0.739016,1.32349e-24,-6.38443e-09
0.0488281,6.06718e-07,5.28809e-07,-1.55322e-10,-2.40234e-08,0.921166,1.65436e-24,-7.95852e-09
0.0585937,1.00818e-06,7.43848e-07,-1.10017e-10,1.20117e-08,1.04636,1.98523e-24,-1.2103e-08
0.0683594,1.40964e-06,1.13877e-06,-6.4713e-11,-6.03516e-08,1.17156,2.31611e-24,-1.62476e-08
0.078125,1.8111e-06,1.57324e-06,-1.94086e-11,-6.79688e-08,1.29675,2.64698e-24,-2.03921e-08
0.0878906,2.21256e-06,2.02969e-06,2.58958e-11,-5.21484e-08,1.42195,2.97785e-24,-2.45366e-08
0.0976562,2.61402e-06,2.51602e-06,7.12002e-11,3.31056e-08,1.54714,3.30872e-24,-2.86811e-08
0.107422,3.30206e-06,3.24082e-06,2.1121e-10,4.39468e-09,0.73361,1.32349e-24,-2.68572e-08
0.117187,3.9901e-06,3.79131e-06,3.5122e-10,1.75783e-09,-0.0799215,-6.61744e-25,-2.50334e-08
0.126953,4.67814e-06,4.47686e-06,4.9123e-10,-4.30664e-08,-0.893453,-2.64698e-24,-2.32095e-08
0.136719,5.36618e-06,5.18057e-06,6.3124e-10,1.46485e-08,-1.70698,-4.63221e-24,-2.13856e-08
0.146484,6.05422e-06,6.0252e-06,7.71251e-10,-4.13086e-08,-2.52051,-6.61744e-24,-1.95617e-08
0.15625,6.85744e-06,6.71836e-06,5.32688e-10,-1.25976e-08,-2.7975,-7.94093e-24,-8.61002e-09
0.166016,7.66065e-06,7.57266e-06,2.94125e-10,1.17188e-09,-3.07448,-9.26442e-24,2.34167e-09
0.175781,8.46387e-06,8.37715e-06,5.55623e-11,-6.26953e-08,-3.35146,-1.05879e-23,1.32934e-08
0.185547,9.26709e-06,9.23145e-06,-1.83001e-10,1.58204e-08,-3.62844,-1.19114e-23,2.42451e-08
0.195312,1.00703e-05,1.00304e-05,-4.21563e-10,-7.93946e-08,-3.90542,-1.32349e-23,3.51967e-08
0.205078,1.08127e-05,1.07977e-05,3.68324e-09,-1.31836e-08,-26.5099,-1.05879e-23,2.38486e-07
0.214844,1.15552e-05,1.15632e-05,7.78805e-09,-1.52343e-08,-49.1144,-7.94093e-24,4.41776e-07
0.224609,1.22976e-05,1.22733e-05,1.18929e-08,4.36523e-08,-71.7189,-5.29396e-24,6.45065e-07
0.234375,1.304e-05,1.29378e-05,1.59977e-08,-4.68749e-08,-94.3234,-2.64698e-24,8.48355e-07
0.244141,1.37824e-05,1.36031e-05,2.01025e-08,-2.46093e-08,-116.928,0,1.05164e-06
0.253906,1.43432e-05,1.43203e-05,1.49107e-08,-2.60741e-08,-136.598,-1.69407e-22,1.60917e-06
0.263672,1.4904e-05,1.48705e-05,9.71902e-09,-5.33203e-08,-156.268,-3.38813e-22,2.16669e-06
0.273437,1.54647e-05,1.53486e-05,4.5273e-09,-5.5664e-08,-175.938,-5.0822e-22,2.72421e-06
0.283203,1.60255e-05,1.58947e-05,-6.64427e-10,-1.40624e-08,-195.608,-6.77626e-22,3.28173e-06
0.292969,1.65863e-05,1.62606e-05,-5.85615e-09,-3.10547e-08,-215.277,-8.47033e-22,3.83926e-06
0.302734,1.68651e-05,1.67394e-05,-5.80548e-09,-5.94725e-08,-224.894,-6.77626e-22,4.62636e-06
0.3125,1.7144e-05,1.70133e-05,-5.75481e-09,5.12696e-08,-234.51,-5.0822e-22,5.41347e-06
0.322266,1.74229e-05,1.73918e-05,-5.70414e-09,-5.12696e-08,-244.127,-3.38813e-22,6.20057e-06
0.332031,1.77017e-05,1.76777e-05,-5.65347e-09,-9.52148e-08,-253.743,-1.69407e-22,6.98768e-06
0.341797,1.79806e-05,1.78286e-05,-5.6028e-09,-2.84178e-08,-263.36,0,7.77478e-06
0.351562,1.81191e-05,1.80601e-05,-1.0768e-08,3.16406e-08,-259.809,-3.38813e-22,8.60434e-06
0.361328,1.82577e-05,1.82162e-05,-1.59332e-08,-1.84571e-08,-256.259,-6.77626e-22,9.4339e-06
0.371094,1.83963e-05,1.82689e-05,-2.10983e-08,-5.5664e-08,-252.708,-1.01644e-21,1.02635e-05
0.380859,1.85349e-05,1.84324e-05,-2.62635e-08,-3.69141e-08,-249.158,-1.35525e-21,1.1093e-05
0.390625,1.86735e-05,1.84236e-05,-3.14287e-08,-4.5703e-08,-245.607,-1.69407e-21,1.19226e-05
0.400391,1.8449e-05,1.85789e-05,-4.95295e-08,6.32813e-08,-227.087,-1.35525e-21,1.26071e-05
0.410156,1.82245e-05,1.86226e-05,-6.76302e-08,-5.21484e-08,-208.566,-1.01644e-21,1.32915e-05
0.419922,1.8e-05,1.86536e-05,-8.5731e-08,-1.17188e-09,-190.046,-6.77626e-22,1.3976e-05
0.429687,1.77755e-05,1.85048e-05,-1.03832e-07,-5.00977e-08,-171.525,-3.38813e-22,1.46604e-05
0.439453,1.7551e-05,1.86302e-05,-1.21933e-07,-4.39445e-09,-153.005,0,1.53449e-05
0.449219,1.73019e-05,1.86601e-05,-1.18292e-07,-5.06836e-08,-140.541,-6.77626e-22,1.57778e-05
0.458984,1.70529e-05,1.87597e-05,-1.14651e-07,3.04688e-08,-128.077,-1.35525e-21,1.62107e-05
0.46875,1.68038e-05,1.86551e-05,-1.1101e-07,-4.30664e-08,-115.614,-2.03288e-21,1.66435e-05
0.478516,1.65547e-05,1.86645e-05,-1.07369e-07,-1.05762e-07,-103.15,-2.71051e-21,1.70764e-05
0.488281,1.63056e-05,1.87324e-05,-1.03728e-07,4.36523e-08,-90.6866,-3.38813e-21,1.75093e-05
0.498047,1.61624e-05,1.87151e-05,-1.07829e-07,-1.20117e-08,-75.2307,-2.71051e-21,1.77217e-05
0.507812,1.60192e-05,1.88338e-05,-1.1193e-07,-1.64061e-08,-59.7748,-2.03288e-21,1.79342e-05
0.517578,1.58759e-05,1.87362e-05,-1.16031e-07,-3.16406e-08,-44.3188,-1.35525e-21,1.81466e-05
0.527344,1.57327e-05,1.874e-05,-1.20132e-07,3.75001e-08,-28.8629,-6.77626e-22,1.83591e-05
0.537109,1.55895e-05,1.88115e-05,-1.24233e-07,-1.37109e-07,-13.407,0,1.85715e-05
0.546875,1.55242e-05,1.86855e-05,-4.81432e-09,5.06836e-08,-4.58755,0,1.85803e-05
0.556641,1.54589e-05,1.88262e-05,1.14605e-07,2.16796e-08,4.2319,0,1.85891e-05
0.566406,1.53936e-05,1.88883e-05,2.34024e-07,5.00977e-08,13.0514,0,1.85979e-05
0.576172,1.53284e-05,1.88104e-05,3.53443e-07,2.14453e-07,21.8708,0,1.86067e-05
0.585937,1.52631e-05,1.88332e-05,4.72862e-07,3.1582e-07,30.6903,0,1.86155e-05
0.595703,1.54957e-05,1.88376e-05,1.20718e-06,5.70703e-07,35.6248,0,1.84548e-05
0.605469,1.57283e-05,1.88528e-05,1.94149e-06,9.0791e-07,40.5593,0,1.82942e-05
0.615234,1.5961e-05,1.88584e-05,2.67581e-06,1.24717e-06,45.4938,0,1.81335e-05
0.625,1.61936e-05,1.8842e-05,3.41012e-06,1.82314e-06,50.4283,0,1.79729e-05
0.634766,1.64262e-05,1.88769e-05,4.14444e-06,2.475e-06,55.3628,0,1.78122e-05
0.644531,1.66137e-05,1.897e-05,5.53873e-06,3.2751e-06,53.8292,0,1.76377e-05
0.654297,1.68012e-05,1.89313e-05,6.93303e-06,4.07813e-06,52.2957,0,1.74631e-05
0.664062,1.69887e-05,1.891e-05,8.32732e-06,5.2043e-06,50.7621,0,1.72886e-05
0.673828,1.71762e-05,1.89753e-05,9.72161e-06,6.29473e-06,49.2285,0,1.71141e-05
0.683594,1.73637e-05,1.89492e-05,1.11159e-05,7.47246e-06,47.695,0,1.69395e-05
0.693359,1.76975e-05,1.88933e-05,1.28116e-05,8.79375e-06,37.3318,0,1.68481e-05
0.703125,1.80313e-05,1.88197e-05,1.45073e-05,1.02067e-05,26.9687,0,1.67567e-05
0.712891,1.83651e-05,1.89967e-05,1.6203e-05,1.17059e-05,16.6055,0,1.66652e-05
0.722656,1.86989e-05,1.89346e-05,1.78987e-05,1.32466e-05,6.24237,0,1.65738e-05
0.732422,1.90327e-05,1.88572e-05,1.95944e-05,1.48371e-05,-4.12079,0,1.64823e-05
0.742187,1.93404e-05,1.89917e-05,2.11712e-05,1.6343e-05,-5.1061,0,1.65167e-05
0.751953,1.96482e-05,1.90711e-05,2.2748e-05,1.79798e-05,-6.09141,0,1.65511e-05
0.761719,1.9956e-05,1.89879e-05,2.43247e-05,1.95357e-05,-7.07672,0,1.65855e-05
0.771484,2.02638e-05,1.90488e-05,2.59015e-05,2.10621e-05,-8.06203,0,1.66199e-05
0.78125,2.05715e-05,1.9026e-05,2.74783e-05,2.25858e-05,-9.04734,0,1.66543e-05
0.791016,2.07229e-05,1.90374e-05,2.854e-05,2.40495e-05,-22.2249,0,1.67896e-05
0.800781,2.08742e-05,1.89094e-05,2.96017e-05,2.56397e-05,-35.4025,0,1.69249e-05
0.810547,2.10255e-05,1.90723e-05,3.06633e-05,2.69042e-05,-48.5801,0,1.70602e-05
0.820312,2.11768e-05,1.89683e-05,3.1725e-05,2.81763e-05,-61.7577,0,1.71955e-05
0.830078,2.13281e-05,1.90348e-05,3.27867e-05,2.93982e-05,-74.9353,0,1.73308e-05
0.839844,2.14315e-05,1.9002e-05,3.33748e-05,3.05604e-05,-62.347,0,1.74702e-05
0.849609,2.1535e-05,1.9052e-05,3.3963e-05,3.15929e-05,-49.7588,0,1.76095e-05
0.859375,2.16384e-05,1.89645e-05,3.45511e-05,3.24179e-05,-37.1705,0,1.77489e-05
0.869141,2.17418e-05,1.90254e-05,3.51392e-05,3.35326e-05,-24.5822,0,1.78883e-05
0.878906,2.18452e-05,1.9043e-05,3.57273e-05,3.4178e-05,-11.994,0,1.80276e-05
0.888672,2.16723e-05,1.91115e-05,3.59039e-05,3.48516e-05,-20.2113,0,1.81574e-05
0.898437,2.14993e-05,1.90837e-05,3.60804e-05,3.55318e-05,-28.4287,0,1.82872e-05
0.908203,2.13263e-05,1.91713e-05,3.62569e-05,3.59353e-05,-36.646,0,1.8417e-05
0.917969,2.11533e-05,1.90749e-05,3.64335e-05,3.64699e-05,-44.8634,0,1.85468e-05
0.927734,2.09803e-05,1.91115e-05,3.661e-05,3.68757e-05,-53.0807,0,1.86766e-05
0.9375,2.09189e-05,1.91818e-05,3.64248e-05,3.71561e-05,-42.0084,0,1.89352e-05
0.947266,2.08575e-05,1.90151e-05,3.62397e-05,3.73942e-05,-30.9361,0,1.91939e-05
0.957031,2.07961e-05,1.91927e-05,3.60545e-05,3.76849e-05,-19.8638,0,1.94525e-05
0.966797,2.07347e-05,1.90424e-05,3.58693e-05,3.77818e-05,-8.79154,0,1.97111e-05
0.976562,2.06733e-05,1.91851e-05,3.56841e-05,3.7875e-05,2.28074,0,1.99697e-05
0.986328,2.03944e-05,1.90887e-05,3.53282e-05,3.80241e-05,39.4723,0,2.04784e-05
0.996094,2.01156e-05,1.90898e-05,3.49723e-05,3.80596e-05,76.6639,0,2.09871e-05
1.00586,1.98367e-05,1.90723e-05,3.46164e-05,3.81674e-05,113.855,0,2.14958e-05
1.01562,1.95579e-05,1.91051e-05,3.42604e-05,3.81185e-05,151.047,0,2.20044e-05
1.02539,1.9279e-05,1.90772e-05,3.39045e-05,3.82846e-05,188.239,0,2.25131e-05
1.03516,1.93516e-05,1.92363e-05,3.35878e-05,3.82822e-05,188.169,0,2.32564e-05
1.04492,1.94243e-05,1.90837e-05,3.32712e-05,3.83988e-05,188.099,0,2.39997e-05
1.05469,1.94969e-05,1.91971e-05,3.29545e-05,3.84229e-05,188.03,0,2.4743e-05
1.06445,1.95696e-05,1.9069e-05,3.26378e-05,3.84293e-05,187.96,0,2.54863e-05
1.07422,1.96422e-05,1.92346e-05,3.23211e-05,3.85072e-05,187.89,0,2.62296e-05
1.08398,1.95794e-05,1.91856e-05,3.2217e-05,3.85764e-05,217.33,6.77626e-22,2.70433e-05
1.09375,1.95165e-05,1.91464e-05,3.21129e-05,3.85605e-05,246.77,1.35525e-21,2.7857e-05
1.10352,1.94536e-05,1.92554e-05,3.20088e-05,3.86188e-05,276.209,2.03288e-21,2.86708e-05
1.11328,1.93908e-05,1.91915e-05,3.19046e-05,3.86188e-05,305.649,2.71051e-21,2.94845e-05
1.12305,1.93279e-05,1.92334e-05,3.18005e-05,3.85922e-05,335.088,3.38813e-21,3.02982e-05
1.13281,1.94757e-05,1.93652e-05,3.19687e-05,3.86068e-05,305.142,2.71051e-21,3.09256e-05
1.14258,1.96235e-05,1.95586e-05,3.21369e-05,3.86095e-05,275.196,2.03288e-21,3.1553e-05
1.15234,1.97712e-05,1.96767e-05,3.23051e-05,3.85289e-05,245.25,1.35525e-21,3.21804e-05
1.16211,1.9919e-05,1.98047e-05,3.24733e-05,3.85661e-05,215.304,6.77626e-22,3.28078e-05
1.17187,2.00668e-05,2.01935e-05,3.26415e-05,3.84724e-05,185.358,0,3.34352e-05
1.18164,2.13488e-05,2.05775e-05,3.30323e-05,3.8395e-05,176.967,0,3.38418e-05
1.19141,2.26309e-05,2.10609e-05,3.34232e-05,3.84108e-05,168.577,0,3.42484e-05
1.20117,2.3913e-05,2.17233e-05,3.3814e-05,3.83748e-05,160.187,0,3.46549e-05
1.21094,2.5195e-05,2.24095e-05,3.42049e-05,3.83042e-05,151.797,0,3.50615e-05
1.2207,2.64771e-05,2.34196e-05,3.45957e-05,3.81762e-05,143.407,0,3.54681e-05
1.23047,2.76855e-05,2.43817e-05,3.49213e-05,3.82459e-05,128.537,0,3.56952e-05
1.24023,2.8894e-05,2.5563e-05,3.52469e-05,3.80766e-05,113.667,0,3.59222e-05
1.25,3.01025e-05,2.6683e-05,3.55725e-05,3.82436e-05,98.7977,0,3.61492e-05
1.25977,3.1311e-05,2.80925e-05,3.58981e-05,3.80279e-05,83.9279,0,3.63763e-05
1.26953,3.25195e-05,2.93836e-05,3.62237e-05,3.8163e-05,69.0581,0,3.66033e-05
1.2793,3.458e-05,3.08534e-05,3.66098e-05,3.80253e-05,41.6942,0,3.66032e-05
1.28906,3.66405e-05,3.23493e-05,3.69959e-05,3.81814e-05,14.3303,0,3.66031e-05
1.29883,3.8701e-05,3.39524e-05,3.7382e-05,3.81114e-05,-13.0336,0,3.6603e-05
1.30859,4.07615e-05,3.54686e-05,3.77681e-05,3.82289e-05,-40.3976,0,3.66029e-05
1.31836,4.2822e-05,3.70342e-05,3.81542e-05,3.83004e-05,-67.7615,0,3.66028e-05
1.32812,4.39905e-05,3.85699e-05,3.83432e-05,3.82131e-05,-64.3765,0,3.66766e-05
1.33789,4.51589e-05,4.00907e-05,3.85321e-05,3.848e-05,-60.9914,0,3.67504e-05
1.34766,4.63274e-05,4.16042e-05,3.87211e-05,3.84354e-05,-57.6064,0,3.68242e-05
1.35742,4.74958e-05,4.29639e-05,3.891e-05,3.8523e-05,-54.2214,0,3.6898e-05
1.36719,4.86643e-05,4.42846e-05,3.9099e-05,3.86619e-05,-50.8364,0,3.69719e-05
1.37695,4.94539e-05,4.55616e-05,3.89455e-05,3.87794e-05,-114.917,0,3.73738e-05
1.38672,5.02434e-05,4.6766e-05,3.87921e-05,3.88497e-05,-178.998,0,3.77757e-05
1.39648,5.1033e-05,4.79271e-05,3.86386e-05,3.89461e-05,-243.078,0,3.81776e-05
1.40625,5.18226e-05,4.88895e-05,3.84852e-05,3.89651e-05,-307.159,0,3.85796e-05
1.41602,5.26122e-05,4.98738e-05,3.83318e-05,3.90823e-05,-371.239,0,3.89815e-05
1.42578,5.31751e-05,5.07533e-05,3.82387e-05,3.9196e-05,-332.953,0,3.97061e-05
1.43555,5.3738e-05,5.14972e-05,3.81456e-05,3.92605e-05,-294.666,0,4.04306e-05
1.44531,5.43009e-05,5.21552e-05,3.80525e-05,3.93012e-05,-256.379,0,4.11551e-05
1.45508,5.48638e-05,5.27977e-05,3.79595e-05,3.93709e-05,-218.093,0,4.18797e-05
1.46484,5.54267e-05,5.32934e-05,3.78664e-05,3.94667e-05,-179.806,0,4.26042e-05
1.47461,5.48339e-05,5.37545e-05,3.75389e-05,3.94541e-05,-215.777,0,4.35475e-05
1.48437,5.4241e-05,5.41597e-05,3.72114e-05,3.95479e-05,-251.749,0,4.44908e-05
1.49414,5.36482e-05,5.44995e-05,3.68839e-05,3.94667e-05,-287.72,0,4.54341e-05
1.50391,5.30553e-05,5.48001e-05,3.65564e-05,3.94939e-05,-323.691,0,4.63774e-05
1.51367,5.24625e-05,5.49973e-05,3.62289e-05,3.94852e-05,-359.662,0,4.73207e-05
1.52344,5.25058e-05,5.51241e-05,3.60879e-05,3.95839e-05,-308.036,0,4.815e-05
1.5332,5.25491e-05,5.5227e-05,3.59469e-05,3.94661e-05,-256.41,0,4.89794e-05
1.54297,5.25923e-05,5.5379e-05,3.58059e-05,3.95244e-05,-204.785,0,4.98087e-05
1.55273,5.26356e-05,5.54546e-05,3.56649e-05,3.95581e-05,-153.159,0,5.0638e-05
1.5625,5.26789e-05,5.56061e-05,3.55238e-05,3.95276e-05,-101.533,0,5.14673e-05
1.57227,5.12944e-05,5.55422e-05,3.55329e-05,3.94107e-05,-71.5974,0,5.20076e-05
1.58203,4.99098e-05,5.56386e-05,3.55419e-05,3.94661e-05,-41.6622,0,5.2548e-05
1.5918,4.85253e-05,5.56925e-05,3.55509e-05,3.93601e-05,-11.7271,0,5.30883e-05
1.60156,4.71407e-05,5.57197e-05,3.556e-05,3.92815e-05,18.2081,0,5.36286e-05
1.61133,4.57562e-05,5.57804e-05,3.5569e-05,3.93768e-05,48.1433,0,5.41689e-05
1.62109,4.58728e-05,5.58668e-05,3.55725e-05,3.91781e-05,0.515969,0,5.45011e-05
1.63086,4.59894e-05,5.58712e-05,3.55759e-05,3.92695e-05,-47.1113,0,5.48333e-05
1.64062,4.6106e-05,5.58313e-05,3.55794e-05,3.90545e-05,-94.7386,0,5.51655e-05
1.65039,4.62227e-05,5.59588e-05,3.55828e-05,3.92303e-05,-142.366,0,5.54977e-05
1.66016,4.63393e-05,5.58838e-05,3.55863e-05,3.89903e-05,-189.993,0,5.58299e-05
1.66992,4.58907e-05,5.60748e-05,3.58366e-05,3.90773e-05,-77.7467,0,5.59638e-05
1.67969,4.54422e-05,5.6015e-05,3.60868e-05,3.89423e-05,34.4998,0,5.60976e-05
1.68945,4.49936e-05,5.59916e-05,3.63371e-05,3.9036e-05,146.746,0,5.62315e-05
1.69922,4.45451e-05,5.60455e-05,3.65874e-05,3.89613e-05,258.993,0,5.63653e-05
1.70898,4.40965e-05,5.6119e-05,3.68377e-05,3.90038e-05,371.239,0,5.64992e-05
1.71875,4.44137e-05,5.62345e-05,3.74813e-05,3.91471e-05,254.75,0,5.62819e-05
1.72852,4.47309e-05,5.60722e-05,3.81249e-05,3.9184e-05,138.26,0,5.60647e-05
1.73828,4.50481e-05,5.609e-05,3.87685e-05,3.93012e-05,21.7704,0,5.58474e-05
1.74805,4.53654e-05,5.61272e-05,3.94121e-05,3.96513e-05,-94.7192,0,5.56301e-05
1.75781,4.56826e-05,5.61516e-05,4.00557e-05,3.98332e-05,-211.209,0,5.54129e-05
1.76758,4.69718e-05,5.62594e-05,4.16213e-05,4.02214e-05,-105.42,0,5.50364e-05
1.77734,4.8261e-05,5.62148e-05,4.31869e-05,4.07367e-05,0.367828,0,5.466e-05
1.78711,4.95502e-05,5.62269e-05,4.47525e-05,4.12277e-05,106.156,0,5.42835e-05
1.79687,5.08394e-05,5.61636e-05,4.63181e-05,4.2048e-05,211.944,0,5.3907e-05
1.80664,5.21287e-05,5.62567e-05,4.78837e-05,4.27635e-05,317.733,0,5.35306e-05
1.81641,5.12079e-05,5.62726e-05,4.95998e-05,4.37253e-05,242.921,0,5.3177e-05
1.82617,5.02871e-05,5.62764e-05,5.13159e-05,4.48389e-05,168.11,0,5.28233e-05
1.83594,4.93663e-05,5.62746e-05,5.3032e-05,4.57679e-05,93.2981,0,5.24697e-05
1.8457,4.84455e-05,5.63221e-05,5.47481e-05,4.70285e-05,18.4866,0,5.21161e-05
1.85547,4.75247e-05,5.62497e-05,5.64643e-05,4.82713e-05,-56.3249,0,5.17624e-05
1.86523,4.99562e-05,5.63209e-05,5.83307e-05,4.95472e-05,-85.5669,0,5.15419e-05
1.875,5.23878e-05,5.62623e-05,6.01972e-05,5.09713e-05,-114.809,0,5.13213e-05
1.88477,5.48193e-05,5.62356e-05,6.20636e-05,5.2374e-05,-144.051,0,5.11007e-05
1.89453,5.72508e-05,5.62904e-05,6.39301e-05,5.38154e-05,-173.293,0,5.08801e-05
1.9043,5.96824e-05,5.63892e-05,6.57966e-05,5.5246e-05,-202.535,0,5.06595e-05
1.91406,5.82982e-05,5.64539e-05,6.68121e-05,5.66842e-05,-107.544,0,5.08605e-05
1.92383,5.6914e-05,5.63537e-05,6.78276e-05,5.82079e-05,-12.5527,0,5.10614e-05
1.93359,5.55298e-05,5.64108e-05,6.88432e-05,5.95638e-05,82.4384,0,5.12624e-05
1.94336,5.41456e-05,5.62377e-05,6.98587e-05,6.08757e-05,177.429,0,5.14634e-05
1.95312,5.27614e-05,5.63968e-05,7.08743e-05,6.22992e-05,272.421,0,5.16644e-05
1.96289,5.39339e-05,5.64381e-05,7.12388e-05,6.35616e-05,143.689,0,5.18522e-05
1.97266,5.51063e-05,5.63558e-05,7.16034e-05,6.4827e-05,14.9566,0,5.204e-05
1.98242,5.62788e-05,5.64832e-05,7.1968e-05,6.58819e-05,-113.775,0,5.22278e-05
1.99219,5.74513e-05,5.63133e-05,7.23326e-05,6.69548e-05,-242.507,0,5.24156e-05
2.00195,5.86237e-05,5.64369e-05,7.26971e-05,6.80133e-05,-371.239,0,5.26034e-05
2.01172,5.85543e-05,5.63748e-05,7.30145e-05,6.89865e-05,-222.744,0,5.2887e-05
2.02148,5.84849e-05,5.63836e-05,7.33318e-05,6.97875e-05,-74.2479,0,5.31706e-05
2.03125,5.84155e-05,5.64267e-05,7.36492e-05,7.06474e-05,74.2479,0,5.34542e-05
2.04102,5.83461e-05,5.63634e-05,7.39666e-05,7.13221e-05,222.744,0,5.37378e-05
2.05078,5.82767e-05,5.64026e-05,7.42839e-05,7.19607e-05,371.239,0,5.40215e-05
2.06055,5.63435e-05,5.63183e-05,7.34295e-05,7.25921e-05,222.744,0,5.45291e-05
2.07031,5.44103e-05,5.63974e-05,7.25751e-05,7.30049e-05,74.2479,0,5.50368e-05
2.08008,5.24772e-05,5.6468e-05,7.17207e-05,7.34977e-05,-74.2479,0,5.55445e-05
2.08984,5.0544e-05,5.64527e-05,7.08664e-05,7.39201e-05,-222.744,0,5.60522e-05
2.09961,4.86108e-05,5.64179e-05,7.0012e-05,7.42389e-05,-371.239,0,5.65599e-05
2.10937,5.10994e-05,5.65286e-05,6.9808e-05,7.45503e-05,-222.744,1.35525e-21,5.70746e-05
2.11914,5.35881e-05,5.65834e-05,6.9604e-05,7.48034e-05,-74.2479,2.71051e-21,5.75893e-05
2.12891,5.60768e-05,5.65986e-05,6.94001e-05,7.50425e-05,74.2479,4.06576e-21,5.8104e-05
2.13867,5.85654e-05,5.6603e-05,6.91961e-05,7.50495e-05,222.744,5.42101e-21,5.86187e-05
2.14844,6.10541e-05,5.65175e-05,6.89921e-05,7.52763e-05,371.239,6.77626e-21,5.91334e-05
2.1582,5.74134e-05,5.66587e-05,6.80982e-05,7.54242e-05,353.061,5.42101e-21,5.99849e-05
2.16797,5.37728e-05,5.66303e-05,6.72043e-05,7.55212e-05,334.883,4.06576e-21,6.08363e-05
2.17773,5.01321e-05,5.66288e-05,6.63103e-05,7.57222e-05,316.704,2.71051e-21,6.16878e-05
2.1875,4.64915e-05,5.67806e-05,6.54164e-05,7.56498e-05,298.526,1.35525e-21,6.25393e-05
2.19727,4.28508e-05,5.67337e-05,6.45224e-05,7.57849e-05,280.347,0,6.33907e-05
2.20703,4.67183e-05,5.67469e-05,6.42522e-05,7.58839e-05,173.486,0,6.41399e-05
2.2168,5.05857e-05,5.67571e-05,6.39819e-05,7.59396e-05,66.6247,0,6.4889e-05
2.22656,5.44532e-05,5.66537e-05,6.37116e-05,7.59073e-05,-40.2366,0,6.56382e-05
2.23633,5.83207e-05,5.67855e-05,6.34413e-05,7.61388e-05,-147.098,0,6.63873e-05
2.24609,6.21882e-05,5.66479e-05,6.3171e-05,7.61622e-05,-253.959,0,6.71364e-05
2.25586,5.96547e-05,5.6712e-05,6.3764e-05,7.62129e-05,-128.92,2.71051e-21,6.76881e-05
2.26562,5.71213e-05,5.67337e-05,6.4357e-05,7.62853e-05,-3.87982,5.42101e-21,6.82398e-05
2.27539,5.45878e-05,5.67475e-05,6.495e-05,7.63729e-05,121.16,8.13152e-21,6.87915e-05
2.28516,5.20544e-05,5.69341e-05,6.5543e-05,7.64405e-05,246.2,1.0842e-20,6.93431e-05
2.29492,4.9521e-05,5.69886e-05,6.6136e-05,7.63685e-05,371.239,1.35525e-20,6.98948e-05
2.30469,5.18544e-05,5.71547e-05,6.62569e-05,7.64273e-05,222.744,1.0842e-20,7.02165e-05
2.31445,5.41878e-05,5.74037e-05,6.63779e-05,7.65352e-05,74.2479,8.13152e-21,7.05382e-05
2.32422,5.65213e-05,5.7702e-05,6.64988e-05,7.65668e-05,-74.2479,5.42101e-21,7.08598e-05
2.33398,5.88547e-05,5.8161e-05,6.66198e-05,7.65826e-05,-222.744,2.71051e-21,7.11815e-05
2.34375,6.11882e-05,5.85984e-05,6.67407e-05,7.66834e-05,-371.239,0,7.15032e-05
2.35352,6.45429e-05,5.92896e-05,6.79949e-05,7.66714e-05,-222.744,0,7.17597e-05
2.36328,6.78976e-05,6.00932e-05,6.92492e-05,7.6662e-05,-74.2479,0,7.20162e-05
2.37305,7.12524e-05,6.07989e-05,7.05034e-05,7.67927e-05,74.2479,0,7.22728e-05
2.38281,7.46071e-05,6.19187e-05,7.17576e-05,7.6752e-05,222.744,0,7.25293e-05
2.39258,7.79618e-05,6.28978e-05,7.30118e-05,7.68413e-05,371.239,0,7.27858e-05
2.40234,7.51674e-05,6.41104e-05,7.2815e-05,7.68217e-05,222.744,-2.71051e-21,7.28324e-05
2.41211,7.2373e-05,6.53924e-05,7.26182e-05,7.68401e-05,74.2479,-5.42101e-21,7.2879e-05
2.42187,6.95786e-05,6.66633e-05,7.24213e-05,7.69758e-05,-74.2479,-8.13152e-21,7.29255e-05
2.43164,6.67842e-05,6.80253e-05,7.22245e-05,7.68686e-05,-222.744,-1.0842e-20,7.29721e-05
2.44141,6.39898e-05,6.94685e-05,7.20276e-05,7.70291e-05,-371.239,-1.35525e-20,7.30187e-05
2.45117,7.34769e-05,7.09345e-05,7.3044e-05,7.70241e-05,-287.086,-1.0842e-20,7.29193e-05
2.46094,8.2964e-05,7.2377e-05,7.40605e-05,7.69937e-05,-202.933,-8.13152e-21,7.28199e-05
2.4707,9.24511e-05,7.38814e-05,7.50769e-05,7.70971e-05,-118.78,-5.42101e-21,7.27205e-05
2.48047,0.000101938,7.52522e-05,7.60933e-05,7.7095e-05,-34.6263,-2.71051e-21,7.26211e-05
2.49023,0.000111425,7.68179e-05,7.71097e-05,7.71038e-05,49.527,0,7.25217e-05
2.5,0.000102881,7.81767e-05,7.65074e-05,7.72459e-05,113.869,0,7.29933e-05
2.50977,9.43359e-05,7.94203e-05,7.59051e-05,7.71135e-05,178.212,0,7.34648e-05
2.51953,8.57912e-05,8.06985e-05,7.53028e-05,7.72137e-05,242.554,0,7.39364e-05
2.5293,7.72465e-05,8.18698e-05,7.47006e-05,7.71571e-05,306.897,0,7.44079e-05
2.53906,6.87018e-05,8.3095e-05,7.40983e-05,7.71806e-05,371.239,0,7.48795e-05
2.54883,7.74893e-05,8.41064e-05,7.38065e-05,7.7301e-05,222.744,0,7.51836e-05
2.55859,8.62769e-05,8.51388e-05,7.35146e-05,7.72764e-05,74.2479,0,7.54876e-05
2.56836,9.50644e-05,8.59377e-05,7.32228e-05,7.72655e-05,-74.2479,0,7.57917e-05
2.57812,0.000103852,8.67621e-05,7.29309e-05,7.73455e-05,-222.744,0,7.60958e-05
2.58789,0.00011264,8.75355e-05,7.26391e-05,7.72904e-05,-371.239,0,7.63998e-05
2.59766,0.000107571,8.82149e-05,7.28713e-05,7.73962e-05,-222.744,2.71051e-21,7.75487e-05
2.60742,0.000102503,8.86746e-05,7.31036e-05,7.7407e-05,-74.2479,5.42101e-21,7.86976e-05
2.61719,9.74341e-05,8.92986e-05,7.33358e-05,7.73074e-05,74.2479,8.13152e-21,7.98465e-05
2.62695,9.23656e-05,8.96473e-05,7.3568e-05,7.74305e-05,222.744,1.0842e-20,8.09954e-05
2.63672,8.72972e-05,9.01362e-05,7.38003e-05,7.74703e-05,371.239,1.35525e-20,8.21442e-05
2.64648,8.48386e-05,9.04031e-05,7.17956e-05,7.74844e-05,222.744,1.35525e-20,8.31087e-05
2.65625,8.238e-05,9.05783e-05,6.9791e-05,7.75204e-05,74.2479,1.35525e-20,8.40731e-05
2.66602,7.99213e-05,9.08895e-05,6.77863e-05,7.75274e-05,-74.2479,1.35525e-20,8.50376e-05
2.67578,7.74627e-05,9.10734e-05,6.57817e-05,7.74773e-05,-222.744,1.35525e-20,8.6002e-05
2.68555,7.50041e-05,9.13175e-05,6.3777e-05,7.75485e-05,-371.239,1.35525e-20,8.69665e-05
2.69531,8.31932e-05,9.13333e-05,6.58458e-05,7.75143e-05,-222.744,1.0842e-20,8.74054e-05
2.70508,9.13823e-05,9.14159e-05,6.79147e-05,7.75781e-05,-74.2479,8.13152e-21,8.78444e-05
2.71484,9.95714e-05,9.15147e-05,6.99835e-05,7.75852e-05,74.2479,5.42101e-21,8.82834e-05
2.72461,0.000107761,9.16289e-05,7.20523e-05,7.74855e-05,222.744,2.71051e-21,8.87224e-05
2.73437,0.00011595,9.16638e-05,7.41212e-05,7.76238e-05,371.239,0,8.91613e-05
2.74414,9.91052e-05,9.17584e-05,7.22043e-05,7.75834e-05,222.744,0,8.99914e-05
2.75391,8.22608e-05,9.17596e-05,7.02874e-05,7.76396e-05,74.2479,0,9.08214e-05
2.76367,6.54164e-05,9.1923e-05,6.83706e-05,7.76537e-05,-74.2479,0,9.16515e-05
2.77344,4.8572e-05,9.19529e-05,6.64537e-05,7.76139e-05,-222.744,0,9.24815e-05
2.7832,3.17276e-05,9.19269e-05,6.45368e-05,7.76391e-05,-371.239,0,9.33115e-05
2.79297,5.1791e-05,9.20587e-05,6.64935e-05,7.7792e-05,-371.239,0,9.29361e-05
2.80273,7.18544e-05,9.21483e-05,6.84501e-05,7.76531e-05,-371.239,0,9.25607e-05
2.8125,9.19179e-05,9.21598e-05,7.04067e-05,7.76897e-05,-371.239,0,9.21853e-05
2.82227,0.000111981,9.22318e-05,7.23634e-05,7.78444e-05,-371.239,0,9.18098e-05
2.83203,0.000132045,9.23253e-05,7.432e-05,7.79168e-05,-371.239,0,9.14344e-05
2.8418,0.000112842,9.23074e-05,7.53687e-05,7.78907e-05,-222.744,2.71051e-21,9.15063e-05
2.85156,9.36402e-05,9.25187e-05,7.64174e-05,7.79941e-05,-74.2479,5.42101e-21,9.15783e-05
2.86133,7.4438e-05,9.24044e-05,7.74662e-05,7.81438e-05,74.2479,8.13152e-21,9.16502e-05
2.87109,5.52357e-05,9.26314e-05,7.85149e-05,7.81907e-05,222.744,1.0842e-20,9.17221e-05
2.88086,3.60335e-05,9.26429e-05,7.95636e-05,7.83747e-05,371.239,1.35525e-20,9.17941e-05
2.89062,5.07566e-05,9.26625e-05,7.96103e-05,7.85675e-05,222.744,8.13152e-21,9.10516e-05
2.90039,6.54797e-05,9.28412e-05,7.96571e-05,7.90031e-05,74.2479,2.71051e-21,9.03091e-05
2.91016,8.02028e-05,9.28058e-05,7.97039e-05,7.92258e-05,-74.2479,-2.71051e-21,8.95666e-05
2.91992,9.49259e-05,9.28869e-05,7.97506e-05,7.97552e-05,-222.744,-8.13152e-21,8.88241e-05
2.92969,0.000109649,9.30062e-05,7.97974e-05,8.01712e-05,-371.239,-1.35525e-20,8.80816e-05
2.93945,0.000107671,9.3048e-05,8.48274e-05,8.07639e-05,-222.744,-2.71051e-21,8.75523e-05
2.94922,0.000105694,9.30697e-05,8.98575e-05,8.1445e-05,-74.2479,8.13152e-21,8.70231e-05
2.95898,0.000103716,9.31705e-05,9.48875e-05,8.22858e-05,74.2479,1.89735e-20,8.64938e-05
2.96875,0.000101739,9.32268e-05,9.99176e-05,8.31413e-05,222.744,2.98156e-20,8.59646e-05
2.97852,9.97612e-05,9.32566e-05,0.000104948,8.41107e-05,371.239,4.06576e-20,8.54353e-05
2.98828,8.73429e-05,9.32745e-05,0.000102608,8.51748e-05,222.744,2.71051e-20,8.53129e-05
2.99805,7.49245e-05,9.32903e-05,0.000100268,8.62084e-05,74.2479,1.35525e-20,8.51904e-05
3.00781,6.25062e-05,9.34837e-05,9.7928e-05,8.74811e-05,-74.2479,-8.6065e-34,8.5068e-05
3.01758,5.00878e-05,9.34969e-05,9.55882e-05,8.85331e-05,-222.744,-1.35525e-20,8.49455e-05
3.02734,3.76694e-05,9.35273e-05,9.32483e-05,8.99484e-05,-371.239,-2.71051e-20,8.48231e-05
3.03711,6.74761e-05,9.3433e-05,9.84589e-05,9.12237e-05,-222.744,-1.89735e-20,8.46741e-05
3.04687,9.72827e-05,9.35851e-05,0.00010367,9.24609e-05,-74.2479,-1.0842e-20,8.4525e-05
3.05664,0.000127089,9.35895e-05,0.00010888,9.38628e-05,74.2479,-2.71051e-21,8.4376e-05
3.06641,0.000156896,9.36519e-05,0.000114091,9.51451e-05,222.744,5.42101e-21,8.4227e-05
3.07617,0.000186703,9.36035e-05,0.000119301,9.64471e-05,371.239,1.35525e-20,8.4078e-05
3.08594,0.000143368,9.37277e-05,0.000116089,9.77449e-05,230.699,1.0842e-20,8.51974e-05
3.0957,0.000100033,9.35692e-05,0.000112877,9.91298e-05,90.159,8.13152e-21,8.63169e-05
3.10547,5.66978e-05,9.37887e-05,0.000109665,0.000100243,-50.3812,5.42101e-21,8.74364e-05
3.11523,1.33629e-05,9.38051e-05,0.000106453,0.000101601,-190.921,2.71051e-21,8.85559e-05
3.125,-2.9972e-05,9.37216e-05,0.000103241,0.00010257,-331.462,0,8.96753e-05
3.13477,1.78906e-05,9.37957e-05,0.000104802,0.000103782,-339.417,2.71051e-21,8.91294e-05
3.14453,6.57531e-05,9.37538e-05,0.000106362,0.000104737,-347.373,5.42101e-21,8.85834e-05
3.1543,0.000113616,9.37963e-05,0.000107922,0.000105753,-355.328,8.13152e-21,8.80374e-05
3.16406,0.000161478,9.37564e-05,0.000109483,0.000106726,-363.284,1.0842e-20,8.74915e-05
3.17383,0.000209341,9.38437e-05,0.000111043,0.000107565,-371.239,1.35525e-20,8.69455e-05
3.18359,0.000168071,9.3755e-05,0.000111668,0.000108374,-222.744,1.6263e-20,8.87023e-05
3.19336,0.000126802,9.37898e-05,0.000112294,0.000109027,-74.2479,1.89735e-20,9.04591e-05
3.20312,8.55318e-05,9.37304e-05,0.000112919,0.00010977,74.2479,2.1684e-20,9.2216e-05
3.21289,4.42621e-05,9.37975e-05,0.000113544,0.000110314,222.744,2.43945e-20,9.39728e-05
3.22266,2.99243e-06,9.37011e-05,0.000114169,0.000110895,371.239,2.71051e-20,9.57296e-05
3.23242,2.09586e-05,9.37983e-05,0.000108489,0.000111368,222.744,1.6263e-20,9.5577e-05
3.24219,3.89248e-05,9.3733e-05,0.000102808,0.000111734,74.2479,5.42101e-21,9.54244e-05
3.25195,5.68911e-05,9.38021e-05,9.7127e-05,0.000112193,-74.2479,-5.42101e-21,9.52718e-05
3.26172,7.48573e-05,9.3658e-05,9.14463e-05,0.000112486,-222.744,-1.6263e-20,9.51192e-05
3.27148,9.28235e-05,9.37811e-05,8.57655e-05,0.000112761,-371.239,-2.71051e-20,9.49666e-05
3.28125,0.000108724,9.3731e-05,9.36016e-05,0.000113103,-222.744,-2.43945e-20,9.56732e-05
3.29102,0.000124624,9.37336e-05,0.000101438,0.000113214,-74.2479,-2.1684e-20,9.63798e-05
3.30078,0.000140524,9.37271e-05,0.000109274,0.000113362,74.2479,-1.89735e-20,9.70864e-05
3.31055,0.000156424,9.36328e-05,0.00011711,0.000113526,222.744,-1.6263e-20,9.77929e-05
3.32031,0.000172324,9.3769e-05,0.000124946,0.000113653,371.239,-1.35525e-20,9.84995e-05
3.33008,0.000128363,9.36677e-05,0.000113898,0.000113864,222.744,-1.6263e-20,0.00010029
3.33984,8.44013e-05,9.36727e-05,0.000102851,0.000113886,74.2479,-1.89735e-20,0.000102081
3.34961,4.04399e-05,9.36656e-05,9.18029e-05,0.000113914,-74.2479,-2.1684e-20,0.000103872
3.35937,-3.52154e-06,9.36252e-05,8.07551e-05,0.00011396,-222.744,-2.43945e-20,0.000105663
3.36914,-4.7483e-05,9.36683e-05,6.97073e-05,0.000114071,-371.239,-2.71051e-20,0.000107453
3.37891,1.88722e-05,9.37875e-05,8.05344e-05,0.000114139,-222.744,-2.1684e-20,0.000105754
3.38867,8.52275e-05,9.36645e-05,9.13615e-05,0.000114162,-74.2479,-1.6263e-20,0.000104055
3.39844,0.000151583,9.38115e-05,0.000102189,0.000114217,74.2479,-1.0842e-20,0.000102356
3.4082,0.000217938,9.37304e-05,0.000113016,0.000114207,222.744,-5.42101e-21,0.000100656
3.41797,0.000284293,9.38953e-05,0.000123843,0.000114253,371.239,0,9.89572e-05
3.42773,0.000217938,9.39149e-05,0.000118525,0.000114359,371.239,0,0.000101675
3.4375,0.000151583,9.41476e-05,0.000113208,0.00011432,371.239,0,0.000104392
3.44727,8.52275e-05,9.41514e-05,0.000107891,0.000114477,371.239,0,0.000107109
3.45703,1.88722e-05,9.45395e-05,0.000102574,0.000114451,371.239,0,0.000109826
3.4668,-4.7483e-05,9.47285e-05,9.72566e-05,0.000114521,371.239,0,0.000112544
3.47656,1.88722e-05,9.51642e-05,9.73935e-05,0.000114563,222.744,-1.0842e-20,0.000110488
3.48633,8.52275e-05,9.55116e-05,9.75304e-05,0.000114685,74.2479,-2.1684e-20,0.000108433
3.49609,0.000151583,9.60665e-05,9.76673e-05,0.000114724,-74.2479,-3.25261e-20,0.000106377
3.50586,0.000217938,9.66879e-05,9.78042e-05,0.00011474,-222.744,-4.33681e-20,0.000104322
3.51562,0.000284293,9.74013e-05,9.79411e-05,0.000114776,-371.239,-5.42101e-20,0.000102267
3.52539,0.000232955,9.80836e-05,0.000108031,0.000114918,-222.744,-2.1684e-20,0.000103733
3.53516,0.000181617,9.90606e-05,0.000118121,0.000114954,-74.2479,1.0842e-20,0.0001052
3.54492,0.000130279,9.99694e-05,0.000128211,0.000115082,74.2479,4.33681e-20,0.000106667
3.55469,7.89412e-05,0.000101071,0.000138301,0.00011512,222.744,7.58942e-20,0.000108134
3.56445,2.76033e-05,0.000102141,0.000148391,0.000115231,371.239,1.0842e-19,0.000109601
3.57422,2.45154e-05,0.000103276,0.000130845,0.000115216,222.744,7.58942e-20,0.000109755
3.58398,2.14276e-05,0.000104464,0.0001133,0.000115267,74.2479,4.33681e-20,0.000109909
3.59375,1.83398e-05,0.000105845,9.57544e-05,0.00011528,-74.2479,1.0842e-20,0.000110063
3.60352,1.5252e-05,0.000107023,7.82089e-05,0.00011532,-222.744,-2.1684e-20,0.000110218
3.61328,1.21641e-05,0.000108297,6.06634e-05,0.000115308,-371.239,-5.42101e-20,0.000110372
3.62305,6.65899e-05,0.000109612,8.29842e-05,0.000115297,-222.744,-2.1684e-20,0.00010931
3.63281,0.000121016,0.000110914,0.000105305,0.000115414,-74.2479,1.0842e-20,0.000108248
3.64258,0.000175442,0.000112158,0.000127626,0.000115459,74.2479,4.33681e-20,0.000107187
3.65234,0.000229867,0.000113415,0.000149947,0.000115462,222.744,7.58942e-20,0.000106125
3.66211,0.000284293,0.000114714,0.000172267,0.000115449,371.239,1.0842e-19,0.000105063
3.67188,0.000217938,0.000115836,0.000148499,0.000115385,222.744,8.67362e-20,0.000108705
3.68164,0.000151583,0.000116995,0.00012473,0.000115406,74.2479,6.50521e-20,0.000112347
3.69141,8.52275e-05,0.000118028,0.000100961,0.000115302,-74.2479,4.33681e-20,0.000115988
3.70117,1.88722e-05,0.000119037,7.71921e-05,0.000115337,-222.744,2.1684e-20,0.00011963
3.71094,-4.7483e-05,0.000120012,5.34233e-05,0.000115411,-371.239,0,0.000123272
3.7207,1.88722e-05,0.000120799,6.96862e-05,0.000115297,-371.239,-2.71051e-21,0.000119819
3.73047,8.52275e-05,0.000121664,8.59492e-05,0.000115196,-371.239,-5.42101e-21,0.000116365
3.74023,0.000151583,0.000122475,0.000102212,0.000115279,-371.239,-8.13152e-21,0.000112912
3.75,0.000217938,0.000123127,0.000118475,0.000115319,-371.239,-1.0842e-20,0.000109459
3.75977,0.000284293,0.00012378,0.000134738,0.000115109,-371.239,-1.35525e-20,0.000106006
3.76953,0.000217938,0.00012435,0.000129108,0.000115113,-222.744,2.1684e-20,0.000112204
3.7793,0.000151583,0.000124786,0.000123479,0.00011522,-74.2479,5.69206e-20,0.000118403
3.78906,8.52275e-05,0.000125316,0.000117849,0.000115108,74.2479,9.21572e-20,0.000124601
3.79883,1.88722e-05,0.000125733,0.000112219,0.000115233,222.744,1.27394e-19,0.000130799
3.80859,-4.7483e-05,0.000126195,0.00010659,0.00011521,371.239,1.6263e-19,0.000136997
3.81836,1.88722e-05,0.000126406,9.44682e-05,0.000115198,222.744,1.0842e-19,0.000132741
3.82812,8.52275e-05,0.000126697,8.23466e-05,0.000115113,74.2479,5.42101e-20,0.000128484
3.83789,0.000151583,0.000126965,7.0225e-05,0.000115211,-74.2479,-3.4426e-33,0.000124227
3.84766,0.000217938,0.000127156,5.81034e-05,0.000115161,-222.744,-5.42101e-20,0.00011997
3.85742,0.000284293,0.000127429,4.59818e-05,0.000115127,-371.239,-1.0842e-19,0.000115714
3.86719,0.000261574,0.000127547,7.77177e-05,0.000115206,-222.744,-6.50521e-20,0.000118847
3.87695,0.000238856,0.000127669,0.000109454,0.000115269,-74.2479,-2.1684e-20,0.00012198
3.88672,0.000216137,0.000127833,0.00014119,0.000115305,74.2479,2.1684e-20,0.000125114
3.89648,0.000193418,0.000127892,0.000172925,0.000115311,222.744,6.50521e-20,0.000128247
3.90625,0.000170699,0.000128078,0.000204661,0.000115365,371.239,1.0842e-19,0.00013138
3.91602,0.000127063,0.000128195,0.000158178,0.000115388,222.744,8.67362e-20,0.000132367
3.92578,8.34265e-05,0.000128288,0.000111695,0.000115444,74.2479,6.50521e-20,0.000133354
3.93555,3.979e-05,0.000128424,6.52114e-05,0.000115472,-74.2479,4.33681e-20,0.000134341
3.94531,-3.8465e-06,0.00012843,1.87281e-05,0.000115574,-222.744,2.1684e-20,0.000135328
3.95508,-4.7483e-05,0.000128649,-2.77552e-05,0.000115576,-371.239,0,0.000136315
3.96484,1.88722e-05,0.000128623,2.92802e-05,0.000115761,-222.744,0,0.000129669
3.97461,8.52275e-05,0.000128722,8.63156e-05,0.000115779,-74.2479,0,0.000123022
3.98438,0.000151583,0.000128837,0.000143351,0.000115866,74.2479,0,0.000116376
3.99414,0.000217938,0.000128844,0.000200386,0.000115936,222.744,0,0.00010973
4.00391,0.000284293,0.000128976,0.000257422,0.000116108,371.239,0,0.000103083
4.01367,0.000217938,0.000128991,0.000210261,0.000116335,222.744,0,0.000113003
4.02344,0.000151583,0.000129069,0.0001631,0.000116454,74.2479,0,0.000122922
4.0332,8.52275e-05,0.000129155,0.000115939,0.000116637,-74.2479,0,0.000132841
4.04297,1.88722e-05,0.000129226,6.87785e-05,0.00011703,-222.744,0,0.00014276
4.05273,-4.7483e-05,0.000129208,2.16177e-05,0.000117221,-371.239,0,0.00015268
4.0625,1.88722e-05,0.000129414,4.94753e-05,0.000117658,-371.239,-3.25261e-20,0.000138934
4.07227,8.52275e-05,0.000129382,7.73329e-05,0.000118131,-371.239,-6.50521e-20,0.000125188
4.08203,0.000151583,0.000129373,0.000105191,0.000118576,-371.239,-9.75782e-20,0.000111442
4.0918,0.000217938,0.000129451,0.000133048,0.000119228,-371.239,-1.30104e-19,9.7696e-05
4.10156,0.000284293,0.000129505,0.000160906,0.000119828,-371.239,-1.6263e-19,8.39501e-05
4.11133,0.000217938,0.000129558,0.000174516,0.000120449,-222.744,-8.67362e-20,9.551e-05
4.12109,0.000151583,0.000129564,0.000188125,0.000121368,-74.2479,-1.0842e-20,0.00010707
4.13086,8.52275e-05,0.000129546,0.000201735,0.000122216,74.2479,6.50521e-20,0.00011863
4.14062,1.88722e-05,0.000129592,0.000215345,0.000123049,222.744,1.40946e-19,0.00013019
4.15039,-4.7483e-05,0.000129666,0.000228955,0.000124084,371.239,2.1684e-19,0.000141749
4.16016,1.88722e-05,0.00012963,0.000172781,0.000125245,222.744,1.73472e-19,0.000135069
4.16992,8.52275e-05,0.000129728,0.000116608,0.000126271,74.2479,1.30104e-19,0.000128388
4.17969,0.000151583,0.000129668,6.04346e-05,0.00012739,-74.2479,8.67362e-20,0.000121708
4.18945,0.000217938,0.000129775,4.26123e-06,0.000128628,-222.744,4.33681e-20,0.000115027
4.19922,0.000284293,0.000129701,-5.19122e-05,0.00012976,-371.239,0,0.000108346
4.20898,0.000284293,0.000129709,2.06003e-05,0.000130953,-222.744,8.67362e-20,0.000108165
4.21875,0.000284293,0.000129767,9.31129e-05,0.000132183,-74.2479,1.73472e-19,0.000107984
4.22852,0.000284293,0.000129806,0.000165625,0.000133406,74.2479,2.60209e-19,0.000107802
4.23828,0.000284293,0.000129737,0.000238138,0.000134557,222.744,3.46945e-19,0.000107621
4.24805,0.000284293,0.000129861,0.00031065,0.000135754,371.239,4.33681e-19,0.00010744
4.25781,0.000217938,0.000129907,0.000238138,0.000136882,222.744,2.60209e-19,0.000118508
4.26758,0.000151583,0.00012988,0.000165625,0.000138052,74.2479,8.67362e-20,0.000129575
4.27734,8.52275e-05,0.00012988,9.31129e-05,0.000139097,-74.2479,-8.67362e-20,0.000140643
4.28711,1.88722e-05,0.000129952,2.06003e-05,0.000140079,-222.744,-2.60209e-19,0.000151711
4.29687,-4.7483e-05,0.000130014,-5.19122e-05,0.000141018,-371.239,-4.33681e-19,0.000162779
4.30664,1.88722e-05,0.000129934,2.06003e-05,0.000141933,-222.744,-3.46945e-19,0.000144515
4.31641,8.52275e-05,0.000130107,9.31129e-05,0.000142852,-74.2479,-2.60209e-19,0.000126251
4.32617,0.000151583,0.000130063,0.000165625,0.00014361,74.2479,-1.73472e-19,0.000107988
4.33594,0.000217938,0.000130051,0.000238138,0.00014441,222.744,-8.67362e-20,8.97237e-05
4.3457,0.000284293,0.000130107,0.00031065,0.000144957,371.239,0,7.14599e-05
4.35547,0.000217938,0.000130124,0.00024962,0.00014572,371.239,4.33681e-20,9.78877e-05
4.36523,0.000151583,0.000130233,0.00018859,0.000146292,371.239,8.67362e-20,0.000124316
4.375,8.52275e-05,0.000130098,0.000127559,0.00014682,371.239,1.30104e-19,0.000150743
4.38477,1.88722e-05,0.000130208,6.65286e-05,0.000147311,371.239,1.73472e-19,0.000177171
4.39453,-4.7483e-05,0.000130167,5.49808e-06,0.000147737,371.239,2.1684e-19,0.000203599
4.4043,1.88722e-05,0.000130146,1.16865e-05,0.000148089,222.744,1.73472e-19,0.000176726
4.41406,8.52275e-05,0.000130212,1.78749e-05,0.000148466,74.2479,1.30104e-19,0.000149853
4.42383,0.000151583,0.00013012,2.40634e-05,0.000148787,-74.2479,8.67362e-20,0.00012298
4.43359,0.000217938,0.000130075,3.02518e-05,0.000149077,-222.744,4.33681e-20,9.61072e-05
4.44336,0.000284293,0.000129997,3.64402e-05,0.000149307,-371.239,0,6.92343e-05
4.45312,0.000217938,0.000130082,9.12823e-05,0.00014961,-222.744,8.67362e-20,9.17241e-05
4.46289,0.000151583,0.000130058,0.000146124,0.00014973,-74.2479,1.73472e-19,0.000114214
4.47266,8.52275e-05,0.000130067,0.000200966,0.00014998,74.2479,2.60209e-19,0.000136704
4.48242,1.88722e-05,0.00013004,0.000255808,0.000150117,222.744,3.46945e-19,0.000159193
4.49219,-4.7483e-05,0.000130064,0.00031065,0.000150262,371.239,4.33681e-19,0.000181683
4.50195,-4.7483e-05,0.000130011,0.000238138,0.000150441,222.744,1.73472e-19,0.000172935
4.51172,-4.7483e-05,0.000130146,0.000165625,0.000150504,74.2479,-8.67362e-20,0.000164186
4.52148,-4.7483e-05,0.000130125,9.31129e-05,0.000150741,-74.2479,-3.46945e-19,0.000155437
4.53125,-4.7483e-05,0.000130136,2.06003e-05,0.00015077,-222.744,-6.07153e-19,0.000146688
4.54102,-4.7483e-05,0.000130329,-5.19122e-05,0.000150846,-371.239,-8.67362e-19,0.00013794
4.55078,1.88722e-05,0.000130295,2.06003e-05,0.000151089,-222.744,-6.93889e-19,0.000125903
4.56055,8.52275e-05,0.000130478,9.31129e-05,0.000151071,-74.2479,-5.20417e-19,0.000113866
4.57031,0.000151583,0.000130602,0.000165625,0.00015131,74.2479,-3.46945e-19,0.000101829
4.58008,0.000217938,0.00013073,0.000238138,0.000151317,222.744,-1.73472e-19,8.97928e-05
4.58984,0.000284293,0.000130926,0.00031065,0.000151418,371.239,0,7.7756e-05
4.59961,0.000217938,0.000131182,0.000238138,0.000151494,222.744,-8.67362e-20,0.000114037
4.60937,0.000151583,0.000131481,0.000165625,0.000151651,74.2479,-1.73472e-19,0.000150318
4.61914,8.52275e-05,0.000131805,9.31129e-05,0.000151669,-74.2479,-2.60209e-19,0.0001866
4.62891,1.88722e-05,0.000132183,2.06003e-05,0.000151864,-222.744,-3.46945e-19,0.000222881
4.63867,-4.7483e-05,0.000132734,-5.19122e-05,0.000151815,-371.239,-4.33681e-19,0.000259162
4.64844,1.88722e-05,0.000133212,2.06003e-05,0.000151976,-371.239,-3.46945e-19,0.000202233
4.6582,8.52275e-05,0.000133785,9.31129e-05,0.000152015,-371.239,-2.60209e-19,0.000145305
4.66797,0.000151583,0.000134476,0.000165625,0.000152096,-371.239,-1.73472e-19,8.83766e-05
4.67773,0.000217938,0.000135228,0.000238138,0.000152121,-371.239,-8.67362e-20,3.14482e-05
4.6875,0.000284293,0.000136044,0.00031065,0.000152235,-371.239,0,-2.54803e-05
4.69727,0.000217938,0.000136974,0.000276668,0.000152339,-222.744,2.60209e-19,4.19789e-05
4.70703,0.000151583,0.000137789,0.000242686,0.000152316,-74.2479,5.20417e-19,0.000109438
4.7168,8.52275e-05,0.00013886,0.000208704,0.000152488,74.2479,7.80626e-19,0.000176897
4.72656,1.88722e-05,0.000139898,0.000174721,0.000152488,222.744,1.04083e-18,0.000244356
4.73633,-4.7483e-05,0.000140984,0.000140739,0.000152486,371.239,1.30104e-18,0.000311815
4.74609,1.88722e-05,0.000142166,0.000102209,0.000152624,222.744,8.67362e-19,0.000253438
4.75586,8.52275e-05,0.000143207,6.36785e-05,0.000152569,74.2479,4.33681e-19,0.00019506
4.76562,0.000151583,0.000144415,2.51483e-05,0.000152691,-74.2479,-7.89631e-33,0.000136683
4.77539,0.000217938,0.000145541,-1.3382e-05,0.000152712,-222.744,-4.33681e-19,7.83052e-05
4.78516,0.000284293,0.000146638,-5.19122e-05,0.000152709,-371.239,-8.67362e-19,1.99277e-05
4.79492,0.000235672,0.000147824,2.06003e-05,0.000152746,-222.744,-3.46945e-19,5.24378e-05
4.80469,0.00018705,0.000148971,9.31129e-05,0.000152878,-74.2479,1.73472e-19,8.49479e-05
4.81445,0.000138428,0.000150068,0.000165625,0.00015289,74.2479,6.93889e-19,0.000117458
4.82422,8.98069e-05,0.000151161,0.000238138,0.000152909,222.744,1.21431e-18,0.000149968
4.83398,4.11853e-05,0.000152126,0.00031065,0.00015289,371.239,1.73472e-18,0.000182478
4.84375,2.34517e-05,0.000153167,0.000238138,0.000152951,222.744,1.04083e-18,0.000196282
4.85352,5.71801e-06,0.000154099,0.000165625,0.000152959,74.2479,3.46945e-19,0.000210086
4.86328,-1.20157e-05,0.000154964,9.31129e-05,0.000153017,-74.2479,-3.46945e-19,0.000223889
4.87305,-2.97493e-05,0.00015578,2.06003e-05,0.000153006,-222.744,-1.04083e-18,0.000237693
4.88281,-4.7483e-05,0.00015664,-5.19122e-05,0.000153082,-371.239,-1.73472e-18,0.000251497
4.89258,1.88722e-05,0.000157308,2.06003e-05,0.000153002,-222.744,-1.56125e-18,0.000187411
4.90234,8.52275e-05,0.000158078,9.31129e-05,0.000153064,-74.2479,-1.38778e-18,0.000123326
4.91211,0.000151583,0.000158663,0.000165625,0.000153102,74.2479,-1.21431e-18,5.92405e-05
4.92187,0.000217938,0.000159148,0.000238138,0.000153029,222.744,-1.04083e-18,-4.84493e-06
4.93164,0.000284293,0.00015973,0.00031065,0.000153168,371.239,-8.67362e-19,-6.89304e-05
4.94141,0.000217938,0.000160218,0.000238138,0.000153195,222.744,-8.67362e-19,4.46256e-05
4.95117,0.000151583,0.000160602,0.000165625,0.000153174,74.2479,-8.67362e-19,0.000158182
4.96094,8.52275e-05,0.000161129,9.31129e-05,0.000153086,-74.2479,-8.67362e-19,0.000271738
4.9707,1.88722e-05,0.000161473,2.06003e-05,0.000153183,-222.744,-8.67362e-19,0.000385294
4.98047,-4.7483e-05,0.000161804,-5.19122e-05,0.000153076,-371.239,-8.67362e-19,0.000498849
4.99023,1.88722e-05,0.000162088,2.06003e-05,0.000153149,-371.239,-8.67362e-19,0.000356092
5,8.52275e-05,0.000162345,9.31129e-05,0.000153224,-371.239,-8.67362e-19,0.000213334
5.00977,0.000151583,0.000162638,0.000165625,0.000153087,-371.239,-8.67362e-19,7.05761e-05
5.01953,0.000217938,0.000162725,0.000238138,0.000153202,-371.239,-8.67362e-19,-7.21818e-05
5.0293,0.000284293,0.000163097,0.00031065,0.000153197,-371.239,-8.67362e-19,-0.00021494
5.03906,0.000217938,0.000163206,0.00031065,0.000153121,-222.744,-3.46945e-19,-7.36685e-05
5.04883,0.000151583,0.000163449,0.00031065,0.000153125,-74.2479,1.73472e-19,6.76026e-05
5.05859,8.52275e-05,0.000163586,0.00031065,0.000153195,74.2479,6.93889e-19,0.000208874
5.06836,1.88722e-05,0.000163673,0.00031065,0.000153077,222.744,1.21431e-18,0.000350145
5.07812,-4.7483e-05,0.000163844,0.00031065,0.000153152,371.239,1.73472e-18,0.000491416
5.08789,1.88722e-05,0.000163961,0.000238138,0.000153167,222.744,6.93889e-19,0.000389682
5.09766,8.52275e-05,0.000164098,0.000165625,0.000153135,74.2479,-3.46945e-19,0.000287948
5.10742,0.000151583,0.000164165,9.31129e-05,0.000153191,-74.2479,-1.38778e-18,0.000186215
5.11719,0.000217938,0.000164283,2.06003e-05,0.000153229,-222.744,-2.42861e-18,8.44809e-05
5.12695,0.000284293,0.000164308,-5.19122e-05,0.000153331,-371.239,-3.46945e-18,-1.72528e-05
5.13672,0.000284293,0.000164487,2.06003e-05,0.000153375,-222.744,-2.08167e-18,5.60869e-07
5.14648,0.000284293,0.000164482,9.31129e-05,0.000153404,-74.2479,-6.93889e-19,1.83745e-05
5.15625,0.000284293,0.000164548,0.000165625,0.000153561,74.2479,6.93889e-19,3.61882e-05
5.16602,0.000284293,0.000164566,0.000238138,0.000153706,222.744,2.08167e-18,5.40019e-05
5.17578,0.000284293,0.000164636,0.00031065,0.000153851,371.239,3.46945e-18,7.18155e-05
5.18555,0.000217938,0.000164695,0.000238138,0.000153952,222.744,1.38778e-18,0.00016529
5.19531,0.000151583,0.000164677,0.000165625,0.000154226,74.2479,-6.93889e-19,0.000258764
5.20508,8.52275e-05,0.000164695,9.31129e-05,0.000154486,-74.2479,-2.77556e-18,0.000352238
5.21484,1.88722e-05,0.000164752,2.06003e-05,0.000154902,-222.744,-4.85723e-18,0.000445712
5.22461,-4.7483e-05,0.000164789,-5.19122e-05,0.000155215,-371.239,-6.93889e-18,0.000539187
5.23437,1.88722e-05,0.000164813,2.06003e-05,0.000155688,-222.744,-5.55112e-18,0.000323438
5.24414,8.52275e-05,0.000164851,9.31129e-05,0.000156249,-74.2479,-4.16334e-18,0.000107689
5.25391,0.000151583,0.000164762,0.000165625,0.000156718,74.2479,-2.77556e-18,-0.000108059
5.26367,0.000217938,0.000164819,0.000238138,0.000157445,222.744,-1.38778e-18,-0.000323808
5.27344,0.000284293,0.000164845,0.00031065,0.000158063,371.239,0,-0.000539556
5.2832,0.000217938,0.000164798,0.000238138,0.000158886,371.239,5.20417e-19,-0.000227666
5.29297,0.000151583,0.000164891,0.000165625,0.000159814,371.239,1.04083e-18,8.42244e-05
5.30273,8.52275e-05,0.000164878,9.31129e-05,0.000160719,371.239,1.56125e-18,0.000396115
5.3125,1.88722e-05,0.000164908,2.06003e-05,0.000161692,371.239,2.08167e-18,0.000708005
5.32227,-4.7483e-05,0.000164981,-5.19122e-05,0.000162574,371.239,2.60209e-18,0.0010199
5.33203,1.88722e-05,0.000164989,-5.19122e-05,0.000163785,222.744,2.77556e-18,0.000676455
5.3418,8.52275e-05,0.000164941,-5.19122e-05,0.000164856,74.2479,2.94903e-18,0.000333015
5.35156,0.000151583,0.000164922,-5.19122e-05,0.000165924,-74.2479,3.1225e-18,-1.04246e-05
5.36133,0.000217938,0.000164983,-5.19122e-05,0.000167082,-222.744,3.29597e-18,-0.000353865
5.37109,0.000284293,0.000164983,-5.19122e-05,0.000168229,-371.239,3.46945e-18,-0.000697305
5.38086,0.000217938,0.000165071,2.06003e-05,0.000169401,-222.744,2.77556e-18,-0.000410914
5.39062,0.000151583,0.000165033,9.31129e-05,0.000170437,-74.2479,2.08167e-18,-0.000124524
5.40039,8.52275e-05,0.00016507,0.000165625,0.000171685,74.2479,1.38778e-18,0.000161866
5.41016,1.88722e-05,0.00016506,0.000238138,0.000172766,222.744,6.93889e-19,0.000448257
5.41992,-4.7483e-05,0.000165268,0.00031065,0.000173779,371.239,0,0.000734647
5.42969,-4.7483e-05,0.000165125,0.000238138,0.00017487,222.744,-4.16334e-18,0.000611737
5.43945,-4.7483e-05,0.000165299,0.000165625,0.000175915,74.2479,-8.32667e-18,0.000488827
5.44922,-4.7483e-05,0.000165239,9.31129e-05,0.000176807,-74.2479,-1.249e-17,0.000365917
5.45898,-4.7483e-05,0.000165304,2.06003e-05,0.00017764,-222.744,-1.66533e-17,0.000243007
5.46875,-4.7483e-05,0.00016537,-5.19122e-05,0.000178606,-371.239,-2.08167e-17,0.000120097
5.47852,1.88722e-05,0.00016538,2.06003e-05,0.00017942,-222.744,-1.249e-17,8.46774e-07
5.48828,8.52275e-05,0.000165411,9.31129e-05,0.000180153,-74.2479,-4.16334e-18,-0.000118403
5.49805,0.000151583,0.000165361,0.000165625,0.000180851,74.2479,4.16334e-18,-0.000237654
5.50781,0.000217938,0.000165523,0.000238138,0.000181537,222.744,1.249e-17,-0.000356904
5.51758,0.000284293,0.000165448,0.00031065,0.00018205,371.239,2.08167e-17,-0.000476154
5.52734,0.000217938,0.000165633,0.000238138,0.000182745,222.744,1.38778e-17,-7.66381e-05
5.53711,0.000151583,0.000165566,0.000165625,0.000183192,74.2479,6.93889e-18,0.000322878
5.54688,8.52275e-05,0.000165675,9.31129e-05,0.000183626,-74.2479,-8.84387e-31,0.000722394
5.55664,1.88722e-05,0.00016569,2.06003e-05,0.000184081,-222.744,-6.93889e-18,0.00112191
5.56641,-4.7483e-05,0.000165703,-5.19122e-05,0.000184484,-371.239,-1.38778e-17,0.00152143
5.57617,1.88722e-05,0.000165867,2.06003e-05,0.000184776,-222.744,-1.09288e-17,0.000878709
5.58594,8.52275e-05,0.000165693,9.31129e-05,0.000185109,-74.2479,-7.97973e-18,0.000235991
5.5957,0.000151583,0.000165942,0.000165625,0.000185408,74.2479,-5.0307e-18,-0.000406727
5.60547,0.000217938,0.000165898,0.000238138,0.000185769,222.744,-2.08167e-18,-0.00104945
5.61523,0.000284293,0.000165943,0.00031065,0.000185914,371.239,8.67362e-19,-0.00169216
5.625,0.000217938,0.000165993,0.000238138,0.000186183,371.239,3.46945e-18,-0.000921255
5.63477,0.000151583,0.000165957,0.000165625,0.000186404,371.239,6.07153e-18,-0.000150346
5.64453,8.52275e-05,0.000166054,9.31129e-05,0.000186572,371.239,8.67362e-18,0.000620562
5.6543,1.88722e-05,0.000166129,2.06003e-05,0.000186839,371.239,1.12757e-17,0.00139147
5.66406,-4.7483e-05,0.000166098,-5.19122e-05,0.000186961,371.239,1.38778e-17,0.00216238
5.67383,1.88722e-05,0.000166166,-5.19122e-05,0.000187164,222.744,2.77556e-18,0.00144446
5.68359,8.52275e-05,0.000166283,-5.19122e-05,0.000187365,74.2479,-8.32667e-18,0.000726547
5.69336,0.000151583,0.000166371,-5.19122e-05,0.000187364,-74.2479,-1.94289e-17,8.63031e-06
5.70312,0.000217938,0.000166364,-5.19122e-05,0.000187671,-222.744,-3.05311e-17,-0.000709286
5.71289,0.000284293,0.000166507,-5.19122e-05,0.000187705,-371.239,-4.16334e-17,-0.0014272
5.72266,0.000217938,0.000166606,2.06003e-05,0.000187857,-222.744,-3.33067e-17,-0.000983071
5.73242,0.000151583,0.000166787,9.31129e-05,0.000187995,-74.2479,-2.498e-17,-0.00053894
5.74219,8.52275e-05,0.000167003,0.000165625,0.000188113,74.2479,-1.66533e-17,-9.48086e-05
5.75195,1.88722e-05,0.000167193,0.000238138,0.000188149,222.744,-8.32667e-18,0.000349323
5.76172,-4.7483e-05,0.000167502,0.00031065,0.000188377,371.239,0,0.000793454
5.77148,-4.7483e-05,0.000167822,0.000238138,0.000188408,222.744,-5.55112e-18,0.000830206
5.78125,-4.7483e-05,0.000168154,0.000165625,0.000188537,74.2479,-1.11022e-17,0.000866959
5.79102,-4.7483e-05,0.000168657,9.31129e-05,0.000188562,-74.2479,-1.66533e-17,0.000903711
5.80078,-4.7483e-05,0.000169153,2.06003e-05,0.000188624,-222.744,-2.22045e-17,0.000940463
5.81055,-4.7483e-05,0.000169704,-5.19122e-05,0.000188746,-371.239,-2.77556e-17,0.000977216
5.82031,1.88722e-05,0.000170343,2.06003e-05,0.000188765,-222.744,-1.94289e-17,0.000327953
5.83008,8.52275e-05,0.000171033,9.31129e-05,0.00018883,-74.2479,-1.11022e-17,-0.00032131
5.83984,0.000151583,0.000171732,0.000165625,0.000188798,74.2479,-2.77556e-18,-0.000970573
5.84961,0.000217938,0.000172577,0.000238138,0.000188931,222.744,5.55112e-18,-0.00161984
5.85937,0.000284293,0.000173474,0.00031065,0.000189009,371.239,1.38778e-17,-0.0022691
5.86914,0.000217938,0.000174323,0.000238138,0.000189011,222.744,9.71445e-18,-0.00100592
5.87891,0.000151583,0.000175329,0.000165625,0.00018905,74.2479,5.55112e-18,0.000257264
5.88867,8.52275e-05,0.000176394,9.31129e-05,0.000188979,-74.2479,1.38778e-18,0.00152045
5.89844,1.88722e-05,0.000177352,2.06003e-05,0.000189122,-222.744,-2.77556e-18,0.00278363
5.9082,-4.7483e-05,0.00017847,-5.19122e-05,0.000189141,-371.239,-6.93889e-18,0.00404681
5.91797,1.88722e-05,0.000179492,2.06003e-05,0.000189142,-371.239,-9.71445e-18,0.00235512
5.92773,8.52275e-05,0.000180556,9.31129e-05,0.000189196,-371.239,-1.249e-17,0.000663436
5.9375,0.000151583,0.000181661,0.000165625,0.00018918,-371.239,-1.52656e-17,-0.00102825
5.94727,0.000217938,0.000182792,0.000238138,0.000189277,-371.239,-1.80411e-17,-0.00271994
5.95703,0.000284293,0.000183889,0.00031065,0.000189364,-371.239,-2.08167e-17,-0.00441162
5.9668,0.000217938,0.000184741,0.00031065,0.000189267,-222.744,-1.11022e-17,-0.00264806
5.97656,0.000151583,0.000185852,0.00031065,0.000189397,-74.2479,-1.38778e-18,-0.000884489
5.98633,8.52275e-05,0.00018685,0.00031065,0.00018933,74.2479,8.32667e-18,0.000879076
5.99609,1.88722e-05,0.000187725,0.00031065,0.000189483,222.744,1.80411e-17,0.00264264
6.00586,-4.7483e-05,0.000188639,0.00031065,0.000189439,371.239,2.77556e-17,0.00440621
6.01562,1.88722e-05,0.000189591,0.000238138,0.00018946,222.744,1.66533e-17,0.0030693
6.02539,8.52275e-05,0.000190232,0.000165625,0.000189567,74.2479,5.55112e-18,0.00173239
6.03516,0.000151583,0.000191172,9.31129e-05,0.000189514,-74.2479,-5.55112e-18,0.000395479
6.04492,0.000217938,0.000191806,2.06003e-05,0.00018963,-222.744,-1.66533e-17,-0.00094143
6.05469,0.000284293,0.000192428,-5.19122e-05,0.00018969,-371.239,-2.77556e-17,-0.00227834
6.06445,0.000284293,0.000193048,2.06003e-05,0.000189674,-222.744,4.54828e-30,-0.00188273
6.07422,0.000284293,0.000193627,9.31129e-05,0.000189807,-74.2479,2.77556e-17,-0.00148713
6.08398,0.000284293,0.000194151,0.000165625,0.000189808,74.2479,5.55112e-17,-0.00109152
6.09375,0.000284293,0.000194669,0.000238138,0.000189831,222.744,8.32667e-17,-0.000695911
6.10352,0.000284293,0.000195144,0.00031065,0.000189908,371.239,1.11022e-16,-0.000300304
6.11328,0.000217938,0.000195501,0.000238138,0.000189887,222.744,7.77156e-17,0.000640931
6.12305,0.000151583,0.000195821,0.000165625,0.00019001,74.2479,4.44089e-17,0.00158217
6.13281,8.52275e-05,0.00019626,9.31129e-05,0.000189981,-74.2479,1.11022e-17,0.0025234
6.14258,1.88722e-05,0.000196506,2.06003e-05,0.000189967,-222.744,-2.22045e-17,0.00346464
6.15234,-4.7483e-05,0.000196822,-5.19122e-05,0.000190106,-371.239,-5.55112e-17,0.00440587
6.16211,1.88722e-05,0.000197096,2.06003e-05,0.000190092,-222.744,-4.996e-17,0.00200723
6.17187,8.52275e-05,0.000197301,9.31129e-05,0.000190032,-74.2479,-4.44089e-17,-0.00039142
6.18164,0.000151583,0.000197594,0.000165625,0.000190158,74.2479,-3.88578e-17,-0.00279007
6.19141,0.000217938,0.000197647,0.000238138,0.000190194,222.744,-3.33067e-17,-0.00518871
6.20117,0.000284293,0.000197969,0.00031065,0.000190181,371.239,-2.77556e-17,-0.00758736
6.21094,0.000217938,0.000197992,0.000238138,0.00019023,371.239,-2.22045e-17,-0.00400438
6.2207,0.000151583,0.000198292,0.000165625,0.000190199,371.239,-1.66533e-17,-0.00042141
6.23047,8.52275e-05,0.000198429,9.31129e-05,0.00019021,371.239,-1.11022e-17,0.00316156
6.24023,1.88722e-05,0.000198584,2.06003e-05,0.000190241,371.239,-5.55112e-18,0.00674454
6.25,-4.7483e-05,0.000198792,-5.19122e-05,0.000190259,371.239,0,0.0103275
6.25977,1.88722e-05,0.000198828,-5.19122e-05,0.000190321,222.744,-5.55112e-18,0.00624522
6.26953,8.52275e-05,0.000199017,-5.19122e-05,0.000190456,74.2479,-1.11022e-17,0.00216292
6.2793,0.000151583,0.000199067,-5.19122e-05,0.00019033,-74.2479,-1.66533e-17,-0.00191937
6.28906,0.000217938,0.00019921,-5.19122e-05,0.000190438,-222.744,-2.22045e-17,-0.00600166
6.29883,0.000284293,0.000199257,-5.19122e-05,0.000190516,-371.239,-2.77556e-17,-0.010084
6.30859,0.000217938,0.000199425,2.06003e-05,0.000190649,-222.744,4.54828e-30,-0.00653764
6.31836,0.000151583,0.000199504,9.31129e-05,0.000190804,-74.2479,2.77556e-17,-0.00299133
6.32812,8.52275e-05,0.000199579,0.000165625,0.000190864,74.2479,5.55112e-17,0.000554978
6.33789,1.88722e-05,0.00019965,0.000238138,0.000191092,222.744,8.32667e-17,0.00410129
6.34766,-4.7483e-05,0.000199655,0.00031065,0.000191355,371.239,1.11022e-16,0.0076476
6.35742,-4.7483e-05,0.00019982,0.000238138,0.000191617,222.744,1.11022e-16,0.00581074
6.36719,-4.7483e-05,0.000199923,0.000165625,0.00019202,74.2479,1.11022e-16,0.00397388
6.37695,-4.7483e-05,0.000199879,9.31129e-05,0.000192336,-74.2479,1.11022e-16,0.00213701
6.38672,-4.7483e-05,0.000199995,2.06003e-05,0.000192737,-222.744,1.11022e-16,0.000300153
6.39648,-4.7483e-05,0.000200017,-5.19122e-05,0.00019323,-371.239,1.11022e-16,-0.00153671
6.40625,1.88722e-05,0.000200096,2.06003e-05,0.000193794,-222.744,1.11022e-16,-0.00243819
6.41602,8.52275e-05,0.000200041,9.31129e-05,0.000194418,-74.2479,1.11022e-16,-0.00333967
6.42578,0.000151583,0.000200265,0.000165625,0.000195142,74.2479,1.11022e-16,-0.00424115
6.43555,0.000217938,0.000200314,0.000238138,0.000195822,222.744,1.11022e-16,-0.00514262
6.44531,0.000284293,0.000200383,0.00031065,0.000196672,371.239,1.11022e-16,-0.0060441
6.45508,0.000217938,0.000200438,0.000238138,0.000197505,222.744,9.99201e-17,-0.00185217
6.46484,0.000151583,0.000200423,0.000165625,0.000198356,74.2479,8.88178e-17,0.00233977
6.47461,8.52275e-05,0.000200591,9.31129e-05,0.000199321,-74.2479,7.77156e-17,0.0065317
6.48437,1.88722e-05,0.000200491,2.06003e-05,0.000200248,-222.744,6.66134e-17,0.0107236
6.49414,-4.7483e-05,0.000200658,-5.19122e-05,0.000201312,-371.239,5.55112e-17,0.0149156
6.50391,1.88722e-05,0.000200697,2.06003e-05,0.0002024,-222.744,4.996e-17,0.00767003
6.51367,8.52275e-05,0.000200541,9.31129e-05,0.000203397,-74.2479,4.44089e-17,0.000424496
6.52344,0.000151583,0.000200783,0.000165625,0.000204423,74.2479,3.88578e-17,-0.00682104
6.5332,0.000217938,0.00020067,0.000238138,0.000205501,222.744,3.33067e-17,-0.0140666
6.54297,0.000284293,0.000200732,0.00031065,0.000206524,371.239,2.77556e-17,-0.0213121
6.55273,0.000217938,0.000200704,0.000238138,0.000207663,371.239,3.33067e-17,-0.0121891
6.5625,0.000151583,0.000200768,0.000165625,0.000208602,371.239,3.88578e-17,-0.0030661
6.57227,8.52275e-05,0.000200732,9.31129e-05,0.000209676,371.239,4.44089e-17,0.0060569
6.58203,1.88722e-05,0.0002008,2.06003e-05,0.000210669,371.239,4.996e-17,0.0151799
6.5918,-4.7483e-05,0.000200768,-5.19122e-05,0.000211582,371.239,5.55112e-17,0.0243029
6.60156,1.88722e-05,0.000200792,-5.19122e-05,0.000212553,222.744,-9.09655e-30,0.0153862
6.61133,8.52275e-05,0.00020089,-5.19122e-05,0.000213403,74.2479,-5.55112e-17,0.00646951
6.62109,0.000151583,0.000200785,-5.19122e-05,0.000214224,-74.2479,-1.11022e-16,-0.00244719
6.63086,0.000217938,0.000200799,-5.19122e-05,0.000215075,-222.744,-1.66533e-16,-0.0113639
6.64062,0.000284293,0.000200782,-5.19122e-05,0.00021584,-371.239,-2.22045e-16,-0.0202806
6.65039,0.000217938,0.000200868,2.06003e-05,0.000216466,-222.744,-2.22045e-16,-0.0142127
6.66016,0.000151583,0.000200851,9.31129e-05,0.000217158,-74.2479,-2.22045e-16,-0.00814486
6.66992,8.52275e-05,0.000200739,0.000165625,0.000217782,74.2479,-2.22045e-16,-0.00207699
6.67969,1.88722e-05,0.000200811,0.000238138,0.00021831,222.744,-2.22045e-16,0.00399088
6.68945,-4.7483e-05,0.000200946,0.00031065,0.000218903,371.239,-2.22045e-16,0.0100588
6.69922,-4.7483e-05,0.000200673,0.000238138,0.000219327,222.744,-2.22045e-16,0.00944879
6.70898,-4.7483e-05,0.000200894,0.000165625,0.000219841,74.2479,-2.22045e-16,0.00883883
6.71875,-4.7483e-05,0.00020082,9.31129e-05,0.00022016,-74.2479,-2.22045e-16,0.00822886
6.72852,-4.7483e-05,0.000200844,2.06003e-05,0.00022065,-222.744,-2.22045e-16,0.0076189
6.73828,-4.7483e-05,0.000200938,-5.19122e-05,0.00022088,-371.239,-2.22045e-16,0.00700894
6.74805,1.88722e-05,0.000200813,2.06003e-05,0.000221182,-222.744,-2.22045e-16,0.000359249
6.75781,8.52275e-05,0.000200958,9.31129e-05,0.000221518,-74.2479,-2.22045e-16,-0.00629044
6.76758,0.000151583,0.000200963,0.000165625,0.000221671,74.2479,-2.22045e-16,-0.0129401
6.77734,0.000217938,0.00020098,0.000238138,0.000221966,222.744,-2.22045e-16,-0.0195898
6.78711,0.000284293,0.000200999,0.00031065,0.000222201,371.239,-2.22045e-16,-0.0262395
6.79687,0.000217938,0.000201083,0.000238138,0.000222301,222.744,-1.9984e-16,-0.0121129
6.80664,0.000151583,0.000201061,0.000165625,0.000222582,74.2479,-1.77636e-16,0.00201374
6.81641,8.52275e-05,0.000201036,9.31129e-05,0.000222576,-74.2479,-1.55431e-16,0.0161404
6.82617,1.88722e-05,0.000201155,2.06003e-05,0.000222816,-222.744,-1.33227e-16,0.030267
6.83594,-4.7483e-05,0.000201217,-5.19122e-05,0.000222987,-371.239,-1.11022e-16,0.0443936
6.8457,1.88722e-05,0.000201297,2.06003e-05,0.000222967,-371.239,-8.88178e-17,0.0246753
6.85547,8.52275e-05,0.000201355,9.31129e-05,0.000223155,-371.239,-6.66134e-17,0.00495687
6.86523,0.000151583,0.000201473,0.000165625,0.000223293,-371.239,-4.44089e-17,-0.0147615
6.875,0.000217938,0.000201553,0.000238138,0.000223368,-371.239,-2.22045e-17,-0.0344799
6.88477,0.000284293,0.000201778,0.00031065,0.000223394,-371.239,0,-0.0541983
6.89453,0.000217938,0.000201906,0.00031065,0.000223508,-222.744,0,-0.03295
6.9043,0.000151583,0.000202125,0.00031065,0.000223611,-74.2479,0,-0.0117016
6.91406,8.52275e-05,0.000202368,0.00031065,0.000223676,74.2479,0,0.0095467
6.92383,1.88722e-05,0.000202777,0.00031065,0.00022377,222.744,0,0.030795
6.93359,-4.7483e-05,0.000203014,0.00031065,0.000223772,371.239,0,0.0520433
6.94336,1.88722e-05,0.000203567,0.000238138,0.000223825,222.744,-8.88178e-17,0.0349618
6.95312,8.52275e-05,0.000203995,0.000165625,0.000223923,74.2479,-1.77636e-16,0.0178803
6.96289,0.000151583,0.000204433,9.31129e-05,0.000223975,-74.2479,-2.66454e-16,0.000798761
6.97266,0.000217938,0.00020507,2.06003e-05,0.000224031,-222.744,-3.55271e-16,-0.0162828
6.98242,0.000284293,0.000205742,-5.19122e-05,0.000224074,-371.239,-4.44089e-16,-0.0333643
6.99219,0.000284293,0.000206408,2.06003e-05,0.000224182,-222.744,-2.66454e-16,-0.0266018
7.00195,0.000284293,0.000207133,9.31129e-05,0.000224111,-74.2479,-8.88178e-17,-0.0198394
7.01172,0.000284293,0.000208033,0.000165625,0.000224143,74.2479,8.88178e-17,-0.0130769
7.02148,0.000284293,0.000208867,0.000238138,0.000224264,222.744,2.66454e-16,-0.00631443
7.03125,0.000284293,0.000209733,0.00031065,0.000224319,371.239,4.44089e-16,0.000448037
7.04102,0.000217938,0.000210697,0.000238138,0.000224278,222.744,3.55271e-16,0.00900058
7.05078,0.000151583,0.000211655,0.000165625,0.000224374,74.2479,2.66454e-16,0.0175531
7.06055,8.52275e-05,0.000212699,9.31129e-05,0.000224429,-74.2479,1.77636e-16,0.0261057
7.07031,1.88722e-05,0.000213734,2.06003e-05,0.000224465,-222.744,8.88178e-17,0.0346582
7.08008,-4.7483e-05,0.000214716,-5.19122e-05,0.000224521,-371.239,0,0.0432108
7.08984,1.88722e-05,0.000215658,2.06003e-05,0.000224574,-222.744,8.88178e-17,0.017305
7.09961,8.52275e-05,0.000216855,9.31129e-05,0.000224523,-74.2479,1.77636e-16,-0.00860078
7.10937,0.000151583,0.000217753,0.000165625,0.000224674,74.2479,2.66454e-16,-0.0345065
7.11914,0.000217938,0.000218728,0.000238138,0.000224665,222.744,3.55271e-16,-0.0604123
7.12891,0.000284293,0.000219728,0.00031065,0.000224739,371.239,4.44089e-16,-0.0863181
7.13867,0.000217938,0.000220619,0.000238138,0.000224634,222.744,3.4972e-16,-0.0454031
7.14844,0.000151583,0.000221548,0.000165625,0.000224823,74.2479,2.55351e-16,-0.00448808
7.1582,8.52275e-05,0.000222435,9.31129e-05,0.000224809,-74.2479,1.60982e-16,0.0364269
7.16797,1.88722e-05,0.000223233,2.06003e-05,0.000224901,-222.744,6.66134e-17,0.0773419
7.17773,-4.7483e-05,0.000224009,-5.19122e-05,0.000224805,-371.239,-2.77556e-17,0.118257
7.1875,1.88722e-05,0.000224837,2.06003e-05,0.000224997,-371.239,6.66134e-17,0.0697052
7.19727,8.52275e-05,0.000225551,9.31129e-05,0.000225035,-371.239,1.60982e-16,0.0211536
7.20703,0.000151583,0.000226141,0.000165625,0.000225005,-371.239,2.55351e-16,-0.0273981
7.2168,0.000217938,0.000226839,0.000238138,0.000225059,-371.239,3.4972e-16,-0.0759498
7.22656,0.000284293,0.000227348,0.00031065,0.000225079,-371.239,4.44089e-16,-0.124501
7.23633,0.000217938,0.0002279,0.00031065,0.000225178,-222.744,7.10543e-16,-0.0800777
7.24609,0.000151583,0.000228354,0.00031065,0.000225191,-74.2479,9.76996e-16,-0.0356539
7.25586,8.52275e-05,0.000228824,0.00031065,0.000225224,74.2479,1.24345e-15,0.00876987
7.26562,1.88722e-05,0.000229194,0.00031065,0.000225269,222.744,1.5099e-15,0.0531937
7.27539,-4.7483e-05,0.000229576,0.00031065,0.000225355,371.239,1.77636e-15,0.0976174
7.28516,1.88722e-05,0.000229858,0.000238138,0.000225377,222.744,8.88178e-16,0.071386
7.29492,8.52275e-05,0.000230221,0.000165625,0.000225367,74.2479,-9.70299e-29,0.0451545
7.30469,0.000151583,0.000230459,9.31129e-05,0.000225447,-74.2479,-8.88178e-16,0.018923
7.31445,0.000217938,0.000230765,2.06003e-05,0.000225423,-222.744,-1.77636e-15,-0.00730849
7.32422,0.000284293,0.000231076,-5.19122e-05,0.000225508,-371.239,-2.66454e-15,-0.03354
7.33398,0.000284293,0.000231246,2.06003e-05,0.000225487,-222.744,-1.59872e-15,-0.0384946
7.34375,0.000284293,0.000231405,9.31129e-05,0.000225515,-74.2479,-5.32907e-16,-0.0434491
7.35352,0.000284293,0.000231605,0.000165625,0.000225562,74.2479,5.32907e-16,-0.0484037
7.36328,0.000284293,0.000231671,0.000238138,0.000225635,222.744,1.59872e-15,-0.0533583
7.37305,0.000284293,0.000231953,0.00031065,0.000225512,371.239,2.66454e-15,-0.0583129
7.38281,0.000217938,0.00023203,0.000238138,0.000225756,222.744,1.77636e-15,-0.014364
7.39258,0.000151583,0.000232269,0.000165625,0.000225681,74.2479,8.88178e-16,0.0295848
7.40234,8.52275e-05,0.000232365,9.31129e-05,0.000225772,-74.2479,-3.23433e-29,0.0735336
7.41211,1.88722e-05,0.000232405,2.06003e-05,0.000225824,-222.744,-8.88178e-16,0.117482
7.42188,-4.7483e-05,0.000232581,-5.19122e-05,0.000225865,-371.239,-1.77636e-15,0.161431
7.43164,1.88722e-05,0.000232701,2.06003e-05,0.000225889,-222.744,-1.42109e-15,0.0796544
7.44141,8.52275e-05,0.000232729,9.31129e-05,0.000226004,-74.2479,-1.06581e-15,-0.00212243
7.45117,0.000151583,0.000232897,0.000165625,0.000226114,74.2479,-7.10543e-16,-0.0838993
7.46094,0.000217938,0.000232993,0.000238138,0.000226172,222.744,-3.55271e-16,-0.165676
7.4707,0.000284293,0.000233141,0.00031065,0.000226456,371.239,0,-0.247453
7.48047,0.000217938,0.000233147,0.000238138,0.00022646,371.239,-8.88178e-17,-0.140331
7.49023,0.000151583,0.000233255,0.000165625,0.000226797,371.239,-1.77636e-16,-0.0332088
7.5,8.52275e-05,0.000233447,9.31129e-05,0.000227028,371.239,-2.66454e-16,0.0739134
7.50977,1.88722e-05,0.000233439,2.06003e-05,0.000227348,371.239,-3.55271e-16,0.181036
7.51953,-4.7483e-05,0.000233596,-5.19122e-05,0.000227652,371.239,-4.44089e-16,0.288158
7.5293,1.88722e-05,0.000233587,-5.19122e-05,0.000228044,222.744,-7.10543e-16,0.179208
7.53906,8.52275e-05,0.000233692,-5.19122e-05,0.000228459,74.2479,-9.76996e-16,0.0702581
7.54883,0.000151583,0.00023381,-5.19122e-05,0.000228896,-74.2479,-1.24345e-15,-0.0386917
7.55859,0.000217938,0.00023377,-5.19122e-05,0.000229383,-222.744,-1.5099e-15,-0.147641
7.56836,0.000284293,0.000233979,-5.19122e-05,0.000230044,-371.239,-1.77636e-15,-0.256591
7.57812,0.000217938,0.000233983,2.06003e-05,0.000230675,-222.744,-7.10543e-16,-0.176789
7.58789,0.000151583,0.000234055,9.31129e-05,0.000231379,-74.2479,3.55271e-16,-0.0969868
7.59766,8.52275e-05,0.000234158,0.000165625,0.000232138,74.2479,1.42109e-15,-0.0171845
7.60742,1.88722e-05,0.000234143,0.000238138,0.000232874,222.744,2.4869e-15,0.0626177
7.61719,-4.7483e-05,0.000234232,0.00031065,0.000233731,371.239,3.55271e-15,0.14242
7.62695,-4.7483e-05,0.000234344,0.000238138,0.000234562,222.744,2.84217e-15,0.123452
7.63672,-4.7483e-05,0.000234267,0.000165625,0.000235437,74.2479,2.13163e-15,0.104483
7.64648,-4.7483e-05,0.00023442,9.31129e-05,0.000236326,-74.2479,1.42109e-15,0.0855151
7.65625,-4.7483e-05,0.000234397,2.06003e-05,0.000237286,-222.744,7.10543e-16,0.0665468
7.66602,-4.7483e-05,0.000234501,-5.19122e-05,0.000238267,-371.239,0,0.0475785
7.67578,1.88722e-05,0.000234475,2.06003e-05,0.000239222,-222.744,7.10543e-16,-0.0177131
7.68555,8.52275e-05,0.000234465,9.31129e-05,0.000240156,-74.2479,1.42109e-15,-0.0830046
7.69531,0.000151583,0.000234568,0.000165625,0.000241068,74.2479,2.13163e-15,-0.148296
7.70508,0.000217938,0.000234537,0.000238138,0.000242077,222.744,2.84217e-15,-0.213588
7.71484,0.000284293,0.000234677,0.00031065,0.000242984,371.239,3.55271e-15,-0.278879
7.72461,0.000217938,0.000234518,0.000238138,0.000243972,222.744,2.13163e-15,-0.123322
7.73438,0.000151583,0.000234622,0.000165625,0.000244832,74.2479,7.10543e-16,0.0322343
7.74414,8.52275e-05,0.000234634,9.31129e-05,0.000245736,-74.2479,-7.10543e-16,0.187791
7.75391,1.88722e-05,0.000234684,2.06003e-05,0.000246544,-222.744,-2.13163e-15,0.343348
7.76367,-4.7483e-05,0.000234637,-5.19122e-05,0.000247421,-371.239,-3.55271e-15,0.498904
7.77344,1.88722e-05,0.000234627,2.06003e-05,0.000248072,-371.239,-2.93099e-15,0.27137
7.7832,8.52275e-05,0.000234645,9.31129e-05,0.000248948,-371.239,-2.30926e-15,0.0438364
7.79297,0.000151583,0.000234637,0.000165625,0.000249628,-371.239,-1.68754e-15,-0.183698
7.80273,0.000217938,0.000234704,0.000238138,0.000250397,-371.239,-1.06581e-15,-0.411231
7.8125,0.000284293,0.000234635,0.00031065,0.000250919,-371.239,-4.44089e-16,-0.638765
7.82227,0.000217938,0.000234621,0.00031065,0.000251583,-222.744,-1.06581e-15,-0.383726
7.83203,0.000151583,0.000234544,0.00031065,0.000252179,-74.2479,-1.68754e-15,-0.128686
7.8418,8.52275e-05,0.000234549,0.00031065,0.000252712,74.2479,-2.30926e-15,0.126354
7.85156,1.88722e-05,0.000234541,0.00031065,0.000253215,222.744,-2.93099e-15,0.381394
7.86133,-4.7483e-05,0.000234602,0.00031065,0.000253671,371.239,-3.55271e-15,0.636434
7.87109,1.88722e-05,0.000234543,0.000238138,0.000254036,222.744,-2.13163e-15,0.419444
7.88086,8.52275e-05,0.000234577,0.000165625,0.000254529,74.2479,-7.10543e-16,0.202454
7.89062,0.000151583,0.00023449,9.31129e-05,0.00025502,-74.2479,7.10543e-16,-0.0145361
7.90039,0.000217938,0.00023449,2.06003e-05,0.000255265,-222.744,2.13163e-15,-0.231526
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,-371.239,3.55271e-15,-0.448516
7.91992,0.000284293,0.000234517,2.06003e-05,0.000255948,-222.744,5.68434e-15,-0.343558
7.92969,0.000284293,0.000234621,9.31129e-05,0.00025622,-74.2479,7.81597e-15,-0.2386
7.93945,0.000284293,0.000234614,0.000165625,0.000256424,74.2479,9.9476e-15,-0.133642
7.94922,0.000284293,0.000234634,0.000238138,0.000256681,222.744,1.20792e-14,-0.0286838
7.95898,0.000284293,0.000234625,0.00031065,0.000256792,371.239,1.42109e-14,0.0762743
7.96875,0.000217938,0.000234637,0.000238138,0.000257142,222.744,7.10543e-15,0.146854
7.97852,0.000151583,0.000234704,0.000165625,0.000257309,74.2479,5.17493e-28,0.217434
7.98828,8.52275e-05,0.000234866,9.31129e-05,0.000257437,-74.2479,-7.10543e-15,0.288015
7.99805,1.88722e-05,0.000234825,2.06003e-05,0.000257684,-222.744,-1.42109e-14,0.358595
8.00781,-4.7483e-05,0.000234995,-5.19122e-05,0.000257868,-371.239,-2.13163e-14,0.429175
8.01758,1.88722e-05,0.000235141,2.06003e-05,0.000257988,-222.744,-1.56319e-14,0.1515
8.02734,8.52275e-05,0.000235244,9.31129e-05,0.000258118,-74.2479,-9.9476e-15,-0.126175
8.03711,0.000151583,0.000235446,0.000165625,0.000258266,74.2479,-4.26326e-15,-0.403849
8.04688,0.000217938,0.000235622,0.000238138,0.000258393,222.744,1.42109e-15,-0.681524
8.05664,0.000284293,0.000235869,0.00031065,0.00025844,371.239,7.10543e-15,-0.959199
8.06641,0.000284293,0.000236299,0.00031065,0.000258585,371.239,7.10543e-15,-0.959199
8.07617,0.000284293,0.000236491,0.00031065,0.000258695,371.239,7.10543e-15,-0.959199
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,371.239,7.10543e-15,-0.959199


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_d_DS_7.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-353.7079809863964, LMmax=353.7079809863964,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-4.06925e-09,8.87703e-08,-8.06358e-12,-8.99413e-08,-0.0248019,0,2.5503e-10
0.00976562,1.55008e-07,-1.00781e-07,3.166e-10,-6.85548e-08,0.969448,1.8907e-24,-9.8759e-09
0.0195312,3.14086e-07,8.43756e-08,6.41264e-10,1.96289e-08,1.9637,3.7814e-24,-2.00068e-08
0.0292969,4.73163e-07,7.35363e-08,9.65928e-10,-2.63663e-09,2.95795,5.6721e-24,-3.01378e-08
0.0390625,6.3224e-07,3.24024e-07,1.29059e-09,-1.96289e-08,3.9522,7.56279e-24,-4.02687e-08
0.0488281,7.91318e-07,5.28809e-07,1.61526e-09,-2.40234e-08,4.94645,9.45349e-24,-5.03996e-08
0.0585937,9.50395e-07,7.43848e-07,1.93992e-09,1.20117e-08,5.9407,1.13442e-23,-6.05306e-08
0.0683594,1.10947e-06,1.13877e-06,2.26458e-09,-6.03516e-08,6.93495,1.32349e-23,-7.06615e-08
0.078125,1.70131e-06,1.57324e-06,8.11748e-10,-6.79688e-08,3.69976,3.7814e-24,-6.33035e-08
0.0878906,2.29315e-06,2.02969e-06,-6.41087e-10,-5.21484e-08,0.464583,-5.6721e-24,-5.59455e-08
0.0976562,2.88499e-06,2.51602e-06,-2.09392e-09,3.31056e-08,-2.7706,-1.51256e-23,-4.85875e-08
0.107422,3.47683e-06,3.24082e-06,-3.54676e-09,4.39468e-09,-6.00578,-2.45791e-23,-4.12295e-08
0.117187,4.06867e-06,3.79131e-06,-4.99959e-09,1.75783e-09,-9.24096,-3.40326e-23,-3.38715e-08
0.126953,4.66051e-06,4.47686e-06,-6.45243e-09,-4.30664e-08,-12.4761,-4.34861e-23,-2.65135e-08
0.136719,5.25235e-06,5.18057e-06,-7.90526e-09,1.46485e-08,-15.7113,-5.29396e-23,-1.91556e-08
0.146484,6.03219e-06,6.0252e-06,-3.99785e-09,-4.13086e-08,-11.2987,-3.7814e-23,-5.21112e-10
0.15625,6.81203e-06,6.71836e-06,-9.04431e-11,-1.25976e-08,-6.88599,-2.26884e-23,1.81133e-08
0.166016,7.59186e-06,7.57266e-06,3.81697e-09,1.17188e-09,-2.47332,-7.56279e-24,3.67478e-08
0.175781,8.3717e-06,8.37715e-06,7.72437e-09,-6.26953e-08,1.93935,7.56279e-24,5.53822e-08
0.185547,9.15154e-06,9.23145e-06,1.16318e-08,1.58204e-08,6.35201,2.26884e-23,7.40166e-08
0.195312,9.93137e-06,1.00304e-05,1.55392e-08,-7.93946e-08,10.7647,3.7814e-23,9.26511e-08
0.205078,1.07112e-05,1.07977e-05,1.94466e-08,-1.31836e-08,15.1773,5.29396e-23,1.11286e-07
0.214844,1.14767e-05,1.15632e-05,-4.20367e-10,-1.52343e-08,-24.0602,1.66381e-22,4.41688e-07
0.224609,1.22421e-05,1.22733e-05,-2.02873e-08,4.36523e-08,-63.2978,2.79823e-22,7.72091e-07
0.234375,1.30076e-05,1.29378e-05,-4.01543e-08,-4.68749e-08,-102.535,3.93265e-22,1.10249e-06
0.244141,1.3773e-05,1.36031e-05,-6.00213e-08,-2.46093e-08,-141.773,5.06707e-22,1.4329e-06
0.253906,1.45385e-05,1.43203e-05,-7.98882e-08,-2.60741e-08,-181.011,6.20149e-22,1.7633e-06
0.263672,1.53039e-05,1.48705e-05,-9.97552e-08,-5.33203e-08,-220.248,7.33591e-22,2.0937e-06
0.273437,1.60694e-05,1.53486e-05,-1.19622e-07,-5.5664e-08,-259.486,8.47033e-22,2.4241e-06
0.283203,1.62103e-05,1.58947e-05,-8.41963e-08,-1.40624e-08,-237.453,7.26028e-22,3.18761e-06
0.292969,1.63513e-05,1.62606e-05,-4.87703e-08,-3.10547e-08,-215.421,6.05024e-22,3.95111e-06
0.302734,1.64922e-05,1.67394e-05,-1.33444e-08,-5.94725e-08,-193.389,4.84019e-22,4.71462e-06
0.3125,1.66332e-05,1.70133e-05,2.20815e-08,5.12696e-08,-171.356,3.63014e-22,5.47812e-06
0.322266,1.67741e-05,1.73918e-05,5.75075e-08,-5.12696e-08,-149.324,2.42009e-22,6.24163e-06
0.332031,1.69151e-05,1.76777e-05,9.29334e-08,-9.52148e-08,-127.292,1.21005e-22,7.00513e-06
0.341797,1.7056e-05,1.78286e-05,1.28359e-07,-2.84178e-08,-105.259,0,7.76864e-06
0.351562,1.74875e-05,1.80601e-05,2.97772e-08,3.16406e-08,-141.783,0,8.56109e-06
0.361328,1.79189e-05,1.82162e-05,-6.8805e-08,-1.84571e-08,-178.307,0,9.35355e-06
0.371094,1.83504e-05,1.82689e-05,-1.67387e-07,-5.5664e-08,-214.831,0,1.0146e-05
0.380859,1.87818e-05,1.84324e-05,-2.65969e-07,-3.69141e-08,-251.355,0,1.09385e-05
0.390625,1.92133e-05,1.84236e-05,-3.64551e-07,-4.5703e-08,-287.879,0,1.17309e-05
0.400391,1.96447e-05,1.85789e-05,-4.63134e-07,6.32813e-08,-324.403,0,1.25234e-05
0.410156,2.00762e-05,1.86226e-05,-5.61716e-07,-5.21484e-08,-360.927,0,1.33158e-05
0.419922,1.90777e-05,1.86536e-05,-4.06867e-07,-1.17188e-09,-257.805,0,1.38705e-05
0.429687,1.80792e-05,1.85048e-05,-2.52018e-07,-5.00977e-08,-154.683,0,1.44252e-05
0.439453,1.70807e-05,1.86302e-05,-9.71698e-08,-4.39445e-09,-51.5609,0,1.49799e-05
0.449219,1.60822e-05,1.86601e-05,5.76788e-08,-5.06836e-08,51.5609,0,1.55346e-05
0.458984,1.50837e-05,1.87597e-05,2.12527e-07,3.04688e-08,154.683,0,1.60893e-05
0.46875,1.40853e-05,1.86551e-05,3.67376e-07,-4.30664e-08,257.805,0,1.6644e-05
0.478516,1.30868e-05,1.86645e-05,5.22225e-07,-1.05762e-07,360.927,0,1.71987e-05
0.488281,1.43708e-05,1.87324e-05,2.45368e-07,4.36523e-08,257.805,-4.84019e-22,1.73782e-05
0.498047,1.56548e-05,1.87151e-05,-3.14895e-08,-1.20117e-08,154.683,-9.68038e-22,1.75576e-05
0.507812,1.69388e-05,1.88338e-05,-3.08347e-07,-1.64061e-08,51.5609,-1.45206e-21,1.77371e-05
0.517578,1.82227e-05,1.87362e-05,-5.85204e-07,-3.16406e-08,-51.5609,-1.93608e-21,1.79165e-05
0.527344,1.95067e-05,1.874e-05,-8.62061e-07,3.75001e-08,-154.683,-2.42009e-21,1.8096e-05
0.537109,2.07907e-05,1.88115e-05,-1.13892e-06,-1.37109e-07,-257.805,-2.90411e-21,1.82754e-05
0.546875,2.20747e-05,1.86855e-05,-1.41577e-06,5.06836e-08,-360.927,-3.38813e-21,1.84549e-05
0.556641,1.94409e-05,1.88262e-05,-5.71626e-07,2.16796e-08,-257.805,-1.45206e-21,1.8439e-05
0.566406,1.68071e-05,1.88883e-05,2.72523e-07,5.00977e-08,-154.683,4.84019e-22,1.84231e-05
0.576172,1.41733e-05,1.88104e-05,1.11667e-06,2.14453e-07,-51.5609,2.42009e-21,1.84071e-05
0.585937,1.15395e-05,1.88332e-05,1.96082e-06,3.1582e-07,51.5609,4.35617e-21,1.83912e-05
0.595703,8.90565e-06,1.88376e-05,2.80497e-06,5.70703e-07,154.683,6.29224e-21,1.83753e-05
0.605469,6.27184e-06,1.88528e-05,3.64912e-06,9.0791e-07,257.805,8.22832e-21,1.83594e-05
0.615234,3.63802e-06,1.88584e-05,4.49327e-06,1.24717e-06,360.927,1.01644e-20,1.83435e-05
0.625,8.82442e-06,1.8842e-05,4.81017e-06,1.82314e-06,257.805,7.7443e-21,1.80764e-05
0.634766,1.40108e-05,1.88769e-05,5.12707e-06,2.475e-06,154.683,5.32421e-21,1.78093e-05
0.644531,1.91972e-05,1.897e-05,5.44398e-06,3.2751e-06,51.5609,2.90411e-21,1.75423e-05
0.654297,2.43836e-05,1.89313e-05,5.76088e-06,4.07813e-06,-51.5609,4.84019e-22,1.72752e-05
0.664062,2.957e-05,1.891e-05,6.07778e-06,5.2043e-06,-154.683,-1.93608e-21,1.70081e-05
0.673828,3.47564e-05,1.89753e-05,6.39469e-06,6.29473e-06,-257.805,-4.35617e-21,1.67411e-05
0.683594,3.99428e-05,1.89492e-05,6.71159e-06,7.47246e-06,-360.927,-6.77626e-21,1.6474e-05
0.693359,3.10986e-05,1.88933e-05,1.0107e-05,8.79375e-06,-257.805,-9.68038e-21,1.65875e-05
0.703125,2.22543e-05,1.88197e-05,1.35024e-05,1.02067e-05,-154.683,-1.25845e-20,1.67009e-05
0.712891,1.34101e-05,1.89967e-05,1.68978e-05,1.17059e-05,-51.5609,-1.54886e-20,1.68144e-05
0.722656,4.56589e-06,1.89346e-05,2.02932e-05,1.32466e-05,51.5609,-1.83927e-20,1.69278e-05
0.732422,-4.27833e-06,1.88572e-05,2.36886e-05,1.48371e-05,154.683,-2.12968e-20,1.70412e-05
0.742187,-1.31226e-05,1.89917e-05,2.7084e-05,1.6343e-05,257.805,-2.42009e-20,1.71547e-05
0.751953,-2.19668e-05,1.90711e-05,3.04794e-05,1.79798e-05,360.927,-2.71051e-20,1.72681e-05
0.761719,-4.83639e-06,1.89879e-05,2.86553e-05,1.95357e-05,257.805,-2.32329e-20,1.70187e-05
0.771484,1.2294e-05,1.90488e-05,2.68311e-05,2.10621e-05,154.683,-1.93608e-20,1.67692e-05
0.78125,2.94244e-05,1.9026e-05,2.50069e-05,2.25858e-05,51.5609,-1.54886e-20,1.65198e-05
0.791016,4.65548e-05,1.90374e-05,2.31828e-05,2.40495e-05,-51.5609,-1.16165e-20,1.62703e-05
0.800781,6.36852e-05,1.89094e-05,2.13586e-05,2.56397e-05,-154.683,-7.7443e-21,1.60209e-05
0.810547,8.08156e-05,1.90723e-05,1.95344e-05,2.69042e-05,-257.805,-3.87215e-21,1.57714e-05
0.820312,9.7946e-05,1.89683e-05,1.77103e-05,2.81763e-05,-360.927,0,1.5522e-05
0.830078,7.71704e-05,1.90348e-05,2.40509e-05,2.93982e-05,-257.805,1.54886e-20,1.62915e-05
0.839844,5.63948e-05,1.9002e-05,3.03916e-05,3.05604e-05,-154.683,3.09772e-20,1.70609e-05
0.849609,3.56193e-05,1.9052e-05,3.67323e-05,3.15929e-05,-51.5609,4.64658e-20,1.78304e-05
0.859375,1.48437e-05,1.89645e-05,4.3073e-05,3.24179e-05,51.5609,6.19544e-20,1.85999e-05
0.869141,-5.93185e-06,1.90254e-05,4.94137e-05,3.35326e-05,154.683,7.7443e-20,1.93694e-05
0.878906,-2.67074e-05,1.9043e-05,5.57544e-05,3.4178e-05,257.805,9.29316e-20,2.01388e-05
0.888672,-4.7483e-05,1.91115e-05,6.20951e-05,3.48516e-05,360.927,1.0842e-19,2.09083e-05
0.898437,-4.20983e-07,1.90837e-05,5.14909e-05,3.55318e-05,257.805,7.7443e-20,1.99158e-05
0.908203,4.6641e-05,1.91713e-05,4.08868e-05,3.59353e-05,154.683,4.64658e-20,1.89233e-05
0.917969,9.3703e-05,1.90749e-05,3.02826e-05,3.64699e-05,51.5609,1.54886e-20,1.79308e-05
0.927734,0.000140765,1.91115e-05,1.96784e-05,3.68757e-05,-51.5609,-1.54886e-20,1.69383e-05
0.9375,0.000187827,1.91818e-05,9.07419e-06,3.71561e-05,-154.683,-4.64658e-20,1.59458e-05
0.947266,0.000234889,1.90151e-05,-1.52999e-06,3.73942e-05,-257.805,-7.7443e-20,1.49533e-05
0.957031,0.000281951,1.91927e-05,-1.21342e-05,3.76849e-05,-360.927,-1.0842e-19,1.39608e-05
0.966797,0.000234889,1.90424e-05,7.14355e-06,3.77818e-05,-257.805,-6.19544e-20,1.65438e-05
0.976562,0.000187827,1.91851e-05,2.64213e-05,3.7875e-05,-154.683,-1.54886e-20,1.91268e-05
0.986328,0.000140765,1.90887e-05,4.5699e-05,3.80241e-05,-51.5609,3.09772e-20,2.17098e-05
0.996094,9.3703e-05,1.90898e-05,6.49768e-05,3.80596e-05,51.5609,7.7443e-20,2.42928e-05
1.00586,4.6641e-05,1.90723e-05,8.42545e-05,3.81674e-05,154.683,1.23909e-19,2.68758e-05
1.01562,-4.20983e-07,1.91051e-05,0.000103532,3.81185e-05,257.805,1.70375e-19,2.94588e-05
1.02539,-4.7483e-05,1.90772e-05,0.00012281,3.82846e-05,360.927,2.1684e-19,3.20418e-05
1.03516,-8.63838e-08,1.92363e-05,9.78496e-05,3.82822e-05,257.805,1.54886e-19,2.88455e-05
1.04492,4.73102e-05,1.90837e-05,7.28893e-05,3.83988e-05,154.683,9.29316e-20,2.56493e-05
1.05469,9.47068e-05,1.91971e-05,4.7929e-05,3.84229e-05,51.5609,3.09772e-20,2.2453e-05
1.06445,0.000142103,1.9069e-05,2.29687e-05,3.84293e-05,-51.5609,-3.09772e-20,1.92568e-05
1.07422,0.0001895,1.92346e-05,-1.99157e-06,3.85072e-05,-154.683,-9.29316e-20,1.60605e-05
1.08398,0.000236897,1.91856e-05,-2.69519e-05,3.85764e-05,-257.805,-1.54886e-19,1.28643e-05
1.09375,0.000284293,1.91464e-05,-5.19122e-05,3.85605e-05,-360.927,-2.1684e-19,9.66805e-06
1.10352,0.000236897,1.92554e-05,-1.17522e-07,3.86188e-05,-257.805,-6.19544e-20,1.76818e-05
1.11328,0.0001895,1.91915e-05,5.16771e-05,3.86188e-05,-154.683,9.29316e-20,2.56955e-05
1.12305,0.000142103,1.92334e-05,0.000103472,3.85922e-05,-51.5609,2.47818e-19,3.37093e-05
1.13281,9.47068e-05,1.93652e-05,0.000155266,3.86068e-05,51.5609,4.02704e-19,4.1723e-05
1.14258,4.73102e-05,1.95586e-05,0.000207061,3.86095e-05,154.683,5.5759e-19,4.97367e-05
1.15234,-8.63838e-08,1.96767e-05,0.000258856,3.85289e-05,257.805,7.12476e-19,5.77505e-05
1.16211,-4.7483e-05,1.98047e-05,0.00031065,3.85661e-05,360.927,8.67362e-19,6.57642e-05
1.17187,-8.63838e-08,2.01935e-05,0.000258856,3.84724e-05,257.805,7.43453e-19,5.27458e-05
1.18164,4.73102e-05,2.05775e-05,0.000207061,3.8395e-05,154.683,6.19544e-19,3.97274e-05
1.19141,9.47068e-05,2.10609e-05,0.000155266,3.84108e-05,51.5609,4.95635e-19,2.6709e-05
1.20117,0.000142103,2.17233e-05,0.000103472,3.83748e-05,-51.5609,3.71726e-19,1.36907e-05
1.21094,0.0001895,2.24095e-05,5.16771e-05,3.83042e-05,-154.683,2.47818e-19,6.72259e-07
1.2207,0.000236897,2.34196e-05,-1.17522e-07,3.81762e-05,-257.805,1.23909e-19,-1.23461e-05
1.23047,0.000284293,2.43817e-05,-5.19122e-05,3.82459e-05,-360.927,0,-2.53645e-05
1.24023,0.000236897,2.5563e-05,-1.17522e-07,3.80766e-05,-257.805,-2.47818e-19,-4.38123e-07
1.25,0.0001895,2.6683e-05,5.16771e-05,3.82436e-05,-154.683,-4.95635e-19,2.44883e-05
1.25977,0.000142103,2.80925e-05,0.000103472,3.80279e-05,-51.5609,-7.43453e-19,4.94147e-05
1.26953,9.47068e-05,2.93836e-05,0.000155266,3.8163e-05,51.5609,-9.91271e-19,7.43411e-05
1.2793,4.73102e-05,3.08534e-05,0.000207061,3.80253e-05,154.683,-1.23909e-18,9.92675e-05
1.28906,-8.63838e-08,3.23493e-05,0.000258856,3.81814e-05,257.805,-1.48691e-18,0.000124194
1.29883,-4.7483e-05,3.39524e-05,0.00031065,3.81114e-05,360.927,-1.73472e-18,0.00014912
1.30859,-8.63838e-08,3.54686e-05,0.000258856,3.82289e-05,257.805,-1.98254e-18,0.000103405
1.31836,4.73102e-05,3.70342e-05,0.000207061,3.83004e-05,154.683,-2.23036e-18,5.76889e-05
1.32812,9.47068e-05,3.85699e-05,0.000155266,3.82131e-05,51.5609,-2.47818e-18,1.19732e-05
1.33789,0.000142103,4.00907e-05,0.000103472,3.848e-05,-51.5609,-2.72599e-18,-3.37425e-05
1.34766,0.0001895,4.16042e-05,5.16771e-05,3.84354e-05,-154.683,-2.97381e-18,-7.94581e-05
1.35742,0.000236897,4.29639e-05,-1.17522e-07,3.8523e-05,-257.805,-3.22163e-18,-0.000125174
1.36719,0.000284293,4.42846e-05,-5.19122e-05,3.86619e-05,-360.927,-3.46945e-18,-0.00017089
1.37695,0.000236897,4.55616e-05,-1.17522e-07,3.87794e-05,-257.805,-2.47818e-18,-8.59839e-05
1.38672,0.0001895,4.6766e-05,5.16771e-05,3.88497e-05,-154.683,-1.48691e-18,-1.07828e-06
1.39648,0.000142103,4.79271e-05,0.000103472,3.89461e-05,-51.5609,-4.95635e-19,8.38273e-05
1.40625,9.47068e-05,4.88895e-05,0.000155266,3.89651e-05,51.5609,4.95635e-19,0.000168733
1.41602,4.73102e-05,4.98738e-05,0.000207061,3.90823e-05,154.683,1.48691e-18,0.000253639
1.42578,-8.63838e-08,5.07533e-05,0.000258856,3.9196e-05,257.805,2.47818e-18,0.000338544
1.43555,-4.7483e-05,5.14972e-05,0.00031065,3.92605e-05,360.927,3.46945e-18,0.00042345
1.44531,-8.63838e-08,5.21552e-05,0.000258856,3.93012e-05,257.805,9.91271e-19,0.000268511
1.45508,4.73102e-05,5.27977e-05,0.000207061,3.93709e-05,154.683,-1.48691e-18,0.000113573
1.46484,9.47068e-05,5.32934e-05,0.000155266,3.94667e-05,51.5609,-3.96508e-18,-4.1366e-05
1.47461,0.000142103,5.37545e-05,0.000103472,3.94541e-05,-51.5609,-6.44326e-18,-0.000196305
1.48437,0.0001895,5.41597e-05,5.16771e-05,3.95479e-05,-154.683,-8.92144e-18,-0.000351243
1.49414,0.000236897,5.44995e-05,-1.17522e-07,3.94667e-05,-257.805,-1.13996e-17,-0.000506182
1.50391,0.000284293,5.48001e-05,-5.19122e-05,3.94939e-05,-360.927,-1.38778e-17,-0.00066112
1.51367,0.000236897,5.49973e-05,-1.17522e-07,3.94852e-05,-257.805,-7.93016e-18,-0.000372822
1.52344,0.0001895,5.51241e-05,5.16771e-05,3.95839e-05,-154.683,-1.98254e-18,-8.45229e-05
1.5332,0.000142103,5.5227e-05,0.000103472,3.94661e-05,-51.5609,3.96508e-18,0.000203776
1.54297,9.47068e-05,5.5379e-05,0.000155266,3.95244e-05,51.5609,9.91271e-18,0.000492075
1.55273,4.73102e-05,5.54546e-05,0.000207061,3.95581e-05,154.683,1.58603e-17,0.000780373
1.5625,-8.63838e-08,5.56061e-05,0.000258856,3.95276e-05,257.805,2.1808e-17,0.00106867
1.57227,-4.7483e-05,5.55422e-05,0.00031065,3.94107e-05,360.927,2.77556e-17,0.00135697
1.58203,-8.63838e-08,5.56386e-05,0.000258856,3.94661e-05,257.805,2.37905e-17,0.000827004
1.5918,4.73102e-05,5.56925e-05,0.000207061,3.93601e-05,154.683,1.98254e-17,0.000297036
1.60156,9.47068e-05,5.57197e-05,0.000155266,3.92815e-05,51.5609,1.58603e-17,-0.000232931
1.61133,0.000142103,5.57804e-05,0.000103472,3.93768e-05,-51.5609,1.18952e-17,-0.000762898
1.62109,0.0001895,5.58668e-05,5.16771e-05,3.91781e-05,-154.683,7.93016e-18,-0.00129287
1.63086,0.000236897,5.58712e-05,-1.17522e-07,3.92695e-05,-257.805,3.96508e-18,-0.00182283
1.64062,0.000284293,5.58313e-05,-5.19122e-05,3.90545e-05,-360.927,0,-0.0023528
1.65039,0.000236897,5.59588e-05,-1.17522e-07,3.92303e-05,-257.805,-7.93016e-18,-0.00137401
1.66016,0.0001895,5.58838e-05,5.16771e-05,3.89903e-05,-154.683,-1.58603e-17,-0.000395216
1.66992,0.000142103,5.60748e-05,0.000103472,3.90773e-05,-51.5609,-2.37905e-17,0.000583576
1.67969,9.47068e-05,5.6015e-05,0.000155266,3.89423e-05,51.5609,-3.17207e-17,0.00156237
1.68945,4.73102e-05,5.59916e-05,0.000207061,3.9036e-05,154.683,-3.96508e-17,0.00254116
1.69922,-8.63838e-08,5.60455e-05,0.000258856,3.89613e-05,257.805,-4.7581e-17,0.00351995
1.70898,-4.7483e-05,5.6119e-05,0.00031065,3.90038e-05,360.927,-5.55112e-17,0.00449875
1.71875,-8.63838e-08,5.62345e-05,0.000258856,3.91471e-05,257.805,-7.93016e-17,0.00269287
1.72852,4.73102e-05,5.60722e-05,0.000207061,3.9184e-05,154.683,-1.03092e-16,0.000886996
1.73828,9.47068e-05,5.609e-05,0.000155266,3.93012e-05,51.5609,-1.26883e-16,-0.000918879
1.74805,0.000142103,5.61272e-05,0.000103472,3.96513e-05,-51.5609,-1.50673e-16,-0.00272475
1.75781,0.0001895,5.61516e-05,5.16771e-05,3.98332e-05,-154.683,-1.74464e-16,-0.00453063
1.76758,0.000236897,5.62594e-05,-1.17522e-07,4.02214e-05,-257.805,-1.98254e-16,-0.0063365
1.77734,0.000284293,5.62148e-05,-5.19122e-05,4.07367e-05,-360.927,-2.22045e-16,-0.00814238
1.78711,0.000236897,5.62269e-05,-1.17522e-07,4.12277e-05,-257.805,-1.26883e-16,-0.00481127
1.79687,0.0001895,5.61636e-05,5.16771e-05,4.2048e-05,-154.683,-3.17207e-17,-0.00148016
1.80664,0.000142103,5.62567e-05,0.000103472,4.27635e-05,-51.5609,6.34413e-17,0.00185094
1.81641,9.47068e-05,5.62726e-05,0.000155266,4.37253e-05,51.5609,1.58603e-16,0.00518205
1.82617,4.73102e-05,5.62764e-05,0.000207061,4.48389e-05,154.683,2.53765e-16,0.00851315
1.83594,-8.63838e-08,5.62746e-05,0.000258856,4.57679e-05,257.805,3.48927e-16,0.0118443
1.8457,-4.7483e-05,5.63221e-05,0.00031065,4.70285e-05,360.927,4.44089e-16,0.0151754
1.85547,-8.63838e-08,5.62497e-05,0.000258856,4.82713e-05,257.805,3.17207e-16,0.00902853
1.86523,4.73102e-05,5.63209e-05,0.000207061,4.95472e-05,154.683,1.90324e-16,0.00288169
1.875,9.47068e-05,5.62623e-05,0.000155266,5.09713e-05,51.5609,6.34413e-17,-0.00326515
1.88477,0.000142103,5.62356e-05,0.000103472,5.2374e-05,-51.5609,-6.34413e-17,-0.00941198
1.89453,0.0001895,5.62904e-05,5.16771e-05,5.38154e-05,-154.683,-1.90324e-16,-0.0155588
1.9043,0.000236897,5.63892e-05,-1.17522e-07,5.5246e-05,-257.805,-3.17207e-16,-0.0217057
1.91406,0.000284293,5.64539e-05,-5.19122e-05,5.66842e-05,-360.927,-4.44089e-16,-0.0278525
1.92383,0.000236897,5.63537e-05,-1.17522e-07,5.82079e-05,-257.805,-5.07531e-16,-0.0165116
1.93359,0.0001895,5.64108e-05,5.16771e-05,5.95638e-05,-154.683,-5.70972e-16,-0.00517063
1.94336,0.000142103,5.62377e-05,0.000103472,6.08757e-05,-51.5609,-6.34413e-16,0.0061703
1.95312,9.47068e-05,5.63968e-05,0.000155266,6.22992e-05,51.5609,-6.97854e-16,0.0175112
1.96289,4.73102e-05,5.64381e-05,0.000207061,6.35616e-05,154.683,-7.61296e-16,0.0288522
1.97266,-8.63838e-08,5.63558e-05,0.000258856,6.4827e-05,257.805,-8.24737e-16,0.0401931
1.98242,-4.7483e-05,5.64832e-05,0.00031065,6.58819e-05,360.927,-8.88178e-16,0.051534
1.99219,-8.63838e-08,5.63133e-05,0.000258856,6.69548e-05,257.805,-7.61296e-16,0.0306103
2.00195,4.73102e-05,5.64369e-05,0.000207061,6.80133e-05,154.683,-6.34413e-16,0.00968653
2.01172,9.47068e-05,5.63748e-05,0.000155266,6.89865e-05,51.5609,-5.07531e-16,-0.0112372
2.02148,0.000142103,5.63836e-05,0.000103472,6.97875e-05,-51.5609,-3.80648e-16,-0.032161
2.03125,0.0001895,5.64267e-05,5.16771e-05,7.06474e-05,-154.683,-2.53765e-16,-0.0530847
2.04102,0.000236897,5.63634e-05,-1.17522e-07,7.13221e-05,-257.805,-1.26883e-16,-0.0740085
2.05078,0.000284293,5.64026e-05,-5.19122e-05,7.19607e-05,-360.927,0,-0.0949322
2.06055,0.000236897,5.63183e-05,-1.17522e-07,7.25921e-05,-257.805,7.61296e-16,-0.0563263
2.07031,0.0001895,5.63974e-05,5.16771e-05,7.30049e-05,-154.683,1.52259e-15,-0.0177204
2.08008,0.000142103,5.6468e-05,0.000103472,7.34977e-05,-51.5609,2.28389e-15,0.0208855
2.08984,9.47068e-05,5.64527e-05,0.000155266,7.39201e-05,51.5609,3.04518e-15,0.0594914
2.09961,4.73102e-05,5.64179e-05,0.000207061,7.42389e-05,154.683,3.80648e-15,0.0980974
2.10937,-8.63838e-08,5.65286e-05,0.000258856,7.45503e-05,257.805,4.56777e-15,0.136703
2.11914,-4.7483e-05,5.65834e-05,0.00031065,7.48034e-05,360.927,5.32907e-15,0.175309
2.12891,-8.63838e-08,5.65986e-05,0.000258856,7.50425e-05,257.805,4.06024e-15,0.104082
2.13867,4.73102e-05,5.6603e-05,0.000207061,7.50495e-05,154.683,2.79142e-15,0.0328543
2.14844,9.47068e-05,5.65175e-05,0.000155266,7.52763e-05,51.5609,1.52259e-15,-0.0383731
2.1582,0.000142103,5.66587e-05,0.000103472,7.54242e-05,-51.5609,2.53765e-16,-0.109601
2.16797,0.0001895,5.66303e-05,5.16771e-05,7.55212e-05,-154.683,-1.01506e-15,-0.180828
2.17773,0.000236897,5.66288e-05,-1.17522e-07,7.57222e-05,-257.805,-2.28389e-15,-0.252055
2.1875,0.000284293,5.67806e-05,-5.19122e-05,7.56498e-05,-360.927,-3.55271e-15,-0.323283
2.19727,0.000236897,5.67337e-05,-1.17522e-07,7.57849e-05,-257.805,-3.04518e-15,-0.191864
2.20703,0.0001895,5.67469e-05,5.16771e-05,7.58839e-05,-154.683,-2.53765e-15,-0.0604457
2.2168,0.000142103,5.67571e-05,0.000103472,7.59396e-05,-51.5609,-2.03012e-15,0.0709729
2.22656,9.47068e-05,5.66537e-05,0.000155266,7.59073e-05,51.5609,-1.52259e-15,0.202392
2.23633,4.73102e-05,5.67855e-05,0.000207061,7.61388e-05,154.683,-1.01506e-15,0.33381
2.24609,-8.63838e-08,5.66479e-05,0.000258856,7.61622e-05,257.805,-5.07531e-16,0.465229
2.25586,-4.7483e-05,5.6712e-05,0.00031065,7.62129e-05,360.927,0,0.596647
2.26562,-8.63838e-08,5.67337e-05,0.000258856,7.62853e-05,257.805,-4.06024e-15,0.354178
2.27539,4.73102e-05,5.67475e-05,0.000207061,7.63729e-05,154.683,-8.12049e-15,0.111709
2.28516,9.47068e-05,5.69341e-05,0.000155266,7.64405e-05,51.5609,-1.21807e-14,-0.13076
2.29492,0.000142103,5.69886e-05,0.000103472,7.63685e-05,-51.5609,-1.6241e-14,-0.373229
2.30469,0.0001895,5.71547e-05,5.16771e-05,7.64273e-05,-154.683,-2.03012e-14,-0.615698
2.31445,0.000236897,5.74037e-05,-1.17522e-07,7.65352e-05,-257.805,-2.43615e-14,-0.858167
2.32422,0.000284293,5.7702e-05,-5.19122e-05,7.65668e-05,-360.927,-2.84217e-14,-1.10064
2.33398,0.000236897,5.8161e-05,-1.17522e-07,7.65826e-05,-257.805,-1.21807e-14,-0.653273
2.34375,0.0001895,5.85984e-05,5.16771e-05,7.66834e-05,-154.683,4.06024e-15,-0.20591
2.35352,0.000142103,5.92896e-05,0.000103472,7.66714e-05,-51.5609,2.03012e-14,0.241454
2.36328,9.47068e-05,6.00932e-05,0.000155266,7.6662e-05,51.5609,3.65422e-14,0.688817
2.37305,4.73102e-05,6.07989e-05,0.000207061,7.67927e-05,154.683,5.27832e-14,1.13618
2.38281,-8.63838e-08,6.19187e-05,0.000258856,7.6752e-05,257.805,6.90242e-14,1.58354
2.39258,-4.7483e-05,6.28978e-05,0.00031065,7.68413e-05,360.927,8.52651e-14,2.03091
2.40234,-8.63838e-08,6.41104e-05,0.000258856,7.68217e-05,257.805,6.49639e-14,1.20551
2.41211,4.73102e-05,6.53924e-05,0.000207061,7.68401e-05,154.683,4.46627e-14,0.380113
2.42187,9.47068e-05,6.66633e-05,0.000155266,7.69758e-05,51.5609,2.43615e-14,-0.445284
2.43164,0.000142103,6.80253e-05,0.000103472,7.68686e-05,-51.5609,4.06024e-15,-1.27068
2.44141,0.0001895,6.94685e-05,5.16771e-05,7.70291e-05,-154.683,-1.6241e-14,-2.09608
2.45117,0.000236897,7.09345e-05,-1.17522e-07,7.70241e-05,-257.805,-3.65422e-14,-2.92148
2.46094,0.000284293,7.2377e-05,-5.19122e-05,7.69937e-05,-360.927,-5.68434e-14,-3.74687
2.4707,0.000236897,7.38814e-05,-1.17522e-07,7.70971e-05,-257.805,-3.2482e-14,-2.22399
2.48047,0.0001895,7.52522e-05,5.16771e-05,7.7095e-05,-154.683,-8.12049e-15,-0.701112
2.49023,0.000142103,7.68179e-05,0.000103472,7.71038e-05,-51.5609,1.6241e-14,0.821769
2.5,9.47068e-05,7.81767e-05,0.000155266,7.72459e-05,51.5609,4.06024e-14,2.34465
2.50977,4.73102e-05,7.94203e-05,0.000207061,7.71135e-05,154.683,6.49639e-14,3.86753
2.51953,-8.63838e-08,8.06985e-05,0.000258856,7.72137e-05,257.805,8.93254e-14,5.39041
2.5293,-4.7483e-05,8.18698e-05,0.00031065,7.71571e-05,360.927,1.13687e-13,6.91329
2.53906,-8.63838e-08,8.3095e-05,0.000258856,7.71806e-05,257.805,9.74459e-14,4.10353
2.54883,4.73102e-05,8.41064e-05,0.000207061,7.7301e-05,154.683,8.12049e-14,1.29378
2.55859,9.47068e-05,8.51388e-05,0.000155266,7.72764e-05,51.5609,6.49639e-14,-1.51598
2.56836,0.000142103,8.59377e-05,0.000103472,7.72655e-05,-51.5609,4.87229e-14,-4.32573
2.57812,0.0001895,8.67621e-05,5.16771e-05,7.73455e-05,-154.683,3.2482e-14,-7.13549
2.58789,0.000236897,8.75355e-05,-1.17522e-07,7.72904e-05,-257.805,1.6241e-14,-9.94524
2.59766,0.000284293,8.82149e-05,-5.19122e-05,7.73962e-05,-360.927,0,-12.755
2.60742,0.000236897,8.86746e-05,-1.17522e-07,7.7407e-05,-257.805,0,-7.57092
2.61719,0.0001895,8.92986e-05,5.16771e-05,7.73074e-05,-154.683,0,-2.38684
2.62695,0.000142103,8.96473e-05,0.000103472,7.74305e-05,-51.5609,0,2.79724
2.63672,9.47068e-05,9.01362e-05,0.000155266,7.74703e-05,51.5609,0,7.98131
2.64648,4.73102e-05,9.04031e-05,0.000207061,7.74844e-05,154.683,0,13.1654
2.65625,-8.63838e-08,9.05783e-05,0.000258856,7.75204e-05,257.805,0,18.3495
2.66602,-4.7483e-05,9.08895e-05,0.00031065,7.75274e-05,360.927,0,23.5335
2.67578,-8.63838e-08,9.10734e-05,0.000258856,7.74773e-05,257.805,-1.29928e-13,13.9688
2.68555,4.73102e-05,9.13175e-05,0.000207061,7.75485e-05,154.683,-2.59856e-13,4.40402
2.69531,9.47068e-05,9.13333e-05,0.000155266,7.75143e-05,51.5609,-3.89783e-13,-5.16074
2.70508,0.000142103,9.14159e-05,0.000103472,7.75781e-05,-51.5609,-5.19711e-13,-14.7255
2.71484,0.0001895,9.15147e-05,5.16771e-05,7.75852e-05,-154.683,-6.49639e-13,-24.2903
2.72461,0.000236897,9.16289e-05,-1.17522e-07,7.74855e-05,-257.805,-7.79567e-13,-33.855
2.73437,0.000284293,9.16638e-05,-5.19122e-05,7.76238e-05,-360.927,-9.09495e-13,-43.4198
2.74414,0.000236897,9.17584e-05,-1.17522e-07,7.75834e-05,-257.805,-6.49639e-13,-25.7725
2.75391,0.0001895,9.17596e-05,5.16771e-05,7.76396e-05,-154.683,-3.89783e-13,-8.12529
2.76367,0.000142103,9.1923e-05,0.000103472,7.76537e-05,-51.5609,-1.29928e-13,9.52196
2.77344,9.47068e-05,9.19529e-05,0.000155266,7.76139e-05,51.5609,1.29928e-13,27.1692
2.7832,4.73102e-05,9.19269e-05,0.000207061,7.76391e-05,154.683,3.89783e-13,44.8165
2.79297,-8.63838e-08,9.20587e-05,0.000258856,7.7792e-05,257.805,6.49639e-13,62.4637
2.80273,-4.7483e-05,9.21483e-05,0.00031065,7.76531e-05,360.927,9.09495e-13,80.111
2.8125,-8.63838e-08,9.21598e-05,0.000258856,7.76897e-05,257.805,5.19711e-13,47.5513
2.82227,4.73102e-05,9.22318e-05,0.000207061,7.78444e-05,154.683,1.29928e-13,14.9916
2.83203,9.47068e-05,9.23253e-05,0.000155266,7.79168e-05,51.5609,-2.59856e-13,-17.568
2.8418,0.000142103,9.23074e-05,0.000103472,7.78907e-05,-51.5609,-6.49639e-13,-50.1277
2.85156,0.0001895,9.25187e-05,5.16771e-05,7.79941e-05,-154.683,-1.03942e-12,-82.6873
2.86133,0.000236897,9.24044e-05,-1.17522e-07,7.81438e-05,-257.805,-1.42921e-12,-115.247
2.87109,0.000284293,9.26314e-05,-5.19122e-05,7.81907e-05,-360.927,-1.81899e-12,-147.807
2.88086,0.000236897,9.26429e-05,-1.17522e-07,7.83747e-05,-257.805,-5.19711e-13,-87.7332
2.89062,0.0001895,9.26625e-05,5.16771e-05,7.85675e-05,-154.683,7.79567e-13,-27.6597
2.90039,0.000142103,9.28412e-05,0.000103472,7.90031e-05,-51.5609,2.07885e-12,32.4137
2.91016,9.47068e-05,9.28058e-05,0.000155266,7.92258e-05,51.5609,3.37812e-12,92.4872
2.91992,4.73102e-05,9.28869e-05,0.000207061,7.97552e-05,154.683,4.6774e-12,152.561
2.92969,-8.63838e-08,9.30062e-05,0.000258856,8.01712e-05,257.805,5.97668e-12,212.634
2.93945,-4.7483e-05,9.3048e-05,0.00031065,8.07639e-05,360.927,7.27596e-12,272.708
2.94922,-8.63838e-08,9.30697e-05,0.000258856,8.1445e-05,257.805,6.23654e-12,161.87
2.95898,4.73102e-05,9.31705e-05,0.000207061,8.22858e-05,154.683,5.19711e-12,51.0332
2.96875,9.47068e-05,9.32268e-05,0.000155266,8.31413e-05,51.5609,4.15769e-12,-59.804
2.97852,0.000142103,9.32566e-05,0.000103472,8.41107e-05,-51.5609,3.11827e-12,-170.641
2.98828,0.0001895,9.32745e-05,5.16771e-05,8.51748e-05,-154.683,2.07885e-12,-281.478
2.99805,0.000236897,9.32903e-05,-1.17522e-07,8.62084e-05,-257.805,1.03942e-12,-392.316
3.00781,0.000284293,9.34837e-05,-5.19122e-05,8.74811e-05,-360.927,0,-503.153
3.01758,0.000236897,9.34969e-05,-1.17522e-07,8.85331e-05,-257.805,2.07885e-12,-298.655
3.02734,0.0001895,9.35273e-05,5.16771e-05,8.99484e-05,-154.683,4.15769e-12,-94.1574
3.03711,0.000142103,9.3433e-05,0.000103472,9.12237e-05,-51.5609,6.23654e-12,110.34
3.04687,9.47068e-05,9.35851e-05,0.000155266,9.24609e-05,51.5609,8.31538e-12,314.838
3.05664,4.73102e-05,9.35895e-05,0.000207061,9.38628e-05,154.683,1.03942e-11,519.336
3.06641,-8.63838e-08,9.36519e-05,0.000258856,9.51451e-05,257.805,1.24731e-11,723.833
3.07617,-4.7483e-05,9.36035e-05,0.00031065,9.64471e-05,360.927,1.45519e-11,928.331
3.08594,-8.63838e-08,9.37277e-05,0.000258856,9.77449e-05,257.805,8.31538e-12,551.027
3.0957,4.73102e-05,9.35692e-05,0.000207061,9.91298e-05,154.683,2.07885e-12,173.723
3.10547,9.47068e-05,9.37887e-05,0.000155266,0.000100243,51.5609,-4.15769e-12,-203.581
3.11523,0.000142103,9.38051e-05,0.000103472,0.000101601,-51.5609,-1.03942e-11,-580.884
3.125,0.0001895,9.37216e-05,5.16771e-05,0.00010257,-154.683,-1.66308e-11,-958.188
3.13477,0.000236897,9.37957e-05,-1.17522e-07,0.000103782,-257.805,-2.28673e-11,-1335.49
3.14453,0.000284293,9.37538e-05,-5.19122e-05,0.000104737,-360.927,-2.91038e-11,-1712.8
3.1543,0.000236897,9.37963e-05,-1.17522e-07,0.000105753,-257.805,-2.49461e-11,-1016.66
3.16406,0.0001895,9.37564e-05,5.16771e-05,0.000106726,-154.683,-2.07885e-11,-320.524
3.17383,0.000142103,9.38437e-05,0.000103472,0.000107565,-51.5609,-1.66308e-11,375.612
3.18359,9.47068e-05,9.3755e-05,0.000155266,0.000108374,51.5609,-1.24731e-11,1071.75
3.19336,4.73102e-05,9.37898e-05,0.000207061,0.000109027,154.683,-8.31538e-12,1767.88
3.20312,-8.63838e-08,9.37304e-05,0.000258856,0.00010977,257.805,-4.15769e-12,2464.02
3.21289,-4.7483e-05,9.37975e-05,0.00031065,0.000110314,360.927,0,3160.16
3.22266,-8.63838e-08,9.37011e-05,0.000258856,0.000110895,257.805,-1.66308e-11,1875.77
3.23242,4.73102e-05,9.37983e-05,0.000207061,0.000111368,154.683,-3.32615e-11,591.376
3.24219,9.47068e-05,9.3733e-05,0.000155266,0.000111734,51.5609,-4.98923e-11,-693.014
3.25195,0.000142103,9.38021e-05,0.000103472,0.000112193,-51.5609,-6.6523e-11,-1977.4
3.26172,0.0001895,9.3658e-05,5.16771e-05,0.000112486,-154.683,-8.31538e-11,-3261.79
3.27148,0.000236897,9.37811e-05,-1.17522e-07,0.000112761,-257.805,-9.97846e-11,-4546.18
3.28125,0.000284293,9.3731e-05,-5.19122e-05,0.000113103,-360.927,-1.16415e-10,-5830.57
3.29102,0.000236897,9.37336e-05,-1.17522e-07,0.000113214,-257.805,-6.6523e-11,-3460.84
3.30078,0.0001895,9.37271e-05,5.16771e-05,0.000113362,-154.683,-1.66308e-11,-1091.1
3.31055,0.000142103,9.36328e-05,0.000103472,0.000113526,-51.5609,3.32615e-11,1278.63
3.32031,9.47068e-05,9.3769e-05,0.000155266,0.000113653,51.5609,8.31538e-11,3648.36
3.33008,4.73102e-05,9.36677e-05,0.000207061,0.000113864,154.683,1.33046e-10,6018.1
3.33984,-8.63838e-08,9.36727e-05,0.000258856,0.000113886,257.805,1.82938e-10,8387.83
3.34961,-4.7483e-05,9.36656e-05,0.00031065,0.000113914,360.927,2.32831e-10,10757.6
3.35937,-8.63838e-08,9.36252e-05,0.000258856,0.00011396,257.805,1.99569e-10,6385.34
3.36914,4.73102e-05,9.36683e-05,0.000207061,0.000114071,154.683,1.66308e-10,2013.12
3.37891,9.47068e-05,9.37875e-05,0.000155266,0.000114139,51.5609,1.33046e-10,-2359.11
3.38867,0.000142103,9.36645e-05,0.000103472,0.000114162,-51.5609,9.97846e-11,-6731.33
3.39844,0.0001895,9.38115e-05,5.16771e-05,0.000114217,-154.683,6.6523e-11,-11103.6
3.4082,0.000236897,9.37304e-05,-1.17522e-07,0.000114207,-257.805,3.32615e-11,-15475.8
3.41797,0.000284293,9.38953e-05,-5.19122e-05,0.000114253,-360.927,0,-19848
3.42773,0.000236897,9.39149e-05,-1.17522e-07,0.000114359,-257.805,1.33046e-10,-11781.1
3.4375,0.0001895,9.41476e-05,5.16771e-05,0.00011432,-154.683,2.66092e-10,-3714.26
3.44727,0.000142103,9.41514e-05,0.000103472,0.000114477,-51.5609,3.99138e-10,4352.62
3.45703,9.47068e-05,9.45395e-05,0.000155266,0.000114451,51.5609,5.32184e-10,12419.5
3.4668,4.73102e-05,9.47285e-05,0.000207061,0.000114521,154.683,6.6523e-10,20486.4
3.47656,-8.63838e-08,9.51642e-05,0.000258856,0.000114563,257.805,7.98276e-10,28553.2
3.48633,-4.7483e-05,9.55116e-05,0.00031065,0.000114685,360.927,9.31323e-10,36620.1
3.49609,-8.63838e-08,9.60665e-05,0.000258856,0.000114724,257.805,6.6523e-10,21736.5
3.50586,4.73102e-05,9.66879e-05,0.000207061,0.00011474,154.683,3.99138e-10,6852.91
3.51562,9.47068e-05,9.74013e-05,0.000155266,0.000114776,51.5609,1.33046e-10,-8030.7
3.52539,0.000142103,9.80836e-05,0.000103472,0.000114918,-51.5609,-1.33046e-10,-22914.3
3.53516,0.0001895,9.90606e-05,5.16771e-05,0.000114954,-154.683,-3.99138e-10,-37797.9
3.54492,0.000236897,9.99694e-05,-1.17522e-07,0.000115082,-257.805,-6.6523e-10,-52681.5
3.55469,0.000284293,0.000101071,-5.19122e-05,0.00011512,-360.927,-9.31323e-10,-67565.1
3.56445,0.000236897,0.000102141,-1.17522e-07,0.000115231,-257.805,-1.06437e-09,-40104.5
3.57422,0.0001895,0.000103276,5.16771e-05,0.000115216,-154.683,-1.19741e-09,-12643.8
3.58398,0.000142103,0.000104464,0.000103472,0.000115267,-51.5609,-1.33046e-09,14816.9
3.59375,9.47068e-05,0.000105845,0.000155266,0.00011528,51.5609,-1.46351e-09,42277.5
3.60352,4.73102e-05,0.000107023,0.000207061,0.00011532,154.683,-1.59655e-09,69738.2
3.61328,-8.63838e-08,0.000108297,0.000258856,0.000115308,257.805,-1.7296e-09,97198.9
3.62305,-4.7483e-05,0.000109612,0.00031065,0.000115297,360.927,-1.86265e-09,124660
3.63281,-8.63838e-08,0.000110914,0.000258856,0.000115414,257.805,-2.12874e-09,73993.8
3.64258,4.73102e-05,0.000112158,0.000207061,0.000115459,154.683,-2.39483e-09,23328.2
3.65234,9.47068e-05,0.000113415,0.000155266,0.000115462,51.5609,-2.66092e-09,-27337.5
3.66211,0.000142103,0.000114714,0.000103472,0.000115449,-51.5609,-2.92701e-09,-78003.2
3.67188,0.0001895,0.000115836,5.16771e-05,0.000115385,-154.683,-3.19311e-09,-128669
3.68164,0.000236897,0.000116995,-1.17522e-07,0.000115406,-257.805,-3.4592e-09,-179335
3.69141,0.000284293,0.000118028,-5.19122e-05,0.000115302,-360.927,-3.72529e-09,-230000
3.70117,0.000236897,0.000119037,-1.17522e-07,0.000115337,-257.805,-2.12874e-09,-136521
3.71094,0.0001895,0.000120012,5.16771e-05,0.000115411,-154.683,-5.32184e-10,-43041.1
3.7207,0.000142103,0.000120799,0.000103472,0.000115297,-51.5609,1.06437e-09,50438.5
3.73047,9.47068e-05,0.000121664,0.000155266,0.000115196,51.5609,2.66092e-09,143918
3.74023,4.73102e-05,0.000122475,0.000207061,0.000115279,154.683,4.25747e-09,237398
3.75,-8.63838e-08,0.000123127,0.000258856,0.000115319,257.805,5.85403e-09,330877
3.75977,-4.7483e-05,0.00012378,0.00031065,0.000115109,360.927,7.45058e-09,424357
3.76953,-8.63838e-08,0.00012435,0.000258856,0.000115113,257.805,5.32184e-09,251884
3.7793,4.73102e-05,0.000124786,0.000207061,0.00011522,154.683,3.19311e-09,79412
3.78906,9.47068e-05,0.000125316,0.000155266,0.000115108,51.5609,1.06437e-09,-93060.4
3.79883,0.000142103,0.000125733,0.000103472,0.000115233,-51.5609,-1.06437e-09,-265533
3.80859,0.0001895,0.000126195,5.16771e-05,0.00011521,-154.683,-3.19311e-09,-438005
3.81836,0.000236897,0.000126406,-1.17522e-07,0.000115198,-257.805,-5.32184e-09,-610477
3.82812,0.000284293,0.000126697,-5.19122e-05,0.000115113,-360.927,-7.45058e-09,-782950
3.83789,0.000236897,0.000126965,-1.17522e-07,0.000115211,-257.805,-2.12874e-09,-464734
3.84766,0.0001895,0.000127156,5.16771e-05,0.000115161,-154.683,3.19311e-09,-146517
3.85742,0.000142103,0.000127429,0.000103472,0.000115127,-51.5609,8.51495e-09,171699
3.86719,9.47068e-05,0.000127547,0.000155266,0.000115206,51.5609,1.38368e-08,489915
3.87695,4.73102e-05,0.000127669,0.000207061,0.000115269,154.683,1.91586e-08,808131
3.88672,-8.63838e-08,0.000127833,0.000258856,0.000115305,257.805,2.44805e-08,1.12635e+06
3.89648,-4.7483e-05,0.000127892,0.00031065,0.000115311,360.927,2.98023e-08,1.44456e+06
3.90625,-8.63838e-08,0.000128078,0.000258856,0.000115365,257.805,1.70299e-08,857446
3.91602,4.73102e-05,0.000128195,0.000207061,0.000115388,154.683,4.25747e-09,270328
3.92578,9.47068e-05,0.000128288,0.000155266,0.000115444,51.5609,-8.51495e-09,-316789
3.93555,0.000142103,0.000128424,0.000103472,0.000115472,-51.5609,-2.12874e-08,-903907
3.94531,0.0001895,0.00012843,5.16771e-05,0.000115574,-154.683,-3.40598e-08,-1.49102e+06
3.95508,0.000236897,0.000128649,-1.17522e-07,0.000115576,-257.805,-4.68322e-08,-2.07814e+06
3.96484,0.000284293,0.000128623,-5.19122e-05,0.000115761,-360.927,-5.96046e-08,-2.66526e+06
3.97461,0.000236897,0.000128722,-1.17522e-07,0.000115779,-257.805,-3.40598e-08,-1.58201e+06
3.98438,0.0001895,0.000128837,5.16771e-05,0.000115866,-154.683,-8.51495e-09,-498764
3.99414,0.000142103,0.000128844,0.000103472,0.000115936,-51.5609,1.70299e-08,584485
4.00391,9.47068e-05,0.000128976,0.000155266,0.000116108,51.5609,4.25747e-08,1.66773e+06
4.01367,4.73102e-05,0.000128991,0.000207061,0.000116335,154.683,6.81196e-08,2.75098e+06
4.02344,-8.63838e-08,0.000129069,0.000258856,0.000116454,257.805,9.36644e-08,3.83423e+06
4.0332,-4.7483e-05,0.000129155,0.00031065,0.000116637,360.927,1.19209e-07,4.91748e+06
4.04297,-8.63838e-08,0.000129226,0.000258856,0.00011703,257.805,1.02179e-07,2.91886e+06
4.05273,4.73102e-05,0.000129208,0.000207061,0.000117221,154.683,8.51495e-08,920232
4.0625,9.47068e-05,0.000129414,0.000155266,0.000117658,51.5609,6.81196e-08,-1.07839e+06
4.07227,0.000142103,0.000129382,0.000103472,0.000118131,-51.5609,5.10897e-08,-3.07701e+06
4.08203,0.0001895,0.000129373,5.16771e-05,0.000118576,-154.683,3.40598e-08,-5.07564e+06
4.0918,0.000236897,0.000129451,-1.17522e-07,0.000119228,-257.805,1.70299e-08,-7.07426e+06
4.10156,0.000284293,0.000129505,-5.19122e-05,0.000119828,-360.927,0,-9.07288e+06
4.11133,0.000236897,0.000129558,-1.17522e-07,0.000120449,-257.805,3.40598e-08,-5.38537e+06
4.12109,0.0001895,0.000129564,5.16771e-05,0.000121368,-154.683,6.81196e-08,-1.69785e+06
4.13086,0.000142103,0.000129546,0.000103472,0.000122216,-51.5609,1.02179e-07,1.98966e+06
4.14062,9.47068e-05,0.000129592,0.000155266,0.000123049,51.5609,1.36239e-07,5.67717e+06
4.15039,4.73102e-05,0.000129666,0.000207061,0.000124084,154.683,1.70299e-07,9.36469e+06
4.16016,-8.63838e-08,0.00012963,0.000258856,0.000125245,257.805,2.04359e-07,1.30522e+07
4.16992,-4.7483e-05,0.000129728,0.00031065,0.000126271,360.927,2.38419e-07,1.67397e+07
4.17969,-8.63838e-08,0.000129668,0.000258856,0.00012739,257.805,1.36239e-07,9.93615e+06
4.18945,4.73102e-05,0.000129775,0.000207061,0.000128628,154.683,3.40598e-08,3.13259e+06
4.19922,9.47068e-05,0.000129701,0.000155266,0.00012976,51.5609,-6.81196e-08,-3.67098e+06
4.20898,0.000142103,0.000129709,0.000103472,0.000130953,-51.5609,-1.70299e-07,-1.04745e+07
4.21875,0.0001895,0.000129767,5.16771e-05,0.000132183,-154.683,-2.72478e-07,-1.72781e+07
4.22852,0.000236897,0.000129806,-1.17522e-07,0.000133406,-257.805,-3.74658e-07,-2.40817e+07
4.23828,0.000284293,0.000129737,-5.19122e-05,0.000134557,-360.927,-4.76837e-07,-3.08852e+07
4.24805,0.000236897,0.000129861,-1.17522e-07,0.000135754,-257.805,-2.72478e-07,-1.83325e+07
4.25781,0.0001895,0.000129907,5.16771e-05,0.000136882,-154.683,-6.81196e-08,-5.77971e+06
4.26758,0.000142103,0.00012988,0.000103472,0.000138052,-51.5609,1.36239e-07,6.77305e+06
4.27734,9.47068e-05,0.00012988,0.000155266,0.000139097,51.5609,3.40598e-07,1.93258e+07
4.28711,4.73102e-05,0.000129952,0.000207061,0.000140079,154.683,5.44957e-07,3.18786e+07
4.29687,-8.63838e-08,0.000130014,0.000258856,0.000141018,257.805,7.49316e-07,4.44313e+07
4.30664,-4.7483e-05,0.000129934,0.00031065,0.000141933,360.927,9.53674e-07,5.69841e+07
4.31641,-8.63838e-08,0.000130107,0.000258856,0.000142852,257.805,8.17435e-07,3.38239e+07
4.32617,4.73102e-05,0.000130063,0.000207061,0.00014361,154.683,6.81196e-07,1.06637e+07
4.33594,9.47068e-05,0.000130051,0.000155266,0.00014441,51.5609,5.44957e-07,-1.24965e+07
4.3457,0.000142103,0.000130107,0.000103472,0.000144957,-51.5609,4.08718e-07,-3.56567e+07
4.35547,0.0001895,0.000130124,5.16771e-05,0.00014572,-154.683,2.72478e-07,-5.88169e+07
4.36523,0.000236897,0.000130233,-1.17522e-07,0.000146292,-257.805,1.36239e-07,-8.19771e+07
4.375,0.000284293,0.000130098,-5.19122e-05,0.00014682,-360.927,0,-1.05137e+08
4.38477,0.000236897,0.000130208,-1.17522e-07,0.000147311,-257.805,2.72478e-07,-6.24061e+07
4.39453,0.0001895,0.000130167,5.16771e-05,0.000147737,-154.683,5.44957e-07,-1.96749e+07
4.4043,0.000142103,0.000130146,0.000103472,0.000148089,-51.5609,8.17435e-07,2.30563e+07
4.41406,9.47068e-05,0.000130212,0.000155266,0.000148466,51.5609,1.08991e-06,6.57875e+07
4.42383,4.73102e-05,0.00013012,0.000207061,0.000148787,154.683,1.36239e-06,1.08519e+08
4.43359,-8.63838e-08,0.000130075,0.000258856,0.000149077,257.805,1.63487e-06,1.5125e+08
4.44336,-4.7483e-05,0.000129997,0.00031065,0.000149307,360.927,1.90735e-06,1.93981e+08
4.45312,-8.63838e-08,0.000130082,0.000258856,0.00014961,257.805,1.08991e-06,1.15141e+08
4.46289,4.73102e-05,0.000130058,0.000207061,0.00014973,154.683,2.72478e-07,3.63007e+07
4.47266,9.47068e-05,0.000130067,0.000155266,0.00014998,51.5609,-5.44957e-07,-4.25396e+07
4.48242,0.000142103,0.00013004,0.000103472,0.000150117,-51.5609,-1.36239e-06,-1.2138e+08
4.49219,0.0001895,0.000130064,5.16771e-05,0.000150262,-154.683,-2.17983e-06,-2.0022e+08
4.50195,0.000236897,0.000130011,-1.17522e-07,0.000150441,-257.805,-2.99726e-06,-2.7906e+08
4.51172,0.000284293,0.000130146,-5.19122e-05,0.000150504,-360.927,-3.8147e-06,-3.579e+08
4.52148,0.000236897,0.000130125,-1.17522e-07,0.000150741,-257.805,-2.17983e-06,-2.12438e+08
4.53125,0.0001895,0.000130136,5.16771e-05,0.00015077,-154.683,-5.44957e-07,-6.69757e+07
4.54102,0.000142103,0.000130329,0.000103472,0.000150846,-51.5609,1.08991e-06,7.84867e+07
4.55078,9.47068e-05,0.000130295,0.000155266,0.000151089,51.5609,2.72478e-06,2.23949e+08
4.56055,4.73102e-05,0.000130478,0.000207061,0.000151071,154.683,4.35965e-06,3.69411e+08
4.57031,-8.63838e-08,0.000130602,0.000258856,0.00015131,257.805,5.99452e-06,5.14874e+08
4.58008,-4.7483e-05,0.00013073,0.00031065,0.000151317,360.927,7.62939e-06,6.60336e+08
4.58984,-8.63838e-08,0.000130926,0.000258856,0.000151418,257.805,4.35965e-06,3.91954e+08
4.59961,4.73102e-05,0.000131182,0.000207061,0.000151494,154.683,1.08991e-06,1.23572e+08
4.60937,9.47068e-05,0.000131481,0.000155266,0.000151651,51.5609,-2.17983e-06,-1.4481e+08
4.61914,0.000142103,0.000131805,0.000103472,0.000151669,-51.5609,-5.44957e-06,-4.13192e+08
4.62891,0.0001895,0.000132183,5.16771e-05,0.000151864,-154.683,-8.71931e-06,-6.81574e+08
4.63867,0.000236897,0.000132734,-1.17522e-07,0.000151815,-257.805,-1.1989e-05,-9.49956e+08
4.64844,0.000284293,0.000133212,-5.19122e-05,0.000151976,-360.927,-1.52588e-05,-1.21834e+09
4.6582,0.000236897,0.000133785,-1.17522e-07,0.000152015,-257.805,-1.74386e-05,-7.23166e+08
4.66797,0.0001895,0.000134476,5.16771e-05,0.000152096,-154.683,-1.96184e-05,-2.27994e+08
4.67773,0.000142103,0.000135228,0.000103472,0.000152121,-51.5609,-2.17983e-05,2.67179e+08
4.6875,9.47068e-05,0.000136044,0.000155266,0.000152235,51.5609,-2.39781e-05,7.62351e+08
4.69727,4.73102e-05,0.000136974,0.000207061,0.000152339,154.683,-2.61579e-05,1.25752e+09
4.70703,-8.63838e-08,0.000137789,0.000258856,0.000152316,257.805,-2.83378e-05,1.7527e+09
4.7168,-4.7483e-05,0.00013886,0.00031065,0.000152488,360.927,-3.05176e-05,2.24787e+09
4.72656,-8.63838e-08,0.000139898,0.000258856,0.000152488,257.805,-1.74386e-05,1.33426e+09
4.73633,4.73102e-05,0.000140984,0.000207061,0.000152486,154.683,-4.35965e-06,4.20655e+08
4.74609,9.47068e-05,0.000142166,0.000155266,0.000152624,51.5609,8.71931e-06,-4.92952e+08
4.75586,0.000142103,0.000143207,0.000103472,0.000152569,-51.5609,2.17983e-05,-1.40656e+09
4.76562,0.0001895,0.000144415,5.16771e-05,0.000152691,-154.683,3.48772e-05,-2.32016e+09
4.77539,0.000236897,0.000145541,-1.17522e-07,0.000152712,-257.805,4.79562e-05,-3.23377e+09
4.78516,0.000284293,0.000146638,-5.19122e-05,0.000152709,-360.927,6.10352e-05,-4.14738e+09
4.79492,0.000236897,0.000147824,-1.17522e-07,0.000152746,-257.805,5.23158e-05,-2.46175e+09
4.80469,0.0001895,0.000148971,5.16771e-05,0.000152878,-154.683,4.35965e-05,-7.7612e+08
4.81445,0.000142103,0.000150068,0.000103472,0.00015289,-51.5609,3.48772e-05,9.0951e+08
4.82422,9.47068e-05,0.000151161,0.000155266,0.000152909,51.5609,2.61579e-05,2.59514e+09
4.83398,4.73102e-05,0.000152126,0.000207061,0.00015289,154.683,1.74386e-05,4.28077e+09
4.84375,-8.63838e-08,0.000153167,0.000258856,0.000152951,257.805,8.71931e-06,5.9664e+09
4.85352,-4.7483e-05,0.000154099,0.00031065,0.000152959,360.927,0,7.65203e+09
4.86328,-8.63838e-08,0.000154964,0.000258856,0.000153017,257.805,-3.48772e-05,4.54199e+09
4.87305,4.73102e-05,0.00015578,0.000207061,0.000153006,154.683,-6.97545e-05,1.43196e+09
4.88281,9.47068e-05,0.00015664,0.000155266,0.000153082,51.5609,-0.000104632,-1.67807e+09
4.89258,0.000142103,0.000157308,0.000103472,0.000153002,-51.5609,-0.000139509,-4.7881e+09
4.90234,0.0001895,0.000158078,5.16771e-05,0.000153064,-154.683,-0.000174386,-7.89813e+09
4.91211,0.000236897,0.000158663,-1.17522e-07,0.000153102,-257.805,-0.000209263,-1.10082e+10
4.92187,0.000284293,0.000159148,-5.19122e-05,0.000153029,-360.927,-0.000244141,-1.41182e+10
4.93164,0.000236897,0.00015973,-1.17522e-07,0.000153168,-257.805,-0.000104632,-8.3801e+09
4.94141,0.0001895,0.000160218,5.16771e-05,0.000153195,-154.683,3.48772e-05,-2.64201e+09
4.95117,0.000142103,0.000160602,0.000103472,0.000153174,-51.5609,0.000174386,3.09609e+09
4.96094,9.47068e-05,0.000161129,0.000155266,0.000153086,51.5609,0.000313895,8.83418e+09
4.9707,4.73102e-05,0.000161473,0.000207061,0.000153183,154.683,0.000453404,1.45723e+10
4.98047,-8.63838e-08,0.000161804,0.000258856,0.000153076,257.805,0.000592913,2.03104e+10
4.99023,-4.7483e-05,0.000162088,0.00031065,0.000153149,360.927,0.000732422,2.60485e+10
5,-8.63838e-08,0.000162345,0.000258856,0.000153224,257.805,0.000558036,1.54615e+10
5.00977,4.73102e-05,0.000162638,0.000207061,0.000153087,154.683,0.00038365,4.87458e+09
5.01953,9.47068e-05,0.000162725,0.000155266,0.000153202,51.5609,0.000209263,-5.71236e+09
5.0293,0.000142103,0.000163097,0.000103472,0.000153197,-51.5609,3.48772e-05,-1.62993e+10
5.03906,0.0001895,0.000163206,5.16771e-05,0.000153121,-154.683,-0.000139509,-2.68862e+10
5.04883,0.000236897,0.000163449,-1.17522e-07,0.000153125,-257.805,-0.000313895,-3.74732e+10
5.05859,0.000284293,0.000163586,-5.19122e-05,0.000153195,-360.927,-0.000488281,-4.80601e+10
5.06836,0.000236897,0.000163673,-1.17522e-07,0.000153077,-257.805,-0.000139509,-2.85269e+10
5.07812,0.0001895,0.000163844,5.16771e-05,0.000153152,-154.683,0.000209263,-8.99373e+09
5.08789,0.000142103,0.000163961,0.000103472,0.000153167,-51.5609,0.000558036,1.05395e+10
5.09766,9.47068e-05,0.000164098,0.000155266,0.000153135,51.5609,0.000906808,3.00727e+10
5.10742,4.73102e-05,0.000164165,0.000207061,0.000153191,154.683,0.00125558,4.96059e+10
5.11719,-8.63838e-08,0.000164283,0.000258856,0.000153229,257.805,0.00160435,6.91391e+10
5.12695,-4.7483e-05,0.000164308,0.00031065,0.000153331,360.927,0.00195312,8.86723e+10
5.13672,-8.63838e-08,0.000164487,0.000258856,0.000153375,257.805,0.00167411,5.2633e+10
5.14648,4.73102e-05,0.000164482,0.000207061,0.000153404,154.683,0.00139509,1.65937e+10
5.15625,9.47068e-05,0.000164548,0.000155266,0.000153561,51.5609,0.00111607,-1.94456e+10
5.16602,0.000142103,0.000164566,0.000103472,0.000153706,-51.5609,0.000837054,-5.54849e+10
5.17578,0.0001895,0.000164636,5.16771e-05,0.000153851,-154.683,0.000558036,-9.15242e+10
5.18555,0.000236897,0.000164695,-1.17522e-07,0.000153952,-257.805,0.000279018,-1.27563e+11
5.19531,0.000284293,0.000164677,-5.19122e-05,0.000154226,-360.927,0,-1.63603e+11
5.20508,0.000236897,0.000164695,-1.17522e-07,0.000154486,-257.805,0,-9.71093e+10
5.21484,0.0001895,0.000164752,5.16771e-05,0.000154902,-154.683,0,-3.06158e+10
5.22461,0.000142103,0.000164789,0.000103472,0.000155215,-51.5609,0,3.58777e+10
5.23437,9.47068e-05,0.000164813,0.000155266,0.000155688,51.5609,0,1.02371e+11
5.24414,4.73102e-05,0.000164851,0.000207061,0.000156249,154.683,0,1.68865e+11
5.25391,-8.63838e-08,0.000164762,0.000258856,0.000156718,257.805,0,2.35358e+11
5.26367,-4.7483e-05,0.000164819,0.00031065,0.000157445,360.927,0,3.01852e+11
5.27344,-8.63838e-08,0.000164845,0.000258856,0.000158063,257.805,-0.00111607,1.79169e+11
5.2832,4.73102e-05,0.000164798,0.000207061,0.000158886,154.683,-0.00223214,5.6487e+10
5.29297,9.47068e-05,0.000164891,0.000155266,0.000159814,51.5609,-0.00334821,-6.61953e+10
5.30273,0.000142103,0.000164878,0.000103472,0.000160719,-51.5609,-0.00446429,-1.88878e+11
5.3125,0.0001895,0.000164908,5.16771e-05,0.000161692,-154.683,-0.00558036,-3.1156e+11
5.32227,0.000236897,0.000164981,-1.17522e-07,0.000162574,-257.805,-0.00669643,-4.34242e+11
5.33203,0.000284293,0.000164989,-5.19122e-05,0.000163785,-360.927,-0.0078125,-5.56924e+11
5.3418,0.000236897,0.000164941,-1.17522e-07,0.000164856,-257.805,-0.00446429,-3.30572e+11
5.35156,0.0001895,0.000164922,5.16771e-05,0.000165924,-154.683,-0.00111607,-1.0422e+11
5.36133,0.000142103,0.000164983,0.000103472,0.000167082,-51.5609,0.00223214,1.22132e+11
5.37109,9.47068e-05,0.000164983,0.000155266,0.000168229,51.5609,0.00558036,3.48484e+11
5.38086,4.73102e-05,0.000165071,0.000207061,0.000169401,154.683,0.00892857,5.74836e+11
5.39062,-8.63838e-08,0.000165033,0.000258856,0.000170437,257.805,0.0122768,8.01189e+11
5.40039,-4.7483e-05,0.00016507,0.00031065,0.000171685,360.927,0.015625,1.02754e+12
5.41016,-8.63838e-08,0.00016506,0.000258856,0.000172766,257.805,0.00892857,6.09915e+11
5.41992,4.73102e-05,0.000165268,0.000207061,0.000173779,154.683,0.00223214,1.92289e+11
5.42969,9.47068e-05,0.000165125,0.000155266,0.00017487,51.5609,-0.00446429,-2.25337e+11
5.43945,0.000142103,0.000165299,0.000103472,0.000175915,-51.5609,-0.0111607,-6.42963e+11
5.44922,0.0001895,0.000165239,5.16771e-05,0.000176807,-154.683,-0.0178571,-1.06059e+12
5.45898,0.000236897,0.000165304,-1.17522e-07,0.00017764,-257.805,-0.0245536,-1.47822e+12
5.46875,0.000284293,0.00016537,-5.19122e-05,0.000178606,-360.927,-0.03125,-1.89584e+12
5.47852,0.000236897,0.00016538,-1.17522e-07,0.00017942,-257.805,-0.0223214,-1.12531e+12
5.48828,0.0001895,0.000165411,5.16771e-05,0.000180153,-154.683,-0.0133929,-3.54778e+11
5.49805,0.000142103,0.000165361,0.000103472,0.000180851,-51.5609,-0.00446429,4.15753e+11
5.50781,9.47068e-05,0.000165523,0.000155266,0.000181537,51.5609,0.00446429,1.18628e+12
5.51758,4.73102e-05,0.000165448,0.000207061,0.00018205,154.683,0.0133929,1.95682e+12
5.52734,-8.63838e-08,0.000165633,0.000258856,0.000182745,257.805,0.0223214,2.72735e+12
5.53711,-4.7483e-05,0.000165566,0.00031065,0.000183192,360.927,0.03125,3.49788e+12
5.54688,-8.63838e-08,0.000165675,0.000258856,0.000183626,257.805,0.0178571,2.07623e+12
5.55664,4.73102e-05,0.00016569,0.000207061,0.000184081,154.683,0.00446429,6.54576e+11
5.56641,9.47068e-05,0.000165703,0.000155266,0.000184484,51.5609,-0.00892857,-7.67076e+11
5.57617,0.000142103,0.000165867,0.000103472,0.000184776,-51.5609,-0.0223214,-2.18873e+12
5.58594,0.0001895,0.000165693,5.16771e-05,0.000185109,-154.683,-0.0357143,-3.61038e+12
5.5957,0.000236897,0.000165942,-1.17522e-07,0.000185408,-257.805,-0.0491071,-5.03203e+12
5.60547,0.000284293,0.000165898,-5.19122e-05,0.000185769,-360.927,-0.0625,-6.45368e+12
5.61523,0.000236897,0.000165943,-1.17522e-07,0.000185914,-257.805,0.0178571,-3.8307e+12
5.625,0.0001895,0.000165993,5.16771e-05,0.000186183,-154.683,0.0982143,-1.20771e+12
5.63477,0.000142103,0.000165957,0.000103472,0.000186404,-51.5609,0.178571,1.41528e+12
5.64453,9.47068e-05,0.000166054,0.000155266,0.000186572,51.5609,0.258929,4.03826e+12
5.6543,4.73102e-05,0.000166129,0.000207061,0.000186839,154.683,0.339286,6.66125e+12
5.66406,-8.63838e-08,0.000166098,0.000258856,0.000186961,257.805,0.419643,9.28423e+12
5.67383,-4.7483e-05,0.000166166,0.00031065,0.000187164,360.927,0.5,1.19072e+13
5.68359,-8.63838e-08,0.000166283,0.000258856,0.000187365,257.805,0.464286,7.06774e+12
5.69336,4.73102e-05,0.000166371,0.000207061,0.000187364,154.683,0.428571,2.22826e+12
5.70312,9.47068e-05,0.000166364,0.000155266,0.000187671,51.5609,0.392857,-2.61122e+12
5.71289,0.000142103,0.000166507,0.000103472,0.000187705,-51.5609,0.357143,-7.45071e+12
5.72266,0.0001895,0.000166606,5.16771e-05,0.000187857,-154.683,0.321429,-1.22902e+13
5.73242,0.000236897,0.000166787,-1.17522e-07,0.000187995,-257.805,0.285714,-1.71297e+13
5.74219,0.000284293,0.000167003,-5.19122e-05,0.000188113,-360.927,0.25,-2.19691e+13
5.75195,0.000236897,0.000167193,-1.17522e-07,0.000188149,-257.805,0.428571,-1.30402e+13
5.76172,0.0001895,0.000167502,5.16771e-05,0.000188377,-154.683,0.607143,-4.1112e+12
5.77148,0.000142103,0.000167822,0.000103472,0.000188408,-51.5609,0.785714,4.81778e+12
5.78125,9.47068e-05,0.000168154,0.000155266,0.000188537,51.5609,0.964286,1.37468e+13
5.79102,4.73102e-05,0.000168657,0.000207061,0.000188562,154.683,1.14286,2.26757e+13
5.80078,-8.63838e-08,0.000169153,0.000258856,0.000188624,257.805,1.32143,3.16047e+13
5.81055,-4.7483e-05,0.000169704,0.00031065,0.000188746,360.927,1.5,4.05337e+13
5.82031,-8.63838e-08,0.000170343,0.000258856,0.000188765,257.805,1.57143,2.40595e+13
5.83008,4.73102e-05,0.000171033,0.000207061,0.00018883,154.683,1.64286,7.58527e+12
5.83984,9.47068e-05,0.000171732,0.000155266,0.000188798,51.5609,1.71429,-8.88893e+12
5.84961,0.000142103,0.000172577,0.000103472,0.000188931,-51.5609,1.78571,-2.53631e+13
5.85937,0.0001895,0.000173474,5.16771e-05,0.000189009,-154.683,1.85714,-4.18373e+13
5.86914,0.000236897,0.000174323,-1.17522e-07,0.000189011,-257.805,1.92857,-5.83116e+13
5.87891,0.000284293,0.000175329,-5.19122e-05,0.00018905,-360.927,2,-7.47858e+13
5.88867,0.000236897,0.000176394,-1.17522e-07,0.000188979,-257.805,2.28571,-4.43904e+13
5.89844,0.0001895,0.000177352,5.16771e-05,0.000189122,-154.683,2.57143,-1.3995e+13
5.9082,0.000142103,0.00017847,0.000103472,0.000189141,-51.5609,2.85714,1.64003e+13
5.91797,9.47068e-05,0.000179492,0.000155266,0.000189142,51.5609,3.14286,4.67957e+13
5.92773,4.73102e-05,0.000180556,0.000207061,0.000189196,154.683,3.42857,7.71911e+13
5.9375,-8.63838e-08,0.000181661,0.000258856,0.00018918,257.805,3.71429,1.07586e+14
5.94727,-4.7483e-05,0.000182792,0.00031065,0.000189277,360.927,4,1.37982e+14
5.95703,-8.63838e-08,0.000183889,0.000258856,0.000189364,257.805,4,8.19015e+13
5.9668,4.73102e-05,0.000184741,0.000207061,0.000189267,154.683,4,2.58212e+13
5.97656,9.47068e-05,0.000185852,0.000155266,0.000189397,51.5609,4,-3.02591e+13
5.98633,0.000142103,0.00018685,0.000103472,0.00018933,-51.5609,4,-8.63393e+13
5.99609,0.0001895,0.000187725,5.16771e-05,0.000189483,-154.683,4,-1.4242e+14
6.00586,0.000236897,0.000188639,-1.17522e-07,0.000189439,-257.805,4,-1.985e+14
6.01562,0.000284293,0.000189591,-5.19122e-05,0.00018946,-360.927,4,-2.5458e+14
6.02539,0.000236897,0.000190232,-1.17522e-07,0.000189567,-257.805,4.57143,-1.51111e+14
6.03516,0.0001895,0.000191172,5.16771e-05,0.000189514,-154.683,5.14286,-4.76409e+13
6.04492,0.000142103,0.000191806,0.000103472,0.00018963,-51.5609,5.71429,5.58288e+13
6.05469,9.47068e-05,0.000192428,0.000155266,0.00018969,51.5609,6.28571,1.59298e+14
6.06445,4.73102e-05,0.000193048,0.000207061,0.000189674,154.683,6.85714,2.62768e+14
6.07422,-8.63838e-08,0.000193627,0.000258856,0.000189807,257.805,7.42857,3.66238e+14
6.08398,-4.7483e-05,0.000194151,0.00031065,0.000189808,360.927,8,4.69707e+14
6.09375,-8.63838e-08,0.000194669,0.000258856,0.000189831,257.805,5.71429,2.78803e+14
6.10352,4.73102e-05,0.000195144,0.000207061,0.000189908,154.683,3.42857,8.78987e+13
6.11328,9.47068e-05,0.000195501,0.000155266,0.000189887,51.5609,1.14286,-1.03006e+14
6.12305,0.000142103,0.000195821,0.000103472,0.00019001,-51.5609,-1.14286,-2.9391e+14
6.13281,0.0001895,0.00019626,5.16771e-05,0.000189981,-154.683,-3.42857,-4.84814e+14
6.14258,0.000236897,0.000196506,-1.17522e-07,0.000189967,-257.805,-5.71429,-6.75719e+14
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,-360.927,-8,-8.66623e+14
6.16211,0.000236897,0.000197096,-1.17522e-07,0.000190092,-257.805,-2.28571,-5.14399e+14
6.17187,0.0001895,0.000197301,5.16771e-05,0.000190032,-154.683,3.42857,-1.62176e+14
6.18164,0.000142103,0.000197594,0.000103472,0.000190158,-51.5609,9.14286,1.90048e+14
6.19141,9.47068e-05,0.000197647,0.000155266,0.000190194,51.5609,14.8571,5.42272e+14
6.20117,4.73102e-05,0.000197969,0.000207061,0.000190181,154.683,20.5714,8.94496e+14
6.21094,-8.63838e-08,0.000197992,0.000258856,0.00019023,257.805,26.2857,1.24672e+15
6.2207,-4.7483e-05,0.000198292,0.00031065,0.000190199,360.927,32,1.59894e+15
6.23047,-8.63838e-08,0.000198429,0.000258856,0.00019021,257.805,36.5714,9.49081e+14
6.24023,4.73102e-05,0.000198584,0.000207061,0.000190241,154.683,41.1429,2.99218e+14
6.25,9.47068e-05,0.000198792,0.000155266,0.000190259,51.5609,45.7143,-3.50644e+14
6.25977,0.000142103,0.000198828,0.000103472,0.000190321,-51.5609,50.2857,-1.00051e+15
6.26953,0.0001895,0.000199017,5.16771e-05,0.000190456,-154.683,54.8571,-1.65037e+15
6.2793,0.000236897,0.000199067,-1.17522e-07,0.00019033,-257.805,59.4286,-2.30023e+15
6.28906,0.000284293,0.00019921,-5.19122e-05,0.000190438,-360.927,64,-2.95009e+15
6.29883,0.000236897,0.000199257,-1.17522e-07,0.000190516,-257.805,54.8571,-1.75108e+15
6.30859,0.0001895,0.000199425,5.16771e-05,0.000190649,-154.683,45.7143,-5.52066e+14
6.31836,0.000142103,0.000199504,0.000103472,0.000190804,-51.5609,36.5714,6.46948e+14
6.32812,9.47068e-05,0.000199579,0.000155266,0.000190864,51.5609,27.4286,1.84596e+15
6.33789,4.73102e-05,0.00019965,0.000207061,0.000191092,154.683,18.2857,3.04498e+15
6.34766,-8.63838e-08,0.000199655,0.000258856,0.000191355,257.805,9.14286,4.24399e+15
6.35742,-4.7483e-05,0.00019982,0.00031065,0.000191617,360.927,0,5.44301e+15
6.36719,-8.63838e-08,0.000199923,0.000258856,0.00019202,257.805,0,3.23079e+15
6.37695,4.73102e-05,0.000199879,0.000207061,0.000192336,154.683,0,1.01858e+15
6.38672,9.47068e-05,0.000199995,0.000155266,0.000192737,51.5609,0,-1.19364e+15
6.39648,0.000142103,0.000200017,0.000103472,0.00019323,-51.5609,0,-3.40585e+15
6.40625,0.0001895,0.000200096,5.16771e-05,0.000193794,-154.683,0,-5.61807e+15
6.41602,0.000236897,0.000200041,-1.17522e-07,0.000194418,-257.805,0,-7.83028e+15
6.42578,0.000284293,0.000200265,-5.19122e-05,0.000195142,-360.927,0,-1.00425e+16
6.43555,0.000236897,0.000200314,-1.17522e-07,0.000195822,-257.805,109.714,-5.9609e+15
6.44531,0.0001895,0.000200383,5.16771e-05,0.000196672,-154.683,219.429,-1.8793e+15
6.45508,0.000142103,0.000200438,0.000103472,0.000197505,-51.5609,329.143,2.20229e+15
6.46484,9.47068e-05,0.000200423,0.000155266,0.000198356,51.5609,438.857,6.28389e+15
6.47461,4.73102e-05,0.000200591,0.000207061,0.000199321,154.683,548.571,1.03655e+16
6.48437,-8.63838e-08,0.000200491,0.000258856,0.000200248,257.805,658.286,1.44471e+16
6.49414,-4.7483e-05,0.000200658,0.00031065,0.000201312,360.927,768,1.85287e+16
6.50391,-8.63838e-08,0.000200697,0.000258856,0.0002024,257.805,658.286,1.0998e+16
6.51367,4.73102e-05,0.000200541,0.000207061,0.000203397,154.683,548.571,3.46736e+15
6.52344,9.47068e-05,0.000200783,0.000155266,0.000204423,51.5609,438.857,-4.06329e+15
6.5332,0.000142103,0.00020067,0.000103472,0.000205501,-51.5609,329.143,-1.15939e+16
6.54297,0.0001895,0.000200732,5.16771e-05,0.000206524,-154.683,219.429,-1.91246e+16
6.55273,0.000236897,0.000200704,-1.17522e-07,0.000207663,-257.805,109.714,-2.66553e+16
6.5625,0.000284293,0.000200768,-5.19122e-05,0.000208602,-360.927,0,-3.41859e+16
6.57227,0.000236897,0.000200732,-1.17522e-07,0.000209676,-257.805,146.286,-2.02916e+16
6.58203,0.0001895,0.0002008,5.16771e-05,0.000210669,-154.683,292.571,-6.39738e+15
6.5918,0.000142103,0.000200768,0.000103472,0.000211582,-51.5609,438.857,7.49689e+15
6.60156,9.47068e-05,0.000200792,0.000155266,0.000212553,51.5609,585.143,2.13912e+16
6.61133,4.73102e-05,0.00020089,0.000207061,0.000213403,154.683,731.429,3.52854e+16
6.62109,-8.63838e-08,0.000200785,0.000258856,0.000214224,257.805,877.714,4.91797e+16
6.63086,-4.7483e-05,0.000200799,0.00031065,0.000215075,360.927,1024,6.3074e+16
6.64062,-8.63838e-08,0.000200782,0.000258856,0.00021584,257.805,1170.29,3.74387e+16
6.65039,4.73102e-05,0.000200868,0.000207061,0.000216466,154.683,1316.57,1.18033e+16
6.66016,9.47068e-05,0.000200851,0.000155266,0.000217158,51.5609,1462.86,-1.3832e+16
6.66992,0.000142103,0.000200739,0.000103472,0.000217782,-51.5609,1609.14,-3.94673e+16
6.67969,0.0001895,0.000200811,5.16771e-05,0.00021831,-154.683,1755.43,-6.51026e+16
6.68945,0.000236897,0.000200946,-1.17522e-07,0.000218903,-257.805,1901.71,-9.07379e+16
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,-360.927,2048,-1.16373e+17
6.70898,0.000236897,0.000200894,-1.17522e-07,0.000219841,-257.805,2340.57,-6.90753e+16
6.71875,0.0001895,0.00020082,5.16771e-05,0.00022016,-154.683,2633.14,-2.17775e+16
6.72852,0.000142103,0.000200844,0.000103472,0.00022065,-51.5609,2925.71,2.55203e+16
6.73828,9.47068e-05,0.000200938,0.000155266,0.00022088,51.5609,3218.29,7.28182e+16
6.74805,4.73102e-05,0.000200813,0.000207061,0.000221182,154.683,3510.86,1.20116e+17
6.75781,-8.63838e-08,0.000200958,0.000258856,0.000221518,257.805,3803.43,1.67414e+17
6.76758,-4.7483e-05,0.000200963,0.00031065,0.000221671,360.927,4096,2.14712e+17
6.77734,-8.63838e-08,0.00020098,0.000258856,0.000221966,257.805,1755.43,1.27446e+17
6.78711,4.73102e-05,0.000200999,0.000207061,0.000222201,154.683,-585.143,4.01801e+16
6.79687,9.47068e-05,0.000201083,0.000155266,0.000222301,51.5609,-2925.71,-4.70857e+16
6.80664,0.000142103,0.000201061,0.000103472,0.000222582,-51.5609,-5266.29,-1.34352e+17
6.81641,0.0001895,0.000201036,5.16771e-05,0.000222576,-154.683,-7606.86,-2.21617e+17
6.82617,0.000236897,0.000201155,-1.17522e-07,0.000222816,-257.805,-9947.43,-3.08883e+17
6.83594,0.000284293,0.000201217,-5.19122e-05,0.000222987,-360.927,-12288,-3.96149e+17
6.8457,0.000236897,0.000201297,-1.17522e-07,0.000222967,-257.805,-7021.71,-2.35141e+17
6.85547,0.0001895,0.000201355,5.16771e-05,0.000223155,-154.683,-1755.43,-7.41333e+16
6.86523,0.000142103,0.000201473,0.000103472,0.000223293,-51.5609,3510.86,8.68745e+16
6.875,9.47068e-05,0.000201553,0.000155266,0.000223368,51.5609,8777.14,2.47882e+17
6.88477,4.73102e-05,0.000201778,0.000207061,0.000223394,154.683,14043.4,4.0889e+17
6.89453,-8.63838e-08,0.000201906,0.000258856,0.000223508,257.805,19309.7,5.69898e+17
6.9043,-4.7483e-05,0.000202125,0.00031065,0.000223611,360.927,24576,7.30906e+17
6.91406,-8.63838e-08,0.000202368,0.000258856,0.000223676,257.805,18724.6,4.33842e+17
6.92383,4.73102e-05,0.000202777,0.000207061,0.00022377,154.683,12873.1,1.36778e+17
6.93359,9.47068e-05,0.000203014,0.000155266,0.000223772,51.5609,7021.71,-1.60286e+17
6.94336,0.000142103,0.000203567,0.000103472,0.000223825,-51.5609,1170.29,-4.5735e+17
6.95312,0.0001895,0.000203995,5.16771e-05,0.000223923,-154.683,-4681.14,-7.54414e+17
6.96289,0.000236897,0.000204433,-1.17522e-07,0.000223975,-257.805,-10532.6,-1.05148e+18
6.97266,0.000284293,0.00020507,-5.19122e-05,0.000224031,-360.927,-16384,-1.34854e+18
6.98242,0.000236897,0.000205742,-1.17522e-07,0.000224074,-257.805,-9362.29,-8.0045e+17
6.99219,0.0001895,0.000206408,5.16771e-05,0.000224182,-154.683,-2340.57,-2.52359e+17
7.00195,0.000142103,0.000207133,0.000103472,0.000224111,-51.5609,4681.14,2.95732e+17
7.01172,9.47068e-05,0.000208033,0.000155266,0.000224143,51.5609,11702.9,8.43823e+17
7.02148,4.73102e-05,0.000208867,0.000207061,0.000224264,154.683,18724.6,1.39191e+18
7.03125,-8.63838e-08,0.000209733,0.000258856,0.000224319,257.805,25746.3,1.94e+18
7.04102,-4.7483e-05,0.000210697,0.00031065,0.000224278,360.927,32768,2.4881e+18
7.05078,-8.63838e-08,0.000211655,0.000258856,0.000224374,257.805,18724.6,1.47685e+18
7.06055,4.73102e-05,0.000212699,0.000207061,0.000224429,154.683,4681.14,4.6561e+17
7.07031,9.47068e-05,0.000213734,0.000155266,0.000224465,51.5609,-9362.29,-5.45633e+17
7.08008,0.000142103,0.000214716,0.000103472,0.000224521,-51.5609,-23405.7,-1.55688e+18
7.08984,0.0001895,0.000215658,5.16771e-05,0.000224574,-154.683,-37449.1,-2.56812e+18
7.09961,0.000236897,0.000216855,-1.17522e-07,0.000224523,-257.805,-51492.6,-3.57936e+18
7.10937,0.000284293,0.000217753,-5.19122e-05,0.000224674,-360.927,-65536,-4.5906e+18
7.11914,0.000236897,0.000218728,-1.17522e-07,0.000224665,-257.805,-37449.1,-2.72483e+18
7.12891,0.0001895,0.000219728,5.16771e-05,0.000224739,-154.683,-9362.29,-8.59063e+17
7.13867,0.000142103,0.000220619,0.000103472,0.000224634,-51.5609,18724.6,1.00671e+18
7.14844,9.47068e-05,0.000221548,0.000155266,0.000224823,51.5609,46811.4,2.87248e+18
7.1582,4.73102e-05,0.000222435,0.000207061,0.000224809,154.683,74898.3,4.73825e+18
7.16797,-8.63838e-08,0.000223233,0.000258856,0.000224901,257.805,102985,6.60402e+18
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,360.927,131072,8.46979e+18
7.1875,-8.63838e-08,0.000224837,0.000258856,0.000224997,257.805,3.57541e-08,5.02739e+18
7.19727,4.73102e-05,0.000225551,0.000207061,0.000225035,154.683,-131072,1.58499e+18
7.20703,9.47068e-05,0.000226141,0.000155266,0.000225005,51.5609,-262144,-1.8574e+18
7.2168,0.000142103,0.000226839,0.000103472,0.000225059,-51.5609,-393216,-5.2998e+18
7.22656,0.0001895,0.000227348,5.16771e-05,0.000225079,-154.683,-524288,-8.7422e+18
7.23633,0.000236897,0.0002279,-1.17522e-07,0.000225178,-257.805,-655360,-1.21846e+19
7.24609,0.000284293,0.000228354,-5.19122e-05,0.000225191,-360.927,-786432,-1.5627e+19
7.25586,0.000236897,0.000228824,-1.17522e-07,0.000225224,-257.805,-561737,-9.27568e+18
7.26562,0.0001895,0.000229194,5.16771e-05,0.000225269,-154.683,-337042,-2.92436e+18
7.27539,0.000142103,0.000229576,0.000103472,0.000225355,-51.5609,-112347,3.42696e+18
7.28516,9.47068e-05,0.000229858,0.000155266,0.000225377,51.5609,112347,9.77828e+18
7.29492,4.73102e-05,0.000230221,0.000207061,0.000225367,154.683,337042,1.61296e+19
7.30469,-8.63838e-08,0.000230459,0.000258856,0.000225447,257.805,561737,2.24809e+19
7.31445,-4.7483e-05,0.000230765,0.00031065,0.000225423,360.927,786432,2.88322e+19
7.32422,-8.63838e-08,0.000231076,0.000258856,0.000225508,257.805,599186,1.71139e+19
7.33398,4.73102e-05,0.000231246,0.000207061,0.000225487,154.683,411941,5.39552e+18
7.34375,9.47068e-05,0.000231405,0.000155266,0.000225515,51.5609,224695,-6.32284e+18
7.35352,0.000142103,0.000231605,0.000103472,0.000225562,-51.5609,37449.1,-1.80412e+19
7.36328,0.0001895,0.000231671,5.16771e-05,0.000225635,-154.683,-149797,-2.97596e+19
7.37305,0.000236897,0.000231953,-1.17522e-07,0.000225512,-257.805,-337042,-4.14779e+19
7.38281,0.000284293,0.00023203,-5.19122e-05,0.000225756,-360.927,-524288,-5.31963e+19
7.39258,0.000236897,0.000232269,-1.17522e-07,0.000225681,-257.805,-449390,-3.15756e+19
7.40234,0.0001895,0.000232365,5.16771e-05,0.000225772,-154.683,-374491,-9.95489e+18
7.41211,0.000142103,0.000232405,0.000103472,0.000225824,-51.5609,-299593,1.16658e+19
7.42188,9.47068e-05,0.000232581,0.000155266,0.000225865,51.5609,-224695,3.32865e+19
7.43164,4.73102e-05,0.000232701,0.000207061,0.000225889,154.683,-149797,5.49072e+19
7.44141,-8.63838e-08,0.000232729,0.000258856,0.000226004,257.805,-74898.3,7.65279e+19
7.45117,-4.7483e-05,0.000232897,0.00031065,0.000226114,360.927,0,9.81486e+19
7.46094,-8.63838e-08,0.000232993,0.000258856,0.000226172,257.805,-299593,5.82578e+19
7.4707,4.73102e-05,0.000233141,0.000207061,0.000226456,154.683,-599186,1.8367e+19
7.48047,9.47068e-05,0.000233147,0.000155266,0.00022646,51.5609,-898779,-2.15237e+19
7.49023,0.000142103,0.000233255,0.000103472,0.000226797,-51.5609,-1.19837e+06,-6.14145e+19
7.5,0.0001895,0.000233447,5.16771e-05,0.000227028,-154.683,-1.49797e+06,-1.01305e+20
7.50977,0.000236897,0.000233439,-1.17522e-07,0.000227348,-257.805,-1.79756e+06,-1.41196e+20
7.51953,0.000284293,0.000233596,-5.19122e-05,0.000227652,-360.927,-2.09715e+06,-1.81087e+20
7.5293,0.000236897,0.000233587,-1.17522e-07,0.000228044,-257.805,-599186,-1.07487e+20
7.53906,0.0001895,0.000233692,5.16771e-05,0.000228459,-154.683,898779,-3.38877e+19
7.54883,0.000142103,0.00023381,0.000103472,0.000228896,-51.5609,2.39675e+06,3.97119e+19
7.55859,9.47068e-05,0.00023377,0.000155266,0.000229383,51.5609,3.89471e+06,1.13311e+20
7.56836,4.73102e-05,0.000233979,0.000207061,0.000230044,154.683,5.39268e+06,1.86911e+20
7.57812,-8.63838e-08,0.000233983,0.000258856,0.000230675,257.805,6.89064e+06,2.60511e+20
7.58789,-4.7483e-05,0.000234055,0.00031065,0.000231379,360.927,8.38861e+06,3.3411e+20
7.59766,-8.63838e-08,0.000234158,0.000258856,0.000232138,257.805,4.79349e+06,1.98317e+20
7.60742,4.73102e-05,0.000234143,0.000207061,0.000232874,154.683,1.19837e+06,6.25237e+19
7.61719,9.47068e-05,0.000234232,0.000155266,0.000233731,51.5609,-2.39675e+06,-7.32695e+19
7.62695,0.000142103,0.000234344,0.000103472,0.000234562,-51.5609,-5.99186e+06,-2.09063e+20
7.63672,0.0001895,0.000234267,5.16771e-05,0.000235437,-154.683,-9.58698e+06,-3.44856e+20
7.64648,0.000236897,0.00023442,-1.17522e-07,0.000236326,-257.805,-1.31821e+07,-4.80649e+20
7.65625,0.000284293,0.000234397,-5.19122e-05,0.000237286,-360.927,-1.67772e+07,-6.16442e+20
7.66602,0.000236897,0.000234501,-1.17522e-07,0.000238267,-257.805,-9.58698e+06,-3.659e+20
7.67578,0.0001895,0.000234475,5.16771e-05,0.000239222,-154.683,-2.39675e+06,-1.15358e+20
7.68555,0.000142103,0.000234465,0.000103472,0.000240156,-51.5609,4.79349e+06,1.35184e+20
7.69531,9.47068e-05,0.000234568,0.000155266,0.000241068,51.5609,1.19837e+07,3.85727e+20
7.70508,4.73102e-05,0.000234537,0.000207061,0.000242077,154.683,1.9174e+07,6.36269e+20
7.71484,-8.63838e-08,0.000234677,0.000258856,0.000242984,257.805,2.63642e+07,8.86811e+20
7.72461,-4.7483e-05,0.000234518,0.00031065,0.000243972,360.927,3.35544e+07,1.13735e+21
7.73438,-8.63838e-08,0.000234622,0.000258856,0.000244832,257.805,3.35544e+07,6.75096e+20
7.74414,4.73102e-05,0.000234634,0.000207061,0.000245736,154.683,3.35544e+07,2.12839e+20
7.75391,9.47068e-05,0.000234684,0.000155266,0.000246544,51.5609,3.35544e+07,-2.49419e+20
7.76367,0.000142103,0.000234637,0.000103472,0.000247421,-51.5609,3.35544e+07,-7.11676e+20
7.77344,0.0001895,0.000234627,5.16771e-05,0.000248072,-154.683,3.35544e+07,-1.17393e+21
7.7832,0.000236897,0.000234645,-1.17522e-07,0.000248948,-257.805,3.35544e+07,-1.63619e+21
7.79297,0.000284293,0.000234637,-5.19122e-05,0.000249628,-360.927,3.35544e+07,-2.09845e+21
7.80273,0.000236897,0.000234704,-1.17522e-07,0.000250397,-257.805,5.75219e+07,-1.24557e+21
7.8125,0.0001895,0.000234635,5.16771e-05,0.000250919,-154.683,8.14893e+07,-3.92693e+20
7.82227,0.000142103,0.000234621,0.000103472,0.000251583,-51.5609,1.05457e+08,4.60184e+20
7.83203,9.47068e-05,0.000234544,0.000155266,0.000252179,51.5609,1.29424e+08,1.31306e+21
7.8418,4.73102e-05,0.000234549,0.000207061,0.000252712,154.683,1.53392e+08,2.16594e+21
7.85156,-8.63838e-08,0.000234541,0.000258856,0.000253215,257.805,1.77359e+08,3.01882e+21
7.86133,-4.7483e-05,0.000234602,0.00031065,0.000253671,360.927,2.01327e+08,3.87169e+21
7.87109,-8.63838e-08,0.000234543,0.000258856,0.000254036,257.805,1.62979e+08,2.29811e+21
7.88086,4.73102e-05,0.000234577,0.000207061,0.000254529,154.683,1.24631e+08,7.2453e+20
7.89062,9.47068e-05,0.00023449,0.000155266,0.00025502,51.5609,8.62828e+07,-8.49053e+20
7.90039,0.000142103,0.00023449,0.000103472,0.000255265,-51.5609,4.79349e+07,-2.42264e+21
7.91016,0.0001895,0.000234591,5.16771e-05,0.000255623,-154.683,9.58698e+06,-3.99622e+21
7.91992,0.000236897,0.000234517,-1.17522e-07,0.000255948,-257.805,-2.87609e+07,-5.5698e+21
7.92969,0.000284293,0.000234621,-5.19122e-05,0.00025622,-360.927,-6.71089e+07,-7.14338e+21
7.93945,0.000236897,0.000234614,-1.17522e-07,0.000256424,-257.805,1.22041e-05,-4.24008e+21
7.94922,0.0001895,0.000234634,5.16771e-05,0.000256681,-154.683,6.71089e+07,-1.33678e+21
7.95898,0.000142103,0.000234625,0.000103472,0.000256792,-51.5609,1.34218e+08,1.56653e+21
7.96875,9.47068e-05,0.000234637,0.000155266,0.000257142,51.5609,2.01327e+08,4.46983e+21
7.97852,4.73102e-05,0.000234704,0.000207061,0.000257309,154.683,2.68435e+08,7.37313e+21
7.98828,-8.63838e-08,0.000234866,0.000258856,0.000257437,257.805,3.35544e+08,1.02764e+22
7.99805,-4.7483e-05,0.000234825,0.00031065,0.000257684,360.927,4.02653e+08,1.31797e+22
8.00781,-4.7483e-05,0.000234995,0.00031065,0.000257868,360.927,4.02653e+08,1.31797e+22
8.01758,-4.7483e-05,0.000235141,0.00031065,0.000257988,360.927,4.02653e+08,1.31797e+22
8.02734,-4.7483e-05,0.000235244,0.00031065,0.000258118,360.927,4.02653e+08,1.31797e+22
8.03711,-4.7483e-05,0.000235446,0.00031065,0.000258266,360.927,4.02653e+08,1.31797e+22
8.04688,-4.7483e-05,0.000235622,0.00031065,0.000258393,360.927,4.02653e+08,1.31797e+22
8.05664,-4.7483e-05,0.000235869,0.00031065,0.00025844,360.927,4.02653e+08,1.31797e+22
8.06641,-4.7483e-05,0.000236299,0.00031065,0.000258585,360.927,4.02653e+08,1.31797e+22
8.07617,-4.7483e-05,0.000236491,0.00031065,0.000258695,360.927,4.02653e+08,1.31797e+22
8.08594,-4.7483e-05,0.000236911,0.00031065,0.000258875,360.927,4.02653e+08,1.31797e+22


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_10.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-366.0785195747895, LMmax=366.0785195747895,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.000630164,0.000167871,2.66129e-07,-8.83008e-05,0.0240676,-8.47033e-22,-6.79233e-06
0.00976562,0.00513045,-0.000528516,1.83168e-06,-7.39453e-05,0.172239,-6.18334e-21,-4.88141e-05
0.0195312,0.00963074,0.00177949,3.39723e-06,-8.17969e-05,0.32041,-1.15196e-20,-9.08358e-05
0.0292969,0.014131,0.00623666,4.96278e-06,-7.61426e-05,0.468582,-1.6856e-20,-0.000132858
0.0390625,0.0186313,0.0107096,6.52833e-06,-7.6084e-05,0.616753,-2.21923e-20,-0.000174879
0.0488281,0.0231316,0.0169175,8.09388e-06,-7.84277e-05,0.764925,-2.75286e-20,-0.000216901
0.0585937,0.0276319,0.0226649,9.65943e-06,-7.78711e-05,0.913096,-3.28649e-20,-0.000258923
0.0683594,0.0321322,0.0291633,1.1225e-05,-8.21484e-05,1.06127,-3.82012e-20,-0.000300944
0.078125,0.0366325,0.0361316,1.27905e-05,-7.48828e-05,1.20944,-4.35375e-20,-0.000342966
0.0878906,0.0411327,0.0433592,1.43561e-05,-8.19727e-05,1.35761,-4.88738e-20,-0.000384988
0.0976562,0.045633,0.0494655,1.59216e-05,-8.50781e-05,1.50578,-5.42101e-20,-0.00042701
0.107422,0.0498179,0.0555564,-8.18761e-06,-7.81641e-05,-0.281018,-1.35525e-19,6.47167e-05
0.117187,0.0540028,0.0615928,-3.22968e-05,-7.75488e-05,-2.06782,-2.1684e-19,0.000556443
0.126953,0.0581877,0.0674141,-5.64061e-05,-8.7041e-05,-3.85462,-2.98156e-19,0.00104817
0.136719,0.0623726,0.0720656,-8.05153e-05,-7.30664e-05,-5.64142,-3.79471e-19,0.0015399
0.146484,0.0665575,0.0756898,-0.000104625,-7.81055e-05,-7.42822,-4.60786e-19,0.00203162
0.15625,0.0707424,0.0786485,-0.000128734,-8.35547e-05,-9.21502,-5.42101e-19,0.00252335
0.166016,0.0749272,0.0811464,-0.000152843,-7.54687e-05,-11.0018,-6.23416e-19,0.00301507
0.175781,0.0791121,0.0827792,-0.000176952,-8.27344e-05,-12.7886,-7.04731e-19,0.0035068
0.185547,0.083297,0.083103,-0.000201061,-8.63965e-05,-14.5754,-7.86047e-19,0.00399853
0.195312,0.0874819,0.0826074,-0.000225171,-6.86133e-05,-16.3622,-8.67362e-19,0.00449025
0.205078,0.0834712,0.0817104,-0.000380437,-7.79883e-05,-36.0176,6.07153e-19,0.010194
0.214844,0.0794606,0.080233,-0.000535704,-8.4873e-05,-55.6729,2.08167e-18,0.0158978
0.224609,0.0754499,0.07774,-0.00069097,-8.21484e-05,-75.3282,3.55618e-18,0.0216016
0.234375,0.0714392,0.074549,-0.000846237,-7.90723e-05,-94.9836,5.0307e-18,0.0273054
0.244141,0.0674286,0.0710731,-0.0010015,-7.37988e-05,-114.639,6.50521e-18,0.0330092
0.253906,0.0634179,0.0675678,-0.00115677,-8.20898e-05,-134.294,7.97973e-18,0.038713
0.263672,0.0594072,0.0634644,-0.00131204,-7.59668e-05,-153.95,9.45424e-18,0.0444167
0.273437,0.0553966,0.0586665,-0.0014673,-8.36719e-05,-173.605,1.09288e-17,0.0501205
0.283203,0.0513859,0.0538743,-0.00162257,-8.15332e-05,-193.26,1.24033e-17,0.0558243
0.292969,0.0473752,0.049429,-0.00177784,-7.2041e-05,-212.916,1.38778e-17,0.0615281
0.302734,0.0429963,0.0452016,-0.00132841,-8.2998e-05,-215.234,1.38778e-17,0.0637952
0.3125,0.0386173,0.0406843,-0.000878991,-8.09473e-05,-217.552,1.38778e-17,0.0660624
0.322266,0.0342384,0.0361784,-0.000429568,-7.76074e-05,-219.871,1.38778e-17,0.0683295
0.332031,0.0298594,0.0319314,1.98545e-05,-8.4375e-05,-222.189,1.38778e-17,0.0705966
0.341797,0.0254805,0.0277971,0.000469277,-8.0127e-05,-224.507,1.38778e-17,0.0728637
0.351562,0.0211015,0.0235748,0.0009187,-7.05176e-05,-226.826,1.38778e-17,0.0751309
0.361328,0.0167225,0.0191971,0.00136812,-7.62305e-05,-229.144,1.38778e-17,0.077398
0.371094,0.0123436,0.0153979,0.00181755,-7.95703e-05,-231.462,1.38778e-17,0.0796651
0.380859,0.00796463,0.0122333,0.00226697,-7.06641e-05,-233.781,1.38778e-17,0.0819323
0.390625,0.00358568,0.00936138,0.00271639,-7.04004e-05,-236.099,1.38778e-17,0.0841994
0.400391,0.000633097,0.00664181,0.00199073,-7.36816e-05,-221.276,1.249e-17,0.0796754
0.410156,-0.00231948,0.00432146,0.00126507,-6.91406e-05,-206.452,1.11022e-17,0.0751515
0.419922,-0.00527206,0.00276334,0.000539403,-7.49414e-05,-191.629,9.71445e-18,0.0706276
0.429687,-0.00822464,0.00249876,-0.000186259,-7.59668e-05,-176.805,8.32667e-18,0.0661036
0.439453,-0.0111772,0.00234141,-0.000911922,-7.62891e-05,-161.982,6.93889e-18,0.0615797
0.449219,-0.0141298,0.00206013,-0.00163758,-7.55859e-05,-147.158,5.55112e-18,0.0570557
0.458984,-0.0170824,0.00205078,-0.00236325,-7.16602e-05,-132.335,4.16334e-18,0.0525318
0.46875,-0.020035,0.00209259,-0.00308891,-7.43848e-05,-117.511,2.77556e-18,0.0480078
0.478516,-0.0229875,0.00208796,-0.00381457,-6.83789e-05,-102.688,1.38778e-18,0.0434839
0.488281,-0.0259401,0.00175919,-0.00454023,-7.55859e-05,-87.8642,0,0.0389599
0.498047,-0.0229581,0.00141387,-0.00143776,-5.8623e-05,-75.1526,1.73472e-19,0.0346393
0.507812,-0.019976,0.00130576,0.00166471,-4.46484e-05,-62.441,3.46945e-19,0.0303186
0.517578,-0.016994,0.001499,0.00476718,1.54395e-05,-49.7294,5.20417e-19,0.025998
0.527344,-0.0140119,0.00159047,0.00786965,0.0001425,-37.0178,6.93889e-19,0.0216774
0.537109,-0.0110299,0.00144677,0.0109721,0.0003946,-24.3062,8.67362e-19,0.0173567
0.546875,-0.00804784,0.00124441,0.0140746,0.000915645,-11.5945,1.04083e-18,0.0130361
0.556641,-0.0050658,0.00119496,0.0171771,0.00187931,1.11707,1.21431e-18,0.00871549
0.566406,-0.00208375,0.00120141,0.0202795,0.00353174,13.8287,1.38778e-18,0.00439485
0.576172,0.00089829,0.00113628,0.023382,0.00621015,26.5403,1.56125e-18,7.42223e-05
0.585937,0.00388033,0.00110414,0.0264845,0.0102642,39.2519,1.73472e-18,-0.00424641
0.595703,0.00636609,0.00115491,0.0388154,0.0159452,38.5112,1.21431e-18,-0.00558021
0.605469,0.00885184,0.00121673,0.0511463,0.0234922,37.7705,6.93889e-19,-0.006914
0.615234,0.0113376,0.00111357,0.0634771,0.0328302,37.0297,1.73472e-19,-0.0082478
0.625,0.0138233,0.000911279,0.075808,0.0437045,36.289,-3.46945e-19,-0.00958159
0.634766,0.0163091,0.000876182,0.0881389,0.0556722,35.5483,-8.67362e-19,-0.0109154
0.644531,0.0187948,0.00101754,0.10047,0.0681532,34.8075,-1.38778e-18,-0.0122492
0.654297,0.0212806,0.00110912,0.112801,0.0806633,34.0668,-1.9082e-18,-0.013583
0.664062,0.0237663,0.00103626,0.125132,0.0928373,33.3261,-2.42861e-18,-0.0149168
0.673828,0.0262521,0.000900674,0.137462,0.104538,32.5854,-2.94903e-18,-0.0162506
0.683594,0.0287378,0.000855117,0.149793,0.115694,31.8446,-3.46945e-18,-0.0175844
0.693359,0.0286979,0.000870762,0.150022,0.126192,26.8538,-3.1225e-18,-0.0150176
0.703125,0.028658,0.000878408,0.15025,0.135848,21.8631,-2.77556e-18,-0.0124508
0.712891,0.0286181,0.000879023,0.150479,0.14432,16.8723,-2.42861e-18,-0.00988408
0.722656,0.0285781,0.000923174,0.150708,0.151297,11.8815,-2.08167e-18,-0.00731732
0.732422,0.0285382,0.000935889,0.150936,0.156589,6.89072,-1.73472e-18,-0.00475055
0.742187,0.0284983,0.0008354,0.151165,0.160224,1.89994,-1.38778e-18,-0.00218379
0.751953,0.0284584,0.000708018,0.151393,0.162346,-3.09085,-1.04083e-18,0.00038297
0.761719,0.0284184,0.00068124,0.151622,0.163068,-8.08163,-6.93889e-19,0.00294973
0.771484,0.0283785,0.000796436,0.15185,0.162429,-13.0724,-3.46945e-19,0.0055165
0.78125,0.0283386,0.000877646,0.152079,0.160334,-18.0632,0,0.00808326
0.791016,0.0255552,0.000836396,0.141558,0.156807,-21.5091,0,0.00864776
0.800781,0.0227719,0.000712881,0.131038,0.151931,-24.9551,0,0.00921226
0.810547,0.0199885,0.000648691,0.120517,0.145976,-28.401,0,0.00977676
0.820312,0.0172052,0.000652295,0.109997,0.139164,-31.847,0,0.0103413
0.830078,0.0144218,0.000669932,0.0994761,0.131708,-35.2929,0,0.0109058
0.839844,0.0116385,0.000690996,0.0889555,0.123616,-38.7389,0,0.0114703
0.849609,0.00885509,0.000729258,0.078435,0.114969,-42.1848,0,0.0120348
0.859375,0.00607174,0.000734941,0.0679145,0.105964,-45.6307,0,0.0125993
0.869141,0.00328838,0.00065209,0.0573939,0.0968286,-49.0767,0,0.0131638
0.878906,0.000505025,0.000553242,0.0468734,0.0878534,-52.5226,0,0.0137283
0.888672,-0.000976704,0.000525469,0.0400275,0.0790897,-44.9747,0,0.0152658
0.898437,-0.00245843,0.000617432,0.0331817,0.0705057,-37.4268,0,0.0168034
0.908203,-0.00394016,0.000693662,0.0263358,0.0620663,-29.8789,0,0.018341
0.917969,-0.00542189,0.000681445,0.01949,0.0538161,-22.331,0,0.0198786
0.927734,-0.00690362,0.000592266,0.0126441,0.0458515,-14.7831,0,0.0214161
0.9375,-0.00838535,0.000530713,0.0057983,0.0383788,-7.23515,0,0.0229537
0.947266,-0.00986708,0.000521162,-0.00104755,0.0315341,0.312764,0,0.0244913
0.957031,-0.0113488,0.000544395,-0.00789339,0.025375,7.86068,0,0.0260289
0.966797,-0.0128305,0.000575566,-0.0147392,0.0200393,15.4086,0,0.0275664
0.976562,-0.0143123,0.000595928,-0.0215851,0.0155723,22.9565,0,0.029104
0.986328,-0.0136722,0.000596309,-0.0223501,0.0120237,45.2688,1.38778e-18,0.0339297
0.996094,-0.0130322,0.000541846,-0.0231151,0.0093266,67.5811,2.77556e-18,0.0387554
1.00586,-0.0123921,0.000466201,-0.0238801,0.00740959,89.8934,4.16334e-18,0.0435812
1.01562,-0.0117521,0.00043623,-0.0246451,0.00611077,112.206,5.55112e-18,0.0484069
1.02539,-0.011112,0.000487646,-0.0254101,0.00536968,134.518,6.93889e-18,0.0532326
1.03516,-0.010472,0.000554502,-0.0261751,0.00521461,156.83,8.32667e-18,0.0580583
1.04492,-0.00983196,0.000567217,-0.0269401,0.00544831,179.143,9.71445e-18,0.062884
1.05469,-0.00919192,0.000521104,-0.0277051,0.00582313,201.455,1.11022e-17,0.0677097
1.06445,-0.00855188,0.000468164,-0.0284701,0.00606454,223.767,1.249e-17,0.0725355
1.07422,-0.00791183,0.000507773,-0.0292351,0.00596063,246.08,1.38778e-17,0.0773612
1.08398,-0.00281647,0.000661846,-0.0241374,0.00549826,242.556,1.38778e-17,0.0761353
1.09375,0.00227889,0.000932402,-0.0190397,0.00471097,239.032,1.38778e-17,0.0749094
1.10352,0.00737425,0.00137789,-0.013942,0.00362663,235.509,1.38778e-17,0.0736835
1.11328,0.0124696,0.00206147,-0.00884429,0.00234797,231.985,1.38778e-17,0.0724576
1.12305,0.017565,0.00316884,-0.00374658,0.00102108,228.462,1.38778e-17,0.0712317
1.13281,0.0226603,0.00492589,0.00135114,-0.000220928,224.938,1.38778e-17,0.0700058
1.14258,0.0277557,0.0076147,0.00644885,-0.00134133,221.415,1.38778e-17,0.0687799
1.15234,0.0328511,0.0114131,0.0115466,-0.00237138,217.891,1.38778e-17,0.067554
1.16211,0.0379464,0.0166573,0.0166443,-0.00339185,214.367,1.38778e-17,0.0663281
1.17187,0.0430418,0.0235322,0.021742,-0.00436447,210.844,1.38778e-17,0.0651022
1.18164,0.0556036,0.0320205,0.0236254,-0.00514869,196.479,1.249e-17,0.0597414
1.19141,0.0681654,0.0421646,0.0255089,-0.00562187,182.115,1.11022e-17,0.0543805
1.20117,0.0807272,0.0537837,0.0273923,-0.00572927,167.75,9.71445e-18,0.0490196
1.21094,0.093289,0.0665045,0.0292758,-0.00559424,153.385,8.32667e-18,0.0436588
1.2207,0.105851,0.0797225,0.0311592,-0.00531999,139.021,6.93889e-18,0.0382979
1.23047,0.118413,0.0928314,0.0330427,-0.00488824,124.656,5.55112e-18,0.032937
1.24023,0.130974,0.105265,0.0349261,-0.00428112,110.291,4.16334e-18,0.0275762
1.25,0.143536,0.116608,0.0368096,-0.00356399,95.9267,2.77556e-18,0.0222153
1.25977,0.156098,0.126662,0.038693,-0.00268327,81.5621,1.38778e-18,0.0168545
1.26953,0.16866,0.135384,0.0405765,-0.00162542,67.1975,0,0.0114936
1.2793,0.164517,0.1428,0.0374097,-0.000437871,45.5957,-3.46945e-19,0.0118992
1.28906,0.160375,0.148956,0.0342429,0.000821543,23.9939,-6.93889e-19,0.0123047
1.29883,0.156232,0.153777,0.0310761,0.00206918,2.39219,-1.04083e-18,0.0127103
1.30859,0.152089,0.157125,0.0279092,0.00328576,-19.2096,-1.38778e-18,0.0131158
1.31836,0.147947,0.15887,0.0247424,0.00448005,-40.8113,-1.73472e-18,0.0135214
1.32812,0.143804,0.158909,0.0215756,0.00567437,-62.4131,-2.08167e-18,0.013927
1.33789,0.139661,0.157287,0.0184088,0.00674833,-84.0149,-2.42861e-18,0.0143325
1.34766,0.135519,0.154112,0.015242,0.00757189,-105.617,-2.77556e-18,0.0147381
1.35742,0.131376,0.149621,0.0120752,0.00828565,-127.218,-3.1225e-18,0.0151437
1.36719,0.127233,0.144054,0.00890841,0.00882258,-148.82,-3.46945e-18,0.0155492
1.37695,0.116438,0.137657,0.00574351,0.00920429,-162.546,-1.73472e-18,0.0219135
1.38672,0.105642,0.130537,0.00257861,0.00935625,-176.273,1.89512e-31,0.0282777
1.39648,0.0948461,0.122741,-0.000586287,0.00936296,-189.999,1.73472e-18,0.034642
1.40625,0.0840504,0.114317,-0.00375119,0.00926449,-203.725,3.46945e-18,0.0410062
1.41602,0.0732546,0.105436,-0.00691609,0.00900029,-217.452,5.20417e-18,0.0473705
1.42578,0.0624588,0.0962947,-0.010081,0.00858961,-231.178,6.93889e-18,0.0537347
1.43555,0.0516631,0.087168,-0.0132459,0.00801141,-244.904,8.67362e-18,0.060099
1.44531,0.0408673,0.0782657,-0.0164108,0.0073442,-258.631,1.04083e-17,0.0664632
1.45508,0.0300716,0.0697311,-0.0195757,0.00656648,-272.357,1.21431e-17,0.0728275
1.46484,0.0192758,0.0616113,-0.0227406,0.00571813,-286.083,1.38778e-17,0.0791918
1.47461,0.0112788,0.0538103,-0.0211199,0.00486439,-272.726,1.249e-17,0.079214
1.48437,0.00328171,0.0463729,-0.0194991,0.00402123,-259.369,1.11022e-17,0.0792362
1.49414,-0.00471534,0.039365,-0.0178784,0.00318141,-246.011,9.71445e-18,0.0792584
1.50391,-0.0127124,0.0329802,-0.0162577,0.00232104,-232.654,8.32667e-18,0.0792806
1.51367,-0.0207094,0.0272665,-0.0146369,0.00144562,-219.296,6.93889e-18,0.0793028
1.52344,-0.0287065,0.0222598,-0.0130162,0.000620771,-205.939,5.55112e-18,0.079325
1.5332,-0.0367035,0.0179198,-0.0113955,-0.000126006,-192.581,4.16334e-18,0.0793472
1.54297,-0.0447006,0.0140933,-0.00977472,-0.000823623,-179.224,2.77556e-18,0.0793694
1.55273,-0.0526976,0.0109926,-0.00815399,-0.00150425,-165.866,1.38778e-18,0.0793916
1.5625,-0.0606947,0.00851189,-0.00653326,-0.00211081,-152.509,0,0.0794138
1.57227,-0.0587538,0.0066825,-0.00564824,-0.00264539,-133.634,0,0.0742629
1.58203,-0.0568129,0.00555478,-0.00476322,-0.00311704,-114.759,0,0.069112
1.5918,-0.054872,0.00494467,-0.0038782,-0.00353385,-95.8837,0,0.063961
1.60156,-0.0529311,0.00465923,-0.00299319,-0.00389815,-77.0086,0,0.0588101
1.61133,-0.0509903,0.00448808,-0.00210817,-0.00421611,-58.1336,0,0.0536592
1.62109,-0.0490494,0.00434329,-0.00122315,-0.00446599,-39.2585,0,0.0485083
1.63086,-0.0471085,0.00415849,-0.000338132,-0.00462735,-20.3834,0,0.0433574
1.64062,-0.0451676,0.00393035,0.000546886,-0.00468844,-1.50835,0,0.0382065
1.65039,-0.0432267,0.00363636,0.0014319,-0.00465759,17.3667,0,0.0330556
1.66016,-0.0412858,0.00324132,0.00231692,-0.00451685,36.2418,0,0.0279047
1.66992,-0.0328112,0.00283942,0.0112281,-0.00420668,43.3948,3.46945e-19,0.0225271
1.67969,-0.0243365,0.00249688,0.0201393,-0.00366855,50.5477,6.93889e-19,0.0171496
1.68945,-0.0158618,0.00228879,0.0290504,-0.00280128,57.7007,1.04083e-18,0.011772
1.69922,-0.00738719,0.00220573,0.0379616,-0.00149159,64.8537,1.38778e-18,0.00639444
1.70898,0.00108746,0.00221473,0.0468728,0.000365449,72.0067,1.73472e-18,0.00101689
1.71875,0.00956212,0.0022149,0.055784,0.00293279,79.1597,2.08167e-18,-0.00436067
1.72852,0.0180368,0.00214925,0.0646951,0.00634424,86.3126,2.42861e-18,-0.00973823
1.73828,0.0265114,0.00199304,0.0736063,0.0107423,93.4656,2.77556e-18,-0.0151158
1.74805,0.0349861,0.00181846,0.0825175,0.0163042,100.619,3.1225e-18,-0.0204933
1.75781,0.0434607,0.00168753,0.0914286,0.0230302,107.772,3.46945e-18,-0.0258709
1.76758,0.0445856,0.00162214,0.100721,0.0309677,97.0326,3.1225e-18,-0.0263827
1.77734,0.0457105,0.00159375,0.110013,0.0400608,86.2936,2.77556e-18,-0.0268944
1.78711,0.0468354,0.00161848,0.119305,0.0500715,75.5546,2.42861e-18,-0.0274062
1.79687,0.0479602,0.0016098,0.128598,0.0607775,64.8156,2.08167e-18,-0.0279179
1.80664,0.0490851,0.00158153,0.13789,0.0718561,54.0766,1.73472e-18,-0.0284297
1.81641,0.05021,0.00146496,0.147182,0.0829663,43.3376,1.38778e-18,-0.0289415
1.82617,0.0513349,0.00124374,0.156475,0.0937581,32.5986,1.04083e-18,-0.0294532
1.83594,0.0524597,0.000969492,0.165767,0.103966,21.8596,6.93889e-19,-0.029965
1.8457,0.0535846,0.000778594,0.175059,0.113388,11.1206,3.46945e-19,-0.0304768
1.85547,0.0547095,0.000719971,0.184351,0.121832,0.381593,0,-0.0309885
1.86523,0.0528777,0.0008025,0.176038,0.129206,-5.05599,0,-0.0264981
1.875,0.0510459,0.000998379,0.167724,0.135485,-10.4936,0,-0.0220077
1.88477,0.0492141,0.00122355,0.15941,0.14062,-15.9312,0,-0.0175173
1.89453,0.0473823,0.00146687,0.151096,0.144543,-21.3687,0,-0.0130269
1.9043,0.0455506,0.00168659,0.142782,0.147197,-26.8063,0,-0.00853654
1.91406,0.0437188,0.00186155,0.134468,0.148516,-32.2439,0,-0.00404615
1.92383,0.041887,0.0018699,0.126155,0.148507,-37.6815,0,0.000444249
1.93359,0.0400552,0.00172201,0.117841,0.147192,-43.1191,0,0.00493464
1.94336,0.0382234,0.00140563,0.109527,0.144624,-48.5567,0,0.00942504
1.95312,0.0363916,0.000999199,0.101213,0.140975,-53.9942,0,0.0139154
1.96289,0.0299388,0.000628242,0.0898689,0.136385,-54.3025,0,0.0158931
1.97266,0.0234859,0.00034333,0.0785247,0.131001,-54.6109,0,0.0178707
1.98242,0.017033,9.44824e-05,0.0671805,0.124946,-54.9192,0,0.0198483
1.99219,0.0105801,-0.000159756,0.0558363,0.118298,-55.2275,0,0.0218259
2.00195,0.00412724,-0.000410303,0.0444921,0.111169,-55.5358,0,0.0238035
2.01172,-0.00232564,-0.00059417,0.0331479,0.103677,-55.8441,0,0.0257811
2.02148,-0.00877852,-0.000621475,0.0218037,0.0959496,-56.1524,0,0.0277588
2.03125,-0.0152314,-0.000451582,0.0104595,0.088126,-56.4607,0,0.0297364
2.04102,-0.0216843,-0.000142764,-0.000884712,0.0803377,-56.769,0,0.031714
2.05078,-0.0281371,0.000234023,-0.0122289,0.0727354,-57.0773,0,0.0336916
2.06055,-0.0269463,0.000668555,-0.017735,0.0653628,-35.2121,1.38778e-18,0.0368333
2.07031,-0.0257555,0.00112995,-0.0232411,0.0583094,-13.347,2.77556e-18,0.0399749
2.08008,-0.0245647,0.00158769,-0.0287472,0.0515621,8.5182,4.16334e-18,0.0431166
2.08984,-0.0233739,0.00202175,-0.0342533,0.0452132,30.3834,5.55112e-18,0.0462582
2.09961,-0.022183,0.00240176,-0.0397594,0.0392894,52.2485,6.93889e-18,0.0493999
2.10937,-0.0209922,0.002723,-0.0452654,0.0338463,74.1137,8.32667e-18,0.0525416
2.11914,-0.0198014,0.00296452,-0.0507715,0.0289574,95.9789,9.71445e-18,0.0556832
2.12891,-0.0186106,0.00310166,-0.0562776,0.0245976,117.844,1.11022e-17,0.0588249
2.13867,-0.0174198,0.00310482,-0.0617837,0.0208378,139.709,1.249e-17,0.0619665
2.14844,-0.016229,0.00296695,-0.0672898,0.0175909,161.574,1.38778e-17,0.0651082
2.1582,-0.0130525,0.00269789,-0.0616944,0.0148812,175.173,1.38778e-17,0.0659018
2.16797,-0.00987597,0.00236411,-0.0560991,0.0126601,188.773,1.38778e-17,0.0666954
2.17773,-0.00669947,0.00199614,-0.0505037,0.0109453,202.372,1.38778e-17,0.0674889
2.1875,-0.00352298,0.00162618,-0.0449084,0.0096324,215.971,1.38778e-17,0.0682825
2.19727,-0.00034649,0.00123841,-0.039313,0.00872707,229.57,1.38778e-17,0.0690761
2.20703,0.00283,0.000858545,-0.0337177,0.00807648,243.169,1.38778e-17,0.0698697
2.2168,0.0060065,0.000495,-0.0281223,0.00761426,256.768,1.38778e-17,0.0706633
2.22656,0.00918299,0.000184629,-0.0225269,0.00727518,270.367,1.38778e-17,0.0714569
2.23633,0.0123595,4.74609e-06,-0.0169316,0.00696229,283.966,1.38778e-17,0.0722504
2.24609,0.015536,2.80078e-05,-0.0113362,0.00668376,297.565,1.38778e-17,0.073044
2.25586,0.0270921,0.00040125,-0.00424813,0.00640134,282.538,1.249e-17,0.0694064
2.26562,0.0386481,0.00126809,0.00283996,0.00608915,267.51,1.11022e-17,0.0657688
2.27539,0.0502042,0.00282469,0.00992806,0.00575804,252.482,9.71445e-18,0.0621312
2.28516,0.0617603,0.00515124,0.0170162,0.0054179,237.455,8.32667e-18,0.0584936
2.29492,0.0733164,0.00844802,0.0241043,0.00507129,222.427,6.93889e-18,0.054856
2.30469,0.0848725,0.0128816,0.0311924,0.00478286,207.4,5.55112e-18,0.0512184
2.31445,0.0964286,0.0184707,0.0382804,0.00460898,192.372,4.16334e-18,0.0475808
2.32422,0.107985,0.0254234,0.0453685,0.00448737,177.344,2.77556e-18,0.0439432
2.33398,0.119541,0.0336749,0.0524566,0.00436884,162.317,1.38778e-18,0.0403056
2.34375,0.131097,0.0431623,0.0595447,0.00428042,147.289,0,0.036668
2.35352,0.137653,0.0537267,0.0584866,0.00415614,124.412,0,0.0330845
2.36328,0.14421,0.0651036,0.0574285,0.00403072,101.536,0,0.029501
2.37305,0.150766,0.0769563,0.0563704,0.00385544,78.6588,0,0.0259175
2.38281,0.157323,0.0888495,0.0553122,0.00369867,55.782,0,0.022334
2.39258,0.163879,0.1004,0.0542541,0.00356458,32.9052,0,0.0187505
2.40234,0.170435,0.111214,0.053196,0.00345352,10.0285,0,0.015167
2.41211,0.176992,0.120987,0.0521379,0.00339337,-12.8483,0,0.0115835
2.42187,0.183548,0.12949,0.0510797,0.00330937,-35.7251,0,0.00799995
2.43164,0.190105,0.136537,0.0500216,0.00323479,-58.6018,0,0.00441644
2.44141,0.196661,0.142098,0.0489635,0.00314341,-81.4786,0,0.00083293
2.45117,0.184769,0.146123,0.0425854,0.00305112,-105.343,-2.08167e-18,0.00406009
2.46094,0.172877,0.148686,0.0362072,0.00295796,-129.208,-4.16334e-18,0.00728725
2.4707,0.160985,0.149865,0.0298291,0.00284854,-153.073,-6.245e-18,0.0105144
2.48047,0.149093,0.149689,0.0234509,0.00275739,-176.938,-8.32667e-18,0.0137416
2.49023,0.137201,0.148196,0.0170728,0.00268409,-200.802,-1.04083e-17,0.0169687
2.5,0.125309,0.145401,0.0106946,0.00262418,-224.667,-1.249e-17,0.0201959
2.50977,0.113417,0.141353,0.00431647,0.00256289,-248.532,-1.45717e-17,0.0234231
2.51953,0.101525,0.136157,-0.00206168,0.00249744,-272.397,-1.66533e-17,0.0266502
2.5293,0.0896332,0.12995,-0.00843983,0.00240844,-296.261,-1.8735e-17,0.0298774
2.53906,0.0777412,0.122958,-0.014818,0.00231896,-320.126,-2.08167e-17,0.0331046
2.54883,0.0653908,0.11535,-0.0174674,0.00223799,-311.565,-1.73472e-17,0.0387749
2.55859,0.0530404,0.107338,-0.0201168,0.00217195,-303.003,-1.38778e-17,0.0444452
2.56836,0.04069,0.0991006,-0.0227662,0.00213396,-294.442,-1.04083e-17,0.0501156
2.57812,0.0283396,0.0907553,-0.0254156,0.00208412,-285.88,-6.93889e-18,0.0557859
2.58789,0.0159892,0.0824326,-0.0280649,0.00202207,-277.319,-3.46945e-18,0.0614562
2.59766,0.00363874,0.0742047,-0.0307143,0.00194912,-268.757,-3.79023e-31,0.0671266
2.60742,-0.00871168,0.0661756,-0.0333637,0.00188716,-260.196,3.46945e-18,0.0727969
2.61719,-0.0210621,0.0584211,-0.0360131,0.00183771,-251.634,6.93889e-18,0.0784672
2.62695,-0.0334125,0.0510495,-0.0386625,0.0018143,-243.073,1.04083e-17,0.0841376
2.63672,-0.0457629,0.0441761,-0.0413119,0.00177545,-234.511,1.38778e-17,0.0898079
2.64648,-0.0492434,0.0378553,-0.0373593,0.00173959,-213.59,1.249e-17,0.0877544
2.65625,-0.0527238,0.0321455,-0.0334067,0.00170848,-192.669,1.11022e-17,0.0857008
2.66602,-0.0562043,0.0270592,-0.0294541,0.0016597,-171.748,9.71445e-18,0.0836472
2.67578,-0.0596847,0.0225808,-0.0255016,0.00164136,-150.827,8.32667e-18,0.0815937
2.68555,-0.0631652,0.0186504,-0.021549,0.00160872,-129.906,6.93889e-18,0.0795401
2.69531,-0.0666456,0.0153346,-0.0175964,0.00158481,-108.985,5.55112e-18,0.0774865
2.70508,-0.0701261,0.0124966,-0.0136438,0.00156313,-88.0639,4.16334e-18,0.075433
2.71484,-0.0736065,0.0103054,-0.00969118,0.00153448,-67.1428,2.77556e-18,0.0733794
2.72461,-0.077087,0.00872145,-0.00573859,0.0014799,-46.2218,1.38778e-18,0.0713258
2.73437,-0.0805674,0.00761435,-0.001786,0.00143238,-25.3007,0,0.0692723
2.74414,-0.071334,0.00692259,0.00501099,0.0013986,-9.75036,-6.93889e-19,0.0620089
2.75391,-0.0621006,0.00659452,0.011808,0.00138237,5.80003,-1.38778e-18,0.0547454
2.76367,-0.0528672,0.00645562,0.0186049,0.00140672,21.3504,-2.08167e-18,0.047482
2.77344,-0.0436337,0.00645832,0.0254019,0.00147946,36.9008,-2.77556e-18,0.0402186
2.7832,-0.0344003,0.00652576,0.0321989,0.00163125,52.4512,-3.46945e-18,0.0329551
2.79297,-0.0251669,0.00657908,0.0389959,0.00187395,68.0016,-4.16334e-18,0.0256917
2.80273,-0.0159335,0.00664037,0.0457929,0.00220863,83.552,-4.85723e-18,0.0184283
2.8125,-0.00670007,0.00670995,0.0525898,0.00266707,99.1024,-5.55112e-18,0.0111649
2.82227,0.00253335,0.00670576,0.0593868,0.00327097,114.653,-6.245e-18,0.00390143
2.83203,0.0117668,0.00667655,0.0661838,0.00408372,130.203,-6.93889e-18,-0.00336199
2.8418,0.0176276,0.00663372,0.077102,0.00517072,122.44,-5.55112e-18,-0.00871303
2.85156,0.0234884,0.00655339,0.0880203,0.00662511,114.676,-4.16334e-18,-0.0140641
2.86133,0.0293492,0.00655181,0.0989385,0.00854549,106.913,-2.77556e-18,-0.0194151
2.87109,0.03521,0.00663158,0.109857,0.0111137,99.1497,-1.38778e-18,-0.0247661
2.88086,0.0410709,0.00674517,0.120775,0.0143809,91.3864,-3.15853e-32,-0.0301172
2.89062,0.0469317,0.00685471,0.131693,0.0184949,83.623,1.38778e-18,-0.0354682
2.90039,0.0527925,0.00692221,0.142611,0.023497,75.8597,2.77556e-18,-0.0408193
2.91016,0.0586533,0.00686326,0.15353,0.0294603,68.0963,4.16334e-18,-0.0461703
2.91992,0.0645141,0.00673852,0.164448,0.0363327,60.333,5.55112e-18,-0.0515213
2.92969,0.070375,0.0066121,0.175366,0.0440737,52.5696,6.93889e-18,-0.0568724
2.93945,0.067692,0.00645683,0.172553,0.0525853,39.0279,6.41848e-18,-0.0521673
2.94922,0.065009,0.00633583,0.169739,0.0616472,25.4863,5.89806e-18,-0.0474621
2.95898,0.062326,0.00620895,0.166926,0.0710614,11.9446,5.37764e-18,-0.042757
2.96875,0.059643,0.00602147,0.164113,0.0805569,-1.59709,4.85723e-18,-0.0380519
2.97852,0.05696,0.00581408,0.161299,0.0898496,-15.1388,4.33681e-18,-0.0333468
2.98828,0.054277,0.0056003,0.158486,0.0986981,-28.6804,3.81639e-18,-0.0286416
2.99805,0.0515941,0.00537223,0.155672,0.106879,-42.2221,3.29597e-18,-0.0239365
3.00781,0.0489111,0.0051227,0.152859,0.1142,-55.7638,2.77556e-18,-0.0192314
3.01758,0.0462281,0.00485648,0.150046,0.12054,-69.3055,2.25514e-18,-0.0145262
3.02734,0.0435451,0.00458098,0.147232,0.125791,-82.8471,1.73472e-18,-0.00982112
3.03711,0.0365771,0.00427731,0.1354,0.129951,-83.2481,1.56125e-18,-0.00453651
3.04687,0.029609,0.0039571,0.123568,0.133029,-83.649,1.38778e-18,0.000748105
3.05664,0.022641,0.00366064,0.111736,0.135031,-84.05,1.21431e-18,0.00603272
3.06641,0.0156729,0.00339038,0.0999041,0.135982,-84.4509,1.04083e-18,0.0113173
3.07617,0.00870489,0.00311394,0.088072,0.135901,-84.8519,8.67362e-19,0.0166019
3.08594,0.00173685,0.00282747,0.07624,0.134877,-85.2528,6.93889e-19,0.0218866
3.0957,-0.00523119,0.00253034,0.0644079,0.132916,-85.6537,5.20417e-19,0.0271712
3.10547,-0.0121992,0.00221227,0.0525759,0.130107,-86.0547,3.46945e-19,0.0324558
3.11523,-0.0191673,0.00191423,0.0407438,0.126504,-86.4556,1.73472e-19,0.0377404
3.125,-0.0261353,0.00164769,0.0289117,0.122207,-86.8566,0,0.043025
3.13477,-0.0284867,0.00139679,0.0193179,0.117312,-69.7663,-1.38778e-18,0.0449863
3.14453,-0.0308382,0.00117205,0.00972405,0.111908,-52.676,-2.77556e-18,0.0469476
3.1543,-0.0331896,0.000955635,0.000130197,0.106119,-35.5857,-4.16334e-18,0.048909
3.16406,-0.035541,0.000712119,-0.00946365,0.100042,-18.4954,-5.55112e-18,0.0508703
3.17383,-0.0378925,0.000490371,-0.0190575,0.0937586,-1.40506,-6.93889e-18,0.0528316
3.18359,-0.0402439,0.000272227,-0.0286514,0.0873323,15.6852,-8.32667e-18,0.0547929
3.19336,-0.0425953,9.47461e-05,-0.0382452,0.080818,32.7755,-9.71445e-18,0.0567542
3.20312,-0.0449467,-6.45117e-05,-0.0478391,0.0742953,49.8658,-1.11022e-17,0.0587155
3.21289,-0.0472982,-0.000192275,-0.0574329,0.0678227,66.9561,-1.249e-17,0.0606769
3.22266,-0.0496496,-0.000345322,-0.0670268,0.0614476,84.0465,-1.38778e-17,0.0626382
3.23242,-0.0440847,-0.000468867,-0.0662035,0.0552649,110.335,-1.11022e-17,0.0631393
3.24219,-0.0385198,-0.000590479,-0.0653802,0.0493201,136.623,-8.32667e-18,0.0636403
3.25195,-0.0329548,-0.000688711,-0.0645569,0.0436754,162.912,-5.55112e-18,0.0641414
3.26172,-0.0273899,-0.000781758,-0.0637336,0.0383291,189.2,-2.77556e-18,0.0646425
3.27148,-0.021825,-0.000838477,-0.0629103,0.0333479,215.488,1.87971e-31,0.0651436
3.28125,-0.0162601,-0.00089502,-0.062087,0.0287206,241.777,2.77556e-18,0.0656447
3.29102,-0.0106951,-0.000932725,-0.0612637,0.0245182,268.065,5.55112e-18,0.0661458
3.30078,-0.00513021,-0.000971953,-0.0604404,0.0207062,294.354,8.32667e-18,0.0666468
3.31055,0.000434712,-0.000977754,-0.0596171,0.017369,320.642,1.11022e-17,0.0671479
3.32031,0.00599964,-0.00095291,-0.0587938,0.0144826,346.93,1.38778e-17,0.067649
3.33008,0.0141651,-0.000899912,-0.0470226,0.0120223,335.789,1.31839e-17,0.0651124
3.33984,0.0223305,-0.000787178,-0.0352514,0.0100569,324.647,1.249e-17,0.0625758
3.34961,0.030496,-0.000623262,-0.0234803,0.00843357,313.506,1.17961e-17,0.0600393
3.35937,0.0386614,-0.00036627,-0.0117091,0.00717932,302.364,1.11022e-17,0.0575027
3.36914,0.0468269,2.72461e-06,6.21023e-05,0.00621867,291.223,1.04083e-17,0.0549661
3.37891,0.0549923,0.000545156,0.0118333,0.00551238,280.081,9.71445e-18,0.0524295
3.38867,0.0631578,0.0013002,0.0236045,0.00505717,268.94,9.02056e-18,0.0498929
3.39844,0.0713233,0.00233437,0.0353756,0.00478515,257.798,8.32667e-18,0.0473563
3.4082,0.0794887,0.00369545,0.0471468,0.00463992,246.657,7.63278e-18,0.0448197
3.41797,0.0876542,0.00552287,0.058918,0.00460635,235.515,6.93889e-18,0.0422832
3.42773,0.0992789,0.00789384,0.0614527,0.0046541,211.083,5.89806e-18,0.0397829
3.4375,0.110904,0.0108228,0.0639875,0.00479487,186.652,4.85723e-18,0.0372826
3.44727,0.122528,0.0144556,0.0665222,0.00494467,162.22,3.81639e-18,0.0347823
3.45703,0.134153,0.0189312,0.069057,0.0051578,137.788,2.77556e-18,0.0322821
3.4668,0.145778,0.024187,0.0715917,0.00543542,113.357,1.73472e-18,0.0297818
3.47656,0.157403,0.0303546,0.0741264,0.00573325,88.925,6.93889e-19,0.0272815
3.48633,0.169027,0.0373211,0.0766612,0.00602666,64.4933,-3.46945e-19,0.0247813
3.49609,0.180652,0.0451037,0.0791959,0.00631324,40.0616,-1.38778e-18,0.022281
3.50586,0.192277,0.0535483,0.0817306,0.00655682,15.6299,-2.42861e-18,0.0197807
3.51562,0.203902,0.0624969,0.0842654,0.00668977,-8.80174,-3.46945e-18,0.0172804
3.52539,0.195959,0.0717476,0.075851,0.00675542,-38.2896,-4.51028e-18,0.0176243
3.53516,0.188017,0.0810604,0.0674366,0.00674452,-67.7775,-5.55112e-18,0.0179682
3.54492,0.180075,0.09018,0.0590222,0.0065954,-97.2654,-6.59195e-18,0.0183121
3.55469,0.172133,0.0988383,0.0506078,0.00635139,-126.753,-7.63278e-18,0.018656
3.56445,0.16419,0.106809,0.0421934,0.00603387,-156.241,-8.67362e-18,0.0189999
3.57422,0.156248,0.113887,0.033779,0.00559327,-185.729,-9.71445e-18,0.0193438
3.58398,0.148306,0.119937,0.0253646,0.00510393,-215.217,-1.07553e-17,0.0196877
3.59375,0.140364,0.12484,0.0169502,0.00458555,-244.705,-1.17961e-17,0.0200316
3.60352,0.132421,0.128566,0.00853582,0.00400485,-274.193,-1.2837e-17,0.0203755
3.61328,0.124479,0.131096,0.000121423,0.00338165,-303.68,-1.38778e-17,0.0207194
3.62305,0.111171,0.132487,-0.0082613,0.00271869,-304.51,-1.249e-17,0.0260173
3.63281,0.0978628,0.132778,-0.016644,0.00206382,-305.34,-1.11022e-17,0.0313153
3.64258,0.0845546,0.132036,-0.0250268,0.00138261,-306.169,-9.71445e-18,0.0366132
3.65234,0.0712464,0.130328,-0.0334095,0.000724775,-306.999,-8.32667e-18,0.0419111
3.66211,0.0579382,0.127706,-0.0417922,9.41016e-05,-307.828,-6.93889e-18,0.0472091
3.67188,0.04463,0.124226,-0.0501749,-0.000492334,-308.658,-5.55112e-18,0.052507
3.68164,0.0313218,0.119971,-0.0585577,-0.00100743,-309.487,-4.16334e-18,0.0578049
3.69141,0.0180136,0.115024,-0.0669404,-0.00144967,-310.317,-2.77556e-18,0.0631028
3.70117,0.00470538,0.109475,-0.0753231,-0.00182593,-311.146,-1.38778e-18,0.0684008
3.71094,-0.00860282,0.103434,-0.0837059,-0.00212282,-311.976,0,0.0736987
3.7207,-0.0157993,0.0970245,-0.0787061,-0.00236335,-285.534,0,0.0745788
3.73047,-0.0229957,0.0903776,-0.0737064,-0.00250831,-259.092,0,0.075459
3.74023,-0.0301922,0.0836387,-0.0687066,-0.00257968,-232.65,0,0.0763391
3.75,-0.0373887,0.0769121,-0.0637069,-0.00257183,-206.208,0,0.0772193
3.75977,-0.0445851,0.0703301,-0.0587071,-0.00245689,-179.766,0,0.0780994
3.76953,-0.0517816,0.0639565,-0.0537074,-0.00227417,-153.324,0,0.0789796
3.7793,-0.058978,0.0578583,-0.0487077,-0.00203098,-126.882,0,0.0798597
3.78906,-0.0661745,0.0520781,-0.0437079,-0.0017325,-100.44,0,0.0807398
3.79883,-0.073371,0.0466586,-0.0387082,-0.0013754,-73.9976,0,0.08162
3.80859,-0.0805674,0.0416113,-0.0337084,-0.000985225,-47.5556,0,0.0825001
3.81836,-0.0749877,0.0369642,-0.0239389,-0.000561768,-29.1628,6.93889e-19,0.0768629
3.82812,-0.069408,0.0327563,-0.0141693,-0.00010125,-10.77,1.38778e-18,0.0712257
3.83789,-0.0638283,0.028969,-0.0043998,0.000373975,7.62278,2.08167e-18,0.0655884
3.84766,-0.0582486,0.0256017,0.00536974,0.000854795,26.0156,2.77556e-18,0.0599512
3.85742,-0.0526689,0.0226709,0.0151393,0.00135372,44.4084,3.46945e-18,0.054314
3.86719,-0.0470893,0.0200891,0.0249088,0.00183439,62.8012,4.16334e-18,0.0486767
3.87695,-0.0415096,0.0178603,0.0346784,0.00230877,81.194,4.85723e-18,0.0430395
3.88672,-0.0359299,0.0159978,0.0444479,0.00277119,99.5868,5.55112e-18,0.0374023
3.89648,-0.0303502,0.0143544,0.0542175,0.00322611,117.98,6.245e-18,0.031765
3.90625,-0.0247705,0.0130718,0.063987,0.00365622,136.372,6.93889e-18,0.0261278
3.91602,-0.0121803,0.0119917,0.0746046,0.00409037,133.005,6.245e-18,0.0173788
3.92578,0.000409778,0.0110849,0.0852222,0.00452772,129.638,5.55112e-18,0.00862976
3.93555,0.0129999,0.0104021,0.0958398,0.00498615,126.27,4.85723e-18,-0.000119257
3.94531,0.02559,0.00985207,0.106457,0.00550436,122.903,4.16334e-18,-0.00886827
3.95508,0.0381802,0.00930973,0.117075,0.00607353,119.535,3.46945e-18,-0.0176173
3.96484,0.0507703,0.00885554,0.127693,0.00674549,116.168,2.77556e-18,-0.0263663
3.97461,0.0633604,0.00842865,0.13831,0.00764039,112.8,2.08167e-18,-0.0351153
3.98438,0.0759505,0.00805462,0.148928,0.00869367,109.433,1.38778e-18,-0.0438643
3.99414,0.0885407,0.00769213,0.159545,0.0100668,106.066,6.93889e-19,-0.0526134
4.00391,0.101131,0.00733731,0.170163,0.0117456,102.698,0,-0.0613624
4.01367,0.0984843,0.00704637,0.170703,0.0139052,78.1654,1.38778e-18,-0.0610449
4.02344,0.0958378,0.00678489,0.171243,0.0165168,53.6326,2.77556e-18,-0.0607273
4.0332,0.0931913,0.00652626,0.171784,0.0196838,29.0998,4.16334e-18,-0.0604098
4.04297,0.0905448,0.00628605,0.172324,0.0234784,4.56704,5.55112e-18,-0.0600923
4.05273,0.0878983,0.00597334,0.172864,0.0278992,-19.9658,6.93889e-18,-0.0597748
4.0625,0.0852518,0.00562187,0.173404,0.033006,-44.4986,8.32667e-18,-0.0594573
4.07227,0.0826053,0.00526837,0.173945,0.0387522,-69.0314,9.71445e-18,-0.0591397
4.08203,0.0799588,0.00491159,0.174485,0.0451126,-93.5642,1.11022e-17,-0.0588222
4.0918,0.0773123,0.00452165,0.175025,0.0519839,-118.097,1.249e-17,-0.0585047
4.10156,0.0746658,0.00415046,0.175566,0.0592665,-142.63,1.38778e-17,-0.0581872
4.11133,0.0650739,0.00379359,0.161938,0.066816,-143.102,1.17961e-17,-0.0485758
4.12109,0.0554821,0.00344757,0.14831,0.0744676,-143.574,9.71445e-18,-0.0389644
4.13086,0.0458903,0.00312703,0.134682,0.0820619,-144.046,7.63278e-18,-0.029353
4.14062,0.0362984,0.00284467,0.121054,0.0893902,-144.518,5.55112e-18,-0.0197416
4.15039,0.0267066,0.00260464,0.107426,0.096286,-144.99,3.46945e-18,-0.0101303
4.16016,0.0171147,0.00241573,0.0937976,0.102597,-145.462,1.38778e-18,-0.000518877
4.16992,0.00752288,0.00226963,0.0801696,0.108218,-145.934,-6.93889e-19,0.00909251
4.17969,-0.00206896,0.00216595,0.0665416,0.113025,-146.407,-2.77556e-18,0.0187039
4.18945,-0.0116608,0.00209232,0.0529136,0.116961,-146.879,-4.85723e-18,0.0283153
4.19922,-0.0212526,0.0020509,0.0392856,0.119977,-147.351,-6.93889e-18,0.0379267
4.20898,-0.0271841,0.00204231,0.0287401,0.122088,-130.604,-6.245e-18,0.0428151
4.21875,-0.0331156,0.00209587,0.0181945,0.12327,-113.858,-5.55112e-18,0.0477035
4.22852,-0.0390471,0.00218537,0.00764899,0.123541,-97.1114,-4.85723e-18,0.0525919
4.23828,-0.0449786,0.00231712,-0.00289656,0.122947,-80.3649,-4.16334e-18,0.0574803
4.24805,-0.05091,0.00247854,-0.0134421,0.121537,-63.6185,-3.46945e-18,0.0623688
4.25781,-0.0568415,0.00265368,-0.0239876,0.119331,-46.872,-2.77556e-18,0.0672572
4.26758,-0.062773,0.00281458,-0.0345332,0.116375,-30.1256,-2.08167e-18,0.0721456
4.27734,-0.0687045,0.00294164,-0.0450787,0.112764,-13.3791,-1.38778e-18,0.077034
4.28711,-0.0746359,0.00304594,-0.0556243,0.108557,3.36732,-6.93889e-19,0.0819224
4.29687,-0.0805674,0.00307257,-0.0661698,0.10385,20.1138,0,0.0868109
4.30664,-0.0737378,0.00306111,-0.0681543,0.0987221,55.106,2.77556e-18,0.0855555
4.31641,-0.0669083,0.00296936,-0.0701389,0.093294,90.0982,5.55112e-18,0.0843001
4.32617,-0.0600787,0.00281443,-0.0721234,0.0876577,125.09,8.32667e-18,0.0830447
4.33594,-0.0532491,0.00259055,-0.0741079,0.0818905,160.083,1.11022e-17,0.0817893
4.3457,-0.0464195,0.00231035,-0.0760925,0.0760942,195.075,1.38778e-17,0.0805339
4.35547,-0.03959,0.00195554,-0.078077,0.0703315,230.067,1.66533e-17,0.0792785
4.36523,-0.0327604,0.001553,-0.0800615,0.0646649,265.059,1.94289e-17,0.0780231
4.375,-0.0259308,0.00113886,-0.0820461,0.0591579,300.051,2.22045e-17,0.0767677
4.38477,-0.0191012,0.000687773,-0.0840306,0.0538626,335.044,2.498e-17,0.0755123
4.39453,-0.0122716,0.000257432,-0.0860152,0.0488031,370.036,2.77556e-17,0.0742569
4.4043,-0.00130931,-0.00014502,-0.0728059,0.044044,370.387,2.77556e-17,0.0686127
4.41406,0.00965303,-0.000496553,-0.0595967,0.0396043,370.739,2.77556e-17,0.0629685
4.42383,0.0206154,-0.000778975,-0.0463875,0.0355214,371.09,2.77556e-17,0.0573243
4.43359,0.0315777,-0.00099249,-0.0331783,0.0318269,371.441,2.77556e-17,0.0516801
4.44336,0.04254,-0.00110186,-0.0199691,0.0285079,371.793,2.77556e-17,0.0460359
4.45312,0.0535024,-0.00111305,-0.00675991,0.025551,372.144,2.77556e-17,0.0403917
4.46289,0.0644647,-0.00101988,0.00644929,0.0229855,372.495,2.77556e-17,0.0347475
4.47266,0.075427,-0.000799014,0.0196585,0.0207562,372.847,2.77556e-17,0.0291033
4.48242,0.0863894,-0.000436992,0.0328677,0.0188472,373.198,2.77556e-17,0.0234591
4.49219,0.0973517,5.28809e-05,0.0460769,0.0172311,373.55,2.77556e-17,0.017815
4.50195,0.108816,0.00068209,0.0536024,0.015912,339.049,2.498e-17,0.016817
4.51172,0.120279,0.00149104,0.0611279,0.0148241,304.549,2.22045e-17,0.0158191
4.52148,0.131743,0.00245361,0.0686535,0.0138966,270.049,1.94289e-17,0.0148211
4.53125,0.143207,0.00362162,0.076179,0.0131626,235.549,1.66533e-17,0.0138232
4.54102,0.154671,0.00501899,0.0837045,0.0125336,201.049,1.38778e-17,0.0128252
4.55078,0.166135,0.00668988,0.09123,0.0119685,166.549,1.11022e-17,0.0118273
4.56055,0.177599,0.00871644,0.0987555,0.0115026,132.049,8.32667e-18,0.0108294
4.57031,0.189062,0.011032,0.106281,0.0110387,97.5486,5.55112e-18,0.00983141
4.58008,0.200526,0.0137848,0.113807,0.0105798,63.0485,2.77556e-18,0.00883346
4.58984,0.21199,0.0170791,0.121332,0.0101591,28.5484,0,0.00783552
4.59961,0.206248,0.020797,0.113433,0.0097575,-4.94454,-2.77556e-18,0.0100477
4.60937,0.200505,0.0251293,0.105534,0.00935467,-38.4375,-5.55112e-18,0.0122598
4.61914,0.194763,0.0300288,0.0976353,0.00898866,-71.9304,-8.32667e-18,0.0144719
4.62891,0.189021,0.0355091,0.0897364,0.0086165,-105.423,-1.11022e-17,0.0166841
4.63867,0.183278,0.0415657,0.0818375,0.00832233,-138.916,-1.38778e-17,0.0188962
4.64844,0.177536,0.0481052,0.0739386,0.0079856,-172.409,-1.66533e-17,0.0211084
4.6582,0.171794,0.0550842,0.0660397,0.00769154,-205.902,-1.94289e-17,0.0233205
4.66797,0.166051,0.0623422,0.0581408,0.00740326,-239.395,-2.22045e-17,0.0255326
4.67773,0.160309,0.0697767,0.0502419,0.00713142,-272.888,-2.498e-17,0.0277448
4.6875,0.154567,0.0771854,0.042343,0.00690949,-306.381,-2.77556e-17,0.0299569
4.69727,0.136687,0.0844271,0.0293824,0.00668754,-313.098,-2.35922e-17,0.0349448
4.70703,0.118808,0.0913088,0.0164218,0.00644997,-319.815,-1.94289e-17,0.0399327
4.7168,0.100929,0.0976618,0.0034612,0.00623783,-326.532,-1.52656e-17,0.0449206
4.72656,0.0830499,0.103328,-0.00949941,0.00600926,-333.248,-1.11022e-17,0.0499085
4.73633,0.0651708,0.108195,-0.02246,0.00575268,-339.965,-6.93889e-18,0.0548964
4.74609,0.0472916,0.112192,-0.0354206,0.00552876,-346.682,-2.77556e-18,0.0598843
4.75586,0.0294124,0.115242,-0.0483812,0.00526887,-353.399,1.38778e-18,0.0648722
4.76562,0.0115332,0.11735,-0.0613419,0.0049945,-360.116,5.55112e-18,0.0698601
4.77539,-0.00634593,0.118538,-0.0743025,0.00471316,-366.833,9.71445e-18,0.074848
4.78516,-0.0242251,0.118811,-0.0872631,0.00443221,-373.55,1.38778e-17,0.0798359
4.79492,-0.0298593,0.11824,-0.0872631,0.00413728,-342.342,1.249e-17,0.0818543
4.80469,-0.0354936,0.116885,-0.0872631,0.00383496,-311.135,1.11022e-17,0.0838727
4.81445,-0.0411278,0.114799,-0.0872631,0.00353692,-279.928,9.71445e-18,0.0858912
4.82422,-0.046762,0.112059,-0.0872631,0.00326004,-248.721,8.32667e-18,0.0879096
4.83398,-0.0523963,0.108695,-0.0872631,0.00300419,-217.514,6.93889e-18,0.089928
4.84375,-0.0580305,0.104807,-0.0872631,0.00279047,-186.307,5.55112e-18,0.0919464
4.85352,-0.0636647,0.100448,-0.0872631,0.00259649,-155.1,4.16334e-18,0.0939648
4.86328,-0.069299,0.0957002,-0.0872631,0.00244456,-123.893,2.77556e-18,0.0959832
4.87305,-0.0749332,0.0906535,-0.0872631,0.00230681,-92.686,1.38778e-18,0.0980016
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-61.479,0,0.10002
4.89258,-0.0805674,0.0800138,-0.0732046,0.00206994,-37.439,0,0.0942447
4.90234,-0.0805674,0.0745905,-0.0591461,0.00194982,-13.3991,0,0.0884693
4.91211,-0.0805674,0.0692378,-0.0450876,0.00181562,10.6409,0,0.082694
4.92187,-0.0805674,0.0639771,-0.0310292,0.001658,34.6808,0,0.0769187
4.93164,-0.0805674,0.0588965,-0.0169707,0.0014751,58.7208,0,0.0711433
4.94141,-0.0805674,0.0539982,-0.00291221,0.0012682,82.7607,0,0.065368
4.95117,-0.0805674,0.0493664,0.0111463,0.0010248,106.801,0,0.0595927
4.96094,-0.0805674,0.0449752,0.0252048,0.000781992,130.841,0,0.0538173
4.9707,-0.0805674,0.0408724,0.0392632,0.000535078,154.881,0,0.048042
4.98047,-0.0805674,0.0370541,0.0533217,0.000287725,178.921,0,0.0422667
4.99023,-0.060101,0.0335469,0.0682519,4.90137e-05,179.346,0,0.0331198
5,-0.0396347,0.0303481,0.083182,-0.000141035,179.771,0,0.023973
5.00977,-0.0191683,0.0274759,0.0981122,-0.000302139,180.196,0,0.0148261
5.01953,0.00129807,0.0249136,0.113042,-0.00040333,180.622,0,0.00567927
5.0293,0.0217644,0.0226419,0.127972,-0.000436875,181.047,0,-0.00346758
5.03906,0.0422308,0.0206326,0.142903,-0.000417246,181.472,0,-0.0126144
5.04883,0.0626972,0.0188375,0.157833,-0.000323203,181.897,0,-0.0217613
5.05859,0.0831636,0.0172783,0.172763,-0.000172998,182.323,0,-0.0309081
5.06836,0.10363,0.0157928,0.187693,7.03418e-05,182.748,0,-0.040055
5.07812,0.124096,0.0145485,0.202623,0.000393838,183.173,0,-0.0492018
5.08789,0.124673,0.0133449,0.205843,0.000804463,149.316,1.38778e-18,-0.0541759
5.09766,0.12525,0.0121991,0.209063,0.00131924,115.459,2.77556e-18,-0.0591499
5.10742,0.125827,0.0111947,0.212282,0.00195768,81.6013,4.16334e-18,-0.0641239
5.11719,0.126404,0.010214,0.215502,0.0027646,47.744,5.55112e-18,-0.069098
5.12695,0.126981,0.00921952,0.218722,0.00376646,13.8867,6.93889e-18,-0.074072
5.13672,0.127558,0.00828483,0.221941,0.00499462,-19.9706,8.32667e-18,-0.079046
5.14648,0.128135,0.00741018,0.225161,0.00651299,-53.8278,9.71445e-18,-0.08402
5.15625,0.128712,0.00660179,0.228381,0.00833291,-87.6851,1.11022e-17,-0.0889941
5.16602,0.129289,0.00580644,0.231601,0.0105603,-121.542,1.249e-17,-0.0939681
5.17578,0.129866,0.00507287,0.23482,0.0131954,-155.4,1.38778e-17,-0.0989421
5.18555,0.117684,0.00443153,0.21698,0.016338,-168.93,8.32667e-18,-0.0888548
5.19531,0.105502,0.00388365,0.19914,0.020013,-182.461,2.77556e-18,-0.0787674
5.20508,0.0933202,0.00340854,0.1813,0.0242548,-195.992,-2.77556e-18,-0.06868
5.21484,0.0811381,0.00299496,0.16346,0.0290271,-209.523,-8.32667e-18,-0.0585926
5.22461,0.068956,0.00266139,0.14562,0.0343612,-223.054,-1.38778e-17,-0.0485052
5.23437,0.0567739,0.0023635,0.12778,0.0402362,-236.585,-1.94289e-17,-0.0384178
5.24414,0.0445918,0.00211365,0.109941,0.0465485,-250.115,-2.498e-17,-0.0283304
5.25391,0.0324098,0.00189082,0.0921006,0.0532392,-263.646,-3.05311e-17,-0.018243
5.26367,0.0202277,0.00171302,0.0742606,0.060179,-277.177,-3.60822e-17,-0.00815561
5.27344,0.00804562,0.00157406,0.0564206,0.0672812,-290.708,-4.16334e-17,0.00193178
5.2832,-0.000815684,0.00147946,0.0420523,0.0743492,-265.756,-3.747e-17,0.0118148
5.29297,-0.00967699,0.00143684,0.0276839,0.0812746,-240.803,-3.33067e-17,0.0216978
5.30273,-0.0185383,0.00142081,0.0133155,0.0878974,-215.851,-2.91434e-17,0.0315809
5.3125,-0.0273996,0.00145579,-0.00105285,0.0940864,-190.899,-2.498e-17,0.0414639
5.32227,-0.0362609,0.00151239,-0.0154212,0.0997112,-165.946,-2.08167e-17,0.0513469
5.33203,-0.0451222,0.0016079,-0.0297896,0.104676,-140.994,-1.66533e-17,0.06123
5.3418,-0.0539835,0.00170748,-0.044158,0.108879,-116.042,-1.249e-17,0.071113
5.35156,-0.0628448,0.001853,-0.0585263,0.112274,-91.0892,-8.32667e-18,0.080996
5.36133,-0.0717061,0.00199772,-0.0728947,0.114831,-66.1369,-4.16334e-18,0.0908791
5.37109,-0.0805674,0.00214811,-0.0872631,0.116513,-41.1846,0,0.100762
5.38086,-0.0805674,0.00231281,-0.0872631,0.11735,0.149455,2.77556e-18,0.10168
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,41.4835,5.55112e-18,0.102598
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,82.8175,8.32667e-18,0.103516
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,124.151,1.11022e-17,0.104433
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,165.486,1.38778e-17,0.105351
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,206.82,1.66533e-17,0.106269
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,248.154,1.94289e-17,0.107187
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,289.488,2.22045e-17,0.108105
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,330.822,2.498e-17,0.109022
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,372.156,2.77556e-17,0.10994
5.47852,-0.0610839,0.00389575,-0.0766366,0.0874319,372.295,2.498e-17,0.101221
5.48828,-0.0416004,0.00397893,-0.06601,0.0821359,372.434,2.22045e-17,0.0925011
5.49805,-0.0221169,0.00405639,-0.0553835,0.0767744,372.574,1.94289e-17,0.0837816
5.50781,-0.00263333,0.00412673,-0.0447569,0.071425,372.713,1.66533e-17,0.075062
5.51758,0.0168502,0.0041794,-0.0341304,0.0661513,372.853,1.38778e-17,0.0663425
5.52734,0.0363337,0.00418737,-0.0235039,0.061034,372.992,1.11022e-17,0.0576229
5.53711,0.0558172,0.00418784,-0.0128773,0.0560938,373.131,8.32667e-18,0.0489034
5.54688,0.0753008,0.00417867,-0.00225079,0.0514114,373.271,5.55112e-18,0.0401838
5.55664,0.0947843,0.00414686,0.00837574,0.0470102,373.41,2.77556e-18,0.0314643
5.56641,0.114268,0.00408422,0.0190023,0.0429054,373.55,0,0.0227447
5.57617,0.126677,0.00402249,0.0330909,0.0391296,349.14,-1.38778e-18,0.0166014
5.58594,0.139087,0.00397805,0.0471795,0.0356841,324.731,-2.77556e-18,0.0104582
5.5957,0.151496,0.00392288,0.0612681,0.0325926,300.322,-4.16334e-18,0.00431489
5.60547,0.163906,0.0039048,0.0753567,0.029845,275.913,-5.55112e-18,-0.00182839
5.61523,0.176315,0.00388652,0.0894453,0.0274085,251.503,-6.93889e-18,-0.00797167
5.625,0.188725,0.00387557,0.103534,0.025296,227.094,-8.32667e-18,-0.0141149
5.63477,0.201135,0.00391529,0.117623,0.0234807,202.685,-9.71445e-18,-0.0202582
5.64453,0.213544,0.00400863,0.131711,0.0218846,178.276,-1.11022e-17,-0.0264015
5.6543,0.225954,0.00419707,0.1458,0.0205134,153.866,-1.249e-17,-0.0325448
5.66406,0.238363,0.00448459,0.159888,0.0193295,129.457,-1.38778e-17,-0.0386881
5.67383,0.238363,0.00493834,0.152295,0.0182903,84.3227,-1.11022e-17,-0.0335369
5.68359,0.238363,0.00560575,0.144702,0.017345,39.1885,-8.32667e-18,-0.0283857
5.69336,0.238363,0.00652822,0.137109,0.0164824,-5.94582,-5.55112e-18,-0.0232345
5.70312,0.238363,0.00775052,0.129515,0.0156872,-51.0801,-2.77556e-18,-0.0180833
5.71289,0.238363,0.00936296,0.121922,0.0149004,-96.2144,1.26341e-31,-0.0129321
5.72266,0.238363,0.0113475,0.114329,0.0141396,-141.349,2.77556e-18,-0.0077809
5.73242,0.238363,0.01374,0.106736,0.0133482,-186.483,5.55112e-18,-0.0026297
5.74219,0.238363,0.0166934,0.0991426,0.0125588,-231.617,8.32667e-18,0.00252149
5.75195,0.238363,0.0201166,0.0915494,0.0117675,-276.751,1.11022e-17,0.00767268
5.76172,0.238363,0.0240808,0.0839562,0.0109569,-321.886,1.38778e-17,0.0128239
5.77148,0.212644,0.0285855,0.0668343,0.0101534,-327.052,1.11022e-17,0.02088
5.78125,0.186924,0.0336136,0.0497124,0.00936158,-332.218,8.32667e-18,0.0289361
5.79102,0.161205,0.0391218,0.0325904,0.0085991,-337.385,5.55112e-18,0.0369922
5.80078,0.135486,0.0450587,0.0154685,0.00784348,-342.551,2.77556e-18,0.0450483
5.81055,0.109766,0.0513575,-0.00165344,0.00716083,-347.718,5.03823e-31,0.0531044
5.82031,0.084047,0.057896,-0.0187754,0.0065153,-352.884,-2.77556e-18,0.0611605
5.83008,0.0583276,0.0645739,-0.0358973,0.00590517,-358.05,-5.55112e-18,0.0692166
5.83984,0.0326083,0.0712594,-0.0530192,0.00536933,-363.217,-8.32667e-18,0.0772727
5.84961,0.00688895,0.0778084,-0.0701412,0.00488077,-368.383,-1.11022e-17,0.0853288
5.85937,-0.0188304,0.0840875,-0.0872631,0.00442831,-373.55,-1.38778e-17,0.0933849
5.86914,-0.0250041,0.0899406,-0.0872631,0.00404045,-352.712,-1.249e-17,0.0980985
5.87891,-0.0311778,0.0952613,-0.0872631,0.00371537,-331.875,-1.11022e-17,0.102812
5.88867,-0.0373515,0.0999222,-0.0872631,0.00345123,-311.038,-9.71445e-18,0.107526
5.89844,-0.0435252,0.10385,-0.0872631,0.00324478,-290.201,-8.32667e-18,0.112239
5.9082,-0.0496989,0.106983,-0.0872631,0.00309047,-269.364,-6.93889e-18,0.116953
5.91797,-0.0558726,0.109278,-0.0872631,0.00299306,-248.527,-5.55112e-18,0.121667
5.92773,-0.0620463,0.110726,-0.0872631,0.00294595,-227.69,-4.16334e-18,0.12638
5.9375,-0.06822,0.111324,-0.0872631,0.00296921,-206.853,-2.77556e-18,0.131094
5.94727,-0.0743937,0.111116,-0.0872631,0.00302792,-186.016,-1.38778e-18,0.135808
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-165.179,0,0.140521
5.9668,-0.0805674,0.108454,-0.0807583,0.00325895,-122.017,2.77556e-18,0.132541
5.97656,-0.0805674,0.106126,-0.0742535,0.0033835,-78.8554,5.55112e-18,0.124561
5.98633,-0.0805674,0.103193,-0.0677487,0.00354231,-35.6938,8.32667e-18,0.116581
5.99609,-0.0805674,0.099747,-0.0612439,0.00371036,7.46775,1.11022e-17,0.108601
6.00586,-0.0805674,0.0958433,-0.0547391,0.00387463,50.6293,1.38778e-17,0.10062
6.01562,-0.0805674,0.0915801,-0.0482343,0.00402712,93.7909,1.66533e-17,0.0926403
6.02539,-0.0805674,0.0870337,-0.0417295,0.00415854,136.952,1.94289e-17,0.0846601
6.03516,-0.0805674,0.0822538,-0.0352247,0.00428282,180.114,2.22045e-17,0.0766799
6.04492,-0.0805674,0.0773527,-0.0287199,0.00439356,223.276,2.498e-17,0.0686998
6.05469,-0.0805674,0.0723904,-0.0222151,0.00447946,266.437,2.77556e-17,0.0607196
6.06445,-0.0623126,0.0674383,0.00237625,0.00452057,265.702,2.63678e-17,0.0500398
6.07422,-0.0440579,0.062587,0.0269676,0.00452722,264.968,2.498e-17,0.0393599
6.08398,-0.0258031,0.0578792,0.051559,0.00450117,264.233,2.35922e-17,0.0286801
6.09375,-0.00754834,0.0533567,0.0761504,0.00444727,263.498,2.22045e-17,0.0180002
6.10352,0.0107064,0.0490687,0.100742,0.0043355,262.764,2.08167e-17,0.00732036
6.11328,0.0289612,0.0450367,0.125333,0.00419625,262.029,1.94289e-17,-0.0033595
6.12305,0.047216,0.0412715,0.149925,0.00401555,261.294,1.80411e-17,-0.0140393
6.13281,0.0654707,0.0378023,0.174516,0.00380827,260.559,1.66533e-17,-0.0247192
6.14258,0.0837255,0.0345981,0.199107,0.00358854,259.825,1.52656e-17,-0.0353991
6.15234,0.10198,0.031713,0.223699,0.00333606,259.09,1.38778e-17,-0.0460789
6.16211,0.112636,0.0290789,0.225789,0.00306161,220.925,1.249e-17,-0.053286
6.17187,0.123292,0.0267453,0.227879,0.00277819,182.76,1.11022e-17,-0.0604932
6.18164,0.133948,0.024661,0.22997,0.0025113,144.596,9.71445e-18,-0.0677003
6.19141,0.144604,0.0228304,0.23206,0.00224748,106.431,8.32667e-18,-0.0749075
6.20117,0.15526,0.0211789,0.23415,0.00202611,68.2663,6.93889e-18,-0.0821146
6.21094,0.165916,0.0197718,0.23624,0.0018339,30.1016,5.55112e-18,-0.0893217
6.2207,0.176572,0.0184387,0.238331,0.00172055,-8.06315,4.16334e-18,-0.0965289
6.23047,0.187228,0.0173194,0.240421,0.0016979,-46.2279,2.77556e-18,-0.103736
6.24023,0.197884,0.0162147,0.242511,0.00178084,-84.3926,1.38778e-18,-0.110943
6.25,0.20854,0.0152049,0.244601,0.00200637,-122.557,0,-0.11815
6.25977,0.191279,0.0143183,0.232558,0.00239643,-147.657,-5.55112e-18,-0.110906
6.26953,0.174019,0.0133506,0.220514,0.00300337,-172.756,-1.11022e-17,-0.103662
6.2793,0.156758,0.0125319,0.20847,0.00384952,-197.855,-1.66533e-17,-0.0964173
6.28906,0.139498,0.0117454,0.196426,0.00500432,-222.954,-2.22045e-17,-0.0891729
6.29883,0.122237,0.0109441,0.184382,0.00645732,-248.053,-2.77556e-17,-0.0819286
6.30859,0.104976,0.0102115,0.172338,0.00829292,-273.153,-3.33067e-17,-0.0746842
6.31836,0.0877156,0.00961433,0.160294,0.0105439,-298.252,-3.88578e-17,-0.0674399
6.32812,0.070455,0.00901351,0.148251,0.0132196,-323.351,-4.44089e-17,-0.0601955
6.33789,0.0531944,0.00847061,0.136207,0.0163671,-348.45,-4.996e-17,-0.0529512
6.34766,0.0359337,0.0080018,0.124163,0.0199702,-373.55,-5.55112e-17,-0.0457069
6.35742,0.0242836,0.00763444,0.10302,0.0240961,-354.112,-4.85723e-17,-0.0311007
6.36719,0.0126335,0.00736646,0.0818777,0.0286858,-334.674,-4.16334e-17,-0.0164946
6.37695,0.000983381,0.00710265,0.0607351,0.0337214,-315.236,-3.46945e-17,-0.00188841
6.38672,-0.0106667,0.00688711,0.0395925,0.0391816,-295.798,-2.77556e-17,0.0127177
6.39648,-0.0223168,0.00670717,0.0184499,0.0449786,-276.36,-2.08167e-17,0.0273239
6.40625,-0.033967,0.00654466,-0.00269272,0.0510497,-256.922,-1.38778e-17,0.0419301
6.41602,-0.0456171,0.00642026,-0.0238353,0.057301,-237.484,-6.93889e-18,0.0565362
6.42578,-0.0572672,0.00628983,-0.0449779,0.0636224,-218.046,2.58845e-31,0.0711424
6.43555,-0.0689173,0.00610761,-0.0661205,0.0699076,-198.608,6.93889e-18,0.0857485
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-179.17,1.38778e-17,0.100355
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-125.737,1.249e-17,0.103934
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-72.305,1.11022e-17,0.107513
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,-18.8727,9.71445e-18,0.111092
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,34.5596,8.32667e-18,0.114671
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,87.9919,6.93889e-18,0.11825
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,141.424,5.55112e-18,0.121829
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,194.856,4.16334e-18,0.125408
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,248.289,2.77556e-18,0.128988
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,301.721,1.38778e-18,0.132567
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,355.153,0,0.136146
6.55273,-0.0666328,0.00214896,-0.0782535,0.108709,356.993,2.77556e-18,0.127656
6.5625,-0.0526983,0.00174105,-0.0692439,0.1076,358.833,5.55112e-18,0.119166
6.57227,-0.0387637,0.00136415,-0.0602343,0.105882,360.672,8.32667e-18,0.110677
6.58203,-0.0248291,0.00103134,-0.0512247,0.103593,362.512,1.11022e-17,0.102187
6.5918,-0.0108946,0.000733682,-0.0422152,0.100766,364.351,1.38778e-17,0.0936974
6.60156,0.00304,0.000500244,-0.0332056,0.0975021,366.191,1.66533e-17,0.0852077
6.61133,0.0169746,0.000301436,-0.024196,0.0938453,368.031,1.94289e-17,0.0767181
6.62109,0.0309091,0.000174141,-0.0151864,0.0898448,369.87,2.22045e-17,0.0682284
6.63086,0.0448437,9.87891e-05,-0.00617681,0.0855734,371.71,2.498e-17,0.0597387
6.64062,0.0587783,8.16504e-05,0.00283278,0.0810945,373.55,2.77556e-17,0.051249
6.65039,0.0767368,0.000116133,0.0240582,0.0764946,372.353,2.77556e-17,0.0384543
6.66016,0.0946952,0.000204873,0.0452837,0.0717973,371.157,2.77556e-17,0.0256597
6.66992,0.112654,0.000318896,0.0665092,0.067096,369.961,2.77556e-17,0.012865
6.67969,0.130612,0.000473848,0.0877347,0.0624079,368.765,2.77556e-17,7.03718e-05
6.68945,0.148571,0.000657539,0.10896,0.0578107,367.569,2.77556e-17,-0.0127243
6.69922,0.166529,0.000837539,0.130186,0.0533213,366.373,2.77556e-17,-0.0255189
6.70898,0.184488,0.00104121,0.151411,0.0490092,365.176,2.77556e-17,-0.0383136
6.71875,0.202446,0.00124937,0.172637,0.0448557,363.98,2.77556e-17,-0.0511083
6.72852,0.220405,0.00144105,0.193862,0.04096,362.784,2.77556e-17,-0.0639029
6.73828,0.238363,0.001627,0.215087,0.0372526,361.588,2.77556e-17,-0.0766976
6.74805,0.238363,0.00180721,0.208264,0.0338278,290.659,2.91434e-17,-0.0726206
6.75781,0.238363,0.00198442,0.201441,0.0306637,219.73,3.05311e-17,-0.0685435
6.76758,0.238363,0.00217468,0.194618,0.0277567,148.801,3.19189e-17,-0.0644665
6.77734,0.238363,0.00236771,0.187794,0.0251466,77.8716,3.33067e-17,-0.0603894
6.78711,0.238363,0.00258929,0.180971,0.0227711,6.94255,3.46945e-17,-0.0563124
6.79687,0.238363,0.00285354,0.174148,0.0206595,-63.9865,3.60822e-17,-0.0522354
6.80664,0.238363,0.00319983,0.167325,0.0187941,-134.916,3.747e-17,-0.0481583
6.81641,0.238363,0.00365578,0.160501,0.0171408,-205.845,3.88578e-17,-0.0440813
6.82617,0.238363,0.00425159,0.153678,0.0156717,-276.774,4.02456e-17,-0.0400043
6.83594,0.238363,0.00503909,0.146855,0.0143425,-347.703,4.16334e-17,-0.0359272
6.8457,0.218088,0.00603437,0.123443,0.0131713,-350.287,3.33067e-17,-0.0229578
6.85547,0.197813,0.00733497,0.100031,0.0121117,-352.872,2.498e-17,-0.00998837
6.86523,0.177539,0.00895336,0.0766196,0.0111617,-355.457,1.66533e-17,0.00298106
6.875,0.157264,0.0108854,0.0532078,0.010268,-358.041,8.32667e-18,0.0159505
6.88477,0.136989,0.0132402,0.029796,0.00947156,-360.626,0,0.0289199
6.89453,0.116714,0.0160759,0.00638415,0.00872484,-363.211,-8.32667e-18,0.0418894
6.9043,0.0964392,0.0193154,-0.0170277,0.00804776,-365.795,-1.66533e-17,0.0548588
6.91406,0.0761644,0.0230761,-0.0404395,0.00742611,-368.38,-2.498e-17,0.0678282
6.92383,0.0558895,0.0272965,-0.0638513,0.00686338,-370.965,-3.33067e-17,0.0807977
6.93359,0.0356147,0.03199,-0.0872631,0.00639996,-373.55,-4.16334e-17,0.0937671
6.94336,0.0239965,0.0370958,-0.0872631,0.0059782,-368.635,-3.747e-17,0.103209
6.95312,0.0123783,0.0425875,-0.0872631,0.00562011,-363.721,-3.33067e-17,0.112652
6.96289,0.000760066,0.0483841,-0.0872631,0.00535008,-358.807,-2.91434e-17,0.122094
6.97266,-0.0108581,0.0544053,-0.0872631,0.00514403,-353.893,-2.498e-17,0.131537
6.98242,-0.0224764,0.0605342,-0.0872631,0.00496421,-348.978,-2.08167e-17,0.140979
6.99219,-0.0340946,0.0666614,-0.0872631,0.00484813,-344.064,-1.66533e-17,0.150421
7.00195,-0.0457128,0.072673,-0.0872631,0.00477712,-339.15,-1.249e-17,0.159864
7.01172,-0.057331,0.0784554,-0.0872631,0.00473865,-334.236,-8.32667e-18,0.169306
7.02148,-0.0689492,0.083874,-0.0872631,0.00469254,-329.321,-4.16334e-18,0.178748
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-324.407,0,0.188191
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-254.612,-1.38778e-18,0.180698
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-184.816,-2.77556e-18,0.173205
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-115.02,-4.16334e-18,0.165712
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-45.2245,-5.55112e-18,0.158219
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,24.5711,-6.93889e-18,0.150726
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,94.3668,-8.32667e-18,0.143233
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,164.162,-9.71445e-18,0.13574
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,233.958,-1.11022e-17,0.128247
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,303.754,-1.249e-17,0.120754
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,373.55,-1.38778e-17,0.113261
7.13867,-0.0641225,0.09888,-0.0559897,0.00400852,373.55,-9.71445e-18,0.0960978
7.14844,-0.0476775,0.0959951,-0.0247163,0.00393457,373.55,-5.55112e-18,0.0789341
7.1582,-0.0312326,0.0926604,0.00655706,0.00388069,373.55,-1.38778e-18,0.0617705
7.16797,-0.0147877,0.0889591,0.0378304,0.00383812,373.55,2.77556e-18,0.0446069
7.17773,0.00165728,0.0849476,0.0691038,0.00382061,373.55,6.93889e-18,0.0274432
7.1875,0.0181022,0.0806937,0.100377,0.00381275,373.55,1.11022e-17,0.0102796
7.19727,0.0345472,0.0762557,0.131651,0.00382148,373.55,1.52656e-17,-0.00688405
7.20703,0.0509921,0.0717083,0.162924,0.00384079,373.55,1.94289e-17,-0.0240477
7.2168,0.067437,0.0671166,0.194197,0.00385913,373.55,2.35922e-17,-0.0412113
7.22656,0.083882,0.0625342,0.225471,0.00389599,373.55,2.77556e-17,-0.058375
7.23633,0.0993301,0.0580237,0.227384,0.00393047,330.792,2.498e-17,-0.0670994
7.24609,0.114778,0.0536375,0.229297,0.0039452,288.034,2.22045e-17,-0.0758239
7.25586,0.130226,0.049412,0.23121,0.00394216,245.276,1.94289e-17,-0.0845483
7.26562,0.145674,0.0453843,0.233123,0.00393179,202.518,1.66533e-17,-0.0932727
7.27539,0.161123,0.0415787,0.235036,0.00389396,159.76,1.38778e-17,-0.101997
7.28516,0.176571,0.0380221,0.236949,0.00384223,117.002,1.11022e-17,-0.110722
7.29492,0.192019,0.0347263,0.238862,0.00376298,74.2446,8.32667e-18,-0.119446
7.30469,0.207467,0.0316863,0.240775,0.00365147,31.4868,5.55112e-18,-0.128171
7.31445,0.222915,0.0288983,0.242688,0.00351955,-11.2711,2.77556e-18,-0.136895
7.32422,0.238363,0.0264047,0.244601,0.00338563,-54.0289,0,-0.145619
7.33398,0.224873,0.0241314,0.242684,0.00326687,-85.981,1.38778e-18,-0.140047
7.34375,0.211384,0.0221387,0.240766,0.00314575,-117.933,2.77556e-18,-0.134475
7.35352,0.197894,0.0203428,0.238848,0.00305739,-149.885,4.16334e-18,-0.128903
7.36328,0.184404,0.0188073,0.23693,0.00300519,-181.837,5.55112e-18,-0.12333
7.37305,0.170914,0.0174248,0.235013,0.00302183,-213.789,6.93889e-18,-0.117758
7.38281,0.157425,0.0162511,0.233095,0.00314232,-245.741,8.32667e-18,-0.112186
7.39258,0.143935,0.0152234,0.231177,0.00338109,-277.693,9.71445e-18,-0.106614
7.40234,0.130445,0.0142827,0.22926,0.00377273,-309.645,1.11022e-17,-0.101042
7.41211,0.116955,0.0135105,0.227342,0.0043268,-341.597,1.249e-17,-0.0954693
7.42188,0.103465,0.0127893,0.225424,0.0050804,-373.55,1.38778e-17,-0.089897
7.43164,0.0850622,0.0121199,0.194155,0.00608561,-373.55,1.52656e-17,-0.0705608
7.44141,0.0666589,0.0115757,0.162887,0.00737411,-373.55,1.66533e-17,-0.0512245
7.45117,0.0482556,0.0110577,0.131618,0.0089378,-373.55,1.80411e-17,-0.0318883
7.46094,0.0298523,0.0105557,0.100349,0.0108484,-373.55,1.94289e-17,-0.012552
7.4707,0.011449,0.0101458,0.0690805,0.0131164,-373.55,2.08167e-17,0.00678424
7.48047,-0.00695426,0.00978521,0.0378118,0.0157458,-373.55,2.22045e-17,0.0261205
7.49023,-0.0253575,0.00944563,0.00654305,0.0187522,-373.55,2.35922e-17,0.0454568
7.5,-0.0437608,0.00911517,-0.0247257,0.0221409,-373.55,2.498e-17,0.064793
7.50977,-0.0621641,0.00885439,-0.0559944,0.0259238,-373.55,2.63678e-17,0.0841293
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-373.55,2.77556e-17,0.103466
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-303.209,2.498e-17,0.110134
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-232.868,2.22045e-17,0.116803
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-162.527,1.94289e-17,0.123472
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-92.1858,1.66533e-17,0.130141
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-21.8449,1.38778e-17,0.13681
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,48.496,1.11022e-17,0.143479
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,118.837,8.32667e-18,0.150148
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,189.178,5.55112e-18,0.156817
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,259.519,2.77556e-18,0.163485
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,329.86,0,0.170154
7.62695,-0.0785925,0.00555009,-0.0809558,0.0840427,334.229,0,0.160954
7.63672,-0.0766176,0.00523687,-0.0746485,0.0877411,338.598,0,0.151754
7.64648,-0.0746427,0.00491183,-0.0683412,0.0909348,342.967,0,0.142553
7.65625,-0.0726678,0.00456144,-0.0620338,0.0935788,347.336,0,0.133353
7.66602,-0.0706928,0.00420167,-0.0557265,0.0956384,351.705,0,0.124153
7.67578,-0.0687179,0.00387097,-0.0494192,0.0971126,356.074,0,0.114953
7.68555,-0.066743,0.00352386,-0.0431119,0.0980247,360.443,0,0.105752
7.69531,-0.0647681,0.00316421,-0.0368046,0.0983586,364.812,0,0.096552
7.70508,-0.0627932,0.00280591,-0.0304973,0.0981405,369.181,0,0.0873517
7.71484,-0.0608183,0.00244254,-0.02419,0.0974009,373.55,0,0.0781514
7.72461,-0.0309001,0.00208406,0.00268918,0.0961749,373.55,2.77556e-18,0.060359
7.73438,-0.000981999,0.00173112,0.0295683,0.0944979,373.55,5.55112e-18,0.0425665
7.74414,0.0289361,0.00138864,0.0564475,0.0924006,373.55,8.32667e-18,0.024774
7.75391,0.0588543,0.00106359,0.0833266,0.0899513,373.55,1.11022e-17,0.00698154
7.76367,0.0887724,0.000757266,0.110206,0.0871654,373.55,1.38778e-17,-0.0108109
7.77344,0.118691,0.000475254,0.137085,0.0841135,373.55,1.66533e-17,-0.0286034
7.7832,0.148609,0.000217588,0.163964,0.080824,373.55,1.94289e-17,-0.0463959
7.79297,0.178527,-5.56641e-06,0.190843,0.0773629,373.55,2.22045e-17,-0.0641883
7.80273,0.208445,-0.000198164,0.217722,0.0737524,373.55,2.498e-17,-0.0819808
7.8125,0.238363,-0.000344121,0.244601,0.0700627,373.55,2.77556e-17,-0.0997733
7.82227,0.238363,-0.000460078,0.244601,0.0663232,299.301,2.498e-17,-0.101295
7.83203,0.238363,-0.000554941,0.244601,0.0625781,225.053,2.22045e-17,-0.102817
7.8418,0.238363,-0.000607119,0.244601,0.0588635,150.805,1.94289e-17,-0.104338
7.85156,0.238363,-0.000630088,0.244601,0.0552163,76.5573,1.66533e-17,-0.10586
7.86133,0.238363,-0.00063457,0.244601,0.0516571,2.30923,1.38778e-17,-0.107381
7.87109,0.238363,-0.00058752,0.244601,0.0482194,-71.9388,1.11022e-17,-0.108903
7.88086,0.238363,-0.000518818,0.244601,0.0449007,-146.187,8.32667e-18,-0.110425
7.89062,0.238363,-0.00041168,0.244601,0.0417521,-220.435,5.55112e-18,-0.111946
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-294.683,2.77556e-18,-0.113468
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-368.931,0,-0.11499
7.91992,0.227051,0.000184512,0.211415,0.0332818,-369.393,2.77556e-18,-0.0958722
7.92969,0.215738,0.000540146,0.178229,0.0308279,-369.855,5.55112e-18,-0.0767547
7.93945,0.204426,0.000962197,0.145042,0.0285356,-370.317,8.32667e-18,-0.0576372
7.94922,0.193114,0.00152139,0.111856,0.0264294,-370.778,1.11022e-17,-0.0385198
7.95898,0.181801,0.00221385,0.0786692,0.0245155,-371.24,1.38778e-17,-0.0194023
7.96875,0.170489,0.00308698,0.0454827,0.0227222,-371.702,1.66533e-17,-0.000284894
7.97852,0.159177,0.00413197,0.0122963,0.0211061,-372.164,1.94289e-17,0.0188326
7.98828,0.147865,0.00537615,-0.0208902,0.0196557,-372.626,2.22045e-17,0.03795
7.99805,0.136552,0.00685002,-0.0540766,0.0183115,-373.088,2.498e-17,0.0570675
8.00781,0.12524,0.00862295,-0.0872631,0.0170949,-373.55,2.77556e-17,0.0761849
8.01758,0.12524,0.0106968,-0.0872631,0.0159811,-373.55,2.77556e-17,0.0761849
8.02734,0.12524,0.0131125,-0.0872631,0.0149871,-373.55,2.77556e-17,0.0761849
8.03711,0.12524,0.0157928,-0.0872631,0.0140733,-373.55,2.77556e-17,0.0761849
8.04688,0.12524,0.0188997,-0.0872631,0.0132493,-373.55,2.77556e-17,0.0761849
8.05664,0.12524,0.0223185,-0.0872631,0.0125028,-373.55,2.77556e-17,0.0761849
8.06641,0.12524,0.0261137,-0.0872631,0.0118269,-373.55,2.77556e-17,0.0761849
8.07617,0.12524,0.0302598,-0.0872631,0.0112127,-373.55,2.77556e-17,0.0761849
8.08594,0.12524,0.0347075,-0.0872631,0.0107042,-373.55,2.77556e-17,0.0761849


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_15.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-342.36631697373156, LMmax=342.36631697373156,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-0.00158365,0.000167871,1.03105e-05,-8.83008e-05,-0.413534,0,0.000126811
0.00976562,0.00366932,-0.000528516,-3.26941e-05,-7.39453e-05,1.23437,1.15648e-19,-0.00037675
0.0195312,0.00892229,0.00177949,-7.56986e-05,-8.17969e-05,2.88227,2.31296e-19,-0.000880312
0.0292969,0.0141753,0.00623666,-0.000118703,-7.61426e-05,4.53017,3.46945e-19,-0.00138387
0.0390625,0.0194282,0.0107096,-0.000161708,-7.6084e-05,6.17807,4.62593e-19,-0.00188744
0.0488281,0.0246812,0.0169175,-0.000204712,-7.84277e-05,7.82597,5.78241e-19,-0.002391
0.0585937,0.0299342,0.0226649,-0.000247717,-7.78711e-05,9.47388,6.93889e-19,-0.00289456
0.0683594,0.0351871,0.0291633,-0.000290722,-8.21484e-05,11.1218,8.09538e-19,-0.00339812
0.078125,0.0404401,0.0361316,-0.000333726,-7.48828e-05,12.7697,9.25186e-19,-0.00390168
0.0878906,0.0456931,0.0433592,-0.000376731,-8.19727e-05,14.4176,1.04083e-18,-0.00440524
0.0976562,0.0509461,0.0494655,-0.000419735,-8.50781e-05,16.0655,1.15648e-18,-0.0049088
0.107422,0.056199,0.0555564,-0.00046274,-7.81641e-05,17.7134,1.27213e-18,-0.00541237
0.117187,0.061452,0.0615928,-0.000505744,-7.75488e-05,19.3613,1.38778e-18,-0.00591593
0.126953,0.066705,0.0674141,-0.000548749,-8.7041e-05,21.0092,1.50343e-18,-0.00641949
0.136719,0.0719579,0.0720656,-0.000591754,-7.30664e-05,22.6571,1.61908e-18,-0.00692305
0.146484,0.0772109,0.0756898,-0.000634758,-7.81055e-05,24.305,1.73472e-18,-0.00742661
0.15625,0.0761606,0.0786485,-0.000163225,-8.35547e-05,10.3368,1.15648e-18,-0.00324994
0.166016,0.0751103,0.0811464,0.000308308,-7.54687e-05,-3.63144,5.78241e-19,0.000926728
0.175781,0.07406,0.0827792,0.000779841,-8.27344e-05,-17.5997,-6.16298e-32,0.0051034
0.185547,0.0730097,0.083103,0.00125137,-8.63965e-05,-31.5679,-5.78241e-19,0.00928007
0.195312,0.0719595,0.0826074,0.00172291,-6.86133e-05,-45.5361,-1.15648e-18,0.0134567
0.205078,0.0709092,0.0817104,0.00219444,-7.79883e-05,-59.5043,-1.73472e-18,0.0176334
0.214844,0.0698589,0.080233,0.00266597,-8.4873e-05,-73.4725,-2.31296e-18,0.0218101
0.224609,0.0688086,0.07774,0.00313751,-8.21484e-05,-87.4407,-2.89121e-18,0.0259867
0.234375,0.0677583,0.074549,0.00360904,-7.90723e-05,-101.409,-3.46945e-18,0.0301634
0.244141,0.066708,0.0710731,0.00408057,-7.37988e-05,-115.377,-4.04769e-18,0.0343401
0.253906,0.0656577,0.0675678,0.0045521,-8.20898e-05,-129.345,-4.62593e-18,0.0385168
0.263672,0.0646074,0.0634644,0.00502364,-7.59668e-05,-143.314,-5.20417e-18,0.0426934
0.273437,0.0635571,0.0586665,0.00549517,-8.36719e-05,-157.282,-5.78241e-18,0.0468701
0.283203,0.0625068,0.0538743,0.0059667,-8.15332e-05,-171.25,-6.36065e-18,0.0510468
0.292969,0.0614565,0.049429,0.00643824,-7.2041e-05,-185.218,-6.93889e-18,0.0552234
0.302734,0.0559888,0.0452016,0.00499338,-8.2998e-05,-186.359,-6.4763e-18,0.0565211
0.3125,0.050521,0.0406843,0.00354852,-8.09473e-05,-187.499,-6.01371e-18,0.0578187
0.322266,0.0450532,0.0361784,0.00210366,-7.76074e-05,-188.639,-5.55112e-18,0.0591163
0.332031,0.0395855,0.0319314,0.000658797,-8.4375e-05,-189.779,-5.08852e-18,0.0604139
0.341797,0.0341177,0.0277971,-0.000786063,-8.0127e-05,-190.92,-4.62593e-18,0.0617115
0.351562,0.0286499,0.0235748,-0.00223092,-7.05176e-05,-192.06,-4.16334e-18,0.0630091
0.361328,0.0231822,0.0191971,-0.00367578,-7.62305e-05,-193.2,-3.70074e-18,0.0643067
0.371094,0.0177144,0.0153979,-0.00512064,-7.95703e-05,-194.341,-3.23815e-18,0.0656044
0.380859,0.0122466,0.0122333,-0.0065655,-7.06641e-05,-195.481,-2.77556e-18,0.066902
0.390625,0.00677886,0.00936138,-0.00801036,-7.04004e-05,-196.621,-2.31296e-18,0.0681996
0.400391,0.00131109,0.00664181,-0.00945522,-7.36816e-05,-197.762,-1.85037e-18,0.0694972
0.410156,-0.00415667,0.00432146,-0.0109001,-6.91406e-05,-198.902,-1.38778e-18,0.0707948
0.419922,-0.00962444,0.00276334,-0.0123449,-7.49414e-05,-200.042,-9.25186e-19,0.0720924
0.429687,-0.0150922,0.00249876,-0.0137898,-7.59668e-05,-201.183,-4.62593e-19,0.07339
0.439453,-0.02056,0.00234141,-0.0152347,-7.62891e-05,-202.323,0,0.0746877
0.449219,-0.0192297,0.00206013,-0.0122108,-7.55859e-05,-185.368,3.46945e-19,0.0691004
0.458984,-0.0178994,0.00205078,-0.00918698,-7.16602e-05,-168.413,6.93889e-19,0.0635131
0.46875,-0.016569,0.00209259,-0.00616314,-7.43848e-05,-151.458,1.04083e-18,0.0579259
0.478516,-0.0152387,0.00208796,-0.0031393,-6.83789e-05,-134.503,1.38778e-18,0.0523386
0.488281,-0.0139084,0.00175919,-0.000115464,-7.55859e-05,-117.548,1.73472e-18,0.0467513
0.498047,-0.0125781,0.00141387,0.00290838,-5.8623e-05,-100.594,2.08167e-18,0.0411641
0.507812,-0.0112478,0.00130576,0.00593222,-4.46484e-05,-83.6386,2.42861e-18,0.0355768
0.517578,-0.00991749,0.001499,0.00895606,1.54395e-05,-66.6837,2.77556e-18,0.0299896
0.527344,-0.00858718,0.00159047,0.0119799,0.0001425,-49.7288,3.1225e-18,0.0244023
0.537109,-0.00725687,0.00144677,0.0150037,0.0003946,-32.774,3.46945e-18,0.018815
0.546875,-0.00592656,0.00124441,0.0180276,0.000915645,-15.8191,3.81639e-18,0.0132278
0.556641,-0.00459625,0.00119496,0.0210514,0.00187931,1.13583,4.16334e-18,0.00764051
0.566406,-0.00326594,0.00120141,0.0240753,0.00353174,18.0907,4.51028e-18,0.00205324
0.576172,-0.00193563,0.00113628,0.0270991,0.00621015,35.0456,4.85723e-18,-0.00353402
0.585937,-0.000605321,0.00110414,0.0301229,0.0102642,52.0005,5.20417e-18,-0.00912128
0.595703,0.00173366,0.00115491,0.0390722,0.0159452,48.7537,4.85723e-18,-0.00887584
0.605469,0.00407264,0.00121673,0.0480214,0.0234922,45.507,4.51028e-18,-0.0086304
0.615234,0.00641162,0.00111357,0.0569706,0.0328302,42.2602,4.16334e-18,-0.00838496
0.625,0.0087506,0.000911279,0.0659198,0.0437045,39.0134,3.81639e-18,-0.00813952
0.634766,0.0110896,0.000876182,0.074869,0.0556722,35.7667,3.46945e-18,-0.00789408
0.644531,0.0134286,0.00101754,0.0838182,0.0681532,32.5199,3.1225e-18,-0.00764864
0.654297,0.0157675,0.00110912,0.0927674,0.0806633,29.2731,2.77556e-18,-0.00740321
0.664062,0.0181065,0.00103626,0.101717,0.0928373,26.0263,2.42861e-18,-0.00715777
0.673828,0.0204455,0.000900674,0.110666,0.104538,22.7796,2.08167e-18,-0.00691233
0.683594,0.0227845,0.000855117,0.119615,0.115694,19.5328,1.73472e-18,-0.00666689
0.693359,0.0251235,0.000870762,0.128564,0.126192,16.286,1.38778e-18,-0.00642145
0.703125,0.0274625,0.000878408,0.137514,0.135848,13.0393,1.04083e-18,-0.00617601
0.712891,0.0298014,0.000879023,0.146463,0.14432,9.79251,6.93889e-19,-0.00593057
0.722656,0.0321404,0.000923174,0.155412,0.151297,6.54574,3.46945e-19,-0.00568513
0.732422,0.0344794,0.000935889,0.164361,0.156589,3.29897,0,-0.00543969
0.742187,0.0328868,0.0008354,0.15777,0.160224,-0.988018,-5.78241e-19,-0.00444379
0.751953,0.0312941,0.000708018,0.151179,0.162346,-5.27501,-1.15648e-18,-0.00344788
0.761719,0.0297015,0.00068124,0.144588,0.163068,-9.562,-1.73472e-18,-0.00245198
0.771484,0.0281089,0.000796436,0.137997,0.162429,-13.849,-2.31296e-18,-0.00145608
0.78125,0.0265163,0.000877646,0.131406,0.160334,-18.136,-2.89121e-18,-0.000460178
0.791016,0.0249236,0.000836396,0.124814,0.156807,-22.423,-3.46945e-18,0.000535724
0.800781,0.023331,0.000712881,0.118223,0.151931,-26.71,-4.04769e-18,0.00153163
0.810547,0.0217384,0.000648691,0.111632,0.145976,-30.997,-4.62593e-18,0.00252753
0.820312,0.0201457,0.000652295,0.105041,0.139164,-35.2839,-5.20417e-18,0.00352343
0.830078,0.0185531,0.000669932,0.09845,0.131708,-39.5709,-5.78241e-18,0.00451933
0.839844,0.0169605,0.000690996,0.0918589,0.123616,-43.8579,-6.36065e-18,0.00551523
0.849609,0.0153679,0.000729258,0.0852678,0.114969,-48.1449,-6.93889e-18,0.00651114
0.859375,0.0137752,0.000734941,0.0786767,0.105964,-52.4319,-7.51714e-18,0.00750704
0.869141,0.0121826,0.00065209,0.0720856,0.0968286,-56.7189,-8.09538e-18,0.00850294
0.878906,0.01059,0.000553242,0.0654945,0.0878534,-61.0059,-8.67362e-18,0.00949884
0.888672,0.00753802,0.000525469,0.057733,0.0790897,-50.3195,-7.63278e-18,0.0124068
0.898437,0.00448606,0.000617432,0.0499716,0.0705057,-39.633,-6.59195e-18,0.0153147
0.908203,0.00143411,0.000693662,0.0422101,0.0620663,-28.9466,-5.55112e-18,0.0182226
0.917969,-0.00161785,0.000681445,0.0344487,0.0538161,-18.2602,-4.51028e-18,0.0211306
0.927734,-0.0046698,0.000592266,0.0266873,0.0458515,-7.57372,-3.46945e-18,0.0240385
0.9375,-0.00772175,0.000530713,0.0189258,0.0383788,3.11271,-2.42861e-18,0.0269464
0.947266,-0.0107737,0.000521162,0.0111644,0.0315341,13.7991,-1.38778e-18,0.0298544
0.957031,-0.0138257,0.000544395,0.00340296,0.025375,24.4856,-3.46945e-19,0.0327623
0.966797,-0.0168776,0.000575566,-0.00435848,0.0200393,35.172,6.93889e-19,0.0356702
0.976562,-0.0199296,0.000595928,-0.0121199,0.0155723,45.8584,1.73472e-18,0.0385782
0.986328,-0.0229815,0.000596309,-0.0198814,0.0120237,56.5449,2.77556e-18,0.0414861
0.996094,-0.0260335,0.000541846,-0.0276428,0.0093266,67.2313,3.81639e-18,0.044394
1.00586,-0.0290854,0.000466201,-0.0354042,0.00740959,77.9177,4.85723e-18,0.047302
1.01562,-0.0321374,0.00043623,-0.0431657,0.00611077,88.6042,5.89806e-18,0.0502099
1.02539,-0.0351893,0.000487646,-0.0509271,0.00536968,99.2906,6.93889e-18,0.0531178
1.03516,-0.0296038,0.000554502,-0.0457372,0.00521461,110.165,7.40149e-18,0.0541754
1.04492,-0.0240182,0.000567217,-0.0405473,0.00544831,121.039,7.86408e-18,0.0552329
1.05469,-0.0184327,0.000521104,-0.0353574,0.00582313,131.914,8.32667e-18,0.0562904
1.06445,-0.0128472,0.000468164,-0.0301675,0.00606454,142.788,8.78927e-18,0.057348
1.07422,-0.00726161,0.000507773,-0.0249776,0.00596063,153.663,9.25186e-18,0.0584055
1.08398,-0.00167606,0.000661846,-0.0197877,0.00549826,164.537,9.71445e-18,0.0594631
1.09375,0.00390948,0.000932402,-0.0145977,0.00471097,175.412,1.0177e-17,0.0605206
1.10352,0.00949503,0.00137789,-0.00940784,0.00362663,186.286,1.06396e-17,0.0615781
1.11328,0.0150806,0.00206147,-0.00421793,0.00234797,197.161,1.11022e-17,0.0626357
1.12305,0.0206661,0.00316884,0.00097198,0.00102108,208.035,1.15648e-17,0.0636932
1.13281,0.0262517,0.00492589,0.00616189,-0.000220928,218.909,1.20274e-17,0.0647507
1.14258,0.0318372,0.0076147,0.0113518,-0.00134133,229.784,1.249e-17,0.0658083
1.15234,0.0374228,0.0114131,0.0165417,-0.00237138,240.658,1.29526e-17,0.0668658
1.16211,0.0430083,0.0166573,0.0217316,-0.00339185,251.533,1.34152e-17,0.0679234
1.17187,0.0485939,0.0235322,0.0269215,-0.00436447,262.407,1.38778e-17,0.0689809
1.18164,0.0566372,0.0320205,0.0269602,-0.00514869,243.087,1.27213e-17,0.0641909
1.19141,0.0646805,0.0421646,0.0269988,-0.00562187,223.767,1.15648e-17,0.059401
1.20117,0.0727238,0.0537837,0.0270375,-0.00572927,204.447,1.04083e-17,0.054611
1.21094,0.0807671,0.0665045,0.0270761,-0.00559424,185.127,9.25186e-18,0.0498211
1.2207,0.0888104,0.0797225,0.0271148,-0.00531999,165.807,8.09538e-18,0.0450311
1.23047,0.0968537,0.0928314,0.0271534,-0.00488824,146.487,6.93889e-18,0.0402412
1.24023,0.104897,0.105265,0.027192,-0.00428112,127.167,5.78241e-18,0.0354512
1.25,0.11294,0.116608,0.0272307,-0.00356399,107.847,4.62593e-18,0.0306613
1.25977,0.120984,0.126662,0.0272693,-0.00268327,88.5267,3.46945e-18,0.0258713
1.26953,0.129027,0.135384,0.027308,-0.00162542,69.2066,2.31296e-18,0.0210814
1.2793,0.13707,0.1428,0.0273466,-0.000437871,49.8866,1.15648e-18,0.0162914
1.28906,0.145113,0.148956,0.0273853,0.000821543,30.5665,1.26341e-31,0.0115015
1.29883,0.153157,0.153777,0.0274239,0.00206918,11.2465,-1.15648e-18,0.00671151
1.30859,0.1612,0.157125,0.0274626,0.00328576,-8.0736,-2.31296e-18,0.00192156
1.31836,0.169243,0.15887,0.0275012,0.00448005,-27.3936,-3.46945e-18,-0.00286839
1.32812,0.160233,0.158909,0.0253735,0.00567437,-43.4193,-3.23815e-18,0.00163277
1.33789,0.151223,0.157287,0.0232458,0.00674833,-59.4449,-3.00685e-18,0.00613392
1.34766,0.142213,0.154112,0.0211181,0.00757189,-75.4705,-2.77556e-18,0.0106351
1.35742,0.133203,0.149621,0.0189904,0.00828565,-91.4962,-2.54426e-18,0.0151362
1.36719,0.124192,0.144054,0.0168628,0.00882258,-107.522,-2.31296e-18,0.0196374
1.37695,0.115182,0.137657,0.0147351,0.00920429,-123.547,-2.08167e-18,0.0241385
1.38672,0.106172,0.130537,0.0126074,0.00935625,-139.573,-1.85037e-18,0.0286397
1.39648,0.0971617,0.122741,0.0104797,0.00936296,-155.599,-1.61908e-18,0.0331409
1.40625,0.0881515,0.114317,0.00835198,0.00926449,-171.624,-1.38778e-18,0.037642
1.41602,0.0791413,0.105436,0.00622429,0.00900029,-187.65,-1.15648e-18,0.0421432
1.42578,0.0701311,0.0962947,0.0040966,0.00858961,-203.676,-9.25186e-19,0.0466443
1.43555,0.0611209,0.087168,0.00196891,0.00801141,-219.701,-6.93889e-19,0.0511455
1.44531,0.0521107,0.0782657,-0.000158785,0.0073442,-235.727,-4.62593e-19,0.0556466
1.45508,0.0431005,0.0697311,-0.00228648,0.00656648,-251.752,-2.31296e-19,0.0601478
1.46484,0.0340903,0.0616113,-0.00441417,0.00571813,-267.778,0,0.064649
1.47461,0.0268682,0.0538103,-0.00585647,0.00486439,-255.722,0,0.0652607
1.48437,0.019646,0.0463729,-0.00729877,0.00402123,-243.667,0,0.0658724
1.49414,0.0124239,0.039365,-0.00874106,0.00318141,-231.611,0,0.0664841
1.50391,0.0052018,0.0329802,-0.0101834,0.00232104,-219.555,0,0.0670958
1.51367,-0.00202031,0.0272665,-0.0116257,0.00144562,-207.5,0,0.0677075
1.52344,-0.00924243,0.0222598,-0.013068,0.000620771,-195.444,0,0.0683192
1.5332,-0.0164645,0.0179198,-0.0145103,-0.000126006,-183.389,0,0.0689309
1.54297,-0.0236867,0.0140933,-0.0159526,-0.000823623,-171.333,0,0.0695427
1.55273,-0.0309088,0.0109926,-0.0173949,-0.00150425,-159.277,0,0.0701544
1.5625,-0.0381309,0.00851189,-0.0188371,-0.00211081,-147.222,0,0.0707661
1.57227,-0.045353,0.0066825,-0.0202794,-0.00264539,-135.166,0,0.0713778
1.58203,-0.0525751,0.00555478,-0.0217217,-0.00311704,-123.11,0,0.0719895
1.5918,-0.0597972,0.00494467,-0.023164,-0.00353385,-111.055,0,0.0726012
1.60156,-0.0670194,0.00465923,-0.0246063,-0.00389815,-98.9991,0,0.0732129
1.61133,-0.0742415,0.00448808,-0.0260486,-0.00421611,-86.9435,0,0.0738246
1.62109,-0.067086,0.00434329,-0.0189167,-0.00446599,-73.2377,1.38778e-18,0.0668855
1.63086,-0.0599306,0.00415849,-0.0117848,-0.00462735,-59.532,2.77556e-18,0.0599463
1.64062,-0.0527752,0.00393035,-0.0046529,-0.00468844,-45.8262,4.16334e-18,0.0530072
1.65039,-0.0456197,0.00363636,0.00247901,-0.00465759,-32.1204,5.55112e-18,0.046068
1.66016,-0.0384643,0.00324132,0.00961092,-0.00451685,-18.4146,6.93889e-18,0.0391289
1.66992,-0.0313089,0.00283942,0.0167428,-0.00420668,-4.70886,8.32667e-18,0.0321897
1.67969,-0.0241535,0.00249688,0.0238748,-0.00366855,8.99691,9.71445e-18,0.0252506
1.68945,-0.016998,0.00228879,0.0310067,-0.00280128,22.7027,1.11022e-17,0.0183114
1.69922,-0.00984259,0.00220573,0.0381386,-0.00149159,36.4085,1.249e-17,0.0113723
1.70898,-0.00268715,0.00221473,0.0452705,0.000365449,50.1142,1.38778e-17,0.00443312
1.71875,0.00446828,0.0022149,0.0524024,0.00293279,63.82,1.52656e-17,-0.00250603
1.72852,0.0116237,0.00214925,0.0595343,0.00634424,77.5258,1.66533e-17,-0.00944518
1.73828,0.0187791,0.00199304,0.0666662,0.0107423,91.2316,1.80411e-17,-0.0163843
1.74805,0.0259346,0.00181846,0.0737981,0.0163042,104.937,1.94289e-17,-0.0233235
1.75781,0.03309,0.00168753,0.0809301,0.0230302,118.643,2.08167e-17,-0.0302626
1.76758,0.0346291,0.00162214,0.0869096,0.0309677,109.406,1.93133e-17,-0.0289631
1.77734,0.0361682,0.00159375,0.0928892,0.0400608,100.169,1.78098e-17,-0.0276635
1.78711,0.0377074,0.00161848,0.0988688,0.0500715,90.9313,1.63064e-17,-0.0263639
1.79687,0.0392465,0.0016098,0.104848,0.0607775,81.694,1.4803e-17,-0.0250643
1.80664,0.0407856,0.00158153,0.110828,0.0718561,72.4567,1.32995e-17,-0.0237647
1.81641,0.0423247,0.00146496,0.116808,0.0829663,63.2194,1.17961e-17,-0.0224652
1.82617,0.0438638,0.00124374,0.122787,0.0937581,53.9822,1.02927e-17,-0.0211656
1.83594,0.045403,0.000969492,0.128767,0.103966,44.7449,8.78927e-18,-0.019866
1.8457,0.0469421,0.000778594,0.134746,0.113388,35.5076,7.28584e-18,-0.0185664
1.85547,0.0484812,0.000719971,0.140726,0.121832,26.2703,5.78241e-18,-0.0172668
1.86523,0.0500203,0.0008025,0.146706,0.129206,17.033,4.27898e-18,-0.0159673
1.875,0.0515594,0.000998379,0.152685,0.135485,7.79576,2.77556e-18,-0.0146677
1.88477,0.0530986,0.00122355,0.158665,0.14062,-1.44152,1.27213e-18,-0.0133681
1.89453,0.0546377,0.00146687,0.164644,0.144543,-10.6788,-2.31296e-19,-0.0120685
1.9043,0.0561768,0.00168659,0.170624,0.147197,-19.9161,-1.73472e-18,-0.0107689
1.91406,0.0520809,0.00186155,0.158764,0.148516,-23.7712,-1.61908e-18,-0.00811292
1.92383,0.0479851,0.0018699,0.146904,0.148507,-27.6262,-1.50343e-18,-0.0054569
1.93359,0.0438892,0.00172201,0.135044,0.147192,-31.4813,-1.38778e-18,-0.00280088
1.94336,0.0397934,0.00140563,0.123183,0.144624,-35.3364,-1.27213e-18,-0.000144862
1.95312,0.0356975,0.000999199,0.111323,0.140975,-39.1914,-1.15648e-18,0.00251116
1.96289,0.0316017,0.000628242,0.0994632,0.136385,-43.0465,-1.04083e-18,0.00516718
1.97266,0.0275058,0.00034333,0.0876031,0.131001,-46.9016,-9.25186e-19,0.0078232
1.98242,0.02341,9.44824e-05,0.075743,0.124946,-50.7567,-8.09538e-19,0.0104792
1.99219,0.0193141,-0.000159756,0.0638829,0.118298,-54.6117,-6.93889e-19,0.0131352
2.00195,0.0152183,-0.000410303,0.0520228,0.111169,-58.4668,-5.78241e-19,0.0157913
2.01172,0.0111224,-0.00059417,0.0401626,0.103677,-62.3219,-4.62593e-19,0.0184473
2.02148,0.00702654,-0.000621475,0.0283025,0.0959496,-66.177,-3.46945e-19,0.0211033
2.03125,0.00293069,-0.000451582,0.0164424,0.088126,-70.032,-2.31296e-19,0.0237593
2.04102,-0.00116516,-0.000142764,0.00458229,0.0803377,-73.8871,-1.15648e-19,0.0264153
2.05078,-0.00526102,0.000234023,-0.00727783,0.0727354,-77.7422,0,0.0290714
2.06055,-0.00724867,0.000668555,-0.0109867,0.0653628,-58.2303,9.25186e-19,0.0322559
2.07031,-0.00923632,0.00112995,-0.0146955,0.0583094,-38.7184,1.85037e-18,0.0354404
2.08008,-0.011224,0.00158769,-0.0184044,0.0515621,-19.2066,2.77556e-18,0.038625
2.08984,-0.0132116,0.00202175,-0.0221132,0.0452132,0.305311,3.70074e-18,0.0418095
2.09961,-0.0151993,0.00240176,-0.025822,0.0392894,19.8172,4.62593e-18,0.0449941
2.10937,-0.0171869,0.002723,-0.0295309,0.0338463,39.3291,5.55112e-18,0.0481786
2.11914,-0.0191746,0.00296452,-0.0332397,0.0289574,58.8409,6.4763e-18,0.0513631
2.12891,-0.0211622,0.00310166,-0.0369486,0.0245976,78.3528,7.40149e-18,0.0545477
2.13867,-0.0231499,0.00310482,-0.0406574,0.0208378,97.8647,8.32667e-18,0.0577322
2.14844,-0.0251375,0.00296695,-0.0443663,0.0175909,117.377,9.25186e-18,0.0609168
2.1582,-0.0271252,0.00269789,-0.0480751,0.0148812,136.888,1.0177e-17,0.0641013
2.16797,-0.0291128,0.00236411,-0.0517839,0.0126601,156.4,1.11022e-17,0.0672859
2.17773,-0.0311005,0.00199614,-0.0554928,0.0109453,175.912,1.20274e-17,0.0704704
2.1875,-0.0330881,0.00162618,-0.0592016,0.0096324,195.424,1.29526e-17,0.0736549
2.19727,-0.0350758,0.00123841,-0.0629105,0.00872707,214.936,1.38778e-17,0.0768395
2.20703,-0.0250751,0.000858545,-0.054923,0.00807648,214.558,1.29526e-17,0.0745223
2.2168,-0.0150744,0.000495,-0.0469355,0.00761426,214.181,1.20274e-17,0.0722052
2.22656,-0.00507377,0.000184629,-0.038948,0.00727518,213.803,1.11022e-17,0.0698881
2.23633,0.00492689,4.74609e-06,-0.0309606,0.00696229,213.425,1.0177e-17,0.0675709
2.24609,0.0149275,2.80078e-05,-0.0229731,0.00668376,213.048,9.25186e-18,0.0652538
2.25586,0.0249282,0.00040125,-0.0149856,0.00640134,212.67,8.32667e-18,0.0629366
2.26562,0.0349289,0.00126809,-0.00699812,0.00608915,212.292,7.40149e-18,0.0606195
2.27539,0.0449295,0.00282469,0.000989361,0.00575804,211.915,6.4763e-18,0.0583023
2.28516,0.0549302,0.00515124,0.00897684,0.0054179,211.537,5.55112e-18,0.0559852
2.29492,0.0649308,0.00844802,0.0169643,0.00507129,211.159,4.62593e-18,0.0536681
2.30469,0.0749315,0.0128816,0.0249518,0.00478286,210.782,3.70074e-18,0.0513509
2.31445,0.0849322,0.0184707,0.0329393,0.00460898,210.404,2.77556e-18,0.0490338
2.32422,0.0949328,0.0254234,0.0409268,0.00448737,210.026,1.85037e-18,0.0467166
2.33398,0.104933,0.0336749,0.0489142,0.00436884,209.649,9.25186e-19,0.0443995
2.34375,0.114934,0.0431623,0.0569017,0.00428042,209.271,0,0.0420823
2.35352,0.119365,0.0537267,0.0554731,0.00415614,183.602,-9.25186e-19,0.0387075
2.36328,0.123796,0.0651036,0.0540445,0.00403072,157.934,-1.85037e-18,0.0353327
2.37305,0.128227,0.0769563,0.0526159,0.00385544,132.265,-2.77556e-18,0.0319578
2.38281,0.132657,0.0888495,0.0511873,0.00369867,106.597,-3.70074e-18,0.028583
2.39258,0.137088,0.1004,0.0497587,0.00356458,80.9282,-4.62593e-18,0.0252082
2.40234,0.141519,0.111214,0.0483301,0.00345352,55.2597,-5.55112e-18,0.0218333
2.41211,0.14595,0.120987,0.0469015,0.00339337,29.5911,-6.4763e-18,0.0184585
2.42187,0.150381,0.12949,0.0454729,0.00330937,3.92254,-7.40149e-18,0.0150837
2.43164,0.154812,0.136537,0.0440442,0.00323479,-21.746,-8.32667e-18,0.0117088
2.44141,0.159242,0.142098,0.0426156,0.00314341,-47.4146,-9.25186e-18,0.00833398
2.45117,0.163673,0.146123,0.041187,0.00305112,-73.0831,-1.0177e-17,0.00495915
2.46094,0.168104,0.148686,0.0397584,0.00295796,-98.7517,-1.11022e-17,0.00158431
2.4707,0.172535,0.149865,0.0383298,0.00284854,-124.42,-1.20274e-17,-0.00179053
2.48047,0.176966,0.149689,0.0369012,0.00275739,-150.089,-1.29526e-17,-0.00516536
2.49023,0.181397,0.148196,0.0354726,0.00268409,-175.757,-1.38778e-17,-0.0085402
2.5,0.16614,0.145401,0.0307772,0.00262418,-183.222,-1.4803e-17,-0.00227232
2.50977,0.150883,0.141353,0.0260817,0.00256289,-190.687,-1.57282e-17,0.00399555
2.51953,0.135626,0.136157,0.0213863,0.00249744,-198.152,-1.66533e-17,0.0102634
2.5293,0.120369,0.12995,0.0166909,0.00240844,-205.616,-1.75785e-17,0.0165313
2.53906,0.105112,0.122958,0.0119955,0.00231896,-213.081,-1.85037e-17,0.0227992
2.54883,0.0898555,0.11535,0.00730005,0.00223799,-220.546,-1.94289e-17,0.0290671
2.55859,0.0745987,0.107338,0.00260463,0.00217195,-228.01,-2.03541e-17,0.0353349
2.56836,0.0593418,0.0991006,-0.00209079,0.00213396,-235.475,-2.12793e-17,0.0416028
2.57812,0.044085,0.0907553,-0.00678622,0.00208412,-242.94,-2.22045e-17,0.0478707
2.58789,0.0288282,0.0824326,-0.0114816,0.00202207,-250.405,-2.31296e-17,0.0541386
2.59766,0.0135713,0.0742047,-0.0161771,0.00194912,-257.869,-2.40548e-17,0.0604064
2.60742,-0.00168551,0.0661756,-0.0208725,0.00188716,-265.334,-2.498e-17,0.0666743
2.61719,-0.0169423,0.0584211,-0.0255679,0.00183771,-272.799,-2.59052e-17,0.0729422
2.62695,-0.0321992,0.0510495,-0.0302633,0.0018143,-280.264,-2.68304e-17,0.0792101
2.63672,-0.047456,0.0441761,-0.0349588,0.00177545,-287.728,-2.77556e-17,0.0854779
2.64648,-0.0488987,0.0378553,-0.0324689,0.00173959,-264.944,-2.59052e-17,0.0830925
2.65625,-0.0503413,0.0321455,-0.0299791,0.00170848,-242.159,-2.40548e-17,0.0807071
2.66602,-0.051784,0.0270592,-0.0274893,0.0016597,-219.375,-2.22045e-17,0.0783217
2.67578,-0.0532266,0.0225808,-0.0249994,0.00164136,-196.59,-2.03541e-17,0.0759363
2.68555,-0.0546693,0.0186504,-0.0225096,0.00160872,-173.806,-1.85037e-17,0.0735508
2.69531,-0.056112,0.0153346,-0.0200198,0.00158481,-151.021,-1.66533e-17,0.0711654
2.70508,-0.0575546,0.0124966,-0.0175299,0.00156313,-128.237,-1.4803e-17,0.06878
2.71484,-0.0589973,0.0103054,-0.0150401,0.00153448,-105.452,-1.29526e-17,0.0663946
2.72461,-0.0604399,0.00872145,-0.0125503,0.0014799,-82.6676,-1.11022e-17,0.0640092
2.73437,-0.0618826,0.00761435,-0.0100604,0.00143238,-59.883,-9.25186e-18,0.0616237
2.74414,-0.0633252,0.00692259,-0.00757062,0.0013986,-37.0985,-7.40149e-18,0.0592383
2.75391,-0.0647679,0.00659452,-0.00508078,0.00138237,-14.314,-5.55112e-18,0.0568529
2.76367,-0.0662105,0.00645562,-0.00259095,0.00140672,8.47051,-3.70074e-18,0.0544675
2.77344,-0.0676532,0.00645832,-0.000101122,0.00147946,31.255,-1.85037e-18,0.0520821
2.7832,-0.0690959,0.00652576,0.00238871,0.00163125,54.0396,0,0.0496966
2.79297,-0.0600813,0.00657908,0.0120897,0.00187395,57.3506,0,0.0430806
2.80273,-0.0510667,0.00664037,0.0217907,0.00220863,60.6617,0,0.0364646
2.8125,-0.0420521,0.00670995,0.0314917,0.00266707,63.9728,0,0.0298486
2.82227,-0.0330375,0.00670576,0.0411927,0.00327097,67.2838,0,0.0232326
2.83203,-0.0240229,0.00667655,0.0508937,0.00408372,70.5949,0,0.0166165
2.8418,-0.0150084,0.00663372,0.0605947,0.00517072,73.906,0,0.0100005
2.85156,-0.00599379,0.00655339,0.0702957,0.00662511,77.2171,0,0.00338448
2.86133,0.0030208,0.00655181,0.0799967,0.00854549,80.5281,0,-0.00323154
2.87109,0.0120354,0.00663158,0.0896977,0.0111137,83.8392,0,-0.00984756
2.88086,0.02105,0.00674517,0.0993987,0.0143809,87.1503,0,-0.0164636
2.89062,0.0300645,0.00685471,0.1091,0.0184949,90.4614,0,-0.0230796
2.90039,0.0390791,0.00692221,0.118801,0.023497,93.7724,0,-0.0296956
2.91016,0.0480937,0.00686326,0.128502,0.0294603,97.0835,0,-0.0363117
2.91992,0.0571083,0.00673852,0.138203,0.0363327,100.395,0,-0.0429277
2.92969,0.0661229,0.0066121,0.147904,0.0440737,103.706,0,-0.0495437
2.93945,0.063911,0.00645683,0.146655,0.0525853,89.6873,-2.31296e-19,-0.0459331
2.94922,0.0616991,0.00633583,0.145407,0.0616472,75.669,-4.62593e-19,-0.0423224
2.95898,0.0594872,0.00620895,0.144158,0.0710614,61.6507,-6.93889e-19,-0.0387118
2.96875,0.0572753,0.00602147,0.14291,0.0805569,47.6323,-9.25186e-19,-0.0351012
2.97852,0.0550635,0.00581408,0.141661,0.0898496,33.614,-1.15648e-18,-0.0314906
2.98828,0.0528516,0.0056003,0.140413,0.0986981,19.5957,-1.38778e-18,-0.0278799
2.99805,0.0506397,0.00537223,0.139164,0.106879,5.57732,-1.61908e-18,-0.0242693
3.00781,0.0484278,0.0051227,0.137916,0.1142,-8.44101,-1.85037e-18,-0.0206587
3.01758,0.0462159,0.00485648,0.136667,0.12054,-22.4593,-2.08167e-18,-0.017048
3.02734,0.0440041,0.00458098,0.135419,0.125791,-36.4777,-2.31296e-18,-0.0134374
3.03711,0.0417922,0.00427731,0.13417,0.129951,-50.496,-2.54426e-18,-0.00982678
3.04687,0.0395803,0.0039571,0.132922,0.133029,-64.5143,-2.77556e-18,-0.00621615
3.05664,0.0373684,0.00366064,0.131673,0.135031,-78.5327,-3.00685e-18,-0.00260552
3.06641,0.0351565,0.00339038,0.130424,0.135982,-92.551,-3.23815e-18,0.00100511
3.07617,0.0329446,0.00311394,0.129176,0.135901,-106.569,-3.46945e-18,0.00461574
3.08594,0.0276852,0.00282747,0.115587,0.134877,-97.8571,-3.23815e-18,0.00845746
3.0957,0.0224258,0.00253034,0.101998,0.132916,-89.1449,-3.00685e-18,0.0122992
3.10547,0.0171663,0.00221227,0.0884092,0.130107,-80.4327,-2.77556e-18,0.0161409
3.11523,0.0119069,0.00191423,0.0748202,0.126504,-71.7205,-2.54426e-18,0.0199826
3.125,0.00664741,0.00164769,0.0612313,0.122207,-63.0083,-2.31296e-18,0.0238243
3.13477,0.00138797,0.00139679,0.0476423,0.117312,-54.2961,-2.08167e-18,0.0276661
3.14453,-0.00387148,0.00117205,0.0340534,0.111908,-45.5839,-1.85037e-18,0.0315078
3.1543,-0.00913093,0.000955635,0.0204645,0.106119,-36.8717,-1.61908e-18,0.0353495
3.16406,-0.0143904,0.000712119,0.00687553,0.100042,-28.1595,-1.38778e-18,0.0391912
3.17383,-0.0196498,0.000490371,-0.00671341,0.0937586,-19.4473,-1.15648e-18,0.0430329
3.18359,-0.0249093,0.000272227,-0.0203024,0.0873323,-10.7351,-9.25186e-19,0.0468746
3.19336,-0.0301687,9.47461e-05,-0.0338913,0.080818,-2.02293,-6.93889e-19,0.0507164
3.20312,-0.0354282,-6.45117e-05,-0.0474802,0.0742953,6.68927,-4.62593e-19,0.0545581
3.21289,-0.0406876,-0.000192275,-0.0610692,0.0678227,15.4015,-2.31296e-19,0.0583998
3.22266,-0.0459471,-0.000345322,-0.0746581,0.0614476,24.1137,0,0.0622415
3.23242,-0.0424581,-0.000468867,-0.0712117,0.0552649,43.3246,-9.25186e-19,0.0625408
3.24219,-0.0389691,-0.000590479,-0.0677653,0.0493201,62.5355,-1.85037e-18,0.06284
3.25195,-0.0354802,-0.000688711,-0.0643189,0.0436754,81.7463,-2.77556e-18,0.0631393
3.26172,-0.0319912,-0.000781758,-0.0608726,0.0383291,100.957,-3.70074e-18,0.0634385
3.27148,-0.0285022,-0.000838477,-0.0574262,0.0333479,120.168,-4.62593e-18,0.0637378
3.28125,-0.0250133,-0.00089502,-0.0539798,0.0287206,139.379,-5.55112e-18,0.064037
3.29102,-0.0215243,-0.000932725,-0.0505334,0.0245182,158.59,-6.4763e-18,0.0643363
3.30078,-0.0180353,-0.000971953,-0.047087,0.0207062,177.801,-7.40149e-18,0.0646355
3.31055,-0.0145464,-0.000977754,-0.0436406,0.017369,197.012,-8.32667e-18,0.0649347
3.32031,-0.0110574,-0.00095291,-0.0401943,0.0144826,216.223,-9.25186e-18,0.065234
3.33008,-0.00756843,-0.000899912,-0.0367479,0.0120223,235.433,-1.0177e-17,0.0655332
3.33984,-0.00407946,-0.000787178,-0.0333015,0.0100569,254.644,-1.11022e-17,0.0658325
3.34961,-0.000590493,-0.000623262,-0.0298551,0.00843357,273.855,-1.20274e-17,0.0661317
3.35937,0.00289847,-0.00036627,-0.0264087,0.00717932,293.066,-1.29526e-17,0.066431
3.36914,0.00638744,2.72461e-06,-0.0229623,0.00621867,312.277,-1.38778e-17,0.0667302
3.37891,0.0178779,0.000545156,-0.0152754,0.00551238,296.099,-1.29526e-17,0.063312
3.38867,0.0293684,0.0013002,-0.00758856,0.00505717,279.922,-1.20274e-17,0.0598939
3.39844,0.0408589,0.00233437,9.83291e-05,0.00478515,263.744,-1.11022e-17,0.0564757
3.4082,0.0523494,0.00369545,0.00778521,0.00463992,247.566,-1.0177e-17,0.0530575
3.41797,0.0638399,0.00552287,0.0154721,0.00460635,231.389,-9.25186e-18,0.0496393
3.42773,0.0753304,0.00789384,0.023159,0.0046541,215.211,-8.32667e-18,0.0462211
3.4375,0.0868209,0.0108228,0.0308459,0.00479487,199.033,-7.40149e-18,0.042803
3.44727,0.0983113,0.0144556,0.0385328,0.00494467,182.856,-6.4763e-18,0.0393848
3.45703,0.109802,0.0189312,0.0462196,0.0051578,166.678,-5.55112e-18,0.0359666
3.4668,0.121292,0.024187,0.0539065,0.00543542,150.5,-4.62593e-18,0.0325484
3.47656,0.132783,0.0303546,0.0615934,0.00573325,134.323,-3.70074e-18,0.0291302
3.48633,0.144273,0.0373211,0.0692803,0.00602666,118.145,-2.77556e-18,0.0257121
3.49609,0.155764,0.0451037,0.0769672,0.00631324,101.967,-1.85037e-18,0.0222939
3.50586,0.167254,0.0535483,0.0846541,0.00655682,85.7895,-9.25186e-19,0.0188757
3.51562,0.178745,0.0624969,0.092341,0.00668977,69.6119,0,0.0154575
3.52539,0.173958,0.0717476,0.0851068,0.00675542,43.0843,-9.25186e-19,0.0157332
3.53516,0.169172,0.0810604,0.0778726,0.00674452,16.5568,-1.85037e-18,0.016009
3.54492,0.164386,0.09018,0.0706385,0.0065954,-9.97069,-2.77556e-18,0.0162847
3.55469,0.1596,0.0988383,0.0634043,0.00635139,-36.4982,-3.70074e-18,0.0165604
3.56445,0.154813,0.106809,0.0561702,0.00603387,-63.0257,-4.62593e-18,0.0168361
3.57422,0.150027,0.113887,0.048936,0.00559327,-89.5532,-5.55112e-18,0.0171119
3.58398,0.145241,0.119937,0.0417019,0.00510393,-116.081,-6.4763e-18,0.0173876
3.59375,0.140454,0.12484,0.0344677,0.00458555,-142.608,-7.40149e-18,0.0176633
3.60352,0.135668,0.128566,0.0272336,0.00400485,-169.136,-8.32667e-18,0.017939
3.61328,0.130882,0.131096,0.0199994,0.00338165,-195.663,-9.25186e-18,0.0182148
3.62305,0.126095,0.132487,0.0127653,0.00271869,-222.191,-1.0177e-17,0.0184905
3.63281,0.121309,0.132778,0.00553112,0.00206382,-248.718,-1.11022e-17,0.0187662
3.64258,0.116523,0.132036,-0.00170303,0.00138261,-275.246,-1.20274e-17,0.0190419
3.65234,0.111736,0.130328,-0.00893718,0.000724775,-301.773,-1.29526e-17,0.0193177
3.66211,0.10695,0.127706,-0.0161713,9.41016e-05,-328.301,-1.38778e-17,0.0195934
3.67188,0.0944489,0.124226,-0.0188831,-0.000492334,-315.19,-1.38778e-17,0.0246209
3.68164,0.0819477,0.119971,-0.0215949,-0.00100743,-302.079,-1.38778e-17,0.0296485
3.69141,0.0694466,0.115024,-0.0243067,-0.00144967,-288.968,-1.38778e-17,0.0346761
3.70117,0.0569454,0.109475,-0.0270185,-0.00182593,-275.857,-1.38778e-17,0.0397036
3.71094,0.0444442,0.103434,-0.0297303,-0.00212282,-262.746,-1.38778e-17,0.0447312
3.7207,0.0319431,0.0970245,-0.032442,-0.00236335,-249.636,-1.38778e-17,0.0497588
3.73047,0.0194419,0.0903776,-0.0351538,-0.00250831,-236.525,-1.38778e-17,0.0547863
3.74023,0.00694074,0.0836387,-0.0378656,-0.00257968,-223.414,-1.38778e-17,0.0598139
3.75,-0.00556043,0.0769121,-0.0405774,-0.00257183,-210.303,-1.38778e-17,0.0648414
3.75977,-0.0180616,0.0703301,-0.0432892,-0.00245689,-197.192,-1.38778e-17,0.069869
3.76953,-0.0305628,0.0639565,-0.046001,-0.00227417,-184.081,-1.38778e-17,0.0748966
3.7793,-0.0430639,0.0578583,-0.0487128,-0.00203098,-170.97,-1.38778e-17,0.0799241
3.78906,-0.0555651,0.0520781,-0.0514245,-0.0017325,-157.859,-1.38778e-17,0.0849517
3.79883,-0.0680663,0.0466586,-0.0541363,-0.0013754,-144.749,-1.38778e-17,0.0899793
3.80859,-0.0805674,0.0416113,-0.0568481,-0.000985225,-131.638,-1.38778e-17,0.0950068
3.81836,-0.074484,0.0369642,-0.047365,-0.000561768,-112.324,-1.29526e-17,0.088563
3.82812,-0.0684005,0.0327563,-0.0378819,-0.00010125,-93.0112,-1.20274e-17,0.0821191
3.83789,-0.0623171,0.028969,-0.0283989,0.000373975,-73.698,-1.11022e-17,0.0756752
3.84766,-0.0562337,0.0256017,-0.0189158,0.000854795,-54.3848,-1.0177e-17,0.0692314
3.85742,-0.0501502,0.0226709,-0.00943268,0.00135372,-35.0716,-9.25186e-18,0.0627875
3.86719,-0.0440668,0.0200891,5.04101e-05,0.00183439,-15.7583,-8.32667e-18,0.0563437
3.87695,-0.0379834,0.0178603,0.0095335,0.00230877,3.55489,-7.40149e-18,0.0498998
3.88672,-0.0318999,0.0159978,0.0190166,0.00277119,22.8681,-6.4763e-18,0.043456
3.89648,-0.0258165,0.0143544,0.0284997,0.00322611,42.1813,-5.55112e-18,0.0370121
3.90625,-0.0197331,0.0130718,0.0379828,0.00365622,61.4946,-4.62593e-18,0.0305683
3.91602,-0.0136496,0.0119917,0.0474658,0.00409037,80.8078,-3.70074e-18,0.0241244
3.92578,-0.0075662,0.0110849,0.0569489,0.00452772,100.121,-2.77556e-18,0.0176805
3.93555,-0.00148276,0.0104021,0.066432,0.00498615,119.434,-1.85037e-18,0.0112367
3.94531,0.00460067,0.00985207,0.0759151,0.00550436,138.747,-9.25186e-19,0.00479282
3.95508,0.0106841,0.00930973,0.0853982,0.00607353,158.061,0,-0.00165103
3.96484,0.016572,0.00885554,0.0914613,0.00674549,145.674,0,-0.00585054
3.97461,0.0224599,0.00842865,0.0975244,0.00764039,133.287,0,-0.01005
3.98438,0.0283477,0.00805462,0.103587,0.00869367,120.9,0,-0.0142496
3.99414,0.0342356,0.00769213,0.109651,0.0100668,108.514,0,-0.0184491
4.00391,0.0401235,0.00733731,0.115714,0.0117456,96.1268,0,-0.0226486
4.01367,0.0460114,0.00704637,0.121777,0.0139052,83.74,0,-0.0268481
4.02344,0.0518993,0.00678489,0.12784,0.0165168,71.3532,0,-0.0310476
4.0332,0.0577871,0.00652626,0.133903,0.0196838,58.9664,0,-0.0352471
4.04297,0.063675,0.00628605,0.139966,0.0234784,46.5797,0,-0.0394466
4.05273,0.0695629,0.00597334,0.146029,0.0278992,34.1929,0,-0.0436461
4.0625,0.0754508,0.00562187,0.152092,0.033006,21.8061,0,-0.0478456
4.07227,0.0813387,0.00526837,0.158155,0.0387522,9.41932,0,-0.0520451
4.08203,0.0872265,0.00491159,0.164218,0.0451126,-2.96747,0,-0.0562446
4.0918,0.0931144,0.00452165,0.170281,0.0519839,-15.3542,0,-0.0604441
4.10156,0.0990023,0.00415046,0.176344,0.0592665,-27.741,0,-0.0646436
4.11133,0.0895299,0.00379359,0.165737,0.066816,-36.272,-9.25186e-19,-0.0567626
4.12109,0.0800576,0.00344757,0.15513,0.0744676,-44.803,-1.85037e-18,-0.0488816
4.13086,0.0705852,0.00312703,0.144522,0.0820619,-53.334,-2.77556e-18,-0.0410006
4.14062,0.0611128,0.00284467,0.133915,0.0893902,-61.865,-3.70074e-18,-0.0331196
4.15039,0.0516404,0.00260464,0.123308,0.096286,-70.3959,-4.62593e-18,-0.0252386
4.16016,0.0421681,0.00241573,0.1127,0.102597,-78.9269,-5.55112e-18,-0.0173576
4.16992,0.0326957,0.00226963,0.102093,0.108218,-87.4579,-6.4763e-18,-0.00947654
4.17969,0.0232233,0.00216595,0.0914858,0.113025,-95.9889,-7.40149e-18,-0.00159552
4.18945,0.0137509,0.00209232,0.0808785,0.116961,-104.52,-8.32667e-18,0.00628549
4.19922,0.00427855,0.0020509,0.0702712,0.119977,-113.051,-9.25186e-18,0.0141665
4.20898,-0.00519382,0.00204231,0.0596638,0.122088,-121.582,-1.0177e-17,0.0220475
4.21875,-0.0146662,0.00209587,0.0490565,0.12327,-130.113,-1.11022e-17,0.0299285
4.22852,-0.0241386,0.00218537,0.0384492,0.123541,-138.644,-1.20274e-17,0.0378096
4.23828,-0.0336109,0.00231712,0.0278418,0.122947,-147.175,-1.29526e-17,0.0456906
4.24805,-0.0430833,0.00247854,0.0172345,0.121537,-155.706,-1.38778e-17,0.0535716
4.25781,-0.0439581,0.00265368,0.010268,0.119331,-129.241,-1.20274e-17,0.0552744
4.26758,-0.0448328,0.00281458,0.0033015,0.116375,-102.775,-1.0177e-17,0.0569772
4.27734,-0.0457076,0.00294164,-0.00366501,0.112764,-76.3103,-8.32667e-18,0.05868
4.28711,-0.0465824,0.00304594,-0.0106315,0.108557,-49.8452,-6.4763e-18,0.0603828
4.29687,-0.0474571,0.00307257,-0.017598,0.10385,-23.3801,-4.62593e-18,0.0620856
4.30664,-0.0483319,0.00306111,-0.0245645,0.0987221,3.08508,-2.77556e-18,0.0637885
4.31641,-0.0492066,0.00296936,-0.031531,0.093294,29.5502,-9.25186e-19,0.0654913
4.32617,-0.0500814,0.00281443,-0.0384975,0.0876577,56.0154,9.25186e-19,0.0671941
4.33594,-0.0509562,0.00259055,-0.045464,0.0818905,82.4805,2.77556e-18,0.0688969
4.3457,-0.0518309,0.00231035,-0.0524306,0.0760942,108.946,4.62593e-18,0.0705997
4.35547,-0.0527057,0.00195554,-0.0593971,0.0703315,135.411,6.4763e-18,0.0723025
4.36523,-0.0535804,0.001553,-0.0663636,0.0646649,161.876,8.32667e-18,0.0740053
4.375,-0.0544552,0.00113886,-0.0733301,0.0591579,188.341,1.0177e-17,0.0757081
4.38477,-0.05533,0.000687773,-0.0802966,0.0538626,214.806,1.20274e-17,0.0774109
4.39453,-0.0562047,0.000257432,-0.0872631,0.0488031,241.271,1.38778e-17,0.0791138
4.4043,-0.0445197,-0.00014502,-0.0768145,0.044044,245.41,1.29526e-17,0.0752514
4.41406,-0.0328348,-0.000496553,-0.066366,0.0396043,249.548,1.20274e-17,0.0713891
4.42383,-0.0211498,-0.000778975,-0.0559174,0.0355214,253.686,1.11022e-17,0.0675268
4.43359,-0.00946482,-0.00099249,-0.0454689,0.0318269,257.824,1.0177e-17,0.0636645
4.44336,0.00222015,-0.00110186,-0.0350203,0.0285079,261.962,9.25186e-18,0.0598022
4.45312,0.0139051,-0.00111305,-0.0245717,0.025551,266.101,8.32667e-18,0.0559399
4.46289,0.0255901,-0.00101988,-0.0141232,0.0229855,270.239,7.40149e-18,0.0520776
4.47266,0.0372751,-0.000799014,-0.00367464,0.0207562,274.377,6.4763e-18,0.0482153
4.48242,0.04896,-0.000436992,0.00677392,0.0188472,278.515,5.55112e-18,0.0443529
4.49219,0.060645,5.28809e-05,0.0172225,0.0172311,282.653,4.62593e-18,0.0404906
4.50195,0.07233,0.00068209,0.027671,0.015912,286.792,3.70074e-18,0.0366283
4.51172,0.084015,0.00149104,0.0381196,0.0148241,290.93,2.77556e-18,0.032766
4.52148,0.0956999,0.00245361,0.0485681,0.0138966,295.068,1.85037e-18,0.0289037
4.53125,0.107385,0.00362162,0.0590167,0.0131626,299.206,9.25186e-19,0.0250414
4.54102,0.11907,0.00501899,0.0694653,0.0125336,303.344,0,0.0211791
4.55078,0.123552,0.00668988,0.0704603,0.0119685,269.119,-1.38778e-18,0.0204869
4.56055,0.128034,0.00871644,0.0714553,0.0115026,234.893,-2.77556e-18,0.0197948
4.57031,0.132516,0.011032,0.0724504,0.0110387,200.667,-4.16334e-18,0.0191027
4.58008,0.136998,0.0137848,0.0734454,0.0105798,166.441,-5.55112e-18,0.0184105
4.58984,0.14148,0.0170791,0.0744404,0.0101591,132.215,-6.93889e-18,0.0177184
4.59961,0.145962,0.020797,0.0754355,0.0097575,97.9893,-8.32667e-18,0.0170263
4.60937,0.150444,0.0251293,0.0764305,0.00935467,63.7634,-9.71445e-18,0.0163341
4.61914,0.154926,0.0300288,0.0774255,0.00898866,29.5376,-1.11022e-17,0.015642
4.62891,0.159409,0.0355091,0.0784206,0.0086165,-4.68828,-1.249e-17,0.0149498
4.63867,0.163891,0.0415657,0.0794156,0.00832233,-38.9141,-1.38778e-17,0.0142577
4.64844,0.168373,0.0481052,0.0804106,0.0079856,-73.14,-1.52656e-17,0.0135656
4.6582,0.172855,0.0550842,0.0814057,0.00769154,-107.366,-1.66533e-17,0.0128734
4.66797,0.177337,0.0623422,0.0824007,0.00740326,-141.592,-1.80411e-17,0.0121813
4.67773,0.181819,0.0697767,0.0833957,0.00713142,-175.818,-1.94289e-17,0.0114892
4.6875,0.186301,0.0771854,0.0843908,0.00690949,-210.043,-2.08167e-17,0.010797
4.69727,0.170761,0.0844271,0.0729472,0.00668754,-218.54,-2.12793e-17,0.0150474
4.70703,0.15522,0.0913088,0.0615036,0.00644997,-227.036,-2.17419e-17,0.0192978
4.7168,0.139679,0.0976618,0.05006,0.00623783,-235.533,-2.22045e-17,0.0235482
4.72656,0.124139,0.103328,0.0386164,0.00600926,-244.029,-2.26671e-17,0.0277986
4.73633,0.108598,0.108195,0.0271728,0.00575268,-252.526,-2.31296e-17,0.0320489
4.74609,0.093058,0.112192,0.0157292,0.00552876,-261.022,-2.35922e-17,0.0362993
4.75586,0.0775175,0.115242,0.00428563,0.00526887,-269.519,-2.40548e-17,0.0405497
4.76562,0.061977,0.11735,-0.00715796,0.0049945,-278.015,-2.45174e-17,0.0448001
4.77539,0.0464365,0.118538,-0.0186015,0.00471316,-286.512,-2.498e-17,0.0490505
4.78516,0.030896,0.118811,-0.0300451,0.00443221,-295.008,-2.54426e-17,0.0533008
4.79492,0.0153555,0.11824,-0.0414887,0.00413728,-303.505,-2.59052e-17,0.0575512
4.80469,-0.000185032,0.116885,-0.0529323,0.00383496,-312.001,-2.63678e-17,0.0618016
4.81445,-0.0157255,0.114799,-0.0643759,0.00353692,-320.497,-2.68304e-17,0.066052
4.82422,-0.031266,0.112059,-0.0758195,0.00326004,-328.994,-2.7293e-17,0.0703024
4.83398,-0.0468065,0.108695,-0.0872631,0.00300419,-337.49,-2.77556e-17,0.0745527
4.84375,-0.0490573,0.104807,-0.0819916,0.00279047,-307.149,-2.59052e-17,0.0745392
4.85352,-0.051308,0.100448,-0.0767202,0.00259649,-276.807,-2.40548e-17,0.0745257
4.86328,-0.0535587,0.0957002,-0.0714487,0.00244456,-246.465,-2.22045e-17,0.0745122
4.87305,-0.0558094,0.0906535,-0.0661772,0.00230681,-216.124,-2.03541e-17,0.0744987
4.88281,-0.0580602,0.0853925,-0.0609058,0.0021939,-185.782,-1.85037e-17,0.0744852
4.89258,-0.0603109,0.0800138,-0.0556343,0.00206994,-155.441,-1.66533e-17,0.0744717
4.90234,-0.0625616,0.0745905,-0.0503629,0.00194982,-125.099,-1.4803e-17,0.0744581
4.91211,-0.0648123,0.0692378,-0.0450914,0.00181562,-94.7573,-1.29526e-17,0.0744446
4.92187,-0.0670631,0.0639771,-0.03982,0.001658,-64.4157,-1.11022e-17,0.0744311
4.93164,-0.0693138,0.0588965,-0.0345485,0.0014751,-34.0741,-9.25186e-18,0.0744176
4.94141,-0.0715645,0.0539982,-0.029277,0.0012682,-3.73243,-7.40149e-18,0.0744041
4.95117,-0.0738152,0.0493664,-0.0240056,0.0010248,26.6092,-5.55112e-18,0.0743906
4.96094,-0.076066,0.0449752,-0.0187341,0.000781992,56.9508,-3.70074e-18,0.0743771
4.9707,-0.0783167,0.0408724,-0.0134627,0.000535078,87.2925,-1.85037e-18,0.0743635
4.98047,-0.0805674,0.0370541,-0.0081912,0.000287725,117.634,0,0.07435
4.99023,-0.0670146,0.0335469,0.00603013,4.90137e-05,119.058,0,0.0648444
5,-0.0534618,0.0303481,0.0202514,-0.000141035,120.482,0,0.0553387
5.00977,-0.0399089,0.0274759,0.0344728,-0.000302139,121.906,0,0.0458331
5.01953,-0.0263561,0.0249136,0.0486941,-0.00040333,123.329,0,0.0363274
5.0293,-0.0128033,0.0226419,0.0629154,-0.000436875,124.753,0,0.0268217
5.03906,0.000749563,0.0206326,0.0771367,-0.000417246,126.177,0,0.0173161
5.04883,0.0143024,0.0188375,0.0913581,-0.000323203,127.601,0,0.00781043
5.05859,0.0278552,0.0172783,0.105579,-0.000172998,129.025,0,-0.00169523
5.06836,0.0414081,0.0157928,0.119801,7.03418e-05,130.449,0,-0.0112009
5.07812,0.0549609,0.0145485,0.134022,0.000393838,131.872,0,-0.0207065
5.08789,0.0685137,0.0133449,0.148243,0.000804463,133.296,0,-0.0302122
5.09766,0.0820665,0.0121991,0.162465,0.00131924,134.72,0,-0.0397179
5.10742,0.0956194,0.0111947,0.176686,0.00195768,136.144,0,-0.0492235
5.11719,0.109172,0.010214,0.190907,0.0027646,137.568,0,-0.0587292
5.12695,0.122725,0.00921952,0.205129,0.00376646,138.992,0,-0.0682348
5.13672,0.11838,0.00828483,0.199579,0.00499462,113.55,-4.62593e-19,-0.066217
5.14648,0.114035,0.00741018,0.194029,0.00651299,88.1074,-9.25186e-19,-0.0641992
5.15625,0.10969,0.00660179,0.188479,0.00833291,62.6653,-1.38778e-18,-0.0621814
5.16602,0.105345,0.00580644,0.182929,0.0105603,37.2231,-1.85037e-18,-0.0601635
5.17578,0.101,0.00507287,0.177379,0.0131954,11.781,-2.31296e-18,-0.0581457
5.18555,0.0966551,0.00443153,0.171829,0.016338,-13.6611,-2.77556e-18,-0.0561279
5.19531,0.0923101,0.00388365,0.166279,0.020013,-39.1033,-3.23815e-18,-0.0541101
5.20508,0.0879651,0.00340854,0.160729,0.0242548,-64.5454,-3.70074e-18,-0.0520922
5.21484,0.0836202,0.00299496,0.155179,0.0290271,-89.9875,-4.16334e-18,-0.0500744
5.22461,0.0792752,0.00266139,0.149629,0.0343612,-115.43,-4.62593e-18,-0.0480566
5.23437,0.0749302,0.0023635,0.144079,0.0402362,-140.872,-5.08852e-18,-0.0460387
5.24414,0.0705852,0.00211365,0.138529,0.0465485,-166.314,-5.55112e-18,-0.0440209
5.25391,0.0662402,0.00189082,0.132979,0.0532392,-191.756,-6.01371e-18,-0.0420031
5.26367,0.0618952,0.00171302,0.127429,0.060179,-217.198,-6.4763e-18,-0.0399853
5.27344,0.0575502,0.00157406,0.121879,0.0672812,-242.64,-6.93889e-18,-0.0379674
5.2832,0.0483424,0.00147946,0.107936,0.0743492,-225.901,-6.4763e-18,-0.0278032
5.29297,0.0391345,0.00143684,0.0939936,0.0812746,-209.162,-6.01371e-18,-0.0176389
5.30273,0.0299267,0.00142081,0.0800507,0.0878974,-192.423,-5.55112e-18,-0.00747461
5.3125,0.0207189,0.00145579,0.0661079,0.0940864,-175.684,-5.08852e-18,0.00268967
5.32227,0.011511,0.00151239,0.0521651,0.0997112,-158.944,-4.62593e-18,0.0128539
5.33203,0.00230317,0.0016079,0.0382223,0.104676,-142.205,-4.16334e-18,0.0230182
5.3418,-0.00690467,0.00170748,0.0242795,0.108879,-125.466,-3.70074e-18,0.0331825
5.35156,-0.0161125,0.001853,0.0103366,0.112274,-108.727,-3.23815e-18,0.0433468
5.36133,-0.0253204,0.00199772,-0.00360617,0.114831,-91.9876,-2.77556e-18,0.0535111
5.37109,-0.0345282,0.00214811,-0.017549,0.116513,-75.2484,-2.31296e-18,0.0636753
5.38086,-0.043736,0.00231281,-0.0314918,0.11735,-58.5091,-1.85037e-18,0.0738396
5.39062,-0.0529439,0.00247758,-0.0454346,0.117337,-41.7699,-1.38778e-18,0.0840039
5.40039,-0.0621517,0.00264803,-0.0593774,0.116501,-25.0307,-9.25186e-19,0.0941682
5.41016,-0.0713596,0.00281994,-0.0733203,0.114909,-8.29155,-4.62593e-19,0.104332
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,8.44765,0,0.114497
5.42969,-0.0737116,0.00317218,-0.0841815,0.109618,31.1747,3.70074e-18,0.1103
5.43945,-0.0668557,0.00334726,-0.0811,0.106049,53.9018,7.40149e-18,0.106103
5.44922,-0.0599999,0.00350804,-0.0780184,0.101946,76.6288,1.11022e-17,0.101906
5.45898,-0.053144,0.00366703,-0.0749369,0.0974171,99.3558,1.4803e-17,0.097709
5.46875,-0.0462882,0.00378513,-0.0718553,0.0925409,122.083,1.85037e-17,0.093512
5.47852,-0.0394323,0.00389575,-0.0687738,0.0874319,144.81,2.22045e-17,0.0893151
5.48828,-0.0325765,0.00397893,-0.0656922,0.0821359,167.537,2.59052e-17,0.0851181
5.49805,-0.0257207,0.00405639,-0.0626107,0.0767744,190.264,2.96059e-17,0.0809212
5.50781,-0.0188648,0.00412673,-0.0595291,0.071425,212.991,3.33067e-17,0.0767243
5.51758,-0.012009,0.0041794,-0.0564476,0.0661513,235.718,3.70074e-17,0.0725273
5.52734,-0.00515312,0.00418737,-0.053366,0.061034,258.445,4.07082e-17,0.0683304
5.53711,0.00170273,0.00418784,-0.0502845,0.0560938,281.172,4.44089e-17,0.0641334
5.54688,0.00855857,0.00417867,-0.0472029,0.0514114,303.899,4.81097e-17,0.0599365
5.55664,0.0154144,0.00414686,-0.0441214,0.0470102,326.626,5.18104e-17,0.0557395
5.56641,0.0222703,0.00408422,-0.0410398,0.0429054,349.353,5.55112e-17,0.0515426
5.57617,0.0366765,0.00402249,-0.0279644,0.0391296,332.239,5.20417e-17,0.0462297
5.58594,0.0510826,0.00397805,-0.0148889,0.0356841,315.124,4.85723e-17,0.0409167
5.5957,0.0654888,0.00392288,-0.00181339,0.0325926,298.009,4.51028e-17,0.0356038
5.60547,0.079895,0.0039048,0.0112621,0.029845,280.895,4.16334e-17,0.0302908
5.61523,0.0943012,0.00388652,0.0243376,0.0274085,263.78,3.81639e-17,0.0249779
5.625,0.108707,0.00387557,0.0374131,0.025296,246.665,3.46945e-17,0.0196649
5.63477,0.123114,0.00391529,0.0504885,0.0234807,229.551,3.1225e-17,0.014352
5.64453,0.13752,0.00400863,0.063564,0.0218846,212.436,2.77556e-17,0.00903903
5.6543,0.151926,0.00419707,0.0766395,0.0205134,195.321,2.42861e-17,0.00372609
5.66406,0.166332,0.00448459,0.089715,0.0193295,178.207,2.08167e-17,-0.00158686
5.67383,0.180738,0.00493834,0.10279,0.0182903,161.092,1.73472e-17,-0.00689981
5.68359,0.195145,0.00560575,0.115866,0.017345,143.977,1.38778e-17,-0.0122128
5.69336,0.209551,0.00652822,0.128941,0.0164824,126.863,1.04083e-17,-0.0175257
5.70312,0.223957,0.00775052,0.142017,0.0156872,109.748,6.93889e-18,-0.0228386
5.71289,0.238363,0.00936296,0.155092,0.0149004,92.6334,3.46945e-18,-0.0281516
5.72266,0.228658,0.0113475,0.142914,0.0141396,63.1676,4.62593e-19,-0.0226816
5.73242,0.218952,0.01374,0.130735,0.0133482,33.7018,-2.54426e-18,-0.0172116
5.74219,0.209247,0.0166934,0.118557,0.0125588,4.23601,-5.55112e-18,-0.0117416
5.75195,0.199541,0.0201166,0.106378,0.0117675,-25.2298,-8.55797e-18,-0.00627155
5.76172,0.189836,0.0240808,0.0941998,0.0109569,-54.6956,-1.15648e-17,-0.000801534
5.77148,0.180131,0.0285855,0.0820213,0.0101534,-84.1613,-1.45717e-17,0.00466848
5.78125,0.170425,0.0336136,0.0698428,0.00936158,-113.627,-1.75785e-17,0.0101385
5.79102,0.16072,0.0391218,0.0576643,0.0085991,-143.093,-2.05854e-17,0.0156085
5.80078,0.151014,0.0450587,0.0454857,0.00784348,-172.559,-2.35922e-17,0.0210785
5.81055,0.141309,0.0513575,0.0333072,0.00716083,-202.024,-2.65991e-17,0.0265485
5.82031,0.131603,0.057896,0.0211287,0.0065153,-231.49,-2.96059e-17,0.0320185
5.83008,0.121898,0.0645739,0.00895017,0.00590517,-260.956,-3.26128e-17,0.0374885
5.83984,0.112193,0.0712594,-0.00322835,0.00536933,-290.422,-3.56197e-17,0.0429586
5.84961,0.102487,0.0778084,-0.0154069,0.00488077,-319.888,-3.86265e-17,0.0484286
5.85937,0.0927817,0.0840875,-0.0275854,0.00442831,-349.353,-4.16334e-17,0.0538986
5.86914,0.0812251,0.0899406,-0.0315639,0.00404045,-333.47,-3.88578e-17,0.0580955
5.87891,0.0696685,0.0952613,-0.0355424,0.00371537,-317.587,-3.60822e-17,0.0622924
5.88867,0.0581119,0.0999222,-0.0395209,0.00345123,-301.704,-3.33067e-17,0.0664894
5.89844,0.0465553,0.10385,-0.0434994,0.00324478,-285.82,-3.05311e-17,0.0706863
5.9082,0.0349987,0.106983,-0.047478,0.00309047,-269.937,-2.77556e-17,0.0748832
5.91797,0.0234421,0.109278,-0.0514565,0.00299306,-254.054,-2.498e-17,0.0790802
5.92773,0.0118855,0.110726,-0.055435,0.00294595,-238.17,-2.22045e-17,0.0832771
5.9375,0.000328848,0.111324,-0.0594135,0.00296921,-222.287,-1.94289e-17,0.087474
5.94727,-0.0112278,0.111116,-0.063392,0.00302792,-206.404,-1.66533e-17,0.091671
5.95703,-0.0227844,0.110135,-0.0673705,0.00312896,-190.52,-1.38778e-17,0.0958679
5.9668,-0.034341,0.108454,-0.071349,0.00325895,-174.637,-1.11022e-17,0.100065
5.97656,-0.0458976,0.106126,-0.0753275,0.0033835,-158.754,-8.32667e-18,0.104262
5.98633,-0.0574542,0.103193,-0.0793061,0.00354231,-142.871,-5.55112e-18,0.108459
5.99609,-0.0690108,0.099747,-0.0832846,0.00371036,-126.987,-2.77556e-18,0.112656
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,-111.104,0,0.116853
6.01562,-0.0745994,0.0915801,-0.0724269,0.00402712,-83.7056,2.77556e-18,0.109107
6.02539,-0.0686313,0.0870337,-0.0575907,0.00415854,-56.3071,5.55112e-18,0.10136
6.03516,-0.0626633,0.0822538,-0.0427545,0.00428282,-28.9087,8.32667e-18,0.0936144
6.04492,-0.0566953,0.0773527,-0.0279183,0.00439356,-1.5102,1.11022e-17,0.0858684
6.05469,-0.0507272,0.0723904,-0.0130821,0.00447946,25.8883,1.38778e-17,0.0781223
6.06445,-0.0447592,0.0674383,0.00175408,0.00452057,53.2867,1.66533e-17,0.0703762
6.07422,-0.0387912,0.062587,0.0165903,0.00452722,80.6852,1.94289e-17,0.0626302
6.08398,-0.0328231,0.0578792,0.0314265,0.00450117,108.084,2.22045e-17,0.0548841
6.09375,-0.0268551,0.0533567,0.0462627,0.00444727,135.482,2.498e-17,0.0471381
6.10352,-0.0208871,0.0490687,0.0610989,0.0043355,162.881,2.77556e-17,0.039392
6.11328,-0.014919,0.0450367,0.075935,0.00419625,190.279,3.05311e-17,0.0316459
6.12305,-0.008951,0.0412715,0.0907712,0.00401555,217.677,3.33067e-17,0.0238999
6.13281,-0.00298297,0.0378023,0.105607,0.00380827,245.076,3.60822e-17,0.0161538
6.14258,0.00298506,0.0345981,0.120444,0.00358854,272.474,3.88578e-17,0.00840778
6.15234,0.0089531,0.031713,0.13528,0.00333606,299.873,4.16334e-17,0.000661719
6.16211,0.0209185,0.0290789,0.142568,0.00306161,270.558,3.79326e-17,-0.00663477
6.17187,0.0328838,0.0267453,0.149856,0.00277819,241.243,3.42319e-17,-0.0139313
6.18164,0.0448492,0.024661,0.157144,0.0025113,211.928,3.05311e-17,-0.0212277
6.19141,0.0568146,0.0228304,0.164432,0.00224748,182.613,2.68304e-17,-0.0285242
6.20117,0.0687799,0.0211789,0.17172,0.00202611,153.298,2.31296e-17,-0.0358207
6.21094,0.0807453,0.0197718,0.179008,0.0018339,123.984,1.94289e-17,-0.0431172
6.2207,0.0927106,0.0184387,0.186297,0.00172055,94.6688,1.57282e-17,-0.0504137
6.23047,0.104676,0.0173194,0.193585,0.0016979,65.3539,1.20274e-17,-0.0577102
6.24023,0.116641,0.0162147,0.200873,0.00178084,36.039,8.32667e-18,-0.0650067
6.25,0.128607,0.0152049,0.208161,0.00200637,6.72414,4.62593e-18,-0.0723032
6.25977,0.140572,0.0143183,0.215449,0.00239643,-22.5907,9.25186e-19,-0.0795996
6.26953,0.152537,0.0133506,0.222737,0.00300337,-51.9056,-2.77556e-18,-0.0868961
6.2793,0.164503,0.0125319,0.230025,0.00384952,-81.2205,-6.4763e-18,-0.0941926
6.28906,0.176468,0.0117454,0.237313,0.00500432,-110.535,-1.0177e-17,-0.101489
6.29883,0.188434,0.0109441,0.244601,0.00645732,-139.85,-1.38778e-17,-0.108786
6.30859,0.1705,0.0102115,0.225758,0.00829292,-152.677,-1.4803e-17,-0.0984332
6.31836,0.152567,0.00961433,0.206915,0.0105439,-165.504,-1.57282e-17,-0.0880808
6.32812,0.134633,0.00901351,0.188071,0.0132196,-178.331,-1.66533e-17,-0.0777284
6.33789,0.1167,0.00847061,0.169228,0.0163671,-191.158,-1.75785e-17,-0.067376
6.34766,0.0987666,0.0080018,0.150384,0.0199702,-203.985,-1.85037e-17,-0.0570236
6.35742,0.0808332,0.00763444,0.131541,0.0240961,-216.812,-1.94289e-17,-0.0466712
6.36719,0.0628998,0.00736646,0.112698,0.0286858,-229.638,-2.03541e-17,-0.0363188
6.37695,0.0449664,0.00710265,0.0938543,0.0337214,-242.465,-2.12793e-17,-0.0259664
6.38672,0.027033,0.00688711,0.0750109,0.0391816,-255.292,-2.22045e-17,-0.015614
6.39648,0.00909957,0.00670717,0.0561675,0.0449786,-268.119,-2.31296e-17,-0.00526164
6.40625,-0.00883383,0.00654466,0.0373241,0.0510497,-280.946,-2.40548e-17,0.00509076
6.41602,-0.0267672,0.00642026,0.0184808,0.057301,-293.773,-2.498e-17,0.0154432
6.42578,-0.0447006,0.00628983,-0.000362639,0.0636224,-306.6,-2.59052e-17,0.0257956
6.43555,-0.062634,0.00610761,-0.019206,0.0699076,-319.427,-2.68304e-17,0.0361479
6.44531,-0.0805674,0.00590877,-0.0380494,0.0760496,-332.254,-2.77556e-17,0.0465003
6.45508,-0.0805674,0.00569259,-0.0413303,0.0819076,-286.813,-2.40548e-17,0.0523482
6.46484,-0.0805674,0.00545197,-0.0446112,0.0874009,-241.373,-2.03541e-17,0.0581961
6.47461,-0.0805674,0.0051883,-0.0478922,0.0924066,-195.932,-1.66533e-17,0.064044
6.48437,-0.0805674,0.00490456,-0.0511731,0.0968459,-150.492,-1.29526e-17,0.0698919
6.49414,-0.0805674,0.0045951,-0.054454,0.100673,-105.051,-9.25186e-18,0.0757398
6.50391,-0.0805674,0.00423393,-0.0577349,0.103809,-59.6108,-5.55112e-18,0.0815877
6.51367,-0.0805674,0.00382852,-0.0610158,0.106231,-14.1703,-1.85037e-18,0.0874355
6.52344,-0.0805674,0.00342234,-0.0642967,0.107933,31.2701,1.85037e-18,0.0932834
6.5332,-0.0805674,0.00300205,-0.0675776,0.108899,76.7106,5.55112e-18,0.0991313
6.54297,-0.0805674,0.00257209,-0.0708585,0.109152,122.151,9.25186e-18,0.104979
6.55273,-0.0805674,0.00214896,-0.0741394,0.108709,167.592,1.29526e-17,0.110827
6.5625,-0.0805674,0.00174105,-0.0774204,0.1076,213.032,1.66533e-17,0.116675
6.57227,-0.0805674,0.00136415,-0.0807013,0.105882,258.472,2.03541e-17,0.122523
6.58203,-0.0805674,0.00103134,-0.0839822,0.103593,303.913,2.40548e-17,0.128371
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,349.353,2.77556e-17,0.134219
6.60156,-0.0618243,0.000500244,-0.073248,0.0975021,349.353,2.96059e-17,0.123317
6.61133,-0.0430812,0.000301436,-0.0592328,0.0938453,349.353,3.14563e-17,0.112415
6.62109,-0.0243381,0.000174141,-0.0452177,0.0898448,349.353,3.33067e-17,0.101513
6.63086,-0.00559499,9.87891e-05,-0.0312025,0.0855734,349.353,3.51571e-17,0.0906108
6.64062,0.0131481,8.16504e-05,-0.0171874,0.0810945,349.353,3.70074e-17,0.0797088
6.65039,0.0318912,0.000116133,-0.00317228,0.0764946,349.353,3.88578e-17,0.0688069
6.66016,0.0506343,0.000204873,0.0108429,0.0717973,349.353,4.07082e-17,0.0579049
6.66992,0.0693774,0.000318896,0.024858,0.067096,349.353,4.25585e-17,0.0470029
6.67969,0.0881205,0.000473848,0.0388731,0.0624079,349.353,4.44089e-17,0.036101
6.68945,0.106864,0.000657539,0.0528883,0.0578107,349.353,4.62593e-17,0.025199
6.69922,0.125607,0.000837539,0.0669034,0.0533213,349.353,4.81097e-17,0.014297
6.70898,0.14435,0.00104121,0.0809185,0.0490092,349.353,4.996e-17,0.00339507
6.71875,0.163093,0.00124937,0.0949337,0.0448557,349.353,5.18104e-17,-0.0075069
6.72852,0.181836,0.00144105,0.108949,0.04096,349.353,5.36608e-17,-0.0184089
6.73828,0.200579,0.001627,0.122964,0.0372526,349.353,5.55112e-17,-0.0293108
6.74805,0.203098,0.00180721,0.123697,0.0338278,303.15,5.18104e-17,-0.0291611
6.75781,0.205617,0.00198442,0.12443,0.0306637,256.946,4.81097e-17,-0.0290114
6.76758,0.208136,0.00217468,0.125164,0.0277567,210.742,4.44089e-17,-0.0288617
6.77734,0.210655,0.00236771,0.125897,0.0251466,164.539,4.07082e-17,-0.028712
6.78711,0.213174,0.00258929,0.12663,0.0227711,118.335,3.70074e-17,-0.0285624
6.79687,0.215693,0.00285354,0.127364,0.0206595,72.1312,3.33067e-17,-0.0284127
6.80664,0.218212,0.00319983,0.128097,0.0187941,25.9275,2.96059e-17,-0.028263
6.81641,0.220731,0.00365578,0.12883,0.0171408,-20.2763,2.59052e-17,-0.0281133
6.82617,0.22325,0.00425159,0.129563,0.0156717,-66.48,2.22045e-17,-0.0279636
6.83594,0.225768,0.00503909,0.130297,0.0143425,-112.684,1.85037e-17,-0.0278139
6.8457,0.228287,0.00603437,0.13103,0.0131713,-158.887,1.4803e-17,-0.0276642
6.85547,0.230806,0.00733497,0.131763,0.0121117,-205.091,1.11022e-17,-0.0275145
6.86523,0.233325,0.00895336,0.132496,0.0111617,-251.295,7.40149e-18,-0.0273648
6.875,0.235844,0.0108854,0.13323,0.010268,-297.498,3.70074e-18,-0.0272151
6.88477,0.238363,0.0132402,0.133963,0.00947156,-343.702,0,-0.0270654
6.89453,0.217101,0.0160759,0.119215,0.00872484,-344.079,-1.85037e-18,-0.0159197
6.9043,0.195839,0.0193154,0.104466,0.00804776,-344.456,-3.70074e-18,-0.00477408
6.91406,0.174577,0.0230761,0.0897177,0.00742611,-344.832,-5.55112e-18,0.00637159
6.92383,0.153315,0.0272965,0.0749693,0.00686338,-345.209,-7.40149e-18,0.0175173
6.93359,0.132053,0.03199,0.0602209,0.00639996,-345.586,-9.25186e-18,0.0286629
6.94336,0.110791,0.0370958,0.0454725,0.0059782,-345.963,-1.11022e-17,0.0398086
6.95312,0.0895289,0.0425875,0.0307241,0.00562011,-346.339,-1.29526e-17,0.0509542
6.96289,0.0682668,0.0483841,0.0159757,0.00535008,-346.716,-1.4803e-17,0.0620999
6.97266,0.0470048,0.0544053,0.00122731,0.00514403,-347.093,-1.66533e-17,0.0732456
6.98242,0.0257428,0.0605342,-0.0135211,0.00496421,-347.47,-1.85037e-17,0.0843912
6.99219,0.00448072,0.0666614,-0.0282695,0.00484813,-347.846,-2.03541e-17,0.0955369
7.00195,-0.0167813,0.072673,-0.0430179,0.00477712,-348.223,-2.22045e-17,0.106683
7.01172,-0.0380433,0.0784554,-0.0577663,0.00473865,-348.6,-2.40548e-17,0.117828
7.02148,-0.0593054,0.083874,-0.0725147,0.00469254,-348.977,-2.59052e-17,0.128974
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-349.353,-2.77556e-17,0.14012
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-305.531,-2.40548e-17,0.136815
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-261.709,-2.03541e-17,0.133511
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-217.887,-1.66533e-17,0.130206
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-174.065,-1.29526e-17,0.126902
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,-130.243,-9.25186e-18,0.123598
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,-86.4215,-5.55112e-18,0.120293
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,-42.5995,-1.85037e-18,0.116989
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,1.22248,1.85037e-18,0.113685
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,45.0445,5.55112e-18,0.11038
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,88.8664,9.25186e-18,0.107076
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,132.688,1.29526e-17,0.103772
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,176.51,1.66533e-17,0.100467
7.1582,-0.0805674,0.0926604,-0.0872631,0.00388069,220.332,2.03541e-17,0.0971628
7.16797,-0.0805674,0.0889591,-0.0872631,0.00383812,264.154,2.40548e-17,0.0938585
7.17773,-0.0805674,0.0849476,-0.0872631,0.00382061,307.976,2.77556e-17,0.0905541
7.1875,-0.0608273,0.0806937,-0.0651388,0.00381275,300.537,2.68304e-17,0.0772763
7.19727,-0.0410872,0.0762557,-0.0430145,0.00382148,293.097,2.59052e-17,0.0639985
7.20703,-0.0213471,0.0717083,-0.0208902,0.00384079,285.657,2.498e-17,0.0507207
7.2168,-0.00160705,0.0671166,0.00123413,0.00385913,278.217,2.40548e-17,0.0374429
7.22656,0.018133,0.0625342,0.0233584,0.00389599,270.777,2.31296e-17,0.024165
7.23633,0.0378731,0.0580237,0.0454827,0.00393047,263.338,2.22045e-17,0.0108872
7.24609,0.0576132,0.0536375,0.067607,0.0039452,255.898,2.12793e-17,-0.00239057
7.25586,0.0773533,0.049412,0.0897313,0.00394216,248.458,2.03541e-17,-0.0156684
7.26562,0.0970934,0.0453843,0.111856,0.00393179,241.018,1.94289e-17,-0.0289462
7.27539,0.116833,0.0415787,0.13398,0.00389396,233.579,1.85037e-17,-0.042224
7.28516,0.136574,0.0380221,0.156104,0.00384223,226.139,1.75785e-17,-0.0555018
7.29492,0.156314,0.0347263,0.178229,0.00376298,218.699,1.66533e-17,-0.0687796
7.30469,0.176054,0.0316863,0.200353,0.00365147,211.259,1.57282e-17,-0.0820574
7.31445,0.195794,0.0288983,0.222477,0.00351955,203.82,1.4803e-17,-0.0953352
7.32422,0.215534,0.0264047,0.244601,0.00338563,196.38,1.38778e-17,-0.108613
7.33398,0.208239,0.0241314,0.238451,0.00326687,159.998,1.11022e-17,-0.105677
7.34375,0.200944,0.0221387,0.2323,0.00314575,123.615,8.32667e-18,-0.10274
7.35352,0.193649,0.0203428,0.226149,0.00305739,87.2331,5.55112e-18,-0.0998035
7.36328,0.186354,0.0188073,0.219998,0.00300519,50.8509,2.77556e-18,-0.096867
7.37305,0.179058,0.0174248,0.213848,0.00302183,14.4687,-8.32002e-32,-0.0939305
7.38281,0.171763,0.0162511,0.207697,0.00314232,-21.9135,-2.77556e-18,-0.0909939
7.39258,0.164468,0.0152234,0.201546,0.00338109,-58.2957,-5.55112e-18,-0.0880574
7.40234,0.157173,0.0142827,0.195396,0.00377273,-94.6779,-8.32667e-18,-0.0851209
7.41211,0.149878,0.0135105,0.189245,0.0043268,-131.06,-1.11022e-17,-0.0821844
7.42188,0.142583,0.0127893,0.183094,0.0050804,-167.442,-1.38778e-17,-0.0792479
7.43164,0.135288,0.0121199,0.176943,0.00608561,-203.825,-1.66533e-17,-0.0763114
7.44141,0.127993,0.0115757,0.170793,0.00737411,-240.207,-1.94289e-17,-0.0733748
7.45117,0.120698,0.0110577,0.164642,0.0089378,-276.589,-2.22045e-17,-0.0704383
7.46094,0.113403,0.0105557,0.158491,0.0108484,-312.971,-2.498e-17,-0.0675018
7.4707,0.106107,0.0101458,0.15234,0.0131164,-349.353,-2.77556e-17,-0.0645653
7.48047,0.0936625,0.00978521,0.136367,0.0157458,-330.259,-2.59052e-17,-0.0500471
7.49023,0.0812175,0.00944563,0.120393,0.0187522,-311.165,-2.40548e-17,-0.0355289
7.5,0.0687725,0.00911517,0.10442,0.0221409,-292.071,-2.22045e-17,-0.0210107
7.50977,0.0563275,0.00885439,0.0884461,0.0259238,-272.977,-2.03541e-17,-0.00649254
7.51953,0.0438825,0.00859702,0.0724725,0.0300749,-253.883,-1.85037e-17,0.00802564
7.5293,0.0314375,0.00839558,0.056499,0.034533,-234.788,-1.66533e-17,0.0225438
7.53906,0.0189925,0.00812646,0.0405254,0.0393022,-215.694,-1.4803e-17,0.037062
7.54883,0.00654753,0.00789041,0.0245519,0.0443149,-196.6,-1.29526e-17,0.0515802
7.55859,-0.00589746,0.00764329,0.00857829,0.0495025,-177.506,-1.11022e-17,0.0660984
7.56836,-0.0183425,0.00739441,-0.00739527,0.0547974,-158.412,-9.25186e-18,0.0806166
7.57812,-0.0307874,0.00714308,-0.0233688,0.0601176,-139.318,-7.40149e-18,0.0951348
7.58789,-0.0432324,0.00683859,-0.0393424,0.0653686,-120.224,-5.55112e-18,0.109653
7.59766,-0.0556774,0.00652075,-0.055316,0.0704724,-101.129,-3.70074e-18,0.124171
7.60742,-0.0681224,0.00621343,-0.0712895,0.0753451,-82.0353,-1.85037e-18,0.138689
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,-62.9411,0,0.153207
7.62695,-0.0769843,0.00555009,-0.0818759,0.0840427,-35.4548,3.70074e-18,0.147279
7.63672,-0.0734011,0.00523687,-0.0764888,0.0877411,-7.96853,7.40149e-18,0.141351
7.64648,-0.069818,0.00491183,-0.0711016,0.0909348,19.5178,1.11022e-17,0.135422
7.65625,-0.0662348,0.00456144,-0.0657145,0.0935788,47.0041,1.4803e-17,0.129494
7.66602,-0.0626517,0.00420167,-0.0603273,0.0956384,74.4904,1.85037e-17,0.123566
7.67578,-0.0590686,0.00387097,-0.0549402,0.0971126,101.977,2.22045e-17,0.117637
7.68555,-0.0554854,0.00352386,-0.0495531,0.0980247,129.463,2.59052e-17,0.111709
7.69531,-0.0519023,0.00316421,-0.0441659,0.0983586,156.949,2.96059e-17,0.10578
7.70508,-0.0483191,0.00280591,-0.0387788,0.0981405,184.436,3.33067e-17,0.0998521
7.71484,-0.044736,0.00244254,-0.0333916,0.0974009,211.922,3.70074e-17,0.0939237
7.72461,-0.0411529,0.00208406,-0.0280045,0.0961749,239.408,4.07082e-17,0.0879954
7.73438,-0.0375697,0.00173112,-0.0226173,0.0944979,266.894,4.44089e-17,0.082067
7.74414,-0.0339866,0.00138864,-0.0172302,0.0924006,294.381,4.81097e-17,0.0761386
7.75391,-0.0304034,0.00106359,-0.011843,0.0899513,321.867,5.18104e-17,0.0702102
7.76367,-0.0268203,0.000757266,-0.00645587,0.0871654,349.353,5.55112e-17,0.0642819
7.77344,-0.0091414,0.000475254,0.0102813,0.0841135,334.581,5.18104e-17,0.0522719
7.7832,0.0085375,0.000217588,0.0270184,0.080824,319.808,4.81097e-17,0.0402619
7.79297,0.0262164,-5.56641e-06,0.0437556,0.0773629,305.036,4.44089e-17,0.028252
7.80273,0.0438953,-0.000198164,0.0604927,0.0737524,290.263,4.07082e-17,0.016242
7.8125,0.0615742,-0.000344121,0.0772299,0.0700627,275.49,3.70074e-17,0.00423206
7.82227,0.0792531,-0.000460078,0.0939671,0.0663232,260.718,3.33067e-17,-0.00777789
7.83203,0.096932,-0.000554941,0.110704,0.0625781,245.945,2.96059e-17,-0.0197879
7.8418,0.114611,-0.000607119,0.127441,0.0588635,231.173,2.59052e-17,-0.0317978
7.85156,0.13229,-0.000630088,0.144179,0.0552163,216.4,2.22045e-17,-0.0438078
7.86133,0.149969,-0.00063457,0.160916,0.0516571,201.627,1.85037e-17,-0.0558177
7.87109,0.167648,-0.00058752,0.177653,0.0482194,186.855,1.4803e-17,-0.0678277
7.88086,0.185326,-0.000518818,0.19439,0.0449007,172.082,1.11022e-17,-0.0798376
7.89062,0.203005,-0.00041168,0.211127,0.0417521,157.31,7.40149e-18,-0.0918476
7.90039,0.220684,-0.000274863,0.227864,0.0387515,142.537,3.70074e-18,-0.103858
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,127.765,0,-0.115868
7.91992,0.238363,0.000184512,0.244601,0.0332818,127.765,0,-0.115868
7.92969,0.238363,0.000540146,0.244601,0.0308279,127.765,0,-0.115868
7.93945,0.238363,0.000962197,0.244601,0.0285356,127.765,0,-0.115868
7.94922,0.238363,0.00152139,0.244601,0.0264294,127.765,0,-0.115868
7.95898,0.238363,0.00221385,0.244601,0.0245155,127.765,0,-0.115868
7.96875,0.238363,0.00308698,0.244601,0.0227222,127.765,0,-0.115868
7.97852,0.238363,0.00413197,0.244601,0.0211061,127.765,0,-0.115868
7.98828,0.238363,0.00537615,0.244601,0.0196557,127.765,0,-0.115868
7.99805,0.238363,0.00685002,0.244601,0.0183115,127.765,0,-0.115868
8.00781,0.238363,0.00862295,0.244601,0.0170949,127.765,0,-0.115868
8.01758,0.238363,0.0106968,0.244601,0.0159811,127.765,0,-0.115868
8.02734,0.238363,0.0131125,0.244601,0.0149871,127.765,0,-0.115868
8.03711,0.238363,0.0157928,0.244601,0.0140733,127.765,0,-0.115868
8.04688,0.238363,0.0188997,0.244601,0.0132493,127.765,0,-0.115868
8.05664,0.238363,0.0223185,0.244601,0.0125028,127.765,0,-0.115868
8.06641,0.238363,0.0261137,0.244601,0.0118269,127.765,0,-0.115868
8.07617,0.238363,0.0302598,0.244601,0.0112127,127.765,0,-0.115868
8.08594,0.238363,0.0347075,0.244601,0.0107042,127.765,0,-0.115868


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_2.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-371.51661247466654, LMmax=371.51661247466654,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.05673e-05,0.000167871,-5.83434e-09,-8.83008e-05,-0.00136448,0,2.42754e-07
0.00976562,0.00130104,-0.000528516,7.3896e-07,-7.39453e-05,0.171437,6.77626e-21,-3.03643e-05
0.0195312,0.00261265,0.00177949,1.48375e-06,-8.17969e-05,0.344239,1.35525e-20,-6.09714e-05
0.0292969,0.0071502,0.00623666,-1.21178e-06,-7.61426e-05,0.0655879,6.77626e-21,-4.5894e-05
0.0390625,0.0116877,0.0107096,-3.90732e-06,-7.6084e-05,-0.213063,0,-3.08167e-05
0.0488281,0.0176188,0.0169175,9.5283e-07,-7.84277e-05,0.0643974,6.77626e-21,-3.03415e-06
0.0585937,0.0235499,0.0226649,5.81298e-06,-7.78711e-05,0.341858,1.35525e-20,2.47484e-05
0.0683594,0.0299153,0.0291633,-1.78073e-06,-8.21484e-05,-0.211106,-6.77626e-21,1.44055e-05
0.078125,0.0362806,0.0361316,-9.37445e-06,-7.48828e-05,-0.76407,-2.71051e-20,4.06266e-06
0.0878906,0.0429904,0.0433592,3.91688e-06,-8.19727e-05,0.286211,-2.71051e-20,5.76489e-06
0.0976562,0.0497001,0.0494655,1.72082e-05,-8.50781e-05,1.33649,-2.71051e-20,7.46712e-06
0.107422,0.0556684,0.0555564,-6.68043e-06,-7.81641e-05,-0.481024,-4.06576e-20,-1.21108e-05
0.117187,0.0616367,0.0615928,-3.05691e-05,-7.75488e-05,-2.29854,-5.42101e-20,-3.16887e-05
0.126953,0.0666321,0.0674141,1.29622e-05,-8.7041e-05,1.26306,-2.71051e-20,-6.60697e-05
0.136719,0.0716274,0.0720656,5.64936e-05,-7.30664e-05,4.82465,0,-0.000100451
0.146484,0.0753522,0.0756898,-2.41996e-05,-7.81055e-05,-1.68524,2.1684e-19,-6.59152e-05
0.15625,0.079077,0.0786485,-0.000104893,-8.35547e-05,-8.19513,4.33681e-19,-3.13798e-05
0.166016,0.0806648,0.0811464,4.04971e-05,-7.54687e-05,2.89169,2.1684e-19,6.83059e-05
0.175781,0.0822525,0.0827792,0.000185887,-8.27344e-05,13.9785,0,0.000167992
0.185547,0.0832854,0.083103,-0.000100889,-8.63965e-05,-12.7715,0,0.00128432
0.195312,0.0843182,0.0826074,-0.000387665,-6.86133e-05,-39.5214,0,0.00240064
0.205078,0.0819982,0.0817104,8.95705e-05,-7.79883e-05,-13.4833,0,0.00562827
0.214844,0.0796781,0.080233,0.000566806,-8.4873e-05,12.5548,0,0.0088559
0.224609,0.0789422,0.07774,-0.00035937,-8.21484e-05,-83.6408,0,0.0154198
0.234375,0.0782064,0.074549,-0.00128555,-7.90723e-05,-179.836,0,0.0219837
0.244141,0.0709037,0.0710731,0.000414502,-7.37988e-05,-68.4329,0,0.0289112
0.253906,0.0636009,0.0675678,0.00211455,-8.20898e-05,42.9707,0,0.0358387
0.263672,0.065485,0.0634644,-0.00097965,-7.59668e-05,-168.064,-6.93889e-18,0.0433956
0.273437,0.0673692,0.0586665,-0.00407385,-8.36719e-05,-379.099,-1.38778e-17,0.0509525
0.283203,0.0512636,0.0538743,0.00158122,-8.15332e-05,-3.58496,6.93889e-18,0.0560157
0.292969,0.035158,0.049429,0.0072363,-7.2041e-05,371.929,2.77556e-17,0.0610788
0.302734,0.0513989,0.0452016,-0.00313631,-8.2998e-05,-3.58496,-1.38778e-17,0.0695918
0.3125,0.0676399,0.0406843,-0.0135089,-8.09473e-05,-379.099,-5.55112e-17,0.0781049
0.322266,0.0246106,0.0361784,0.00554721,-7.76074e-05,-3.4504e-11,-1.38778e-17,0.0767371
0.332031,-0.0184187,0.0319314,0.0246033,-8.4375e-05,379.099,2.77556e-17,0.0753694
0.341797,0.0479842,0.0277971,-0.0103117,-8.0127e-05,0,6.93889e-17,0.0868733
0.351562,0.114387,0.0235748,-0.0452268,-7.05176e-05,-379.099,1.11022e-16,0.0983773
0.361328,0.0169098,0.0191971,0.0188176,-7.62305e-05,0,1.66533e-16,0.0812821
0.371094,-0.0805674,0.0153979,0.082862,-7.95703e-05,379.099,2.22045e-16,0.0641869
0.380859,0.0788978,0.0122333,-0.00220054,-7.06641e-05,-1.13687e-12,-1.11022e-16,0.0941444
0.390625,0.238363,0.00936138,-0.0872631,-7.04004e-05,-379.099,-4.44089e-16,0.124102
0.400391,0.0788978,0.00664181,0.0786692,-7.36816e-05,-3.4504e-11,-8.88178e-16,0.063323
0.410156,-0.0805674,0.00432146,0.244601,-6.91406e-05,379.099,-1.33227e-15,0.00254413
0.419922,0.0788978,0.00276334,0.0786692,-7.49414e-05,0,-2.22045e-16,0.104613
0.429687,0.238363,0.00249876,-0.0872631,-7.59668e-05,-379.099,8.88178e-16,0.206682
0.439453,0.0788978,0.00234141,0.0786692,-7.62891e-05,1.13687e-12,1.33227e-15,0.00706628
0.449219,-0.0805674,0.00206013,0.244601,-7.55859e-05,379.099,1.77636e-15,-0.19255
0.458984,0.0788978,0.00205078,0.0786692,-7.16602e-05,0,-8.88178e-16,0.159459
0.46875,0.238363,0.00209259,-0.0872631,-7.43848e-05,-379.099,-3.55271e-15,0.511468
0.478516,0.0788978,0.00208796,0.0786692,-6.83789e-05,-3.4504e-11,5.32907e-15,-0.148611
0.488281,-0.0805674,0.00175919,0.244601,-7.55859e-05,379.099,1.42109e-14,-0.808689
0.498047,0.0788978,0.00141387,0.0786692,-5.8623e-05,0,1.57772e-30,0.387398
0.507812,0.238363,0.00130576,-0.0872631,-4.46484e-05,-379.099,-1.42109e-14,1.58348
0.517578,0.0788978,0.001499,0.0786692,1.54395e-05,0,7.10543e-15,-0.623246
0.527344,-0.0805674,0.00159047,0.244601,0.0001425,379.099,2.84217e-14,-2.82998
0.537109,0.0788978,0.00144677,0.0786692,0.0003946,-2.10321e-12,4.26326e-14,1.20404
0.546875,0.238363,0.00124441,-0.0872631,0.000915645,-379.099,5.68434e-14,5.23805
0.556641,0.0788978,0.00119496,0.0786692,0.00187931,0,2.84217e-14,-2.17067
0.566406,-0.0805674,0.00120141,0.244601,0.00353174,379.099,0,-9.5794
0.576172,0.0788978,0.00113628,0.0786692,0.00621015,-3.44471e-11,-5.68434e-14,3.99489
0.585937,0.238363,0.00110414,-0.0872631,0.0102642,-379.099,-1.13687e-13,17.5692
0.595703,0.0788978,0.00115491,0.0786692,0.0159452,0,5.68434e-14,-7.33293
0.605469,-0.0805674,0.00121673,0.244601,0.0234922,379.099,2.27374e-13,-32.235
0.615234,0.0788978,0.00111357,0.0786692,0.0328302,0,1.13687e-13,13.4192
0.625,0.238363,0.000911279,-0.0872631,0.0437045,-379.099,0,59.0735
0.634766,0.0788978,0.000876182,0.0786692,0.0556722,2.10321e-12,4.54747e-13,-24.6485
0.644531,-0.0805674,0.00101754,0.244601,0.0681532,379.099,9.09495e-13,-108.371
0.654297,0.0788978,0.00110912,0.0786692,0.0806633,-3.0127e-11,-1.36424e-12,45.15
0.664062,0.238363,0.00103626,-0.0872631,0.0928373,-379.099,-3.63798e-12,198.671
0.673828,0.0788978,0.000900674,0.0786692,0.104538,0,-3.63798e-12,-82.8411
0.683594,-0.0805674,0.000855117,0.244601,0.115694,379.099,-3.63798e-12,-364.353
0.693359,0.0788978,0.000870762,0.0786692,0.126192,0,-1.81899e-12,151.861
0.703125,0.238363,0.000878408,-0.0872631,0.135848,-379.099,0,668.074
0.712891,0.0788978,0.000879023,0.0786692,0.14432,0,3.63798e-12,-278.507
0.722656,-0.0805674,0.000923174,0.244601,0.151297,379.099,7.27596e-12,-1225.09
0.732422,0.0788978,0.000935889,0.0786692,0.156589,-3.44471e-11,1.81899e-11,510.675
0.742187,0.238363,0.0008354,-0.0872631,0.160224,-379.099,2.91038e-11,2246.44
0.751953,0.0788978,0.000708018,0.0786692,0.162346,0,2.91038e-11,-936.442
0.761719,-0.0805674,0.00068124,0.244601,0.163068,379.099,2.91038e-11,-4119.32
0.771484,0.0788978,0.000796436,0.0786692,0.162429,2.16005e-12,-4.36557e-11,1717.17
0.78125,0.238363,0.000877646,-0.0872631,0.160334,-379.099,-1.16415e-10,7553.66
0.791016,0.0788978,0.000836396,0.0786692,0.156807,0,-1.29247e-26,-3148.77
0.800781,-0.0805674,0.000712881,0.244601,0.151931,379.099,1.16415e-10,-13851.2
0.810547,0.0788978,0.000648691,0.0786692,0.145976,3.4504e-11,-1.74623e-10,5773.97
0.820312,0.238363,0.000652295,-0.0872631,0.139164,-379.099,-4.65661e-10,25399.1
0.830078,0.0788978,0.000669932,0.0786692,0.131708,0,-4.65661e-10,-10587.7
0.839844,-0.0805674,0.000690996,0.244601,0.123616,379.099,-4.65661e-10,-46574.6
0.849609,0.0788978,0.000729258,0.0786692,0.114969,0,-6.98492e-10,19414.9
0.859375,0.238363,0.000734941,-0.0872631,0.105964,-379.099,-9.31323e-10,85404.4
0.869141,0.0788978,0.00065209,0.0786692,0.0968286,-2.16005e-12,-9.31323e-10,-35601.3
0.878906,-0.0805674,0.000553242,0.244601,0.0878534,379.099,-9.31323e-10,-156607
0.888672,0.0788978,0.000525469,0.0786692,0.0790897,3.22871e-11,-4.65661e-10,65282.5
0.898437,0.238363,0.000617432,-0.0872631,0.0705057,-379.099,0,287172
0.908203,0.0788978,0.000693662,0.0786692,0.0620663,2.10321e-12,0,-119709
0.917969,-0.0805674,0.000681445,0.244601,0.0538161,379.099,0,-526590
0.927734,0.0788978,0.000592266,0.0786692,0.0458515,0,-3.72529e-09,219512
0.9375,0.238363,0.000530713,-0.0872631,0.0383788,-379.099,-7.45058e-09,965615
0.947266,0.0788978,0.000521162,0.0786692,0.0315341,0,1.11759e-08,-402522
0.957031,-0.0805674,0.000544395,0.244601,0.025375,379.099,2.98023e-08,-1.77066e+06
0.966797,0.0788978,0.000575566,0.0786692,0.0200393,3.4504e-11,1.49012e-08,738109
0.976562,0.238363,0.000595928,-0.0872631,0.0155723,-379.099,0,3.24688e+06
0.986328,0.0788978,0.000596309,0.0786692,0.0120237,0,0,-1.35348e+06
0.996094,-0.0805674,0.000541846,0.244601,0.0093266,379.099,0,-5.95383e+06
1.00586,0.0788978,0.000466201,0.0786692,0.00740959,0,0,2.48189e+06
1.01562,0.238363,0.00043623,-0.0872631,0.00611077,-379.099,0,1.09176e+07
1.02539,0.0788978,0.000487646,0.0786692,0.00536968,0,-5.96046e-08,-4.55106e+06
1.03516,-0.0805674,0.000554502,0.244601,0.00521461,379.099,-1.19209e-07,-2.00197e+07
1.04492,0.0788978,0.000567217,0.0786692,0.00544831,0,-5.96046e-08,8.34533e+06
1.05469,0.238363,0.000521104,-0.0872631,0.00582313,-379.099,0,3.67104e+07
1.06445,0.0788978,0.000468164,0.0786692,0.00606454,3.44471e-11,-4.76837e-07,-1.53029e+07
1.07422,-0.0805674,0.000507773,0.244601,0.00596063,379.099,-9.53674e-07,-6.73162e+07
1.08398,0.0788978,0.000661846,0.0786692,0.00549826,-4.3201e-12,-9.53674e-07,2.80611e+07
1.09375,0.238363,0.000932402,-0.0872631,0.00471097,-379.099,-9.53674e-07,1.23439e+08
1.10352,0.0788978,0.00137789,0.0786692,0.00362663,0,4.76837e-07,-5.1456e+07
1.11328,-0.0805674,0.00206147,0.244601,0.00234797,379.099,1.90735e-06,-2.26351e+08
1.12305,0.0788978,0.00316884,0.0786692,0.00102108,0,2.86102e-06,9.43555e+07
1.13281,0.238363,0.00492589,-0.0872631,-0.000220928,-379.099,3.8147e-06,4.15062e+08
1.14258,0.0788978,0.0076147,0.0786692,-0.00134133,3.44471e-11,9.53674e-06,-1.73021e+08
1.15234,-0.0805674,0.0114131,0.244601,-0.00237138,379.099,1.52588e-05,-7.61103e+08
1.16211,0.0788978,0.0166573,0.0786692,-0.00339185,0,1.69407e-21,3.1727e+08
1.17187,0.238363,0.0235322,-0.0872631,-0.00436447,-379.099,-1.52588e-05,1.39564e+09
1.18164,0.0788978,0.0320205,0.0786692,-0.00514869,0,-7.62939e-06,-5.81781e+08
1.19141,-0.0805674,0.0421646,0.244601,-0.00562187,379.099,0,-2.55921e+09
1.20117,0.0788978,0.0537837,0.0786692,-0.00572927,0,-1.52588e-05,1.06682e+09
1.21094,0.238363,0.0665045,-0.0872631,-0.00559424,-379.099,-3.05176e-05,4.69284e+09
1.2207,0.0788978,0.0797225,0.0786692,-0.00531999,3.44471e-11,-7.62939e-05,-1.95624e+09
1.23047,-0.0805674,0.0928314,0.244601,-0.00488824,379.099,-0.00012207,-8.60532e+09
1.24023,0.0788978,0.105265,0.0786692,-0.00428112,0,-6.10352e-05,3.58717e+09
1.25,0.238363,0.116608,-0.0872631,-0.00356399,-379.099,0,1.57797e+10
1.25977,0.0788978,0.126662,0.0786692,-0.00268327,0,0,-6.57784e+09
1.26953,-0.0805674,0.135384,0.244601,-0.00162542,379.099,0,-2.89353e+10
1.2793,0.0788978,0.1428,0.0786692,-0.000437871,0,0.000244141,1.20619e+10
1.28906,0.238363,0.148956,-0.0872631,0.000821543,-379.099,0.000488281,5.3059e+10
1.29883,0.0788978,0.153777,0.0786692,0.00206918,-3.4504e-11,-0.000732422,-2.2118e+10
1.30859,-0.0805674,0.157125,0.244601,0.00328576,379.099,-0.00195312,-9.72949e+10
1.31836,0.0788978,0.15887,0.0786692,0.00448005,4.3201e-12,-0.000976563,4.05579e+10
1.32812,0.238363,0.158909,-0.0872631,0.00567437,-379.099,0,1.78411e+11
1.33789,0.0788978,0.157287,0.0786692,0.00674833,0,-0.000976562,-7.43715e+10
1.34766,-0.0805674,0.154112,0.244601,0.00757189,379.099,-0.00195312,-3.27154e+11
1.35742,0.0788978,0.149621,0.0786692,0.00828565,0,-0.00292969,1.36376e+11
1.36719,0.238363,0.144054,-0.0872631,0.00882258,-379.099,-0.00390625,5.99906e+11
1.37695,0.0788978,0.137657,0.0786692,0.00920429,-3.4504e-11,0.00976562,-2.50074e+11
1.38672,-0.0805674,0.130537,0.244601,0.00935625,379.099,0.0234375,-1.10005e+12
1.39648,0.0788978,0.122741,0.0786692,0.00936296,0,0.0273438,4.58563e+11
1.40625,0.238363,0.114317,-0.0872631,0.00926449,-379.099,0.03125,2.01718e+12
1.41602,0.0788978,0.105436,0.0786692,0.00900029,0,3.46945e-18,-8.40872e+11
1.42578,-0.0805674,0.0962947,0.244601,0.00858961,379.099,-0.03125,-3.69892e+12
1.43555,0.0788978,0.087168,0.0786692,0.00801141,0,-0.078125,1.54192e+12
1.44531,0.238363,0.0782657,-0.0872631,0.0073442,-379.099,-0.125,6.78276e+12
1.45508,0.0788978,0.0697311,0.0786692,0.00656648,-3.4504e-11,-0.1875,-2.82743e+12
1.46484,-0.0805674,0.0616113,0.244601,0.00571813,379.099,-0.25,-1.24376e+13
1.47461,0.0788978,0.0538103,0.0786692,0.00486439,0,-0.25,5.18469e+12
1.48437,0.238363,0.0463729,-0.0872631,0.00402123,-379.099,-0.25,2.2807e+13
1.49414,0.0788978,0.039365,0.0786692,0.00318141,0,-0.25,-9.50722e+12
1.50391,-0.0805674,0.0329802,0.244601,0.00232104,379.099,-0.25,-4.18214e+13
1.51367,0.0788978,0.0272665,0.0786692,0.00144562,0,-0.125,1.74335e+13
1.52344,0.238363,0.0222598,-0.0872631,0.000620771,-379.099,0,7.66884e+13
1.5332,0.0788978,0.0179198,0.0786692,-0.000126006,0,0.5,-3.1968e+13
1.54297,-0.0805674,0.0140933,0.244601,-0.000823623,379.099,1,-1.40624e+14
1.55273,0.0788978,0.0109926,0.0786692,-0.00150425,-3.44471e-11,2.5,5.862e+13
1.5625,0.238363,0.00851189,-0.0872631,-0.00211081,-379.099,4,2.57864e+14
1.57227,0.0788978,0.0066825,0.0786692,-0.00264539,4.3201e-12,4,-1.07492e+14
1.58203,-0.0805674,0.00555478,0.244601,-0.00311704,379.099,4,-4.72849e+14
1.5918,0.0788978,0.00494467,0.0786692,-0.00353385,0,6,1.9711e+14
1.60156,0.238363,0.00465923,-0.0872631,-0.00389815,-379.099,8,8.67068e+14
1.61133,0.0788978,0.00448808,0.0786692,-0.00421611,0,4,-3.61442e+14
1.62109,-0.0805674,0.00434329,0.244601,-0.00446599,379.099,0,-1.58995e+15
1.63086,0.0788978,0.00415849,0.0786692,-0.00462735,-3.44471e-11,0,6.6278e+14
1.64062,0.238363,0.00393035,-0.0872631,-0.00468844,-379.099,0,2.91551e+15
1.65039,0.0788978,0.00363636,0.0786692,-0.00465759,0,-16,-1.21535e+15
1.66016,-0.0805674,0.00324132,0.244601,-0.00451685,379.099,-32,-5.34621e+15
1.66992,0.0788978,0.00283942,0.0786692,-0.00420668,0,-80,2.2286e+15
1.67969,0.238363,0.00249688,-0.0872631,-0.00366855,-379.099,-128,9.8034e+15
1.68945,0.0788978,0.00228879,0.0786692,-0.00280128,0,-1.42109e-14,-4.0866e+15
1.69922,-0.0805674,0.00220573,0.244601,-0.00149159,379.099,128,-1.79766e+16
1.70898,0.0788978,0.00221473,0.0786692,0.000365449,-3.44471e-11,64,7.49364e+15
1.71875,0.238363,0.0022149,-0.0872631,0.00293279,-379.099,0,3.29639e+16
1.72852,0.0788978,0.00214925,0.0786692,0.00634424,0,0,-1.37412e+16
1.73828,-0.0805674,0.00199304,0.244601,0.0107423,379.099,0,-6.04462e+16
1.74805,0.0788978,0.00181846,0.0786692,0.0163042,0,512,2.51973e+16
1.75781,0.238363,0.00168753,-0.0872631,0.0230302,-379.099,1024,1.10841e+17
1.76758,0.0788978,0.00162214,0.0786692,0.0309677,0,1536,-4.62046e+16
1.77734,-0.0805674,0.00159375,0.244601,0.0400608,379.099,2048,-2.0325e+17
1.78711,0.0788978,0.00161848,0.0786692,0.0500715,-3.44471e-11,-1024,8.4726e+16
1.79687,0.238363,0.0016098,-0.0872631,0.0607775,-379.099,-4096,3.72702e+17
1.80664,0.0788978,0.00158153,0.0786692,0.0718561,-4.3201e-12,2048,-1.55363e+17
1.81641,-0.0805674,0.00146496,0.244601,0.0829663,379.099,8192,-6.83428e+17
1.82617,0.0788978,0.00124374,0.0786692,0.0937581,0,9.09495e-13,2.84891e+17
1.83594,0.238363,0.000969492,-0.0872631,0.103966,-379.099,-8192,1.25321e+18
1.8457,0.0788978,0.000778594,0.0786692,0.113388,0,-4096,-5.22407e+17
1.85547,-0.0805674,0.000719971,0.244601,0.121832,379.099,0,-2.29802e+18
1.86523,0.0788978,0.0008025,0.0786692,0.129206,3.4504e-11,32768,9.57944e+17
1.875,0.238363,0.000998379,-0.0872631,0.135485,-379.099,65536,4.21391e+18
1.88477,0.0788978,0.00122355,0.0786692,0.14062,0,65536,-1.75659e+18
1.89453,-0.0805674,0.00146687,0.244601,0.144543,379.099,65536,-7.72709e+18
1.9043,0.0788978,0.00168659,0.0786692,0.147197,0,32768,3.22108e+18
1.91406,0.238363,0.00186155,-0.0872631,0.148516,-379.099,0,1.41693e+19
1.92383,0.0788978,0.0018699,0.0786692,0.148507,0,0,-5.90653e+18
1.93359,-0.0805674,0.00172201,0.244601,0.147192,379.099,0,-2.59823e+19
1.94336,0.0788978,0.00140563,0.0786692,0.144624,3.4504e-11,786432,1.08309e+19
1.95312,0.238363,0.000999199,-0.0872631,0.140975,-379.099,1.57286e+06,4.76441e+19
1.96289,0.0788978,0.000628242,0.0786692,0.136385,0,524288,-1.98607e+19
1.97266,-0.0805674,0.00034333,0.244601,0.131001,379.099,-524288,-8.73654e+19
1.98242,0.0788978,9.44824e-05,0.0786692,0.124946,0,786432,3.64188e+19
1.99219,0.238363,-0.000159756,-0.0872631,0.118298,-379.099,2.09715e+06,1.60203e+20
2.00195,0.0788978,-0.000410303,0.0786692,0.111169,8.6402e-12,2.09715e+06,-6.67815e+19
2.01172,-0.0805674,-0.00059417,0.244601,0.103677,379.099,2.09715e+06,-2.93766e+20
2.02148,0.0788978,-0.000621475,0.0786692,0.0959496,2.59206e-11,3.14573e+06,1.22458e+20
2.03125,0.238363,-0.000451582,-0.0872631,0.088126,-379.099,4.1943e+06,5.38682e+20
2.04102,0.0788978,-0.000142764,0.0786692,0.0803377,8.6402e-12,6.29146e+06,-2.24552e+20
2.05078,-0.0805674,0.000234023,0.244601,0.0727354,379.099,8.38861e+06,-9.87787e+20
2.06055,0.0788978,0.000668555,0.0786692,0.0653628,-8.6402e-12,4.1943e+06,4.11764e+20
2.07031,0.238363,0.00112995,-0.0872631,0.0583094,-379.099,0,1.81132e+21
2.08008,0.0788978,0.00158769,0.0786692,0.0515621,8.6402e-12,-3.35544e+07,-7.55057e+20
2.08984,-0.0805674,0.00202175,0.244601,0.0452132,379.099,-6.71089e+07,-3.32143e+21
2.09961,0.0788978,0.00240176,0.0786692,0.0392894,-8.6402e-12,-6.71089e+07,1.38456e+21
2.10937,0.238363,0.002723,-0.0872631,0.0338463,-379.099,-6.71089e+07,6.09054e+21
2.11914,0.0788978,0.00296452,0.0786692,0.0289574,4.30873e-11,-3.35544e+07,-2.53887e+21
2.12891,-0.0805674,0.00310166,0.244601,0.0245976,379.099,0,-1.11683e+22
2.13867,0.0788978,0.00310482,0.0786692,0.0208378,-8.6402e-12,1.34218e+08,4.65556e+21
2.14844,0.238363,0.00296695,-0.0872631,0.0175909,-379.099,2.68435e+08,2.04794e+22
2.1582,0.0788978,0.00269789,0.0786692,0.0148812,0,1.34218e+08,-8.53695e+21
2.16797,-0.0805674,0.00236411,0.244601,0.0126601,379.099,0,-3.75533e+22
2.17773,0.0788978,0.00199614,0.0786692,0.0109453,8.58336e-12,8.05306e+08,1.56543e+22
2.1875,0.238363,0.00162618,-0.0872631,0.0096324,-379.099,1.61061e+09,6.88619e+22
2.19727,0.0788978,0.00123841,0.0786692,0.00872707,2.58069e-11,8.05306e+08,-2.87055e+22
2.20703,-0.0805674,0.000858545,0.244601,0.00807648,379.099,0,-1.26273e+23
2.2168,0.0788978,0.000495,0.0786692,0.00761426,8.58336e-12,1.07374e+09,5.26375e+22
2.22656,0.238363,0.000184629,-0.0872631,0.00727518,-379.099,2.14748e+09,2.31548e+23
2.23633,0.0788978,4.74609e-06,0.0786692,0.00696229,-8.58336e-12,-1.07374e+09,-9.6522e+22
2.24609,-0.0805674,2.80078e-05,0.244601,0.00668376,379.099,-4.29497e+09,-4.24592e+23
2.25586,0.0788978,0.00040125,0.0786692,0.00640134,8.58336e-12,2.14748e+09,1.76993e+23
2.26562,0.238363,0.00126809,-0.0872631,0.00608915,-379.099,8.58993e+09,7.78579e+23
2.27539,0.0788978,0.00282469,0.0786692,0.00575804,2.58069e-11,-0.000585556,-3.24555e+23
2.28516,-0.0805674,0.00515124,0.244601,0.0054179,379.099,-8.58993e+09,-1.42769e+24
2.29492,0.0788978,0.00844802,0.0786692,0.00507129,8.58336e-12,-2.14748e+10,5.9514e+23
2.30469,0.238363,0.0128816,-0.0872631,0.00478286,-379.099,-3.43597e+10,2.61797e+24
2.31445,0.0788978,0.0184707,0.0786692,0.00460898,-8.58336e-12,-0.000782013,-1.09131e+24
2.32422,-0.0805674,0.0254234,0.244601,0.00448737,379.099,3.43597e+10,-4.8006e+24
2.33398,0.0788978,0.0336749,0.0786692,0.00436884,8.58336e-12,-5.15396e+10,2.00115e+24
2.34375,0.238363,0.0431623,-0.0872631,0.00428042,-379.099,-1.37439e+11,8.80291e+24
2.35352,0.0788978,0.0537267,0.0786692,0.00415614,-4.31442e-11,-0.015625,-3.66954e+24
2.36328,-0.0805674,0.0651036,0.244601,0.00403072,379.099,1.37439e+11,-1.6142e+25
2.37305,0.0788978,0.0769563,0.0786692,0.00385544,8.58336e-12,3.43597e+11,6.72887e+24
2.38281,0.238363,0.0888495,-0.0872631,0.00369867,-379.099,5.49756e+11,2.95997e+25
2.39258,0.0788978,0.1004,0.0786692,0.00356458,-8.58336e-12,2.74878e+11,-1.23388e+25
2.40234,-0.0805674,0.111214,0.244601,0.00345352,379.099,0,-5.42774e+25
2.41211,0.0788978,0.120987,0.0786692,0.00339337,-8.6402e-12,-1.09951e+12,2.26258e+25
2.42187,0.238363,0.12949,-0.0872631,0.00330937,-379.099,-2.19902e+12,9.9529e+25
2.43164,0.0788978,0.136537,0.0786692,0.00323479,-2.59206e-11,-1.64927e+12,-4.14892e+25
2.44141,-0.0805674,0.142098,0.244601,0.00314341,379.099,-1.09951e+12,-1.82507e+26
2.45117,0.0788978,0.146123,0.0786692,0.00305112,-8.6402e-12,-1.64927e+12,7.60792e+25
2.46094,0.238363,0.148686,-0.0872631,0.00295796,-379.099,-2.19902e+12,3.34666e+26
2.4707,0.0788978,0.149865,0.0786692,0.00284854,8.6402e-12,-3.29853e+12,-1.39507e+26
2.48047,-0.0805674,0.149689,0.244601,0.00275739,379.099,-4.39805e+12,-6.1368e+26
2.49023,0.0788978,0.148196,0.0786692,0.00268409,-8.6402e-12,-2.19902e+12,2.55816e+26
2.5,0.238363,0.145401,-0.0872631,0.00262418,-379.099,0,1.12531e+27
2.50977,0.0788978,0.141353,0.0786692,0.00256289,-2.59206e-11,8.79609e+12,-4.69093e+26
2.51953,-0.0805674,0.136157,0.244601,0.00249744,379.099,1.75922e+13,-2.0635e+27
2.5293,0.0788978,0.12995,0.0786692,0.00240844,-8.6402e-12,-8.79609e+12,8.6018e+26
2.53906,0.238363,0.122958,-0.0872631,0.00231896,-379.099,-3.51844e+13,3.78386e+27
2.54883,0.0788978,0.11535,0.0786692,0.00223799,8.6402e-12,1.75922e+13,-1.57732e+27
2.55859,-0.0805674,0.107338,0.244601,0.00217195,379.099,7.03687e+13,-6.9385e+27
2.56836,0.0788978,0.0991006,0.0786692,0.00213396,-8.6402e-12,3.51844e+13,2.89235e+27
2.57812,0.238363,0.0907553,-0.0872631,0.00208412,-379.099,0,1.27232e+28
2.58789,0.0788978,0.0824326,0.0786692,0.00202207,8.6402e-12,7.03687e+13,-5.30374e+27
2.59766,-0.0805674,0.0742047,0.244601,0.00194912,379.099,1.40737e+14,-2.33307e+28
2.60742,0.0788978,0.0661756,0.0786692,0.00188716,-4.30873e-11,7.03687e+13,9.72552e+27
2.61719,0.238363,0.0584211,-0.0872631,0.00183771,-379.099,0,4.27817e+28
2.62695,0.0788978,0.0510495,0.0786692,0.0018143,8.6402e-12,8.44425e+14,-1.78338e+28
2.63672,-0.0805674,0.0441761,0.244601,0.00177545,379.099,1.68885e+15,-7.84493e+28
2.64648,0.0788978,0.0378553,0.0786692,0.00173959,0,1.40737e+15,3.2702e+28
2.65625,0.238363,0.0321455,-0.0872631,0.00170848,-379.099,1.1259e+15,1.43853e+29
2.66602,0.0788978,0.0270592,0.0786692,0.0016597,-8.58336e-12,2.81475e+15,-5.9966e+28
2.67578,-0.0805674,0.0225808,0.244601,0.00164136,379.099,4.5036e+15,-2.63785e+29
2.68555,0.0788978,0.0186504,0.0786692,0.00160872,-2.58069e-11,2.2518e+15,1.0996e+29
2.69531,0.238363,0.0153346,-0.0872631,0.00158481,-379.099,0,4.83706e+29
2.70508,0.0788978,0.0124966,0.0786692,0.00156313,-8.58336e-12,4.5036e+15,-2.01636e+29
2.71484,-0.0805674,0.0103054,0.244601,0.00153448,379.099,9.0072e+15,-8.86977e+29
2.72461,0.0788978,0.00872145,0.0786692,0.0014799,8.58336e-12,4.5036e+15,3.69741e+29
2.73437,0.238363,0.00761435,-0.0872631,0.00143238,-379.099,0,1.62646e+30
2.74414,0.0788978,0.00692259,0.0786692,0.0013986,-8.58336e-12,-2.70216e+16,-6.77999e+29
2.75391,-0.0805674,0.00659452,0.244601,0.00138237,379.099,-5.40432e+16,-2.98246e+30
2.76367,0.0788978,0.00645562,0.0786692,0.00140672,-2.58069e-11,-8.10648e+16,1.24325e+30
2.77344,0.238363,0.00645832,-0.0872631,0.00147946,-379.099,-1.08086e+17,5.46896e+30
2.7832,0.0788978,0.00652576,0.0786692,0.00163125,-8.58336e-12,-9.0072e+16,-2.27977e+30
2.79297,-0.0805674,0.00657908,0.244601,0.00187395,379.099,-7.20576e+16,-1.00285e+31
2.80273,0.0788978,0.00664037,0.0786692,0.00220863,8.58336e-12,3.60288e+16,4.18043e+30
2.8125,0.238363,0.00670995,-0.0872631,0.00266707,-379.099,1.44115e+17,1.83894e+31
2.82227,0.0788978,0.00670576,0.0786692,0.00327097,-8.58336e-12,2.16173e+17,-7.66571e+30
2.83203,-0.0805674,0.00667655,0.244601,0.00408372,379.099,2.8823e+17,-3.37208e+31
2.8418,0.0788978,0.00663372,0.0786692,0.00517072,4.31442e-11,1.44115e+17,1.40567e+31
2.85156,0.238363,0.00655339,-0.0872631,0.00662511,-379.099,0,6.18342e+31
2.86133,0.0788978,0.00655181,0.0786692,0.00854549,-8.58336e-12,5.76461e+17,-2.57759e+31
2.87109,-0.0805674,0.00663158,0.244601,0.0111137,379.099,1.15292e+18,-1.13386e+32
2.88086,0.0788978,0.00674517,0.0786692,0.0143809,8.58336e-12,1.72938e+18,4.72656e+31
2.89062,0.238363,0.00685471,-0.0872631,0.0184949,-379.099,2.30584e+18,2.07917e+32
2.90039,0.0788978,0.00692221,0.0786692,0.023497,8.6402e-12,1.15292e+18,-8.66714e+31
2.91016,-0.0805674,0.00686326,0.244601,0.0294603,379.099,0,-3.8126e+32
2.91992,0.0788978,0.00673852,0.0786692,0.0363327,2.59206e-11,2.30584e+18,1.5893e+32
2.92969,0.238363,0.0066121,-0.0872631,0.0440737,-379.099,4.61169e+18,6.99121e+32
2.93945,0.0788978,0.00645683,0.0786692,0.0525853,8.6402e-12,-6.91753e+18,-2.91432e+32
2.94922,-0.0805674,0.00633583,0.244601,0.0616472,379.099,-1.84467e+19,-1.28198e+33
2.95898,0.0788978,0.00620895,0.0786692,0.0710614,-8.6402e-12,417792,5.34402e+32
2.96875,0.238363,0.00602147,-0.0872631,0.0805569,-379.099,1.84467e+19,2.35079e+33
2.97852,0.0788978,0.00581408,0.0786692,0.0898496,8.6402e-12,-9.22337e+18,-9.79939e+32
2.98828,-0.0805674,0.0056003,0.244601,0.0986981,379.099,-3.68935e+19,-4.31067e+33
2.99805,0.0788978,0.00537223,0.0786692,0.106879,2.59206e-11,-1.84467e+19,1.79693e+33
3.00781,0.238363,0.0051227,-0.0872631,0.1142,-379.099,0,7.90452e+33
3.01758,0.0788978,0.00485648,0.0786692,0.12054,8.6402e-12,7.3787e+19,-3.29504e+33
3.02734,-0.0805674,0.00458098,0.244601,0.125791,379.099,1.47574e+20,-1.44946e+34
3.03711,0.0788978,0.00427731,0.0786692,0.129951,-8.6402e-12,-7.3787e+19,6.04215e+33
3.04687,0.238363,0.0039571,-0.0872631,0.133029,-379.099,-2.95148e+20,2.65789e+34
3.05664,0.0788978,0.00366064,0.0786692,0.135031,8.6402e-12,-2.95148e+20,-1.10796e+34
3.06641,-0.0805674,0.00339038,0.244601,0.135982,379.099,-2.95148e+20,-4.8738e+34
3.07617,0.0788978,0.00311394,0.0786692,0.135901,-8.6402e-12,1.47574e+20,2.03167e+34
3.08594,0.238363,0.00282747,-0.0872631,0.134877,-379.099,5.90296e+20,8.93715e+34
3.0957,0.0788978,0.00253034,0.0786692,0.132916,4.30873e-11,-2.95148e+20,-3.7255e+34
3.10547,-0.0805674,0.00221227,0.244601,0.130107,379.099,-1.18059e+21,-1.63881e+35
3.11523,0.0788978,0.00191423,0.0786692,0.126504,-8.6402e-12,5.90296e+20,6.83149e+34
3.125,0.238363,0.00164769,-0.0872631,0.122207,-379.099,2.36118e+21,3.00511e+35
3.13477,0.0788978,0.00139679,0.0786692,0.117312,0,1.18059e+21,-1.2527e+35
3.14453,-0.0805674,0.00117205,0.244601,0.111908,379.099,0,-5.51051e+35
3.1543,0.0788978,0.000955635,0.0786692,0.106119,8.58336e-12,0,2.29708e+35
3.16406,0.238363,0.000712119,-0.0872631,0.100042,-379.099,0,1.01047e+36
3.17383,0.0788978,0.000490371,0.0786692,0.0937586,2.58069e-11,1.88895e+22,-4.21219e+35
3.18359,-0.0805674,0.000272227,0.244601,0.0873323,379.099,3.77789e+22,-1.85291e+36
3.19336,0.0788978,9.47461e-05,0.0786692,0.080818,8.58336e-12,3.77789e+22,7.72394e+35
3.20312,0.238363,-6.45117e-05,-0.0872631,0.0742953,-379.099,3.77789e+22,3.39769e+36
3.21289,0.0788978,-0.000192275,0.0786692,0.0678227,-8.58336e-12,3.77789e+22,-1.41635e+36
3.22266,-0.0805674,-0.000345322,0.244601,0.0614476,379.099,3.77789e+22,-6.23039e+36
3.23242,0.0788978,-0.000468867,0.0786692,0.0552649,8.58336e-12,9.44473e+22,2.59717e+36
3.24219,0.238363,-0.000590479,-0.0872631,0.0493201,-379.099,1.51116e+23,1.14247e+37
3.25195,0.0788978,-0.000688711,0.0786692,0.0436754,2.58069e-11,1.51116e+23,-4.76246e+36
3.26172,-0.0805674,-0.000781758,0.244601,0.0383291,379.099,1.51116e+23,-2.09496e+37
3.27148,0.0788978,-0.000838477,0.0786692,0.0333479,8.58336e-12,3.77789e+23,8.73297e+36
3.28125,0.238363,-0.00089502,-0.0872631,0.0287206,-379.099,6.04463e+23,3.84156e+37
3.29102,0.0788978,-0.000932725,0.0786692,0.0245182,-8.58336e-12,1.37573e+10,-1.60138e+37
3.30078,-0.0805674,-0.000971953,0.244601,0.0207062,379.099,-6.04463e+23,-7.04431e+37
3.31055,0.0788978,-0.000977754,0.0786692,0.017369,8.58336e-12,3.02231e+23,2.93646e+37
3.32031,0.238363,-0.00095291,-0.0872631,0.0144826,-379.099,1.20893e+24,1.29172e+38
3.33008,0.0788978,-0.000899912,0.0786692,0.0120223,-4.31442e-11,6.04463e+23,-5.38462e+37
3.33984,-0.0805674,-0.000787178,0.244601,0.0100569,379.099,0,-2.36865e+38
3.34961,0.0788978,-0.000623262,0.0786692,0.00843357,8.58336e-12,0,9.87383e+37
3.35937,0.238363,-0.00036627,-0.0872631,0.00717932,-379.099,0,4.34341e+38
3.36914,0.0788978,2.72461e-06,0.0786692,0.00621867,-8.58336e-12,0,-1.81058e+38
3.37891,-0.0805674,0.000545156,0.244601,0.00551238,379.099,0,-7.96456e+38
3.38867,0.0788978,0.0013002,0.0786692,0.00505717,-8.6402e-12,4.8357e+24,3.32007e+38
3.39844,0.238363,0.00233437,-0.0872631,0.00478515,-379.099,9.67141e+24,1.46047e+39
3.4082,0.0788978,0.00369545,0.0786692,0.00463992,-2.59206e-11,-2.41785e+25,-6.08805e+38
3.41797,-0.0805674,0.00552287,0.244601,0.00460635,379.099,-5.80284e+25,-2.67808e+39
3.42773,0.0788978,0.00789384,0.0786692,0.0046541,-8.6402e-12,2.90142e+25,1.11637e+39
3.4375,0.238363,0.0108228,-0.0872631,0.00479487,-379.099,1.16057e+26,4.91083e+39
3.44727,0.0788978,0.0144556,0.0786692,0.00494467,8.6402e-12,5.80284e+25,-2.0471e+39
3.45703,-0.0805674,0.0189312,0.244601,0.0051578,379.099,0,-9.00503e+39
3.4668,0.0788978,0.024187,0.0786692,0.00543542,-8.6402e-12,0,3.7538e+39
3.47656,0.238363,0.0303546,-0.0872631,0.00573325,-379.099,0,1.65126e+40
3.48633,0.0788978,0.0373211,0.0786692,0.00602666,-2.59206e-11,0,-6.88338e+39
3.49609,-0.0805674,0.0451037,0.244601,0.00631324,379.099,0,-3.02794e+40
3.50586,0.0788978,0.0535483,0.0786692,0.00655682,-8.6402e-12,0,1.26221e+40
3.51562,0.238363,0.0624969,-0.0872631,0.00668977,-379.099,0,5.55236e+40
3.52539,0.0788978,0.0717476,0.0786692,0.00675542,8.6402e-12,3.09485e+26,-2.31453e+40
3.53516,-0.0805674,0.0810604,0.244601,0.00674452,379.099,6.1897e+26,-1.01814e+41
3.54492,0.0788978,0.09018,0.0786692,0.0065954,-8.6402e-12,-3.09485e+26,4.24419e+40
3.55469,0.238363,0.0988383,-0.0872631,0.00635139,-379.099,-1.23794e+27,1.86698e+41
3.56445,0.0788978,0.106809,0.0786692,0.00603387,8.6402e-12,-6.1897e+26,-7.78261e+40
3.57422,-0.0805674,0.113887,0.244601,0.00559327,379.099,0,-3.4235e+41
3.58398,0.0788978,0.119937,0.0786692,0.00510393,-4.30873e-11,-2.47588e+27,1.42711e+41
3.59375,0.238363,0.12484,-0.0872631,0.00458555,-379.099,-4.95176e+27,6.27771e+41
3.60352,0.0788978,0.128566,0.0786692,0.00400485,8.6402e-12,-7.42764e+27,-2.6169e+41
3.61328,-0.0805674,0.131096,0.244601,0.00338165,379.099,-9.90352e+27,-1.15115e+42
3.62305,0.0788978,0.132487,0.0786692,0.00271869,0,1.48553e+28,4.79864e+41
3.63281,0.238363,0.132778,-0.0872631,0.00206382,-379.099,3.96141e+28,2.11088e+42
3.64258,0.0788978,0.132036,0.0786692,0.00138261,-8.58336e-12,3.96141e+28,-8.79931e+41
3.65234,-0.0805674,0.130328,0.244601,0.000724775,379.099,3.96141e+28,-3.87074e+42
3.66211,0.0788978,0.127706,0.0786692,9.41016e-05,-2.58069e-11,1.9807e+28,1.61354e+42
3.67188,0.238363,0.124226,-0.0872631,-0.000492334,-379.099,0,7.09782e+42
3.68164,0.0788978,0.119971,0.0786692,-0.00100743,-8.58336e-12,0,-2.95876e+42
3.69141,-0.0805674,0.115024,0.244601,-0.00144967,379.099,0,-1.30153e+43
3.70117,0.0788978,0.109475,0.0786692,-0.00182593,8.58336e-12,2.37684e+29,5.42552e+42
3.71094,0.238363,0.103434,-0.0872631,-0.00212282,-379.099,4.75369e+29,2.38664e+43
3.7207,0.0788978,0.0970245,0.0786692,-0.00236335,-8.58336e-12,2.37684e+29,-9.94883e+42
3.73047,-0.0805674,0.0903776,0.244601,-0.00250831,379.099,0,-4.3764e+43
3.74023,0.0788978,0.0836387,0.0786692,-0.00257968,-2.58069e-11,0,1.82433e+43
3.75,0.238363,0.0769121,-0.0872631,-0.00257183,-379.099,0,8.02506e+43
3.75977,0.0788978,0.0703301,0.0786692,-0.00245689,-8.58336e-12,0,-3.34529e+43
3.76953,-0.0805674,0.0639565,0.244601,-0.00227417,379.099,0,-1.47156e+44
3.7793,0.0788978,0.0578583,0.0786692,-0.00203098,8.58336e-12,1.26765e+30,6.1343e+43
3.78906,0.238363,0.0520781,-0.0872631,-0.0017325,-379.099,2.5353e+30,2.69842e+44
3.79883,0.0788978,0.0466586,0.0786692,-0.0013754,-8.58336e-12,-1.26765e+30,-1.12485e+44
3.80859,-0.0805674,0.0416113,0.244601,-0.000985225,379.099,-5.0706e+30,-4.94813e+44
3.81836,0.0788978,0.0369642,0.0786692,-0.000561768,4.31442e-11,2.5353e+30,2.06265e+44
3.82812,0.238363,0.0327563,-0.0872631,-0.00010125,-379.099,1.01412e+31,9.07344e+44
3.83789,0.0788978,0.028969,0.0786692,0.000373975,-8.58336e-12,-5.0706e+30,-3.78231e+44
3.84766,-0.0805674,0.0256017,0.244601,0.000854795,379.099,-2.02824e+31,-1.66381e+45
3.85742,0.0788978,0.0226709,0.0786692,0.00135372,8.58336e-12,-1.01412e+31,6.93567e+44
3.86719,0.238363,0.0200891,-0.0872631,0.00183439,-379.099,0,3.05094e+45
3.87695,0.0788978,0.0178603,0.0786692,0.00230877,8.6402e-12,2.02824e+31,-1.2718e+45
3.88672,-0.0805674,0.0159978,0.244601,0.00277119,379.099,4.05648e+31,-5.59454e+45
3.89648,0.0788978,0.0143544,0.0786692,0.00322611,2.59206e-11,2.02824e+31,2.33211e+45
3.90625,0.238363,0.0130718,-0.0872631,0.00365622,-379.099,0,1.02588e+46
3.91602,0.0788978,0.0119917,0.0786692,0.00409037,8.6402e-12,-8.11296e+31,-4.27642e+45
3.92578,-0.0805674,0.0110849,0.244601,0.00452772,379.099,-1.62259e+32,-1.88116e+46
3.93555,0.0788978,0.0104021,0.0786692,0.00498615,-8.6402e-12,-2.43389e+32,7.84173e+45
3.94531,0.238363,0.00985207,-0.0872631,0.00550436,-379.099,-3.24519e+32,3.44951e+46
3.95508,0.0788978,0.00930973,0.0786692,0.00607353,8.6402e-12,4.86778e+32,-1.43795e+46
3.96484,-0.0805674,0.00885554,0.244601,0.00674549,379.099,1.29807e+33,-6.3254e+46
3.97461,0.0788978,0.00842865,0.0786692,0.00764039,2.59206e-11,6.49037e+32,2.63678e+46
3.98438,0.238363,0.00805462,-0.0872631,0.00869367,-379.099,0,1.1599e+47
3.99414,0.0788978,0.00769213,0.0786692,0.0100668,0,-1.94711e+33,-4.83509e+46
4.00391,-0.0805674,0.00733731,0.244601,0.0117456,379.099,-3.89422e+33,-2.12691e+47
4.01367,0.0788978,0.00704637,0.0786692,0.0139052,1.72236e-11,1.94711e+33,8.86615e+46
4.02344,0.238363,0.00678489,-0.0872631,0.0165168,-379.099,7.78845e+33,3.90014e+47
4.0332,0.0788978,0.00652626,0.0786692,0.0196838,0,1.16827e+34,-1.6258e+47
4.04297,-0.0805674,0.00628605,0.244601,0.0234784,379.099,1.55769e+34,-7.15173e+47
4.05273,0.0788978,0.00597334,0.0786692,0.0278992,1.72236e-11,7.78845e+33,2.98124e+47
4.0625,0.238363,0.00562187,-0.0872631,0.033006,-379.099,0,1.31142e+48
4.07227,0.0788978,0.00526837,0.0786692,0.0387522,3.44471e-11,-1.03846e+34,-5.46673e+47
4.08203,-0.0805674,0.00491159,0.244601,0.0451126,379.099,-2.07692e+34,-2.40477e+48
4.0918,0.0788978,0.00452165,0.0786692,0.0519839,1.72236e-11,-3.11538e+34,1.00244e+48
4.10156,0.238363,0.00415046,-0.0872631,0.0592665,-379.099,-4.15384e+34,4.40965e+48
4.11133,0.0788978,0.00379359,0.0786692,0.066816,0,-6.23076e+34,-1.83819e+48
4.12109,-0.0805674,0.00344757,0.244601,0.0744676,379.099,-8.30767e+34,-8.08602e+48
4.13086,0.0788978,0.00312703,0.0786692,0.0820619,-1.72236e-11,4.15384e+34,3.3707e+48
4.14062,0.238363,0.00284467,-0.0872631,0.0893902,-379.099,1.66153e+35,1.48274e+49
4.15039,0.0788978,0.00260464,0.0786692,0.096286,3.44471e-11,-8.30767e+34,-6.18089e+48
4.16016,-0.0805674,0.00241573,0.244601,0.102597,379.099,-3.32307e+35,-2.71892e+49
4.16992,0.0788978,0.00226963,0.0786692,0.108218,-1.72236e-11,-1.66153e+35,1.1334e+49
4.17969,0.238363,0.00216595,-0.0872631,0.113025,-379.099,0,4.98571e+49
4.18945,0.0788978,0.00209232,0.0786692,0.116961,0,0,-2.07832e+49
4.19922,-0.0805674,0.0020509,0.244601,0.119977,379.099,0,-9.14236e+49
4.20898,0.0788978,0.00204231,0.0786692,0.122088,-1.72236e-11,-1.32923e+36,3.81104e+49
4.21875,0.238363,0.00209587,-0.0872631,0.12327,-379.099,-2.65846e+36,1.67644e+50
4.22852,0.0788978,0.00218537,0.0786692,0.123541,3.44471e-11,2.41431e+23,-6.98835e+49
4.23828,-0.0805674,0.00231712,0.244601,0.122947,379.099,2.65846e+36,-3.07411e+50
4.24805,0.0788978,0.00247854,0.0786692,0.121537,-1.72236e-11,3.98768e+36,1.28146e+50
4.25781,0.238363,0.00265368,-0.0872631,0.119331,-379.099,5.31691e+36,5.63704e+50
4.26758,0.0788978,0.00281458,0.0786692,0.116375,0,7.97537e+36,-2.34983e+50
4.27734,-0.0805674,0.00294164,0.244601,0.112764,379.099,1.06338e+37,-1.03367e+51
4.28711,0.0788978,0.00304594,0.0786692,0.108557,-1.72236e-11,1.59507e+37,4.30891e+50
4.29687,0.238363,0.00307257,-0.0872631,0.10385,-379.099,2.12676e+37,1.89545e+51
4.30664,0.0788978,0.00306111,0.0786692,0.0987221,-3.4504e-11,2.12676e+37,-7.90129e+50
4.31641,-0.0805674,0.00296936,0.244601,0.093294,379.099,2.12676e+37,-3.47571e+51
4.32617,0.0788978,0.00281443,0.0786692,0.0876577,-1.72236e-11,3.19015e+37,1.44887e+51
4.33594,0.238363,0.00259055,-0.0872631,0.0818905,-379.099,4.25353e+37,6.37345e+51
4.3457,0.0788978,0.00231035,0.0786692,0.0760942,0,6.38029e+37,-2.65681e+51
4.35547,-0.0805674,0.00195554,0.244601,0.0703315,379.099,8.50706e+37,-1.16871e+52
4.36523,0.0788978,0.001553,0.0786692,0.0646649,0,4.25353e+37,4.87181e+51
4.375,0.238363,0.00113886,-0.0872631,0.0591579,-379.099,0,2.14307e+52
4.38477,0.0788978,0.000687773,0.0786692,0.0538626,-5.17275e-11,3.40282e+38,-8.9335e+51
4.39453,-0.0805674,0.000257432,0.244601,0.0488031,379.099,6.80565e+38,-3.92977e+52
4.4043,0.0788978,-0.00014502,0.0786692,0.044044,0,3.40282e+38,1.63815e+52
4.41406,0.238363,-0.000496553,-0.0872631,0.0396043,-379.099,0,7.20606e+52
4.42383,0.0788978,-0.000778975,0.0786692,0.0355214,-1.72236e-11,6.80565e+38,-3.00388e+52
4.43359,-0.0805674,-0.00099249,0.244601,0.0318269,379.099,1.36113e+39,-1.32138e+53
4.44336,0.0788978,-0.00110186,0.0786692,0.0285079,0,-6.80565e+38,5.50826e+52
4.45312,0.238363,-0.00111305,-0.0872631,0.025551,-379.099,-2.72226e+39,2.42303e+53
4.46289,0.0788978,-0.00101988,0.0786692,0.0229855,-5.17275e-11,1.36113e+39,-1.01005e+53
4.47266,-0.0805674,-0.000799014,0.244601,0.0207562,379.099,5.44452e+39,-4.44314e+53
4.48242,0.0788978,-0.000436992,0.0786692,0.0188472,0,5.44452e+39,1.85215e+53
4.49219,0.238363,5.28809e-05,-0.0872631,0.0172311,-379.099,5.44452e+39,8.14744e+53
4.50195,0.0788978,0.00068209,0.0786692,0.015912,-1.72236e-11,-2.72226e+39,-3.39631e+53
4.51172,-0.0805674,0.00149104,0.244601,0.0148241,379.099,-1.0889e+40,-1.49401e+54
4.52148,0.0788978,0.00245361,0.0786692,0.0138966,0,5.44452e+39,6.22784e+53
4.53125,0.238363,0.00362162,-0.0872631,0.0131626,-379.099,2.17781e+40,2.73957e+54
4.54102,0.0788978,0.00501899,0.0786692,0.0125336,-1.72236e-11,3.26671e+40,-1.14201e+54
4.55078,-0.0805674,0.00668988,0.244601,0.0119685,379.099,4.35561e+40,-5.02359e+54
4.56055,0.0788978,0.00871644,0.0786692,0.0115026,-3.44471e-11,-2.17781e+40,2.09411e+54
4.57031,0.238363,0.011032,-0.0872631,0.0110387,-379.099,-8.71123e+40,9.2118e+54
4.58008,0.0788978,0.0137848,0.0786692,0.0105798,-1.72236e-11,-4.35561e+40,-3.83999e+54
4.58984,-0.0805674,0.0170791,0.244601,0.0101591,379.099,0,-1.68918e+55
4.59961,0.0788978,0.020797,0.0786692,0.0097575,0,0,7.04143e+54
4.60937,0.238363,0.0251293,-0.0872631,0.00935467,-379.099,0,3.09746e+55
4.61914,0.0788978,0.0300288,0.0786692,0.00898866,1.72236e-11,1.74225e+41,-1.2912e+55
4.62891,-0.0805674,0.0355091,0.244601,0.0086165,379.099,3.48449e+41,-5.67986e+55
4.63867,0.0788978,0.0415657,0.0786692,0.00832233,-3.44471e-11,5.22674e+41,2.36768e+55
4.64844,0.238363,0.0481052,-0.0872631,0.0079856,-379.099,6.96898e+41,1.04152e+56
4.6582,0.0788978,0.0550842,0.0786692,0.00769154,1.72236e-11,1.74225e+42,-4.34164e+55
4.66797,-0.0805674,0.0623422,0.244601,0.00740326,379.099,2.78759e+42,-1.90985e+56
4.67773,0.0788978,0.0697767,0.0786692,0.00713142,0,4.18139e+42,7.96131e+55
4.6875,0.238363,0.0771854,-0.0872631,0.00690949,-379.099,5.57519e+42,3.50211e+56
4.69727,0.0788978,0.0844271,0.0786692,0.00668754,1.72236e-11,-2.53778e+29,-1.45987e+56
4.70703,-0.0805674,0.0913088,0.244601,0.00644997,379.099,-5.57519e+42,-6.42186e+56
4.7168,0.0788978,0.0976618,0.0786692,0.00623783,-3.44471e-11,1.3938e+43,2.67699e+56
4.72656,0.238363,0.103328,-0.0872631,0.00600926,-379.099,3.34511e+43,1.17758e+57
4.73633,0.0788978,0.108195,0.0786692,0.00575268,1.72236e-11,1.67256e+43,-4.90882e+56
4.74609,-0.0805674,0.112192,0.244601,0.00552876,379.099,0,-2.15935e+57
4.75586,0.0788978,0.115242,0.0786692,0.00526887,0,-2.23007e+43,9.00136e+56
4.76562,0.238363,0.11735,-0.0872631,0.0049945,-379.099,-4.46015e+43,3.95962e+57
4.77539,0.0788978,0.118538,0.0786692,0.00471316,1.72236e-11,-4.46015e+43,-1.65059e+57
4.78516,-0.0805674,0.118811,0.244601,0.00443221,379.099,-4.46015e+43,-7.26079e+57
4.79492,0.0788978,0.11824,0.0786692,0.00413728,3.4504e-11,6.69022e+43,3.0267e+57
4.80469,0.238363,0.116885,-0.0872631,0.00383496,-379.099,1.78406e+44,1.33142e+58
4.81445,0.0788978,0.114799,0.0786692,0.00353692,1.72236e-11,-8.12089e+30,-5.5501e+57
4.82422,-0.0805674,0.112059,0.244601,0.00326004,379.099,-1.78406e+44,-2.44144e+58
4.83398,0.0788978,0.108695,0.0786692,0.00300419,0,-4.46015e+44,1.01773e+58
4.84375,0.238363,0.104807,-0.0872631,0.00279047,-379.099,-7.13624e+44,4.47689e+58
4.85352,0.0788978,0.100448,0.0786692,0.00259649,0,-3.56812e+44,-1.86622e+58
4.86328,-0.0805674,0.0957002,0.244601,0.00244456,379.099,0,-8.20933e+58
4.87305,0.0788978,0.0906535,0.0786692,0.00230681,5.17275e-11,0,3.4221e+58
4.88281,0.238363,0.0853925,-0.0872631,0.0021939,-379.099,0,1.50535e+59
4.89258,0.0788978,0.0800138,0.0786692,0.00206994,0,0,-6.27515e+58
4.90234,-0.0805674,0.0745905,0.244601,0.00194982,379.099,0,-2.76038e+59
4.91211,0.0788978,0.0692378,0.0786692,0.00181562,1.72236e-11,5.70899e+45,1.15068e+59
4.92187,0.238363,0.0639771,-0.0872631,0.001658,-379.099,1.1418e+46,5.06174e+59
4.93164,0.0788978,0.0588965,0.0786692,0.0014751,0,8.56349e+45,-2.11002e+59
4.94141,-0.0805674,0.0539982,0.244601,0.0012682,379.099,5.70899e+45,-9.28178e+59
4.95117,0.0788978,0.0493664,0.0786692,0.0010248,5.17275e-11,8.56349e+45,3.86916e+59
4.96094,0.238363,0.0449752,-0.0872631,0.000781992,-379.099,1.1418e+46,1.70201e+60
4.9707,0.0788978,0.0408724,0.0786692,0.000535078,0,5.70899e+45,-7.09492e+59
4.98047,-0.0805674,0.0370541,0.244601,0.000287725,379.099,0,-3.12099e+60
4.99023,0.0788978,0.0335469,0.0786692,4.90137e-05,1.72236e-11,-2.2836e+46,1.301e+60
5,0.238363,0.0303481,-0.0872631,-0.000141035,-379.099,-4.56719e+46,5.723e+60
5.00977,0.0788978,0.0274759,0.0786692,-0.000302139,0,-1.1418e+47,-2.38566e+60
5.01953,-0.0805674,0.0249136,0.244601,-0.00040333,379.099,-1.82688e+47,-1.04943e+61
5.0293,0.0788978,0.0226419,0.0786692,-0.000436875,1.72236e-11,-2.74032e+47,4.37462e+60
5.03906,0.238363,0.0206326,-0.0872631,-0.000417246,-379.099,-3.65375e+47,1.92436e+61
5.04883,0.0788978,0.0188375,0.0786692,-0.000323203,3.44471e-11,3.3182e+34,-8.02178e+60
5.05859,-0.0805674,0.0172783,0.244601,-0.000172998,379.099,3.65375e+47,-3.52871e+61
5.06836,0.0788978,0.0157928,0.0786692,7.03418e-05,1.72236e-11,-1.82688e+47,1.47096e+61
5.07812,0.238363,0.0145485,-0.0872631,0.000393838,-379.099,-7.30751e+47,6.47064e+61
5.08789,0.0788978,0.0133449,0.0786692,0.000804463,0,-3.65375e+47,-2.69732e+61
5.09766,-0.0805674,0.0121991,0.244601,0.00131924,379.099,0,-1.18653e+62
5.10742,0.0788978,0.0111947,0.0786692,0.00195768,-1.72236e-11,0,4.94611e+61
5.11719,0.238363,0.010214,-0.0872631,0.0027646,-379.099,0,2.17575e+62
5.12695,0.0788978,0.00921952,0.0786692,0.00376646,3.44471e-11,0,-9.06973e+61
5.13672,-0.0805674,0.00828483,0.244601,0.00499462,379.099,0,-3.9897e+62
5.14648,0.0788978,0.00741018,0.0786692,0.00651299,-1.72236e-11,-2.923e+48,1.66313e+62
5.15625,0.238363,0.00660179,-0.0872631,0.00833291,-379.099,-5.84601e+48,7.31595e+62
5.16602,0.0788978,0.00580644,0.0786692,0.0105603,0,1.4615e+49,-3.04969e+62
5.17578,-0.0805674,0.00507287,0.244601,0.0131954,379.099,3.5076e+49,-1.34153e+63
5.18555,0.0788978,0.00443153,0.0786692,0.016338,-1.72236e-11,2.923e+49,5.59225e+62
5.19531,0.238363,0.00388365,-0.0872631,0.020013,-379.099,2.3384e+49,2.45998e+63
5.20508,0.0788978,0.00340854,0.0786692,0.0242548,3.44471e-11,1.1692e+49,-1.02546e+63
5.21484,-0.0805674,0.00299496,0.244601,0.0290271,379.099,0,-4.5109e+63
5.22461,0.0788978,0.00266139,0.0786692,0.0343612,-1.72236e-11,0,1.88039e+63
5.23437,0.238363,0.0023635,-0.0872631,0.0402362,-379.099,0,8.27169e+63
5.24414,0.0788978,0.00211365,0.0786692,0.0465485,0,-4.67681e+49,-3.4481e+63
5.25391,-0.0805674,0.00189082,0.244601,0.0532392,379.099,-9.35361e+49,-1.51679e+64
5.26367,0.0788978,0.00171302,0.0786692,0.060179,-1.72236e-11,4.67681e+49,6.32281e+63
5.27344,0.238363,0.00157406,-0.0872631,0.0672812,-379.099,1.87072e+50,2.78135e+64
5.2832,0.0788978,0.00147946,0.0786692,0.0743492,3.44471e-11,9.35361e+49,-1.15942e+64
5.29297,-0.0805674,0.00143684,0.244601,0.0812746,379.099,0,-5.10019e+64
5.30273,0.0788978,0.00142081,0.0786692,0.0878974,-1.72236e-11,3.74144e+50,2.12604e+64
5.3125,0.238363,0.00145579,-0.0872631,0.0940864,-379.099,7.48289e+50,9.35228e+64
5.32227,0.0788978,0.00151239,0.0786692,0.0997112,0,3.74144e+50,-3.89855e+64
5.33203,-0.0805674,0.0016079,0.244601,0.104676,379.099,0,-1.71494e+65
5.3418,0.0788978,0.00170748,0.0786692,0.108879,0,-1.49658e+51,7.14881e+64
5.35156,0.238363,0.001853,-0.0872631,0.112274,-379.099,-2.99316e+51,3.1447e+65
5.36133,0.0788978,0.00199772,0.0786692,0.114831,-5.17275e-11,-4.48973e+51,-1.31089e+65
5.37109,-0.0805674,0.00214811,0.244601,0.116513,379.099,-5.98631e+51,-5.76647e+65
5.38086,0.0788978,0.00231281,0.0786692,0.11735,0,-1.19726e+52,2.40378e+65
5.39062,0.238363,0.00247758,-0.0872631,0.117337,-379.099,-1.79589e+52,1.0574e+66
5.40039,0.0788978,0.00264803,0.0786692,0.116501,-1.72236e-11,-1.49658e+52,-4.40785e+65
5.41016,-0.0805674,0.00281994,0.244601,0.114909,379.099,-1.19726e+52,-1.93897e+66
5.41992,0.0788978,0.00300267,0.0786692,0.112599,0,-1.79589e+52,8.08272e+65
5.42969,0.238363,0.00317218,-0.0872631,0.109618,-379.099,-2.39452e+52,3.55552e+66
5.43945,0.0788978,0.00334726,0.0786692,0.106049,-5.17275e-11,-1.19726e+52,-1.48214e+66
5.44922,-0.0805674,0.00350804,0.244601,0.101946,379.099,0,-6.51979e+66
5.45898,0.0788978,0.00366703,0.0786692,0.0974171,0,-4.78905e+52,2.71781e+66
5.46875,0.238363,0.00378513,-0.0872631,0.0925409,-379.099,-9.5781e+52,1.19554e+67
5.47852,0.0788978,0.00389575,0.0786692,0.0874319,-1.72236e-11,-4.78905e+52,-4.98368e+66
5.48828,-0.0805674,0.00397893,0.244601,0.0821359,379.099,0,-2.19228e+67
5.49805,0.0788978,0.00405639,0.0786692,0.0767744,0,0,9.13862e+66
5.50781,0.238363,0.00412673,-0.0872631,0.071425,-379.099,0,4.02e+67
5.51758,0.0788978,0.0041794,0.0786692,0.0661513,-5.17275e-11,3.83124e+53,-1.67576e+67
5.52734,-0.0805674,0.00418737,0.244601,0.061034,379.099,7.66248e+53,-7.37152e+67
5.53711,0.0788978,0.00418784,0.0786692,0.0560938,0,0,3.07286e+67
5.54688,0.238363,0.00417867,-0.0872631,0.0514114,-379.099,-7.66248e+53,1.35172e+68
5.55664,0.0788978,0.00414686,0.0786692,0.0470102,-1.72236e-11,-3.83124e+53,-5.63473e+67
5.56641,-0.0805674,0.00408422,0.244601,0.0429054,379.099,0,-2.47867e+68
5.57617,0.0788978,0.00402249,0.0786692,0.0391296,0,-1.5325e+54,1.03325e+68
5.58594,0.238363,0.00397805,-0.0872631,0.0356841,-379.099,-3.06499e+54,4.54516e+68
5.5957,0.0788978,0.00392288,0.0786692,0.0325926,1.72236e-11,4.59749e+54,-1.89468e+68
5.60547,-0.0805674,0.0039048,0.244601,0.029845,379.099,1.226e+55,-8.33452e+68
5.61523,0.0788978,0.00388652,0.0786692,0.0274085,-3.44471e-11,-1.1134e+42,3.47429e+68
5.625,0.238363,0.00387557,-0.0872631,0.025296,-379.099,-1.226e+55,1.52831e+69
5.63477,0.0788978,0.00391529,0.0786692,0.0234807,1.72236e-11,-6.12998e+54,-6.37084e+68
5.64453,-0.0805674,0.00400863,0.244601,0.0218846,379.099,0,-2.80248e+69
5.6543,0.0788978,0.00419707,0.0786692,0.0205134,0,2.45199e+55,1.16823e+69
5.66406,0.238363,0.00448459,-0.0872631,0.0193295,-379.099,4.90399e+55,5.13893e+69
5.67383,0.0788978,0.00493834,0.0786692,0.0182903,8.61746e-11,7.35598e+55,-2.14219e+69
5.68359,-0.0805674,0.00560575,0.244601,0.017345,379.099,9.80797e+55,-9.42332e+69
5.69336,0.0788978,0.00652822,0.0786692,0.0164824,-6.89511e-11,4.90399e+55,3.92816e+69
5.70312,0.238363,0.00775052,-0.0872631,0.0156872,-379.099,0,1.72796e+70
5.71289,0.0788978,0.00936296,0.0786692,0.0149004,8.61746e-11,-9.80797e+55,-7.20311e+69
5.72266,-0.0805674,0.0113475,0.244601,0.0141396,379.099,-1.96159e+56,-3.16859e+70
5.73242,0.0788978,0.01374,0.0786692,0.0133482,0,2.94239e+56,1.32084e+70
5.74219,0.238363,0.0166934,-0.0872631,0.0125588,-379.099,7.84638e+56,5.81027e+70
5.75195,0.0788978,0.0201166,0.0786692,0.0117675,-5.17275e-11,3.92319e+56,-2.42204e+70
5.76172,-0.0805674,0.0240808,0.244601,0.0109569,379.099,0,-1.06544e+71
5.77148,0.0788978,0.0285855,0.0786692,0.0101534,6.90079e-11,7.84638e+56,4.44133e+70
5.78125,0.238363,0.0336136,-0.0872631,0.00936158,-379.099,1.56928e+57,1.9537e+71
5.79102,0.0788978,0.0391218,0.0786692,0.0085991,-5.17275e-11,2.35391e+57,-8.14411e+70
5.80078,-0.0805674,0.0450587,0.244601,0.00784348,379.099,3.13855e+57,-3.58252e+71
5.81055,0.0788978,0.0513575,0.0786692,0.00716083,6.90079e-11,-4.70783e+57,1.49339e+71
5.82031,0.238363,0.057896,-0.0872631,0.0065153,-379.099,-1.25542e+58,6.56931e+71
5.83008,0.0788978,0.0645739,0.0786692,0.00590517,6.89511e-11,2.28304e+45,-2.73845e+71
5.83984,-0.0805674,0.0712594,0.244601,0.00536933,379.099,1.25542e+58,-1.20462e+72
5.84961,0.0788978,0.0778084,0.0786692,0.00488077,-5.17275e-11,1.25542e+58,5.02153e+71
5.85937,0.238363,0.0840875,-0.0872631,0.00442831,-379.099,1.25542e+58,2.20893e+72
5.86914,0.0788978,0.0899406,0.0786692,0.00404045,6.89511e-11,6.2771e+57,-9.20804e+71
5.87891,-0.0805674,0.0952613,0.244601,0.00371537,379.099,0,-4.05054e+72
5.88867,0.0788978,0.0999222,0.0786692,0.00345123,1.72236e-11,0,1.68849e+72
5.89844,0.238363,0.10385,-0.0872631,0.00324478,-379.099,0,7.42751e+72
5.9082,0.0788978,0.106983,0.0786692,0.00309047,-6.90079e-11,0,-3.0962e+72
5.91797,-0.0805674,0.109278,0.244601,0.00299306,379.099,0,-1.36199e+73
5.92773,0.0788978,0.110726,0.0786692,0.00294595,8.61746e-11,0,5.67753e+72
5.9375,0.238363,0.111324,-0.0872631,0.00296921,-379.099,0,2.4975e+73
5.94727,0.0788978,0.111116,0.0786692,0.00302792,-6.90079e-11,-2.00867e+59,-1.0411e+73
5.95703,-0.0805674,0.110135,0.244601,0.00312896,379.099,-4.01735e+59,-4.57969e+73
5.9668,0.0788978,0.108454,0.0786692,0.00325895,8.61746e-11,2.00867e+59,1.90907e+73
5.97656,0.238363,0.106126,-0.0872631,0.0033835,-379.099,8.03469e+59,8.39783e+73
5.98633,0.0788978,0.103193,0.0786692,0.00354231,6.89511e-11,4.01735e+59,-3.50068e+73
5.99609,-0.0805674,0.099747,0.244601,0.00371036,379.099,0,-1.53992e+74
6.00586,0.0788978,0.0958433,0.0786692,0.00387463,-5.17275e-11,8.03469e+59,6.41923e+73
6.01562,0.238363,0.0915801,-0.0872631,0.00402712,-379.099,1.60694e+60,2.82377e+74
6.02539,0.0788978,0.0870337,0.0786692,0.00415854,6.89511e-11,-8.03469e+59,-1.1771e+74
6.03516,-0.0805674,0.0822538,0.244601,0.00428282,379.099,-3.21388e+60,-5.17797e+74
6.04492,0.0788978,0.0773527,0.0786692,0.00439356,-5.17275e-11,1.60694e+60,2.15846e+74
6.05469,0.238363,0.0723904,-0.0872631,0.00447946,-379.099,6.42775e+60,9.4949e+74
6.06445,0.0788978,0.0674383,0.0786692,0.00452057,0,-9.64163e+60,-3.958e+74
6.07422,-0.0805674,0.062587,0.244601,0.00452722,379.099,-2.5711e+61,-1.74109e+75
6.08398,0.0788978,0.0578792,0.0786692,0.00450117,5.17275e-11,-1.28555e+61,7.25783e+74
6.09375,0.238363,0.0533567,-0.0872631,0.00444727,-379.099,0,3.19266e+75
6.10352,0.0788978,0.0490687,0.0786692,0.0043355,-6.90079e-11,2.5711e+61,-1.33088e+75
6.11328,-0.0805674,0.0450367,0.244601,0.00419625,379.099,5.1422e+61,-5.85441e+75
6.12305,0.0788978,0.0412715,0.0786692,0.00401555,5.17275e-11,2.5711e+61,2.44044e+75
6.13281,0.238363,0.0378023,-0.0872631,0.00380827,-379.099,0,1.07353e+76
6.14258,0.0788978,0.0345981,0.0786692,0.00358854,6.89511e-11,0,-4.47506e+75
6.15234,-0.0805674,0.031713,0.244601,0.00333606,379.099,0,-1.96854e+76
6.16211,0.0788978,0.0290789,0.0786692,0.00306161,-8.61746e-11,3.08532e+62,8.20597e+75
6.17187,0.238363,0.0267453,-0.0872631,0.00277819,-379.099,6.17064e+62,3.60974e+76
6.18164,0.0788978,0.024661,0.0786692,0.0025113,6.89511e-11,1.02844e+62,-1.50474e+76
6.19141,-0.0805674,0.0228304,0.244601,0.00224748,379.099,-4.11376e+62,-6.61921e+76
6.20117,0.0788978,0.0211789,0.0786692,0.00202611,-8.61746e-11,-1.02844e+63,2.75926e+76
6.21094,0.238363,0.0197718,-0.0872631,0.0018339,-379.099,-1.6455e+63,1.21377e+77
6.2207,0.0788978,0.0184387,0.0786692,0.00172055,0,8.22752e+62,-5.05968e+76
6.23047,-0.0805674,0.0173194,0.244601,0.0016979,379.099,3.29101e+63,-2.22571e+77
6.24023,0.0788978,0.0162147,0.0786692,0.00178084,5.17275e-11,-1.6455e+63,9.27798e+76
6.25,0.238363,0.0152049,-0.0872631,0.00200637,-379.099,-6.58202e+63,4.0813e+77
6.25977,0.0788978,0.0143183,0.0786692,0.00239643,-6.90079e-11,-6.58202e+63,-1.70131e+77
6.26953,-0.0805674,0.0133506,0.244601,0.00300337,379.099,-6.58202e+63,-7.48393e+77
6.2793,0.0788978,0.0125319,0.0786692,0.00384952,5.17275e-11,-3.29101e+63,3.11972e+77
6.28906,0.238363,0.0117454,-0.0872631,0.00500432,-379.099,0,1.37234e+78
6.29883,0.0788978,0.0109441,0.0786692,0.00645732,-6.90079e-11,0,-5.72066e+77
6.30859,-0.0805674,0.0102115,0.244601,0.00829292,379.099,0,-2.51647e+78
6.31836,0.0788978,0.00961433,0.0786692,0.0105439,-6.89511e-11,1.3164e+64,1.049e+78
6.32812,0.238363,0.00901351,-0.0872631,0.0132196,-379.099,2.63281e+64,4.61448e+78
6.33789,0.0788978,0.00847061,0.0786692,0.0163671,5.17275e-11,3.94921e+64,-1.92357e+78
6.34766,-0.0805674,0.0080018,0.244601,0.0199702,379.099,5.26561e+64,-8.46162e+78
6.35742,0.0788978,0.00763444,0.0786692,0.0240961,-6.89511e-11,7.89842e+64,3.52727e+78
6.36719,0.238363,0.00736646,-0.0872631,0.0286858,-379.099,1.05312e+65,1.55162e+79
6.37695,0.0788978,0.00710265,0.0786692,0.0337214,-1.72236e-11,-1.57968e+65,-6.468e+78
6.38672,-0.0805674,0.00688711,0.244601,0.0391816,379.099,-4.21249e+65,-2.84521e+79
6.39648,0.0788978,0.00670717,0.0786692,0.0449786,6.90079e-11,4.21249e+65,1.18604e+79
6.40625,0.238363,0.00654466,-0.0872631,0.0510497,-379.099,1.26375e+66,5.2173e+79
6.41602,0.0788978,0.00642026,0.0786692,0.057301,-8.61746e-11,6.31874e+65,-2.17486e+79
6.42578,-0.0805674,0.00628983,0.244601,0.0636224,379.099,0,-9.56702e+79
6.43555,0.0788978,0.00610761,0.0786692,0.0699076,6.90079e-11,0,3.98807e+79
6.44531,0.238363,0.00590877,-0.0872631,0.0760496,-379.099,0,1.75432e+80
6.45508,0.0788978,0.00569259,0.0786692,0.0819076,-8.61746e-11,1.685e+66,-7.31296e+79
6.46484,-0.0805674,0.00545197,0.244601,0.0874009,379.099,3.36999e+66,-3.21691e+80
6.47461,0.0788978,0.0051883,0.0786692,0.0924066,-6.89511e-11,1.685e+66,1.34099e+80
6.48437,0.238363,0.00490456,-0.0872631,0.0968459,-379.099,0,5.89888e+80
6.49414,0.0788978,0.0045951,0.0786692,0.100673,5.17275e-11,0,-2.45898e+80
6.50391,-0.0805674,0.00423393,0.244601,0.103809,379.099,0,-1.08168e+81
6.51367,0.0788978,0.00382852,0.0786692,0.106231,-6.89511e-11,0,4.50906e+80
6.52344,0.238363,0.00342234,-0.0872631,0.107933,-379.099,0,1.9835e+81
6.5332,0.0788978,0.00300205,0.0786692,0.108899,5.17275e-11,1.348e+67,-8.26831e+80
6.54297,-0.0805674,0.00257209,0.244601,0.109152,379.099,2.69599e+67,-3.63716e+81
6.55273,0.0788978,0.00214896,0.0786692,0.108709,0,-1.348e+67,1.51617e+81
6.5625,0.238363,0.00174105,-0.0872631,0.1076,-379.099,-5.39199e+67,6.66949e+81
6.57227,0.0788978,0.00136415,0.0786692,0.105882,-5.17275e-11,2.69599e+67,-2.78021e+81
6.58203,-0.0805674,0.00103134,0.244601,0.103593,379.099,1.0784e+68,-1.22299e+82
6.5918,0.0788978,0.000733682,0.0786692,0.100766,6.90079e-11,-5.39199e+67,5.09811e+81
6.60156,0.238363,0.000500244,-0.0872631,0.0975021,-379.099,-2.1568e+68,2.24261e+82
6.61133,0.0788978,0.000301436,0.0786692,0.0938453,-5.17275e-11,-3.23519e+68,-9.34846e+81
6.62109,-0.0805674,0.000174141,0.244601,0.0898448,379.099,-4.31359e+68,-4.11231e+82
6.63086,0.0788978,9.87891e-05,0.0786692,0.0855734,-6.89511e-11,-2.1568e+68,1.71424e+82
6.64062,0.238363,8.16504e-05,-0.0872631,0.0810945,-379.099,0,7.54078e+82
6.65039,0.0788978,0.000116133,0.0786692,0.0764946,8.61746e-11,4.31359e+68,-3.14342e+82
6.66016,-0.0805674,0.000204873,0.244601,0.0717973,379.099,8.62718e+68,-1.38276e+83
6.66992,0.0788978,0.000318896,0.0786692,0.067096,-6.89511e-11,1.29408e+69,5.76412e+82
6.67969,0.238363,0.000473848,-0.0872631,0.0624079,-379.099,1.72544e+69,2.53558e+83
6.68945,0.0788978,0.000657539,0.0786692,0.0578107,8.61746e-11,2.58815e+69,-1.05697e+83
6.69922,-0.0805674,0.000837539,0.244601,0.0533213,379.099,3.45087e+69,-4.64953e+83
6.70898,0.0788978,0.00104121,0.0786692,0.0490092,0,-1.72544e+69,1.93818e+83
6.71875,0.238363,0.00124937,-0.0872631,0.0448557,-379.099,-6.90175e+69,8.52589e+83
6.72852,0.0788978,0.00144105,0.0786692,0.04096,-5.17275e-11,-1.03526e+70,-3.55406e+83
6.73828,-0.0805674,0.001627,0.244601,0.0372526,379.099,-1.38035e+70,-1.5634e+84
6.74805,0.0788978,0.00180721,0.0786692,0.0338278,6.90079e-11,-6.90175e+69,6.51713e+83
6.75781,0.238363,0.00198442,-0.0872631,0.0306637,-379.099,0,2.86683e+84
6.76758,0.0788978,0.00217468,0.0786692,0.0277567,-5.17275e-11,0,-1.19505e+84
6.77734,-0.0805674,0.00236771,0.244601,0.0251466,379.099,0,-5.25693e+84
6.78711,0.0788978,0.00258929,0.0786692,0.0227711,-6.89511e-11,0,2.19138e+84
6.79687,0.238363,0.00285354,-0.0872631,0.0206595,-379.099,0,9.63969e+84
6.80664,0.0788978,0.00319983,0.0786692,0.0187941,6.89511e-11,5.5214e+70,-4.01836e+84
6.81641,-0.0805674,0.00365578,0.244601,0.0171408,379.099,1.10428e+71,-1.76764e+85
6.82617,0.0788978,0.00425159,0.0786692,0.0156717,-5.17275e-11,-5.5214e+70,7.36851e+84
6.83594,0.238363,0.00503909,-0.0872631,0.0143425,-379.099,-2.20856e+71,3.24134e+85
6.8457,0.0788978,0.00603437,0.0786692,0.0131713,6.89511e-11,-5.5214e+71,-1.35117e+85
6.85547,-0.0805674,0.00733497,0.244601,0.0121117,379.099,-8.83424e+71,-5.94369e+85
6.86523,0.0788978,0.00895336,0.0786692,0.0111617,1.72236e-11,4.41712e+71,2.47766e+85
6.875,0.238363,0.0108854,-0.0872631,0.010268,-379.099,1.76685e+72,1.0899e+86
6.88477,0.0788978,0.0132402,0.0786692,0.00947156,-6.90079e-11,1.76685e+72,-4.54331e+85
6.89453,-0.0805674,0.0160759,0.244601,0.00872484,379.099,1.76685e+72,-1.99856e+86
6.9043,0.0788978,0.0193154,0.0786692,0.00804776,8.61746e-11,-2.65027e+72,8.33111e+85
6.91406,0.238363,0.0230761,-0.0872631,0.00742611,-379.099,-7.06739e+72,3.66478e+86
6.92383,0.0788978,0.0272965,0.0786692,0.00686338,-6.90079e-11,-3.53369e+72,-1.52769e+86
6.93359,-0.0805674,0.03199,0.244601,0.00639996,379.099,0,-6.72015e+86
6.94336,0.0788978,0.0370958,0.0786692,0.0059782,8.61746e-11,7.06739e+72,2.80133e+86
6.95312,0.238363,0.0425875,-0.0872631,0.00562011,-379.099,1.41348e+73,1.23228e+87
6.96289,0.0788978,0.0483841,0.0786692,0.00535008,6.89511e-11,-2.57047e+60,-5.13684e+86
6.97266,-0.0805674,0.0544053,0.244601,0.00514403,379.099,-1.41348e+73,-2.25965e+87
6.98242,0.0788978,0.0605342,0.0786692,0.00496421,-5.17275e-11,2.12022e+73,9.41947e+86
6.99219,0.238363,0.0666614,-0.0872631,0.00484813,-379.099,5.65391e+73,4.14354e+87
7.00195,0.0788978,0.072673,0.0786692,0.00477712,6.89511e-11,5.65391e+73,-1.72726e+87
7.01172,-0.0805674,0.0784554,0.244601,0.00473865,379.099,5.65391e+73,-7.59806e+87
7.02148,0.0788978,0.083874,0.0786692,0.00469254,1.72236e-11,-8.48087e+73,3.16729e+87
7.03125,0.238363,0.0888304,-0.0872631,0.00465448,-379.099,-2.26156e+74,1.39326e+88
7.04102,0.0788978,0.0932279,0.0786692,0.00464007,-6.90079e-11,-1.13078e+74,-5.8079e+87
7.05078,-0.0805674,0.0969947,0.244601,0.00460509,379.099,0,-2.55484e+88
7.06055,0.0788978,0.100064,0.0786692,0.00457808,5.17275e-11,-2.26156e+74,1.065e+88
7.07031,0.238363,0.102399,-0.0872631,0.00450357,-379.099,-4.52313e+74,4.68485e+88
7.08008,0.0788978,0.103985,0.0786692,0.00445283,-6.90079e-11,2.26156e+74,-1.9529e+88
7.08984,-0.0805674,0.104835,0.244601,0.00439597,379.099,9.04626e+74,-8.59065e+88
7.09961,0.0788978,0.104948,0.0786692,0.00432475,5.17275e-11,1.23433e+62,3.58106e+88
7.10937,0.238363,0.10437,-0.0872631,0.00423398,-379.099,-9.04626e+74,1.57528e+89
7.11914,0.0788978,0.103122,0.0786692,0.00414773,6.89511e-11,1.35694e+75,-6.56663e+88
7.12891,-0.0805674,0.101286,0.244601,0.00407353,379.099,3.6185e+75,-2.8886e+89
7.13867,0.0788978,0.09888,0.0786692,0.00400852,-8.61746e-11,5.42775e+75,1.20413e+89
7.14844,0.238363,0.0959951,-0.0872631,0.00393457,-379.099,7.23701e+75,5.29686e+89
7.1582,0.0788978,0.0926604,0.0786692,0.00388069,6.89511e-11,1.08555e+76,-2.20803e+89
7.16797,-0.0805674,0.0889591,0.244601,0.00383812,379.099,1.4474e+76,-9.71292e+89
7.17773,0.0788978,0.0849476,0.0786692,0.00382061,-8.61746e-11,-3.29101e+63,4.04888e+89
7.1875,0.238363,0.0806937,-0.0872631,0.00381275,-379.099,-1.4474e+76,1.78107e+90
7.19727,0.0788978,0.0762557,0.0786692,0.00382148,0,7.23701e+75,-7.42448e+89
7.20703,-0.0805674,0.0717083,0.244601,0.00384079,379.099,2.8948e+76,-3.26596e+90
7.2168,0.0788978,0.0671166,0.0786692,0.00385913,5.17275e-11,1.4474e+76,1.36143e+90
7.22656,0.238363,0.0625342,-0.0872631,0.00389599,-379.099,0,5.98883e+90
7.23633,0.0788978,0.0580237,0.0786692,0.00393047,-6.90079e-11,5.7896e+76,-2.49648e+90
7.24609,-0.0805674,0.0536375,0.244601,0.0039452,379.099,1.15792e+77,-1.09818e+91
7.25586,0.0788978,0.049412,0.0786692,0.00394216,5.17275e-11,2.31584e+77,4.57782e+90
7.26562,0.238363,0.0453843,-0.0872631,0.00393179,-379.099,3.47376e+77,2.01374e+91
7.27539,0.0788978,0.0415787,0.0786692,0.00389396,6.89511e-11,4.05272e+77,-8.3944e+90
7.28516,-0.0805674,0.0380221,0.244601,0.00384223,379.099,4.63168e+77,-3.69262e+91
7.29492,0.0788978,0.0347263,0.0786692,0.00376298,-6.89511e-11,-8.42293e+64,1.53929e+91
7.30469,0.238363,0.0316863,-0.0872631,0.00365147,-379.099,-4.63168e+77,6.7712e+91
7.31445,0.0788978,0.0288983,0.0786692,0.00351955,5.17275e-11,2.31584e+77,-2.82261e+91
7.32422,-0.0805674,0.0264047,0.244601,0.00338563,379.099,9.26337e+77,-1.24164e+92
7.33398,0.0788978,0.0241314,0.0786692,0.00326687,-6.89511e-11,1.38951e+78,5.17585e+91
7.34375,0.238363,0.0221387,-0.0872631,0.00314575,-379.099,1.85267e+78,2.27681e+92
7.35352,0.0788978,0.0203428,0.0786692,0.00305739,-1.72236e-11,-9.26337e+77,-9.49102e+91
7.36328,-0.0805674,0.0188073,0.244601,0.00300519,379.099,-3.70535e+78,-4.17502e+92
7.37305,0.0788978,0.0174248,0.0786692,0.00302183,6.90079e-11,-5.55802e+78,1.74038e+92
7.38281,0.238363,0.0162511,-0.0872631,0.00314232,-379.099,-7.41069e+78,7.65578e+92
7.39258,0.0788978,0.0152234,0.0786692,0.00338109,-8.61746e-11,-1.85267e+79,-3.19135e+92
7.40234,-0.0805674,0.0142827,0.244601,0.00377273,379.099,-2.96428e+79,-1.40385e+93
7.41211,0.0788978,0.0135105,0.0786692,0.0043268,6.90079e-11,-3.70535e+79,5.85202e+92
7.42188,0.238363,0.0127893,-0.0872631,0.0050804,-379.099,-4.44642e+79,2.57425e+93
7.43164,0.0788978,0.0121199,0.0786692,0.00608561,-8.61746e-11,-2.22321e+79,-1.07309e+93
7.44141,-0.0805674,0.0115757,0.244601,0.00737411,379.099,0,-4.72043e+93
7.45117,0.0788978,0.0110577,0.0786692,0.0089378,-6.89511e-11,-2.96428e+79,1.96774e+93
7.46094,0.238363,0.0105557,-0.0872631,0.0108484,-379.099,-5.92855e+79,8.65591e+93
7.4707,0.0788978,0.0101458,0.0786692,0.0131164,5.17275e-11,8.89283e+79,-3.60826e+93
7.48047,-0.0805674,0.00978521,0.244601,0.0157458,379.099,2.37142e+80,-1.58724e+94
7.49023,0.0788978,0.00944563,0.0786692,0.0187522,-6.89511e-11,1.18571e+80,6.61651e+93
7.5,0.238363,0.00911517,-0.0872631,0.0221409,-379.099,0,2.91055e+94
7.50977,0.0788978,0.00885439,0.0786692,0.0259238,-1.72236e-11,-4.74284e+80,9.21563e+93
7.51953,-0.0805674,0.00859702,0.244601,0.0300749,379.099,-9.48569e+80,-1.06742e+94
7.5293,0.0788978,0.00839558,0.0786692,0.034533,6.90079e-11,-4.74284e+80,-5.59587e+92
7.53906,0.238363,0.00812646,-0.0872631,0.0393022,-379.099,0,9.55502e+93
7.54883,0.0788978,0.00789041,0.0786692,0.0443149,-5.17275e-11,-4.74284e+80,3.86242e+92
7.55859,-0.0805674,0.00764329,0.244601,0.0495025,379.099,-9.48569e+80,-8.78254e+93
7.56836,0.0788978,0.00739441,0.0786692,0.0547974,6.90079e-11,-1.72502e+68,-3.2464e+93
7.57812,0.238363,0.00714308,-0.0872631,0.0601176,-379.099,9.48569e+80,2.28973e+93
7.58789,0.0788978,0.00683859,0.0786692,0.0653686,-5.17275e-11,4.74284e+80,5.19942e+93
7.59766,-0.0805674,0.00652075,0.244601,0.0704724,379.099,0,8.10911e+93
7.60742,0.0788978,0.00621343,0.0786692,0.0753451,-6.89511e-11,0,-6.70616e+93
7.61719,0.238363,0.00587587,-0.0872631,0.0798865,-379.099,0,-2.15214e+94
7.62695,0.0788978,0.00555009,0.0786692,0.0840427,8.61746e-11,9.48569e+80,8.25966e+93
7.63672,-0.0805674,0.00523687,0.244601,0.0877411,379.099,1.89714e+81,3.80407e+94
7.64648,0.0788978,0.00491183,0.0786692,0.0909348,-6.89511e-11,2.84571e+81,-8.4459e+93
7.65625,0.238363,0.00456144,-0.0872631,0.0935788,-379.099,3.79428e+81,-5.49326e+94
7.66602,0.0788978,0.00420167,0.0786692,0.0956384,8.61746e-11,1.89714e+81,9.81867e+93
7.67578,-0.0805674,0.00387097,0.244601,0.0971126,379.099,0,7.45699e+94
7.68555,0.0788978,0.00352386,0.0786692,0.0980247,0,1.89714e+81,-8.28204e+93
7.69531,0.238363,0.00316421,-0.0872631,0.0983586,-379.099,3.79428e+81,-9.1134e+94
7.70508,0.0788978,0.00280591,0.0786692,0.0981405,-5.17275e-11,5.17715e+68,9.70315e+93
7.71484,-0.0805674,0.00244254,0.244601,0.0974009,379.099,-3.79428e+81,1.1054e+95
7.72461,0.0788978,0.00208406,0.0786692,0.0961749,6.90079e-11,-5.69141e+81,-1.212e+94
7.73438,0.238363,0.00173112,-0.0872631,0.0944979,-379.099,-7.58855e+81,-1.3478e+95
7.74414,0.0788978,0.00138864,0.0786692,0.0924006,-5.17275e-11,-3.79428e+81,1.45195e+94
7.75391,-0.0805674,0.00106359,0.244601,0.0899513,379.099,0,1.63819e+95
7.76367,0.0788978,0.000757266,0.0786692,0.0871654,-6.89511e-11,3.79428e+81,-1.83021e+94
7.77344,0.238363,0.000475254,-0.0872631,0.0841135,-379.099,7.58855e+81,-2.00423e+95
7.7832,0.0788978,0.000217588,0.0786692,0.080824,6.89511e-11,7.58855e+81,2.22617e+94
7.79297,-0.0805674,-5.56641e-06,0.244601,0.0773629,379.099,7.58855e+81,2.44947e+95
7.80273,0.0788978,-0.000198164,0.0786692,0.0737524,-5.17275e-11,1.13828e+82,-2.6917e+94
7.8125,0.238363,-0.000344121,-0.0872631,0.0700627,-379.099,1.51771e+82,-2.98781e+95
7.82227,0.0788978,-0.000460078,0.0786692,0.0663232,6.89511e-11,1.51771e+82,3.46113e+94
7.83203,-0.0805674,-0.000554941,0.244601,0.0625781,379.099,1.51771e+82,3.68004e+95
7.8418,0.0788978,-0.000607119,0.0786692,0.0588635,1.72236e-11,1.51771e+82,-4.8698e+94
7.85156,0.238363,-0.000630088,-0.0872631,0.0552163,-379.099,1.51771e+82,-4.654e+95
7.86133,0.0788978,-0.00063457,0.0786692,0.0516571,-6.90079e-11,2.76002e+69,3.19641e+94
7.87109,-0.0805674,-0.00058752,0.244601,0.0482194,379.099,-1.51771e+82,5.29328e+95
7.88086,0.0788978,-0.000518818,0.0786692,0.0449007,8.61746e-11,-7.58855e+81,-1.20389e+95
7.89062,0.238363,-0.00041168,-0.0872631,0.0417521,-379.099,0,-7.70106e+95
7.90039,0.0788978,-0.000274863,0.0786692,0.0387515,-6.90079e-11,-3.03542e+82,1.88339e+94
7.91016,-0.0805674,-7.43848e-05,0.244601,0.0359379,379.099,-6.07084e+82,8.07773e+95
7.91992,0.0788978,0.000184512,0.0786692,0.0332818,8.61746e-11,-1.38035e+70,-1.23493e+95
7.92969,0.238363,0.000540146,-0.0872631,0.0308279,-379.099,6.07084e+82,-1.05476e+96
7.93945,0.0788978,0.000962197,0.0786692,0.0285356,6.89511e-11,3.03542e+82,1.57181e+95
7.94922,-0.0805674,0.00152139,0.244601,0.0264294,379.099,0,1.36912e+96
7.95898,0.0788978,0.00221385,0.0786692,0.0245155,-5.17275e-11,3.03542e+82,-1.38853e+95
7.96875,0.238363,0.00308698,-0.0872631,0.0227222,-379.099,6.07084e+82,-1.64683e+96
7.97852,0.0788978,0.00413197,0.0786692,0.0211061,6.89511e-11,6.07084e+82,1.72093e+95
7.98828,-0.0805674,0.00537615,0.244601,0.0196557,379.099,6.07084e+82,1.99101e+96
7.99805,0.0788978,0.00685002,0.0786692,0.0183115,3.44471e-11,3.03542e+82,-2.35284e+95
8.00781,0.238363,0.00862295,-0.0872631,0.0170949,-379.099,0,-2.46158e+96
8.01758,0.0788978,0.0106968,0.0786692,0.0159811,-1.03398e-10,0,3.16489e+95
8.02734,-0.0805674,0.0131125,0.244601,0.0149871,379.099,0,3.09456e+96
8.03711,0.0788978,0.0157928,0.0786692,0.0140733,6.90079e-11,0,-3.80693e+95
8.04688,0.238363,0.0188997,-0.0872631,0.0132493,-379.099,0,-3.85595e+96
8.05664,0.0788978,0.0223185,0.0786692,0.0125028,-6.90079e-11,0,4.49593e+95
8.06641,-0.0805674,0.0261137,0.244601,0.0118269,379.099,0,4.75513e+96
8.07617,0.0788978,0.0302598,0.0786692,0.0112127,6.90079e-11,0,-5.47179e+95
8.08594,0.238363,0.0347075,-0.0872631,0.0107042,-379.099,0,-5.84949e+96


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_3.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-371.7812312255252, LMmax=371.7812312255252,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-3.17348e-05,0.000167871,-6.73251e-09,-8.83008e-05,-0.00228051,-1.05879e-22,4.91909e-07
0.00976562,0.00217379,-0.000528516,4.74279e-07,-7.39453e-05,0.159041,4.44692e-21,-3.41945e-05
0.0195312,0.00437931,0.00177949,9.5529e-07,-8.17969e-05,0.320362,8.99973e-21,-6.88809e-05
0.0292969,0.00658484,0.00623666,1.4363e-06,-7.61426e-05,0.481683,1.35525e-20,-0.000103567
0.0390625,0.012252,0.0107096,-1.34206e-07,-7.6084e-05,0.293316,9.03502e-21,-8.64894e-05
0.0488281,0.0179192,0.0169175,-1.70471e-06,-7.84277e-05,0.104949,4.51751e-21,-6.94114e-05
0.0585937,0.0235863,0.0226649,-3.27522e-06,-7.78711e-05,-0.0834178,0,-5.23334e-05
0.0683594,0.0301623,0.0291633,-6.48356e-07,-8.21484e-05,0.110489,9.03502e-21,-5.27533e-05
0.078125,0.0367384,0.0361316,1.97851e-06,-7.48828e-05,0.304395,1.807e-20,-5.31732e-05
0.0878906,0.0433144,0.0433592,4.60537e-06,-8.19727e-05,0.498302,2.71051e-20,-5.3593e-05
0.0976562,0.0494379,0.0494655,2.35341e-06,-8.50781e-05,0.539865,1.807e-20,-0.000119651
0.107422,0.0555613,0.0555564,1.01454e-07,-7.81641e-05,0.581428,9.03502e-21,-0.000185708
0.117187,0.0616848,0.0615928,-2.1505e-06,-7.75488e-05,0.622991,0,-0.000251766
0.126953,0.0664328,0.0674141,-2.63698e-06,-8.7041e-05,0.42201,0,-0.000178827
0.136719,0.0711808,0.0720656,-3.12346e-06,-7.30664e-05,0.221029,0,-0.000105888
0.146484,0.0759288,0.0756898,-3.60993e-06,-7.81055e-05,0.020048,0,-3.2949e-05
0.15625,0.0782071,0.0786485,6.00628e-07,-8.35547e-05,0.122051,0,-4.72915e-05
0.166016,0.0804855,0.0811464,4.81119e-06,-7.54687e-05,0.224055,0,-6.1634e-05
0.175781,0.0827638,0.0827792,9.02175e-06,-8.27344e-05,0.326058,0,-7.59765e-05
0.185547,0.0828764,0.083103,-2.05582e-05,-8.63965e-05,-7.50781,2.89121e-19,0.00158943
0.195312,0.0829889,0.0826074,-5.01382e-05,-6.86133e-05,-15.3417,5.78241e-19,0.00325483
0.205078,0.0831015,0.0817104,-7.97182e-05,-7.79883e-05,-23.1755,8.67362e-19,0.00492023
0.214844,0.0807832,0.080233,-8.41571e-05,-8.4873e-05,-43.6169,5.78241e-19,0.0104904
0.224609,0.0784648,0.07774,-8.85961e-05,-8.21484e-05,-64.0582,2.89121e-19,0.0160606
0.234375,0.0761464,0.074549,-9.3035e-05,-7.90723e-05,-84.4995,0,0.0216308
0.244141,0.0720866,0.0710731,-8.12234e-05,-7.37988e-05,-107.635,2.31296e-18,0.028904
0.253906,0.0680268,0.0675678,-6.94118e-05,-8.20898e-05,-130.771,4.62593e-18,0.0361772
0.263672,0.063967,0.0634644,-5.76002e-05,-7.59668e-05,-153.907,6.93889e-18,0.0434504
0.273437,0.0595169,0.0586665,-7.31931e-05,-8.36719e-05,-174.076,4.62593e-18,0.0500316
0.283203,0.0550669,0.0538743,-8.87859e-05,-8.15332e-05,-194.245,2.31296e-18,0.0566128
0.292969,0.0506168,0.049429,-0.000104379,-7.2041e-05,-214.415,0,0.063194
0.302734,0.0456922,0.0452016,-8.23099e-05,-8.2998e-05,-227.924,0,0.0684283
0.3125,0.0407675,0.0406843,-6.02409e-05,-8.09473e-05,-241.434,0,0.0736625
0.322266,0.0358429,0.0361784,-3.8172e-05,-7.76074e-05,-254.943,0,0.0788968
0.332031,0.0315729,0.0319314,-3.39349e-05,-8.4375e-05,-258.43,0,0.0814085
0.341797,0.027303,0.0277971,-2.96978e-05,-8.0127e-05,-261.918,0,0.0839201
0.351562,0.023033,0.0235748,-2.54607e-05,-7.05176e-05,-265.405,0,0.0864318
0.361328,0.0183582,0.0191971,-3.56516e-05,-7.62305e-05,-259.397,0,0.0861026
0.371094,0.0136834,0.0153979,-4.58424e-05,-7.95703e-05,-253.388,0,0.0857735
0.380859,0.00900862,0.0122333,-5.60333e-05,-7.06641e-05,-247.38,0,0.0854443
0.390625,0.00268145,0.00936138,-0.000138055,-7.04004e-05,-235.32,0,0.0828903
0.400391,-0.00364572,0.00664181,-0.000220077,-7.36816e-05,-223.26,0,0.0803364
0.410156,-0.00997288,0.00432146,-0.000302098,-6.91406e-05,-211.201,0,0.0777825
0.419922,-0.0138323,0.00276334,-0.000339963,-7.49414e-05,-194.49,4.62593e-18,0.0734453
0.429687,-0.0176917,0.00249876,-0.000377828,-7.59668e-05,-177.779,9.25186e-18,0.0691081
0.439453,-0.021551,0.00234141,-0.000415693,-7.62891e-05,-161.069,1.38778e-17,0.0647709
0.449219,-0.0223028,0.00206013,-0.000423626,-7.55859e-05,-144.915,9.25186e-18,0.0596541
0.458984,-0.0230545,0.00205078,-0.000431558,-7.16602e-05,-128.761,4.62593e-18,0.0545374
0.46875,-0.0238062,0.00209259,-0.00043949,-7.43848e-05,-112.607,0,0.0494206
0.478516,-0.0238038,0.00208796,-0.000584526,-6.83789e-05,-97.1101,0,0.0443551
0.488281,-0.0238014,0.00175919,-0.000729561,-7.55859e-05,-81.6127,0,0.0392896
0.498047,-0.0237989,0.00141387,-0.000874597,-5.8623e-05,-66.1154,0,0.0342242
0.507812,-0.0218923,0.00130576,-0.000666308,-4.46484e-05,-53.9706,0,0.0294977
0.517578,-0.0199857,0.001499,-0.000458018,1.54395e-05,-41.8259,0,0.0247713
0.527344,-0.018079,0.00159047,-0.000249729,0.0001425,-29.6811,0,0.0200449
0.537109,-0.0143509,0.00144677,0.000833218,0.0003946,-18.7792,0,0.0160458
0.546875,-0.0106228,0.00124441,0.00191616,0.000915645,-7.87717,0,0.0120467
0.556641,-0.0068947,0.00119496,0.00299911,0.00187931,3.02482,0,0.0080476
0.566406,-0.00307293,0.00120141,0.00831713,0.00353174,12.6639,-5.78241e-19,0.0040274
0.576172,0.000748845,0.00113628,0.0136352,0.00621015,22.3029,-1.15648e-18,7.19803e-06
0.585937,0.00457062,0.00110414,0.0189532,0.0102642,31.9419,-1.73472e-18,-0.004013
0.595703,0.00771942,0.00115491,0.0318677,0.0159452,38.6765,-1.15648e-18,-0.00738101
0.605469,0.0108682,0.00121673,0.0447822,0.0234922,45.4111,-5.78241e-19,-0.010749
0.615234,0.014017,0.00111357,0.0576967,0.0328302,52.1457,0,-0.014117
0.625,0.0163847,0.000911279,0.0734233,0.0437045,50.9771,0,-0.0153131
0.634766,0.0187524,0.000876182,0.08915,0.0556722,49.8084,0,-0.0165091
0.644531,0.0211201,0.00101754,0.104877,0.0681532,48.6398,0,-0.0177052
0.654297,0.0230094,0.00110912,0.117787,0.0806633,47.766,-1.15648e-18,-0.0175321
0.664062,0.0248987,0.00103626,0.130696,0.0928373,46.8921,-2.31296e-18,-0.017359
0.673828,0.026788,0.000900674,0.143606,0.104538,46.0183,-3.46945e-18,-0.0171859
0.683594,0.0280712,0.000855117,0.152323,0.115694,40.125,-2.31296e-18,-0.0160786
0.693359,0.0293545,0.000870762,0.16104,0.126192,34.2317,-1.15648e-18,-0.0149712
0.703125,0.0306377,0.000878408,0.169757,0.135848,28.3383,0,-0.0138639
0.712891,0.0308391,0.000879023,0.172181,0.14432,22.649,2.89121e-19,-0.0112571
0.722656,0.0310406,0.000923174,0.174606,0.151297,16.9596,5.78241e-19,-0.00865033
0.732422,0.031242,0.000935889,0.17703,0.156589,11.2702,8.67362e-19,-0.00604355
0.742187,0.0312953,0.0008354,0.173148,0.160224,2.15629,5.78241e-19,-0.0032971
0.751953,0.0313486,0.000708018,0.169267,0.162346,-6.95763,2.89121e-19,-0.000550655
0.761719,0.0314019,0.00068124,0.165386,0.163068,-16.0716,0,0.00219579
0.771484,0.0302627,0.000796436,0.157468,0.162429,-20.6295,0,0.00470036
0.78125,0.0291235,0.000877646,0.149549,0.160334,-25.1874,0,0.00720494
0.791016,0.0279843,0.000836396,0.141631,0.156807,-29.7453,0,0.00970951
0.800781,0.0246645,0.000712881,0.13105,0.151931,-36.2671,-5.78241e-19,0.0112436
0.810547,0.0213447,0.000648691,0.120468,0.145976,-42.789,-1.15648e-18,0.0127777
0.820312,0.0180249,0.000652295,0.109887,0.139164,-49.3108,-1.73472e-18,0.0143118
0.830078,0.0151925,0.000669932,0.0989786,0.131708,-46.0127,-1.73472e-18,0.0145996
0.839844,0.0123602,0.000690996,0.0880706,0.123616,-42.7146,-1.73472e-18,0.0148874
0.849609,0.0095278,0.000729258,0.0771626,0.114969,-39.4166,-1.73472e-18,0.0151752
0.859375,0.00720361,0.000734941,0.0675044,0.105964,-42.1691,-1.73472e-18,0.014669
0.869141,0.00487941,0.00065209,0.0578463,0.0968286,-44.9217,-1.73472e-18,0.0141629
0.878906,0.00255522,0.000553242,0.0481881,0.0878534,-47.6743,-1.73472e-18,0.0136568
0.888672,-0.000587289,0.000525469,0.0398789,0.0790897,-42.4748,-1.73472e-18,0.0137345
0.898437,-0.0037298,0.000617432,0.0315698,0.0705057,-37.2752,-1.73472e-18,0.0138122
0.908203,-0.00687231,0.000693662,0.0232606,0.0620663,-32.0757,-1.73472e-18,0.0138899
0.917969,-0.00880898,0.000681445,0.0162177,0.0538161,-34.356,-1.92593e-34,0.0144658
0.927734,-0.0107456,0.000592266,0.00917478,0.0458515,-36.6364,1.73472e-18,0.0150417
0.9375,-0.0126823,0.000530713,0.00213185,0.0383788,-38.9167,3.46945e-18,0.0156176
0.947266,-0.0135133,0.000521162,-0.00447597,0.0315341,-24.354,2.31296e-18,0.0184526
0.957031,-0.0143442,0.000544395,-0.0110838,0.025375,-9.79121,1.15648e-18,0.0212876
0.966797,-0.0151752,0.000575566,-0.0176916,0.0200393,4.77155,0,0.0241226
0.976562,-0.0153756,0.000595928,-0.0226861,0.0155723,18.9762,0,0.0290896
0.986328,-0.015576,0.000596309,-0.0276805,0.0120237,33.1809,0,0.0340565
0.996094,-0.0157763,0.000541846,-0.032675,0.0093266,47.3855,0,0.0390235
1.00586,-0.0144169,0.000466201,-0.0338296,0.00740959,83.4399,0,0.0455781
1.01562,-0.0130574,0.00043623,-0.0349842,0.00611077,119.494,0,0.0521327
1.02539,-0.011698,0.000487646,-0.0361388,0.00536968,155.549,0,0.0586873
1.03516,-0.00977551,0.000554502,-0.035223,0.00521461,167.764,0,0.063854
1.04492,-0.00785302,0.000567217,-0.0343071,0.00544831,179.979,0,0.0690207
1.05469,-0.00593054,0.000521104,-0.0333913,0.00582313,192.194,0,0.0741874
1.06445,-0.0055377,0.000468164,-0.0308378,0.00606454,220.072,0,0.0773688
1.07422,-0.00514486,0.000507773,-0.0282843,0.00596063,247.949,0,0.0805502
1.08398,-0.00475202,0.000661846,-0.0257308,0.00549826,275.826,0,0.0837316
1.09375,-0.00384173,0.000932402,-0.0207187,0.00471097,268.258,0,0.0832161
1.10352,-0.00293143,0.00137789,-0.0157067,0.00362663,260.689,0,0.0827006
1.11328,-0.00202113,0.00206147,-0.0106946,0.00234797,253.12,0,0.0821851
1.12305,0.00139921,0.00316884,-0.00487974,0.00102108,264.152,-4.62593e-18,0.0800371
1.13281,0.00481955,0.00492589,0.000935146,-0.000220928,275.185,-9.25186e-18,0.0778892
1.14258,0.00823989,0.0076147,0.00675003,-0.00134133,286.217,-1.38778e-17,0.0757412
1.15234,0.0179617,0.0114131,0.0120867,-0.00237138,254.197,-1.15648e-17,0.0706055
1.16211,0.0276835,0.0166573,0.0174234,-0.00339185,222.176,-9.25186e-18,0.0654699
1.17187,0.0374053,0.0235322,0.0227601,-0.00436447,190.155,-6.93889e-18,0.0603342
1.18164,0.0530802,0.0320205,0.026985,-0.00514869,195.73,-4.62593e-18,0.0559153
1.19141,0.0687551,0.0421646,0.0312099,-0.00562187,201.305,-2.31296e-18,0.0514963
1.20117,0.0844301,0.0537837,0.0354348,-0.00572927,206.88,0,0.0470774
1.21094,0.0997791,0.0665045,0.0367886,-0.00559424,159.925,0,0.0417337
1.2207,0.115128,0.0797225,0.0381424,-0.00531999,112.97,0,0.03639
1.23047,0.130477,0.0928314,0.0394963,-0.00488824,66.0149,0,0.0310464
1.24023,0.141269,0.105265,0.0394522,-0.00428112,82.8075,0,0.0277662
1.25,0.15206,0.116608,0.0394081,-0.00356399,99.6001,0,0.024486
1.25977,0.162852,0.126662,0.039364,-0.00268327,116.393,0,0.0212059
1.26953,0.168709,0.135384,0.0387197,-0.00162542,64.6749,-5.78241e-19,0.0163544
1.2793,0.174566,0.1428,0.0380754,-0.000437871,12.9571,-1.15648e-18,0.0115028
1.28906,0.180423,0.148956,0.0374311,0.000821543,-38.7606,-1.73472e-18,0.00665132
1.29883,0.177679,0.153777,0.0358166,0.00206918,-7.33034,-1.05156e-31,0.00563976
1.30859,0.174936,0.157125,0.034202,0.00328576,24.1,1.73472e-18,0.00462821
1.31836,0.172193,0.15887,0.0325874,0.00448005,55.5303,3.46945e-18,0.00361665
1.32812,0.164601,0.158909,0.0293811,0.00567437,-17.306,4.62593e-18,0.00227737
1.33789,0.157009,0.157287,0.0261748,0.00674833,-90.1423,5.78241e-18,0.000938088
1.34766,0.149417,0.154112,0.0229684,0.00757189,-162.979,6.93889e-18,-0.000401193
1.35742,0.138472,0.149621,0.0181436,0.00828565,-126.295,4.62593e-18,0.00586054
1.36719,0.127528,0.144054,0.0133187,0.00882258,-89.6105,2.31296e-18,0.0121223
1.37695,0.116584,0.137657,0.00849383,0.00920429,-52.9264,0,0.018384
1.38672,0.104922,0.130537,0.00295339,0.00935625,-154.252,4.62593e-18,0.0243055
1.39648,0.0932601,0.122741,-0.00258705,0.00936296,-255.577,9.25186e-18,0.030227
1.40625,0.0815979,0.114317,-0.00812749,0.00926449,-356.902,1.38778e-17,0.0361485
1.41602,0.0703557,0.105436,-0.0106262,0.00900029,-284.419,9.25186e-18,0.0467448
1.42578,0.0591135,0.0962947,-0.013125,0.00858961,-211.935,4.62593e-18,0.057341
1.43555,0.0478713,0.087168,-0.0156237,0.00801141,-139.452,0,0.0679372
1.44531,0.0395795,0.0782657,-0.0175711,0.0073442,-219.424,4.62593e-18,0.0713514
1.45508,0.0312876,0.0697311,-0.0195186,0.00656648,-299.396,9.25186e-18,0.0747656
1.46484,0.0229958,0.0616113,-0.021466,0.00571813,-379.369,1.38778e-17,0.0781797
1.47461,0.0129053,0.0538103,-0.022063,0.00486439,-281.94,9.25186e-18,0.085673
1.48437,0.00281486,0.0463729,-0.0226601,0.00402123,-184.512,4.62593e-18,0.0931663
1.49414,-0.00727562,0.039365,-0.0232572,0.00318141,-87.0839,0,0.10066
1.50391,-0.0148615,0.0329802,-0.0222752,0.00232104,-184.512,0,0.0961778
1.51367,-0.0224474,0.0272665,-0.0212932,0.00144562,-281.94,0,0.0916961
1.52344,-0.0300333,0.0222598,-0.0203112,0.000620771,-379.369,0,0.0872145
1.5332,-0.0390121,0.0179198,-0.0180667,-0.000126006,-211.689,0,0.0888845
1.54297,-0.0479909,0.0140933,-0.0158222,-0.000823623,-44.0097,0,0.0905545
1.55273,-0.0569697,0.0109926,-0.0135777,-0.00150425,123.67,0,0.0922245
1.5625,-0.0605671,0.00851189,-0.0118918,-0.00211081,-44.0097,2.31296e-18,0.0810505
1.57227,-0.0641644,0.0066825,-0.0102059,-0.00264539,-211.689,4.62593e-18,0.0698765
1.58203,-0.0677618,0.00555478,-0.00852003,-0.00311704,-379.369,6.93889e-18,0.0587026
1.5918,-0.0685151,0.00494467,-0.00494636,-0.00353385,-130.818,2.31296e-18,0.0598056
1.60156,-0.0692684,0.00465923,-0.00137268,-0.00389815,117.732,-2.31296e-18,0.0609086
1.61133,-0.0700217,0.00448808,0.00220099,-0.00421611,366.282,-6.93889e-18,0.0620116
1.62109,-0.0645362,0.00434329,0.00294206,-0.00446599,117.732,-4.20623e-31,0.0488544
1.63086,-0.0590508,0.00415849,0.00368312,-0.00462735,-130.818,6.93889e-18,0.0356972
1.64062,-0.0535653,0.00393035,0.00442418,-0.00468844,-379.369,1.38778e-17,0.02254
1.65039,-0.0495592,0.00363636,0.00624287,-0.00465759,-126.456,1.85037e-17,0.028462
1.66016,-0.0455531,0.00324132,0.00806155,-0.00451685,126.456,2.31296e-17,0.0343841
1.66992,-0.0415471,0.00283942,0.00988024,-0.00420668,379.369,2.77556e-17,0.0403061
1.67969,-0.028283,0.00249688,0.012044,-0.00366855,126.456,1.85037e-17,0.0243041
1.68945,-0.0150189,0.00228879,0.0142077,-0.00280128,-126.456,9.25186e-18,0.008302
1.69922,-0.00175483,0.00220573,0.0163714,-0.00149159,-379.369,0,-0.00770006
1.70898,0.00521212,0.00221473,0.0252837,0.000365449,-126.456,-9.25186e-18,0.00100727
1.71875,0.0121791,0.0022149,0.0341961,0.00293279,126.456,-1.85037e-17,0.00971461
1.72852,0.019146,0.00214925,0.0431085,0.00634424,379.369,-2.77556e-17,0.0184219
1.73828,0.0301776,0.00199304,0.0554804,0.0107423,126.456,-3.23815e-17,-0.00408448
1.74805,0.0412092,0.00181846,0.0678523,0.0163042,-126.456,-3.70074e-17,-0.0265909
1.75781,0.0522409,0.00168753,0.0802243,0.0230302,-379.369,-4.16334e-17,-0.0490973
1.76758,0.0516095,0.00162214,0.0985543,0.0309677,-126.456,-2.77556e-17,-0.0345753
1.77734,0.0509782,0.00159375,0.116884,0.0400608,126.456,-1.38778e-17,-0.0200533
1.78711,0.0503468,0.00161848,0.135214,0.0500715,379.369,0,-0.00553131
1.79687,0.0550268,0.0016098,0.146243,0.0607775,126.456,-1.85037e-17,-0.0297637
1.80664,0.0597069,0.00158153,0.157273,0.0718561,-126.456,-3.70074e-17,-0.053996
1.81641,0.0643869,0.00146496,0.168302,0.0829663,-379.369,-5.55112e-17,-0.0782283
1.82617,0.0572601,0.00124374,0.177929,0.0937581,-126.456,-3.70074e-17,-0.0500467
1.83594,0.0501334,0.000969492,0.187557,0.103966,126.456,-1.85037e-17,-0.0218651
1.8457,0.0430066,0.000778594,0.197184,0.113388,379.369,0,0.0063165
1.85547,0.0510026,0.000719971,0.193676,0.121832,126.456,0,-0.0223663
1.86523,0.0589987,0.0008025,0.190169,0.129206,-126.456,0,-0.0510491
1.875,0.0669948,0.000998379,0.186662,0.135485,-379.369,0,-0.079732
1.88477,0.0576615,0.00122355,0.181239,0.14062,-126.456,-1.85037e-17,-0.0357049
1.89453,0.0483282,0.00146687,0.175816,0.144543,126.456,-3.70074e-17,0.00832208
1.9043,0.038995,0.00168659,0.170394,0.147197,379.369,-5.55112e-17,0.0523491
1.91406,0.0473263,0.00186155,0.15326,0.148516,126.456,-9.25186e-17,0.0130708
1.92383,0.0556577,0.0018699,0.136126,0.148507,-126.456,-1.29526e-16,-0.0262075
1.93359,0.063989,0.00172201,0.118993,0.147192,-379.369,-1.66533e-16,-0.0654857
1.94336,0.0467766,0.00140563,0.10943,0.144624,-126.456,-1.4803e-16,-0.00798063
1.95312,0.0295641,0.000999199,0.0998669,0.140975,126.456,-1.29526e-16,0.0495245
1.96289,0.0123516,0.000628242,0.090304,0.136385,379.369,-1.11022e-16,0.10703
1.97266,0.0193844,0.00034333,0.0717606,0.131001,126.456,-7.40149e-17,0.0462138
1.98242,0.0264173,9.44824e-05,0.0532173,0.124946,-126.456,-3.70074e-17,-0.0146021
1.99219,0.0334502,-0.000159756,0.0346739,0.118298,-379.369,0,-0.0754179
2.00195,0.0107475,-0.000410303,0.031983,0.111169,-126.456,0,-0.000316992
2.01172,-0.0119552,-0.00059417,0.0292921,0.103677,126.456,0,0.0747839
2.02148,-0.0346578,-0.000621475,0.0266011,0.0959496,379.369,0,0.149885
2.03125,-0.0197852,-0.000451582,0.0107184,0.088126,126.456,-7.40149e-17,0.0625435
2.04102,-0.00491253,-0.000142764,-0.00516425,0.0803377,-126.456,-1.4803e-16,-0.0247979
2.05078,0.00996013,0.000234023,-0.0210469,0.0727354,-379.369,-2.22045e-16,-0.112139
2.06055,-0.0187342,0.000668555,-0.0192811,0.0653628,-126.456,-2.22045e-16,-0.00522898
2.07031,-0.0474286,0.00112995,-0.0175153,0.0583094,126.456,-2.22045e-16,0.101681
2.08008,-0.0761229,0.00158769,-0.0157495,0.0515621,379.369,-2.22045e-16,0.208592
2.08984,-0.0472728,0.00202175,-0.0332889,0.0452132,126.456,-1.4803e-16,0.0878818
2.09961,-0.0184227,0.00240176,-0.0508283,0.0392894,-126.456,-7.40149e-17,-0.0328282
2.10937,0.0104275,0.002723,-0.0683676,0.0338463,-379.369,0,-0.153538
2.11914,-0.0199042,0.00296452,-0.0601879,0.0289574,-126.456,0,-0.00247323
2.12891,-0.0502358,0.00310166,-0.0520082,0.0245976,126.456,0,0.148592
2.13867,-0.0805674,0.00310482,-0.0438285,0.0208378,379.369,0,0.299657
2.14844,-0.0371758,0.00296695,-0.0583067,0.0175909,126.456,-7.40149e-17,0.130536
2.1582,0.00621579,0.00269789,-0.0727849,0.0148812,-126.456,-1.4803e-16,-0.0385841
2.16797,0.0496074,0.00236411,-0.0872631,0.0126601,-379.369,-2.22045e-16,-0.207704
2.17773,0.00835193,0.00199614,-0.0668845,0.0109453,-126.456,-1.4803e-16,0.000272874
2.1875,-0.0329035,0.00162618,-0.0465058,0.0096324,126.456,-7.40149e-17,0.20825
2.19727,-0.074159,0.00123841,-0.0261272,0.00872707,379.369,0,0.416228
2.20703,-0.0152914,0.000858545,-0.041608,0.00807648,126.456,0,0.173783
2.2168,0.0435762,0.000495,-0.0570887,0.00761426,-126.456,0,-0.0686618
2.22656,0.102444,0.000184629,-0.0725695,0.00727518,-379.369,0,-0.311106
2.23633,0.0414401,4.74609e-06,-0.0371632,0.00696229,-126.456,0,-0.0266974
2.24609,-0.0195637,2.80078e-05,-0.00175679,0.00668376,126.456,0,0.257712
2.25586,-0.0805674,0.00040125,0.0336496,0.00640134,379.369,0,0.542121
2.26562,0.00321107,0.00126809,0.0146597,0.00608915,126.456,2.96059e-16,0.196093
2.27539,0.0869896,0.00282469,-0.00433015,0.00575804,-126.456,5.92119e-16,-0.149935
2.28516,0.170768,0.00515124,-0.02332,0.0054179,-379.369,8.88178e-16,-0.495962
2.29492,0.0895704,0.00844802,0.0218758,0.00507129,-126.456,2.96059e-16,-0.0977837
2.30469,0.00837277,0.0128816,0.0670716,0.00478286,126.456,-2.96059e-16,0.300395
2.31445,-0.0728249,0.0184707,0.112267,0.00460898,379.369,-8.88178e-16,0.698573
2.32422,0.0309045,0.0254234,0.0745578,0.00448737,126.456,-8.88178e-16,0.217226
2.33398,0.134634,0.0336749,0.0368482,0.00436884,-126.456,-8.88178e-16,-0.264122
2.34375,0.238363,0.0431623,-0.000861437,0.00428042,-379.369,-8.88178e-16,-0.745469
2.35352,0.145546,0.0537267,0.0497505,0.00415614,-126.456,-5.92119e-16,-0.183539
2.36328,0.0527281,0.0651036,0.100362,0.00403072,126.456,-2.96059e-16,0.378391
2.37305,-0.0400894,0.0769563,0.150974,0.00385544,379.369,0,0.940321
2.38281,0.0527281,0.0888495,0.0875187,0.00369867,126.456,0,0.270097
2.39258,0.145546,0.1004,0.0240632,0.00356458,-126.456,0,-0.400127
2.40234,0.238363,0.111214,-0.0393924,0.00345352,-379.369,0,-1.07035
2.41211,0.132053,0.120987,0.0290106,0.00339337,-126.456,0,-0.282404
2.42187,0.0257428,0.12949,0.0974137,0.00330937,126.456,0,0.505543
2.43164,-0.0805674,0.136537,0.165817,0.00323479,379.369,0,1.29349
2.44141,0.0257428,0.142098,0.0814568,0.00314341,126.456,-5.92119e-16,0.354812
2.45117,0.132053,0.146123,-0.00290315,0.00305112,-126.456,-1.18424e-15,-0.583866
2.46094,0.238363,0.148686,-0.0872631,0.00295796,-379.369,-1.77636e-15,-1.52254
2.4707,0.132053,0.149865,0.00422215,0.00284854,-126.456,-5.92119e-16,-0.41352
2.48047,0.0257428,0.149689,0.0957074,0.00275739,126.456,5.92119e-16,0.695503
2.49023,-0.0805674,0.148196,0.187193,0.00268409,379.369,1.77636e-15,1.80453
2.5,0.0257428,0.145401,0.0957074,0.00262418,126.456,1.34698e-28,0.496165
2.50977,0.132053,0.141353,0.00422215,0.00256289,-126.456,-1.77636e-15,-0.812196
2.51953,0.238363,0.136157,-0.0872631,0.00249744,-379.369,-3.55271e-15,-2.12056
2.5293,0.132053,0.12995,0.0117615,0.00240844,-126.456,-1.18424e-15,-0.560312
2.53906,0.0257428,0.122958,0.110786,0.00231896,126.456,1.18424e-15,0.999934
2.54883,-0.0805674,0.11535,0.209811,0.00223799,379.369,3.55271e-15,2.56018
2.55859,0.0257428,0.107338,0.110786,0.00217195,126.456,3.55271e-15,0.73088
2.56836,0.132053,0.0991006,0.0117615,0.00213396,-126.456,3.55271e-15,-1.09842
2.57812,0.238363,0.0907553,-0.0872631,0.00208412,-379.369,3.55271e-15,-2.92772
2.58789,0.132053,0.0824326,0.0233584,0.00202207,-126.456,4.73695e-15,-0.744728
2.59766,0.0257428,0.0742047,0.13398,0.00194912,126.456,5.92119e-15,1.43826
2.60742,-0.0805674,0.0661756,0.244601,0.00188716,379.369,7.10543e-15,3.62126
2.61719,0.0257428,0.0584211,0.13398,0.00183771,126.456,7.10543e-15,1.05144
2.62695,0.132053,0.0510495,0.0233584,0.0018143,-126.456,7.10543e-15,-1.51837
2.63672,0.238363,0.0441761,-0.0872631,0.00177545,-379.369,7.10543e-15,-4.08819
2.64648,0.132053,0.0378553,0.0233584,0.00173959,-126.456,1.18424e-14,-1.03916
2.65625,0.0257428,0.0321455,0.13398,0.00170848,126.456,1.65793e-14,2.00987
2.66602,-0.0805674,0.0270592,0.244601,0.0016597,379.369,2.13163e-14,5.0589
2.67578,0.0257428,0.0225808,0.13398,0.00164136,126.456,1.18424e-14,1.4469
2.68555,0.132053,0.0186504,0.0233584,0.00160872,-126.456,2.36848e-15,-2.16511
2.69531,0.238363,0.0153346,-0.0872631,0.00158481,-379.369,-7.10543e-15,-5.77712
2.70508,0.132053,0.0124966,0.0233584,0.00156313,-126.456,-4.73695e-15,-1.5123
2.71484,0.0257428,0.0103054,0.13398,0.00153448,126.456,-2.36848e-15,2.75251
2.72461,-0.0805674,0.00872145,0.244601,0.0014799,379.369,0,7.01733
2.73437,0.0257428,0.00761435,0.13398,0.00143238,126.456,4.73695e-15,1.95521
2.74414,0.132053,0.00692259,0.0233584,0.0013986,-126.456,9.4739e-15,-3.10691
2.75391,0.238363,0.00659452,-0.0872631,0.00138237,-379.369,1.42109e-14,-8.16902
2.76367,0.132053,0.00645562,0.0233584,0.00140672,-126.456,1.65793e-14,-2.19255
2.77344,0.0257428,0.00645832,0.13398,0.00147946,126.456,1.89478e-14,3.78393
2.7832,-0.0805674,0.00652576,0.244601,0.00163125,379.369,2.13163e-14,9.7604
2.79297,0.0257428,0.00657908,0.13398,0.00187395,126.456,4.73695e-15,2.67307
2.80273,0.132053,0.00664037,0.0233584,0.00220863,-126.456,-1.18424e-14,-4.41426
2.8125,0.238363,0.00670995,-0.0872631,0.00266707,-379.369,-2.84217e-14,-11.5016
2.82227,0.132053,0.00670576,0.0233584,0.00327097,-126.456,-1.89478e-14,-3.12498
2.83203,0.0257428,0.00667655,0.13398,0.00408372,126.456,-9.4739e-15,5.25162
2.8418,-0.0805674,0.00663372,0.244601,0.00517072,379.369,0,13.6282
2.85156,0.0257428,0.00655339,0.13398,0.00662511,126.456,-4.73695e-15,3.69901
2.86133,0.132053,0.00655181,0.0233584,0.00854549,-126.456,-9.4739e-15,-6.2302
2.87109,0.238363,0.00663158,-0.0872631,0.0111137,-379.369,-1.42109e-14,-16.1594
2.88086,0.132053,0.00674517,0.0233584,0.0143809,-126.456,-4.73695e-15,-4.42078
2.89062,0.0257428,0.00685471,0.13398,0.0184949,126.456,4.73695e-15,7.31785
2.90039,-0.0805674,0.00692221,0.244601,0.023497,379.369,1.42109e-14,19.0565
2.91016,0.0257428,0.00686326,0.13398,0.0294603,126.456,-9.4739e-15,5.14998
2.91992,0.132053,0.00673852,0.0233584,0.0363327,-126.456,-3.31587e-14,-8.7565
2.92969,0.238363,0.0066121,-0.0872631,0.0440737,-379.369,-5.68434e-14,-22.663
2.93945,0.132053,0.00645683,0.0233584,0.0525853,-126.456,-1.89478e-14,-6.209
2.94922,0.0257428,0.00633583,0.13398,0.0616472,126.456,1.89478e-14,10.245
2.95898,-0.0805674,0.00620895,0.244601,0.0710614,379.369,5.68434e-14,26.699
2.96875,0.0257428,0.00602147,0.13398,0.0805569,126.456,4.73695e-14,7.22612
2.97852,0.132053,0.00581408,0.0233584,0.0898496,-126.456,3.78956e-14,-12.2467
2.98828,0.238363,0.0056003,-0.0872631,0.0986981,-379.369,2.84217e-14,-31.7196
2.99805,0.132053,0.00537223,0.0233584,0.106879,-126.456,-1.89478e-14,-8.65957
3.00781,0.0257428,0.0051227,0.13398,0.1142,126.456,-6.63173e-14,14.4004
3.01758,-0.0805674,0.00485648,0.244601,0.12054,379.369,-1.13687e-13,37.4604
3.02734,0.0257428,0.00458098,0.13398,0.125791,126.456,-5.68434e-14,10.1826
3.03711,0.132053,0.00427731,0.0233584,0.129951,-126.456,8.58281e-28,-17.0953
3.04687,0.238363,0.0039571,-0.0872631,0.133029,-379.369,5.68434e-14,-44.3731
3.05664,0.132053,0.00366064,0.0233584,0.135031,-126.456,5.68434e-14,-12.0646
3.06641,0.0257428,0.00339038,0.13398,0.135982,126.456,5.68434e-14,20.2438
3.07617,-0.0805674,0.00311394,0.244601,0.135901,379.369,5.68434e-14,52.5523
3.08594,0.0257428,0.00282747,0.13398,0.134877,126.456,5.68434e-14,14.3266
3.0957,0.132053,0.00253034,0.0233584,0.132916,-126.456,5.68434e-14,-23.899
3.10547,0.238363,0.00221227,-0.0872631,0.130107,-379.369,5.68434e-14,-62.1247
3.11523,0.132053,0.00191423,0.0233584,0.126504,-126.456,1.89478e-14,-16.8703
3.125,0.0257428,0.00164769,0.13398,0.122207,126.456,-1.89478e-14,28.3841
3.13477,-0.0805674,0.00139679,0.244601,0.117312,379.369,-5.68434e-14,73.6385
3.14453,0.0257428,0.00117205,0.13398,0.111908,126.456,-7.57912e-14,20.0757
3.1543,0.132053,0.000955635,0.0233584,0.106119,-126.456,-9.4739e-14,-33.4872
3.16406,0.238363,0.000712119,-0.0872631,0.100042,-379.369,-1.13687e-13,-87.05
3.17383,0.132053,0.000490371,0.0233584,0.0937586,-126.456,-7.57912e-14,-23.6503
3.18359,0.0257428,0.000272227,0.13398,0.0873323,126.456,-3.78956e-14,39.7494
3.19336,-0.0805674,9.47461e-05,0.244601,0.080818,379.369,0,103.149
3.20312,0.0257428,-6.45117e-05,0.13398,0.0742953,126.456,-3.78956e-14,28.1077
3.21289,0.132053,-0.000192275,0.0233584,0.0678227,-126.456,-7.57912e-14,-46.9337
3.22266,0.238363,-0.000345322,-0.0872631,0.0614476,-379.369,-1.13687e-13,-121.975
3.23242,0.132053,-0.000468867,0.0233584,0.0552649,-126.456,-3.78956e-14,-33.1475
3.24219,0.0257428,-0.000590479,0.13398,0.0493201,126.456,3.78956e-14,55.6801
3.25195,-0.0805674,-0.000688711,0.244601,0.0436754,379.369,1.13687e-13,144.508
3.26172,0.0257428,-0.000781758,0.13398,0.0383291,126.456,-1.71656e-27,39.3706
3.27148,0.132053,-0.000838477,0.0233584,0.0333479,-126.456,-1.13687e-13,-65.7665
3.28125,0.238363,-0.00089502,-0.0872631,0.0287206,-379.369,-2.27374e-13,-170.904
3.29102,0.132053,-0.000932725,0.0233584,0.0245182,-126.456,-1.51582e-13,-46.4533
3.30078,0.0257428,-0.000971953,0.13398,0.0207062,126.456,-7.57912e-14,77.997
3.31055,-0.0805674,-0.000977754,0.244601,0.017369,379.369,0,202.447
3.32031,0.0257428,-0.00095291,0.13398,0.0144826,126.456,7.57912e-14,55.1437
3.33008,0.132053,-0.000899912,0.0233584,0.0120223,-126.456,1.51582e-13,-92.1599
3.33984,0.238363,-0.000787178,-0.0872631,0.0100569,-379.369,2.27374e-13,-239.464
3.34961,0.132053,-0.000623262,0.0233584,0.00843357,-126.456,1.51582e-13,-65.1096
3.35937,0.0257428,-0.00036627,0.13398,0.00717932,126.456,7.57912e-14,109.244
3.36914,-0.0805674,2.72461e-06,0.244601,0.00621867,379.369,0,283.598
3.37891,0.0257428,0.000545156,0.13398,0.00551238,126.456,0,77.2161
3.38867,0.132053,0.0013002,0.0233584,0.00505717,-126.456,0,-129.166
3.39844,0.238363,0.00233437,-0.0872631,0.00478515,-379.369,0,-335.548
3.4082,0.132053,0.00369545,0.0233584,0.00463992,-126.456,-3.03165e-13,-91.2753
3.41797,0.0257428,0.00552287,0.13398,0.00460635,126.456,-6.0633e-13,152.997
3.42773,-0.0805674,0.00789384,0.244601,0.0046541,379.369,-9.09495e-13,397.27
3.4375,0.0257428,0.0108228,0.13398,0.00479487,126.456,-7.57912e-13,108.122
3.44727,0.132053,0.0144556,0.0233584,0.00494467,-126.456,-6.0633e-13,-181.026
3.45703,0.238363,0.0189312,-0.0872631,0.0051578,-379.369,-4.54747e-13,-470.173
3.4668,0.132053,0.024187,0.0233584,0.00543542,-126.456,-6.0633e-13,-127.929
3.47656,0.0257428,0.0303546,0.13398,0.00573325,126.456,-7.57912e-13,214.315
3.48633,-0.0805674,0.0373211,0.244601,0.00602666,379.369,-9.09495e-13,556.559
3.49609,0.0257428,0.0451037,0.13398,0.00631324,126.456,9.65313e-26,151.459
3.50586,0.132053,0.0535483,0.0233584,0.00655682,-126.456,9.09495e-13,-253.642
3.51562,0.238363,0.0624969,-0.0872631,0.00668977,-379.369,1.81899e-12,-658.742
3.52539,0.132053,0.0717476,0.0233584,0.00675542,-126.456,1.51582e-12,-179.242
3.53516,0.0257428,0.0810604,0.13398,0.00674452,126.456,1.21266e-12,300.257
3.54492,-0.0805674,0.09018,0.244601,0.0065954,379.369,9.09495e-13,779.757
3.55469,0.0257428,0.0988383,0.13398,0.00635139,126.456,-3.03165e-13,212.197
3.56445,0.132053,0.106809,0.0233584,0.00603387,-126.456,-1.51582e-12,-355.362
3.57422,0.238363,0.113887,-0.0872631,0.00559327,-379.369,-2.72848e-12,-922.922
3.58398,0.132053,0.119937,0.0233584,0.00510393,-126.456,-1.21266e-12,-251.127
3.59375,0.0257428,0.12484,0.13398,0.00458555,126.456,3.03165e-13,420.668
3.60352,-0.0805674,0.128566,0.244601,0.00400485,379.369,1.81899e-12,1092.46
3.61328,0.0257428,0.131096,0.13398,0.00338165,126.456,1.21266e-12,297.292
3.62305,0.132053,0.132487,0.0233584,0.00271869,-126.456,6.0633e-13,-497.879
3.63281,0.238363,0.132778,-0.0872631,0.00206382,-379.369,0,-1293.05
3.64258,0.132053,0.132036,0.0233584,0.00138261,-126.456,0,-351.835
3.65234,0.0257428,0.130328,0.13398,0.000724775,126.456,0,589.38
3.66211,-0.0805674,0.127706,0.244601,9.41016e-05,379.369,0,1530.59
3.67188,0.0257428,0.124226,0.13398,-0.000492334,126.456,6.0633e-13,416.531
3.68164,0.132053,0.119971,0.0233584,-0.00100743,-126.456,1.21266e-12,-697.532
3.69141,0.238363,0.115024,-0.0872631,-0.00144967,-379.369,1.81899e-12,-1811.59
3.70117,0.132053,0.109475,0.0233584,-0.00182593,-126.456,3.03165e-12,-492.916
3.71094,0.0257428,0.103434,0.13398,-0.00212282,126.456,4.24431e-12,825.762
3.7207,-0.0805674,0.0970245,0.244601,-0.00236335,379.369,5.45697e-12,2144.44
3.73047,0.0257428,0.0903776,0.13398,-0.00250831,126.456,4.24431e-12,583.596
3.74023,0.132053,0.0836387,0.0233584,-0.00257968,-126.456,3.03165e-12,-977.249
3.75,0.238363,0.0769121,-0.0872631,-0.00257183,-379.369,1.81899e-12,-2538.09
3.75977,0.132053,0.0703301,0.0233584,-0.00245689,-126.456,2.42532e-12,-690.583
3.76953,0.0257428,0.0639565,0.13398,-0.00227417,126.456,3.03165e-12,1156.93
3.7793,-0.0805674,0.0578583,0.244601,-0.00203098,379.369,3.63798e-12,3004.44
3.78906,0.0257428,0.0520781,0.13398,-0.0017325,126.456,1.21266e-12,817.626
3.79883,0.132053,0.0466586,0.0233584,-0.0013754,-126.456,-1.21266e-12,-1369.18
3.80859,0.238363,0.0416113,-0.0872631,-0.000985225,-379.369,-3.63798e-12,-3556
3.81836,0.132053,0.0369642,0.0233584,-0.000561768,-126.456,1.21266e-12,-967.575
3.82812,0.0257428,0.0327563,0.13398,-0.00010125,126.456,6.0633e-12,1620.84
3.83789,-0.0805674,0.028969,0.244601,0.000373975,379.369,1.09139e-11,4209.27
3.84766,0.0257428,0.0256017,0.13398,0.000854795,126.456,7.27596e-12,1145.45
3.85742,0.132053,0.0226709,0.0233584,0.00135372,-126.456,3.63798e-12,-1918.36
3.86719,0.238363,0.0200891,-0.0872631,0.00183439,-379.369,0,-4982.17
3.87695,0.132053,0.0178603,0.0233584,0.00230877,-126.456,0,-1355.69
3.88672,0.0257428,0.0159978,0.13398,0.00277119,126.456,0,2270.78
3.89648,-0.0805674,0.0143544,0.244601,0.00322611,379.369,0,5897.26
3.90625,0.0257428,0.0130718,0.13398,0.00365622,126.456,-4.85064e-12,1604.75
3.91602,0.132053,0.0119917,0.0233584,0.00409037,-126.456,-9.70128e-12,-2687.77
3.92578,0.238363,0.0110849,-0.0872631,0.00452772,-379.369,-1.45519e-11,-6980.28
3.93555,0.132053,0.0104021,0.0233584,0.00498615,-126.456,-1.45519e-11,-1899.45
3.94531,0.0257428,0.00985207,0.13398,0.00550436,126.456,-1.45519e-11,3181.39
3.95508,-0.0805674,0.00930973,0.244601,0.00607353,379.369,-1.45519e-11,8262.22
3.96484,0.0257428,0.00885554,0.13398,0.00674549,126.456,-1.10345e-24,2248.26
3.97461,0.132053,0.00842865,0.0233584,0.00764039,-126.456,1.45519e-11,-3765.71
3.98438,0.238363,0.00805462,-0.0872631,0.00869367,-379.369,2.91038e-11,-9779.67
3.99414,0.132053,0.00769213,0.0233584,0.0100668,-126.456,9.70128e-12,-2661.23
4.00391,0.0257428,0.00733731,0.13398,0.0117456,126.456,-9.70128e-12,4457.21
4.01367,-0.0805674,0.00704637,0.244601,0.0139052,379.369,-2.91038e-11,11575.6
4.02344,0.0257428,0.00678489,0.13398,0.0165168,126.456,-1.45519e-11,3149.86
4.0332,0.132053,0.00652626,0.0233584,0.0196838,-126.456,0,-5275.92
4.04297,0.238363,0.00628605,-0.0872631,0.0234784,-379.369,1.45519e-11,-13701.7
4.05273,0.132053,0.00597334,0.0233584,0.0278992,-126.456,1.45519e-11,-3728.49
4.0625,0.0257428,0.00562187,0.13398,0.033006,126.456,1.45519e-11,6244.72
4.07227,-0.0805674,0.00526837,0.244601,0.0387522,379.369,1.45519e-11,16217.9
4.08203,0.0257428,0.00491159,0.13398,0.0451126,126.456,4.85064e-12,4413.09
4.0918,0.132053,0.00452165,0.0233584,0.0519839,-126.456,-4.85064e-12,-7391.74
4.10156,0.238363,0.00415046,-0.0872631,0.0592665,-379.369,-1.45519e-11,-19196.6
4.11133,0.132053,0.00379359,0.0233584,0.066816,-126.456,-1.94026e-11,-5223.72
4.12109,0.0257428,0.00344757,0.13398,0.0744676,126.456,-2.42532e-11,8749.13
4.13086,-0.0805674,0.00312703,0.244601,0.0820619,379.369,-2.91038e-11,22722
4.14062,0.0257428,0.00284467,0.13398,0.0893902,126.456,-2.91038e-11,6182.97
4.15039,0.132053,0.00260464,0.0233584,0.096286,-126.456,-2.91038e-11,-10356
4.16016,0.238363,0.00241573,-0.0872631,0.102597,-379.369,-2.91038e-11,-26895
4.16992,0.132053,0.00226963,0.0233584,0.108218,-126.456,-9.70128e-12,-7318.55
4.17969,0.0257428,0.00216595,0.13398,0.113025,126.456,9.70128e-12,12257.9
4.18945,-0.0805674,0.00209232,0.244601,0.116961,379.369,2.91038e-11,31834.4
4.19922,0.0257428,0.0020509,0.13398,0.119977,126.456,-8.78879e-25,8662.66
4.20898,0.132053,0.00204231,0.0233584,0.122088,-126.456,-2.91038e-11,-14509.1
4.21875,0.238363,0.00209587,-0.0872631,0.12327,-379.369,-5.82077e-11,-37680.9
4.22852,0.132053,0.00218537,0.0233584,0.123541,-126.456,-9.70128e-11,-10253.5
4.23828,0.0257428,0.00231712,0.13398,0.122947,126.456,-1.35818e-10,17173.9
4.24805,-0.0805674,0.00247854,0.244601,0.121537,379.369,-1.74623e-10,44601.3
4.25781,0.0257428,0.00265368,0.13398,0.119331,126.456,-7.76102e-11,12136.8
4.26758,0.132053,0.00281458,0.0233584,0.116375,-126.456,1.94026e-11,-20327.8
4.27734,0.238363,0.00294164,-0.0872631,0.112764,-379.369,1.16415e-10,-52792.3
4.28711,0.132053,0.00304594,0.0233584,0.108557,-126.456,1.16415e-10,-14365.5
4.29687,0.0257428,0.00307257,0.13398,0.10385,126.456,1.16415e-10,24061.3
4.30664,-0.0805674,0.00306111,0.244601,0.0987221,379.369,1.16415e-10,62488
4.31641,0.0257428,0.00296936,0.13398,0.093294,126.456,-1.76551e-23,17004
4.32617,0.132053,0.00281443,0.0233584,0.0876577,-126.456,-1.16415e-10,-28480
4.33594,0.238363,0.00259055,-0.0872631,0.0818905,-379.369,-2.32831e-10,-73964.1
4.3457,0.132053,0.00231035,0.0233584,0.0760942,-126.456,-1.16415e-10,-20126.7
4.35547,0.0257428,0.00195554,0.13398,0.0703315,126.456,0,33710.7
4.36523,-0.0805674,0.001553,0.244601,0.0646649,379.369,1.16415e-10,87548
4.375,0.0257428,0.00113886,0.13398,0.0591579,126.456,3.88051e-11,23823.2
4.38477,0.132053,0.000687773,0.0233584,0.0538626,-126.456,-3.88051e-11,-39901.6
4.39453,0.238363,0.000257432,-0.0872631,0.0488031,-379.369,-1.16415e-10,-103626
4.4043,0.132053,-0.00014502,0.0233584,0.044044,-126.456,-1.5522e-10,-28198.3
4.41406,0.0257428,-0.000496553,0.13398,0.0396043,126.456,-1.94026e-10,47229.9
4.42383,-0.0805674,-0.000778975,0.244601,0.0355214,379.369,-2.32831e-10,122658
4.43359,0.0257428,-0.00099249,0.13398,0.0318269,126.456,-3.88051e-11,33377.2
4.44336,0.132053,-0.00110186,0.0233584,0.0285079,-126.456,1.5522e-10,-55903.7
4.45312,0.238363,-0.00111305,-0.0872631,0.025551,-379.369,3.49246e-10,-145185
4.46289,0.132053,-0.00101988,0.0233584,0.0229855,-126.456,1.5522e-10,-39506.9
4.47266,0.0257428,-0.000799014,0.13398,0.0207562,126.456,-3.88051e-11,66170.8
4.48242,-0.0805674,-0.000436992,0.244601,0.0188472,379.369,-2.32831e-10,171848
4.49219,0.0257428,5.28809e-05,0.13398,0.0172311,126.456,-7.76102e-11,46762.6
4.50195,0.132053,0.00068209,0.0233584,0.015912,-126.456,7.76102e-11,-78323.3
4.51172,0.238363,0.00149104,-0.0872631,0.0148241,-379.369,2.32831e-10,-203409
4.52148,0.132053,0.00245361,0.0233584,0.0138966,-126.456,7.76102e-11,-55350.7
4.53125,0.0257428,0.00362162,0.13398,0.0131626,126.456,-7.76102e-11,92707.7
4.54102,-0.0805674,0.00501899,0.244601,0.0125336,379.369,-2.32831e-10,240766
4.55078,0.0257428,0.00668988,0.13398,0.0119685,126.456,-1.5522e-10,65516.1
4.56055,0.132053,0.00871644,0.0233584,0.0115026,-126.456,-7.76102e-11,-109734
4.57031,0.238363,0.011032,-0.0872631,0.0110387,-379.369,0,-284984
4.58008,0.132053,0.0137848,0.0233584,0.0105798,-126.456,0,-77548.5
4.58984,0.0257428,0.0170791,0.13398,0.0101591,126.456,0,129887
4.59961,-0.0805674,0.020797,0.244601,0.0097575,379.369,0,337322
4.60937,0.0257428,0.0251293,0.13398,0.00935467,126.456,0,91790.5
4.61914,0.132053,0.0300288,0.0233584,0.00898866,-126.456,0,-153741
4.62891,0.238363,0.0355091,-0.0872631,0.0086165,-379.369,0,-399273
4.63867,0.132053,0.0415657,0.0233584,0.00832233,-126.456,1.5522e-10,-108648
4.64844,0.0257428,0.0481052,0.13398,0.0079856,126.456,3.10441e-10,181977
4.6582,-0.0805674,0.0550842,0.244601,0.00769154,379.369,4.65661e-10,472601
4.66797,0.0257428,0.0623422,0.13398,0.00740326,126.456,2.82275e-23,128602
4.67773,0.132053,0.0697767,0.0233584,0.00713142,-126.456,-4.65661e-10,-215397
4.6875,0.238363,0.0771854,-0.0872631,0.00690949,-379.369,-9.31323e-10,-559397
4.69727,0.132053,0.0844271,0.0233584,0.00668754,-126.456,-9.31323e-10,-152220
4.70703,0.0257428,0.0913088,0.13398,0.00644997,126.456,-9.31323e-10,254956
4.7168,-0.0805674,0.0976618,0.244601,0.00623783,379.369,-9.31323e-10,662132
4.72656,0.0257428,0.103328,0.13398,0.00600926,126.456,-3.10441e-10,180176
4.73633,0.132053,0.108195,0.0233584,0.00575268,-126.456,3.10441e-10,-301780
4.74609,0.238363,0.112192,-0.0872631,0.00552876,-379.369,9.31323e-10,-783736
4.75586,0.132053,0.115242,0.0233584,0.00526887,-126.456,1.24176e-09,-213266
4.76562,0.0257428,0.11735,0.13398,0.0049945,126.456,1.5522e-09,357203
4.77539,-0.0805674,0.118538,0.244601,0.00471316,379.369,1.86265e-09,927672
4.78516,0.0257428,0.118811,0.13398,0.00443221,126.456,1.24176e-09,252434
4.79492,0.132053,0.11824,0.0233584,0.00413728,-126.456,6.20882e-10,-422805
4.80469,0.238363,0.116885,-0.0872631,0.00383496,-379.369,0,-1.09804e+06
4.81445,0.132053,0.114799,0.0233584,0.00353692,-126.456,0,-298794
4.82422,0.0257428,0.112059,0.13398,0.00326004,126.456,0,500455
4.83398,-0.0805674,0.108695,0.244601,0.00300419,379.369,0,1.2997e+06
4.84375,0.0257428,0.104807,0.13398,0.00279047,126.456,6.20882e-10,353669
4.85352,0.132053,0.100448,0.0233584,0.00259649,-126.456,1.24176e-09,-592365
4.86328,0.238363,0.0957002,-0.0872631,0.00244456,-379.369,1.86265e-09,-1.5384e+06
4.87305,0.132053,0.0906535,0.0233584,0.00230681,-126.456,6.20882e-10,-418622
4.88281,0.0257428,0.0853925,0.13398,0.0021939,126.456,-6.20882e-10,701156
4.89258,-0.0805674,0.0800138,0.244601,0.00206994,379.369,-1.86265e-09,1.82093e+06
4.90234,0.0257428,0.0745905,0.13398,0.00194982,126.456,-2.48353e-09,495504
4.91211,0.132053,0.0692378,0.0233584,0.00181562,-126.456,-3.10441e-09,-829926
4.92187,0.238363,0.0639771,-0.0872631,0.001658,-379.369,-3.72529e-09,-2.15536e+06
4.93164,0.132053,0.0588965,0.0233584,0.0014751,-126.456,-3.10441e-09,-586505
4.94141,0.0257428,0.0539982,0.13398,0.0012682,126.456,-2.48353e-09,982345
4.95117,-0.0805674,0.0493664,0.244601,0.0010248,379.369,-1.86265e-09,2.5512e+06
4.96094,0.0257428,0.0449752,0.13398,0.000781992,126.456,1.24176e-09,694219
4.9707,0.132053,0.0408724,0.0233584,0.000535078,-126.456,4.34617e-09,-1.16276e+06
4.98047,0.238363,0.0370541,-0.0872631,0.000287725,-379.369,7.45058e-09,-3.01973e+06
4.99023,0.132053,0.0335469,0.0233584,4.90137e-05,-126.456,3.72529e-09,-821715
5,0.0257428,0.0303481,0.13398,-0.000141035,126.456,1.13324e-22,1.3763e+06
5.00977,-0.0805674,0.0274759,0.244601,-0.000302139,379.369,-3.72529e-09,3.57432e+06
5.01953,0.0257428,0.0249136,0.13398,-0.00040333,126.456,-4.96705e-09,972627
5.0293,0.132053,0.0226419,0.0233584,-0.000436875,-126.456,-6.20882e-09,-1.62907e+06
5.03906,0.238363,0.0206326,-0.0872631,-0.000417246,-379.369,-7.45058e-09,-4.23076e+06
5.04883,0.132053,0.0188375,0.0233584,-0.000323203,-126.456,-4.96705e-09,-1.15125e+06
5.05859,0.0257428,0.0172783,0.13398,-0.000172998,126.456,-2.48353e-09,1.92825e+06
5.06836,-0.0805674,0.0157928,0.244601,7.03418e-05,379.369,0,5.00776e+06
5.07812,0.0257428,0.0145485,0.13398,0.000393838,126.456,-2.48353e-09,1.36269e+06
5.08789,0.132053,0.0133449,0.0233584,0.000804463,-126.456,-4.96705e-09,-2.28238e+06
5.09766,0.238363,0.0121991,-0.0872631,0.00131924,-379.369,-7.45058e-09,-5.92745e+06
5.10742,0.132053,0.0111947,0.0233584,0.00195768,-126.456,-2.2582e-22,-1.61295e+06
5.11719,0.0257428,0.010214,0.13398,0.0027646,126.456,7.45058e-09,2.70155e+06
5.12695,-0.0805674,0.00921952,0.244601,0.00376646,379.369,1.49012e-08,7.01606e+06
5.13672,0.0257428,0.00828483,0.13398,0.00499462,126.456,9.93411e-09,1.90918e+06
5.14648,0.132053,0.00741018,0.0233584,0.00651299,-126.456,4.96705e-09,-3.1977e+06
5.15625,0.238363,0.00660179,-0.0872631,0.00833291,-379.369,0,-8.30459e+06
5.16602,0.132053,0.00580644,0.0233584,0.0105603,-126.456,0,-2.2598e+06
5.17578,0.0257428,0.00507287,0.13398,0.0131954,126.456,0,3.78498e+06
5.18555,-0.0805674,0.00443153,0.244601,0.016338,379.369,0,9.82976e+06
5.19531,0.0257428,0.00388365,0.13398,0.020013,126.456,-4.96705e-09,2.67483e+06
5.20508,0.132053,0.00340854,0.0233584,0.0242548,-126.456,-9.93411e-09,-4.4801e+06
5.21484,0.238363,0.00299496,-0.0872631,0.0290271,-379.369,-1.49012e-08,-1.1635e+07
5.22461,0.132053,0.00266139,0.0233584,0.0343612,-126.456,-1.49012e-08,-3.16607e+06
5.23437,0.0257428,0.0023635,0.13398,0.0402362,126.456,-1.49012e-08,5.30289e+06
5.24414,-0.0805674,0.00211365,0.244601,0.0465485,379.369,-1.49012e-08,1.37719e+07
5.25391,0.0257428,0.00189082,0.13398,0.0532392,126.456,-1.98682e-08,3.74753e+06
5.26367,0.132053,0.00171302,0.0233584,0.060179,-126.456,-2.48353e-08,-6.27679e+06
5.27344,0.238363,0.00157406,-0.0872631,0.0672812,-379.369,-2.98023e-08,-1.63011e+07
5.2832,0.132053,0.00147946,0.0233584,0.0743492,-126.456,-2.98023e-08,-4.43578e+06
5.29297,0.0257428,0.00143684,0.13398,0.0812746,126.456,-2.98023e-08,7.42955e+06
5.30273,-0.0805674,0.00142081,0.244601,0.0878974,379.369,-2.98023e-08,1.92949e+07
5.3125,0.0257428,0.00145579,0.13398,0.0940864,126.456,-9.93411e-09,5.25043e+06
5.32227,0.132053,0.00151239,0.0233584,0.0997112,-126.456,9.93411e-09,-8.79402e+06
5.33203,0.238363,0.0016079,-0.0872631,0.104676,-379.369,2.98023e-08,-2.28385e+07
5.3418,0.132053,0.00170748,0.0233584,0.108879,-126.456,-8.99973e-22,-6.2147e+06
5.35156,0.0257428,0.001853,0.13398,0.112274,126.456,-2.98023e-08,1.04091e+07
5.36133,-0.0805674,0.00199772,0.244601,0.114831,379.369,-5.96046e-08,2.70329e+07
5.37109,0.0257428,0.00214811,0.13398,0.116513,126.456,-1.98682e-08,7.35606e+06
5.38086,0.132053,0.00231281,0.0233584,0.11735,-126.456,1.98682e-08,-1.23208e+07
5.39062,0.238363,0.00247758,-0.0872631,0.117337,-379.369,5.96046e-08,-3.19976e+07
5.40039,0.132053,0.00264803,0.0233584,0.116501,-126.456,3.97364e-08,-8.70703e+06
5.41016,0.0257428,0.00281994,0.13398,0.114909,126.456,1.98682e-08,1.45835e+07
5.41992,-0.0805674,0.00300267,0.244601,0.112599,379.369,0,3.78741e+07
5.42969,0.0257428,0.00317218,0.13398,0.109618,126.456,0,1.03061e+07
5.43945,0.132053,0.00334726,0.0233584,0.106049,-126.456,0,-1.72618e+07
5.44922,0.238363,0.00350804,-0.0872631,0.101946,-379.369,0,-4.48298e+07
5.45898,0.132053,0.00366703,0.0233584,0.0974171,-126.456,0,-1.21989e+07
5.46875,0.0257428,0.00378513,0.13398,0.0925409,126.456,0,2.04321e+07
5.47852,-0.0805674,0.00389575,0.244601,0.0874319,379.369,0,5.3063e+07
5.48828,0.0257428,0.00397893,0.13398,0.0821359,126.456,-1.98682e-08,1.44392e+07
5.49805,0.132053,0.00405639,0.0233584,0.0767744,-126.456,-3.97364e-08,-2.41845e+07
5.50781,0.238363,0.00412673,-0.0872631,0.071425,-379.369,-5.96046e-08,-6.28082e+07
5.51758,0.132053,0.0041794,0.0233584,0.0661513,-126.456,3.97364e-08,-1.70911e+07
5.52734,0.0257428,0.00418737,0.13398,0.061034,126.456,1.39078e-07,2.86261e+07
5.53711,-0.0805674,0.00418784,0.244601,0.0560938,379.369,2.38419e-07,7.43432e+07
5.54688,0.0257428,0.00417867,0.13398,0.0514114,126.456,1.19209e-07,2.02299e+07
5.55664,0.132053,0.00414686,0.0233584,0.0470102,-126.456,3.62636e-21,-3.38834e+07
5.56641,0.238363,0.00408422,-0.0872631,0.0429054,-379.369,-1.19209e-07,-8.79967e+07
5.57617,0.132053,0.00402249,0.0233584,0.0391296,-126.456,0,-2.39452e+07
5.58594,0.0257428,0.00397805,0.13398,0.0356841,126.456,1.19209e-07,4.01062e+07
5.5957,-0.0805674,0.00392288,0.244601,0.0325926,379.369,2.38419e-07,1.04158e+08
5.60547,0.0257428,0.0039048,0.13398,0.029845,126.456,1.19209e-07,2.83429e+07
5.61523,0.132053,0.00388652,0.0233584,0.0274085,-126.456,-3.59989e-21,-4.74719e+07
5.625,0.238363,0.00387557,-0.0872631,0.025296,-379.369,-1.19209e-07,-1.23287e+08
5.63477,0.132053,0.00391529,0.0233584,0.0234807,-126.456,-1.58946e-07,-3.35482e+07
5.64453,0.0257428,0.00400863,0.13398,0.0218846,126.456,-1.98682e-07,5.61903e+07
5.6543,-0.0805674,0.00419707,0.244601,0.0205134,379.369,-2.38419e-07,1.45929e+08
5.66406,0.0257428,0.00448459,0.13398,0.0193295,126.456,-2.38419e-07,3.97094e+07
5.67383,0.132053,0.00493834,0.0233584,0.0182903,-126.456,-2.38419e-07,-6.65099e+07
5.68359,0.238363,0.00560575,-0.0872631,0.017345,-379.369,-2.38419e-07,-1.72729e+08
5.69336,0.132053,0.00652822,0.0233584,0.0164824,-126.456,2.8905e-20,-4.70023e+07
5.70312,0.0257428,0.00775052,0.13398,0.0156872,126.456,2.38419e-07,7.87247e+07
5.71289,-0.0805674,0.00936296,0.244601,0.0149004,379.369,4.76837e-07,2.04452e+08
5.72266,0.0257428,0.0113475,0.13398,0.0141396,126.456,3.17891e-07,5.56344e+07
5.73242,0.132053,0.01374,0.0233584,0.0133482,-126.456,1.58946e-07,-9.31829e+07
5.74219,0.238363,0.0166934,-0.0872631,0.0125588,-379.369,0,-2.42e+08
5.75195,0.132053,0.0201166,0.0233584,0.0117675,-126.456,1.58946e-07,-6.58519e+07
5.76172,0.0257428,0.0240808,0.13398,0.0109569,126.456,3.17891e-07,1.10296e+08
5.77148,-0.0805674,0.0285855,0.244601,0.0101534,379.369,4.76837e-07,2.86444e+08
5.78125,0.0257428,0.0336136,0.13398,0.00936158,126.456,3.17891e-07,7.79459e+07
5.79102,0.132053,0.0391218,0.0233584,0.0085991,-126.456,1.58946e-07,-1.30553e+08
5.80078,0.238363,0.0450587,-0.0872631,0.00784348,-379.369,0,-3.39051e+08
5.81055,0.132053,0.0513575,0.0233584,0.00716083,-126.456,-1.58946e-07,-9.2261e+07
5.82031,0.0257428,0.057896,0.13398,0.0065153,126.456,-3.17891e-07,1.54529e+08
5.83008,-0.0805674,0.0645739,0.244601,0.00590517,379.369,-4.76837e-07,4.01319e+08
5.83984,0.0257428,0.0712594,0.13398,0.00536933,126.456,-4.76837e-07,1.09205e+08
5.84961,0.132053,0.0778084,0.0233584,0.00488077,-126.456,-4.76837e-07,-1.82909e+08
5.85937,0.238363,0.0840875,-0.0872631,0.00442831,-379.369,-4.76837e-07,-4.75024e+08
5.86914,0.132053,0.0899406,0.0233584,0.00404045,-126.456,-4.76837e-07,-1.29261e+08
5.87891,0.0257428,0.0952613,0.13398,0.00371537,126.456,-4.76837e-07,2.16501e+08
5.88867,-0.0805674,0.0999222,0.244601,0.00345123,379.369,-4.76837e-07,5.62264e+08
5.89844,0.0257428,0.10385,0.13398,0.00324478,126.456,-7.94729e-07,1.53001e+08
5.9082,0.132053,0.106983,0.0233584,0.00309047,-126.456,-1.11262e-06,-2.56263e+08
5.91797,0.238363,0.109278,-0.0872631,0.00299306,-379.369,-1.43051e-06,-6.65526e+08
5.92773,0.132053,0.110726,0.0233584,0.00294595,-126.456,-1.27157e-06,-1.811e+08
5.9375,0.0257428,0.111324,0.13398,0.00296921,126.456,-1.11262e-06,3.03326e+08
5.94727,-0.0805674,0.111116,0.244601,0.00302792,379.369,-9.53674e-07,7.87752e+08
5.95703,0.0257428,0.110135,0.13398,0.00312896,126.456,1.44631e-19,2.14359e+08
5.9668,0.132053,0.108454,0.0233584,0.00325895,-126.456,9.53674e-07,-3.59034e+08
5.97656,0.238363,0.106126,-0.0872631,0.0033835,-379.369,1.90735e-06,-9.32427e+08
5.98633,0.132053,0.103193,0.0233584,0.00354231,-126.456,1.27157e-06,-2.53727e+08
5.99609,0.0257428,0.099747,0.13398,0.00371036,126.456,6.35783e-07,4.24972e+08
6.00586,-0.0805674,0.0958433,0.244601,0.00387463,379.369,0,1.10367e+09
6.01562,0.0257428,0.0915801,0.13398,0.00402712,126.456,-6.35783e-07,3.00326e+08
6.02539,0.132053,0.0870337,0.0233584,0.00415854,-126.456,-1.27157e-06,-5.0302e+08
6.03516,0.238363,0.0822538,-0.0872631,0.00428282,-379.369,-1.90735e-06,-1.30636e+09
6.04492,0.132053,0.0773527,0.0233584,0.00439356,-126.456,-6.35783e-07,-3.55482e+08
6.05469,0.0257428,0.0723904,0.13398,0.00447946,126.456,6.35783e-07,5.95401e+08
6.06445,-0.0805674,0.0674383,0.244601,0.00452057,379.369,1.90735e-06,1.54628e+09
6.07422,0.0257428,0.062587,0.13398,0.00452722,126.456,6.35783e-07,4.20767e+08
6.08398,0.132053,0.0578792,0.0233584,0.00450117,-126.456,-6.35783e-07,-7.04749e+08
6.09375,0.238363,0.0533567,-0.0872631,0.00444727,-379.369,-1.90735e-06,-1.83027e+09
6.10352,0.132053,0.0490687,0.0233584,0.0043355,-126.456,-6.35783e-07,-4.98043e+08
6.11328,0.0257428,0.0450367,0.13398,0.00419625,126.456,6.35783e-07,8.34179e+08
6.12305,-0.0805674,0.0412715,0.244601,0.00401555,379.369,1.90735e-06,2.1664e+09
6.13281,0.0257428,0.0378023,0.13398,0.00380827,126.456,1.27157e-06,5.89511e+08
6.14258,0.132053,0.0345981,0.0233584,0.00358854,-126.456,6.35783e-07,-9.8738e+08
6.15234,0.238363,0.031713,-0.0872631,0.00333606,-379.369,0,-2.56427e+09
6.16211,0.132053,0.0290789,0.0233584,0.00306161,-126.456,0,-6.97777e+08
6.17187,0.0257428,0.0267453,0.13398,0.00277819,126.456,0,1.16872e+09
6.18164,-0.0805674,0.024661,0.244601,0.0025113,379.369,0,3.03521e+09
6.19141,0.0257428,0.0228304,0.13398,0.00224748,126.456,2.54313e-06,8.25927e+08
6.20117,0.132053,0.0211789,0.0233584,0.00202611,-126.456,5.08626e-06,-1.38336e+09
6.21094,0.238363,0.0197718,-0.0872631,0.0018339,-379.369,7.62939e-06,-3.59264e+09
6.2207,0.132053,0.0184387,0.0233584,0.00172055,-126.456,2.54313e-06,-9.77612e+08
6.23047,0.0257428,0.0173194,0.13398,0.0016979,126.456,-2.54313e-06,1.63742e+09
6.24023,-0.0805674,0.0162147,0.244601,0.00178084,379.369,-7.62939e-06,4.25244e+09
6.25,0.0257428,0.0152049,0.13398,0.00200637,126.456,-7.62939e-06,1.15715e+09
6.25977,0.132053,0.0143183,0.0233584,0.00239643,-126.456,-7.62939e-06,-1.93813e+09
6.26953,0.238363,0.0133506,-0.0872631,0.00300337,-379.369,-7.62939e-06,-5.03342e+09
6.2793,0.132053,0.0125319,0.0233584,0.00384952,-126.456,-2.54313e-06,-1.36967e+09
6.28906,0.0257428,0.0117454,0.13398,0.00500432,126.456,2.54313e-06,2.29408e+09
6.29883,-0.0805674,0.0109441,0.244601,0.00645732,379.369,7.62939e-06,5.95783e+09
6.30859,0.0257428,0.0102115,0.13398,0.00829292,126.456,5.08626e-06,1.62122e+09
6.31836,0.132053,0.00961433,0.0233584,0.0105439,-126.456,2.54313e-06,-2.7154e+09
6.32812,0.238363,0.00901351,-0.0872631,0.0132196,-379.369,0,-7.05202e+09
6.33789,0.132053,0.00847061,0.0233584,0.0163671,-126.456,5.08626e-06,-1.91896e+09
6.34766,0.0257428,0.0080018,0.13398,0.0199702,126.456,1.01725e-05,3.21409e+09
6.35742,-0.0805674,0.00763444,0.244601,0.0240961,379.369,1.52588e-05,8.34715e+09
6.36719,0.0257428,0.00736646,0.13398,0.0286858,126.456,1.01725e-05,2.27139e+09
6.37695,0.132053,0.00710265,0.0233584,0.0337214,-126.456,5.08626e-06,-3.80438e+09
6.38672,0.238363,0.00688711,-0.0872631,0.0391816,-379.369,0,-9.88014e+09
6.39648,0.132053,0.00670717,0.0233584,0.0449786,-126.456,0,-2.68854e+09
6.40625,0.0257428,0.00654466,0.13398,0.0510497,126.456,0,4.50307e+09
6.41602,-0.0805674,0.00642026,0.244601,0.057301,379.369,0,1.16947e+10
6.42578,0.0257428,0.00628983,0.13398,0.0636224,126.456,-5.08626e-06,3.1823e+09
6.43555,0.132053,0.00610761,0.0233584,0.0699076,-126.456,-1.01725e-05,-5.33007e+09
6.44531,0.238363,0.00590877,-0.0872631,0.0760496,-379.369,-1.52588e-05,-1.38424e+10
6.45508,0.132053,0.00569259,0.0233584,0.0819076,-126.456,-1.01725e-05,-3.76674e+09
6.46484,0.0257428,0.00545197,0.13398,0.0874009,126.456,-5.08626e-06,6.30896e+09
6.47461,-0.0805674,0.0051883,0.244601,0.0924066,379.369,0,1.63847e+10
6.48437,0.0257428,0.00490456,0.13398,0.0968459,126.456,-1.01725e-05,4.45852e+09
6.49414,0.132053,0.0045951,0.0233584,0.100673,-126.456,-2.03451e-05,-7.46763e+09
6.50391,0.238363,0.00423393,-0.0872631,0.103809,-379.369,-3.05176e-05,-1.93938e+10
6.51367,0.132053,0.00382852,0.0233584,0.106231,-126.456,-1.01725e-05,-5.27734e+09
6.52344,0.0257428,0.00342234,0.13398,0.107933,126.456,1.01725e-05,8.8391e+09
6.5332,-0.0805674,0.00300205,0.244601,0.108899,379.369,3.05176e-05,2.29555e+10
6.54297,0.0257428,0.00257209,0.13398,0.109152,126.456,2.03451e-05,6.24655e+09
6.55273,0.132053,0.00214896,0.0233584,0.108709,-126.456,1.01725e-05,-1.04624e+10
6.5625,0.238363,0.00174105,-0.0872631,0.1076,-379.369,0,-2.71714e+10
6.57227,0.132053,0.00136415,0.0233584,0.105882,-126.456,0,-7.39376e+09
6.58203,0.0257428,0.00103134,0.13398,0.103593,126.456,0,1.23839e+10
6.5918,-0.0805674,0.000733682,0.244601,0.100766,379.369,0,3.21616e+10
6.60156,0.0257428,0.000500244,0.13398,0.0975021,126.456,0,8.75165e+09
6.61133,0.132053,0.000301436,0.0233584,0.0938453,-126.456,0,-1.46583e+10
6.62109,0.238363,0.000174141,-0.0872631,0.0898448,-379.369,0,-3.80682e+10
6.63086,0.132053,9.87891e-05,0.0233584,0.0855734,-126.456,-4.06901e-05,-1.03589e+10
6.64062,0.0257428,8.16504e-05,0.13398,0.0810945,126.456,-8.13802e-05,1.73503e+10
6.65039,-0.0805674,0.000116133,0.244601,0.0764946,379.369,-0.00012207,4.50596e+10
6.66016,0.0257428,0.000204873,0.13398,0.0717973,126.456,-0.000101725,1.22614e+10
6.66992,0.132053,0.000318896,0.0233584,0.067096,-126.456,-8.13802e-05,-2.05368e+10
6.67969,0.238363,0.000473848,-0.0872631,0.0624079,-379.369,-6.10352e-05,-5.33349e+10
6.68945,0.132053,0.000657539,0.0233584,0.0578107,-126.456,-4.06901e-05,-1.45133e+10
6.69922,0.0257428,0.000837539,0.13398,0.0533213,126.456,-2.03451e-05,2.43084e+10
6.70898,-0.0805674,0.00104121,0.244601,0.0490092,379.369,0,6.31301e+10
6.71875,0.0257428,0.00124937,0.13398,0.0448557,126.456,-2.03451e-05,1.71787e+10
6.72852,0.132053,0.00144105,0.0233584,0.04096,-126.456,-4.06901e-05,-2.87728e+10
6.73828,0.238363,0.001627,-0.0872631,0.0372526,-379.369,-6.10352e-05,-7.47243e+10
6.74805,0.132053,0.00180721,0.0233584,0.0338278,-126.456,-4.06901e-05,-2.03336e+10
6.75781,0.0257428,0.00198442,0.13398,0.0306637,126.456,-2.03451e-05,3.4057e+10
6.76758,-0.0805674,0.00217468,0.244601,0.0277567,379.369,0,8.84477e+10
6.77734,0.0257428,0.00236771,0.13398,0.0251466,126.456,0,2.4068e+10
6.78711,0.132053,0.00258929,0.0233584,0.0227711,-126.456,0,-4.03118e+10
6.79687,0.238363,0.00285354,-0.0872631,0.0206595,-379.369,0,-1.04691e+11
6.80664,0.132053,0.00319983,0.0233584,0.0187941,-126.456,4.06901e-05,-2.84882e+10
6.81641,0.0257428,0.00365578,0.13398,0.0171408,126.456,8.13802e-05,4.77152e+10
6.82617,-0.0805674,0.00425159,0.244601,0.0156717,379.369,0.00012207,1.23919e+11
6.83594,0.0257428,0.00503909,0.13398,0.0143425,126.456,0.00016276,3.37201e+10
6.8457,0.132053,0.00603437,0.0233584,0.0131713,-126.456,0.000203451,-5.64783e+10
6.85547,0.238363,0.00733497,-0.0872631,0.0121117,-379.369,0.000244141,-1.46677e+11
6.86523,0.132053,0.00895336,0.0233584,0.0111617,-126.456,0.00016276,-3.9913e+10
6.875,0.0257428,0.0108854,0.13398,0.010268,126.456,8.13802e-05,6.68508e+10
6.88477,-0.0805674,0.0132402,0.244601,0.00947156,379.369,0,1.73615e+11
6.89453,0.0257428,0.0160759,0.13398,0.00872484,126.456,0,4.72432e+10
6.9043,0.132053,0.0193154,0.0233584,0.00804776,-126.456,0,-7.91282e+10
6.91406,0.238363,0.0230761,-0.0872631,0.00742611,-379.369,0,-2.055e+11
6.92383,0.132053,0.0272965,0.0233584,0.00686338,-126.456,0.00016276,-5.59196e+10
6.93359,0.0257428,0.03199,0.13398,0.00639996,126.456,0.000325521,9.36604e+10
6.94336,-0.0805674,0.0370958,0.244601,0.0059782,379.369,0.000488281,2.4324e+11
6.95312,0.0257428,0.0425875,0.13398,0.00562011,126.456,0.000488281,6.61894e+10
6.96289,0.132053,0.0483841,0.0233584,0.00535008,-126.456,0.000488281,-1.10862e+11
6.97266,0.238363,0.0544053,-0.0872631,0.00514403,-379.369,0.000488281,-2.87913e+11
6.98242,0.132053,0.0605342,0.0233584,0.00496421,-126.456,0.00016276,-7.83454e+10
6.99219,0.0257428,0.0666614,0.13398,0.00484813,126.456,-0.00016276,1.31222e+11
7.00195,-0.0805674,0.072673,0.244601,0.00477712,379.369,-0.000488281,3.40789e+11
7.01172,0.0257428,0.0784554,0.13398,0.00473865,126.456,-1.0365e-16,9.27339e+10
7.02148,0.132053,0.083874,0.0233584,0.00469254,-126.456,0.000488281,-1.55321e+11
7.03125,0.238363,0.0888304,-0.0872631,0.00465448,-379.369,0.000976562,-4.03376e+11
7.04102,0.132053,0.0932279,0.0233584,0.00464007,-126.456,0.000813802,-1.09765e+11
7.05078,0.0257428,0.0969947,0.13398,0.00460509,126.456,0.000651042,1.83847e+11
7.06055,-0.0805674,0.100064,0.244601,0.00457808,379.369,0.000488281,4.77458e+11
7.07031,0.0257428,0.102399,0.13398,0.00450357,126.456,0.000325521,1.29924e+11
7.08008,0.132053,0.103985,0.0233584,0.00445283,-126.456,0.00016276,-2.17611e+11
7.08984,0.238363,0.104835,-0.0872631,0.00439597,-379.369,0,-5.65145e+11
7.09961,0.132053,0.104948,0.0233584,0.00432475,-126.456,-0.000325521,-1.53785e+11
7.10937,0.0257428,0.10437,0.13398,0.00423398,126.456,-0.000651042,2.57576e+11
7.11914,-0.0805674,0.103122,0.244601,0.00414773,379.369,-0.000976562,6.68937e+11
7.12891,0.0257428,0.101286,0.13398,0.00407353,126.456,-0.000651042,1.82028e+11
7.13867,0.132053,0.09888,0.0233584,0.00400852,-126.456,-0.000325521,-3.04881e+11
7.14844,0.238363,0.0959951,-0.0872631,0.00393457,-379.369,0,-7.9179e+11
7.1582,0.132053,0.0926604,0.0233584,0.00388069,-126.456,0.000325521,-2.15458e+11
7.16797,0.0257428,0.0889591,0.13398,0.00383812,126.456,0.000651042,3.60874e+11
7.17773,-0.0805674,0.0849476,0.244601,0.00382061,379.369,0.000976562,9.37206e+11
7.1875,0.0257428,0.0806937,0.13398,0.00381275,126.456,2.96096e-16,2.55028e+11
7.19727,0.132053,0.0762557,0.0233584,0.00382148,-126.456,-0.000976562,-4.2715e+11
7.20703,0.238363,0.0717083,-0.0872631,0.00384079,-379.369,-0.00195312,-1.10933e+12
7.2168,0.132053,0.0671166,0.0233584,0.00385913,-126.456,-0.00130208,-3.01865e+11
7.22656,0.0257428,0.0625342,0.13398,0.00389599,126.456,-0.000651042,5.05598e+11
7.23633,-0.0805674,0.0580237,0.244601,0.00393047,379.369,0,1.31306e+12
7.24609,0.0257428,0.0536375,0.13398,0.0039452,126.456,0,3.57304e+11
7.25586,0.132053,0.049412,0.0233584,0.00394216,-126.456,0,-5.98453e+11
7.26562,0.238363,0.0453843,-0.0872631,0.00393179,-379.369,0,-1.55421e+12
7.27539,0.132053,0.0415787,0.0233584,0.00389396,-126.456,-0.000651042,-4.22924e+11
7.28516,0.0257428,0.0380221,0.13398,0.00384223,126.456,-0.00130208,7.08361e+11
7.29492,-0.0805674,0.0347263,0.244601,0.00376298,379.369,-0.00195312,1.83965e+12
7.30469,0.0257428,0.0316863,0.13398,0.00365147,126.456,-0.00130208,5.00596e+11
7.31445,0.132053,0.0288983,0.0233584,0.00351955,-126.456,-0.000651042,-8.38455e+11
7.32422,0.238363,0.0264047,-0.0872631,0.00338563,-379.369,0,-2.17751e+12
7.33398,0.132053,0.0241314,0.0233584,0.00326687,-126.456,0,-5.92532e+11
7.34375,0.0257428,0.0221387,0.13398,0.00314575,126.456,0,9.92441e+11
7.35352,-0.0805674,0.0203428,0.244601,0.00305739,379.369,0,2.57741e+12
7.36328,0.0257428,0.0188073,0.13398,0.00300519,126.456,0,7.01354e+11
7.37305,0.132053,0.0174248,0.0233584,0.00302183,-126.456,0,-1.17471e+12
7.38281,0.238363,0.0162511,-0.0872631,0.00314232,-379.369,0,-3.05077e+12
7.39258,0.132053,0.0152234,0.0233584,0.00338109,-126.456,-0.00130208,-8.3016e+11
7.40234,0.0257428,0.0142827,0.13398,0.00377273,126.456,-0.00260417,1.39045e+12
7.41211,-0.0805674,0.0135105,0.244601,0.0043268,379.369,-0.00390625,3.61105e+12
7.42188,0.0257428,0.0127893,0.13398,0.0050804,126.456,-0.00520833,9.82623e+11
7.43164,0.132053,0.0121199,0.0233584,0.00608561,-126.456,-0.00651042,-1.64581e+12
7.44141,0.238363,0.0115757,-0.0872631,0.00737411,-379.369,-0.0078125,-4.27424e+12
7.45117,0.132053,0.0110577,0.0233584,0.0089378,-126.456,-0.0078125,-1.16309e+12
7.46094,0.0257428,0.0105557,0.13398,0.0108484,126.456,-0.0078125,1.94807e+12
7.4707,-0.0805674,0.0101458,0.244601,0.0131164,379.369,-0.0078125,5.05922e+12
7.48047,0.0257428,0.00978521,0.13398,0.0157458,126.456,-0.00520833,1.37669e+12
7.49023,0.132053,0.00944563,0.0233584,0.0187522,-126.456,-0.00260417,-2.30584e+12
7.5,0.238363,0.00911517,-0.0872631,0.0221409,-379.369,0,-5.98837e+12
7.50977,0.132053,0.00885439,0.0233584,0.0259238,-126.456,0,-1.62953e+12
7.51953,0.0257428,0.00859702,0.13398,0.0300749,126.456,0,2.72932e+12
7.5293,-0.0805674,0.00839558,0.244601,0.034533,379.369,0,7.08816e+12
7.53906,0.0257428,0.00812646,0.13398,0.0393022,126.456,-0.0078125,1.9288e+12
7.54883,0.132053,0.00789041,0.0233584,0.0443149,-126.456,-0.015625,-3.23057e+12
7.55859,0.238363,0.00764329,-0.0872631,0.0495025,-379.369,-0.0234375,-8.38993e+12
7.56836,0.132053,0.00739441,0.0233584,0.0547974,-126.456,-0.015625,-2.28303e+12
7.57812,0.0257428,0.00714308,0.13398,0.0601176,126.456,-0.0078125,3.82387e+12
7.58789,-0.0805674,0.00683859,0.244601,0.0653686,379.369,0,9.93078e+12
7.59766,0.0257428,0.00652075,0.13398,0.0704724,126.456,0,2.70232e+12
7.60742,0.132053,0.00621343,0.0233584,0.0753451,-126.456,0,-4.52615e+12
7.61719,0.238363,0.00587587,-0.0872631,0.0798865,-379.369,0,-1.17546e+13
7.62695,0.132053,0.00555009,0.0233584,0.0840427,-126.456,0,-3.19861e+12
7.63672,0.0257428,0.00523687,0.13398,0.0877411,126.456,0,5.35739e+12
7.64648,-0.0805674,0.00491183,0.244601,0.0909348,379.369,0,1.39134e+13
7.65625,0.0257428,0.00456144,0.13398,0.0935788,126.456,0,3.78605e+12
7.66602,0.132053,0.00420167,0.0233584,0.0956384,-126.456,0,-6.3413e+12
7.67578,0.238363,0.00387097,-0.0872631,0.0971126,-379.369,0,-1.64686e+13
7.68555,0.132053,0.00352386,0.0233584,0.0980247,-126.456,0,-4.48137e+12
7.69531,0.0257428,0.00316421,0.13398,0.0983586,126.456,0,7.50591e+12
7.70508,-0.0805674,0.00280591,0.244601,0.0981405,379.369,0,1.94932e+13
7.71484,0.0257428,0.00244254,0.13398,0.0974009,126.456,-0.0104167,5.30439e+12
7.72461,0.132053,0.00208406,0.0233584,0.0961749,-126.456,-0.0208333,-8.8844e+12
7.73438,0.238363,0.00173112,-0.0872631,0.0944979,-379.369,-0.03125,-2.30732e+13
7.74414,0.132053,0.00138864,0.0233584,0.0924006,-126.456,-0.0208333,-6.27857e+12
7.75391,0.0257428,0.00106359,0.13398,0.0899513,126.456,-0.0104167,1.05161e+13
7.76367,-0.0805674,0.000757266,0.244601,0.0871654,379.369,0,2.73107e+13
7.77344,0.0257428,0.000475254,0.13398,0.0841135,126.456,0.0104167,7.43165e+12
7.7832,0.132053,0.000217588,0.0233584,0.080824,-126.456,0.0208333,-1.24474e+13
7.79297,0.238363,-5.56641e-06,-0.0872631,0.0773629,-379.369,0.03125,-3.23264e+13
7.80273,0.132053,-0.000198164,0.0233584,0.0737524,-126.456,0.03125,-8.79651e+12
7.8125,0.0257428,-0.000344121,0.13398,0.0700627,126.456,0.03125,1.47334e+13
7.82227,-0.0805674,-0.000460078,0.244601,0.0663232,379.369,0.03125,3.82633e+13
7.83203,0.0257428,-0.000554941,0.13398,0.0625781,126.456,0.0208333,1.0412e+13
7.8418,0.132053,-0.000607119,0.0233584,0.0588635,-126.456,0.0104167,-1.74392e+13
7.85156,0.238363,-0.000630088,-0.0872631,0.0552163,-379.369,0,-4.52905e+13
7.86133,0.132053,-0.00063457,0.0233584,0.0516571,-126.456,0,-1.23242e+13
7.87109,0.0257428,-0.00058752,0.13398,0.0482194,126.456,0,2.0642e+13
7.88086,-0.0805674,-0.000518818,0.244601,0.0449007,379.369,0,5.36083e+13
7.89062,0.0257428,-0.00041168,0.13398,0.0417521,126.456,-0.0208333,1.45876e+13
7.90039,0.132053,-0.000274863,0.0233584,0.0387515,-126.456,-0.0416667,-2.4433e+13
7.91016,0.238363,-7.43848e-05,-0.0872631,0.0359379,-379.369,-0.0625,-6.34537e+13
7.91992,0.132053,0.000184512,0.0233584,0.0332818,-126.456,-0.125,-1.72667e+13
7.92969,0.0257428,0.000540146,0.13398,0.0308279,126.456,-0.1875,2.89203e+13
7.93945,-0.0805674,0.000962197,0.244601,0.0285356,379.369,-0.25,7.51072e+13
7.94922,0.0257428,0.00152139,0.13398,0.0264294,126.456,-0.208333,2.04378e+13
7.95898,0.132053,0.00221385,0.0233584,0.0245155,-126.456,-0.166667,-3.42316e+13
7.96875,0.238363,0.00308698,-0.0872631,0.0227222,-379.369,-0.125,-8.8901e+13
7.97852,0.132053,0.00413197,0.0233584,0.0211061,-126.456,-0.0416667,-2.41913e+13
7.98828,0.0257428,0.00537615,0.13398,0.0196557,126.456,0.0416667,4.05184e+13
7.99805,-0.0805674,0.00685002,0.244601,0.0183115,379.369,0.125,1.05228e+14
8.00781,0.0257428,0.00862295,0.13398,0.0170949,126.456,0.0416667,2.86342e+13
8.01758,0.132053,0.0106968,0.0233584,0.0159811,-126.456,-0.0416667,-4.79598e+13
8.02734,0.238363,0.0131125,-0.0872631,0.0149871,-379.369,-0.125,-1.24554e+14
8.03711,0.132053,0.0157928,0.0233584,0.0140733,-126.456,-0.125,-3.38929e+13
8.04688,0.0257428,0.0188997,0.13398,0.0132493,126.456,-0.125,5.67678e+13
8.05664,-0.0805674,0.0223185,0.244601,0.0125028,379.369,-0.125,1.47428e+14
8.06641,-0.0805674,0.0261137,0.244601,0.0118269,379.369,-0.125,1.47428e+14
8.07617,-0.0805674,0.0302598,0.244601,0.0112127,379.369,-0.125,1.47428e+14
8.08594,-0.0805674,0.0347075,0.244601,0.0107042,379.369,-0.125,1.47428e+14


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_4.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-366.5700232058317, LMmax=366.5700232058317,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-7.46384e-05,0.000167871,-3.74193e-09,-8.83008e-05,-0.00436717,2.11758e-22,1.03754e-06
0.00976562,0.0028265,-0.000528516,1.43823e-07,-7.39453e-05,0.167443,2.04876e-20,-3.96563e-05
0.0195312,0.00572765,0.00177949,2.91389e-07,-8.17969e-05,0.339253,4.07635e-20,-8.03502e-05
0.0292969,0.00862879,0.00623666,4.38954e-07,-7.61426e-05,0.511064,6.10393e-20,-0.000121044
0.0390625,0.0115299,0.0107096,5.86519e-07,-7.6084e-05,0.682874,8.13152e-20,-0.000161738
0.0488281,0.0178609,0.0169175,5.74119e-07,-7.84277e-05,0.731688,7.45389e-20,-0.000192958
0.0585937,0.0241919,0.0226649,5.6172e-07,-7.78711e-05,0.780502,6.77626e-20,-0.000224178
0.0683594,0.0305229,0.0291633,5.4932e-07,-8.21484e-05,0.829316,6.09864e-20,-0.000255399
0.078125,0.0368539,0.0361316,5.3692e-07,-7.48828e-05,0.878129,5.42101e-20,-0.000286619
0.0878906,0.0431328,0.0433592,1.7617e-07,-8.19727e-05,0.712977,4.74338e-20,-0.000243068
0.0976562,0.0494117,0.0494655,-1.84579e-07,-8.50781e-05,0.547825,4.06576e-20,-0.000199516
0.107422,0.0556906,0.0555564,-5.45329e-07,-7.81641e-05,0.382673,3.38813e-20,-0.000155965
0.117187,0.0619695,0.0615928,-9.06079e-07,-7.75488e-05,0.217521,2.71051e-20,-0.000112414
0.126953,0.0662414,0.0674141,-6.63407e-07,-8.7041e-05,0.480561,3.38813e-20,-0.000165448
0.136719,0.0705133,0.0720656,-4.20734e-07,-7.30664e-05,0.743601,4.06576e-20,-0.000218482
0.146484,0.0747852,0.0756898,-1.78062e-07,-7.81055e-05,1.00664,4.74338e-20,-0.000271516
0.15625,0.0790571,0.0786485,6.46104e-08,-8.35547e-05,1.26968,5.42101e-20,-0.00032455
0.166016,0.0801849,0.0811464,-5.58554e-07,-7.54687e-05,-1.44751,-2.84603e-19,0.000281587
0.175781,0.0813127,0.0827792,-1.18172e-06,-8.27344e-05,-4.1647,-6.23416e-19,0.000887724
0.185547,0.0824405,0.083103,-1.80488e-06,-8.63965e-05,-6.88189,-9.62229e-19,0.00149386
0.195312,0.0835683,0.0826074,-2.42805e-06,-6.86133e-05,-9.59908,-1.30104e-18,0.0021
0.205078,0.0818562,0.0817104,-2.08079e-05,-7.79883e-05,-28.549,-2.71051e-18,0.00693624
0.214844,0.080144,0.080233,-3.91878e-05,-8.4873e-05,-47.499,-4.11997e-18,0.0117725
0.224609,0.0784319,0.07774,-5.75676e-05,-8.21484e-05,-66.449,-5.52943e-18,0.0166087
0.234375,0.0767198,0.074549,-7.59475e-05,-7.90723e-05,-85.3989,-6.93889e-18,0.021445
0.244141,0.0725668,0.0710731,-8.30385e-05,-7.37988e-05,-107.746,-8.67362e-18,0.0287347
0.253906,0.0684138,0.0675678,-9.01295e-05,-8.20898e-05,-130.094,-1.04083e-17,0.0360244
0.263672,0.0642608,0.0634644,-9.72205e-05,-7.59668e-05,-152.441,-1.21431e-17,0.0433141
0.273437,0.0601078,0.0586665,-0.000104311,-8.36719e-05,-174.789,-1.38778e-17,0.0506037
0.283203,0.0552727,0.0538743,-9.08525e-05,-8.15332e-05,-192.678,-1.04083e-17,0.0565202
0.292969,0.0504376,0.049429,-7.73935e-05,-7.2041e-05,-210.566,-6.93889e-18,0.0624366
0.302734,0.0456026,0.0452016,-6.39346e-05,-8.2998e-05,-228.455,-3.46945e-18,0.068353
0.3125,0.0407675,0.0406843,-5.04756e-05,-8.09473e-05,-246.344,0,0.0742695
0.322266,0.0364191,0.0361784,-5.44177e-05,-7.76074e-05,-250.846,-3.46945e-18,0.0773742
0.332031,0.0320707,0.0319314,-5.83599e-05,-8.4375e-05,-255.348,-6.93889e-18,0.0804789
0.341797,0.0277223,0.0277971,-6.2302e-05,-8.0127e-05,-259.85,-1.04083e-17,0.0835837
0.351562,0.0233739,0.0235748,-6.62442e-05,-7.05176e-05,-264.352,-1.38778e-17,0.0866884
0.361328,0.0182866,0.0191971,-0.00018267,-7.62305e-05,-258.053,-1.38778e-17,0.0859325
0.371094,0.0131993,0.0153979,-0.000299096,-7.95703e-05,-251.754,-1.38778e-17,0.0851766
0.380859,0.00811202,0.0122333,-0.000415522,-7.06641e-05,-245.455,-1.38778e-17,0.0844208
0.390625,0.00302472,0.00936138,-0.000531948,-7.04004e-05,-239.157,-1.38778e-17,0.0836649
0.400391,-0.0025239,0.00664181,-0.000574898,-7.36816e-05,-223.974,-1.04083e-17,0.0802145
0.410156,-0.00807252,0.00432146,-0.000617848,-6.91406e-05,-208.792,-6.93889e-18,0.0767642
0.419922,-0.0136211,0.00276334,-0.000660798,-7.49414e-05,-193.61,-3.46945e-18,0.0733139
0.429687,-0.0191698,0.00249876,-0.000703748,-7.59668e-05,-178.427,0,0.0698635
0.439453,-0.0203168,0.00234141,-0.000888074,-7.62891e-05,-162.224,-1.73472e-18,0.0648568
0.449219,-0.0214638,0.00206013,-0.0010724,-7.55859e-05,-146.02,-3.46945e-18,0.05985
0.458984,-0.0226109,0.00205078,-0.00125673,-7.16602e-05,-129.817,-5.20417e-18,0.0548432
0.46875,-0.0237579,0.00209259,-0.00144105,-7.43848e-05,-113.613,-6.93889e-18,0.0498364
0.478516,-0.0235205,0.00208796,-0.00111235,-6.83789e-05,-98.3342,-5.20417e-18,0.0446692
0.488281,-0.023283,0.00175919,-0.000783643,-7.55859e-05,-83.0549,-3.46945e-18,0.0395019
0.498047,-0.0230456,0.00141387,-0.000454938,-5.8623e-05,-67.7757,-1.73472e-18,0.0343347
0.507812,-0.0228082,0.00130576,-0.000126233,-4.46484e-05,-52.4964,0,0.0291674
0.517578,-0.0199134,0.001499,-9.68175e-06,1.54395e-05,-41.6619,4.33681e-19,0.0249434
0.527344,-0.0170187,0.00159047,0.000106869,0.0001425,-30.8274,8.67362e-19,0.0207194
0.537109,-0.0141239,0.00144677,0.00022342,0.0003946,-19.9928,1.30104e-18,0.0164954
0.546875,-0.0112292,0.00124441,0.000339971,0.000915645,-9.15829,1.73472e-18,0.0122714
0.556641,-0.00733043,0.00119496,0.00508556,0.00187931,1.63455,2.1684e-18,0.00812851
0.566406,-0.00343166,0.00120141,0.00983114,0.00353174,12.4274,2.60209e-18,0.00398563
0.576172,0.00046712,0.00113628,0.0145767,0.00621015,23.2202,3.03577e-18,-0.000157246
0.585937,0.0043659,0.00110414,0.0193223,0.0102642,34.0131,3.46945e-18,-0.00430012
0.595703,0.00724835,0.00115491,0.032799,0.0159452,38.5493,3.46945e-18,-0.00719782
0.605469,0.0101308,0.00121673,0.0462758,0.0234922,43.0856,3.46945e-18,-0.0100955
0.615234,0.0130133,0.00111357,0.0597525,0.0328302,47.6219,3.46945e-18,-0.0129932
0.625,0.0158957,0.000911279,0.0732292,0.0437045,52.1582,3.46945e-18,-0.0158909
0.634766,0.0183688,0.000876182,0.0879708,0.0556722,50.7303,1.73472e-18,-0.0163891
0.644531,0.0208418,0.00101754,0.102712,0.0681532,49.3025,1.47911e-31,-0.0168872
0.654297,0.0233149,0.00110912,0.117454,0.0806633,47.8747,-1.73472e-18,-0.0173854
0.664062,0.025788,0.00103626,0.132195,0.0928373,46.4469,-3.46945e-18,-0.0178836
0.673828,0.0268172,0.000900674,0.141539,0.104538,42.6084,-2.60209e-18,-0.0168186
0.683594,0.0278465,0.000855117,0.150883,0.115694,38.7699,-1.73472e-18,-0.0157536
0.693359,0.0288758,0.000870762,0.160227,0.126192,34.9314,-8.67362e-19,-0.0146886
0.703125,0.029905,0.000878408,0.16957,0.135848,31.0929,0,-0.0136236
0.712891,0.0304533,0.000879023,0.171059,0.14432,23.6509,0,-0.0111672
0.722656,0.0310016,0.000923174,0.172547,0.151297,16.2089,0,-0.00871073
0.732422,0.0315499,0.000935889,0.174036,0.156589,8.76686,0,-0.00625428
0.742187,0.0320982,0.0008354,0.175524,0.160224,1.32484,0,-0.00379782
0.751953,0.031569,0.000708018,0.16938,0.162346,-5.78218,-2.1684e-19,-0.0010517
0.761719,0.0310399,0.00068124,0.163236,0.163068,-12.8892,-4.33681e-19,0.00169442
0.771484,0.0305108,0.000796436,0.157092,0.162429,-19.9962,-6.50521e-19,0.00444055
0.78125,0.0299816,0.000877646,0.150948,0.160334,-27.1032,-8.67362e-19,0.00718667
0.791016,0.0271014,0.000836396,0.140951,0.156807,-31.778,-6.50521e-19,0.00883628
0.800781,0.0242211,0.000712881,0.130955,0.151931,-36.4527,-4.33681e-19,0.0104859
0.810547,0.0213409,0.000648691,0.120959,0.145976,-41.1274,-2.1684e-19,0.0121355
0.820312,0.0184606,0.000652295,0.110962,0.139164,-45.8021,0,0.0137851
0.830078,0.0155816,0.000669932,0.10002,0.131708,-45.5449,0,0.0140175
0.839844,0.0127026,0.000690996,0.0890786,0.123616,-45.2877,0,0.01425
0.849609,0.00982352,0.000729258,0.0781367,0.114969,-45.0305,0,0.0144824
0.859375,0.00694448,0.000734941,0.0671949,0.105964,-44.7733,0,0.0147149
0.869141,0.00441365,0.00065209,0.0581955,0.0968286,-43.3792,-8.67362e-19,0.0144177
0.878906,0.00188283,0.000553242,0.0491961,0.0878534,-41.9852,-1.73472e-18,0.0141206
0.888672,-0.000647993,0.000525469,0.0401967,0.0790897,-40.5911,-2.60209e-18,0.0138235
0.898437,-0.00317882,0.000617432,0.0311973,0.0705057,-39.197,-3.46945e-18,0.0135264
0.908203,-0.0056642,0.000693662,0.0239552,0.0620663,-37.7034,-1.73472e-18,0.0141262
0.917969,-0.00814958,0.000681445,0.0167132,0.0538161,-36.2098,1.00148e-32,0.0147261
0.927734,-0.010635,0.000592266,0.0094712,0.0458515,-34.7161,1.73472e-18,0.0153259
0.9375,-0.0131204,0.000530713,0.00222918,0.0383788,-33.2225,3.46945e-18,0.0159258
0.947266,-0.0138275,0.000521162,-0.00439,0.0315341,-21.8754,3.46945e-18,0.0190256
0.957031,-0.0145346,0.000544395,-0.0110092,0.025375,-10.5284,3.46945e-18,0.0221254
0.966797,-0.0152417,0.000575566,-0.0176284,0.0200393,0.818698,3.46945e-18,0.0252252
0.976562,-0.0159488,0.000595928,-0.0242475,0.0155723,12.1658,3.46945e-18,0.028325
0.986328,-0.015704,0.000596309,-0.0271875,0.0120237,37.7271,2.60209e-18,0.0342557
0.996094,-0.0154592,0.000541846,-0.0301275,0.0093266,63.2884,1.73472e-18,0.0401865
1.00586,-0.0152144,0.000466201,-0.0330675,0.00740959,88.8498,8.67362e-19,0.0461173
1.01562,-0.0149696,0.00043623,-0.0360075,0.00611077,114.411,0,0.0520481
1.02539,-0.0129265,0.000487646,-0.0353886,0.00536968,138.089,-3.46945e-18,0.0576477
1.03516,-0.0108834,0.000554502,-0.0347697,0.00521461,161.768,-6.93889e-18,0.0632474
1.04492,-0.00884027,0.000567217,-0.0341507,0.00544831,185.446,-1.04083e-17,0.068847
1.05469,-0.00679716,0.000521104,-0.0335318,0.00582313,209.124,-1.38778e-17,0.0744466
1.06445,-0.00602246,0.000468164,-0.030561,0.00606454,223.555,-6.93889e-18,0.0768972
1.07422,-0.00524777,0.000507773,-0.0275902,0.00596063,237.985,5.51586e-31,0.0793477
1.08398,-0.00447308,0.000661846,-0.0246193,0.00549826,252.416,6.93889e-18,0.0817983
1.09375,-0.00369839,0.000932402,-0.0216485,0.00471097,266.846,1.38778e-17,0.0842488
1.10352,-0.0022816,0.00137789,-0.0161107,0.00362663,267.579,1.04083e-17,0.0827991
1.11328,-0.000864818,0.00206147,-0.010573,0.00234797,268.312,6.93889e-18,0.0813493
1.12305,0.000551966,0.00316884,-0.00503527,0.00102108,269.044,3.46945e-18,0.0798996
1.13281,0.00196875,0.00492589,0.00050247,-0.000220928,269.777,0,0.0784498
1.14258,0.011083,0.0076147,0.00612674,-0.00134133,258.313,-1.73472e-18,0.0741274
1.15234,0.0201973,0.0114131,0.011751,-0.00237138,246.848,-3.46945e-18,0.0698049
1.16211,0.0293116,0.0166573,0.0173753,-0.00339185,235.384,-5.20417e-18,0.0654824
1.17187,0.0384259,0.0235322,0.0229995,-0.00436447,223.92,-6.93889e-18,0.0611599
1.18164,0.0537772,0.0320205,0.0266724,-0.00514869,206.011,-3.46945e-18,0.0561601
1.19141,0.0691285,0.0421646,0.0303453,-0.00562187,188.103,-7.70372e-34,0.0511604
1.20117,0.0844798,0.0537837,0.0340182,-0.00572927,170.195,3.46945e-18,0.0461606
1.21094,0.0998311,0.0665045,0.0376911,-0.00559424,152.286,6.93889e-18,0.0411608
1.2207,0.113422,0.0797225,0.0383499,-0.00531999,133.77,6.07153e-18,0.0367478
1.23047,0.127012,0.0928314,0.0390087,-0.00488824,115.254,5.20417e-18,0.0323347
1.24023,0.140603,0.105265,0.0396674,-0.00428112,96.7382,4.33681e-18,0.0279217
1.25,0.154193,0.116608,0.0403262,-0.00356399,78.2221,3.46945e-18,0.0235087
1.25977,0.160476,0.126662,0.0394749,-0.00268327,64.5603,2.60209e-18,0.0198309
1.26953,0.166758,0.135384,0.0386236,-0.00162542,50.8984,1.73472e-18,0.0161531
1.2793,0.17304,0.1428,0.0377722,-0.000437871,37.2366,8.67362e-19,0.0124754
1.28906,0.179323,0.148956,0.0369209,0.000821543,23.5747,0,0.00879758
1.29883,0.176315,0.153777,0.0354762,0.00206918,9.45909,0,0.00658182
1.30859,0.173308,0.157125,0.0340316,0.00328576,-4.65656,0,0.00436606
1.31836,0.170301,0.15887,0.0325869,0.00448005,-18.7722,0,0.0021503
1.32812,0.167293,0.158909,0.0311422,0.00567437,-32.8879,0,-6.54618e-05
1.33789,0.15784,0.157287,0.0266526,0.00674833,-57.1052,-5.20417e-18,0.00235244
1.34766,0.148387,0.154112,0.0221629,0.00757189,-81.3225,-1.04083e-17,0.00477034
1.35742,0.138934,0.149621,0.0176733,0.00828565,-105.54,-1.56125e-17,0.00718824
1.36719,0.129482,0.144054,0.0131837,0.00882258,-129.757,-2.08167e-17,0.00960615
1.37695,0.117742,0.137657,0.0081549,0.00920429,-155.512,-2.08167e-17,0.0169925
1.38672,0.106002,0.130537,0.00312615,0.00935625,-181.267,-2.08167e-17,0.0243789
1.39648,0.0942624,0.122741,-0.0019026,0.00936296,-207.022,-2.08167e-17,0.0317652
1.40625,0.0825227,0.114317,-0.00693135,0.00926449,-232.777,-2.08167e-17,0.0391516
1.41602,0.0716518,0.105436,-0.00969112,0.00900029,-248.787,-2.25514e-17,0.0470583
1.42578,0.060781,0.0962947,-0.0124509,0.00858961,-264.798,-2.42861e-17,0.0549651
1.43555,0.0499102,0.087168,-0.0152107,0.00801141,-280.809,-2.60209e-17,0.0628718
1.44531,0.0390393,0.0782657,-0.0179704,0.0073442,-296.819,-2.77556e-17,0.0707785
1.45508,0.0302632,0.0697311,-0.0192573,0.00656648,-298.361,-2.08167e-17,0.0760552
1.46484,0.021487,0.0616113,-0.0205441,0.00571813,-299.903,-1.38778e-17,0.0813319
1.47461,0.0127109,0.0538103,-0.0218309,0.00486439,-301.446,-6.93889e-18,0.0866085
1.48437,0.00393475,0.0463729,-0.0231177,0.00402123,-302.988,0,0.0918852
1.49414,-0.0050977,0.039365,-0.0226226,0.00318141,-286.248,-6.93889e-18,0.0926489
1.50391,-0.0141302,0.0329802,-0.0221274,0.00232104,-269.509,-1.38778e-17,0.0934126
1.51367,-0.0231626,0.0272665,-0.0216323,0.00144562,-252.769,-2.08167e-17,0.0941764
1.52344,-0.0321951,0.0222598,-0.0211372,0.000620771,-236.029,-2.77556e-17,0.0949401
1.5332,-0.0396701,0.0179198,-0.0192745,-0.000126006,-211.381,-2.42861e-17,0.0911588
1.54297,-0.0471452,0.0140933,-0.0174118,-0.000823623,-186.733,-2.08167e-17,0.0873775
1.55273,-0.0546203,0.0109926,-0.0155492,-0.00150425,-162.085,-1.73472e-17,0.0835963
1.5625,-0.0620954,0.00851189,-0.0136865,-0.00211081,-137.437,-1.38778e-17,0.079815
1.57227,-0.0638694,0.0066825,-0.0110806,-0.00264539,-115.758,-1.04083e-17,0.0741787
1.58203,-0.0656434,0.00555478,-0.00847467,-0.00311704,-94.0795,-6.93889e-18,0.0685424
1.5918,-0.0674174,0.00494467,-0.00586875,-0.00353385,-72.4008,-3.46945e-18,0.0629061
1.60156,-0.0691915,0.00465923,-0.00326283,-0.00389815,-50.7221,0,0.0572698
1.61133,-0.0661544,0.00448808,-0.00097906,-0.00421611,-36.8796,0,0.051945
1.62109,-0.0631173,0.00434329,0.00130471,-0.00446599,-23.037,0,0.0466202
1.63086,-0.0600802,0.00415849,0.00358848,-0.00462735,-9.1945,0,0.0412955
1.64062,-0.0570431,0.00393035,0.00587226,-0.00468844,4.64805,0,0.0359707
1.65039,-0.0500142,0.00363636,0.00707694,-0.00465759,15.5538,1.73472e-18,0.0320063
1.66016,-0.0429852,0.00324132,0.00828163,-0.00451685,26.4596,3.46945e-18,0.028042
1.66992,-0.0359563,0.00283942,0.00948632,-0.00420668,37.3654,5.20417e-18,0.0240777
1.67969,-0.0289274,0.00249688,0.010691,-0.00366855,48.2712,6.93889e-18,0.0201133
1.68945,-0.0182929,0.00228879,0.0157471,-0.00280128,59.4746,6.07153e-18,0.0155214
1.69922,-0.00765833,0.00220573,0.0208031,-0.00149159,70.6779,5.20417e-18,0.0109295
1.70898,0.00297622,0.00221473,0.0258591,0.000365449,81.8813,4.33681e-18,0.00633765
1.71875,0.0136108,0.0022149,0.0309152,0.00293279,93.0846,3.46945e-18,0.00174576
1.72852,0.0218746,0.00214925,0.0439711,0.00634424,97.02,5.20417e-18,-0.00442745
1.73828,0.0301385,0.00199304,0.057027,0.0107423,100.955,6.93889e-18,-0.0106007
1.74805,0.0384024,0.00181846,0.0700829,0.0163042,104.891,8.67362e-18,-0.0167739
1.75781,0.0466663,0.00168753,0.0831388,0.0230302,108.826,1.04083e-17,-0.0229471
1.76758,0.0495225,0.00162214,0.0988411,0.0309677,102.582,1.12757e-17,-0.0268759
1.77734,0.0523788,0.00159375,0.114543,0.0400608,96.3372,1.21431e-17,-0.0308047
1.78711,0.0552351,0.00161848,0.130246,0.0500715,90.0928,1.30104e-17,-0.0347335
1.79687,0.0580914,0.0016098,0.145948,0.0607775,83.8484,1.38778e-17,-0.0386623
1.80664,0.0572797,0.00158153,0.15659,0.0718561,74.4083,1.04083e-17,-0.0389468
1.81641,0.056468,0.00146496,0.167231,0.0829663,64.9682,6.93889e-18,-0.0392313
1.82617,0.0556564,0.00124374,0.177873,0.0937581,55.5281,3.46945e-18,-0.0395158
1.83594,0.0548447,0.000969492,0.188514,0.103966,46.0881,0,-0.0398003
1.8457,0.0546398,0.000778594,0.18936,0.113388,32.8907,0,-0.0368153
1.85547,0.054435,0.000719971,0.190206,0.121832,19.6933,0,-0.0338303
1.86523,0.0542301,0.0008025,0.191051,0.129206,6.49586,0,-0.0308453
1.875,0.0540253,0.000998379,0.191897,0.135485,-6.70154,0,-0.0278603
1.88477,0.054058,0.00122355,0.182602,0.14062,-20.7262,-4.33681e-19,-0.0220553
1.89453,0.0540908,0.00146687,0.173307,0.144543,-34.7508,-8.67362e-19,-0.0162504
1.9043,0.0541236,0.00168659,0.164012,0.147197,-48.7754,-1.30104e-18,-0.0104455
1.91406,0.0541563,0.00186155,0.154717,0.148516,-62.8,-1.73472e-18,-0.00464052
1.92383,0.0498492,0.0018699,0.140502,0.148507,-68.9777,-1.30104e-18,0.000601473
1.93359,0.0455421,0.00172201,0.126287,0.147192,-75.1554,-8.67362e-19,0.00584347
1.94336,0.0412349,0.00140563,0.112072,0.144624,-81.3331,-4.33681e-19,0.0110855
1.95312,0.0369278,0.000999199,0.0978572,0.140975,-87.5108,0,0.0163274
1.96289,0.0305065,0.000628242,0.0846097,0.136385,-83.2694,8.67362e-19,0.0188758
1.97266,0.0240853,0.00034333,0.0713622,0.131001,-79.0279,1.73472e-18,0.0214242
1.98242,0.017664,9.44824e-05,0.0581148,0.124946,-74.7865,2.60209e-18,0.0239726
1.99219,0.0112427,-0.000159756,0.0448673,0.118298,-70.545,3.46945e-18,0.026521
2.00195,0.00536932,-0.000410303,0.0352645,0.111169,-62.811,1.73472e-18,0.0273736
2.01172,-0.000504034,-0.00059417,0.0256617,0.103677,-55.0769,1.57541e-31,0.0282262
2.02148,-0.00637739,-0.000621475,0.0160589,0.0959496,-47.3429,-1.73472e-18,0.0290789
2.03125,-0.0122507,-0.000451582,0.00645604,0.088126,-39.6089,-3.46945e-18,0.0299315
2.04102,-0.0173488,-0.000142764,-0.00100804,0.0803377,-35.2366,-2.60209e-18,0.0313599
2.05078,-0.0224468,0.000234023,-0.00847213,0.0727354,-30.8643,-1.73472e-18,0.0327883
2.06055,-0.0275448,0.000668555,-0.0159362,0.0653628,-26.492,-8.67362e-19,0.0342167
2.07031,-0.0326429,0.00112995,-0.0234003,0.0583094,-22.1197,0,0.0356451
2.08008,-0.0340596,0.00158769,-0.0304848,0.0515621,-9.69173,0,0.0388909
2.08984,-0.0354762,0.00202175,-0.0375693,0.0452132,2.73621,0,0.0421367
2.09961,-0.0368929,0.00240176,-0.0446538,0.0392894,15.1642,0,0.0453825
2.10937,-0.0383096,0.002723,-0.0517383,0.0338463,27.5921,0,0.0486283
2.11914,-0.0352811,0.00296452,-0.0555945,0.0289574,54.7922,0,0.0527889
2.12891,-0.0322526,0.00310166,-0.0594507,0.0245976,81.9924,0,0.0569496
2.13867,-0.029224,0.00310482,-0.0633069,0.0208378,109.193,0,0.0611102
2.14844,-0.0261955,0.00296695,-0.0671631,0.0175909,136.393,0,0.0652709
2.1582,-0.0208817,0.00269789,-0.0655897,0.0148812,163.643,0,0.0690498
2.16797,-0.015568,0.00236411,-0.0640164,0.0126601,190.893,0,0.0728288
2.17773,-0.0102542,0.00199614,-0.0624431,0.0109453,218.143,0,0.0766077
2.1875,-0.00494045,0.00162618,-0.0608697,0.0096324,245.393,0,0.0803866
2.19727,-0.000703853,0.00123841,-0.0550063,0.00872707,262.052,3.46945e-18,0.0813299
2.20703,0.00353275,0.000858545,-0.0491429,0.00807648,278.712,6.93889e-18,0.0822732
2.2168,0.00776934,0.000495,-0.0432795,0.00761426,295.372,1.04083e-17,0.0832165
2.22656,0.0120059,0.000184629,-0.0374162,0.00727518,312.031,1.38778e-17,0.0841598
2.23633,0.0155607,4.74609e-06,-0.0275286,0.00696229,313.768,6.93889e-18,0.080579
2.24609,0.0191155,2.80078e-05,-0.017641,0.00668376,315.504,1.54074e-33,0.0769982
2.25586,0.0226703,0.00040125,-0.00775338,0.00640134,317.241,-6.93889e-18,0.0734174
2.26562,0.026225,0.00126809,0.00213421,0.00608915,318.977,-1.38778e-17,0.0698366
2.27539,0.0359196,0.00282469,0.0130612,0.00575804,301.952,-8.67362e-18,0.0642228
2.28516,0.0456141,0.00515124,0.0239881,0.0054179,284.927,-3.46945e-18,0.058609
2.29492,0.0553087,0.00844802,0.0349151,0.00507129,267.902,1.73472e-18,0.0529952
2.30469,0.0650032,0.0128816,0.045842,0.00478286,250.876,6.93889e-18,0.0473814
2.31445,0.080033,0.0184707,0.0517711,0.00460898,223.375,8.67362e-18,0.0430019
2.32422,0.0950627,0.0254234,0.0577002,0.00448737,195.874,1.04083e-17,0.0386224
2.33398,0.110092,0.0336749,0.0636293,0.00436884,168.373,1.21431e-17,0.0342429
2.34375,0.125122,0.0431623,0.0695584,0.00428042,140.872,1.38778e-17,0.0298634
2.35352,0.138787,0.0537267,0.0687594,0.00415614,114.741,1.04083e-17,0.0273485
2.36328,0.152451,0.0651036,0.0679603,0.00403072,88.6094,6.93889e-18,0.0248337
2.37305,0.166115,0.0769563,0.0671613,0.00385544,62.478,3.46945e-18,0.0223188
2.38281,0.17978,0.0888495,0.0663623,0.00369867,36.3466,0,0.019804
2.39258,0.1876,0.1004,0.0630688,0.00356458,17.4214,-4.33681e-19,0.0173905
2.40234,0.19542,0.111214,0.0597754,0.00345352,-1.50374,-8.67362e-19,0.014977
2.41211,0.20324,0.120987,0.0564819,0.00339337,-20.4289,-1.30104e-18,0.0125635
2.42187,0.21106,0.12949,0.0531884,0.00330937,-39.3541,-1.73472e-18,0.01015
2.43164,0.207884,0.136537,0.0503952,0.00323479,-57.8439,-3.03577e-18,0.00764921
2.44141,0.204707,0.142098,0.047602,0.00314341,-76.3337,-4.33681e-18,0.00514838
2.45117,0.201531,0.146123,0.0448088,0.00305112,-94.8235,-5.63785e-18,0.00264755
2.46094,0.198355,0.148686,0.0420156,0.00295796,-113.313,-6.93889e-18,0.000146724
2.4707,0.184537,0.149865,0.0365559,0.00284854,-138.971,-6.93889e-18,0.00113835
2.48047,0.17072,0.149689,0.0310961,0.00275739,-164.628,-6.93889e-18,0.00212997
2.49023,0.156903,0.148196,0.0256364,0.00268409,-190.285,-6.93889e-18,0.00312159
2.5,0.143085,0.145401,0.0201766,0.00262418,-215.942,-6.93889e-18,0.00411321
2.50977,0.126,0.141353,0.0124183,0.00256289,-238.132,-1.21431e-17,0.00988295
2.51953,0.108914,0.136157,0.00466006,0.00249744,-260.322,-1.73472e-17,0.0156527
2.5293,0.0918288,0.12995,-0.00309821,0.00240844,-282.512,-2.25514e-17,0.0214224
2.53906,0.0747433,0.122958,-0.0108565,0.00231896,-304.702,-2.77556e-17,0.0271922
2.54883,0.0607728,0.11535,-0.01613,0.00223799,-314.572,-2.25514e-17,0.0353475
2.55859,0.0468023,0.107338,-0.0214035,0.00217195,-324.442,-1.73472e-17,0.0435028
2.56836,0.0328319,0.0991006,-0.026677,0.00213396,-334.312,-1.21431e-17,0.0516582
2.57812,0.0188614,0.0907553,-0.0319505,0.00208412,-344.182,-6.93889e-18,0.0598135
2.58789,0.00871359,0.0824326,-0.0350738,0.00202207,-339.938,-5.20417e-18,0.0674172
2.59766,-0.0014342,0.0742047,-0.038197,0.00194912,-335.694,-3.46945e-18,0.0750208
2.60742,-0.011582,0.0661756,-0.0413203,0.00188716,-331.45,-1.73472e-18,0.0826244
2.61719,-0.0217298,0.0584211,-0.0444436,0.00183771,-327.205,0,0.0902281
2.62695,-0.03182,0.0510495,-0.045431,0.0018143,-301.977,0,0.0935195
2.63672,-0.0419102,0.0441761,-0.0464184,0.00177545,-276.748,0,0.096811
2.64648,-0.0520004,0.0378553,-0.0474058,0.00173959,-251.519,0,0.100102
2.65625,-0.0620905,0.0321455,-0.0483932,0.00170848,-226.29,0,0.103394
2.66602,-0.0667098,0.0270592,-0.0447954,0.0016597,-189.801,0,0.100653
2.67578,-0.071329,0.0225808,-0.0411977,0.00164136,-153.312,0,0.0979118
2.68555,-0.0759482,0.0186504,-0.0376,0.00160872,-116.823,0,0.0951708
2.69531,-0.0805674,0.0153346,-0.0340022,0.00158481,-80.3333,0,0.0924297
2.70508,-0.0805674,0.0124966,-0.0266603,0.00156313,-54.8267,0,0.0858872
2.71484,-0.0805674,0.0103054,-0.0193184,0.00153448,-29.32,0,0.0793447
2.72461,-0.0805674,0.00872145,-0.0119764,0.0014799,-3.81339,0,0.0728022
2.73437,-0.0805674,0.00761435,-0.00463446,0.00143238,21.6932,0,0.0662597
2.74414,-0.0794947,0.00692259,0.00311199,0.0013986,31.2285,1.73472e-18,0.0591344
2.75391,-0.078422,0.00659452,0.0108584,0.00138237,40.7637,3.46945e-18,0.0520092
2.76367,-0.0773493,0.00645562,0.0186049,0.00140672,50.2989,5.20417e-18,0.044884
2.77344,-0.0762766,0.00645832,0.0263513,0.00147946,59.8342,6.93889e-18,0.0377587
2.7832,-0.0658614,0.00652576,0.0321336,0.00163125,65.2653,6.93889e-18,0.0317846
2.79297,-0.0554461,0.00657908,0.0379159,0.00187395,70.6964,6.93889e-18,0.0258105
2.80273,-0.0450308,0.00664037,0.0436983,0.00220863,76.1276,6.93889e-18,0.0198365
2.8125,-0.0346155,0.00670995,0.0494806,0.00266707,81.5587,6.93889e-18,0.0138624
2.82227,-0.0190986,0.00670576,0.0566897,0.00327097,89.7727,6.93889e-18,0.00788613
2.83203,-0.00358166,0.00667655,0.0638989,0.00408372,97.9868,6.93889e-18,0.00190989
2.8418,0.0119353,0.00663372,0.071108,0.00517072,106.201,6.93889e-18,-0.00406635
2.85156,0.0274522,0.00655339,0.0783172,0.00662511,114.415,6.93889e-18,-0.0100426
2.86133,0.0398017,0.00655181,0.0900325,0.00854549,114.713,5.20417e-18,-0.0168209
2.87109,0.0521513,0.00663158,0.101748,0.0111137,115.012,3.46945e-18,-0.0235992
2.88086,0.0645008,0.00674517,0.113463,0.0143809,115.31,1.73472e-18,-0.0303775
2.89062,0.0768503,0.00685471,0.125178,0.0184949,115.609,0,-0.0371558
2.90039,0.0788084,0.00692221,0.136512,0.023497,104.752,0,-0.0417383
2.91016,0.0807665,0.00686326,0.147845,0.0294603,93.8954,0,-0.0463209
2.91992,0.0827245,0.00673852,0.159178,0.0363327,83.0387,0,-0.0509035
2.92969,0.0846826,0.0066121,0.170511,0.0440737,72.182,0,-0.055486
2.93945,0.0798717,0.00645683,0.177114,0.0525853,59.1941,0,-0.0555905
2.94922,0.0750609,0.00633583,0.183716,0.0616472,46.2062,0,-0.0556949
2.95898,0.07025,0.00620895,0.190319,0.0710614,33.2183,0,-0.0557993
2.96875,0.0654392,0.00602147,0.196921,0.0805569,20.2304,0,-0.0559037
2.97852,0.0610093,0.00581408,0.195504,0.0898496,2.82232,-1.73472e-18,-0.0512384
2.98828,0.0565795,0.0056003,0.194086,0.0986981,-14.5858,-3.46945e-18,-0.0465731
2.99805,0.0521496,0.00537223,0.192668,0.106879,-31.9939,-5.20417e-18,-0.0419078
3.00781,0.0477198,0.0051227,0.19125,0.1142,-49.4021,-6.93889e-18,-0.0372426
3.01758,0.0440587,0.00485648,0.178627,0.12054,-69.5449,-7.80626e-18,-0.0282006
3.02734,0.0403976,0.00458098,0.166004,0.125791,-89.6878,-8.67362e-18,-0.0191587
3.03711,0.0367365,0.00427731,0.153381,0.129951,-109.831,-9.54098e-18,-0.0101168
3.04687,0.0330754,0.0039571,0.140758,0.133029,-129.974,-1.04083e-17,-0.00107483
3.05664,0.0264266,0.00366064,0.123021,0.135031,-135.764,-9.54098e-18,0.00778592
3.06641,0.0197778,0.00339038,0.105284,0.135982,-141.554,-8.67362e-18,0.0166467
3.07617,0.013129,0.00311394,0.0875476,0.135901,-147.345,-7.80626e-18,0.0255074
3.08594,0.00648014,0.00282747,0.0698109,0.134877,-153.135,-6.93889e-18,0.0343682
3.0957,4.0452e-05,0.00253034,0.0559923,0.132916,-139.337,-5.20417e-18,0.0383248
3.10547,-0.00639924,0.00221227,0.0421736,0.130107,-125.539,-3.46945e-18,0.0422814
3.11523,-0.0128389,0.00191423,0.028355,0.126504,-111.741,-1.73472e-18,0.0462381
3.125,-0.0192786,0.00164769,0.0145364,0.122207,-97.943,0,0.0501947
3.13477,-0.0234057,0.00139679,0.00622624,0.117312,-77.9579,0,0.0506419
3.14453,-0.0275328,0.00117205,-0.00208393,0.111908,-57.9728,0,0.0510891
3.1543,-0.0316599,0.000955635,-0.0103941,0.106119,-37.9877,0,0.0515364
3.16406,-0.035787,0.000712119,-0.0187043,0.100042,-18.0027,0,0.0519836
3.17383,-0.0406633,0.000490371,-0.025228,0.0937586,-2.0247,0,0.0525703
3.18359,-0.0455395,0.000272227,-0.0317517,0.0873323,13.9532,0,0.0531569
3.19336,-0.0504158,9.47461e-05,-0.0382754,0.080818,29.9312,0,0.0537436
3.20312,-0.055292,-6.45117e-05,-0.0447992,0.0742953,45.9092,0,0.0543302
3.21289,-0.0569327,-0.000192275,-0.0509503,0.0678227,66.0483,1.73472e-18,0.0560743
3.22266,-0.0585733,-0.000345322,-0.0571014,0.0614476,86.1875,3.46945e-18,0.0578184
3.23242,-0.060214,-0.000468867,-0.0632525,0.0552649,106.327,5.20417e-18,0.0595625
3.24219,-0.0618546,-0.000590479,-0.0694035,0.0493201,126.466,6.93889e-18,0.0613066
3.25195,-0.0558081,-0.000688711,-0.0713946,0.0436754,154.076,5.20417e-18,0.0631609
3.26172,-0.0497615,-0.000781758,-0.0733856,0.0383291,181.687,3.46945e-18,0.0650151
3.27148,-0.043715,-0.000838477,-0.0753767,0.0333479,209.297,1.73472e-18,0.0668694
3.28125,-0.0376685,-0.00089502,-0.0773677,0.0287206,236.908,0,0.0687237
3.29102,-0.0277434,-0.000932725,-0.0738681,0.0245182,257.45,0,0.0700703
3.30078,-0.0178183,-0.000971953,-0.0703684,0.0207062,277.992,0,0.0714168
3.31055,-0.00789315,-0.000977754,-0.0668688,0.017369,298.535,0,0.0727634
3.32031,0.00203195,-0.00095291,-0.0633692,0.0144826,319.077,0,0.07411
3.33008,0.0106393,-0.000899912,-0.0553983,0.0120223,328.985,3.46945e-18,0.0737142
3.33984,0.0192467,-0.000787178,-0.0474274,0.0100569,338.893,6.93889e-18,0.0733184
3.34961,0.027854,-0.000623262,-0.0394566,0.00843357,348.8,1.04083e-17,0.0729226
3.35937,0.0364614,-0.00036627,-0.0314857,0.00717932,358.708,1.38778e-17,0.0725269
3.36914,0.0441811,2.72461e-06,-0.0176069,0.00621867,355.965,1.56125e-17,0.0679815
3.37891,0.0519008,0.000545156,-0.00372816,0.00551238,353.221,1.73472e-17,0.0634361
3.38867,0.0596205,0.0013002,0.0101506,0.00505717,350.477,1.9082e-17,0.0588908
3.39844,0.0673402,0.00233437,0.0240294,0.00478515,347.733,2.08167e-17,0.0543454
3.4082,0.0783178,0.00369545,0.0396361,0.00463992,321.637,1.56125e-17,0.0476112
3.41797,0.0892954,0.00552287,0.0552429,0.00460635,295.54,1.04083e-17,0.0408769
3.42773,0.100273,0.00789384,0.0708496,0.0046541,269.443,5.20417e-18,0.0341427
3.4375,0.111251,0.0108228,0.0864564,0.00479487,243.347,0,0.0274084
3.44727,0.12303,0.0144556,0.0933496,0.00494467,203.235,-1.73472e-18,0.0237806
3.45703,0.13481,0.0189312,0.100243,0.0051578,163.123,-3.46945e-18,0.0201529
3.4668,0.146589,0.024187,0.107136,0.00543542,123.011,-5.20417e-18,0.0165251
3.47656,0.158369,0.0303546,0.114029,0.00573325,82.8992,-6.93889e-18,0.0128974
3.48633,0.166693,0.0373211,0.10904,0.00602666,49.7448,-5.63785e-18,0.0131236
3.49609,0.175018,0.0451037,0.104051,0.00631324,16.5904,-4.33681e-18,0.0133498
3.50586,0.183342,0.0535483,0.0990621,0.00655682,-16.5641,-3.03577e-18,0.0135759
3.51562,0.191667,0.0624969,0.0940731,0.00668977,-49.7185,-1.73472e-18,0.0138021
3.52539,0.19647,0.0717476,0.084431,0.00675542,-72.089,-2.1684e-18,0.0146762
3.53516,0.201273,0.0810604,0.0747888,0.00674452,-94.4595,-2.60209e-18,0.0155503
3.54492,0.206076,0.09018,0.0651466,0.0065954,-116.83,-3.03577e-18,0.0164243
3.55469,0.210879,0.0988383,0.0555044,0.00635139,-139.201,-3.46945e-18,0.0172984
3.56445,0.205275,0.106809,0.0466791,0.00603387,-160.262,8.67362e-19,0.0176726
3.57422,0.199672,0.113887,0.0378537,0.00559327,-181.323,5.20417e-18,0.0180468
3.58398,0.194069,0.119937,0.0290283,0.00510393,-202.384,9.54098e-18,0.0184209
3.59375,0.188465,0.12484,0.020203,0.00458555,-223.445,1.38778e-17,0.0187951
3.60352,0.169679,0.128566,0.0102703,0.00400485,-244.664,1.21431e-17,0.0207965
3.61328,0.150892,0.131096,0.000337683,0.00338165,-265.883,1.04083e-17,0.0227978
3.62305,0.132106,0.132487,-0.00959496,0.00271869,-287.102,8.67362e-18,0.0247992
3.63281,0.113319,0.132778,-0.0195276,0.00206382,-308.322,6.93889e-18,0.0268006
3.64258,0.0929005,0.132036,-0.029011,0.00138261,-317.12,1.73472e-18,0.0311693
3.65234,0.0724821,0.130328,-0.0384944,0.000724775,-325.918,-3.46945e-18,0.035538
3.66211,0.0520636,0.127706,-0.0479779,9.41016e-05,-334.717,-8.67362e-18,0.0399067
3.67188,0.0316452,0.124226,-0.0574613,-0.000492334,-343.515,-1.38778e-17,0.0442754
3.68164,0.0179975,0.119971,-0.0617368,-0.00100743,-340.181,-1.38778e-17,0.0499084
3.69141,0.00434981,0.115024,-0.0660122,-0.00144967,-336.847,-1.38778e-17,0.0555413
3.70117,-0.0092979,0.109475,-0.0702877,-0.00182593,-333.513,-1.38778e-17,0.0611742
3.71094,-0.0229456,0.103434,-0.0745631,-0.00212282,-330.179,-1.38778e-17,0.0668072
3.7207,-0.0318448,0.0970245,-0.0756372,-0.00236335,-319.366,-3.46945e-18,0.0731531
3.73047,-0.0407439,0.0903776,-0.0767113,-0.00250831,-308.554,6.93889e-18,0.0794991
3.74023,-0.0496431,0.0836387,-0.0777854,-0.00257968,-297.741,1.73472e-17,0.0858451
3.75,-0.0585422,0.0769121,-0.0788595,-0.00257183,-286.928,2.77556e-17,0.0921911
3.75977,-0.0640485,0.0703301,-0.0772229,-0.00245689,-254.124,2.08167e-17,0.0952437
3.76953,-0.0695548,0.0639565,-0.0755863,-0.00227417,-221.32,1.38778e-17,0.0982964
3.7793,-0.0750611,0.0578583,-0.0739497,-0.00203098,-188.516,6.93889e-18,0.101349
3.78906,-0.0805674,0.0520781,-0.072313,-0.0017325,-155.712,0,0.104402
3.79883,-0.0805674,0.0466586,-0.0637393,-0.0013754,-108.181,0,0.100336
3.80859,-0.0805674,0.0416113,-0.0551656,-0.000985225,-60.65,0,0.096271
3.81836,-0.0805674,0.0369642,-0.0465918,-0.000561768,-13.1192,0,0.0922056
3.82812,-0.0805674,0.0327563,-0.0380181,-0.00010125,34.4116,0,0.0881403
3.83789,-0.0781052,0.028969,-0.0241793,0.000373975,62.3473,5.20417e-18,0.0798787
3.84766,-0.075643,0.0256017,-0.0103406,0.000854795,90.2829,1.04083e-17,0.071617
3.85742,-0.0731808,0.0226709,0.0034982,0.00135372,118.218,1.56125e-17,0.0633554
3.86719,-0.0707186,0.0200891,0.017337,0.00183439,146.154,2.08167e-17,0.0550937
3.87695,-0.0619622,0.0178603,0.0305094,0.00230877,147.795,1.64799e-17,0.0463684
3.88672,-0.0532057,0.0159978,0.0436818,0.00277119,149.436,1.21431e-17,0.0376431
3.89648,-0.0444493,0.0143544,0.0568542,0.00322611,151.077,7.80626e-18,0.0289179
3.90625,-0.0356928,0.0130718,0.0700266,0.00365622,152.718,3.46945e-18,0.0201926
3.91602,-0.0248517,0.0119917,0.0801574,0.00409037,147.93,4.33681e-18,0.0120748
3.92578,-0.0140105,0.0110849,0.0902881,0.00452772,143.142,5.20417e-18,0.0039571
3.93555,-0.00316937,0.0104021,0.100419,0.00498615,138.355,6.07153e-18,-0.00416064
3.94531,0.00767178,0.00985207,0.11055,0.00550436,133.567,6.93889e-18,-0.0122784
3.95508,0.0245583,0.00930973,0.119633,0.00607353,128.353,8.67362e-18,-0.0194994
3.96484,0.0414449,0.00885554,0.128717,0.00674549,123.138,1.04083e-17,-0.0267204
3.97461,0.0583315,0.00842865,0.1378,0.00764039,117.923,1.21431e-17,-0.0339415
3.98438,0.075218,0.00805462,0.146884,0.00869367,112.709,1.38778e-17,-0.0411625
3.99414,0.0884001,0.00769213,0.154635,0.0100668,97.0515,1.04083e-17,-0.0467786
4.00391,0.101582,0.00733731,0.162386,0.0117456,81.3941,6.93889e-18,-0.0523946
4.01367,0.114764,0.00704637,0.170137,0.0139052,65.7367,3.46945e-18,-0.0580107
4.02344,0.127946,0.00678489,0.177888,0.0165168,50.0793,0,-0.0636267
4.0332,0.127123,0.00652626,0.180523,0.0196838,28.7715,0,-0.0657924
4.04297,0.126299,0.00628605,0.183158,0.0234784,7.46365,0,-0.067958
4.05273,0.125476,0.00597334,0.185793,0.0278992,-13.8442,0,-0.0701237
4.0625,0.124652,0.00562187,0.188428,0.033006,-35.152,0,-0.0722893
4.07227,0.114829,0.00526837,0.187309,0.0387522,-49.0682,0,-0.0707449
4.08203,0.105007,0.00491159,0.18619,0.0451126,-62.9844,0,-0.0692006
4.0918,0.0951837,0.00452165,0.185071,0.0519839,-76.9006,0,-0.0676562
4.10156,0.0853609,0.00415046,0.183951,0.0592665,-90.8168,0,-0.0661118
4.11133,0.0745361,0.00379359,0.17851,0.066816,-106.114,-3.46945e-18,-0.0599355
4.12109,0.0637113,0.00344757,0.173068,0.0744676,-121.411,-6.93889e-18,-0.0537591
4.13086,0.0528865,0.00312703,0.167627,0.0820619,-136.708,-1.04083e-17,-0.0475828
4.14062,0.0420618,0.00284467,0.162186,0.0893902,-152.004,-1.38778e-17,-0.0414064
4.15039,0.030261,0.00260464,0.145451,0.096286,-169.431,-1.04083e-17,-0.0289491
4.16016,0.0184602,0.00241573,0.128717,0.102597,-186.857,-6.93889e-18,-0.0164918
4.16992,0.00665936,0.00226963,0.111982,0.108218,-204.284,-3.46945e-18,-0.00403442
4.17969,-0.00514144,0.00216595,0.0952481,0.113025,-221.71,0,0.00842291
4.18945,-0.0178592,0.00209232,0.0727391,0.116961,-217.592,-3.46945e-18,0.0215437
4.19922,-0.0305769,0.0020509,0.05023,0.119977,-213.474,-6.93889e-18,0.0346645
4.20898,-0.0432946,0.00204231,0.0277209,0.122088,-209.356,-1.04083e-17,0.0477853
4.21875,-0.0560124,0.00209587,0.00521187,0.12327,-205.238,-1.38778e-17,0.0609061
4.22852,-0.0621511,0.00218537,-0.00927572,0.123541,-176.288,-1.04083e-17,0.067442
4.23828,-0.0682899,0.00231712,-0.0237633,0.122947,-147.338,-6.93889e-18,0.0739779
4.24805,-0.0744287,0.00247854,-0.0382509,0.121537,-118.387,-3.46945e-18,0.0805138
4.25781,-0.0805674,0.00265368,-0.0527385,0.119331,-89.4369,0,0.0870498
4.26758,-0.0805674,0.00281458,-0.0584573,0.116375,-55.8891,0,0.088019
4.27734,-0.0805674,0.00294164,-0.0641761,0.112764,-22.3412,0,0.0889882
4.28711,-0.0805674,0.00304594,-0.0698949,0.108557,11.2066,0,0.0899574
4.29687,-0.0805674,0.00307257,-0.0756137,0.10385,44.7544,0,0.0909266
4.30664,-0.0805674,0.00306111,-0.078526,0.0987221,75.5465,0,0.0899219
4.31641,-0.0805674,0.00296936,-0.0814384,0.093294,106.339,0,0.0889171
4.32617,-0.0805674,0.00281443,-0.0843507,0.0876577,137.131,0,0.0879124
4.33594,-0.0805674,0.00259055,-0.0872631,0.0818905,167.923,0,0.0869076
4.3457,-0.0797797,0.00231035,-0.0872563,0.0760942,200.585,0,0.0842041
4.35547,-0.0789919,0.00195554,-0.0872495,0.0703315,233.248,0,0.0815006
4.36523,-0.0782042,0.001553,-0.0872427,0.0646649,265.911,0,0.0787971
4.375,-0.0774164,0.00113886,-0.0872358,0.0591579,298.573,0,0.0760936
4.38477,-0.0624778,0.000687773,-0.0802639,0.0538626,317.443,8.67362e-18,0.071918
4.39453,-0.0475392,0.000257432,-0.073292,0.0488031,336.312,1.73472e-17,0.0677424
4.4043,-0.0326006,-0.00014502,-0.06632,0.044044,355.182,2.60209e-17,0.0635668
4.41406,-0.0176619,-0.000496553,-0.0593481,0.0396043,374.051,3.46945e-17,0.0593912
4.42383,-0.000686018,-0.000778975,-0.0492326,0.0355214,374.051,3.81639e-17,0.0559665
4.43359,0.0162899,-0.00099249,-0.0391172,0.0318269,374.051,4.16334e-17,0.0525417
4.44336,0.0332658,-0.00110186,-0.0290017,0.0285079,374.051,4.51028e-17,0.049117
4.45312,0.0502418,-0.00111305,-0.0188863,0.025551,374.051,4.85723e-17,0.0456923
4.46289,0.063543,-0.00101988,-0.00905907,0.0229855,374.051,4.16334e-17,0.0429392
4.47266,0.0768443,-0.000799014,0.000768123,0.0207562,374.051,3.46945e-17,0.0401862
4.48242,0.0901456,-0.000436992,0.0105953,0.0188472,374.051,2.77556e-17,0.0374331
4.49219,0.103447,5.28809e-05,0.0204225,0.0172311,374.051,2.08167e-17,0.03468
4.50195,0.1163,0.00068209,0.034464,0.015912,365.226,1.9082e-17,0.0298222
4.51172,0.129152,0.00149104,0.0485054,0.0148241,356.402,1.73472e-17,0.0249643
4.52148,0.142005,0.00245361,0.0625469,0.0138966,347.577,1.56125e-17,0.0201064
4.53125,0.154858,0.00362162,0.0765883,0.0131626,338.752,1.38778e-17,0.0152486
4.54102,0.166375,0.00501899,0.0918722,0.0125336,297.623,1.21431e-17,0.010018
4.55078,0.177893,0.00668988,0.107156,0.0119685,256.494,1.04083e-17,0.00478742
4.56055,0.18941,0.00871644,0.12244,0.0115026,215.364,8.67362e-18,-0.000443159
4.57031,0.200927,0.011032,0.137724,0.0110387,174.235,6.93889e-18,-0.00567374
4.58008,0.203425,0.0137848,0.141129,0.0105798,116.636,4.55365e-18,-0.00619774
4.58984,0.205922,0.0170791,0.144535,0.0101591,59.0379,2.1684e-18,-0.00672175
4.59961,0.208419,0.020797,0.147941,0.0097575,1.43957,-2.1684e-19,-0.00724575
4.60937,0.210916,0.0251293,0.151347,0.00935467,-56.1588,-2.60209e-18,-0.00776976
4.61914,0.205782,0.0300288,0.140477,0.00898866,-95.8834,-1.95156e-18,-0.00352097
4.62891,0.200647,0.0355091,0.129608,0.0086165,-135.608,-1.30104e-18,0.00072782
4.63867,0.195512,0.0415657,0.118738,0.00832233,-175.333,-6.50521e-19,0.00497661
4.64844,0.190377,0.0481052,0.107868,0.0079856,-215.057,0,0.0092254
4.6582,0.186048,0.0550842,0.0918745,0.00769154,-238.704,3.46945e-18,0.0146514
4.66797,0.181718,0.0623422,0.0758807,0.00740326,-262.35,6.93889e-18,0.0200774
4.67773,0.177389,0.0697767,0.0598868,0.00713142,-285.996,1.04083e-17,0.0255034
4.6875,0.173059,0.0771854,0.0438929,0.00690949,-309.643,1.38778e-17,0.0309294
4.69727,0.162035,0.0844271,0.0273591,0.00668754,-325.745,8.67362e-18,0.0363323
4.70703,0.15101,0.0913088,0.0108254,0.00644997,-341.847,3.46945e-18,0.0417351
4.7168,0.139985,0.0976618,-0.00570835,0.00623783,-357.949,-1.73472e-18,0.0471379
4.72656,0.12896,0.103328,-0.0222421,0.00600926,-374.051,-6.93889e-18,0.0525407
4.73633,0.104164,0.108195,-0.0384973,0.00575268,-374.051,-1.21431e-17,0.0577979
4.74609,0.0793688,0.112192,-0.0547526,0.00552876,-374.051,-1.73472e-17,0.0630551
4.75586,0.0545731,0.115242,-0.0710078,0.00526887,-374.051,-2.25514e-17,0.0683123
4.76562,0.0297774,0.11735,-0.0872631,0.0049945,-374.051,-2.77556e-17,0.0735695
4.77539,0.006783,0.118538,-0.0872631,0.00471316,-367.88,-2.42861e-17,0.0767568
4.78516,-0.0162114,0.118811,-0.0872631,0.00443221,-361.708,-2.08167e-17,0.0799441
4.79492,-0.0392058,0.11824,-0.0872631,0.00413728,-355.537,-1.73472e-17,0.0831315
4.80469,-0.0622002,0.116885,-0.0872631,0.00383496,-349.366,-1.38778e-17,0.0863188
4.81445,-0.066792,0.114799,-0.0872631,0.00353692,-321.432,-1.38778e-17,0.0879226
4.82422,-0.0713838,0.112059,-0.0872631,0.00326004,-293.499,-1.38778e-17,0.0895264
4.83398,-0.0759756,0.108695,-0.0872631,0.00300419,-265.565,-1.38778e-17,0.0911301
4.84375,-0.0805674,0.104807,-0.0872631,0.00279047,-237.632,-1.38778e-17,0.0927339
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-216.455,-1.04083e-17,0.0955615
4.86328,-0.0805674,0.0957002,-0.0872631,0.00244456,-195.277,-6.93889e-18,0.0983891
4.87305,-0.0805674,0.0906535,-0.0872631,0.00230681,-174.1,-3.46945e-18,0.101217
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-152.923,0,0.104044
4.89258,-0.0805674,0.0800138,-0.0872631,0.00206994,-114.982,0,0.104355
4.90234,-0.0805674,0.0745905,-0.0872631,0.00194982,-77.0405,0,0.104666
4.91211,-0.0805674,0.0692378,-0.0872631,0.00181562,-39.0992,0,0.104976
4.92187,-0.0805674,0.0639771,-0.0872631,0.001658,-1.15797,0,0.105287
4.93164,-0.0805674,0.0588965,-0.0693964,0.0014751,49.4921,3.46945e-18,0.0978612
4.94141,-0.0805674,0.0539982,-0.0515296,0.0012682,100.142,6.93889e-18,0.0904356
4.95117,-0.0805674,0.0493664,-0.0336629,0.0010248,150.792,1.04083e-17,0.0830101
4.96094,-0.0805674,0.0449752,-0.0157962,0.000781992,201.442,1.38778e-17,0.0755845
4.9707,-0.0670766,0.0408724,0.00748659,0.000535078,221.981,1.73472e-17,0.0643075
4.98047,-0.0535858,0.0370541,0.0307693,0.000287725,242.52,2.08167e-17,0.0530304
4.99023,-0.040095,0.0335469,0.0540521,4.90137e-05,263.059,2.42861e-17,0.0417534
5,-0.0266041,0.0303481,0.0773348,-0.000141035,283.598,2.77556e-17,0.0304763
5.00977,-0.0120809,0.0274759,0.0957689,-0.000302139,272.156,2.08167e-17,0.0198073
5.01953,0.00244244,0.0249136,0.114203,-0.00040333,260.713,1.38778e-17,0.0091382
5.0293,0.0169657,0.0226419,0.132637,-0.000436875,249.271,6.93889e-18,-0.00153087
5.03906,0.031489,0.0206326,0.151071,-0.000417246,237.829,0,-0.0121999
5.04883,0.0438123,0.0188375,0.165238,-0.000323203,220.751,-1.73472e-18,-0.0228615
5.05859,0.0561355,0.0172783,0.179405,-0.000172998,203.673,-3.46945e-18,-0.0335232
5.06836,0.0684587,0.0157928,0.193571,7.03418e-05,186.595,-5.20417e-18,-0.0441848
5.07812,0.080782,0.0145485,0.207738,0.000393838,169.518,-6.93889e-18,-0.0548464
5.08789,0.0974815,0.0133449,0.216954,0.000804463,143.95,-5.20417e-18,-0.0634501
5.09766,0.114181,0.0121991,0.22617,0.00131924,118.382,-3.46945e-18,-0.0720539
5.10742,0.130881,0.0111947,0.235386,0.00195768,92.8136,-1.73472e-18,-0.0806576
5.11719,0.14758,0.010214,0.244601,0.0027646,67.2456,0,-0.0892613
5.12695,0.156214,0.00921952,0.244601,0.00376646,27.1877,0,-0.0914667
5.13672,0.164849,0.00828483,0.244601,0.00499462,-12.8703,0,-0.0936722
5.14648,0.173483,0.00741018,0.244601,0.00651299,-52.9282,0,-0.0958776
5.15625,0.182118,0.00660179,0.244601,0.00833291,-92.9862,0,-0.098083
5.16602,0.173206,0.00580644,0.234241,0.0105603,-123.587,-3.46945e-18,-0.093986
5.17578,0.164295,0.00507287,0.223881,0.0131954,-154.188,-6.93889e-18,-0.0898891
5.18555,0.155383,0.00443153,0.213521,0.016338,-184.79,-1.04083e-17,-0.0857921
5.19531,0.146472,0.00388365,0.203161,0.020013,-215.391,-1.38778e-17,-0.0816951
5.20508,0.130635,0.00340854,0.189093,0.0242548,-223.318,-1.21431e-17,-0.075432
5.21484,0.114798,0.00299496,0.175026,0.0290271,-231.246,-1.04083e-17,-0.0691688
5.22461,0.0989613,0.00266139,0.160959,0.0343612,-239.173,-8.67362e-18,-0.0629057
5.23437,0.0831243,0.0023635,0.146891,0.0402362,-247.101,-6.93889e-18,-0.0566426
5.24414,0.0655514,0.00211365,0.134717,0.0465485,-254.663,-6.93889e-18,-0.0479941
5.25391,0.0479785,0.00189082,0.122543,0.0532392,-262.225,-6.93889e-18,-0.0393457
5.26367,0.0304056,0.00171302,0.110369,0.060179,-269.787,-6.93889e-18,-0.0306972
5.27344,0.0128327,0.00157406,0.0981953,0.0672812,-277.349,-6.93889e-18,-0.0220488
5.2832,-0.00998886,0.00147946,0.0771878,0.0743492,-283.071,-1.21431e-17,-0.00741541
5.29297,-0.0328104,0.00143684,0.0561804,0.0812746,-288.792,-1.73472e-17,0.00721795
5.30273,-0.0556319,0.00142081,0.035173,0.0878974,-294.514,-2.25514e-17,0.0218513
5.3125,-0.0784535,0.00145579,0.0141655,0.0940864,-300.235,-2.77556e-17,0.0364847
5.32227,-0.078982,0.00151239,-0.0103707,0.0997112,-272.675,-2.08167e-17,0.0514698
5.33203,-0.0795105,0.0016079,-0.034907,0.104676,-245.116,-1.38778e-17,0.0664549
5.3418,-0.0800389,0.00170748,-0.0594432,0.108879,-217.556,-6.93889e-18,0.0814399
5.35156,-0.0805674,0.001853,-0.0839795,0.112274,-189.996,0,0.096425
5.36133,-0.0805674,0.00199772,-0.0848004,0.114831,-139.307,0,0.103246
5.37109,-0.0805674,0.00214811,-0.0856213,0.116513,-88.6174,0,0.110066
5.38086,-0.0805674,0.00231281,-0.0864422,0.11735,-37.9283,0,0.116887
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,12.7609,0,0.123707
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,56.5597,0,0.124338
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,100.358,0,0.124968
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,144.157,0,0.125599
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,187.956,0,0.126229
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,232.582,6.93889e-18,0.123455
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,277.209,1.38778e-17,0.120681
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,321.835,2.08167e-17,0.117907
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,366.461,2.77556e-17,0.115132
5.47852,-0.0778734,0.00389575,-0.0857544,0.0874319,368.359,2.08167e-17,0.106781
5.48828,-0.0751793,0.00397893,-0.0842458,0.0821359,370.256,1.38778e-17,0.0984302
5.49805,-0.0724853,0.00405639,-0.0827371,0.0767744,372.154,6.93889e-18,0.0900791
5.50781,-0.0697912,0.00412673,-0.0812284,0.071425,374.051,0,0.0817281
5.51758,-0.041765,0.0041794,-0.0622176,0.0661513,374.051,3.46945e-18,0.0704953
5.52734,-0.0137387,0.00418737,-0.0432067,0.061034,374.051,6.93889e-18,0.0592626
5.53711,0.0142875,0.00418784,-0.0241958,0.0560938,374.051,1.04083e-17,0.0480298
5.54688,0.0423138,0.00417867,-0.00518499,0.0514114,374.051,1.38778e-17,0.0367971
5.55664,0.0666436,0.00414686,0.0114927,0.0470102,374.051,1.04083e-17,0.0288465
5.56641,0.0909735,0.00408422,0.0281703,0.0429054,374.051,6.93889e-18,0.0208959
5.57617,0.115303,0.00402249,0.044848,0.0391296,374.051,3.46945e-18,0.0129452
5.58594,0.139633,0.00397805,0.0615257,0.0356841,374.051,0,0.00499462
5.5957,0.155971,0.00392288,0.0713278,0.0325926,372.518,3.46945e-18,0.000267617
5.60547,0.172309,0.0039048,0.0811299,0.029845,370.984,6.93889e-18,-0.00445939
5.61523,0.188647,0.00388652,0.090932,0.0274085,369.451,1.04083e-17,-0.0091864
5.625,0.204985,0.00387557,0.100734,0.025296,367.918,1.38778e-17,-0.0139134
5.63477,0.213329,0.00391529,0.111891,0.0234807,339.166,1.04083e-17,-0.0186662
5.64453,0.221674,0.00400863,0.123049,0.0218846,310.414,6.93889e-18,-0.0234189
5.6543,0.230019,0.00419707,0.134206,0.0205134,281.661,3.46945e-18,-0.0281717
5.66406,0.238363,0.00448459,0.145363,0.0193295,252.909,0,-0.0329244
5.67383,0.238363,0.00493834,0.154321,0.0182903,191.502,0,-0.0348392
5.68359,0.238363,0.00560575,0.163279,0.017345,130.094,0,-0.036754
5.69336,0.238363,0.00652822,0.172237,0.0164824,68.6865,0,-0.0386688
5.70312,0.238363,0.00775052,0.181195,0.0156872,7.27892,0,-0.0405835
5.71289,0.238363,0.00936296,0.174291,0.0149004,-65.5137,-1.73472e-18,-0.0357467
5.72266,0.238363,0.0113475,0.167388,0.0141396,-138.306,-3.46945e-18,-0.0309099
5.73242,0.238363,0.01374,0.160485,0.0133482,-211.099,-5.20417e-18,-0.0260731
5.74219,0.238363,0.0166934,0.153582,0.0125588,-283.892,-6.93889e-18,-0.0212363
5.75195,0.225479,0.0201166,0.134066,0.0117675,-306.431,-8.67362e-18,-0.0126744
5.76172,0.212595,0.0240808,0.114551,0.0109569,-328.971,-1.04083e-17,-0.00411241
5.77148,0.199711,0.0285855,0.0950361,0.0101534,-351.511,-1.21431e-17,0.00444955
5.78125,0.186827,0.0336136,0.0755209,0.00936158,-374.051,-1.38778e-17,0.0130115
5.79102,0.170781,0.0391218,0.054009,0.0085991,-374.051,-1.73472e-17,0.022741
5.80078,0.154736,0.0450587,0.0324972,0.00784348,-374.051,-2.08167e-17,0.0324705
5.81055,0.13869,0.0513575,0.0109854,0.00716083,-374.051,-2.42861e-17,0.0422
5.82031,0.122644,0.057896,-0.0105265,0.0065153,-374.051,-2.77556e-17,0.0519294
5.83008,0.103234,0.0645739,-0.0297106,0.00590517,-374.051,-2.08167e-17,0.0639252
5.83984,0.0838239,0.0712594,-0.0488948,0.00536933,-374.051,-1.38778e-17,0.0759209
5.84961,0.0644139,0.0778084,-0.0680789,0.00488077,-374.051,-6.93889e-18,0.0879166
5.85937,0.0450038,0.0840875,-0.0872631,0.00442831,-374.051,0,0.0999123
5.86914,0.0141458,0.0899406,-0.0872631,0.00404045,-374.051,0,0.109961
5.87891,-0.0167122,0.0952613,-0.0872631,0.00371537,-374.051,0,0.120009
5.88867,-0.0475702,0.0999222,-0.0872631,0.00345123,-374.051,0,0.130057
5.89844,-0.0784282,0.10385,-0.0872631,0.00324478,-374.051,0,0.140105
5.9082,-0.078963,0.106983,-0.0872631,0.00309047,-348.577,0,0.141278
5.91797,-0.0794978,0.109278,-0.0872631,0.00299306,-323.102,0,0.14245
5.92773,-0.0800326,0.110726,-0.0872631,0.00294595,-297.628,0,0.143623
5.9375,-0.0805674,0.111324,-0.0872631,0.00296921,-272.154,0,0.144796
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-218.917,0,0.139926
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-165.681,0,0.135057
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-112.444,0,0.130187
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-59.2075,0,0.125317
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-29.1856,3.46945e-18,0.121757
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,0.836286,6.93889e-18,0.118196
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,30.8582,1.04083e-17,0.114635
6.01562,-0.0805674,0.0915801,-0.0872631,0.00402712,60.8801,1.38778e-17,0.111074
6.02539,-0.0805674,0.0870337,-0.0825851,0.00415854,101.798,1.04083e-17,0.105183
6.03516,-0.0805674,0.0822538,-0.0779072,0.00428282,142.717,6.93889e-18,0.099291
6.04492,-0.0805674,0.0773527,-0.0732292,0.00439356,183.635,3.46945e-18,0.0933994
6.05469,-0.0805674,0.0723904,-0.0685513,0.00447946,224.553,0,0.0875078
6.06445,-0.0723654,0.0674383,-0.0377023,0.00452057,261.928,3.46945e-18,0.0740774
6.07422,-0.0641634,0.062587,-0.00685327,0.00452722,299.302,6.93889e-18,0.0606471
6.08398,-0.0559614,0.0578792,0.0239957,0.00450117,336.677,1.04083e-17,0.0472168
6.09375,-0.0477594,0.0533567,0.0548447,0.00444727,374.051,1.38778e-17,0.0337865
6.10352,-0.0185586,0.0490687,0.0864491,0.0043355,370.623,2.08167e-17,0.0199191
6.11328,0.0106421,0.0450367,0.118054,0.00419625,367.196,2.77556e-17,0.00605175
6.12305,0.0398428,0.0412715,0.149658,0.00401555,363.768,3.46945e-17,-0.00781562
6.13281,0.0690435,0.0378023,0.181262,0.00380827,360.341,4.16334e-17,-0.021683
6.14258,0.0848219,0.0345981,0.197097,0.00358854,326.63,2.94903e-17,-0.0317898
6.15234,0.1006,0.031713,0.212932,0.00333606,292.92,1.73472e-17,-0.0418966
6.16211,0.116379,0.0290789,0.228767,0.00306161,259.21,5.20417e-18,-0.0520034
6.17187,0.132157,0.0267453,0.244601,0.00277819,225.499,-6.93889e-18,-0.0621103
6.18164,0.14244,0.024661,0.244601,0.0025113,195.863,-5.20417e-18,-0.072925
6.19141,0.152724,0.0228304,0.244601,0.00224748,166.227,-3.46945e-18,-0.0837398
6.20117,0.163007,0.0211789,0.244601,0.00202611,136.592,-1.73472e-18,-0.0945546
6.21094,0.17329,0.0197718,0.244601,0.0018339,106.956,0,-0.105369
6.2207,0.185369,0.0184387,0.244601,0.00172055,54.9169,-6.93889e-18,-0.11306
6.23047,0.197447,0.0173194,0.244601,0.0016979,2.87815,-1.38778e-17,-0.120751
6.24023,0.209525,0.0162147,0.244601,0.00178084,-49.1606,-2.08167e-17,-0.128441
6.25,0.221603,0.0152049,0.244601,0.00200637,-101.199,-2.77556e-17,-0.136132
6.25977,0.21726,0.0143183,0.244601,0.00239643,-169.412,-2.08167e-17,-0.132162
6.26953,0.212917,0.0133506,0.244601,0.00300337,-237.625,-1.38778e-17,-0.128192
6.2793,0.208573,0.0125319,0.244601,0.00384952,-305.838,-6.93889e-18,-0.124222
6.28906,0.20423,0.0117454,0.244601,0.00500432,-374.051,0,-0.120252
6.29883,0.180411,0.0109441,0.228071,0.00645732,-374.051,-3.46945e-18,-0.107508
6.30859,0.156591,0.0102115,0.21154,0.00829292,-374.051,-6.93889e-18,-0.0947641
6.31836,0.132772,0.00961433,0.19501,0.0105439,-374.051,-1.04083e-17,-0.0820202
6.32812,0.108953,0.00901351,0.178479,0.0132196,-374.051,-1.38778e-17,-0.0692764
6.33789,0.0868986,0.00847061,0.150302,0.0163671,-374.051,-1.38778e-17,-0.0568255
6.34766,0.0648444,0.0080018,0.122125,0.0199702,-374.051,-1.38778e-17,-0.0443746
6.35742,0.0427902,0.00763444,0.0939483,0.0240961,-374.051,-1.38778e-17,-0.0319238
6.36719,0.0207359,0.00736646,0.0657713,0.0286858,-374.051,-1.38778e-17,-0.0194729
6.37695,-0.00196668,0.00710265,0.0460824,0.0337214,-374.051,-1.73472e-17,-0.00747321
6.38672,-0.0246693,0.00688711,0.0263935,0.0391816,-374.051,-2.08167e-17,0.0045265
6.39648,-0.0473719,0.00670717,0.00670455,0.0449786,-374.051,-2.42861e-17,0.0165262
6.40625,-0.0700745,0.00654466,-0.0129843,0.0510497,-374.051,-2.77556e-17,0.0285259
6.41602,-0.0726978,0.00642026,-0.031554,0.057301,-360.316,-2.77556e-17,0.0440487
6.42578,-0.075321,0.00628983,-0.0501237,0.0636224,-346.581,-2.77556e-17,0.0595715
6.43555,-0.0779442,0.00610761,-0.0686934,0.0699076,-332.846,-2.77556e-17,0.0750943
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-319.111,-2.77556e-17,0.0906171
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-249.725,-2.08167e-17,0.103034
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-180.339,-1.38778e-17,0.115451
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,-110.953,-6.93889e-18,0.127869
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,-41.5671,0,0.140286
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,35.2587,1.38778e-17,0.142851
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,112.085,2.77556e-17,0.145417
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,188.91,4.16334e-17,0.147982
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,265.736,5.55112e-17,0.150548
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,292.815,4.16334e-17,0.148448
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,319.894,2.77556e-17,0.146348
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,346.972,1.38778e-17,0.144248
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,374.051,0,0.142149
6.57227,-0.0805674,0.00136415,-0.0872631,0.105882,374.051,-3.46945e-18,0.135856
6.58203,-0.0805674,0.00103134,-0.0872631,0.103593,374.051,-6.93889e-18,0.129563
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,374.051,-1.04083e-17,0.12327
6.60156,-0.0805674,0.000500244,-0.0872631,0.0975021,374.051,-1.38778e-17,0.116977
6.61133,-0.0635514,0.000301436,-0.06767,0.0938453,374.051,-1.04083e-17,0.100886
6.62109,-0.0465354,0.000174141,-0.0480769,0.0898448,374.051,-6.93889e-18,0.0847951
6.63086,-0.0295194,9.87891e-05,-0.0284838,0.0855734,374.051,-3.46945e-18,0.0687041
6.64062,-0.0125034,8.16504e-05,-0.00889066,0.0810945,374.051,0,0.0526131
6.65039,0.030898,0.000116133,0.0238856,0.0764946,374.051,0,0.0341982
6.66016,0.0742995,0.000204873,0.0566618,0.0717973,374.051,0,0.0157833
6.66992,0.117701,0.000318896,0.089438,0.067096,374.051,0,-0.00263164
6.67969,0.161102,0.000473848,0.122214,0.0624079,374.051,0,-0.0210465
6.68945,0.180418,0.000657539,0.140602,0.0578107,374.051,0,-0.030719
6.69922,0.199733,0.000837539,0.158989,0.0533213,374.051,0,-0.0403915
6.70898,0.219048,0.00104121,0.177377,0.0490092,374.051,0,-0.050064
6.71875,0.238363,0.00124937,0.195764,0.0448557,374.051,0,-0.0597365
6.72852,0.238363,0.00144105,0.199624,0.04096,341.252,0,-0.0635366
6.73828,0.238363,0.001627,0.203484,0.0372526,308.454,0,-0.0673368
6.74805,0.238363,0.00180721,0.207344,0.0338278,275.655,0,-0.071137
6.75781,0.238363,0.00198442,0.211203,0.0306637,242.857,0,-0.0749372
6.76758,0.238363,0.00217468,0.214481,0.0277567,192.43,3.46945e-18,-0.0768475
6.77734,0.238363,0.00236771,0.217759,0.0251466,142.003,6.93889e-18,-0.0787578
6.78711,0.238363,0.00258929,0.221036,0.0227711,91.5758,1.04083e-17,-0.0806681
6.79687,0.238363,0.00285354,0.224314,0.0206595,41.1489,1.38778e-17,-0.0825784
6.80664,0.238363,0.00319983,0.217777,0.0187941,-44.4045,1.21431e-17,-0.0764283
6.81641,0.238363,0.00365578,0.211241,0.0171408,-129.958,1.04083e-17,-0.0702782
6.82617,0.238363,0.00425159,0.204704,0.0156717,-215.511,8.67362e-18,-0.0641281
6.83594,0.238363,0.00503909,0.198168,0.0143425,-301.065,6.93889e-18,-0.057978
6.8457,0.238363,0.00603437,0.170482,0.0131713,-319.311,1.21431e-17,-0.0432412
6.85547,0.238363,0.00733497,0.142797,0.0121117,-337.558,1.73472e-17,-0.0285044
6.86523,0.238363,0.00895336,0.115112,0.0111617,-355.804,2.25514e-17,-0.0137677
6.875,0.238363,0.0108854,0.0874269,0.010268,-374.051,2.77556e-17,0.000969122
6.88477,0.204227,0.0132402,0.0566825,0.00947156,-374.051,2.08167e-17,0.0144197
6.89453,0.170092,0.0160759,0.0259382,0.00872484,-374.051,1.38778e-17,0.0278703
6.9043,0.135956,0.0193154,-0.0048061,0.00804776,-374.051,6.93889e-18,0.0413209
6.91406,0.10182,0.0230761,-0.0355504,0.00742611,-374.051,0,0.0547715
6.92383,0.0768882,0.0272965,-0.0484786,0.00686338,-374.051,0,0.0665199
6.93359,0.0519562,0.03199,-0.0614068,0.00639996,-374.051,0,0.0782683
6.94336,0.0270242,0.0370958,-0.0743349,0.0059782,-374.051,0,0.0900168
6.95312,0.00209225,0.0425875,-0.0872631,0.00562011,-374.051,0,0.101765
6.96289,-0.0185727,0.0483841,-0.0872631,0.00535008,-374.051,-6.93889e-18,0.118231
6.97266,-0.0392376,0.0544053,-0.0872631,0.00514403,-374.051,-1.38778e-17,0.134696
6.98242,-0.0599025,0.0605342,-0.0872631,0.00496421,-374.051,-2.08167e-17,0.151161
6.99219,-0.0805674,0.0666614,-0.0872631,0.00484813,-374.051,-2.77556e-17,0.167627
7.00195,-0.0805674,0.072673,-0.0872631,0.00477712,-374.051,-2.08167e-17,0.180036
7.01172,-0.0805674,0.0784554,-0.0872631,0.00473865,-374.051,-1.38778e-17,0.192445
7.02148,-0.0805674,0.083874,-0.0872631,0.00469254,-374.051,-6.93889e-18,0.204854
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-374.051,0,0.217263
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-279.423,0,0.21281
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-184.795,0,0.208357
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-90.1667,0,0.203905
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,4.46146,0,0.199452
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,70.6822,-6.93889e-18,0.185293
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,136.903,-1.38778e-17,0.171134
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,203.124,-2.08167e-17,0.156975
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,269.344,-2.77556e-17,0.142816
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,295.521,-1.73472e-17,0.130916
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,321.698,-6.93889e-18,0.119015
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,347.874,3.46945e-18,0.107114
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,374.051,1.38778e-17,0.0952137
7.1582,-0.0798987,0.0926604,-0.0603976,0.00388069,374.051,1.04083e-17,0.0802704
7.16797,-0.07923,0.0889591,-0.0335322,0.00383812,374.051,6.93889e-18,0.065327
7.17773,-0.0785613,0.0849476,-0.00666669,0.00382061,374.051,3.46945e-18,0.0503836
7.1875,-0.0778926,0.0806937,0.0201988,0.00381275,374.051,0,0.0354403
7.19727,-0.0329777,0.0762557,0.0662702,0.00382148,374.051,1.38778e-17,0.0142451
7.20703,0.0119371,0.0717083,0.112342,0.00384079,374.051,2.77556e-17,-0.00695011
7.2168,0.056852,0.0671166,0.158413,0.00385913,374.051,4.16334e-17,-0.0281453
7.22656,0.101767,0.0625342,0.204484,0.00389599,374.051,5.55112e-17,-0.0493405
7.23633,0.135916,0.0580237,0.214514,0.00393047,358.148,4.85723e-17,-0.0638407
7.24609,0.170065,0.0536375,0.224543,0.0039452,342.246,4.16334e-17,-0.0783409
7.25586,0.204214,0.049412,0.234572,0.00394216,326.343,3.46945e-17,-0.0928412
7.26562,0.238363,0.0453843,0.244601,0.00393179,310.44,2.77556e-17,-0.107341
7.27539,0.238363,0.0415787,0.244601,0.00389396,243.605,2.08167e-17,-0.113081
7.28516,0.238363,0.0380221,0.244601,0.00384223,176.77,1.38778e-17,-0.11882
7.29492,0.238363,0.0347263,0.244601,0.00376298,109.935,6.93889e-18,-0.124559
7.30469,0.238363,0.0316863,0.244601,0.00365147,43.0999,0,-0.130299
7.31445,0.238363,0.0288983,0.244601,0.00351955,5.39749,0,-0.137661
7.32422,0.238363,0.0264047,0.244601,0.00338563,-32.305,0,-0.145023
7.33398,0.238363,0.0241314,0.244601,0.00326687,-70.0074,0,-0.152386
7.34375,0.238363,0.0221387,0.244601,0.00314575,-107.71,0,-0.159748
7.35352,0.238363,0.0203428,0.244601,0.00305739,-174.295,0,-0.161827
7.36328,0.238363,0.0188073,0.244601,0.00300519,-240.88,0,-0.163906
7.37305,0.238363,0.0174248,0.244601,0.00302183,-307.466,0,-0.165985
7.38281,0.238363,0.0162511,0.244601,0.00314232,-374.051,0,-0.168064
7.39258,0.222658,0.0152234,0.244601,0.00338109,-374.051,6.93889e-18,-0.153008
7.40234,0.206953,0.0142827,0.244601,0.00377273,-374.051,1.38778e-17,-0.137952
7.41211,0.191249,0.0135105,0.244601,0.0043268,-374.051,2.08167e-17,-0.122896
7.42188,0.175544,0.0127893,0.244601,0.0050804,-374.051,2.77556e-17,-0.10784
7.43164,0.127867,0.0121199,0.199624,0.00608561,-374.051,2.08167e-17,-0.0849307
7.44141,0.0801902,0.0115757,0.154646,0.00737411,-374.051,1.38778e-17,-0.0620218
7.45117,0.0325134,0.0110577,0.109668,0.0089378,-374.051,6.93889e-18,-0.0391128
7.46094,-0.0151634,0.0105557,0.0646897,0.0108484,-374.051,0,-0.0162038
7.4707,-0.0315144,0.0101458,0.0267015,0.0131164,-374.051,-3.46945e-18,0.001849
7.48047,-0.0478654,0.00978521,-0.0112867,0.0157458,-374.051,-6.93889e-18,0.0199018
7.49023,-0.0642164,0.00944563,-0.0492749,0.0187522,-374.051,-1.04083e-17,0.0379546
7.5,-0.0805674,0.00911517,-0.0872631,0.0221409,-374.051,-1.38778e-17,0.0560074
7.50977,-0.0805674,0.00885439,-0.0872631,0.0259238,-374.051,-1.73472e-17,0.0718725
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-374.051,-2.08167e-17,0.0877375
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-374.051,-2.42861e-17,0.103603
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-374.051,-2.77556e-17,0.119468
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-331.24,-2.08167e-17,0.134263
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-288.429,-1.38778e-17,0.149059
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-245.618,-6.93889e-18,0.163855
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,-202.807,0,0.178651
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,-74.0581,1.38778e-17,0.181627
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,54.691,2.77556e-17,0.184603
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,183.44,4.16334e-17,0.187579
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,312.189,5.55112e-17,0.190555
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,327.655,6.245e-17,0.181571
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,343.12,6.93889e-17,0.172588
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,358.586,7.63278e-17,0.163605
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,374.051,8.32667e-17,0.154621
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,374.051,6.245e-17,0.146417
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,374.051,4.16334e-17,0.138213
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,374.051,2.08167e-17,0.130009
7.69531,-0.0805674,0.00316421,-0.0872631,0.0983586,374.051,0,0.121804
7.70508,-0.071978,0.00280591,-0.0681956,0.0981405,374.051,6.93889e-18,0.109971
7.71484,-0.0633885,0.00244254,-0.0491281,0.0974009,374.051,1.38778e-17,0.0981369
7.72461,-0.0547991,0.00208406,-0.0300606,0.0961749,374.051,2.08167e-17,0.0863032
7.73438,-0.0462097,0.00173112,-0.0109931,0.0944979,374.051,2.77556e-17,0.0744694
7.74414,0.00512253,0.00138864,0.030573,0.0924006,374.051,4.85723e-17,0.0489706
7.75391,0.0564547,0.00106359,0.072139,0.0899513,374.051,6.93889e-17,0.0234718
7.76367,0.107787,0.000757266,0.113705,0.0871654,374.051,9.02056e-17,-0.00202705
7.77344,0.159119,0.000475254,0.155271,0.0841135,374.051,1.11022e-16,-0.0275259
7.7832,0.17893,0.000217588,0.177604,0.080824,374.051,9.71445e-17,-0.0506991
7.79297,0.198741,-5.56641e-06,0.199936,0.0773629,374.051,8.32667e-17,-0.0738723
7.80273,0.218552,-0.000198164,0.222269,0.0737524,374.051,6.93889e-17,-0.0970456
7.8125,0.238363,-0.000344121,0.244601,0.0700627,374.051,5.55112e-17,-0.120219
7.82227,0.238363,-0.000460078,0.244601,0.0663232,353.313,4.85723e-17,-0.125783
7.83203,0.238363,-0.000554941,0.244601,0.0625781,332.576,4.16334e-17,-0.131347
7.8418,0.238363,-0.000607119,0.244601,0.0588635,311.838,3.46945e-17,-0.136912
7.85156,0.238363,-0.000630088,0.244601,0.0552163,291.1,2.77556e-17,-0.142476
7.86133,0.238363,-0.00063457,0.244601,0.0516571,200.431,2.08167e-17,-0.141194
7.87109,0.238363,-0.00058752,0.244601,0.0482194,109.762,1.38778e-17,-0.139912
7.88086,0.238363,-0.000518818,0.244601,0.0449007,19.0935,6.93889e-18,-0.13863
7.89062,0.238363,-0.00041168,0.244601,0.0417521,-71.5754,0,-0.137348
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-145.736,0,-0.133291
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-219.896,0,-0.129234
7.91992,0.238363,0.000184512,0.244601,0.0332818,-294.057,0,-0.125177
7.92969,0.238363,0.000540146,0.244601,0.0308279,-368.217,0,-0.121121
7.93945,0.238363,0.000962197,0.222791,0.0285356,-369.675,0,-0.101371
7.94922,0.238363,0.00152139,0.20098,0.0264294,-371.134,0,-0.081621
7.95898,0.238363,0.00221385,0.17917,0.0245155,-372.593,0,-0.0618712
7.96875,0.238363,0.00308698,0.157359,0.0227222,-374.051,0,-0.0421213
7.97852,0.210605,0.00413197,0.098781,0.0211061,-374.051,6.93889e-18,-0.0127383
7.98828,0.182847,0.00537615,0.040203,0.0196557,-374.051,1.38778e-17,0.0166448
7.99805,0.15509,0.00685002,-0.018375,0.0183115,-374.051,2.08167e-17,0.0460278
8.00781,0.127332,0.00862295,-0.0769531,0.0170949,-374.051,2.77556e-17,0.0754109
8.01758,0.0753569,0.0106968,-0.0795306,0.0159811,-374.051,2.08167e-17,0.0937878
8.02734,0.0233821,0.0131125,-0.0821081,0.0149871,-374.051,1.38778e-17,0.112165
8.03711,-0.0285926,0.0157928,-0.0846856,0.0140733,-374.051,6.93889e-18,0.130542
8.04688,-0.0805674,0.0188997,-0.0872631,0.0132493,-374.051,0,0.148919
8.05664,-0.0805674,0.0223185,-0.0872631,0.0125028,-374.051,0,0.148919
8.06641,-0.0805674,0.0261137,-0.0872631,0.0118269,-374.051,0,0.148919
8.07617,-0.0805674,0.0302598,-0.0872631,0.0112127,-374.051,0,0.148919
8.08594,-0.0805674,0.0347075,-0.0872631,0.0107042,-374.051,0,0.148919


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_5.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-363.8145125645506, LMmax=363.8145125645506,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.000188209,0.000167871,8.67668e-09,-8.83008e-05,0.0105935,-4.23516e-22,-2.66281e-06
0.00976562,0.00352709,-0.000528516,1.54139e-07,-7.39453e-05,0.191959,-3.38813e-22,-4.84562e-05
0.0195312,0.00686597,0.00177949,2.99601e-07,-8.17969e-05,0.373325,-2.5411e-22,-9.42497e-05
0.0292969,0.0102048,0.00623666,4.45063e-07,-7.61426e-05,0.554691,-1.69407e-22,-0.000140043
0.0390625,0.0135437,0.0107096,5.90525e-07,-7.6084e-05,0.736056,-8.47033e-23,-0.000185837
0.0488281,0.0168826,0.0169175,7.35987e-07,-7.84277e-05,0.917422,0,-0.00023163
0.0585937,0.0235584,0.0226649,3.33055e-07,-7.78711e-05,0.725681,0,-0.000200916
0.0683594,0.0302342,0.0291633,-6.98758e-08,-8.21484e-05,0.533939,0,-0.000170202
0.078125,0.0369101,0.0361316,-4.72807e-07,-7.48828e-05,0.342198,0,-0.000139489
0.0878906,0.0435859,0.0433592,-8.75738e-07,-8.19727e-05,0.150456,0,-0.000108775
0.0976562,0.0502617,0.0494655,-1.27867e-06,-8.50781e-05,-0.0412851,0,-7.8061e-05
0.107422,0.0552951,0.0555564,8.48609e-07,-7.81641e-05,0.351498,0,-0.000151882
0.117187,0.0603285,0.0615928,2.97589e-06,-7.75488e-05,0.744281,0,-0.000225703
0.126953,0.065362,0.0674141,5.10317e-06,-8.7041e-05,1.13706,0,-0.000299525
0.136719,0.0703954,0.0720656,7.23044e-06,-7.30664e-05,1.52985,0,-0.000373346
0.146484,0.0754288,0.0756898,9.35772e-06,-7.81055e-05,1.92263,0,-0.000447167
0.15625,0.0771101,0.0786485,1.49739e-06,-8.35547e-05,-0.756626,0,0.000170583
0.166016,0.0787914,0.0811464,-6.36295e-06,-7.54687e-05,-3.43588,0,0.000788332
0.175781,0.0804727,0.0827792,-1.42233e-05,-8.27344e-05,-6.11514,0,0.00140608
0.185547,0.082154,0.083103,-2.20836e-05,-8.63965e-05,-8.79439,0,0.00202383
0.195312,0.0838352,0.0826074,-2.9944e-05,-6.86133e-05,-11.4736,0,0.00264158
0.205078,0.081628,0.0817104,-2.78181e-05,-7.79883e-05,-30.521,0,0.0077183
0.214844,0.0794208,0.080233,-2.56922e-05,-8.4873e-05,-49.5684,0,0.012795
0.224609,0.0772136,0.07774,-2.35663e-05,-8.21484e-05,-68.6157,0,0.0178717
0.234375,0.0750063,0.074549,-2.14405e-05,-7.90723e-05,-87.6631,0,0.0229484
0.244141,0.0727991,0.0710731,-1.93146e-05,-7.37988e-05,-106.71,0,0.0280252
0.253906,0.0683437,0.0675678,-5.79659e-05,-8.20898e-05,-128.497,0,0.0352218
0.263672,0.0638882,0.0634644,-9.66171e-05,-7.59668e-05,-150.284,0,0.0424184
0.273437,0.0594328,0.0586665,-0.000135268,-8.36719e-05,-172.071,0,0.049615
0.283203,0.0549773,0.0538743,-0.00017392,-8.15332e-05,-193.858,0,0.0568116
0.292969,0.0505219,0.049429,-0.000212571,-7.2041e-05,-215.645,0,0.0640082
0.302734,0.0460232,0.0452016,-0.000261452,-8.2998e-05,-225.632,2.77556e-18,0.068116
0.3125,0.0415245,0.0406843,-0.000310334,-8.09473e-05,-235.62,5.55112e-18,0.0722238
0.322266,0.0370257,0.0361784,-0.000359215,-7.76074e-05,-245.608,8.32667e-18,0.0763316
0.332031,0.032527,0.0319314,-0.000408096,-8.4375e-05,-255.596,1.11022e-17,0.0804394
0.341797,0.0280283,0.0277971,-0.000456978,-8.0127e-05,-265.584,1.38778e-17,0.0845472
0.351562,0.0229498,0.0235748,-0.00043595,-7.05176e-05,-260.016,1.11022e-17,0.0844261
0.361328,0.0178712,0.0191971,-0.000414923,-7.62305e-05,-254.447,8.32667e-18,0.084305
0.371094,0.0127926,0.0153979,-0.000393895,-7.95703e-05,-248.879,5.55112e-18,0.0841839
0.380859,0.00771409,0.0122333,-0.000372867,-7.06641e-05,-243.311,2.77556e-18,0.0840629
0.390625,0.00263554,0.00936138,-0.00035184,-7.04004e-05,-237.743,0,0.0839418
0.400391,-0.0021101,0.00664181,-0.000590935,-7.36816e-05,-222.944,2.77556e-18,0.0802054
0.410156,-0.00685573,0.00432146,-0.00083003,-6.91406e-05,-208.145,5.55112e-18,0.0764691
0.419922,-0.0116014,0.00276334,-0.00106913,-7.49414e-05,-193.346,8.32667e-18,0.0727328
0.429687,-0.016347,0.00249876,-0.00130822,-7.59668e-05,-178.547,1.11022e-17,0.0689965
0.439453,-0.0210926,0.00234141,-0.00154732,-7.62891e-05,-163.748,1.38778e-17,0.0652601
0.449219,-0.0217087,0.00206013,-0.0012122,-7.55859e-05,-147.115,1.11022e-17,0.0600254
0.458984,-0.0223249,0.00205078,-0.000877078,-7.16602e-05,-130.482,8.32667e-18,0.0547906
0.46875,-0.022941,0.00209259,-0.000541959,-7.43848e-05,-113.849,5.55112e-18,0.0495559
0.478516,-0.0235571,0.00208796,-0.000206839,-6.83789e-05,-97.216,2.77556e-18,0.0443211
0.488281,-0.0241732,0.00175919,0.00012828,-7.55859e-05,-80.5831,0,0.0390864
0.498047,-0.0222629,0.00141387,-0.000101484,-5.8623e-05,-68.5592,0,0.0346002
0.507812,-0.0203527,0.00130576,-0.000331248,-4.46484e-05,-56.5353,0,0.030114
0.517578,-0.0184424,0.001499,-0.000561012,1.54395e-05,-44.5114,0,0.0256279
0.527344,-0.0165322,0.00159047,-0.000790776,0.0001425,-32.4875,0,0.0211417
0.537109,-0.0146219,0.00144677,-0.00102054,0.0003946,-20.4636,0,0.0166555
0.546875,-0.0109427,0.00124441,0.00325995,0.000915645,-9.62856,1.73472e-19,0.0124687
0.556641,-0.0072635,0.00119496,0.00754043,0.00187931,1.20645,3.46945e-19,0.00828194
0.566406,-0.00358428,0.00120141,0.0118209,0.00353174,12.0415,5.20417e-19,0.00409517
0.576172,9.49423e-05,0.00113628,0.0161014,0.00621015,22.8765,6.93889e-19,-9.15978e-05
0.585937,0.00377416,0.00110414,0.0203819,0.0102642,33.7115,8.67362e-19,-0.00427837
0.595703,0.00680861,0.00115491,0.0338992,0.0159452,37.4756,1.38778e-18,-0.0068428
0.605469,0.00984306,0.00121673,0.0474165,0.0234922,41.2398,1.9082e-18,-0.00940724
0.615234,0.0128775,0.00111357,0.0609339,0.0328302,45.0039,2.42861e-18,-0.0119717
0.625,0.015912,0.000911279,0.0744512,0.0437045,48.768,2.94903e-18,-0.0145361
0.634766,0.0189464,0.000876182,0.0879685,0.0556722,52.5322,3.46945e-18,-0.0171005
0.644531,0.0206704,0.00101754,0.10136,0.0681532,50.0112,2.77556e-18,-0.017024
0.654297,0.0223944,0.00110912,0.114751,0.0806633,47.4903,2.08167e-18,-0.0169475
0.664062,0.0241184,0.00103626,0.128142,0.0928373,44.9693,1.38778e-18,-0.016871
0.673828,0.0258424,0.000900674,0.141533,0.104538,42.4483,6.93889e-19,-0.0167945
0.683594,0.0275664,0.000855117,0.154924,0.115694,39.9274,0,-0.016718
0.693359,0.0284662,0.000870762,0.159174,0.126192,33.9303,-1.73472e-19,-0.0147344
0.703125,0.029366,0.000878408,0.163425,0.135848,27.9333,-3.46945e-19,-0.0127508
0.712891,0.0302659,0.000879023,0.167675,0.14432,21.9363,-5.20417e-19,-0.0107673
0.722656,0.0311657,0.000923174,0.171925,0.151297,15.9392,-6.93889e-19,-0.00878367
0.732422,0.0320655,0.000935889,0.176175,0.156589,9.94221,-8.67362e-19,-0.00680009
0.742187,0.0315308,0.0008354,0.171306,0.160224,2.26404,-5.20417e-19,-0.00404055
0.751953,0.0309962,0.000708018,0.166437,0.162346,-5.41413,-1.73472e-19,-0.001281
0.761719,0.0304615,0.00068124,0.161568,0.163068,-13.0923,1.73472e-19,0.00147855
0.771484,0.0299268,0.000796436,0.156698,0.162429,-20.7705,5.20417e-19,0.00423809
0.78125,0.0293922,0.000877646,0.151829,0.160334,-28.4486,8.67362e-19,0.00699764
0.791016,0.0267897,0.000836396,0.141312,0.156807,-32.0778,6.93889e-19,0.00846426
0.800781,0.0241873,0.000712881,0.130795,0.151931,-35.707,5.20417e-19,0.00993089
0.810547,0.0215849,0.000648691,0.120278,0.145976,-39.3361,3.46945e-19,0.0113975
0.820312,0.0189825,0.000652295,0.109761,0.139164,-42.9653,1.73472e-19,0.0128641
0.830078,0.0163801,0.000669932,0.0992446,0.131708,-46.5944,0,0.0143308
0.839844,0.0133561,0.000690996,0.089132,0.123616,-45.3611,-3.46945e-19,0.0142979
0.849609,0.0103322,0.000729258,0.0790194,0.114969,-44.1277,-6.93889e-19,0.0142651
0.859375,0.00730821,0.000734941,0.0689067,0.105964,-42.8943,-1.04083e-18,0.0142323
0.869141,0.00428426,0.00065209,0.0587941,0.0968286,-41.661,-1.38778e-18,0.0141994
0.878906,0.00126032,0.000553242,0.0486815,0.0878534,-40.4276,-1.73472e-18,0.0141666
0.888672,-0.00104881,0.000525469,0.0408042,0.0790897,-39.7516,-1.38778e-18,0.0142336
0.898437,-0.00335793,0.000617432,0.032927,0.0705057,-39.0756,-1.04083e-18,0.0143005
0.908203,-0.00566705,0.000693662,0.0250498,0.0620663,-38.3996,-6.93889e-19,0.0143675
0.917969,-0.00797618,0.000681445,0.0171726,0.0538161,-37.7237,-3.46945e-19,0.0144344
0.927734,-0.0102853,0.000592266,0.00929536,0.0458515,-37.0477,0,0.0145014
0.9375,-0.0117353,0.000530713,0.00267044,0.0383788,-27.1147,0,0.0173391
0.947266,-0.0131853,0.000521162,-0.00395448,0.0315341,-17.1817,0,0.0201769
0.957031,-0.0146353,0.000544395,-0.0105794,0.025375,-7.24874,0,0.0230146
0.966797,-0.0160853,0.000575566,-0.0172043,0.0200393,2.68424,0,0.0258524
0.976562,-0.0175353,0.000595928,-0.0238292,0.0155723,12.6172,0,0.0286901
0.986328,-0.0164237,0.000596309,-0.0264269,0.0120237,37.9942,2.77556e-18,0.0345718
0.996094,-0.0153122,0.000541846,-0.0290246,0.0093266,63.3712,5.55112e-18,0.0404535
1.00586,-0.0142006,0.000466201,-0.0316223,0.00740959,88.7482,8.32667e-18,0.0463352
1.01562,-0.0130891,0.00043623,-0.0342199,0.00611077,114.125,1.11022e-17,0.0522169
1.02539,-0.0119776,0.000487646,-0.0368176,0.00536968,139.502,1.38778e-17,0.0580986
1.03516,-0.0105519,0.000554502,-0.0351512,0.00521461,160.513,1.11022e-17,0.0626779
1.04492,-0.00912616,0.000567217,-0.0334848,0.00544831,181.524,8.32667e-18,0.0672572
1.05469,-0.00770045,0.000521104,-0.0318185,0.00582313,202.534,5.55112e-18,0.0718365
1.06445,-0.00627474,0.000468164,-0.0301521,0.00606454,223.545,2.77556e-18,0.0764158
1.07422,-0.00484903,0.000507773,-0.0284857,0.00596063,244.556,0,0.0809951
1.08398,-0.00403054,0.000661846,-0.0239675,0.00549826,250.447,0,0.0809811
1.09375,-0.00321205,0.000932402,-0.0194493,0.00471097,256.338,0,0.080967
1.10352,-0.00239356,0.00137789,-0.0149311,0.00362663,262.229,0,0.080953
1.11328,-0.00157506,0.00206147,-0.0104129,0.00234797,268.119,0,0.080939
1.12305,-0.000756569,0.00316884,-0.00589467,0.00102108,274.01,0,0.0809249
1.13281,0.00695311,0.00492589,-2.38379e-05,-0.000220928,264.496,0,0.0769404
1.14258,0.0146628,0.0076147,0.005847,-0.00134133,254.982,0,0.0729558
1.15234,0.0223725,0.0114131,0.0117178,-0.00237138,245.468,0,0.0689713
1.16211,0.0300822,0.0166573,0.0175887,-0.00339185,235.954,0,0.0649867
1.17187,0.0377918,0.0235322,0.0234595,-0.00436447,226.44,0,0.0610022
1.18164,0.0533343,0.0320205,0.0264993,-0.00514869,207.355,-1.38778e-18,0.0561373
1.19141,0.0688767,0.0421646,0.0295391,-0.00562187,188.27,-2.77556e-18,0.0512724
1.20117,0.0844192,0.0537837,0.0325789,-0.00572927,169.186,-4.16334e-18,0.0464076
1.21094,0.0999616,0.0665045,0.0356187,-0.00559424,150.101,-5.55112e-18,0.0415427
1.2207,0.115504,0.0797225,0.0386585,-0.00531999,131.016,-6.93889e-18,0.0366778
1.23047,0.126502,0.0928314,0.0386347,-0.00488824,114.703,-5.55112e-18,0.032609
1.24023,0.1375,0.105265,0.0386109,-0.00428112,98.3893,-4.16334e-18,0.0285402
1.25,0.148498,0.116608,0.0385871,-0.00356399,82.0758,-2.77556e-18,0.0244715
1.25977,0.159496,0.126662,0.0385633,-0.00268327,65.7624,-1.38778e-18,0.0204027
1.26953,0.170494,0.135384,0.0385396,-0.00162542,49.4489,0,0.0163339
1.2793,0.171051,0.1428,0.0374603,-0.000437871,36.4938,0,0.0132575
1.28906,0.171609,0.148956,0.0363811,0.000821543,23.5387,0,0.0101812
1.29883,0.172167,0.153777,0.0353018,0.00206918,10.5836,0,0.0071048
1.30859,0.172724,0.157125,0.0342226,0.00328576,-2.37149,0,0.00402843
1.31836,0.173282,0.15887,0.0331434,0.00448005,-15.3266,0,0.000952068
1.32812,0.164565,0.158909,0.0292637,0.00567437,-38.1576,6.93889e-19,0.00270553
1.33789,0.155847,0.157287,0.0253841,0.00674833,-60.9886,1.38778e-18,0.00445899
1.34766,0.14713,0.154112,0.0215045,0.00757189,-83.8196,2.08167e-18,0.00621245
1.35742,0.138413,0.149621,0.0176249,0.00828565,-106.651,2.77556e-18,0.00796591
1.36719,0.129696,0.144054,0.0137452,0.00882258,-129.482,3.46945e-18,0.00971937
1.37695,0.117808,0.137657,0.00890731,0.00920429,-154.159,-1.38778e-18,0.0171896
1.38672,0.10592,0.130537,0.00406939,0.00935625,-178.836,-6.245e-18,0.0246598
1.39648,0.0940326,0.122741,-0.000768524,0.00936296,-203.513,-1.11022e-17,0.0321301
1.40625,0.0821448,0.114317,-0.00560644,0.00926449,-228.191,-1.59595e-17,0.0396003
1.41602,0.0702571,0.105436,-0.0104444,0.00900029,-252.868,-2.08167e-17,0.0470705
1.42578,0.060645,0.0962947,-0.0126528,0.00858961,-263.862,-1.38778e-17,0.0543133
1.43555,0.0510329,0.087168,-0.0148612,0.00801141,-274.856,-6.93889e-18,0.061556
1.44531,0.0414209,0.0782657,-0.0170697,0.0073442,-285.85,-7.58046e-31,0.0687987
1.45508,0.0318088,0.0697311,-0.0192781,0.00656648,-296.843,6.93889e-18,0.0760414
1.46484,0.0221967,0.0616113,-0.0214866,0.00571813,-307.837,1.38778e-17,0.0832841
1.47461,0.01311,0.0538103,-0.021748,0.00486439,-298.074,8.32667e-18,0.0857988
1.48437,0.00402318,0.0463729,-0.0220095,0.00402123,-288.311,2.77556e-18,0.0883135
1.49414,-0.0050636,0.039365,-0.022271,0.00318141,-278.548,-2.77556e-18,0.0908282
1.50391,-0.0141504,0.0329802,-0.0225324,0.00232104,-268.785,-8.32667e-18,0.0933429
1.51367,-0.0232372,0.0272665,-0.0227939,0.00144562,-259.021,-1.38778e-17,0.0958576
1.52344,-0.0309085,0.0222598,-0.021191,0.000620771,-234.524,-1.11022e-17,0.0927791
1.5332,-0.0385799,0.0179198,-0.0195882,-0.000126006,-210.026,-8.32667e-18,0.0897006
1.54297,-0.0462513,0.0140933,-0.0179853,-0.000823623,-185.528,-5.55112e-18,0.0866222
1.55273,-0.0539226,0.0109926,-0.0163824,-0.00150425,-161.031,-2.77556e-18,0.0835437
1.5625,-0.061594,0.00851189,-0.0147796,-0.00211081,-136.533,0,0.0804653
1.57227,-0.0628292,0.0066825,-0.0116617,-0.00264539,-116.186,0,0.0744802
1.58203,-0.0640645,0.00555478,-0.00854387,-0.00311704,-95.8398,0,0.0684952
1.5918,-0.0652997,0.00494467,-0.00542602,-0.00353385,-75.4933,0,0.0625102
1.60156,-0.0665349,0.00465923,-0.00230818,-0.00389815,-55.1467,0,0.0565252
1.61133,-0.0677702,0.00448808,0.000809672,-0.00421611,-34.8001,0,0.0505401
1.62109,-0.0631182,0.00434329,0.0021776,-0.00446599,-23.0596,0,0.046086
1.63086,-0.0584662,0.00415849,0.00354553,-0.00462735,-11.3192,0,0.0416319
1.64062,-0.0538142,0.00393035,0.00491346,-0.00468844,0.421287,0,0.0371777
1.65039,-0.0491623,0.00363636,0.00628139,-0.00465759,12.1618,0,0.0327236
1.66016,-0.0445103,0.00324132,0.00764931,-0.00451685,23.9022,0,0.0282695
1.66992,-0.0351618,0.00283942,0.0108309,-0.00420668,35.9116,3.46945e-19,0.0239679
1.67969,-0.0258132,0.00249688,0.0140124,-0.00366855,47.9209,6.93889e-19,0.0196664
1.68945,-0.0164647,0.00228879,0.017194,-0.00280128,59.9303,1.04083e-18,0.0153648
1.69922,-0.00711622,0.00220573,0.0203755,-0.00149159,71.9396,1.38778e-18,0.0110633
1.70898,0.00223229,0.00221473,0.0235571,0.000365449,83.9489,1.73472e-18,0.00676177
1.71875,0.0113015,0.0022149,0.0353985,0.00293279,88.8904,1.38778e-18,0.000929952
1.72852,0.0203708,0.00214925,0.0472399,0.00634424,93.8318,1.04083e-18,-0.00490187
1.73828,0.02944,0.00199304,0.0590814,0.0107423,98.7732,6.93889e-19,-0.0107337
1.74805,0.0385093,0.00181846,0.0709228,0.0163042,103.715,3.46945e-19,-0.0165655
1.75781,0.0475785,0.00168753,0.0827642,0.0230302,108.656,0,-0.0223973
1.76758,0.0493042,0.00162214,0.0979875,0.0309677,101.922,0,-0.0259572
1.77734,0.05103,0.00159375,0.113211,0.0400608,95.1876,0,-0.0295171
1.78711,0.0527557,0.00161848,0.128434,0.0500715,88.4533,0,-0.033077
1.79687,0.0544814,0.0016098,0.143657,0.0607775,81.719,0,-0.0366369
1.80664,0.0562071,0.00158153,0.158881,0.0718561,74.9847,0,-0.0401968
1.81641,0.0556443,0.00146496,0.166093,0.0829663,64.2971,0,-0.0392617
1.82617,0.0550815,0.00124374,0.173306,0.0937581,53.6095,0,-0.0383267
1.83594,0.0545188,0.000969492,0.180519,0.103966,42.9219,0,-0.0373916
1.8457,0.053956,0.000778594,0.187731,0.113388,32.2343,0,-0.0364566
1.85547,0.0533932,0.000719971,0.194944,0.121832,21.5466,0,-0.0355215
1.86523,0.0537575,0.0008025,0.189438,0.129206,6.7792,-3.46945e-19,-0.0306692
1.875,0.0541219,0.000998379,0.183931,0.135485,-7.98825,-6.93889e-19,-0.0258168
1.88477,0.0544863,0.00122355,0.178425,0.14062,-22.7557,-1.04083e-18,-0.0209644
1.89453,0.0548507,0.00146687,0.172918,0.144543,-37.5231,-1.38778e-18,-0.0161121
1.9043,0.0552151,0.00168659,0.167412,0.147197,-52.2906,-1.73472e-18,-0.0112597
1.91406,0.0516524,0.00186155,0.153475,0.148516,-59.7635,-1.38778e-18,-0.00574394
1.92383,0.0480898,0.0018699,0.139538,0.148507,-67.2363,-1.04083e-18,-0.000228201
1.93359,0.0445272,0.00172201,0.125602,0.147192,-74.7092,-6.93889e-19,0.00528754
1.94336,0.0409645,0.00140563,0.111665,0.144624,-82.1821,-3.46945e-19,0.0108033
1.95312,0.0374019,0.000999199,0.0977279,0.140975,-89.6549,0,0.016319
1.96289,0.0309986,0.000628242,0.0850015,0.136385,-83.2182,0,0.0185489
1.97266,0.0245952,0.00034333,0.0722752,0.131001,-76.7815,0,0.0207787
1.98242,0.0181919,9.44824e-05,0.0595489,0.124946,-70.3448,0,0.0230086
1.99219,0.0117885,-0.000159756,0.0468225,0.118298,-63.9081,0,0.0252384
2.00195,0.0053852,-0.000410303,0.0340962,0.111169,-57.4714,0,0.0274683
2.01172,-0.000314189,-0.00059417,0.025716,0.103677,-52.3874,-1.38778e-18,0.0283196
2.02148,-0.00601358,-0.000621475,0.0173359,0.0959496,-47.3034,-2.77556e-18,0.0291709
2.03125,-0.011713,-0.000451582,0.00895572,0.088126,-42.2194,-4.16334e-18,0.0300221
2.04102,-0.0174124,-0.000142764,0.00057557,0.0803377,-37.1355,-5.55112e-18,0.0308734
2.05078,-0.0231118,0.000234023,-0.00780458,0.0727354,-32.0515,-6.93889e-18,0.0317247
2.06055,-0.0265415,0.000668555,-0.0154137,0.0653628,-23.721,-5.55112e-18,0.0344111
2.07031,-0.0299712,0.00112995,-0.0230228,0.0583094,-15.3906,-4.16334e-18,0.0370975
2.08008,-0.0334009,0.00158769,-0.0306319,0.0515621,-7.06021,-2.77556e-18,0.0397838
2.08984,-0.0368306,0.00202175,-0.038241,0.0452132,1.2702,-1.38778e-18,0.0424702
2.09961,-0.0402603,0.00240176,-0.0458501,0.0392894,9.60062,0,0.0451566
2.10937,-0.0373727,0.002723,-0.0500161,0.0338463,34.7325,0,0.0491514
2.11914,-0.0344852,0.00296452,-0.0541822,0.0289574,59.8643,0,0.0531461
2.12891,-0.0315976,0.00310166,-0.0583482,0.0245976,84.9962,0,0.0571409
2.13867,-0.02871,0.00310482,-0.0625143,0.0208378,110.128,0,0.0611357
2.14844,-0.0258225,0.00296695,-0.0666803,0.0175909,135.26,0,0.0651304
2.1582,-0.0203698,0.00269789,-0.064571,0.0148812,161.358,-2.77556e-18,0.0685972
2.16797,-0.014917,0.00236411,-0.0624616,0.0126601,187.455,-5.55112e-18,0.0720639
2.17773,-0.00946431,0.00199614,-0.0603523,0.0109453,213.553,-8.32667e-18,0.0755306
2.1875,-0.00401158,0.00162618,-0.058243,0.0096324,239.65,-1.11022e-17,0.0789974
2.19727,0.00144115,0.00123841,-0.0561337,0.00872707,265.748,-1.38778e-17,0.0824641
2.20703,0.00450979,0.000858545,-0.0487439,0.00807648,277.421,-1.11022e-17,0.0817128
2.2168,0.00757843,0.000495,-0.0413542,0.00761426,289.094,-8.32667e-18,0.0809614
2.22656,0.0106471,0.000184629,-0.0339644,0.00727518,300.768,-5.55112e-18,0.0802101
2.23633,0.0137157,4.74609e-06,-0.0265747,0.00696229,312.441,-2.77556e-18,0.0794587
2.24609,0.0167843,2.80078e-05,-0.019185,0.00668376,324.114,0,0.0787074
2.25586,0.0240832,0.00040125,-0.00799859,0.00640134,314.993,0,0.0733868
2.26562,0.0313821,0.00126809,0.00318779,0.00608915,305.872,0,0.0680663
2.27539,0.0386809,0.00282469,0.0143742,0.00575804,296.752,0,0.0627457
2.28516,0.0459798,0.00515124,0.0255606,0.0054179,287.631,0,0.0574251
2.29492,0.0532787,0.00844802,0.0367469,0.00507129,278.51,0,0.0521045
2.30469,0.0674244,0.0128816,0.0432213,0.00478286,250.408,0,0.0477329
2.31445,0.08157,0.0184707,0.0496957,0.00460898,222.307,0,0.0433613
2.32422,0.0957157,0.0254234,0.0561701,0.00448737,194.205,0,0.0389896
2.33398,0.109861,0.0336749,0.0626444,0.00436884,166.103,0,0.034618
2.34375,0.124007,0.0431623,0.0691188,0.00428042,138.001,0,0.0302463
2.35352,0.137208,0.0537267,0.0675289,0.00415614,113.37,0,0.0279183
2.36328,0.15041,0.0651036,0.0659389,0.00403072,88.7378,0,0.0255902
2.37305,0.163611,0.0769563,0.0643489,0.00385544,64.106,0,0.0232621
2.38281,0.176813,0.0888495,0.062759,0.00369867,39.4742,0,0.020934
2.39258,0.190014,0.1004,0.061169,0.00356458,14.8424,0,0.018606
2.40234,0.194118,0.111214,0.0586213,0.00345352,-2.34524,-3.46945e-19,0.0157456
2.41211,0.198223,0.120987,0.0560736,0.00339337,-19.5329,-6.93889e-19,0.0128852
2.42187,0.202327,0.12949,0.0535259,0.00330937,-36.7205,-1.04083e-18,0.0100248
2.43164,0.206432,0.136537,0.0509782,0.00323479,-53.9081,-1.38778e-18,0.00716444
2.44141,0.210536,0.142098,0.0484305,0.00314341,-71.0957,-1.73472e-18,0.00430405
2.45117,0.200453,0.146123,0.044115,0.00305112,-95.1606,-4.16334e-18,0.00374478
2.46094,0.190369,0.148686,0.0397994,0.00295796,-119.225,-6.59195e-18,0.00318551
2.4707,0.180285,0.149865,0.0354839,0.00284854,-143.29,-9.02056e-18,0.00262624
2.48047,0.170202,0.149689,0.0311683,0.00275739,-167.355,-1.14492e-17,0.00206697
2.49023,0.160118,0.148196,0.0268527,0.00268409,-191.42,-1.38778e-17,0.00150769
2.5,0.142732,0.145401,0.0194394,0.00262418,-213.351,-1.11022e-17,0.00654693
2.50977,0.125345,0.141353,0.012026,0.00256289,-235.282,-8.32667e-18,0.0115862
2.51953,0.107959,0.136157,0.00461262,0.00249744,-257.212,-5.55112e-18,0.0166254
2.5293,0.0905723,0.12995,-0.00280076,0.00240844,-279.143,-2.77556e-18,0.0216646
2.53906,0.0731858,0.122958,-0.0102141,0.00231896,-301.074,0,0.0267039
2.54883,0.0605349,0.11535,-0.0152612,0.00223799,-309.977,-5.55112e-18,0.0349726
2.55859,0.0478839,0.107338,-0.0203083,0.00217195,-318.88,-1.11022e-17,0.0432412
2.56836,0.035233,0.0991006,-0.0253553,0.00213396,-327.783,-1.66533e-17,0.0515099
2.57812,0.022582,0.0907553,-0.0304024,0.00208412,-336.686,-2.22045e-17,0.0597786
2.58789,0.00993105,0.0824326,-0.0354495,0.00202207,-345.589,-2.77556e-17,0.0680473
2.59766,-0.000416513,0.0742047,-0.0381323,0.00194912,-334.049,-1.94289e-17,0.0744245
2.60742,-0.0107641,0.0661756,-0.0408151,0.00188716,-322.51,-1.11022e-17,0.0808017
2.61719,-0.0211116,0.0584211,-0.0434979,0.00183771,-310.97,-2.77556e-18,0.0871789
2.62695,-0.0314592,0.0510495,-0.0461807,0.0018143,-299.43,5.55112e-18,0.0935562
2.63672,-0.0418068,0.0441761,-0.0488635,0.00177545,-287.891,1.38778e-17,0.0999334
2.64648,-0.0495589,0.0378553,-0.0474094,0.00173959,-253.146,8.32667e-18,0.0995111
2.65625,-0.057311,0.0321455,-0.0459554,0.00170848,-218.402,2.77556e-18,0.0990889
2.66602,-0.0650632,0.0270592,-0.0445013,0.0016597,-183.657,-2.77556e-18,0.0986667
2.67578,-0.0728153,0.0225808,-0.0430473,0.00164136,-148.913,-8.32667e-18,0.0982445
2.68555,-0.0805674,0.0186504,-0.0415932,0.00160872,-114.168,-1.38778e-17,0.0978223
2.69531,-0.0805674,0.0153346,-0.0337453,0.00158481,-86.8434,-1.11022e-17,0.0912575
2.70508,-0.0805674,0.0124966,-0.0258973,0.00156313,-59.5185,-8.32667e-18,0.0846927
2.71484,-0.0805674,0.0103054,-0.0180494,0.00153448,-32.1936,-5.55112e-18,0.0781279
2.72461,-0.0805674,0.00872145,-0.0102014,0.0014799,-4.86869,-2.77556e-18,0.0715631
2.73437,-0.0805674,0.00761435,-0.00235346,0.00143238,22.4562,0,0.0649983
2.74414,-0.0781385,0.00692259,0.00463477,0.0013986,29.6781,-1.38778e-18,0.0583122
2.75391,-0.0757095,0.00659452,0.011623,0.00138237,36.9,-2.77556e-18,0.0516261
2.76367,-0.0732806,0.00645562,0.0186112,0.00140672,44.1218,-4.16334e-18,0.0449401
2.77344,-0.0708517,0.00645832,0.0255995,0.00147946,51.3437,-5.55112e-18,0.038254
2.7832,-0.0684227,0.00652576,0.0325877,0.00163125,58.5655,-6.93889e-18,0.0315679
2.79297,-0.0556358,0.00657908,0.0384291,0.00187395,67.1487,-5.55112e-18,0.0257655
2.80273,-0.0428489,0.00664037,0.0442704,0.00220863,75.7319,-4.16334e-18,0.019963
2.8125,-0.0300619,0.00670995,0.0501117,0.00266707,84.3152,-2.77556e-18,0.0141606
2.82227,-0.017275,0.00670576,0.0559531,0.00327097,92.8984,-1.38778e-18,0.00835817
2.83203,-0.00448806,0.00667655,0.0617944,0.00408372,101.482,0,0.00255574
2.8418,0.0102581,0.00663372,0.0720377,0.00517072,104.922,1.38778e-18,-0.00408355
2.85156,0.0250043,0.00655339,0.082281,0.00662511,108.363,2.77556e-18,-0.0107228
2.86133,0.0397504,0.00655181,0.0925243,0.00854549,111.803,4.16334e-18,-0.0173621
2.87109,0.0544966,0.00663158,0.102768,0.0111137,115.244,5.55112e-18,-0.0240014
2.88086,0.0692428,0.00674517,0.113011,0.0143809,118.685,6.93889e-18,-0.0306407
2.89062,0.0719224,0.00685471,0.124085,0.0184949,109.009,5.55112e-18,-0.0353607
2.90039,0.0746019,0.00692221,0.135158,0.023497,99.3331,4.16334e-18,-0.0400807
2.91016,0.0772815,0.00686326,0.146232,0.0294603,89.6574,2.77556e-18,-0.0448007
2.91992,0.0799611,0.00673852,0.157306,0.0363327,79.9817,1.38778e-18,-0.0495207
2.92969,0.0826407,0.0066121,0.16838,0.0440737,70.306,0,-0.0542407
2.93945,0.0778581,0.00645683,0.174479,0.0525853,57.8248,0,-0.0541087
2.94922,0.0730755,0.00633583,0.180579,0.0616472,45.3437,0,-0.0539766
2.95898,0.0682929,0.00620895,0.186678,0.0710614,32.8626,0,-0.0538446
2.96875,0.0635104,0.00602147,0.192778,0.0805569,20.3814,0,-0.0537126
2.97852,0.0587278,0.00581408,0.198877,0.0898496,7.90028,0,-0.0535805
2.98828,0.0555134,0.0056003,0.193425,0.0986981,-12.889,-6.93889e-19,-0.0470303
2.99805,0.052299,0.00537223,0.187972,0.106879,-33.6783,-1.38778e-18,-0.04048
3.00781,0.0490845,0.0051227,0.182519,0.1142,-54.4675,-2.08167e-18,-0.0339298
3.01758,0.0458701,0.00485648,0.177066,0.12054,-75.2568,-2.77556e-18,-0.0273795
3.02734,0.0426557,0.00458098,0.171613,0.125791,-96.0461,-3.46945e-18,-0.0208293
3.03711,0.0366083,0.00427731,0.154652,0.129951,-108.892,-1.38778e-18,-0.0112529
3.04687,0.030561,0.0039571,0.137691,0.133029,-121.738,6.93889e-19,-0.0016766
3.05664,0.0245136,0.00366064,0.120729,0.135031,-134.583,2.77556e-18,0.00789973
3.06641,0.0184662,0.00339038,0.103768,0.135982,-147.429,4.85723e-18,0.0174761
3.07617,0.0124188,0.00311394,0.0868065,0.135901,-160.275,6.93889e-18,0.0270524
3.08594,0.00636039,0.00282747,0.0723489,0.134877,-146.112,5.55112e-18,0.0316337
3.0957,0.000301937,0.00253034,0.0578914,0.132916,-131.949,4.16334e-18,0.0362151
3.10547,-0.00575652,0.00221227,0.0434338,0.130107,-117.786,2.77556e-18,0.0407964
3.11523,-0.011815,0.00191423,0.0289762,0.126504,-103.623,1.38778e-18,0.0453777
3.125,-0.0178734,0.00164769,0.0145187,0.122207,-89.4599,0,0.0499591
3.13477,-0.022254,0.00139679,0.00690823,0.117312,-72.0544,0,0.0502591
3.14453,-0.0266346,0.00117205,-0.000702216,0.111908,-54.6489,0,0.0505591
3.1543,-0.0310152,0.000955635,-0.00831266,0.106119,-37.2435,0,0.0508591
3.16406,-0.0353958,0.000712119,-0.0159231,0.100042,-19.838,0,0.0511591
3.17383,-0.0397764,0.000490371,-0.0235336,0.0937586,-2.43246,0,0.0514592
3.18359,-0.0446893,0.000272227,-0.0307325,0.0873323,14.2004,1.38778e-18,0.052786
3.19336,-0.0496023,9.47461e-05,-0.0379314,0.080818,30.8334,2.77556e-18,0.0541128
3.20312,-0.0545153,-6.45117e-05,-0.0451304,0.0742953,47.4663,4.16334e-18,0.0554396
3.21289,-0.0594283,-0.000192275,-0.0523293,0.0678227,64.0992,5.55112e-18,0.0567664
3.22266,-0.0643413,-0.000345322,-0.0595282,0.0614476,80.7321,6.93889e-18,0.0580932
3.23242,-0.0606881,-0.000468867,-0.0628131,0.0552649,107.035,8.32667e-18,0.059697
3.24219,-0.0570349,-0.000590479,-0.066098,0.0493201,133.338,9.71445e-18,0.0613009
3.25195,-0.0533817,-0.000688711,-0.0693829,0.0436754,159.642,1.11022e-17,0.0629048
3.26172,-0.0497286,-0.000781758,-0.0726678,0.0383291,185.945,1.249e-17,0.0645086
3.27148,-0.0460754,-0.000838477,-0.0759527,0.0333479,212.248,1.38778e-17,0.0661125
3.28125,-0.035876,-0.00089502,-0.0731963,0.0287206,232.454,1.11022e-17,0.0676484
3.29102,-0.0256767,-0.000932725,-0.07044,0.0245182,252.661,8.32667e-18,0.0691843
3.30078,-0.0154773,-0.000971953,-0.0676836,0.0207062,272.868,5.55112e-18,0.0707202
3.31055,-0.00527796,-0.000977754,-0.0649272,0.017369,293.074,2.77556e-18,0.0722561
3.32031,0.0049214,-0.00095291,-0.0621709,0.0144826,313.281,0,0.073792
3.33008,0.012206,-0.000899912,-0.05388,0.0120223,323.297,-5.55112e-18,0.0730117
3.33984,0.0194905,-0.000787178,-0.0455891,0.0100569,333.313,-1.11022e-17,0.0722314
3.34961,0.0267751,-0.000623262,-0.0372982,0.00843357,343.329,-1.66533e-17,0.0714512
3.35937,0.0340596,-0.00036627,-0.0290073,0.00717932,353.345,-2.22045e-17,0.0706709
3.36914,0.0413442,2.72461e-06,-0.0207164,0.00621867,363.362,-2.77556e-17,0.0698906
3.37891,0.0509735,0.000545156,-0.00477589,0.00551238,353.472,-2.08167e-17,0.0637283
3.38867,0.0606028,0.0013002,0.0111646,0.00505717,343.582,-1.38778e-17,0.057566
3.39844,0.0702321,0.00233437,0.0271051,0.00478515,333.692,-6.93889e-18,0.0514037
3.4082,0.0798615,0.00369545,0.0430456,0.00463992,323.802,-8.19676e-31,0.0452414
3.41797,0.0894908,0.00552287,0.0589861,0.00460635,313.912,6.93889e-18,0.0390791
3.42773,0.100811,0.00789384,0.0695542,0.0046541,274.856,6.245e-18,0.0342633
3.4375,0.112131,0.0108228,0.0801223,0.00479487,235.799,5.55112e-18,0.0294474
3.44727,0.123452,0.0144556,0.0906904,0.00494467,196.743,4.85723e-18,0.0246315
3.45703,0.134772,0.0189312,0.101258,0.0051578,157.686,4.16334e-18,0.0198156
3.4668,0.146092,0.024187,0.111827,0.00543542,118.63,3.46945e-18,0.0149998
3.47656,0.154745,0.0303546,0.107501,0.00573325,84.6923,2.77556e-18,0.0151023
3.48633,0.163398,0.0373211,0.103176,0.00602666,50.7547,2.08167e-18,0.0152048
3.49609,0.172051,0.0451037,0.0988506,0.00631324,16.817,1.38778e-18,0.0153073
3.50586,0.180704,0.0535483,0.0945253,0.00655682,-17.1206,6.93889e-19,0.0154098
3.51562,0.189357,0.0624969,0.0902,0.00668977,-51.0582,0,0.0155123
3.52539,0.193831,0.0717476,0.0817157,0.00675542,-71.5714,-1.38778e-18,0.0158009
3.53516,0.198306,0.0810604,0.0732314,0.00674452,-92.0846,-2.77556e-18,0.0160894
3.54492,0.20278,0.09018,0.0647472,0.0065954,-112.598,-4.16334e-18,0.0163779
3.55469,0.207255,0.0988383,0.0562629,0.00635139,-133.111,-5.55112e-18,0.0166664
3.56445,0.211729,0.106809,0.0477786,0.00603387,-153.624,-6.93889e-18,0.0169549
3.57422,0.200496,0.113887,0.0383757,0.00559327,-178.123,-2.77556e-18,0.0180299
3.58398,0.189263,0.119937,0.0289729,0.00510393,-202.621,1.38778e-18,0.0191049
3.59375,0.17803,0.12484,0.01957,0.00458555,-227.119,5.55112e-18,0.0201799
3.60352,0.166796,0.128566,0.0101672,0.00400485,-251.618,9.71445e-18,0.021255
3.61328,0.155563,0.131096,0.000764305,0.00338165,-276.116,1.38778e-17,0.02233
3.62305,0.13397,0.132487,-0.00942533,0.00271869,-287.197,1.38778e-17,0.0257007
3.63281,0.112377,0.132778,-0.019615,0.00206382,-298.277,1.38778e-17,0.0290715
3.64258,0.0907842,0.132036,-0.0298046,0.00138261,-309.358,1.38778e-17,0.0324423
3.65234,0.0691912,0.130328,-0.0399942,0.000724775,-320.438,1.38778e-17,0.0358131
3.66211,0.0475982,0.127706,-0.0501839,9.41016e-05,-331.519,1.38778e-17,0.0391839
3.67188,0.0341238,0.124226,-0.0546466,-0.000492334,-330.717,8.32667e-18,0.0445201
3.68164,0.0206493,0.119971,-0.0591092,-0.00100743,-329.916,2.77556e-18,0.0498563
3.69141,0.00717484,0.115024,-0.0635719,-0.00144967,-329.114,-2.77556e-18,0.0551924
3.70117,-0.00629962,0.109475,-0.0680346,-0.00182593,-328.313,-8.32667e-18,0.0605286
3.71094,-0.0197741,0.103434,-0.0724973,-0.00212282,-327.511,-1.38778e-17,0.0658648
3.7207,-0.0291733,0.0970245,-0.0740514,-0.00236335,-315.989,-1.38778e-17,0.0723473
3.73047,-0.0385724,0.0903776,-0.0756055,-0.00250831,-304.468,-1.38778e-17,0.0788298
3.74023,-0.0479716,0.0836387,-0.0771596,-0.00257968,-292.946,-1.38778e-17,0.0853123
3.75,-0.0573708,0.0769121,-0.0787137,-0.00257183,-281.425,-1.38778e-17,0.0917947
3.75977,-0.06677,0.0703301,-0.0802678,-0.00245689,-269.903,-1.38778e-17,0.0982772
3.76953,-0.0695295,0.0639565,-0.0766141,-0.00227417,-226.569,-1.11022e-17,0.0986836
3.7793,-0.072289,0.0578583,-0.0729605,-0.00203098,-183.235,-8.32667e-18,0.09909
3.78906,-0.0750484,0.0520781,-0.0693068,-0.0017325,-139.9,-5.55112e-18,0.0994964
3.79883,-0.0778079,0.0466586,-0.0656531,-0.0013754,-96.5659,-2.77556e-18,0.0999028
3.80859,-0.0805674,0.0416113,-0.0619994,-0.000985225,-53.2315,0,0.100309
3.81836,-0.0792641,0.0369642,-0.0483557,-0.000561768,-16.4155,-1.38778e-18,0.0926925
3.82812,-0.0779608,0.0327563,-0.034712,-0.00010125,20.4006,-2.77556e-18,0.0850759
3.83789,-0.0766575,0.028969,-0.0210683,0.000373975,57.2166,-4.16334e-18,0.0774592
3.84766,-0.0753543,0.0256017,-0.00742463,0.000854795,94.0326,-5.55112e-18,0.0698426
3.85742,-0.074051,0.0226709,0.00621906,0.00135372,130.849,-6.93889e-18,0.062226
3.86719,-0.0668434,0.0200891,0.0190118,0.00183439,133.1,-6.93889e-18,0.0538209
3.87695,-0.0596359,0.0178603,0.0318046,0.00230877,135.352,-6.93889e-18,0.0454158
3.88672,-0.0524284,0.0159978,0.0445974,0.00277119,137.604,-6.93889e-18,0.0370107
3.89648,-0.0452209,0.0143544,0.0573902,0.00322611,139.856,-6.93889e-18,0.0286056
3.90625,-0.0380133,0.0130718,0.070183,0.00365622,142.108,-6.93889e-18,0.0202005
3.91602,-0.0258667,0.0119917,0.0798673,0.00409037,141.099,-8.32667e-18,0.0122505
3.92578,-0.0137201,0.0110849,0.0895516,0.00452772,140.091,-9.71445e-18,0.00430049
3.93555,-0.00157348,0.0104021,0.0992359,0.00498615,139.082,-1.11022e-17,-0.00364952
3.94531,0.0105731,0.00985207,0.10892,0.00550436,138.074,-1.249e-17,-0.0115995
3.95508,0.0227198,0.00930973,0.118604,0.00607353,137.065,-1.38778e-17,-0.0195495
3.96484,0.0403014,0.00885554,0.128192,0.00674549,126.554,-1.249e-17,-0.0265319
3.97461,0.0578829,0.00842865,0.137779,0.00764039,116.042,-1.11022e-17,-0.0335142
3.98438,0.0754645,0.00805462,0.147367,0.00869367,105.53,-9.71445e-18,-0.0404965
3.99414,0.0930461,0.00769213,0.156954,0.0100668,95.0186,-8.32667e-18,-0.0474788
4.00391,0.110628,0.00733731,0.166541,0.0117456,84.5069,-6.93889e-18,-0.0544611
4.01367,0.113842,0.00704637,0.169769,0.0139052,62.6895,-5.55112e-18,-0.0572943
4.02344,0.117057,0.00678489,0.172996,0.0165168,40.872,-4.16334e-18,-0.0601275
4.0332,0.120272,0.00652626,0.176224,0.0196838,19.0545,-2.77556e-18,-0.0629607
4.04297,0.123487,0.00628605,0.179452,0.0234784,-2.763,-1.38778e-18,-0.0657939
4.05273,0.126701,0.00597334,0.182679,0.0278992,-24.5805,0,-0.068627
4.0625,0.117963,0.00562187,0.182911,0.033006,-35.852,0,-0.0682978
4.07227,0.109225,0.00526837,0.183143,0.0387522,-47.1234,0,-0.0679685
4.08203,0.100486,0.00491159,0.183374,0.0451126,-58.3949,0,-0.0676392
4.0918,0.0917479,0.00452165,0.183606,0.0519839,-69.6664,0,-0.0673099
4.10156,0.0830095,0.00415046,0.183838,0.0592665,-80.9378,0,-0.0669807
4.11133,0.0733054,0.00379359,0.177509,0.066816,-100.479,4.16334e-18,-0.0599311
4.12109,0.0636013,0.00344757,0.171181,0.0744676,-120.021,8.32667e-18,-0.0528816
4.13086,0.0538972,0.00312703,0.164852,0.0820619,-139.563,1.249e-17,-0.045832
4.14062,0.0441931,0.00284467,0.158523,0.0893902,-159.104,1.66533e-17,-0.0387824
4.15039,0.034489,0.00260464,0.152195,0.096286,-178.646,2.08167e-17,-0.0317329
4.16016,0.0204048,0.00241573,0.131169,0.102597,-190.22,1.80411e-17,-0.0178304
4.16992,0.00632064,0.00226963,0.110143,0.108218,-201.794,1.52656e-17,-0.00392784
4.17969,-0.00776354,0.00216595,0.0891171,0.113025,-213.368,1.249e-17,0.00997468
4.18945,-0.0218477,0.00209232,0.0680913,0.116961,-224.942,9.71445e-18,0.0238772
4.19922,-0.0359319,0.0020509,0.0470654,0.119977,-236.516,6.93889e-18,0.0377797
4.20898,-0.0444405,0.00204231,0.0293001,0.122088,-210.956,5.55112e-18,0.0466745
4.21875,-0.052949,0.00209587,0.0115349,0.12327,-185.396,4.16334e-18,0.0555693
4.22852,-0.0614576,0.00218537,-0.00623034,0.123541,-159.835,2.77556e-18,0.064464
4.23828,-0.0699661,0.00231712,-0.0239956,0.122947,-134.275,1.38778e-18,0.0733588
4.24805,-0.0784747,0.00247854,-0.0417608,0.121537,-108.715,0,0.0822536
4.25781,-0.0788932,0.00265368,-0.0479524,0.119331,-78.8118,0,0.083815
4.26758,-0.0793118,0.00281458,-0.054144,0.116375,-48.9088,0,0.0853765
4.27734,-0.0797303,0.00294164,-0.0603355,0.112764,-19.0057,0,0.086938
4.28711,-0.0801489,0.00304594,-0.0665271,0.108557,10.8973,0,0.0884994
4.29687,-0.0805674,0.00307257,-0.0727187,0.10385,40.8004,0,0.0900609
4.30664,-0.0805674,0.00306111,-0.0756276,0.0987221,72.0976,-2.77556e-18,0.0893018
4.31641,-0.0805674,0.00296936,-0.0785365,0.093294,103.395,-5.55112e-18,0.0885428
4.32617,-0.0805674,0.00281443,-0.0814453,0.0876577,134.692,-8.32667e-18,0.0877838
4.33594,-0.0805674,0.00259055,-0.0843542,0.0818905,165.989,-1.11022e-17,0.0870248
4.3457,-0.0805674,0.00231035,-0.0872631,0.0760942,197.286,-1.38778e-17,0.0862658
4.35547,-0.0744588,0.00195554,-0.0843885,0.0703315,231.433,-1.38778e-17,0.0821763
4.36523,-0.0683501,0.001553,-0.0815139,0.0646649,265.581,-1.38778e-17,0.0780868
4.375,-0.0622415,0.00113886,-0.0786393,0.0591579,299.728,-1.38778e-17,0.0739973
4.38477,-0.0561328,0.000687773,-0.0757647,0.0538626,333.875,-1.38778e-17,0.0699079
4.39453,-0.0500242,0.000257432,-0.0728902,0.0488031,368.022,-1.38778e-17,0.0658184
4.4043,-0.0322983,-0.00014502,-0.0633515,0.044044,368.666,-6.93889e-18,0.0621824
4.41406,-0.0145723,-0.000496553,-0.0538129,0.0396043,369.309,2.52682e-31,0.0585464
4.42383,0.00315362,-0.000778975,-0.0442742,0.0355214,369.953,6.93889e-18,0.0549105
4.43359,0.0208796,-0.00099249,-0.0347355,0.0318269,370.596,1.38778e-17,0.0512745
4.44336,0.0386055,-0.00110186,-0.0251969,0.0285079,371.239,2.08167e-17,0.0476385
4.45312,0.0505984,-0.00111305,-0.0168907,0.025551,371.239,1.94289e-17,0.045392
4.46289,0.0625913,-0.00101988,-0.00858448,0.0229855,371.239,1.80411e-17,0.0431454
4.47266,0.0745841,-0.000799014,-0.000278273,0.0207562,371.239,1.66533e-17,0.0408988
4.48242,0.086577,-0.000436992,0.00802794,0.0188472,371.239,1.52656e-17,0.0386523
4.49219,0.0985699,5.28809e-05,0.0163341,0.0172311,371.239,1.38778e-17,0.0364057
4.50195,0.113233,0.00068209,0.0324889,0.015912,361.405,1.11022e-17,0.0304933
4.51172,0.127896,0.00149104,0.0486436,0.0148241,351.571,8.32667e-18,0.024581
4.52148,0.142559,0.00245361,0.0647983,0.0138966,341.736,5.55112e-18,0.0186686
4.53125,0.157221,0.00362162,0.0809531,0.0131626,331.902,2.77556e-18,0.0127562
4.54102,0.171884,0.00501899,0.0971078,0.0125336,322.068,0,0.00684382
4.55078,0.179633,0.00668988,0.108294,0.0119685,266.698,3.46945e-19,0.00360062
4.56055,0.187381,0.00871644,0.11948,0.0115026,211.328,6.93889e-19,0.000357429
4.57031,0.195129,0.011032,0.130665,0.0110387,155.958,1.04083e-18,-0.00288576
4.58008,0.202877,0.0137848,0.141851,0.0105798,100.588,1.38778e-18,-0.00612896
4.58984,0.210626,0.0170791,0.153037,0.0101591,45.2181,1.73472e-18,-0.00937215
4.59961,0.206204,0.020797,0.145488,0.0097575,-0.380678,5.55112e-18,-0.0061425
4.60937,0.201782,0.0251293,0.137939,0.00935467,-45.9795,9.36751e-18,-0.00291284
4.61914,0.19736,0.0300288,0.13039,0.00898866,-91.5783,1.31839e-17,0.00031681
4.62891,0.192939,0.0355091,0.12284,0.0086165,-137.177,1.70003e-17,0.00354646
4.63867,0.188517,0.0415657,0.115291,0.00832233,-182.776,2.08167e-17,0.00677612
4.64844,0.186514,0.0481052,0.101677,0.0079856,-205.986,1.66533e-17,0.0112338
4.6582,0.184512,0.0550842,0.0880625,0.00769154,-229.196,1.249e-17,0.0156915
4.66797,0.182509,0.0623422,0.0744482,0.00740326,-252.406,8.32667e-18,0.0201491
4.67773,0.180507,0.0697767,0.060834,0.00713142,-275.615,4.16334e-18,0.0246068
4.6875,0.178504,0.0771854,0.0472197,0.00690949,-298.825,0,0.0290645
4.69727,0.164206,0.0844271,0.0297671,0.00668754,-313.308,5.55112e-18,0.0351892
4.70703,0.149909,0.0913088,0.0123145,0.00644997,-327.791,1.11022e-17,0.0413139
4.7168,0.135611,0.0976618,-0.00513816,0.00623783,-342.274,1.66533e-17,0.0474386
4.72656,0.121313,0.103328,-0.0225908,0.00600926,-356.756,2.22045e-17,0.0535633
4.73633,0.107016,0.108195,-0.0400434,0.00575268,-371.239,2.77556e-17,0.059688
4.74609,0.0803887,0.112192,-0.0494873,0.00552876,-371.239,2.22045e-17,0.0641927
4.75586,0.0537617,0.115242,-0.0589313,0.00526887,-371.239,1.66533e-17,0.0686974
4.76562,0.0271348,0.11735,-0.0683752,0.0049945,-371.239,1.11022e-17,0.0732021
4.77539,0.000507832,0.118538,-0.0778191,0.00471316,-371.239,5.55112e-18,0.0777068
4.78516,-0.0261191,0.118811,-0.0872631,0.00443221,-371.239,0,0.0822115
4.79492,-0.0370088,0.11824,-0.0872631,0.00413728,-347.304,0,0.0833584
4.80469,-0.0478984,0.116885,-0.0872631,0.00383496,-323.368,0,0.0845053
4.81445,-0.0587881,0.114799,-0.0872631,0.00353692,-299.433,0,0.0856522
4.82422,-0.0696778,0.112059,-0.0872631,0.00326004,-275.497,0,0.0867991
4.83398,-0.0805674,0.108695,-0.0872631,0.00300419,-251.562,0,0.087946
4.84375,-0.0805674,0.104807,-0.0872631,0.00279047,-235.628,0,0.0915888
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-219.694,0,0.0952315
4.86328,-0.0805674,0.0957002,-0.0872631,0.00244456,-203.76,0,0.0988743
4.87305,-0.0805674,0.0906535,-0.0872631,0.00230681,-187.826,0,0.102517
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-171.892,0,0.10616
4.89258,-0.0805674,0.0800138,-0.0855013,0.00206994,-124.073,0,0.105182
4.90234,-0.0805674,0.0745905,-0.0837395,0.00194982,-76.2527,0,0.104204
4.91211,-0.0805674,0.0692378,-0.0819777,0.00181562,-28.4328,0,0.103227
4.92187,-0.0805674,0.0639771,-0.0802159,0.001658,19.387,0,0.102249
4.93164,-0.0805674,0.0588965,-0.0784541,0.0014751,67.2069,0,0.101271
4.94141,-0.0748573,0.0539982,-0.0552528,0.0012682,106.547,-2.77556e-18,0.0911296
4.95117,-0.0691473,0.0493664,-0.0320514,0.0010248,145.887,-5.55112e-18,0.0809882
4.96094,-0.0634372,0.0449752,-0.00885003,0.000781992,185.227,-8.32667e-18,0.0708467
4.9707,-0.0577271,0.0408724,0.0143513,0.000535078,224.566,-1.11022e-17,0.0607053
4.98047,-0.052017,0.0370541,0.0375527,0.000287725,263.906,-1.38778e-17,0.0505639
4.99023,-0.0387033,0.0335469,0.0567086,4.90137e-05,257.775,-1.11022e-17,0.040352
5,-0.0253897,0.0303481,0.0758644,-0.000141035,251.643,-8.32667e-18,0.0301401
5.00977,-0.012076,0.0274759,0.0950203,-0.000302139,245.511,-5.55112e-18,0.0199282
5.01953,0.00123766,0.0249136,0.114176,-0.00040333,239.379,-2.77556e-18,0.00971625
5.0293,0.0145513,0.0226419,0.133332,-0.000436875,233.247,0,-0.000495668
5.03906,0.0272817,0.0206326,0.147711,-0.000417246,223.893,-1.38778e-18,-0.0113535
5.04883,0.040012,0.0188375,0.16209,-0.000323203,214.539,-2.77556e-18,-0.0222114
5.05859,0.0527423,0.0172783,0.176469,-0.000172998,205.185,-4.16334e-18,-0.0330693
5.06836,0.0654726,0.0157928,0.190848,7.03418e-05,195.831,-5.55112e-18,-0.0439271
5.07812,0.0782029,0.0145485,0.205227,0.000393838,186.477,-6.93889e-18,-0.054785
5.08789,0.0966188,0.0133449,0.213102,0.000804463,154.22,-5.55112e-18,-0.0631392
5.09766,0.115035,0.0121991,0.220977,0.00131924,121.963,-4.16334e-18,-0.0714934
5.10742,0.133451,0.0111947,0.228852,0.00195768,89.7053,-2.77556e-18,-0.0798476
5.11719,0.151866,0.010214,0.236727,0.0027646,57.4482,-1.38778e-18,-0.0882019
5.12695,0.170282,0.00921952,0.244601,0.00376646,25.191,0,-0.0965561
5.13672,0.168847,0.00828483,0.240166,0.00499462,-17.4532,5.55112e-18,-0.094539
5.14648,0.167411,0.00741018,0.235731,0.00651299,-60.0974,1.11022e-17,-0.092522
5.15625,0.165976,0.00660179,0.231296,0.00833291,-102.742,1.66533e-17,-0.0905049
5.16602,0.164541,0.00580644,0.226861,0.0105603,-145.386,2.22045e-17,-0.0884879
5.17578,0.163105,0.00507287,0.222425,0.0131954,-188.03,2.77556e-17,-0.0864708
5.18555,0.14977,0.00443153,0.209563,0.016338,-194.277,2.22045e-17,-0.0819887
5.19531,0.136434,0.00388365,0.1967,0.020013,-200.525,1.66533e-17,-0.0775065
5.20508,0.123099,0.00340854,0.183837,0.0242548,-206.772,1.11022e-17,-0.0730244
5.21484,0.109763,0.00299496,0.170974,0.0290271,-213.02,5.55112e-18,-0.0685422
5.22461,0.0964276,0.00266139,0.158112,0.0343612,-219.267,0,-0.0640601
5.23437,0.0812187,0.0023635,0.147477,0.0402362,-233.233,1.38778e-18,-0.0561472
5.24414,0.0660098,0.00211365,0.136842,0.0465485,-247.198,2.77556e-18,-0.0482342
5.25391,0.0508009,0.00189082,0.126207,0.0532392,-261.164,4.16334e-18,-0.0403213
5.26367,0.035592,0.00171302,0.115572,0.060179,-275.129,5.55112e-18,-0.0324084
5.27344,0.0203831,0.00157406,0.104938,0.0672812,-289.095,6.93889e-18,-0.0244955
5.2832,0.000192989,0.00147946,0.0801206,0.0743492,-291.425,-1.13707e-30,-0.00824193
5.29297,-0.0199971,0.00143684,0.0553036,0.0812746,-293.755,-6.93889e-18,0.00801159
5.30273,-0.0401872,0.00142081,0.0304866,0.0878974,-296.085,-1.38778e-17,0.0242651
5.3125,-0.0603773,0.00145579,0.00566955,0.0940864,-298.416,-2.08167e-17,0.0405186
5.32227,-0.0805674,0.00151239,-0.0191475,0.0997112,-300.746,-2.77556e-17,0.0567721
5.33203,-0.0805674,0.0016079,-0.0327706,0.104676,-252.77,-2.22045e-17,0.0676896
5.3418,-0.0805674,0.00170748,-0.0463937,0.108879,-204.794,-1.66533e-17,0.078607
5.35156,-0.0805674,0.001853,-0.0600168,0.112274,-156.818,-1.11022e-17,0.0895244
5.36133,-0.0805674,0.00199772,-0.07364,0.114831,-108.842,-5.55112e-18,0.100442
5.37109,-0.0805674,0.00214811,-0.0872631,0.116513,-60.8665,0,0.111359
5.38086,-0.0805674,0.00231281,-0.0872631,0.11735,-22.1037,-5.55112e-18,0.114149
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,16.659,-1.11022e-17,0.116939
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,55.4218,-1.66533e-17,0.119728
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,94.1845,-2.22045e-17,0.122518
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,132.947,-2.77556e-17,0.125308
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,178.427,-2.22045e-17,0.123915
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,223.906,-1.66533e-17,0.122522
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,269.386,-1.11022e-17,0.121129
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,314.865,-5.55112e-18,0.119736
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,360.345,0,0.118344
5.47852,-0.0722856,0.00389575,-0.0814249,0.0874319,362.524,8.32667e-18,0.107891
5.48828,-0.0640037,0.00397893,-0.0755867,0.0821359,364.702,1.66533e-17,0.0974387
5.49805,-0.0557218,0.00405639,-0.0697485,0.0767744,366.881,2.498e-17,0.0869862
5.50781,-0.04744,0.00412673,-0.0639103,0.071425,369.06,3.33067e-17,0.0765338
5.51758,-0.0391581,0.0041794,-0.0580721,0.0661513,371.239,4.16334e-17,0.0660814
5.52734,-0.0108181,0.00418737,-0.0384178,0.061034,371.239,2.498e-17,0.056193
5.53711,0.0175219,0.00418784,-0.0187635,0.0560938,371.239,8.32667e-18,0.0463046
5.54688,0.045862,0.00417867,0.000890755,0.0514114,371.239,-8.32667e-18,0.0364162
5.55664,0.074202,0.00414686,0.020545,0.0470102,371.239,-2.498e-17,0.0265279
5.56641,0.102542,0.00408422,0.0401993,0.0429054,371.239,-4.16334e-17,0.0166395
5.57617,0.117443,0.00402249,0.0484484,0.0391296,371.239,-3.33067e-17,0.012282
5.58594,0.132344,0.00397805,0.0566975,0.0356841,371.239,-2.498e-17,0.00792442
5.5957,0.147245,0.00392288,0.0649466,0.0325926,371.239,-1.66533e-17,0.00356688
5.60547,0.162146,0.0039048,0.0731957,0.029845,371.239,-8.32667e-18,-0.000790654
5.61523,0.177047,0.00388652,0.0814448,0.0274085,371.239,0,-0.00514819
5.625,0.189311,0.00387557,0.095561,0.025296,352.861,-4.16334e-18,-0.0115377
5.63477,0.201574,0.00391529,0.109677,0.0234807,334.483,-8.32667e-18,-0.0179272
5.64453,0.213837,0.00400863,0.123793,0.0218846,316.104,-1.249e-17,-0.0243167
5.6543,0.2261,0.00419707,0.13791,0.0205134,297.726,-1.66533e-17,-0.0307062
5.66406,0.238363,0.00448459,0.152026,0.0193295,279.347,-2.08167e-17,-0.0370957
5.67383,0.238363,0.00493834,0.158037,0.0182903,202.743,-1.66533e-17,-0.0370601
5.68359,0.238363,0.00560575,0.164048,0.017345,126.139,-1.249e-17,-0.0370246
5.69336,0.238363,0.00652822,0.170059,0.0164824,49.5352,-8.32667e-18,-0.0369891
5.70312,0.238363,0.00775052,0.17607,0.0156872,-27.0689,-4.16334e-18,-0.0369536
5.71289,0.238363,0.00936296,0.182082,0.0149004,-103.673,0,-0.0369181
5.72266,0.23348,0.0113475,0.166542,0.0141396,-155.884,-2.77556e-18,-0.0295384
5.73242,0.228597,0.01374,0.151002,0.0133482,-208.096,-5.55112e-18,-0.0221588
5.74219,0.223714,0.0166934,0.135462,0.0125588,-260.307,-8.32667e-18,-0.0147791
5.75195,0.21883,0.0201166,0.119922,0.0117675,-312.519,-1.11022e-17,-0.00739944
5.76172,0.213947,0.0240808,0.104382,0.0109569,-364.73,-1.38778e-17,-1.97762e-05
5.77148,0.201106,0.0285855,0.0875134,0.0101534,-366.032,-1.38778e-17,0.00731086
5.78125,0.188264,0.0336136,0.0706447,0.00936158,-367.334,-1.38778e-17,0.0146415
5.79102,0.175423,0.0391218,0.053776,0.0085991,-368.636,-1.38778e-17,0.0219721
5.80078,0.162581,0.0450587,0.0369073,0.00784348,-369.937,-1.38778e-17,0.0293028
5.81055,0.14974,0.0513575,0.0200386,0.00716083,-371.239,-1.38778e-17,0.0366334
5.82031,0.128431,0.057896,-0.00142172,0.0065153,-371.239,-2.22045e-17,0.049909
5.83008,0.107122,0.0645739,-0.0228821,0.00590517,-371.239,-3.05311e-17,0.0631845
5.83984,0.0858127,0.0712594,-0.0443424,0.00536933,-371.239,-3.88578e-17,0.0764601
5.84961,0.0645036,0.0778084,-0.0658027,0.00488077,-371.239,-4.71845e-17,0.0897357
5.85937,0.0431946,0.0840875,-0.0872631,0.00442831,-371.239,-5.55112e-17,0.103011
5.86914,0.0184422,0.0899406,-0.0872631,0.00404045,-371.239,-4.44089e-17,0.111954
5.87891,-0.0063102,0.0952613,-0.0872631,0.00371537,-371.239,-3.33067e-17,0.120897
5.88867,-0.0310626,0.0999222,-0.0872631,0.00345123,-371.239,-2.22045e-17,0.129839
5.89844,-0.055815,0.10385,-0.0872631,0.00324478,-371.239,-1.11022e-17,0.138782
5.9082,-0.0805674,0.106983,-0.0872631,0.00309047,-371.239,0,0.147724
5.91797,-0.0805674,0.109278,-0.0872631,0.00299306,-322.177,0,0.143933
5.92773,-0.0805674,0.110726,-0.0872631,0.00294595,-273.114,0,0.140142
5.9375,-0.0805674,0.111324,-0.0872631,0.00296921,-224.052,0,0.136351
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-174.989,0,0.13256
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-125.926,0,0.128769
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-103.207,0,0.126724
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-80.4882,0,0.12468
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-57.7691,0,0.122635
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,-35.0499,0,0.12059
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,-12.3308,0,0.118546
6.01562,-0.0805674,0.0915801,-0.0848653,0.00402712,41.8949,-2.77556e-18,0.11242
6.02539,-0.0805674,0.0870337,-0.0824675,0.00415854,96.1205,-5.55112e-18,0.106294
6.03516,-0.0805674,0.0822538,-0.0800697,0.00428282,150.346,-8.32667e-18,0.100168
6.04492,-0.0805674,0.0773527,-0.0776719,0.00439356,204.572,-1.11022e-17,0.094042
6.05469,-0.0805674,0.0723904,-0.0752741,0.00447946,258.798,-1.38778e-17,0.087916
6.06445,-0.0633418,0.0674383,-0.0393854,0.00452057,281.286,-1.11022e-17,0.0728411
6.07422,-0.0461162,0.062587,-0.00349669,0.00452722,303.774,-8.32667e-18,0.0577662
6.08398,-0.0288906,0.0578792,0.032392,0.00450117,326.263,-5.55112e-18,0.0426913
6.09375,-0.0116649,0.0533567,0.0682808,0.00444727,348.751,-2.77556e-18,0.0276164
6.10352,0.00556068,0.0490687,0.104169,0.0043355,371.239,0,0.0125415
6.11328,0.0241682,0.0450367,0.126405,0.00419625,346.432,4.16334e-18,0.0025648
6.12305,0.0427757,0.0412715,0.14864,0.00401555,321.624,8.32667e-18,-0.00741186
6.13281,0.0613832,0.0378023,0.170875,0.00380827,296.817,1.249e-17,-0.0173885
6.14258,0.0799907,0.0345981,0.19311,0.00358854,272.009,1.66533e-17,-0.0273652
6.15234,0.0985983,0.031713,0.215345,0.00333606,247.201,2.08167e-17,-0.0373418
6.16211,0.109591,0.0290789,0.221196,0.00306161,233.739,1.38778e-17,-0.0487661
6.17187,0.120584,0.0267453,0.227047,0.00277819,220.276,6.93889e-18,-0.0601904
6.18164,0.131576,0.024661,0.232899,0.0025113,206.813,-2.52682e-31,-0.0716147
6.19141,0.142569,0.0228304,0.23875,0.00224748,193.35,-6.93889e-18,-0.083039
6.20117,0.153561,0.0211789,0.244601,0.00202611,179.887,-1.38778e-17,-0.0944633
6.21094,0.170522,0.0197718,0.244601,0.0018339,121.426,-1.11022e-17,-0.10385
6.2207,0.187482,0.0184387,0.244601,0.00172055,62.9644,-8.32667e-18,-0.113237
6.23047,0.204442,0.0173194,0.244601,0.0016979,4.50289,-5.55112e-18,-0.122624
6.24023,0.221403,0.0162147,0.244601,0.00178084,-53.9586,-2.77556e-18,-0.132011
6.25,0.238363,0.0152049,0.244601,0.00200637,-112.42,0,-0.141398
6.25977,0.223803,0.0143183,0.244601,0.00239643,-164.184,2.77556e-18,-0.132988
6.26953,0.209243,0.0133506,0.244601,0.00300337,-215.948,5.55112e-18,-0.124577
6.2793,0.194682,0.0125319,0.244601,0.00384952,-267.712,8.32667e-18,-0.116166
6.28906,0.180122,0.0117454,0.244601,0.00500432,-319.475,1.11022e-17,-0.107756
6.29883,0.165562,0.0109441,0.244601,0.00645732,-371.239,1.38778e-17,-0.0993453
6.30859,0.144079,0.0102115,0.218096,0.00829292,-371.239,2.08167e-17,-0.0882721
6.31836,0.122596,0.00961433,0.19159,0.0105439,-371.239,2.77556e-17,-0.077199
6.32812,0.101113,0.00901351,0.165085,0.0132196,-371.239,3.46945e-17,-0.0661258
6.33789,0.0796298,0.00847061,0.138579,0.0163671,-371.239,4.16334e-17,-0.0550526
6.34766,0.0581468,0.0080018,0.112074,0.0199702,-371.239,4.85723e-17,-0.0439794
6.35742,0.0414612,0.00763444,0.0943684,0.0240961,-371.239,3.60822e-17,-0.0332656
6.36719,0.0247756,0.00736646,0.0766628,0.0286858,-371.239,2.35922e-17,-0.0225517
6.37695,0.00808993,0.00710265,0.0589572,0.0337214,-371.239,1.11022e-17,-0.0118378
6.38672,-0.00859569,0.00688711,0.0412516,0.0391816,-371.239,-1.38778e-18,-0.00112387
6.39648,-0.0252813,0.00670717,0.023546,0.0449786,-371.239,-1.38778e-17,0.00959003
6.40625,-0.0363385,0.00654466,0.00138422,0.0510497,-365.787,-1.38778e-17,0.0275119
6.41602,-0.0473957,0.00642026,-0.0207776,0.057301,-360.335,-1.38778e-17,0.0454338
6.42578,-0.058453,0.00628983,-0.0429394,0.0636224,-354.883,-1.38778e-17,0.0633556
6.43555,-0.0695102,0.00610761,-0.0651013,0.0699076,-349.43,-1.38778e-17,0.0812775
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-343.978,-1.38778e-17,0.0991993
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-253.227,-1.11022e-17,0.107212
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-162.477,-8.32667e-18,0.115225
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,-71.7262,-5.55112e-18,0.123237
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,19.0244,-2.77556e-18,0.13125
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,109.775,0,0.139263
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,152.215,0,0.140101
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,194.656,0,0.140939
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,237.096,0,0.141777
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,279.536,0,0.142616
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,321.977,0,0.143454
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,331.829,1.11022e-17,0.141673
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,341.682,2.22045e-17,0.139892
6.57227,-0.0805674,0.00136415,-0.0872631,0.105882,351.534,3.33067e-17,0.138112
6.58203,-0.0805674,0.00103134,-0.0872631,0.103593,361.387,4.44089e-17,0.136331
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,371.239,5.55112e-17,0.13455
6.60156,-0.0640995,0.000500244,-0.0692635,0.0975021,371.239,3.88578e-17,0.11638
6.61133,-0.0476317,0.000301436,-0.0512639,0.0938453,371.239,2.22045e-17,0.0982106
6.62109,-0.0311638,0.000174141,-0.0332643,0.0898448,371.239,5.55112e-18,0.0800408
6.63086,-0.0146959,9.87891e-05,-0.0152646,0.0855734,371.239,-1.11022e-17,0.061871
6.64062,0.00177193,8.16504e-05,0.00273497,0.0810945,371.239,-2.77556e-17,0.0437011
6.65039,0.0432785,0.000116133,0.0346932,0.0764946,371.239,-2.77556e-17,0.0275629
6.66016,0.084785,0.000204873,0.0666514,0.0717973,371.239,-2.77556e-17,0.0114246
6.66992,0.126292,0.000318896,0.0986096,0.067096,371.239,-2.77556e-17,-0.0047136
6.67969,0.167798,0.000473848,0.130568,0.0624079,371.239,-2.77556e-17,-0.0208518
6.68945,0.209305,0.000657539,0.162526,0.0578107,371.239,-2.77556e-17,-0.0369901
6.69922,0.215116,0.000837539,0.166875,0.0533213,367.51,-1.66533e-17,-0.0414905
6.70898,0.220928,0.00104121,0.171224,0.0490092,363.78,-5.55112e-18,-0.0459909
6.71875,0.22674,0.00124937,0.175573,0.0448557,360.051,5.55112e-18,-0.0504913
6.72852,0.232551,0.00144105,0.179922,0.04096,356.321,1.66533e-17,-0.0549917
6.73828,0.238363,0.001627,0.184272,0.0372526,352.592,2.77556e-17,-0.0594922
6.74805,0.238363,0.00180721,0.194409,0.0338278,314.281,2.22045e-17,-0.0657732
6.75781,0.238363,0.00198442,0.204546,0.0306637,275.971,1.66533e-17,-0.0720542
6.76758,0.238363,0.00217468,0.214683,0.0277567,237.66,1.11022e-17,-0.0783352
6.77734,0.238363,0.00236771,0.22482,0.0251466,199.35,5.55112e-18,-0.0846163
6.78711,0.238363,0.00258929,0.234957,0.0227711,161.039,0,-0.0908973
6.79687,0.238363,0.00285354,0.227914,0.0206595,54.5834,-1.38778e-18,-0.0835662
6.80664,0.238363,0.00319983,0.220872,0.0187941,-51.8723,-2.77556e-18,-0.0762351
6.81641,0.238363,0.00365578,0.21383,0.0171408,-158.328,-4.16334e-18,-0.068904
6.82617,0.238363,0.00425159,0.206787,0.0156717,-264.784,-5.55112e-18,-0.0615729
6.83594,0.238363,0.00503909,0.199745,0.0143425,-371.239,-6.93889e-18,-0.0542418
6.8457,0.227624,0.00603437,0.165301,0.0131713,-371.239,1.13707e-30,-0.0382825
6.85547,0.216884,0.00733497,0.130857,0.0121117,-371.239,6.93889e-18,-0.0223232
6.86523,0.206145,0.00895336,0.0964137,0.0111617,-371.239,1.38778e-17,-0.00636397
6.875,0.195405,0.0108854,0.06197,0.010268,-371.239,2.08167e-17,0.0095953
6.88477,0.184666,0.0132402,0.0275263,0.00947156,-371.239,2.77556e-17,0.0255546
6.89453,0.162392,0.0160759,0.00990056,0.00872484,-371.239,2.22045e-17,0.0334726
6.9043,0.140119,0.0193154,-0.00772516,0.00804776,-371.239,1.66533e-17,0.0413907
6.91406,0.117845,0.0230761,-0.0253509,0.00742611,-371.239,1.11022e-17,0.0493088
6.92383,0.0955712,0.0272965,-0.0429766,0.00686338,-371.239,5.55112e-18,0.0572268
6.93359,0.0732975,0.03199,-0.0606023,0.00639996,-371.239,0,0.0651449
6.94336,0.0437661,0.0370958,-0.0659345,0.0059782,-371.239,5.55112e-18,0.0833381
6.95312,0.0142346,0.0425875,-0.0712666,0.00562011,-371.239,1.11022e-17,0.101531
6.96289,-0.0152968,0.0483841,-0.0765988,0.00535008,-371.239,1.66533e-17,0.119724
6.97266,-0.0448283,0.0544053,-0.0819309,0.00514403,-371.239,2.22045e-17,0.137917
6.98242,-0.0743598,0.0605342,-0.0872631,0.00496421,-371.239,2.77556e-17,0.156111
6.99219,-0.0756013,0.0666614,-0.0872631,0.00484813,-367.21,2.22045e-17,0.169522
7.00195,-0.0768428,0.072673,-0.0872631,0.00477712,-363.181,1.66533e-17,0.182934
7.01172,-0.0780844,0.0784554,-0.0872631,0.00473865,-359.152,1.11022e-17,0.196346
7.02148,-0.0793259,0.083874,-0.0872631,0.00469254,-355.123,5.55112e-18,0.209758
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-351.094,0,0.22317
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-252.706,0,0.212811
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-154.318,0,0.202452
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-55.9302,0,0.192094
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,42.4576,0,0.181735
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,140.845,0,0.171376
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,159.863,0,0.162498
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,178.881,0,0.153621
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,197.899,0,0.144743
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,216.916,0,0.135865
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,235.934,0,0.126988
7.13867,-0.0805674,0.09888,-0.0761062,0.00400852,262.995,0,0.112598
7.14844,-0.0805674,0.0959951,-0.0649492,0.00393457,290.056,0,0.0982077
7.1582,-0.0805674,0.0926604,-0.0537923,0.00388069,317.117,0,0.0838177
7.16797,-0.0805674,0.0889591,-0.0426354,0.00383812,344.178,0,0.0694277
7.17773,-0.0805674,0.0849476,-0.0314785,0.00382061,371.239,0,0.0550376
7.1875,-0.0356736,0.0806937,0.0223311,0.00381275,371.239,5.55112e-18,0.0313486
7.19727,0.00922014,0.0762557,0.0761407,0.00382148,371.239,1.11022e-17,0.00765962
7.20703,0.0541139,0.0717083,0.12995,0.00384079,371.239,1.66533e-17,-0.0160294
7.2168,0.0990077,0.0671166,0.18376,0.00385913,371.239,2.22045e-17,-0.0397184
7.22656,0.143901,0.0625342,0.23757,0.00389599,371.239,2.77556e-17,-0.0634074
7.23633,0.162794,0.0580237,0.238976,0.00393047,322.847,2.22045e-17,-0.0708431
7.24609,0.181686,0.0536375,0.240382,0.0039452,274.455,1.66533e-17,-0.0782788
7.25586,0.200578,0.049412,0.241789,0.00394216,226.064,1.11022e-17,-0.0857145
7.26562,0.219471,0.0453843,0.243195,0.00393179,177.672,5.55112e-18,-0.0931503
7.27539,0.238363,0.0415787,0.244601,0.00389396,129.28,0,-0.100586
7.28516,0.238363,0.0380221,0.244601,0.00384223,116.248,0,-0.109227
7.29492,0.238363,0.0347263,0.244601,0.00376298,103.217,0,-0.117869
7.30469,0.238363,0.0316863,0.244601,0.00365147,90.186,0,-0.12651
7.31445,0.238363,0.0288983,0.244601,0.00351955,77.1547,0,-0.135151
7.32422,0.238363,0.0264047,0.244601,0.00338563,64.1235,0,-0.143792
7.33398,0.238363,0.0241314,0.244601,0.00326687,-18.4014,1.11022e-17,-0.151642
7.34375,0.238363,0.0221387,0.244601,0.00314575,-100.926,2.22045e-17,-0.159492
7.35352,0.238363,0.0203428,0.244601,0.00305739,-183.451,3.33067e-17,-0.167342
7.36328,0.238363,0.0188073,0.244601,0.00300519,-265.976,4.44089e-17,-0.175192
7.37305,0.238363,0.0174248,0.244601,0.00302183,-348.501,5.55112e-17,-0.183041
7.38281,0.217577,0.0162511,0.243783,0.00314232,-353.049,4.996e-17,-0.164361
7.39258,0.19679,0.0152234,0.242964,0.00338109,-357.596,4.44089e-17,-0.14568
7.40234,0.176004,0.0142827,0.242146,0.00377273,-362.144,3.88578e-17,-0.126999
7.41211,0.155218,0.0135105,0.241327,0.0043268,-366.692,3.33067e-17,-0.108318
7.42188,0.134432,0.0127893,0.240509,0.0050804,-371.239,2.77556e-17,-0.0896373
7.43164,0.0963217,0.0121199,0.194443,0.00608561,-371.239,1.66533e-17,-0.0714369
7.44141,0.0582119,0.0115757,0.148378,0.00737411,-371.239,5.55112e-18,-0.0532365
7.45117,0.0201021,0.0110577,0.102313,0.0089378,-371.239,-5.55112e-18,-0.0350362
7.46094,-0.0180077,0.0105557,0.0562478,0.0108484,-371.239,-1.66533e-17,-0.0168358
7.4707,-0.0561175,0.0101458,0.0101826,0.0131164,-371.239,-2.77556e-17,0.00136455
7.48047,-0.0610075,0.00978521,-0.00930656,0.0157458,-371.239,-3.33067e-17,0.0162301
7.49023,-0.0658975,0.00944563,-0.0287957,0.0187522,-371.239,-3.88578e-17,0.0310956
7.5,-0.0707875,0.00911517,-0.0482848,0.0221409,-371.239,-4.44089e-17,0.0459611
7.50977,-0.0756774,0.00885439,-0.067774,0.0259238,-371.239,-4.996e-17,0.0608266
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-371.239,-5.55112e-17,0.0756921
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-366.337,-3.88578e-17,0.0974385
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-361.434,-2.22045e-17,0.119185
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-356.531,-5.55112e-18,0.140931
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-351.628,1.11022e-17,0.162678
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-346.726,2.77556e-17,0.184424
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,-203.133,2.77556e-17,0.182837
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,-59.5397,2.77556e-17,0.181249
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,84.0533,2.77556e-17,0.179662
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,227.646,2.77556e-17,0.178074
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,371.239,2.77556e-17,0.176487
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,371.239,2.22045e-17,0.168435
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,371.239,1.66533e-17,0.160383
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,371.239,1.11022e-17,0.152331
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,371.239,5.55112e-18,0.144279
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,371.239,0,0.136227
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,371.239,-1.38778e-17,0.133491
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,371.239,-2.77556e-17,0.130754
7.69531,-0.0805674,0.00316421,-0.0872631,0.0983586,371.239,-4.16334e-17,0.128017
7.70508,-0.0805674,0.00280591,-0.0872631,0.0981405,371.239,-5.55112e-17,0.12528
7.71484,-0.0805674,0.00244254,-0.0872631,0.0974009,371.239,-6.93889e-17,0.122543
7.72461,-0.0390548,0.00208406,-0.0439455,0.0961749,371.239,-3.33067e-17,0.0946321
7.73438,0.0024579,0.00173112,-0.00062799,0.0944979,371.239,2.77556e-18,0.0667208
7.74414,0.0439706,0.00138864,0.0426896,0.0924006,371.239,3.88578e-17,0.0388094
7.75391,0.0854832,0.00106359,0.0860071,0.0899513,371.239,7.49401e-17,0.0108981
7.76367,0.126996,0.000757266,0.129325,0.0871654,371.239,1.11022e-16,-0.0170132
7.77344,0.149269,0.000475254,0.15238,0.0841135,371.239,8.60423e-17,-0.0380799
7.7832,0.171543,0.000217588,0.175435,0.080824,371.239,6.10623e-17,-0.0591465
7.79297,0.193816,-5.56641e-06,0.198491,0.0773629,371.239,3.60822e-17,-0.0802131
7.80273,0.21609,-0.000198164,0.221546,0.0737524,371.239,1.11022e-17,-0.10128
7.8125,0.238363,-0.000344121,0.244601,0.0700627,371.239,-1.38778e-17,-0.122346
7.82227,0.238363,-0.000460078,0.244601,0.0663232,331.474,-1.11022e-17,-0.122387
7.83203,0.238363,-0.000554941,0.244601,0.0625781,291.709,-8.32667e-18,-0.122427
7.8418,0.238363,-0.000607119,0.244601,0.0588635,251.944,-5.55112e-18,-0.122467
7.85156,0.238363,-0.000630088,0.244601,0.0552163,212.179,-2.77556e-18,-0.122507
7.86133,0.238363,-0.00063457,0.244601,0.0516571,172.413,0,-0.122547
7.87109,0.238363,-0.00058752,0.244601,0.0482194,123.478,0,-0.128666
7.88086,0.238363,-0.000518818,0.244601,0.0449007,74.5429,0,-0.134784
7.89062,0.238363,-0.00041168,0.244601,0.0417521,25.6077,0,-0.140903
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-23.3276,0,-0.147022
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-72.2629,0,-0.15314
7.91992,0.238363,0.000184512,0.2371,0.0332818,-132.058,-5.55112e-18,-0.134614
7.92969,0.238363,0.000540146,0.229599,0.0308279,-191.853,-1.11022e-17,-0.116088
7.93945,0.238363,0.000962197,0.222098,0.0285356,-251.649,-1.66533e-17,-0.0975624
7.94922,0.238363,0.00152139,0.214597,0.0264294,-311.444,-2.22045e-17,-0.0790364
7.95898,0.238363,0.00221385,0.207096,0.0245155,-371.239,-2.77556e-17,-0.0605105
7.96875,0.202538,0.00308698,0.148224,0.0227222,-371.239,-2.22045e-17,-0.0294425
7.97852,0.166713,0.00413197,0.0893522,0.0211061,-371.239,-1.66533e-17,0.00162551
7.98828,0.130887,0.00537615,0.0304805,0.0196557,-371.239,-1.11022e-17,0.0326935
7.99805,0.0950622,0.00685002,-0.0283913,0.0183115,-371.239,-5.55112e-18,0.0637615
8.00781,0.059237,0.00862295,-0.0872631,0.0170949,-371.239,0,0.0948295
8.01758,0.0338002,0.0106968,-0.0872631,0.0159811,-371.239,0,0.102598
8.02734,0.00836337,0.0131125,-0.0872631,0.0149871,-371.239,0,0.110367
8.03711,-0.0170735,0.0157928,-0.0872631,0.0140733,-371.239,0,0.118136
8.04688,-0.0425103,0.0188997,-0.0872631,0.0132493,-371.239,0,0.125905
8.05664,-0.0679471,0.0223185,-0.0872631,0.0125028,-371.239,0,0.133673
8.06641,-0.0679471,0.0261137,-0.0872631,0.0118269,-371.239,0,0.133673
8.07617,-0.0679471,0.0302598,-0.0872631,0.0112127,-371.239,0,0.133673
8.08594,-0.0679471,0.0347075,-0.0872631,0.0107042,-371.239,0,0.133673


==> data/POM_manual_steel_DS/IBS_results_POM_manual_steel_v_DS_7.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-353.7079809863964, LMmax=353.7079809863964,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-0.000103696,0.000167871,1.40971e-08,-8.83008e-05,0.00224867,0,-6.04128e-07
0.00976562,0.00398212,-0.000528516,-5.60648e-07,-7.39453e-05,-0.0887666,7.7443e-21,2.38224e-05
0.0195312,0.00806793,0.00177949,-1.13539e-06,-8.17969e-05,-0.179782,1.54886e-20,4.82489e-05
0.0292969,0.0121537,0.00623666,-1.71014e-06,-7.61426e-05,-0.270797,2.32329e-20,7.26754e-05
0.0390625,0.0162396,0.0107096,-2.28488e-06,-7.6084e-05,-0.361813,3.09772e-20,9.71019e-05
0.0488281,0.0203254,0.0169175,-2.85963e-06,-7.84277e-05,-0.452828,3.87215e-20,0.000121528
0.0585937,0.0244112,0.0226649,-3.43437e-06,-7.78711e-05,-0.543843,4.64658e-20,0.000145955
0.0683594,0.028497,0.0291633,-4.00912e-06,-8.21484e-05,-0.634858,5.42101e-20,0.000170381
0.078125,0.0347512,0.0361316,6.15031e-07,-7.48828e-05,-0.0867298,3.09772e-20,3.04055e-05
0.0878906,0.0410054,0.0433592,5.23918e-06,-8.19727e-05,0.461399,7.7443e-21,-0.000109571
0.0976562,0.0472596,0.0494655,9.86333e-06,-8.50781e-05,1.00953,-1.54886e-20,-0.000249547
0.107422,0.0535138,0.0555564,1.44875e-05,-7.81641e-05,1.55766,-3.87215e-20,-0.000389523
0.117187,0.059768,0.0615928,1.91116e-05,-7.75488e-05,2.10578,-6.19544e-20,-0.000529499
0.126953,0.0660222,0.0674141,2.37358e-05,-8.7041e-05,2.65391,-8.51873e-20,-0.000669475
0.136719,0.0722764,0.0720656,2.83599e-05,-7.30664e-05,3.20204,-1.0842e-19,-0.000809451
0.146484,0.0735857,0.0756898,-5.84819e-06,-7.81055e-05,-0.736173,-2.1684e-19,0.000204467
0.15625,0.074895,0.0786485,-4.00563e-05,-8.35547e-05,-4.67439,-3.25261e-19,0.00121838
0.166016,0.0762043,0.0811464,-7.42644e-05,-7.54687e-05,-8.6126,-4.33681e-19,0.0022323
0.175781,0.0775136,0.0827792,-0.000108472,-8.27344e-05,-12.5508,-5.42101e-19,0.00324622
0.185547,0.0788229,0.083103,-0.000142681,-8.63965e-05,-16.489,-6.50521e-19,0.00426014
0.195312,0.0801322,0.0826074,-0.000176889,-6.86133e-05,-20.4272,-7.58942e-19,0.00527405
0.205078,0.0814415,0.0817104,-0.000211097,-7.79883e-05,-24.3655,-8.67362e-19,0.00628797
0.214844,0.0785589,0.080233,-0.000276111,-8.4873e-05,-45.9171,-2.72599e-18,0.0123958
0.224609,0.0756762,0.07774,-0.000341125,-8.21484e-05,-67.4688,-4.58463e-18,0.0185037
0.234375,0.0727935,0.074549,-0.00040614,-7.90723e-05,-89.0204,-6.44326e-18,0.0246115
0.244141,0.0699109,0.0710731,-0.000471154,-7.37988e-05,-110.572,-8.30189e-18,0.0307194
0.253906,0.0670282,0.0675678,-0.000536168,-8.20898e-05,-132.124,-1.01605e-17,0.0368273
0.263672,0.0641455,0.0634644,-0.000601183,-7.59668e-05,-153.675,-1.20192e-17,0.0429351
0.273437,0.0612629,0.0586665,-0.000666197,-8.36719e-05,-175.227,-1.38778e-17,0.049043
0.283203,0.0562222,0.0538743,-0.000608108,-8.15332e-05,-188.201,-1.18952e-17,0.0542361
0.292969,0.0511816,0.049429,-0.000550018,-7.2041e-05,-201.175,-9.91271e-18,0.0594292
0.302734,0.046141,0.0452016,-0.000491928,-8.2998e-05,-214.149,-7.93016e-18,0.0646222
0.3125,0.0411004,0.0406843,-0.000433839,-8.09473e-05,-227.124,-5.94762e-18,0.0698153
0.322266,0.0360598,0.0361784,-0.000375749,-7.76074e-05,-240.098,-3.96508e-18,0.0750084
0.332031,0.0310191,0.0319314,-0.00031766,-8.4375e-05,-253.072,-1.98254e-18,0.0802015
0.341797,0.0259785,0.0277971,-0.00025957,-8.0127e-05,-266.046,0,0.0853946
0.351562,0.0213011,0.0235748,-0.000328263,-7.05176e-05,-257.799,-1.98254e-18,0.0841981
0.361328,0.0166238,0.0191971,-0.000396955,-7.62305e-05,-249.552,-3.96508e-18,0.0830015
0.371094,0.0119464,0.0153979,-0.000465647,-7.95703e-05,-241.305,-5.94762e-18,0.081805
0.380859,0.007269,0.0122333,-0.00053434,-7.06641e-05,-233.058,-7.93016e-18,0.0806084
0.390625,0.00259162,0.00936138,-0.000603032,-7.04004e-05,-224.811,-9.91271e-18,0.0794119
0.400391,-0.00208576,0.00664181,-0.000671725,-7.36816e-05,-216.564,-1.18952e-17,0.0782153
0.410156,-0.00676314,0.00432146,-0.000740417,-6.91406e-05,-208.317,-1.38778e-17,0.0770188
0.419922,-0.00938003,0.00276334,-0.000519281,-7.49414e-05,-192.876,-1.18952e-17,0.0724574
0.429687,-0.0119969,0.00249876,-0.000298146,-7.59668e-05,-177.435,-9.91271e-18,0.067896
0.439453,-0.0146138,0.00234141,-7.701e-05,-7.62891e-05,-161.995,-7.93016e-18,0.0633346
0.449219,-0.0172307,0.00206013,0.000144126,-7.55859e-05,-146.554,-5.94762e-18,0.0587733
0.458984,-0.0198476,0.00205078,0.000365261,-7.16602e-05,-131.114,-3.96508e-18,0.0542119
0.46875,-0.0224645,0.00209259,0.000586397,-7.43848e-05,-115.673,-1.98254e-18,0.0496505
0.478516,-0.0250814,0.00208796,0.000807533,-6.83789e-05,-100.233,0,0.0450892
0.488281,-0.0230469,0.00175919,0.000720204,-7.55859e-05,-86.3853,0,0.040253
0.498047,-0.0210124,0.00141387,0.000632875,-5.8623e-05,-72.538,0,0.0354168
0.507812,-0.0189779,0.00130576,0.000545547,-4.46484e-05,-58.6907,0,0.0305806
0.517578,-0.0169435,0.001499,0.000458218,1.54395e-05,-44.8434,0,0.0257444
0.527344,-0.014909,0.00159047,0.000370889,0.0001425,-30.9961,0,0.0209082
0.537109,-0.0128745,0.00144677,0.00028356,0.0003946,-17.1488,0,0.016072
0.546875,-0.01084,0.00124441,0.000196232,0.000915645,-3.30144,0,0.0112359
0.556641,-0.00721774,0.00119496,0.00817475,0.00187931,3.38849,0,0.00779946
0.566406,-0.00359547,0.00120141,0.0161533,0.00353174,10.0784,0,0.00436306
0.576172,2.6797e-05,0.00113628,0.0241318,0.00621015,16.7683,0,0.000926671
0.585937,0.00364907,0.00110414,0.0321103,0.0102642,23.4583,0,-0.00250972
0.595703,0.00727134,0.00115491,0.0400888,0.0159452,30.1482,0,-0.00594612
0.605469,0.0108936,0.00121673,0.0480674,0.0234922,36.8381,0,-0.00938251
0.615234,0.0145159,0.00111357,0.0560459,0.0328302,43.528,0,-0.0128189
0.625,0.0161807,0.000911279,0.07012,0.0437045,43.5007,0,-0.0134227
0.634766,0.0178456,0.000876182,0.084194,0.0556722,43.4733,0,-0.0140264
0.644531,0.0195105,0.00101754,0.0982681,0.0681532,43.4459,0,-0.0146302
0.654297,0.0211753,0.00110912,0.112342,0.0806633,43.4185,0,-0.015234
0.664062,0.0228402,0.00103626,0.126416,0.0928373,43.3911,0,-0.0158378
0.673828,0.0245051,0.000900674,0.14049,0.104538,43.3637,0,-0.0164415
0.683594,0.0261699,0.000855117,0.154564,0.115694,43.3363,0,-0.0170453
0.693359,0.0271151,0.000870762,0.15681,0.126192,35.7018,-3.09772e-20,-0.0147145
0.703125,0.0280602,0.000878408,0.159056,0.135848,28.0673,-6.19544e-20,-0.0123836
0.712891,0.0290053,0.000879023,0.161302,0.14432,20.4327,-9.29316e-20,-0.0100528
0.722656,0.0299504,0.000923174,0.163548,0.151297,12.7982,-1.23909e-19,-0.00772197
0.732422,0.0308956,0.000935889,0.165793,0.156589,5.16367,-1.54886e-19,-0.00539113
0.742187,0.0318407,0.0008354,0.168039,0.160224,-2.47087,-1.85863e-19,-0.0030603
0.751953,0.0327858,0.000708018,0.170285,0.162346,-10.1054,-2.1684e-19,-0.000729459
0.761719,0.0306446,0.00068124,0.161649,0.163068,-14.399,-1.85863e-19,0.00136635
0.771484,0.0285035,0.000796436,0.153012,0.162429,-18.6927,-1.54886e-19,0.00346215
0.78125,0.0263623,0.000877646,0.144376,0.160334,-22.9863,-1.23909e-19,0.00555795
0.791016,0.0242211,0.000836396,0.135739,0.156807,-27.2799,-9.29316e-20,0.00765376
0.800781,0.0220799,0.000712881,0.127103,0.151931,-31.5735,-6.19544e-20,0.00974956
0.810547,0.0199387,0.000648691,0.118467,0.145976,-35.8672,-3.09772e-20,0.0118454
0.820312,0.0177976,0.000652295,0.10983,0.139164,-40.1608,0,0.0139412
0.830078,0.0151221,0.000669932,0.099826,0.131708,-40.391,0,0.013918
0.839844,0.0124466,0.000690996,0.0898218,0.123616,-40.6212,0,0.0138947
0.849609,0.00977119,0.000729258,0.0798176,0.114969,-40.8514,0,0.0138715
0.859375,0.00709574,0.000734941,0.0698133,0.105964,-41.0816,0,0.0138483
0.869141,0.00442029,0.00065209,0.0598091,0.0968286,-41.3118,0,0.0138251
0.878906,0.00174484,0.000553242,0.0498049,0.0878534,-41.542,0,0.0138019
0.888672,-0.000930613,0.000525469,0.0398007,0.0790897,-41.7722,0,0.0137787
0.898437,-0.00290547,0.000617432,0.0324674,0.0705057,-37.9299,0,0.0146565
0.908203,-0.00488033,0.000693662,0.025134,0.0620663,-34.0876,0,0.0155344
0.917969,-0.00685519,0.000681445,0.0178007,0.0538161,-30.2453,0,0.0164122
0.927734,-0.00883005,0.000592266,0.0104673,0.0458515,-26.4029,0,0.01729
0.9375,-0.0108049,0.000530713,0.00313395,0.0383788,-22.5606,0,0.0181679
0.947266,-0.0127798,0.000521162,-0.0041994,0.0315341,-18.7183,0,0.0190457
0.957031,-0.0147546,0.000544395,-0.0115328,0.025375,-14.876,0,0.0199235
0.966797,-0.0142592,0.000575566,-0.014863,0.0200393,6.70787,0,0.025178
0.976562,-0.0137638,0.000595928,-0.0181932,0.0155723,28.2918,0,0.0304325
0.986328,-0.0132684,0.000596309,-0.0215234,0.0120237,49.8757,0,0.035687
0.996094,-0.012773,0.000541846,-0.0248536,0.0093266,71.4596,0,0.0409415
1.00586,-0.0122776,0.000466201,-0.0281838,0.00740959,93.0434,0,0.046196
1.01562,-0.0117822,0.00043623,-0.031514,0.00611077,114.627,0,0.0514504
1.02539,-0.0112868,0.000487646,-0.0348442,0.00536968,136.211,0,0.0567049
1.03516,-0.0100048,0.000554502,-0.0328545,0.00521461,155.055,1.98254e-18,0.0605968
1.04492,-0.0087228,0.000567217,-0.0308649,0.00544831,173.898,3.96508e-18,0.0644888
1.05469,-0.00744078,0.000521104,-0.0288753,0.00582313,192.742,5.94762e-18,0.0683807
1.06445,-0.00615877,0.000468164,-0.0268856,0.00606454,211.585,7.93016e-18,0.0722726
1.07422,-0.00487675,0.000507773,-0.024896,0.00596063,230.429,9.91271e-18,0.0761645
1.08398,-0.00359473,0.000661846,-0.0229064,0.00549826,249.273,1.18952e-17,0.0800564
1.09375,-0.00231271,0.000932402,-0.0209167,0.00471097,268.116,1.38778e-17,0.0839483
1.10352,0.00171791,0.00137789,-0.0153317,0.00362663,263.482,1.38778e-17,0.0813037
1.11328,0.00574853,0.00206147,-0.00974659,0.00234797,258.847,1.38778e-17,0.078659
1.12305,0.00977916,0.00316884,-0.00416153,0.00102108,254.213,1.38778e-17,0.0760144
1.13281,0.0138098,0.00492589,0.00142353,-0.000220928,249.578,1.38778e-17,0.0733697
1.14258,0.0178404,0.0076147,0.00700859,-0.00134133,244.944,1.38778e-17,0.0707251
1.15234,0.021871,0.0114131,0.0125937,-0.00237138,240.31,1.38778e-17,0.0680805
1.16211,0.0259016,0.0166573,0.0181787,-0.00339185,235.675,1.38778e-17,0.0654358
1.17187,0.0403671,0.0235322,0.0209279,-0.00436447,217.939,1.18952e-17,0.0608871
1.18164,0.0548325,0.0320205,0.023677,-0.00514869,200.204,9.91271e-18,0.0563383
1.19141,0.0692979,0.0421646,0.0264262,-0.00562187,182.468,7.93016e-18,0.0517895
1.20117,0.0837633,0.0537837,0.0291753,-0.00572927,164.733,5.94762e-18,0.0472408
1.21094,0.0982288,0.0665045,0.0319245,-0.00559424,146.997,3.96508e-18,0.042692
1.2207,0.112694,0.0797225,0.0346736,-0.00531999,129.261,1.98254e-18,0.0381433
1.23047,0.12716,0.0928314,0.0374228,-0.00488824,111.526,0,0.0335945
1.24023,0.134549,0.105265,0.0371506,-0.00428112,96.8699,0,0.0295862
1.25,0.141939,0.116608,0.0368784,-0.00356399,82.2141,0,0.0255779
1.25977,0.149329,0.126662,0.0366061,-0.00268327,67.5583,0,0.0215696
1.26953,0.156719,0.135384,0.0363339,-0.00162542,52.9025,0,0.0175613
1.2793,0.164109,0.1428,0.0360617,-0.000437871,38.2467,0,0.013553
1.28906,0.171499,0.148956,0.0357895,0.000821543,23.5909,0,0.00954472
1.29883,0.178889,0.153777,0.0355173,0.00206918,8.93508,0,0.00553642
1.30859,0.171262,0.157125,0.03211,0.00328576,-9.46173,4.95635e-19,0.00628494
1.31836,0.163635,0.15887,0.0287026,0.00448005,-27.8585,9.91271e-19,0.00703347
1.32812,0.156009,0.158909,0.0252953,0.00567437,-46.2553,1.48691e-18,0.00778199
1.33789,0.148382,0.157287,0.021888,0.00674833,-64.6521,1.98254e-18,0.00853051
1.34766,0.140756,0.154112,0.0184807,0.00757189,-83.0489,2.47818e-18,0.00927904
1.35742,0.133129,0.149621,0.0150733,0.00828565,-101.446,2.97381e-18,0.0100276
1.36719,0.125503,0.144054,0.011666,0.00882258,-119.843,3.46945e-18,0.0107761
1.37695,0.114893,0.137657,0.00765141,0.00920429,-144.076,6.93889e-18,0.0181909
1.38672,0.104283,0.130537,0.00363681,0.00935625,-168.31,1.04083e-17,0.0256057
1.39648,0.0936726,0.122741,-0.000377796,0.00936296,-192.544,1.38778e-17,0.0330206
1.40625,0.0830625,0.114317,-0.0043924,0.00926449,-216.778,1.73472e-17,0.0404354
1.41602,0.0724525,0.105436,-0.008407,0.00900029,-241.012,2.08167e-17,0.0478502
1.42578,0.0618424,0.0962947,-0.0124216,0.00858961,-265.246,2.42861e-17,0.0552651
1.43555,0.0512324,0.087168,-0.0164362,0.00801141,-289.48,2.77556e-17,0.0626799
1.44531,0.041425,0.0782657,-0.0173584,0.0073442,-286.601,1.78429e-17,0.0673905
1.45508,0.0316177,0.0697311,-0.0182806,0.00656648,-283.722,7.93016e-18,0.0721012
1.46484,0.0218103,0.0616113,-0.0192028,0.00571813,-280.842,-1.98254e-18,0.0768118
1.47461,0.012003,0.0538103,-0.020125,0.00486439,-277.963,-1.18952e-17,0.0815224
1.48437,0.00219562,0.0463729,-0.0210472,0.00402123,-275.084,-2.1808e-17,0.086233
1.49414,-0.00761173,0.039365,-0.0219694,0.00318141,-272.205,-3.17207e-17,0.0909437
1.50391,-0.0174191,0.0329802,-0.0228916,0.00232104,-269.326,-4.16334e-17,0.0956543
1.51367,-0.023353,0.0272665,-0.0208282,0.00144562,-247.082,-3.56857e-17,0.0924011
1.52344,-0.0292868,0.0222598,-0.0187648,0.000620771,-224.838,-2.97381e-17,0.0891479
1.5332,-0.0352207,0.0179198,-0.0167013,-0.000126006,-202.595,-2.37905e-17,0.0858947
1.54297,-0.0411546,0.0140933,-0.0146379,-0.000823623,-180.351,-1.78429e-17,0.0826415
1.55273,-0.0470885,0.0109926,-0.0125745,-0.00150425,-158.107,-1.18952e-17,0.0793882
1.5625,-0.0530224,0.00851189,-0.0105111,-0.00211081,-135.863,-5.94762e-18,0.076135
1.57227,-0.0589563,0.0066825,-0.00844763,-0.00264539,-113.619,0,0.0728818
1.58203,-0.0588415,0.00555478,-0.00613723,-0.00311704,-96.8393,0,0.0674575
1.5918,-0.0587267,0.00494467,-0.00382683,-0.00353385,-80.0591,0,0.0620333
1.60156,-0.0586119,0.00465923,-0.00151643,-0.00389815,-63.2789,0,0.056609
1.61133,-0.058497,0.00448808,0.000793972,-0.00421611,-46.4988,0,0.0511847
1.62109,-0.0583822,0.00434329,0.00310437,-0.00446599,-29.7186,0,0.0457604
1.63086,-0.0582674,0.00415849,0.00541477,-0.00462735,-12.9384,0,0.0403361
1.64062,-0.0581526,0.00393035,0.00772518,-0.00468844,3.84174,0,0.0349118
1.65039,-0.0491819,0.00363636,0.0101039,-0.00465759,14.4836,-2.47818e-19,0.0307774
1.66016,-0.0402111,0.00324132,0.0124826,-0.00451685,25.1255,-4.95635e-19,0.026643
1.66992,-0.0312403,0.00283942,0.0148614,-0.00420668,35.7674,-7.43453e-19,0.0225085
1.67969,-0.0222696,0.00249688,0.0172401,-0.00366855,46.4093,-9.91271e-19,0.0183741
1.68945,-0.0132988,0.00228879,0.0196188,-0.00280128,57.0512,-1.23909e-18,0.0142396
1.69922,-0.00432808,0.00220573,0.0219975,-0.00149159,67.6931,-1.48691e-18,0.0101052
1.70898,0.00464267,0.00221473,0.0243763,0.000365449,78.335,-1.73472e-18,0.00597072
1.71875,0.0116255,0.0022149,0.0367481,0.00293279,80.6379,-1.48691e-18,0.00079005
1.72852,0.0186084,0.00214925,0.04912,0.00634424,82.9408,-1.23909e-18,-0.00439062
1.73828,0.0255912,0.00199304,0.0614919,0.0107423,85.2437,-9.91271e-19,-0.00957128
1.74805,0.0325741,0.00181846,0.0738638,0.0163042,87.5466,-7.43453e-19,-0.0147519
1.75781,0.0395569,0.00168753,0.0862356,0.0230302,89.8495,-4.95635e-19,-0.0199326
1.76758,0.0465398,0.00162214,0.0986075,0.0309677,92.1524,-2.47818e-19,-0.0251133
1.77734,0.0535227,0.00159375,0.110979,0.0400608,94.4553,0,-0.0302939
1.78711,0.053241,0.00161848,0.122713,0.0500715,85.9468,0,-0.0314762
1.79687,0.0529594,0.0016098,0.134447,0.0607775,77.4382,0,-0.0326584
1.80664,0.0526778,0.00158153,0.146181,0.0718561,68.9297,0,-0.0338406
1.81641,0.0523961,0.00146496,0.157914,0.0829663,60.4211,0,-0.0350228
1.82617,0.0521145,0.00124374,0.169648,0.0937581,51.9126,0,-0.036205
1.83594,0.0518329,0.000969492,0.181382,0.103966,43.4041,0,-0.0373873
1.8457,0.0515513,0.000778594,0.193116,0.113388,34.8955,0,-0.0385695
1.85547,0.0513536,0.000719971,0.187122,0.121832,20.4315,-4.95635e-19,-0.0335243
1.86523,0.051156,0.0008025,0.181128,0.129206,5.96756,-9.91271e-19,-0.0284792
1.875,0.0509584,0.000998379,0.175134,0.135485,-8.49642,-1.48691e-18,-0.023434
1.88477,0.0507608,0.00122355,0.16914,0.14062,-22.9604,-1.98254e-18,-0.0183889
1.89453,0.0505631,0.00146687,0.163146,0.144543,-37.4244,-2.47818e-18,-0.0133438
1.9043,0.0503655,0.00168659,0.157152,0.147197,-51.8883,-2.97381e-18,-0.00829862
1.91406,0.0501679,0.00186155,0.151158,0.148516,-66.3523,-3.46945e-18,-0.00325348
1.92383,0.0456211,0.0018699,0.137702,0.148507,-66.4129,-3.46945e-18,0.000767266
1.93359,0.0410742,0.00172201,0.124246,0.147192,-66.4735,-3.46945e-18,0.00478801
1.94336,0.0365274,0.00140563,0.11079,0.144624,-66.534,-3.46945e-18,0.00880876
1.95312,0.0319806,0.000999199,0.0973339,0.140975,-66.5946,-3.46945e-18,0.0128295
1.96289,0.0274338,0.000628242,0.0838778,0.136385,-66.6552,-3.46945e-18,0.0168503
1.97266,0.022887,0.00034333,0.0704218,0.131001,-66.7158,-3.46945e-18,0.020871
1.98242,0.0183401,9.44824e-05,0.0569657,0.124946,-66.7764,-3.46945e-18,0.0248918
1.99219,0.0123738,-0.000159756,0.0473418,0.118298,-61.2177,-2.97381e-18,0.0259775
2.00195,0.00640739,-0.000410303,0.037718,0.111169,-55.659,-2.47818e-18,0.0270633
2.01172,0.000441022,-0.00059417,0.0280941,0.103677,-50.1003,-1.98254e-18,0.0281491
2.02148,-0.00552535,-0.000621475,0.0184703,0.0959496,-44.5416,-1.48691e-18,0.0292349
2.03125,-0.0114917,-0.000451582,0.0088464,0.088126,-38.983,-9.91271e-19,0.0303206
2.04102,-0.0174581,-0.000142764,-0.000777459,0.0803377,-33.4243,-4.95635e-19,0.0314064
2.05078,-0.0234245,0.000234023,-0.0104013,0.0727354,-27.8656,0,0.0324922
2.06055,-0.0248348,0.000668555,-0.0161815,0.0653628,-16.384,-9.91271e-19,0.0348307
2.07031,-0.0262452,0.00112995,-0.0219617,0.0583094,-4.90233,-1.98254e-18,0.0371692
2.08008,-0.0276555,0.00158769,-0.0277418,0.0515621,6.5793,-2.97381e-18,0.0395077
2.08984,-0.0290659,0.00202175,-0.033522,0.0452132,18.0609,-3.96508e-18,0.0418462
2.09961,-0.0304762,0.00240176,-0.0393022,0.0392894,29.5426,-4.95635e-18,0.0441847
2.10937,-0.0318866,0.002723,-0.0450823,0.0338463,41.0242,-5.94762e-18,0.0465232
2.11914,-0.033297,0.00296452,-0.0508625,0.0289574,52.5058,-6.93889e-18,0.0488618
2.12891,-0.0289951,0.00310166,-0.0523401,0.0245976,79.6924,-5.94762e-18,0.0533186
2.13867,-0.0246933,0.00310482,-0.0538177,0.0208378,106.879,-4.95635e-18,0.0577755
2.14844,-0.0203914,0.00296695,-0.0552953,0.0175909,134.066,-3.96508e-18,0.0622324
2.1582,-0.0160896,0.00269789,-0.0567729,0.0148812,161.252,-2.97381e-18,0.0666893
2.16797,-0.0117877,0.00236411,-0.0582504,0.0126601,188.439,-1.98254e-18,0.0711462
2.17773,-0.00748587,0.00199614,-0.059728,0.0109453,215.625,-9.91271e-19,0.0756031
2.1875,-0.00318403,0.00162618,-0.0612056,0.0096324,242.812,0,0.08006
2.19727,0.00132916,0.00123841,-0.0533136,0.00872707,253.674,3.96508e-18,0.0791004
2.20703,0.00584235,0.000858545,-0.0454216,0.00807648,264.537,7.93016e-18,0.0781407
2.2168,0.0103555,0.000495,-0.0375296,0.00761426,275.399,1.18952e-17,0.0771811
2.22656,0.0148687,0.000184629,-0.0296376,0.00727518,286.262,1.58603e-17,0.0762214
2.23633,0.0193819,4.74609e-06,-0.0217456,0.00696229,297.124,1.98254e-17,0.0752618
2.24609,0.0238951,2.80078e-05,-0.0138536,0.00668376,307.986,2.37905e-17,0.0743021
2.25586,0.0284083,0.00040125,-0.00596164,0.00640134,318.849,2.77556e-17,0.0733425
2.26562,0.0366434,0.00126809,0.00319243,0.00608915,300.781,2.37905e-17,0.0683195
2.27539,0.0448785,0.00282469,0.0123465,0.00575804,282.713,1.98254e-17,0.0632965
2.28516,0.0531136,0.00515124,0.0215006,0.0054179,264.646,1.58603e-17,0.0582735
2.29492,0.0613487,0.00844802,0.0306546,0.00507129,246.578,1.18952e-17,0.0532505
2.30469,0.0695838,0.0128816,0.0398087,0.00478286,228.51,7.93016e-18,0.0482275
2.31445,0.0778189,0.0184707,0.0489628,0.00460898,210.442,3.96508e-18,0.0432045
2.32422,0.086054,0.0254234,0.0581168,0.00448737,192.374,0,0.0381815
2.33398,0.101053,0.0336749,0.0584459,0.00436884,166.115,0,0.0355308
2.34375,0.116051,0.0431623,0.0587749,0.00428042,139.856,0,0.0328801
2.35352,0.13105,0.0537267,0.059104,0.00415614,113.598,0,0.0302295
2.36328,0.146048,0.0651036,0.059433,0.00403072,87.3386,0,0.0275788
2.37305,0.161047,0.0769563,0.0597621,0.00385544,61.0797,0,0.0249282
2.38281,0.176046,0.0888495,0.0600911,0.00369867,34.8208,0,0.0222775
2.39258,0.191044,0.1004,0.0604202,0.00356458,8.56183,0,0.0196268
2.40234,0.191109,0.111214,0.0570094,0.00345352,-8.97952,4.95635e-19,0.0172451
2.41211,0.191174,0.120987,0.0535987,0.00339337,-26.5209,9.91271e-19,0.0148634
2.42187,0.191239,0.12949,0.050188,0.00330937,-44.0622,1.48691e-18,0.0124816
2.43164,0.191304,0.136537,0.0467772,0.00323479,-61.6036,1.98254e-18,0.0100999
2.44141,0.191369,0.142098,0.0433665,0.00314341,-79.1449,2.47818e-18,0.00771817
2.45117,0.191434,0.146123,0.0399557,0.00305112,-96.6862,2.97381e-18,0.00533644
2.46094,0.191499,0.148686,0.036545,0.00295796,-114.228,3.46945e-18,0.0029547
2.4707,0.177033,0.149865,0.0309574,0.00284854,-136.172,7.93016e-18,0.00527344
2.48047,0.162566,0.149689,0.0253697,0.00275739,-158.116,1.23909e-17,0.00759218
2.49023,0.1481,0.148196,0.0197821,0.00268409,-180.061,1.68516e-17,0.00991092
2.5,0.133634,0.145401,0.0141945,0.00262418,-202.005,2.13123e-17,0.0122297
2.50977,0.119168,0.141353,0.00860683,0.00256289,-223.95,2.5773e-17,0.0145484
2.51953,0.104702,0.136157,0.0030192,0.00249744,-245.894,3.02338e-17,0.0168671
2.5293,0.090236,0.12995,-0.00256843,0.00240844,-267.839,3.46945e-17,0.0191859
2.53906,0.0767275,0.122958,-0.0077788,0.00231896,-279.529,3.17207e-17,0.0272431
2.54883,0.0632189,0.11535,-0.0129892,0.00223799,-291.22,2.87468e-17,0.0353003
2.55859,0.0497103,0.107338,-0.0181995,0.00217195,-302.91,2.5773e-17,0.0433575
2.56836,0.0362017,0.0991006,-0.0234099,0.00213396,-314.601,2.27992e-17,0.0514146
2.57812,0.0226931,0.0907553,-0.0286203,0.00208412,-326.291,1.98254e-17,0.0594718
2.58789,0.00918453,0.0824326,-0.0338307,0.00202207,-337.982,1.68516e-17,0.067529
2.59766,-0.00432406,0.0742047,-0.039041,0.00194912,-349.672,1.38778e-17,0.0755862
2.60742,-0.0132346,0.0661756,-0.0395912,0.00188716,-324.639,1.38778e-17,0.0791591
2.61719,-0.0221452,0.0584211,-0.0401415,0.00183771,-299.605,1.38778e-17,0.0827319
2.62695,-0.0310558,0.0510495,-0.0406917,0.0018143,-274.572,1.38778e-17,0.0863047
2.63672,-0.0399664,0.0441761,-0.0412419,0.00177545,-249.539,1.38778e-17,0.0898776
2.64648,-0.048877,0.0378553,-0.0417922,0.00173959,-224.505,1.38778e-17,0.0934504
2.65625,-0.0577876,0.0321455,-0.0423424,0.00170848,-199.472,1.38778e-17,0.0970233
2.66602,-0.0666982,0.0270592,-0.0428926,0.0016597,-174.439,1.38778e-17,0.100596
2.67578,-0.0686795,0.0225808,-0.036832,0.00164136,-147.82,1.18952e-17,0.0953578
2.68555,-0.0706608,0.0186504,-0.0307714,0.00160872,-121.202,9.91271e-18,0.0901194
2.69531,-0.0726421,0.0153346,-0.0247108,0.00158481,-94.5842,7.93016e-18,0.084881
2.70508,-0.0746235,0.0124966,-0.0186502,0.00156313,-67.9661,5.94762e-18,0.0796426
2.71484,-0.0766048,0.0103054,-0.0125895,0.00153448,-41.3479,3.96508e-18,0.0744043
2.72461,-0.0785861,0.00872145,-0.00652892,0.0014799,-14.7298,1.98254e-18,0.0691659
2.73437,-0.0805674,0.00761435,-0.000468312,0.00143238,11.8884,0,0.0639275
2.74414,-0.075672,0.00692259,0.00663208,0.0013986,21.4546,-9.91271e-19,0.0571085
2.75391,-0.0707766,0.00659452,0.0137325,0.00138237,31.0209,-1.98254e-18,0.0502895
2.76367,-0.0658813,0.00645562,0.0208329,0.00140672,40.5872,-2.97381e-18,0.0434705
2.77344,-0.0609859,0.00645832,0.0279333,0.00147946,50.1535,-3.96508e-18,0.0366515
2.7832,-0.0560905,0.00652576,0.0350336,0.00163125,59.7197,-4.95635e-18,0.0298325
2.79297,-0.0511951,0.00657908,0.042134,0.00187395,69.286,-5.94762e-18,0.0230135
2.80273,-0.0462997,0.00664037,0.0492344,0.00220863,78.8523,-6.93889e-18,0.0161946
2.8125,-0.0316587,0.00670995,0.055715,0.00266707,81.3178,-5.45199e-18,0.0109622
2.82227,-0.0170177,0.00670576,0.0621957,0.00327097,83.7832,-3.96508e-18,0.00572981
2.83203,-0.00237672,0.00667655,0.0686763,0.00408372,86.2487,-2.47818e-18,0.000497444
2.8418,0.0122643,0.00663372,0.0751569,0.00517072,88.7142,-9.91271e-19,-0.00473493
2.85156,0.0269053,0.00655339,0.0816375,0.00662511,91.1797,4.95635e-19,-0.0099673
2.86133,0.0415463,0.00655181,0.0881181,0.00854549,93.6452,1.98254e-18,-0.0151997
2.87109,0.0561873,0.00663158,0.0945988,0.0111137,96.1107,3.46945e-18,-0.020432
2.88086,0.059289,0.00674517,0.106283,0.0143809,91.9422,2.97381e-18,-0.0255481
2.89062,0.0623908,0.00685471,0.117967,0.0184949,87.7738,2.47818e-18,-0.0306642
2.90039,0.0654926,0.00692221,0.129651,0.023497,83.6054,1.98254e-18,-0.0357803
2.91016,0.0685944,0.00686326,0.141335,0.0294603,79.437,1.48691e-18,-0.0408964
2.91992,0.0716961,0.00673852,0.153019,0.0363327,75.2686,9.91271e-19,-0.0460125
2.92969,0.0747979,0.0066121,0.164703,0.0440737,71.1001,4.95635e-19,-0.0511285
2.93945,0.0778997,0.00645683,0.176387,0.0525853,66.9317,0,-0.0562446
2.94922,0.072571,0.00633583,0.177654,0.0616472,49.5451,0,-0.0531637
2.95898,0.0672423,0.00620895,0.17892,0.0710614,32.1586,0,-0.0500828
2.96875,0.0619136,0.00602147,0.180187,0.0805569,14.772,0,-0.0470019
2.97852,0.0565849,0.00581408,0.181454,0.0898496,-2.61456,0,-0.043921
2.98828,0.0512563,0.0056003,0.18272,0.0986981,-20.0011,0,-0.0408401
2.99805,0.0459276,0.00537223,0.183987,0.106879,-37.3877,0,-0.0377592
3.00781,0.0405989,0.0051227,0.185254,0.1142,-54.7743,0,-0.0346783
3.01758,0.0364257,0.00485648,0.17103,0.12054,-67.9237,4.95635e-19,-0.0258335
3.02734,0.0322525,0.00458098,0.156806,0.125791,-81.073,9.91271e-19,-0.0169887
3.03711,0.0280793,0.00427731,0.142582,0.129951,-94.2224,1.48691e-18,-0.00814391
3.04687,0.0239061,0.0039571,0.128358,0.133029,-107.372,1.98254e-18,0.00070089
3.05664,0.0197329,0.00366064,0.114134,0.135031,-120.521,2.47818e-18,0.00954569
3.06641,0.0155597,0.00339038,0.0999097,0.135982,-133.671,2.97381e-18,0.0183905
3.07617,0.0113865,0.00311394,0.0856856,0.135901,-146.82,3.46945e-18,0.0272353
3.08594,0.00582536,0.00282747,0.0726792,0.134877,-132.472,2.97381e-18,0.0309404
3.0957,0.000264257,0.00253034,0.0596727,0.132916,-118.125,2.47818e-18,0.0346455
3.10547,-0.00529685,0.00221227,0.0466662,0.130107,-103.777,1.98254e-18,0.0383505
3.11523,-0.010858,0.00191423,0.0336598,0.126504,-89.4296,1.48691e-18,0.0420556
3.125,-0.0164191,0.00164769,0.0206533,0.122207,-75.0821,9.91271e-19,0.0457607
3.13477,-0.0219802,0.00139679,0.00764686,0.117312,-60.7345,4.95635e-19,0.0494658
3.14453,-0.0275413,0.00117205,-0.0053596,0.111908,-46.3869,0,0.0531708
3.1543,-0.0310619,0.000955635,-0.0113382,0.106119,-28.5302,9.91271e-19,0.0530301
3.16406,-0.0345825,0.000712119,-0.0173169,0.100042,-10.6735,1.98254e-18,0.0528893
3.17383,-0.0381032,0.000490371,-0.0232955,0.0937586,7.1832,2.97381e-18,0.0527485
3.18359,-0.0416238,0.000272227,-0.0292741,0.0873323,25.0399,3.96508e-18,0.0526077
3.19336,-0.0451444,9.47461e-05,-0.0352528,0.080818,42.8966,4.95635e-18,0.0524669
3.20312,-0.048665,-6.45117e-05,-0.0412314,0.0742953,60.7533,5.94762e-18,0.0523262
3.21289,-0.0521857,-0.000192275,-0.0472101,0.0678227,78.61,6.93889e-18,0.0521854
3.22266,-0.049731,-0.000345322,-0.0500867,0.0614476,98.8037,5.94762e-18,0.0538563
3.23242,-0.0472762,-0.000468867,-0.0529634,0.0552649,118.997,4.95635e-18,0.0555272
3.24219,-0.0448215,-0.000590479,-0.0558401,0.0493201,139.191,3.96508e-18,0.0571982
3.25195,-0.0423668,-0.000688711,-0.0587168,0.0436754,159.385,2.97381e-18,0.0588691
3.26172,-0.0399121,-0.000781758,-0.0615935,0.0383291,179.579,1.98254e-18,0.06054
3.27148,-0.0374574,-0.000838477,-0.0644701,0.0333479,199.772,9.91271e-19,0.062211
3.28125,-0.0350027,-0.00089502,-0.0673468,0.0287206,219.966,0,0.0638819
3.29102,-0.0248804,-0.000932725,-0.0639285,0.0245182,239.321,1.98254e-18,0.0653946
3.30078,-0.0147581,-0.000971953,-0.0605102,0.0207062,258.677,3.96508e-18,0.0669073
3.31055,-0.00463575,-0.000977754,-0.0570918,0.017369,278.032,5.94762e-18,0.06842
3.32031,0.00548655,-0.00095291,-0.0536735,0.0144826,297.387,7.93016e-18,0.0699327
3.33008,0.0156089,-0.000899912,-0.0502552,0.0120223,316.742,9.91271e-18,0.0714454
3.33984,0.0257312,-0.000787178,-0.0468369,0.0100569,336.098,1.18952e-17,0.0729581
3.34961,0.0358535,-0.000623262,-0.0434185,0.00843357,355.453,1.38778e-17,0.0744708
3.35937,0.0434906,-0.00036627,-0.0289245,0.00717932,345.158,1.38778e-17,0.0695932
3.36914,0.0511277,2.72461e-06,-0.0144304,0.00621867,334.863,1.38778e-17,0.0647156
3.37891,0.0587648,0.000545156,6.36784e-05,0.00551238,324.568,1.38778e-17,0.0598381
3.38867,0.066402,0.0013002,0.0145577,0.00505717,314.273,1.38778e-17,0.0549605
3.39844,0.0740391,0.00233437,0.0290518,0.00478515,303.978,1.38778e-17,0.0500829
3.4082,0.0816762,0.00369545,0.0435459,0.00463992,293.683,1.38778e-17,0.0452054
3.41797,0.0893134,0.00552287,0.05804,0.00460635,283.388,1.38778e-17,0.0403278
3.42773,0.0987179,0.00789384,0.0648707,0.0046541,249.99,1.16474e-17,0.0365378
3.4375,0.108122,0.0108228,0.0717015,0.00479487,216.592,9.41707e-18,0.0327478
3.44727,0.117527,0.0144556,0.0785322,0.00494467,183.195,7.18671e-18,0.0289579
3.45703,0.126931,0.0189312,0.0853629,0.0051578,149.797,4.95635e-18,0.0251679
3.4668,0.136336,0.024187,0.0921937,0.00543542,116.399,2.72599e-18,0.0213779
3.47656,0.14574,0.0303546,0.0990244,0.00573325,83.0013,4.95635e-19,0.0175879
3.48633,0.155145,0.0373211,0.105855,0.00602666,49.6035,-1.73472e-18,0.0137979
3.49609,0.16283,0.0451037,0.0979351,0.00631324,19.501,-4.95635e-19,0.0149633
3.50586,0.170514,0.0535483,0.0900151,0.00655682,-10.6016,7.43453e-19,0.0161286
3.51562,0.178199,0.0624969,0.082095,0.00668977,-40.7042,1.98254e-18,0.0172939
3.52539,0.185884,0.0717476,0.074175,0.00675542,-70.8068,3.22163e-18,0.0184593
3.53516,0.193568,0.0810604,0.0662549,0.00674452,-100.909,4.46072e-18,0.0196246
3.54492,0.201253,0.09018,0.0583349,0.0065954,-131.012,5.69981e-18,0.02079
3.55469,0.208938,0.0988383,0.0504148,0.00635139,-161.115,6.93889e-18,0.0219553
3.56445,0.197114,0.106809,0.0409564,0.00603387,-174.556,6.93889e-18,0.0225431
3.57422,0.18529,0.113887,0.031498,0.00559327,-187.998,6.93889e-18,0.0231309
3.58398,0.173466,0.119937,0.0220396,0.00510393,-201.44,6.93889e-18,0.0237187
3.59375,0.161642,0.12484,0.0125812,0.00458555,-214.882,6.93889e-18,0.0243064
3.60352,0.149818,0.128566,0.00312283,0.00400485,-228.323,6.93889e-18,0.0248942
3.61328,0.137994,0.131096,-0.00633558,0.00338165,-241.765,6.93889e-18,0.025482
3.62305,0.12617,0.132487,-0.015794,0.00271869,-255.207,6.93889e-18,0.0260698
3.63281,0.108677,0.132778,-0.0227211,0.00206382,-266.8,5.94762e-18,0.0299211
3.64258,0.0911833,0.132036,-0.0296482,0.00138261,-278.392,4.95635e-18,0.0337725
3.65234,0.07369,0.130328,-0.0365752,0.000724775,-289.985,3.96508e-18,0.0376238
3.66211,0.0561967,0.127706,-0.0435023,9.41016e-05,-301.578,2.97381e-18,0.0414751
3.67188,0.0387034,0.124226,-0.0504294,-0.000492334,-313.171,1.98254e-18,0.0453265
3.68164,0.0212101,0.119971,-0.0573565,-0.00100743,-324.764,9.91271e-19,0.0491778
3.69141,0.00371679,0.115024,-0.0642836,-0.00144967,-336.357,0,0.0530291
3.70117,-0.00664712,0.109475,-0.0656262,-0.00182593,-323.946,-1.98254e-18,0.0587724
3.71094,-0.017011,0.103434,-0.0669687,-0.00212282,-311.536,-3.96508e-18,0.0645157
3.7207,-0.0273749,0.0970245,-0.0683113,-0.00236335,-299.126,-5.94762e-18,0.0702591
3.73047,-0.0377388,0.0903776,-0.0696539,-0.00250831,-286.716,-7.93016e-18,0.0760024
3.74023,-0.0481028,0.0836387,-0.0709964,-0.00257968,-274.306,-9.91271e-18,0.0817457
3.75,-0.0584667,0.0769121,-0.072339,-0.00257183,-261.896,-1.18952e-17,0.087489
3.75977,-0.0688306,0.0703301,-0.0736816,-0.00245689,-249.485,-1.38778e-17,0.0932323
3.76953,-0.0701126,0.0639565,-0.0676584,-0.00227417,-209.492,-1.18952e-17,0.0922181
3.7793,-0.0713945,0.0578583,-0.0616352,-0.00203098,-169.498,-9.91271e-18,0.0912039
3.78906,-0.0726765,0.0520781,-0.0556121,-0.0017325,-129.505,-7.93016e-18,0.0901897
3.79883,-0.0739585,0.0466586,-0.0495889,-0.0013754,-89.5115,-5.94762e-18,0.0891756
3.80859,-0.0752405,0.0416113,-0.0435658,-0.000985225,-49.5181,-3.96508e-18,0.0881614
3.81836,-0.0765224,0.0369642,-0.0375426,-0.000561768,-9.52457,-1.98254e-18,0.0871472
3.82812,-0.0778044,0.0327563,-0.0315194,-0.00010125,30.4689,0,0.086133
3.83789,-0.0729734,0.028969,-0.0180619,0.000373975,47.9413,1.48691e-18,0.0772826
3.84766,-0.0681423,0.0256017,-0.00460445,0.000854795,65.4137,2.97381e-18,0.0684323
3.85742,-0.0633113,0.0226709,0.00885304,0.00135372,82.8861,4.46072e-18,0.0595819
3.86719,-0.0584803,0.0200891,0.0223105,0.00183439,100.358,5.94762e-18,0.0507315
3.87695,-0.0536492,0.0178603,0.035768,0.00230877,117.831,7.43453e-18,0.0418811
3.88672,-0.0488182,0.0159978,0.0492255,0.00277119,135.303,8.92144e-18,0.0330307
3.89648,-0.0439872,0.0143544,0.062683,0.00322611,152.776,1.04083e-17,0.0241804
3.90625,-0.0319772,0.0130718,0.0727691,0.00365622,146.039,8.4258e-18,0.0165987
3.91602,-0.0199673,0.0119917,0.0828551,0.00409037,139.303,6.44326e-18,0.00901705
3.92578,-0.00795739,0.0110849,0.0929412,0.00452772,132.567,4.46072e-18,0.00143539
3.93555,0.00405253,0.0104021,0.103027,0.00498615,125.831,2.47818e-18,-0.00614627
3.94531,0.0160625,0.00985207,0.113113,0.00550436,119.094,4.95635e-19,-0.0137279
3.95508,0.0280724,0.00930973,0.123199,0.00607353,112.358,-1.48691e-18,-0.0213096
3.96484,0.0400823,0.00885554,0.133285,0.00674549,105.622,-3.46945e-18,-0.0288912
3.97461,0.0523632,0.00842865,0.137798,0.00764039,91.854,-2.97381e-18,-0.0331083
3.98438,0.064644,0.00805462,0.14231,0.00869367,78.0863,-2.47818e-18,-0.0373254
3.99414,0.0769249,0.00769213,0.146822,0.0100668,64.3186,-1.98254e-18,-0.0415425
4.00391,0.0892058,0.00733731,0.151334,0.0117456,50.5508,-1.48691e-18,-0.0457596
4.01367,0.101487,0.00704637,0.155846,0.0139052,36.7831,-9.91271e-19,-0.0499766
4.02344,0.113767,0.00678489,0.160358,0.0165168,23.0153,-4.95635e-19,-0.0541937
4.0332,0.126048,0.00652626,0.16487,0.0196838,9.24761,0,-0.0584108
4.04297,0.119504,0.00628605,0.167644,0.0234784,-4.07166,1.98254e-18,-0.0594796
4.05273,0.11296,0.00597334,0.170418,0.0278992,-17.3909,3.96508e-18,-0.0605485
4.0625,0.106415,0.00562187,0.173191,0.033006,-30.7102,5.94762e-18,-0.0616173
4.07227,0.0998712,0.00526837,0.175965,0.0387522,-44.0295,7.93016e-18,-0.0626861
4.08203,0.0933269,0.00491159,0.178739,0.0451126,-57.3488,9.91271e-18,-0.063755
4.0918,0.0867826,0.00452165,0.181513,0.0519839,-70.668,1.18952e-17,-0.0648238
4.10156,0.0802383,0.00415046,0.184287,0.0592665,-83.9873,1.38778e-17,-0.0658926
4.11133,0.0678038,0.00379359,0.172901,0.066816,-99.344,1.18952e-17,-0.0566911
4.12109,0.0553693,0.00344757,0.161515,0.0744676,-114.701,9.91271e-18,-0.0474896
4.13086,0.0429349,0.00312703,0.150129,0.0820619,-130.058,7.93016e-18,-0.0382881
4.14062,0.0305004,0.00284467,0.138743,0.0893902,-145.414,5.94762e-18,-0.0290866
4.15039,0.0180659,0.00260464,0.127357,0.096286,-160.771,3.96508e-18,-0.0198851
4.16016,0.00563142,0.00241573,0.115971,0.102597,-176.128,1.98254e-18,-0.0106836
4.16992,-0.00680306,0.00226963,0.104585,0.108218,-191.484,0,-0.00148208
4.17969,-0.0152754,0.00216595,0.0864771,0.113025,-185.658,0,0.00951357
4.18945,-0.0237478,0.00209232,0.0683689,0.116961,-179.831,0,0.0205092
4.19922,-0.0322202,0.0020509,0.0502607,0.119977,-174.004,0,0.0315049
4.20898,-0.0406926,0.00204231,0.0321525,0.122088,-168.177,0,0.0425005
4.21875,-0.049165,0.00209587,0.0140443,0.12327,-162.35,0,0.0534962
4.22852,-0.0576373,0.00218537,-0.00406388,0.123541,-156.524,0,0.0644918
4.23828,-0.0661097,0.00231712,-0.0221721,0.122947,-150.697,0,0.0754875
4.24805,-0.0681751,0.00247854,-0.0307888,0.121537,-114.008,0,0.0777006
4.25781,-0.0702405,0.00265368,-0.0394055,0.119331,-77.3197,0,0.0799137
4.26758,-0.0723059,0.00281458,-0.0480222,0.116375,-40.6312,0,0.0821268
4.27734,-0.0743713,0.00294164,-0.0566389,0.112764,-3.9427,0,0.0843399
4.28711,-0.0764366,0.00304594,-0.0652556,0.108557,32.7458,0,0.0865531
4.29687,-0.078502,0.00307257,-0.0738723,0.10385,69.4343,0,0.0887662
4.30664,-0.0805674,0.00306111,-0.0824891,0.0987221,106.123,0,0.0909793
4.31641,-0.0772764,0.00296936,-0.0803868,0.093294,132.753,1.98254e-18,0.0874246
4.32617,-0.0739855,0.00281443,-0.0782845,0.0876577,159.383,3.96508e-18,0.0838699
4.33594,-0.0706945,0.00259055,-0.0761823,0.0818905,186.012,5.94762e-18,0.0803152
4.3457,-0.0674035,0.00231035,-0.07408,0.0760942,212.642,7.93016e-18,0.0767605
4.35547,-0.0641125,0.00195554,-0.0719777,0.0703315,239.272,9.91271e-18,0.0732058
4.36523,-0.0608216,0.001553,-0.0698755,0.0646649,265.902,1.18952e-17,0.0696511
4.375,-0.0575306,0.00113886,-0.0677732,0.0591579,292.532,1.38778e-17,0.0660964
4.38477,-0.0452237,0.000687773,-0.061933,0.0538626,302.303,1.0904e-17,0.0632937
4.39453,-0.0329169,0.000257432,-0.0560929,0.0488031,312.073,7.93016e-18,0.060491
4.4043,-0.02061,-0.00014502,-0.0502527,0.044044,321.844,4.95635e-18,0.0576883
4.41406,-0.00830315,-0.000496553,-0.0444126,0.0396043,331.615,1.98254e-18,0.0548856
4.42383,0.00400371,-0.000778975,-0.0385724,0.0355214,341.385,-9.91271e-19,0.0520829
4.43359,0.0163106,-0.00099249,-0.0327323,0.0318269,351.156,-3.96508e-18,0.0492802
4.44336,0.0286174,-0.00110186,-0.0268921,0.0285079,360.927,-6.93889e-18,0.0464775
4.45312,0.0453592,-0.00111305,-0.0167403,0.025551,359.453,-9.91271e-18,0.0438496
4.46289,0.0621011,-0.00101988,-0.00658854,0.0229855,357.98,-1.28865e-17,0.0412217
4.47266,0.0788429,-0.000799014,0.00356326,0.0207562,356.507,-1.58603e-17,0.0385939
4.48242,0.0955847,-0.000436992,0.013715,0.0188472,355.034,-1.88341e-17,0.035966
4.49219,0.112326,5.28809e-05,0.0238668,0.0172311,353.561,-2.1808e-17,0.0333382
4.50195,0.129068,0.00068209,0.0340186,0.015912,352.087,-2.47818e-17,0.0307103
4.51172,0.14581,0.00149104,0.0441704,0.0148241,350.614,-2.77556e-17,0.0280824
4.52148,0.151448,0.00245361,0.0573069,0.0138966,315.029,-2.27992e-17,0.0234056
4.53125,0.157086,0.00362162,0.0704434,0.0131626,279.443,-1.78429e-17,0.0187288
4.54102,0.162724,0.00501899,0.0835799,0.0125336,243.857,-1.28865e-17,0.0140519
4.55078,0.168362,0.00668988,0.0967164,0.0119685,208.271,-7.93016e-18,0.00937508
4.56055,0.174,0.00871644,0.109853,0.0115026,172.686,-2.97381e-18,0.00469824
4.57031,0.179638,0.011032,0.122989,0.0110387,137.1,1.98254e-18,2.14075e-05
4.58008,0.185276,0.0137848,0.136126,0.0105798,101.514,6.93889e-18,-0.00465543
4.58984,0.185387,0.0170791,0.131452,0.0101591,56.8895,6.93889e-18,-0.00235541
4.59961,0.185498,0.020797,0.126778,0.0097575,12.2649,6.93889e-18,-5.53843e-05
4.60937,0.185609,0.0251293,0.122104,0.00935467,-32.3598,6.93889e-18,0.00224464
4.61914,0.18572,0.0300288,0.11743,0.00898866,-76.9845,6.93889e-18,0.00454466
4.62891,0.185831,0.0355091,0.112756,0.0086165,-121.609,6.93889e-18,0.00684468
4.63867,0.185942,0.0415657,0.108082,0.00832233,-166.234,6.93889e-18,0.0091447
4.64844,0.186053,0.0481052,0.103408,0.0079856,-210.858,6.93889e-18,0.0114447
4.6582,0.178007,0.0550842,0.085755,0.00769154,-232.297,7.93016e-18,0.0178083
4.66797,0.169962,0.0623422,0.0681016,0.00740326,-253.735,8.92144e-18,0.0241719
4.67773,0.161916,0.0697767,0.0504481,0.00713142,-275.173,9.91271e-18,0.0305355
4.6875,0.15387,0.0771854,0.0327947,0.00690949,-296.612,1.0904e-17,0.0368991
4.69727,0.145825,0.0844271,0.0151413,0.00668754,-318.05,1.18952e-17,0.0432627
4.70703,0.137779,0.0913088,-0.00251213,0.00644997,-339.488,1.28865e-17,0.0496263
4.7168,0.129733,0.0976618,-0.0201656,0.00623783,-360.927,1.38778e-17,0.0559899
4.72656,0.10912,0.103328,-0.0297509,0.00600926,-357.393,1.58603e-17,0.0589093
4.73633,0.0885062,0.108195,-0.0393363,0.00575268,-353.859,1.78429e-17,0.0618287
4.74609,0.0678926,0.112192,-0.0489216,0.00552876,-350.326,1.98254e-17,0.0647481
4.75586,0.047279,0.115242,-0.058507,0.00526887,-346.792,2.1808e-17,0.0676675
4.76562,0.0266654,0.11735,-0.0680924,0.0049945,-343.259,2.37905e-17,0.0705869
4.77539,0.00605176,0.118538,-0.0776777,0.00471316,-339.725,2.5773e-17,0.0735063
4.78516,-0.0145619,0.118811,-0.0872631,0.00443221,-336.192,2.77556e-17,0.0764258
4.79492,-0.0239912,0.11824,-0.0872631,0.00413728,-320.552,2.37905e-17,0.0787769
4.80469,-0.0334206,0.116885,-0.0872631,0.00383496,-304.913,1.98254e-17,0.0811281
4.81445,-0.04285,0.114799,-0.0872631,0.00353692,-289.274,1.58603e-17,0.0834792
4.82422,-0.0522793,0.112059,-0.0872631,0.00326004,-273.635,1.18952e-17,0.0858304
4.83398,-0.0617087,0.108695,-0.0872631,0.00300419,-257.995,7.93016e-18,0.0881816
4.84375,-0.0711381,0.104807,-0.0872631,0.00279047,-242.356,3.96508e-18,0.0905327
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-226.717,0,0.0928839
4.86328,-0.0805674,0.0957002,-0.0842209,0.00244456,-191.988,0,0.0929609
4.87305,-0.0805674,0.0906535,-0.0811787,0.00230681,-157.26,0,0.0930378
4.88281,-0.0805674,0.0853925,-0.0781365,0.0021939,-122.531,0,0.0931148
4.89258,-0.0805674,0.0800138,-0.0750943,0.00206994,-87.8027,0,0.0931918
4.90234,-0.0805674,0.0745905,-0.0720521,0.00194982,-53.0742,0,0.0932688
4.91211,-0.0805674,0.0692378,-0.06901,0.00181562,-18.3457,0,0.0933457
4.92187,-0.0805674,0.0639771,-0.0659678,0.001658,16.3829,0,0.0934227
4.93164,-0.0738856,0.0588965,-0.0494742,0.0014751,49.5641,3.96508e-18,0.0865183
4.94141,-0.0672038,0.0539982,-0.0329806,0.0012682,82.7453,7.93016e-18,0.0796138
4.95117,-0.060522,0.0493664,-0.016487,0.0010248,115.926,1.18952e-17,0.0727094
4.96094,-0.0538402,0.0449752,6.57657e-06,0.000781992,149.108,1.58603e-17,0.0658049
4.9707,-0.0471584,0.0408724,0.0165002,0.000535078,182.289,1.98254e-17,0.0589005
4.98047,-0.0404766,0.0370541,0.0329937,0.000287725,215.47,2.37905e-17,0.0519961
4.99023,-0.0337948,0.0335469,0.0494873,4.90137e-05,248.651,2.77556e-17,0.0450916
5,-0.0206794,0.0303481,0.0699279,-0.000141035,241.359,2.27992e-17,0.0326717
5.00977,-0.00756401,0.0274759,0.0903684,-0.000302139,234.067,1.78429e-17,0.0202518
5.01953,0.00555136,0.0249136,0.110809,-0.00040333,226.775,1.28865e-17,0.00783185
5.0293,0.0186667,0.0226419,0.13125,-0.000436875,219.483,7.93016e-18,-0.00458807
5.03906,0.0317821,0.0206326,0.15169,-0.000417246,212.191,2.97381e-18,-0.017008
5.04883,0.0448975,0.0188375,0.172131,-0.000323203,204.899,-1.98254e-18,-0.0294279
5.05859,0.0580128,0.0172783,0.192571,-0.000172998,197.607,-6.93889e-18,-0.0418478
5.06836,0.0698751,0.0157928,0.199162,7.03418e-05,167.462,-5.94762e-18,-0.0479517
5.07812,0.0817373,0.0145485,0.205752,0.000393838,137.317,-4.95635e-18,-0.0540555
5.08789,0.0935995,0.0133449,0.212342,0.000804463,107.172,-3.96508e-18,-0.0601593
5.09766,0.105462,0.0121991,0.218933,0.00131924,77.027,-2.97381e-18,-0.0662631
5.10742,0.117324,0.0111947,0.225523,0.00195768,46.8819,-1.98254e-18,-0.072367
5.11719,0.129186,0.010214,0.232114,0.0027646,16.7368,-9.91271e-19,-0.0784708
5.12695,0.141048,0.00921952,0.238704,0.00376646,-13.4082,0,-0.0845746
5.13672,0.141992,0.00828483,0.2316,0.00499462,-40.7116,0,-0.0830708
5.14648,0.142935,0.00741018,0.224497,0.00651299,-68.015,0,-0.081567
5.15625,0.143878,0.00660179,0.217393,0.00833291,-95.3185,0,-0.0800632
5.16602,0.144821,0.00580644,0.21029,0.0105603,-122.622,0,-0.0785594
5.17578,0.145764,0.00507287,0.203186,0.0131954,-149.925,0,-0.0770556
5.18555,0.146707,0.00443153,0.196083,0.016338,-177.229,0,-0.0755518
5.19531,0.14765,0.00388365,0.188979,0.020013,-204.532,0,-0.074048
5.20508,0.127803,0.00340854,0.176593,0.0242548,-211.36,9.91271e-19,-0.067445
5.21484,0.107955,0.00299496,0.164206,0.0290271,-218.189,1.98254e-18,-0.0608421
5.22461,0.088108,0.00266139,0.15182,0.0343612,-225.017,2.97381e-18,-0.0542392
5.23437,0.0682606,0.0023635,0.139433,0.0402362,-231.846,3.96508e-18,-0.0476363
5.24414,0.0484132,0.00211365,0.127047,0.0465485,-238.674,4.95635e-18,-0.0410333
5.25391,0.0285659,0.00189082,0.114661,0.0532392,-245.502,5.94762e-18,-0.0344304
5.26367,0.00871849,0.00171302,0.102274,0.060179,-252.331,6.93889e-18,-0.0278275
5.27344,-0.00403664,0.00157406,0.0828915,0.0672812,-246.764,5.94762e-18,-0.0145739
5.2832,-0.0167918,0.00147946,0.0635088,0.0743492,-241.198,4.95635e-18,-0.00132037
5.29297,-0.0295469,0.00143684,0.0441261,0.0812746,-235.631,3.96508e-18,0.0119332
5.30273,-0.042302,0.00142081,0.0247434,0.0878974,-230.064,2.97381e-18,0.0251867
5.3125,-0.0550572,0.00145579,0.00536069,0.0940864,-224.498,1.98254e-18,0.0384403
5.32227,-0.0678123,0.00151239,-0.014022,0.0997112,-218.931,9.91271e-19,0.0516938
5.33203,-0.0805674,0.0016079,-0.0334047,0.104676,-213.365,0,0.0649474
5.3418,-0.0805674,0.00170748,-0.0410988,0.108879,-176.714,0,0.0734558
5.35156,-0.0805674,0.001853,-0.0487928,0.112274,-140.064,0,0.0819643
5.36133,-0.0805674,0.00199772,-0.0564869,0.114831,-103.414,0,0.0904727
5.37109,-0.0805674,0.00214811,-0.0641809,0.116513,-66.7633,0,0.0989811
5.38086,-0.0805674,0.00231281,-0.071875,0.11735,-30.113,0,0.10749
5.39062,-0.0805674,0.00247758,-0.079569,0.117337,6.53741,0,0.115998
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,43.1878,0,0.124506
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,88.579,0,0.12186
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,133.97,0,0.119214
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,179.362,0,0.116568
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,224.753,0,0.113921
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,270.144,0,0.111275
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,315.535,0,0.108629
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,360.927,0,0.105982
5.47852,-0.0662423,0.00389575,-0.0760164,0.0874319,360.927,1.98254e-18,0.0965776
5.48828,-0.0519172,0.00397893,-0.0647696,0.0821359,360.927,3.96508e-18,0.0871729
5.49805,-0.0375921,0.00405639,-0.0535229,0.0767744,360.927,5.94762e-18,0.0777682
5.50781,-0.0232671,0.00412673,-0.0422762,0.071425,360.927,7.93016e-18,0.0683635
5.51758,-0.00894197,0.0041794,-0.0310295,0.0661513,360.927,9.91271e-18,0.0589588
5.52734,0.00538312,0.00418737,-0.0197828,0.061034,360.927,1.18952e-17,0.0495542
5.53711,0.0197082,0.00418784,-0.00853604,0.0560938,360.927,1.38778e-17,0.0401495
5.54688,0.0414789,0.00417867,0.00411349,0.0514114,360.927,1.38778e-17,0.0335375
5.55664,0.0632496,0.00414686,0.016763,0.0470102,360.927,1.38778e-17,0.0269255
5.56641,0.0850204,0.00408422,0.0294126,0.0429054,360.927,1.38778e-17,0.0203136
5.57617,0.106791,0.00402249,0.0420621,0.0391296,360.927,1.38778e-17,0.0137016
5.58594,0.128562,0.00397805,0.0547116,0.0356841,360.927,1.38778e-17,0.00708961
5.5957,0.150333,0.00392288,0.0673612,0.0325926,360.927,1.38778e-17,0.000477638
5.60547,0.172103,0.0039048,0.0800107,0.029845,360.927,1.38778e-17,-0.00613434
5.61523,0.181569,0.00388652,0.088176,0.0274085,327.614,1.38778e-17,-0.00859078
5.625,0.191035,0.00387557,0.0963414,0.025296,294.302,1.38778e-17,-0.0110472
5.63477,0.2005,0.00391529,0.104507,0.0234807,260.99,1.38778e-17,-0.0135037
5.64453,0.209966,0.00400863,0.112672,0.0218846,227.677,1.38778e-17,-0.0159601
5.6543,0.219432,0.00419707,0.120837,0.0205134,194.365,1.38778e-17,-0.0184166
5.66406,0.228897,0.00448459,0.129003,0.0193295,161.053,1.38778e-17,-0.020873
5.67383,0.238363,0.00493834,0.137168,0.0182903,127.74,1.38778e-17,-0.0233295
5.68359,0.238363,0.00560575,0.137963,0.017345,76.6685,1.18952e-17,-0.0228684
5.69336,0.238363,0.00652822,0.138758,0.0164824,25.5966,9.91271e-18,-0.0224073
5.70312,0.238363,0.00775052,0.139553,0.0156872,-25.4752,7.93016e-18,-0.0219461
5.71289,0.238363,0.00936296,0.140348,0.0149004,-76.5471,5.94762e-18,-0.021485
5.72266,0.238363,0.0113475,0.141143,0.0141396,-127.619,3.96508e-18,-0.0210239
5.73242,0.238363,0.01374,0.141938,0.0133482,-178.691,1.98254e-18,-0.0205628
5.74219,0.238363,0.0166934,0.142733,0.0125588,-229.763,0,-0.0201017
5.75195,0.222763,0.0201166,0.12227,0.0117675,-248.5,3.96508e-18,-0.00997167
5.76172,0.207162,0.0240808,0.101807,0.0109569,-267.238,7.93016e-18,0.000158413
5.77148,0.191561,0.0285855,0.0813439,0.0101534,-285.976,1.18952e-17,0.0102885
5.78125,0.175961,0.0336136,0.0608808,0.00936158,-304.713,1.58603e-17,0.0204186
5.79102,0.16036,0.0391218,0.0404177,0.0085991,-323.451,1.98254e-17,0.0305487
5.80078,0.14476,0.0450587,0.0199546,0.00784348,-342.189,2.37905e-17,0.0406787
5.81055,0.129159,0.0513575,-0.000508549,0.00716083,-360.927,2.77556e-17,0.0508088
5.82031,0.1077,0.057896,-0.0129021,0.0065153,-360.927,2.77556e-17,0.0611047
5.83008,0.0862413,0.0645739,-0.0252956,0.00590517,-360.927,2.77556e-17,0.0714005
5.83984,0.0647824,0.0712594,-0.0376891,0.00536933,-360.927,2.77556e-17,0.0816964
5.84961,0.0433235,0.0778084,-0.0500826,0.00488077,-360.927,2.77556e-17,0.0919922
5.85937,0.0218646,0.0840875,-0.0624761,0.00442831,-360.927,2.77556e-17,0.102288
5.86914,0.000405702,0.0899406,-0.0748696,0.00404045,-360.927,2.77556e-17,0.112584
5.87891,-0.0210532,0.0952613,-0.0872631,0.00371537,-360.927,2.77556e-17,0.12288
5.88867,-0.0295552,0.0999222,-0.0872631,0.00345123,-335.852,2.37905e-17,0.124338
5.89844,-0.0380573,0.10385,-0.0872631,0.00324478,-310.777,1.98254e-17,0.125795
5.9082,-0.0465593,0.106983,-0.0872631,0.00309047,-285.702,1.58603e-17,0.127253
5.91797,-0.0550613,0.109278,-0.0872631,0.00299306,-260.627,1.18952e-17,0.128711
5.92773,-0.0635634,0.110726,-0.0872631,0.00294595,-235.552,7.93016e-18,0.130169
5.9375,-0.0720654,0.111324,-0.0872631,0.00296921,-210.477,3.96508e-18,0.131627
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-185.402,0,0.133084
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-147.619,0,0.128105
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-109.837,0,0.123126
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-72.0547,0,0.118147
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-34.2723,0,0.113168
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,3.51003,0,0.108189
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,41.2924,0,0.10321
6.01562,-0.0805674,0.0915801,-0.0872631,0.00402712,79.0747,0,0.0982304
6.02539,-0.0770491,0.0870337,-0.0688071,0.00415854,110.096,-9.91271e-19,0.0900893
6.03516,-0.0735308,0.0822538,-0.050351,0.00428282,141.117,-1.98254e-18,0.0819482
6.04492,-0.0700125,0.0773527,-0.031895,0.00439356,172.138,-2.97381e-18,0.0738071
6.05469,-0.0664942,0.0723904,-0.013439,0.00447946,203.159,-3.96508e-18,0.065666
6.06445,-0.0629759,0.0674383,0.00501701,0.00452057,234.181,-4.95635e-18,0.0575249
6.07422,-0.0594575,0.062587,0.023473,0.00452722,265.202,-5.94762e-18,0.0493838
6.08398,-0.0559392,0.0578792,0.0419291,0.00450117,296.223,-6.93889e-18,0.0412427
6.09375,-0.032384,0.0533567,0.0651799,0.00444727,295.757,-4.95635e-18,0.0300319
6.10352,-0.00882881,0.0490687,0.0884308,0.0043355,295.291,-2.97381e-18,0.0188211
6.11328,0.0147264,0.0450367,0.111682,0.00419625,294.825,-9.91271e-19,0.00761024
6.12305,0.0382816,0.0412715,0.134933,0.00401555,294.359,9.91271e-19,-0.00360059
6.13281,0.0618368,0.0378023,0.158183,0.00380827,293.893,2.97381e-18,-0.0148114
6.14258,0.085392,0.0345981,0.181434,0.00358854,293.427,4.95635e-18,-0.0260222
6.15234,0.108947,0.031713,0.204685,0.00333606,292.961,6.93889e-18,-0.0372331
6.16211,0.118329,0.0290789,0.210388,0.00306161,250.73,5.94762e-18,-0.0485249
6.17187,0.12771,0.0267453,0.21609,0.00277819,208.499,4.95635e-18,-0.0598167
6.18164,0.137091,0.024661,0.221792,0.0025113,166.268,3.96508e-18,-0.0711085
6.19141,0.146473,0.0228304,0.227495,0.00224748,124.037,2.97381e-18,-0.0824003
6.20117,0.155854,0.0211789,0.233197,0.00202611,81.8055,1.98254e-18,-0.093692
6.21094,0.165236,0.0197718,0.238899,0.0018339,39.5744,9.91271e-19,-0.104984
6.2207,0.174617,0.0184387,0.244601,0.00172055,-2.65668,0,-0.116276
6.23047,0.173397,0.0173194,0.244601,0.0016979,-52.3734,1.98254e-18,-0.114255
6.24023,0.172176,0.0162147,0.244601,0.00178084,-102.09,3.96508e-18,-0.112235
6.25,0.170955,0.0152049,0.244601,0.00200637,-151.807,5.94762e-18,-0.110215
6.25977,0.169735,0.0143183,0.244601,0.00239643,-201.524,7.93016e-18,-0.108194
6.26953,0.168514,0.0133506,0.244601,0.00300337,-251.24,9.91271e-18,-0.106174
6.2793,0.167294,0.0125319,0.244601,0.00384952,-300.957,1.18952e-17,-0.104154
6.28906,0.166073,0.0117454,0.244601,0.00500432,-350.674,1.38778e-17,-0.102133
6.29883,0.149025,0.0109441,0.222085,0.00645732,-352.138,1.18952e-17,-0.0910461
6.30859,0.131977,0.0102115,0.19957,0.00829292,-353.603,9.91271e-18,-0.079959
6.31836,0.11493,0.00961433,0.177054,0.0105439,-355.068,7.93016e-18,-0.0688719
6.32812,0.0978819,0.00901351,0.154538,0.0132196,-356.532,5.94762e-18,-0.0577848
6.33789,0.0808341,0.00847061,0.132022,0.0163671,-357.997,3.96508e-18,-0.0466977
6.34766,0.0637863,0.0080018,0.109506,0.0199702,-359.462,1.98254e-18,-0.0356106
6.35742,0.0467385,0.00763444,0.0869897,0.0240961,-360.927,0,-0.0245234
6.36719,0.0285519,0.00736646,0.0644449,0.0286858,-347.225,9.91271e-19,-0.0125662
6.37695,0.0103654,0.00710265,0.0419001,0.0337214,-333.524,1.98254e-18,-0.000608978
6.38672,-0.00782117,0.00688711,0.0193553,0.0391816,-319.823,2.97381e-18,0.0113483
6.39648,-0.0260077,0.00670717,-0.00318945,0.0449786,-306.122,3.96508e-18,0.0233055
6.40625,-0.0441943,0.00654466,-0.0257342,0.0510497,-292.421,4.95635e-18,0.0352627
6.41602,-0.0623809,0.00642026,-0.048279,0.057301,-278.72,5.94762e-18,0.04722
6.42578,-0.0805674,0.00628983,-0.0708238,0.0636224,-265.019,6.93889e-18,0.0591772
6.43555,-0.0805674,0.00610761,-0.0731723,0.0699076,-222.748,5.94762e-18,0.0696376
6.44531,-0.0805674,0.00590877,-0.0755207,0.0760496,-180.477,4.95635e-18,0.080098
6.45508,-0.0805674,0.00569259,-0.0778692,0.0819076,-138.207,3.96508e-18,0.0905584
6.46484,-0.0805674,0.00545197,-0.0802177,0.0874009,-95.9356,2.97381e-18,0.101019
6.47461,-0.0805674,0.0051883,-0.0825661,0.0924066,-53.6646,1.98254e-18,0.111479
6.48437,-0.0805674,0.00490456,-0.0849146,0.0968459,-11.3937,9.91271e-19,0.12194
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,30.8772,0,0.1324
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,78.0271,0,0.132886
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,125.177,0,0.133371
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,172.327,0,0.133857
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,219.477,0,0.134343
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,266.627,0,0.134829
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,313.777,0,0.135314
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,360.927,0,0.1358
6.57227,-0.0682067,0.00136415,-0.0763872,0.105882,360.927,-3.96508e-18,0.124882
6.58203,-0.055846,0.00103134,-0.0655113,0.103593,360.927,-7.93016e-18,0.113964
6.5918,-0.0434853,0.000733682,-0.0546354,0.100766,360.927,-1.18952e-17,0.103046
6.60156,-0.0311246,0.000500244,-0.0437596,0.0975021,360.927,-1.58603e-17,0.0921281
6.61133,-0.0187639,0.000301436,-0.0328837,0.0938453,360.927,-1.98254e-17,0.0812102
6.62109,-0.0064032,0.000174141,-0.0220078,0.0898448,360.927,-2.37905e-17,0.0702923
6.63086,0.0059575,9.87891e-05,-0.0111319,0.0855734,360.927,-2.77556e-17,0.0593743
6.64062,0.0326112,8.16504e-05,0.0133641,0.0810945,360.927,-2.37905e-17,0.0444508
6.65039,0.0592648,0.000116133,0.0378601,0.0764946,360.927,-1.98254e-17,0.0295273
6.66016,0.0859185,0.000204873,0.0623561,0.0717973,360.927,-1.58603e-17,0.0146038
6.66992,0.112572,0.000318896,0.0868521,0.067096,360.927,-1.18952e-17,-0.000319726
6.67969,0.139226,0.000473848,0.111348,0.0624079,360.927,-7.93016e-18,-0.0152432
6.68945,0.16588,0.000657539,0.135844,0.0578107,360.927,-3.96508e-18,-0.0301667
6.69922,0.192533,0.000837539,0.16034,0.0533213,360.927,0,-0.0450903
6.70898,0.19908,0.00104121,0.167041,0.0490092,331.599,0,-0.0488396
6.71875,0.205627,0.00124937,0.173741,0.0448557,302.271,0,-0.052589
6.72852,0.212175,0.00144105,0.180442,0.04096,272.944,0,-0.0563384
6.73828,0.218722,0.001627,0.187143,0.0372526,243.616,0,-0.0600878
6.74805,0.225269,0.00180721,0.193843,0.0338278,214.288,0,-0.0638371
6.75781,0.231816,0.00198442,0.200544,0.0306637,184.961,0,-0.0675865
6.76758,0.238363,0.00217468,0.207245,0.0277567,155.633,0,-0.0713359
6.77734,0.238363,0.00236771,0.197993,0.0251466,87.2728,1.98254e-18,-0.0656628
6.78711,0.238363,0.00258929,0.188741,0.0227711,18.9126,3.96508e-18,-0.0599897
6.79687,0.238363,0.00285354,0.17949,0.0206595,-49.4476,5.94762e-18,-0.0543165
6.80664,0.238363,0.00319983,0.170238,0.0187941,-117.808,7.93016e-18,-0.0486434
6.81641,0.238363,0.00365578,0.160987,0.0171408,-186.168,9.91271e-18,-0.0429703
6.82617,0.238363,0.00425159,0.151735,0.0156717,-254.528,1.18952e-17,-0.0372972
6.83594,0.238363,0.00503909,0.142484,0.0143425,-322.888,1.38778e-17,-0.0316241
6.8457,0.222756,0.00603437,0.123004,0.0131713,-328.322,7.93016e-18,-0.0218852
6.85547,0.207149,0.00733497,0.103524,0.0121117,-333.756,1.98254e-18,-0.0121463
6.86523,0.191542,0.00895336,0.0840449,0.0111617,-339.19,-3.96508e-18,-0.00240746
6.875,0.175935,0.0108854,0.0645654,0.010268,-344.624,-9.91271e-18,0.00733141
6.88477,0.160328,0.0132402,0.0450858,0.00947156,-350.058,-1.58603e-17,0.0170703
6.89453,0.14472,0.0160759,0.0256063,0.00872484,-355.492,-2.1808e-17,0.0268092
6.9043,0.129113,0.0193154,0.00612672,0.00804776,-360.927,-2.77556e-17,0.036548
6.91406,0.10043,0.0230761,-0.00721468,0.00742611,-360.927,-2.77556e-17,0.0522012
6.92383,0.0717462,0.0272965,-0.0205561,0.00686338,-360.927,-2.77556e-17,0.0678544
6.93359,0.0430626,0.03199,-0.0338975,0.00639996,-360.927,-2.77556e-17,0.0835076
6.94336,0.0143791,0.0370958,-0.0472389,0.0059782,-360.927,-2.77556e-17,0.0991608
6.95312,-0.0143045,0.0425875,-0.0605803,0.00562011,-360.927,-2.77556e-17,0.114814
6.96289,-0.042988,0.0483841,-0.0739217,0.00535008,-360.927,-2.77556e-17,0.130467
6.97266,-0.0716716,0.0544053,-0.0872631,0.00514403,-360.927,-2.77556e-17,0.14612
6.98242,-0.0729424,0.0605342,-0.0872631,0.00496421,-343.728,-2.37905e-17,0.153305
6.99219,-0.0742132,0.0666614,-0.0872631,0.00484813,-326.53,-1.98254e-17,0.16049
7.00195,-0.0754841,0.072673,-0.0872631,0.00477712,-309.331,-1.58603e-17,0.167674
7.01172,-0.0767549,0.0784554,-0.0872631,0.00473865,-292.133,-1.18952e-17,0.174859
7.02148,-0.0780257,0.083874,-0.0872631,0.00469254,-274.934,-7.93016e-18,0.182044
7.03125,-0.0792966,0.0888304,-0.0872631,0.00465448,-257.736,-3.96508e-18,0.189228
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-240.537,0,0.196413
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-166.428,0,0.188265
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-92.318,0,0.180117
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-18.2083,0,0.171969
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,55.9014,0,0.163821
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,130.011,0,0.155673
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,204.121,0,0.147525
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,278.231,0,0.139377
7.11914,-0.0765649,0.103122,-0.0688146,0.00414773,290.044,1.98254e-18,0.122902
7.12891,-0.0725623,0.101286,-0.0503661,0.00407353,301.858,3.96508e-18,0.106426
7.13867,-0.0685598,0.09888,-0.0319177,0.00400852,313.672,5.94762e-18,0.0899512
7.14844,-0.0645572,0.0959951,-0.0134692,0.00393457,325.485,7.93016e-18,0.073476
7.1582,-0.0605547,0.0926604,0.00497928,0.00388069,337.299,9.91271e-18,0.0570008
7.16797,-0.0565521,0.0889591,0.0234278,0.00383812,349.113,1.18952e-17,0.0405256
7.17773,-0.0525496,0.0849476,0.0418762,0.00382061,360.927,1.38778e-17,0.0240504
7.1875,-0.0226416,0.0806937,0.070837,0.00381275,360.927,1.18952e-17,0.010778
7.19727,0.00726649,0.0762557,0.0997977,0.00382148,360.927,9.91271e-18,-0.00249434
7.20703,0.0371745,0.0717083,0.128758,0.00384079,360.927,7.93016e-18,-0.0157667
7.2168,0.0670826,0.0671166,0.157719,0.00385913,360.927,5.94762e-18,-0.0290391
7.22656,0.0969906,0.0625342,0.18668,0.00389599,360.927,3.96508e-18,-0.0423115
7.23633,0.126899,0.0580237,0.215641,0.00393047,360.927,1.98254e-18,-0.0555839
7.24609,0.156807,0.0536375,0.244601,0.0039452,360.927,0,-0.0688563
7.25586,0.168458,0.049412,0.244601,0.00394216,308.456,0,-0.0780021
7.26562,0.180109,0.0453843,0.244601,0.00393179,255.986,0,-0.0871479
7.27539,0.191759,0.0415787,0.244601,0.00389396,203.516,0,-0.0962937
7.28516,0.20341,0.0380221,0.244601,0.00384223,151.045,0,-0.10544
7.29492,0.215061,0.0347263,0.244601,0.00376298,98.575,0,-0.114585
7.30469,0.226712,0.0316863,0.244601,0.00365147,46.1047,0,-0.123731
7.31445,0.238363,0.0288983,0.244601,0.00351955,-6.36559,0,-0.132877
7.32422,0.234323,0.0264047,0.244601,0.00338563,-57.0171,3.96508e-18,-0.13469
7.33398,0.230284,0.0241314,0.244601,0.00326687,-107.669,7.93016e-18,-0.136503
7.34375,0.226244,0.0221387,0.244601,0.00314575,-158.32,1.18952e-17,-0.138316
7.35352,0.222204,0.0203428,0.244601,0.00305739,-208.972,1.58603e-17,-0.14013
7.36328,0.218164,0.0188073,0.244601,0.00300519,-259.623,1.98254e-17,-0.141943
7.37305,0.214125,0.0174248,0.244601,0.00302183,-310.275,2.37905e-17,-0.143756
7.38281,0.210085,0.0162511,0.244601,0.00314232,-360.927,2.77556e-17,-0.145569
7.39258,0.185727,0.0152234,0.224353,0.00338109,-360.927,1.58603e-17,-0.129212
7.40234,0.16137,0.0142827,0.204105,0.00377273,-360.927,3.96508e-18,-0.112856
7.41211,0.137012,0.0135105,0.183856,0.0043268,-360.927,-7.93016e-18,-0.0964994
7.42188,0.112655,0.0127893,0.163608,0.0050804,-360.927,-1.98254e-17,-0.0801429
7.43164,0.0882973,0.0121199,0.14336,0.00608561,-360.927,-3.17207e-17,-0.0637863
7.44141,0.0639398,0.0115757,0.123111,0.00737411,-360.927,-4.36159e-17,-0.0474298
7.45117,0.0395823,0.0110577,0.102863,0.0089378,-360.927,-5.55112e-17,-0.0310732
7.46094,0.0224181,0.0105557,0.075702,0.0108484,-360.927,-4.7581e-17,-0.0124782
7.4707,0.00525383,0.0101458,0.0485412,0.0131164,-360.927,-3.96508e-17,0.00611683
7.48047,-0.0119104,0.00978521,0.0213803,0.0157458,-360.927,-3.17207e-17,0.0247119
7.49023,-0.0290747,0.00944563,-0.00578054,0.0187522,-360.927,-2.37905e-17,0.0433069
7.5,-0.0462389,0.00911517,-0.0329414,0.0221409,-360.927,-1.58603e-17,0.0619019
7.50977,-0.0634032,0.00885439,-0.0601022,0.0259238,-360.927,-7.93016e-18,0.0804969
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-360.927,0,0.099092
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-295.508,0,0.107635
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-230.089,0,0.116178
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-164.671,0,0.12472
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-99.252,0,0.133263
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-33.8334,0,0.141806
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,31.5853,0,0.150349
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,97.0039,0,0.158892
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,134.707,0,0.157251
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,172.41,0,0.155611
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,210.114,0,0.15397
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,247.817,0,0.152329
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,285.52,0,0.150689
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,323.223,0,0.149048
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,360.927,0,0.147408
7.66602,-0.0731524,0.00420167,-0.0735252,0.0956384,360.927,1.18952e-17,0.135437
7.67578,-0.0657373,0.00387097,-0.0597874,0.0971126,360.927,2.37905e-17,0.123467
7.68555,-0.0583222,0.00352386,-0.0460495,0.0980247,360.927,3.56857e-17,0.111496
7.69531,-0.0509072,0.00316421,-0.0323116,0.0983586,360.927,4.7581e-17,0.0995255
7.70508,-0.0434921,0.00280591,-0.0185738,0.0981405,360.927,5.94762e-17,0.0875549
7.71484,-0.0360771,0.00244254,-0.00483592,0.0974009,360.927,7.13715e-17,0.0755844
7.72461,-0.028662,0.00208406,0.00890194,0.0961749,360.927,8.32667e-17,0.0636138
7.73438,0.00948445,0.00173112,0.039765,0.0944979,360.927,7.53366e-17,0.0455121
7.74414,0.0476309,0.00138864,0.0706281,0.0924006,360.927,6.74064e-17,0.0274103
7.75391,0.0857773,0.00106359,0.101491,0.0899513,360.927,5.94762e-17,0.0093086
7.76367,0.123924,0.000757266,0.132354,0.0871654,360.927,5.15461e-17,-0.00879313
7.77344,0.16207,0.000475254,0.163217,0.0841135,360.927,4.36159e-17,-0.0268949
7.7832,0.200217,0.000217588,0.19408,0.080824,360.927,3.56857e-17,-0.0449966
7.79297,0.238363,-5.56641e-06,0.224944,0.0773629,360.927,2.77556e-17,-0.0630983
7.80273,0.238363,-0.000198164,0.227752,0.0737524,338.909,1.98254e-17,-0.0752924
7.8125,0.238363,-0.000344121,0.23056,0.0700627,316.891,1.18952e-17,-0.0874865
7.82227,0.238363,-0.000460078,0.233368,0.0663232,294.873,3.96508e-18,-0.0996806
7.83203,0.238363,-0.000554941,0.236177,0.0625781,272.855,-3.96508e-18,-0.111875
7.8418,0.238363,-0.000607119,0.238985,0.0588635,250.837,-1.18952e-17,-0.124069
7.85156,0.238363,-0.000630088,0.241793,0.0552163,228.819,-1.98254e-17,-0.136263
7.86133,0.238363,-0.00063457,0.244601,0.0516571,206.801,-2.77556e-17,-0.148457
7.87109,0.238363,-0.00058752,0.240023,0.0482194,125.697,-2.5773e-17,-0.138455
7.88086,0.238363,-0.000518818,0.235444,0.0449007,44.5932,-2.37905e-17,-0.128453
7.89062,0.238363,-0.00041168,0.230865,0.0417521,-36.5107,-2.1808e-17,-0.118451
7.90039,0.238363,-0.000274863,0.226286,0.0387515,-117.615,-1.98254e-17,-0.108448
7.91016,0.238363,-7.43848e-05,0.221707,0.0359379,-198.719,-1.78429e-17,-0.0984463
7.91992,0.238363,0.000184512,0.217128,0.0332818,-279.823,-1.58603e-17,-0.0884442
7.92969,0.238363,0.000540146,0.212549,0.0308279,-360.927,-1.38778e-17,-0.0784421
7.93945,0.229357,0.000962197,0.176551,0.0285356,-360.927,-1.18952e-17,-0.0595597
7.94922,0.220351,0.00152139,0.140552,0.0264294,-360.927,-9.91271e-18,-0.0406773
7.95898,0.211345,0.00221385,0.104553,0.0245155,-360.927,-7.93016e-18,-0.0217949
7.96875,0.202338,0.00308698,0.0685541,0.0227222,-360.927,-5.94762e-18,-0.0029125
7.97852,0.193332,0.00413197,0.0325553,0.0211061,-360.927,-3.96508e-18,0.0159699
7.98828,0.184326,0.00537615,-0.00344349,0.0196557,-360.927,-1.98254e-18,0.0348523
7.99805,0.17532,0.00685002,-0.0394423,0.0183115,-360.927,0,0.0537347
8.00781,0.17532,0.00862295,-0.0394423,0.0170949,-360.927,0,0.0537347
8.01758,0.17532,0.0106968,-0.0394423,0.0159811,-360.927,0,0.0537347
8.02734,0.17532,0.0131125,-0.0394423,0.0149871,-360.927,0,0.0537347
8.03711,0.17532,0.0157928,-0.0394423,0.0140733,-360.927,0,0.0537347
8.04688,0.17532,0.0188997,-0.0394423,0.0132493,-360.927,0,0.0537347
8.05664,0.17532,0.0223185,-0.0394423,0.0125028,-360.927,0,0.0537347
8.06641,0.17532,0.0261137,-0.0394423,0.0118269,-360.927,0,0.0537347
8.07617,0.17532,0.0302598,-0.0394423,0.0112127,-360.927,0,0.0537347
8.08594,0.17532,0.0347075,-0.0394423,0.0107042,-360.927,0,0.0537347


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_10.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,24.9841,-22.7724,0.0158005,-0.148108,-0.0318232,5.55112e-17,0.280014
0.0195312,84.6537,213.196,-0.129889,-0.0668454,0.165603,0,-1.50812
0.0292969,160.722,485.754,-0.155034,-0.218886,0.824022,-2.66454e-15,-6.99763
0.0390625,240.707,549.772,0.287613,0.077331,1.84733,-1.06581e-14,-14.8951
0.0488281,331.242,593.746,1.07584,-0.176944,3.07737,-7.10543e-15,-23.7047
0.0585937,434.776,602.349,1.92321,0.0235925,4.55457,0,-33.6924
0.0683594,532.119,684.235,2.81213,0.0275246,6.35207,-2.13163e-14,-45.1309
0.078125,616.727,835.966,3.86715,-0.179565,8.27613,-2.84217e-14,-55.9054
0.0878906,691.556,909.928,4.79593,0.0812631,10.1573,1.42109e-14,-64.5125
0.0976562,752.886,796.692,5.33757,-0.0235925,11.9323,-4.26326e-14,-70.4184
0.107422,787.256,698.063,5.42859,-0.162526,13.485,-1.42109e-14,-72.6165
0.117187,798.234,724.663,5.02952,-0.0983021,14.5277,-1.42109e-14,-68.8267
0.126953,793.618,738.28,3.84216,0.0812631,14.8842,2.84217e-14,-58.1905
0.136719,768.927,648.528,1.77346,-0.0550492,14.467,4.26326e-14,-40.7021
0.146484,717.512,507.008,-1.03403,0.0747096,13.0717,-1.42109e-14,-15.4597
0.15625,649.171,435.279,-4.51443,0.0865058,10.4087,-1.42109e-14,18.7884
0.166016,570.668,378.18,-8.72969,0.0380101,6.35788,-7.10543e-15,61.4582
0.175781,479.338,310.895,-13.4414,-0.0209711,0.846978,0,111.565
0.185547,375.574,176.917,-18.2809,-0.0838844,-6.27186,0,168.684
0.195312,269.535,30.0666,-22.9819,-0.145487,-15.1201,8.52651e-14,231.96
0.205078,165.993,-28.5719,-27.3022,0.123205,-25.6584,5.68434e-14,299.128
0.214844,62.6961,-52.2405,-30.8062,-0.047185,-37.8081,0,367.851
0.224609,-40.9141,-176.632,-33.0631,0.111409,-51.5197,1.13687e-13,436.243
0.234375,-134.891,-327.692,-33.7953,-0.00655347,-66.7053,-2.27374e-13,502.284
0.244141,-218.453,-373.971,-32.8725,-0.0983021,-83.0947,0,562.725
0.253906,-298.406,-400.806,-30.0437,-0.0498064,-100.415,2.27374e-13,614.946
0.263672,-372.281,-461.33,-25.215,-0.0720882,-118.46,-1.13687e-13,657.4
0.273437,-432.252,-524.736,-18.6246,0.191361,-136.923,4.54747e-13,688.091
0.283203,-483.245,-574.817,-10.5991,-0.140244,-155.369,0,704.594
0.292969,-531.647,-598.745,-1.42319,0.262139,-173.459,2.27374e-13,706.029
0.302734,-571.686,-569.204,8.3346,0.00131069,-190.915,0,692.497
0.3125,-600.154,-572.58,17.8409,0.281799,-207.351,6.82121e-13,663.503
0.322266,-625.82,-615.863,26.3599,0.123205,-222.364,2.27374e-13,619.155
0.332031,-650.64,-609.193,33.1861,-0.0157283,-235.722,0,561.301
0.341797,-665.144,-565.766,37.4132,-0.00655347,-247.232,4.54747e-13,491.868
0.351562,-669.438,-548.491,38.1973,0.09437,-256.598,6.82121e-13,411.964
0.361328,-669.729,-566.208,35.0745,-0.0917486,-263.623,-6.82121e-13,323.766
0.371094,-665.242,-536.042,27.7131,0.148108,-268.259,-4.54747e-13,230.431
0.380859,-648.115,-471.705,15.8759,0.0720882,-270.479,-4.54747e-13,134.655
0.390625,-621.034,-406.825,-0.337625,0.0131069,-270.205,-4.54747e-13,38.266
0.400391,-586.895,-378.462,-20.3053,0.0891272,-267.49,9.09495e-13,-56.1293
0.410156,-540.892,-348.175,-43.1868,0.0157283,-262.468,4.54747e-13,-145.991
0.419922,-482.292,-269.6,-67.879,-0.145487,-255.238,2.27374e-13,-229.957
0.429687,-414.554,-201.498,-92.8092,0.0747096,-245.936,0,-306.782
0.439453,-342.333,-151.352,-116.145,-0.235925,-234.768,4.54747e-13,-375.214
0.449219,-259.581,-136.557,-135.907,-0.159905,-222.001,6.82121e-13,-434.202
0.458984,-167.994,-67.0619,-150.099,0.100923,-207.8,-2.27374e-13,-484.241
0.46875,-78.235,39.1242,-156.497,-0.154662,-192.364,4.54747e-13,-525.653
0.478516,0.457036,73.0248,-152.993,-0.111409,-176.007,6.82121e-13,-558.102
0.488281,71.4593,16.7157,-137.838,0.483646,-159.083,2.27374e-13,-581.329
0.498047,133.069,-32.8394,-109.707,0.0524278,-141.81,2.27374e-13,-596.442
0.507812,179.391,-19.3396,-67.4895,1.54531,-124.408,4.54747e-13,-604.274
0.517578,210.232,28.8598,-10.6114,3.30164,-107.154,3.41061e-13,-605.122
0.527344,228.082,39.9055,60.8014,7.99655,-90.2777,3.41061e-13,-599.657
0.537109,234.985,-13.6696,146.04,18.0928,-73.9582,0,-588.721
0.546875,228.363,-30.0618,243.792,37.6903,-58.3442,1.13687e-13,-572.979
0.556641,211.066,3.28394,352.134,73.4998,-43.6304,0,-552.434
0.566406,185.521,21.8002,468.439,133.484,-29.9615,0,-527.408
0.576172,154.578,5.34489,589.632,225.875,-17.4562,0,-498.079
0.585937,120.977,-18.0875,712.22,356.987,-6.20314,0,-464.554
0.595703,87.505,-14.6354,832.416,527.523,3.73025,0,-426.973
0.605469,56.9956,14.1662,946.294,729.367,12.2996,0,-385.54
0.615234,31.7092,24.5713,1049.94,943.912,19.4914,0,-340.541
0.625,13.1335,-4.05558,1139.6,1145.72,25.3184,-1.13687e-13,-292.389
0.634766,2.2117,-16.8096,1211.86,1306.58,29.8116,-5.68434e-14,-241.688
0.644531,-0.609614,9.57034,1263.74,1408.11,33.024,-1.13687e-13,-189.207
0.654297,4.21716,29.1494,1292.88,1444.08,35.034,0,-135.863
0.664062,15.5429,6.91083,1297.56,1426.46,35.9337,-2.84217e-14,-82.7423
0.673828,31.9359,-13.6275,1276.85,1374.94,35.823,5.68434e-14,-31.0809
0.683594,51.599,-3.81616,1230.6,1308.81,34.8122,-1.13687e-13,17.8223
0.693359,72.2195,15.1417,1159.46,1234.44,33.021,0,62.6876
0.703125,91.5353,15.9457,1064.85,1144.92,30.5658,-5.68434e-14,102.278
0.712891,107.638,0.194124,948.878,1026.1,27.5579,-2.84217e-14,135.477
0.722656,118.848,-7.3379,814.289,870.288,24.1063,0,161.385
0.732422,123.759,6.14889,664.328,687.162,20.3112,0,179.361
0.742187,121.623,15.9295,502.615,494.762,16.2597,-5.68434e-14,189.074
0.751953,112.392,2.9426,333.012,311.203,12.0256,0,190.523
0.761719,96.5189,-7.90734,159.479,143.703,7.67663,-5.68434e-14,184.114
0.771484,74.9535,2.94584,-14.0775,-14.9052,3.26913,-2.84217e-14,170.596
0.78125,49.2232,11.2657,-183.923,-178.772,-1.15354,0,151.031
0.791016,21.2534,0.638993,-346.612,-350.706,-5.55381,2.84217e-14,126.77
0.800781,-6.99699,-7.51747,-499.081,-516.84,-9.88992,2.84217e-14,99.4478
0.810547,-33.5894,-4.97606,-638.738,-656.148,-14.1193,4.26326e-14,70.8495
0.820312,-56.5118,2.11757,-763.5,-762.656,-18.1967,1.42109e-14,42.8204
0.830078,-74.015,5.43548,-871.816,-839.594,-22.066,2.84217e-14,17.1942
0.839844,-85.04,-0.360748,-962.669,-907.458,-25.6563,2.84217e-14,-4.29558
0.849609,-89.1468,-8.30529,-1035.56,-972.995,-28.8832,5.68434e-14,-20.0931
0.859375,-86.3377,-1.94933,-1090.45,-1024.63,-31.6504,2.84217e-14,-28.9237
0.869141,-77.2855,5.5099,-1127.74,-1052.05,-33.8444,1.13687e-13,-29.8227
0.878906,-63.2983,1.76006,-1148.16,-1046.98,-35.3368,-5.68434e-14,-22.186
0.888672,-46.1032,-4.77546,-1152.73,-1019.28,-35.9886,5.68434e-14,-5.79976
0.898437,-27.6815,-4.20603,-1142.69,-991.349,-35.6556,0,19.1407
0.908203,-10.2526,-0.101915,-1119.39,-965.675,-34.192,8.52651e-14,52.0495
0.917969,3.86664,0.414132,-1084.29,-933.268,-31.4575,5.68434e-14,91.9919
0.927734,12.6358,-2.577,-1038.84,-881.299,-27.3251,5.68434e-14,137.731
0.9375,14.3502,-5.25592,-984.484,-809.967,-21.6884,0,187.775
0.947266,7.83177,-1.83933,-922.601,-732.316,-14.4683,5.68434e-14,240.455
0.957031,-7.47589,3.2807,-854.499,-664.586,-5.61981,-5.68434e-14,294.002
0.966797,-31.4473,-0.423838,-781.399,-603.075,4.86177,0,346.612
0.976562,-63.1459,-4.88708,-704.437,-536.41,16.9366,-5.68434e-14,396.526
0.986328,-100.85,-1.82153,-624.668,-460.472,30.518,0,442.09
0.996094,-142.125,1.82639,-543.082,-375.974,45.4714,0,481.808
1.00586,-184.064,1.68888,-460.615,-295.056,61.6152,-1.13687e-13,514.375
1.01562,-223.457,0.803999,-378.16,-220.721,78.7239,-1.13687e-13,538.727
1.02539,-257.011,-0.177947,-296.584,-159.745,96.5333,1.13687e-13,554.058
1.03516,-281.397,0.800763,-216.733,-102.659,114.748,-1.13687e-13,559.841
1.04492,-293.537,5.50343,-139.439,-52.0149,133.049,-1.13687e-13,555.797
1.05469,-290.788,3.96823,-65.5155,-14.9367,151.104,-2.27374e-13,541.896
1.06445,-271.09,1.49961,4.25274,-5.6137,168.578,1.13687e-13,518.336
1.07422,-233.079,6.62935,69.118,-10.3584,185.144,-2.27374e-13,485.513
1.08398,-176.183,13.3202,128.388,-17.2881,200.493,0,443.997
1.09375,-100.779,17.5019,181.446,-24.2203,214.341,-4.54747e-13,394.494
1.10352,-8.10243,30.1216,227.766,-30.8996,226.442,-2.27374e-13,337.842
1.11328,99.7658,54.4843,266.936,-37.208,236.594,2.27374e-13,274.975
1.12305,220.002,85.2303,298.665,-38.174,244.638,-4.54747e-13,206.913
1.13281,349.147,133.998,322.804,-31.188,250.47,2.27374e-13,134.75
1.14258,483.271,208.3,339.344,-16.136,254.033,4.54747e-13,59.6449
1.15234,618.15,299.841,348.416,-4.93083,255.322,-4.54747e-13,-17.1828
1.16211,749.452,414.781,350.293,-4.0448,254.375,-9.09495e-13,-94.4549
1.17187,872.917,560.46,345.368,-12.2484,251.273,-4.54747e-13,-170.837
1.18164,984.533,722.167,334.145,-13.6312,246.129,-4.54747e-13,-244.945
1.19141,1080.7,887.862,317.217,2.89401,239.081,2.27374e-13,-315.351
1.20117,1158.37,1051.83,295.242,24.4274,230.285,0,-380.598
1.21094,1215.11,1194.75,268.925,33.9483,219.907,2.27374e-13,-439.221
1.2207,1249.24,1297.46,238.99,35.3901,208.113,4.54747e-13,-489.778
1.23047,1259.79,1358.3,206.165,38.056,195.063,-4.54747e-13,-530.883
1.24023,1246.52,1369.41,171.164,40.6276,180.905,0,-561.25
1.25,1209.9,1327.63,134.677,40.5057,165.77,0,-579.744
1.25977,1151.06,1253.29,97.3579,41.4179,149.77,0,-585.428
1.26953,1071.66,1159.37,59.8269,46.8993,132.998,0,-577.619
1.2793,973.814,1044.52,22.6674,55.9614,115.527,0,-555.938
1.28906,859.997,917.131,-13.5685,60.2605,97.413,-1.13687e-13,-520.354
1.29883,732.909,790.294,-48.3559,57.0532,78.7006,0,-471.22
1.30859,595.379,651.635,-81.1909,46.8141,59.427,-1.13687e-13,-409.292
1.31836,450.265,491.834,-111.587,39.3313,39.6281,0,-335.745
1.32812,300.365,323.339,-139.072,35.3311,19.3452,-5.68434e-14,-252.159
1.33789,148.345,148.39,-163.194,24.3357,-1.36954,0,-160.496
1.34766,-3.31409,-30.0569,-183.522,-0.886029,-22.4467,0,-63.0494
1.35742,-152.351,-193.532,-199.665,-27.113,-43.7955,1.13687e-13,37.6156
1.36719,-296.74,-334.384,-211.281,-44.5387,-65.2999,5.68434e-14,138.741
1.37695,-434.698,-466.864,-218.103,-57.6103,-86.817,1.13687e-13,237.468
1.38672,-564.677,-585.96,-219.957,-75.0608,-108.177,-1.13687e-13,330.937
1.39648,-685.358,-687.349,-216.788,-98.4685,-129.184,0,416.394
1.40625,-795.619,-782.216,-208.679,-116.998,-149.621,6.82121e-13,491.295
1.41602,-894.517,-869.098,-195.871,-128.66,-169.252,4.54747e-13,553.404
1.42578,-981.257,-927.036,-178.776,-133.152,-187.833,0,600.883
1.43555,-1055.18,-959.976,-157.976,-132.686,-205.113,0,632.368
1.44531,-1115.72,-978.174,-134.221,-126.883,-220.849,6.82121e-13,647.016
1.45508,-1162.45,-977.91,-108.407,-115.932,-234.807,-4.54747e-13,644.544
1.46484,-1195,-965.808,-81.5531,-102.652,-246.776,0,625.232
1.47461,-1213.13,-954.146,-54.7541,-92.9741,-256.574,6.82121e-13,589.908
1.48437,-1216.72,-930.359,-29.1341,-83.3379,-264.052,-2.27374e-13,539.902
1.49414,-1205.76,-887.191,-5.78648,-62.8242,-269.103,4.54747e-13,476.988
1.50391,-1180.41,-840.109,14.2897,-39.6013,-271.664,-6.82121e-13,403.294
1.51367,-1141,-787.315,30.2552,-24.2125,-271.718,9.09495e-13,321.213
1.52344,-1088.08,-718.081,41.4938,-13.8658,-269.297,0,233.288
1.5332,-1022.37,-651.414,47.6685,2.97003,-264.476,4.54747e-13,142.109
1.54297,-944.836,-592.186,48.7675,22.8153,-257.376,4.54747e-13,50.2006
1.55273,-856.687,-520.896,45.1351,37.7047,-248.157,4.54747e-13,-40.0791
1.5625,-759.347,-439.543,37.4851,44.5924,-237.009,4.54747e-13,-126.623
1.57227,-654.463,-366.112,26.8932,48.6137,-224.155,0,-207.644
1.58203,-543.879,-293.728,14.7689,56.4529,-209.836,2.27374e-13,-281.729
1.5918,-429.602,-224.888,2.80404,67.3474,-194.306,4.54747e-13,-347.857
1.60156,-313.76,-175.613,-7.09781,73.1512,-177.827,2.27374e-13,-405.41
1.61133,-198.549,-132.982,-12.911,71.1707,-160.662,9.09495e-13,-454.149
1.62109,-86.1728,-86.6102,-12.5914,70.9059,-143.068,0,-494.172
1.63086,21.2188,-53.0882,-4.18907,79.1214,-125.291,4.54747e-13,-525.865
1.64062,121.596,-34.6237,14.0348,89.1692,-107.562,0,-549.826
1.65039,213.112,-18.4774,43.4941,90.5428,-90.095,2.27374e-13,-566.79
1.66016,294.168,-18.7799,85.1725,88.7393,-73.0835,1.13687e-13,-577.555
1.66992,363.458,-36.2495,139.534,98.7647,-56.6991,1.13687e-13,-582.903
1.67969,420.023,-44.4238,206.456,122.475,-41.0919,-2.27374e-13,-583.537
1.68945,463.272,-42.688,285.184,151.649,-26.3905,0,-580.025
1.69922,493.007,-44.5904,374.321,184.243,-12.7027,0,-572.771
1.70898,509.42,-39.4218,471.847,230.767,-0.116655,0,-561.987
1.71875,513.082,-25.6519,575.171,298.741,11.2976,0,-547.706
1.72852,504.91,-22.4715,681.208,387.255,21.4866,0,-529.791
1.73828,486.126,-19.2442,786.496,490.523,30.4126,5.68434e-14,-507.985
1.74805,458.201,-5.99845,887.326,607.447,38.0519,0,-481.951
1.75781,422.789,-1.53197,979.89,737.825,44.394,-5.68434e-14,-451.338
1.76758,381.652,-7.97528,1060.45,873.764,49.4411,-5.68434e-14,-415.849
1.77734,336.59,-5.99359,1125.48,1002.67,53.2075,-1.13687e-13,-375.3
1.78711,289.361,-2.19846,1171.86,1112.89,55.7192,-1.13687e-13,-329.683
1.79687,241.612,-4.93723,1196.98,1198.59,57.0142,5.68434e-14,-279.214
1.80664,194.821,2.43303,1198.88,1251.96,57.1418,-5.68434e-14,-224.366
1.81641,150.241,14.671,1176.34,1265.93,56.1631,-1.7053e-13,-165.886
1.82617,108.867,13.6453,1128.95,1237.57,54.1503,5.68434e-14,-104.79
1.83594,71.4132,10.7173,1057.11,1173.64,51.1867,-1.7053e-13,-42.3404
1.8457,38.3044,14.2956,962.073,1082.31,47.3657,0,20.0007
1.85547,9.69042,9.77578,845.826,970.141,42.7901,0,80.6315
1.86523,-14.5311,4.19632,711.063,844.366,37.5713,-8.52651e-14,137.887
1.875,-34.6761,7.72454,561.054,711.143,31.8275,0,190.122
1.88477,-51.2266,4.99547,399.51,575.176,25.6821,0,235.806
1.89453,-64.7756,-5.70402,230.434,435.907,19.2629,-1.13687e-13,273.604
1.9043,-75.9692,-6.19095,57.9617,290.044,12.6993,5.68434e-14,302.465
1.91406,-85.4496,-3.84528,-113.803,137.089,6.12157,0,321.685
1.92383,-93.8023,-10.6623,-280.94,-18.9893,-0.341291,0,330.962
1.93359,-101.512,-10.4504,-439.85,-170.643,-6.56259,0,330.43
1.94336,-108.927,-2.69024,-587.379,-314.073,-12.4193,0,320.661
1.95312,-116.241,-3.48777,-720.903,-445.91,-17.7928,0,302.652
1.96289,-123.485,-3.66248,-838.394,-562.289,-22.5699,0,277.785
1.97266,-130.531,4.05235,-938.452,-658.477,-26.6431,5.68434e-14,247.765
1.98242,-137.116,2.24699,-1020.3,-736.757,-29.9111,2.84217e-14,214.535
1.99219,-142.869,-4.57972,-1083.74,-801.366,-32.279,2.84217e-14,180.187
2.00195,-147.356,0.237802,-1129.14,-856.573,-33.6588,8.52651e-14,146.849
2.01172,-150.119,3.70454,-1157.3,-898.49,-33.9695,8.52651e-14,116.581
2.02148,-150.723,-2.80186,-1169.39,-923.215,-33.1379,1.13687e-13,91.2673
2.03125,-148.807,-4.41471,-1166.84,-931.212,-31.0995,2.84217e-14,72.5168
2.04102,-144.111,-6.46434,-1151.21,-924.836,-27.7994,2.84217e-14,61.5815
2.05078,-136.517,-17.9339,-1124.15,-906.014,-23.1937,-5.68434e-14,59.2889
2.06055,-126.055,-20.3912,-1087.24,-876.131,-17.2515,5.68434e-14,65.9992
2.07031,-112.917,-11.057,-1041.95,-838.483,-9.95709,0,81.5857
2.08008,-97.4378,-11.4161,-989.574,-796.301,-1.31163,0,105.442
2.08984,-80.0755,-14.6289,-931.195,-750.945,8.664,0,136.51
2.09961,-61.3726,-10.3193,-867.674,-699.476,19.9271,-2.84217e-14,173.34
2.10937,-41.9096,-11.8254,-799.66,-639.198,32.4112,-1.7053e-13,214.158
2.11914,-22.2516,-16.7206,-727.614,-572.299,46.024,0,256.959
2.12891,-2.89233,-9.77578,-651.857,-503.815,60.6466,0,299.605
2.13867,15.7993,-5.57461,-572.628,-436.014,76.1331,-1.13687e-13,339.933
2.14844,33.6268,-12.3948,-490.146,-371.177,92.3106,-2.84217e-13,375.854
2.1582,50.6025,-10.8742,-404.674,-310.043,108.981,2.27374e-13,405.46
2.16797,66.9698,-4.66546,-316.584,-253.723,125.923,0,427.102
2.17773,83.2082,-6.20713,-226.408,-202.665,142.896,0,439.47
2.1875,100.019,-4.45516,-134.872,-157.313,159.644,-1.13687e-13,441.642
2.19727,118.292,6.34625,-42.9228,-118.993,175.901,-4.54747e-13,433.118
2.20703,139.054,8.85046,48.2697,-90.0696,191.398,-4.54747e-13,413.83
2.2168,163.399,12.4013,137.332,-71.7566,205.865,-2.27374e-13,384.136
2.22656,192.411,26.8959,222.719,-61.6734,219.046,-4.54747e-13,344.784
2.23633,227.071,39.7648,302.772,-56.2327,230.697,-9.09495e-13,296.87
2.24609,268.169,51.1987,375.781,-53.4737,240.598,-4.54747e-13,241.774
2.25586,316.213,78.9844,440.063,-52.9888,248.557,0,181.09
2.26562,371.353,116.887,494.044,-54.9312,254.414,0,116.549
2.27539,433.316,157.378,536.344,-56.1882,258.05,-1.36424e-12,49.9446
2.28516,501.364,218.034,565.847,-56.0007,259.381,0,-16.9435
2.29492,574.273,297.077,581.776,-51.7711,258.367,0,-82.4152
2.30469,650.346,382.77,583.738,-45.2176,255.009,4.54747e-13,-144.907
2.31445,727.443,485.119,571.765,-35.993,249.349,0,-203.035
2.32422,803.053,606.37,546.324,-26.5193,241.464,4.54747e-13,-255.626
2.33398,874.379,726.038,508.309,-20.5386,231.464,-6.82121e-13,-301.735
2.34375,938.451,844.896,459.019,-19.3052,219.491,0,-340.644
2.35352,992.257,965.975,400.102,-21.2123,205.705,-4.54747e-13,-371.857
2.36328,1032.88,1069.14,333.497,-22.5177,190.284,0,-395.077
2.37305,1057.63,1142.16,261.35,-21.5059,173.419,0,-410.185
2.38281,1064.2,1191.02,185.928,-17.9002,155.3,-2.27374e-13,-417.203
2.39258,1050.76,1202.9,109.526,-13.4884,136.122,1.13687e-13,-416.268
2.40234,1016.11,1170.5,34.3751,-9.15651,116.07,0,-407.601
2.41211,959.681,1109.21,-37.4458,-7.14591,95.3211,-2.27374e-13,-391.482
2.42187,881.665,1022.35,-104.086,-5.59535,74.0404,-1.13687e-13,-368.232
2.43164,782.973,903.987,-163.989,-5.12219,52.3795,-1.13687e-13,-338.204
2.44141,665.235,770.375,-215.935,-4.4734,30.477,-5.68434e-14,-301.782
2.45117,530.743,635.308,-259.075,-4.3751,8.45896,-5.68434e-14,-259.384
2.46094,382.369,490.218,-292.937,-3.03688,-13.5589,0,-211.476
2.4707,223.444,341.69,-317.42,-2.5978,-35.468,1.13687e-13,-158.595
2.48047,57.6359,200.933,-332.765,-2.06041,-57.1642,-5.68434e-14,-101.362
2.49023,-111.204,60.287,-339.512,-2.0709,-78.5433,4.54747e-13,-40.5107
2.5,-279.19,-82.6178,-338.453,-1.45094,-99.4984,2.27374e-13,23.0971
2.50977,-442.551,-214.265,-330.565,-2.17837,-119.916,1.13687e-13,88.4592
2.51953,-597.772,-338.388,-316.945,-4.3633,-139.673,6.82121e-13,154.427
2.5293,-741.711,-459.908,-298.744,-7.01221,-158.638,0,219.71
2.53906,-871.705,-564.063,-277.108,-9.52219,-176.666,6.82121e-13,282.892
2.54883,-985.633,-644.875,-253.115,-8.80524,-193.603,0,342.461
2.55859,-1081.96,-714.2,-227.735,-7.38576,-209.287,4.54747e-13,396.843
2.56836,-1159.76,-766.57,-201.791,-5.47084,-223.55,0,444.457
2.57812,-1218.67,-796.596,-175.935,-4.99768,-236.223,1.36424e-12,483.767
2.58789,-1258.86,-817.824,-150.643,-5.7107,-247.142,4.54747e-13,513.346
2.59766,-1280.95,-831.509,-126.211,-6.94013,-256.151,0,531.939
2.60742,-1285.97,-826.915,-102.769,-8.11058,-263.114,9.09495e-13,538.525
2.61719,-1275.18,-812.59,-80.3034,-7.25994,-267.914,9.09495e-13,532.373
2.62695,-1250.05,-794.474,-58.68,-6.20614,-270.463,4.54747e-13,513.089
2.63672,-1212.11,-760.937,-37.6776,-4.86661,-270.707,6.82121e-13,480.651
2.64648,-1162.9,-715.915,-17.0176,-4.6451,-268.629,-2.27374e-13,435.429
2.65625,-1103.88,-672.344,3.6062,-5.55472,-264.254,9.09495e-13,378.186
2.66602,-1036.35,-621.392,24.5012,-6.07376,-257.646,6.82121e-13,310.067
2.67578,-961.49,-563.615,45.9552,-5.72511,-248.916,9.09495e-13,232.566
2.68555,-880.266,-512.291,68.2215,-4.66738,-238.21,0,147.478
2.69531,-793.502,-461.382,91.5106,-3.52839,-225.714,4.54747e-13,56.8392
2.70508,-701.885,-401.611,115.988,-3.49431,-211.648,4.54747e-13,-37.1479
2.71484,-606.017,-344.804,141.776,-3.628,-196.257,4.54747e-13,-132.191
2.72461,-506.466,-292.356,168.962,-4.48126,-179.806,6.82121e-13,-225.995
2.73437,-403.832,-236.007,197.606,-4.72767,-162.574,4.54747e-13,-316.338
2.74414,-298.801,-184.975,227.751,-4.73816,-144.844,0,-401.155
2.75391,-192.199,-147.122,259.429,-3.57426,-126.896,0,-478.602
2.76367,-85.0336,-112.67,292.667,-0.882097,-109.002,-2.27374e-13,-547.114
2.77344,21.4863,-82.951,327.484,3.30426,-91.4153,0,-605.447
2.7832,125.944,-66.9519,363.889,9.29282,-74.3681,1.13687e-13,-652.699
2.79297,226.732,-55.8965,401.865,18.0076,-58.0657,0,-688.325
2.80273,322.088,-44.1115,441.355,30.5916,-42.6834,2.27374e-13,-712.126
2.8125,410.156,-43.5518,482.24,48.3201,-28.3651,0,-724.225
2.82227,489.051,-50.3187,524.316,72.6937,-15.2224,1.13687e-13,-725.033
2.83203,556.948,-53.9423,567.266,103.553,-3.33564,0,-715.206
2.8418,612.17,-61.9047,610.642,141.7,7.2443,-1.13687e-13,-695.586
2.85156,653.28,-72.7239,653.839,188.217,16.4931,-1.13687e-13,-667.154
2.86133,679.165,-75.2265,696.087,244.399,24.4095,0,-630.967
2.87109,689.107,-75.0226,736.447,312.282,31.0117,1.13687e-13,-588.115
2.88086,682.846,-78.0202,773.814,391.928,36.3329,0,-539.669
2.89062,660.613,-75.1925,806.937,482.221,40.4178,-1.13687e-13,-486.652
2.90039,623.143,-68.4289,834.448,578.728,43.3188,-1.13687e-13,-430.012
2.91016,571.664,-68.0908,854.904,677.928,45.0934,0,-370.61
2.91992,507.86,-66.4116,866.839,776.661,45.8015,-1.13687e-13,-309.212
2.92969,433.81,-61.4776,868.824,870.034,45.5044,-1.7053e-13,-246.504
2.93945,351.909,-61.8836,859.531,951.953,44.2636,5.68434e-14,-183.103
2.94922,264.771,-65.5494,837.805,1015.4,42.1413,-5.68434e-14,-119.577
2.95898,175.12,-63.3363,802.73,1055.03,39.2009,-5.68434e-14,-56.4709
2.96875,85.6795,-63.3153,753.69,1067.71,35.5087,0,5.66921
2.97852,-0.938711,-65.1433,690.422,1052.41,31.1348,-5.68434e-14,66.2762
2.98828,-82.3394,-61.5019,613.06,1010.5,26.156,0,124.745
2.99805,-156.435,-55.9321,522.158,943.484,20.6568,0,180.425
3.00781,-221.519,-54.9696,418.702,854.541,14.7315,-5.68434e-14,232.618
3.01758,-276.319,-52.556,304.096,748.055,8.48501,0,280.592
3.02734,-320.031,-48.5635,180.137,629.63,2.03398,0,323.598
3.03711,-352.317,-49.6829,48.9682,504.57,-4.49359,0,360.897
3.04687,-373.295,-49.924,-86.9884,377.982,-10.959,0,391.797
3.05664,-383.496,-44.8104,-225.104,251.18,-17.2143,0,415.693
3.06641,-383.809,-41.0072,-362.63,125.912,-23.1046,5.68434e-14,432.104
3.07617,-375.403,-39.5917,-496.795,2.28847,-28.4709,0,440.721
3.08594,-359.652,-34.7386,-624.893,-117.917,-33.1538,1.13687e-13,441.432
3.0957,-338.041,-31.5889,-744.38,-234.165,-36.9971,5.68434e-14,434.362
3.10547,-312.085,-31.9707,-852.952,-343.834,-39.8518,0,419.881
3.11523,-283.242,-28.8,-948.624,-444.501,-41.5803,1.13687e-13,398.615
3.125,-252.845,-23.1138,-1029.78,-533.859,-42.0608,5.68434e-14,371.44
3.13477,-222.044,-20.1323,-1095.22,-609.625,-41.1902,0,339.457
3.14453,-191.757,-14.6548,-1144.17,-670.584,-38.8879,1.13687e-13,303.956
3.1543,-162.654,-6.18125,-1176.3,-716.496,-35.0979,1.13687e-13,266.374
3.16406,-135.14,-0.587227,-1191.69,-748.766,-29.7912,8.52651e-14,228.228
3.17383,-109.368,3.5816,-1190.82,-768.564,-22.9666,2.84217e-14,191.057
3.18359,-85.2627,10.8596,-1174.5,-777.318,-14.651,5.68434e-14,156.349
3.19336,-62.5572,15.6885,-1143.8,-776.644,-4.8994,0,125.467
3.20312,-40.8367,17.9047,-1100.04,-765.991,6.20673,-1.42109e-14,99.5888
3.21289,-19.5908,21.3132,-1044.65,-747.486,18.5608,-5.68434e-14,79.6417
3.22266,1.73439,25.11,-979.143,-720.75,32.0334,-8.52651e-14,66.256
3.23242,23.6856,25.419,-905.063,-686.183,46.4751,-5.68434e-14,59.7297
3.24219,46.7568,28.0623,-823.897,-645.083,61.7195,-1.13687e-13,60.0095
3.25195,71.3523,32.5919,-737.054,-598.905,77.5858,-1.13687e-13,66.689
3.26172,97.7594,33.4768,-645.83,-550.843,93.8828,-1.13687e-13,79.0259
3.27148,126.133,33.1209,-551.393,-501.295,110.411,-1.13687e-13,95.9754
3.28125,156.489,36.078,-454.781,-451.064,126.967,-3.41061e-13,116.24
3.29102,188.714,36.9306,-356.914,-401.415,143.344,-2.27374e-13,138.334
3.30078,222.58,35.9745,-258.617,-351.448,159.338,0,160.653
3.31055,257.767,39.0902,-160.649,-302.734,174.745,-4.54747e-13,181.559
3.32031,293.893,41.7254,-63.7396,-255.474,189.37,-4.54747e-13,199.459
3.33008,330.546,41.2029,31.377,-210.609,203.023,-2.27374e-13,212.886
3.33984,367.31,44.3558,123.924,-170.51,215.523,-9.09495e-13,220.572
3.34961,403.797,49.7314,213.057,-135.452,226.699,-4.54747e-13,221.514
3.35937,439.665,53.58,297.841,-106.727,236.395,-1.13687e-12,215.024
3.36914,474.629,61.8513,377.249,-82.7848,244.466,-4.54747e-13,200.76
3.37891,508.472,76.9509,450.158,-64.2083,250.785,2.27374e-13,178.748
3.38867,541.033,92.3968,515.375,-49.4643,255.241,-4.54747e-13,149.38
3.39844,572.197,112.875,571.664,-37.5226,257.741,-9.09495e-13,113.392
3.4082,601.871,143.426,617.793,-28.0725,258.212,0,71.8307
3.41797,629.958,180.147,652.586,-21.0144,256.605,9.09495e-13,26.004
3.42773,656.327,223.597,674.98,-15.706,252.891,-4.54747e-13,-22.5834
3.4375,680.775,280.471,684.095,-11.4044,247.066,-4.54747e-13,-72.298
3.44727,703.005,345.758,679.287,-8.62306,239.15,0,-121.453
3.45703,722.597,416.902,660.215,-6.54036,229.186,-4.54747e-13,-168.381
3.4668,738.992,497.983,626.881,-4.90069,217.246,-6.82121e-13,-211.51
3.47656,751.487,585.787,579.668,-3.99369,203.423,-9.09495e-13,-249.423
3.48633,759.239,672.041,519.363,-4.47471,187.833,-2.27374e-13,-280.912
3.49609,761.289,758.344,447.153,-6.16026,170.615,0,-305.024
3.50586,756.586,840.565,364.616,-10.6966,151.926,-6.82121e-13,-321.086
3.51562,744.037,907.996,273.68,-17.6026,131.943,-2.27374e-13,-328.718
3.52539,722.555,959.79,176.57,-25.3003,110.853,-1.13687e-13,-327.832
3.53516,691.127,994.174,75.7453,-33.0256,88.8573,-5.68434e-14,-318.619
3.54492,648.874,1004.17,-26.1907,-40.3248,66.1633,1.13687e-13,-301.517
3.55469,595.119,987.637,-126.575,-45.9398,42.9832,-1.13687e-13,-277.181
3.56445,529.448,949.756,-222.784,-49.9165,19.5301,-5.68434e-14,-246.436
3.57422,451.769,888.326,-312.325,-52.3504,-3.98532,0,-210.23
3.58398,362.351,804.093,-392.932,-53.0346,-27.3573,-2.84217e-14,-169.592
3.59375,261.856,706,-462.644,-51.9861,-50.3876,-5.68434e-14,-125.578
3.60352,151.354,596.42,-519.874,-49.986,-72.8878,-1.13687e-13,-79.2417
3.61328,32.3098,477.229,-563.461,-46.9451,-94.6803,0,-31.592
3.62305,-93.4347,355.887,-592.705,-43.5177,-115.6,1.13687e-13,16.4266
3.63281,-223.709,235.602,-607.376,-38.8136,-135.494,0,63.9519
3.64258,-356.072,115.134,-607.71,-34.1816,-154.222,-2.27374e-13,110.21
3.65234,-487.893,-3.05261,-594.377,-28.138,-171.658,2.27374e-13,154.515
3.66211,-616.431,-115.354,-568.44,-20.8033,-187.686,-4.54747e-13,196.257
3.67188,-738.935,-224.354,-531.287,-12.3022,-202.203,2.27374e-13,234.893
3.68164,-852.737,-327.229,-484.564,-3.71713,-215.115,6.82121e-13,269.927
3.69141,-955.349,-421.921,-430.086,4.41573,-226.342,9.09495e-13,300.89
3.70117,-1044.55,-506.06,-369.761,11.2772,-235.81,4.54747e-13,327.327
3.71094,-1118.45,-580.455,-305.496,16.9682,-243.459,4.54747e-13,348.784
3.7207,-1175.57,-641.623,-239.124,22.9463,-249.238,4.54747e-13,364.797
3.73047,-1214.9,-688.158,-172.331,28.9965,-253.108,2.27374e-13,374.894
3.74023,-1235.85,-721.96,-106.599,35.1725,-255.042,0,378.602
3.75,-1238.36,-743.725,-43.1567,39.3588,-255.029,4.54747e-13,375.46
3.75977,-1222.8,-753.036,17.0428,42.0903,-253.073,4.54747e-13,365.041
3.76953,-1189.96,-753.844,73.3382,43.1913,-249.195,6.82121e-13,346.979
3.7793,-1141.05,-748.529,125.355,42.8007,-243.44,4.54747e-13,321
3.78906,-1077.54,-734.234,172.986,40.8701,-235.87,-6.82121e-13,286.956
3.79883,-1001.19,-712.838,216.362,38.0678,-226.574,0,244.857
3.80859,-913.898,-685.764,255.807,34.1646,-215.662,2.27374e-13,194.899
3.81836,-817.685,-651.6,291.794,29.7213,-203.27,0,137.492
3.82812,-714.578,-610.779,324.887,24.7892,-189.559,-2.27374e-13,73.274
3.83789,-606.571,-566.4,355.693,19.182,-174.71,4.54747e-13,3.11622
3.84766,-495.564,-518.909,384.809,13.8907,-158.926,2.27374e-13,-71.8779
3.85742,-383.324,-467.639,412.777,8.00572,-142.426,6.82121e-13,-150.39
3.86719,-271.457,-416.657,440.048,2.02764,-125.446,0,-230.912
3.87695,-161.396,-367.034,466.953,-3.12732,-108.227,3.41061e-13,-311.788
3.88672,-54.4012,-318.396,493.684,-7.26911,-91.0152,-5.68434e-14,-391.254
3.89648,48.4298,-271.747,520.287,-9.33477,-74.0566,1.13687e-13,-467.499
3.90625,146.141,-230.356,546.665,-10.7713,-57.5884,0,-538.72
3.91602,237.892,-191.415,572.587,-9.56414,-41.8359,0,-603.184
3.92578,322.928,-157.399,597.706,-6.09604,-27.0058,0,-659.288
3.93555,400.556,-130.507,621.586,0.0340781,-13.2825,0,-705.612
3.94531,470.112,-110.23,643.722,8.54442,-0.823086,0,-740.975
3.95508,530.952,-94.3008,663.572,20.8204,10.2453,0,-764.467
3.96484,582.437,-84.2678,680.584,37.5199,19.8278,-1.13687e-13,-775.487
3.97461,623.936,-79.0588,694.217,60.9512,27.8632,0,-773.754
3.98438,654.839,-73.8789,703.963,91.493,34.3236,-2.27374e-13,-759.313
3.99414,674.574,-70.265,709.362,129.677,39.2138,0,-732.531
4.00391,682.642,-68.4062,710.008,175.626,42.5691,0,-694.071
4.01367,678.653,-64.6159,705.56,229.746,44.4523,0,-644.869
4.02344,662.367,-59.4296,695.736,292.519,44.9506,0,-586.086
4.0332,633.735,-56.419,680.311,363.1,44.1713,0,-519.072
4.04297,592.941,-50.8703,659.109,439.963,42.2374,-5.68434e-14,-445.308
4.05273,540.434,-44.4448,632.001,520.478,39.2835,5.68434e-14,-366.361
4.0625,476.956,-38.2458,598.889,600.943,35.4512,0,-283.831
4.07227,403.55,-32.6728,559.71,679.252,30.8855,-5.68434e-14,-199.305
4.08203,321.564,-26.3443,514.429,751.021,25.7313,-2.84217e-14,-114.315
4.0918,232.633,-21.7128,463.041,812.86,20.1304,0,-30.3016
4.10156,138.648,-20.4801,405.58,861.151,14.2197,-4.26326e-14,51.4102
4.11133,41.712,-18.6117,342.129,893.31,8.12945,0,129.635
4.12109,-55.9209,-17.5052,272.831,904.719,1.98257,0,203.336
4.13086,-151.913,-19.0808,197.912,894.728,-4.10525,5.68434e-14,271.632
4.14062,-243.92,-18.754,117.696,863.259,-10.0252,5.68434e-14,333.794
4.15039,-329.674,-17.6831,32.6282,811.92,-15.6745,5.68434e-14,389.24
4.16016,-407.059,-19.4917,-56.712,743.054,-20.9554,1.13687e-13,437.526
4.16992,-474.193,-19.6891,-149.593,659.417,-25.7736,5.68434e-14,478.33
4.17969,-529.492,-19.2491,-245.122,564.815,-30.0376,5.68434e-14,511.446
4.18945,-571.728,-20.8085,-342.247,462.417,-33.6574,1.13687e-13,536.768
4.19922,-600.071,-22.7287,-439.756,355.92,-36.5444,0,554.283
4.20898,-614.112,-23.3143,-536.299,248.046,-38.6107,1.13687e-13,564.062
4.21875,-613.874,-24.7266,-630.401,141.336,-39.7704,1.13687e-13,566.258
4.22852,-599.798,-25.9383,-720.504,37.5658,-39.9398,1.13687e-13,561.105
4.23828,-572.716,-25.2006,-804.999,-62.1492,-39.0397,1.13687e-13,548.918
4.24805,-533.803,-24.0472,-882.272,-157.662,-36.9969,1.13687e-13,530.099
4.25781,-484.526,-22.4392,-950.755,-247,-33.7472,0,505.136
4.26758,-426.566,-19.5985,-1008.98,-330.313,-29.2379,5.68434e-14,474.611
4.27734,-361.752,-16.7254,-1055.61,-405.805,-23.4308,1.13687e-13,439.2
4.28711,-291.975,-14.2083,-1089.53,-471.631,-16.3053,5.68434e-14,399.67
4.29687,-219.117,-12.5922,-1109.85,-527.598,-7.86075,0,356.874
4.30664,-144.974,-10.4682,-1115.93,-572.523,1.88109,0,311.744
4.31641,-71.1953,-9.18532,-1107.47,-606.355,12.874,0,265.269
4.32617,0.769763,-8.7356,-1084.46,-628.975,25.0465,2.84217e-14,218.479
4.33594,69.7125,-7.21981,-1047.21,-641.496,38.301,2.84217e-14,172.419
4.3457,134.689,-6.1683,-996.344,-644.499,52.5143,-5.68434e-14,128.117
4.35547,195.028,-6.46758,-932.776,-640.019,67.5391,1.13687e-13,86.5514
4.36523,250.33,-6.31228,-857.686,-628.017,83.2056,-3.41061e-13,48.6205
4.375,300.443,-6.26375,-772.48,-609.917,99.3242,-3.41061e-13,15.1045
4.38477,345.439,-7.23599,-678.743,-586.363,115.689,-2.27374e-13,-13.3634
4.39453,385.566,-7.47541,-578.199,-558.268,132.084,0,-36.3254
4.4043,421.212,-5.83506,-472.651,-525.763,148.281,-2.27374e-13,-53.5194
4.41406,452.849,-3.81293,-363.938,-490.124,164.052,-2.27374e-13,-64.8937
4.42383,480.985,-0.85253,-253.887,-451.427,179.169,-6.82121e-13,-70.6116
4.43359,506.122,4.48589,-144.266,-411.823,193.411,-2.27374e-13,-71.0472
4.44336,528.711,10.0055,-36.7543,-371.799,206.565,-4.54747e-13,-66.7715
4.45312,549.122,14.4445,67.0914,-332.69,218.436,-6.82121e-13,-58.5288
4.46289,567.619,21.5931,165.856,-295.413,228.842,-2.27374e-13,-47.2046
4.47266,584.347,28.9294,258.278,-260.029,237.624,4.54747e-13,-33.7861
4.48242,599.328,36.5278,343.256,-228.079,244.645,-4.54747e-13,-19.3178
4.49219,612.464,45.0353,419.849,-198.452,249.793,-4.54747e-13,-4.85269
4.50195,623.556,55.9305,487.266,-172.942,252.979,-4.54747e-13,8.59653
4.51172,632.323,67.4097,544.858,-151.22,254.14,0,20.1054
4.52148,638.425,80.3594,592.109,-133.473,253.24,-4.54747e-13,28.8814
4.53125,641.494,96.8002,628.618,-119.644,250.264,4.54747e-13,34.3011
4.54102,641.163,115.8,654.093,-109.662,245.222,-4.54747e-13,35.9398
4.55078,637.091,137.222,668.343,-103.15,238.146,-4.54747e-13,33.5905
4.56055,628.984,166.342,671.274,-97.6939,229.088,2.27374e-13,27.2728
4.57031,616.617,200.262,662.888,-94.4067,218.12,-2.27374e-13,17.2299
4.58008,599.84,238.314,643.294,-90.9766,205.329,2.27374e-13,3.91436
4.58984,578.587,285.135,612.711,-87.9279,190.821,2.27374e-13,-12.0355
4.59961,552.871,337.854,571.487,-83.4532,174.713,0,-29.8296
4.60937,522.774,395.268,520.112,-78.5945,157.137,2.27374e-13,-48.5668
4.61914,488.441,457.678,459.232,-72.7239,138.238,-2.27374e-13,-67.2801
4.62891,450.055,524.442,389.666,-67.2701,118.171,-1.13687e-13,-84.986
4.63867,407.826,590.239,312.415,-62.2881,97.0994,-1.13687e-13,-100.732
4.64844,361.97,653.876,228.665,-57.4005,75.198,0,-113.643
4.6582,312.695,713.687,139.791,-52.7227,52.6483,-5.68434e-14,-122.964
4.66797,260.189,764.113,47.342,-48.6936,29.6388,5.68434e-14,-128.091
4.67773,204.615,801.82,-46.9765,-45.4955,6.36346,0,-128.602
4.6875,146.11,826.964,-141.33,-42.515,-16.9796,7.10543e-14,-124.269
4.69727,84.79,835.021,-233.794,-40.4231,-40.1899,8.52651e-14,-115.067
4.70703,20.7662,823.895,-322.397,-39.0115,-63.0666,-5.68434e-14,-101.17
4.7168,-45.84,796.261,-405.175,-37.17,-85.4101,-1.13687e-13,-82.9394
4.72656,-114.873,751.952,-480.229,-35.2039,-107.025,2.27374e-13,-60.9006
4.73633,-186.118,689.773,-545.78,-33.0243,-127.721,-2.27374e-13,-35.7172
4.74609,-259.277,615.719,-600.233,-30.3478,-147.319,2.27374e-13,-8.15811
4.75586,-333.94,531.878,-642.227,-27.2388,-165.647,4.54747e-13,20.9381
4.76562,-409.57,439.498,-670.689,-24.1679,-182.55,-2.27374e-13,50.6986
4.77539,-485.486,342.372,-684.871,-21.7261,-197.888,0,80.2511
4.78516,-560.853,245.121,-684.38,-19.4992,-211.536,4.54747e-13,108.755
4.79492,-634.688,147.177,-669.197,-17.8844,-223.391,2.27374e-13,135.429
4.80469,-705.871,49.932,-639.677,-16.7245,-233.37,2.27374e-13,159.569
4.81445,-773.163,-41.2531,-596.542,-15.3653,-241.412,6.82121e-13,180.565
4.82422,-835.239,-129.965,-540.85,-14.7361,-247.478,4.54747e-13,197.909
4.83398,-890.729,-214.419,-473.963,-14.3954,-251.552,2.27374e-13,211.196
4.84375,-938.263,-292.177,-397.493,-13.6312,-253.639,0,220.116
4.85352,-976.518,-363.773,-313.245,-12.5001,-253.768,-2.27374e-13,224.453
4.86328,-1004.28,-429.385,-223.153,-11.4922,-251.986,4.54747e-13,224.066
4.87305,-1020.48,-486.329,-129.211,-10.2876,-248.361,-4.54747e-13,218.881
4.88281,-1024.27,-533.711,-33.4057,-9.65851,-242.981,-6.82121e-13,208.875
4.89258,-1015.04,-572.712,62.3517,-8.82228,-235.948,6.82121e-13,194.064
4.90234,-992.454,-602.014,156.281,-7.66363,-227.381,-2.27374e-13,174.497
4.91211,-956.506,-619.674,246.786,-5.79982,-217.412,6.82121e-13,150.249
4.92187,-907.494,-628.916,332.493,-4.10903,-206.184,4.54747e-13,121.42
4.93164,-846.042,-630.164,412.28,-1.81662,-193.852,2.27374e-13,88.1384
4.94141,-773.082,-622.97,485.292,0.84933,-180.576,4.54747e-13,50.5698
4.95117,-689.832,-609.237,550.94,3.21775,-166.527,2.27374e-13,8.92854
4.96094,-597.762,-591.575,608.893,5.93745,-151.878,2.27374e-13,-36.5085
4.9707,-498.549,-567.626,659.056,9.19583,-136.806,2.27374e-13,-85.3868
4.98047,-394.026,-539.681,701.539,12.5014,-121.492,2.27374e-13,-137.259
4.99023,-286.13,-508.781,736.617,15.0114,-106.115,3.41061e-13,-191.571
5,-176.844,-475.116,764.688,17.5384,-90.8529,2.27374e-13,-247.656
5.00977,-68.1415,-437.557,786.23,19.9514,-75.8798,1.13687e-13,-304.723
5.01953,38.0632,-399.955,801.755,22.9883,-61.3649,5.68434e-14,-361.865
5.0293,139.965,-362.398,811.769,26.4184,-47.4695,1.13687e-13,-418.066
5.03906,235.904,-324.199,816.737,29.8629,-34.3449,-1.13687e-13,-472.214
5.04883,324.4,-288.084,817.056,33.753,-22.1306,0,-523.124
5.05859,404.173,-254.685,813.034,38.1976,-10.9517,0,-569.574
5.06836,474.158,-223.444,804.881,43.9869,-0.916839,0,-610.333
5.07812,533.51,-194.338,792.705,51.5365,7.88393,0,-644.203
5.08789,581.598,-169.509,776.524,61.6328,15.3809,0,-670.065
5.09766,618.004,-147.196,756.275,75.3584,21.5262,-1.13687e-13,-686.915
5.10742,642.504,-127.158,731.84,92.4603,26.2953,0,-693.914
5.11719,655.055,-111.327,703.067,114.222,29.6875,1.13687e-13,-690.418
5.12695,655.777,-98.7268,669.801,141.174,31.726,0,-676.014
5.13672,644.937,-86.8804,631.909,173.196,32.4581,0,-650.543
5.14648,622.933,-77.0755,589.308,210.889,31.9542,1.13687e-13,-614.119
5.15625,590.285,-69.008,541.987,254.674,30.3062,1.13687e-13,-567.133
5.16602,547.623,-60.6898,490.023,303.929,27.6258,-1.13687e-13,-510.249
5.17578,495.682,-51.9105,433.597,358.146,24.0421,-1.13687e-13,-444.391
5.18555,435.301,-43.9902,372.997,415.11,19.6988,-5.68434e-14,-370.719
5.19531,367.421,-35.0605,308.617,474.423,14.7509,0,-290.597
5.20508,293.086,-25.33,240.951,533.619,9.36179,0,-205.551
5.21484,213.446,-18.0956,170.577,592.236,3.69952,0,-117.228
5.22461,129.757,-10.8127,98.144,647.396,-2.06659,7.10543e-15,-27.3439
5.23437,43.373,-3.02349,24.3475,697.099,-7.76913,0,62.3677
5.24414,-44.2536,1.74874,-50.0903,737.779,-13.2457,0,150.202
5.25391,-131.59,5.35784,-124.444,767.273,-18.3418,8.52651e-14,234.534
5.26367,-217.037,9.61078,-198.004,783.576,-22.913,0,313.857
5.27344,-298.956,12.6893,-270.099,785.756,-26.8267,0,386.825
5.2832,-375.698,13.0613,-340.105,771.965,-29.9642,-5.68434e-14,452.277
5.29297,-445.638,14.4801,-407.458,742.396,-32.2212,1.13687e-13,509.264
5.30273,-507.217,15.6222,-471.658,696.877,-33.5084,0,557.06
5.3125,-558.985,14.2034,-532.273,636.98,-33.7522,1.13687e-13,595.166
5.32227,-599.642,14.3183,-588.926,565.285,-32.8938,1.13687e-13,623.314
5.33203,-628.085,14.5157,-641.295,483.63,-30.8894,2.27374e-13,641.452
5.3418,-643.445,12.6747,-689.097,395.121,-27.7096,0,649.733
5.35156,-645.127,11.0845,-732.077,301.863,-23.3386,0,648.491
5.36133,-632.831,9.92461,-769.994,206.375,-17.7735,0,638.226
5.37109,-606.578,6.89465,-802.611,110.579,-11.0241,1.13687e-13,619.57
5.38086,-566.712,3.13026,-829.68,16.3562,-3.1121,0,593.268
5.39062,-513.906,0.679436,-850.943,-74.4999,5.92895,0,560.151
5.40039,-449.138,-3.4263,-866.123,-160.565,16.0538,0,521.111
5.41016,-373.675,-7.62262,-874.93,-241.176,27.2052,-5.68434e-14,477.082
5.41992,-289.034,-10.6914,-877.069,-315.291,39.3142,-1.13687e-13,429.02
5.42969,-196.934,-13.1034,-872.247,-382.889,52.299,0,377.886
5.43945,-99.2488,-17.0846,-860.196,-442.819,66.0652,2.84217e-13,324.631
5.44922,2.05166,-19.4626,-840.688,-493.849,80.5052,-2.27374e-13,270.191
5.45898,104.963,-21.4669,-813.557,-535.706,95.498,-4.54747e-13,215.472
5.46875,207.506,-25.2669,-778.723,-567.345,110.909,-1.13687e-13,161.345
5.47852,307.782,-27.7388,-736.213,-589.097,126.591,-2.27374e-13,108.641
5.48828,404.031,-29.7463,-686.181,-601.694,142.383,2.27374e-13,58.1398
5.49805,494.672,-32.5385,-628.924,-604.824,158.113,0,10.5701
5.50781,578.342,-34.5914,-564.898,-599.96,173.601,-2.27374e-13,-33.4018
5.51758,653.925,-35.5507,-494.718,-587.641,188.656,-4.54747e-13,-73.1782
5.52734,720.564,-37.2606,-419.163,-569.425,203.084,0,-108.238
5.53711,777.669,-38.6744,-339.168,-545.92,216.687,-6.82121e-13,-138.147
5.54688,824.906,-38.998,-255.813,-518.44,229.267,-6.82121e-13,-162.566
5.55664,862.187,-39.3555,-170.301,-487.833,240.633,4.54747e-13,-181.259
5.56641,889.639,-39.7939,-83.9369,-454.71,250.599,-9.09495e-13,-194.104
5.57617,907.576,-39.0077,1.90481,-420.367,258.993,-9.09495e-13,-201.096
5.58594,916.46,-37.7071,85.81,-384.463,265.657,-4.54747e-13,-202.353
5.5957,916.864,-35.3824,166.361,-348.217,270.452,-4.54747e-13,-198.119
5.60547,909.432,-31.8008,242.17,-312.935,273.262,0,-188.755
5.61523,894.84,-26.9089,311.916,-278.563,273.994,4.54747e-13,-174.741
5.625,873.766,-20.362,374.375,-246.695,272.584,-9.09495e-13,-156.656
5.63477,846.856,-12.5388,428.451,-218.071,268.996,-4.54747e-13,-135.172
5.64453,814.706,-2.13052,473.201,-193.098,263.22,-9.09495e-13,-111.026
5.6543,777.848,10.6768,507.853,-171.844,255.281,-4.54747e-13,-85.0073
5.66406,736.74,25.5015,531.826,-154.586,245.229,0,-57.9232
5.67383,691.768,43.7152,544.735,-140.584,233.143,-6.82121e-13,-30.5793
5.68359,643.251,66.0104,546.401,-129.911,219.127,-4.54747e-13,-3.75008
5.69336,591.454,91.7917,536.847,-121.433,203.309,-4.54747e-13,21.847
5.70312,536.605,121.923,516.293,-115.695,185.84,-2.27374e-13,45.5749
5.71289,478.912,157.391,485.154,-110.603,166.885,-4.54747e-13,66.8982
5.72266,418.581,197.172,444.021,-106.653,146.626,0,85.3992
5.73242,355.838,241.513,393.654,-103.46,125.256,-1.13687e-13,100.789
5.74219,290.943,291.293,334.963,-99.6167,102.976,-1.13687e-13,112.913
5.75195,224.201,345.008,268.995,-95.9926,79.9919,0,121.752
5.76172,155.972,401.775,196.917,-91.6857,56.5109,-1.7053e-13,127.411
5.77148,86.6752,461.062,119.997,-86.6867,32.7405,-5.68434e-14,130.112
5.78125,16.7835,521.281,39.5896,-80.3285,8.88491,2.84217e-14,130.174
5.79102,-53.1812,579.141,-42.8838,-73.433,-14.8563,5.68434e-14,127.991
5.80078,-122.66,633.54,-125.949,-66.0747,-38.2901,-2.84217e-14,124.01
5.81055,-191.072,682.263,-208.101,-58.2918,-61.2313,-5.68434e-14,118.7
5.82031,-257.832,721.855,-287.82,-51.0411,-83.5031,1.13687e-13,112.533
5.83008,-322.366,750.657,-363.593,-43.46,-104.939,1.13687e-13,105.951
5.83984,-384.133,767.502,-433.938,-36.55,-125.381,2.27374e-13,99.3468
5.84961,-442.635,769.801,-497.42,-29.5522,-144.684,-2.27374e-13,93.0449
5.85937,-497.437,757.432,-552.686,-23.3671,-162.713,4.54747e-13,87.2856
5.86914,-548.17,730.136,-598.481,-17.4781,-179.345,2.27374e-13,82.2159
5.87891,-594.537,688.398,-633.682,-11.9444,-194.469,4.54747e-13,77.8849
5.88867,-636.316,632.33,-657.321,-7.27304,-207.987,4.54747e-13,74.2453
5.89844,-673.354,565.172,-668.612,-2.95562,-219.815,2.27374e-13,71.16
5.9082,-705.554,488.71,-666.976,0.398451,-229.885,4.54747e-13,68.4135
5.91797,-732.871,404.165,-652.062,2.93727,-238.141,9.09495e-13,65.7266
5.92773,-755.29,315.087,-623.768,5.0252,-244.548,4.54747e-13,62.7743
5.9375,-772.818,224.431,-582.25,5.78147,-249.085,4.54747e-13,59.2055
5.94727,-785.462,132.725,-527.928,5.94924,-251.751,4.54747e-13,54.6631
5.95703,-793.22,42.8061,-461.493,4.9885,-252.564,9.09495e-13,48.8027
5.9668,-796.071,-42.5068,-383.893,3.56902,-251.561,0,41.3108
5.97656,-793.964,-124.956,-296.319,0.727435,-248.799,-4.54747e-13,31.9192
5.98633,-786.821,-200.935,-200.185,-1.56235,-244.355,-4.54747e-13,20.4173
5.99609,-774.536,-270.496,-97.0966,-4.66083,-238.326,-4.54747e-13,6.65969
6.00586,-756.985,-333.289,11.1871,-7.68984,-230.826,2.27374e-13,-9.42964
6.01562,-734.041,-388.891,122.794,-10.534,-221.986,9.09495e-13,-27.8566
6.02539,-705.585,-436.665,235.786,-13.2393,-211.954,2.27374e-13,-48.5598
6.03516,-671.534,-476.137,348.208,-16.0206,-200.891,2.27374e-13,-71.4165
6.04492,-631.857,-507.936,458.134,-18.3432,-188.968,-2.27374e-13,-96.2495
6.05469,-586.602,-530.82,563.722,-20.2044,-176.365,2.27374e-13,-122.837
6.06445,-535.912,-545.412,663.253,-22.717,-163.268,2.27374e-13,-150.92
6.07422,-480.051,-552.811,755.173,-24.5559,-149.865,0,-180.214
6.08398,-419.414,-552.936,838.13,-26.2244,-136.345,2.27374e-13,-210.414
6.09375,-354.539,-546.807,910.995,-27.7474,-122.89,0,-241.2
6.10352,-286.109,-535.656,972.888,-28.1786,-109.68,2.27374e-13,-272.244
6.11328,-214.952,-520.627,1023.18,-28.1498,-96.882,3.41061e-13,-303.208
6.12305,-142.027,-500.568,1061.49,-27.2402,-84.6532,-5.68434e-14,-333.749
6.13281,-68.4103,-478.366,1087.7,-26.2204,-73.1364,1.13687e-13,-363.509
6.14258,4.72752,-453.061,1101.91,-24.316,-62.4583,0,-392.12
6.15234,76.1519,-425.589,1104.41,-22.0773,-52.7283,1.13687e-13,-419.194
6.16211,144.595,-395.323,1095.72,-18.1164,-44.0366,0,-444.324
6.17187,208.793,-365.011,1076.44,-13.2275,-36.4543,1.13687e-13,-467.079
6.18164,267.519,-333.048,1047.34,-6.88639,-30.0318,1.13687e-13,-487.002
6.19141,319.623,-301.558,1009.25,0.218886,-24.7994,0,-503.616
6.20117,364.065,-271.397,963.021,9.21549,-20.7669,1.13687e-13,-516.425
6.21094,399.944,-242.685,909.563,19.7233,-17.9241,1.13687e-13,-524.924
6.2207,426.526,-216.57,849.752,32.0779,-16.2414,0,-528.609
6.23047,443.267,-193.335,784.443,45.8428,-15.6707,1.13687e-13,-526.994
6.24023,449.824,-172.78,714.446,62.5372,-16.1462,0,-519.628
6.25,446.065,-156.282,640.519,81.2709,-17.5856,0,-506.114
6.25977,432.072,-141.903,563.364,102.959,-19.8917,0,-486.131
6.26953,408.136,-130.95,483.63,128.376,-22.9533,1.13687e-13,-459.456
6.2793,374.744,-122.279,401.918,157.707,-26.6473,0,-425.984
6.28906,332.571,-115.117,318.793,190.828,-30.8403,5.68434e-14,-385.744
6.29883,282.455,-109.663,234.793,228.537,-35.3902,1.13687e-13,-338.92
6.30859,225.377,-105.283,150.443,270.238,-40.148,5.68434e-14,-285.856
6.31836,162.442,-100.665,66.2662,315.622,-44.9604,5.68434e-14,-227.065
6.32812,94.8488,-96.1401,-17.2041,364.555,-49.6715,1.13687e-13,-163.226
6.33789,23.8683,-91.5491,-99.4186,415.543,-54.1248,1.13687e-13,-95.1817
6.34766,-49.1787,-85.8354,-179.807,467.401,-58.1659,5.68434e-14,-23.9184
6.35742,-122.945,-79.9874,-257.779,518.943,-61.6445,0,49.4477
6.36719,-196.078,-73.7851,-332.724,568.308,-64.4168,-5.68434e-14,123.698
6.37695,-267.236,-67.6184,-404.026,613.173,-66.3475,0,197.542
6.38672,-335.108,-60.9389,-471.067,651.245,-67.3122,3.97904e-13,269.648
6.39648,-398.427,-54.8531,-533.248,681.367,-67.1992,5.68434e-14,338.686
6.40625,-455.986,-50.144,-590.001,701.689,-65.9118,5.68434e-14,403.357
6.41602,-506.65,-45.4769,-640.808,710.683,-63.3693,-1.13687e-13,462.436
6.42578,-549.37,-41.6171,-685.217,707.519,-59.509,0,514.804
6.43555,-583.193,-39.7195,-722.858,691.231,-54.2869,1.13687e-13,559.484
6.44531,-607.28,-37.5873,-753.455,662.311,-47.679,0,595.662
6.45508,-620.915,-36.0069,-776.839,620.913,-39.6812,0,622.717
6.46484,-623.521,-35.4762,-792.947,567.799,-30.3099,0,640.23
6.47461,-614.673,-34.4927,-801.832,505.108,-19.6018,0,647.996
6.48437,-594.111,-33.239,-803.654,433.945,-7.61322,0,646.026
6.49414,-561.753,-33.0594,-798.672,355.603,5.58051,0,634.543
6.50391,-517.708,-32.3039,-787.236,273.576,19.8862,0,613.971
6.51367,-462.28,-31.0502,-769.772,189.04,35.1942,0,584.915
6.52344,-395.98,-29.8563,-746.761,104.95,51.3795,-1.13687e-13,548.144
6.5332,-319.525,-28.7434,-718.725,22.0419,68.3039,1.13687e-13,504.564
6.54297,-233.836,-26.5093,-686.204,-57.2983,85.8173,0,455.189
6.55273,-140.027,-24.6651,-649.742,-132.827,103.76,-5.68434e-14,401.113
6.5625,-39.3996,-22.6608,-609.87,-203.466,121.963,-2.27374e-13,343.482
6.57227,66.5839,-20.0401,-567.09,-269.025,140.254,-3.41061e-13,283.461
6.58203,176.32,-16.9681,-521.872,-327.562,158.453,2.27374e-13,222.212
6.5918,288.097,-14.7615,-474.642,-379.632,176.379,0,160.867
6.60156,400.125,-11.0117,-425.787,-423.936,193.851,-2.27374e-13,100.505
6.61133,510.579,-7.26511,-375.653,-461.222,210.687,-2.27374e-13,42.1377
6.62109,617.638,-3.88249,-324.556,-491.125,226.708,0,-13.3056
6.63086,719.524,0.25398,-272.791,-513.014,241.74,-4.54747e-13,-64.991
6.64062,814.546,4.34515,-220.645,-526.598,255.615,0,-112.185
6.65039,901.14,8.21146,-168.412,-532.939,268.17,4.54747e-13,-154.262
6.66016,977.905,11.298,-116.402,-532.251,279.253,-9.09495e-13,-190.701
6.66992,1043.64,14.2115,-64.9635,-524.672,288.722,-4.54747e-13,-221.092
6.67969,1097.35,16.2417,-14.4865,-511.193,296.447,0,-245.132
6.68945,1138.3,17.7025,34.5853,-493.547,302.312,4.54747e-13,-262.621
6.69922,1166,18.6634,81.7512,-471.796,306.215,0,-273.463
6.70898,1180.21,19.4998,126.454,-446.708,308.075,-4.54747e-13,-277.66
6.71875,1180.95,19.0986,168.085,-419.083,307.824,-9.09495e-13,-275.312
6.72852,1168.5,19.4917,205.995,-389.454,305.419,-1.36424e-12,-266.612
6.73828,1143.32,19.537,239.506,-358.758,300.835,4.54747e-13,-251.844
6.74805,1106.12,19.867,267.937,-328.101,294.072,4.54747e-13,-231.38
6.75781,1057.76,20.8603,290.617,-296.906,285.153,-4.54747e-13,-205.677
6.76758,999.235,22.9601,306.919,-266.679,274.122,0,-175.274
6.77734,931.662,25.9949,316.278,-236.704,261.052,-1.36424e-12,-140.783
6.78711,856.228,31.1602,318.225,-208.938,246.036,-4.54747e-13,-102.885
6.79687,774.163,37.8284,312.405,-183.235,229.192,-6.82121e-13,-62.3207
6.80664,686.707,47.2094,298.6,-159.935,210.66,-6.82121e-13,-19.8811
6.81641,595.088,59.5137,276.753,-139.091,190.602,2.27374e-13,23.6077
6.82617,500.495,74.4661,246.976,-120.774,169.198,2.27374e-13,67.2973
6.83594,404.065,94.2733,209.56,-105.959,146.644,-2.27374e-13,110.334
6.8457,306.863,117.068,164.982,-92.3659,123.15,-4.54747e-13,151.876
6.85547,209.882,144.749,113.895,-81.8712,98.9392,-1.13687e-13,191.113
6.86523,114.031,176.187,57.1261,-72.29,74.2394,-1.7053e-13,227.284
6.875,20.1441,212.571,-4.34404,-64.5949,49.2845,-5.68434e-14,259.696
6.88477,-71.0234,252.538,-69.3966,-57.5932,24.3089,-5.68434e-14,287.742
6.89453,-158.786,297.255,-136.8,-51.3242,-0.455399,0,310.912
6.9043,-242.523,344.246,-205.237,-45.9176,-24.7825,5.68434e-14,328.812
6.91406,-321.672,393.663,-273.334,-40.798,-48.4552,0,341.168
6.92383,-395.719,443.506,-339.692,-36.0664,-71.2684,5.68434e-14,347.833
6.93359,-464.2,492.94,-402.916,-31.7974,-93.031,0,348.786
6.94336,-526.696,540.274,-461.647,-28.3071,-113.569,2.27374e-13,344.132
6.95312,-582.829,583.425,-514.59,-24.9976,-132.725,7.95808e-13,334.093
6.96289,-632.27,620.393,-560.537,-22.8559,-150.365,4.54747e-13,318.997
6.97266,-674.738,650.205,-598.396,-21.3276,-166.372,2.27374e-13,299.264
6.98242,-710.009,669.804,-627.205,-21.0052,-180.651,2.27374e-13,275.385
6.99219,-737.923,679.423,-646.151,-21.152,-193.131,-4.54747e-13,247.91
7.00195,-758.39,677.014,-654.584,-22.5256,-203.759,2.27374e-13,217.423
7.01172,-771.399,661.947,-652.021,-23.97,-212.505,0,184.52
7.02148,-777.022,635.68,-638.158,-26.0238,-219.36,-2.27374e-13,149.794
7.03125,-775.421,596.724,-612.868,-27.577,-224.334,6.82121e-13,113.815
7.04102,-766.849,546.946,-576.204,-29.6951,-227.454,2.27374e-13,77.1147
7.05078,-751.647,487.464,-528.395,-31.2954,-228.77,6.82121e-13,40.1721
7.06055,-730.244,420.836,-469.845,-32.5078,-228.343,2.27374e-13,3.40713
7.07031,-703.144,346.532,-401.122,-33.3624,-226.254,0,-32.8266
7.08008,-670.919,269,-322.954,-34.023,-222.598,-2.27374e-13,-68.2434
7.08984,-634.196,188.966,-236.22,-34.5997,-217.483,2.27374e-13,-102.624
7.09961,-593.637,108.174,-141.938,-34.951,-211.031,-2.27374e-13,-135.81
7.10937,-549.927,28.7466,-41.2552,-35.4726,-203.375,0,-167.699
7.11914,-503.755,-48.2448,64.5691,-36.2368,-194.659,6.82121e-13,-198.233
7.12891,-455.795,-121.425,174.174,-36.7204,-185.035,4.54747e-13,-227.388
7.13867,-406.694,-190.653,286.117,-37.7283,-174.665,0,-255.164
7.14844,-357.055,-253.834,398.892,-38.1399,-163.716,4.54747e-13,-281.572
7.1582,-307.43,-311.094,510.948,-38.8752,-152.361,0,-306.627
7.16797,-258.311,-362.612,620.714,-39.3431,-140.773,1.13687e-13,-330.334
7.17773,-210.128,-406.489,726.62,-39.2999,-129.129,0,-352.683
7.1875,-163.249,-443.306,827.126,-39.5148,-117.603,-1.13687e-13,-373.644
7.19727,-117.984,-473.059,920.745,-38.9958,-106.366,-1.13687e-13,-393.164
7.20703,-74.5939,-495.022,1006.07,-38.364,-95.5818,1.7053e-13,-411.164
7.2168,-33.2985,-509.127,1081.8,-37.2722,-85.407,1.13687e-13,-427.538
7.22656,5.70884,-516.772,1146.77,-36.1529,-75.9859,1.13687e-13,-442.161
7.23633,42.2503,-517.355,1199.95,-34.7793,-67.4495,1.7053e-13,-454.888
7.24609,76.1505,-511.046,1240.53,-32.9482,-59.9128,5.68434e-14,-465.559
7.25586,107.225,-499.516,1267.84,-31.0359,-53.4725,1.7053e-13,-474.008
7.26562,135.27,-483.687,1281.46,-28.9506,-48.2054,1.13687e-13,-480.063
7.27539,160.057,-463.094,1281.15,-26.5311,-44.1668,5.68434e-14,-483.558
7.28516,181.33,-439.566,1266.93,-24.2557,-41.3889,0,-484.331
7.29492,198.805,-414.619,1239.01,-21.3905,-39.8806,0,-482.233
7.30469,212.174,-387.671,1197.83,-18.4218,-39.6267,0,-477.131
7.31445,221.118,-359.632,1144.01,-14.9629,-40.5885,2.27374e-13,-468.905
7.32422,225.314,-331.739,1078.4,-11.4096,-42.7039,5.68434e-14,-457.461
7.33398,224.454,-303.19,1001.97,-6.47745,-45.8889,0,-442.72
7.34375,218.263,-275.33,915.871,-0.757581,-50.0388,1.13687e-13,-424.628
7.35352,206.514,-248.738,821.356,6.41192,-55.0304,0,-403.154
7.36328,189.055,-222.473,719.775,15.3312,-60.7237,2.27374e-13,-378.291
7.37305,165.818,-198.617,612.54,25.957,-66.9652,2.84217e-13,-350.056
7.38281,136.844,-176.263,501.101,39.3995,-73.5896,2.84217e-13,-318.497
7.39258,102.294,-156.474,386.915,54.9037,-80.4236,1.13687e-13,-283.692
7.40234,62.4578,-138.898,271.426,74.2521,-87.2882,1.13687e-13,-245.756
7.41211,17.764,-124.393,156.034,95.9939,-94.002,2.27374e-13,-204.841
7.42188,-31.2221,-111.829,42.0826,121.53,-100.384,0,-161.146
7.43164,-83.8,-101.731,-69.1606,150.816,-106.256,0,-114.918
7.44141,-139.143,-93.4742,-176.519,183.008,-111.446,0,-66.4611
7.45117,-196.313,-86.1913,-278.914,218.598,-115.791,-2.27374e-13,-16.1353
7.46094,-254.273,-80.5439,-375.377,257.042,-119.136,1.13687e-13,35.6353
7.4707,-311.916,-75.3413,-465.048,298.264,-121.342,1.13687e-13,88.3637
7.48047,-368.081,-71.2534,-547.184,340.868,-122.282,-1.13687e-13,141.5
7.49023,-421.585,-67.7058,-621.152,384.142,-121.846,-1.13687e-13,194.435
7.5,-471.246,-64.3911,-686.437,427.695,-119.94,1.13687e-13,246.504
7.50977,-515.912,-61.6863,-742.632,470.071,-116.49,2.27374e-13,296.999
7.51953,-554.487,-58.789,-789.438,509.666,-111.441,4.54747e-13,345.177
7.5293,-585.954,-56.5549,-826.666,545.388,-104.757,1.13687e-13,390.276
7.53906,-609.401,-54.1737,-854.227,575.346,-96.4233,1.13687e-13,431.532
7.54883,-624.034,-52.2373,-872.138,598.897,-86.4449,-2.27374e-13,468.198
7.55859,-629.201,-50.9561,-880.513,614.16,-74.8482,-5.68434e-14,499.565
7.56836,-624.397,-49.67,-879.568,620.219,-61.6802,-1.13687e-13,524.98
7.57812,-609.278,-49.1636,-869.612,616.522,-47.0084,0,543.872
7.58789,-583.666,-48.8094,-851.054,602.235,-30.92,-1.13687e-13,555.769
7.59766,-547.55,-48.7802,-824.392,577.227,-13.5215,0,560.316
7.60742,-501.084,-48.7689,-790.213,542.002,5.062,0,557.292
7.61719,-444.587,-49.0666,-749.189,497.564,24.6881,0,546.625
7.62695,-378.537,-49.7622,-702.068,444.894,45.1984,0,528.394
7.63672,-303.561,-49.4629,-649.665,385.794,66.4196,-1.7053e-13,502.84
7.64648,-220.427,-49.2381,-592.854,321.048,88.1657,-1.7053e-13,470.36
7.65625,-130.038,-48.8579,-532.553,253.438,110.239,-1.13687e-13,431.505
7.66602,-33.4128,-48.2432,-469.709,183.82,132.434,-2.27374e-13,386.968
7.67578,68.3182,-46.7436,-405.287,113.75,154.538,-2.27374e-13,337.57
7.68555,173.931,-46.0787,-340.246,44.5269,176.333,-4.54747e-13,284.241
7.69531,282.119,-43.8689,-275.529,-21.8807,197.6,-4.54747e-13,227.998
7.70508,391.51,-41.9616,-212.04,-85.2148,218.12,-2.27374e-13,169.923
7.71484,500.68,-39.7146,-150.63,-144.952,237.679,6.82121e-13,111.131
7.72461,608.173,-36.586,-92.0848,-199.928,256.069,0,52.7523
7.73438,712.514,-33.0497,-37.1073,-249.917,273.088,0,-4.10426
7.74414,812.234,-29.9275,13.6897,-294.462,288.548,4.54747e-13,-58.3696
7.75391,905.889,-25.9868,59.7912,-333.707,302.274,-9.09495e-13,-109.041
7.76367,992.081,-21.5866,100.785,-367.2,314.107,-9.09495e-13,-155.204
7.77344,1069.48,-17.2528,136.36,-394.303,323.905,-4.54747e-13,-196.047
7.7832,1136.85,-13.0177,166.307,-416.51,331.547,-9.09495e-13,-230.88
7.79297,1193.07,-7.91219,190.51,-432.412,336.933,-4.54747e-13,-259.143
7.80273,1237.16,-3.91161,208.938,-442.756,339.985,-9.09495e-13,-280.415
7.8125,1268.3,0.150446,221.635,-448.041,340.65,-4.54747e-13,-294.412
7.82227,1285.84,4.72693,228.708,-447.932,338.898,-9.09495e-13,-300.994
7.83203,1289.35,8.75016,230.314,-443.18,334.725,0,-300.157
7.8418,1278.6,12.2541,226.647,-434.732,328.149,0,-292.03
7.85156,1253.56,15.9311,217.926,-422.974,319.217,0,-276.861
7.86133,1214.46,19.7764,204.385,-408.083,307.996,0,-255.016
7.87109,1161.73,22.3211,186.263,-391.12,294.58,0,-226.961
7.88086,1096.04,26.6484,163.8,-372.042,279.082,0,-193.254
7.89062,1018.26,30.4371,137.234,-351.609,261.64,0,-154.53
7.90039,929.458,34.8648,106.801,-330.75,242.408,-4.54747e-13,-111.494
7.91016,830.875,39.6499,72.7376,-309.049,221.561,-4.54747e-13,-64.9049
7.91992,723.903,45.8797,35.2871,-287.374,199.289,-4.54747e-13,-15.5663
7.92969,610.057,52.7792,-5.29225,-265.979,175.797,-2.27374e-13,35.6845
7.93945,490.944,61.3676,-48.7174,-244.888,151.303,-4.54747e-13,87.9869
7.94922,368.228,71.9538,-94.6703,-224.508,126.032,0,140.468
7.95898,243.6,84.1384,-142.787,-205.015,100.22,-2.27374e-13,192.251
7.96875,118.744,98.6152,-192.647,-186.85,74.1042,-1.13687e-13,242.468
7.97852,-4.69477,115.498,-243.766,-170.474,47.9265,-5.68434e-14,290.27
7.98828,-125.138,133.894,-295.588,-154.914,21.9272,0,334.835
7.99805,-241.103,155.586,-347.485,-141.256,-3.65719,0,375.384
8.00781,-351.222,179.607,-398.755,-128.776,-28.596,1.13687e-13,411.187
8.01758,-454.261,206.398,-448.623,-117.778,-52.6681,0,441.58
8.02734,-549.139,235.486,-496.258,-107.557,-75.6638,0,465.975
8.03711,-634.929,267.309,-540.775,-98.1736,-97.3882,1.7053e-13,483.871
8.04688,-710.873,300.898,-581.257,-89.6371,-117.663,1.13687e-13,494.865
8.05664,-776.376,336.4,-616.769,-81.9787,-136.33,2.27374e-13,498.663
8.06641,-831.01,372.319,-646.384,-74.4016,-153.251,1.13687e-13,495.085
8.07617,-874.505,408.572,-669.201,-67.7472,-168.31,-5.68434e-13,484.077
8.08594,-906.746,443.692,-684.372,-61.5725,-181.419,-2.27374e-13,465.71


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_15.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,19.1843,-22.7724,-3.20175,-0.148108,0.818725,-8.88178e-16,-6.02348
0.0195312,62.0452,213.196,-8.32242,-0.0668454,2.95341,0,-18.234
0.0292969,115.439,485.754,-12.2375,-0.218886,5.92283,7.10543e-15,-31.6999
0.0390625,173.654,549.772,-15.1054,0.077331,9.24119,-2.13163e-14,-44.9877
0.0488281,243.64,593.746,-18.762,-0.176944,13.0511,-2.13163e-14,-60.4399
0.0585937,326.945,602.349,-22.7176,0.0235925,17.4767,2.84217e-14,-77.8295
0.0683594,409.768,684.235,-24.2391,0.0275246,21.911,4.26326e-14,-92.2043
0.078125,490.187,835.966,-24.2657,-0.179565,25.9916,0,-103.339
0.0878906,570.426,909.928,-23.5169,0.0812631,29.7018,7.10543e-14,-111.876
0.0976562,646.643,796.692,-21.1085,-0.0235925,32.8518,1.42109e-14,-116.206
0.107422,708.218,698.063,-15.6104,-0.162526,34.8705,-2.84217e-14,-112.95
0.117187,757.988,724.663,-8.7044,-0.0983021,35.646,-2.84217e-14,-103.56
0.126953,798.907,738.28,-0.891048,0.0812631,35.286,-2.84217e-14,-88.9478
0.136719,824.631,648.528,9.08,-0.0550492,33.5276,2.84217e-14,-67.0069
0.146484,828.646,507.008,21.4841,0.0747096,29.9563,2.84217e-14,-36.2397
0.15625,816.656,435.279,34.3067,0.0865058,24.6711,0,0.723819
0.166016,789.94,378.18,47.467,0.0380101,17.791,0,43.2297
0.175781,744.057,310.895,61.5609,-0.0209711,9.14573,-1.42109e-14,92.2238
0.185547,678.245,176.917,75.8757,-0.0838844,-1.36644,0,146.994
0.195312,598.911,30.0666,88.7456,-0.145487,-13.4772,5.68434e-14,204.605
0.205078,507.854,-28.5719,100.066,0.123205,-26.9807,0,263.971
0.214844,403.311,-52.2405,109.992,-0.047185,-41.876,-5.68434e-14,324.915
0.224609,286.061,-176.632,117.835,0.111409,-58.1064,0,386.166
0.234375,165.011,-327.692,121.773,-0.00655347,-75.2191,2.27374e-13,443.974
0.244141,41.3346,-373.971,122.215,-0.0983021,-92.9435,-1.13687e-13,497.572
0.253906,-87.4095,-400.806,119.604,-0.0498064,-111.267,-1.13687e-13,547.052
0.263672,-215.816,-461.33,112.646,-0.0720882,-129.901,-2.27374e-13,589.788
0.273437,-335.727,-524.736,100.427,0.191361,-148.307,-1.13687e-13,622.793
0.283203,-448.904,-574.817,84.2292,-0.140244,-166.305,-4.54747e-13,646.617
0.292969,-556.479,-598.745,64.3866,0.262139,-183.84,-2.27374e-13,661.214
0.302734,-651.035,-569.204,39.8215,0.00131069,-200.489,0,663.912
0.3125,-729.041,-572.58,11.1003,0.281799,-215.853,4.54747e-13,653.912
0.322266,-795.766,-615.863,-19.7699,0.123205,-229.94,0,633.41
0.332031,-850.382,-609.193,-52.728,-0.0157283,-242.645,4.54747e-13,602.209
0.341797,-885.274,-565.766,-88.3384,-0.00655347,-253.521,0,558.237
0.351562,-901.882,-548.491,-124.689,0.09437,-262.395,-4.54747e-13,502.978
0.361328,-904.868,-566.208,-159.994,-0.0917486,-269.351,1.13687e-12,438.772
0.371094,-893.762,-536.042,-193.786,0.148108,-274.326,2.27374e-13,366.152
0.380859,-864.425,-471.705,-225.749,0.0720882,-277.048,0,284.802
0.390625,-822.005,-406.825,-253.529,0.0131069,-277.577,6.82121e-13,197.705
0.400391,-769.652,-378.462,-275.935,0.0891272,-276.038,0,106.916
0.410156,-704.699,-348.175,-292.767,0.0157283,-272.314,6.82121e-13,12.7079
0.419922,-629.277,-269.6,-302.57,-0.145487,-266.42,0,-82.9233
0.429687,-547.244,-201.498,-303.966,0.0747096,-258.526,4.54747e-13,-177.488
0.439453,-462.377,-151.352,-295.985,-0.235925,-248.857,0,-268.69
0.449219,-370.106,-136.557,-279.262,-0.159905,-237.305,0,-356.984
0.458984,-273.887,-67.0619,-252.508,0.100923,-223.988,-4.54747e-13,-440.085
0.46875,-181.865,39.1242,-214.402,-0.154662,-209.357,2.27374e-13,-514.558
0.478516,-98.7699,73.0248,-164.94,-0.111409,-193.846,2.27374e-13,-578.378
0.488281,-20.4356,16.7157,-105.658,0.483646,-177.491,-4.54747e-13,-632.413
0.498047,50.7661,-32.8394,-36.3762,0.0524278,-160.464,0,-675.292
0.507812,110.728,-19.3396,42.6935,1.54531,-143.117,3.41061e-13,-705.493
0.517578,160.722,28.8598,129.969,3.30164,-125.638,1.13687e-13,-723.482
0.527344,202.669,39.9055,223.991,7.99655,-108.117,-2.27374e-13,-729.915
0.537109,237.24,-13.6696,323.404,18.0928,-90.691,0,-725.266
0.546875,261.725,-30.0618,427.223,37.6903,-73.6553,-2.27374e-13,-709.052
0.556641,278.119,3.28394,533.14,73.4998,-57.174,0,-682.635
0.566406,286.322,21.8002,639.407,133.484,-41.4269,0,-646.781
0.576172,286.854,5.34489,743.971,225.875,-26.588,-1.13687e-13,-602.651
0.585937,280.485,-18.0875,844.769,356.987,-12.8022,-1.13687e-13,-551.485
0.595703,268.418,-14.6354,939.663,527.523,-0.193376,0,-494.738
0.605469,251.398,14.1662,1026.61,729.367,11.118,0,-433.844
0.615234,230.176,24.5713,1103.64,943.912,21.0281,0,-370.268
0.625,205.927,-4.05558,1168.86,1145.72,29.4673,0,-305.529
0.634766,179.951,-16.8096,1220.5,1306.58,36.3856,0,-241.176
0.644531,152.909,9.57034,1257.1,1408.11,41.7403,2.84217e-14,-178.566
0.654297,125.665,29.1494,1277.39,1444.08,45.5212,-8.52651e-14,-118.965
0.664062,99.3599,6.91083,1280.34,1426.46,47.7487,0,-63.5957
0.673828,74.8743,-13.6275,1265.22,1374.94,48.4598,0,-13.495
0.683594,52.5794,-3.81616,1231.71,1308.81,47.7014,5.68434e-14,30.5479
0.693359,33.0447,15.1417,1179.73,1234.44,45.5514,-5.68434e-14,67.9097
0.703125,16.9846,15.9457,1109.58,1144.92,42.1145,2.84217e-14,98.111
0.712891,4.58225,0.194124,1021.91,1026.1,37.5054,5.68434e-14,120.974
0.722656,-4.41367,-7.3379,917.767,870.288,31.8479,5.68434e-14,136.596
0.732422,-9.83468,6.14889,798.428,687.162,25.2914,-5.68434e-14,145.167
0.742187,-11.7129,15.9295,665.527,494.762,18.0023,0,147.128
0.751953,-10.6262,2.9426,520.999,311.203,10.144,0,143.158
0.761719,-7.22518,-7.90734,367.021,143.703,1.88992,0,134.117
0.771484,-1.82547,2.94584,205.921,-14.9052,-6.56889,0,120.925
0.78125,4.99012,11.2657,40.216,-178.772,-15.0441,0,104.633
0.791016,12.0829,0.638993,-127.434,-350.706,-23.3664,-1.42109e-14,86.4352
0.800781,18.6852,-7.51747,-294.324,-516.84,-31.3528,-2.84217e-14,67.5661
0.810547,24.151,-4.97606,-457.771,-656.148,-38.8183,1.13687e-13,49.2227
0.820312,27.6748,2.11757,-615.112,-762.656,-45.5888,0,32.6159
0.830078,28.2978,5.43548,-763.778,-839.594,-51.5092,1.13687e-13,18.9096
0.839844,25.4031,-0.360748,-901.38,-907.458,-56.4292,5.68434e-14,9.13571
0.849609,18.6768,-8.30529,-1025.73,-972.995,-60.2033,-5.68434e-14,4.17682
0.859375,7.52694,-1.94933,-1134.88,-1024.63,-62.7148,-1.13687e-13,4.78653
0.869141,-8.38944,5.5099,-1227.15,-1052.05,-63.8673,0,11.5149
0.878906,-28.9153,1.76006,-1301.23,-1046.98,-63.5728,-5.68434e-14,24.6643
0.888672,-53.8269,-4.77546,-1356.11,-1019.28,-61.759,-1.13687e-13,44.3648
0.898437,-83.1177,-4.20603,-1391.11,-991.349,-58.3866,5.68434e-14,70.5641
0.908203,-116.234,-0.101915,-1406.01,-965.675,-53.4356,0,102.906
0.917969,-152.219,0.414132,-1400.92,-933.268,-46.8991,0,140.793
0.927734,-189.929,-2.577,-1376.33,-881.299,-38.7846,-1.13687e-13,183.445
0.9375,-228.499,-5.25592,-1333.07,-809.967,-29.1352,2.84217e-14,229.924
0.947266,-266.811,-1.83933,-1272.3,-732.316,-18.0183,0,279.097
0.957031,-303.412,3.2807,-1195.54,-664.586,-5.5144,0,329.663
0.966797,-336.965,-0.423838,-1104.53,-603.075,8.27587,0,380.256
0.976562,-366.151,-4.88708,-1001.24,-536.41,23.2296,5.68434e-14,429.439
0.986328,-389.594,-1.82153,-887.857,-460.472,39.2071,-1.7053e-13,475.732
0.996094,-405.868,1.82639,-766.702,-375.974,56.0573,-1.13687e-13,517.663
1.00586,-413.643,1.68888,-640.174,-295.056,73.6175,0,553.815
1.01562,-411.72,0.803999,-510.716,-220.721,91.7105,0,582.86
1.02539,-399.064,-0.177947,-380.752,-159.745,110.148,0,603.606
1.03516,-374.82,0.800763,-252.644,-102.659,128.736,-3.41061e-13,615.014
1.04492,-338.438,5.50343,-128.629,-52.0149,147.272,1.13687e-13,616.269
1.05469,-289.542,3.96823,-10.7976,-14.9367,165.551,-1.13687e-13,606.762
1.06445,-228.115,1.49961,98.9722,-5.6137,183.366,0,586.154
1.07422,-154.44,6.62935,199.033,-10.3584,200.513,2.27374e-13,554.37
1.08398,-69.1469,13.3202,288.005,-17.2881,216.787,2.27374e-13,511.618
1.09375,26.8416,17.5019,364.791,-24.2203,231.992,-2.27374e-13,458.386
1.10352,132.285,30.1216,428.592,-30.8996,245.938,0,395.433
1.11328,245.617,54.4843,478.921,-37.208,258.443,-2.27374e-13,323.787
1.12305,365.009,85.2303,515.595,-38.174,269.341,-1.13687e-12,244.717
1.13281,488.417,133.998,538.731,-31.188,278.475,4.54747e-13,159.708
1.14258,613.575,208.3,548.731,-16.136,285.708,0,70.4323
1.15234,738.055,299.841,546.261,-4.93083,290.916,0,-21.2922
1.16211,859.341,414.781,532.223,-4.0448,293.998,-4.54747e-13,-113.541
1.17187,974.892,560.46,507.724,-12.2484,294.872,-2.27374e-13,-204.333
1.18164,1082.15,722.167,474.041,-13.6312,293.477,0,-291.67
1.19141,1178.63,887.862,432.582,2.89401,289.774,0,-373.593
1.20117,1262,1051.83,384.844,24.4274,283.75,-6.82121e-13,-448.226
1.21094,1330.11,1194.75,332.369,33.9483,275.412,-4.54747e-13,-513.828
1.2207,1381.03,1297.46,276.71,35.3901,264.794,9.09495e-13,-568.828
1.23047,1413.13,1358.3,219.387,38.056,251.953,0,-611.871
1.24023,1425.13,1369.41,161.846,40.6276,236.967,0,-641.855
1.25,1416.1,1327.63,105.429,40.5057,219.94,4.54747e-13,-657.956
1.25977,1385.5,1253.29,51.3422,41.4179,200.998,0,-659.656
1.26953,1333.21,1159.37,0.633311,46.8993,180.286,-2.27374e-13,-646.754
1.2793,1259.55,1044.52,-45.8321,55.9614,157.97,-2.27374e-13,-619.378
1.28906,1165.24,917.131,-87.3811,60.2605,134.233,-2.27374e-13,-577.986
1.29883,1051.41,790.294,-123.542,57.0532,109.275,0,-523.355
1.30859,919.613,651.635,-154.048,46.8141,83.3097,-1.7053e-13,-456.568
1.31836,771.758,491.834,-178.828,39.3313,56.5624,-5.68434e-14,-378.993
1.32812,610.082,323.339,-197.998,35.3311,29.268,0,-292.251
1.33789,437.101,148.39,-211.849,24.3357,1.66845,0,-198.182
1.34766,255.603,-30.0569,-220.821,-0.886029,-25.9898,2.84217e-14,-98.8062
1.35742,68.5497,-193.532,-225.479,-27.113,-53.4586,-5.68434e-14,3.72317
1.36719,-120.992,-334.384,-226.487,-44.5387,-80.4909,5.68434e-14,107.171
1.37695,-309.889,-466.864,-224.577,-57.6103,-106.844,-3.41061e-13,209.266
1.38672,-494.997,-585.96,-220.514,-75.0608,-132.281,1.13687e-13,307.753
1.39648,-673.231,-687.349,-215.067,-98.4685,-156.573,0,400.446
1.40625,-841.642,-782.216,-208.975,-116.998,-179.506,0,485.279
1.41602,-997.47,-869.098,-202.918,-128.66,-200.878,-1.13687e-13,560.348
1.42578,-1138.19,-927.036,-197.488,-133.152,-220.502,-2.27374e-13,623.959
1.43555,-1261.57,-959.976,-193.164,-132.686,-238.212,0,674.664
1.44531,-1365.71,-978.174,-190.295,-126.883,-253.862,-4.54747e-13,711.293
1.45508,-1449.1,-977.91,-189.078,-115.932,-267.326,2.27374e-13,732.98
1.46484,-1510.62,-965.808,-189.554,-102.652,-278.505,4.54747e-13,739.185
1.47461,-1549.56,-954.146,-191.6,-92.9741,-287.322,-1.13687e-12,729.699
1.48437,-1565.64,-930.359,-194.931,-83.3379,-293.726,0,704.654
1.49414,-1559,-887.191,-199.104,-62.8242,-297.692,4.54747e-13,664.515
1.50391,-1530.23,-840.109,-203.535,-39.6013,-299.222,-4.54747e-13,610.066
1.51367,-1480.28,-787.315,-207.513,-24.2125,-298.343,-2.27374e-13,542.397
1.52344,-1410.49,-718.081,-210.223,-13.8658,-295.109,-9.09495e-13,462.871
1.5332,-1322.54,-651.414,-210.774,2.97003,-289.598,0,373.094
1.54297,-1218.43,-592.186,-208.228,22.8153,-281.912,-2.27374e-13,274.88
1.55273,-1100.37,-520.896,-201.634,37.7047,-272.177,4.54747e-13,170.203
1.5625,-970.81,-439.543,-190.061,44.5924,-260.54,2.27374e-13,61.1591
1.57227,-832.343,-366.112,-172.633,48.6137,-247.166,0,-50.0889
1.58203,-687.652,-293.728,-148.564,56.4529,-232.24,0,-161.356
1.5918,-539.46,-224.888,-117.193,67.3474,-215.96,0,-270.483
1.60156,-390.469,-175.613,-78.0116,73.1512,-198.536,-2.27374e-13,-375.388
1.61133,-243.307,-132.982,-30.6938,71.1707,-180.192,-2.27374e-13,-474.108
1.62109,-100.48,-86.6102,24.8808,70.9059,-161.157,3.41061e-13,-564.842
1.63086,35.684,-53.0882,88.6093,79.1214,-141.663,-1.13687e-13,-645.989
1.64062,163.072,-34.6237,160.153,89.1692,-121.946,-1.13687e-13,-716.177
1.65039,279.823,-18.4774,238.929,90.5428,-102.242,-2.27374e-13,-774.295
1.66016,384.361,-18.7799,324.114,88.7393,-82.78,1.13687e-13,-819.506
1.66992,475.417,-36.2495,414.648,98.7647,-63.7849,0,-851.265
1.67969,552.044,-44.4238,509.247,122.475,-45.4709,-1.13687e-13,-869.322
1.68945,613.624,-42.688,606.424,151.649,-28.0405,1.13687e-13,-873.723
1.69922,659.868,-44.5904,704.517,184.243,-11.6816,0,-864.798
1.70898,690.81,-39.4218,801.717,230.767,3.43459,0,-843.151
1.71875,706.791,-25.6519,896.105,298.741,17.1556,0,-809.633
1.72852,708.438,-22.4715,985.695,387.255,29.3497,0,-765.321
1.73828,696.635,-19.2442,1068.48,490.523,39.9073,0,-711.484
1.74805,672.493,-5.99845,1142.46,607.447,48.7424,0,-649.544
1.75781,637.313,-1.53197,1205.72,737.825,55.7934,0,-581.045
1.76758,592.542,-7.97528,1256.45,873.764,61.024,5.68434e-14,-507.606
1.77734,539.739,-5.99359,1293,1002.67,64.4232,-1.7053e-13,-430.884
1.78711,480.527,-2.19846,1313.93,1112.89,66.006,0,-352.53
1.79687,416.55,-4.93723,1318.04,1198.59,65.8125,1.7053e-13,-274.15
1.80664,349.436,2.43303,1304.41,1251.96,63.9075,-5.68434e-14,-197.268
1.81641,280.756,14.671,1272.42,1265.93,60.3797,0,-123.289
1.82617,211.99,13.6453,1221.78,1237.57,55.3406,5.68434e-14,-53.4724
1.83594,144.494,10.7173,1152.56,1173.64,48.9227,-5.68434e-14,11.0998
1.8457,79.4735,14.2956,1065.18,1082.31,41.2779,5.68434e-14,69.5393
1.85547,17.9641,9.77578,960.411,970.141,32.5755,0,121.168
1.86523,-39.184,4.19632,839.386,844.366,22.9999,0,165.529
1.875,-91.3155,7.72454,703.565,711.143,12.7484,0,202.385
1.88477,-137.974,4.99547,554.725,575.176,2.02825,0,231.721
1.89453,-178.896,-5.70402,394.925,435.907,-8.94599,0,253.731
1.9043,-214.008,-6.19095,226.473,290.044,-19.9551,0,268.806
1.91406,-243.405,-3.84528,51.8797,137.089,-30.7783,-1.13687e-13,277.513
1.92383,-267.339,-10.6623,-126.182,-18.9893,-41.1962,0,280.572
1.93359,-286.193,-10.4504,-304.936,-170.643,-50.9934,0,278.827
1.94336,-300.454,-2.69024,-481.549,-314.073,-59.962,5.68434e-14,273.217
1.95312,-310.687,-3.48777,-653.193,-445.91,-67.9038,-1.13687e-13,264.743
1.96289,-317.505,-3.66248,-817.099,-562.289,-74.6335,0,254.434
1.97266,-321.539,4.05235,-970.608,-658.477,-79.9809,-1.13687e-13,243.31
1.98242,-323.405,2.24699,-1111.23,-736.757,-83.7934,-1.7053e-13,232.358
1.99219,-323.681,-4.57972,-1236.7,-801.366,-85.9382,-2.27374e-13,222.489
2.00195,-322.875,0.237802,-1344.99,-856.573,-86.3043,1.13687e-13,214.52
2.01172,-321.408,3.70454,-1434.4,-898.49,-84.8039,-1.13687e-13,209.14
2.02148,-319.59,-2.80186,-1503.56,-923.215,-81.3742,5.68434e-14,206.896
2.03125,-317.606,-4.41471,-1551.46,-931.212,-75.9778,0,208.171
2.04102,-315.511,-6.46434,-1577.47,-924.836,-68.6044,-5.68434e-14,213.177
2.05078,-313.217,-17.9339,-1581.36,-906.014,-59.2703,0,221.943
2.06055,-310.501,-20.3912,-1563.29,-876.131,-48.0191,-2.84217e-14,234.321
2.07031,-307.006,-11.057,-1523.82,-838.483,-34.9211,0,249.986
2.08008,-302.257,-11.4161,-1463.88,-796.301,-20.073,-5.68434e-14,268.45
2.08984,-295.672,-14.6289,-1384.76,-750.945,-3.59659,0,289.072
2.09961,-286.587,-10.3193,-1288.08,-699.476,14.3621,0,311.084
2.10937,-274.276,-11.8254,-1175.77,-639.198,33.6345,-5.68434e-14,333.613
2.11914,-257.983,-16.7206,-1049.98,-572.299,54.0317,0,355.703
2.12891,-236.95,-9.77578,-913.089,-503.815,75.3459,2.27374e-13,376.356
2.13867,-210.448,-5.57461,-767.643,-436.014,97.3535,2.84217e-13,394.553
2.14844,-177.807,-12.3948,-616.281,-371.177,119.817,1.13687e-13,409.293
2.1582,-138.451,-10.8742,-461.702,-310.043,142.489,1.13687e-13,419.624
2.16797,-91.9285,-4.66546,-306.605,-253.723,165.112,0,424.673
2.17773,-37.9345,-6.20713,-153.634,-202.665,187.427,2.27374e-13,423.68
2.1875,23.6594,-4.45516,-5.33541,-157.313,209.171,-2.27374e-13,416.023
2.19727,92.7871,6.34625,135.899,-118.993,230.084,2.27374e-13,401.238
2.20703,169.172,8.85046,267.87,-90.0696,249.908,2.27374e-13,379.045
2.2168,252.317,12.4013,388.611,-71.7566,268.396,4.54747e-13,349.361
2.22656,341.499,26.8959,496.418,-61.6734,285.31,-4.54747e-13,312.307
2.23633,435.772,39.7648,589.883,-56.2327,300.426,0,268.214
2.24609,533.974,51.1987,667.905,-53.4737,313.539,-4.54747e-13,217.622
2.25586,634.741,78.9844,729.708,-52.9888,324.459,-4.54747e-13,161.27
2.26562,736.527,116.887,774.845,-54.9312,333.021,-4.54747e-13,100.089
2.27539,837.632,157.378,803.197,-56.1882,339.083,4.54747e-13,35.1756
2.28516,936.231,218.034,814.961,-56.0007,342.529,0,-32.2249
2.29492,1030.41,297.077,810.638,-51.7711,343.267,0,-100.749
2.30469,1118.2,382.77,791.012,-45.2176,341.239,-4.54747e-13,-168.946
2.31445,1197.64,485.119,757.121,-35.993,336.413,4.54747e-13,-235.311
2.32422,1266.79,606.37,710.225,-26.5193,328.786,-4.54747e-13,-298.324
2.33398,1323.81,726.038,651.776,-20.5386,318.389,-2.27374e-13,-356.487
2.34375,1366.96,844.896,583.376,-19.3052,305.28,9.09495e-13,-408.358
2.35352,1394.71,965.975,506.737,-21.2123,289.546,2.27374e-13,-452.595
2.36328,1405.7,1069.14,423.643,-22.5177,271.307,6.82121e-13,-487.986
2.37305,1398.85,1142.16,335.91,-21.5059,250.705,-4.54747e-13,-513.486
2.38281,1373.36,1191.02,245.343,-17.9002,227.913,2.27374e-13,-528.244
2.39258,1328.74,1202.9,153.704,-13.4884,203.124,4.54747e-13,-531.63
2.40234,1264.82,1170.5,62.6725,-9.15651,176.556,4.54747e-13,-523.255
2.41211,1181.8,1109.21,-26.1819,-7.14591,148.446,-2.27374e-13,-502.984
2.42187,1080.22,1022.35,-111.427,-5.59535,119.046,0,-470.952
2.43164,960.991,903.987,-191.792,-5.12219,88.6261,1.7053e-13,-427.557
2.44141,825.366,770.375,-266.179,-4.4734,57.4641,-1.7053e-13,-373.465
2.45117,674.935,635.308,-333.683,-4.3751,25.8477,0,-309.597
2.46094,511.598,490.218,-393.591,-3.03688,-5.9309,0,-237.11
2.4707,337.543,341.69,-445.387,-2.5978,-37.5777,8.52651e-14,-157.383
2.48047,155.198,200.933,-488.747,-2.06041,-68.8004,5.68434e-14,-71.9795
2.49023,-32.8016,60.287,-523.53,-2.0709,-99.3118,1.13687e-13,17.3745
2.5,-223.663,-82.6178,-549.767,-1.45094,-128.833,0,108.833
2.50977,-414.49,-214.265,-567.64,-2.17837,-157.095,1.13687e-13,200.469
2.51953,-602.334,-338.388,-577.468,-4.3633,-183.845,2.27374e-13,290.312
2.5293,-784.251,-459.908,-579.682,-7.01221,-208.846,-2.27374e-13,376.397
2.53906,-957.357,-564.063,-574.799,-9.52219,-231.882,-2.27374e-13,456.802
2.54883,-1118.89,-644.875,-563.402,-8.80524,-252.757,2.27374e-13,529.696
2.55859,-1266.25,-714.2,-546.111,-7.38576,-271.301,-4.54747e-13,593.379
2.56836,-1397.07,-766.57,-523.562,-5.47084,-287.369,6.82121e-13,646.318
2.57812,-1509.24,-796.596,-496.383,-4.99768,-300.844,-4.54747e-13,687.186
2.58789,-1600.99,-817.824,-465.172,-5.7107,-311.638,-4.54747e-13,714.89
2.59766,-1662.88,-831.509,-430.484,-6.94013,-319.692,-4.54747e-13,728.598
2.60742,-1662.88,-826.915,-392.808,-8.11058,-324.978,-2.27374e-13,727.76
2.61719,-1662.88,-812.59,-352.564,-7.25994,-327.499,6.82121e-13,712.12
2.62695,-1662.88,-794.474,-310.089,-6.20614,-327.285,2.27374e-13,681.723
2.63672,-1662.88,-760.937,-265.638,-4.86661,-324.4,4.54747e-13,636.921
2.64648,-1662.88,-715.915,-219.383,-4.6451,-318.933,-2.27374e-13,578.36
2.65625,-1599.19,-672.344,-171.414,-5.55472,-311.004,-4.54747e-13,506.97
2.66602,-1508.76,-621.392,-121.752,-6.07376,-300.755,-4.54747e-13,423.949
2.67578,-1399.21,-563.615,-70.3598,-5.72511,-288.357,0,330.735
2.68555,-1272.57,-512.291,-17.1512,-4.66738,-273.999,1.13687e-12,228.978
2.69531,-1131.13,-461.382,37.9865,-3.52839,-257.892,-2.27374e-13,120.502
2.70508,-977.453,-401.611,95.1767,-3.49431,-240.263,2.27374e-13,7.27211
2.71484,-814.246,-344.804,154.533,-3.628,-221.354,-2.27374e-13,-108.651
2.72461,-644.366,-292.356,216.14,-4.48126,-201.418,0,-225.154
2.73437,-470.741,-236.007,280.031,-4.72767,-180.716,0,-340.112
2.74414,-296.318,-184.975,346.173,-4.73816,-159.514,1.13687e-13,-451.436
2.75391,-124.005,-147.122,414.446,-3.57426,-138.081,2.27374e-13,-557.115
2.76367,43.3788,-112.67,484.627,-0.882097,-116.683,-1.13687e-13,-655.258
2.77344,203.161,-82.951,556.382,3.30426,-95.582,-2.27374e-13,-744.13
2.7832,352.859,-66.9519,629.255,9.29282,-75.0317,1.13687e-13,-822.187
2.79297,490.225,-55.8965,702.662,18.0076,-55.275,0,-888.11
2.80273,613.288,-44.1115,775.892,30.5916,-36.5408,0,-940.824
2.8125,720.376,-43.5518,848.108,48.3201,-19.0412,0,-979.52
2.82227,810.15,-50.3187,918.359,72.6937,-2.96894,0,-1003.67
2.83203,881.619,-53.9423,985.589,103.553,11.5048,0,-1013.02
2.8418,934.145,-61.9047,1048.66,141.7,24.2326,0,-1007.63
2.85156,967.454,-72.7239,1106.35,188.217,35.0928,0,-987.811
2.86133,981.624,-75.2265,1157.41,244.399,43.9905,-1.13687e-13,-954.154
2.87109,977.078,-75.0226,1200.57,312.282,50.859,-1.13687e-13,-907.503
2.88086,954.561,-78.0202,1234.58,391.928,55.6605,0,-848.927
2.89062,915.119,-75.1925,1258.23,482.221,58.3865,0,-779.697
2.90039,860.066,-68.4289,1270.37,578.728,59.0579,0,-701.253
2.91016,790.95,-68.0908,1269.98,677.928,57.7248,1.13687e-13,-615.171
2.91992,709.515,-66.4116,1256.17,776.661,54.4656,0,-523.123
2.92969,617.659,-61.4776,1228.22,870.034,49.3859,0,-426.844
2.93945,517.391,-61.8836,1185.6,951.953,42.6174,5.68434e-14,-328.088
2.94922,410.786,-65.5494,1128,1015.4,34.3162,-5.68434e-14,-228.597
2.95898,299.944,-63.3363,1055.37,1055.03,24.6604,0,-130.056
2.96875,186.946,-63.3153,967.899,1067.71,13.848,-1.42109e-14,-34.0647
2.97852,73.8139,-65.1433,866.033,1052.41,2.09432,7.10543e-15,57.8964
2.98828,-37.5265,-61.5019,750.506,1010.5,-10.3707,0,144.493
2.99805,-145.278,-55.9321,622.317,943.484,-23.3058,0,224.562
3.00781,-247.8,-54.9696,482.729,854.541,-36.4613,5.68434e-14,297.129
3.01758,-343.635,-52.556,333.257,748.055,-49.5826,5.68434e-14,361.421
3.02734,-431.525,-48.5635,175.649,629.63,-62.4135,5.68434e-14,416.879
3.03711,-510.424,-49.6829,11.8595,504.57,-74.6994,0,463.156
3.04687,-579.507,-49.924,-155.975,377.982,-86.191,-5.68434e-14,500.12
3.05664,-638.171,-44.8104,-325.574,251.18,-96.6477,0,527.842
3.06641,-686.03,-41.0072,-494.551,125.912,-105.84,1.13687e-13,546.588
3.07617,-722.91,-39.5917,-660.455,2.28847,-113.555,0,556.798
3.08594,-748.833,-34.7386,-820.811,-117.917,-119.596,2.27374e-13,559.072
3.0957,-764,-31.5889,-973.174,-234.165,-123.788,2.27374e-13,554.139
3.10547,-768.772,-31.9707,-1115.16,-343.834,-125.978,2.27374e-13,542.838
3.11523,-763.647,-28.8,-1244.53,-444.501,-126.04,-1.13687e-13,526.086
3.125,-749.231,-23.1138,-1359.16,-533.859,-123.874,-5.68434e-14,504.85
3.13477,-726.22,-20.1323,-1457.17,-609.625,-119.411,0,480.117
3.14453,-695.366,-14.6548,-1536.91,-670.584,-112.609,-5.68434e-14,452.868
3.1543,-657.457,-6.18125,-1597.01,-716.496,-103.46,0,424.051
3.16406,-613.289,-0.587227,-1636.41,-748.766,-91.9868,1.13687e-13,394.552
3.17383,-563.646,3.5816,-1654.37,-768.564,-78.2423,1.13687e-13,365.177
3.18359,-509.278,10.8596,-1650.51,-777.318,-62.3123,-5.68434e-14,336.63
3.19336,-450.887,15.6885,-1624.83,-776.644,-44.3124,0,309.498
3.20312,-389.111,17.9047,-1577.66,-765.991,-24.388,0,284.241
3.21289,-324.518,21.3132,-1509.73,-747.486,-2.71217,0,261.185
3.22266,-257.595,25.11,-1422.1,-720.75,20.5157,-5.68434e-14,240.516
3.23242,-188.753,25.419,-1316.17,-686.183,45.0724,-5.68434e-14,222.285
3.24219,-118.323,28.0623,-1193.67,-645.083,70.7134,-2.84217e-13,206.413
3.25195,-46.5669,32.5919,-1056.59,-598.905,97.1753,0,192.701
3.26172,26.3151,33.4768,-907.202,-550.843,124.18,1.13687e-13,180.841
3.27148,100.173,33.1209,-747.952,-501.295,151.435,-4.54747e-13,170.438
3.28125,174.89,36.078,-581.469,-451.064,178.641,0,161.025
3.29102,250.37,36.9306,-410.493,-401.415,205.494,0,152.087
3.30078,326.515,35.9745,-237.832,-351.448,231.685,0,143.083
3.31055,403.209,39.0902,-66.3073,-302.734,256.91,-2.27374e-13,133.468
3.32031,480.302,41.7254,101.294,-255.474,280.87,4.54747e-13,122.721
3.33008,557.59,41.2029,262.274,-210.609,303.276,4.54747e-13,110.362
3.33984,634.801,44.3558,414.07,-170.51,323.85,4.54747e-13,95.9788
3.34961,711.582,49.7314,554.298,-135.452,342.333,0,79.2429
3.35937,787.487,53.58,680.801,-106.727,358.483,4.54747e-13,59.9272
3.36914,861.972,61.8513,791.681,-82.7848,372.084,0,37.9192
3.37891,934.39,76.9509,885.334,-64.2083,382.941,0,13.2307
3.38867,1003.99,92.3968,960.472,-49.4643,390.892,0,-13.996
3.39844,1069.94,112.875,1016.15,-37.5226,395.802,-4.54747e-13,-43.487
3.4082,1131.29,143.426,1051.77,-28.0725,397.568,4.54747e-13,-74.8391
3.41797,1187.05,180.147,1067.1,-21.0144,396.121,4.54747e-13,-107.527
3.42773,1236.14,223.597,1062.26,-15.706,391.427,9.09495e-13,-140.913
3.4375,1277.47,280.471,1037.71,-11.4044,383.486,-9.09495e-13,-174.266
3.44727,1309.92,345.758,994.264,-8.62306,372.334,9.09495e-13,-206.772
3.45703,1332.39,416.902,933.032,-6.54036,358.041,4.54747e-13,-237.565
3.4668,1343.84,497.983,855.422,-4.90069,340.713,4.54747e-13,-265.743
3.47656,1343.26,585.787,763.096,-3.99369,320.488,0,-290.398
3.48633,1329.78,672.041,657.937,-4.47471,297.537,-4.54747e-13,-310.642
3.49609,1302.65,758.344,542.012,-6.16026,272.06,-2.27374e-13,-325.632
3.50586,1261.28,840.565,417.524,-10.6966,244.287,0,-334.601
3.51562,1205.26,907.996,286.777,-17.6026,214.47,4.54747e-13,-336.879
3.52539,1134.41,959.79,152.125,-25.3003,182.887,-4.54747e-13,-331.923
3.53516,1048.77,994.174,15.9325,-33.0256,149.835,6.82121e-13,-319.332
3.54492,948.623,1004.17,-119.471,-40.3248,115.625,0,-298.869
3.55469,834.518,987.637,-251.831,-45.9398,80.5821,2.27374e-13,-270.476
3.56445,707.269,949.756,-379.005,-49.9165,45.041,5.68434e-14,-234.284
3.57422,567.952,888.326,-499,-52.3504,9.34045,0,-190.618
3.58398,417.904,804.093,-610.001,-53.0346,-26.1792,-2.84217e-14,-139.997
3.59375,258.708,706,-710.397,-51.9861,-61.1802,-1.13687e-13,-83.1337
3.60352,92.1763,596.42,-798.804,-49.986,-95.3314,-1.13687e-13,-20.9242
3.61328,-79.6711,477.229,-874.077,-46.9451,-128.312,3.41061e-13,45.5673
3.62305,-254.639,355.887,-935.325,-43.5177,-159.815,0,115.125
3.63281,-430.388,235.602,-981.913,-38.8136,-189.55,-4.54747e-13,186.406
3.64258,-604.477,115.134,-1013.46,-34.1816,-217.25,-2.27374e-13,257.963
3.65234,-774.397,-3.05261,-1029.84,-28.138,-242.669,-2.27374e-13,328.278
3.66211,-937.627,-115.354,-1031.17,-20.8033,-265.59,2.27374e-13,395.792
3.67188,-1091.67,-224.354,-1017.78,-12.3022,-285.822,-2.27374e-13,458.942
3.68164,-1234.11,-327.229,-990.228,-3.71713,-303.208,4.54747e-13,516.192
3.69141,-1362.65,-421.921,-949.237,4.41573,-317.623,6.82121e-13,566.071
3.70117,-1475.15,-506.06,-895.706,11.2772,-328.976,4.54747e-13,607.206
3.71094,-1569.72,-580.455,-830.67,16.9682,-337.211,4.54747e-13,638.359
3.7207,-1644.69,-641.623,-755.27,22.9463,-342.308,6.82121e-13,658.455
3.73047,-1662.88,-688.158,-670.733,28.9965,-344.283,-6.82121e-13,666.608
3.74023,-1662.88,-721.96,-578.34,35.1725,-343.186,0,662.152
3.75,-1662.88,-743.725,-479.402,39.3588,-339.104,0,644.654
3.75977,-1662.88,-753.036,-375.234,42.0903,-332.154,4.54747e-13,613.933
3.76953,-1662.88,-753.844,-267.136,43.1913,-322.488,-4.54747e-13,570.071
3.7793,-1630.17,-748.529,-156.369,42.8007,-310.286,-4.54747e-13,513.411
3.78906,-1549.15,-734.234,-44.1386,40.8701,-295.755,0,444.563
3.79883,-1447.58,-712.838,68.4173,38.0678,-279.128,0,364.393
3.80859,-1327.02,-685.764,180.241,34.1646,-260.659,4.54747e-13,274.01
3.81836,-1189.36,-651.6,290.36,29.7213,-240.619,4.54747e-13,174.747
3.82812,-1036.76,-610.779,397.897,24.7892,-219.298,0,68.1395
3.83789,-871.689,-566.4,502.062,19.182,-196.993,0,-44.1036
3.84766,-696.798,-518.909,602.158,13.8907,-174.011,0,-160.133
3.85742,-514.931,-467.639,697.574,8.00572,-150.661,4.54747e-13,-277.993
3.86719,-329.051,-416.657,787.777,2.02764,-127.254,2.27374e-13,-395.661
3.87695,-142.188,-367.034,872.303,-3.12732,-104.096,0,-511.088
3.88672,42.609,-318.396,950.752,-7.26911,-81.4834,-1.13687e-13,-622.235
3.89648,222.336,-271.747,1022.77,-9.33477,-59.7031,0,-727.121
3.90625,394.081,-230.356,1088.04,-10.7713,-39.0258,1.13687e-13,-823.854
3.91602,555.083,-191.415,1146.29,-9.56414,-19.7036,0,-910.678
3.92578,702.776,-157.399,1197.23,-6.09604,-1.96694,0,-986.001
3.93555,834.841,-130.507,1240.62,0.0340781,13.9783,0,-1048.43
3.94531,949.241,-110.23,1276.2,8.54442,27.9536,0,-1096.81
3.95508,1044.26,-94.3008,1303.71,20.8204,39.8096,0,-1130.21
3.96484,1118.54,-84.2678,1322.89,37.5199,49.4283,0,-1147.99
3.97461,1171.07,-79.0588,1333.47,60.9512,56.7244,0,-1149.8
3.98438,1201.25,-73.8789,1335.16,91.493,61.646,0,-1135.54
3.99414,1208.88,-70.265,1327.71,129.677,64.1756,-2.27374e-13,-1105.43
4.00391,1194.12,-68.4062,1310.84,175.626,64.33,-2.27374e-13,-1059.96
4.01367,1157.55,-64.6159,1284.3,229.746,62.1602,-2.27374e-13,-999.902
4.02344,1100.09,-59.4296,1247.87,292.519,57.7504,0,-926.267
4.0332,1023.05,-56.419,1201.38,363.1,51.2171,0,-840.312
4.04297,928.016,-50.8703,1144.7,439.963,42.7074,0,-743.494
4.05273,816.894,-44.4448,1077.78,520.478,32.3972,1.13687e-13,-637.452
4.0625,691.823,-38.2458,1000.66,600.943,20.4887,0,-523.964
4.07227,555.151,-32.6728,913.464,679.252,7.20767,0,-404.917
4.08203,409.384,-26.3443,816.458,751.021,-7.1992,0,-282.267
4.0918,257.141,-21.7128,710.021,812.86,-22.4678,2.84217e-14,-158
4.10156,101.101,-20.4801,594.677,861.151,-38.3201,5.68434e-14,-34.092
4.11133,-56.045,-18.6117,471.098,893.31,-54.4676,-1.13687e-13,87.5254
4.12109,-211.639,-17.5052,340.111,904.719,-70.6153,-5.68434e-14,205.004
4.13086,-363.108,-19.0808,202.701,894.728,-86.4656,-5.68434e-14,316.614
4.14062,-508.003,-18.754,60.0069,863.259,-101.722,0,420.771
4.15039,-644.043,-17.6831,-86.6812,811.92,-116.094,2.27374e-13,516.066
4.16016,-769.145,-19.4917,-235.932,743.054,-129.299,-2.27374e-13,601.288
4.16992,-881.463,-19.6891,-386.187,659.417,-141.068,1.13687e-13,675.443
4.17969,-979.405,-19.2491,-535.775,564.815,-151.148,-4.54747e-13,737.763
4.18945,-1061.66,-20.8085,-682.94,462.417,-159.308,0,787.72
4.19922,-1127.2,-22.7287,-825.856,355.92,-165.338,-2.27374e-13,825.024
4.20898,-1175.3,-23.3143,-962.663,248.046,-169.055,-5.68434e-13,849.623
4.21875,-1205.54,-24.7266,-1091.49,141.336,-170.304,-1.13687e-13,861.696
4.22852,-1217.79,-25.9383,-1210.51,37.5658,-168.963,-1.13687e-13,861.638
4.23828,-1212.21,-25.2006,-1317.92,-62.1492,-164.94,3.41061e-13,850.048
4.24805,-1189.21,-24.0472,-1412.04,-157.662,-158.18,-1.13687e-13,827.705
4.25781,-1149.48,-22.4392,-1491.32,-247,-148.663,-2.27374e-13,795.547
4.26758,-1093.92,-19.5985,-1554.35,-330.313,-136.404,-1.13687e-13,754.643
4.27734,-1023.64,-16.7254,-1599.92,-405.805,-121.455,1.13687e-13,706.167
4.28711,-939.908,-14.2083,-1627.07,-471.631,-103.904,0,651.368
4.29687,-844.149,-12.5922,-1635.04,-527.598,-83.874,-2.27374e-13,591.541
4.30664,-737.889,-10.4682,-1623.4,-572.523,-61.5225,0,527.994
4.31641,-622.736,-9.18532,-1591.95,-606.355,-37.0392,5.68434e-14,462.025
4.32617,-500.341,-8.7356,-1540.85,-628.975,-10.6446,0,394.891
4.33594,-372.373,-7.21981,-1470.52,-641.496,17.4128,5.68434e-14,327.785
4.3457,-240.489,-6.1683,-1381.74,-644.499,46.8592,0,261.813
4.35547,-106.307,-6.46758,-1275.56,-640.019,77.3985,-1.13687e-13,197.978
4.36523,28.614,-6.31228,-1153.35,-628.017,108.716,1.13687e-13,137.157
4.375,162.795,-6.26375,-1016.76,-609.917,140.48,0,80.0999
4.38477,294.854,-7.23599,-867.686,-586.363,172.351,0,27.4134
4.39453,423.517,-7.47541,-708.28,-558.268,203.978,2.27374e-13,-20.439
4.4043,547.63,-5.83506,-540.881,-525.763,235.01,-2.27374e-13,-63.1374
4.41406,666.159,-3.81293,-367.992,-490.124,265.096,-4.54747e-13,-100.502
4.42383,778.196,-0.85253,-192.243,-451.427,293.888,0,-132.484
4.43359,882.956,4.48589,-16.3397,-411.823,321.051,4.54747e-13,-159.16
4.44336,979.772,10.0055,156.976,-371.799,346.26,0,-180.71
4.45312,1068.09,14.4445,324.98,-332.69,369.211,-4.54747e-13,-197.412
4.46289,1147.46,21.5931,485.007,-295.413,389.617,4.54747e-13,-209.615
4.47266,1217.52,28.9294,634.505,-260.029,407.22,9.09495e-13,-217.728
4.48242,1278,36.5278,771.076,-228.079,411.259,0,-222.198
4.49219,1328.68,45.0353,892.523,-198.452,411.259,9.09495e-13,-223.488
4.50195,1369.43,55.9305,996.885,-172.942,411.259,-4.54747e-13,-222.066
4.51172,1400.13,67.4097,1082.48,-151.22,411.259,9.09495e-13,-218.38
4.52148,1420.73,80.3594,1147.94,-133.473,411.259,4.54747e-13,-212.847
4.53125,1431.19,96.8002,1192.21,-119.644,411.259,4.54747e-13,-205.837
4.54102,1431.5,115.8,1214.61,-109.662,411.259,4.54747e-13,-197.662
4.55078,1421.66,137.222,1214.81,-103.15,411.259,0,-188.571
4.56055,1401.69,166.342,1192.87,-97.6939,411.259,-9.09495e-13,-178.74
4.57031,1371.63,200.262,1149.21,-94.4067,394.978,0,-168.273
4.58008,1331.53,238.314,1084.61,-90.9766,374.187,-4.54747e-13,-157.198
4.58984,1281.47,285.135,1000.22,-87.9279,350.211,-4.54747e-13,-145.479
4.59961,1221.55,337.854,897.516,-83.4532,323.265,0,-133.014
4.60937,1151.91,395.268,778.273,-78.5945,293.599,0,-119.65
4.61914,1072.73,457.678,644.546,-72.7239,261.49,0,-105.192
4.62891,984.277,524.442,498.627,-67.2701,227.244,0,-89.4175
4.63867,886.85,590.239,343.003,-62.2881,191.189,-2.27374e-13,-72.0919
4.64844,780.85,653.876,180.316,-57.4005,153.674,0,-52.9833
4.6582,666.766,713.687,13.3136,-52.7227,115.063,0,-31.8796
4.66797,545.187,764.113,-155.198,-48.6936,75.7315,0,-8.60463
4.67773,416.818,801.82,-322.404,-45.4955,36.0635,-5.68434e-14,16.9661
4.6875,282.477,826.964,-485.526,-42.515,-3.55563,-7.10543e-15,44.8913
4.69727,143.107,835.021,-641.873,-40.4231,-42.7416,-5.68434e-14,75.151
4.70703,-0.225006,823.895,-788.886,-39.0115,-81.1164,2.27374e-13,107.636
4.7168,-146.332,796.261,-924.174,-37.17,-118.313,0,142.141
4.72656,-293.907,751.952,-1045.56,-35.2039,-153.977,0,178.357
4.73633,-441.537,689.773,-1151.11,-33.0243,-187.777,0,215.872
4.74609,-587.713,615.719,-1239.17,-30.3478,-219.4,-4.54747e-13,254.172
4.75586,-730.842,531.878,-1308.37,-27.2388,-248.562,0,292.646
4.76562,-869.274,439.498,-1357.67,-24.1679,-275.008,2.27374e-13,330.591
4.77539,-1001.32,342.372,-1386.34,-21.7261,-298.514,-9.09495e-13,367.231
4.78516,-1125.27,245.121,-1394,-19.4992,-318.895,-4.54747e-13,401.723
4.79492,-1239.44,147.177,-1380.58,-17.8844,-335.998,0,433.18
4.80469,-1342.19,49.932,-1346.35,-16.7245,-349.713,0,460.689
4.81445,-1431.94,-41.2531,-1291.9,-15.3653,-359.967,0,483.334
4.82422,-1507.23,-129.965,-1218.11,-14.7361,-366.729,-9.09495e-13,500.216
4.83398,-1566.74,-214.419,-1126.13,-14.3954,-370.008,4.54747e-13,510.481
4.84375,-1609.3,-292.177,-1017.37,-13.6312,-369.854,-4.54747e-13,513.34
4.85352,-1633.97,-363.773,-893.441,-12.5001,-366.357,0,508.095
4.86328,-1639.99,-429.385,-756.17,-11.4922,-359.644,0,494.163
4.87305,-1626.89,-486.329,-607.522,-10.2876,-349.879,-4.54747e-13,471.092
4.88281,-1594.44,-533.711,-449.583,-9.65851,-337.259,-4.54747e-13,438.586
4.89258,-1542.7,-572.712,-284.522,-8.82228,-322.016,6.82121e-13,396.517
4.90234,-1472.04,-602.014,-114.555,-7.66363,-304.407,2.27374e-13,344.936
4.91211,-1383.11,-619.674,58.0905,-5.79982,-284.715,-4.54747e-13,284.088
4.92187,-1276.87,-628.916,231.212,-4.10903,-263.245,2.27374e-13,214.409
4.93164,-1154.57,-630.164,402.661,-1.81662,-240.319,-2.27374e-13,136.533
4.94141,-1017.74,-622.97,570.374,0.84933,-216.274,0,51.2841
4.95117,-868.186,-609.237,732.396,3.21775,-191.453,0,-40.3292
4.96094,-707.948,-591.575,886.909,5.93745,-166.205,-2.27374e-13,-137.13
4.9707,-539.281,-567.626,1032.25,9.19583,-140.88,2.27374e-13,-237.786
4.98047,-364.624,-539.681,1166.91,12.5014,-115.823,2.27374e-13,-340.835
4.99023,-186.556,-508.781,1289.59,15.0114,-91.3689,1.7053e-13,-444.707
5,-7.76149,-475.116,1399.16,17.5384,-67.8412,1.13687e-13,-547.751
5.00977,169.02,-437.557,1494.68,19.9514,-45.5456,-2.27374e-13,-648.266
5.01953,341.036,-399.955,1575.43,22.9883,-24.7667,0,-744.535
5.0293,505.57,-362.398,1640.85,26.4184,-5.76452,0,-834.855
5.03906,659.99,-324.199,1690.59,29.8629,11.2289,-1.13687e-13,-917.574
5.04883,801.795,-288.084,1724.48,33.753,26.0124,0,-991.121
5.05859,928.66,-254.685,1742.51,38.1976,38.4183,0,-1054.04
5.06836,1038.48,-223.444,1744.82,43.9869,48.3145,0,-1105.03
5.07812,1129.41,-194.338,1731.73,51.5365,55.6058,0,-1142.94
5.08789,1199.9,-169.509,1703.66,61.6328,60.2358,0,-1166.86
5.09766,1248.73,-147.196,1661.14,75.3584,62.1867,0,-1176.07
5.10742,1275.03,-127.158,1604.84,92.4603,61.4802,0,-1170.09
5.11719,1278.28,-111.327,1535.5,114.222,58.1768,0,-1148.71
5.12695,1258.38,-98.7268,1453.91,141.174,52.3749,0,-1111.97
5.13672,1215.58,-86.8804,1360.97,173.196,44.2098,0,-1060.18
5.14648,1150.53,-77.0755,1257.61,210.889,33.8518,-1.13687e-13,-993.896
5.15625,1064.27,-69.008,1144.8,254.674,21.5037,0,-913.951
5.16602,958.171,-60.6898,1023.54,303.929,7.39845,0,-821.404
5.17578,833.969,-51.9105,894.883,358.146,-8.20404,0,-717.541
5.18555,693.697,-43.9902,759.881,415.11,-25.0203,0,-603.849
5.19531,539.664,-35.0605,619.614,474.423,-42.7471,5.68434e-14,-481.992
5.20508,374.416,-25.33,475.174,533.619,-61.0653,5.68434e-14,-353.779
5.21484,200.694,-18.0956,327.668,592.236,-79.6442,0,-221.132
5.22461,21.38,-10.8127,178.213,647.396,-98.1458,-2.27374e-13,-86.0507
5.23437,-160.545,-3.02349,27.9354,697.099,-116.229,-1.13687e-13,49.4237
5.24414,-342.056,1.74874,-122.028,737.779,-133.556,0,183.246
5.25391,-520.135,5.35784,-270.533,767.273,-149.793,-1.13687e-13,313.403
5.26367,-691.823,9.61078,-416.43,783.576,-164.618,0,437.953
5.27344,-854.269,12.6893,-558.567,785.756,-177.725,2.27374e-13,555.059
5.2832,-1004.78,13.0613,-695.789,771.965,-188.827,0,663.02
5.29297,-1140.85,14.4801,-826.95,742.396,-197.658,-4.54747e-13,760.305
5.30273,-1260.25,15.6222,-950.911,696.877,-203.983,0,845.576
5.3125,-1360.98,14.2034,-1066.56,636.98,-207.594,0,917.713
5.32227,-1441.38,14.3183,-1172.79,565.285,-208.318,3.41061e-13,975.829
5.33203,-1500.12,14.5157,-1268.57,483.63,-206.017,4.54747e-13,1019.29
5.3418,-1536.2,12.6747,-1352.88,395.121,-200.591,2.27374e-13,1047.71
5.35156,-1549.02,11.0845,-1424.79,301.863,-191.982,0,1060.96
5.36133,-1538.31,9.92461,-1483.44,206.375,-180.17,-2.27374e-13,1059.19
5.37109,-1504.19,6.89465,-1528.05,110.579,-165.179,-4.54747e-13,1042.79
5.38086,-1447.14,3.13026,-1557.99,16.3562,-147.072,0,1012.38
5.39062,-1367.99,0.679436,-1572.7,-74.4999,-125.957,-1.13687e-13,968.801
5.40039,-1267.87,-3.4263,-1571.8,-160.565,-101.98,0,913.121
5.41016,-1148.25,-7.62262,-1555.06,-241.176,-75.3278,0,846.569
5.41992,-1010.86,-10.6914,-1522.4,-315.291,-46.2227,-1.13687e-13,770.533
5.42969,-857.662,-13.1034,-1473.95,-382.889,-14.9238,0,686.522
5.43945,-690.841,-17.0846,-1410,-442.819,18.2787,1.13687e-13,596.142
5.44922,-512.736,-19.4626,-1331.06,-493.849,53.0652,0,501.057
5.45898,-325.816,-21.4669,-1237.85,-535.706,89.0911,0,402.964
5.46875,-132.635,-25.2669,-1131.28,-567.345,125.99,-1.13687e-13,303.555
5.47852,64.2129,-27.7388,-1012.46,-589.097,163.379,2.27374e-13,204.488
5.48828,262.128,-29.7463,-882.727,-601.694,200.862,4.54747e-13,107.362
5.49805,458.55,-32.5385,-743.57,-604.824,238.036,-2.27374e-13,13.6819
5.50781,650.992,-34.5914,-596.676,-599.96,274.493,-4.54747e-13,-75.1584
5.51758,837.077,-35.5507,-443.884,-587.641,309.828,0,-157.902
5.52734,1014.57,-37.2606,-287.168,-569.425,343.643,0,-233.445
5.53711,1181.4,-38.6744,-128.618,-545.92,375.55,0,-300.851
5.54688,1335.69,-38.998,29.5948,-518.44,405.177,4.54747e-13,-359.361
5.55664,1475.78,-39.3555,185.244,-487.833,411.259,-4.54747e-13,-408.401
5.56641,1600.23,-39.7939,336.083,-454.71,411.259,-4.54747e-13,-447.581
5.57617,1707.84,-39.0077,479.878,-420.367,411.259,0,-476.697
5.58594,1797.65,-37.7071,614.447,-384.463,411.259,0,-495.725
5.5957,1868.96,-35.3824,737.693,-348.217,411.259,0,-504.811
5.60547,1921.3,-31.8008,847.644,-312.935,411.259,0,-504.258
5.61523,1954.43,-26.9089,942.485,-278.563,411.259,4.54747e-13,-494.516
5.625,1968.37,-20.362,1020.6,-246.695,411.259,-1.36424e-12,-476.162
5.63477,1963.33,-12.5388,1080.58,-218.071,411.259,-4.54747e-13,-449.882
5.64453,1939.73,-2.13052,1121.3,-193.098,411.259,4.54747e-13,-416.454
5.6543,1898.19,10.6768,1141.89,-171.844,411.259,0,-376.723
5.66406,1839.48,25.5015,1141.78,-154.586,411.259,-9.09495e-13,-331.587
5.67383,1764.54,43.7152,1120.74,-140.584,411.259,0,-281.969
5.68359,1674.43,66.0104,1078.83,-129.911,411.259,4.54747e-13,-228.807
5.69336,1570.31,91.7917,1016.49,-121.433,411.259,4.54747e-13,-173.027
5.70312,1453.46,121.923,934.455,-115.695,387.084,0,-115.534
5.71289,1325.21,157.391,833.808,-110.603,353.601,-4.54747e-13,-57.1923
5.72266,1186.96,197.172,715.943,-106.653,317.345,0,1.18448
5.73242,1040.15,241.513,582.555,-103.46,278.667,4.54747e-13,58.8436
5.74219,886.239,291.293,435.614,-99.6167,237.947,4.54747e-13,115.101
5.75195,726.697,345.008,277.338,-95.9926,195.582,-6.82121e-13,169.347
5.76172,562.998,401.775,110.16,-91.6857,151.992,5.68434e-13,221.047
5.77148,396.606,461.062,-63.3063,-86.6867,107.603,-2.27374e-13,269.743
5.78125,228.965,521.281,-240.313,-80.3285,62.853,5.68434e-14,315.053
5.79102,61.4914,579.141,-418.018,-73.433,18.1793,-5.68434e-14,356.663
5.80078,-104.429,633.54,-593.53,-66.0747,-25.983,5.68434e-14,394.327
5.81055,-267.448,682.263,-763.958,-58.2918,-69.207,0,427.854
5.82031,-426.262,721.855,-926.458,-51.0411,-111.079,1.7053e-13,457.104
5.83008,-579.611,750.657,-1078.28,-43.46,-151.204,3.41061e-13,481.98
5.83984,-726.284,767.502,-1216.81,-36.55,-189.209,2.27374e-13,502.415
5.84961,-865.123,769.801,-1339.63,-29.5522,-224.747,0,518.368
5.85937,-995.028,757.432,-1444.54,-23.3671,-257.505,6.82121e-13,529.813
5.86914,-1114.96,730.136,-1529.58,-17.4781,-287.202,0,536.732
5.87891,-1223.94,688.398,-1593.13,-11.9444,-313.595,2.27374e-13,539.107
5.88867,-1321.06,632.33,-1633.86,-7.27304,-336.484,0,536.921
5.89844,-1405.49,565.172,-1650.78,-2.95562,-355.708,4.54747e-13,530.147
5.9082,-1476.48,488.71,-1643.3,0.398451,-371.153,0,518.75
5.91797,-1533.39,404.165,-1611.15,2.93727,-382.752,4.54747e-13,502.688
5.92773,-1575.65,315.087,-1554.49,5.0252,-390.48,0,481.911
5.9375,-1602.81,224.431,-1473.81,5.78147,-394.362,0,456.367
5.94727,-1614.54,132.725,-1369.99,5.94924,-394.468,-4.54747e-13,426.006
5.95703,-1610.64,42.8061,-1244.26,4.9885,-390.911,-4.54747e-13,390.787
5.9668,-1591.03,-42.5068,-1098.17,3.56902,-383.848,0,350.686
5.97656,-1555.8,-124.956,-933.587,0.727435,-373.477,0,305.703
5.98633,-1505.18,-200.935,-752.645,-1.56235,-360.032,-4.54747e-13,255.876
5.99609,-1439.56,-270.496,-557.722,-4.66083,-343.785,-4.54747e-13,201.285
6.00586,-1359.5,-333.289,-351.396,-7.68984,-325.035,-9.09495e-13,142.068
6.01562,-1265.73,-388.891,-136.407,-10.534,-304.112,-4.54747e-13,78.4227
6.02539,-1159.16,-436.665,84.3919,-13.2393,-281.366,4.54747e-13,10.6224
6.03516,-1040.86,-476.137,308.071,-16.0206,-257.167,0,-60.9816
6.04492,-912.089,-507.936,531.677,-18.3432,-231.895,6.82121e-13,-135.953
6.05469,-774.248,-530.82,752.274,-20.2044,-205.943,-4.54747e-13,-213.765
6.06445,-628.904,-545.412,966.986,-22.717,-179.703,-6.82121e-13,-293.802
6.07422,-477.763,-552.811,1173.04,-24.5559,-153.567,2.27374e-13,-375.357
6.08398,-322.657,-552.936,1367.82,-26.2244,-127.919,-3.41061e-13,-457.639
6.09375,-165.527,-546.807,1548.87,-27.7474,-103.131,1.13687e-13,-539.772
6.10352,-8.39537,-535.656,1713.96,-28.1786,-79.5592,-1.13687e-13,-620.811
6.11328,146.652,-520.627,1861.1,-28.1498,-57.5359,-1.13687e-13,-699.748
6.12305,297.498,-500.568,1988.56,-27.2402,-37.3688,0,-775.526
6.13281,442.019,-478.366,2094.9,-26.2204,-19.3354,0,-847.057
6.14258,578.121,-453.061,2166.13,-24.316,-3.67921,0,-913.236
6.15234,703.77,-425.589,2166.13,-22.0773,9.39279,0,-972.966
6.16211,817.022,-395.323,2166.13,-18.1164,19.7133,0,-1025.17
6.17187,916.06,-365.011,2166.13,-13.2275,27.1569,0,-1068.82
6.18164,999.227,-333.048,2166.13,-6.88639,31.6413,0,-1102.96
6.19141,1065.05,-301.558,2166.13,0.218886,33.1291,0,-1126.71
6.20117,1112.28,-271.397,2166.13,9.21549,31.6277,0,-1139.32
6.21094,1139.92,-242.685,2113.34,19.7233,27.1895,0,-1140.16
6.2207,1147.22,-216.57,2015.04,32.0779,19.9114,0,-1128.74
6.23047,1133.74,-193.335,1897.66,45.8428,9.93309,0,-1104.76
6.24023,1099.35,-172.78,1762.8,62.5372,-2.56409,0,-1068.07
6.25,1044.21,-156.282,1612.26,81.2709,-17.36,0,-1018.72
6.25977,968.83,-141.903,1447.94,102.959,-34.1984,0,-956.97
6.26953,874.028,-130.95,1271.89,128.376,-52.7901,0,-883.261
6.2793,760.948,-122.279,1086.21,157.707,-72.817,1.13687e-13,-798.242
6.28906,631.041,-115.117,893.065,190.828,-93.936,0,-702.758
6.29883,486.05,-109.663,694.652,228.537,-115.784,1.13687e-13,-597.84
6.30859,327.992,-105.283,493.159,270.238,-137.981,-3.41061e-13,-484.696
6.31836,159.131,-100.665,290.747,315.622,-160.138,-2.27374e-13,-364.695
6.32812,-18.0587,-96.1401,89.5276,364.555,-181.86,0,-239.346
6.33789,-200.919,-91.5491,-108.459,415.543,-202.751,4.54747e-13,-110.278
6.34766,-386.655,-85.8354,-301.266,467.401,-222.421,2.27374e-13,20.7863
6.35742,-572.371,-79.9874,-487.051,518.943,-240.489,4.54747e-13,152.059
6.36719,-755.121,-73.7851,-664.098,568.308,-256.592,-2.27374e-13,281.716
6.37695,-931.951,-67.6184,-830.825,613.173,-270.384,1.36424e-12,407.925
6.38672,-1099.95,-60.9389,-985.795,651.245,-281.547,-9.09495e-13,528.882
6.39648,-1256.29,-54.8531,-1127.72,681.367,-289.791,2.27374e-13,642.839
6.40625,-1398.3,-50.144,-1255.49,701.689,-294.861,-2.27374e-13,748.138
6.41602,-1523.44,-45.4769,-1368.13,710.683,-296.537,-2.27374e-13,843.236
6.42578,-1629.45,-41.6171,-1464.85,707.519,-294.642,4.54747e-13,926.741
6.43555,-1662.88,-39.7195,-1545.03,691.231,-289.041,6.82121e-13,997.432
6.44531,-1662.88,-37.5873,-1608.2,662.311,-279.646,6.82121e-13,1054.28
6.45508,-1662.88,-36.0069,-1654.07,620.913,-266.414,6.82121e-13,1096.48
6.46484,-1662.88,-35.4762,-1682.51,567.799,-249.351,-4.54747e-13,1123.44
6.47461,-1662.88,-34.4927,-1693.54,505.108,-228.514,-2.27374e-13,1134.83
6.48437,-1662.88,-33.239,-1687.36,433.945,-204.006,-6.82121e-13,1130.57
6.49414,-1662.88,-33.0594,-1664.3,355.603,-175.979,4.54747e-13,1110.81
6.50391,-1614.59,-32.3039,-1624.85,273.576,-144.631,0,1075.97
6.51367,-1497.92,-31.0502,-1569.64,189.04,-110.205,2.27374e-13,1026.71
6.52344,-1357.72,-29.8563,-1499.44,104.95,-72.987,-1.13687e-13,963.912
6.5332,-1195.6,-28.7434,-1415.15,22.0419,-33.3001,0,888.698
6.54297,-1013.51,-26.5093,-1317.8,-57.2983,8.4954,0,802.37
6.55273,-813.726,-24.6651,-1208.54,-132.827,52.0083,0,706.412
6.5625,-598.765,-22.6608,-1088.63,-203.466,96.8199,1.13687e-13,602.457
6.57227,-371.389,-20.0401,-959.451,-269.025,142.489,0,492.257
6.58203,-134.547,-16.9681,-822.452,-327.562,188.559,2.27374e-13,377.656
6.5918,108.672,-14.7615,-679.191,-379.632,234.558,0,260.556
6.60156,355.081,-11.0117,-531.296,-423.936,280.01,-4.54747e-13,142.883
6.61133,601.448,-7.26511,-380.459,-461.222,324.437,0,26.5543
6.62109,844.542,-3.88249,-228.425,-491.125,367.367,0,-86.5546
6.63086,1081.18,0.25398,-76.9762,-513.014,408.338,0,-194.641
6.64062,1308.28,4.34515,72.0838,-526.598,411.259,-4.54747e-13,-296.006
6.65039,1522.91,8.21146,216.946,-532.939,411.259,-4.54747e-13,-389.081
6.66016,1722.3,11.298,355.817,-532.251,411.259,-1.36424e-12,-472.457
6.66992,1903.92,14.2115,486.931,-524.672,411.259,0,-544.902
6.67969,2054.11,16.2417,608.581,-511.193,411.259,-9.09495e-13,-605.38
6.68945,2054.11,17.7025,719.129,-493.547,411.259,0,-653.07
6.69922,2054.11,18.6634,817.034,-471.796,411.259,-9.09495e-13,-687.371
6.70898,2054.11,19.4998,900.873,-446.708,411.259,0,-707.913
6.71875,2054.11,19.0986,969.359,-419.083,411.259,-4.54747e-13,-714.556
6.72852,2054.11,19.4917,1021.37,-389.454,411.259,-9.09495e-13,-707.392
6.73828,2054.11,19.537,1055.95,-358.758,411.259,-9.09495e-13,-686.732
6.74805,2054.11,19.867,1072.36,-328.101,411.259,4.54747e-13,-653.104
6.75781,2054.11,20.8603,1070.08,-296.906,411.259,-9.09495e-13,-607.235
6.76758,2054.11,22.9601,1048.79,-266.679,411.259,0,-550.036
6.77734,2054.11,25.9949,1008.45,-236.704,411.259,1.81899e-12,-482.581
6.78711,2054.11,31.1602,949.268,-208.938,411.259,-9.09495e-13,-406.087
6.79687,2054.11,37.8284,871.693,-183.235,411.259,0,-321.889
6.80664,1898.16,47.2094,776.46,-159.935,411.259,0,-231.415
6.81641,1723.8,59.5137,664.56,-139.091,411.259,0,-136.162
6.82617,1534.18,74.4661,537.244,-120.774,390.849,0,-37.6681
6.83594,1331.72,94.2733,396.015,-105.959,346.928,0,62.5148
6.8457,1118.97,117.068,242.614,-92.3659,300.783,0,162.843
6.85547,898.513,144.749,79.002,-81.8712,252.883,-2.27374e-13,261.809
6.86523,673.005,176.187,-92.6608,-72.29,203.716,4.54747e-13,357.959
6.875,445.086,212.571,-270.039,-64.5949,153.781,2.27374e-13,449.919
6.88477,217.364,252.538,-450.652,-57.5932,103.582,0,536.41
6.89453,-7.61561,297.255,-631.905,-51.3242,53.622,0,616.266
6.9043,-227.4,344.246,-811.125,-45.9176,4.39937,0,688.444
6.91406,-439.66,393.663,-985.599,-40.798,-43.6013,0,752.038
6.92383,-642.208,443.506,-1152.61,-36.0664,-89.9132,-2.27374e-13,806.284
6.93359,-833.025,492.94,-1309.49,-31.7974,-134.093,-2.27374e-13,850.568
6.94336,-1010.28,540.274,-1453.62,-28.3071,-175.727,0,884.424
6.95312,-1172.32,583.425,-1582.55,-24.9976,-214.433,-3.41061e-13,907.537
6.96289,-1317.74,620.393,-1693.94,-22.8559,-249.87,1.13687e-13,919.737
6.97266,-1445.33,650.205,-1774.09,-21.3276,-281.738,0,920.995
6.98242,-1554.11,669.804,-1774.09,-21.0052,-309.782,0,911.418
6.99219,-1643.33,679.423,-1774.09,-21.152,-333.796,9.09495e-13,891.237
7.00195,-1662.88,677.014,-1774.09,-22.5256,-353.626,1.36424e-12,860.798
7.01172,-1662.88,661.947,-1774.09,-23.97,-369.168,6.82121e-13,820.551
7.02148,-1662.88,635.68,-1774.09,-26.0238,-380.375,2.27374e-13,771.039
7.03125,-1662.88,596.724,-1774.09,-27.577,-387.252,4.54747e-13,712.882
7.04102,-1662.88,546.946,-1757.36,-29.6951,-389.857,9.09495e-13,646.773
7.05078,-1662.88,487.464,-1650.14,-31.2954,-388.303,9.09495e-13,573.455
7.06055,-1662.88,420.836,-1518,-32.5078,-382.75,9.09495e-13,493.719
7.07031,-1637.12,346.532,-1362.17,-33.3624,-373.411,0,408.388
7.08008,-1552.98,269,-1184.22,-34.023,-360.541,-4.54747e-13,318.308
7.08984,-1453.48,188.966,-986.093,-34.5997,-344.44,0,224.341
7.09961,-1340.02,108.174,-770.011,-34.951,-325.444,-4.54747e-13,127.352
7.10937,-1214.09,28.7466,-538.499,-35.4726,-303.923,-9.09495e-13,28.2103
7.11914,-1077.31,-48.2448,-294.329,-36.2368,-280.276,0,-72.2249
7.12891,-931.394,-121.425,-40.4857,-36.7204,-254.924,-2.27374e-13,-173.104
7.13867,-778.12,-190.653,219.877,-37.7283,-228.309,-2.27374e-13,-273.59
7.14844,-619.34,-253.834,483.481,-38.1399,-200.88,0,-372.867
7.1582,-456.953,-311.094,746.971,-38.8752,-173.094,-2.27374e-13,-470.135
7.16797,-292.887,-362.612,1006.96,-39.3431,-145.409,-4.54747e-13,-564.616
7.17773,-129.084,-406.489,1260.09,-39.2999,-118.274,3.41061e-13,-655.556
7.1875,32.5131,-443.306,1503.07,-39.5148,-92.1261,1.13687e-13,-742.223
7.19727,189.981,-473.059,1732.73,-38.9958,-67.3854,-3.41061e-13,-823.909
7.20703,341.431,-495.022,1946.06,-38.364,-44.4469,0,-899.933
7.2168,485.027,-509.127,2140.26,-37.2722,-23.6765,0,-969.641
7.22656,619.004,-516.772,2166.13,-36.1529,-5.40585,0,-1032.41
7.23633,741.682,-517.355,2166.13,-34.7793,10.0718,0,-1087.64
7.24609,851.489,-511.046,2166.13,-32.9482,22.5062,0,-1134.79
7.25586,946.973,-499.516,2166.13,-31.0359,31.6931,0,-1173.33
7.26562,1026.82,-483.687,2166.13,-28.9506,37.4771,2.27374e-13,-1202.81
7.27539,1089.88,-463.094,2166.13,-26.5311,39.7542,0,-1222.79
7.28516,1135.18,-439.566,2166.13,-24.2557,38.4731,0,-1232.93
7.29492,1161.91,-414.619,2166.13,-21.3905,33.6361,0,-1232.92
7.30469,1169.48,-387.671,2166.13,-18.4218,25.299,0,-1222.55
7.31445,1157.53,-359.632,2166.13,-14.9629,13.5712,0,-1201.67
7.32422,1125.9,-331.739,2166.13,-11.4096,-1.38626,0,-1170.23
7.33398,1074.68,-303.19,2166.13,-6.47745,-19.3621,0,-1128.28
7.34375,1004.2,-275.33,2166.13,-0.757581,-40.0978,0,-1075.96
7.35352,915.042,-248.738,2047.52,6.41192,-63.2905,0,-1013.53
7.36328,808.021,-222.473,1845.51,15.3312,-88.597,0,-941.345
7.37305,684.212,-198.617,1626.18,25.957,-115.638,1.13687e-13,-859.902
7.38281,544.929,-176.263,1392.38,39.3995,-144.003,0,-769.804
7.39258,391.72,-156.474,1147.07,54.9037,-173.256,0,-671.778
7.40234,226.355,-138.898,893.34,74.2521,-202.94,-4.54747e-13,-566.668
7.41211,50.8097,-124.393,634.345,95.9939,-232.584,-2.27374e-13,-455.435
7.42188,-132.751,-111.829,373.26,121.53,-261.71,4.54747e-13,-339.148
7.43164,-321.995,-101.731,113.239,150.816,-289.836,-4.54747e-13,-218.977
7.44141,-514.452,-93.4742,-142.623,183.008,-316.486,-4.54747e-13,-96.1839
7.45117,-707.538,-86.1913,-391.338,218.598,-341.194,-4.54747e-13,27.8942
7.46094,-898.59,-80.5439,-630.058,257.042,-363.511,4.54747e-13,151.857
7.4707,-1084.9,-75.3413,-856.11,298.264,-383.013,4.54747e-13,274.26
7.48047,-1263.74,-71.2534,-1067.03,340.868,-399.302,0,393.63
7.49023,-1432.42,-67.7058,-1260.59,384.142,-411.259,0,508.493
7.5,-1588.3,-64.3911,-1434.82,427.695,-411.259,4.54747e-13,617.387
7.50977,-1662.88,-61.6863,-1588.03,470.071,-411.259,4.54747e-13,718.89
7.51953,-1662.88,-58.789,-1718.83,509.666,-411.259,-4.54747e-13,811.643
7.5293,-1662.88,-56.5549,-1774.09,545.388,-411.259,-4.54747e-13,894.37
7.53906,-1662.88,-54.1737,-1774.09,575.346,-411.259,0,965.905
7.54883,-1662.88,-52.2373,-1774.09,598.897,-398.455,0,1025.21
7.55859,-1662.88,-50.9561,-1774.09,614.16,-379.825,0,1071.39
7.56836,-1662.88,-49.67,-1774.09,620.219,-356.456,0,1103.74
7.57812,-1662.88,-49.1636,-1774.09,616.522,-328.454,2.27374e-13,1121.71
7.58789,-1662.88,-48.8094,-1774.09,602.235,-295.987,0,1124.98
7.59766,-1662.88,-48.7802,-1774.09,577.227,-259.276,0,1113.4
7.60742,-1662.88,-48.7689,-1774.09,542.002,-218.6,0,1087.08
7.61719,-1662.88,-49.0666,-1708.07,497.564,-174.289,4.54747e-13,1046.32
7.62695,-1597,-49.7622,-1587.53,444.894,-126.718,-1.13687e-13,991.649
7.63672,-1417.21,-49.4629,-1450.85,385.794,-76.3122,-1.13687e-13,923.825
7.64648,-1215.04,-49.2381,-1300.08,321.048,-23.5317,0,843.803
7.65625,-992.618,-48.8579,-1137.38,253.438,31.127,0,752.742
7.66602,-752.389,-48.2432,-965.036,183.82,87.139,0,651.984
7.67578,-497.081,-46.7436,-785.388,113.75,143.956,-4.54747e-13,543.037
7.68555,-229.676,-46.0787,-600.835,44.5269,201.015,2.27374e-13,427.554
7.69531,46.6343,-43.8689,-413.793,-21.8807,257.741,2.27374e-13,307.304
7.70508,328.487,-41.9616,-226.675,-85.2148,313.556,0,184.154
7.71484,612.397,-39.7146,-41.858,-144.952,367.888,4.54747e-13,60.0282
7.72461,894.806,-36.586,138.333,-199.928,411.259,0,-63.1119
7.73438,1172.13,-33.0497,311.654,-249.917,411.259,-4.54747e-13,-183.306
7.74414,1440.82,-29.9275,475.961,-294.462,411.259,-4.54747e-13,-298.625
7.75391,1697.39,-25.9868,629.232,-333.707,411.259,1.81899e-12,-407.202
7.76367,1938.51,-21.5866,769.587,-367.2,411.259,9.09495e-13,-507.265
7.77344,2054.11,-17.2528,895.303,-394.303,411.259,-9.09495e-13,-597.167
7.7832,2054.11,-13.0177,1004.83,-416.51,411.259,-9.09495e-13,-675.411
7.79297,2054.11,-7.91219,1096.82,-432.412,411.259,1.81899e-12,-740.68
7.80273,2054.11,-3.91161,1170.09,-442.756,411.259,0,-791.857
7.8125,2054.11,0.150446,1223.72,-448.041,411.259,0,-828.045
7.82227,2054.11,4.72693,1256.98,-447.932,411.259,0,-848.584
7.83203,2054.11,8.75016,1269.36,-443.18,411.259,0,-853.061
7.8418,2054.11,12.2541,1260.62,-434.732,411.259,9.09495e-13,-841.317
7.85156,2054.11,15.9311,1230.73,-422.974,411.259,0,-813.455
7.86133,2054.11,19.7764,1179.9,-408.083,411.259,-9.09495e-13,-769.834
7.87109,2054.11,22.3211,1108.61,-391.12,411.259,-9.09495e-13,-711.063
7.88086,2054.11,26.6484,1017.54,-372.042,411.259,-9.09495e-13,-637.999
7.89062,2054.11,30.4371,907.635,-351.609,411.259,0,-551.721
7.90039,2054.11,34.8648,780.052,-330.75,411.259,4.54747e-13,-453.525
7.91016,2054.11,39.6499,636.173,-309.049,411.259,1.81899e-12,-344.892
7.91992,2054.11,45.8797,477.591,-287.374,411.259,0,-227.472
7.92969,1858.76,52.7792,306.093,-265.979,411.259,-4.54747e-13,-103.052
7.93945,1610.52,61.3676,123.651,-244.888,398.998,4.54747e-13,26.4722
7.94922,1347.5,71.9538,-67.5999,-224.508,346.026,4.54747e-13,159.124
7.95898,1073.07,84.1384,-265.381,-205.015,291.316,4.54747e-13,292.88
7.96875,790.743,98.6152,-467.288,-186.85,235.452,-4.54747e-13,425.703
7.97852,504.089,115.498,-670.819,-170.474,179.023,2.27374e-13,555.572
7.98828,216.708,133.894,-873.398,-154.914,122.623,2.27374e-13,680.515
7.99805,-67.8272,155.586,-1072.4,-141.256,66.8387,-1.13687e-13,798.639
8.00781,-346.019,179.607,-1265.19,-128.776,12.2432,0,908.157
8.01758,-614.494,206.398,-1449.13,-117.778,-40.6089,0,1007.42
8.02734,-870.046,235.486,-1621.65,-107.557,-91.1895,0,1094.93
8.03711,-1109.68,267.309,-1774.09,-98.1736,-139.003,0,1169.38
8.04688,-1330.64,300.898,-1774.09,-89.6371,-183.593,2.27374e-13,1229.64
8.05664,-1530.47,336.4,-1774.09,-81.9787,-224.546,0,1274.81
8.06641,-1662.88,372.319,-1774.09,-74.4016,-261.498,0,1304.2
8.07617,-1662.88,408.572,-1774.09,-67.7472,-294.138,2.27374e-13,1317.36
8.08594,-1662.88,443.692,-1774.09,-61.5725,-322.211,-9.09495e-13,1314.05


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_2.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,120.076,-22.7724,-0.000101415,-0.148108,0.00187558,-2.77556e-17,-0.091684
0.0195312,385.534,213.196,-0.000809542,-0.0668454,0.0163079,-3.33067e-16,-0.698986
0.0292969,593.033,485.754,-0.00192521,-0.218886,0.046818,-2.22045e-16,-1.37481
0.0390625,625.111,549.772,-0.00282496,0.077331,0.0815848,-8.88178e-16,-1.05136
0.0488281,663.139,593.746,-0.00395501,-0.176944,0.11753,-1.77636e-15,-0.343856
0.0585937,879.312,602.349,-0.00629332,0.0235925,0.176581,-1.77636e-15,-1.23729
0.0683594,1111.64,684.235,-0.0097411,0.0275246,0.281054,0,-3.60989
0.078125,1180.08,835.966,-0.0136468,-0.179565,0.425668,-3.55271e-15,-4.71803
0.0878906,1170.29,909.928,-0.0185769,0.0812631,0.598253,-7.10543e-15,-3.72188
0.0976562,1238.52,796.692,-0.025148,-0.0235925,0.80726,-1.42109e-14,-3.19403
0.107422,1331.64,698.063,-0.0325922,-0.162526,1.07066,-7.10543e-15,-4.77687
0.117187,1357.46,724.663,-0.0401555,-0.0983021,1.38465,-1.42109e-14,-6.20723
0.126953,1344.33,738.28,-0.0485792,0.0812631,1.72479,-1.42109e-14,-4.90447
0.136719,1331.68,648.528,-0.0577572,-0.0550492,2.06843,-4.26326e-14,-1.79157
0.146484,1289.32,507.008,-0.0649235,0.0747096,2.40099,0,0.64693
0.15625,1230.69,435.279,-0.0668467,0.0865058,2.6834,-7.10543e-14,3.24536
0.166016,1183.74,378.18,-0.0605838,0.0380101,2.78297,0,11.9198
0.175781,1115.67,310.895,-0.0373044,-0.0209711,2.38375,-4.26326e-14,35.2676
0.185547,998.576,176.917,0.0243442,-0.0838844,0.922579,0,80.3769
0.195312,890.571,30.0666,0.155742,-0.145487,-2.40866,5.68434e-14,149.718
0.205078,827.017,-28.5719,0.38618,0.123205,-8.55684,8.52651e-14,238.906
0.214844,747.91,-52.2405,0.729677,-0.047185,-18.3612,-1.13687e-13,333.351
0.224609,602.223,-176.632,1.17828,0.111409,-32.2021,4.54747e-13,406.676
0.234375,467.926,-327.692,1.70336,-0.00655347,-49.7461,2.27374e-13,430.082
0.244141,398.272,-373.971,2.26246,-0.0983021,-70.0409,4.54747e-13,393.195
0.253906,322.227,-400.806,2.81118,-0.0498064,-91.9813,1.81899e-12,317.501
0.263672,201.061,-461.33,3.31849,-0.0720882,-114.788,9.09495e-13,240.221
0.273437,108.695,-524.736,3.77882,0.191361,-138.091,1.81899e-12,177.691
0.283203,64.5785,-574.817,4.20956,-0.140244,-161.582,9.09495e-13,107.88
0.292969,2.2797,-598.745,4.63202,0.262139,-184.664,4.54747e-12,-4.0173
0.302734,-76.241,-569.204,5.05224,0.00131069,-206.476,1.81899e-12,-162.962
0.3125,-116.815,-572.58,5.46069,0.281799,-226.288,3.63798e-12,-332.922
0.322266,-147.869,-615.863,5.84311,0.123205,-243.834,3.63798e-12,-471.519
0.332031,-211.868,-609.193,6.17852,-0.0157283,-259.221,0,-572.44
0.341797,-259.186,-565.766,6.4264,-0.00655347,-272.536,3.63798e-12,-667.298
0.351562,-267.477,-548.491,6.53712,0.09437,-283.61,1.81899e-12,-784.72
0.361328,-297.802,-566.208,6.49349,-0.0917486,-292.168,0,-915.693
0.371094,-375.056,-536.042,6.33157,0.148108,-298.124,1.81899e-12,-1026.81
0.380859,-430.115,-471.705,6.08889,0.0720882,-301.642,3.63798e-12,-1102.41
0.390625,-448.402,-406.825,5.71604,0.0131069,-302.933,1.81899e-12,-1161.39
0.400391,-476.369,-378.462,5.06085,0.0891272,-302.077,0,-1229.43
0.410156,-501.255,-348.175,3.97532,0.0157283,-299.068,5.45697e-12,-1305.51
0.419922,-478.974,-269.6,2.44502,-0.145487,-294.006,0,-1364.62
0.429687,-410.925,-201.498,0.582758,0.0747096,-287.162,-3.63798e-12,-1389.75
0.439453,-343.57,-151.352,-1.53065,-0.235925,-278.849,-1.81899e-12,-1391.24
0.449219,-259.748,-136.557,-3.97997,-0.159905,-269.276,0,-1390.99
0.458984,-150.364,-67.0619,-6.94397,0.100923,-258.561,3.63798e-12,-1394.74
0.46875,-76.2294,39.1242,-10.4527,-0.154662,-246.883,3.63798e-12,-1387.26
0.478516,-79.5496,73.0248,-14.1851,-0.111409,-234.557,0,-1354.36
0.488281,-73.8812,16.7157,-17.4422,0.483646,-221.939,2.72848e-12,-1301.72
0.498047,7.26491,-32.8394,-19.202,0.0524278,-209.278,3.63798e-12,-1247.52
0.507812,95.9576,-19.3396,-18.0528,1.54531,-196.683,1.81899e-12,-1200.87
0.517578,110.205,28.8598,-11.8874,3.30164,-184.219,0,-1154.77
0.527344,62.6065,39.9055,2.60863,7.99655,-171.986,2.72848e-12,-1099.71
0.537109,21.6555,-13.6696,30.5404,18.0928,-160.115,-9.09495e-13,-1036.96
0.546875,-6.12118,-30.0618,79.1615,37.6903,-148.701,-9.09495e-13,-975.523
0.556641,-45.5376,3.28394,157.473,73.4998,-137.768,9.09495e-13,-920.694
0.566406,-103.007,21.8002,274.47,133.484,-127.259,1.81899e-12,-870.625
0.576172,-156.09,5.34489,435.901,225.875,-117.074,0,-822.156
0.585937,-192.68,-18.0875,640.275,356.987,-107.114,9.09495e-13,-774.683
0.595703,-229.454,-14.6354,875.706,527.523,-97.3543,1.81899e-12,-726.663
0.605469,-273.246,14.1662,1119.44,729.367,-87.9164,9.09495e-13,-672.34
0.615234,-300.222,24.5713,1341.42,943.912,-79.0731,4.54747e-13,-606.107
0.625,-289.239,-4.05558,1511.87,1145.72,-71.1677,4.54747e-13,-529.709
0.634766,-256.124,-16.8096,1610.85,1306.58,-64.4982,0,-452.189
0.644531,-229.186,9.57034,1635.56,1408.11,-59.2418,0,-382.234
0.654297,-210.425,29.1494,1600.58,1444.08,-55.438,9.09495e-13,-322.942
0.664062,-181.092,6.91083,1529.71,1426.46,-52.9883,2.27374e-13,-274.793
0.673828,-138.365,-13.6275,1442.87,1374.94,-51.6586,2.27374e-13,-239.987
0.683594,-101.371,-3.81616,1346.41,1308.81,-51.1393,4.54747e-13,-219.444
0.693359,-84.785,15.1417,1233.3,1234.44,-51.1886,2.27374e-13,-206.324
0.703125,-81.0825,15.9457,1093.25,1144.92,-51.7666,-2.27374e-13,-188.453
0.712891,-74.5059,0.194124,925.061,1026.1,-53.0061,4.54747e-13,-161.562
0.722656,-61.751,-7.3379,741.625,870.288,-54.9982,4.54747e-13,-138.025
0.732422,-53.3655,6.14889,563.337,687.162,-57.5775,9.09495e-13,-136.821
0.742187,-52.4284,15.9295,404.71,494.762,-60.3288,9.09495e-13,-162.782
0.751953,-46.7277,2.9426,264.663,311.203,-62.8198,9.09495e-13,-198.985
0.761719,-27.7664,-7.90734,128.712,143.703,-64.8368,4.54747e-13,-222.802
0.771484,-8.55741,2.94584,-17.7443,-14.9052,-66.4063,1.36424e-12,-228.1
0.78125,-5.93856,11.2657,-175.37,-178.772,-67.6288,9.09495e-13,-228.507
0.791016,-12.2878,0.638993,-328.283,-350.706,-68.5209,1.36424e-12,-239.614
0.800781,-4.22315,-7.51747,-456.269,-516.84,-69.0092,-4.54747e-13,-262.272
0.810547,20.1219,-4.97606,-551.726,-656.148,-69.0291,9.09495e-13,-285.078
0.820312,34.5768,2.11757,-625.462,-762.656,-68.5921,1.36424e-12,-299.302
0.830078,21.0436,5.43548,-694.887,-839.594,-67.7665,4.54747e-13,-306.629
0.839844,-6.48273,-0.360748,-765.453,-907.458,-66.6263,4.54747e-13,-312.88
0.849609,-23.6574,-8.30529,-824.252,-972.995,-65.2347,-9.09495e-13,-319.018
0.859375,-28.8059,-1.94933,-853.115,-1024.63,-63.6666,1.81899e-12,-320.895
0.869141,-40.4503,5.5099,-848.11,-1052.05,-62.0259,9.09495e-13,-315.326
0.878906,-70.1517,1.76006,-824.798,-1046.98,-60.4336,4.54747e-13,-303.212
0.888672,-105.859,-4.77546,-803.605,-1019.28,-58.9901,4.54747e-13,-287.152
0.898437,-127.742,-4.20603,-791.399,-991.349,-57.7375,9.09495e-13,-268.319
0.908203,-131.898,-0.101915,-779.221,-965.675,-56.6436,0,-245.546
0.917969,-131.148,0.414132,-757.396,-933.268,-55.6141,9.09495e-13,-215.243
0.927734,-132.129,-2.577,-729.448,-881.299,-54.5051,4.54747e-13,-171.839
0.9375,-122.102,-5.25592,-708.597,-809.967,-53.0912,0,-110.776
0.947266,-92.0506,-1.83933,-701.923,-732.316,-50.9888,4.54747e-13,-32.5243
0.957031,-57.2051,3.2807,-701.646,-664.586,-47.6069,2.27374e-13,58.2867
0.966797,-43.3779,-0.423838,-693.473,-603.075,-42.211,2.27374e-13,159.829
0.976562,-53.6946,-4.88708,-670.906,-536.41,-34.096,6.82121e-13,277.591
0.986328,-67.8003,-1.82153,-638.032,-460.472,-22.7628,0,418.172
0.996094,-69.3661,1.82639,-598.709,-375.974,-7.99729,1.13687e-13,577.39
1.00586,-64.8946,1.68888,-547.253,-295.056,10.1445,0,737.243
1.01562,-70.5393,0.803999,-473.335,-220.721,31.357,-7.95808e-13,877.345
1.02539,-92.2128,-0.177947,-375.558,-159.745,55.0643,2.27374e-13,989.005
1.03516,-123.516,0.800763,-267.361,-102.659,80.416,-4.54747e-13,1076.65
1.04492,-154.55,5.50343,-168.158,-52.0149,106.394,-2.27374e-12,1146.66
1.05469,-181.6,3.96823,-89.5307,-14.9367,132.036,-9.09495e-13,1198.35
1.06445,-206.571,1.49961,-30.2648,-5.6137,156.647,-9.09495e-13,1227.13
1.07422,-231.708,6.62935,17.5771,-10.3584,179.88,-1.81899e-12,1233.92
1.08398,-252.673,13.3202,60.6432,-17.2881,201.621,-1.81899e-12,1227.72
1.09375,-260.02,17.5019,101.71,-24.2203,221.803,-5.45697e-12,1217.81
1.10352,-246.986,30.1216,140.758,-30.8996,240.272,-7.27596e-12,1205.49
1.11328,-212.458,54.4843,174.831,-37.208,256.768,0,1184.8
1.12305,-154.252,85.2303,197.138,-38.174,271.018,-7.27596e-12,1150.75
1.13281,-62.2313,133.998,199.751,-31.188,282.824,-5.45697e-12,1105.48
1.14258,77.171,208.3,180.038,-16.136,292.123,-7.27596e-12,1056.23
1.15234,269.452,299.841,144.684,-4.93083,298.989,-5.45697e-12,1008.36
1.16211,507.257,414.781,106.335,-4.0448,303.596,-3.63798e-12,961.375
1.17187,775.514,560.46,75.5301,-12.2484,306.154,-1.81899e-12,911.352
1.18164,1054.96,722.167,55.1225,-13.6312,306.835,-3.63798e-12,856.495
1.19141,1319.32,887.862,40.8348,2.89401,305.73,0,799.725
1.20117,1536.7,1051.83,25.5881,24.4274,302.883,-3.63798e-12,746.174
1.21094,1683.08,1194.75,3.9309,33.9483,298.385,-1.81899e-12,698.732
1.2207,1754.82,1297.46,-24.6564,35.3901,292.459,-5.45697e-12,656.167
1.23047,1763.29,1358.3,-54.2188,38.056,285.46,-7.27596e-12,615.092
1.24023,1716.91,1369.41,-74.7366,40.6276,277.782,0,573.285
1.25,1615.26,1327.63,-79.097,40.5057,269.752,0,531.381
1.25977,1463.34,1253.29,-69.5936,41.4179,261.582,-1.81899e-12,492.133
1.26953,1284.89,1159.37,-56.6643,46.8993,253.413,-1.81899e-12,458.413
1.2793,1111.57,1044.52,-49.4794,55.9614,245.382,-3.63798e-12,431.526
1.28906,957.724,917.131,-47.7076,60.2605,237.642,-3.63798e-12,411.049
1.29883,812.282,790.294,-43.8786,57.0532,230.281,-1.81899e-12,396.607
1.30859,658.992,651.635,-34.1978,46.8141,223.21,-1.81899e-12,390.266
1.31836,499.908,491.834,-25.5687,39.3313,216.082,-1.81899e-12,396.93
1.32812,353.76,323.339,-30.5908,35.3311,208.328,-1.81899e-12,421.495
1.33789,234.336,148.39,-56.1393,24.3357,199.271,-9.09495e-13,465.103
1.34766,137.484,-30.0569,-98.1621,-0.886029,188.254,1.81899e-12,524.181
1.35742,49.5153,-193.532,-147.34,-27.113,174.706,-1.81899e-12,592.778
1.36719,-38.7964,-334.384,-197.56,-44.5387,158.165,-1.81899e-12,664.76
1.37695,-129.837,-466.864,-247.281,-57.6103,138.34,-1.81899e-12,733.218
1.38672,-224.445,-585.96,-294.054,-75.0608,115.224,0,789.023
1.39648,-321.319,-687.349,-331.064,-98.4685,89.2061,-4.54747e-13,822.182
1.40625,-411.673,-782.216,-351.129,-116.998,61.0685,-6.82121e-13,825.763
1.41602,-481.514,-869.098,-353.527,-128.66,31.8506,2.27374e-13,798.236
1.42578,-523.903,-927.036,-345.336,-133.152,2.64275,0,741.854
1.43555,-546.659,-959.976,-335.707,-132.686,-25.5835,2.27374e-13,659.866
1.44531,-564.113,-978.174,-329.379,-126.883,-52.0622,0,556.387
1.45508,-582.091,-977.91,-325.643,-115.932,-76.2617,4.54747e-13,438.219
1.46484,-593.947,-965.808,-322.098,-102.652,-97.8901,1.81899e-12,314.573
1.47461,-591.584,-954.146,-318,-92.9741,-116.877,0,193.306
1.48437,-576.487,-930.359,-313.974,-83.3379,-133.302,9.09495e-13,77.2966
1.49414,-558.77,-887.191,-309.649,-62.8242,-147.279,1.81899e-12,-35.2433
1.50391,-548.649,-840.109,-302.476,-39.6013,-158.853,4.54747e-12,-147.218
1.51367,-552.306,-787.315,-289.171,-24.2125,-167.98,1.81899e-12,-259.653
1.52344,-573.132,-718.081,-268.62,-13.8658,-174.621,2.72848e-12,-371.227
1.5332,-610.882,-651.414,-244.006,2.97003,-178.868,1.81899e-12,-479.168
1.54297,-657.319,-592.186,-222.067,22.8153,-181.005,3.63798e-12,-580.032
1.55273,-696.321,-520.896,-208.98,37.7047,-181.428,0,-670.546
1.5625,-712.746,-439.543,-205.381,44.5924,-180.49,1.81899e-12,-748.692
1.57227,-701.44,-366.112,-205.159,48.6137,-178.393,2.72848e-12,-813.899
1.58203,-666.025,-293.728,-200.413,56.4529,-175.202,1.81899e-12,-865.515
1.5918,-609.125,-224.888,-188.949,67.3474,-170.964,9.09495e-13,-901.201
1.60156,-526.878,-175.613,-177.021,73.1512,-165.833,2.72848e-12,-917.77
1.61133,-415.083,-132.982,-174.038,71.1707,-160.093,9.09495e-13,-914.271
1.62109,-279.829,-86.6102,-184.285,70.9059,-154.094,3.63798e-12,-894.015
1.63086,-139.328,-53.0882,-203.942,79.1214,-148.153,2.72848e-12,-863.113
1.64062,-13.5769,-34.6237,-225.729,89.1692,-142.477,2.72848e-12,-827.108
1.65039,87.6301,-18.4774,-245.049,90.5428,-137.119,1.81899e-12,-789.3
1.66016,166.19,-18.7799,-260.514,88.7393,-131.985,1.81899e-12,-751.865
1.66992,226.618,-36.2495,-269.06,98.7647,-126.879,9.09495e-13,-717.362
1.67969,267.803,-44.4238,-262.256,122.475,-121.601,9.09495e-13,-688.31
1.68945,284.556,-42.688,-228.373,151.649,-116.044,-9.09495e-13,-665.777
1.69922,275.409,-44.5904,-157.633,184.243,-110.237,1.36424e-12,-649.589
1.70898,245.904,-39.4218,-45.0013,230.767,-104.272,-4.54747e-13,-640.445
1.71875,203.219,-25.6519,110.897,298.741,-98.2041,1.36424e-12,-641.043
1.72852,149.416,-22.4715,308.989,387.255,-91.9915,-1.36424e-12,-653.782
1.73828,82.4982,-19.2442,543.968,490.523,-85.5585,1.81899e-12,-676.649
1.74805,4.49676,-5.99845,803.343,607.447,-78.9294,-4.54747e-13,-701.703
1.75781,-73.3619,-1.53197,1067.58,737.825,-72.3182,9.09495e-13,-718.473
1.76758,-135.643,-7.97528,1314.38,873.764,-66.0983,0,-719.69
1.77734,-173.909,-5.99359,1523.75,1002.67,-60.6738,-4.54747e-13,-704.368
1.78711,-193.426,-2.19846,1680.52,1112.89,-56.353,0,-675.985
1.79687,-208.91,-4.93723,1774.46,1198.59,-53.3065,9.09495e-13,-638.347
1.80664,-232.788,2.43303,1800.68,1251.96,-51.6096,2.27374e-13,-593.455
1.81641,-265.309,14.671,1761.13,1265.93,-51.3076,6.82121e-13,-542.934
1.82617,-293.804,13.6453,1665.69,1237.57,-52.4393,1.13687e-12,-490.651
1.83594,-301.368,10.7173,1530.28,1173.64,-55.0084,2.27374e-13,-443.215
1.8457,-278.539,14.2956,1372.47,1082.31,-58.9407,4.54747e-13,-407.479
1.85547,-229.353,9.77578,1206.6,970.141,-64.072,-4.54747e-13,-387.082
1.86523,-167.469,4.19632,1040.97,844.366,-70.1823,4.54747e-13,-380.722
1.875,-106.265,7.72454,877.878,711.143,-77.0485,9.09495e-13,-383.311
1.88477,-51.8843,4.99547,716.063,575.176,-84.4796,9.09495e-13,-389.082
1.89453,-4.58073,-5.70402,553.947,435.907,-92.3109,0,-394.66
1.9043,35.1337,-6.19095,392.022,290.044,-100.374,2.72848e-12,-400.293
1.91406,63.2389,-3.84528,233.271,137.089,-108.472,9.09495e-13,-408.745
1.92383,74.5845,-10.6623,82.0309,-18.9893,-116.389,9.09495e-13,-422.978
1.93359,66.3168,-10.4504,-57.2991,-170.643,-123.913,0,-444.435
1.94336,37.6823,-2.69024,-180.868,-314.073,-130.861,-9.09495e-13,-472.839
1.95312,-11.9615,-3.48777,-285.796,-445.91,-137.09,2.72848e-12,-506.872
1.96289,-81.7887,-3.66248,-371.002,-562.289,-142.503,0,-544.653
1.97266,-164.723,4.05235,-437.681,-658.477,-147.052,2.72848e-12,-583.989
1.98242,-245.823,2.24699,-487.985,-736.757,-150.732,1.81899e-12,-623.114
1.99219,-308.721,-4.57972,-522.231,-801.366,-153.556,0,-661.726
2.00195,-345.963,0.237802,-537.522,-856.573,-155.518,2.72848e-12,-700.8
2.01172,-363.47,3.70454,-530.385,-898.49,-156.607,9.09495e-13,-740.326
2.02148,-374.506,-2.80186,-502.141,-923.215,-156.872,1.81899e-12,-776.703
2.03125,-388.683,-4.41471,-462.051,-931.212,-156.507,4.54747e-12,-802.798
2.04102,-405.709,-6.46434,-424.398,-924.836,-155.871,9.09495e-13,-811.512
2.05078,-418.012,-17.9339,-401.103,-906.014,-155.391,9.09495e-13,-800.02
2.06055,-418.229,-20.3912,-395.869,-876.131,-155.398,9.09495e-13,-770.835
2.07031,-404.694,-11.057,-404.521,-838.483,-155.985,1.81899e-12,-728.862
2.08008,-381.475,-11.4161,-420.588,-796.301,-156.964,1.81899e-12,-677.28
2.08984,-354.507,-14.6289,-440.769,-750.945,-157.908,2.72848e-12,-615.674
2.09961,-327.642,-10.3193,-465.923,-699.476,-158.227,9.09495e-13,-541.213
2.10937,-301.565,-11.8254,-497.725,-639.198,-157.222,9.09495e-13,-451.065
2.11914,-275.706,-16.7206,-534.618,-572.299,-154.139,-9.09495e-13,-344.082
2.12891,-250.782,-9.77578,-570.312,-503.815,-148.233,9.09495e-13,-221.333
2.13867,-229.214,-5.57461,-595.339,-436.014,-138.872,2.72848e-12,-86.0796
2.14844,-213.14,-12.3948,-600.045,-371.177,-125.649,3.63798e-12,56.4439
2.1582,-202.486,-10.8742,-577.346,-310.043,-108.45,9.09495e-13,199.709
2.16797,-195.54,-4.66546,-524.514,-253.723,-87.495,0,337.101
2.17773,-191.408,-6.20713,-443.863,-202.665,-63.3151,9.09495e-13,463.091
2.1875,-191.423,-4.45516,-342.199,-157.313,-36.7125,2.27374e-13,573.591
2.19727,-197.963,6.34625,-228.938,-118.993,-8.6692,1.13687e-13,665.366
2.20703,-212.459,8.85046,-113.402,-90.0696,19.7904,-2.27374e-13,735.292
2.2168,-235.135,12.4013,-2.5735,-71.7566,47.7637,-4.54747e-13,780.58
2.22656,-266.1,26.8959,99.3947,-61.6734,74.6025,-4.54747e-13,800.344
2.23633,-304.759,39.7648,189.763,-56.2327,99.9557,-4.54747e-13,797.539
2.24609,-346.237,51.1987,265.317,-53.4737,123.707,-9.09495e-13,779.409
2.25586,-378.046,78.9844,322.088,-52.9888,145.853,-9.09495e-13,755.287
2.26562,-381.886,116.887,357.374,-54.9312,166.392,9.09495e-13,732.721
2.27539,-341.126,157.378,372.363,-56.1882,185.277,-2.72848e-12,714.632
2.28516,-248.404,218.034,372.473,-56.0007,202.407,-3.63798e-12,699.755
2.29492,-106.743,297.077,364.232,-51.7711,217.656,-3.63798e-12,685.863
2.30469,76.3433,382.77,350.856,-45.2176,230.879,-5.45697e-12,672.802
2.31445,295.24,485.119,330.318,-35.993,241.931,1.81899e-12,662.594
2.32422,546.1,606.37,297.832,-26.5193,250.708,-5.45697e-12,656.909
2.33398,820.142,726.038,250.691,-20.5386,257.205,1.81899e-12,654.855
2.34375,1097.57,844.896,191.354,-19.3052,261.553,0,653.593
2.35352,1349.35,965.975,126.338,-21.2123,264.007,0,651.094
2.36328,1546.78,1069.14,62.2883,-22.5177,264.885,-1.81899e-12,647.914
2.37305,1671.73,1142.16,2.80028,-21.5059,264.495,0,645.997
2.38281,1720.59,1191.02,-51.5596,-17.9002,263.116,-1.81899e-12,645.85
2.39258,1700.71,1202.9,-100.613,-13.4884,261.02,-3.63798e-12,645.276
2.40234,1624.56,1170.5,-141.929,-9.15651,258.512,0,641.026
2.41211,1506.28,1109.21,-170.397,-7.14591,255.931,-5.45697e-12,631.507
2.42187,1361.28,1022.35,-180.266,-5.59535,253.614,-1.81899e-12,617.795
2.43164,1205.53,903.987,-168.203,-5.12219,251.826,0,602.488
2.44141,1052.55,770.375,-135.609,-4.4734,250.692,-3.63798e-12,588.353
2.45117,909.536,635.308,-89.2254,-4.3751,250.132,-5.45697e-12,578.435
2.46094,776.281,490.218,-40.0093,-3.03688,249.831,-3.63798e-12,576.867
2.4707,648.582,341.69,-0.721865,-2.5978,249.251,-1.81899e-12,588.428
2.48047,523.316,200.933,17.3049,-2.06041,247.704,-3.63798e-12,616.418
2.49023,400.809,60.287,7.48672,-2.0709,244.459,-1.81899e-12,660.61
2.5,282.755,-82.6178,-29.8939,-1.45094,238.851,-3.63798e-12,717.191
2.50977,168.763,-214.265,-88.165,-2.17837,230.343,0,780.566
2.51953,56.1718,-338.388,-157.534,-4.3633,218.552,-1.81899e-12,845.235
2.5293,-55.9016,-459.908,-229.295,-7.01221,203.259,9.09495e-13,906.258
2.53906,-162.506,-564.063,-298.122,-9.52219,184.463,-1.81899e-12,958.536
2.54883,-253.793,-644.875,-361.096,-8.80524,162.456,0,996.213
2.55859,-320.919,-714.2,-415.11,-7.38576,137.889,9.09495e-13,1013.28
2.56836,-361.364,-766.57,-455.887,-5.47084,111.746,-9.09495e-13,1005.42
2.57812,-378.566,-796.596,-480.11,-4.99768,85.209,4.54747e-13,972.186
2.58789,-376.894,-817.824,-488.769,-5.7107,59.4497,-2.27374e-13,917.874
2.59766,-358.041,-831.509,-488.264,-6.94013,35.4204,-4.54747e-13,850.132
2.60742,-323.029,-826.915,-487.765,-8.11058,13.7354,-3.41061e-13,776.658
2.61719,-277.379,-812.59,-494.726,-7.25994,-5.33061,0,702.106
2.62695,-233.174,-794.474,-511.831,-6.20614,-21.7593,3.41061e-13,627.309
2.63672,-204.97,-760.937,-536.826,-4.86661,-35.6805,4.54747e-13,550.952
2.64648,-202.897,-715.915,-564.196,-4.6451,-47.2844,9.09495e-13,471.743
2.65625,-228.842,-672.344,-586.949,-5.55472,-56.7649,9.09495e-13,389.094
2.66602,-278.036,-621.392,-598.149,-6.07376,-64.2854,9.09495e-13,302.421
2.67578,-343.176,-563.615,-592.742,-5.72511,-69.9586,9.09495e-13,210.76
2.68555,-417.015,-512.291,-569.569,-4.66738,-73.8484,4.54747e-13,113.75
2.69531,-492.309,-461.382,-532.089,-3.52839,-75.9932,-4.54747e-13,13.0709
2.70508,-561.067,-401.611,-486.692,-3.49431,-76.4456,4.54747e-13,-87.3653
2.71484,-614.936,-344.804,-439.461,-3.628,-75.3113,0,-182.76
2.72461,-646.239,-292.356,-393.85,-4.48126,-72.7788,4.54747e-13,-268.868
2.73437,-648.277,-236.007,-351.002,-4.72767,-69.1383,4.54747e-13,-342.224
2.74414,-614.896,-184.975,-311.957,-4.73816,-64.7859,9.09495e-13,-399.612
2.75391,-541.18,-147.122,-279.316,-3.57426,-60.1962,1.36424e-12,-438.303
2.76367,-426.523,-112.67,-256.712,-0.882097,-55.8558,9.09495e-13,-457.525
2.77344,-278.524,-82.951,-246.711,3.30426,-52.1694,1.13687e-12,-459.72
2.7832,-114.058,-66.9519,-249.253,9.29282,-49.3833,4.54747e-13,-449.824
2.79297,44.9428,-55.8965,-261.946,18.0076,-47.5646,9.09495e-13,-432.767
2.80273,179.412,-44.1115,-281.501,30.5916,-46.6369,0,-411.42
2.8125,279.83,-43.5518,-304.364,48.3201,-46.4309,4.54747e-13,-386.952
2.82227,347.202,-50.3187,-325.468,72.6937,-46.7096,9.09495e-13,-361.048
2.83203,388.063,-53.9423,-336.184,103.553,-47.1628,9.09495e-13,-337.481
2.8418,407.804,-61.9047,-323.921,141.7,-47.4126,0,-321.222
2.85156,407.49,-72.7239,-274.879,188.217,-47.07,9.09495e-13,-315.886
2.86133,385.976,-75.2265,-178.926,244.399,-45.8378,0,-321.988
2.87109,344.472,-75.0226,-33.5937,312.282,-43.6105,2.27374e-13,-337.506
2.88086,288.932,-78.0202,155.255,391.928,-40.5102,6.82121e-13,-359.858
2.89062,228.053,-75.1925,375.934,482.221,-36.8404,2.27374e-13,-387.186
2.90039,168.84,-68.4289,614.19,578.728,-32.9867,0,-417.893
2.91016,113.541,-68.0908,854.93,677.928,-29.3168,1.13687e-13,-449.306
2.91992,60.0191,-66.4116,1082.28,776.661,-26.121,1.13687e-13,-477.082
2.92969,4.42154,-61.4776,1279.66,870.034,-23.6027,2.27374e-13,-496.065
2.93945,-56.2927,-61.8836,1431.42,951.953,-21.9081,-2.84217e-13,-501.881
2.94922,-123.052,-65.5494,1525.77,1015.4,-21.1706,3.41061e-13,-492.228
2.95898,-193.879,-63.3363,1557.4,1055.03,-21.5467,-1.13687e-13,-467.464
2.96875,-263.062,-63.3153,1528.68,1067.71,-23.2214,2.27374e-13,-430.824
2.97852,-321.352,-65.1433,1449.11,1052.41,-26.3744,4.54747e-13,-388.444
2.98828,-358.596,-61.5019,1333.51,1010.5,-31.1199,5.68434e-13,-348.689
2.99805,-368.085,-55.9321,1199.13,943.484,-37.4578,4.54747e-13,-320.177
3.00781,-349.469,-54.9696,1061.69,854.541,-45.2717,-4.54747e-13,-308.828
3.01758,-307.713,-52.556,931.452,748.055,-54.383,4.54747e-13,-315.576
3.02734,-249.204,-48.5635,811.102,629.63,-64.6267,-4.54747e-13,-336.49
3.03711,-179.136,-49.6829,696.775,504.57,-75.8926,9.09495e-13,-365.496
3.04687,-102.952,-49.924,581.952,377.982,-88.099,4.54747e-13,-397.798
3.05664,-29.9828,-44.8104,461.797,251.18,-101.12,4.54747e-13,-431.552
3.06641,25.605,-41.0072,335.507,125.912,-114.719,1.81899e-12,-466.944
3.07617,49.367,-39.5917,205.871,2.28847,-128.546,-1.81899e-12,-504.192
3.08594,34.0333,-34.7386,77.3426,-117.917,-142.197,9.09495e-13,-542.676
3.0957,-16.0536,-31.5889,-45.3764,-234.165,-155.291,0,-581.925
3.10547,-87.2676,-31.9707,-157.308,-343.834,-167.525,0,-623.11
3.11523,-163.984,-28.8,-252.54,-444.501,-178.671,1.81899e-12,-669.178
3.125,-235.282,-23.1138,-324.472,-533.859,-188.549,1.81899e-12,-723.144
3.13477,-296.788,-20.1323,-367.66,-609.625,-196.999,3.63798e-12,-785.838
3.14453,-347.992,-14.6548,-380.34,-670.584,-203.888,1.81899e-12,-854.768
3.1543,-388.766,-6.18125,-365.882,-716.496,-209.147,1.81899e-12,-924.728
3.16406,-418.369,-0.587227,-332.029,-748.766,-212.821,9.09495e-13,-989.433
3.17383,-437.006,3.5816,-288.442,-768.564,-215.106,6.36646e-12,-1043.1
3.18359,-447.515,10.8596,-244.161,-777.318,-216.352,2.72848e-12,-1081.37
3.19336,-455.18,15.6885,-206.308,-776.644,-217.032,2.72848e-12,-1101.73
3.20312,-465.839,17.9047,-180.088,-765.991,-217.663,2.72848e-12,-1103.58
3.21289,-483.877,21.3132,-169.161,-747.486,-218.697,0,-1087.96
3.22266,-511.027,25.11,-175.578,-720.75,-220.412,1.81899e-12,-1056.98
3.23242,-545.588,25.419,-199.35,-686.183,-222.825,0,-1012.76
3.24219,-581.679,28.0623,-238.17,-645.083,-225.659,1.81899e-12,-956.752
3.25195,-609.527,32.5919,-287.557,-598.905,-228.359,1.81899e-12,-889.743
3.26172,-618.355,33.4768,-341.245,-550.843,-230.143,-1.81899e-12,-812.417
3.27148,-601.539,33.1209,-391.704,-501.295,-230.095,1.81899e-12,-725.862
3.28125,-560.868,36.078,-431.136,-451.064,-227.286,5.45697e-12,-631.304
3.29102,-506.186,36.9306,-453.13,-401.415,-220.933,-1.81899e-12,-529.342
3.30078,-449.934,35.9745,-454.327,-351.448,-210.555,0,-419.702
3.31055,-400.456,39.0902,-434.753,-302.734,-196.089,0,-302.356
3.32031,-359.236,41.7254,-396.145,-255.474,-177.9,1.81899e-12,-179.572
3.33008,-323.918,41.2029,-339.397,-210.609,-156.7,0,-57.2977
3.33984,-293.964,44.3558,-263.41,-170.51,-133.395,9.09495e-13,55.5613
3.34961,-273.827,49.7314,-166.772,-135.452,-108.927,0,149.909
3.35937,-271.053,53.58,-51.2016,-106.727,-84.161,9.09495e-13,219.611
3.36914,-291.204,61.8513,76.1004,-82.7848,-59.8088,1.36424e-12,263.083
3.37891,-333.683,76.9509,203.407,-64.2083,-36.381,2.27374e-13,282.655
3.38867,-391.003,92.3968,318.403,-49.4643,-14.1538,2.27374e-13,282.71
3.39844,-450.924,112.875,412.514,-37.5226,6.83978,-5.68434e-14,268.153
3.4082,-499.155,143.426,482.988,-28.0725,26.7694,-3.41061e-13,243.998
3.41797,-521.216,180.147,531.966,-21.0144,45.9095,-1.36424e-12,215.553
3.42773,-503.809,223.597,563.76,-15.706,64.5073,-1.36424e-12,188.289
3.4375,-436.593,280.471,582.185,-11.4044,82.6606,-1.36424e-12,167.089
3.44727,-314.294,345.758,589.024,-8.62306,100.249,-1.81899e-12,155.391
3.45703,-138.142,416.902,583.756,-6.54036,116.937,-2.72848e-12,154.817
3.4668,84.0864,497.983,564.297,-4.90069,132.253,0,165.255
3.47656,338.984,585.787,528.41,-3.99369,145.706,-1.81899e-12,184.999
3.48633,608.462,672.041,475.316,-4.47471,156.925,9.09495e-13,210.928
3.49609,870.71,758.344,406.624,-6.16026,165.759,0,239.215
3.50586,1102.27,840.565,325.913,-10.6966,172.319,0,266.782
3.51562,1282.04,907.996,237.243,-17.6026,176.93,-3.63798e-12,292.7
3.52539,1396.19,959.79,143.941,-25.3003,180.049,0,318.25
3.53516,1441.31,994.174,49.021,-33.0256,182.164,-1.81899e-12,345.208
3.54492,1423.89,1004.17,-42.882,-40.3248,183.744,-9.09495e-13,373.606
3.55469,1356.56,987.637,-123.885,-45.9398,185.222,-3.63798e-12,400.929
3.56445,1254.05,949.756,-183.675,-49.9165,186.988,-1.81899e-12,423.575
3.57422,1131.27,888.326,-213.161,-52.3504,189.363,0,439.425
3.58398,1003.21,804.093,-208.962,-53.0346,192.545,-1.81899e-12,449.441
3.59375,884.267,706,-175.767,-51.9861,196.561,-1.81899e-12,457.207
3.60352,785.137,596.42,-125.049,-49.986,201.24,-3.63798e-12,467.182
3.61328,708.586,477.229,-71.1637,-46.9451,206.23,0,483.282
3.62305,647.537,355.887,-27.3795,-43.5177,211.033,-1.81899e-12,508.579
3.63281,588.003,235.602,-3.71209,-38.8136,215.046,-3.63798e-12,545.549
3.64258,515.762,115.134,-6.49328,-34.1816,217.603,-3.63798e-12,595.758
3.65234,422.778,-3.05261,-38.3239,-28.138,218.022,-3.63798e-12,658.796
3.66211,309.787,-115.354,-97.4666,-20.8033,215.689,1.81899e-12,731.271
3.67188,184.591,-224.354,-177.121,-12.3022,210.153,-1.81899e-12,806.883
3.68164,58.363,-327.229,-265.84,-3.71713,201.206,-2.72848e-12,877.704
3.69141,-57.4712,-421.921,-349.781,4.41573,188.941,-1.81899e-12,935.948
3.70117,-152.98,-506.06,-416.207,11.2772,173.756,-1.81899e-12,975.478
3.71094,-220.763,-580.455,-456.826,16.9682,156.316,-9.09495e-13,992.818
3.7207,-256.81,-641.623,-469.775,22.9463,137.475,-1.81899e-12,987.793
3.73047,-260.851,-688.158,-459.835,28.9965,118.178,-3.63798e-12,963.724
3.74023,-235.792,-721.96,-437.027,35.1725,99.3528,-1.36424e-12,926.781
3.75,-186.811,-743.725,-413.922,39.3588,81.8104,-9.09495e-13,884.319
3.75977,-121.204,-753.036,-402.211,42.0903,66.1691,-2.27374e-13,842.718
3.76953,-49.1771,-753.844,-409.512,43.1913,52.8129,-6.82121e-13,805.75
3.7793,15.8919,-748.529,-437.652,42.8007,41.88,-6.82121e-13,774.203
3.78906,59.579,-734.234,-483.106,40.8701,33.2811,1.13687e-13,746.585
3.79883,70.9395,-712.838,-539.031,38.0678,26.7483,2.27374e-13,720.06
3.80859,46.8987,-685.764,-597.398,34.1646,21.9216,-1.13687e-13,690.925
3.81836,-6.72696,-651.6,-650.017,29.7213,18.4642,-2.27374e-13,654.715
3.82812,-78.5558,-610.779,-688.63,24.7892,16.1756,-4.54747e-13,606.746
3.83789,-156.905,-566.4,-705.365,19.182,15.0549,-2.27374e-13,543.617
3.84766,-233.163,-518.909,-694.555,13.8907,15.2736,-5.68434e-14,465.235
3.85742,-301.364,-467.639,-655.368,8.00572,17.0586,2.27374e-13,376.03
3.86719,-355.552,-416.657,-593.415,2.02764,20.534,1.13687e-13,284.225
3.87695,-388.269,-367.034,-519.738,-3.12732,25.5928,-4.54747e-13,199.248
3.88672,-392.018,-318.396,-447.342,-7.26911,31.8565,-2.27374e-13,128.694
3.89648,-362.461,-271.747,-387.108,-9.33477,38.7304,-2.27374e-13,76.4825
3.90625,-300.51,-230.356,-345.229,-10.7713,45.52,-4.54747e-13,42.8797
3.91602,-211.699,-191.415,-323.08,-9.56414,51.5582,-4.54747e-13,25.7658
3.92578,-103.815,-157.399,-318.82,-6.09604,56.3047,-4.54747e-13,21.9823
3.93555,15.0413,-130.507,-329.27,0.0340781,59.4083,0,28.0876
3.94531,136.856,-110.23,-351.003,8.54442,60.7369,-4.54747e-13,40.6173
3.95508,253.303,-94.3008,-380.408,20.8204,60.3852,-4.54747e-13,56.2504
3.96484,355.959,-84.2678,-413.067,37.5199,58.662,-4.54747e-13,72.017
3.97461,437.546,-79.0588,-442.906,60.9512,56.0532,-4.54747e-13,85.4034
3.98438,493.434,-73.8789,-461.627,91.493,53.1569,-4.54747e-13,94.3089
3.99414,522.482,-70.265,-458.954,129.677,50.5883,4.54747e-13,97.0709
4.00391,527.079,-68.4062,-424.123,175.626,48.8639,-2.27374e-13,92.7438
4.01367,512.696,-64.6159,-348.476,229.746,48.2882,-1.13687e-12,81.4215
4.02344,486.892,-59.4296,-228.209,292.519,48.8813,-9.09495e-13,64.1427
4.0332,457.303,-56.419,-65.9709,363.1,50.3798,-4.54747e-13,42.2271
4.04297,428.672,-50.8703,129.388,439.963,52.3206,-1.36424e-12,16.5562
4.05273,400.335,-44.4448,344.522,520.478,54.1778,-4.54747e-13,-12.4137
4.0625,366.186,-38.2458,563.577,600.943,55.4964,0,-43.6785
4.07227,317.943,-32.6728,769.651,679.252,55.9742,-4.54747e-13,-74.4991
4.08203,250.114,-26.3443,946.005,751.021,55.4756,4.54747e-13,-100.189
4.0918,163.492,-21.7128,1077.9,812.86,53.9968,-1.36424e-12,-115.446
4.10156,64.9412,-20.4801,1155.35,861.151,51.6168,-4.54747e-13,-116.558
4.11133,-36.0107,-18.6117,1175.86,893.31,48.4526,-2.27374e-13,-103.114
4.12109,-130.859,-17.5052,1145.24,904.719,44.6167,-4.54747e-13,-78.1757
4.13086,-213.363,-19.0808,1075.84,894.728,40.1704,2.27374e-13,-47.0962
4.14062,-278.057,-18.754,982.774,863.259,35.077,-2.27374e-13,-15.9615
4.15039,-318.299,-17.6831,880.211,811.92,29.1786,0,9.41557
4.16016,-326.569,-19.4917,779.089,743.054,22.216,1.13687e-13,23.8869
4.16992,-297.688,-19.6891,686.329,659.417,13.8951,-1.13687e-13,23.3373
4.17969,-233.048,-19.2491,604.676,564.815,3.97494,-2.84217e-14,5.4725
4.18945,-142.923,-20.8085,532.55,462.417,-7.65892,5.68434e-14,-29.2539
4.19922,-45.1679,-22.7287,464.284,355.92,-20.9595,-1.13687e-13,-77.3531
4.20898,39.2114,-23.3143,391.529,248.046,-35.7267,6.82121e-13,-133.159
4.21875,91.7013,-24.7266,305.974,141.336,-51.6442,6.82121e-13,-190.577
4.22852,101.131,-25.9383,202.57,37.5658,-68.3239,4.54747e-13,-244.942
4.23828,66.3912,-25.2006,81.9781,-62.1492,-85.3415,4.54747e-13,-294.314
4.24805,-3.71021,-24.0472,-48.6424,-157.662,-102.256,1.81899e-12,-339.95
4.25781,-93.5246,-22.4392,-176.709,-247,-118.615,9.09495e-13,-385.894
4.26758,-185.615,-19.5985,-286.919,-330.313,-133.964,9.09495e-13,-437.624
4.27734,-265.674,-16.7254,-365.069,-405.805,-147.87,1.81899e-12,-499.886
4.28711,-325.104,-14.2083,-402.068,-471.631,-159.979,9.09495e-13,-574.433
4.29687,-360.61,-12.5922,-396.761,-527.598,-170.083,9.09495e-13,-658.85
4.30664,-372.363,-10.4682,-356.258,-572.523,-178.171,9.09495e-13,-747.23
4.31641,-363.126,-9.18532,-293.44,-606.355,-184.442,0,-832.326
4.32617,-339.19,-8.7356,-222.816,-628.975,-189.261,0,-907.753
4.33594,-311.493,-7.21981,-156.811,-641.496,-193.093,2.72848e-12,-969.018
4.3457,-294.362,-6.1683,-104.035,-644.499,-196.44,2.72848e-12,-1013.25
4.35547,-301.066,-6.46758,-69.6259,-640.019,-199.798,3.63798e-12,-1038.62
4.36523,-338.313,-6.31228,-56.3022,-628.017,-203.62,1.81899e-12,-1044.48
4.375,-403.154,-6.26375,-64.6977,-609.917,-208.26,1.81899e-12,-1032.04
4.38477,-484.247,-7.23599,-92.6207,-586.363,-213.886,3.63798e-12,-1004.96
4.39453,-566.427,-7.47541,-134.25,-558.268,-220.376,5.45697e-12,-968.706
4.4043,-635.594,-5.83506,-180.635,-525.763,-227.261,1.81899e-12,-928.676
4.41406,-681.5,-3.81293,-221.933,-490.124,-233.733,-1.81899e-12,-888.126
4.42383,-698.218,-0.85253,-250.412,-451.427,-238.758,3.63798e-12,-846.892
4.43359,-683.678,4.48589,-262.528,-411.823,-241.269,3.63798e-12,-801.642
4.44336,-639.644,10.0055,-258.983,-371.799,-240.377,0,-747.483
4.45312,-572.132,14.4445,-242.982,-332.69,-235.557,0,-680.167
4.46289,-491.307,21.5931,-217.867,-295.413,-226.753,3.63798e-12,-598.083
4.47266,-410.122,28.9294,-185.373,-260.029,-214.385,1.81899e-12,-503.369
4.48242,-341.943,36.5278,-145.094,-228.079,-199.257,2.72848e-12,-401.901
4.49219,-298.044,45.0353,-95.0676,-198.452,-182.397,4.54747e-12,-302.178
4.50195,-285.642,55.9305,-33.062,-172.942,-164.873,1.81899e-12,-213.477
4.51172,-306.64,67.4097,41.959,-151.22,-147.619,0,-143.872
4.52148,-357.203,80.3594,128.776,-133.473,-131.301,9.09495e-13,-98.747
4.53125,-428.539,96.8002,223.767,-119.644,-116.243,9.09495e-13,-80.1529
4.54102,-509.043,115.8,321.74,-109.662,-102.404,9.09495e-13,-86.8816
4.55078,-586.965,137.222,417.181,-103.15,-89.4342,9.09495e-13,-114.827
4.56055,-651.987,166.342,505.091,-97.6939,-76.7822,9.09495e-13,-157.326
4.57031,-694.685,200.262,581.073,-94.4067,-63.8645,0,-205.682
4.58008,-704.77,238.314,641.135,-90.9766,-50.2441,2.27374e-13,-250.339
4.58984,-670.587,285.135,681.989,-87.9279,-35.7732,0,-282.9
4.59961,-581.704,337.854,701.989,-83.4532,-20.6543,1.13687e-13,-298.295
4.60937,-433.89,395.268,701.93,-78.5945,-5.40227,5.68434e-14,-295.949
4.61914,-233.4,457.678,684.62,-72.7239,9.27099,-1.13687e-13,-279.14
4.62891,2.49973,524.442,653.077,-67.2701,22.6087,-3.41061e-13,-252.936
4.63867,249.389,590.239,608.461,-62.2881,33.958,-4.54747e-13,-222.011
4.64844,481.777,653.876,549.364,-57.4005,42.8914,4.54747e-13,-189.526
4.6582,678.332,713.687,473.267,-52.7227,49.2903,-4.54747e-13,-157.284
4.66797,824.516,764.113,379.415,-48.6936,53.3789,-4.54747e-13,-126.428
4.67773,912.962,801.82,271.339,-45.4955,55.6979,-9.09495e-13,-97.8633
4.6875,942.964,826.964,157.516,-42.515,57.0133,-4.54747e-13,-72.1841
4.69727,920.03,835.021,49.7939,-40.4231,58.1724,-4.54747e-13,-49.4606
4.70703,855.42,823.895,-39.5309,-39.0115,59.9444,-1.36424e-12,-29.2582
4.7168,764.998,796.261,-100.668,-37.17,62.8854,-4.54747e-13,-10.8924
4.72656,666.995,751.952,-128.331,-35.2039,67.2637,-9.09495e-13,6.32953
4.73633,578.831,689.773,-122.481,-33.0243,73.0568,-9.09495e-13,23.0655
4.74609,513.576,615.719,-88.0613,-30.3478,80.0064,-1.81899e-12,40.0885
4.75586,476.824,531.878,-34.1019,-27.2388,87.7049,-9.09495e-13,58.5509
4.76562,464.948,439.498,27.4771,-24.1679,95.6775,-9.09495e-13,80.2981
4.77539,465.671,342.372,83.2254,-21.7261,103.435,0,108.095
4.78516,461.428,245.121,119.746,-19.4992,110.49,-9.09495e-13,145.457
4.79492,434.85,147.177,125.697,-17.8844,116.349,-1.81899e-12,195.753
4.80469,374.445,49.932,94.3072,-16.7245,120.521,-2.72848e-12,260.604
4.81445,278.153,-41.2531,25.9833,-15.3653,122.55,-9.09495e-13,338.194
4.82422,153.482,-129.965,-70.119,-14.7361,122.087,-2.72848e-12,422.524
4.83398,14.7775,-214.419,-176.935,-14.3954,118.972,-9.09495e-13,504.357
4.84375,-120.489,-292.177,-273.394,-13.6312,113.286,-2.72848e-12,573.732
4.85352,-234.758,-363.773,-340.437,-12.5001,105.344,-1.36424e-12,622.931
4.86328,-312.553,-429.385,-366.79,-11.4922,95.6543,-1.36424e-12,648.519
4.87305,-342.684,-486.329,-352.033,-10.2876,84.8401,-1.81899e-12,651.707
4.88281,-321.009,-533.711,-305.899,-9.65851,73.5778,-4.54747e-13,637.337
4.89258,-252.772,-572.712,-244.693,-8.82228,62.5417,-6.82121e-13,612.412
4.90234,-152.622,-602.014,-186.753,-7.66363,52.3528,2.27374e-13,584.843
4.91211,-41.3097,-619.674,-148.608,-5.79982,43.5205,4.54747e-13,562.371
4.92187,59.8765,-628.916,-142.327,-4.10903,36.3823,0,551.278
4.93164,134.333,-630.164,-173.774,-1.81662,31.0618,-2.27374e-13,554.843
4.94141,172.878,-622.97,-241.552,0.84933,27.4711,-3.41061e-13,572.085
4.95117,173.655,-609.237,-336.857,3.21775,25.3663,-1.13687e-13,597.539
4.96094,140.443,-591.575,-444.716,5.93745,24.4449,-3.41061e-13,622.372
4.9707,80.8068,-567.626,-546.73,9.19583,24.4553,-3.41061e-13,636.53
4.98047,4.69963,-539.681,-624.833,12.5014,25.2826,-2.27374e-13,631.268
4.99023,-76.6501,-508.781,-665.178,15.0114,26.9827,-5.68434e-13,601.432
5,-151.874,-475.116,-661.174,17.5384,29.752,-1.13687e-13,546.966
5.00977,-210.669,-437.557,-614.893,19.9514,33.8397,-3.41061e-13,473.205
5.01953,-245.012,-399.955,-536.41,22.9883,39.4296,0,389.698
5.0293,-250.363,-362.398,-441.205,26.4184,46.5278,-4.54747e-13,307.808
5.03906,-226.687,-324.199,-346.391,29.8629,54.8908,-4.54747e-13,237.929
5.04883,-178.67,-288.084,-267.017,33.753,64.0137,-1.81899e-12,187.334
5.05859,-114.432,-254.685,-213.572,38.1976,73.1796,0,159.261
5.06836,-42.6623,-223.444,-191.148,43.9869,81.5627,-9.09495e-13,153.104
5.07812,30.6218,-194.338,-199.869,51.5365,88.3673,-1.36424e-12,165.128
5.08789,103.735,-169.509,-235.753,61.6328,92.9833,1.36424e-12,189.296
5.09766,178.159,-147.196,-291.473,75.3584,95.1269,-9.09495e-13,218.241
5.10742,255.213,-127.158,-357.078,92.4603,94.9292,-1.36424e-12,244.663
5.11719,332.952,-111.327,-421.173,114.222,92.934,0,263.064
5.12695,405.661,-98.7268,-472.729,141.174,89.9916,-4.54747e-13,271.227
5.13672,466.381,-86.8804,-503.001,173.196,87.0701,0,270.589
5.14648,510.578,-77.0755,-506.577,210.889,85.0384,-4.54747e-13,265.133
5.15625,538.248,-69.008,-480.988,254.674,84.4862,-4.54747e-13,259.261
5.16602,553.06,-60.6898,-425.322,303.929,85.6269,0,255.736
5.17578,559.419,-51.9105,-339.115,358.146,88.2955,-1.36424e-12,254.747
5.18555,559.612,-43.9902,-222.64,415.11,92.023,-1.36424e-12,254.398
5.19531,552.716,-35.0605,-78.6085,474.423,96.155,-1.36424e-12,252.142
5.20508,535.366,-25.33,85.8599,533.619,99.9866,-1.36424e-12,246.249
5.21484,503.373,-18.0956,258.503,592.236,102.894,-9.09495e-13,236.627
5.22461,453.213,-10.8127,423.223,647.396,104.45,-1.81899e-12,224.87
5.23437,383.063,-3.02349,563.131,697.099,104.503,0,213.771
5.24414,293.529,1.74874,664.234,737.779,103.208,0,206.628
5.25391,188.15,5.35784,718.529,767.273,100.98,-9.09495e-13,206.518
5.26367,73.5457,9.61078,725.611,783.576,98.3854,-4.54747e-13,215.606
5.27344,-40.8486,12.6893,692.365,785.756,95.9753,-4.54747e-13,234.601
5.2832,-143.396,13.0613,630.933,771.965,94.1142,-4.54747e-13,262.43
5.29297,-221.294,14.4801,555.644,742.396,92.8452,-1.36424e-12,296.125
5.30273,-262.408,15.6222,479.966,696.877,91.8443,-9.09495e-13,330.87
5.3125,-258.182,14.2034,414.259,636.98,90.483,-1.81899e-12,360.344
5.32227,-207.062,14.3183,364.551,565.285,87.982,-9.09495e-13,377.67
5.33203,-116.808,14.5157,331.95,483.63,83.605,-4.54747e-13,377.102
5.3418,-4.02552,12.6747,312.379,395.121,76.8273,0,355.998
5.35156,109.541,11.0845,296.879,301.863,67.4337,-4.54747e-13,316.072
5.36133,202.475,9.92461,273.182,206.375,55.5345,-9.09495e-13,263.026
5.37109,258.536,6.89465,228.919,110.579,41.5204,-6.82121e-13,204.494
5.38086,269.199,3.13026,155.85,16.3562,25.9899,2.27374e-13,147.263
5.39062,233.924,0.679436,53.4917,-74.4999,9.67066,-5.68434e-14,95.1162
5.40039,159.409,-3.4263,-69.5404,-160.565,-6.65943,1.13687e-13,48.1478
5.41016,58.8181,-7.62262,-197.214,-241.176,-22.2533,1.13687e-13,3.50015
5.41992,-49.2339,-10.6914,-310.146,-315.291,-36.4752,4.54747e-13,-43.1632
5.42969,-143.085,-13.1034,-390.497,-382.889,-48.8678,0,-96.1566
5.43945,-202.505,-17.0846,-426.113,-442.819,-59.1908,9.09495e-13,-158.572
5.44922,-214.41,-19.4626,-413.026,-493.849,-67.4238,9.09495e-13,-231.379
5.45898,-177.544,-21.4669,-356.106,-535.706,-73.7407,1.81899e-12,-312.809
5.46875,-103.847,-25.2669,-268.07,-567.345,-78.4702,9.09495e-13,-398.183
5.47852,-15.5608,-27.7388,-167.091,-589.097,-82.0575,9.09495e-13,-480.47
5.48828,60.9002,-29.7463,-73.2771,-601.694,-85.0302,0,-551.633
5.49805,102.093,-32.5385,-4.57599,-604.824,-87.9636,1.81899e-12,-604.544
5.50781,93.3856,-34.5914,27.0382,-599.96,-91.4342,0,-634.872
5.51758,31.9843,-35.5507,18.0995,-587.641,-95.9524,0,-642.362
5.52734,-73.3186,-37.2606,-25.8297,-569.425,-101.877,9.09495e-13,-631.057
5.53711,-205.184,-38.6744,-91.8465,-545.92,-109.324,1.81899e-12,-608.292
5.54688,-342.252,-38.998,-163.195,-518.44,-118.099,1.81899e-12,-582.631
5.55664,-463.525,-39.3555,-223.65,-487.833,-127.682,9.09495e-13,-561.257
5.56641,-551.406,-39.7939,-261.559,-454.71,-137.271,2.72848e-12,-547.71
5.57617,-593.323,-39.0077,-272.326,-420.367,-145.9,-9.09495e-13,-540.863
5.58594,-582.888,-37.7071,-258.529,-384.463,-152.592,1.81899e-12,-535.587
5.5957,-521.369,-35.3824,-227.802,-348.217,-156.52,2.72848e-12,-524.75
5.60547,-419.091,-31.8008,-189.548,-312.935,-157.153,1.81899e-12,-501.586
5.61523,-295.178,-26.9089,-151.951,-278.563,-154.361,-1.81899e-12,-461.542
5.625,-174.305,-20.362,-120.286,-246.695,-148.468,9.09495e-13,-403.297
5.63477,-80.8354,-12.5388,-96.5304,-218.071,-140.225,9.09495e-13,-329.233
5.64453,-32.6081,-2.13052,-79.5712,-193.098,-130.711,9.09495e-13,-245.631
5.6543,-37.1078,10.6768,-65.3919,-171.844,-121.129,9.09495e-13,-162.388
5.66406,-91.3481,25.5015,-47.3416,-154.586,-112.562,9.09495e-13,-91.7484
5.67383,-184.708,43.7152,-17.1424,-140.584,-105.727,0,-45.8143
5.68359,-302.674,66.0104,32.9223,-129.911,-100.813,1.81899e-12,-33.3581
5.69336,-429.692,91.7917,107.082,-121.433,-97.4535,9.09495e-13,-57.0988
5.70312,-550.574,121.923,203.682,-115.695,-94.836,9.09495e-13,-112.557
5.71289,-651.016,157.391,314.626,-110.603,-91.93,1.36424e-12,-188.97
5.72266,-718.134,197.172,427.158,-106.653,-87.7538,4.54747e-13,-271.937
5.73242,-741.46,241.513,527.293,-103.46,-81.6177,1.36424e-12,-346.868
5.74219,-714.307,291.293,603.479,-99.6167,-73.2859,0,-402.203
5.75195,-635.043,345.008,649.032,-95.9926,-63.0288,4.54747e-13,-431.518
5.76172,-507.854,401.775,662.63,-91.6857,-51.5668,-2.27374e-13,-434.098
5.77148,-342.667,461.062,646.997,-86.6867,-39.9268,9.09495e-13,-414.06
5.78125,-154.144,521.281,606.678,-80.3285,-29.2438,1.13687e-13,-378.561
5.79102,40.1515,579.141,546.032,-73.433,-20.5441,4.54747e-13,-335.824
5.80078,221.983,633.54,468.321,-66.0747,-14.5443,2.27374e-13,-293.512
5.81055,374.564,682.263,376.178,-58.2918,-11.501,2.27374e-13,-257.66
5.82031,484.304,721.855,272.932,-51.0411,-11.1437,0,-232.029
5.83008,542.371,750.657,163.863,-43.46,-12.7136,2.27374e-13,-217.745
5.83984,546.387,767.502,56.5325,-36.55,-15.1113,1.13687e-13,-213.253
5.84961,502.075,769.801,-40.0205,-29.5522,-17.1258,5.68434e-14,-214.804
5.85937,423.762,757.432,-116.74,-23.3671,-17.6872,2.27374e-13,-217.636
5.86914,332.426,730.136,-165.961,-17.4781,-16.0775,3.97904e-13,-217.612
5.87891,250.882,688.398,-182.423,-11.9444,-12.0423,2.27374e-13,-212.626
5.88867,197.525,632.33,-164.102,-7.27304,-5.78718,0,-203.021
5.89844,181.24,565.172,-113.225,-2.95562,2.12441,0,-190.683
5.9082,199.657,488.71,-37.3286,0.398451,10.9253,-1.13687e-13,-177.317
5.91797,241.054,404.165,50.4376,2.93727,19.8048,-3.41061e-13,-162.91
5.92773,288.381,315.087,132.738,5.0252,28.0403,0,-145.294
5.9375,323.396,224.431,191.471,5.78147,35.0833,-2.27374e-13,-120.985
5.94727,329.878,132.725,212.344,5.94924,40.5953,-2.27374e-13,-86.7209
5.95703,296.096,42.8061,188.972,4.9885,44.4353,0,-40.9241
5.9668,217.115,-42.5068,124.995,3.56902,46.6107,-4.54747e-13,15.4353
5.97656,96.8504,-124.956,33.5235,0.727435,47.2095,-6.82121e-13,78.656
5.98633,-51.0246,-200.935,-65.787,-1.56235,46.3387,0,142.715
5.99609,-204.358,-270.496,-151.094,-4.66083,44.0905,-6.82121e-13,200.212
6.00586,-336.386,-333.289,-203.081,-7.68984,40.546,-6.82121e-13,243.785
6.01562,-421.597,-388.891,-209.091,-10.534,35.8115,0,267.789
6.02539,-442.164,-436.665,-165.979,-13.2393,30.0652,-4.54747e-13,269.852
6.03516,-393.075,-476.137,-81.2253,-16.0206,23.5908,-2.27374e-13,251.873
6.04492,-284.19,-507.936,27.9455,-18.3432,16.7745,-3.97904e-13,220.183
6.05469,-138.239,-530.82,137.43,-20.2044,10.0609,0,184.682
6.06445,14.8688,-545.412,220.832,-22.717,3.877,-8.52651e-14,156.901
6.07422,145.567,-552.811,255.141,-24.5559,-1.44543,0,147.189
6.08398,231.422,-552.936,226.412,-26.2244,-5.72064,2.84217e-14,161.662
6.09375,261.08,-546.807,133.978,-27.7474,-8.91125,8.52651e-14,199.959
6.10352,234.762,-535.656,-8.33352,-28.1786,-11.0856,5.68434e-14,254.776
6.11328,162.189,-520.627,-174.825,-28.1498,-12.3516,5.68434e-14,313.585
6.12305,59.4804,-500.568,-334.005,-27.2402,-12.7951,0,361.939
6.13281,-53.9134,-478.366,-456.315,-26.2204,-12.441,2.27374e-13,387.211
6.14258,-158.139,-453.061,-521.019,-24.316,-11.2429,2.27374e-13,381.513
6.15234,-236.1,-425.589,-520.178,-22.0773,-9.09431,1.13687e-13,343.168
6.16211,-276.795,-395.323,-458.989,-18.1164,-5.85922,1.13687e-13,276.701
6.17187,-277.841,-365.011,-353.192,-13.2275,-1.42341,0,191.769
6.18164,-245.828,-333.048,-225.01,-6.88639,4.2329,-9.9476e-14,101.388
6.19141,-193.83,-301.558,-98.8573,0.218886,10.9512,-1.13687e-13,19.6532
6.20117,-136.888,-271.397,2.60484,9.21549,18.3281,-3.41061e-13,-40.9179
6.21094,-87.3532,-242.685,61.966,19.7233,25.7033,-2.27374e-13,-72.0733
6.2207,-51.9074,-216.57,69.9003,32.0779,32.2314,-4.54747e-13,-71.839
6.23047,-30.9519,-193.335,26.7884,45.8428,37.0372,-2.27374e-13,-45.0762
6.24023,-19.893,-172.78,-57.5312,62.5372,39.4221,-6.82121e-13,-2.1717
6.25,-11.3182,-156.282,-166.122,81.2709,39.0598,-6.82121e-13,43.8473
6.25977,2.74319,-141.903,-278.933,102.959,36.1209,-2.27374e-13,80.8713
6.26953,28.8945,-130.95,-377.283,128.376,31.2801,0,100.826
6.2793,70.9829,-122.279,-447.548,157.707,25.5976,-4.54747e-13,101.455
6.28906,129.353,-115.117,-483.015,190.828,20.3026,1.13687e-13,86.3189
6.29883,200.716,-109.663,-483.552,228.537,16.5332,0,63.1055
6.30859,278.503,-105.283,-453.489,270.238,15.0998,1.13687e-13,40.8594
6.31836,353.646,-100.665,-398.822,315.622,16.3239,0,27.11
6.32812,415.924,-96.1401,-324.97,364.555,19.9859,-2.27374e-13,25.8929
6.33789,455.961,-91.5491,-235.978,415.543,25.3857,-4.54747e-13,37.1842
6.34766,467.449,-85.8354,-135.161,467.401,31.5005,-2.27374e-13,57.592
6.35742,448.58,-79.9874,-26.4323,518.943,37.2093,-4.54747e-13,81.7166
6.36719,401.793,-73.7851,84.6757,568.308,41.5431,0,103.66
6.37695,331.822,-67.6184,190.942,613.173,43.9106,-2.27374e-13,118.493
6.38672,243.325,-60.9389,284.28,651.245,44.243,2.27374e-13,123.644
6.39648,139.794,-54.8531,357.004,681.367,43.0155,-2.27374e-13,119.961
6.40625,24.6233,-50.144,403.098,701.689,41.1298,4.54747e-13,111.922
6.41602,-96.3824,-45.4769,419.349,710.683,39.6824,-2.27374e-13,106.575
6.42578,-212.985,-41.6171,406.365,707.519,39.6796,-4.54747e-13,111.313
6.43555,-310.765,-39.7195,369.296,691.231,41.7744,0,131.243
6.44531,-374.074,-37.5873,317.77,662.311,46.0907,-2.27374e-13,167.187
6.45508,-390.504,-36.0069,264.437,620.913,52.1727,-4.54747e-13,215.111
6.46484,-354.866,-35.4762,222.033,567.799,59.0624,4.54747e-13,267.148
6.47461,-271.081,-34.4927,199.649,505.108,65.4823,0,313.773
6.48437,-151.553,-33.239,199.588,433.945,70.0827,0,346.319
6.49414,-14.7229,-33.0594,216.139,355.603,71.7056,0,359.027
6.50391,118.176,-32.3039,236.935,273.576,69.6142,4.54747e-13,350.125
6.51367,226.405,-31.0502,246.494,189.04,63.6437,-9.09495e-13,321.817
6.52344,292.796,-29.8563,230.787,104.95,54.2399,-9.09495e-13,279.381
6.5332,306.576,-28.7434,181.414,22.0419,42.375,-9.09495e-13,229.725
6.54297,265.748,-26.5093,98.2272,-57.2983,29.3566,-2.27374e-13,179.708
6.55273,178.553,-24.6651,-10.162,-132.827,16.5744,-2.27374e-13,134.551
6.5625,63.3141,-22.6608,-127.978,-203.466,5.24578,-5.68434e-14,96.6344
6.57227,-53.9781,-20.0401,-235.45,-269.025,-3.77889,5.68434e-14,64.9442
6.58203,-144.56,-16.9681,-312.787,-327.562,-10.1091,1.13687e-13,35.4184
6.5918,-183.654,-14.7615,-344.237,-379.632,-13.7974,2.27374e-13,2.23908
6.60156,-157.404,-11.0117,-321.608,-423.936,-15.2388,2.27374e-13,-40.1003
6.61133,-67.5934,-7.26511,-246.763,-461.222,-15.0352,0,-94.4638
6.62109,67.8384,-3.88249,-132.439,-491.125,-13.8725,2.27374e-13,-159.297
6.63086,218.947,0.25398,-0.739886,-513.014,-12.4372,0,-228.273
6.64062,351.146,4.34515,121.057,-526.598,-11.3703,-5.68434e-14,-291.805
6.65039,433.23,8.21146,206.794,-532.939,-11.239,1.13687e-13,-340.029
6.66016,443.843,11.298,238.21,-532.251,-12.5049,5.68434e-14,-366.096
6.66992,375.357,14.2115,209.942,-524.672,-15.4821,2.27374e-13,-368.383
6.67969,235.22,16.2417,130.935,-511.193,-20.2947,0,-350.839
6.68945,45.012,17.7025,21.7301,-493.547,-26.8486,4.54747e-13,-321.557
6.69922,-162.86,18.6634,-91.363,-471.796,-34.8273,2.27374e-13,-290.342
6.70898,-350.911,19.4998,-183.193,-446.708,-43.7113,6.82121e-13,-266.13
6.71875,-484.191,19.0986,-235.731,-419.083,-52.8179,4.54747e-13,-254.807
6.72852,-538.106,19.4917,-241.683,-389.454,-61.3611,4.54747e-13,-257.739
6.73828,-504.209,19.537,-205.259,-358.758,-68.5347,4.54747e-13,-271.235
6.74805,-392.128,19.867,-140.39,-328.101,-73.6231,4.54747e-13,-287.153
6.75781,-227.039,20.8603,-67.0142,-296.906,-76.1307,4.54747e-13,-294.708
6.76758,-43.5671,22.9601,-6.24583,-266.679,-75.9053,0,-283.204
6.77734,121.981,25.9949,24.6728,-236.704,-73.22,-4.54747e-13,-245.124
6.78711,238.923,31.1602,16.6418,-208.938,-68.7757,1.36424e-12,-178.82
6.79687,287.364,37.8284,-28.797,-183.235,-63.6005,9.09495e-13,-90.0046
6.80664,260.444,47.2094,-99.4674,-159.935,-58.8531,0,8.58419
6.81641,163.838,59.5137,-175.269,-139.091,-55.5685,4.54747e-13,99.5614
6.82617,13.3802,74.4661,-233.07,-120.774,-54.4081,9.09495e-13,164.908
6.83594,-168.197,94.2733,-252.573,-105.959,-55.4845,4.54747e-13,190.529
6.8457,-354.755,117.068,-221.567,-92.3659,-58.31,4.54747e-13,169.969
6.85547,-520.335,144.749,-139.062,-81.8712,-61.8864,0,106.151
6.86523,-642.878,176.187,-15.4226,-72.29,-64.9165,0,10.7002
6.875,-707.757,212.571,130.379,-64.5949,-66.0899,0,-98.7535
6.88477,-710.169,252.538,275.329,-57.5932,-64.3821,4.54747e-13,-202.423
6.89453,-655.263,297.255,397.251,-51.3242,-59.3039,9.09495e-13,-282.36
6.9043,-555.607,344.246,478.744,-45.9176,-51.0458,6.82121e-13,-325.819
6.91406,-426.934,393.663,509.59,-40.798,-40.4797,2.27374e-13,-327.506
6.92383,-284.104,443.506,487.682,-36.0664,-29.0042,3.41061e-13,-290.412
6.93359,-139.044,492.94,418.678,-31.7974,-18.2584,0,-225.042
6.94336,-1.11327,540.274,314.506,-28.3071,-9.76296,5.68434e-14,-147.004
6.95312,121.251,583.425,190.767,-24.9976,-4.57634,0,-73.3012
6.96289,219.43,620.393,63.4224,-22.8559,-3.05235,2.84217e-14,-18.189
6.97266,285.293,650.205,-54.3501,-21.3276,-4.7627,8.52651e-14,10.1718
6.98242,313.509,669.804,-154.079,-21.0052,-8.59955,1.7053e-13,11.1844
6.99219,304.197,679.423,-232.019,-21.152,-13.0262,0,-8.99754
7.00195,264.384,677.014,-287.464,-22.5256,-16.4089,2.27374e-13,-40.0897
7.01172,207.387,661.947,-320.38,-23.97,-17.3511,3.41061e-13,-71.0392
7.02148,150.161,635.68,-329.669,-26.0238,-14.959,0,-93.0004
7.03125,109.473,596.724,-313.04,-27.577,-8.99039,0,-101.139
7.04102,98.0053,546.946,-268.595,-29.6951,0.133752,-1.42109e-14,-94.9703
7.05078,121.437,487.464,-197.386,-31.2954,11.4491,0,-77.407
7.06055,177.12,420.836,-105.613,-32.5078,23.6686,-2.27374e-13,-53.0304
7.07031,254.486,346.532,-5.21341,-33.3624,35.4561,-4.54747e-13,-26.2883
7.08008,336.866,269,87.7639,-34.023,45.697,2.27374e-13,-0.188035
7.08984,404.306,188.966,156.649,-34.5997,53.704,-9.09495e-13,24.275
7.09961,437.116,108.174,188.362,-34.951,59.3122,0,48.0397
7.10937,419.98,28.7466,176.954,-35.4726,62.8374,-4.54747e-13,73.4274
7.11914,346.229,-48.2448,125.462,-36.2368,64.9131,-4.54747e-13,103.188
7.12891,221.182,-121.425,45.7284,-36.7204,66.2551,0,139.181
7.13867,63.064,-190.653,-43.5557,-37.7283,67.4294,-1.81899e-12,180.955
7.14844,-99.6588,-253.834,-120.11,-38.1399,68.6944,-1.36424e-12,224.806
7.1582,-234.384,-311.094,-162.203,-38.8752,69.9609,-4.54747e-13,264.013
7.16797,-312.252,-362.612,-153.266,-39.3431,70.8674,-4.54747e-13,290.533
7.17773,-315.293,-406.489,-86.3606,-39.2999,70.9329,-9.09495e-13,297.772
7.1875,-240.691,-443.306,32.5732,-39.5148,69.7266,-1.81899e-12,283.392
7.19727,-101.278,-473.059,184.023,-38.9958,67.0035,-4.54747e-13,250.976
7.20703,77.3273,-495.022,337.718,-38.364,62.7746,-9.09495e-13,209.743
7.2168,261.816,-509.127,458.889,-37.2722,57.3057,-1.81899e-12,172.323
7.22656,417.432,-516.772,516.552,-36.1529,51.0573,-4.54747e-13,151.294
7.23633,514.513,-517.355,491.499,-34.7793,44.5878,-9.09495e-13,155.624
7.24609,534.476,-511.046,381.635,-32.9482,38.4458,-6.82121e-13,188.048
7.25586,474.117,-499.516,203.153,-31.0359,33.0738,0,244.022
7.26562,346.918,-483.687,-12.6626,-28.9506,28.7476,-2.27374e-13,312.41
7.27539,180.491,-463.094,-226.077,-26.5311,25.5625,-2.27374e-13,377.717
7.28516,10.3055,-439.566,-397.346,-24.2557,23.4673,-4.54747e-13,423.404
7.29492,-128.855,-414.619,-495.056,-21.3905,22.3302,-1.7053e-13,435.641
7.30469,-211.41,-387.671,-502.639,-18.4218,22.0104,1.13687e-13,406.702
7.31445,-227.019,-359.632,-421.774,-14.9629,22.4034,-4.54747e-13,337.171
7.32422,-182.401,-331.739,-272.018,-11.4096,23.4402,0,236.348
7.33398,-98.4547,-303.19,-86.7393,-6.47745,25.0376,1.13687e-13,120.597
7.34375,-3.72206,-275.33,93.8821,-0.757581,27.0208,-2.27374e-13,9.86442
7.35352,73.6158,-248.738,231.403,6.41192,29.0539,-2.27374e-13,-76.9236
7.36328,112.689,-222.473,297.385,15.3312,30.6178,-4.54747e-13,-126.474
7.37305,104.047,-198.617,279.391,25.957,31.0601,0,-134.417
7.38281,50.4707,-176.263,183.105,39.3995,29.7148,-4.54747e-13,-106.206
7.39258,-34.7891,-156.474,29.9726,54.9037,26.0631,-2.27374e-13,-55.3079
7.40234,-131.266,-138.898,-148.871,74.2521,19.8934,-2.27374e-13,0.714253
7.41211,-215.288,-124.393,-320.45,95.9939,11.414,5.68434e-14,44.8792
7.42188,-264.51,-111.829,-457.228,121.53,1.28815,-1.42109e-14,64.8607
7.43164,-262.709,-101.731,-541.97,150.816,-9.42924,5.68434e-14,55.5222
7.44141,-204.022,-93.4742,-569.442,183.008,-19.4499,3.41061e-13,19.6053
7.45117,-95.2294,-86.1913,-545.256,218.598,-27.4877,4.54747e-13,-33.3223
7.46094,45.1367,-80.5439,-482.813,257.042,-32.5304,4.54747e-13,-89.3694
7.4707,191.046,-75.3413,-399.342,298.264,-34.0848,0,-133.829
7.48047,315.334,-71.2534,-311.839,340.868,-32.3292,0,-154.999
7.49023,395.996,-67.7058,-233.53,384.142,-28.1151,0,-147.384
7.5,420.391,-64.3911,-171.446,427.695,-22.7984,2.27374e-13,-113.335
7.50977,386.413,-61.6863,-125.675,470.071,-17.9269,2.27374e-13,-62.5111
7.51953,300.975,-58.789,-90.6043,509.666,-14.86,1.13687e-13,-9.17344
7.5293,177.017,-56.5549,-57.8985,545.388,-14.4188,0,31.9766
7.53906,30.3163,-54.1737,-20.2596,575.346,-16.6633,3.41061e-13,50.1848
7.54883,-123.038,-52.2373,25.4057,598.897,-20.8572,1.13687e-13,41.8683
7.55859,-268.197,-50.9561,76.6684,614.16,-25.6319,0,11.6321
7.56836,-392.303,-49.67,126.654,620.219,-29.3071,2.27374e-13,-29.2261
7.57812,-484.837,-49.1636,167.071,616.522,-30.2893,4.54747e-13,-66.1752
7.58789,-537.956,-48.8094,191.908,602.235,-27.4562,2.27374e-13,-85.7036
7.59766,-547.004,-48.7802,200.214,577.227,-20.4434,1.13687e-13,-79.0493
7.60742,-511.04,-48.7689,196.751,542.002,-9.77184,-5.68434e-14,-44.4036
7.61719,-433.155,-49.0666,190.204,497.564,3.20838,0,12.8321
7.62695,-320.473,-49.7622,189.721,444.894,16.5524,-2.27374e-13,81.5642
7.63672,-183.998,-49.4629,201.222,385.794,28.0905,-2.27374e-13,147.725
7.64648,-38.4445,-49.2381,224.947,321.048,35.8633,-4.54747e-13,197.484
7.65625,98.238,-48.8579,255.056,253.438,38.5301,-2.27374e-13,220.299
7.66602,206.399,-48.2432,281.239,183.82,35.6573,0,211.266
7.67578,267.934,-46.7436,291.643,113.75,27.8136,-2.27374e-13,172.266
7.68555,270.972,-46.0787,276.295,44.5269,16.4459,-4.54747e-13,111.498
7.69531,214.501,-43.8689,230.306,-21.8807,3.56498,0,41.2898
7.70508,110.84,-41.9616,156.237,-85.2148,-8.67707,0,-25.3723
7.71484,-15.5876,-39.7146,64.9937,-144.952,-18.4146,1.13687e-13,-78.5436
7.72461,-133.183,-36.586,-25.3578,-199.928,-24.4027,-1.13687e-13,-113.978
7.73438,-210.392,-33.0497,-93.0998,-249.917,-26.1937,2.27374e-13,-133.814
7.74414,-223.077,-29.9275,-118.183,-294.462,-24.1371,2.27374e-13,-145.142
7.75391,-160.191,-25.9868,-88.0524,-333.707,-19.2243,1.13687e-13,-157.084
7.76367,-26.6488,-21.5866,-2.18036,-367.2,-12.8311,3.97904e-13,-177.47
7.77344,156.917,-17.2528,126.288,-394.303,-6.42137,0,-210.179
7.7832,357.359,-13.0177,272.596,-416.51,-1.27776,2.84217e-14,-253.897
7.79297,534.659,-7.91219,405.791,-432.412,1.69067,0,-302.562
7.80273,649.32,-3.91161,496.091,-442.756,2.03508,-5.68434e-14,-347.261
7.8125,670.478,0.150446,522.223,-448.041,-0.254341,0,-378.963
7.82227,583.356,4.72693,476.774,-447.932,-4.8535,5.68434e-14,-391.272
7.83203,394.309,8.75016,368.243,-443.18,-11.2508,5.68434e-14,-382.483
7.8418,131.715,12.2541,219.346,-434.732,-18.8857,3.97904e-13,-356.407
7.85156,-158.359,15.9311,62.0194,-422.974,-27.2402,2.27374e-13,-321.693
7.86133,-421.407,19.7764,-69.7813,-408.083,-35.8669,-2.27374e-13,-289.699
7.87109,-606.654,22.3211,-147.958,-391.12,-44.3657,4.54747e-13,-271.261
7.88086,-678.914,26.6484,-157.15,-372.042,-52.3431,9.09495e-13,-273.171
7.89062,-626.788,30.4371,-98.9902,-351.609,-59.3947,0,-295.419
7.90039,-464.932,34.8648,7.52178,-330.75,-65.1361,0,-330.269
7.91016,-230.067,39.6499,130.033,-309.049,-69.2807,9.09495e-13,-363.761
7.91992,27.7245,45.8797,230.666,-287.374,-71.7392,4.54747e-13,-379.458
7.92969,255.739,52.7792,275.86,-265.979,-72.6974,-4.54747e-13,-363.433
7.93945,408.849,61.3676,245.581,-244.888,-72.636,4.54747e-13,-308.908
7.94922,457.346,71.9538,139.143,-224.508,-72.2749,9.09495e-13,-219.04
7.95898,391.575,84.1384,-24.1594,-205.015,-72.4438,-4.54747e-13,-106.948
7.96875,223.028,98.6152,-209.77,-186.85,-73.9056,4.54747e-13,6.98682
7.97852,-18.287,115.498,-376.438,-170.474,-77.1649,9.09495e-13,99.7139
7.98828,-290.006,133.894,-486.122,-154.914,-82.304,1.36424e-12,150.772
7.99805,-546.168,155.586,-512.648,-141.256,-88.8862,0,147.054
8.00781,-746.698,179.607,-447.268,-128.776,-95.9639,4.54747e-13,86.1193
8.01758,-865.189,206.398,-300.237,-117.778,-102.212,0,-22.619
8.02734,-892.965,235.486,-98.4321,-107.557,-106.179,-9.09495e-13,-159.232
8.03711,-838.612,267.309,120.272,-98.1736,-106.616,1.81899e-12,-297.074
8.04688,-723.588,300.898,314.724,-89.6371,-102.804,1.81899e-12,-408.379
8.05664,-575.638,336.4,448.789,-81.9787,-94.7913,9.09495e-13,-470.463
8.06641,-422.064,372.319,498.567,-74.4016,-83.4657,9.09495e-13,-471.005
8.07617,-284.576,408.572,456.982,-67.7472,-70.4207,0,-411.012
8.08594,-176.627,443.692,334.63,-61.5725,-57.6327,4.54747e-13,-304.586


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_3.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,43.5442,-22.7724,0.0148831,-0.148108,-0.087112,0,2.31569
0.0195312,150.672,213.196,-0.0212803,-0.0668454,-0.18613,-8.88178e-16,3.52648
0.0292969,278.285,485.754,-0.0663378,-0.218886,-0.108612,2.22045e-16,-0.953473
0.0390625,384.266,549.772,0.00792712,0.077331,0.12855,1.77636e-15,-7.23756
0.0488281,474.466,593.746,0.151533,-0.176944,0.290666,1.77636e-15,-7.27201
0.0585937,565.57,602.349,0.144145,0.0235925,0.232552,4.44089e-16,-0.323429
0.0683594,637.186,684.235,-0.0841574,0.0275246,0.0694486,0,5.75618
0.078125,682.651,835.966,-0.288051,-0.179565,-0.0578985,0,6.34517
0.0878906,716.123,909.928,-0.24001,0.0812631,-0.0428237,-4.44089e-16,1.28819
0.0976562,740.79,796.692,0.0564865,-0.0235925,0.175632,8.88178e-16,-6.89517
0.107422,736.622,698.063,0.384378,-0.162526,0.538403,0,-13.3565
0.117187,709.739,724.663,0.474003,-0.0983021,0.777745,1.77636e-15,-10.9681
0.126953,679.952,738.28,0.141461,0.0812631,0.692404,3.55271e-15,0.264134
0.136719,642.75,648.528,-0.450062,-0.0550492,0.378574,1.77636e-15,11.0282
0.146484,580.353,507.008,-0.794846,0.0747096,0.117885,0,12.146
0.15625,502.782,435.279,-0.481907,0.0865058,0.0966793,8.88178e-16,3.69621
0.166016,422.42,378.18,0.341592,0.0380101,0.291344,3.55271e-15,-6.68088
0.175781,334.553,310.895,1.06211,-0.0209711,0.303564,8.88178e-16,-5.03429
0.185547,237.061,176.917,1.03595,-0.0838844,-0.738075,-7.10543e-15,25.8065
0.195312,146.507,30.0666,0.0562526,-0.145487,-3.98013,-1.42109e-14,97.3801
0.205078,70.2392,-28.5719,-1.40113,0.123205,-10.3906,-1.13687e-13,206.097
0.214844,-4.17257,-52.2405,-2.3393,-0.047185,-20.461,-1.13687e-13,335.162
0.224609,-90.0333,-176.632,-1.91994,0.111409,-34.1527,-5.68434e-14,463.734
0.234375,-176.08,-327.692,-0.18393,-0.00655347,-51.0076,-7.95808e-13,575.542
0.244141,-256.1,-373.971,1.80165,-0.0983021,-70.2348,-6.82121e-13,660.331
0.253906,-335.594,-400.806,2.67673,-0.0498064,-90.9698,-6.82121e-13,716.77
0.263672,-404.481,-461.33,1.75113,-0.0720882,-112.511,-9.09495e-13,751.434
0.273437,-443.056,-524.736,-0.467888,0.191361,-134.27,-9.09495e-13,769.992
0.283203,-460.971,-574.817,-2.48514,-0.140244,-155.608,0,770.782
0.292969,-481.96,-598.745,-2.74782,0.262139,-175.898,0,749.969
0.302734,-506.46,-569.204,-0.864735,0.00131069,-194.629,-9.09495e-13,706.999
0.3125,-526.371,-572.58,1.90957,0.281799,-211.366,4.54747e-13,643.807
0.322266,-547.872,-615.863,3.51524,0.123205,-225.777,0,565.337
0.332031,-565.936,-609.193,2.61753,-0.0157283,-237.759,4.54747e-13,481.369
0.341797,-556.654,-565.766,-0.350082,-0.00655347,-247.362,0,400.656
0.351562,-521.759,-548.491,-3.31033,0.09437,-254.562,-3.18323e-12,323.384
0.361328,-490.614,-566.208,-3.86379,-0.0917486,-259.264,-1.36424e-12,244.939
0.371094,-485.134,-536.042,-1.17843,0.148108,-261.433,-1.81899e-12,162.323
0.380859,-502.052,-471.705,3.02191,0.0720882,-261.129,-9.09495e-13,75.8303
0.390625,-537.455,-406.825,5.3759,0.0131069,-258.444,-9.09495e-13,-13.0174
0.400391,-576.652,-378.462,3.28657,0.0891272,-253.574,-9.09495e-13,-99.721
0.410156,-586.353,-348.175,-3.00448,0.0157283,-246.781,-4.54747e-13,-179.283
0.419922,-547.308,-269.6,-10.1586,-0.145487,-238.246,-1.36424e-12,-251.285
0.429687,-466.978,-201.498,-13.6867,0.0747096,-228.063,-2.27374e-12,-318.22
0.439453,-369.939,-151.352,-11.1041,-0.235925,-216.331,-9.09495e-13,-381.576
0.449219,-263.181,-136.557,-4.05009,-0.159905,-203.277,-2.27374e-12,-438.603
0.458984,-155.243,-67.0619,2.34405,0.100923,-189.173,-1.36424e-12,-486.552
0.46875,-60.8636,39.1242,2.89402,-0.154662,-174.326,0,-522.915
0.478516,14.6783,73.0248,-3.77693,-0.111409,-159.089,-1.13687e-12,-545.488
0.488281,89.9512,16.7157,-13.7062,0.483646,-143.795,2.27374e-13,-554.171
0.498047,170.945,-32.8394,-19.7431,0.0524278,-128.587,-1.36424e-12,-554.802
0.507812,242.818,-19.3396,-16.1253,1.54531,-113.475,0,-554.157
0.517578,292.784,28.8598,-2.51535,3.30164,-98.5172,-1.02318e-12,-553.805
0.527344,315.768,39.9055,15.8115,7.99655,-83.8716,-7.95808e-13,-550.291
0.537109,313.572,-13.6696,32.7092,18.0928,-69.7853,-5.68434e-13,-538.362
0.546875,287.218,-30.0618,48.2763,37.6903,-56.4922,-2.27374e-13,-515.762
0.556641,248.065,3.28394,73.6182,73.4998,-44.1266,-1.13687e-13,-484.836
0.566406,204.796,21.8002,129.161,133.484,-32.5869,0,-453.787
0.576172,160.241,5.34489,236.178,225.875,-21.5755,5.68434e-14,-431.711
0.585937,113.197,-18.0875,405.271,356.987,-10.7718,-5.68434e-14,-422.321
0.595703,62.7476,-14.6354,628.069,527.523,-0.0514554,0,-420.195
0.605469,12.4964,14.1662,877.145,729.367,10.3699,5.68434e-14,-412.433
0.615234,-28.5028,24.5713,1114.79,943.912,19.9628,2.84217e-13,-385.39
0.625,-50.5329,-4.05558,1306.4,1145.72,28.0849,2.27374e-13,-332.623
0.634766,-49.9349,-16.8096,1431.67,1306.58,34.2487,-1.13687e-13,-258.96
0.644531,-31.6731,9.57034,1488.37,1408.11,38.3054,-1.13687e-13,-178.085
0.654297,-6.23265,29.1494,1487.66,1444.08,40.4517,-1.13687e-13,-105.167
0.664062,16.2907,6.91083,1444.85,1426.46,41.0759,0,-49.0244
0.673828,31.4672,-13.6275,1371.31,1374.94,40.5442,2.27374e-13,-8.46733
0.683594,41.6264,-3.81616,1271.7,1308.81,39.0533,0,25.1063
0.693359,52.2833,15.1417,1146.76,1234.44,36.621,2.84217e-13,60.8655
0.703125,66.0464,15.9457,998.434,1144.92,33.2035,-5.68434e-14,102.057
0.712891,78.9636,0.194124,832.944,1026.1,28.8438,2.84217e-13,144.025
0.722656,83.2243,-7.3379,659.811,870.288,23.7463,5.68434e-14,177.632
0.732422,73.6313,6.14889,487.879,687.162,18.2428,1.7053e-13,195.378
0.742187,52.3849,15.9295,321.638,494.762,12.6902,5.68434e-14,196.128
0.751953,29.2939,2.9426,160.653,311.203,7.36516,-2.84217e-14,185.507
0.761719,17.0283,-7.90734,2.39639,143.703,2.41811,2.84217e-14,171.987
0.771484,23.0636,2.94584,-153.832,-14.9052,-2.09704,0,161.521
0.78125,43.7744,11.2657,-304.915,-178.772,-6.15595,0,154.473
0.791016,66.0712,0.638993,-445.298,-350.706,-9.72111,-5.68434e-14,146.617
0.800781,75.6154,-7.51747,-570.503,-516.84,-12.7464,-5.68434e-14,133.011
0.810547,65.1136,-4.97606,-679.861,-656.148,-15.2041,-5.68434e-14,111.877
0.820312,38.4647,2.11757,-776.163,-762.656,-17.106,0,85.9597
0.830078,8.39813,5.43548,-862.364,-839.594,-18.4988,-1.7053e-13,60.6088
0.839844,-11.5667,-0.360748,-937.874,-907.458,-19.4376,-1.7053e-13,40.2293
0.849609,-16.2154,-8.30529,-997.507,-972.995,-19.9637,-1.7053e-13,25.8236
0.859375,-11.9723,-1.94933,-1034.3,-1024.63,-20.1132,-5.68434e-14,15.3488
0.869141,-11.806,5.5099,-1044.49,-1052.05,-19.955,-1.7053e-13,6.27647
0.878906,-26.5712,1.76006,-1031.19,-1046.98,-19.6159,-1.13687e-13,-1.80318
0.888672,-57.4566,-4.77546,-1003.75,-1019.28,-19.2611,-5.68434e-14,-6.39037
0.898437,-94.6056,-4.20603,-973.064,-991.349,-19.032,-1.13687e-13,-3.7388
0.908203,-122.423,-0.101915,-945.741,-965.675,-18.972,-1.7053e-13,8.44295
0.917969,-128.732,0.414132,-921.19,-933.268,-18.9836,-5.68434e-14,29.39
0.927734,-111.693,-2.577,-893.801,-881.299,-18.8378,0,56.215
0.9375,-79.8015,-5.25592,-858.725,-809.967,-18.221,5.68434e-14,86.7233
0.947266,-45.8362,-1.83933,-817.072,-732.316,-16.7727,-1.13687e-13,121.941
0.957031,-19.9236,3.2807,-776.482,-664.586,-14.0761,-5.68434e-14,166.305
0.966797,-5.66474,-0.423838,-746.071,-603.075,-9.62186,-2.84217e-14,225.051
0.976562,-0.132908,-4.88708,-728.813,-536.41,-2.80482,0,300.229
0.986328,1.99186,-1.82153,-716.618,-460.472,6.99025,5.68434e-14,387.732
0.996094,3.87159,1.82639,-692.044,-375.974,20.2069,1.13687e-13,477.452
1.00586,4.60749,1.68888,-636.505,-295.056,36.8999,3.41061e-13,556.626
1.01562,1.0945,0.803999,-540.496,-220.721,56.5964,4.54747e-13,614.551
1.02539,-8.86879,-0.177947,-409.753,-159.745,78.3288,1.13687e-13,645.984
1.03516,-24.9731,0.800763,-263.426,-102.659,100.857,3.41061e-13,651.589
1.04492,-44.871,5.50343,-125.106,-52.0149,122.985,1.13687e-12,635.645
1.05469,-66.2432,3.96823,-11.822,-14.9367,143.839,1.13687e-12,602.792
1.06445,-88.2644,1.49961,72.7491,-5.6137,162.966,2.27374e-13,555.98
1.07422,-111.111,6.62935,137.284,-10.3584,180.25,0,496.578
1.08398,-134.021,13.3202,195.209,-17.2881,195.693,4.54747e-13,426.046
1.09375,-153.6,17.5019,255.467,-24.2203,209.218,2.72848e-12,347.501
1.10352,-163.882,30.1216,317.194,-30.8996,220.594,4.54747e-13,265.774
1.11328,-158.098,54.4843,371.018,-37.208,229.501,-4.54747e-13,185.82
1.12305,-130.573,85.2303,405.47,-38.174,235.684,9.09495e-13,110.651
1.13281,-76.9309,133.998,414.098,-31.188,239.07,1.36424e-12,40.3496
1.14258,7.58817,208.3,398.945,-16.136,239.789,2.27374e-12,-27.0668
1.15234,129.761,299.841,368.811,-4.93083,238.09,9.09495e-13,-93.5249
1.16211,297.238,414.781,334.045,-4.0448,234.226,4.54747e-13,-158.98
1.17187,513.434,560.46,301.482,-12.2484,228.377,4.54747e-13,-221.016
1.18164,770.478,722.167,272.424,-13.6312,220.659,1.81899e-12,-276.157
1.19141,1044.73,887.862,244.226,2.89401,211.182,1.81899e-12,-321.88
1.20117,1299.12,1051.83,213.693,24.4274,200.116,2.27374e-12,-357.89
1.21094,1493.28,1194.75,179.78,33.9483,187.694,0,-385.864
1.2207,1597.38,1297.46,144.104,35.3901,174.184,9.09495e-13,-408.013
1.23047,1602.97,1358.3,109.611,38.056,159.839,9.09495e-13,-425.657
1.24023,1524.64,1369.41,78.8905,40.6276,144.893,0,-438.871
1.25,1391.46,1327.63,53.4587,40.5057,129.595,2.27374e-13,-447.343
1.25977,1232.9,1253.29,34.185,41.4179,114.255,1.36424e-12,-451.554
1.26953,1067.03,1159.37,21.9605,46.8993,99.2375,2.27374e-13,-453.161
1.2793,897.135,1044.52,17.6123,55.9614,84.8915,6.82121e-13,-454.047
1.28906,717.852,917.131,20.9036,60.2605,71.4382,0,-454.633
1.29883,525.708,790.294,29.4536,57.0532,58.8791,3.41061e-13,-452.66
1.30859,326.741,651.635,38.6719,46.8141,46.9818,2.27374e-13,-443.389
1.31836,136.189,491.834,43.0816,39.3313,35.345,2.27374e-13,-421.145
1.32812,-29.1657,323.339,38.3022,35.3311,23.4915,5.68434e-14,-381.2
1.33789,-160.566,148.39,22.4028,24.3357,10.927,0,-320.807
1.34766,-262.189,-30.0569,-4.17747,-0.886029,-2.86092,0,-239.011
1.35742,-348.156,-193.532,-39.7859,-27.113,-18.4227,-1.7053e-13,-135.891
1.36719,-433.803,-334.384,-82.5535,-44.5387,-36.3076,0,-12.457
1.37695,-527.036,-466.864,-130.181,-57.6103,-56.9143,-2.27374e-13,128.178
1.38672,-625.207,-585.96,-178.631,-75.0608,-80.2614,0,278.963
1.39648,-718.851,-687.349,-221.099,-98.4685,-105.793,-6.82121e-13,428.011
1.40625,-798.958,-782.216,-248.848,-116.998,-132.357,0,560.105
1.41602,-862.406,-869.098,-254.341,-128.66,-158.418,-4.54747e-13,660.696
1.42578,-912.022,-927.036,-235.269,-133.152,-182.453,-1.36424e-12,720.719
1.43555,-951.945,-959.976,-196.897,-132.686,-203.354,-9.09495e-13,739.675
1.44531,-982.495,-978.174,-150.75,-126.883,-220.648,-9.09495e-13,725.082
1.45508,-998.879,-977.91,-109.729,-115.932,-234.437,-1.81899e-12,688.444
1.46484,-994.891,-965.808,-82.1197,-102.652,-245.106,-3.63798e-12,639.903
1.47461,-968.776,-954.146,-67.9244,-92.9741,-252.987,-3.63798e-12,584.498
1.48437,-926.619,-930.359,-59.7049,-83.3379,-258.145,-1.36424e-12,521.912
1.49414,-880.431,-887.191,-47.4727,-62.8242,-260.408,-2.27374e-12,449.366
1.50391,-842.06,-840.109,-24.6745,-39.6013,-259.582,-3.18323e-12,365.439
1.51367,-817.258,-787.315,8.27094,-24.2125,-255.688,-1.36424e-12,272.212
1.52344,-804.131,-718.081,44.7912,-13.8658,-249.069,-1.36424e-12,174.537
1.5332,-796.797,-651.414,76.4609,2.97003,-240.302,-1.36424e-12,77.2835
1.54297,-790.957,-592.186,97.8371,22.8153,-229.98,-4.54747e-13,-17.1614
1.55273,-786.47,-520.896,108.843,37.7047,-218.505,-1.36424e-12,-109.218
1.5625,-784.308,-439.543,113.592,44.5924,-206.023,-4.54747e-13,-200.011
1.57227,-779.989,-366.112,116.958,48.6137,-192.528,-9.09495e-13,-288.466
1.58203,-759.095,-293.728,121.48,56.4529,-178.045,-9.09495e-13,-369.881
1.5918,-699.98,-224.888,126.519,67.3474,-162.771,-1.36424e-12,-437.23
1.60156,-584.003,-175.613,129.715,73.1512,-147.094,-4.54747e-13,-484.506
1.61133,-407.865,-132.982,129.091,71.1707,-131.471,-2.27374e-13,-509.879
1.62109,-189.926,-86.6102,123.952,70.9059,-116.276,0,-516.547
1.63086,34.8223,-53.0882,114.071,79.1214,-101.704,-6.82121e-13,-510.716
1.64062,229.573,-34.6237,98.3107,89.1692,-87.7772,-1.02318e-12,-498.131
1.65039,372.241,-18.4774,74.5281,90.5428,-74.4332,-2.27374e-13,-481.541
1.66016,463.928,-18.7799,41.5983,88.7393,-61.6159,5.68434e-14,-460.764
1.66992,524.113,-36.2495,2.53874,98.7647,-49.3075,-1.13687e-13,-435.083
1.67969,575.584,-44.4238,-33.5972,122.475,-37.498,-5.68434e-14,-406.051
1.68945,628.588,-42.688,-52.9425,151.649,-26.1346,0,-378.508
1.69922,674.189,-44.5904,-41.0497,184.243,-15.1091,-5.68434e-14,-358.96
1.70898,690.919,-39.4218,12.1202,230.767,-4.30165,-5.68434e-14,-352.406
1.71875,660.19,-25.6519,109.363,298.741,6.34922,5.68434e-14,-359.825
1.72852,580.375,-22.4715,247.009,387.255,16.8031,1.13687e-13,-377.992
1.73828,470.395,-19.2442,418.161,490.523,26.9317,2.84217e-13,-401.533
1.74805,360.513,-5.99845,615.423,607.447,36.5712,1.13687e-13,-425.458
1.75781,276.249,-1.53197,830.585,737.825,45.5619,1.13687e-13,-446.158
1.76758,225.52,-7.97528,1051.28,873.764,53.7333,4.54747e-13,-460.191
1.77734,196.759,-5.99359,1257.59,1002.67,60.8433,5.68434e-13,-462.195
1.78711,168.517,-2.19846,1422.47,1112.89,66.533,5.68434e-13,-444.274
1.79687,123.923,-4.93723,1518.07,1198.59,70.3612,6.82121e-13,-398.401
1.80664,60.8099,2.43303,1525.84,1251.96,71.9395,4.54747e-13,-321.099
1.81641,-8.18655,14.671,1445.24,1265.93,71.1094,-2.27374e-13,-217.54
1.82617,-64.4881,13.6453,1295.45,1237.57,68.0567,0,-101.903
1.83594,-94.7977,10.7173,1108.21,1173.64,63.2797,3.41061e-13,7.21781
1.8457,-97.4167,14.2956,914.781,1082.31,57.4095,1.13687e-13,94.4257
1.85547,-80.4801,9.77578,733.849,970.141,50.9728,6.82121e-13,154.033
1.86523,-54.6556,4.19632,566.866,844.366,44.2318,5.68434e-14,191.639
1.875,-26.1881,7.72454,402.92,711.143,37.1917,2.27374e-13,219.735
1.88477,4.91654,4.99547,229.744,575.176,29.7632,2.55795e-13,249.901
1.89453,41.0816,-5.70402,43.9011,435.907,21.974,1.13687e-13,286.227
1.9043,81.4215,-6.19095,-145.892,290.044,14.0892,1.13687e-13,323.77
1.91406,118.855,-3.84528,-323.772,137.089,6.56624,0,352.647
1.92383,142.331,-10.6623,-476.208,-18.9893,-0.126515,0,364.835
1.93359,142.416,-10.4504,-599.514,-170.643,-5.70762,0,359.183
1.94336,116.111,-2.69024,-700.587,-314.073,-10.1702,-5.68434e-14,341.527
1.95312,67.6195,-3.48777,-790.76,-445.91,-13.7058,-1.13687e-13,320.158
1.96289,5.07146,-3.66248,-877.181,-562.289,-16.5173,-5.68434e-14,299.934
1.97266,-63.7669,4.05235,-957.511,-658.477,-18.6429,-2.27374e-13,279.116
1.98242,-133.373,2.24699,-1021.27,-736.757,-19.9031,-1.13687e-13,251.008
1.99219,-198.909,-4.57972,-1056.65,-801.366,-20.0008,-1.13687e-13,209.208
2.00195,-253.424,0.237802,-1058.04,-856.573,-18.711,0,152.886
2.01172,-287.358,3.70454,-1029.51,-898.49,-16.0466,-1.7053e-13,88.6152
2.02148,-292.106,-2.80186,-982.372,-923.215,-12.309,0,27.6592
2.03125,-265.814,-4.41471,-928.975,-931.212,-8.00878,2.84217e-14,-19.3815
2.04102,-216.975,-6.46434,-877.217,-924.836,-3.70973,-4.26326e-14,-47.0905
2.05078,-162.098,-17.9339,-829.102,-906.014,0.121093,0,-56.2708
2.06055,-117.612,-20.3912,-783.631,-876.131,3.20401,4.26326e-14,-51.3371
2.07031,-90.5753,-11.057,-741.135,-838.483,5.47542,4.26326e-14,-36.2812
2.08008,-74.3879,-11.4161,-705.471,-796.301,7.08715,2.84217e-14,-12.0887
2.08984,-53.024,-14.6289,-682.358,-750.945,8.40491,4.26326e-14,22.8832
2.09961,-11.7983,-10.3193,-675.214,-699.476,10.0027,7.10543e-14,70.3159
2.10937,51.9722,-11.8254,-681.734,-639.198,12.6237,-2.84217e-14,129.363
2.11914,125.492,-16.7206,-693.798,-572.299,17.0827,1.42109e-13,196.055
2.12891,186.941,-9.77578,-700.754,-503.815,24.1187,1.13687e-13,264.921
2.13867,218.174,-5.57461,-693.636,-436.014,34.2435,2.27374e-13,331.329
2.14844,215.746,-12.3948,-667.293,-371.177,47.6395,2.27374e-13,392.578
2.1582,193.173,-10.8742,-619.296,-310.043,64.1347,-1.13687e-13,446.948
2.16797,172.845,-4.66546,-547.131,-253.723,83.2369,2.27374e-13,491.652
2.17773,172.566,-6.20713,-446.789,-202.665,104.19,2.27374e-13,521.688
2.1875,195.049,-4.45516,-314.79,-157.313,126.026,2.27374e-13,530.96
2.19727,226.67,6.34625,-152.884,-118.993,147.62,2.27374e-13,515.258
2.20703,245.826,8.85046,27.9661,-90.0696,167.798,1.36424e-12,475.078
2.2168,235.378,12.4013,207.979,-71.7566,185.507,9.09495e-13,416.098
2.22656,191.573,26.8959,364.475,-61.6734,200.025,1.36424e-12,346.648
2.23633,124.757,39.7648,480.721,-56.2327,211.12,4.54747e-13,273.671
2.24609,52.7413,51.1987,552.704,-53.4737,219.053,1.81899e-12,199.859
2.25586,-7.88119,78.9844,589.627,-52.9888,224.388,-9.09495e-13,123.949
2.26562,-46.7611,116.887,607.585,-54.9312,227.682,1.81899e-12,43.9674
2.27539,-58.8934,157.378,620.053,-56.1882,229.193,0,-38.9123
2.28516,-40.096,218.034,630.843,-56.0007,228.772,-9.09495e-13,-118.796
2.29492,16.44,297.077,633.606,-51.7711,225.988,9.09495e-13,-187.135
2.30469,119.123,382.77,617.755,-45.2176,220.427,0,-237.221
2.31445,272.784,485.119,576.709,-35.993,211.978,4.54747e-13,-268.089
2.32422,472.922,606.37,513.01,-26.5193,200.949,9.09495e-13,-285.045
2.33398,703.431,726.038,437.181,-20.5386,187.951,1.36424e-12,-296.292
2.34375,939.33,844.896,361.359,-19.3052,173.617,9.09495e-13,-307.768
2.35352,1152.73,965.975,292.149,-21.2123,158.346,1.36424e-12,-319.634
2.36328,1318.55,1069.14,227.473,-22.5177,142.226,9.09495e-13,-326.767
2.37305,1417.69,1142.16,159.434,-21.5059,125.162,1.13687e-12,-322.984
2.38281,1437.88,1191.02,81.2026,-17.9002,107.139,1.13687e-12,-306.174
2.39258,1374.41,1202.9,-6.58938,-13.4884,88.4287,-4.54747e-13,-280.941
2.40234,1232.23,1170.5,-94.0042,-9.15651,69.6225,0,-256.962
2.41211,1028.43,1109.21,-165.576,-7.14591,51.4721,4.54747e-13,-244.102
2.42187,791.767,1022.35,-207.337,-5.59535,34.6331,3.41061e-13,-247.331
2.43164,556.601,903.987,-213.021,-5.12219,19.4625,5.68434e-14,-264.475
2.44141,352.006,770.375,-186.31,-4.4734,5.96289,0,-287.817
2.45117,190.877,635.308,-138.624,-4.3751,-6.13347,-5.68434e-14,-308.086
2.46094,65.5917,490.218,-84.4625,-3.03688,-17.2311,-5.68434e-14,-318.063
2.4707,-46.1455,341.69,-37.0673,-2.5978,-27.7877,-1.13687e-13,-313.737
2.48047,-167.569,200.933,-6.13154,-2.06041,-38.3164,-1.13687e-13,-292.973
2.49023,-308.843,60.287,2.56777,-2.0709,-49.4279,-2.27374e-13,-253.484
2.5,-461.24,-82.6178,-13.1363,-1.45094,-61.8261,-3.41061e-13,-192.238
2.50977,-603.259,-214.265,-51.7498,-2.17837,-76.2,-4.54747e-13,-107.079
2.51953,-714.91,-338.388,-107.786,-4.3633,-93.033,0,0.533688
2.5293,-790.94,-459.908,-172.09,-7.01221,-112.413,-2.27374e-13,123.805
2.53906,-844.193,-564.063,-233.555,-9.52219,-133.937,-1.36424e-12,251.416
2.54883,-896.597,-644.875,-281.908,-8.80524,-156.754,4.54747e-13,370.65
2.55859,-963.465,-714.2,-310.221,-7.38576,-179.708,4.54747e-13,471.026
2.56836,-1041.46,-766.57,-315.831,-5.47084,-201.515,-1.36424e-12,546.413
2.57812,-1108.42,-796.596,-299.439,-4.99768,-220.927,-2.27374e-12,594.808
2.58789,-1135.73,-817.824,-263.515,-5.7107,-236.849,-1.81899e-12,616.669
2.59766,-1105.62,-831.509,-211.544,-6.94013,-248.466,-2.72848e-12,613.545
2.60742,-1022.68,-826.915,-148.726,-8.11058,-255.365,-9.09495e-13,588.103
2.61719,-912.377,-812.59,-83.1408,-7.25994,-257.649,0,545.121
2.62695,-807.856,-794.474,-25.4301,-6.20614,-255.933,-1.36424e-12,491.823
2.63672,-733.381,-760.937,14.2256,-4.86661,-251.183,-1.36424e-12,436.181
2.64648,-694.647,-715.915,30.98,-4.6451,-244.415,-1.81899e-12,383.463
2.65625,-681.033,-672.344,29.1858,-5.55472,-236.347,-9.09495e-13,333.054
2.66602,-676.958,-621.392,22.1499,-6.07376,-227.196,-4.54747e-13,278.068
2.67578,-673.839,-563.615,26.755,-5.72511,-216.712,-1.36424e-12,208.801
2.68555,-674.48,-512.291,55.1994,-4.66738,-204.461,-1.81899e-12,118.557
2.69531,-687.544,-461.382,108.416,-3.52839,-190.19,-4.54747e-13,8.46576
2.70508,-716.715,-401.611,175.284,-3.49431,-174.081,-1.81899e-12,-111.816
2.71484,-752.628,-344.804,238.527,-3.628,-156.754,-9.09495e-13,-228.24
2.72461,-773.353,-292.356,284.089,-4.48126,-139.03,-2.27374e-13,-328.959
2.73437,-753.187,-236.007,308.44,-4.72767,-121.612,-9.09495e-13,-409.346
2.74414,-674.028,-184.975,319.385,-4.73816,-104.87,-1.36424e-12,-472.342
2.75391,-532.47,-147.122,329.881,-3.57426,-88.8704,-9.09495e-13,-524.105
2.76367,-339.268,-112.67,348.76,-0.882097,-73.5862,-9.09495e-13,-568.03
2.77344,-113.193,-82.951,374.174,3.30426,-59.1436,-3.41061e-13,-601.301
2.7832,125.526,-66.9519,393.856,9.29282,-45.9132,-1.13687e-13,-616.383
2.79297,358.09,-55.8965,392.009,18.0076,-34.3758,0,-606.481
2.80273,566.299,-44.1115,358.589,30.5916,-24.8415,-2.27374e-13,-571.253
2.8125,731.583,-43.5518,295.498,48.3201,-17.2037,-1.13687e-13,-518.834
2.82227,837.578,-50.3187,216.424,72.6937,-10.8922,0,-462.704
2.83203,876.417,-53.9423,141.11,103.553,-5.06888,-5.68434e-14,-415.374
2.8418,854.678,-61.9047,88.0079,141.7,1.03962,0,-382.962
2.85156,793.548,-72.7239,69.545,188.217,7.85539,0,-364.012
2.86133,720.853,-75.2265,91.7482,244.399,15.3547,1.13687e-13,-352.955
2.87109,658.33,-75.0226,156.67,312.282,23.1885,1.13687e-13,-345.47
2.88086,611.587,-78.0202,264.361,391.928,30.9161,1.13687e-13,-341.811
2.89062,569.443,-75.1925,412.101,482.221,38.2017,0,-345.757
2.90039,513.61,-68.4289,591.35,578.728,44.8707,1.13687e-13,-360.029
2.91016,432.711,-68.0908,785.188,677.928,50.8298,5.68434e-13,-381.533
2.91992,331.364,-66.4116,969.178,776.661,55.9406,5.68434e-13,-399.984
2.92969,227.97,-61.4776,1116.38,870.034,59.9484,2.27374e-13,-401.138
2.93945,142.416,-61.8836,1204.4,951.953,62.517,5.68434e-13,-372.816
2.94922,82.0011,-65.5494,1220.96,1015.4,63.3351,4.54747e-13,-310.116
2.95898,35.57,-63.3363,1165.35,1055.03,62.2221,4.54747e-13,-216.935
2.96875,-19.3382,-63.3153,1046.13,1067.71,59.1751,2.27374e-13,-103.472
2.97852,-100.309,-65.1433,877.222,1052.41,54.35,2.27374e-13,18.1422
2.98828,-205.309,-61.5019,675.268,1010.5,48.0174,1.13687e-13,137.183
2.99805,-309.535,-55.9321,458.92,943.484,40.533,1.13687e-13,245.168
3.00781,-376.868,-54.9696,248.447,854.541,32.3244,1.13687e-13,334.985
3.01758,-379.578,-52.556,63.2846,748.055,23.8641,3.41061e-13,400.456
3.02734,-314.436,-48.5635,-83.2305,629.63,15.5975,5.68434e-14,437.827
3.03711,-205.521,-49.6829,-189.715,504.57,7.83492,0,448.554
3.04687,-92.2193,-49.924,-269.045,377.982,0.670459,0,440.962
3.05664,-9.93151,-44.8104,-344.015,251.18,-6.00392,-5.68434e-14,428.434
3.06641,25.0048,-41.0072,-436.989,125.912,-12.366,-5.68434e-14,423.958
3.07617,18.1028,-39.5917,-558.419,2.28847,-18.4704,-1.7053e-13,433.625
3.08594,-12.6646,-34.7386,-700.699,-117.917,-24.108,-1.13687e-13,453.044
3.0957,-50.8532,-31.5889,-841.387,-234.165,-28.8139,-1.7053e-13,469.287
3.10547,-90.6275,-31.9707,-954.451,-343.834,-32.0337,-2.27374e-13,467.669
3.11523,-135.839,-28.8,-1023.27,-444.501,-33.3538,-1.13687e-13,439.519
3.125,-191.342,-23.1138,-1047.83,-533.859,-32.6558,1.7053e-13,386.314
3.13477,-253.883,-20.1323,-1042.11,-609.625,-30.0976,-1.7053e-13,317.814
3.14453,-309.515,-14.6548,-1023.67,-670.584,-25.9424,-2.27374e-13,245.673
3.1543,-339.384,-6.18125,-1002.24,-716.496,-20.3607,-1.13687e-13,176.923
3.16406,-329.708,-0.587227,-974.842,-748.766,-13.3569,-2.84217e-14,111.679
3.17383,-279.207,3.5816,-930.237,-768.564,-4.89147,-2.84217e-14,46.3765
3.18359,-199.418,10.8596,-859.571,-777.318,4.87103,1.42109e-14,-20.0094
3.19336,-108.463,15.6885,-765.943,-776.644,15.3581,1.98952e-13,-81.4764
3.20312,-22.9392,17.9047,-666.305,-765.991,25.5962,-1.7053e-13,-125.809
3.21289,47.0444,21.3132,-584.2,-747.486,34.4777,1.13687e-13,-140.6
3.22266,97.8662,25.11,-537.761,-720.75,41.1823,2.27374e-13,-120.717
3.23242,129.556,25.419,-530.413,-686.183,45.542,4.54747e-13,-72.2572
3.24219,143.822,28.0623,-549.862,-645.083,48.1647,1.13687e-13,-10.2145
3.25195,144.812,32.5919,-575.581,-598.905,50.2564,3.41061e-13,48.8926
3.26172,141.077,33.4768,-589.755,-550.843,53.2365,3.41061e-13,94.9301
3.27148,145.273,33.1209,-584.854,-501.295,58.3351,1.13687e-13,127.842
3.28125,169.582,36.078,-563.691,-451.064,66.3337,7.95808e-13,155.177
3.29102,218.664,36.9306,-532.92,-401.415,77.5041,4.54747e-13,185.465
3.30078,285.003,35.9745,-495.053,-351.448,91.6867,2.27374e-13,221.892
3.31055,351.079,39.0902,-444.529,-302.734,108.395,6.82121e-13,260.168
3.32031,398.429,41.7254,-370.211,-255.474,126.873,4.54747e-13,291.44
3.33008,418.448,41.2029,-262.275,-210.609,146.109,1.13687e-12,307.745
3.33984,417.538,44.3558,-118.797,-170.51,164.881,1.36424e-12,306.169
3.34961,412.223,49.7314,51.9348,-135.452,181.892,1.36424e-12,289.178
3.35937,416.493,53.58,234.223,-106.727,195.98,1.36424e-12,261.54
3.36914,429.507,61.8513,410.429,-82.7848,206.354,9.09495e-13,226.53
3.37891,432.561,76.9509,565.613,-64.2083,212.73,9.09495e-13,184.308
3.38867,398.833,92.3968,689.342,-49.4643,215.324,2.72848e-12,133.374
3.39844,311.044,112.875,775.238,-37.5226,214.706,9.09495e-13,73.5966
3.4082,176.394,143.426,820.401,-28.0725,211.61,4.54747e-13,8.15071
3.41797,28.9701,180.147,826.152,-21.0144,206.746,9.09495e-13,-57.2353
3.42773,-82.8725,223.597,799.477,-15.706,200.68,0,-117.139
3.4375,-117.511,280.471,752.959,-11.4044,193.755,1.81899e-12,-169.079
3.44727,-57.6827,345.758,701.419,-8.62306,186.033,9.09495e-13,-213.779
3.45703,84.7571,416.902,655.898,-6.54036,177.275,4.54747e-13,-252.812
3.4668,278.331,497.983,618.168,-4.90069,166.991,9.09495e-13,-285.531
3.47656,488.521,585.787,579.51,-3.99369,154.596,1.36424e-12,-307.909
3.48633,690.739,672.041,525.335,-4.47471,139.664,4.54747e-13,-314.55
3.49609,872.626,758.344,443.488,-6.16026,122.173,2.27374e-13,-302.635
3.50586,1026.54,840.565,331.458,-10.6966,102.607,2.27374e-13,-274.924
3.51562,1139.86,907.996,198.114,-17.6026,81.8465,0,-239.352
3.52539,1191.76,959.79,58.9986,-25.3003,60.869,-1.13687e-13,-205.131
3.53516,1159.9,994.174,-71.5699,-33.0256,40.4139,1.13687e-13,-177.913
3.54492,1033.19,1004.17,-186.278,-40.3248,20.8016,5.68434e-14,-157.461
3.55469,822.052,987.637,-284.714,-45.9398,2.01094,0,-139.622
3.56445,558.946,949.756,-367.876,-49.9165,-16.0372,-2.84217e-14,-121.305
3.57422,288.21,888.326,-431.77,-52.3504,-33.1772,5.68434e-14,-104.799
3.58398,50.6505,804.093,-465.49,-53.0346,-48.8887,-3.41061e-13,-97.8995
3.59375,-128.924,706,-456.24,-51.9861,-62.4778,-2.27374e-13,-109.075
3.60352,-245.747,596.42,-398.789,-49.986,-73.4642,-2.27374e-13,-140.463
3.61328,-310.865,477.229,-303.333,-46.9451,-81.9524,-4.54747e-13,-183.352
3.62305,-343.273,355.887,-196.034,-43.5177,-88.7586,-4.54747e-13,-219.602
3.63281,-363.493,235.602,-110.7,-38.8136,-95.2022,-6.82121e-13,-228.828
3.64258,-390.55,115.134,-75.405,-34.1816,-102.664,-1.13687e-12,-197.5
3.65234,-440.536,-3.05261,-101.021,-28.138,-112.138,-2.27374e-13,-124.839
3.66211,-523.914,-115.354,-177.555,-20.8033,-123.992,4.54747e-13,-22.3491
3.67188,-640.999,-224.354,-279.657,-12.3022,-138.012,-9.09495e-13,92.2589
3.68164,-778.549,-327.229,-377.64,-3.71713,-153.631,-9.09495e-13,202.764
3.69141,-911.668,-421.921,-447.906,4.41573,-170.165,-1.36424e-12,299.241
3.70117,-1012.59,-506.06,-478.055,11.2772,-186.895,-4.54747e-13,377.89
3.71094,-1062.84,-580.455,-465.875,16.9682,-202.997,-1.36424e-12,437.349
3.7207,-1061.72,-641.623,-415.061,22.9463,-217.436,0,475.126
3.73047,-1025.19,-688.158,-331.607,28.9965,-228.979,-3.18323e-12,487.212
3.74023,-974.831,-721.96,-223.036,35.1725,-236.408,4.54747e-13,471.16
3.75,-923.802,-743.725,-99.6863,39.3588,-238.855,-2.27374e-12,430.042
3.75977,-868.98,-753.036,24.5553,42.0903,-236.109,-9.09495e-13,373.84
3.76953,-795.462,-753.844,134.106,43.1913,-228.712,-4.54747e-13,316.535
3.7793,-691.044,-748.529,215.906,42.8007,-217.799,-9.09495e-13,270.208
3.78906,-561.093,-734.234,263.689,40.8701,-204.746,-4.54747e-13,239.61
3.79883,-432.935,-712.838,279.722,38.0678,-190.797,-1.81899e-12,220.421
3.80859,-345.109,-685.764,273.099,34.1646,-176.791,1.36424e-12,202.047
3.81836,-326.818,-651.6,255.955,29.7213,-163.081,-9.09495e-13,172.949
3.82812,-379.975,-610.779,239.984,24.7892,-149.582,-9.09495e-13,125.255
3.83789,-475.425,-566.4,234.842,19.182,-135.903,-1.36424e-12,56.4122
3.84766,-566.461,-518.909,248.02,13.8907,-121.509,-4.54747e-13,-31.9726
3.85742,-611.826,-467.639,284.49,8.00572,-105.902,-2.27374e-13,-136.067
3.86719,-594.415,-416.657,344.913,2.02764,-88.8238,-9.09495e-13,-250.494
3.87695,-524.642,-367.034,423.143,-3.12732,-70.4415,4.54747e-13,-367.463
3.88672,-427.412,-318.396,505.448,-7.26911,-51.441,0,-475.979
3.89648,-322.098,-271.747,573.634,-9.33477,-32.9404,-4.54747e-13,-563.205
3.90625,-209.111,-230.356,611.796,-10.7713,-16.2095,-2.27374e-13,-618.503
3.91602,-71.8477,-191.415,613.431,-9.56414,-2.28679,0,-638.227
3.92578,107.702,-157.399,584.381,-6.09604,8.33613,0,-628.027
3.93555,330.491,-130.507,538.999,0.0340781,15.8098,0,-600.458
3.94531,571.72,-110.23,491.17,8.54442,20.759,1.13687e-13,-568.652
3.95508,788.025,-94.3008,445.579,20.8204,23.9589,1.13687e-13,-539.695
3.96484,936.389,-84.2678,395.199,37.5199,26.0474,-1.13687e-13,-511.959
3.97461,993.457,-79.0588,327.434,60.9512,27.4309,0,-478.338
3.98438,964.245,-73.8789,235.771,91.493,28.4006,5.68434e-14,-433.395
3.99414,876.433,-70.265,129.714,129.677,29.3304,-5.68434e-14,-379.653
4.00391,765.256,-68.4062,36.078,175.626,30.7624,1.13687e-13,-328.537
4.01367,658.695,-64.6159,-10.3861,229.746,33.2714,2.27374e-13,-294.879
4.02344,570.613,-59.4296,17.395,292.519,37.1569,1.13687e-13,-288.23
4.0332,502.965,-56.419,125.413,363.1,42.1595,1.13687e-13,-306.494
4.04297,452.188,-50.8703,294.728,439.963,47.4107,1.13687e-13,-336.079
4.05273,413.552,-44.4448,488.976,520.478,51.7012,2.27374e-13,-358.558
4.0625,380.819,-38.2458,668.568,600.943,53.9546,5.68434e-13,-359.633
4.07227,343.671,-32.6728,803.555,679.252,53.6608,2.27374e-13,-334.778
4.08203,287.759,-26.3443,878.935,751.021,51.0342,-1.13687e-13,-288.323
4.0918,199.909,-21.7128,891.53,812.86,46.8179,1.13687e-13,-227.219
4.10156,76.1494,-20.4801,842.972,861.151,41.8616,-1.13687e-13,-154.316
4.11133,-73.2208,-18.6117,735.031,893.31,36.7205,3.41061e-13,-66.1724
4.12109,-226.141,-17.5052,570.79,904.719,31.4928,1.7053e-13,42.921
4.13086,-358.332,-19.0808,360.115,894.728,25.9556,1.7053e-13,173.502
4.14062,-453.954,-18.754,124.16,863.259,19.8751,1.13687e-13,315.504
4.15039,-510.214,-17.6831,-106.06,811.92,13.2776,5.68434e-14,449.101
4.16016,-532.902,-19.4917,-298.046,743.054,6.51879,0,552.058
4.16992,-526.687,-19.6891,-429.299,659.417,0.128753,0,609.515
4.17969,-488.361,-19.2491,-495.71,564.815,-5.44482,0,620.53
4.18945,-409.492,-20.8085,-512.313,462.417,-10.029,0,597.742
4.19922,-287.959,-22.7287,-506.29,355.92,-13.7476,0,560.743
4.20898,-140.279,-23.3143,-506.289,248.046,-16.8847,-1.13687e-13,527.304
4.21875,-4.32877,-24.7266,-533.372,141.336,-19.6932,0,507.288
4.22852,72.7185,-25.9383,-596.845,37.5658,-22.2564,0,501.657
4.23828,56.6212,-25.2006,-694.676,-62.1492,-24.4525,-5.68434e-14,505.506
4.24805,-53.9858,-24.0472,-815.92,-157.662,-25.992,1.7053e-13,511.86
4.25781,-222.613,-22.4392,-942.91,-247,-26.4717,0,513.565
4.26758,-389.388,-19.5985,-1053.16,-330.313,-25.4142,0,503.039
4.27734,-497.819,-16.7254,-1122.76,-405.805,-22.312,0,471.894
4.28711,-519.032,-14.2083,-1132.49,-471.631,-16.718,-5.68434e-14,412.618
4.29687,-460.191,-12.5922,-1075.33,-527.598,-8.38994,0,322.525
4.30664,-353.527,-10.4682,-961.543,-572.523,2.56263,0,207.634
4.31641,-234.177,-9.18532,-817.098,-606.355,15.6137,1.42109e-13,83.2308
4.32617,-121.19,-8.7356,-674.596,-628.975,29.8965,2.27374e-13,-30.4633
4.33594,-12.9053,-7.21981,-560.448,-641.496,44.3964,5.68434e-13,-115.835
4.3457,102.282,-6.1683,-485.023,-644.499,58.1646,0,-164.515
4.35547,228.92,-6.46758,-441.402,-640.019,70.4469,4.54747e-13,-179.203
4.36523,353.977,-6.31228,-413.391,-628.017,80.6925,2.27374e-13,-169.763
4.375,450.395,-6.26375,-387.654,-609.917,88.5049,2.27374e-13,-146.414
4.38477,492.32,-7.23599,-362.134,-586.363,93.6526,6.82121e-13,-114.664
4.39453,471.738,-7.47541,-345.299,-558.268,96.21,4.54747e-13,-75.2605
4.4043,405.463,-5.83506,-346.909,-525.763,96.7785,9.09495e-13,-28.6351
4.41406,328.09,-3.81293,-366.818,-490.124,96.6251,4.54747e-13,20.0776
4.42383,275.558,-0.85253,-389.896,-451.427,97.5574,-2.27374e-13,59.9782
4.43359,269.431,4.48589,-391.288,-411.823,101.477,9.09495e-13,79.0017
4.44336,310.497,10.0055,-349.258,-371.799,109.737,0,71.5774
4.45312,383.528,14.4445,-257.625,-332.69,122.584,2.27374e-13,44.0138
4.46289,468.018,21.5931,-129.658,-295.413,138.961,9.09495e-13,13.213
4.47266,547.201,28.9294,9.3392,-260.029,156.78,4.54747e-13,-1.50094
4.48242,610.676,36.5278,136.262,-228.079,173.567,0,11.0238
4.49219,651.628,45.0353,242.332,-198.452,187.165,-4.54747e-13,47.1803
4.50195,663.404,55.9305,335.562,-172.942,196.213,9.09495e-13,90.2391
4.51172,639.532,67.4097,432.25,-151.22,200.247,1.81899e-12,119.385
4.52148,577.233,80.3594,543.206,-133.473,199.487,0,120.738
4.53125,480.75,96.8002,663.684,-119.644,194.511,9.09495e-13,93.8206
4.54102,360.727,115.8,773.417,-109.662,186.048,9.09495e-13,49.9758
4.55078,229.427,137.222,846.635,-103.15,174.919,4.54747e-13,4.37553
4.56055,95.7412,166.342,865.776,-97.6939,162.091,-4.54747e-13,-32.894
4.57031,-35.0478,200.262,830.643,-94.4067,148.644,9.09495e-13,-61.0902
4.58008,-155.393,238.314,758.018,-90.9766,135.586,4.54747e-13,-86.3357
4.58984,-247.852,285.135,672.73,-87.9279,123.55,1.13687e-12,-114.9
4.59961,-283.266,337.854,595.972,-83.4532,112.53,2.27374e-13,-147.278
4.60937,-229.811,395.268,537.328,-78.5945,101.838,9.09495e-13,-177.064
4.61914,-70.6353,457.678,493.729,-72.7239,90.3325,0,-194.951
4.62891,179.556,524.442,454,-67.2701,76.837,2.27374e-13,-194.639
4.63867,470.391,590.239,404.951,-62.2881,60.5621,-1.13687e-13,-176.399
4.64844,729.648,653.876,335.529,-57.4005,41.3546,1.13687e-13,-146.111
4.6582,889.918,713.687,238.332,-52.7227,19.7074,5.68434e-14,-110.995
4.66797,914.613,764.113,110.165,-48.6936,-3.41893,-4.26326e-14,-75.5435
4.67773,809.369,801.82,-46.4825,-45.4955,-26.8444,-1.7053e-13,-40.6264
4.6875,613.211,826.964,-221.145,-42.515,-49.3916,-2.27374e-13,-6.08215
4.69727,375.779,835.021,-394.499,-40.4231,-70.0479,2.27374e-13,25.6923
4.70703,134.877,823.895,-541.339,-39.0115,-88.082,-2.27374e-13,48.3728
4.7168,-92.7257,796.261,-637.618,-37.17,-103.13,-9.09495e-13,53.9968
4.72656,-303.862,751.952,-668.722,-35.2039,-115.229,0,37.4545
4.73633,-492.999,689.773,-634.573,-33.0243,-124.748,-9.09495e-13,-0.0322515
4.74609,-641.314,615.719,-548.742,-30.3478,-132.223,-4.54747e-13,-50.9279
4.75586,-720.381,531.878,-432.363,-27.2388,-138.139,-4.54747e-13,-104.749
4.76562,-709.227,439.498,-306.899,-24.1679,-142.799,-9.09495e-13,-152.145
4.77539,-613.406,342.372,-190.173,-21.7261,-146.365,-2.27374e-13,-186.669
4.78516,-472.252,245.121,-97.1331,-19.4992,-149.066,-4.54747e-13,-203.326
4.79492,-347.402,147.177,-42.7471,-17.8844,-151.44,-9.09495e-13,-195.868
4.80469,-297.413,49.932,-42.2777,-16.7245,-154.415,-4.54747e-13,-156.265
4.81445,-352.124,-41.2531,-105.977,-15.3653,-159.088,0,-78.3613
4.82422,-500.655,-129.965,-229.898,-14.7361,-166.278,-4.54747e-13,35.7122
4.83398,-698.663,-214.419,-388.851,-14.3954,-176.037,-1.36424e-12,170.725
4.84375,-889.38,-292.177,-538.041,-13.6312,-187.425,-9.09495e-13,299.571
4.85352,-1026.1,-363.773,-625.712,-12.5001,-198.695,0,391.69
4.86328,-1085.05,-429.385,-612.385,-11.4922,-207.823,-9.09495e-13,425.209
4.87305,-1065.08,-486.329,-487.455,-10.2876,-213.153,-2.72848e-12,396.381
4.88281,-979.002,-533.711,-274.317,-9.65851,-213.821,-1.36424e-12,320.929
4.89258,-844.668,-572.712,-20.9676,-8.82228,-209.8,-4.54747e-13,226.391
4.90234,-681.04,-602.014,219.146,-7.66363,-201.626,-4.54747e-13,139.779
4.91211,-508.723,-619.674,406.238,-5.79982,-190.01,-9.09495e-13,77.3817
4.92187,-350.291,-628.916,524.2,-4.10903,-175.626,0,41.8172
4.93164,-226.713,-630.164,578.359,-1.81662,-159.142,-9.09495e-13,26.5644
4.94141,-150.733,-622.97,584.942,0.84933,-141.405,-4.54747e-13,23.6046
4.95117,-122.071,-609.237,560.166,3.21775,-123.545,-9.09495e-13,28.4014
4.96094,-129.078,-591.575,515.393,5.93745,-106.826,2.27374e-13,39.1152
4.9707,-156.801,-567.626,459.461,9.19583,-92.2346,-4.54747e-13,51.6251
4.98047,-195.964,-539.681,403.98,12.5014,-80.0357,-4.54747e-13,55.2575
4.99023,-245.783,-508.781,365.664,15.0114,-69.5585,-2.27374e-13,33.7419
5,-307.651,-475.116,362.53,17.5384,-59.4005,0,-27.8854
5.00977,-373.979,-437.557,405.801,19.9514,-47.9947,-3.41061e-13,-134.223
5.01953,-421.356,-399.955,492.809,22.9883,-34.2889,0,-274.12
5.0293,-415.493,-362.398,605.876,26.4184,-18.2222,-5.68434e-14,-422.862
5.03906,-327.556,-324.199,718.287,29.8629,-0.796815,0,-551.246
5.04883,-152.66,-288.084,804.02,33.753,16.2502,1.13687e-13,-636.686
5.05859,81.976,-254.685,845.909,38.1976,30.9939,1.13687e-13,-670.464
5.06836,326.376,-223.444,838.492,43.9869,41.8498,1.13687e-13,-657.934
5.07812,530.766,-194.338,785.577,51.5365,47.9178,4.54747e-13,-612.864
5.08789,668.825,-169.509,695.634,61.6328,49.1045,5.68434e-13,-550.207
5.09766,746.774,-147.196,578.499,75.3584,46.0765,3.41061e-13,-481.552
5.10742,792.483,-127.158,444.669,92.4603,40.1114,1.13687e-13,-414.678
5.11719,831.727,-111.327,305.824,114.222,32.8737,5.68434e-14,-355.44
5.12695,867.49,-98.7268,174.287,141.174,26.1157,2.84217e-13,-308.956
5.13672,876.552,-86.8804,60.6664,173.196,21.3231,5.68434e-14,-278.489
5.14648,826.298,-77.0755,-28.6699,210.889,19.3876,1.13687e-13,-263.119
5.15625,701.007,-69.008,-91.6595,254.674,20.4258,1.7053e-13,-256.935
5.16602,519.941,-60.6898,-127.158,303.929,23.8313,1.13687e-13,-251.547
5.17578,334.219,-51.9105,-130.354,358.146,28.5406,0,-240.962
5.18555,202.77,-43.9902,-91.3656,415.11,33.3881,5.68434e-14,-225.429
5.19531,161.149,-35.0605,-0.23211,474.423,37.3814,4.54747e-13,-210.921
5.20508,201.748,-25.33,142.853,533.619,39.8002,1.13687e-13,-203.757
5.21484,277.085,-18.0956,317.941,592.236,40.1498,2.27374e-13,-203.616
5.22461,323.871,-10.8127,483.756,647.396,38.1004,3.41061e-13,-199.956
5.23437,293.544,-3.02349,588.052,697.099,33.5377,5.68434e-14,-175.18
5.24414,172.358,1.74874,586.86,737.779,26.7346,1.7053e-13,-113.478
5.25391,-18.1705,5.35784,463.495,767.273,18.5136,5.68434e-14,-10.2363
5.26367,-237.19,9.61078,237.143,783.576,10.2128,1.42109e-14,123.974
5.27344,-444.691,12.6893,-44.0654,785.756,3.35998,0,267.639
5.2832,-613.832,13.0613,-322.088,771.965,-0.858093,0,398.307
5.29297,-730.978,14.4801,-550.111,742.396,-2.07317,0,502.176
5.30273,-788.29,15.6222,-705.185,696.877,-0.885676,0,577.422
5.3125,-777.969,14.2034,-787.485,636.98,1.43187,0,629.769
5.32227,-694.098,14.3183,-809.645,565.285,3.5462,0,664.141
5.33203,-540.639,14.5157,-785.079,483.63,4.66972,0,678.882
5.3418,-338.447,12.6747,-723.365,395.121,4.83917,1.13687e-13,667.066
5.35156,-124.383,11.0845,-634.564,301.863,4.7352,1.13687e-13,624.144
5.36133,58.6389,9.92461,-537.098,206.375,5.18174,0,556.255
5.37109,175.303,6.89465,-460.762,110.579,6.6451,1.13687e-13,482.474
5.38086,207.533,3.13026,-439.623,16.3562,9.03515,5.68434e-14,427.992
5.39062,155.829,0.679436,-496.855,-74.4999,11.9085,5.68434e-14,411.312
5.40039,34.3062,-3.4263,-629.957,-160.565,14.9202,5.68434e-14,432.978
5.41016,-134.58,-7.62262,-805.848,-241.176,18.224,5.68434e-14,472.937
5.41992,-321.162,-10.6914,-970.204,-315.291,22.5665,1.13687e-13,498.732
5.42969,-486.716,-13.1034,-1067.34,-382.889,29.0182,1.13687e-13,480.258
5.43945,-584.745,-17.0846,-1061.02,-442.819,38.5005,3.97904e-13,403.113
5.44922,-570.97,-19.4626,-946.491,-493.849,51.3677,3.97904e-13,273.763
5.45898,-421.208,-21.4669,-749.194,-535.706,67.2424,1.13687e-13,114.881
5.46875,-148.32,-25.2669,-512.889,-567.345,85.1313,4.54747e-13,-45.197
5.47852,193.645,-27.7388,-284.353,-589.097,103.701,1.13687e-12,-182.436
5.48828,524.767,-29.7463,-101.484,-601.694,121.546,4.54747e-13,-281.845
5.49805,769.369,-32.5385,12.3079,-604.824,137.349,9.09495e-13,-336.693
5.50781,886.253,-34.5914,48.8831,-599.96,149.97,4.54747e-13,-345.551
5.51758,882.592,-35.5507,14.3419,-587.641,158.525,2.27374e-12,-310.911
5.52734,803.741,-37.2606,-72.2947,-569.425,162.545,9.09495e-13,-240.577
5.53711,705.307,-38.6744,-181.743,-545.92,162.155,1.81899e-12,-149.63
5.54688,624.39,-38.998,-280.348,-518.44,158.193,9.09495e-13,-59.5322
5.55664,566.883,-39.3555,-339.177,-487.833,152.145,4.54747e-13,7.24602
5.56641,516.945,-39.7939,-343.054,-454.71,145.9,1.81899e-12,35.1387
5.57617,460.195,-39.0077,-294.659,-420.367,141.377,0,21.5347
5.58594,403.391,-37.7071,-210.706,-384.463,140.148,1.36424e-12,-22.8198
5.5957,376.25,-35.3824,-111.813,-348.217,143.155,4.54747e-13,-79.4305
5.60547,413.499,-31.8008,-11.9462,-312.935,150.519,1.36424e-12,-130.241
5.61523,528.979,-26.9089,86.1289,-278.563,161.445,4.54747e-13,-163.549
5.625,699.377,-20.362,186.786,-246.695,174.199,1.81899e-12,-174.795
5.63477,869.191,-12.5388,292.245,-218.071,186.249,9.09495e-13,-163.303
5.64453,974.889,-2.13052,395.252,-193.098,194.646,1.36424e-12,-128.894
5.6543,974.092,10.6768,479.768,-171.844,196.66,9.09495e-13,-71.9782
5.66406,862.795,25.5015,530.005,-154.586,190.549,1.36424e-12,2.65579
5.67383,671.726,43.7152,541.788,-140.584,176.167,1.81899e-12,81.8804
5.68359,446.139,66.0104,527.802,-129.911,155.127,1.36424e-12,144.786
5.69336,222.888,91.7917,511.824,-121.433,130.376,9.09495e-13,169.752
5.70312,18.6086,121.923,514.497,-115.695,105.287,6.82121e-13,145.188
5.71289,-165.977,157.391,539.477,-110.603,82.6529,4.54747e-13,77.5303
5.72266,-331.663,197.172,569.466,-106.653,63.9697,3.41061e-13,-9.27481
5.73242,-468.122,241.513,575.692,-103.46,49.2863,3.41061e-13,-83.8301
5.74219,-552.166,291.293,535.713,-99.6167,37.5814,1.13687e-13,-121.851
5.75195,-557.594,345.008,448.472,-95.9926,27.3858,5.68434e-14,-117.005
5.76172,-469.456,401.775,336.729,-91.6857,17.3039,-1.13687e-13,-81.7405
5.77148,-293.652,461.062,234.585,-86.6867,6.22864,4.26326e-14,-37.8648
5.78125,-57.2111,521.281,167.236,-80.3285,-6.71044,-1.42109e-14,-2.9098
5.79102,198.753,579.141,135.139,-73.433,-22.2445,-1.13687e-13,19.2415
5.80078,427.75,633.54,112.318,-66.0747,-40.8931,-4.54747e-13,38.0179
5.81055,584.302,682.263,60.0404,-58.2918,-62.6792,-5.68434e-13,67.0602
5.82031,628.672,721.855,-51.9583,-51.0411,-86.8032,0,112.853
5.83008,533.549,750.657,-228.576,-43.46,-111.546,0,168.661
5.83984,294.421,767.502,-445.493,-36.55,-134.574,-9.09495e-13,217.434
5.84961,-60.1751,769.801,-659.157,-29.5522,-153.591,0,241.265
5.85937,-466.624,757.432,-823.909,-23.3671,-167.051,-9.09495e-13,230.868
5.86914,-839.014,730.136,-906.961,-17.4781,-174.615,-9.09495e-13,189.068
5.87891,-1095.48,688.398,-895.144,-11.9444,-177.124,-9.09495e-13,126.826
5.88867,-1187.43,632.33,-793.392,-7.27304,-176.152,-4.54747e-13,55.4593
5.89844,-1116.84,565.172,-619.427,-2.95562,-173.388,-9.09495e-13,-18.9861
5.9082,-931.736,488.71,-399.43,0.398451,-170.139,-4.54747e-13,-95.3953
5.91797,-702.008,404.165,-166.155,2.93727,-167.15,-4.54747e-13,-172.165
5.92773,-489.289,315.087,42.7523,5.0252,-164.714,-9.09495e-13,-241.456
5.9375,-327.604,224.431,189.52,5.78147,-162.919,-1.36424e-12,-288.128
5.94727,-224.152,132.725,244.922,5.94924,-161.85,-4.54747e-13,-294.992
5.95703,-175.811,42.8061,197.932,4.9885,-161.652,-4.54747e-13,-251.464
5.9668,-186.552,-42.5068,61.3783,3.56902,-162.476,-9.09495e-13,-160.298
5.97656,-270.92,-124.956,-129.884,0.727435,-164.38,-4.54747e-13,-38.354
5.98633,-439.474,-200.935,-327.807,-1.56235,-167.243,-1.81899e-12,88.7628
5.99609,-676.313,-270.496,-482.887,-4.66083,-170.688,-9.09495e-13,194.746
6.00586,-926.545,-333.289,-554.073,-7.68984,-174.02,-9.09495e-13,259.006
6.01562,-1106.92,-388.891,-514.584,-10.534,-176.183,0,269.332
6.02539,-1138.31,-436.665,-354.781,-13.2393,-175.838,-9.09495e-13,221.898
6.03516,-983.806,-476.137,-84.5532,-16.0206,-171.62,-4.54747e-13,121.256
6.04492,-670.585,-507.936,264.125,-18.3432,-162.57,-1.81899e-12,-18.2868
6.05469,-282.002,-530.82,637.274,-20.2044,-148.59,-1.36424e-12,-171.448
6.06445,76.7973,-545.412,966.055,-22.717,-130.683,-6.82121e-13,-304.338
6.07422,321.565,-552.811,1183.05,-24.5559,-110.807,-1.36424e-12,-382.651
6.08398,417.81,-552.936,1243.97,-26.2244,-91.3184,-9.09495e-13,-383.98
6.09375,383.066,-546.807,1145.63,-27.7474,-74.2435,-6.82121e-13,-308.624
6.10352,265.781,-535.656,930.464,-28.1786,-60.6924,-4.54747e-13,-182.367
6.11328,116.453,-520.627,672.856,-28.1498,-50.6807,0,-48.2764
6.12305,-31.8277,-500.568,452.295,-27.2402,-43.3922,-3.41061e-13,49.4291
6.13281,-165.314,-478.366,325.281,-26.2204,-37.6793,-1.13687e-13,81.596
6.14258,-278.514,-453.061,309.178,-24.316,-32.4961,0,42.4355
6.15234,-362.035,-425.589,384.52,-22.0773,-27.0565,-1.7053e-13,-53.4301
6.16211,-399.432,-395.323,512.157,-18.1164,-20.7421,-5.68434e-14,-181.861
6.17187,-374.487,-365.011,653.967,-13.2275,-12.9772,-5.68434e-14,-320.486
6.18164,-281.996,-333.048,785.444,-6.88639,-3.31044,0,-453.716
6.19141,-133.078,-301.558,895.09,0.218886,8.23515,1.13687e-13,-570.057
6.20117,48.8968,-271.397,974.738,9.21549,20.7339,1.13687e-13,-656.2
6.21094,238.065,-242.685,1010.49,19.7233,32.1922,0,-694.639
6.2207,413.865,-216.57,982.482,32.0779,39.9067,3.41061e-13,-668.726
6.23047,561.829,-193.335,874.573,45.8428,41.3279,0,-573
6.24023,668.992,-172.78,687.186,62.5372,35.0956,1.13687e-13,-421.815
6.25,720.588,-156.282,443.858,81.2709,21.7591,5.68434e-14,-249.179
6.25977,703.685,-141.903,185.731,102.959,3.81107,2.84217e-14,-97.7808
6.26953,616.923,-130.95,-43.7841,128.376,-15.0155,-5.68434e-14,-2.08084
6.2793,478.85,-122.279,-215.564,157.707,-30.8839,-2.27374e-13,25.5338
6.28906,326.197,-115.117,-323.129,190.828,-40.946,-3.41061e-13,-2.02523
6.29883,199.692,-109.663,-378.739,228.537,-43.9843,-1.13687e-13,-55.3304
6.30859,124.526,-105.283,-400.809,270.238,-40.4579,-1.13687e-13,-103.729
6.31836,98.0888,-100.665,-401.107,315.622,-32.0867,-1.13687e-13,-128.406
6.32812,94.2821,-96.1401,-379.443,364.555,-21.2497,-5.68434e-14,-126.738
6.33789,82.8571,-91.5491,-327.999,415.543,-10.4376,-8.52651e-14,-107.343
6.34766,51.1942,-85.8354,-241.285,467.401,-1.85338,0,-80.7657
6.35742,12.8859,-79.9874,-124.87,518.943,2.87186,0,-52.3182
6.36719,-4.43357,-73.7851,2.11256,568.308,2.90892,1.42109e-14,-20.8085
6.37695,14.8965,-67.6184,111.081,613.173,-1.60269,-1.06581e-14,17.8781
6.38672,52.6548,-60.9389,171.497,651.245,-9.53307,-8.52651e-14,66.4989
6.39648,56.3008,-54.8531,157.949,681.367,-18.9693,-1.7053e-13,125.098
6.40625,-35.5222,-50.144,55.3383,701.689,-27.6459,0,192.881
6.41602,-254.408,-45.4769,-136.992,710.683,-33.473,-2.84217e-13,270.468
6.42578,-573.715,-41.6171,-401.281,707.519,-34.9829,-2.27374e-13,359.281
6.43555,-909.28,-39.7195,-698.975,691.231,-31.5587,-5.68434e-14,457.53
6.44531,-1151.85,-37.5873,-973.75,662.311,-23.4334,0,555.822
6.45508,-1214.83,-36.0069,-1163.15,620.913,-11.5443,0,636.763
6.46484,-1071.75,-35.4762,-1217.73,567.799,2.65407,0,680.708
6.47461,-764.17,-34.4927,-1120.76,505.108,17.3868,1.13687e-13,675.327
6.48437,-378.034,-33.239,-898.638,433.945,30.8128,1.13687e-13,623.272
6.49414,-4.55997,-33.0594,-614.946,355.603,41.3873,4.54747e-13,542.645
6.50391,291.937,-32.3039,-348.897,273.576,48.2918,1.13687e-13,459.215
6.51367,484.059,-31.0502,-167.485,189.04,51.7633,2.27374e-13,394.734
6.52344,569.984,-29.8563,-104.369,104.95,53.1117,5.11591e-13,358.276
6.5332,554.811,-28.7434,-154.689,22.0419,54.3174,2.27374e-13,345.491
6.54297,440.82,-26.5093,-285.913,-57.2983,57.3236,-4.54747e-13,345.198
6.55273,233.586,-24.6651,-456.029,-132.827,63.3391,4.54747e-13,347.786
6.5625,-42.5799,-22.6608,-627.569,-203.466,72.5056,2.27374e-13,348.981
6.57227,-334.258,-20.0401,-770.839,-269.025,84.1056,1.13687e-12,346.452
6.58203,-565.08,-16.9681,-858.644,-327.562,97.18,2.27374e-13,332.713
6.5918,-658.644,-14.7615,-861.485,-379.632,111.176,1.13687e-12,291.333
6.60156,-567.022,-11.0117,-751.806,-423.936,126.216,9.09495e-13,201.791
6.61133,-289.903,-7.26511,-518.478,-461.222,142.814,1.81899e-12,52.1648
6.62109,124.776,-3.88249,-183.438,-491.125,161.193,4.54747e-13,-147.632
6.63086,597.103,0.25398,191.992,-513.014,180.633,1.36424e-12,-361.433
6.64062,1038.59,4.34515,519.544,-526.598,199.271,4.54747e-13,-536.35
6.65039,1372.25,8.21146,713.088,-532.939,214.523,2.72848e-12,-623.202
6.66016,1544.7,11.298,721.77,-532.251,223.933,4.54747e-13,-597.805
6.66992,1532.18,14.2115,550.95,-524.672,226.04,1.36424e-12,-471.907
6.67969,1344.38,16.2417,260.351,-511.193,220.84,1.81899e-12,-288.083
6.68945,1026.59,17.7025,-59.4396,-493.547,209.698,1.36424e-12,-101.748
6.69922,655.63,18.6634,-320.235,-471.796,194.832,1.81899e-12,39.8869
6.70898,324.244,19.4998,-463.8,-446.708,178.707,1.36424e-12,111.606
6.71875,114.598,19.0986,-473.181,-419.083,163.602,1.81899e-12,111.845
6.72852,70.1587,19.4917,-367.046,-389.454,151.426,4.54747e-13,54.8876
6.73828,180.2,19.537,-184.484,-358.758,143.653,0,-39.0956
6.74805,387.047,19.867,30.1053,-328.101,141.187,-4.54747e-13,-149.738
6.75781,614.073,20.8603,236.238,-296.906,144.071,4.54747e-13,-256.499
6.76758,799.784,22.9601,400.966,-266.679,151.171,1.36424e-12,-336.746
6.77734,918.891,25.9949,500.742,-236.704,160.064,9.09495e-13,-367.077
6.78711,978.99,31.1602,524.471,-208.938,167.336,1.36424e-12,-329.96
6.79687,997.05,37.8284,476.958,-183.235,169.299,1.36424e-12,-222.717
6.80664,973.282,47.2094,379.146,-159.935,162.922,4.54747e-13,-62.8429
6.81641,881.796,59.5137,262.35,-139.091,146.652,1.36424e-12,115.004
6.82617,686.063,74.4661,157.656,-120.774,120.874,0,270.058
6.83594,369.779,94.2733,85.5472,-105.959,87.8699,0,369.299
6.8457,-37.9481,117.068,51.3664,-92.3659,51.3567,4.54747e-13,397.255
6.85547,-461.889,144.749,48.5865,-81.8712,15.7257,5.68434e-14,357.711
6.86523,-808.076,176.187,66.6564,-72.29,-14.8466,-1.13687e-13,268.358
6.875,-1004.57,212.571,97.3066,-64.5949,-37.2794,-2.27374e-13,153.073
6.88477,-1031.79,252.538,134.959,-57.5932,-50.3071,-1.13687e-13,36.4248
6.89453,-924.655,297.255,172.062,-51.3242,-54.8518,-3.41061e-13,-58.3765
6.9043,-746.565,344.246,194.761,-45.9176,-53.8729,0,-110.482
6.91406,-552.662,393.663,184.578,-40.798,-51.6264,-6.82121e-13,-104.612
6.92383,-365.662,443.506,127.097,-36.0664,-52.4815,0,-37.0327
6.93359,-178.335,492.94,22.3724,-31.7974,-59.6584,-7.95808e-13,79.108
6.94336,21.4823,540.274,-111.174,-28.3071,-74.3438,0,214.25
6.95312,222.284,583.425,-244.343,-24.9976,-95.5105,-6.82121e-13,331.38
6.96289,377.52,620.393,-353.392,-22.8559,-120.464,-4.54747e-13,400.648
6.97266,420.577,650.205,-434.954,-21.3276,-145.821,-1.81899e-12,412.091
6.98242,297.952,669.804,-508.706,-21.0052,-168.457,-2.27374e-12,378.693
6.99219,1.06071,679.423,-603.687,-21.152,-186.063,-1.36424e-12,327.167
7.00195,-421.571,677.014,-734.8,-22.5256,-197.242,-1.81899e-12,281.348
7.01172,-877.788,661.947,-883.761,-23.97,-201.325,-1.36424e-12,248.063
7.02148,-1262.56,635.68,-997.783,-26.0238,-198.246,-9.09495e-13,214.156
7.03125,-1490.04,596.724,-1009.72,-27.577,-188.621,-1.81899e-12,156.548
7.04102,-1513.95,546.946,-870.568,-29.6951,-173.966,0,58.9805
7.05078,-1332.57,487.464,-577.309,-31.2954,-156.752,-4.54747e-13,-75.1046
7.06055,-983.389,420.836,-180.872,-32.5078,-140.039,-4.54747e-13,-221.533
7.07031,-534.076,346.532,230.183,-33.3624,-126.692,-6.82121e-13,-346.567
7.08008,-72.5024,269,561.754,-34.023,-118.47,0,-422.977
7.08984,306.702,188.966,745.972,-34.5997,-115.448,2.27374e-13,-441.098
7.09961,521.717,108.174,758.68,-34.951,-116.109,-9.09495e-13,-408.94
7.10937,526.615,28.7466,618.098,-35.4726,-118.087,-4.54747e-13,-343.022
7.11914,328.734,-48.2448,370.616,-36.2368,-119.205,-6.82121e-13,-257.586
7.12891,-10.2929,-121.425,74.5386,-36.7204,-118.289,-4.54747e-13,-160.136
7.13867,-393.871,-190.653,-210.197,-37.7283,-115.361,-1.36424e-12,-55.8503
7.14844,-722.908,-253.834,-425.758,-38.1399,-111.205,-4.54747e-13,43.6214
7.1582,-925.956,-311.094,-519.077,-38.8752,-106.613,0,115.2
7.16797,-972.762,-362.612,-449.33,-39.3431,-101.764,4.54747e-13,129.082
7.17773,-867.569,-406.489,-200.887,-39.2999,-96.0739,-4.54747e-13,62.2031
7.1875,-631.534,-443.306,204.115,-39.5148,-88.5345,-6.82121e-13,-86.9655
7.19727,-289.801,-473.059,702.226,-38.9958,-78.3082,-4.54747e-13,-291.458
7.20703,126.628,-495.022,1199.49,-38.364,-65.2447,-2.27374e-13,-501.696
7.2168,567.63,-509.127,1594.67,-37.2722,-50.0855,-6.82121e-13,-661.899
7.22656,954.411,-516.772,1806.47,-36.1529,-34.3227,1.13687e-13,-729.071
7.23633,1189.47,-517.355,1794.62,-34.7793,-19.8302,-2.27374e-13,-685.95
7.24609,1189.59,-511.046,1568.32,-32.9482,-8.42782,0,-543.649
7.25586,927.86,-499.516,1181.79,-31.0359,-1.47681,0,-335.498
7.26562,459.976,-483.687,720.771,-28.9506,0.451511,0,-107.123
7.27539,-84.9112,-463.094,284.808,-26.5311,-2.19842,0,92.8769
7.28516,-549.836,-439.566,-32.1029,-24.2557,-7.92606,0,220.514
7.29492,-811.546,-414.619,-161.125,-21.3905,-14.4198,2.84217e-14,243.74
7.30469,-826.783,-387.671,-76.2341,-18.4218,-19.1182,-1.13687e-13,150.541
7.31445,-639.933,-359.632,195.204,-14.9629,-19.9672,-5.68434e-14,-44.1457
7.32422,-350.325,-331.739,575.35,-11.4096,-16.1093,-5.68434e-14,-297.317
7.33398,-59.7687,-303.19,955.602,-6.47745,-8.214,0,-546.524
7.34375,169.822,-275.33,1229.09,-0.757581,1.69906,0,-727.622
7.35352,327.83,-248.738,1324.25,6.41192,10.8605,1.13687e-13,-795.316
7.36328,435.071,-222.473,1225.24,15.3312,16.5016,1.13687e-13,-737.269
7.37305,511.133,-198.617,969.895,25.957,16.458,1.13687e-13,-575.099
7.38281,552.57,-176.263,627.189,39.3995,9.48238,5.68434e-14,-352.401
7.39258,535.223,-156.474,266.53,54.9037,-4.66489,0,-116.871
7.40234,436.034,-138.898,-65.2383,74.2521,-25.1673,-2.84217e-13,93.8853
7.41211,256.765,-124.393,-348.88,95.9939,-50.0388,-5.68434e-13,256.868
7.42188,32.2142,-111.829,-581.278,121.53,-76.0438,-6.82121e-13,359.598
7.43164,-182.582,-101.731,-758.711,150.816,-98.9127,-2.27374e-13,394.176
7.44141,-337.089,-93.4742,-868.205,183.008,-114.083,-4.54747e-13,356.449
7.45117,-405.849,-86.1913,-893.214,218.598,-117.928,-4.54747e-13,251.974
7.46094,-393.317,-80.5439,-828.792,257.042,-109.082,-2.27374e-13,103.663
7.4707,-323.198,-75.3413,-694.002,298.264,-89.2617,0,-47.1522
7.48047,-222.513,-71.2534,-530.728,340.868,-63.0926,-5.68434e-13,-151.197
7.49023,-111.992,-67.7058,-387.346,384.142,-36.8598,-1.13687e-13,-170.449
7.5,-7.13647,-64.3911,-296.572,427.695,-16.6029,-1.13687e-13,-96.1249
7.50977,75.1475,-61.6863,-261.555,470.071,-6.30702,-7.10543e-14,45.5073
7.51953,113.449,-58.789,-259.594,509.666,-6.88216,0,204.33
7.5293,87.3063,-56.5549,-261.577,545.388,-16.244,-2.27374e-13,329.546
7.53906,-12.2222,-54.1737,-254.898,575.346,-30.3022,-2.27374e-13,392.54
7.54883,-175.688,-52.2373,-254.977,598.897,-44.3206,-2.27374e-13,397.191
7.55859,-378.554,-50.9561,-297.517,614.16,-54.0892,1.13687e-13,372.837
7.56836,-592.688,-49.67,-415.562,620.219,-56.6038,-4.54747e-13,355.157
7.57812,-796.537,-49.1636,-614.821,616.522,-50.2816,-2.27374e-13,366.62
7.58789,-974.645,-48.8094,-861.702,602.235,-34.9391,-2.27374e-13,407.177
7.59766,-1105.94,-48.7802,-1090.96,577.227,-11.7314,-5.68434e-14,458.606
7.60742,-1151.31,-48.7689,-1228.88,542.002,16.9295,5.68434e-14,497.533
7.61719,-1055.26,-49.0666,-1220.44,497.564,47.617,1.13687e-13,507.961
7.62695,-769.068,-49.7622,-1048.23,444.894,76.4336,3.41061e-13,486.373
7.63672,-287.029,-49.4629,-737.465,385.794,99.8305,0,438.701
7.64648,325.668,-49.2381,-348.066,321.048,115.474,9.09495e-13,373.986
7.65625,935.374,-48.8579,40.4216,253.438,122.833,4.54747e-13,300.534
7.66602,1379.87,-48.2432,346.054,183.82,123.241,9.09495e-13,226.74
7.67578,1530.65,-46.7436,501.502,113.75,119.443,6.82121e-13,163.861
7.68555,1347.33,-46.0787,470.028,44.5269,114.801,4.54747e-13,125.837
7.69531,895.386,-43.8689,258.185,-21.8807,112.479,4.54747e-13,123.688
7.70508,318.195,-41.9616,-79.6363,-85.2148,114.814,1.13687e-12,157.004
7.71484,-221.367,-39.7146,-450.14,-144.952,122.977,9.09495e-13,208.576
7.72461,-598.435,-36.586,-744.708,-199.928,136.875,9.09495e-13,247.366
7.73438,-755.183,-33.0497,-871.531,-249.917,155.273,4.54747e-13,239.933
7.74414,-693.252,-29.9275,-784.295,-294.462,176.098,9.09495e-13,164.745
7.75391,-444.082,-25.9868,-495.375,-333.707,196.924,9.09495e-13,21.6264
7.76367,-42.6468,-21.5866,-68.381,-367.2,215.554,9.09495e-13,-168.461
7.77344,477.023,-17.2528,405.013,-394.303,230.519,4.54747e-13,-372.037
7.7832,1065.44,-13.0177,831.973,-416.51,241.25,9.09495e-13,-554.08
7.79297,1638.95,-7.91219,1137.57,-432.412,247.819,1.81899e-12,-685.135
7.80273,2054.11,-3.91161,1271.74,-442.756,250.354,2.27374e-12,-742.716
7.8125,2054.11,0.150446,1208.73,-448.041,248.483,-4.54747e-13,-710.478
7.82227,2054.11,4.72693,947.639,-447.932,241.183,9.09495e-13,-580.524
7.83203,1678.55,8.75016,518.661,-443.18,227.26,4.54747e-13,-360.922
7.8418,1007.13,12.2541,-8.99169,-434.732,206.264,2.27374e-12,-84.325
7.85156,284.695,15.9311,-528.215,-422.974,179.361,9.09495e-13,190.57
7.86133,-314.933,19.7764,-913.48,-408.083,149.615,6.82121e-13,391.099
7.87109,-663.434,22.3211,-1057.89,-391.12,121.389,9.09495e-13,455.038
7.88086,-709.457,26.6484,-914.394,-372.042,99.0507,6.82121e-13,357.322
7.89062,-479.759,30.4371,-520.888,-351.609,85.5325,2.27374e-13,125.167
7.90039,-57.8523,34.8648,6.13268,-330.75,81.3964,2.27374e-13,-167.948
7.91016,444.861,39.6499,510.182,-309.049,84.7624,2.27374e-13,-428.312
7.91992,913.935,45.8797,849.784,-287.374,92.0311,4.54747e-13,-576.2
7.92969,1249.9,52.7792,945.503,-265.979,98.9643,0,-572.237
7.93945,1382.53,61.3676,799.11,-244.888,101.625,2.27374e-13,-424.785
7.94922,1283.46,71.9538,479.768,-224.508,96.9138,2.27374e-13,-177.971
7.95898,973.494,84.1384,88.3885,-205.015,82.7688,0,110.062
7.96875,517.776,98.6152,-280.208,-186.85,58.3094,2.84217e-13,386.025
7.97852,5.53182,115.498,-560.902,-170.474,24.1237,0,609.695
7.98828,-479.481,133.894,-722.617,-154.914,-17.3645,0,752.513
7.99805,-883.706,155.586,-759.941,-141.256,-61.7778,-5.68434e-13,794.041
8.00781,-1190.19,179.607,-683.251,-128.776,-103.276,-4.54747e-13,723.48
8.01758,-1403.77,206.398,-514.676,-117.778,-135.772,-4.54747e-13,547.359
8.02734,-1526.22,235.486,-289.185,-107.557,-154.576,-1.36424e-12,297.411
8.03711,-1540.37,267.309,-54.2959,-98.1736,-157.893,-4.54747e-13,30.1308
8.04688,-1416.58,300.898,137.314,-89.6371,-147.546,-9.09495e-13,-186.312
8.05664,-1139.28,336.4,241.935,-81.9787,-128.605,-9.09495e-13,-294.081
8.06641,-735.762,372.319,238.995,-74.4016,-108.046,-2.27374e-13,-266.444
8.07617,-284.799,408.572,137.022,-67.7472,-92.8987,-6.82121e-13,-116.897
8.08594,105.434,443.692,-32.3531,-61.5725,-88.4808,-2.27374e-13,107.649


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_4.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,44.8902,-22.7724,-0.0369052,-0.148108,-0.0927436,0,2.38783
0.0195312,152.35,213.196,-0.0306769,-0.0668454,-0.324883,-1.77636e-15,6.93976
0.0292969,278.616,485.754,0.0922134,-0.218886,-0.577259,-1.77636e-15,9.17063
0.0390625,385.306,549.772,0.213907,0.077331,-0.69496,0,6.11867
0.0488281,479.408,593.746,0.155448,-0.176944,-0.639344,0,-0.262255
0.0585937,572.775,602.349,-0.0854575,0.0235925,-0.455177,-8.88178e-16,-6.38042
0.0683594,640.463,684.235,-0.333408,0.0275246,-0.166721,0,-10.8184
0.078125,678.864,835.966,-0.457012,-0.179565,0.138555,0,-11.5974
0.0878906,706.71,909.928,-0.364015,0.0812631,0.308669,3.55271e-15,-6.96289
0.0976562,729.699,796.692,-0.0110038,-0.0235925,0.24399,4.44089e-16,1.73865
0.107422,728.602,698.063,0.501275,-0.162526,-0.0146839,0,9.8335
0.117187,709.536,724.663,0.875809,-0.0983021,-0.370091,0,13.9054
0.126953,687.719,738.28,0.851561,0.0812631,-0.686726,-7.10543e-15,12.2219
0.136719,653.221,648.528,0.368396,-0.0550492,-0.772866,3.55271e-15,3.76057
0.146484,587.893,507.008,-0.446288,0.0747096,-0.484616,-1.77636e-15,-9.69623
0.15625,505.508,435.279,-1.31125,0.0865058,0.0866606,0,-20.9794
0.166016,419.932,378.18,-1.7804,0.0380101,0.594293,3.55271e-15,-20.9237
0.175781,326.437,310.895,-1.45999,-0.0209711,0.487218,2.66454e-15,-1.70167
0.185547,223.325,176.917,-0.281442,-0.0838844,-0.961924,7.10543e-15,42.519
0.195312,127.586,30.0666,1.42388,-0.145487,-4.58387,-4.26326e-14,114.808
0.205078,46.847,-28.5719,3.0682,0.123205,-11.1117,-5.68434e-14,212.591
0.214844,-28.2688,-52.2405,3.98565,-0.047185,-21.0008,-5.68434e-14,327.374
0.224609,-106.518,-176.632,3.67612,0.111409,-34.3562,-1.13687e-13,447.496
0.234375,-175.664,-327.692,2.07234,-0.00655347,-50.953,3.41061e-13,561.581
0.244141,-236.669,-373.971,-0.286028,-0.0983021,-70.2151,-6.82121e-13,658.505
0.253906,-305.165,-400.806,-2.46386,-0.0498064,-91.2936,2.27374e-13,729.209
0.263672,-377.799,-461.33,-3.53978,-0.0720882,-113.271,-6.82121e-13,770.056
0.273437,-435.509,-524.736,-2.95288,0.191361,-135.305,-1.36424e-12,782.511
0.283203,-480.647,-574.817,-0.767009,-0.140244,-156.649,-1.36424e-12,769.687
0.292969,-521.783,-598.745,2.18008,0.262139,-176.708,0,736.013
0.302734,-545.783,-569.204,4.53469,0.00131069,-195.108,-4.54747e-13,687.679
0.3125,-543.782,-572.58,5.05121,0.281799,-211.618,-4.54747e-13,629.728
0.322266,-534.038,-615.863,3.15697,0.123205,-226.034,9.09495e-13,564.008
0.332031,-527.834,-609.193,-0.765409,-0.0157283,-238.192,-1.36424e-12,491.647
0.341797,-514.274,-565.766,-5.34683,-0.00655347,-247.987,-4.54747e-13,414.492
0.351562,-498.173,-548.491,-8.60669,0.09437,-255.308,4.54747e-13,333.027
0.361328,-497.009,-566.208,-8.81409,-0.0917486,-260.038,-2.27374e-12,247.034
0.371094,-513.077,-536.042,-5.34146,0.148108,-262.134,-9.09495e-13,157.855
0.380859,-530.054,-471.705,0.91932,0.0720882,-261.672,-1.81899e-12,68.4882
0.390625,-546.548,-406.825,7.72813,0.0131069,-258.789,-9.09495e-13,-19.0335
0.400391,-561.528,-378.462,12.1497,0.0891272,-253.678,-1.81899e-12,-103.06
0.410156,-558.28,-348.175,11.6937,0.0157283,-246.603,4.54747e-13,-181.478
0.419922,-527.651,-269.6,5.51137,-0.145487,-237.824,-4.54747e-13,-253.306
0.429687,-472.481,-201.498,-4.99822,0.0747096,-227.555,-9.09495e-13,-318.821
0.439453,-400.645,-151.352,-16.4169,-0.235925,-215.961,-9.09495e-13,-378.57
0.449219,-302.184,-136.557,-24.3934,-0.159905,-203.215,-4.54747e-13,-431.561
0.458984,-181.102,-67.0619,-25.2088,0.100923,-189.47,-9.09495e-13,-477.213
0.46875,-60.8446,39.1242,-17.463,-0.154662,-174.854,0,-515.673
0.478516,38.0537,73.0248,-3.06968,-0.111409,-159.533,-4.54747e-13,-546.273
0.488281,121.87,16.7157,13.0359,0.483646,-143.794,-9.09495e-13,-566.444
0.498047,191.921,-32.8394,24.5832,0.0524278,-127.974,-4.54747e-13,-574.623
0.507812,241.086,-19.3396,26.4392,1.54531,-112.398,2.27374e-13,-571.265
0.517578,271.754,28.8598,17.2348,3.30164,-97.3625,-2.27374e-13,-557.935
0.527344,290.673,39.9055,1.2832,7.99655,-83.0824,-5.68434e-13,-537.454
0.537109,300.782,-13.6696,-11.1179,18.0928,-69.6409,1.13687e-13,-513.851
0.546875,293.908,-30.0618,-5.34628,37.6903,-56.9621,-7.38964e-13,-491.749
0.556641,269.587,3.28394,34.1771,73.4998,-44.8796,3.41061e-13,-473.984
0.566406,228.516,21.8002,119.85,133.484,-33.198,0,-461.205
0.576172,174.28,5.34489,257.019,225.875,-21.7714,5.68434e-14,-451.653
0.585937,113.387,-18.0875,441.579,356.987,-10.5696,5.68434e-14,-441.657
0.595703,53.748,-14.6354,659.807,527.523,0.287088,0,-426.701
0.605469,2.92088,14.1662,890.568,729.367,10.5359,0,-402.72
0.615234,-33.0502,24.5713,1109.36,943.912,19.82,5.68434e-14,-367.176
0.625,-50.7157,-4.05558,1293.13,1145.72,27.7662,5.68434e-14,-319.677
0.634766,-50.1482,-16.8096,1424.57,1306.58,34.0669,0,-262.042
0.644531,-34.6884,9.57034,1494.81,1408.11,38.5418,1.13687e-13,-197.822
0.654297,-9.74098,29.1494,1504,1444.08,41.1662,1.13687e-13,-131.423
0.664062,18.4515,6.91083,1459.67,1426.46,42.0596,3.41061e-13,-67.1692
0.673828,43.8476,-13.6275,1373.7,1374.94,41.4419,0,-8.56784
0.683594,61.9322,-3.81616,1258.85,1308.81,39.5736,0,42.1204
0.693359,70.6897,15.1417,1125.83,1234.44,36.7023,0,83.9774
0.703125,70.6275,15.9457,981.696,1144.92,33.0322,0,117.194
0.712891,64.0376,0.194124,829.832,1026.1,28.7187,5.68434e-14,142.632
0.722656,54.3041,-7.3379,671.145,870.288,23.8895,0,161.394
0.732422,45.1669,6.14889,505.881,687.162,18.6761,-5.68434e-14,174.5
0.742187,39.431,15.9295,335.267,494.762,13.2401,-5.68434e-14,182.637
0.751953,38.149,2.9426,162.379,311.203,7.7824,0,186.085
0.761719,40.9051,-7.90734,-8.02705,143.703,2.52807,2.84217e-14,184.808
0.771484,46.2409,2.94584,-170.536,-14.9052,-2.3057,0,178.637
0.78125,51.8569,11.2657,-320.481,-178.772,-6.54862,0,167.458
0.791016,55.4308,0.638993,-455.12,-350.706,-10.1081,-5.68434e-14,151.448
0.800781,55.5377,-7.51747,-574.104,-516.84,-12.979,-1.13687e-13,131.28
0.810547,51.7444,-4.97606,-679.037,-656.148,-15.2283,0,108.212
0.820312,44.0858,2.11757,-772.29,-762.656,-16.96,5.68434e-14,84.0041
0.830078,33.0339,5.43548,-855.543,-839.594,-18.2753,-1.13687e-13,60.7033
0.839844,19.291,-0.360748,-928.625,-907.458,-19.2412,-5.68434e-14,40.2981
0.849609,3.25228,-8.30529,-989.143,-972.995,-19.8805,0,24.3013
0.859375,-15.0539,-1.94933,-1033.09,-1024.63,-20.1871,-5.68434e-14,13.4189
0.869141,-35.4816,5.5099,-1056.3,-1052.05,-20.1603,-1.7053e-13,7.4501
0.878906,-57.1912,1.76006,-1056.26,-1046.98,-19.8406,-1.13687e-13,5.48977
0.888672,-78.6896,-4.77546,-1033.6,-1019.28,-19.33,-5.68434e-14,6.37812
0.898437,-97.6052,-4.20603,-992.799,-991.349,-18.7806,-1.7053e-13,9.34971
0.908203,-110.822,-0.101915,-941.623,-965.675,-18.3478,5.68434e-14,14.6575
0.917969,-115.164,0.414132,-889.484,-933.268,-18.1159,-5.68434e-14,23.9203
0.927734,-108.602,-2.577,-845.093,-881.299,-18.0181,-5.68434e-14,40.0086
0.9375,-91.0156,-5.25592,-814.121,-809.967,-17.7766,-5.68434e-14,66.4605
0.947266,-64.4122,-1.83933,-797.565,-732.316,-16.8893,0,106.522
0.957031,-32.9309,3.2807,-791.353,-664.586,-14.6758,-2.84217e-14,162.01
0.966797,-2.30324,-0.423838,-787.343,-603.075,-10.3803,5.68434e-14,232.354
0.976562,21.46,-4.88708,-775.437,-536.41,-3.31175,-5.68434e-14,314.125
0.986328,33.8257,-1.82153,-746.223,-460.472,7.01138,0,401.266
0.996094,32.7682,1.82639,-693.371,-375.974,20.748,2.27374e-13,485.941
1.00586,19.4188,1.68888,-615.139,-295.056,37.6812,1.13687e-13,559.876
1.01562,-2.1729,0.803999,-514.591,-220.721,57.2393,6.82121e-13,615.828
1.02539,-26.2618,-0.177947,-398.569,-159.745,78.586,-2.27374e-13,648.828
1.03516,-47.3364,0.800763,-275.807,-102.659,100.755,6.82121e-13,656.874
1.04492,-62.0538,5.50343,-154.815,-52.0149,122.797,2.27374e-13,640.93
1.05469,-70.3885,3.96823,-42.1876,-14.9367,143.899,0,604.319
1.06445,-75.6835,1.49961,58.2395,-5.6137,163.458,-2.27374e-13,551.706
1.07422,-83.2397,6.62935,145.235,-10.3584,181.094,9.09495e-13,487.994
1.08398,-97.8419,13.3202,219.263,-17.2881,196.606,9.09495e-13,417.436
1.09375,-120.968,17.5019,281.261,-24.2203,209.904,9.09495e-13,343.153
1.10352,-148.601,30.1216,331.624,-30.8996,220.932,1.36424e-12,267.114
1.11328,-170.525,54.4843,369.776,-37.208,229.62,1.81899e-12,190.474
1.12305,-171.615,85.2303,394.435,-38.174,235.868,-4.54747e-13,114.054
1.13281,-134.983,133.998,404.391,-31.188,239.565,1.81899e-12,38.7647
1.14258,-46.2801,208.3,399.43,-16.136,240.639,9.09495e-13,-34.1953
1.15234,101.976,299.841,380.956,-4.93083,239.099,-1.36424e-12,-103.395
1.16211,307.271,414.781,352.036,-4.0448,235.069,-9.09495e-13,-167.412
1.17187,556.136,560.46,316.797,-12.2484,228.785,-4.54747e-13,-225.118
1.18164,825.755,722.167,279.4,-13.6312,220.556,1.81899e-12,-275.866
1.19141,1087.84,887.862,242.995,2.89401,210.714,-9.09495e-13,-319.49
1.20117,1313.83,1051.83,209.054,24.4274,199.553,1.81899e-12,-356.155
1.21094,1480.11,1194.75,177.364,33.9483,187.291,4.54747e-13,-386.139
1.2207,1572.03,1297.46,146.693,35.3901,174.068,9.09495e-13,-409.687
1.23047,1585.69,1358.3,115.862,38.056,159.978,1.36424e-12,-427.027
1.24023,1527.36,1369.41,84.7887,40.6276,145.131,0,-438.545
1.25,1410.78,1327.63,55.0648,40.5057,129.712,4.54747e-13,-445.019
1.25977,1253.34,1253.29,29.7649,41.4179,114.024,2.27374e-13,-447.73
1.26953,1072.19,1159.37,12.5042,46.8993,98.4743,4.54747e-13,-448.304
1.2793,881.338,1044.52,6.02891,55.9614,83.5238,-2.27374e-13,-448.215
1.28906,690.291,917.131,10.8448,60.2605,69.5756,4.54747e-13,-448.023
1.29883,504.325,790.294,24.4089,57.0532,56.8557,2.27374e-13,-446.606
1.30859,325.882,651.635,41.2522,46.8141,45.3072,0,-440.674
1.31836,156.36,491.834,54.0978,39.3313,34.5385,-1.7053e-13,-424.868
1.32812,-2.49831,323.339,55.7008,35.3311,23.8476,0,-392.58
1.33789,-148.12,148.39,40.88,24.3357,12.3289,0,-337.414
1.34766,-277.643,-30.0569,8.11666,-0.886029,-0.957569,0,-254.965
1.35742,-389.116,-193.532,-39.788,-27.113,-16.7894,0,-144.457
1.36719,-482.744,-334.384,-96.2271,-44.5387,-35.6059,-1.13687e-13,-9.72754
1.37695,-561.502,-466.864,-152.35,-57.6103,-57.3936,-6.82121e-13,140.784
1.38672,-630.701,-585.96,-199.227,-75.0608,-81.6639,-4.54747e-13,295.157
1.39648,-696.496,-687.349,-229.999,-98.4685,-107.525,-1.13687e-12,440.006
1.40625,-763.741,-782.216,-241.402,-116.998,-133.829,4.54747e-13,562.913
1.41602,-833.956,-869.098,-234.264,-128.66,-159.366,0,654.667
1.42578,-904.197,-927.036,-212.876,-133.152,-183.04,-9.09495e-13,710.743
1.43555,-967.366,-959.976,-183.489,-132.686,-204.006,9.09495e-13,731.645
1.44531,-1014.05,-978.174,-152.422,-126.883,-221.743,-1.81899e-12,722.081
1.45508,-1035.44,-977.91,-124.356,-115.932,-236.031,0,689.229
1.46484,-1026.46,-965.808,-101.31,-102.652,-246.896,1.36424e-12,640.644
1.47461,-988.09,-954.146,-82.5464,-92.9741,-254.497,0,582.391
1.48437,-928.036,-930.359,-65.3703,-83.3379,-259.044,-3.18323e-12,517.922
1.49414,-859.376,-887.191,-46.4852,-62.8242,-260.721,-9.09495e-13,447.962
1.50391,-797.469,-840.109,-23.4427,-39.6013,-259.67,-9.09495e-13,371.329
1.51367,-755.906,-787.315,4.30884,-24.2125,-256.008,-4.54747e-13,286.336
1.52344,-742.675,-718.081,35.1134,-13.8658,-249.864,4.54747e-13,192.281
1.5332,-757.648,-651.414,65.6152,2.97003,-241.427,0,90.4773
1.54297,-792.163,-592.186,91.8959,22.8153,-230.972,0,-15.4787
1.55273,-830.839,-520.896,110.836,37.7047,-218.851,2.72848e-12,-120.283
1.5625,-855.165,-439.543,121.219,44.5924,-205.467,-4.54747e-13,-218.1
1.57227,-847.858,-366.112,124.169,48.6137,-191.22,4.54747e-13,-303.916
1.58203,-796.836,-293.728,122.738,56.4529,-176.46,-4.54747e-13,-374.589
1.5918,-697.8,-224.888,120.741,67.3474,-161.454,0,-429.252
1.60156,-554.827,-175.613,121.206,73.1512,-146.378,-1.36424e-12,-468.969
1.61133,-379.022,-132.982,124.974,71.1707,-131.341,-2.27374e-13,-495.823
1.62109,-185.747,-86.6102,129.988,70.9059,-116.424,-1.36424e-12,-511.821
1.63086,8.69101,-53.0882,131.612,79.1214,-101.714,-6.82121e-13,-518.085
1.64062,189.972,-34.6237,124.052,89.1692,-87.3322,0,-514.642
1.65039,347.644,-18.4774,102.545,90.5428,-73.4307,-6.82121e-13,-500.944
1.66016,475.683,-18.7799,65.7366,88.7393,-60.1672,-1.13687e-13,-476.895
1.66992,571.9,-36.2495,17.5037,98.7647,-47.6605,-1.7053e-13,-443.979
1.67969,636.691,-44.4238,-32.4392,122.475,-35.9476,-1.7053e-13,-405.983
1.68945,671.734,-42.688,-69.5208,151.649,-24.9583,0,-368.928
1.69922,679.115,-44.5904,-76.843,184.243,-14.5201,5.68434e-14,-340.054
1.70898,661.107,-39.4218,-38.7773,230.767,-4.39747,0,-326.091
1.71875,620.496,-25.6519,55.1986,298.741,5.64211,0,-331.258
1.72852,561.102,-22.4715,207.377,387.255,15.753,5.68434e-14,-355.652
1.73828,488.094,-19.2442,410.246,490.523,25.9472,-2.27374e-13,-394.552
1.74805,407.776,-5.99845,646.95,607.447,36.0614,2.27374e-13,-438.97
1.75781,326.791,-1.53197,893.765,737.825,45.7645,2.27374e-13,-477.387
1.76758,250.963,-7.97528,1124.09,873.764,54.6067,0,-498.265
1.77734,184.171,-5.99359,1313.01,1002.67,62.0982,4.54747e-13,-492.674
1.78711,127.721,-2.19846,1441.52,1112.89,67.7979,4.54747e-13,-456.34
1.79687,80.4924,-4.93723,1499.27,1198.59,71.391,-2.27374e-13,-390.563
1.80664,39.8911,2.43303,1485.52,1251.96,72.7383,4.54747e-13,-301.783
1.81641,3.30943,14.671,1408.05,1265.93,71.8869,2.27374e-13,-199.941
1.82617,-30.411,13.6453,1280.52,1237.57,69.0456,4.54747e-13,-96.1204
1.83594,-60.0651,10.7173,1119.08,1173.64,64.5344,4.54747e-13,-0.115818
1.8457,-82.1097,14.2956,938.966,1082.31,58.7239,1.13687e-13,81.4442
1.85547,-91.7066,9.77578,752.086,970.141,51.9807,-1.13687e-13,145.972
1.86523,-84.4989,4.19632,565.902,844.366,44.6302,0,194.67
1.875,-58.5571,7.72454,383.707,711.143,36.9416,2.27374e-13,231.344
1.88477,-15.8269,4.99547,205.962,575.176,29.1318,5.68434e-14,260.713
1.89453,37.4649,-5.70402,32.1071,435.907,21.3803,0,286.732
1.9043,91.6762,-6.19095,-137.795,290.044,13.8471,0,311.408
1.91406,135.721,-3.84528,-302.084,137.089,6.68563,5.68434e-14,334.374
1.92383,159.621,-10.6623,-457.409,-18.9893,0.047054,0,353.244
1.93359,156.906,-10.4504,-599.408,-170.643,-5.92091,0,364.558
1.94336,126.189,-2.69024,-723.816,-314.073,-11.0788,-1.13687e-13,364.961
1.95312,71.4515,-3.48777,-827.535,-445.91,-15.2991,-1.13687e-13,352.256
1.96289,0.991935,-3.66248,-909.259,-562.289,-18.4677,-1.13687e-13,326.043
1.97266,-74.6307,4.05235,-969.462,-658.477,-20.4859,5.68434e-14,287.824
1.98242,-145.04,2.24699,-1009.8,-736.757,-21.2765,-1.13687e-13,240.622
1.99219,-202.17,-4.57972,-1032.21,-801.366,-20.7986,0,188.307
2.00195,-241.522,0.237802,-1038.14,-856.573,-19.0726,0,134.868
2.01172,-262.289,3.70454,-1028.2,-898.49,-16.2097,-1.42109e-13,83.8493
2.02148,-266.464,-2.80186,-1002.5,-923.215,-12.4356,-8.52651e-14,38.0767
2.03125,-257.365,-4.41471,-961.461,-931.212,-8.0951,0,-0.317627
2.04102,-238.135,-6.46434,-906.953,-924.836,-3.62584,1.42109e-14,-29.6696
2.05078,-210.765,-17.9339,-843.114,-906.014,0.505318,7.10543e-15,-48.5098
2.06055,-175.908,-20.3912,-776.546,-876.131,3.89632,1.42109e-14,-55.3926
2.07031,-133.486,-11.057,-715.582,-838.483,6.31766,0,-48.9221
2.08008,-83.7379,-11.4161,-668.71,-796.301,7.80738,1.42109e-14,-27.9878
2.08984,-28.2393,-14.6289,-642.475,-750.945,8.72467,0,7.85921
2.09961,29.6132,-10.3193,-639.475,-699.476,9.73966,0,58.0107
2.10937,84.9179,-11.8254,-657.034,-639.198,11.7506,1.42109e-14,120.519
2.11914,132.362,-16.7206,-687.039,-572.299,15.7377,-5.68434e-14,192.028
2.12891,167.745,-9.77578,-717.123,-503.815,22.5813,1.13687e-13,267.961
2.13867,189.374,-5.57461,-732.967,-436.014,32.8826,3.41061e-13,342.937
2.14844,198.78,-12.3948,-721.222,-371.177,46.8286,-1.13687e-13,411.337
2.1582,200.371,-10.8742,-672.332,-310.043,64.1339,1.13687e-13,467.921
2.16797,200.023,-4.66546,-582.565,-253.723,84.0739,2.27374e-13,508.363
2.17773,202.961,-6.20713,-454.78,-202.665,105.601,6.82121e-13,529.662
2.1875,211.62,-4.45516,-297.778,-157.313,127.519,4.54747e-13,530.346
2.19727,224.243,6.34625,-124.459,-118.993,148.669,1.13687e-12,510.498
2.20703,234.818,8.85046,50.7045,-90.0696,168.091,0,471.618
2.2168,234.591,12.4013,214.252,-71.7566,185.12,4.54747e-13,416.368
2.22656,214.886,26.8959,355.788,-61.6734,199.41,4.54747e-13,348.239
2.23633,170.503,39.7648,469.113,-56.2327,210.887,2.27374e-12,271.195
2.24609,102.705,51.1987,552.344,-53.4737,219.646,-4.54747e-13,189.309
2.25586,20.7943,78.9844,607.163,-52.9888,225.844,1.36424e-12,106.444
2.26562,-58.3934,116.887,637.537,-54.9312,229.611,9.09495e-13,25.9778
2.27539,-113.212,157.378,648.319,-56.1882,230.999,0,-49.37
2.28516,-121.66,218.034,644.047,-56.0007,229.987,1.81899e-12,-117.606
2.29492,-66.5651,297.077,628.149,-51.7711,226.524,9.09495e-13,-177.414
2.30469,59.8067,382.77,602.615,-45.2176,220.586,0,-228.008
2.31445,252.904,485.119,568.051,-35.993,212.232,9.09495e-13,-268.935
2.32422,495.637,606.37,524.031,-26.5193,201.628,1.36424e-12,-299.901
2.33398,760.894,726.038,469.606,-20.5386,189.034,0,-320.689
2.34375,1016.29,844.896,403.908,-19.3052,174.766,4.54747e-13,-331.211
2.35352,1230.11,965.975,326.789,-21.2123,159.138,9.09495e-13,-331.724
2.36328,1376.96,1069.14,239.446,-22.5177,142.433,4.54747e-13,-323.128
2.37305,1442.05,1142.16,144.908,-21.5059,124.879,0,-307.254
2.38281,1422.95,1191.02,48.2722,-17.9002,106.685,-4.54747e-13,-287.01
2.39258,1328.75,1202.9,-43.4977,-13.4884,88.0823,-6.82121e-13,-266.248
2.40234,1176.98,1170.5,-122.309,-9.15651,69.384,4.54747e-13,-249.29
2.41211,989.177,1109.21,-180.218,-7.14591,51.0116,2.27374e-13,-240.152
2.42187,786.268,1022.35,-211.057,-5.59535,33.4797,-1.13687e-13,-241.576
2.43164,584.962,903.987,-212.089,-5.12219,17.3221,-5.68434e-14,-254.108
2.44141,395.761,770.375,-185.218,-4.4734,2.97276,0,-275.471
2.45117,222.856,635.308,-137.343,-4.3751,-9.37051,0,-300.46
2.46094,65.5704,490.218,-79.5896,-3.03688,-19.8601,-1.13687e-13,-321.489
2.4707,-79.367,341.69,-25.4211,-2.5978,-29.0489,5.68434e-14,-329.769
2.48047,-215.525,200.933,12.0337,-2.06041,-37.8498,-1.13687e-13,-316.936
2.49023,-345.152,60.287,22.8452,-2.0709,-47.3992,0,-276.798
2.5,-468.57,-82.6178,2.62175,-1.45094,-58.8458,2.27374e-13,-206.828
2.50977,-584.537,-214.265,-46.3228,-2.17837,-73.1083,-4.54747e-13,-109.023
2.51953,-691.177,-338.388,-115.346,-4.3633,-90.6583,0,10.1082
2.5293,-786.939,-459.908,-191.378,-7.01221,-111.383,2.27374e-13,140.478
2.53906,-871.1,-564.063,-259.904,-9.52219,-134.564,0,270.115
2.54883,-943.59,-644.875,-308.294,-8.80524,-158.975,-4.54747e-13,387.262
2.55859,-1004.24,-714.2,-328.601,-7.38576,-183.092,0,482.414
2.56836,-1051.83,-766.57,-319.118,-5.47084,-205.353,0,549.828
2.57812,-1083.5,-796.596,-284.319,-4.99768,-224.414,-1.81899e-12,588.165
2.58789,-1094.93,-817.824,-233.228,-5.7107,-239.348,1.36424e-12,600.139
2.59766,-1081.44,-831.509,-176.748,-6.94013,-249.741,-9.09495e-13,591.277
2.60742,-1039.9,-826.915,-124.719,-8.11058,-255.674,0,568.153
2.61719,-970.777,-812.59,-83.5347,-7.25994,-257.608,0,536.556
2.62695,-879.686,-794.474,-54.9576,-6.20614,-256.207,-9.09495e-13,500.077
2.63672,-777.713,-760.937,-36.3695,-4.86661,-252.15,-9.09495e-13,459.476
2.64648,-680.119,-715.915,-22.265,-4.6451,-245.986,-4.54747e-13,412.953
2.65625,-603.506,-672.344,-6.42408,-5.55472,-238.053,9.09495e-13,357.201
2.66602,-562.02,-621.392,15.9759,-6.07376,-228.477,-1.81899e-12,288.888
2.67578,-563.504,-563.615,46.9782,-5.72511,-217.244,9.09495e-13,206.131
2.68555,-606.686,-512.291,85.5801,-4.66738,-204.307,9.09495e-13,109.499
2.69531,-680.259,-461.382,128.567,-3.52839,-189.688,-4.54747e-13,2.2932
2.70508,-764.297,-401.611,172.042,-3.49431,-173.561,-4.54747e-13,-109.968
2.71484,-833.834,-344.804,213.022,-3.628,-156.275,0,-220.648
2.72461,-863.855,-292.356,250.452,-4.48126,-138.326,4.54747e-13,-323.32
2.73437,-834.564,-236.007,285.216,-4.72767,-120.292,-4.54747e-13,-412.911
2.74414,-735.665,-184.975,319.135,-4.73816,-102.741,-6.82121e-13,-486.328
2.75391,-568.664,-147.122,353.298,-3.57426,-86.1604,-2.27374e-13,-542.438
2.76367,-346.655,-112.67,386.434,-0.882097,-70.8967,-6.82121e-13,-581.499
2.77344,-91.7029,-82.951,414.032,3.30426,-57.1395,-2.27374e-13,-604.329
2.7832,169.5,-66.9519,428.761,9.29282,-44.9327,-3.41061e-13,-611.595
2.79297,410.646,-55.8965,422.3,18.0076,-34.206,-1.13687e-13,-603.538
2.80273,610.334,-44.1115,388.206,30.5916,-24.813,-1.13687e-13,-580.28
2.8125,755.184,-43.5518,325.004,48.3201,-16.5608,0,-542.612
2.82227,840.994,-50.3187,238.498,72.6937,-9.22838,-1.13687e-13,-492.95
2.83203,871.965,-53.9423,142.394,103.553,-2.5739,0,-436.021
2.8418,858.418,-61.9047,56.7473,141.7,3.66086,0,-378.875
2.85156,813.734,-72.7239,4.33159,188.217,9.73967,0,-330.013
2.86133,751.311,-75.2265,5.65356,244.399,15.9078,0,-297.706
2.87109,682.148,-75.0226,73.81,312.282,22.3541,5.68434e-14,-287.883
2.88086,613.462,-78.0202,210.519,391.928,29.1663,-1.7053e-13,-302.165
2.89062,548.352,-75.1925,404.447,482.221,36.2909,1.13687e-13,-336.677
2.90039,486.367,-68.4289,632.42,578.728,43.5123,1.13687e-13,-382.116
2.91016,424.626,-68.0908,863.367,677.928,50.4611,0,-425.218
2.91992,359.185,-66.4116,1064.16,776.661,56.6568,0,-451.396
2.92969,286.374,-61.4776,1205.96,870.034,61.5772,1.13687e-13,-447.953
2.93945,203.928,-61.8836,1269.72,951.953,64.7445,2.27374e-13,-407.067
2.94922,111.826,-65.5494,1249.3,1015.4,65.8075,-2.27374e-13,-327.768
2.95898,12.7696,-63.3363,1151.9,1055.03,64.6033,2.27374e-13,-216.356
2.96875,-87.7719,-63.3153,995.454,1067.71,61.1846,3.41061e-13,-85.1082
2.97852,-182.022,-65.1433,804.061,1052.41,55.8077,0,50.4113
2.98828,-260.898,-61.5019,602.415,1010.5,48.8846,2.27374e-13,174.776
2.99805,-315.505,-55.9321,410.772,943.484,40.912,2.27374e-13,275.974
3.00781,-338.934,-54.9696,241.532,854.541,32.3921,2.27374e-13,347.721
3.01758,-328.023,-52.556,98.126,748.055,23.7634,0,390.263
3.02734,-284.662,-48.5635,-23.787,629.63,15.3528,5.68434e-14,409.518
3.03711,-216.208,-49.6829,-133.359,504.57,7.35869,-5.68434e-14,414.876
3.04687,-134.753,-49.924,-240.802,377.982,-0.137086,0,416.301
3.05664,-55.232,-44.8104,-353.911,251.18,-7.13146,-5.68434e-14,421.532
3.06641,7.32787,-41.0072,-475.74,125.912,-13.648,0,434.11
3.07617,40.8415,-39.5917,-603.91,2.28847,-19.681,-5.68434e-14,452.711
3.08594,38.7593,-34.7386,-731.513,-117.917,-25.1477,0,471.848
3.0957,1.55708,-31.5889,-849.18,-234.165,-29.8588,-1.13687e-13,483.68
3.10547,-63.303,-31.9707,-947.568,-343.834,-33.5152,-2.27374e-13,480.351
3.11523,-142.985,-28.8,-1019.55,-444.501,-35.734,-1.7053e-13,456.212
3.125,-222.088,-23.1138,-1061.52,-533.859,-36.1038,-1.13687e-13,409.347
3.13477,-285.968,-20.1323,-1073.63,-609.625,-34.2636,0,342.073
3.14453,-323.727,-14.6548,-1059.07,-670.584,-29.9922,0,260.381
3.1543,-330.156,-6.18125,-1022.77,-716.496,-23.2908,-5.68434e-14,172.566
3.16406,-306.197,-0.587227,-970.119,-748.766,-14.441,8.52651e-14,87.4831
3.17383,-257.928,3.5816,-906.015,-768.564,-4.01507,-1.42109e-14,12.9061
3.18359,-194.469,10.8596,-834.646,-777.318,7.17035,1.42109e-14,-45.6269
3.19336,-125.486,15.6885,-759.787,-776.644,18.1624,-1.13687e-13,-85.2794
3.20312,-59.0132,17.9047,-685.429,-765.991,28.0284,1.13687e-13,-105.717
3.21289,-0.139118,21.3132,-616.278,-747.486,36.0345,0,-108.435
3.22266,49.2156,25.11,-557.776,-720.75,41.8108,-1.13687e-13,-95.9116
3.23242,89.5976,25.419,-515.426,-686.183,45.463,0,-70.8626
3.24219,122.832,28.0623,-493.514,-645.083,47.5982,0,-35.796
3.25195,150.896,32.5919,-493.545,-598.905,49.2485,2.27374e-13,7.07905
3.26172,175.292,33.4768,-512.898,-550.843,51.6978,1.13687e-13,55.6658
3.27148,197.089,33.1209,-544.218,-501.295,56.2411,3.41061e-13,107.675
3.28125,217.475,36.078,-575.884,-451.064,63.9247,2.27374e-13,160.381
3.29102,238.391,36.9306,-593.642,-401.415,75.3216,2.27374e-13,210.571
3.30078,262.769,35.9745,-583.157,-351.448,90.3945,2.27374e-13,254.737
3.31055,294.007,39.0902,-532.943,-302.734,108.478,4.54747e-13,289.464
3.32031,334.65,41.7254,-436.988,-255.474,128.388,4.54747e-13,311.897
3.33008,384.63,41.2029,-296.443,-210.609,148.631,1.36424e-12,320.163
3.33984,439.722,44.3558,-119.899,-170.51,167.67,0,313.622
3.34961,490.958,49.7314,77.8654,-135.452,184.186,0,292.893
3.35937,525.567,53.58,278.428,-106.727,197.273,4.54747e-13,259.673
3.36914,529.59,61.8513,463.026,-82.7848,206.542,4.54747e-13,216.381
3.37891,491.729,76.9509,615.889,-64.2083,212.089,-4.54747e-13,165.757
3.38867,407.501,92.3968,726.877,-49.4643,214.382,-4.54747e-13,110.479
3.39844,282.479,112.875,792.875,-37.5226,214.075,4.54747e-13,52.8855
3.4082,133.442,143.426,817.657,-28.0725,211.808,-4.54747e-13,-5.15649
3.41797,-13.2709,180.147,810.326,-21.0144,208.058,4.54747e-13,-62.2337
3.42773,-126.22,223.597,782.698,-15.706,203.052,0,-117.24
3.4375,-175.352,280.471,746.273,-11.4044,196.77,4.54747e-13,-169.141
3.44727,-139.062,345.758,709.477,-8.62306,189.015,9.09495e-13,-216.718
3.45703,-10.0703,416.902,675.796,-6.54036,179.524,0,-258.355
3.4668,201.461,497.983,643.215,-4.90069,168.083,4.54747e-13,-291.955
3.47656,468.581,585.787,605.089,-3.99369,154.603,9.09495e-13,-315.05
3.48633,752.025,672.041,552.23,-4.47471,139.152,-4.54747e-13,-325.149
3.49609,1007.63,758.344,475.748,-6.16026,121.939,0,-320.297
3.50586,1195.02,840.565,370.003,-10.6966,103.261,2.27374e-13,-299.772
3.51562,1285.53,907.996,234.952,-17.6026,83.4535,-4.54747e-13,-264.753
3.52539,1267.53,959.79,77.3256,-25.3003,62.8612,4.54747e-13,-218.75
3.53516,1147.98,994.174,-89.7477,-33.0256,41.8355,1.13687e-13,-167.602
3.54492,949.907,1004.17,-248.68,-40.3248,20.7677,-5.68434e-14,-118.896
3.55469,706.605,987.637,-380.622,-45.9398,0.126529,0,-80.797
3.56445,454.058,949.756,-469.28,-49.9165,-19.5233,0,-60.4404
3.57422,223.474,888.326,-504.541,-52.3504,-37.5493,-1.13687e-13,-62.2029
3.58398,35.645,804.093,-485.064,-53.0346,-53.3361,-3.41061e-13,-86.2609
3.59375,-101.701,706,-419.169,-51.9861,-66.4192,-4.54747e-13,-127.861
3.60352,-193.26,596.42,-323.692,-49.986,-76.6351,-2.27374e-13,-177.61
3.61328,-252.764,477.229,-220.924,-46.9451,-84.2431,4.54747e-13,-222.884
3.62305,-298.01,355.887,-134.204,-43.5177,-89.9734,-2.27374e-13,-250.157
3.63281,-345.761,235.602,-83.0805,-38.8136,-94.9669,-4.54747e-13,-247.819
3.64258,-407.797,115.134,-79.125,-34.1816,-100.603,2.27374e-13,-208.848
3.65234,-488.905,-3.05261,-123.368,-28.138,-108.239,0,-132.682
3.66211,-586.992,-115.354,-206.009,-20.8033,-118.914,-2.27374e-13,-25.7782
3.67188,-694.837,-224.354,-308.527,-12.3022,-133.09,0,99.3586
3.68164,-802.692,-327.229,-407.739,-3.71713,-150.491,-4.54747e-13,226.548
3.69141,-900.782,-421.921,-480.905,4.41573,-170.095,-9.09495e-13,339.187
3.70117,-981.039,-506.06,-510.672,11.2772,-190.285,0,423.648
3.71094,-1037.77,-580.455,-488.71,16.9682,-209.134,-4.54747e-13,472.001
3.7207,-1067.42,-641.623,-417.187,22.9463,-224.76,-1.36424e-12,483.407
3.73047,-1067.94,-688.158,-307.797,28.9965,-235.68,-1.36424e-12,463.833
3.74023,-1038.27,-721.96,-178.642,35.1725,-241.064,-1.36424e-12,424.173
3.75,-978.462,-743.725,-49.8079,39.3588,-240.853,0,377.27
3.75977,-890.427,-753.036,61.1982,42.0903,-235.701,4.54747e-13,334.598
3.76953,-779.091,-753.844,143.037,43.1913,-226.77,-9.09495e-13,303.45
3.7793,-653.357,-748.529,192.307,42.8007,-215.433,2.27374e-12,285.346
3.78906,-526.215,-734.234,213.21,40.8701,-202.951,-4.54747e-13,276.012
3.79883,-413.557,-712.838,215.381,38.0678,-190.223,-9.09495e-13,266.896
3.80859,-331.615,-685.764,210.663,34.1646,-177.641,-9.09495e-13,247.742
3.81836,-293.436,-651.6,209.807,29.7213,-165.097,-1.36424e-12,209.52
3.82812,-305.224,-610.779,220.039,24.7892,-152.122,-4.54747e-13,146.902
3.83789,-363.583,-566.4,244.051,19.182,-138.105,-9.09495e-13,59.672
3.84766,-454.583,-518.909,280.522,13.8907,-122.547,-1.36424e-12,-47.2487
3.85742,-555.213,-467.639,325.725,8.00572,-105.257,-6.82121e-13,-165.069
3.86719,-637.155,-416.657,375.49,2.02764,-86.4691,-2.27374e-13,-283.249
3.87695,-672.234,-367.034,426.706,-3.12732,-66.8333,-4.54747e-13,-391.827
3.88672,-638.357,-318.396,477.784,-7.26911,-47.3037,0,-483.299
3.89648,-524.581,-271.747,527.949,-9.33477,-28.95,1.13687e-13,-553.584
3.90625,-334.06,-230.356,575.708,-10.7713,-12.7479,0,-601.919
3.91602,-84.1077,-191.415,617.234,-9.56414,0.603152,0,-629.88
3.92578,196.743,-157.399,645.509,-6.09604,10.792,-1.13687e-13,-639.992
3.93555,474.075,-130.507,650.907,0.0340781,17.9209,-1.13687e-13,-634.476
3.94531,714.151,-110.23,623.367,8.54442,22.4452,0,-614.608
3.95508,890.261,-94.3008,555.782,20.8204,25.0532,2.27374e-13,-580.918
3.96484,987.468,-84.2678,447.636,37.5199,26.5178,2.27374e-13,-534.096
3.97461,1004.77,-79.0588,307.685,60.9512,27.5586,1.13687e-13,-476.237
3.98438,954.296,-73.8789,154.54,91.493,28.7389,0,-411.834
3.99414,857.829,-70.265,14.5333,129.677,30.4125,2.27374e-13,-348.013
4.00391,741.54,-68.4062,-83.0466,175.626,32.7189,0,-293.698
4.01367,630.159,-64.6159,-112.44,229.746,35.6155,-1.13687e-13,-257.765
4.02344,541.861,-59.4296,-58.08,292.519,38.9266,3.41061e-13,-246.601
4.0332,484.942,-56.419,80.3253,363.1,42.3947,2.27374e-13,-261.765
4.04297,456.878,-50.8703,285.821,439.963,45.7212,0,-298.511
4.05273,445.86,-44.4448,526.16,520.478,48.5931,2.27374e-13,-345.768
4.0625,434.324,-38.2458,759.514,600.943,50.7,1.13687e-13,-387.819
4.07227,403.636,-32.6728,942.802,679.252,51.7489,-1.13687e-13,-407.429
4.08203,338.874,-26.3443,1040.71,751.021,51.484,1.13687e-13,-389.75
4.0918,232.697,-21.7128,1033.24,812.86,49.7147,-2.27374e-13,-326.037
4.10156,87.4966,-20.4801,919.987,861.151,46.3508,1.13687e-13,-216.183
4.11133,-84.5785,-18.6117,719.901,893.31,41.4346,2.27374e-13,-69.3529
4.12109,-263.713,-17.5052,466.795,904.719,35.1612,-5.68434e-14,97.5854
4.13086,-426.197,-19.0808,201.508,894.728,27.8753,1.13687e-13,263.508
4.14062,-549.112,-18.754,-37.2548,863.259,20.0391,0,407.583
4.15039,-615,-17.6831,-221.185,811.92,12.1714,0,513.799
4.16016,-615.551,-19.4917,-337.788,743.054,4.76895,0,574.35
4.16992,-553.572,-19.6891,-391.748,659.417,-1.77596,0,591.021
4.17969,-442.773,-19.2491,-402.104,564.815,-7.24211,-1.13687e-13,574.241
4.18945,-305.38,-20.8085,-396.155,462.417,-11.6123,-1.13687e-13,540.048
4.19922,-168.002,-22.7287,-401.779,355.92,-15.0607,0,505.771
4.20898,-56.5441,-23.3143,-440.185,248.046,-17.8931,5.68434e-14,485.531
4.21875,8.78786,-24.7266,-520.871,141.336,-20.4473,-1.13687e-13,486.727
4.22852,17.3838,-25.9383,-639.892,37.5658,-22.9748,-1.13687e-13,508.355
4.23828,-29.8093,-25.2006,-781.645,-62.1492,-25.5291,0,541.565
4.24805,-120.673,-24.0472,-923.427,-157.662,-27.8903,-2.27374e-13,572.239
4.25781,-234.564,-22.4392,-1041.41,-247,-29.5503,0,584.872
4.26758,-346.633,-19.5985,-1116.37,-330.313,-29.7705,0,566.741
4.27734,-432.874,-16.7254,-1137.81,-405.805,-27.7124,5.68434e-14,511.274
4.28711,-474.783,-14.2083,-1105.55,-471.631,-22.6194,0,419.808
4.29687,-462.655,-12.5922,-1028.61,-527.598,-14.0152,5.68434e-14,301.365
4.30664,-396.863,-10.4682,-922.178,-572.523,-1.87526,-2.84217e-14,170.567
4.31641,-286.979,-9.18532,-803.459,-606.355,13.274,0,44.317
4.32617,-149.092,-8.7356,-687.795,-628.975,30.3623,-5.68434e-14,-61.8859
4.33594,-2.10043,-7.21981,-585.966,-641.496,47.9027,-1.13687e-13,-137.076
4.3457,136.11,-6.1683,-503.213,-644.499,64.2267,1.13687e-13,-176.678
4.35547,251.706,-6.46758,-439.932,-640.019,77.7885,4.54747e-13,-182.75
4.36523,336.621,-6.31228,-393.494,-628.017,87.4777,2.27374e-13,-162.702
4.375,388.798,-6.26375,-360.389,-609.917,92.8731,0,-126.946
4.38477,411.207,-7.23599,-337.875,-586.363,94.3729,6.82121e-13,-86.1686
4.39453,410.203,-7.47541,-324.587,-558.268,93.1633,2.27374e-13,-48.948
4.4043,393.831,-5.83506,-319.998,-525.763,91.0178,-2.27374e-13,-20.2516
4.41406,370.528,-3.81293,-323.041,-490.124,89.959,2.27374e-13,-1.09089
4.42383,348.416,-0.85253,-330.546,-451.427,91.8498,-2.27374e-13,10.7384
4.43359,335.03,4.48589,-336.198,-411.823,97.9981,0,19.1763
4.44336,337.1,10.0055,-330.614,-371.799,108.865,9.09495e-13,28.1815
4.45312,360.006,14.4445,-302.738,-332.69,123.94,6.82121e-13,40.2857
4.46289,406.672,21.5931,-242.329,-295.413,141.823,-4.54747e-13,55.7964
4.47266,476.017,28.9294,-142.922,-260.029,160.485,9.09495e-13,72.8014
4.48242,561.449,36.5278,-4.40672,-228.079,177.664,0,87.8834
4.49219,650.115,45.0353,165.606,-198.452,191.3,0,97.2615
4.50195,723.62,55.9305,352.184,-172.942,199.915,9.09495e-13,97.9745
4.51172,760.618,67.4097,535.352,-151.22,202.855,1.36424e-12,88.7438
4.52148,741.152,80.3594,693.853,-133.473,200.345,4.54747e-13,70.2762
4.53125,651.984,96.8002,809.545,-119.644,193.352,1.36424e-12,44.95
4.54102,491.61,115.8,871.371,-109.662,183.305,9.09495e-13,16.0185
4.55078,273.48,137.222,877.879,-103.15,171.731,4.54747e-13,-13.3903
4.56055,26.1247,166.342,837.56,-97.6939,159.918,0,-41.1464
4.57031,-210.469,200.262,766.816,-94.4067,148.664,1.36424e-12,-66.5759
4.58008,-391.928,238.314,685.946,-90.9766,138.175,1.81899e-12,-90.3472
4.58984,-478.745,285.135,614.056,-87.9279,128.116,4.54747e-13,-113.812
4.59961,-445.662,337.854,564.147,-83.4532,117.783,-2.27374e-13,-138.006
4.60937,-288.865,395.268,539.606,-78.5945,106.35,2.27374e-13,-162.639
4.61914,-28.9666,457.678,533.089,-72.7239,93.1012,4.54747e-13,-185.441
4.62891,291.314,524.442,528.192,-67.2701,77.608,2.27374e-13,-202.155
4.63867,614.673,590.239,503.638,-62.2881,59.8066,5.68434e-13,-207.3
4.64844,880.462,653.876,439.079,-57.4005,39.974,1.13687e-13,-195.608
4.6582,1037.2,713.687,321.119,-52.7227,18.6317,1.13687e-13,-163.801
4.66797,1053.47,764.113,148.047,-48.6936,-3.57792,-2.84217e-14,-112.246
4.67773,924.559,801.82,-68.0061,-45.4955,-25.9999,-5.68434e-14,-45.9549
4.6875,673.323,826.964,-302.216,-42.515,-48.0249,0,25.4858
4.69727,344.896,835.021,-521.487,-40.4231,-69.0931,2.27374e-13,89.237
4.70703,-3.38059,823.895,-691.284,-39.0115,-88.6616,-4.54747e-13,131.653
4.7168,-314.47,796.261,-783.39,-37.17,-106.17,0,141.392
4.72656,-543.605,751.952,-782.761,-35.2039,-121.045,-6.82121e-13,112.493
4.73633,-666.955,689.773,-691.8,-33.0243,-132.761,-9.09495e-13,46.6149
4.74609,-685.115,615.719,-530.859,-30.3478,-140.964,-4.54747e-13,-46.2355
4.75586,-620.872,531.878,-334.66,-27.2388,-145.626,9.09495e-13,-148.872
4.76562,-512.11,439.498,-145.277,-24.1679,-147.177,-4.54747e-13,-239.938
4.77539,-401.871,342.372,-3.16525,-21.7261,-146.556,-9.09495e-13,-298.227
4.78516,-328.118,245.121,61.7353,-19.4992,-145.148,2.27374e-13,-307.39
4.79492,-315.645,147.177,36.7442,-17.8844,-144.577,-2.27374e-13,-259.946
4.80469,-371.86,49.932,-70.5798,-16.7245,-146.402,-9.09495e-13,-159.553
4.81445,-487.017,-41.2531,-233.998,-15.3653,-151.759,-1.36424e-12,-20.8901
4.82422,-638.345,-129.965,-414.382,-14.7361,-161.049,-1.81899e-12,133.006
4.83398,-796.598,-214.419,-568.424,-14.3954,-173.759,0,275.426
4.84375,-933.111,-292.177,-658.233,-13.6312,-188.47,-9.09495e-13,381.703
4.85352,-1025.61,-363.773,-659.595,-12.5001,-203.075,9.09495e-13,434.61
4.86328,-1061.55,-429.385,-566.958,-11.4922,-215.176,0,428.15
4.87305,-1038.71,-486.329,-394.065,-10.2876,-222.568,-4.54747e-13,368.777
4.88281,-963.431,-533.711,-170.182,-9.65851,-223.703,-2.72848e-12,273.713
4.89258,-847.532,-572.712,67.0364,-8.82228,-218.027,-2.27374e-12,166.728
4.90234,-705.163,-602.014,280.214,-7.66363,-206.093,-9.09495e-13,72.3979
4.91211,-550.436,-619.674,440.324,-5.79982,-189.432,-9.09495e-13,10.2394
4.92187,-396.315,-628.916,532.254,-4.10903,-170.199,-9.09495e-13,-9.82862
4.93164,-254.579,-630.164,556.695,-1.81662,-150.685,0,10.4055
4.94141,-136.258,-622.97,528.168,0.84933,-132.808,-4.54747e-13,58.2579
4.95117,-51.7465,-609.237,469.997,3.21775,-117.714,-6.82121e-13,113.622
4.96094,-10.0224,-591.575,407.772,5.93745,-105.576,2.27374e-13,154.171
4.9707,-16.8188,-567.626,363.125,9.19583,-95.6368,0,160.938
4.98047,-72.1527,-539.681,349.386,12.5014,-86.4889,-2.27374e-13,122.852
4.99023,-168.064,-508.781,370.028,15.0114,-76.5045,-6.82121e-13,39.1376
5,-287.58,-475.116,419.95,17.5384,-64.3122,0,-80.927
5.00977,-405.747,-437.557,488.779,19.9514,-49.1971,-1.13687e-13,-220.686
5.01953,-493.025,-399.955,564.879,22.9883,-31.3265,0,-360.371
5.0293,-520.688,-362.398,638.674,26.4184,-11.7486,-1.13687e-13,-481.741
5.03906,-467.128,-324.199,704.223,29.8629,7.83025,0,-571.866
5.04883,-323.585,-288.084,758.756,33.753,25.4295,1.13687e-13,-625.133
5.05859,-97.7246,-254.685,800.597,38.1976,39.2416,0,-643.128
5.06836,186.114,-223.444,826.579,43.9869,48.0332,1.13687e-13,-632.678
5.07812,490.414,-194.338,830.225,51.5365,51.4059,1.13687e-13,-602.844
5.08789,771.23,-169.509,801.793,61.6328,49.8613,-3.41061e-13,-561.91
5.09766,986.852,-147.196,730.576,75.3584,44.6653,1.13687e-13,-515.324
5.10742,1106.44,-127.158,609.014,92.4603,37.5527,-1.7053e-13,-465.151
5.11719,1116.65,-111.327,437.41,114.222,30.3512,2.84217e-13,-411.078
5.12695,1024.59,-98.7268,227.554,141.174,24.6149,1.7053e-13,-352.44
5.13672,856.324,-86.8804,3.68727,173.196,21.3494,1.13687e-13,-290.392
5.14648,651.16,-77.0755,-200.162,210.889,20.8816,0,-229.305
5.15625,452.905,-69.008,-346.413,254.674,22.8871,1.13687e-13,-176.704
5.16602,300.085,-60.6898,-402.546,303.929,26.5528,2.27374e-13,-141.573
5.17578,217.363,-51.9105,-350.013,358.146,30.8187,5.68434e-14,-131.461
5.18555,210.117,-43.9902,-190.99,415.11,34.6354,0,-149.259
5.19531,263.475,-35.0605,49.1807,474.423,37.1747,0,-190.764
5.20508,346.053,-25.33,325.03,533.619,37.954,0,-244.009
5.21484,417.558,-18.0956,579.29,592.236,36.8607,-1.13687e-13,-290.854
5.22461,438.567,-10.8127,754.859,647.396,34.0913,1.13687e-13,-310.703
5.23437,380.228,-3.02349,807.665,697.099,30.0378,1.13687e-13,-285.514
5.24414,231.677,1.74874,717.259,737.779,25.165,5.68434e-14,-204.83
5.25391,3.45128,5.35784,492.368,767.273,19.9126,0,-69.3892
5.26367,-273.936,9.61078,169.794,783.576,14.6448,-1.42109e-14,107.806
5.27344,-556.003,12.6893,-193.325,785.756,9.64713,5.68434e-14,303.476
5.2832,-793.594,13.0613,-532.182,771.965,5.15655,0,488.811
5.29297,-943.454,14.4801,-788.909,742.396,1.39728,0,635.893
5.30273,-977.729,15.6222,-925.577,696.877,-1.4022,0,724.222
5.3125,-890.303,14.2034,-932.412,636.98,-3.02706,0,745.639
5.32227,-698.524,14.3183,-829.215,565.285,-3.32809,0,706.332
5.33203,-439.924,14.5157,-659.692,483.63,-2.29072,0,625.309
5.3418,-164.602,12.6747,-480.169,395.121,-0.091961,0,529.64
5.35156,75.0853,11.0845,-345.559,301.863,2.88558,0,447.627
5.36133,235.286,9.92461,-296.097,206.375,6.10431,5.68434e-14,401.63
5.37109,289.542,6.89465,-348.09,110.579,8.99042,0,402.375
5.38086,233.91,3.13026,-490.844,16.3562,11.1012,0,446.226
5.39062,87.2424,0.679436,-690.317,-74.4999,12.3005,1.13687e-13,516.134
5.40039,-113.312,-3.4263,-898.338,-160.565,12.8913,0,586.044
5.41016,-320.528,-7.62262,-1064.87,-241.176,13.6552,0,627.632
5.41992,-487.136,-10.6914,-1150.14,-315.291,15.766,0,617.664
5.42969,-575.431,-13.1034,-1133.64,-382.889,20.577,1.13687e-13,544.101
5.43945,-564.41,-17.0846,-1017.93,-442.819,29.3108,0,409.418
5.44922,-452.995,-19.4626,-826.642,-493.849,42.7182,1.7053e-13,230.314
5.45898,-258.906,-21.4669,-597.515,-535.706,60.7877,0,33.9301
5.46875,-13.721,-25.2669,-372.606,-567.345,82.5869,4.54747e-13,-148.44
5.47852,244.497,-27.7388,-188.321,-589.097,106.297,2.27374e-13,-288.548
5.48828,479.148,-29.7463,-67.7772,-601.694,129.459,9.09495e-13,-367.497
5.49805,661.83,-32.5385,-17.2201,-604.824,149.399,4.54747e-13,-379.649
5.50781,776.512,-34.5914,-27.0009,-599.96,163.757,9.09495e-13,-333.244
5.51758,820.574,-35.5507,-76.3686,-587.641,171.004,4.54747e-13,-247.725
5.52734,802.98,-37.2606,-140.383,-569.425,170.823,-4.54747e-13,-148.551
5.53711,740.503,-38.6744,-196.834,-545.92,164.26,4.54747e-13,-60.8973
5.54688,653.301,-38.998,-231.262,-518.44,153.588,9.09495e-13,-3.85439
5.55664,561.013,-39.3555,-238.897,-487.833,141.885,-4.54747e-13,13.4949
5.56641,480.202,-39.7939,-223.348,-454.71,132.425,4.54747e-13,-6.74678
5.57617,423.303,-39.0077,-192.871,-420.367,127.979,-2.27374e-13,-52.9583
5.58594,398.711,-37.7071,-155.687,-384.463,130.215,0,-107.895
5.5957,411.253,-35.3824,-116.052,-348.217,139.297,0,-153.661
5.60547,462.309,-31.8008,-72.385,-312.935,153.821,9.09495e-13,-176.415
5.61523,549.142,-26.9089,-18.0713,-278.563,171.077,-9.09495e-13,-169.606
5.625,663.561,-20.362,55.4107,-246.695,187.607,0,-135.027
5.63477,790.586,-12.5388,154.135,-218.071,199.92,-4.54747e-13,-81.5844
5.64453,908.098,-2.13052,277.704,-193.098,205.222,-1.81899e-12,-22.2903
5.6543,988.439,10.6768,417.05,-171.844,201.973,-2.27374e-12,29.5577
5.66406,1002.43,25.5015,555.016,-154.586,190.172,9.09495e-13,63.9055
5.67383,925.498,43.7152,669.826,-140.584,171.286,4.54747e-13,76.2337
5.68359,744.794,66.0104,740.614,-129.911,147.872,0,68.0754
5.69336,465.373,91.7917,753.471,-121.433,122.971,0,45.769
5.70312,113.482,121.923,706.187,-115.695,99.4321,-4.54747e-13,17.9628
5.71289,-264.705,157.391,610.097,-110.603,79.3238,6.82121e-13,-7.27427
5.72266,-609.545,197.172,488.206,-106.653,63.5629,2.27374e-13,-24.8127
5.73242,-858.876,241.513,369.758,-103.46,51.837,4.54747e-13,-33.5748
5.74219,-961.385,291.293,282.519,-99.6167,42.815,0,-36.1045
5.75195,-889.383,345.008,244.75,-95.9926,34.5739,3.41061e-13,-36.8031
5.76172,-647.708,401.775,259.151,-91.6857,25.1225,5.68434e-14,-39.4769
5.77148,-276.085,461.062,310.651,-86.6867,12.8847,0,-45.0852
5.78125,156.321,521.281,369.012,-80.3285,-2.96891,-2.13163e-14,-50.5343
5.79102,563.583,579.141,395.962,-73.433,-22.4049,0,-49.06
5.80078,860.455,633.54,355.313,-66.0747,-44.6281,-1.13687e-13,-32.2391
5.81055,980.763,682.263,223.572,-58.2918,-68.3424,-2.27374e-13,6.8729
5.82031,892.434,721.855,-1.75179,-51.0411,-92.0802,0,70.404
5.83008,605.456,750.657,-298.572,-43.46,-114.501,-4.54747e-13,153.232
5.83984,170.617,767.502,-622.719,-36.55,-134.585,0,242.401
5.84961,-330.961,769.801,-916.363,-29.5522,-151.687,-4.54747e-13,318.892
5.85937,-805.244,757.432,-1120.68,-23.3671,-165.474,-9.09495e-13,361.582
5.86914,-1165.68,730.136,-1189.89,-17.4781,-175.798,-1.36424e-12,352.578
5.87891,-1351.82,688.398,-1103.16,-11.9444,-182.578,-1.81899e-12,282.595
5.88867,-1341.85,632.33,-871.399,-7.27304,-185.754,4.54747e-13,154.879
5.89844,-1156.15,565.172,-536.845,-2.95562,-185.337,-4.54747e-13,-13.5876
5.9082,-851.188,488.71,-165.144,0.398451,-181.548,-9.09495e-13,-194.262
5.91797,-505.478,404.165,168.459,2.93727,-174.97,-9.09495e-13,-352.418
5.92773,-201.048,315.087,395.822,5.0252,-166.654,-4.54747e-13,-454.655
5.9375,-4.97443,224.431,471.569,5.78147,-158.096,0,-476.851
5.94727,44.7175,132.725,383.94,5.94924,-151.052,-9.09495e-13,-410.556
5.95703,-54.2904,42.8061,158.087,4.9885,-147.201,0,-266.121
5.9668,-270.529,-42.5068,-149.134,3.56902,-147.737,-4.54747e-13,-71.5267
5.97656,-548.225,-124.956,-461.788,0.727435,-152.988,-9.09495e-13,133.064
5.98633,-821.569,-200.935,-702.007,-1.56235,-162.182,-1.36424e-12,303.958
5.99609,-1030.04,-270.496,-807.617,-4.66083,-173.457,-1.36424e-12,403.807
6.00586,-1131.09,-333.289,-746.074,-7.68984,-184.146,-9.09495e-13,410.374
6.01562,-1107.45,-388.891,-521.425,-10.534,-191.299,-9.09495e-13,321.98
6.02539,-967.95,-436.665,-172.717,-13.2393,-192.33,-4.54747e-13,158.21
6.03516,-742.399,-476.137,235.632,-16.0206,-185.639,-1.36424e-12,-44.4307
6.04492,-472.594,-507.936,629.035,-18.3432,-171.048,-9.09495e-13,-240.957
6.05469,-202.105,-530.82,939.725,-20.2044,-149.919,-1.81899e-12,-388.453
6.06445,32.4438,-545.412,1121.43,-22.717,-124.917,-2.27374e-13,-456.171
6.07422,206.76,-552.811,1158.3,-24.5559,-99.4472,2.27374e-13,-432.719
6.08398,310.265,-552.936,1066.2,-26.2244,-76.8923,0,-328.557
6.09375,344.052,-546.807,886.552,-27.7474,-59.8404,2.27374e-13,-173.216
6.10352,316.883,-535.656,674.568,-28.1786,-49.4876,1.13687e-13,-7.94918
6.11328,241.02,-520.627,485.278,-28.1498,-45.3728,-1.13687e-13,124.311
6.12305,129.355,-500.568,360.922,-27.2402,-45.5178,-1.13687e-13,189.179
6.13281,-5.44425,-478.366,322.773,-26.2204,-46.9447,-1.13687e-13,168.696
6.14258,-150.018,-453.061,369.046,-24.316,-46.447,-1.13687e-13,64.9843
6.15234,-288.659,-425.589,478.804,-22.0773,-41.4257,-1.13687e-13,-101.084
6.16211,-402.31,-395.323,620.144,-18.1164,-30.5803,-1.7053e-13,-295.674
6.17187,-469.399,-365.011,759.921,-13.2275,-14.2814,0,-480.577
6.18164,-469.016,-333.048,872.071,-6.88639,5.4703,0,-622.295
6.19141,-385.998,-301.558,942.289,0.218886,25.491,2.27374e-13,-699.294
6.20117,-216.566,-271.397,968.137,9.21549,42.1579,3.41061e-13,-705.703
6.21094,27.3314,-242.685,955.198,19.7233,52.2683,0,-650.775
6.2207,316.769,-216.57,911.13,32.0779,53.8036,5.68434e-13,-554.602
6.23047,608.83,-193.335,840.122,45.8428,46.4147,2.27374e-13,-441.563
6.24023,853.823,-172.78,739.984,62.5372,31.5142,1.7053e-13,-333.523
6.25,1005.49,-156.282,603.132,81.2709,11.9614,0,-244.713
6.25977,1031.9,-141.903,421.273,102.959,-8.57858,2.84217e-14,-179.59
6.26953,924.216,-130.95,192.18,128.376,-26.4402,-1.13687e-13,-134.029
6.2793,700.84,-122.279,-74.0024,157.707,-38.7342,0,-99.1136
6.28906,405.36,-115.117,-351.582,190.828,-43.9153,-2.27374e-13,-66.0628
6.29883,98.2009,-109.663,-601.161,228.537,-42.0187,0,-30.5069
6.30859,-156.436,-105.283,-776.882,270.238,-34.5281,0,5.38109
6.31836,-305.466,-100.665,-837.706,315.622,-23.9296,0,33.6458
6.32812,-320.083,-96.1401,-759.846,364.555,-13.0745,2.84217e-14,43.9569
6.33789,-203.828,-91.5491,-546.694,415.543,-4.51573,0,28.4974
6.34766,6.7336,-85.8354,-232.936,467.401,0.0260274,0,-13.3902
6.35742,249.307,-79.9874,119.213,518.943,-0.0467905,0,-72.5369
6.36719,449.786,-73.7851,431.566,568.308,-4.20614,0,-130.443
6.37695,539.744,-67.6184,627.111,613.173,-11.0537,0,-163.156
6.38672,473.44,-60.9389,648.674,651.245,-18.7435,5.68434e-14,-147.663
6.39648,240.231,-54.8531,474.332,681.367,-25.4486,-5.68434e-14,-69.0459
6.40625,-130.79,-50.144,125.267,701.689,-29.7518,5.68434e-14,73.7499
6.41602,-575.339,-45.4769,-336.519,710.683,-30.8733,-5.68434e-14,265.439
6.42578,-1006.95,-41.6171,-820.685,707.519,-28.7046,-1.13687e-13,476.293
6.43555,-1335.7,-39.7195,-1228.63,691.231,-23.6708,0,668.287
6.44531,-1488.38,-37.5873,-1476.44,662.311,-16.4921,0,804.115
6.45508,-1425.61,-36.0069,-1515.08,620.913,-7.93241,-1.13687e-13,856.787
6.46484,-1151.68,-35.4762,-1342.61,567.799,1.38575,0,817.183
6.47461,-714.838,-34.4927,-1005.22,505.108,11.053,0,697.376
6.48437,-197.682,-33.239,-586.521,433.945,20.8299,2.27374e-13,528.542
6.49414,300.227,-33.0594,-187.649,355.603,30.5292,2.27374e-13,353.75
6.50391,683.697,-32.3039,97.1178,273.576,39.8926,3.41061e-13,217.285
6.51367,882.375,-31.0502,203.033,189.04,48.5287,1.13687e-13,153.203
6.52344,865.721,-29.8563,110.308,104.95,55.9587,4.54747e-13,176.123
6.5332,649.15,-28.7434,-151.576,22.0419,61.7736,1.13687e-13,276.771
6.54297,290.032,-26.5093,-511.661,-57.2983,65.858,0,423.607
6.55273,-125.43,-24.6651,-875.391,-132.827,68.6033,-2.27374e-13,570.317
6.5625,-501.306,-22.6608,-1147.97,-203.466,71.0182,3.41061e-13,667.379
6.57227,-752.644,-20.0401,-1257.35,-269.025,74.6645,4.54747e-13,674.797
6.58203,-823.074,-16.9681,-1171.09,-327.562,81.3898,0,572.767
6.5918,-695.497,-14.7615,-903.154,-379.632,92.8909,-2.27374e-13,367.46
6.60156,-393.76,-11.0117,-509.121,-423.936,110.202,6.82121e-13,90.3799
6.61133,24.6147,-7.26511,-71.4748,-461.222,133.239,4.54747e-13,-208.645
6.62109,482.51,-3.88249,321.04,-491.125,160.547,1.36424e-12,-473.122
6.63086,900.509,0.25398,594.63,-513.014,189.344,0,-653.313
6.64062,1213.29,4.34515,706.903,-526.598,215.918,4.54747e-13,-718.032
6.65039,1381.51,8.21146,654.702,-532.939,236.306,-9.09495e-13,-661.904
6.66016,1396.86,11.298,471.843,-532.251,247.142,2.72848e-12,-506.279
6.66992,1279.96,14.2115,217.938,-524.672,246.47,2.27374e-12,-293.653
6.67969,1072.28,16.2417,-38.2675,-511.193,234.319,1.36424e-12,-77.0607
6.68945,824.866,17.7025,-236.406,-493.547,212.879,2.27374e-12,92.8207
6.69922,586.861,18.6634,-338.266,-471.796,186.199,4.54747e-13,179.634
6.70898,396.627,19.4998,-334.535,-446.708,159.424,-4.54747e-13,169.406
6.71875,277.103,19.0986,-243.327,-419.083,137.741,-4.54747e-13,72.8446
6.72852,235.633,19.4917,-101.595,-389.454,125.245,2.27374e-13,-78.5208
6.73828,267.161,19.537,47.5792,-358.758,123.995,2.27374e-13,-241.149
6.74805,358.925,19.867,167.899,-328.101,133.488,-4.54747e-13,-370.85
6.75781,494.617,20.8603,239.264,-296.906,150.697,1.36424e-12,-433.735
6.76758,656.63,22.9601,261.241,-266.679,170.675,0,-414.01
6.77734,826.027,25.9949,250.039,-236.704,187.613,-4.54747e-13,-316.796
6.78711,981.056,31.1602,230.431,-208.938,196.111,9.09495e-13,-165.526
6.79687,1095.78,37.8284,225.517,-183.235,192.37,9.09495e-13,5.10015
6.80664,1140.63,47.2094,247.754,-159.935,175.023,0,158.549
6.81641,1085.99,59.5137,294.199,-139.091,145.431,9.09495e-13,265.652
6.82617,908.886,74.4661,347.465,-120.774,107.345,-4.54747e-13,311.195
6.83594,601.422,94.2733,382.061,-105.959,66.0456,2.27374e-13,296.338
6.8457,178.414,117.068,374.006,-92.3659,27.1559,1.13687e-13,236.525
6.85547,-318.624,144.749,310.536,-81.8712,-4.59406,2.84217e-14,155.788
6.86523,-823.589,176.187,196.545,-72.29,-26.3497,5.68434e-14,79.3081
6.875,-1255,212.571,55.3619,-64.5949,-37.6471,-1.13687e-13,26.4517
6.88477,-1531.36,252.538,-76.8425,-57.5932,-40.356,-2.27374e-13,6.25874
6.89453,-1589.68,297.255,-161.727,-51.3242,-38.0889,1.13687e-13,16.5064
6.9043,-1402.76,344.246,-171.514,-45.9176,-35.2437,0,46.3692
6.91406,-990.593,393.663,-99.8954,-40.798,-35.928,-3.41061e-13,81.5898
6.92383,-421.874,443.506,32.5306,-36.0664,-43.0299,2.27374e-13,110.338
6.93359,195.842,492.94,180.586,-31.7974,-57.6473,0,127.765
6.94336,736.314,540.274,284.736,-28.3071,-78.9852,0,137.697
6.95312,1081.16,583.425,287.027,-24.9976,-104.707,-9.09495e-13,150.859
6.96289,1146.8,620.393,148.662,-22.8559,-131.609,-4.54747e-13,180.142
6.97266,905.332,650.205,-135.679,-21.3276,-156.418,-4.54747e-13,234.453
6.98242,393.783,669.804,-531.203,-21.0052,-176.497,-9.09495e-13,313.227
6.99219,-291.175,679.423,-966.664,-21.152,-190.295,0,403.62
7.00195,-1012.52,677.014,-1348.36,-22.5256,-197.454,-9.09495e-13,481.688
7.01172,-1622.24,661.947,-1581.6,-23.97,-198.601,9.09495e-13,517.688
7.02148,-1662.88,635.68,-1594.64,-26.0238,-194.937,-4.54747e-13,484.342
7.03125,-1662.88,596.724,-1358.86,-27.577,-187.779,0,365.848
7.04102,-1662.88,546.946,-899.864,-29.6951,-178.208,-4.54747e-13,165.003
7.05078,-1262.79,487.464,-295.723,-31.2954,-166.93,-9.09495e-13,-93.9784
7.06055,-593.504,420.836,337.851,-32.5078,-154.36,-4.54747e-13,-368.282
7.07031,74.3988,346.532,872.548,-33.3624,-140.871,0,-604.843
7.08008,599.803,269,1197,-34.023,-127.075,4.54747e-13,-752.517
7.08984,877.66,188.966,1243.67,-34.5997,-114.001,-1.13687e-13,-775.143
7.09961,861.683,108.174,1006.39,-34.951,-103.066,0,-662.082
7.10937,572.91,28.7466,543.819,-35.4726,-95.8026,0,-433.2
7.11914,92.4853,-48.2448,-32.5245,-36.2368,-93.4084,2.27374e-13,-136.533
7.12891,-459.135,-121.425,-583.054,-36.7204,-96.255,0,161.311
7.13867,-951.144,-190.653,-972.114,-37.7283,-103.521,-2.27374e-13,390.037
7.14844,-1272.32,-253.834,-1099.5,-38.1399,-113.109,-6.82121e-13,492.378
7.1582,-1354.82,-311.094,-923.858,-38.8752,-121.926,2.27374e-13,438.481
7.16797,-1186.59,-362.612,-472.318,-39.3431,-126.51,-4.54747e-13,234.238
7.17773,-810.147,-406.489,166.098,-39.2999,-123.862,-1.59162e-12,-78.8212
7.1875,-308.935,-443.306,861.547,-39.5148,-112.286,-6.82121e-13,-432.359
7.19727,214.424,-473.059,1473.79,-38.9958,-91.984,-3.41061e-13,-746.888
7.20703,662.27,-495.022,1884.45,-38.364,-65.2305,2.27374e-13,-950.543
7.2168,962.357,-509.127,2023.36,-37.2722,-36.0171,-2.27374e-13,-996.381
7.22656,1080.14,-516.772,1882.66,-36.1529,-9.22654,-1.13687e-13,-873.889
7.23633,1020.85,-517.355,1515.74,-34.7793,10.4939,0,-611.765
7.24609,822.137,-511.046,1021.65,-32.9482,19.8812,0,-271.184
7.25586,540.443,-499.516,519.528,-31.0359,17.9298,5.68434e-14,68.8111
7.26562,235.4,-483.687,119.757,-28.9506,6.24492,5.68434e-14,330.213
7.27539,-43.2934,-463.094,-100.988,-26.5311,-11.2474,-5.68434e-14,454.539
7.28516,-263.527,-439.566,-114.7,-24.2557,-29.1914,5.68434e-14,416.346
7.29492,-411.888,-414.619,55.9957,-21.3905,-42.0954,-4.54747e-13,228.49
7.30469,-489.285,-387.671,348.438,-18.4218,-45.7142,0,-62.0166
7.31445,-503.719,-359.632,679.396,-14.9629,-38.1731,2.84217e-13,-386.304
7.32422,-463.42,-331.739,967.598,-11.4096,-20.5355,0,-670.799
7.33398,-373.022,-303.19,1153.1,-6.47745,3.34513,0,-854.791
7.34375,-234.055,-275.33,1208.6,-0.757581,27.6762,0,-903.988
7.35352,-49.2594,-248.738,1140.39,6.41192,46.086,2.27374e-13,-816.819
7.36328,171.403,-222.473,979.859,15.3312,53.1652,0,-622.261
7.37305,405.936,-198.617,769.022,25.957,45.8148,0,-370.197
7.38281,619.414,-176.263,545.22,39.3995,24.062,1.7053e-13,-117.277
7.39258,768.491,-156.474,329.99,54.9037,-8.85874,-2.84217e-14,87.746
7.40234,810.956,-138.898,125.492,74.2521,-47.1876,-1.13687e-13,215.258
7.41211,718.074,-124.393,-80.7723,95.9939,-83.9207,0,259.836
7.42188,486.081,-111.829,-305.002,121.53,-112.382,-4.54747e-13,238.193
7.43164,142.932,-101.731,-554.141,150.816,-127.704,0,181.142
7.44141,-252.723,-93.4742,-815.906,183.008,-127.873,-4.54747e-13,122.378
7.45117,-621.355,-86.1913,-1055.94,218.598,-114.085,-4.54747e-13,87.6089
7.46094,-879.718,-80.5439,-1223.94,257.042,-90.358,-2.27374e-13,87.3218
7.4707,-961.572,-75.3413,-1267.75,298.264,-62.5008,-1.13687e-13,115.204
7.48047,-836.692,-71.2534,-1151.35,340.868,-36.7178,2.27374e-13,152.425
7.49023,-522.789,-67.7058,-871.248,384.142,-18.1854,-1.7053e-13,176.144
7.5,-86.3571,-64.3911,-465.605,427.695,-9.94413,2.84217e-14,169.309
7.50977,368.964,-61.6863,-11.9569,470.071,-12.3528,-2.84217e-14,128.392
7.51953,724.67,-58.789,387.127,509.666,-23.2012,5.68434e-14,66.3956
7.5293,875.557,-56.5549,627.835,545.388,-38.414,-3.41061e-13,9.91047
7.53906,757.038,-54.1737,632.49,575.346,-53.1351,4.54747e-13,-9.04611
7.54883,364.631,-52.2373,373.099,598.897,-62.9025,-2.27374e-13,35.9949
7.55859,-239.862,-50.9561,-115.924,614.16,-64.6225,-2.27374e-13,155.623
7.56836,-937.98,-49.67,-740.368,620.219,-57.1232,2.27374e-13,338.291
7.57812,-1578.64,-49.1636,-1364.79,616.522,-41.1932,-2.27374e-13,550.49
7.58789,-1662.88,-48.8094,-1774.09,602.235,-19.1505,0,743.861
7.59766,-1662.88,-48.7802,-1774.09,577.227,5.89597,1.13687e-13,867.652
7.60742,-1662.88,-48.7689,-1774.09,542.002,30.8643,-1.13687e-13,883.204
7.61719,-1258.86,-49.0666,-1498.81,497.564,53.3728,2.27374e-13,776.299
7.62695,-419.12,-49.7622,-829.849,444.894,72.1086,-2.27374e-13,563.58
7.63672,496.965,-49.4629,-75.0712,385.794,86.8377,6.82121e-13,290.718
7.64648,1308.36,-49.2381,596.198,321.048,98.112,6.82121e-13,22.2519
7.65625,1853.42,-48.8579,1031.6,253.438,106.819,2.27374e-13,-174.622
7.66602,2026.17,-48.2432,1133.51,183.82,113.748,1.59162e-12,-248.141
7.67578,1800.53,-46.7436,884.106,113.75,119.341,6.82121e-13,-177.056
7.68555,1236.5,-46.0787,350.907,44.5269,123.683,-6.82121e-13,21.6355
7.69531,466.834,-43.8689,-328.734,-21.8807,126.745,9.09495e-13,294.846
7.70508,-332.597,-41.9616,-980.75,-85.2148,128.743,9.09495e-13,565.375
7.71484,-982.087,-39.7146,-1436.85,-144.952,130.465,9.09495e-13,750.988
7.72461,-1337.66,-36.586,-1575.78,-199.928,133.39,9.09495e-13,785.825
7.73438,-1321.93,-33.0497,-1352.95,-249.917,139.505,6.82121e-13,638.549
7.74414,-939.234,-29.9275,-811.077,-294.462,150.809,6.82121e-13,322.325
7.75391,-272.086,-25.9868,-69.2157,-333.707,168.62,4.54747e-13,-106.314
7.76367,539.778,-21.5866,706.927,-367.2,192.888,-4.54747e-13,-559.79
7.77344,1332.21,-17.2528,1345.68,-394.303,221.737,0,-940.137
7.7832,1953.28,-13.0177,1710.79,-416.51,251.44,2.27374e-12,-1162.91
7.79297,2054.11,-7.91219,1733.15,-432.412,276.925,0,-1178.29
7.80273,2054.11,-3.91161,1425.17,-442.756,292.751,9.09495e-13,-983.909
7.8125,2034.2,0.150446,874.585,-448.041,294.368,9.09495e-13,-626.055
7.82227,1537.54,4.72693,220.067,-447.932,279.361,9.09495e-13,-188.803
7.83203,939.69,8.75016,-384.72,-443.18,248.325,-1.36424e-12,226.307
7.8418,362.431,12.2541,-809.024,-434.732,205.12,-2.27374e-12,524.921
7.85156,-92.6821,15.9311,-975.201,-422.974,156.344,-9.09495e-13,642.667
7.86133,-362.624,19.7764,-873.899,-408.083,110.096,-2.27374e-13,560.375
7.87109,-429.905,22.3211,-561.113,-391.12,74.2573,2.27374e-13,307.956
7.88086,-318.133,26.6484,-138.885,-372.042,54.6901,-1.13687e-13,-43.9131
7.89062,-79.0323,30.4371,274.383,-351.609,53.7795,2.27374e-13,-402.037
7.90039,224.271,34.8648,575.562,-330.75,69.7109,2.27374e-13,-674.113
7.91016,532.532,39.6499,701.885,-309.049,96.6942,2.27374e-13,-791.325
7.91992,800.24,45.8797,643.195,-287.374,126.134,6.82121e-13,-724.448
7.92969,998.356,52.7792,438.941,-265.979,148.51,9.09495e-13,-489.588
7.93945,1110.84,61.3676,161.823,-244.888,155.533,-9.09495e-13,-142.439
7.94922,1127.98,71.9538,-106.361,-224.508,142.086,0,237.094
7.95898,1040.4,84.1384,-299.237,-205.015,107.465,4.54747e-13,565.614
7.96875,837.194,98.6152,-383.57,-186.85,55.6111,1.13687e-13,776.805
7.97852,509.675,115.498,-365.392,-170.474,-5.72865,0,836.582
7.98828,59.8308,133.894,-283.376,-154.914,-66.7347,1.13687e-13,749.202
7.99805,-489.625,155.586,-192.233,-141.256,-117.728,2.27374e-13,553.215
8.00781,-1088.13,179.607,-141.841,-128.776,-151.335,4.54747e-13,308.928
8.01758,-1657.32,206.398,-159.015,-117.778,-164.1,4.54747e-13,81.171
8.02734,-1662.88,235.486,-237.898,-107.557,-157.146,-1.81899e-12,-77.7025
8.03711,-1662.88,267.309,-342.159,-98.1736,-135.77,-9.09495e-13,-140.019
8.04688,-1662.88,300.898,-418.424,-89.6371,-108.068,-6.82121e-13,-107.161
8.05664,-1662.88,336.4,-416.71,-81.9787,-82.9538,2.27374e-13,-5.45797
8.06641,-1192.66,372.319,-311.211,-74.4016,-68.072,0,124.646
8.07617,-352.857,408.572,-114.386,-67.7472,-68.0979,0,242.487
8.08594,503.855,443.692,120.941,-61.5725,-83.8246,0,319.794


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_5.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,43.0033,-22.7724,0.0864209,-0.148108,0.0724562,0,-1.71489
0.0195312,145.114,213.196,0.201042,-0.0668454,0.289941,-2.66454e-15,-5.96365
0.0292969,267.056,485.754,0.14033,-0.218886,0.607327,-1.77636e-15,-10.3522
0.0390625,376.347,549.772,-0.136385,0.077331,0.909175,3.55271e-15,-11.8926
0.0488281,479.501,593.746,-0.441275,-0.176944,1.11995,0,-9.87794
0.0585937,582.885,602.349,-0.593623,0.0235925,1.20199,0,-5.0017
0.0683594,657.714,684.235,-0.558361,0.0275246,1.08511,0,2.67333
0.078125,698.344,835.966,-0.271237,-0.179565,0.734785,-3.55271e-15,11.8112
0.0878906,720.736,909.928,0.297189,0.0812631,0.214443,0,19.2937
0.0976562,730.435,796.692,0.992554,-0.0235925,-0.350724,0,22.2187
0.107422,712.944,698.063,1.51521,-0.162526,-0.834726,0,19.4946
0.117187,680.081,724.663,1.64965,-0.0983021,-1.08282,0,10.5752
0.126953,650.26,738.28,1.25877,0.0812631,-0.941879,7.10543e-15,-3.96546
0.136719,616.428,648.528,0.257129,-0.0550492,-0.372028,0,-20.6116
0.146484,562.753,507.008,-1.24173,0.0747096,0.496771,7.10543e-15,-33.4658
0.15625,500.868,435.279,-2.82339,0.0865058,1.40356,7.10543e-15,-36.8305
0.166016,438.581,378.18,-3.98403,0.0380101,1.94403,-1.42109e-14,-25.3856
0.175781,365.83,310.895,-4.30042,-0.0209711,1.55315,-3.55271e-15,5.85691
0.185547,277.009,176.917,-3.47445,-0.0838844,-0.422238,0,59.8281
0.195312,185.34,30.0666,-1.43,-0.145487,-4.60035,2.84217e-14,135.752
0.205078,96.5691,-28.5719,1.51552,0.123205,-11.4968,8.52651e-14,229.874
0.214844,3.65185,-52.2405,4.67959,-0.047185,-21.4727,1.7053e-13,336.416
0.224609,-97.1774,-176.632,7.2232,0.111409,-34.6587,3.97904e-13,447.687
0.234375,-189.174,-327.692,8.38911,-0.00655347,-50.8811,2.27374e-13,554.149
0.244141,-269.191,-373.971,7.60927,-0.0983021,-69.7028,2.27374e-13,646.877
0.253906,-347.993,-400.806,4.72147,-0.0498064,-90.4991,4.54747e-13,719.244
0.263672,-419.772,-461.33,0.179727,-0.0720882,-112.488,-2.27374e-13,766.431
0.273437,-467.434,-524.736,-5.03717,0.191361,-134.792,4.54747e-13,785.637
0.283203,-496.732,-574.817,-9.73131,-0.140244,-156.584,9.09495e-13,777.641
0.292969,-519.318,-598.745,-12.7034,0.262139,-177.165,1.81899e-12,746.133
0.302734,-526.748,-569.204,-13.0158,0.00131069,-195.962,-4.54747e-13,695.524
0.3125,-515.154,-572.58,-10.3976,0.281799,-212.568,-4.54747e-13,630.702
0.322266,-504.087,-615.863,-5.44794,0.123205,-226.774,-4.54747e-13,557.359
0.332031,-503.117,-609.193,0.541668,-0.0157283,-238.524,4.54747e-13,480.125
0.341797,-499.825,-565.766,5.86257,-0.00655347,-247.812,-4.54747e-13,401.169
0.351562,-496.522,-548.491,8.68315,0.09437,-254.687,1.36424e-12,321.628
0.361328,-506.057,-566.208,7.6005,-0.0917486,-259.236,4.54747e-13,242.292
0.371094,-527.37,-536.042,2.1996,0.148108,-261.532,-9.09495e-13,162.908
0.380859,-544.439,-471.705,-6.7039,0.0720882,-261.593,9.09495e-13,82.2834
0.390625,-557.691,-406.825,-17.1942,0.0131069,-259.434,4.54747e-13,0.126442
0.400391,-567.83,-378.462,-26.5301,0.0891272,-255.088,1.36424e-12,-82.8512
0.410156,-560.927,-348.175,-31.7203,0.0157283,-248.598,1.81899e-12,-165.736
0.419922,-530.162,-269.6,-30.3883,-0.145487,-240.043,4.54747e-13,-246.791
0.429687,-478.118,-201.498,-21.5176,0.0747096,-229.585,4.54747e-13,-323.28
0.439453,-410.44,-151.352,-5.91856,-0.235925,-217.459,9.09495e-13,-392.114
0.449219,-315.311,-136.557,13.7106,-0.159905,-203.935,-4.54747e-13,-451.266
0.458984,-195.426,-67.0619,33.0564,0.100923,-189.326,0,-499.026
0.46875,-72.2719,39.1242,47.0584,-0.154662,-174.001,4.54747e-13,-533.603
0.478516,34.4381,73.0248,51.2026,-0.111409,-158.348,1.13687e-12,-554.156
0.488281,128.839,16.7157,42.8532,0.483646,-142.684,-2.27374e-13,-562.109
0.498047,208.218,-32.8394,22.2247,0.0524278,-127.262,4.54747e-13,-559.964
0.507812,262.56,-19.3396,-6.97798,1.54531,-112.277,9.09495e-13,-550.416
0.517578,292.287,28.8598,-37.51,3.30164,-97.8425,1.13687e-13,-536.625
0.527344,303.481,39.9055,-59.3743,7.99655,-83.9827,1.13687e-13,-521.775
0.537109,300.698,-13.6696,-61.2803,18.0928,-70.6579,0,-508.191
0.546875,279.504,-30.0618,-32.5153,37.6903,-57.8089,5.68434e-13,-496.59
0.556641,243.749,3.28394,35.1327,73.4998,-45.367,5.68434e-14,-486.634
0.566406,197.202,21.8002,145.608,133.484,-33.2815,1.7053e-13,-476.98
0.576172,144.899,5.34489,297.433,225.875,-21.5466,1.13687e-13,-465.547
0.585937,92.548,-18.0875,483.391,356.987,-10.2206,5.68434e-14,-449.968
0.595703,45.8195,-14.6354,691.131,527.523,0.567816,0,-428.06
0.605469,9.35978,14.1662,904.619,729.367,10.625,-5.68434e-14,-398.221
0.615234,-13.8104,24.5713,1106.21,943.912,19.7114,-5.68434e-14,-359.732
0.625,-22.8074,-4.05558,1278.96,1145.72,27.5701,-5.68434e-14,-312.894
0.634766,-19.0001,-16.8096,1408.86,1306.58,33.9606,-1.7053e-13,-258.99
0.644531,-5.66944,9.57034,1486.49,1408.11,38.6945,-2.27374e-13,-200.098
0.654297,12.8165,29.1494,1508.01,1444.08,41.6643,-1.13687e-13,-138.801
0.664062,31.864,6.91083,1475.18,1426.46,42.8618,1.13687e-13,-77.8626
0.673828,47.5025,-13.6275,1394.54,1374.94,42.3823,-2.27374e-13,-19.9027
0.683594,57.1413,-3.81616,1276.04,1308.81,40.4145,-1.13687e-13,32.8569
0.693359,59.9301,15.1417,1131.15,1234.44,37.2173,-2.27374e-13,78.7429
0.703125,56.7095,15.9457,971.11,1144.92,33.0871,-5.68434e-14,116.68
0.712891,49.6325,0.194124,805.35,1026.1,28.3233,5.68434e-14,146.169
0.722656,41.4118,-7.3379,640.536,870.288,23.1977,-1.13687e-13,167.204
0.732422,34.8325,6.14889,480.236,687.162,17.9327,-1.42109e-13,180.163
0.742187,32.0363,15.9295,325.227,494.762,12.6919,0,185.703
0.751953,33.9946,2.9426,174.325,311.203,7.58426,2.84217e-14,184.7
0.761719,40.4494,-7.90734,25.4946,143.703,2.67971,-2.84217e-14,178.195
0.771484,50.099,2.94584,-122.992,-14.9052,-1.97007,0,167.344
0.78125,60.7105,11.2657,-271.606,-178.772,-6.31037,0,153.386
0.791016,69.5589,0.638993,-418.988,-350.706,-10.2683,2.84217e-14,137.577
0.800781,74.001,-7.51747,-561.852,-516.84,-13.7491,2.84217e-14,121.079
0.810547,72.0049,-4.97606,-695.359,-656.148,-16.6452,2.84217e-14,104.836
0.820312,62.335,2.11757,-813.875,-762.656,-18.8568,1.13687e-13,89.4702
0.830078,44.969,5.43548,-911.937,-839.594,-20.3181,5.68434e-14,75.2154
0.839844,21.1661,-0.360748,-985.251,-907.458,-21.0242,1.7053e-13,61.9326
0.849609,-6.83663,-8.30529,-1031.52,-972.995,-21.0499,1.13687e-13,49.2272
0.859375,-36.0582,-1.94933,-1050.95,-1024.63,-20.5533,1.13687e-13,36.674
0.869141,-63.3213,5.5099,-1046.34,-1052.05,-19.76,0,24.1098
0.878906,-85.5725,1.76006,-1022.75,-1046.98,-18.9291,5.68434e-14,11.9163
0.888672,-100.704,-4.77546,-986.769,-1019.28,-18.3038,0,1.24346
0.898437,-107.771,-4.20603,-945.537,-991.349,-18.0564,-1.13687e-13,-5.91832
0.908203,-107.142,-0.101915,-905.656,-965.675,-18.235,1.7053e-13,-6.86239
0.917969,-100.29,0.414132,-872.189,-933.268,-18.7256,-5.68434e-14,1.49431
0.927734,-89.3212,-2.577,-847.899,-881.299,-19.2371,0,22.1006
0.9375,-76.546,-5.25592,-832.859,-809.967,-19.3143,0,57.1722
0.947266,-63.8576,-1.83933,-824.503,-732.316,-18.3804,1.13687e-13,107.61
0.957031,-52.4352,3.2807,-818.101,-664.586,-15.804,2.84217e-14,172.563
0.966797,-42.451,-0.423838,-807.6,-603.075,-10.9797,-2.84217e-14,249.245
0.976562,-33.3267,-4.88708,-786.675,-536.41,-3.41288,0,333.06
0.986328,-23.8796,-1.82153,-749.832,-460.472,7.20635,-5.68434e-14,418.033
0.996094,-13.1908,1.82639,-693.37,-375.974,20.9506,-1.7053e-13,497.519
1.00586,-1.06646,1.68888,-616.038,-295.056,37.6321,2.27374e-13,565.04
1.01562,11.5198,0.803999,-519.298,-220.721,56.8131,0,615.132
1.02539,22.1483,-0.177947,-407.132,-159.745,77.8468,-1.13687e-13,644.039
1.03516,27.2512,0.800763,-285.456,-102.659,99.9431,2.27374e-13,650.124
1.04492,22.704,5.50343,-161.235,-52.0149,122.249,0,633.952
1.05469,5.0486,3.96823,-41.4873,-14.9367,143.929,-1.13687e-12,597.999
1.06445,-27.4115,1.49961,67.669,-5.6137,164.245,4.54747e-13,546.088
1.07422,-73.4222,6.62935,161.738,-10.3584,182.605,-9.09495e-13,482.656
1.08398,-128.056,13.3202,238.231,-17.2881,198.595,-4.54747e-13,412.019
1.09375,-182.654,17.5019,296.672,-24.2203,211.988,-1.36424e-12,337.77
1.10352,-225.518,30.1216,338.248,-30.8996,222.717,-1.81899e-12,262.443
1.11328,-243.358,54.4843,365.219,-37.208,230.841,4.54747e-13,187.466
1.12305,-223.317,85.2303,380.218,-38.174,236.494,4.54747e-13,113.406
1.13281,-155.246,133.998,385.627,-31.188,239.832,0,40.3957
1.14258,-33.7951,208.3,383.136,-16.136,240.991,-9.09495e-13,-31.376
1.15234,140.04,299.841,373.585,-4.93083,240.061,-4.54747e-13,-101.265
1.16211,358.278,414.781,357.106,-4.0448,237.074,0,-167.97
1.17187,606.371,560.46,333.479,-12.2484,232.015,-4.54747e-13,-229.596
1.18164,864.701,722.167,302.631,-13.6312,224.854,1.36424e-12,-283.966
1.19141,1110.94,887.862,265.094,2.89401,215.584,0,-329.112
1.20117,1322.92,1051.83,222.332,24.4274,204.266,-4.54747e-13,-363.804
1.21094,1481.55,1194.75,176.806,33.9483,191.068,4.54747e-13,-387.975
1.2207,1573.31,1297.46,131.778,35.3901,176.286,-4.54747e-13,-402.904
1.23047,1591.93,1358.3,90.8588,38.056,160.344,-9.09495e-13,-411.091
1.24023,1538.95,1369.41,57.4092,40.6276,143.774,0,-415.799
1.25,1423.15,1327.63,33.924,40.5057,127.156,-4.54747e-13,-420.363
1.25977,1258.91,1253.29,21.524,41.4179,111.061,-2.27374e-13,-427.377
1.26953,1063.84,1159.37,19.6768,46.8993,95.9609,-2.27374e-13,-437.953
1.2793,856.066,1044.52,26.2072,55.9614,82.1622,-6.82121e-13,-451.216
1.28906,651.672,917.131,37.6008,60.2605,69.7434,-2.27374e-13,-464.163
1.29883,462.628,790.294,49.5474,57.0532,58.5269,-1.13687e-13,-471.957
1.30859,295.63,651.635,57.6225,46.8141,48.0861,-1.13687e-13,-468.615
1.31836,151.897,491.834,57.9859,39.3313,37.791,5.68434e-14,-448.002
1.32812,27.9616,323.339,47.9777,35.3311,26.8892,1.13687e-13,-404.94
1.33789,-82.79,148.39,26.5181,24.3357,14.61,-1.13687e-13,-336.247
1.34766,-188.128,-30.0569,-5.74226,-0.886029,0.279106,0,-241.511
1.35742,-294.94,-193.532,-46.5298,-27.113,-16.576,-7.10543e-14,-123.45
1.36719,-407.533,-334.384,-92.2803,-44.5387,-36.1448,0,12.2093
1.37695,-526.561,-466.864,-138.633,-57.6103,-58.2898,-1.13687e-13,157.329
1.38672,-648.779,-585.96,-181.008,-75.0608,-82.5486,4.54747e-13,302.324
1.39648,-767.629,-687.349,-215.191,-98.4685,-108.18,4.54747e-13,437.348
1.40625,-874.526,-782.216,-237.845,-116.998,-134.245,-4.54747e-13,553.497
1.41602,-960.588,-869.098,-246.908,-128.66,-159.72,4.54747e-13,643.845
1.42578,-1018.47,-927.036,-241.823,-133.152,-183.604,-4.54747e-13,704.152
1.43555,-1043.96,-959.976,-223.586,-132.686,-205.027,0,733.141
1.44531,-1037.01,-978.174,-194.602,-126.883,-223.327,-4.54747e-13,732.331
1.45508,-1002.02,-977.91,-158.36,-115.932,-238.096,4.54747e-13,705.474
1.46484,-947.344,-965.808,-118.952,-102.652,-249.179,1.36424e-12,657.718
1.47461,-883.979,-954.146,-80.4938,-92.9741,-256.648,-4.54747e-13,594.658
1.48437,-823.796,-930.359,-46.511,-83.3379,-260.743,0,521.443
1.49414,-777.519,-887.191,-19.3877,-62.8242,-261.8,1.81899e-12,442.106
1.50391,-752.829,-840.109,0.0309862,-39.6013,-260.183,9.09495e-13,359.202
1.51367,-752.93,-787.315,12.5913,-24.2125,-256.228,4.54747e-13,273.83
1.52344,-775.84,-718.081,20.6795,-13.8658,-250.202,1.81899e-12,185.982
1.5332,-814.521,-651.414,27.7557,2.97003,-242.303,-9.09495e-13,95.146
1.54297,-857.884,-592.186,37.6218,22.8153,-232.664,4.54747e-13,1.0178
1.55273,-892.483,-520.896,53.5346,37.7047,-221.393,9.09495e-13,-95.8439
1.5625,-904.652,-439.543,77.3259,44.5924,-208.606,9.09495e-13,-193.563
1.57227,-882.727,-366.112,108.714,48.6137,-194.467,9.09495e-13,-288.806
1.58203,-818.989,-293.728,144.985,56.4529,-179.214,4.54747e-13,-377.015
1.5918,-711.002,-224.888,181.154,67.3474,-163.162,6.82121e-13,-452.97
1.60156,-562.132,-175.613,210.666,73.1512,-146.692,4.54747e-13,-511.615
1.61133,-381.153,-132.982,226.541,71.1707,-130.219,9.09495e-13,-548.969
1.62109,-181.024,-86.6102,222.821,70.9059,-114.151,2.27374e-13,-562.969
1.63086,22.9656,-53.0882,196.047,79.1214,-98.833,-2.27374e-13,-554.058
1.64062,215.348,-34.6237,146.48,89.1692,-84.5112,0,-525.391
1.65039,382.581,-18.4774,78.8042,90.5428,-71.2984,6.82121e-13,-482.586
1.66016,514.745,-18.7799,2.0933,88.7393,-59.1645,0,-433.041
1.66992,606.578,-36.2495,-71.0167,98.7647,-47.9473,1.13687e-13,-384.907
1.67969,657.707,-44.4238,-125.899,122.475,-37.3855,0,-345.876
1.68945,672.087,-42.688,-148.029,151.649,-27.1669,2.27374e-13,-322
1.69922,656.802,-44.5904,-125.283,184.243,-16.9879,0,-316.721
1.70898,620.491,-39.4218,-50.054,230.767,-6.61132,0,-330.311
1.71875,571.7,-25.6519,79.1851,298.741,4.08395,0,-359.802
1.72852,517.5,-22.4715,257.155,387.255,15.0707,-5.68434e-14,-399.434
1.73828,462.573,-19.2442,472.048,490.523,26.1641,-1.13687e-13,-441.555
1.74805,408.938,-5.99845,706.791,607.447,37.0371,-1.13687e-13,-477.808
1.75781,356.283,-1.53197,941.108,737.825,47.2589,-4.54747e-13,-500.416
1.76758,302.812,-7.97528,1154.08,873.764,56.3506,-2.27374e-13,-503.346
1.77734,246.356,-5.99359,1326.79,1002.67,63.8499,0,-483.166
1.78711,185.513,-2.19846,1444.63,1112.89,69.3739,-2.27374e-13,-439.452
1.79687,120.528,-4.93723,1498.94,1198.59,72.6713,0,-374.71
1.80664,53.7503,2.43303,1487.72,1251.96,73.6537,-2.27374e-13,-293.837
1.81641,-10.4698,14.671,1415.41,1265.93,72.4032,-2.27374e-13,-203.248
1.82617,-66.3957,13.6453,1291.69,1237.57,69.1538,2.27374e-13,-109.834
1.83594,-107.931,10.7173,1129.68,1173.64,64.2519,1.13687e-13,-19.9378
1.8457,-129.841,14.2956,943.789,1082.31,58.1024,-1.13687e-13,61.4694
1.85547,-128.924,9.77578,747.627,970.141,51.1116,-2.27374e-13,131.287
1.86523,-104.896,4.19632,552.271,844.366,43.6376,0,188.405
1.875,-60.7978,7.72454,365.19,711.143,35.9572,0,233.452
1.88477,-2.82806,4.99547,189.938,575.176,28.2553,-5.68434e-14,268.265
1.89453,60.3893,-5.70402,26.5966,435.907,20.6372,-5.68434e-14,295.207
1.9043,119.002,-6.19095,-127.159,290.044,13.1608,0,316.47
1.91406,163.389,-3.84528,-274.632,137.089,5.87889,0,333.523
1.92383,185.649,-10.6623,-418.611,-18.9893,-1.1188,0,346.778
1.93359,180.86,-10.4504,-560.109,-170.643,-7.67552,5.68434e-14,355.54
1.94336,147.897,-2.69024,-697.595,-314.073,-13.5581,0,358.229
1.95312,89.6712,-3.48777,-826.844,-445.91,-18.473,5.68434e-14,352.8
1.96289,12.7344,-3.66248,-941.469,-562.289,-22.107,-5.68434e-14,337.288
1.97266,-73.6849,4.05235,-1034,-658.477,-24.1842,-5.68434e-14,310.361
1.98242,-159.068,2.24699,-1097.35,-736.757,-24.5301,0,271.767
1.99219,-233.186,-4.57972,-1126.31,-801.366,-23.1253,1.13687e-13,222.629
2.00195,-287.619,0.237802,-1118.94,-856.573,-20.1391,-5.68434e-14,165.509
2.01172,-316.96,3.70454,-1077.31,-898.49,-15.9289,-2.84217e-14,104.257
2.02148,-319.513,-2.80186,-1007.75,-923.215,-11.0046,-2.84217e-14,43.6681
2.03125,-297.363,-4.41471,-920.17,-931.212,-5.95827,1.42109e-14,-11.0121
2.04102,-255.813,-6.46434,-826.863,-924.836,-1.37034,0,-54.6489
2.05078,-202.29,-17.9339,-740.682,-906.014,2.29307,0,-82.7869
2.06055,-144.918,-20.3912,-673.068,-876.131,4.77315,-4.26326e-14,-92.1515
2.07031,-91.0095,-11.057,-632.194,-838.483,6.08432,-1.42109e-14,-81.0249
2.08008,-45.7559,-11.4161,-621.563,-796.301,6.53939,-2.84217e-14,-49.4571
2.08984,-11.3724,-14.6289,-639.325,-750.945,6.72681,-4.26326e-14,0.711068
2.09961,13.1462,-10.3193,-678.453,-699.476,7.44103,-4.26326e-14,66.0162
2.10937,31.5909,-11.8254,-727.784,-639.198,9.57523,0,141.709
2.11914,49.4964,-16.7206,-773.741,-572.299,13.9924,-2.84217e-14,222.225
2.12891,72.6836,-9.77578,-802.486,-503.815,21.3948,-5.68434e-14,301.721
2.13867,105.666,-5.57461,-802.11,-436.014,32.2122,-5.68434e-14,374.635
2.14844,150.25,-12.3948,-764.515,-371.177,46.5273,1.7053e-13,436.168
2.1582,204.634,-10.8742,-686.636,-310.043,64.0492,-3.41061e-13,482.657
2.16797,263.241,-4.66546,-570.84,-253.723,84.1399,0,511.786
2.17773,317.38,-6.20713,-424.409,-202.665,105.889,4.54747e-13,522.61
2.1875,356.693,-4.45516,-258.261,-157.313,128.222,-4.54747e-13,515.417
2.19727,371.151,6.34625,-85.1352,-118.993,150.031,-6.82121e-13,491.468
2.20703,353.27,8.85046,82.4033,-90.0696,170.299,-9.09495e-13,452.668
2.2168,300.125,12.4013,233.772,-71.7566,188.208,0,401.244
2.22656,214.737,26.8959,361.673,-61.6734,203.203,-4.54747e-13,339.487
2.23633,106.513,39.7648,462.687,-56.2327,215.02,0,269.621
2.24609,-9.44611,51.1987,537.087,-53.4737,223.664,-4.54747e-13,193.776
2.25586,-114.148,78.9844,587.974,-52.9888,229.344,0,114.093
2.26562,-187.4,116.887,619.967,-54.9312,232.388,-1.36424e-12,32.8635
2.27539,-210.965,157.378,637.746,-56.1882,233.147,-1.36424e-12,-47.3263
2.28516,-171.689,218.034,644.787,-56.0007,231.904,4.54747e-13,-123.54
2.29492,-64.0205,297.077,642.556,-51.7711,228.816,-1.36424e-12,-192.567
2.30469,108.517,382.77,630.317,-45.2176,223.887,-2.27374e-12,-251.161
2.31445,333.22,485.119,605.596,-35.993,216.982,-2.27374e-12,-296.418
2.32422,589.552,606.37,565.161,-26.5193,207.884,4.54747e-13,-326.236
2.33398,851.755,726.038,506.289,-20.5386,196.37,4.54747e-13,-339.771
2.34375,1092.35,844.896,428.023,-19.3052,182.309,9.09495e-13,-337.78
2.35352,1285.94,965.975,332.106,-21.2123,165.742,-9.09495e-13,-322.755
2.36328,1412.77,1069.14,223.38,-22.5177,146.944,0,-298.782
2.37305,1461.31,1142.16,109.504,-21.5059,126.443,-9.09495e-13,-271.1
2.38281,1429.66,1191.02,0.0381892,-17.9002,104.993,0,-245.408
2.39258,1325.31,1202.9,-94.9787,-13.4884,83.4947,-4.54747e-13,-227.001
2.40234,1163.55,1170.5,-166.67,-9.15651,62.8923,0,-219.883
2.41211,964.657,1109.21,-208.888,-7.14591,44.0341,-2.27374e-13,-225.999
2.42187,750.451,1022.35,-219.388,-5.59535,27.5446,0,-244.744
2.43164,540.787,903.987,-200.377,-5.12219,13.7177,-5.68434e-14,-272.852
2.44141,350.617,770.375,-158.321,-4.4734,2.4543,0,-304.715
2.45117,188.08,635.308,-103.009,-4.3751,-6.74184,5.68434e-14,-333.102
2.46094,53.9483,490.218,-46.0414,-3.03688,-14.7066,0,-350.192
2.4707,-57.5356,341.69,1.02202,-2.5978,-22.5013,0,-348.758
2.48047,-156.625,200.933,28.5207,-2.06041,-31.2595,0,-323.318
2.49023,-255.251,60.287,30.2535,-2.0709,-42.0154,1.13687e-13,-271.064
2.5,-363.978,-82.6178,4.46826,-1.45094,-55.5439,4.54747e-13,-192.408
2.50977,-489.308,-214.265,-45.8854,-2.17837,-72.2353,2.27374e-13,-91.0546
2.51953,-631.861,-338.388,-113.681,-4.3633,-92.0258,-2.27374e-13,26.4195
2.5293,-785.784,-459.908,-188.829,-7.01221,-114.395,2.27374e-13,151.419
2.53906,-939.499,-564.063,-259.967,-9.52219,-138.431,9.09495e-13,274.475
2.54883,-1077.68,-644.875,-316.353,-8.80524,-162.95,9.09495e-13,386.499
2.55859,-1184.09,-714.2,-349.624,-7.38576,-186.652,0,479.941
2.56836,-1244.77,-766.57,-355.142,-5.47084,-208.29,0,549.668
2.57812,-1250.98,-796.596,-332.69,-4.99768,-226.813,-9.09495e-13,593.426
2.58789,-1201.28,-817.824,-286.403,-5.7107,-241.483,-1.36424e-12,611.819
2.59766,-1102.42,-831.509,-223.942,-6.94013,-251.925,1.36424e-12,607.826
2.60742,-968.787,-826.915,-155.061,-8.11058,-258.128,-9.09495e-13,585.968
2.61719,-820.383,-812.59,-89.7974,-7.25994,-260.379,0,551.265
2.62695,-679.764,-794.474,-36.6229,-6.20614,-259.173,2.27374e-12,508.205
2.63672,-568.371,-760.937,-0.861945,-4.86661,-255.091,1.81899e-12,459.896
2.64648,-502.889,-715.915,16.3126,-4.6451,-248.692,1.36424e-12,407.585
2.65625,-492.299,-672.344,18.1172,-5.55472,-240.42,-9.09495e-13,350.612
2.66602,-536.122,-621.392,11.5577,-6.07376,-230.565,2.27374e-12,286.831
2.67578,-624.222,-563.615,6.07215,-5.72511,-219.252,-4.54747e-13,213.398
2.68555,-738.213,-512.291,11.637,-4.66738,-206.486,4.54747e-13,127.787
2.69531,-854.274,-461.382,36.666,-3.52839,-192.224,-4.54747e-13,28.8261
2.70508,-946.914,-401.611,86.0859,-3.49431,-176.454,4.54747e-13,-82.4686
2.71484,-993.058,-344.804,159.962,-3.628,-159.278,-4.54747e-13,-202.44
2.72461,-975.77,-292.356,252.968,-4.48126,-140.964,0,-324.849
2.73437,-886.977,-236.007,354.85,-4.72767,-121.963,0,-441.474
2.74414,-728.756,-184.975,451.871,-4.73816,-102.884,-1.13687e-13,-543.186
2.75391,-512.95,-147.122,529.038,-3.57426,-84.4313,4.54747e-13,-621.32
2.76367,-259.23,-112.67,572.746,-0.882097,-67.3124,3.41061e-13,-669.131
2.77344,8.07857,-82.951,573.398,3.30426,-52.1335,3.41061e-13,-683.052
2.7832,263.81,-66.9519,527.522,9.29282,-39.3056,-1.13687e-13,-663.515
2.79297,485.766,-55.8965,438.974,18.0076,-28.9744,-1.13687e-13,-615.164
2.80273,657.848,-44.1115,318.963,30.5916,-20.9914,2.27374e-13,-546.372
2.8125,772.015,-43.5518,184.812,48.3201,-14.9312,5.68434e-14,-468.119
2.82227,828.746,-50.3187,57.6242,72.6937,-10.1548,0,-392.38
2.83203,836.014,-53.9423,-40.8262,103.553,-5.90936,5.68434e-14,-330.299
2.8418,807.019,-61.9047,-91.4694,141.7,-1.44865,0,-290.433
2.85156,757.147,-72.7239,-81.0327,188.217,3.84629,0,-277.389
2.86133,700.791,-75.2265,-4.32777,244.399,10.3654,-5.68434e-14,-291.077
2.87109,648.611,-75.0226,134.665,312.282,18.2044,1.13687e-13,-326.737
2.88086,605.779,-78.0202,323.114,391.928,27.1475,-1.13687e-13,-375.714
2.89062,571.498,-75.1925,541.029,482.221,36.7002,-2.27374e-13,-426.893
2.90039,539.843,-68.4289,764.051,578.728,46.168,-1.13687e-13,-468.506
2.91016,501.723,-68.0908,966.903,677.928,54.7657,-2.27374e-13,-490.037
2.91992,447.519,-66.4116,1126.94,776.661,61.741,-1.13687e-13,-483.88
2.92969,369.838,-61.4776,1227.19,870.034,66.4891,-3.41061e-13,-446.477
2.93945,265.807,-61.8836,1258.54,951.953,68.6408,4.54747e-13,-378.761
2.94922,138.412,-65.5494,1220.48,1015.4,68.1081,-4.54747e-13,-285.828
2.95898,-3.40252,-63.3363,1120.65,1055.03,65.0813,-1.13687e-13,-175.95
2.96875,-145.933,-63.3153,973.04,1067.71,59.9799,0,-59.0994
2.97852,-272.988,-65.1433,795.375,1052.41,53.3669,1.13687e-13,54.7239
2.98828,-368.812,-61.5019,606.029,1010.5,45.8438,-2.27374e-13,157.058
2.99805,-421.098,-55.9321,421.108,943.484,37.9487,0,242.164
3.00781,-423.497,-54.9696,252.15,854.541,30.0746,0,307.644
3.01758,-377.127,-52.556,104.809,748.055,22.4263,-5.68434e-14,354.395
3.02734,-290.764,-48.5635,-21.2776,629.63,15.0225,0,385.956
3.03711,-179.642,-49.6829,-131.482,504.57,7.74227,-5.68434e-14,407.397
3.04687,-63.0492,-49.924,-234.263,377.982,0.406195,0,423.994
3.05664,38.8635,-44.8104,-338.732,251.18,-7.12652,5.68434e-14,439.94
3.06641,108.492,-41.0072,-452.174,125.912,-14.8662,-5.68434e-14,457.369
3.07617,133.8,-39.5917,-578.013,2.28847,-22.6273,5.68434e-14,475.857
3.08594,110.402,-34.7386,-714.6,-117.917,-30.0068,5.68434e-14,492.5
3.0957,42.3152,-31.5889,-855.069,-234.165,-36.4141,1.13687e-13,502.534
3.10547,-58.7398,-31.9707,-988.29,-343.834,-41.1501,2.27374e-13,500.387
3.11523,-175.404,-28.8,-1100.76,-444.501,-43.5237,0,480.938
3.125,-287.722,-23.1138,-1179.1,-533.859,-42.9846,3.41061e-13,440.745
3.13477,-376.633,-20.1323,-1212.66,-609.625,-39.2451,1.13687e-13,379.012
3.14453,-427.285,-14.6548,-1195.81,-670.584,-32.3682,2.27374e-13,298.097
3.1543,-431.57,-6.18125,-1129.44,-716.496,-22.7987,5.68434e-14,203.471
3.16406,-389.43,-0.587227,-1021.31,-748.766,-11.3288,8.52651e-14,103.113
3.17383,-308.698,3.5816,-885.317,-768.564,1.00086,3.55271e-15,6.45812
3.18359,-203.484,10.8596,-739.505,-777.318,13.0528,-5.68434e-14,-76.9379
3.19336,-91.4317,15.6885,-603.375,-776.644,23.7703,-1.13687e-13,-138.787
3.20312,9.68454,17.9047,-494.79,-765.991,32.3531,0,-173.27
3.21289,85.3678,21.3132,-427.055,-747.486,38.3982,-2.27374e-13,-177.858
3.22266,127.181,25.11,-406.68,-720.75,41.9811,-1.13687e-13,-153.622
3.23242,134.368,25.419,-432.225,-686.183,43.6589,-2.27374e-13,-104.982
3.24219,113.986,28.0623,-494.444,-645.083,44.3941,0,-38.959
3.25195,79.4908,32.5919,-577.726,-598.905,45.4068,-1.13687e-13,35.9446
3.26172,48.0213,33.4768,-662.605,-550.843,47.9807,1.13687e-13,111.026
3.27148,36.852,33.1209,-728.91,-501.295,53.253,1.13687e-13,178.616
3.28125,59.6878,36.078,-759.012,-451.064,62.0229,-1.13687e-13,233.057
3.29102,123.504,36.9306,-740.626,-401.415,74.6121,-1.13687e-13,271.27
3.30078,226.564,35.9745,-668.67,-351.448,90.7991,-2.27374e-13,292.831
3.31055,358.054,39.0902,-545.88,-302.734,109.839,0,299.579
3.32031,499.477,41.7254,-382.103,-255.474,130.567,4.54747e-13,294.844
3.33008,627.637,41.2029,-192.408,-210.609,151.565,9.09495e-13,282.474
3.33984,718.725,44.3558,5.59457,-170.51,171.363,-4.54747e-13,265.843
3.34961,752.814,49.7314,194.737,-135.452,188.649,-9.09495e-13,247.072
3.35937,717.929,53.58,361.005,-106.727,202.442,-1.36424e-12,226.583
3.36914,612.948,61.8513,495.497,-82.7848,212.203,-9.09495e-13,203.113
3.37891,448.715,76.9509,595.282,-64.2083,217.874,-4.54747e-13,174.156
3.38867,247.098,92.3968,663.05,-49.4643,219.83,-2.27374e-12,136.755
3.39844,38.0421,112.875,705.662,-37.5226,218.763,-1.36424e-12,88.4787
3.4082,-144.943,143.426,731.945,-28.0725,215.512,0,28.3658
3.41797,-270.147,180.147,750.215,-21.0144,210.885,-9.09495e-13,-42.3706
3.42773,-312.961,223.597,766.059,-15.706,205.487,-1.81899e-12,-120.053
3.4375,-260.215,280.471,780.849,-11.4044,199.602,-9.09495e-13,-198.761
3.44727,-112.764,345.758,791.308,-8.62306,193.143,-4.54747e-13,-271.057
3.45703,114.155,416.902,790.224,-6.54036,185.685,-4.54747e-13,-329.123
3.4668,392.92,497.983,768.183,-4.90069,176.561,-1.36424e-12,-366.097
3.47656,687.574,585.787,715.952,-3.99369,165.03,0,-377.383
3.48633,959.278,672.041,627.02,-4.47471,150.454,0,-361.664
3.49609,1172.26,758.344,499.752,-6.16026,132.476,-9.09495e-13,-321.412
3.50586,1299.28,840.565,338.684,-10.6966,111.155,0,-262.763
3.51562,1325.66,907.996,154.63,-17.6026,87.0232,0,-194.733
3.52539,1251.21,959.79,-36.4825,-25.3003,61.0652,3.41061e-13,-127.895
3.53516,1089.81,994.174,-215.88,-33.0256,34.6088,0,-72.6931
3.54492,866.584,1004.17,-364.933,-40.3248,9.14517,0,-37.715
3.55469,613.372,987.637,-468.33,-45.9398,-13.8916,5.68434e-14,-28.1897
3.56445,363.123,949.756,-516.832,-49.9165,-33.3494,0,-45.0046
3.57422,144.34,888.326,-509.087,-52.3504,-48.5483,2.27374e-13,-84.4209
3.58398,-23.5263,804.093,-452.121,-53.0346,-59.4012,0,-138.561
3.59375,-132.923,706,-360.377,-51.9861,-66.443,3.41061e-13,-196.6
3.60352,-188.794,596.42,-253.428,-49.986,-70.7579,2.27374e-13,-246.485
3.61328,-206.869,477.229,-152.738,-46.9451,-73.8171,2.27374e-13,-276.879
3.62305,-209.994,355.887,-78.0285,-43.5177,-77.2495,2.27374e-13,-279.027
3.63281,-223.18,235.602,-43.8906,-38.8136,-82.5839,4.54747e-13,-248.207
3.64258,-268.318,115.134,-57.2434,-34.1816,-91.0045,0,-184.534
3.65234,-359.527,-3.05261,-116.106,-28.138,-103.16,6.82121e-13,-92.9656
3.66211,-500.001,-115.354,-209.919,-20.8033,-119.057,6.82121e-13,17.4769
3.67188,-680.958,-224.354,-321.37,-12.3022,-138.059,1.36424e-12,135.151
3.68164,-882.897,-327.229,-429.427,-3.71713,-158.984,1.36424e-12,247.642
3.69141,-1078.94,-421.921,-513.05,4.41573,-180.287,4.54747e-13,343.702
3.70117,-1239.7,-506.06,-554.921,11.2772,-200.298,9.09495e-13,414.948
3.71094,-1338.73,-580.455,-544.543,16.9682,-217.463,1.81899e-12,457.029
3.7207,-1357.67,-641.623,-480.144,22.9463,-230.566,-4.54747e-13,470.066
3.73047,-1290.02,-688.158,-369.021,28.9965,-238.879,-1.36424e-12,458.302
3.74023,-1142.89,-721.96,-226.275,35.1725,-242.224,-4.54747e-13,429.027
3.75,-936.36,-743.725,-72.1219,39.3588,-240.94,4.54747e-13,390.992
3.75977,-700.507,-753.036,71.7458,42.0903,-235.769,2.27374e-12,352.591
3.76953,-470.555,-753.844,186.09,43.1913,-227.679,9.09495e-13,320.165
3.7793,-281.01,-748.529,257.654,42.8007,-217.666,1.81899e-12,296.726
3.78906,-159.767,-734.234,281.622,40.8701,-206.568,1.81899e-12,281.35
3.79883,-123.247,-712.838,262.557,38.0678,-194.931,9.09495e-13,269.367
3.80859,-173.415,-685.764,213.596,34.1646,-182.946,9.09495e-13,253.319
3.81836,-297.243,-651.6,154.029,29.7213,-170.471,0,224.527
3.82812,-468.731,-610.779,105.658,24.7892,-157.122,9.09495e-13,174.982
3.83789,-653.165,-566.4,88.5764,19.182,-142.427,4.54747e-13,99.2224
3.84766,-812.892,-518.909,117.143,13.8907,-125.995,1.36424e-12,-4.1681
3.85742,-913.606,-467.639,196.886,8.00572,-107.67,-4.54747e-13,-131.731
3.86719,-930.08,-416.657,322.946,2.02764,-87.6453,-2.27374e-13,-275.169
3.87695,-850.328,-367.034,480.4,-3.12732,-66.5005,3.41061e-13,-422.273
3.88672,-677.489,-318.396,646.473,-7.26911,-45.158,0,-558.63
3.89648,-429.126,-271.747,794.295,-9.33477,-24.7665,2.27374e-13,-669.83
3.90625,-134.079,-230.356,897.591,-10.7713,-6.52845,0,-743.822
3.91602,172.552,-191.415,935.479,-9.56414,8.49661,0,-772.983
3.92578,455.361,-157.399,896.527,-6.09604,19.5756,0,-755.554
3.93555,684.486,-130.507,781.307,0.0340781,26.438,2.27374e-13,-696.148
3.94531,840.282,-110.23,602.958,8.54442,29.3372,0,-605.218
3.95508,916.03,-94.3008,385.578,20.8204,29.0246,0,-497.532
3.96484,918.208,-84.2678,160.677,37.5199,26.6373,-5.68434e-14,-389.898
3.97461,864.352,-79.0588,-37.7507,60.9512,23.5185,5.68434e-14,-298.502
3.98438,778.957,-73.8789,-178.718,91.493,20.9999,0,-236.297
3.99414,688.225,-70.265,-239.36,129.677,20.1845,0,-210.906
4.00391,614.697,-68.4062,-208.797,175.626,21.7668,-5.68434e-14,-223.385
4.01367,572.799,-64.6159,-90.0709,229.746,25.9231,-5.68434e-14,-268.079
4.02344,566.146,-59.4296,100.202,292.519,32.2905,5.68434e-14,-333.595
4.0332,587.128,-56.419,334.393,363.1,40.039,-1.13687e-13,-404.737
4.04297,618.827,-50.8703,578.237,439.963,48.0238,-1.13687e-13,-465.063
4.05273,638.891,-44.4448,796.248,520.478,54.9903,1.13687e-13,-499.636
4.0625,624.586,-38.2458,957.281,600.943,59.7963,0,-497.479
4.07227,558.032,-32.6728,1039.28,679.252,61.6105,-3.41061e-13,-453.335
4.08203,430.576,-26.3443,1032.41,751.021,60.0523,0,-368.41
4.0918,245.41,-21.7128,940.137,812.86,55.2493,-1.13687e-13,-250.01
4.10156,17.8788,-20.4801,777.978,861.151,47.8005,0,-110.14
4.11133,-226.636,-18.6117,570.353,893.31,38.6553,-1.13687e-13,36.6504
4.12109,-456.913,-17.5052,345.999,904.719,28.9302,0,175.788
4.13086,-641.409,-19.0808,132.867,894.728,19.6993,5.68434e-14,295.095
4.14062,-754.083,-18.754,-46.6354,863.259,11.7975,-5.68434e-14,386.678
4.15039,-779.405,-17.6831,-179.195,811.92,5.67627,0,447.944
4.16016,-715.61,-19.4917,-262.342,743.054,1.33795,0,481.609
4.16992,-575.504,-19.6891,-304.132,659.417,-1.63586,0,494.695
4.17969,-384.643,-19.2491,-320.87,564.815,-3.96826,5.68434e-14,496.756
4.18945,-177.131,-20.8085,-333.321,462.417,-6.5045,0,497.678
4.19922,10.2181,-22.7287,-362.161,355.92,-9.99853,5.68434e-14,505.484
4.20898,144.339,-23.3143,-423.51,248.046,-14.9113,0,524.575
4.21875,201.802,-24.7266,-525.383,141.336,-21.2623,0,554.741
4.22852,173.07,-25.9383,-665.735,37.5658,-28.5661,-1.13687e-13,591.125
4.23828,64.3022,-25.2006,-832.453,-62.1492,-35.8721,0,625.16
4.24805,-103.637,-24.0472,-1005.32,-157.662,-41.9029,1.13687e-13,646.285
4.25781,-298.828,-22.4392,-1159.58,-247,-45.2716,-2.27374e-13,644.123
4.26758,-483.977,-19.5985,-1270.5,-330.313,-44.7382,0,610.703
4.27734,-623.102,-16.7254,-1318.01,-405.805,-39.4589,1.13687e-13,542.298
4.28711,-688.031,-14.2083,-1290.68,-471.631,-29.1801,5.68434e-14,440.529
4.29687,-663.519,-12.5922,-1188.24,-527.598,-14.338,-1.13687e-13,312.511
4.30664,-550.045,-10.4682,-1022.07,-572.523,3.96044,0,169.991
4.31641,-363.744,-9.18532,-813.756,-606.355,24.0766,-1.13687e-13,27.6293
4.32617,-133.476,-8.7356,-591.668,-628.975,44.0808,0,-99.286
4.33594,104.465,-7.21981,-386.36,-641.496,62.0545,1.13687e-13,-197.288
4.3457,313.041,-6.1683,-225.462,-644.499,76.4036,4.54747e-13,-256.902
4.35547,461.345,-6.46758,-129.006,-640.019,86.1268,-2.27374e-13,-274.153
4.36523,530.383,-6.31228,-106.021,-628.017,90.9912,-4.54747e-13,-251.144
4.375,516.676,-6.26375,-152.982,-609.917,91.5809,-6.82121e-13,-195.598
4.38477,432.971,-7.23599,-254.432,-586.363,89.2074,-2.27374e-13,-119.451
4.39453,305.898,-7.47541,-385.647,-558.268,85.6939,-2.27374e-13,-36.7499
4.4043,170.935,-5.83506,-516.904,-525.763,83.0687,-4.54747e-13,38.7633
4.41406,65.5969,-3.81293,-618.588,-490.124,83.2185,4.54747e-13,95.9454
4.42383,22.0598,-0.85253,-666.24,-451.427,87.5621,-2.27374e-13,128.014
4.43359,60.6172,4.48589,-644.643,-411.823,96.7997,-4.54747e-13,133.463
4.44336,185.198,10.0055,-550.246,-371.799,110.782,-2.27374e-13,115.978
4.45312,381.854,14.4445,-391.483,-332.69,128.522,-4.54747e-13,83.3864
4.46289,620.578,21.5931,-186.975,-295.413,148.349,4.54747e-13,45.8399
4.47266,860.23,28.9294,38.0459,-260.029,168.177,9.09495e-13,13.6053
4.48242,1055.74,36.5278,256.395,-228.079,185.84,-4.54747e-13,-5.12615
4.49219,1166.35,45.0353,443.82,-198.452,199.441,-1.36424e-12,-5.97382
4.50195,1163.39,55.9305,583.176,-172.942,207.648,-4.54747e-13,10.6907
4.51172,1036.21,67.4097,667.135,-151.22,209.885,-4.54747e-13,39.7875
4.52148,795.026,80.3594,698.92,-133.473,206.399,4.54747e-13,72.5587
4.53125,470.167,96.8002,690.957,-119.644,198.169,4.54747e-13,98.3974
4.54102,107.725,115.8,661.732,-109.662,186.702,0,107.124
4.55078,-237.771,137.222,631.48,-103.15,173.724,-4.54747e-13,91.2688
4.56055,-512.37,166.342,617.575,-97.6939,160.858,0,47.901
4.57031,-671.892,200.262,630.546,-94.4067,149.309,-4.54747e-13,-20.371
4.58008,-689.665,238.314,671.525,-90.9766,139.645,-1.36424e-12,-105.464
4.58984,-561.418,285.135,731.666,-87.9279,131.699,0,-194.979
4.59961,-306.437,337.854,793.702,-83.4532,124.617,0,-274.274
4.60937,35.2998,395.268,835.351,-78.5945,117.035,2.27374e-13,-329.094
4.61914,409.534,457.678,833.957,-72.7239,107.365,-6.82121e-13,-348.286
4.62891,756.638,524.442,771.467,-67.2701,94.1332,-4.54747e-13,-326.067
4.63867,1021.47,590.239,638.756,-62.2881,76.3042,-2.27374e-13,-263.427
4.64844,1162.48,653.876,438.426,-57.4005,53.5364,-1.13687e-13,-168.343
4.6582,1158.5,713.687,185.456,-52.7227,26.3176,-5.68434e-14,-54.7374
4.66797,1011.96,764.113,-94.4936,-48.6936,-4.04872,2.13163e-14,59.6979
4.67773,748.064,801.82,-368.915,-45.4955,-35.6064,1.13687e-13,156.432
4.6875,410.069,826.964,-603.773,-42.515,-66.0358,1.13687e-13,219.294
4.69727,51.4057,835.021,-769.367,-40.4231,-93.0186,-2.27374e-13,237.36
4.70703,-273.804,823.895,-845.673,-39.0115,-114.618,-2.27374e-13,207.011
4.7168,-520.234,796.261,-826.159,-37.17,-129.603,0,132.759
4.72656,-659.134,751.952,-719.314,-35.2039,-137.667,-4.54747e-13,26.6829
4.73633,-683.018,689.773,-547.56,-33.0243,-139.489,-1.13687e-12,-93.4738
4.74609,-606.44,615.719,-343.668,-30.3478,-136.633,-2.27374e-13,-207.216
4.75586,-462.745,531.878,-145.244,-27.2388,-131.296,6.82121e-13,-294.738
4.76562,-297.4,439.498,11.7323,-24.1679,-125.95,-4.54747e-13,-340.282
4.77539,-159.125,342.372,99.2137,-21.7261,-122.932,-2.27374e-13,-334.832
4.78516,-90.4593,245.121,102.076,-19.4992,-124.059,1.13687e-12,-277.666
4.79492,-119.487,147.177,20.8935,-17.8844,-130.331,-4.54747e-13,-176.479
4.80469,-254.239,49.932,-128.046,-16.7245,-141.773,9.09495e-13,-46.0507
4.81445,-480.824,-41.2531,-315.519,-15.3653,-157.44,4.54747e-13,94.2989
4.82422,-765.631,-129.965,-504.485,-14.7361,-175.59,-9.09495e-13,224.04
4.83398,-1061.26,-214.419,-656.661,-14.3954,-193.984,-4.54747e-13,324.942
4.84375,-1315.08,-292.177,-739.395,-13.6312,-210.266,0,384.154
4.85352,-1478.96,-363.773,-731.59,-12.5001,-222.355,9.09495e-13,396.293
4.86328,-1518.27,-429.385,-627.632,-11.4922,-228.775,-1.36424e-12,364.193
4.87305,-1418.62,-486.329,-438.559,-10.2876,-228.874,0,298.157
4.88281,-1189.11,-533.711,-190.251,-9.65851,-222.887,9.09495e-13,213.867
4.89258,-861.262,-572.712,81.0886,-8.82228,-211.846,0,129.328
4.90234,-483.995,-602.014,335.36,-7.66363,-197.343,0,61.391
4.91211,-115.397,-619.674,535.776,-5.79982,-181.215,4.54747e-13,22.5078
4.92187,187.299,-628.916,655.551,-4.10903,-165.186,9.09495e-13,18.2941
4.93164,377.698,-630.164,682.838,-1.81662,-150.554,-9.09495e-13,46.3716
4.94141,428.444,-622.97,622.999,0.84933,-137.97,9.09495e-13,96.7094
4.95117,336.146,-609.237,497.743,3.21775,-127.361,6.82121e-13,153.425
4.96094,122.139,-591.575,341.234,5.93745,-117.989,-2.27374e-13,197.736
4.9707,-171.091,-567.626,193.836,9.19583,-108.66,0,211.549
4.98047,-487.2,-539.681,94.5734,12.5014,-98.018,6.82121e-13,181.023
4.99023,-765.728,-508.781,73.6871,15.0114,-84.8779,4.54747e-13,99.4813
5,-952.551,-475.116,146.626,17.5384,-68.529,5.68434e-13,-30.9011
5.00977,-1009.22,-437.557,310.618,19.9514,-48.9469,1.13687e-13,-198.953
5.01953,-919.496,-399.955,544.508,22.9883,-26.8732,1.13687e-13,-385.981
5.0293,-691.963,-362.398,811.957,26.4184,-3.74176,0,-568.644
5.03906,-358.238,-324.199,1067.52,29.8629,18.5356,0,-722.738
5.04883,32.8581,-288.084,1264.57,33.753,37.8877,-2.27374e-13,-827.263
5.05859,424.107,-254.685,1363.67,38.1976,52.4489,-1.13687e-13,-868.045
5.06836,760.061,-223.444,1339.9,43.9869,60.9028,-2.27374e-13,-840.28
5.07812,996.726,-194.338,1187.83,51.5365,62.7393,-1.13687e-13,-749.515
5.08789,1109,-169.509,923.17,61.6328,58.3764,-2.27374e-13,-610.896
5.09766,1094.54,-147.196,580.734,75.3584,49.12,-3.41061e-13,-446.75
5.10742,973.354,-127.158,209.02,92.4603,36.9658,1.13687e-13,-282.932
5.11719,783.235,-111.327,-137.702,114.222,24.2761,-1.13687e-13,-144.524
5.12695,571.987,-98.7268,-408.436,141.174,13.3874,-1.13687e-13,-51.6526
5.13672,387.819,-86.8804,-564.083,173.196,6.21842,-1.42109e-14,-16.1304
5.14648,269.816,-77.0755,-584.116,210.889,3.9482,-2.13163e-14,-39.5208
5.15625,240.26,-69.008,-470.124,254.674,6.82313,-4.26326e-14,-112.958
5.16602,300.285,-60.6898,-245.591,303.929,14.1283,-8.52651e-14,-218.761
5.17578,429.69,-51.9105,48.0753,358.146,24.3288,-5.68434e-14,-333.555
5.18555,590.986,-43.9902,358.574,415.11,35.3572,5.68434e-14,-432.352
5.19531,736.906,-35.0605,631.576,474.423,44.9943,0,-492.876
5.20508,819.992,-25.33,819.883,533.619,51.2764,-2.27374e-13,-499.367
5.21484,802.415,-18.0956,891.252,592.236,52.8532,-3.41061e-13,-445.201
5.22461,664.146,-10.8127,833.56,647.396,49.2321,-3.41061e-13,-333.876
5.23437,407.877,-3.02349,656.39,697.099,40.8644,-3.41061e-13,-178.199
5.24414,59.6772,1.74874,388.814,737.779,29.0554,5.68434e-14,2.1418
5.25391,-334.828,5.35784,73.8,767.273,15.7177,0,184.187
5.26367,-718.141,9.61078,-239.722,783.576,3.00986,0,345.808
5.27344,-1031.07,12.6893,-505.693,785.756,-7.06895,5.68434e-14,469.564
5.2832,-1223.56,13.0613,-689.05,771.965,-13.0551,-1.13687e-13,545.608
5.29297,-1264.13,14.4801,-771.706,742.396,-14.2939,0,573.126
5.30273,-1146.15,15.6222,-755.306,696.877,-11.059,0,560.057
5.3125,-889.767,14.2034,-660.309,636.98,-4.49129,0,521.171
5.32227,-538.924,14.3183,-521.604,565.285,3.63178,0,474.884
5.33203,-154.013,14.5157,-381.476,483.63,11.2567,0,439.42
5.3418,198.61,12.6747,-281.264,395.121,16.4763,0,429.049
5.35156,458.385,11.0845,-253.245,301.863,17.9355,-1.13687e-13,451.124
5.36133,581.455,9.92461,-314.249,206.375,15.1401,0,504.482
5.37109,548.708,6.89465,-462.205,110.579,8.60834,0,579.504
5.38086,369.457,3.13026,-676.237,16.3562,-0.17063,0,659.869
5.39062,80.0103,0.679436,-920.34,-74.4999,-8.96856,0,725.638
5.40039,-262.663,-3.4263,-1149.93,-160.565,-15.2043,0,757.142
5.41016,-591.096,-7.62262,-1320.14,-241.176,-16.4166,0,738.91
5.41992,-839.495,-10.6914,-1394.22,-315.291,-10.7383,0,662.927
5.42969,-955.744,-13.1034,-1350.68,-382.889,2.71555,0,530.576
5.43945,-911.027,-17.0846,-1187.69,-442.819,23.6215,-1.13687e-13,352.894
5.44922,-705.303,-19.4626,-923.897,-493.849,50.4294,-2.27374e-13,149.058
5.45898,-367.566,-21.4669,-595.663,-535.706,80.5632,-2.27374e-13,-56.6479
5.46875,49.1965,-25.2669,-250.94,-567.345,110.811,-9.09495e-13,-238.856
5.47852,477.508,-27.7388,58.9681,-589.097,137.842,-9.09495e-13,-375.401
5.48828,847.66,-29.7463,288.361,-601.694,158.756,-4.54747e-13,-451.108
5.49805,1100.51,-32.5385,405.182,-604.824,171.579,4.54747e-13,-460.378
5.50781,1198.49,-34.5914,396.691,-599.96,175.6,-9.09495e-13,-408.107
5.51758,1132.72,-35.5507,271.738,-587.641,171.506,4.54747e-13,-308.75
5.52734,924.921,-37.2606,59.1969,-569.425,161.267,-4.54747e-13,-183.697
5.53711,623.663,-38.6744,-197.154,-545.92,147.804,-9.09495e-13,-57.4376
5.54688,295.551,-38.998,-446.408,-518.44,134.486,4.54747e-13,46.8177
5.55664,12.894,-39.3555,-639.562,-487.833,124.545,-2.27374e-13,111.231
5.56641,-159.921,-39.7939,-738.16,-454.71,120.51,-9.09495e-13,126.424
5.57617,-178.859,-39.0077,-721.006,-420.367,123.761,-4.54747e-13,92.9792
5.58594,-29.1529,-37.7071,-587.709,-384.463,134.284,-2.27374e-13,21.0868
5.5957,271.015,-35.3824,-358.433,-348.217,150.664,-1.36424e-12,-71.6072
5.60547,672.861,-31.8008,-69.9093,-312.935,170.329,-4.54747e-13,-163.541
5.61523,1105.07,-26.9089,231.554,-278.563,189.99,9.09495e-13,-233.514
5.625,1486.24,-20.362,498.744,-246.695,206.218,0,-264.889
5.63477,1739.56,-12.5388,692.296,-218.071,216.029,0,-248.931
5.64453,1807.02,-2.13052,787.881,-193.098,217.407,-1.36424e-12,-186.637
5.6543,1660.63,10.6768,780.484,-171.844,209.637,0,-88.6856
5.66406,1308.56,25.5015,684.963,-154.586,193.419,0,26.5005
5.67383,794.863,43.7152,532.769,-140.584,170.721,-4.54747e-13,136.248
5.68359,192.829,66.0104,365.457,-129.911,144.41,-4.54747e-13,218.034
5.69336,-407.01,91.7917,226.203,-121.433,117.722,-6.82121e-13,253.981
5.70312,-912.233,121.923,150.942,-115.695,93.6728,-2.27374e-13,234.57
5.71289,-1244.49,157.391,160.846,-110.603,74.5047,-2.27374e-13,160.863
5.72266,-1353.3,197.172,257.616,-106.653,61.2864,2.27374e-13,44.7593
5.73242,-1225.12,241.513,422.535,-103.46,53.7261,-1.13687e-13,-92.8268
5.74219,-886.124,291.293,619.561,-99.6167,50.2406,0,-225.562
5.75195,-398.022,345.008,801.938,-95.9926,48.2665,-1.13687e-13,-326.458
5.76172,152.342,401.775,921.143,-91.6857,44.7605,-1.13687e-13,-372.943
5.77148,667.876,461.062,936.518,-86.6867,36.7961,0,-351.287
5.78125,1057.98,521.281,823.754,-80.3285,22.1514,-1.13687e-13,-259.562
5.79102,1254.18,579.141,580.595,-73.433,-0.222714,0,-108.523
5.80078,1221.95,633.54,228.585,-66.0747,-29.9406,5.68434e-14,79.7996
5.81055,966.489,682.263,-189.582,-58.2918,-65.1769,5.68434e-13,275.613
5.82031,531.512,721.855,-616.744,-51.0411,-102.925,2.27374e-13,446.39
5.83008,-8.74076,750.657,-990.873,-43.46,-139.478,1.81899e-12,562.538
5.83984,-562.936,767.502,-1255.89,-36.55,-171.044,-4.54747e-13,602.711
5.84961,-1039.04,769.801,-1371.76,-29.5522,-194.396,1.81899e-12,557.777
5.85937,-1360.74,757.432,-1321.99,-23.3671,-207.433,9.09495e-13,432.711
5.86914,-1481.03,730.136,-1117.06,-17.4781,-209.557,1.36424e-12,246.035
5.87891,-1390.35,688.398,-793.222,-11.9444,-201.794,9.09495e-13,26.8489
5.88867,-1117.95,632.33,-406.518,-7.27304,-186.631,9.09495e-13,-190.045
5.89844,-726.222,565.172,-23.3038,-2.95562,-167.608,0,-370.092
5.9082,-298.883,488.71,291.314,0.398451,-148.714,1.81899e-12,-484.953
5.91797,74.6421,404.165,484.959,2.93727,-133.717,-4.54747e-13,-517.437
5.92773,315.955,315.087,527.354,5.0252,-125.523,-2.27374e-13,-464.502
5.9375,372.401,224.431,415.866,5.78147,-125.696,9.09495e-13,-337.778
5.94727,227.099,132.725,176.162,5.94924,-134.204,1.36424e-12,-161.493
5.95703,-97.5906,42.8061,-142.202,4.9885,-149.455,0,31.8346
5.9668,-543.817,-42.5068,-474.524,3.56902,-168.601,0,207.187
5.97656,-1028.58,-124.956,-752.526,0.727435,-188.06,1.81899e-12,333.285
5.98633,-1458.83,-200.935,-916.681,-1.56235,-204.162,4.54747e-13,388.157
5.99609,-1662.88,-270.496,-927.1,-4.66083,-213.797,1.36424e-12,363.033
6.00586,-1662.88,-333.289,-770.989,-7.68984,-214.96,-1.36424e-12,263.849
6.01562,-1662.88,-388.891,-465.286,-10.534,-207.079,1.36424e-12,110.087
6.02539,-1326.05,-436.665,-53.9499,-13.2393,-191.085,4.54747e-13,-68.8608
6.03516,-796.19,-476.137,399.674,-16.0206,-169.204,9.09495e-13,-239.148
6.04492,-182.715,-507.936,824.089,-18.3432,-144.517,4.54747e-13,-368.781
6.05469,415.541,-530.82,1152.49,-20.2044,-120.365,-2.27374e-13,-433.619
6.06445,900.985,-545.412,1334.89,-22.717,-99.7266,0,-421.975
6.07422,1194.62,-552.811,1347.36,-24.5559,-84.6605,-2.27374e-13,-336.972
6.08398,1250.23,-552.936,1196.64,-26.2244,-75.9422,2.27374e-13,-196.179
6.09375,1062.79,-546.807,919.152,-27.7474,-72.9459,4.54747e-13,-28.583
6.10352,669.565,-535.656,574.673,-28.1786,-73.8009,-4.54747e-13,130.604
6.11328,143.698,-520.627,235.589,-28.1498,-75.7907,2.27374e-13,246.375
6.12305,-418.698,-500.568,-26.3126,-27.2402,-75.9204,0,290.446
6.13281,-915.53,-478.366,-153.154,-26.2204,-71.5437,-4.54747e-13,246.683
6.14258,-1256.82,-453.061,-111.976,-24.316,-60.9304,4.54747e-13,114.437
6.15234,-1380.63,-425.589,98.6022,-22.0773,-43.6651,3.41061e-13,-90.858
6.16211,-1263.92,-395.323,447.351,-18.1164,-20.7981,5.68434e-14,-339.961
6.17187,-926.408,-365.011,875.314,-13.2275,5.28485,0,-594.627
6.18164,-426.712,-333.048,1305.82,-6.88639,31.254,1.13687e-13,-814.105
6.19141,148.533,-301.558,1657.93,0.218886,53.4203,3.41061e-13,-962.199
6.20117,700.57,-271.397,1860.88,9.21549,68.4072,2.27374e-13,-1013.64
6.21094,1136.54,-242.685,1867.08,19.7233,73.7863,-4.54747e-13,-958.653
6.2207,1386.3,-216.57,1661.12,32.0779,68.5574,-4.54747e-13,-804.806
6.23047,1415.03,-193.335,1263.32,45.8428,53.3819,-1.13687e-13,-575.918
6.24023,1229.16,-172.78,726.899,62.5372,30.5209,-2.84217e-13,-308.062
6.25,874.665,-156.282,129.392,81.2709,3.48427,-7.10543e-15,-43.4244
6.25977,428.01,-141.903,-440.433,102.959,-23.5504,0,176.94
6.26953,-18.6694,-130.95,-897.724,128.376,-46.4473,0,320.172
6.2793,-375.271,-122.279,-1176.18,157.707,-61.8232,1.13687e-13,367.245
6.28906,-571.095,-115.117,-1239.54,190.828,-67.6309,5.68434e-13,316.176
6.29883,-568.571,-109.663,-1087.88,228.537,-63.5089,-2.27374e-13,182.232
6.30859,-370.752,-105.283,-757.557,270.238,-50.831,-1.13687e-13,-4.89193
6.31836,-21.1048,-100.665,-314.8,315.622,-32.445,-1.7053e-13,-206.44
6.32812,404.442,-96.1401,155.933,364.555,-12.1457,0,-381.524
6.33789,811.776,-91.5491,566.788,415.543,6.02482,-5.68434e-14,-494.391
6.34766,1106.6,-85.8354,841.897,467.401,18.5218,1.13687e-13,-520.719
6.35742,1212.82,-79.9874,930.56,518.943,22.9523,5.68434e-14,-451.81
6.36719,1087.81,-73.7851,815.887,568.308,18.5187,-1.13687e-13,-295.956
6.37695,731.726,-67.6184,517.368,613.173,6.16884,-2.84217e-14,-76.7155
6.38672,188.942,-60.9389,86.9289,651.245,-11.5774,0,171.54
6.39648,-458.812,-54.8531,-400.808,681.367,-31.0951,5.68434e-14,410.007
6.40625,-1106.43,-50.144,-862.255,701.689,-48.3305,2.27374e-13,602.565
6.41602,-1644.13,-45.4769,-1220.11,710.683,-59.5635,-2.27374e-13,722.331
6.42578,-1662.88,-41.6171,-1417.31,707.519,-62.1141,4.54747e-13,756.442
6.43555,-1662.88,-39.7195,-1427.27,691.231,-54.8608,5.68434e-13,708.192
6.44531,-1662.88,-37.5873,-1258.34,662.311,-38.4723,0,596.126
6.45508,-1363.94,-36.0069,-951.916,620.913,-15.304,1.7053e-13,450.289
6.46484,-724.456,-35.4762,-574.432,567.799,11.0263,-5.68434e-14,306.298
6.47461,-18.5419,-34.4927,-204.7,505.108,36.3087,-5.68434e-14,198.375
6.48437,633.994,-33.239,80.9845,433.945,56.5372,-3.41061e-13,152.63
6.49414,1122.38,-33.0594,223.3,355.603,68.6843,-2.27374e-13,181.853
6.50391,1364.93,-32.3039,191.208,273.576,71.3088,-4.54747e-13,282.821
6.51367,1324.01,-31.0502,-11.9732,189.04,64.8795,-3.41061e-13,436.629
6.52344,1013.32,-29.8563,-348.877,104.95,51.7475,-2.27374e-13,612.021
6.5332,495.821,-28.7434,-754.76,22.0419,35.7641,-2.27374e-13,771.134
6.54297,-127.205,-26.5093,-1149.34,-57.2983,21.6054,-1.13687e-13,876.597
6.55273,-734.27,-24.6651,-1451.64,-132.827,13.9224,1.13687e-13,898.691
6.5625,-1205.62,-22.6608,-1595.19,-203.466,16.4673,-1.13687e-13,821.227
6.57227,-1445.13,-20.0401,-1540.61,-269.025,31.3567,-1.13687e-13,645.034
6.58203,-1398.08,-16.9681,-1283.51,-327.562,58.6094,-2.84217e-13,388.388
6.5918,-1061.64,-14.7615,-855.942,-379.632,96.0499,-4.54747e-13,84.2373
6.60156,-485.889,-11.0117,-321.233,-423.936,139.604,-1.36424e-12,-225.293
6.61133,234.721,-7.26511,236.954,-461.222,183.943,-9.09495e-13,-496.158
6.62109,978.226,-3.88249,729.393,-491.125,223.365,0,-690.099
6.63086,1617.17,0.25398,1077.23,-513.014,252.765,-9.09495e-13,-781.407
6.64062,2041.92,4.34515,1226.2,-526.598,268.52,4.54747e-13,-761.499
6.65039,2054.11,8.21146,1156.48,-532.939,269.123,-9.09495e-13,-640.444
6.66016,2014.61,11.298,886.376,-532.251,255.465,0,-445.154
6.66992,1578.95,14.2115,469.188,-524.672,230.691,-2.27374e-12,-214.525
6.67969,960.139,16.2417,-16.3429,-511.193,199.663,-1.36424e-12,7.59329
6.68945,278.944,17.7025,-480.183,-493.547,168.118,0,180.339
6.69922,-331.105,18.6634,-837.246,-471.796,141.665,4.54747e-13,273.237
6.70898,-748.331,19.4998,-1022.76,-446.708,124.8,0,271.696
6.71875,-885.747,19.0986,-1003.91,-419.083,120.116,0,179.596
6.72852,-707.908,19.4917,-785.702,-389.454,127.844,4.54747e-13,18.4439
6.73828,-238.608,19.537,-409.809,-358.758,145.816,-4.54747e-13,-176.732
6.74805,442.155,19.867,53.2925,-328.101,169.86,-1.36424e-12,-364.042
6.75781,1211.58,20.8603,517.523,-296.906,194.541,-1.36424e-12,-502.717
6.76758,1925.53,22.9601,897.307,-266.679,214.147,-9.09495e-13,-560.937
6.77734,2054.11,25.9949,1123.61,-236.704,223.709,0,-522.049
6.78711,2054.11,31.1602,1156.91,-208.938,219.909,0,-387.995
6.79687,2054.11,37.8284,994.676,-183.235,201.673,-1.36424e-12,-179.26
6.80664,1999.05,47.2094,671.873,-159.935,170.374,-4.54747e-13,68.6801
6.81641,1195.77,59.5137,254.426,-139.091,129.593,-4.54747e-13,311.818
6.82617,218.663,74.4661,-173.299,-120.774,84.4703,-1.13687e-13,505.808
6.83594,-779.943,94.2733,-524.633,-105.959,40.7859,2.27374e-13,614.398
6.8457,-1641.34,117.068,-727.398,-92.3659,3.91248,0,616.512
6.85547,-1662.88,144.749,-738.177,-81.8712,-22.1553,-5.68434e-14,510.659
6.86523,-1662.88,176.187,-551.35,-72.29,-35.5235,0,315.756
6.875,-1662.88,212.571,-201.085,-64.5949,-36.7396,1.13687e-13,68.1638
6.88477,-1662.88,252.538,244.205,-57.5932,-28.6857,1.7053e-13,-184.615
6.89453,-954.936,297.255,694.048,-51.3242,-16.0408,1.13687e-13,-392.476
6.9043,-54.3486,344.246,1052.59,-45.9176,-4.40682,0,-511.966
6.91406,795.612,393.663,1236.73,-40.798,0.744817,0,-514.549
6.92383,1441.74,443.506,1192.34,-36.0664,-4.88392,0,-392.356
6.93359,1767.83,492.94,905.566,-31.7974,-23.5768,2.27374e-13,-160.289
6.94336,1715.3,540.274,406.886,-28.3071,-55.1199,2.27374e-13,145.973
6.95312,1293.54,583.425,-232.861,-24.9976,-96.7672,-4.54747e-13,475.797
6.96289,578.076,620.393,-914.012,-22.8559,-143.669,0,772.275
6.97266,-303.067,650.205,-1525.2,-21.3276,-189.687,9.09495e-13,982.233
6.98242,-1192.51,669.804,-1774.09,-21.0052,-228.461,0,1065.78
6.99219,-1662.88,679.423,-1774.09,-21.152,-254.526,-4.54747e-13,1003.7
7.00195,-1662.88,677.014,-1774.09,-22.5256,-264.295,2.27374e-12,801.225
7.01172,-1662.88,661.947,-1681.23,-23.97,-256.708,-4.54747e-13,487.585
7.02148,-1662.88,635.68,-1095.64,-26.0238,-233.455,-1.36424e-12,111.227
7.03125,-1622.85,596.724,-392.321,-27.577,-198.699,0,-268.439
7.04102,-823.93,546.946,311.822,-29.6951,-158.374,4.54747e-13,-591.33
7.05078,30.8152,487.464,899.832,-31.2954,-119.159,5.68434e-13,-807.216
7.06055,781.295,420.836,1275.47,-32.5078,-87.3245,0,-884.583
7.07031,1286.99,346.532,1380.53,-33.3624,-67.6438,0,-816.226
7.08008,1453,269,1205.47,-34.023,-62.5807,-2.27374e-13,-620.542
7.08984,1247.83,188.966,791.477,-34.5997,-71.8845,-2.27374e-13,-338.252
7.09961,709.662,108.174,223.353,-34.951,-92.6739,0,-25.1033
7.10937,-60.1024,28.7466,-385.494,-35.4726,-119.991,0,258.154
7.11914,-915.038,-48.2448,-913.383,-36.2368,-147.724,4.54747e-13,456.74
7.12891,-1662.88,-121.425,-1252.39,-36.7204,-169.737,4.54747e-13,531.782
7.13867,-1662.88,-190.653,-1328.08,-37.7283,-180.989,4.54747e-13,467.41
7.14844,-1662.88,-253.834,-1113.43,-38.1399,-178.454,9.09495e-13,273.716
7.1582,-1662.88,-311.094,-634.184,-38.8752,-161.66,0,-15.003
7.16797,-1649.35,-362.612,35.1773,-39.3431,-132.761,-2.27374e-13,-346.425
7.17773,-782.359,-406.489,784.462,-39.2999,-96.1167,-2.27374e-13,-659.723
7.1875,230.205,-443.306,1487.37,-39.5148,-57.4738,2.27374e-13,-896.71
7.19727,1216.97,-473.059,2024.25,-38.9958,-22.8839,-1.13687e-13,-1012.61
7.20703,2008.62,-495.022,2166.13,-38.364,2.42859,-1.13687e-13,-984.479
7.2168,2054.11,-509.127,2166.13,-37.2722,15.0443,0,-815.707
7.22656,2054.11,-516.772,1962.24,-36.1529,13.9877,-1.13687e-13,-535.774
7.23633,2054.11,-517.355,1410.78,-34.7793,0.906284,0,-195.215
7.24609,1425.99,-511.046,730.277,-32.9482,-20.2457,1.13687e-13,143.316
7.25586,481.604,-499.516,49.0244,-31.0359,-43.9638,0,416.323
7.26562,-517.66,-483.687,-503.695,-28.9506,-64.2498,4.54747e-13,571.052
7.27539,-1394.55,-463.094,-821.261,-26.5311,-75.775,0,575.289
7.28516,-1662.88,-439.566,-839.556,-24.2557,-74.9308,2.27374e-13,423.577
7.29492,-1662.88,-414.619,-549.366,-21.3905,-60.5683,0,138.687
7.30469,-1662.88,-387.671,1.00499,-18.4218,-34.2854,1.13687e-13,-231.989
7.31445,-1445.86,-359.632,713.505,-14.9629,-0.198192,0,-624.52
7.32422,-608.435,-331.739,1457.24,-11.4096,35.7662,-1.13687e-13,-969.589
7.33398,338.574,-303.19,2091.53,-6.47745,66.9334,0,-1204.76
7.34375,1219.48,-275.33,2166.13,-0.757581,87.1095,-2.27374e-13,-1285.61
7.35352,1871.8,-248.738,2166.13,6.41192,91.7483,-4.54747e-13,-1193.86
7.36328,2054.11,-222.473,2166.13,15.3312,78.8415,-2.27374e-13,-940.753
7.37305,2054.11,-198.617,1690.48,25.957,49.3625,-1.13687e-13,-565.393
7.38281,1600.24,-176.263,848.05,39.3995,7.1756,-5.68434e-14,-127.968
7.39258,833.467,-156.474,-106.432,54.9037,-41.5814,0,300.734
7.40234,-74.9549,-138.898,-1024.23,74.2521,-89.5375,4.54747e-13,651.771
7.41211,-951.519,-124.393,-1761.98,95.9939,-129.366,2.27374e-13,870.182
7.42188,-1628.45,-111.829,-1774.09,121.53,-155.073,4.54747e-13,924.672
7.43164,-1662.88,-101.731,-1774.09,150.816,-163.059,-4.54747e-13,813.06
7.44141,-1662.88,-93.4742,-1774.09,183.008,-152.757,4.54747e-13,562.542
7.45117,-1484.22,-86.1913,-1467.63,218.598,-126.738,-4.54747e-13,224.673
7.46094,-737.687,-80.5439,-721.097,257.042,-90.2376,2.27374e-13,-134.005
7.4707,170.692,-75.3413,67.6169,298.264,-50.2097,5.68434e-14,-444.021
7.48047,1062.3,-71.2534,750.983,340.868,-14.0549,0,-645.535
7.49023,1757.32,-67.7058,1202.45,384.142,11.7344,0,-699.116
7.5,2054.11,-64.3911,1339,427.695,22.7704,-1.13687e-13,-592.791
7.50977,2030.52,-61.6863,1135.88,470.071,17.5857,-5.68434e-14,-344.077
7.51953,1515.58,-58.789,630.751,509.666,-2.08453,-1.06581e-14,3.38268
7.5293,638.579,-56.5549,-83.4702,545.388,-31.61,2.27374e-13,387.952
7.53906,-455.755,-54.1737,-875.739,575.346,-64.3132,-1.13687e-13,741.431
7.54883,-1577.78,-52.2373,-1600.97,598.897,-92.7046,-2.27374e-13,1001.68
7.55859,-1662.88,-50.9561,-1774.09,614.16,-109.884,-4.54747e-13,1124.11
7.56836,-1662.88,-49.67,-1774.09,620.219,-110.847,2.27374e-13,1089.93
7.57812,-1662.88,-49.1636,-1774.09,616.522,-93.4621,-2.27374e-13,909.615
7.58789,-1662.88,-48.8094,-1774.09,602.235,-58.917,4.54747e-13,620.926
7.59766,-1662.88,-48.7802,-1170.94,577.227,-11.5661,0,281.828
7.60742,-940.553,-48.7689,-397.947,542.002,41.8216,-2.27374e-13,-40.3888
7.61719,323.5,-49.0666,346.097,497.564,93.2725,-6.82121e-13,-281.811
7.62695,1500.05,-49.7622,923.436,444.894,135.064,9.09495e-13,-394.064
7.63672,2054.11,-49.4629,1227.62,385.794,161.161,-4.54747e-13,-353.67
7.64648,2054.11,-49.2381,1203.52,321.048,168.367,0,-166.838
7.65625,2054.11,-48.8579,857.919,253.438,156.971,-1.36424e-12,131.258
7.66602,2054.11,-48.2432,258.806,183.82,130.765,0,482.626
7.67578,1277.64,-46.7436,-476.779,113.75,96.4159,-4.54747e-13,816.958
7.68555,134.083,-46.0787,-1204.03,44.5269,62.2939,-2.27374e-13,1064.59
7.69531,-995.92,-43.8689,-1774.09,-21.8807,36.9606,0,1169.55
7.70508,-1662.88,-41.9616,-1774.09,-85.2148,27.591,-2.27374e-13,1100.29
7.71484,-1662.88,-39.7146,-1774.09,-144.952,38.6122,2.27374e-13,856.054
7.72461,-1662.88,-36.586,-1628.04,-199.928,70.8121,3.41061e-13,467.728
7.73438,-1662.88,-33.0497,-929.024,-249.917,121.089,-2.27374e-13,-7.13098
7.74414,-864.332,-29.9275,-44.0403,-294.462,182.897,-4.54747e-13,-494.21
7.75391,374.943,-25.9868,878.86,-333.707,247.323,-2.72848e-12,-915.548
7.76367,1664.24,-21.5866,1682.09,-367.2,304.606,-2.72848e-12,-1203.48
7.77344,2054.11,-17.2528,2166.13,-394.303,345.835,-1.81899e-12,-1312.85
7.7832,2054.11,-13.0177,2166.13,-416.51,364.526,0,-1229.3
7.79297,2054.11,-7.91219,2166.13,-432.412,357.785,-1.81899e-12,-972.036
7.80273,2054.11,-3.91161,1684.33,-442.756,326.849,0,-590.478
7.8125,2054.11,0.150446,890.226,-448.041,276.906,0,-155.45
7.82227,1349.34,4.72693,-13.2388,-447.932,216.204,-9.09495e-13,253.612
7.83203,34.5739,8.75016,-864.554,-443.18,154.612,4.54747e-13,563.098
7.8418,-1168.54,12.2541,-1512.44,-434.732,101.893,-2.27374e-13,718.68
7.85156,-1662.88,15.9311,-1774.09,-422.974,65.9698,1.13687e-13,695.3
7.86133,-1662.88,19.7764,-1774.09,-408.083,51.5325,-2.84217e-13,501.842
7.87109,-1662.88,22.3211,-1404.37,-391.12,59.2035,0,179.569
7.88086,-1444.2,26.6484,-728.522,-372.042,85.4396,-2.27374e-13,-205.436
7.89062,-281.887,30.4371,92.8728,-351.609,123.179,-2.27374e-13,-574.497
7.90039,1079.69,34.8648,900.628,-330.75,163.129,0,-851.014
7.91016,2054.11,39.6499,1537.82,-309.049,195.458,-4.54747e-13,-974.91
7.91992,2054.11,45.8797,1879.12,-287.374,211.593,-4.54747e-13,-914.159
7.92969,2054.11,52.7792,1854.5,-265.979,205.801,-9.09495e-13,-671.245
7.93945,2054.11,61.3676,1462.81,-244.888,176.255,0,-283.272
7.94922,2054.11,71.9538,772.662,-224.508,125.402,6.82121e-13,184.371
7.95898,1744.52,84.1384,-89.6927,-205.015,59.5537,0,649.703
7.96875,152.435,98.6152,-963.465,-186.85,-12.2324,2.27374e-13,1029.14
7.97852,-1501.56,115.498,-1683.15,-170.474,-79.7713,6.82121e-13,1253.04
7.98828,-1662.88,133.894,-1774.09,-154.914,-133.59,4.54747e-13,1278.93
7.99805,-1662.88,155.586,-1774.09,-141.256,-166.646,1.36424e-12,1099.96
8.00781,-1662.88,179.607,-1774.09,-128.776,-175.617,9.09495e-13,746.952
8.01758,-1662.88,206.398,-1126.19,-117.778,-161.516,0,283.465
8.02734,-1662.88,235.486,-231.084,-107.557,-129.522,-4.54747e-13,-205.202
8.03711,-1662.88,267.309,708.307,-98.1736,-88.0492,0,-627.26
8.04688,-193.066,300.898,1511.48,-89.6371,-47.2118,0,-901.173
8.05664,1273.91,336.4,2018.21,-81.9787,-16.9686,-1.13687e-13,-970.855
8.06641,2054.11,372.319,2118.83,-74.4016,-5.27676,0,-816.513
8.07617,2054.11,408.572,1775.78,-67.7472,-16.5926,-5.68434e-14,-459.085
8.08594,2054.11,443.692,1032.35,-61.5725,-50.9971,1.13687e-13,42.655


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_a_LPDS_7.csv <==
% y1min=-1629.6189953613282, y1max=2013.026290283203, y2min=-1738.612353515625, y2max=2122.8030981445313, LMmin=-403.0341815185547, LMmax=403.0341815185547,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,5.84962,0,0.00393208,-0,0,0
0.00976562,33.2921,-22.7724,-0.568397,-0.148108,-0.224692,0,3.59047
0.0195312,115.682,213.196,-1.44183,-0.0668454,-0.848212,-3.55271e-15,12.4537
0.0292969,221.184,485.754,-1.70725,-0.218886,-1.74654,1.06581e-14,23.1742
0.0390625,326.647,549.772,-1.16679,0.077331,-2.72218,7.10543e-15,32.0598
0.0488281,436.61,593.746,-0.325279,-0.176944,-3.73286,-1.42109e-14,38.5062
0.0585937,554.276,602.349,0.616859,0.0235925,-4.76106,7.10543e-15,42.2243
0.0683594,654.052,684.235,1.97969,0.0275246,-5.59462,-2.13163e-14,40.1304
0.078125,725.295,835.966,3.37083,-0.179565,-6.06438,-1.42109e-14,31.1014
0.0878906,774.098,909.928,4.18526,0.0812631,-6.1348,-2.84217e-14,16.6652
0.0976562,800.256,796.692,4.23387,-0.0235925,-5.78399,0,-1.49273
0.107422,789.898,698.063,3.63421,-0.162526,-4.93067,7.10543e-15,-22.6106
0.117187,750.754,724.663,2.03802,-0.0983021,-3.66049,-2.13163e-14,-43.1659
0.126953,698.807,738.28,-0.645298,0.0812631,-2.20952,0,-58.2897
0.136719,632.953,648.528,-3.85435,-0.0550492,-0.790304,0,-64.9815
0.146484,545.662,507.008,-6.97972,0.0747096,0.389687,0,-61.4602
0.15625,449.958,435.279,-9.85118,0.0865058,0.949609,0,-44.3699
0.166016,356.207,378.18,-11.9898,0.0380101,0.454213,1.77636e-15,-11.3585
0.175781,260.134,310.895,-12.6933,-0.0209711,-1.45149,-7.10543e-15,37.2122
0.185547,159.133,176.917,-11.644,-0.0838844,-5.09224,0,99.8705
0.195312,63.974,30.0666,-9.01189,-0.145487,-10.8337,-2.84217e-14,175.488
0.205078,-20.3343,-28.5719,-4.93286,0.123205,-18.953,0,261.374
0.214844,-99.1691,-52.2405,0.356389,-0.047185,-29.553,-1.7053e-13,352.793
0.224609,-176.356,-176.632,6.20792,0.111409,-42.6056,1.13687e-13,444.532
0.234375,-240.64,-327.692,11.5337,-0.00655347,-58.0508,-1.13687e-13,532.841
0.244141,-290.919,-373.971,15.5962,-0.0983021,-75.6577,-4.54747e-13,613.1
0.253906,-337.653,-400.806,17.8579,-0.0498064,-94.9831,0,679.787
0.263672,-379.707,-461.33,17.5893,-0.0720882,-115.533,-4.54747e-13,729.333
0.273437,-406.966,-524.736,14.336,0.191361,-136.811,4.54747e-13,760.252
0.283203,-425.817,-574.817,8.50167,-0.140244,-158.188,-2.27374e-13,770.448
0.292969,-446.982,-598.745,0.804576,0.262139,-178.967,0,758.377
0.302734,-464.941,-569.204,-8.04348,0.00131069,-198.566,4.54747e-13,725.392
0.3125,-475.543,-572.58,-16.792,0.281799,-216.477,-4.54747e-13,673.84
0.322266,-491.211,-615.863,-23.6917,0.123205,-232.163,-4.54747e-13,605.04
0.332031,-516.753,-609.193,-27.3823,-0.0157283,-245.203,-1.36424e-12,521.59
0.341797,-539.668,-565.766,-26.9936,-0.00655347,-255.409,4.54747e-13,428.395
0.351562,-558.02,-548.491,-21.6283,0.09437,-262.666,-4.54747e-13,329.396
0.361328,-578.928,-566.208,-10.8955,-0.0917486,-266.899,-2.27374e-12,227.257
0.371094,-600.388,-536.042,4.5784,0.148108,-268.167,-9.09495e-13,125.196
0.380859,-609.854,-471.705,23.34,0.0720882,-266.698,-2.72848e-12,27.1823
0.390625,-607.976,-406.825,43.6893,0.0131069,-262.718,-9.09495e-13,-64.7607
0.400391,-596.947,-378.462,63.3091,0.0891272,-256.475,-2.27374e-12,-149.458
0.410156,-568.17,-348.175,79.3703,0.0157283,-248.303,-9.09495e-13,-225.066
0.419922,-518.093,-269.6,89.3338,-0.145487,-238.533,0,-290.663
0.429687,-450.63,-201.498,91.1679,0.0747096,-227.443,0,-346.587
0.439453,-372.026,-151.352,83.5039,-0.235925,-215.272,-4.54747e-13,-393.792
0.449219,-274.553,-136.557,65.6848,-0.159905,-202.324,4.54747e-13,-431.868
0.458984,-160.404,-67.0619,38.6534,0.100923,-188.838,-9.09495e-13,-461.467
0.46875,-45.9213,39.1242,4.84444,-0.154662,-174.924,6.82121e-13,-484.911
0.478516,53.4694,73.0248,-32.2808,-0.111409,-160.639,-2.27374e-13,-504.472
0.488281,140.245,16.7157,-68.5501,0.483646,-146.125,-9.09495e-13,-520.255
0.498047,212.206,-32.8394,-98.6965,0.0524278,-131.5,-1.13687e-13,-532.524
0.507812,260.967,-19.3396,-116.995,1.54531,-116.823,-3.41061e-13,-542.06
0.517578,286.628,28.8598,-118.106,3.30164,-102.173,0,-548.631
0.527344,294.495,39.9055,-97.3607,7.99655,-87.668,-4.54747e-13,-551.267
0.537109,289.137,-13.6696,-51.1475,18.0928,-73.422,-2.27374e-13,-549.049
0.546875,268.49,-30.0618,22.6737,37.6903,-59.5055,-1.13687e-13,-541.906
0.556641,236.615,3.28394,124.112,73.4998,-46.0149,-2.27374e-13,-529.311
0.566406,197.257,21.8002,251.142,133.484,-33.056,-1.13687e-13,-510.913
0.576172,153.898,5.34489,399.659,225.875,-20.7421,-1.13687e-13,-486.601
0.585937,109.999,-18.0875,563.651,356.987,-9.19395,0,-456.474
0.595703,68.8258,-14.6354,735.546,527.523,1.464,0,-420.826
0.605469,32.96,14.1662,906.72,729.367,11.1059,1.13687e-13,-380.167
0.615234,4.03502,24.5713,1068.08,943.912,19.6081,1.13687e-13,-335.23
0.625,-16.9098,-4.05558,1210.7,1145.72,26.8541,-1.13687e-13,-286.89
0.634766,-29.41,-16.8096,1326.43,1306.58,32.7422,1.7053e-13,-236.108
0.644531,-33.812,9.57034,1408.48,1408.11,37.1922,2.27374e-13,-183.931
0.654297,-31.1937,29.1494,1451.89,1444.08,40.1522,5.68434e-14,-131.467
0.664062,-22.7755,6.91083,1453.8,1426.46,41.6065,3.41061e-13,-79.7958
0.673828,-9.94439,-13.6275,1413.6,1374.94,41.583,2.84217e-13,-29.9447
0.683594,5.58855,-3.81616,1332.94,1308.81,40.1567,1.7053e-13,17.0886
0.693359,22.1603,15.1417,1215.51,1234.44,37.4519,1.13687e-13,60.382
0.703125,38.542,15.9457,1066.69,1144.92,33.6421,1.13687e-13,99.1493
0.712891,53.7173,0.194124,893.142,1026.1,28.9451,1.98952e-13,132.725
0.722656,66.7256,-7.3379,702.326,870.288,23.6131,0,160.539
0.732422,76.9544,6.14889,501.957,687.162,17.9212,2.84217e-14,182.173
0.742187,84.2942,15.9295,299.527,494.762,12.152,5.68434e-14,197.386
0.751953,88.6414,2.9426,101.887,311.203,6.57831,2.84217e-14,206.079
0.761719,89.8123,-7.90734,-85.0898,143.703,1.44431,0,208.28
0.771484,87.8792,2.94584,-256.756,-14.9052,-3.05136,-2.84217e-14,204.197
0.78125,83.0171,11.2657,-409.804,-178.772,-6.76938,-2.84217e-14,194.21
0.791016,75.1393,0.638993,-542.269,-350.706,-9.63952,0,178.837
0.800781,64.086,-7.51747,-653.461,-516.84,-11.6648,-2.84217e-14,158.753
0.810547,49.9466,-4.97606,-743.812,-656.148,-12.9189,2.84217e-14,134.822
0.820312,32.8969,2.11757,-814.661,-762.656,-13.5362,-2.84217e-14,108.088
0.830078,13.0713,5.43548,-868.009,-839.594,-13.6969,0,79.7353
0.839844,-9.02411,-0.360748,-906.285,-907.458,-13.6058,5.68434e-14,51.1253
0.849609,-32.39,-8.30529,-932.106,-972.995,-13.4671,2.84217e-14,23.796
0.859375,-55.7334,-1.94933,-948.054,-1024.63,-13.459,0,-0.592815
0.869141,-77.6177,5.5099,-956.495,-1052.05,-13.7108,-2.84217e-14,-20.3421
0.878906,-96.2631,1.76006,-959.439,-1046.98,-14.2821,0,-33.7464
0.888672,-109.622,-4.77546,-958.443,-1019.28,-15.1475,0,-39.1649
0.898437,-115.965,-4.20603,-954.53,-991.349,-16.1891,-8.52651e-14,-35.1626
0.908203,-114.008,-0.101915,-948.171,-965.675,-17.1986,-1.13687e-13,-20.6295
0.917969,-102.897,0.414132,-939.3,-933.268,-17.8878,0,5.12591
0.927734,-82.4756,-2.577,-927.358,-881.299,-17.9066,-5.68434e-14,42.2699
0.9375,-53.6245,-5.25592,-911.363,-809.967,-16.8685,0,90.3203
0.947266,-18.2778,-1.83933,-890.02,-732.316,-14.3812,-5.68434e-14,148.091
0.957031,20.7793,3.2807,-861.861,-664.586,-10.0792,-5.68434e-14,213.684
0.966797,60.0044,-0.423838,-825.399,-603.075,-3.65581,0,284.531
0.976562,95.2767,-4.88708,-779.291,-536.41,5.10843,0,357.47
0.986328,122.332,-1.82153,-722.514,-460.472,16.323,0,428.919
0.996094,137.324,1.82639,-654.528,-375.974,29.9716,5.68434e-14,495.083
1.00586,137.118,1.68888,-575.407,-295.056,45.9061,1.13687e-13,552.199
1.01562,119.826,0.803999,-485.94,-220.721,63.8488,4.54747e-13,596.796
1.02539,85.1844,-0.177947,-387.672,-159.745,83.4047,0,625.973
1.03516,34.7966,0.800763,-282.892,-102.659,104.08,0,637.63
1.04492,-27.8112,5.50343,-174.538,-52.0149,125.31,5.68434e-13,630.644
1.05469,-97.3536,3.96823,-66.0498,-14.9367,146.483,6.82121e-13,604.973
1.06445,-167.02,1.49961,38.8372,-5.6137,166.978,-2.27374e-13,561.675
1.07422,-229.03,6.62935,136.347,-10.3584,186.192,-4.54747e-13,502.835
1.08398,-275.248,13.3202,222.933,-17.2881,203.569,-4.54747e-13,431.394
1.09375,-297.898,17.5019,295.546,-24.2203,218.625,0,350.917
1.10352,-290.303,30.1216,351.877,-30.8996,230.967,9.09495e-13,265.297
1.11328,-247.572,54.4843,390.535,-37.208,240.31,4.54747e-13,178.441
1.12305,-167.174,85.2303,411.168,-38.174,246.481,1.36424e-12,93.9524
1.13281,-49.3381,133.998,414.481,-31.188,249.425,2.27374e-12,14.8577
1.14258,102.784,208.3,402.179,-16.136,249.199,4.54747e-13,-56.6092
1.15234,283.192,299.841,376.805,-4.93083,245.964,0,-119.137
1.16211,483.365,414.781,341.528,-4.0448,239.974,1.36424e-12,-172.368
1.17187,692.822,560.46,299.858,-12.2484,231.559,1.36424e-12,-216.835
1.18164,899.857,722.167,255.359,-13.6312,221.105,4.54747e-13,-253.799
1.19141,1092.39,887.862,211.348,2.89401,209.033,4.54747e-13,-285.021
1.20117,1258.84,1051.83,170.648,24.4274,195.781,9.09495e-13,-312.48
1.21094,1389.04,1194.75,135.38,33.9483,181.775,-9.09495e-13,-338.074
1.2207,1474.93,1297.46,106.849,35.3901,167.408,2.27374e-13,-363.337
1.23047,1511.16,1358.3,85.5058,38.056,153.025,9.09495e-13,-389.196
1.24023,1495.42,1369.41,70.9915,40.6276,138.897,2.27374e-13,-415.798
1.25,1428.56,1327.63,62.2644,40.5057,125.211,6.82121e-13,-442.429
1.25977,1314.45,1253.29,57.7778,41.4179,112.058,2.27374e-13,-467.525
1.26953,1159.56,1159.37,55.6947,46.8993,99.4301,2.27374e-13,-488.788
1.2793,972.46,1044.52,54.1109,55.9614,87.2221,3.41061e-13,-503.383
1.28906,763.056,917.131,51.2631,60.2605,75.241,2.27374e-13,-508.208
1.29883,541.86,790.294,45.7007,57.0532,63.2225,2.27374e-13,-500.207
1.30859,319.208,651.635,36.4064,46.8141,50.8529,1.7053e-13,-476.693
1.31836,104.565,491.834,22.8583,39.3313,37.7971,-2.27374e-13,-435.667
1.32812,-94.0591,323.339,5.03334,35.3311,23.7294,-5.68434e-14,-376.075
1.33789,-270.536,148.39,-16.6395,24.3357,8.36518,5.68434e-14,-298.006
1.34766,-420.857,-30.0569,-41.3643,-0.886029,-8.50768,0,-202.798
1.35742,-543.187,-193.532,-68.0851,-27.113,-27.0023,-2.84217e-14,-93.0451
1.36719,-637.745,-334.384,-95.5965,-44.5387,-47.1119,2.27374e-13,27.5026
1.37695,-706.54,-466.864,-122.644,-57.6103,-68.6978,-3.41061e-13,154.127
1.38672,-752.987,-585.96,-148.004,-75.0608,-91.4861,0,281.414
1.39648,-781.465,-687.349,-170.534,-98.4685,-115.076,4.54747e-13,403.587
1.40625,-796.842,-782.216,-189.197,-116.998,-138.959,-4.54747e-13,514.872
1.41602,-804.025,-869.098,-203.068,-128.66,-162.542,0,609.867
1.42578,-807.55,-927.036,-211.32,-133.152,-185.187,0,683.895
1.43555,-811.248,-959.976,-213.226,-132.686,-206.245,-1.81899e-12,733.305
1.44531,-818.011,-978.174,-208.159,-126.883,-225.098,0,755.704
1.45508,-829.635,-977.91,-195.62,-115.932,-241.2,-4.54747e-13,750.104
1.46484,-846.773,-965.808,-175.297,-102.652,-254.105,-4.54747e-13,716.977
1.47461,-868.958,-954.146,-147.135,-92.9741,-263.499,-1.36424e-12,658.204
1.48437,-894.71,-930.359,-111.435,-83.3379,-269.211,-1.81899e-12,576.944
1.49414,-921.691,-887.191,-68.9482,-62.8242,-271.227,-4.54747e-13,477.414
1.50391,-946.903,-840.109,-20.9499,-39.6013,-269.677,-1.36424e-12,364.608
1.51367,-966.922,-787.315,30.7149,-24.2125,-264.824,-9.09495e-13,243.974
1.52344,-978.138,-718.081,83.6465,-13.8658,-257.045,-4.54747e-13,121.072
1.5332,-977.015,-651.414,134.97,2.97003,-246.792,0,1.2365
1.54297,-960.333,-592.186,181.49,22.8153,-234.568,-9.09495e-13,-110.735
1.55273,-925.431,-520.896,219.918,37.7047,-220.888,0,-210.844
1.5625,-870.422,-439.543,247.151,44.5924,-206.249,0,-296.094
1.57227,-794.375,-366.112,260.598,48.6137,-191.099,-2.27374e-13,-364.613
1.58203,-697.46,-293.728,258.491,56.4529,-175.821,-1.36424e-12,-415.698
1.5918,-581.034,-224.888,240.188,67.3474,-160.712,-6.82121e-13,-449.779
1.60156,-447.661,-175.613,206.392,73.1512,-145.982,2.27374e-13,-468.308
1.61133,-301.06,-132.982,159.274,71.1707,-131.751,-2.27374e-13,-473.581
1.62109,-145.975,-86.6102,102.476,70.9059,-118.06,0,-468.509
1.63086,12.0379,-53.0882,40.9668,79.1214,-104.884,-1.13687e-13,-456.358
1.64062,166.893,-34.6237,-19.2379,89.1692,-92.1458,-6.82121e-13,-440.475
1.65039,312.315,-18.4774,-71.4851,90.5428,-79.7411,-1.13687e-13,-424.015
1.66016,442.224,-18.7799,-108.99,88.7393,-67.5545,0,-409.701
1.66992,551.124,-36.2495,-125.403,98.7647,-55.4795,0,-399.627
1.67969,634.485,-44.4238,-115.381,122.475,-43.4349,0,-395.107
1.68945,689.074,-42.688,-75.1207,151.649,-31.3777,-1.13687e-13,-396.608
1.69922,713.206,-44.5904,-2.79593,184.243,-19.3119,-1.13687e-13,-403.735
1.70898,706.899,-39.4218,101.146,230.767,-7.29264,0,-415.299
1.71875,671.913,-25.6519,233.856,298.741,4.57289,0,-429.44
1.72852,611.653,-22.4715,390.149,387.255,16.1299,5.68434e-14,-443.805
1.73828,530.959,-19.2442,562.756,490.523,27.1834,5.68434e-14,-455.762
1.74805,435.776,-5.99845,742.758,607.447,37.5085,2.84217e-13,-462.63
1.75781,332.744,-1.53197,920.157,737.825,46.8637,-1.7053e-13,-461.909
1.76758,228.73,-7.97528,1084.55,873.764,55.0055,2.84217e-13,-451.496
1.77734,130.339,-5.99359,1225.84,1002.67,61.7036,1.13687e-13,-429.855
1.78711,43.4492,-2.19846,1334.94,1112.89,66.7569,3.41061e-13,-396.151
1.79687,-27.1915,-4.93723,1404.41,1198.59,70.008,-1.13687e-13,-350.317
1.80664,-78.2818,2.43303,1428.95,1251.96,71.3567,2.27374e-13,-293.072
1.81641,-108.164,14.671,1405.77,1265.93,70.7706,3.41061e-13,-225.87
1.82617,-116.887,13.6453,1334.77,1237.57,68.2923,-1.13687e-13,-150.807
1.83594,-106.143,10.7173,1218.47,1173.64,64.0429,0,-70.4831
1.8457,-79.0649,14.2956,1061.87,1082.31,58.2206,0,12.1608
1.85547,-39.9288,9.77578,872.008,970.141,51.0941,2.84217e-13,94.0217
1.86523,6.22892,4.19632,657.516,844.366,42.992,5.68434e-14,172.012
1.875,54.0395,7.72454,427.998,711.143,34.2861,2.84217e-14,243.225
1.88477,98.2386,4.99547,193.413,575.176,25.3723,1.13687e-13,305.079
1.89453,134.078,-5.70402,-36.5535,435.907,16.648,1.13687e-13,355.436
1.9043,157.681,-6.19095,-253.062,290.044,8.4885,0,392.683
1.91406,166.315,-3.84528,-448.605,137.089,1.22416,0,415.788
1.92383,158.563,-10.6623,-617.38,-18.9893,-4.88021,-5.68434e-14,424.332
1.93359,134.396,-10.4504,-755.52,-170.643,-9.64168,0,418.501
1.94336,95.1321,-2.69024,-861.196,-314.073,-12.9696,0,399.076
1.95312,43.3022,-3.48777,-934.57,-445.91,-14.8694,0,367.391
1.96289,-17.5624,-3.66248,-977.624,-562.289,-15.4379,0,325.29
1.97266,-83.2062,4.05235,-993.882,-658.477,-14.8523,-5.68434e-14,275.058
1.98242,-148.962,2.24699,-988.052,-736.757,-13.3509,2.84217e-14,219.351
1.99219,-210.081,-4.57972,-965.609,-801.366,-11.2095,-2.84217e-14,161.104
2.00195,-262.051,0.237802,-932.355,-856.573,-8.71291,-2.84217e-14,103.428
2.01172,-300.902,3.70454,-893.982,-898.49,-6.12641,-2.13163e-14,49.4866
2.02148,-323.457,-2.80186,-855.664,-923.215,-3.66754,-7.10543e-15,2.36393
2.03125,-327.541,-4.41471,-821.711,-931.212,-1.48225,0,-35.0895
2.04102,-312.127,-6.46434,-795.287,-924.836,0.373107,7.10543e-15,-60.412
2.05078,-277.412,-17.9339,-778.227,-906.014,1.94175,0,-71.6873
2.06055,-224.828,-20.3912,-770.95,-876.131,3.36753,1.42109e-14,-67.6897
2.07031,-156.981,-11.057,-772.476,-838.483,4.88653,1.42109e-14,-48.0052
2.08008,-77.5187,-11.4161,-780.545,-796.301,6.80986,0,-13.1149
2.08984,9.06302,-14.6289,-791.824,-750.945,9.49877,4.26326e-14,35.5692
2.09961,97.6758,-10.3193,-802.209,-699.476,13.3341,5.68434e-14,95.7278
2.10937,182.941,-11.8254,-807.164,-639.198,18.6827,0,164.222
2.11914,259.53,-16.7206,-802.12,-572.299,25.8629,-8.52651e-14,237.243
2.12891,322.521,-9.77578,-782.866,-503.815,35.1131,1.7053e-13,310.527
2.13867,367.755,-5.57461,-745.926,-436.014,46.5649,0,379.61
2.14844,392.167,-12.3948,-688.895,-371.177,60.2231,-2.27374e-13,440.12
2.1582,394.067,-10.8742,-610.687,-310.043,75.955,0,488.074
2.16797,373.346,-4.66546,-511.703,-253.723,93.4891,2.27374e-13,520.165
2.17773,331.588,-6.20713,-393.874,-202.665,112.423,6.82121e-13,534.008
2.1875,272.06,-4.45516,-260.598,-157.313,132.243,0,528.327
2.19727,199.589,6.34625,-116.554,-118.993,152.346,0,503.059
2.20703,120.305,8.85046,32.5841,-90.0696,172.072,0,459.375
2.2168,41.2734,12.4013,180.52,-71.7566,190.744,4.54747e-13,399.593
2.22656,-29.974,26.8959,320.758,-61.6734,207.695,1.36424e-12,327.012
2.23633,-85.973,39.7648,447.054,-56.2327,222.315,0,245.658
2.24609,-119.892,51.1987,553.85,-53.4737,234.073,0,159.973
2.25586,-126.085,78.9844,636.66,-52.9888,242.551,9.09495e-13,74.4737
2.26562,-100.589,116.887,692.38,-54.9312,247.462,9.09495e-13,-6.59776
2.27539,-41.5206,157.378,719.485,-56.1882,248.665,9.09495e-13,-79.5929
2.28516,50.662,218.034,718.115,-56.0007,246.165,9.09495e-13,-141.722
2.29492,173.061,297.077,690.028,-51.7711,240.113,9.09495e-13,-191.241
2.30469,320.42,382.77,638.438,-45.2176,230.795,0,-227.538
2.31445,485.383,485.119,567.744,-35.993,218.609,-4.54747e-13,-251.126
2.32422,658.919,606.37,483.179,-26.5193,204.044,-4.54747e-13,-263.523
2.33398,830.89,726.038,390.414,-20.5386,187.645,4.54747e-13,-267.049
2.34375,990.711,844.896,295.142,-19.3052,169.989,2.27374e-13,-264.553
2.35352,1128.06,965.975,202.687,-21.2123,151.645,-4.54747e-13,-259.094
2.36328,1233.6,1069.14,117.652,-22.5177,133.144,-2.27374e-13,-253.608
2.37305,1299.61,1142.16,43.6578,-21.5059,114.95,4.54747e-13,-250.593
2.38281,1320.53,1191.02,-16.8361,-17.9002,97.4357,0,-251.847
2.39258,1293.38,1202.9,-62.6062,-13.4884,80.8609,2.27374e-13,-258.269
2.40234,1217.95,1170.5,-93.6386,-9.15651,65.3645,1.13687e-13,-269.756
2.41211,1096.82,1109.21,-111.013,-7.14591,50.9593,3.41061e-13,-285.199
2.42187,935.162,1022.35,-116.714,-5.59535,37.5377,3.97904e-13,-302.576
2.43164,740.427,903.987,-113.384,-5.12219,24.8852,5.68434e-14,-319.134
2.44141,521.781,770.375,-104.06,-4.4734,12.7017,5.68434e-14,-331.65
2.45117,289.501,635.308,-91.8923,-4.3751,0.62941,0,-336.738
2.46094,54.2791,490.218,-79.8878,-3.03688,-11.7149,0,-331.172
2.4707,-173.483,341.69,-70.6886,-2.5978,-24.7046,-5.68434e-14,-312.215
2.48047,-384.338,200.933,-66.3943,-2.06041,-38.6685,1.7053e-13,-277.902
2.49023,-570.367,60.287,-68.441,-2.0709,-53.8576,-1.13687e-13,-227.27
2.5,-725.637,-82.6178,-77.5352,-1.45094,-70.4176,-3.41061e-13,-160.508
2.50977,-846.487,-214.265,-93.6418,-2.17837,-88.3677,-3.41061e-13,-79.0153
2.51953,-931.658,-338.388,-116.019,-4.3633,-107.589,0,14.6317
2.5293,-982.238,-459.908,-143.295,-7.01221,-127.823,0,116.809
2.53906,-1001.44,-564.063,-173.571,-9.52219,-148.678,-6.82121e-13,223.055
2.54883,-994.256,-644.875,-204.555,-8.80524,-169.651,-1.36424e-12,328.339
2.55859,-966.96,-714.2,-233.706,-7.38576,-190.154,-4.54747e-13,427.387
2.56836,-926.58,-766.57,-258.388,-5.47084,-209.546,0,515.02
2.57812,-880.31,-796.596,-276.037,-4.99768,-227.177,0,586.485
2.58789,-834.937,-817.824,-284.316,-5.7107,-242.424,-9.09495e-13,637.768
2.59766,-796.321,-831.509,-281.279,-6.94013,-254.735,-9.09495e-13,665.854
2.60742,-768.962,-826.915,-265.51,-8.11058,-263.661,0,668.918
2.61719,-755.679,-812.59,-236.261,-7.25994,-268.889,-4.54747e-13,646.44
2.62695,-757.422,-794.474,-193.549,-6.20614,-270.256,4.54747e-13,599.237
2.63672,-773.24,-760.937,-138.225,-4.86661,-267.765,-9.09495e-13,529.404
2.64648,-800.382,-715.915,-71.9961,-4.6451,-261.577,-4.54747e-13,440.179
2.65625,-834.54,-672.344,2.60877,-5.55472,-252.004,4.54747e-13,335.734
2.66602,-870.217,-621.392,82.332,-6.07376,-239.486,-4.54747e-13,220.911
2.67578,-901.181,-563.615,163.345,-5.72511,-224.561,0,100.919
2.68555,-920.974,-512.291,241.467,-4.66738,-207.832,0,-18.9844
2.69531,-923.457,-461.382,312.434,-3.52839,-189.927,-4.54747e-13,-133.808
2.70508,-903.324,-401.611,372.206,-3.49431,-171.465,-4.54747e-13,-239.12
2.71484,-856.573,-344.804,417.288,-3.628,-153.019,-9.09495e-13,-331.294
2.72461,-780.885,-292.356,445.041,-4.48126,-135.087,-4.54747e-13,-407.693
2.73437,-675.877,-236.007,453.956,-4.72767,-118.07,2.27374e-13,-466.79
2.74414,-543.227,-184.975,443.866,-4.73816,-102.258,0,-508.203
2.75391,-386.638,-147.122,416.053,-3.57426,-87.8189,1.13687e-13,-532.65
2.76367,-211.659,-112.67,373.266,-0.882097,-74.8091,-2.27374e-13,-541.834
2.77344,-25.3543,-82.951,319.6,3.30426,-63.1774,0,-538.255
2.7832,164.133,-66.9519,260.265,9.29282,-52.7853,-3.41061e-13,-524.977
2.79297,348.117,-55.8965,201.241,18.0076,-43.4278,-1.13687e-13,-505.352
2.80273,517.945,-44.1115,148.848,30.5916,-34.8593,0,-482.742
2.8125,665.586,-43.5518,109.253,48.3201,-26.8198,-1.13687e-13,-460.239
2.82227,784.178,-50.3187,87.9621,72.6937,-19.0611,0,-440.419
2.83203,868.489,-53.9423,89.3383,103.553,-11.3698,0,-425.144
2.8418,915.277,-61.9047,116.18,141.7,-3.58714,0,-415.426
2.85156,923.488,-72.7239,169.409,188.217,4.37661,0,-411.362
2.86133,894.311,-75.2265,247.89,244.399,12.5335,-5.68434e-14,-412.148
2.87109,831.064,-75.0226,348.408,312.282,20.8154,0,-416.175
2.88086,738.928,-78.0202,465.81,391.928,29.0781,5.68434e-14,-421.177
2.89062,624.561,-75.1925,593.3,482.221,37.1107,5.68434e-14,-424.45
2.90039,495.6,-68.4289,722.872,578.728,44.6508,3.41061e-13,-423.1
2.91016,360.122,-68.0908,845.847,677.928,51.4035,3.97904e-13,-414.304
2.91992,226.077,-66.4116,953.473,776.661,57.0632,1.13687e-13,-395.576
2.92969,100.761,-61.4776,1037.54,870.034,61.3372,3.41061e-13,-364.992
2.93945,-9.65079,-61.8836,1090.97,951.953,63.9695,1.13687e-13,-321.386
2.94922,-100.464,-65.5494,1108.31,1015.4,64.7621,3.41061e-13,-264.472
2.95898,-168.7,-63.3363,1086.15,1055.03,63.5943,1.13687e-13,-194.909
2.96875,-213.196,-63.3153,1023.33,1067.71,60.4364,2.27374e-13,-114.284
2.97852,-234.566,-65.1433,921.076,1052.41,55.3587,-1.13687e-13,-25.0306
2.98828,-235.031,-61.5019,782.859,1010.5,48.5332,1.13687e-13,69.7186
2.99805,-218.142,-55.9321,614.207,943.484,40.2291,-1.13687e-13,166.324
3.00781,-188.421,-54.9696,422.302,854.541,30.8008,1.7053e-13,260.872
3.01758,-150.955,-52.556,215.512,748.055,20.6701,5.68434e-14,349.415
3.02734,-110.97,-48.5635,2.83854,629.63,10.3031,0,428.219
3.03711,-73.4212,-49.6829,-206.659,504.57,0.182901,0,493.985
3.04687,-42.6326,-49.924,-404.423,377.982,-9.21895,0,544.042
3.05664,-22.002,-44.8104,-582.904,251.18,-17.4716,-1.13687e-13,576.49
3.06641,-13.7912,-41.0072,-735.988,125.912,-24.2113,-1.13687e-13,590.299
3.07617,-19.0106,-39.5917,-859.309,2.28847,-29.1634,-1.13687e-13,585.347
3.08594,-37.3979,-34.7386,-950.431,-117.917,-32.1581,0,562.415
3.0957,-67.4871,-31.5889,-1008.9,-234.165,-33.1393,-1.13687e-13,523.121
3.10547,-106.757,-31.9707,-1036.18,-343.834,-32.1641,-1.13687e-13,469.827
3.11523,-151.84,-28.8,-1035.41,-444.501,-29.3943,5.68434e-14,405.497
3.125,-198.788,-23.1138,-1011.15,-533.859,-25.0798,-5.68434e-14,333.544
3.13477,-243.35,-20.1323,-968.964,-609.625,-19.5357,5.68434e-14,257.657
3.14453,-281.28,-14.6548,-914.987,-670.584,-13.1133,-2.84217e-14,181.614
3.1543,-308.623,-6.18125,-855.47,-716.496,-6.16991,-1.42109e-14,109.11
3.16406,-321.986,-0.587227,-796.327,-748.766,0.962277,0,43.5772
3.17383,-318.773,3.5816,-742.715,-768.564,8.00452,0,-11.967
3.18359,-297.374,10.8596,-698.684,-777.318,14.7549,2.84217e-14,-55.0644
3.19336,-257.298,15.6885,-666.906,-776.644,21.1046,2.84217e-14,-83.9301
3.20312,-199.238,17.9047,-648.511,-765.991,27.0458,5.68434e-14,-97.5402
3.21289,-125.081,21.3132,-643.033,-747.486,32.6705,0,-95.6856
3.22266,-37.8277,25.11,-648.47,-720.75,38.1595,1.7053e-13,-78.9897
3.23242,58.5392,25.419,-661.463,-686.183,43.7643,0,-48.8853
3.24219,159.269,28.0623,-677.571,-645.083,49.7805,3.41061e-13,-7.55007
3.25195,259.108,32.5919,-691.635,-598.905,56.5185,1.13687e-13,42.1998
3.26172,352.623,33.4768,-698.198,-550.843,64.2701,0,97.055
3.27148,434.546,33.1209,-691.958,-501.295,73.2772,1.13687e-13,153.393
3.28125,500.145,36.078,-668.223,-451.064,83.7028,-1.13687e-13,207.484
3.29102,545.571,36.9306,-623.323,-401.415,95.608,1.13687e-13,255.71
3.30078,568.184,35.9745,-554.962,-351.448,108.936,1.13687e-13,294.79
3.31055,566.801,39.0902,-462.474,-302.734,123.507,4.54747e-13,321.987
3.32031,541.867,41.7254,-346.96,-255.474,139.016,6.82121e-13,335.289
3.33008,495.517,41.2029,-211.295,-210.609,155.051,9.09495e-13,333.548
3.33984,431.514,44.3558,-59.9967,-170.51,171.108,0,316.564
3.34961,355.065,49.7314,101.029,-135.452,186.619,0,285.102
3.35937,272.51,53.58,264.857,-106.727,200.985,4.54747e-13,240.844
3.36914,190.909,61.8513,424.003,-82.7848,213.609,9.09495e-13,186.271
3.37891,117.548,76.9509,570.923,-64.2083,223.931,0,124.489
3.38867,59.3932,92.3968,698.538,-49.4643,231.463,4.54747e-13,59.0031
3.39844,22.5476,112.875,800.725,-37.5226,235.811,4.54747e-13,-6.54028
3.4082,11.7366,143.426,872.737,-28.0725,236.706,0,-68.6213
3.41797,29.8795,180.147,911.535,-21.0144,234.013,0,-124.105
3.42773,77.7797,223.597,915.976,-15.706,227.74,-9.09495e-13,-170.469
3.4375,153.964,280.471,886.877,-11.4044,218.038,1.36424e-12,-205.978
3.44727,254.693,345.758,826.925,-8.62306,205.189,9.09495e-13,-229.798
3.45703,374.143,416.902,740.448,-6.54036,189.592,4.54747e-13,-242.026
3.4668,504.76,497.983,633.08,-4.90069,171.736,2.27374e-13,-243.648
3.47656,637.749,585.787,511.335,-3.99369,152.176,0,-236.417
3.48633,763.681,672.041,382.124,-4.47471,131.498,-4.54747e-13,-222.667
3.49609,873.15,758.344,252.275,-6.16026,110.289,4.54747e-13,-205.081
3.50586,957.452,840.565,128.073,-10.6966,89.1044,2.27374e-13,-186.423
3.51562,1009.22,907.996,14.8648,-17.6026,68.4358,2.27374e-13,-169.277
3.52539,1022.96,959.79,-83.2412,-25.3003,48.6899,3.41061e-13,-155.793
3.53516,995.452,994.174,-163.561,-33.0256,30.1666,0,-147.483
3.54492,926.023,1004.17,-224.903,-40.3248,13.0472,0,-145.073
3.55469,816.566,987.637,-267.516,-45.9398,-2.61051,0,-148.433
3.56445,671.431,949.756,-292.922,-49.9165,-16.8682,5.68434e-14,-156.575
3.57422,497.111,888.326,-303.677,-52.3504,-29.8957,2.84217e-14,-167.751
3.58398,301.789,804.093,-303.05,-53.0346,-41.952,-1.7053e-13,-179.598
3.59375,94.7651,706,-294.689,-51.9861,-53.3597,-5.68434e-14,-189.363
3.60352,-114.187,596.42,-282.273,-49.986,-64.475,-2.27374e-13,-194.157
3.61328,-315.477,477.229,-269.198,-46.9451,-75.655,-2.27374e-13,-191.226
3.62305,-500.329,355.887,-258.304,-43.5177,-87.224,2.27374e-13,-178.222
3.63281,-661.34,235.602,-251.679,-38.8136,-99.4428,-2.27374e-13,-153.441
3.64258,-792.911,115.134,-250.531,-34.1816,-112.48,-2.27374e-13,-116.017
3.65234,-891.556,-3.05261,-255.141,-28.138,-126.394,-6.82121e-13,-66.0462
3.66211,-956.027,-115.354,-264.897,-20.8033,-141.114,-4.54747e-13,-4.64224
3.67188,-987.293,-224.354,-278.387,-12.3022,-156.444,-4.54747e-13,66.0924
3.68164,-988.351,-327.229,-293.555,-3.71713,-172.063,-4.54747e-13,143.171
3.69141,-963.903,-421.921,-307.89,4.41573,-187.541,4.54747e-13,222.895
3.70117,-919.928,-506.06,-318.637,11.2772,-202.368,-4.54747e-13,301.09
3.71094,-863.166,-580.455,-323.024,16.9682,-215.978,0,373.371
3.7207,-800.586,-641.623,-318.475,22.9463,-227.792,-9.09495e-13,435.441
3.73047,-738.84,-688.158,-302.809,28.9965,-237.255,-9.09495e-13,483.372
3.74023,-683.769,-721.96,-274.412,35.1725,-243.873,-1.36424e-12,513.882
3.75,-639.984,-743.725,-232.371,39.3588,-247.25,-1.36424e-12,524.558
3.75977,-610.552,-753.036,-176.571,42.0903,-247.113,-1.36424e-12,514.022
3.76953,-596.796,-753.844,-107.746,43.1913,-243.341,4.54747e-13,482.043
3.7793,-598.238,-748.529,-27.4833,42.8007,-235.97,-1.36424e-12,429.552
3.78906,-612.674,-734.234,61.8245,40.8701,-225.193,4.54747e-13,358.598
3.79883,-636.371,-712.838,157.071,38.0678,-211.356,-4.54747e-13,272.216
3.80859,-664.384,-685.764,254.58,34.1646,-194.933,-4.54747e-13,174.241
3.81836,-690.954,-651.6,350.29,29.7213,-176.499,-4.54747e-13,69.0661
3.82812,-709.973,-610.779,439.979,24.7892,-156.696,-6.82121e-13,-38.6407
3.83789,-715.476,-566.4,519.512,19.182,-136.198,-4.54747e-13,-144.225
3.84766,-702.125,-518.909,585.111,13.8907,-115.663,0,-243.339
3.85742,-665.659,-467.639,633.614,8.00572,-95.7065,-4.54747e-13,-332.203
3.86719,-603.269,-416.657,662.724,2.02764,-76.8624,-2.27374e-13,-407.827
3.87695,-513.881,-367.034,671.215,-3.12732,-59.5591,-3.41061e-13,-468.175
3.88672,-398.311,-318.396,659.08,-7.26911,-44.1017,0,-512.258
3.89648,-259.301,-271.747,627.604,-9.33477,-30.6634,0,-540.146
3.90625,-101.404,-230.356,579.355,-10.7713,-19.2866,0,-552.906
3.91602,69.2534,-191.415,518.074,-9.56414,-9.89253,0,-552.473
3.92578,245.333,-157.399,448.475,-6.09604,-2.29884,0,-541.449
3.93555,418.738,-130.507,375.952,0.0340781,3.75702,0,-522.859
3.94531,581.137,-110.23,306.228,8.54442,8.59,0,-499.885
3.95508,724.506,-94.3008,244.942,20.8204,12.5379,5.68434e-14,-475.588
3.96484,841.676,-84.2678,197.229,37.5199,15.9321,0,-452.643
3.97461,926.812,-79.0588,167.307,60.9512,19.0707,0,-433.119
3.98438,975.823,-73.8789,158.12,91.493,22.1957,5.68434e-14,-418.308
3.99414,986.641,-70.265,171.056,129.677,25.4761,5.68434e-14,-408.624
4.00391,959.37,-68.4062,205.771,175.626,28.9968,1.13687e-13,-403.573
4.01367,896.275,-64.6159,260.146,229.746,32.7555,1.7053e-13,-401.817
4.02344,801.624,-59.4296,330.368,292.519,36.6657,-5.68434e-14,-401.29
4.0332,681.387,-56.419,411.152,363.1,40.5668,1.7053e-13,-399.401
4.04297,542.817,-50.8703,496.08,439.963,44.2394,1.13687e-13,-393.267
4.05273,393.942,-44.4448,578.032,520.478,47.4254,1.13687e-13,-379.981
4.0625,243.011,-38.2458,649.69,600.943,49.8507,-1.13687e-13,-356.892
4.07227,97.9385,-32.6728,704.06,679.252,51.2495,2.84217e-13,-321.857
4.08203,-34.2229,-26.3443,734.984,751.021,51.3882,2.27374e-13,-273.461
4.0918,-147.724,-21.7128,737.598,812.86,50.0873,1.13687e-13,-211.186
4.10156,-238.455,-20.4801,708.699,861.151,47.2399,1.13687e-13,-135.502
4.11133,-304.151,-18.6117,646.995,893.31,42.8255,1.13687e-13,-47.8862
4.12109,-344.448,-17.5052,553.222,904.719,36.918,5.68434e-14,49.2339
4.13086,-360.798,-19.0808,430.108,894.728,29.6872,2.84217e-14,152.614
4.14062,-356.245,-18.754,282.204,863.259,21.394,-5.68434e-14,258.388
4.15039,-335.093,-17.6831,115.585,811.92,12.3787,0,362.307
4.16016,-302.491,-19.4917,-62.5552,743.054,3.04377,0,460.005
4.16992,-263.969,-19.6891,-244.378,659.417,-6.16846,-1.13687e-13,547.284
4.17969,-224.965,-19.2491,-421.91,564.815,-14.8011,0,620.366
4.18945,-190.385,-20.8085,-587.551,462.417,-22.4104,0,676.135
4.19922,-164.221,-22.7287,-734.55,355.92,-28.5924,-2.27374e-13,712.316
4.20898,-149.255,-23.3143,-857.407,248.046,-33.0086,0,727.607
4.21875,-146.881,-24.7266,-952.179,141.336,-35.4069,0,721.742
4.22852,-157.029,-25.9383,-1016.68,37.5658,-35.6372,-1.13687e-13,695.486
4.23828,-178.225,-25.2006,-1050.53,-62.1492,-33.6603,-2.27374e-13,650.574
4.24805,-207.744,-24.0472,-1055.13,-157.662,-29.5494,0,589.59
4.25781,-241.867,-22.4392,-1033.49,-247,-23.4829,0,515.803
4.26758,-276.198,-19.5985,-989.914,-330.313,-15.7308,0,432.969
4.27734,-306.035,-16.7254,-929.706,-405.805,-6.63389,0,345.118
4.28711,-326.75,-14.2083,-858.727,-471.631,3.42186,0,256.335
4.29687,-334.158,-12.5922,-782.978,-527.598,14.0341,8.52651e-14,170.544
4.30664,-324.852,-10.4682,-708.169,-572.523,24.8137,1.13687e-13,91.3183
4.31641,-296.475,-9.18532,-639.324,-606.355,35.4125,1.13687e-13,21.7126
4.32617,-247.919,-8.7356,-580.44,-628.975,45.5483,1.13687e-13,-35.8689
4.33594,-179.437,-7.21981,-534.23,-641.496,55.0227,1.13687e-13,-79.7661
4.3457,-92.6593,-6.1683,-501.956,-644.499,63.7329,0,-109.115
4.35547,9.47471,-6.46758,-483.37,-640.019,71.6743,3.41061e-13,-123.858
4.36523,122.878,-6.31228,-476.762,-628.017,78.9352,2.27374e-13,-124.717
4.375,242.551,-6.26375,-479.118,-609.917,85.6833,0,-113.125
4.38477,362.876,-7.23599,-486.369,-586.363,92.1444,4.54747e-13,-91.1215
4.39453,477.955,-7.47541,-493.724,-558.268,98.577,2.27374e-13,-61.2296
4.4043,581.981,-5.83506,-496.057,-525.763,105.242,0,-26.2962
4.41406,669.596,-3.81293,-488.328,-490.124,112.376,0,10.6738
4.42383,736.244,-0.85253,-466.006,-451.427,120.156,4.54747e-13,46.6958
4.43359,778.475,4.48589,-425.459,-411.823,128.685,9.09495e-13,78.9803
4.44336,794.196,10.0055,-364.297,-371.799,137.964,0,105.099
4.45312,782.835,14.4445,-281.619,-332.69,147.889,6.82121e-13,123.126
4.46289,745.423,21.5931,-178.166,-295.413,158.247,-2.27374e-13,131.759
4.47266,684.572,28.9294,-56.3471,-260.029,168.721,6.82121e-13,130.389
4.48242,604.349,36.5278,79.8533,-228.079,178.907,6.82121e-13,119.135
4.49219,510.05,45.0353,225.091,-198.452,188.337,4.54747e-13,98.8323
4.50195,407.89,55.9305,372.986,-172.942,196.506,9.09495e-13,70.9616
4.51172,304.61,67.4097,516.533,-151.22,202.905,9.09495e-13,37.542
4.52148,207.042,80.3594,648.564,-133.473,207.053,0,0.978765
4.53125,121.648,96.8002,762.247,-119.644,208.528,4.54747e-13,-36.1171
4.54102,54.0644,115.8,851.552,-109.662,207,1.36424e-12,-71.1279
4.55078,8.69441,137.222,911.684,-103.15,202.247,9.09495e-13,-101.63
4.56055,-11.6335,166.342,939.422,-97.6939,194.177,4.54747e-13,-125.583
4.57031,-5.90446,200.262,933.349,-94.4067,182.833,9.09495e-13,-141.49
4.58008,24.9645,238.314,893.952,-90.9766,168.398,-2.27374e-13,-148.517
4.58984,78.1418,285.135,823.589,-87.9279,151.18,-2.27374e-13,-146.556
4.59961,149.036,337.854,726.313,-83.4532,131.599,6.82121e-13,-136.239
4.60937,231.584,395.268,607.582,-78.5945,110.166,2.27374e-13,-118.878
4.61914,318.652,457.678,473.868,-72.7239,87.4531,2.27374e-13,-96.3594
4.62891,402.523,524.442,332.203,-67.2701,64.0615,0,-70.979
4.63867,475.444,590.239,189.692,-62.2881,40.5912,0,-45.2481
4.64844,530.176,653.876,53.0409,-57.4005,17.6076,-2.84217e-14,-21.6745
4.6582,560.526,713.687,-71.8779,-52.7227,-4.38703,0,-2.54156
4.66797,561.81,764.113,-180.371,-48.6936,-24.9789,-5.68434e-14,10.2955
4.67773,531.202,801.82,-269.176,-45.4955,-43.8611,0,15.5803
4.6875,467.967,826.964,-336.582,-42.515,-60.846,1.13687e-13,12.7771
4.69727,373.532,835.021,-382.442,-40.4231,-75.8688,-5.68434e-13,2.13224
4.70703,251.409,823.895,-408.05,-39.0115,-88.984,-2.27374e-13,-15.3299
4.7168,106.96,796.261,-415.917,-37.17,-100.354,-2.27374e-13,-37.8779
4.72656,-52.964,751.952,-409.477,-35.2039,-110.229,-6.82121e-13,-63.2051
4.73633,-220.492,689.773,-392.719,-33.0243,-118.924,-2.27374e-13,-88.6137
4.74609,-387.278,615.719,-369.815,-30.3478,-126.792,-2.27374e-13,-111.234
4.75586,-545.067,531.878,-344.75,-27.2388,-134.189,-9.09495e-13,-128.265
4.76562,-686.256,439.498,-320.987,-24.1679,-141.444,-4.54747e-13,-137.211
4.77539,-804.399,342.372,-301.207,-21.7261,-148.831,-2.27374e-13,-136.102
4.78516,-894.621,245.121,-287.116,-19.4992,-156.546,-2.27374e-13,-123.678
4.79492,-953.915,147.177,-279.355,-17.8844,-164.682,-2.27374e-13,-99.5138
4.80469,-981.3,49.932,-277.495,-16.7245,-173.222,-2.27374e-13,-64.093
4.81445,-977.832,-41.2531,-280.126,-15.3653,-182.032,-4.54747e-13,-18.8028
4.82422,-946.469,-129.965,-285.016,-14.7361,-190.87,-1.36424e-12,34.1322
4.83398,-891.804,-214.419,-289.339,-14.3954,-199.396,-4.54747e-13,91.7834
4.84375,-819.681,-292.177,-289.936,-13.6312,-207.198,-4.54747e-13,150.704
4.85352,-736.741,-363.773,-283.597,-12.5001,-213.817,-9.09495e-13,207.155
4.86328,-649.906,-429.385,-267.341,-11.4922,-218.782,0,257.357
4.87305,-565.869,-486.329,-238.676,-10.2876,-221.641,-4.54747e-13,297.747
4.88281,-490.596,-533.711,-195.818,-9.65851,-222.002,0,325.221
4.89258,-428.903,-572.712,-137.86,-8.82228,-219.56,0,337.351
4.90234,-384.114,-602.014,-64.8825,-7.66363,-214.124,-4.54747e-13,332.555
4.91211,-357.844,-619.674,22.0095,-5.79982,-205.638,-4.54747e-13,310.21
4.92187,-349.899,-628.916,120.706,-4.10903,-194.188,-4.54747e-13,270.702
4.93164,-358.32,-630.164,228.187,-1.81662,-180.005,-4.54747e-13,215.412
4.94141,-379.553,-622.97,340.665,0.84933,-163.456,0,146.626
4.95117,-408.737,-609.237,453.794,3.21775,-145.023,6.82121e-13,67.3976
4.96094,-440.089,-591.575,562.902,5.93745,-125.28,0,-18.6498
4.9707,-467.36,-567.626,663.265,9.19583,-104.855,2.27374e-13,-107.555
4.98047,-484.329,-539.681,750.382,12.5014,-84.4003,-4.54747e-13,-195.27
4.99023,-485.295,-508.781,820.257,15.0114,-64.5489,0,-277.92
5,-465.55,-475.116,869.653,17.5384,-45.8829,5.68434e-14,-352.042
5.00977,-421.77,-437.557,896.316,19.9514,-28.8997,-1.13687e-13,-414.801
5.01953,-352.325,-399.955,899.144,22.9883,-13.9868,0,-464.153
5.0293,-257.467,-362.398,878.293,26.4184,-1.40397,0,-498.956
5.03906,-139.385,-324.199,835.211,29.8629,8.72566,0,-519.013
5.04883,-2.11995,-288.084,772.582,33.753,16.4149,-1.13687e-13,-525.043
5.05859,148.648,-254.685,694.196,38.1976,21.803,2.27374e-13,-518.594
5.06836,305.943,-223.444,604.737,43.9869,25.1385,1.7053e-13,-501.885
5.07812,461.936,-194.338,509.496,51.5365,26.7547,0,-477.608
5.08789,608.452,-169.509,414.044,61.6328,27.0416,1.13687e-13,-448.693
5.09766,737.517,-147.196,323.858,75.3584,26.4145,0,-418.053
5.10742,841.904,-127.158,243.953,92.4603,25.2833,0,-388.342
5.11719,915.629,-111.327,178.521,114.222,24.0231,-5.68434e-14,-361.728
5.12695,954.375,-98.7268,130.625,141.174,22.9499,1.13687e-13,-339.712
5.13672,955.798,-86.8804,101.96,173.196,22.3009,-5.68434e-14,-323.007
5.14648,919.707,-77.0755,92.7103,210.889,22.2223,1.13687e-13,-311.47
5.15625,848.081,-69.008,101.507,254.674,22.7642,0,-304.128
5.16602,744.95,-60.6898,125.505,303.929,23.8832,-5.68434e-14,-299.256
5.17578,616.12,-51.9105,160.57,358.146,25.4517,5.68434e-14,-294.536
5.18555,468.778,-43.9902,201.565,415.11,27.2738,1.13687e-13,-287.263
5.19531,311.007,-35.0605,242.716,474.423,29.1059,2.27374e-13,-274.591
5.20508,151.229,-25.33,278.042,533.619,30.68,5.68434e-14,-253.799
5.21484,-2.35038,-18.0956,301.797,592.236,31.7297,2.27374e-13,-222.55
5.22461,-142.29,-10.8127,308.912,647.396,32.0151,1.13687e-13,-179.13
5.23437,-262.382,-3.02349,295.388,697.099,31.3454,-5.68434e-14,-122.643
5.24414,-358.03,1.74874,258.614,737.779,29.5989,5.68434e-14,-53.1415
5.25391,-426.491,5.35784,197.591,767.273,26.7368,1.13687e-13,28.3137
5.26367,-466.982,9.61078,113.033,783.576,22.8123,5.68434e-14,119.668
5.27344,-480.632,12.6893,7.34802,785.756,17.9717,5.68434e-14,217.967
5.2832,-470.296,13.0613,-115.509,771.965,12.4498,0,319.523
5.29297,-440.243,14.4801,-250.291,742.396,6.55833,5.68434e-14,420.139
5.30273,-395.75,15.6222,-390.814,696.877,0.668526,0,515.369
5.3125,-342.632,14.2034,-530.37,636.98,-4.81088,0,600.811
5.32227,-286.752,14.3183,-662.184,565.285,-9.45909,0,672.388
5.33203,-233.544,14.5157,-779.862,483.63,-12.8702,-1.13687e-13,726.621
5.3418,-187.59,12.6747,-877.825,395.121,-14.6802,0,760.85
5.35156,-152.278,11.0845,-951.661,301.863,-14.5911,-1.13687e-13,773.411
5.36133,-129.574,9.92461,-998.408,206.375,-12.3925,0,763.733
5.37109,-119.907,6.89465,-1016.73,110.579,-7.97651,0,732.379
5.38086,-122.191,3.13026,-1006.95,16.3562,-1.34676,0,680.996
5.39062,-133.956,0.679436,-971.057,-74.4999,7.38011,0,612.208
5.40039,-151.6,-3.4263,-912.454,-160.565,17.9806,0,529.447
5.41016,-170.713,-7.62262,-835.763,-241.176,30.1375,1.13687e-13,436.736
5.41992,-186.463,-10.6914,-746.462,-315.291,43.4602,2.27374e-13,338.448
5.42969,-194.015,-13.1034,-650.496,-382.889,57.5089,2.27374e-13,239.041
5.43945,-188.932,-17.0846,-553.874,-442.819,71.8234,0,142.812
5.44922,-167.554,-19.4626,-462.254,-493.849,85.9518,5.68434e-13,53.6616
5.45898,-127.31,-21.4669,-380.565,-535.706,99.4797,2.27374e-13,-25.1081
5.46875,-66.9499,-25.2669,-312.693,-567.345,112.055,2.27374e-13,-90.9444
5.47852,13.3207,-27.7388,-261.228,-589.097,123.407,2.27374e-13,-142.149
5.48828,111.806,-29.7463,-227.315,-601.694,133.363,6.82121e-13,-177.926
5.49805,225.392,-32.5385,-210.598,-604.824,141.853,0,-198.373
5.50781,349.72,-34.5914,-209.274,-599.96,148.903,-9.09495e-13,-204.425
5.51758,479.434,-35.5507,-220.243,-587.641,154.634,1.59162e-12,-197.749
5.52734,608.513,-37.2606,-239.35,-569.425,159.235,4.54747e-13,-180.6
5.53711,730.637,-38.6744,-261.702,-545.92,162.948,0,-155.652
5.54688,839.583,-38.998,-282.042,-518.44,166.034,6.82121e-13,-125.814
5.55664,929.618,-39.3555,-295.149,-487.833,168.751,6.82121e-13,-94.0325
5.56641,995.869,-39.7939,-296.24,-454.71,171.32,4.54747e-13,-63.11
5.57617,1034.64,-39.0077,-281.357,-420.367,173.907,9.09495e-13,-35.5306
5.58594,1043.66,-37.7071,-247.688,-384.463,176.596,0,-13.3154
5.5957,1022.27,-35.3824,-193.828,-348.217,179.381,4.54747e-13,2.09054
5.60547,971.455,-31.8008,-119.933,-312.935,182.158,1.36424e-12,9.89152
5.61523,893.831,-26.9089,-27.7689,-278.563,184.728,4.54747e-13,9.97175
5.625,793.512,-20.362,79.3486,-246.695,186.811,4.54747e-13,2.88068
5.63477,675.865,-12.5388,196.738,-218.071,188.06,4.54747e-13,-10.2255
5.64453,547.191,-2.13052,318.632,-193.098,188.09,-4.54747e-13,-27.683
5.6543,414.343,10.6768,438.546,-171.844,186.501,1.81899e-12,-47.4541
5.66406,284.293,25.5015,549.713,-154.586,182.913,4.54747e-13,-67.2872
5.67383,163.687,43.7152,645.538,-140.584,176.996,4.54747e-13,-84.8927
5.68359,58.4132,66.0104,720.064,-129.911,168.494,4.54747e-13,-98.1232
5.69336,-26.7889,91.7917,768.394,-121.433,157.253,-2.27374e-13,-105.145
5.70312,-88.6499,121.923,787.047,-115.695,143.231,-2.27374e-13,-104.59
5.71289,-125.596,157.391,774.218,-110.603,126.515,0,-95.6725
5.72266,-137.86,197.172,729.928,-106.653,107.318,0,-78.2701
5.73242,-127.476,241.513,656.032,-103.46,85.9718,3.41061e-13,-52.9487
5.74219,-98.1355,291.293,556.11,-99.6167,62.9131,1.13687e-13,-20.9411
5.75195,-54.9336,345.008,435.229,-95.9926,38.6623,1.7053e-13,15.9288
5.76172,-4.00688,401.775,299.6,-91.6857,13.7957,4.26326e-14,55.3686
5.77148,47.9094,461.062,156.159,-86.6867,-11.0842,0,94.7789
5.78125,93.9732,521.281,12.095,-80.3285,-35.381,-1.7053e-13,131.444
5.79102,127.742,579.141,-125.622,-73.433,-58.5359,0,162.734
5.80078,143.658,633.54,-250.697,-66.0747,-80.0564,3.41061e-13,186.309
5.81055,137.472,682.263,-357.9,-58.2918,-99.5415,-4.54747e-13,200.304
5.82031,106.578,721.855,-443.372,-51.0411,-116.7,-6.82121e-13,203.477
5.83008,50.2269,750.657,-504.812,-43.46,-131.361,-9.09495e-13,195.325
5.83984,-30.388,767.502,-541.55,-36.55,-143.483,-2.27374e-13,176.132
5.84961,-132.197,769.801,-554.493,-29.5522,-153.143,-4.54747e-13,146.964
5.85937,-250.454,757.432,-545.953,-23.3671,-160.531,-4.54747e-13,109.609
5.86914,-379.06,730.136,-519.376,-17.4781,-165.928,0,66.4521
5.87891,-510.99,688.398,-479.002,-11.9444,-169.684,-1.36424e-12,20.3087
5.88867,-638.794,632.33,-429.475,-7.27304,-172.19,-9.09495e-13,-25.7773
5.89844,-755.117,565.172,-375.447,-2.95562,-173.849,-6.82121e-13,-68.7565
5.9082,-853.226,488.71,-321.194,0.398451,-175.042,-4.54747e-13,-105.799
5.91797,-927.484,404.165,-270.298,2.93727,-176.102,-6.82121e-13,-134.507
5.92773,-973.746,315.087,-225.382,5.0252,-177.29,-6.82121e-13,-153.092
5.9375,-989.643,224.431,-187.955,5.78147,-178.775,4.54747e-13,-160.519
5.94727,-974.74,132.725,-158.349,5.94924,-180.619,-1.36424e-12,-156.581
5.95703,-930.549,42.8061,-135.752,4.9885,-182.777,-4.54747e-13,-141.929
5.9668,-860.412,-42.5068,-118.345,3.56902,-185.098,-4.54747e-13,-118.026
5.97656,-769.241,-124.956,-103.511,0.727435,-187.338,-4.54747e-13,-87.0509
5.98633,-663.164,-200.935,-88.1059,-1.56235,-189.179,0,-51.7441
5.99609,-549.071,-270.496,-68.7668,-4.66083,-190.253,-4.54747e-13,-15.2172
6.00586,-434.132,-333.289,-42.2305,-7.68984,-190.174,-9.09495e-13,19.2693
6.01562,-325.283,-388.891,-5.64066,-10.534,-188.571,-4.54747e-13,48.5364
6.02539,-228.745,-436.665,43.1807,-13.2393,-185.114,-4.54747e-13,69.7132
6.03516,-149.597,-476.137,105.516,-16.0206,-179.553,-4.54747e-13,80.442
6.04492,-91.4391,-507.936,181.601,-18.3432,-171.734,-4.54747e-13,79.0479
6.05469,-56.1552,-530.82,270.553,-20.2044,-161.623,-4.54747e-13,64.6607
6.06445,-43.8115,-545.412,370.382,-22.717,-149.316,2.27374e-13,37.2816
6.07422,-52.6773,-552.811,478.071,-24.5559,-135.039,-6.82121e-13,-2.2108
6.08398,-79.3765,-552.936,589.741,-26.2244,-119.138,-6.82121e-13,-52.1147
6.09375,-119.155,-546.807,700.869,-27.7474,-102.068,-4.54747e-13,-110.016
6.10352,-166.243,-535.656,806.554,-28.1786,-84.3647,-1.13687e-13,-172.949
6.11328,-214.293,-520.627,901.818,-28.1498,-66.6141,1.13687e-13,-237.591
6.12305,-256.855,-500.568,981.908,-27.2402,-49.4191,0,-300.489
6.13281,-287.857,-478.366,1042.6,-26.2204,-33.3631,-1.13687e-13,-358.286
6.14258,-302.071,-453.061,1080.49,-24.316,-18.9751,-5.68434e-14,-407.945
6.15234,-295.512,-425.589,1093.18,-22.0773,-6.69802,-5.68434e-14,-446.953
6.16211,-265.751,-395.323,1079.51,-18.1164,3.13695,0,-473.48
6.17187,-212.133,-365.011,1039.62,-13.2275,10.3288,5.68434e-14,-486.495
6.18164,-135.856,-333.048,974.968,-6.88639,14.8164,0,-485.825
6.19141,-39.9299,-301.558,888.311,0.218886,16.6788,-5.68434e-14,-472.151
6.20117,70.9945,-271.397,783.525,9.21549,16.1263,0,-446.942
6.21094,190.919,-242.685,665.407,19.7233,13.4837,0,-412.33
6.2207,312.888,-216.57,539.391,32.0779,9.16605,5.68434e-14,-370.942
6.23047,429.452,-193.335,411.221,45.8428,3.64919,0,-325.688
6.24023,533.178,-172.78,286.599,62.5372,-2.56234,0,-279.535
6.25,617.161,-156.282,170.823,81.2709,-8.96828,-2.84217e-14,-235.271
6.25977,675.51,-141.903,68.4497,102.959,-15.104,-5.68434e-14,-195.285
6.26953,703.776,-130.95,-17.0019,128.376,-20.5679,-5.68434e-14,-161.379
6.2793,699.274,-122.279,-83.278,157.707,-25.0434,-1.13687e-13,-134.625
6.28906,661.297,-115.117,-129.536,190.828,-28.3141,-1.42109e-13,-115.281
6.29883,591.189,-109.663,-156.395,228.537,-30.2708,-8.52651e-14,-102.772
6.30859,492.275,-105.283,-165.875,270.238,-30.9111,-5.68434e-14,-95.7393
6.31836,369.658,-100.665,-161.249,315.622,-30.3309,-5.68434e-14,-92.1534
6.32812,229.886,-96.1401,-146.786,364.555,-28.7094,0,-89.4903
6.33789,80.5145,-91.5491,-127.433,415.543,-26.2884,-1.7053e-13,-84.9474
6.34766,-70.3902,-85.8354,-108.432,467.401,-23.348,5.68434e-14,-75.6896
6.35742,-214.795,-79.9874,-94.9186,518.943,-20.18,-1.13687e-13,-59.1048
6.36719,-345.23,-73.7851,-91.5202,568.308,-17.0614,5.68434e-14,-33.0478
6.37695,-455.279,-67.6184,-101.99,613.173,-14.2296,-5.68434e-14,3.94648
6.38672,-539.982,-60.9389,-128.904,651.245,-11.8615,0,52.4983
6.39648,-596.138,-54.8531,-173.443,681.367,-10.057,-1.42109e-14,112.281
6.40625,-622.467,-50.144,-235.277,701.689,-8.82936,-5.68434e-14,181.99
6.41602,-619.633,-45.4769,-312.568,710.683,-8.10176,-5.68434e-14,259.39
6.42578,-590.125,-41.6171,-402.076,707.519,-7.71104,0,341.429
6.43555,-538.002,-39.7195,-499.383,691.231,-7.41812,0,424.423
6.44531,-468.535,-37.5873,-599.198,662.311,-6.92443,0,504.295
6.45508,-387.76,-36.0069,-695.732,620.913,-5.89315,-1.13687e-13,576.835
6.46484,-301.99,-35.4762,-783.108,567.799,-3.97383,0,637.993
6.47461,-217.319,-34.4927,-855.787,505.108,-0.828774,0,684.152
6.48437,-139.159,-33.239,-908.963,433.945,3.84075,1.13687e-13,712.379
6.49414,-71.8422,-33.0594,-938.908,355.603,10.2703,0,720.63
6.50391,-18.3174,-32.3039,-943.241,273.576,18.6115,0,707.896
6.51367,20.0312,-31.0502,-921.1,189.04,28.9171,0,674.28
6.52344,43.4399,-29.8563,-873.211,104.95,41.1314,0,620.993
6.5332,53.6896,-28.7434,-801.839,22.0419,55.0889,3.41061e-13,550.289
6.54297,53.9084,-26.5093,-710.638,-57.2983,70.5195,2.84217e-13,465.315
6.55273,48.27,-24.6651,-604.406,-132.827,87.0613,4.54747e-13,369.925
6.5625,41.6132,-22.6608,-488.763,-203.466,104.28,6.82121e-13,268.431
6.57227,39.0146,-20.0401,-369.779,-269.025,121.691,0,165.348
6.58203,45.3454,-16.9681,-253.569,-327.562,138.79,6.82121e-13,65.12
6.5918,64.8487,-14.7615,-145.9,-379.632,155.08,2.27374e-13,-28.1341
6.60156,100.767,-11.0117,-51.8149,-423.936,170.103,0,-110.851
6.61133,155.047,-7.26511,24.684,-461.222,183.46,4.54747e-13,-180.206
6.62109,228.143,-3.88249,80.8805,-491.125,194.84,4.54747e-13,-234.247
6.63086,318.934,0.25398,115.502,-513.014,204.032,1.36424e-12,-271.966
6.64062,424.75,4.34515,128.776,-526.598,210.933,0,-293.308
6.65039,541.519,8.21146,122.394,-532.939,215.55,1.36424e-12,-299.123
6.66016,664.011,11.298,99.3635,-532.251,217.992,0,-291.057
6.66992,786.166,14.2115,63.7863,-524.672,218.458,4.54747e-13,-271.408
6.67969,901.486,16.2417,20.555,-511.193,217.212,0,-242.934
6.68945,1003.46,17.7025,-25.0006,-493.547,214.561,4.54747e-13,-208.656
6.69922,1085.98,18.6634,-67.4977,-471.796,210.826,9.09495e-13,-171.638
6.70898,1143.77,19.4998,-101.889,-446.708,206.316,0,-134.789
6.71875,1172.74,19.0986,-123.832,-419.083,201.296,0,-100.67
6.72852,1170.23,19.4917,-130.008,-389.454,195.974,0,-71.3419
6.73828,1135.27,19.537,-118.378,-358.758,190.472,4.54747e-13,-48.251
6.74805,1068.6,19.867,-88.35,-328.101,184.829,9.09495e-13,-32.1558
6.75781,972.694,20.8603,-40.8449,-296.906,178.99,0,-23.1077
6.76758,851.604,22.9601,21.7396,-266.679,172.815,-2.27374e-13,-20.4795
6.77734,710.734,25.9949,95.6733,-236.704,166.093,2.27374e-13,-23.0412
6.78711,556.514,31.1602,176.134,-208.938,158.563,6.82121e-13,-29.0766
6.79687,396.011,37.8284,257.532,-183.235,149.936,0,-36.5337
6.80664,236.493,47.2094,333.893,-159.935,139.924,4.54747e-13,-43.198
6.81641,84.9797,59.5137,399.283,-139.091,128.27,0,-46.8769
6.82617,-52.1895,74.4661,448.233,-120.774,114.771,6.82121e-13,-45.5828
6.83594,-169.752,94.2733,476.143,-105.959,99.3082,2.27374e-13,-37.7027
6.8457,-263.843,117.068,479.631,-92.3659,81.8591,1.13687e-13,-22.1418
6.85547,-332.23,144.749,456.802,-81.8712,62.5122,3.41061e-13,1.56999
6.86523,-374.431,176.187,407.415,-72.29,41.4703,1.7053e-13,33.2149
6.875,-391.721,212.571,332.937,-64.5949,19.0463,-5.68434e-14,71.8747
6.88477,-387.017,252.538,236.474,-57.5932,-4.34886,-1.42109e-14,115.97
6.89453,-364.644,297.255,122.581,-51.3242,-28.2248,-1.13687e-13,163.348
6.9043,-330.01,344.246,-3.02236,-45.9176,-52.0368,-2.27374e-13,211.418
6.91406,-289.195,393.663,-133.83,-40.798,-75.214,-2.27374e-13,257.322
6.92383,-248.499,443.506,-262.98,-36.0664,-97.1909,0,298.127
6.93359,-213.971,492.94,-383.712,-31.7974,-117.438,-4.54747e-13,331.03
6.94336,-190.948,540.274,-489.808,-28.3071,-135.491,-6.82121e-13,353.564
6.95312,-183.659,583.425,-576.005,-24.9976,-150.976,-6.82121e-13,363.779
6.96289,-194.894,620.393,-638.319,-22.8559,-163.629,0,360.388
6.97266,-225.79,650.205,-674.278,-21.3276,-173.309,2.27374e-13,342.882
6.98242,-275.732,669.804,-683.051,-21.0052,-180.004,4.54747e-13,311.576
6.99219,-342.388,679.423,-665.436,-21.152,-183.825,-1.36424e-12,267.611
7.00195,-421.872,677.014,-623.751,-22.5256,-185.003,-9.09495e-13,212.888
7.01172,-509.023,661.947,-561.597,-23.97,-183.864,-9.09495e-13,149.953
7.02148,-597.785,635.68,-483.554,-26.0238,-180.811,-1.81899e-12,81.8357
7.03125,-681.653,596.724,-394.796,-27.577,-176.294,4.54747e-13,11.8494
7.04102,-754.158,546.946,-300.69,-29.6951,-170.783,-2.27374e-13,-56.6265
7.05078,-809.354,487.464,-206.389,-31.2954,-164.734,-4.54747e-13,-120.371
7.06055,-842.263,420.836,-116.46,-32.5078,-158.563,-6.82121e-13,-176.534
7.07031,-849.264,346.532,-34.57,-33.3624,-152.619,0,-222.824
7.08008,-828.371,269,36.74,-34.023,-147.164,-6.82121e-13,-257.656
7.08984,-779.403,188.966,96.1866,-34.5997,-142.361,-9.09495e-13,-280.243
7.09961,-704.019,108.174,143.77,-34.951,-138.262,0,-290.644
7.10937,-605.625,28.7466,180.695,-35.4726,-134.816,-6.82121e-13,-289.736
7.11914,-489.148,-48.2448,209.199,-36.2368,-131.874,-9.09495e-13,-279.142
7.12891,-360.711,-121.425,232.302,-36.7204,-129.207,-2.27374e-13,-261.099
7.13867,-227.217,-190.653,253.497,-37.7283,-126.528,-4.54747e-13,-238.286
7.14844,-95.8803,-253.834,276.414,-38.1399,-123.519,-4.54747e-13,-213.625
7.1582,26.2652,-311.094,304.48,-38.8752,-119.86,-2.27374e-13,-190.062
7.16797,132.838,-362.612,340.592,-39.3431,-115.26,-4.54747e-13,-170.353
7.17773,218.539,-406.489,386.85,-39.2999,-109.485,-2.27374e-13,-156.863
7.1875,279.501,-443.306,444.34,-39.5148,-102.382,4.54747e-13,-151.399
7.19727,313.539,-473.059,513.007,-38.9958,-93.8982,-2.27374e-13,-155.077
7.20703,320.282,-495.022,591.609,-38.364,-84.0904,0,-168.244
7.2168,301.178,-509.127,677.764,-37.2722,-73.1307,-2.27374e-13,-190.459
7.22656,259.373,-516.772,768.083,-36.1529,-61.3,-3.41061e-13,-220.518
7.23633,199.476,-517.355,858.369,-34.7793,-48.9737,0,-256.549
7.24609,127.224,-511.046,943.892,-32.9482,-36.6013,0,-296.143
7.25586,49.067,-499.516,1019.69,-31.0359,-24.6784,-1.13687e-13,-336.522
7.26562,-28.2871,-483.687,1080.9,-28.9506,-13.7153,-5.68434e-14,-374.744
7.27539,-98.3511,-463.094,1123.1,-26.5311,-4.20379,0,-407.909
7.28516,-155.315,-439.566,1142.59,-24.2557,3.41622,0,-433.363
7.29492,-194.459,-414.619,1136.66,-21.3905,8.78688,5.68434e-14,-448.893
7.30469,-212.483,-387.671,1103.83,-18.4218,11.6576,0,-452.882
7.31445,-207.747,-359.632,1043.93,-14.9629,11.9034,0,-444.429
7.32422,-180.392,-331.739,958.184,-11.4096,9.53564,1.13687e-13,-423.411
7.33398,-132.331,-303.19,849.15,-6.47745,4.70268,0,-390.5
7.34375,-67.126,-275.33,720.6,-0.757581,-2.31717,0,-347.114
7.35352,10.2607,-248.738,577.318,6.41192,-11.1319,0,-295.319
7.36328,93.8096,-222.473,424.825,15.3312,-21.2591,2.84217e-14,-237.681
7.37305,176.868,-198.617,269.058,25.957,-32.155,0,-177.086
7.38281,252.621,-176.263,116.017,39.3995,-43.2467,-1.13687e-13,-116.529
7.39258,314.584,-156.474,-28.5959,54.9037,-53.9661,-4.54747e-13,-58.8988
7.40234,357.068,-138.898,-159.72,74.2521,-63.7827,1.13687e-13,-6.76478
7.41211,375.605,-124.393,-273.239,95.9939,-72.2329,-1.13687e-13,37.8081
7.42188,367.286,-111.829,-366.228,121.53,-78.944,1.13687e-13,73.4123
7.43164,330.998,-101.731,-437.112,150.816,-83.6522,-5.68434e-13,99.4006
7.44141,267.528,-93.4742,-485.744,183.008,-86.2117,-4.54747e-13,115.931
7.45117,179.547,-86.1913,-513.38,218.598,-86.5969,-2.27374e-13,123.948
7.46094,71.4515,-80.5439,-522.553,257.042,-84.8953,4.54747e-13,125.11
7.4707,-50.9134,-75.3413,-516.862,298.264,-81.2937,-1.13687e-13,121.646
7.48047,-180.639,-71.2534,-500.688,340.868,-76.0586,2.27374e-13,116.18
7.49023,-310.212,-67.7058,-478.842,384.142,-69.5108,0,111.507
7.5,-432.021,-64.3911,-456.198,427.695,-61.9986,-1.13687e-13,110.365
7.50977,-538.869,-61.6863,-437.308,470.071,-53.8696,0,115.195
7.51953,-624.459,-58.789,-426.051,509.666,-45.444,-2.27374e-13,127.925
7.5293,-683.818,-56.5549,-425.331,545.388,-36.9908,-5.68434e-14,149.788
7.53906,-713.62,-54.1737,-436.847,575.346,-28.7095,-1.13687e-13,181.195
7.54883,-712.394,-52.2373,-460.958,598.897,-20.7171,-5.68434e-14,221.661
7.55859,-680.597,-50.9561,-496.651,614.16,-13.0421,-5.68434e-14,269.809
7.56836,-620.55,-49.67,-541.614,620.219,-5.62605,0,323.435
7.57812,-536.235,-49.1636,-592.41,616.522,1.6686,0,379.643
7.58789,-432.981,-48.8094,-644.744,602.235,9.04367,0,435.039
7.59766,-317.055,-48.7802,-693.79,577.227,16.7457,0,485.96
7.60742,-195.189,-48.7689,-734.57,542.002,25.0423,0,528.734
7.61719,-74.084,-49.0666,-762.345,497.564,34.197,1.13687e-13,559.948
7.62695,40.0709,-49.7622,-772.992,444.894,44.4428,2.27374e-13,576.696
7.63672,142.035,-49.4629,-763.336,385.794,55.9585,0,576.8
7.64648,227.869,-49.2381,-731.421,321.048,68.8479,-2.27374e-13,558.982
7.65625,295.177,-48.8579,-676.689,253.438,83.1237,2.27374e-13,522.974
7.66602,343.232,-48.2432,-600.059,183.82,98.6979,0,469.556
7.67578,372.966,-46.7436,-503.905,113.75,115.379,4.54747e-13,400.528
7.68555,386.826,-46.0787,-391.922,44.5269,132.876,-6.82121e-13,318.606
7.69531,388.527,-43.8689,-268.903,-21.8807,150.812,2.27374e-13,227.259
7.70508,382.697,-41.9616,-140.442,-85.2148,168.739,-2.27374e-13,130.499
7.71484,374.466,-39.7146,-12.5725,-144.952,186.163,9.09495e-13,32.6276
7.72461,369.015,-36.586,108.62,-199.928,202.57,4.54747e-13,-62.0222
7.73438,371.129,-33.0497,217.39,-249.917,217.458,9.09495e-13,-149.353
7.74414,384.784,-29.9275,308.698,-294.462,230.359,-4.54747e-13,-225.745
7.75391,412.801,-25.9868,378.537,-333.707,240.874,-4.54747e-13,-288.262
7.76367,456.591,-21.5866,424.179,-367.2,248.689,9.09495e-13,-334.808
7.77344,516.005,-17.2528,444.342,-394.303,253.598,9.09495e-13,-364.23
7.7832,589.31,-13.0177,439.261,-416.51,255.507,0,-376.351
7.79297,673.281,-7.91219,410.658,-432.412,254.442,9.09495e-13,-371.938
7.80273,763.402,-3.91161,361.613,-442.756,250.542,1.36424e-12,-352.619
7.8125,854.173,0.150446,296.35,-448.041,244.047,9.09495e-13,-320.736
7.82227,939.484,4.72693,219.948,-447.932,235.28,0,-279.161
7.83203,1013.04,8.75016,137.998,-443.18,224.619,1.36424e-12,-231.089
7.8418,1068.79,12.2541,56.2269,-434.732,212.477,-4.54747e-13,-179.81
7.85156,1101.39,15.9311,-19.8848,-422.974,199.265,4.54747e-13,-128.487
7.86133,1106.56,19.7764,-85.466,-408.083,185.371,4.54747e-13,-79.9567
7.87109,1081.39,22.3211,-136.578,-391.12,171.131,-2.27374e-13,-36.5495
7.88086,1024.62,26.6484,-170.474,-372.042,156.811,4.54747e-13,0.0388118
7.89062,936.714,30.4371,-185.777,-351.609,142.593,2.27374e-13,28.8318
7.90039,819.875,34.8648,-182.565,-330.75,128.567,2.27374e-13,49.6026
7.91016,677.96,39.6499,-162.358,-309.049,114.733,2.27374e-13,62.849
7.91992,516.251,45.8797,-128.001,-287.374,101.014,4.54747e-13,69.7188
7.92969,341.145,52.7792,-83.4596,-265.979,87.2613,0,71.888
7.93945,159.777,61.3676,-33.5326,-244.888,73.287,0,71.4044
7.94922,-20.4136,71.9538,16.4976,-224.508,58.8811,2.27374e-13,70.5049
7.95898,-192.133,84.1384,61.2506,-205.015,43.841,1.7053e-13,71.422
7.96875,-348.681,98.6152,95.6467,-186.85,27.9979,0,76.1907
7.97852,-484.349,115.498,115.289,-170.474,11.24,5.68434e-14,86.4715
7.98828,-594.765,133.894,116.801,-154.914,-6.467,1.42109e-14,103.4
7.99805,-677.141,155.586,98.1005,-141.256,-25.0666,-1.13687e-13,127.476
8.00781,-730.42,179.607,58.5776,-128.776,-44.4045,-2.27374e-13,158.499
8.01758,-755.307,206.398,-0.823634,-117.778,-64.2293,-3.41061e-13,195.551
8.02734,-754.174,235.486,-77.6372,-107.557,-84.2007,-1.13687e-13,237.043
8.03711,-730.868,267.309,-168.017,-98.1736,-103.905,0,280.799
8.04688,-690.4,300.898,-266.977,-89.6371,-122.878,-2.27374e-13,324.197
8.05664,-638.573,336.4,-368.722,-81.9787,-140.629,0,364.339
8.06641,-581.544,372.319,-467.029,-74.4016,-156.67,-4.54747e-13,398.251
8.07617,-525.375,408.572,-555.676,-67.7472,-170.546,-2.27374e-13,423.088
8.08594,-475.586,443.692,-628.863,-61.5725,-181.865,9.09495e-13,436.342


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_10.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,5.12519e-09,-1.00781e-07,2.0191e-08,-6.85548e-08,-2.39583,0,3.46363e-08
0.0195312,3.91625e-08,8.43756e-08,9.25092e-08,1.96289e-08,-11.6234,2.64698e-23,1.66731e-07
0.0292969,1.36951e-07,7.35363e-08,1.63433e-07,-2.63663e-09,-22.4378,5.29396e-23,3.27376e-07
0.0390625,3.23725e-07,3.24024e-07,2.20365e-07,-1.96289e-08,-31.8766,0,5.02143e-07
0.0488281,6.198e-07,5.28809e-07,2.61923e-07,-2.40234e-08,-39.4701,1.05879e-22,6.90179e-07
0.0585937,1.04249e-06,7.43848e-07,3.03053e-07,1.20117e-08,-46.9634,2.11758e-22,9.14647e-07
0.0683594,1.60337e-06,1.13877e-06,3.17668e-07,-6.03516e-08,-51.6904,2.11758e-22,1.13094e-06
0.078125,2.2997e-06,1.57324e-06,3.10165e-07,-6.79688e-08,-53.2904,0,1.33493e-06
0.0878906,3.12252e-06,2.02969e-06,2.93178e-07,-5.21484e-08,-53.2191,-2.11758e-22,1.53469e-06
0.0976562,4.05771e-06,2.51602e-06,2.68105e-07,3.31056e-08,-51.8155,2.11758e-22,1.72082e-06
0.107422,5.08166e-06,3.24082e-06,2.22744e-07,4.39468e-09,-47.4528,-2.11758e-22,1.86033e-06
0.117187,6.16295e-06,3.79131e-06,1.76741e-07,1.75783e-09,-41.8493,0,1.97e-06
0.126953,7.26998e-06,4.47686e-06,1.33961e-07,-4.30664e-08,-35.8362,-4.23516e-22,2.04656e-06
0.136719,8.36899e-06,5.18057e-06,9.52441e-08,1.46485e-08,-29.4753,0,2.08477e-06
0.146484,9.426e-06,6.0252e-06,6.42347e-08,-4.13086e-08,-23.1441,0,2.08742e-06
0.15625,1.041e-05,6.71836e-06,4.84979e-08,-1.25976e-08,-17.8613,0,2.06843e-06
0.166016,1.12952e-05,7.57266e-06,4.71499e-08,1.17188e-09,-13.8735,0,2.03361e-06
0.175781,1.20614e-05,8.37715e-06,6.45908e-08,-6.26953e-08,-11.9087,0,2.00142e-06
0.185547,1.26957e-05,9.23145e-06,9.44648e-08,1.58204e-08,-11.6816,0,1.97714e-06
0.195312,1.31897e-05,1.00304e-05,1.3344e-07,-7.93946e-08,-13.0175,0,1.97195e-06
0.205078,1.35416e-05,1.07977e-05,1.84311e-07,-1.31836e-08,-16.5984,0,2.00811e-06
0.214844,1.37574e-05,1.15632e-05,2.43741e-07,-1.52343e-08,-22.5782,0,2.09901e-06
0.224609,1.38464e-05,1.22733e-05,2.98531e-07,4.36523e-08,-29.7328,0,2.23987e-06
0.234375,1.38199e-05,1.29378e-05,3.52592e-07,-4.68749e-08,-38.4841,-4.23516e-22,2.449e-06
0.244141,1.3695e-05,1.36031e-05,4.08678e-07,-2.46093e-08,-49.5142,-4.23516e-22,2.74099e-06
0.253906,1.34908e-05,1.43203e-05,4.55426e-07,-2.60741e-08,-61.6616,0,3.10378e-06
0.263672,1.32244e-05,1.48705e-05,4.91047e-07,-5.33203e-08,-74.2952,4.23516e-22,3.53373e-06
0.273437,1.29142e-05,1.53486e-05,5.27136e-07,-5.5664e-08,-88.4575,0,4.04442e-06
0.283203,1.25803e-05,1.58947e-05,5.60229e-07,-1.40624e-08,-103.627,0,4.62278e-06
0.292969,1.22397e-05,1.62606e-05,5.85238e-07,-3.10547e-08,-118.464,0,5.24757e-06
0.302734,1.19067e-05,1.67394e-05,6.13744e-07,-5.94725e-08,-133.386,0,5.92016e-06
0.3125,1.15967e-05,1.70133e-05,6.53296e-07,5.12696e-08,-148.717,0,6.63528e-06
0.322266,1.13231e-05,1.73918e-05,6.9868e-07,-5.12696e-08,-163.089,0,7.36624e-06
0.332031,1.1095e-05,1.76777e-05,7.54262e-07,-9.52148e-08,-175.866,0,8.09975e-06
0.341797,1.09205e-05,1.78286e-05,8.30961e-07,-2.84178e-08,-187.51,0,8.8346e-06
0.351562,1.0807e-05,1.80601e-05,9.28994e-07,3.16406e-08,-197.524,0,9.55572e-06
0.361328,1.07589e-05,1.82162e-05,1.04672e-06,-1.84571e-08,-205.036,-1.69407e-21,1.02471e-05
0.371094,1.07785e-05,1.82689e-05,1.1882e-06,-5.5664e-08,-210.004,0,1.09047e-05
0.380859,1.08674e-05,1.84324e-05,1.3565e-06,-3.69141e-08,-212.687,1.69407e-21,1.1528e-05
0.390625,1.10271e-05,1.84236e-05,1.5483e-06,-4.5703e-08,-212.851,0,1.21107e-05
0.400391,1.12579e-05,1.85789e-05,1.76101e-06,6.32813e-08,-210.452,1.69407e-21,1.26521e-05
0.410156,1.15596e-05,1.86226e-05,1.98912e-06,-5.21484e-08,-205.412,0,1.31506e-05
0.419922,1.19333e-05,1.86536e-05,2.23711e-06,-1.17188e-09,-199.014,0,1.36246e-05
0.429687,1.2382e-05,1.85048e-05,2.49088e-06,-5.00977e-08,-190.874,-1.69407e-21,1.40675e-05
0.439453,1.29041e-05,1.86302e-05,2.7283e-06,-4.39445e-09,-179.27,0,1.44583e-05
0.449219,1.34907e-05,1.86601e-05,2.94576e-06,-5.06836e-08,-164.5,0,1.48025e-05
0.458984,1.41312e-05,1.87597e-05,3.14766e-06,3.04688e-08,-148.349,0,1.51184e-05
0.46875,1.4814e-05,1.86551e-05,3.32235e-06,-4.30664e-08,-130.878,0,1.53986e-05
0.478516,1.55214e-05,1.86645e-05,3.45897e-06,-1.05762e-07,-111.591,0,1.56319e-05
0.488281,1.62331e-05,1.87324e-05,3.56752e-06,4.36523e-08,-92.2395,0,1.58371e-05
0.498047,1.69307e-05,1.87151e-05,3.64874e-06,-1.20117e-08,-73.8023,-3.38813e-21,1.60172e-05
0.507812,1.75946e-05,1.88338e-05,3.70159e-06,-1.64061e-08,-56.4217,0,1.61688e-05
0.517578,1.82043e-05,1.87362e-05,3.7327e-06,-3.16406e-08,-40.66,0,1.62966e-05
0.527344,1.87504e-05,1.874e-05,3.74787e-06,3.75001e-08,-26.8013,0,1.64013e-05
0.537109,1.92179e-05,1.88115e-05,3.75476e-06,-1.37109e-07,-15.1554,0,1.6485e-05
0.546875,1.95923e-05,1.86855e-05,3.76418e-06,5.06836e-08,-5.91562,0,1.65514e-05
0.556641,1.98646e-05,1.88262e-05,3.78976e-06,2.16796e-08,0.727019,0,1.66016e-05
0.566406,2.00327e-05,1.88883e-05,3.84489e-06,5.00977e-08,4.77875,0,1.66388e-05
0.576172,2.00958e-05,1.88104e-05,3.94366e-06,2.14453e-07,6.33158,0,1.66674e-05
0.585937,2.00616e-05,1.88332e-05,4.09963e-06,3.1582e-07,5.67323,0,1.66918e-05
0.595703,1.99399e-05,1.88376e-05,4.32657e-06,5.70703e-07,3.0884,0,1.67162e-05
0.605469,1.97458e-05,1.88528e-05,4.63643e-06,9.0791e-07,-1.05964,0,1.67451e-05
0.615234,1.94934e-05,1.88584e-05,5.04041e-06,1.24717e-06,-6.42983,0,1.67831e-05
0.625,1.92049e-05,1.8842e-05,5.54713e-06,1.82314e-06,-12.5789,0,1.68326e-05
0.634766,1.89006e-05,1.88769e-05,6.16297e-06,2.475e-06,-19.1411,0,1.68957e-05
0.644531,1.8599e-05,1.897e-05,6.89148e-06,3.2751e-06,-25.7706,0,1.6975e-05
0.654297,1.83193e-05,1.89313e-05,7.73327e-06,4.07813e-06,-32.1373,0,1.70708e-05
0.664062,1.80797e-05,1.891e-05,8.68535e-06,5.2043e-06,-37.9312,0,1.71822e-05
0.673828,1.78924e-05,1.89753e-05,9.742e-06,6.29473e-06,-42.9387,0,1.73087e-05
0.683594,1.77689e-05,1.89492e-05,1.08941e-05,7.47246e-06,-46.9399,0,1.74483e-05
0.693359,1.77166e-05,1.88933e-05,1.21294e-05,8.79375e-06,-49.7659,0,1.7598e-05
0.703125,1.77376e-05,1.88197e-05,1.34334e-05,1.02067e-05,-51.3036,0,1.77554e-05
0.712891,1.7831e-05,1.89967e-05,1.47897e-05,1.17059e-05,-51.4787,0,1.79179e-05
0.722656,1.79942e-05,1.89346e-05,1.61798e-05,1.32466e-05,-50.2246,0,1.8082e-05
0.732422,1.82188e-05,1.88572e-05,1.75843e-05,1.48371e-05,-47.5458,0,1.8246e-05
0.742187,1.84949e-05,1.89917e-05,1.89839e-05,1.6343e-05,-43.4739,0,1.84082e-05
0.751953,1.88124e-05,1.90711e-05,2.03596e-05,1.79798e-05,-38.0724,0,1.85665e-05
0.761719,1.91579e-05,1.89879e-05,2.16927e-05,1.95357e-05,-31.4652,0,1.87204e-05
0.771484,1.95166e-05,1.90488e-05,2.29673e-05,2.10621e-05,-23.8316,0,1.88702e-05
0.78125,1.98766e-05,1.9026e-05,2.41691e-05,2.25858e-05,-15.3694,0,1.90152e-05
0.791016,2.0225e-05,1.90374e-05,2.52859e-05,2.40495e-05,-6.33903,0,1.9156e-05
0.800781,2.05484e-05,1.89094e-05,2.63092e-05,2.56397e-05,2.95004,0,1.92936e-05
0.810547,2.08369e-05,1.90723e-05,2.72333e-05,2.69042e-05,12.1813,0,1.94284e-05
0.820312,2.10831e-05,1.89683e-05,2.80554e-05,2.81763e-05,21.0252,0,1.95604e-05
0.830078,2.12797e-05,1.90348e-05,2.87756e-05,2.93982e-05,29.1319,0,1.96904e-05
0.839844,2.14224e-05,1.9002e-05,2.9397e-05,3.05604e-05,36.1838,0,1.98186e-05
0.849609,2.1511e-05,1.9052e-05,2.99251e-05,3.15929e-05,41.9102,0,1.99443e-05
0.859375,2.15465e-05,1.89645e-05,3.03672e-05,3.24179e-05,46.0783,0,2.00672e-05
0.869141,2.15322e-05,1.90254e-05,3.07322e-05,3.35326e-05,48.5338,0,2.01874e-05
0.878906,2.14746e-05,1.9043e-05,3.10303e-05,3.4178e-05,49.2164,0,2.0304e-05
0.888672,2.13823e-05,1.91115e-05,3.12719e-05,3.48516e-05,48.1495,0,2.04169e-05
0.898437,2.12644e-05,1.90837e-05,3.14677e-05,3.55318e-05,45.4424,0,2.05264e-05
0.908203,2.11327e-05,1.91713e-05,3.16281e-05,3.59353e-05,41.3236,0,2.06332e-05
0.917969,2.09983e-05,1.90749e-05,3.17627e-05,3.64699e-05,36.0749,0,2.07387e-05
0.927734,2.08736e-05,1.91115e-05,3.18805e-05,3.68757e-05,30.0767,0,2.08451e-05
0.9375,2.07716e-05,1.91818e-05,3.19886e-05,3.71561e-05,23.7736,0,2.09549e-05
0.947266,2.07019e-05,1.90151e-05,3.20932e-05,3.73942e-05,17.6217,0,2.10722e-05
0.957031,2.06731e-05,1.91927e-05,3.21996e-05,3.76849e-05,12.0711,0,2.12019e-05
0.966797,2.06944e-05,1.90424e-05,3.23118e-05,3.77818e-05,7.58846,0,2.13488e-05
0.976562,2.07727e-05,1.91851e-05,3.24318e-05,3.7875e-05,4.61708,0,2.1519e-05
0.986328,2.09114e-05,1.90887e-05,3.25607e-05,3.80241e-05,3.54368,0,2.17192e-05
0.996094,2.11136e-05,1.90898e-05,3.26988e-05,3.80596e-05,4.69519,0,2.19552e-05
1.00586,2.1379e-05,1.90723e-05,3.28455e-05,3.81674e-05,8.27323,0,2.22323e-05
1.01562,2.17039e-05,1.91051e-05,3.29996e-05,3.81185e-05,14.3749,0,2.2556e-05
1.02539,2.2084e-05,1.90772e-05,3.31595e-05,3.82846e-05,23.0089,0,2.29294e-05
1.03516,2.2512e-05,1.92363e-05,3.33233e-05,3.82822e-05,34.0421,0,2.33544e-05
1.04492,2.29768e-05,1.90837e-05,3.34894e-05,3.83988e-05,47.2051,0,2.38323e-05
1.05469,2.34673e-05,1.91971e-05,3.36563e-05,3.84229e-05,62.1466,0,2.43619e-05
1.06445,2.39718e-05,1.9069e-05,3.38222e-05,3.84293e-05,78.4381,0,2.49405e-05
1.07422,2.44778e-05,1.92346e-05,3.39858e-05,3.85072e-05,95.5868,0,2.55639e-05
1.08398,2.4973e-05,1.91856e-05,3.4146e-05,3.85764e-05,113.043,-3.38813e-21,2.62264e-05
1.09375,2.54454e-05,1.91464e-05,3.43019e-05,3.85605e-05,130.236,0,2.6921e-05
1.10352,2.58848e-05,1.92554e-05,3.44528e-05,3.86188e-05,146.6,0,2.76397e-05
1.11328,2.62827e-05,1.91915e-05,3.45985e-05,3.86188e-05,161.592,0,2.83733e-05
1.12305,2.6633e-05,1.92334e-05,3.47389e-05,3.85922e-05,174.712,3.38813e-21,2.91125e-05
1.13281,2.6932e-05,1.93652e-05,3.48741e-05,3.86068e-05,185.525,-3.38813e-21,2.98478e-05
1.14258,2.71794e-05,1.95586e-05,3.50044e-05,3.86095e-05,193.675,0,3.05699e-05
1.15234,2.73776e-05,1.96767e-05,3.51304e-05,3.85289e-05,198.901,0,3.127e-05
1.16211,2.75326e-05,1.98047e-05,3.52525e-05,3.85661e-05,201.043,0,3.19402e-05
1.17187,2.76531e-05,2.01935e-05,3.53716e-05,3.84724e-05,200.054,0,3.25736e-05
1.18164,2.77511e-05,2.05775e-05,3.54886e-05,3.8395e-05,195.99,0,3.31645e-05
1.19141,2.78401e-05,2.10609e-05,3.56043e-05,3.84108e-05,189.006,0,3.37082e-05
1.20117,2.7936e-05,2.17233e-05,3.57199e-05,3.83748e-05,179.353,0,3.42018e-05
1.21094,2.80552e-05,2.24095e-05,3.58365e-05,3.83042e-05,167.36,0,3.46432e-05
1.2207,2.82147e-05,2.34196e-05,3.59554e-05,3.81762e-05,153.42,0,3.5032e-05
1.23047,2.84307e-05,2.43817e-05,3.60779e-05,3.82459e-05,137.976,0,3.53687e-05
1.24023,2.87185e-05,2.5563e-05,3.62053e-05,3.80766e-05,121.499,0,3.56549e-05
1.25,2.90909e-05,2.6683e-05,3.6339e-05,3.82436e-05,104.469,0,3.58935e-05
1.25977,2.95584e-05,2.80925e-05,3.64801e-05,3.80279e-05,87.3586,0,3.6088e-05
1.26953,3.0128e-05,2.93836e-05,3.663e-05,3.8163e-05,70.6119,6.77626e-21,3.62429e-05
1.2793,3.08031e-05,3.08534e-05,3.67894e-05,3.80253e-05,54.6284,0,3.63634e-05
1.28906,3.15834e-05,3.23493e-05,3.69592e-05,3.81814e-05,39.7499,0,3.64555e-05
1.29883,3.24644e-05,3.39524e-05,3.71398e-05,3.81114e-05,26.2484,0,3.65258e-05
1.30859,3.34378e-05,3.54686e-05,3.73312e-05,3.82289e-05,14.3156,0,3.65813e-05
1.31836,3.44917e-05,3.70342e-05,3.7533e-05,3.83004e-05,4.05838,0,3.66298e-05
1.32812,3.56109e-05,3.85699e-05,3.77446e-05,3.82131e-05,-4.50003,0,3.66793e-05
1.33789,3.67776e-05,4.00907e-05,3.79648e-05,3.848e-05,-11.4219,0,3.67381e-05
1.34766,3.79717e-05,4.16042e-05,3.81919e-05,3.84354e-05,-16.8487,0,3.68145e-05
1.35742,3.91722e-05,4.29639e-05,3.84241e-05,3.8523e-05,-20.9889,0,3.6917e-05
1.36719,4.03572e-05,4.42846e-05,3.8659e-05,3.86619e-05,-24.1074,0,3.70537e-05
1.37695,4.15053e-05,4.55616e-05,3.8894e-05,3.87794e-05,-26.5131,0,3.72322e-05
1.38672,4.2596e-05,4.6766e-05,3.91266e-05,3.88497e-05,-28.5393,0,3.74594e-05
1.39648,4.36109e-05,4.79271e-05,3.9354e-05,3.89461e-05,-30.5259,0,3.77409e-05
1.40625,4.45336e-05,4.88895e-05,3.95734e-05,3.89651e-05,-32.8037,0,3.80815e-05
1.41602,4.53511e-05,4.98738e-05,3.97823e-05,3.90823e-05,-35.6765,0,3.84842e-05
1.42578,4.60538e-05,5.07533e-05,3.99784e-05,3.9196e-05,-39.4036,-6.77626e-21,3.89504e-05
1.43555,4.6636e-05,5.14972e-05,4.01599e-05,3.92605e-05,-44.188,0,3.94797e-05
1.44531,4.70955e-05,5.21552e-05,4.03252e-05,3.93012e-05,-50.167,0,4.00698e-05
1.45508,4.74344e-05,5.27977e-05,4.04733e-05,3.93709e-05,-57.4019,0,4.07166e-05
1.46484,4.76586e-05,5.32934e-05,4.06037e-05,3.94667e-05,-65.8762,0,4.1414e-05
1.47461,4.77773e-05,5.37545e-05,4.07166e-05,3.94541e-05,-75.4945,0,4.21545e-05
1.48437,4.7803e-05,5.41597e-05,4.08123e-05,3.95479e-05,-86.0883,0,4.2929e-05
1.49414,4.77505e-05,5.44995e-05,4.08918e-05,3.94667e-05,-97.4267,6.77626e-21,4.37275e-05
1.50391,4.76364e-05,5.48001e-05,4.09567e-05,3.94939e-05,-109.224,0,4.45389e-05
1.51367,4.74788e-05,5.49973e-05,4.10084e-05,3.94852e-05,-121.149,0,4.53522e-05
1.52344,4.72965e-05,5.51241e-05,4.10488e-05,3.95839e-05,-132.846,0,4.61562e-05
1.5332,4.71079e-05,5.5227e-05,4.10798e-05,3.94661e-05,-143.949,0,4.69401e-05
1.54297,4.6931e-05,5.5379e-05,4.1103e-05,3.95244e-05,-154.092,0,4.76942e-05
1.55273,4.67825e-05,5.54546e-05,4.112e-05,3.95581e-05,-162.928,0,4.841e-05
1.5625,4.66773e-05,5.56061e-05,4.1132e-05,3.95276e-05,-170.144,6.77626e-21,4.90804e-05
1.57227,4.66281e-05,5.55422e-05,4.11399e-05,3.94107e-05,-175.468,0,4.97002e-05
1.58203,4.66449e-05,5.56386e-05,4.11441e-05,3.94661e-05,-178.686,0,5.0266e-05
1.5918,4.6735e-05,5.56925e-05,4.11446e-05,3.93601e-05,-179.648,0,5.07761e-05
1.60156,4.69024e-05,5.57197e-05,4.11411e-05,3.92815e-05,-178.271,0,5.12311e-05
1.61133,4.71482e-05,5.57804e-05,4.11331e-05,3.93768e-05,-174.541,6.77626e-21,5.16328e-05
1.62109,4.74702e-05,5.58668e-05,4.11197e-05,3.91781e-05,-168.517,0,5.19848e-05
1.63086,4.78636e-05,5.58712e-05,4.11003e-05,3.92695e-05,-160.326,0,5.22919e-05
1.64062,4.83207e-05,5.58313e-05,4.10744e-05,3.90545e-05,-150.154,0,5.25598e-05
1.65039,4.88314e-05,5.59588e-05,4.10418e-05,3.92303e-05,-138.243,0,5.27949e-05
1.66016,4.93838e-05,5.58838e-05,4.10031e-05,3.89903e-05,-124.882,0,5.30038e-05
1.66992,4.99643e-05,5.60748e-05,4.09596e-05,3.90773e-05,-110.394,0,5.31931e-05
1.67969,5.05584e-05,5.6015e-05,4.09136e-05,3.89423e-05,-95.128,0,5.33693e-05
1.68945,5.11509e-05,5.59916e-05,4.08685e-05,3.9036e-05,-79.4474,0,5.35379e-05
1.69922,5.17267e-05,5.60455e-05,4.08289e-05,3.89613e-05,-63.7192,0,5.37039e-05
1.70898,5.22713e-05,5.6119e-05,4.08007e-05,3.90038e-05,-48.3029,0,5.38714e-05
1.71875,5.2771e-05,5.62345e-05,4.0791e-05,3.91471e-05,-33.5407,0,5.40434e-05
1.72852,5.32138e-05,5.60722e-05,4.08078e-05,3.9184e-05,-19.7478,0,5.4222e-05
1.73828,5.35897e-05,5.609e-05,4.08601e-05,3.93012e-05,-7.20432,0,5.44081e-05
1.74805,5.3891e-05,5.61272e-05,4.09575e-05,3.96513e-05,3.85201,0,5.46019e-05
1.75781,5.41126e-05,5.61516e-05,4.11101e-05,3.98332e-05,13.2316,0,5.48025e-05
1.76758,5.42521e-05,5.62594e-05,4.13277e-05,4.02214e-05,20.7975,0,5.50086e-05
1.77734,5.43102e-05,5.62148e-05,4.16198e-05,4.07367e-05,26.4679,0,5.52182e-05
1.78711,5.42904e-05,5.62269e-05,4.19951e-05,4.12277e-05,30.2176,0,5.54288e-05
1.79687,5.41991e-05,5.61636e-05,4.2461e-05,4.2048e-05,32.0781,0,5.56378e-05
1.80664,5.40452e-05,5.62567e-05,4.30234e-05,4.27635e-05,32.1352,0,5.58424e-05
1.81641,5.38398e-05,5.62726e-05,4.36861e-05,4.37253e-05,30.5258,0,5.60397e-05
1.82617,5.35962e-05,5.62764e-05,4.44508e-05,4.48389e-05,27.4333,0,5.62272e-05
1.83594,5.33287e-05,5.62746e-05,4.53167e-05,4.57679e-05,23.0815,0,5.64021e-05
1.8457,5.30527e-05,5.63221e-05,4.62803e-05,4.70285e-05,17.7266,0,5.65623e-05
1.85547,5.27839e-05,5.62497e-05,4.73359e-05,4.82713e-05,11.6497,0,5.67058e-05
1.86523,5.25376e-05,5.63209e-05,4.8475e-05,4.95472e-05,5.14699,0,5.68308e-05
1.875,5.23286e-05,5.62623e-05,4.96869e-05,5.09713e-05,-1.47998,0,5.69361e-05
1.88477,5.21699e-05,5.62356e-05,5.09587e-05,5.2374e-05,-7.93409,0,5.70207e-05
1.89453,5.20728e-05,5.62904e-05,5.22761e-05,5.38154e-05,-13.9329,0,5.70841e-05
1.9043,5.20464e-05,5.63892e-05,5.36233e-05,5.5246e-05,-19.2182,0,5.71262e-05
1.91406,5.20971e-05,5.64539e-05,5.49837e-05,5.66842e-05,-23.5652,0,5.71474e-05
1.92383,5.22284e-05,5.63537e-05,5.63403e-05,5.82079e-05,-26.7902,0,5.71484e-05
1.93359,5.24407e-05,5.64108e-05,5.76765e-05,5.95638e-05,-28.7572,0,5.71305e-05
1.94336,5.27315e-05,5.62377e-05,5.89763e-05,6.08757e-05,-29.383,0,5.70955e-05
1.95312,5.30956e-05,5.63968e-05,6.02248e-05,6.22992e-05,-28.64,0,5.70455e-05
1.96289,5.35247e-05,5.64381e-05,6.14088e-05,6.35616e-05,-26.5568,0,5.69831e-05
1.97266,5.40085e-05,5.63558e-05,6.2517e-05,6.4827e-05,-23.2176,0,5.69116e-05
1.98242,5.45345e-05,5.64832e-05,6.35402e-05,6.58819e-05,-18.7576,0,5.68343e-05
1.99219,5.50887e-05,5.63133e-05,6.44718e-05,6.69548e-05,-13.3585,0,5.67551e-05
2.00195,5.56564e-05,5.64369e-05,6.53076e-05,6.80133e-05,-7.23931,0,5.66781e-05
2.01172,5.62224e-05,5.63748e-05,6.60459e-05,6.89865e-05,-0.647724,0,5.66077e-05
2.02148,5.67718e-05,5.63836e-05,6.66876e-05,6.97875e-05,6.15135,0,5.65482e-05
2.03125,5.72904e-05,5.64267e-05,6.72355e-05,7.06474e-05,12.8874,0,5.6504e-05
2.04102,5.77654e-05,5.63634e-05,6.76948e-05,7.13221e-05,19.2968,0,5.64795e-05
2.05078,5.8186e-05,5.64026e-05,6.80722e-05,7.19607e-05,25.1353,0,5.64788e-05
2.06055,5.85434e-05,5.63183e-05,6.83757e-05,7.25921e-05,30.1899,0,5.65057e-05
2.07031,5.88316e-05,5.63974e-05,6.86146e-05,7.30049e-05,34.2896,0,5.65636e-05
2.08008,5.90471e-05,5.6468e-05,6.87986e-05,7.34977e-05,37.3142,0,5.66554e-05
2.08984,5.91896e-05,5.64527e-05,6.89376e-05,7.39201e-05,39.2016,0,5.67837e-05
2.09961,5.92613e-05,5.64179e-05,6.90418e-05,7.42389e-05,39.952,0,5.69501e-05
2.10937,5.92676e-05,5.65286e-05,6.91205e-05,7.45503e-05,39.6299,0,5.7156e-05
2.11914,5.92161e-05,5.65834e-05,6.91827e-05,7.48034e-05,38.3629,0,5.74019e-05
2.12891,5.91166e-05,5.65986e-05,6.92364e-05,7.50425e-05,36.3371,6.77626e-21,5.76879e-05
2.13867,5.89809e-05,5.6603e-05,6.92885e-05,7.50495e-05,33.7901,0,5.80135e-05
2.14844,5.88218e-05,5.65175e-05,6.93447e-05,7.52763e-05,31.0011,0,5.83775e-05
2.1582,5.86532e-05,5.66587e-05,6.94095e-05,7.54242e-05,28.2788,0,5.87784e-05
2.16797,5.8489e-05,5.66303e-05,6.94862e-05,7.55212e-05,25.9471,0,5.92142e-05
2.17773,5.83427e-05,5.66288e-05,6.95768e-05,7.57222e-05,24.33,0,5.96827e-05
2.1875,5.82272e-05,5.67806e-05,6.96825e-05,7.56498e-05,23.7354,0,6.01811e-05
2.19727,5.81537e-05,5.67337e-05,6.98029e-05,7.57849e-05,24.44,0,6.07065e-05
2.20703,5.81321e-05,5.67469e-05,6.99373e-05,7.58839e-05,26.6743,0,6.12559e-05
2.2168,5.81697e-05,5.67571e-05,7.00839e-05,7.59396e-05,30.6096,0,6.18259e-05
2.22656,5.82717e-05,5.66537e-05,7.02405e-05,7.59073e-05,36.3473,0,6.24133e-05
2.23633,5.8441e-05,5.67855e-05,7.04042e-05,7.61388e-05,43.9114,0,6.30146e-05
2.24609,5.86778e-05,5.66479e-05,7.0572e-05,7.61622e-05,53.2438,0,6.36262e-05
2.25586,5.89799e-05,5.6712e-05,7.07408e-05,7.62129e-05,64.2034,0,6.42448e-05
2.26562,5.93432e-05,5.67337e-05,7.09071e-05,7.62853e-05,76.5694,0,6.48667e-05
2.27539,5.97616e-05,5.67475e-05,7.10679e-05,7.63729e-05,90.0473,0,6.54886e-05
2.28516,6.02274e-05,5.69341e-05,7.12199e-05,7.64405e-05,104.279,0,6.6107e-05
2.29492,6.07322e-05,5.69886e-05,7.13606e-05,7.63685e-05,118.858,0,6.67186e-05
2.30469,6.12668e-05,5.71547e-05,7.14874e-05,7.64273e-05,133.339,0,6.73201e-05
2.31445,6.18223e-05,5.74037e-05,7.15983e-05,7.65352e-05,147.263,0,6.79083e-05
2.32422,6.23898e-05,5.7702e-05,7.16917e-05,7.65668e-05,160.17,0,6.84804e-05
2.33398,6.29618e-05,5.8161e-05,7.17669e-05,7.65826e-05,171.618,0,6.90335e-05
2.34375,6.35317e-05,5.85984e-05,7.18235e-05,7.66834e-05,181.202,0,6.95651e-05
2.35352,6.40948e-05,5.92896e-05,7.18618e-05,7.66714e-05,188.57,0,7.00726e-05
2.36328,6.46482e-05,6.00932e-05,7.1883e-05,7.6662e-05,193.438,0,7.05541e-05
2.37305,6.51908e-05,6.07989e-05,7.18892e-05,7.67927e-05,195.595,0,7.10077e-05
2.38281,6.57235e-05,6.19187e-05,7.18828e-05,7.6752e-05,194.92,0,7.14319e-05
2.39258,6.62492e-05,6.28978e-05,7.18676e-05,7.68413e-05,191.379,0,7.18254e-05
2.40234,6.67722e-05,6.41104e-05,7.18476e-05,7.68217e-05,185.026,0,7.21876e-05
2.41211,6.72984e-05,6.53924e-05,7.18278e-05,7.68401e-05,176.004,0,7.25179e-05
2.42187,6.78345e-05,6.66633e-05,7.18137e-05,7.69758e-05,164.533,0,7.28164e-05
2.43164,6.83877e-05,6.80253e-05,7.1811e-05,7.68686e-05,150.902,0,7.30836e-05
2.44141,6.89655e-05,6.94685e-05,7.18261e-05,7.70291e-05,135.456,0,7.33206e-05
2.45117,6.95748e-05,7.09345e-05,7.1865e-05,7.70241e-05,118.584,0,7.35288e-05
2.46094,7.02219e-05,7.2377e-05,7.19338e-05,7.69937e-05,100.698,0,7.37104e-05
2.4707,7.09119e-05,7.38814e-05,7.20381e-05,7.70971e-05,82.221,0,7.3868e-05
2.48047,7.16481e-05,7.52522e-05,7.21826e-05,7.7095e-05,63.5694,-1.35525e-20,7.4005e-05
2.49023,7.24322e-05,7.68179e-05,7.23714e-05,7.71038e-05,45.1381,0,7.41253e-05
2.5,7.32638e-05,7.81767e-05,7.26071e-05,7.72459e-05,27.2868,0,7.42334e-05
2.50977,7.41403e-05,7.94203e-05,7.28912e-05,7.71135e-05,10.3288,0,7.43344e-05
2.51953,7.50573e-05,8.06985e-05,7.32233e-05,7.72137e-05,-5.47814,0,7.44339e-05
2.5293,7.60082e-05,8.18698e-05,7.36017e-05,7.71571e-05,-19.938,0,7.45379e-05
2.53906,7.69844e-05,8.3095e-05,7.40227e-05,7.71806e-05,-32.9199,0,7.46528e-05
2.54883,7.79762e-05,8.41064e-05,7.4481e-05,7.7301e-05,-44.3585,0,7.4785e-05
2.55859,7.89724e-05,8.51388e-05,7.49697e-05,7.72764e-05,-54.2517,0,7.4941e-05
2.56836,7.99609e-05,8.59377e-05,7.54805e-05,7.72655e-05,-62.6564,0,7.51272e-05
2.57812,8.09294e-05,8.67621e-05,7.60038e-05,7.73455e-05,-69.6808,0,7.53495e-05
2.58789,8.18656e-05,8.75355e-05,7.65292e-05,7.72904e-05,-75.4769,0,7.56133e-05
2.59766,8.27574e-05,8.82149e-05,7.70459e-05,7.73962e-05,-80.2299,0,7.59231e-05
2.60742,8.35937e-05,8.86746e-05,7.75427e-05,7.7407e-05,-84.1482,0,7.62824e-05
2.61719,8.43645e-05,8.92986e-05,7.80089e-05,7.73074e-05,-87.452,0,7.66936e-05
2.62695,8.50615e-05,8.96473e-05,7.84343e-05,7.74305e-05,-90.3632,0,7.71577e-05
2.63672,8.5678e-05,9.01362e-05,7.88099e-05,7.74703e-05,-93.0948,0,7.76742e-05
2.64648,8.62093e-05,9.04031e-05,7.91283e-05,7.74844e-05,-95.8419,0,7.82412e-05
2.65625,8.6653e-05,9.05783e-05,7.93834e-05,7.75204e-05,-98.7738,0,7.88551e-05
2.66602,8.70087e-05,9.08895e-05,7.95716e-05,7.75274e-05,-102.027,0,7.95109e-05
2.67578,8.72785e-05,9.10734e-05,7.96911e-05,7.74773e-05,-105.701,0,8.02025e-05
2.68555,8.74663e-05,9.13175e-05,7.97424e-05,7.75485e-05,-109.854,0,8.09222e-05
2.69531,8.75782e-05,9.13333e-05,7.97282e-05,7.75143e-05,-114.502,0,8.16616e-05
2.70508,8.76223e-05,9.14159e-05,7.96532e-05,7.75781e-05,-119.618,0,8.24116e-05
2.71484,8.76081e-05,9.15147e-05,7.9524e-05,7.75852e-05,-125.134,0,8.31626e-05
2.72461,8.75464e-05,9.16289e-05,7.93486e-05,7.74855e-05,-130.942,0,8.39051e-05
2.73437,8.74493e-05,9.16638e-05,7.91365e-05,7.76238e-05,-136.904,0,8.46298e-05
2.74414,8.73291e-05,9.17584e-05,7.88978e-05,7.75834e-05,-142.848,0,8.53282e-05
2.75391,8.71989e-05,9.17596e-05,7.86433e-05,7.76396e-05,-148.582,0,8.59923e-05
2.76367,8.70712e-05,9.1923e-05,7.83835e-05,7.76537e-05,-153.899,0,8.66157e-05
2.77344,8.69583e-05,9.19529e-05,7.81289e-05,7.76139e-05,-158.58,0,8.71934e-05
2.7832,8.68716e-05,9.19269e-05,7.78891e-05,7.76391e-05,-162.409,0,8.77216e-05
2.79297,8.6821e-05,9.20587e-05,7.76726e-05,7.7792e-05,-165.174,0,8.81985e-05
2.80273,8.68151e-05,9.21483e-05,7.7487e-05,7.76531e-05,-166.679,0,8.8624e-05
2.8125,8.68604e-05,9.21598e-05,7.73383e-05,7.76897e-05,-166.75,0,8.89993e-05
2.82227,8.69612e-05,9.22318e-05,7.7231e-05,7.78444e-05,-165.242,0,8.93275e-05
2.83203,8.71197e-05,9.23253e-05,7.71682e-05,7.79168e-05,-162.047,0,8.96128e-05
2.8418,8.73354e-05,9.23074e-05,7.71516e-05,7.78907e-05,-157.095,0,8.98605e-05
2.85156,8.76055e-05,9.25187e-05,7.71819e-05,7.79941e-05,-150.365,0,9.00769e-05
2.86133,8.79246e-05,9.24044e-05,7.72584e-05,7.81438e-05,-141.882,0,9.02688e-05
2.87109,8.82852e-05,9.26314e-05,7.73799e-05,7.81907e-05,-131.722,0,9.0443e-05
2.88086,8.86775e-05,9.26429e-05,7.75447e-05,7.83747e-05,-120.014,0,9.06066e-05
2.89062,8.90902e-05,9.26625e-05,7.77508e-05,7.85675e-05,-106.932,0,9.07661e-05
2.90039,8.95105e-05,9.28412e-05,7.79963e-05,7.90031e-05,-92.7004,0,9.09275e-05
2.91016,8.99246e-05,9.28058e-05,7.82797e-05,7.92258e-05,-77.5842,0,9.10957e-05
2.91992,9.03187e-05,9.28869e-05,7.85998e-05,7.97552e-05,-61.8839,0,9.1275e-05
2.92969,9.06788e-05,9.30062e-05,7.89562e-05,8.01712e-05,-45.9277,0,9.14683e-05
2.93945,9.09918e-05,9.3048e-05,7.93492e-05,8.07639e-05,-30.063,0,9.16772e-05
2.94922,9.12459e-05,9.30697e-05,7.97799e-05,8.1445e-05,-14.6453,0,9.19023e-05
2.95898,9.14311e-05,9.31705e-05,8.02499e-05,8.22858e-05,-0.0276807,0,9.21429e-05
2.96875,9.15396e-05,9.32268e-05,8.07616e-05,8.31413e-05,13.4508,0,9.23973e-05
2.97852,9.15666e-05,9.32566e-05,8.13178e-05,8.41107e-05,25.4767,0,9.26625e-05
2.98828,9.15101e-05,9.32745e-05,8.19213e-05,8.51748e-05,35.7737,0,9.29351e-05
2.99805,9.13712e-05,9.32903e-05,8.2575e-05,8.62084e-05,44.1127,0,9.32106e-05
3.00781,9.11546e-05,9.34837e-05,8.32815e-05,8.74811e-05,50.3213,0,9.34844e-05
3.01758,9.0868e-05,9.34969e-05,8.40428e-05,8.85331e-05,54.291,0,9.37513e-05
3.02734,9.05223e-05,9.35273e-05,8.486e-05,8.99484e-05,55.9834,0,9.40063e-05
3.03711,9.01308e-05,9.3433e-05,8.57333e-05,9.12237e-05,55.4325,0,9.42443e-05
3.04687,8.97096e-05,9.35851e-05,8.66615e-05,9.24609e-05,52.7462,0,9.44605e-05
3.05664,8.92761e-05,9.35895e-05,8.76422e-05,9.38628e-05,48.1032,0,9.46505e-05
3.06641,8.88491e-05,9.36519e-05,8.86716e-05,9.51451e-05,41.7489,0,9.48107e-05
3.07617,8.84477e-05,9.36035e-05,8.97444e-05,9.64471e-05,33.9873,0,9.49379e-05
3.08594,8.80906e-05,9.37277e-05,9.0854e-05,9.77449e-05,25.1708,0,9.50297e-05
3.0957,8.77955e-05,9.35692e-05,9.19927e-05,9.91298e-05,15.6882,0,9.50847e-05
3.10547,8.75785e-05,9.37887e-05,9.31514e-05,0.000100243,5.95053,0,9.51024e-05
3.11523,8.7453e-05,9.38051e-05,9.43208e-05,0.000101601,-3.62412,0,9.50829e-05
3.125,8.74296e-05,9.37216e-05,9.54905e-05,0.00010257,-12.6266,0,9.50276e-05
3.13477,8.75152e-05,9.37957e-05,9.66502e-05,0.000103782,-20.6722,0,9.49388e-05
3.14453,8.77131e-05,9.37538e-05,9.77896e-05,0.000104737,-27.4161,0,9.48194e-05
3.1543,8.80223e-05,9.37963e-05,9.88987e-05,0.000105753,-32.5667,0,9.46736e-05
3.16406,8.8438e-05,9.37564e-05,9.99681e-05,0.000106726,-35.8973,0,9.45061e-05
3.17383,8.89513e-05,9.38437e-05,0.000100989,0.000107565,-37.2554,0,9.43224e-05
3.18359,8.95495e-05,9.3755e-05,0.000101955,0.000108374,-36.5683,0,9.4129e-05
3.19336,9.02167e-05,9.37898e-05,0.000102859,0.000109027,-33.8459,0,9.39324e-05
3.20312,9.09344e-05,9.37304e-05,0.000103697,0.00010977,-29.1802,0,9.374e-05
3.21289,9.16821e-05,9.37975e-05,0.000104465,0.000110314,-22.74,0,9.35592e-05
3.22266,9.24377e-05,9.37011e-05,0.000105162,0.000110895,-14.7638,0,9.33977e-05
3.23242,9.31791e-05,9.37983e-05,0.000105786,0.000111368,-5.54845,0,9.32632e-05
3.24219,9.38842e-05,9.3733e-05,0.00010634,0.000111734,4.56456,0,9.31631e-05
3.25195,9.45323e-05,9.38021e-05,0.000106825,0.000112193,15.2044,0,9.31044e-05
3.26172,9.51047e-05,9.3658e-05,0.000107244,0.000112486,25.9883,0,9.30935e-05
3.27148,9.55854e-05,9.37811e-05,0.000107602,0.000112761,36.5384,0,9.31362e-05
3.28125,9.59618e-05,9.3731e-05,0.000107903,0.000113103,46.4997,0,9.32371e-05
3.29102,9.6225e-05,9.37336e-05,0.000108153,0.000113214,55.5557,0,9.33999e-05
3.30078,9.63705e-05,9.37271e-05,0.000108357,0.000113362,63.4428,0,9.36271e-05
3.31055,9.6398e-05,9.36328e-05,0.000108523,0.000113526,69.9621,0,9.39196e-05
3.32031,9.63115e-05,9.3769e-05,0.000108656,0.000113653,74.9879,0,9.42773e-05
3.33008,9.61192e-05,9.36677e-05,0.000108761,0.000113864,78.4727,0,9.46984e-05
3.33984,9.58334e-05,9.36727e-05,0.000108846,0.000113886,80.4483,0,9.51798e-05
3.34961,9.54695e-05,9.36656e-05,0.000108916,0.000113914,81.0239,0,9.5717e-05
3.35937,9.50459e-05,9.36252e-05,0.000108975,0.00011396,80.3791,0,9.63043e-05
3.36914,9.45831e-05,9.36683e-05,0.000109029,0.000114071,78.7546,0,9.69351e-05
3.37891,9.41031e-05,9.37875e-05,0.000109082,0.000114139,76.4395,0,9.76015e-05
3.38867,9.36282e-05,9.36645e-05,0.000109138,0.000114162,73.7566,0,9.82953e-05
3.39844,9.31807e-05,9.38115e-05,0.0001092,0.000114217,71.0456,0,9.90078e-05
3.4082,9.27818e-05,9.37304e-05,0.00010927,0.000114207,68.6463,0,9.97301e-05
3.41797,9.2451e-05,9.38953e-05,0.00010935,0.000114253,66.8813,0,0.000100453
3.42773,9.22054e-05,9.39149e-05,0.000109441,0.000114359,66.0399,0,0.000101169
3.4375,9.20593e-05,9.41476e-05,0.000109543,0.00011432,66.3633,0,0.00010187
3.44727,9.20236e-05,9.41514e-05,0.000109655,0.000114477,68.0326,0,0.000102548
3.45703,9.21057e-05,9.45395e-05,0.000109777,0.000114451,71.1597,0,0.000103198
3.4668,9.23092e-05,9.47285e-05,0.000109906,0.000114521,75.781,0,0.000103815
3.47656,9.26343e-05,9.51642e-05,0.000110041,0.000114563,81.8551,0,0.000104396
3.48633,9.30775e-05,9.55116e-05,0.000110177,0.000114685,89.2638,0,0.000104939
3.49609,9.36321e-05,9.60665e-05,0.000110311,0.000114724,97.8171,0,0.000105442
3.50586,9.42886e-05,9.66879e-05,0.00011044,0.00011474,107.26,0,0.000105905
3.51562,9.5035e-05,9.74013e-05,0.000110559,0.000114776,117.286,0,0.000106332
3.52539,9.58577e-05,9.80836e-05,0.000110665,0.000114918,127.544,0,0.000106724
3.53516,9.67417e-05,9.90606e-05,0.000110753,0.000114954,137.66,0,0.000107084
3.54492,9.76712e-05,9.99694e-05,0.000110821,0.000115082,147.246,0,0.000107417
3.55469,9.86306e-05,0.000101071,0.000110865,0.00011512,155.92,0,0.000107727
3.56445,9.96044e-05,0.000102141,0.000110884,0.000115231,163.317,0,0.000108019
3.57422,0.000100578,0.000103276,0.000110878,0.000115216,169.107,0,0.000108297
3.58398,0.000101539,0.000104464,0.000110847,0.000115267,173.003,0,0.000108566
3.59375,0.000102476,0.000105845,0.000110792,0.00011528,174.774,0,0.00010883
3.60352,0.00010338,0.000107023,0.000110717,0.00011532,174.251,0,0.000109092
3.61328,0.000104243,0.000108297,0.000110627,0.000115308,171.333,0,0.000109356
3.62305,0.00010506,0.000109612,0.000110527,0.000115297,165.987,0,0.000109623
3.63281,0.000105829,0.000110914,0.000110425,0.000115414,158.25,0,0.000109895
3.64258,0.00010655,0.000112158,0.000110328,0.000115459,148.225,0,0.000110173
3.65234,0.000107224,0.000113415,0.000110244,0.000115462,136.076,0,0.000110457
3.66211,0.000107854,0.000114714,0.000110182,0.000115449,122.021,0,0.000110746
3.67188,0.000108446,0.000115836,0.000110152,0.000115385,106.323,0,0.00011104
3.68164,0.000109006,0.000116995,0.000110161,0.000115406,89.2806,0,0.000111339
3.69141,0.000109542,0.000118028,0.000110216,0.000115302,71.2173,0,0.000111641
3.70117,0.000110062,0.000119037,0.000110323,0.000115337,52.4723,0,0.000111946
3.71094,0.000110574,0.000120012,0.000110488,0.000115411,33.3889,0,0.000112252
3.7207,0.000111086,0.000120799,0.000110713,0.000115297,14.3052,0,0.00011256
3.73047,0.000111607,0.000121664,0.000110997,0.000115196,-4.45521,0,0.000112869
3.74023,0.000112144,0.000122475,0.000111341,0.000115279,-22.5915,0,0.00011318
3.75,0.000112704,0.000123127,0.000111738,0.000115319,-39.8321,0,0.000113495
3.75977,0.000113293,0.00012378,0.000112184,0.000115109,-55.9413,0,0.000113814
3.76953,0.000113913,0.00012435,0.000112669,0.000115113,-70.7226,0,0.000114139
3.7793,0.000114569,0.000124786,0.000113184,0.00011522,-84.0229,0,0.000114473
3.78906,0.000115261,0.000125316,0.000113717,0.000115108,-95.7338,0,0.000114817
3.79883,0.000115987,0.000125733,0.000114254,0.000115233,-105.792,0,0.000115175
3.80859,0.000116746,0.000126195,0.000114783,0.00011521,-114.18,0,0.000115547
3.81836,0.000117533,0.000126406,0.000115291,0.000115198,-120.924,0,0.000115936
3.82812,0.000118341,0.000126697,0.000115763,0.000115113,-126.088,0,0.000116344
3.83789,0.000119165,0.000126965,0.000116188,0.000115211,-129.777,0,0.000116771
3.84766,0.000119994,0.000127156,0.000116556,0.000115161,-132.126,0,0.000117217
3.85742,0.000120819,0.000127429,0.000116857,0.000115127,-133.301,0,0.000117682
3.86719,0.00012163,0.000127547,0.000117085,0.000115206,-133.485,0,0.000118165
3.87695,0.000122416,0.000127669,0.000117236,0.000115269,-132.881,0,0.000118663
3.88672,0.000123165,0.000127833,0.000117307,0.000115305,-131.699,0,0.000119174
3.89648,0.000123868,0.000127892,0.000117302,0.000115311,-130.15,0,0.000119695
3.90625,0.000124516,0.000128078,0.000117222,0.000115365,-128.44,0,0.000120222
3.91602,0.000125098,0.000128195,0.000117075,0.000115388,-126.763,0,0.00012075
3.92578,0.000125609,0.000128288,0.000116869,0.000115444,-125.29,0,0.000121275
3.93555,0.000126044,0.000128424,0.000116614,0.000115472,-124.169,0,0.000121793
3.94531,0.000126398,0.00012843,0.000116323,0.000115574,-123.513,0,0.0001223
3.95508,0.000126672,0.000128649,0.000116007,0.000115576,-123.398,0,0.000122791
3.96484,0.000126866,0.000128623,0.00011568,0.000115761,-123.86,0,0.000123263
3.97461,0.000126985,0.000128722,0.000115356,0.000115779,-124.889,0,0.000123714
3.98438,0.000127035,0.000128837,0.000115048,0.000115866,-126.434,0,0.000124141
3.99414,0.000127022,0.000128844,0.000114768,0.000115936,-128.399,0,0.000124542
4.00391,0.000126957,0.000128976,0.000114526,0.000116108,-130.646,0,0.000124917
4.01367,0.000126851,0.000128991,0.000114333,0.000116335,-133.004,2.71051e-20,0.000125267
4.02344,0.000126715,0.000129069,0.000114196,0.000116454,-135.27,0,0.000125591
4.0332,0.000126561,0.000129155,0.000114122,0.000116637,-137.222,0,0.000125892
4.04297,0.000126403,0.000129226,0.000114114,0.00011703,-138.624,0,0.000126172
4.05273,0.00012625,0.000129208,0.000114176,0.000117221,-139.24,0,0.000126433
4.0625,0.000126115,0.000129414,0.000114308,0.000117658,-138.843,0,0.000126678
4.07227,0.000126006,0.000129382,0.00011451,0.000118131,-137.226,0,0.000126909
4.08203,0.000125929,0.000129373,0.000114779,0.000118576,-134.216,0,0.00012713
4.0918,0.000125891,0.000129451,0.000115112,0.000119228,-129.679,0,0.000127344
4.10156,0.000125893,0.000129505,0.000115506,0.000119828,-123.534,0,0.000127553
4.11133,0.000125936,0.000129558,0.000115955,0.000120449,-115.756,0,0.000127759
4.12109,0.000126018,0.000129564,0.000116455,0.000121368,-106.383,0,0.000127964
4.13086,0.000126134,0.000129546,0.000117001,0.000122216,-95.5175,0,0.000128169
4.14062,0.000126277,0.000129592,0.000117587,0.000123049,-83.3259,0,0.000128375
4.15039,0.000126441,0.000129666,0.000118209,0.000124084,-70.0342,0,0.000128582
4.16016,0.000126615,0.00012963,0.000118863,0.000125245,-55.9225,0,0.00012879
4.16992,0.00012679,0.000129728,0.000119545,0.000126271,-41.3156,0,0.000128999
4.17969,0.000126955,0.000129668,0.00012025,0.00012739,-26.5712,0,0.000129206
4.18945,0.000127102,0.000129775,0.000120976,0.000128628,-12.0668,0,0.000129412
4.19922,0.000127222,0.000129701,0.00012172,0.00012976,1.81519,0,0.000129613
4.20898,0.000127308,0.000129709,0.000122478,0.000130953,14.7033,0,0.000129808
4.21875,0.000127354,0.000129767,0.00012325,0.000132183,26.2524,0,0.000129995
4.22852,0.000127358,0.000129806,0.000124032,0.000133406,36.1588,0,0.000130172
4.23828,0.00012732,0.000129737,0.000124823,0.000134557,44.1736,0,0.000130336
4.24805,0.000127241,0.000129861,0.000125621,0.000135754,50.1146,0,0.000130486
4.25781,0.000127125,0.000129907,0.000126424,0.000136882,53.8746,0,0.000130618
4.26758,0.000126981,0.00012988,0.00012723,0.000138052,55.4277,0,0.000130732
4.27734,0.000126815,0.00012988,0.000128038,0.000139097,54.8314,0,0.000130826
4.28711,0.00012664,0.000129952,0.000128845,0.000140079,52.2251,0,0.000130898
4.29687,0.000126467,0.000130014,0.000129649,0.000141018,47.8251,0,0.000130946
4.30664,0.000126307,0.000129934,0.000130451,0.000141933,41.9165,0,0.000130971
4.31641,0.000126174,0.000130107,0.000131247,0.000142852,34.8416,0,0.000130971
4.32617,0.000126078,0.000130063,0.000132036,0.00014361,26.9857,0,0.000130947
4.33594,0.000126031,0.000130051,0.000132819,0.00014441,18.7609,0,0.000130898
4.3457,0.000126041,0.000130107,0.000133594,0.000144957,10.5891,0,0.000130827
4.35547,0.000126115,0.000130124,0.00013436,0.00014572,2.88437,0,0.000130735
4.36523,0.000126257,0.000130233,0.000135117,0.000146292,-3.96477,0,0.000130624
4.375,0.000126468,0.000130098,0.000135865,0.00014682,-9.61108,0,0.000130498
4.38477,0.000126748,0.000130208,0.000136603,0.000147311,-13.7629,0,0.00013036
4.39453,0.000127091,0.000130167,0.000137331,0.000147737,-16.1957,0,0.000130216
4.4043,0.00012749,0.000130146,0.000138049,0.000148089,-16.7604,0,0.000130069
4.41406,0.000127937,0.000130212,0.000138757,0.000148466,-15.3884,0,0.000129927
4.42383,0.000128419,0.00013012,0.000139452,0.000148787,-12.093,0,0.000129796
4.43359,0.000128924,0.000130075,0.000140133,0.000149077,-6.96653,0,0.000129682
4.44336,0.000129437,0.000129997,0.000140799,0.000149307,-0.175,0,0.000129594
4.45312,0.000129943,0.000130082,0.000141448,0.00014961,8.0514,0,0.000129537
4.46289,0.000130428,0.000130058,0.000142075,0.00014973,17.4299,0,0.000129519
4.47266,0.000130879,0.000130067,0.000142679,0.00014998,27.6389,0,0.000129547
4.48242,0.000131283,0.00013004,0.000143255,0.000150117,38.3334,0,0.000129626
4.49219,0.000131629,0.000130064,0.0001438,0.000150262,49.1604,0,0.000129763
4.50195,0.00013191,0.000130011,0.000144309,0.000150441,59.7748,0,0.000129959
4.51172,0.00013212,0.000130146,0.00014478,0.000150504,69.8544,0,0.00013022
4.52148,0.000132255,0.000130125,0.000145208,0.000150741,79.1123,0,0.000130545
4.53125,0.000132317,0.000130136,0.000145592,0.00015077,87.3086,0,0.000130935
4.54102,0.000132308,0.000130329,0.000145928,0.000150846,94.2589,0,0.000131387
4.55078,0.000132234,0.000130295,0.000146217,0.000151089,99.8395,0,0.000131898
4.56055,0.000132104,0.000130478,0.000146458,0.000151071,103.99,0,0.000132464
4.57031,0.000131927,0.000130602,0.000146651,0.00015131,106.714,0,0.000133077
4.58008,0.000131717,0.00013073,0.000146799,0.000151317,108.074,0,0.00013373
4.58984,0.000131486,0.000130926,0.000146906,0.000151418,108.186,0,0.000134414
4.59961,0.00013125,0.000131182,0.000146974,0.000151494,107.214,0,0.000135119
4.60937,0.000131022,0.000131481,0.000147011,0.000151651,105.355,0,0.000135836
4.61914,0.000130818,0.000131805,0.00014702,0.000151669,102.835,0,0.000136554
4.62891,0.000130652,0.000132183,0.000147009,0.000151864,99.8909,0,0.000137264
4.63867,0.000130536,0.000132734,0.000146984,0.000151815,96.7629,0,0.000137957
4.64844,0.000130481,0.000133212,0.00014695,0.000151976,93.6831,0,0.000138624
4.6582,0.000130498,0.000133785,0.000146914,0.000152015,90.8643,0,0.000139258
4.66797,0.000130593,0.000134476,0.00014688,0.000152096,88.4925,0,0.000139853
4.67773,0.000130773,0.000135228,0.000146853,0.000152121,86.7192,0,0.000140406
4.6875,0.00013104,0.000136044,0.000146835,0.000152235,85.6564,0,0.000140913
4.69727,0.000131394,0.000136974,0.000146829,0.000152339,85.3735,0,0.000141375
4.70703,0.000131835,0.000137789,0.000146835,0.000152316,85.8958,0,0.000141792
4.7168,0.000132358,0.00013886,0.000146851,0.000152488,87.2051,0,0.000142167
4.72656,0.000132959,0.000139898,0.000146877,0.000152488,89.2415,0,0.000142504
4.73633,0.000133629,0.000140984,0.00014691,0.000152486,91.9073,0,0.000142808
4.74609,0.000134359,0.000142166,0.000146945,0.000152624,95.0716,0,0.000143086
4.75586,0.00013514,0.000143207,0.000146979,0.000152569,98.5756,0,0.000143344
4.76562,0.00013596,0.000144415,0.000147007,0.000152691,102.239,0,0.000143589
4.77539,0.000136807,0.000145541,0.000147026,0.000152712,105.866,0,0.00014383
4.78516,0.000137669,0.000146638,0.000147032,0.000152709,109.253,0,0.000144073
4.79492,0.000138535,0.000147824,0.000147022,0.000152746,112.193,0,0.000144325
4.80469,0.000139392,0.000148971,0.000146995,0.000152878,114.484,0,0.000144591
4.81445,0.000140228,0.000150068,0.000146951,0.00015289,115.932,0,0.000144876
4.82422,0.000141036,0.000151161,0.000146891,0.000152909,116.36,0,0.000145185
4.83398,0.000141804,0.000152126,0.000146818,0.00015289,115.609,0,0.000145519
4.84375,0.000142526,0.000153167,0.000146735,0.000152951,113.544,0,0.000145881
4.85352,0.000143197,0.000154099,0.000146649,0.000152959,110.058,0,0.000146269
4.86328,0.000143812,0.000154964,0.000146565,0.000153017,105.073,0,0.000146684
4.87305,0.00014437,0.00015578,0.000146491,0.000153006,98.5456,0,0.000147124
4.88281,0.000144872,0.00015664,0.000146435,0.000153082,90.4666,0,0.000147585
4.89258,0.00014532,0.000157308,0.000146404,0.000153002,80.8631,0,0.000148065
4.90234,0.000145719,0.000158078,0.000146406,0.000153064,69.7995,0,0.000148558
4.91211,0.000146075,0.000158663,0.000146448,0.000153102,57.377,0,0.000149062
4.92187,0.000146398,0.000159148,0.000146535,0.000153029,43.7329,0,0.000149572
4.93164,0.000146698,0.00015973,0.000146672,0.000153168,29.0392,0,0.000150083
4.94141,0.000146985,0.000160218,0.00014686,0.000153195,13.4995,0,0.000150592
4.95117,0.000147272,0.000160602,0.000147101,0.000153174,-2.65479,0,0.000151094
4.96094,0.00014757,0.000161129,0.000147392,0.000153086,-19.1687,0,0.000151587
4.9707,0.000147894,0.000161473,0.00014773,0.000153183,-35.77,0,0.000152067
4.98047,0.000148253,0.000161804,0.000148109,0.000153076,-52.176,0,0.000152534
4.99023,0.000148659,0.000162088,0.000148523,0.000153149,-68.1008,0,0.000152984
5,0.00014912,0.000162345,0.000148962,0.000153224,-83.2641,0,0.000153417
5.00977,0.000149644,0.000162638,0.000149417,0.000153087,-97.3997,0,0.000153833
5.01953,0.000150234,0.000162725,0.000149877,0.000153202,-110.264,0,0.00015423
5.0293,0.000150892,0.000163097,0.000150332,0.000153197,-121.647,0,0.00015461
5.03906,0.000151617,0.000163206,0.00015077,0.000153121,-131.374,0,0.000154973
5.04883,0.000152404,0.000163449,0.000151183,0.000153125,-139.322,0,0.000155319
5.05859,0.000153246,0.000163586,0.000151561,0.000153195,-145.417,0,0.000155651
5.06836,0.000154133,0.000163673,0.000151897,0.000153077,-149.64,0,0.000155969
5.07812,0.000155051,0.000163844,0.000152186,0.000153152,-152.034,0,0.000156274
5.08789,0.000155986,0.000163961,0.000152423,0.000153167,-152.696,0,0.000156568
5.09766,0.000156922,0.000164098,0.000152608,0.000153135,-151.778,0,0.000156852
5.10742,0.000157839,0.000164165,0.00015274,0.000153191,-149.48,0,0.000157128
5.11719,0.000158721,0.000164283,0.000152823,0.000153229,-146.047,0,0.000157398
5.12695,0.000159548,0.000164308,0.00015286,0.000153331,-141.753,0,0.000157663
5.13672,0.000160305,0.000164487,0.000152857,0.000153375,-136.893,0,0.000157925
5.14648,0.000160977,0.000164482,0.000152823,0.000153404,-131.77,0,0.000158186
5.15625,0.000161549,0.000164548,0.000152765,0.000153561,-126.683,0,0.000158447
5.16602,0.000162013,0.000164566,0.000152693,0.000153706,-121.909,0,0.00015871
5.17578,0.000162362,0.000164636,0.000152615,0.000153851,-117.696,0,0.000158977
5.18555,0.000162591,0.000164695,0.000152543,0.000153952,-114.246,0,0.000159249
5.19531,0.000162702,0.000164677,0.000152484,0.000154226,-111.71,0,0.000159527
5.20508,0.0001627,0.000164695,0.000152448,0.000154486,-110.174,0,0.000159813
5.21484,0.000162591,0.000164752,0.000152442,0.000154902,-109.661,0,0.000160107
5.22461,0.000162387,0.000164789,0.000152473,0.000155215,-110.123,0,0.000160409
5.23437,0.000162102,0.000164813,0.000152546,0.000155688,-111.447,0,0.00016072
5.24414,0.000161752,0.000164851,0.000152665,0.000156249,-113.457,0,0.000161039
5.25391,0.000161354,0.000164762,0.000152834,0.000156718,-115.925,0,0.000161365
5.26367,0.000160928,0.000164819,0.000153054,0.000157445,-118.576,0,0.000161697
5.27344,0.000160492,0.000164845,0.000153326,0.000158063,-121.107,0,0.000162032
5.2832,0.000160064,0.000164798,0.000153649,0.000158886,-123.199,0,0.000162368
5.29297,0.000159661,0.000164891,0.000154023,0.000159814,-124.534,0,0.000162702
5.30273,0.000159298,0.000164878,0.000154444,0.000160719,-124.807,0,0.000163032
5.3125,0.000158987,0.000164908,0.000154911,0.000161692,-123.748,0,0.000163353
5.32227,0.000158738,0.000164981,0.00015542,0.000162574,-121.133,0,0.000163663
5.33203,0.000158558,0.000164989,0.000155968,0.000163785,-116.795,0,0.000163959
5.3418,0.00015845,0.000164941,0.00015655,0.000164856,-110.636,0,0.000164237
5.35156,0.000158413,0.000164922,0.000157164,0.000165924,-102.632,0,0.000164494
5.36133,0.000158444,0.000164983,0.000157804,0.000167082,-92.8352,0,0.000164729
5.37109,0.000158538,0.000164983,0.000158467,0.000168229,-81.3768,0,0.000164939
5.38086,0.000158685,0.000165071,0.000159148,0.000169401,-68.4584,0,0.000165124
5.39062,0.000158876,0.000165033,0.000159843,0.000170437,-54.3462,0,0.000165284
5.40039,0.0001591,0.00016507,0.000160548,0.000171685,-39.3601,0,0.000165417
5.41016,0.000159343,0.00016506,0.000161257,0.000172766,-23.8595,0,0.000165526
5.41992,0.000159594,0.000165268,0.000161968,0.000173779,-8.2288,0,0.000165612
5.42969,0.000159842,0.000165125,0.000162676,0.00017487,7.13981,0,0.000165676
5.43945,0.000160075,0.000165299,0.000163376,0.000175915,21.8625,0,0.000165722
5.44922,0.000160284,0.000165239,0.000164067,0.000176807,35.5803,0,0.000165751
5.45898,0.000160462,0.000165304,0.000164744,0.00017764,47.9741,0,0.000165767
5.46875,0.000160605,0.00016537,0.000165405,0.000178606,58.7773,0,0.000165772
5.47852,0.000160708,0.00016538,0.000166048,0.00017942,67.7866,0,0.000165768
5.48828,0.000160773,0.000165411,0.000166673,0.000180153,74.8689,0,0.000165759
5.49805,0.000160801,0.000165361,0.000167278,0.000180851,79.9656,0,0.000165746
5.50781,0.000160795,0.000165523,0.000167866,0.000181537,83.0931,0,0.000165731
5.51758,0.000160762,0.000165448,0.000168438,0.00018205,84.34,0,0.000165715
5.52734,0.000160708,0.000165633,0.000168996,0.000182745,83.861,0,0.000165698
5.53711,0.000160642,0.000165566,0.000169544,0.000183192,81.8687,0,0.000165682
5.54688,0.000160572,0.000165675,0.000170086,0.000183626,78.6218,0,0.000165665
5.55664,0.000160508,0.00016569,0.000170629,0.000184081,74.4131,0,0.000165649
5.56641,0.000160459,0.000165703,0.000171175,0.000184484,69.5559,0,0.000165633
5.57617,0.000160431,0.000165867,0.000171733,0.000184776,64.3697,0,0.000165616
5.58594,0.000160434,0.000165693,0.000172305,0.000185109,59.167,0,0.000165599
5.5957,0.000160473,0.000165942,0.000172897,0.000185408,54.2404,0,0.000165581
5.60547,0.000160553,0.000165898,0.000173513,0.000185769,49.8522,0,0.000165565
5.61523,0.000160677,0.000165943,0.000174155,0.000185914,46.2246,0,0.000165551
5.625,0.000160848,0.000165993,0.000174824,0.000186183,43.5335,0,0.000165542
5.63477,0.000161066,0.000165957,0.000175521,0.000186404,41.9037,2.71051e-20,0.00016554
5.64453,0.000161329,0.000166054,0.000176243,0.000186572,41.4078,0,0.000165548
5.6543,0.000161636,0.000166129,0.000176987,0.000186839,42.0658,0,0.00016557
5.66406,0.000161983,0.000166098,0.000177746,0.000186961,43.8488,0,0.00016561
5.67383,0.000162367,0.000166166,0.000178514,0.000187164,46.6828,0,0.000165673
5.68359,0.000162781,0.000166283,0.000179282,0.000187365,50.4558,0,0.000165764
5.69336,0.00016322,0.000166371,0.00018004,0.000187364,55.0244,0,0.000165887
5.70312,0.000163678,0.000166364,0.000180777,0.000187671,60.2217,0,0.000166046
5.71289,0.00016415,0.000166507,0.000181483,0.000187705,65.8661,0,0.000166244
5.72266,0.000164628,0.000166606,0.000182146,0.000187857,71.7687,0,0.000166485
5.73242,0.000165108,0.000166787,0.000182756,0.000187995,77.7409,0,0.000166771
5.74219,0.000165584,0.000167003,0.000183303,0.000188113,83.6013,0,0.000167101
5.75195,0.00016605,0.000167193,0.000183779,0.000188149,89.1811,0,0.000167477
5.76172,0.000166502,0.000167502,0.000184177,0.000188377,94.3288,0,0.000167896
5.77148,0.000166937,0.000167822,0.000184493,0.000188408,98.9135,0,0.000168356
5.78125,0.000167351,0.000168154,0.000184724,0.000188537,102.827,0,0.000168853
5.79102,0.000167741,0.000168657,0.00018487,0.000188562,105.987,0,0.000169382
5.80078,0.000168107,0.000169153,0.000184932,0.000188624,108.332,0,0.000169937
5.81055,0.000168447,0.000169704,0.000184917,0.000188746,109.83,0,0.000170513
5.82031,0.000168763,0.000170343,0.000184829,0.000188765,110.467,0,0.000171102
5.83008,0.000169055,0.000171033,0.000184676,0.00018883,110.254,0,0.000171697
5.83984,0.000169325,0.000171732,0.000184469,0.000188798,109.223,0,0.000172292
5.84961,0.000169578,0.000172577,0.000184217,0.000188931,107.423,0,0.000172882
5.85937,0.000169816,0.000173474,0.00018393,0.000189009,104.92,0,0.000173459
5.86914,0.000170045,0.000174323,0.000183621,0.000189011,101.797,0,0.000174021
5.87891,0.000170271,0.000175329,0.000183299,0.00018905,98.1468,0,0.000174562
5.88867,0.000170501,0.000176394,0.000182974,0.000188979,94.0771,0,0.000175081
5.89844,0.00017074,0.000177352,0.000182654,0.000189122,89.7026,0,0.000175577
5.9082,0.000170997,0.00017847,0.000182347,0.000189141,85.1449,0,0.000176049
5.91797,0.000171277,0.000179492,0.000182058,0.000189142,80.5295,0,0.000176499
5.92773,0.000171589,0.000180556,0.000181791,0.000189196,75.9825,0,0.000176929
5.9375,0.000171937,0.000181661,0.000181548,0.00018918,71.627,0,0.000177342
5.94727,0.000172327,0.000182792,0.000181331,0.000189277,67.5788,0,0.000177741
5.95703,0.000172764,0.000183889,0.000181138,0.000189364,63.9426,0,0.000178133
5.9668,0.00017325,0.000184741,0.000180968,0.000189267,60.8067,0,0.00017852
5.97656,0.000173786,0.000185852,0.000180818,0.000189397,58.239,0,0.000178908
5.98633,0.000174372,0.00018685,0.000180685,0.00018933,56.282,0,0.000179301
5.99609,0.000175005,0.000187725,0.000180566,0.000189483,54.9492,0,0.000179703
6.00586,0.000175681,0.000188639,0.000180458,0.000189439,54.2215,0,0.000180119
6.01562,0.000176395,0.000189591,0.000180358,0.00018946,54.0453,0,0.00018055
6.02539,0.000177138,0.000190232,0.000180264,0.000189567,54.3308,0,0.000180998
6.03516,0.000177902,0.000191172,0.000180174,0.000189514,54.9533,0,0.000181465
6.04492,0.000178678,0.000191806,0.000180089,0.00018963,55.7548,0,0.000181951
6.05469,0.000179454,0.000192428,0.000180008,0.00018969,56.5483,0,0.000182454
6.06445,0.000180222,0.000193048,0.000179935,0.000189674,57.1232,0,0.000182974
6.07422,0.000180969,0.000193627,0.000179871,0.000189807,57.2526,0,0.000183508
6.08398,0.000181687,0.000194151,0.000179819,0.000189808,56.7021,0,0.000184054
6.09375,0.000182369,0.000194669,0.000179783,0.000189831,55.24,0,0.000184607
6.10352,0.000183007,0.000195144,0.000179767,0.000189908,52.6473,0,0.000185164
6.11328,0.000183596,0.000195501,0.000179775,0.000189887,48.7289,0,0.000185721
6.12305,0.000184136,0.000195821,0.000179811,0.00019001,43.3238,0,0.000186274
6.13281,0.000184626,0.00019626,0.000179876,0.000189981,36.3153,0,0.00018682
6.14258,0.000185068,0.000196506,0.000179974,0.000189967,27.6387,0,0.000187354
6.15234,0.000185468,0.000196822,0.000180106,0.000190106,17.2881,0,0.000187873
6.16211,0.000185834,0.000197096,0.000180272,0.000190092,5.32014,0,0.000188374
6.17187,0.000186174,0.000197301,0.000180471,0.000190032,-8.1443,0,0.000188854
6.18164,0.000186498,0.000197594,0.000180702,0.000190158,-22.9218,0,0.00018931
6.19141,0.000186819,0.000197647,0.000180962,0.000190194,-38.7705,0,0.000189742
6.20117,0.000187147,0.000197969,0.000181247,0.000190181,-55.398,0,0.000190146
6.21094,0.000187495,0.000197992,0.000181553,0.00019023,-72.4704,0,0.000190523
6.2207,0.000187873,0.000198292,0.000181877,0.000190199,-89.6252,0,0.000190871
6.23047,0.000188289,0.000198429,0.000182211,0.00019021,-106.485,0,0.000191191
6.24023,0.000188752,0.000198584,0.000182554,0.000190241,-122.671,2.71051e-20,0.000191481
6.25,0.000189265,0.000198792,0.000182899,0.000190259,-137.821,0,0.000191744
6.25977,0.00018983,0.000198828,0.000183243,0.000190321,-151.603,0,0.000191979
6.26953,0.000190447,0.000199017,0.000183582,0.000190456,-163.728,0,0.000192189
6.2793,0.000191111,0.000199067,0.000183914,0.00019033,-173.964,0,0.000192375
6.28906,0.000191814,0.00019921,0.000184237,0.000190438,-182.143,0,0.000192539
6.29883,0.000192546,0.000199257,0.00018455,0.000190516,-188.171,0,0.000192685
6.30859,0.000193295,0.000199425,0.000184853,0.000190649,-192.028,0,0.000192815
6.31836,0.000194047,0.000199504,0.000185145,0.000190804,-193.771,0,0.000192933
6.32812,0.000194786,0.000199579,0.000185428,0.000190864,-193.527,0,0.000193044
6.33789,0.000195495,0.00019965,0.000185704,0.000191092,-191.489,0,0.000193151
6.34766,0.000196159,0.000199655,0.000185972,0.000191355,-187.902,0,0.000193259
6.35742,0.00019676,0.00019982,0.000186237,0.000191617,-183.056,0,0.000193372
6.36719,0.000197285,0.000199923,0.000186498,0.00019202,-177.263,0,0.000193496
6.37695,0.000197722,0.000199879,0.000186758,0.000192336,-170.851,0,0.000193635
6.38672,0.000198061,0.000199995,0.000187017,0.000192737,-164.141,0,0.000193793
6.39648,0.000198294,0.000200017,0.000187278,0.00019323,-157.433,0,0.000193974
6.40625,0.000198418,0.000200096,0.000187541,0.000193794,-150.993,0,0.00019418
6.41602,0.000198433,0.000200041,0.000187806,0.000194418,-145.04,0,0.000194414
6.42578,0.000198341,0.000200265,0.000188073,0.000195142,-139.737,0,0.000194678
6.43555,0.000198148,0.000200314,0.000188344,0.000195822,-135.183,0,0.00019497
6.44531,0.000197865,0.000200383,0.000188619,0.000196672,-131.409,0,0.000195289
6.45508,0.000197501,0.000200438,0.000188897,0.000197505,-128.382,0,0.000195635
6.46484,0.00019707,0.000200423,0.000189181,0.000198356,-126.005,0,0.000196003
6.47461,0.000196588,0.000200591,0.00018947,0.000199321,-124.127,0,0.000196389
6.48437,0.00019607,0.000200491,0.000189767,0.000200248,-122.548,0,0.000196787
6.49414,0.000195532,0.000200658,0.000190073,0.000201312,-121.038,0,0.000197191
6.50391,0.000194989,0.000200697,0.000190391,0.0002024,-119.342,0,0.000197595
6.51367,0.000194457,0.000200541,0.000190724,0.000203397,-117.203,0,0.000197991
6.52344,0.000193947,0.000200783,0.000191074,0.000204423,-114.369,0,0.000198372
6.5332,0.000193473,0.00020067,0.000191445,0.000205501,-110.611,0,0.000198731
6.54297,0.000193042,0.000200732,0.000191841,0.000206524,-105.735,0,0.000199062
6.55273,0.000192661,0.000200704,0.000192263,0.000207663,-99.588,0,0.000199359
6.5625,0.000192336,0.000200768,0.000192715,0.000208602,-92.073,0,0.000199617
6.57227,0.000192068,0.000200732,0.000193198,0.000209676,-83.1483,0,0.000199833
6.58203,0.000191858,0.0002008,0.000193715,0.000210669,-72.8321,0,0.000200005
6.5918,0.000191703,0.000200768,0.000194264,0.000211582,-61.2011,0,0.000200131
6.60156,0.000191599,0.000200792,0.000194845,0.000212553,-48.3874,0,0.000200212
6.61133,0.000191541,0.00020089,0.000195457,0.000213403,-34.5717,0,0.000200251
6.62109,0.000191524,0.000200785,0.000196097,0.000214224,-19.9755,0,0.00020025
6.63086,0.000191539,0.000200799,0.000196761,0.000215075,-4.8512,0,0.000200214
6.64062,0.000191579,0.000200782,0.000197444,0.00021584,10.5287,0,0.000200148
6.65039,0.000191638,0.000200868,0.000198142,0.000216466,25.8829,0,0.000200058
6.66016,0.000191708,0.000200851,0.000198849,0.000217158,40.9324,0,0.00019995
6.66992,0.000191782,0.000200739,0.00019956,0.000217782,55.411,0,0.000199831
6.67969,0.000191855,0.000200811,0.000200269,0.00021831,69.0744,0,0.000199706
6.68945,0.000191922,0.000200946,0.000200973,0.000218903,81.7081,0,0.000199583
6.69922,0.000191979,0.000200673,0.000201666,0.000219327,93.1333,0,0.000199466
6.70898,0.000192022,0.000200894,0.000202348,0.000219841,103.211,0,0.000199359
6.71875,0.00019205,0.00020082,0.000203015,0.00022016,111.844,0,0.000199266
6.72852,0.000192063,0.000200844,0.000203669,0.00022065,118.976,0,0.00019919
6.73828,0.000192059,0.000200938,0.00020431,0.00022088,124.593,0,0.000199133
6.74805,0.00019204,0.000200813,0.00020494,0.000221182,128.718,0,0.000199094
6.75781,0.000192008,0.000200958,0.000205564,0.000221518,131.407,0,0.000199073
6.76758,0.000191965,0.000200963,0.000206186,0.000221671,132.745,0,0.00019907
6.77734,0.000191914,0.00020098,0.000206812,0.000221966,132.84,0,0.000199083
6.78711,0.000191859,0.000200999,0.000207445,0.000222201,131.819,-2.71051e-20,0.00019911
6.79687,0.000191805,0.000201083,0.000208092,0.000222301,129.823,0,0.000199149
6.80664,0.000191756,0.000201061,0.000208758,0.000222582,127,0,0.000199197
6.81641,0.000191718,0.000201036,0.000209445,0.000222576,123.504,0,0.000199254
6.82617,0.000191696,0.000201155,0.000210157,0.000222816,119.489,0,0.000199318
6.83594,0.000191696,0.000201217,0.000210894,0.000222987,115.107,0,0.000199388
6.8457,0.000191724,0.000201297,0.000211654,0.000222967,110.509,0,0.000199463
6.85547,0.000191787,0.000201355,0.000212436,0.000223155,105.838,0,0.000199545
6.86523,0.000191889,0.000201473,0.000213233,0.000223293,101.231,0,0.000199635
6.875,0.000192037,0.000201553,0.000214039,0.000223368,96.818,0,0.000199734
6.88477,0.000192235,0.000201778,0.000214845,0.000223394,92.721,0,0.000199844
6.89453,0.000192487,0.000201906,0.00021564,0.000223508,89.0509,0,0.000199969
6.9043,0.000192797,0.000202125,0.000216412,0.000223611,85.9079,0,0.000200111
6.91406,0.000193165,0.000202368,0.000217151,0.000223676,83.3787,0,0.000200273
6.92383,0.000193594,0.000202777,0.000217842,0.00022377,81.5349,0,0.000200459
6.93359,0.000194081,0.000203014,0.000218474,0.000223772,80.4302,0,0.00020067
6.94336,0.000194624,0.000203567,0.000219035,0.000223825,80.0982,0,0.000200908
6.95312,0.00019522,0.000203995,0.000219516,0.000223923,80.5498,0,0.000201177
6.96289,0.00019586,0.000204433,0.000219907,0.000223975,81.7707,0,0.000201476
6.97266,0.00019654,0.00020507,0.000220203,0.000224031,83.7202,0,0.000201805
6.98242,0.000197248,0.000205742,0.000220398,0.000224074,86.3299,0,0.000202165
6.99219,0.000197976,0.000206408,0.000220493,0.000224182,89.5037,0,0.000202555
7.00195,0.000198714,0.000207133,0.000220486,0.000224111,93.1196,0,0.000202973
7.01172,0.000199449,0.000208033,0.000220383,0.000224143,97.0316,0,0.000203417
7.02148,0.00020017,0.000208867,0.000220188,0.000224264,101.074,0,0.000203884
7.03125,0.000200869,0.000209733,0.00021991,0.000224319,105.067,0,0.000204372
7.04102,0.000201534,0.000210697,0.000219557,0.000224278,108.823,0,0.000204879
7.05078,0.000202158,0.000211655,0.000219142,0.000224374,112.152,0,0.0002054
7.06055,0.000202736,0.000212699,0.000218675,0.000224429,114.875,0,0.000205935
7.07031,0.000203261,0.000213734,0.000218169,0.000224465,116.826,0,0.000206481
7.08008,0.000203734,0.000214716,0.000217636,0.000224521,117.864,0,0.000207036
7.08984,0.000204155,0.000215658,0.000217087,0.000224574,117.881,0,0.000207598
7.09961,0.000204528,0.000216855,0.000216535,0.000224523,116.805,0,0.000208166
7.10937,0.000204857,0.000217753,0.000215988,0.000224674,114.609,0,0.00020874
7.11914,0.000205152,0.000218728,0.000215455,0.000224665,111.311,0,0.000209319
7.12891,0.000205422,0.000219728,0.000214944,0.000224739,106.974,0,0.000209903
7.13867,0.000205679,0.000220619,0.000214459,0.000224634,101.707,-2.71051e-20,0.000210491
7.14844,0.000205935,0.000221548,0.000214006,0.000224823,95.6597,0,0.000211085
7.1582,0.000206204,0.000222435,0.000213585,0.000224809,89.0156,0,0.000211683
7.16797,0.000206497,0.000223233,0.0002132,0.000224901,81.9832,0,0.000212286
7.17773,0.000206827,0.000224009,0.000212849,0.000224805,74.7859,0,0.000212893
7.1875,0.000207205,0.000224837,0.000212534,0.000224997,67.6504,0,0.000213504
7.19727,0.000207638,0.000225551,0.000212252,0.000225035,60.7947,0,0.000214116
7.20703,0.000208135,0.000226141,0.000212003,0.000225005,54.4151,0,0.000214728
7.2168,0.000208697,0.000226839,0.000211785,0.000225059,48.6752,0,0.000215339
7.22656,0.000209327,0.000227348,0.000211596,0.000225079,43.6957,0,0.000215946
7.23633,0.000210023,0.0002279,0.000211436,0.000225178,39.5456,0,0.000216547
7.24609,0.00021078,0.000228354,0.000211303,0.000225191,36.2369,0,0.000217138
7.25586,0.000211592,0.000228824,0.000211198,0.000225224,33.7216,0,0.000217717
7.26562,0.000212449,0.000229194,0.000211119,0.000225269,31.8917,0,0.000218282
7.27539,0.000213339,0.000229576,0.000211067,0.000225355,30.5833,0,0.00021883
7.28516,0.000214253,0.000229858,0.000211042,0.000225377,29.5827,0,0.000219359
7.29492,0.000215175,0.000230221,0.000211045,0.000225367,28.6364,0,0.000219868
7.30469,0.000216095,0.000230459,0.000211074,0.000225447,27.463,0,0.000220354
7.31445,0.000216999,0.000230765,0.000211131,0.000225423,25.7671,0,0.000220818
7.32422,0.000217877,0.000231076,0.000211215,0.000225508,23.2544,0,0.000221258
7.33398,0.00021872,0.000231246,0.000211324,0.000225487,19.6475,0,0.000221676
7.34375,0.00021952,0.000231405,0.000211458,0.000225515,14.7005,0,0.000222071
7.35352,0.000220272,0.000231605,0.000211615,0.000225562,8.21353,0,0.000222446
7.36328,0.000220974,0.000231671,0.000211792,0.000225635,0.0441355,0,0.0002228
7.37305,0.000221625,0.000231953,0.000211987,0.000225512,-9.88301,0,0.000223136
7.38281,0.000222228,0.00023203,0.000212197,0.000225756,-21.57,0,0.000223455
7.39258,0.000222787,0.000232269,0.00021242,0.000225681,-34.9429,0,0.000223758
7.40234,0.000223307,0.000232365,0.000212652,0.000225772,-49.8529,0,0.000224047
7.41211,0.000223797,0.000232405,0.000212892,0.000225824,-66.0803,0,0.000224322
7.42188,0.000224263,0.000232581,0.000213136,0.000225865,-83.3433,0,0.000224584
7.43164,0.000224715,0.000232701,0.000213385,0.000225889,-101.308,0,0.000224835
7.44141,0.00022516,0.000232729,0.000213637,0.000226004,-119.603,0,0.000225073
7.45117,0.000225605,0.000232897,0.000213891,0.000226114,-137.833,0,0.000225299
7.46094,0.000226056,0.000232993,0.000214149,0.000226172,-155.597,0,0.000225512
7.4707,0.000226519,0.000233141,0.000214412,0.000226456,-172.502,0,0.000225713
7.48047,0.000226994,0.000233147,0.000214682,0.00022646,-188.182,0,0.000225902
7.49023,0.000227482,0.000233255,0.000214962,0.000226797,-202.309,0,0.000226077
7.5,0.000227983,0.000233447,0.000215252,0.000227028,-214.607,0,0.00022624
7.50977,0.000228491,0.000233439,0.000215557,0.000227348,-224.862,0,0.000226392
7.51953,0.000229003,0.000233596,0.000215879,0.000227652,-232.926,0,0.000226533
7.5293,0.00022951,0.000233587,0.000216218,0.000228044,-238.722,0,0.000226666
7.53906,0.000230004,0.000233692,0.000216577,0.000228459,-242.244,0,0.000226793
7.54883,0.000230477,0.00023381,0.000216955,0.000228896,-243.552,0,0.000226918
7.55859,0.000230919,0.00023377,0.000217352,0.000229383,-242.766,0,0.000227043
7.56836,0.000231321,0.000233979,0.000217766,0.000230044,-240.057,0,0.000227172
7.57812,0.000231675,0.000233983,0.000218194,0.000230675,-235.638,0,0.00022731
7.58789,0.000231972,0.000234055,0.000218632,0.000231379,-229.748,0,0.00022746
7.59766,0.000232207,0.000234158,0.000219075,0.000232138,-222.644,0,0.000227627
7.60742,0.000232375,0.000234143,0.000219519,0.000232874,-214.584,0,0.000227815
7.61719,0.000232473,0.000234232,0.000219958,0.000233731,-205.818,0,0.000228025
7.62695,0.000232498,0.000234344,0.000220386,0.000234562,-196.578,0,0.00022826
7.63672,0.000232453,0.000234267,0.000220798,0.000235437,-187.066,0,0.000228522
7.64648,0.000232339,0.00023442,0.000221189,0.000236326,-177.451,0,0.000228809
7.65625,0.00023216,0.000234397,0.000221558,0.000237286,-167.865,0,0.000229122
7.66602,0.000231921,0.000234501,0.0002219,0.000238267,-158.398,0,0.000229457
7.67578,0.000231629,0.000234475,0.000222217,0.000239222,-149.104,0,0.00022981
7.68555,0.00023129,0.000234465,0.000222508,0.000240156,-139.997,0,0.000230177
7.69531,0.000230912,0.000234568,0.000222777,0.000241068,-131.062,0,0.000230551
7.70508,0.000230504,0.000234537,0.000223028,0.000242077,-122.259,0,0.000230926
7.71484,0.000230072,0.000234677,0.000223268,0.000242984,-113.527,0,0.000231295
7.72461,0.000229624,0.000234518,0.000223503,0.000243972,-104.796,0,0.00023165
7.73438,0.000229169,0.000234622,0.000223743,0.000244832,-95.9902,0,0.000231984
7.74414,0.000228712,0.000234634,0.000223997,0.000245736,-87.037,0,0.000232289
7.75391,0.00022826,0.000234684,0.000224273,0.000246544,-77.8717,0,0.000232559
7.76367,0.000227819,0.000234637,0.000224582,0.000247421,-68.4424,0,0.000232789
7.77344,0.000227393,0.000234627,0.000224932,0.000248072,-58.7133,0,0.000232975
7.7832,0.000226986,0.000234645,0.00022533,0.000248948,-48.6666,0,0.000233112
7.79297,0.000226604,0.000234637,0.000225783,0.000249628,-38.3024,0,0.0002332
7.80273,0.000226248,0.000234704,0.000226295,0.000250397,-27.639,0,0.000233239
7.8125,0.000225921,0.000234635,0.000226869,0.000250919,-16.7101,0,0.00023323
7.82227,0.000225627,0.000234621,0.000227505,0.000251583,-5.56306,0,0.000233177
7.83203,0.000225366,0.000234544,0.000228202,0.000252179,5.74456,0,0.000233082
7.8418,0.00022514,0.000234549,0.000228957,0.000252712,17.1477,0,0.000232953
7.85156,0.000224951,0.000234541,0.000229764,0.000253215,28.5769,0,0.000232795
7.86133,0.000224797,0.000234602,0.000230617,0.000253671,39.9605,0,0.000232614
7.87109,0.00022468,0.000234543,0.000231508,0.000254036,51.2268,0,0.000232418
7.88086,0.000224597,0.000234577,0.000232428,0.000254529,62.3051,0,0.000232214
7.89062,0.000224548,0.00023449,0.000233368,0.00025502,73.1261,0,0.000232008
7.90039,0.000224529,0.00023449,0.00023432,0.000255265,83.6214,0,0.000231808
7.91016,0.000224538,0.000234591,0.000235276,0.000255623,93.7232,0,0.000231618
7.91992,0.000224569,0.000234517,0.000236227,0.000255948,103.363,0,0.000231443
7.92969,0.000224619,0.000234621,0.000237169,0.00025622,112.469,0,0.000231288
7.93945,0.000224682,0.000234614,0.000238095,0.000256424,120.967,0,0.000231154
7.94922,0.000224751,0.000234634,0.000239002,0.000256681,128.781,0,0.000231044
7.95898,0.000224822,0.000234625,0.000239889,0.000256792,135.827,0,0.000230959
7.96875,0.000224888,0.000234637,0.000240755,0.000257142,142.022,0,0.000230898
7.97852,0.000224945,0.000234704,0.000241599,0.000257309,147.28,0,0.00023086
7.98828,0.000224987,0.000234866,0.000242424,0.000257437,151.519,0,0.000230846
7.99805,0.00022501,0.000234825,0.000243231,0.000257684,154.66,0,0.000230852
8.00781,0.000225014,0.000234995,0.000244023,0.000257868,156.638,0,0.000230878
8.01758,0.000224997,0.000235141,0.000244802,0.000257988,157.402,0,0.000230921
8.02734,0.00022496,0.000235244,0.000245569,0.000258118,156.924,0,0.000230981
8.03711,0.000224907,0.000235446,0.000246326,0.000258266,155.202,0,0.000231055
8.04688,0.000224842,0.000235622,0.000247072,0.000258393,152.267,0,0.000231143
8.05664,0.000224772,0.000235869,0.000247806,0.00025844,148.184,0,0.000231245
8.06641,0.000224705,0.000236299,0.000248525,0.000258585,143.057,0,0.00023136
8.07617,0.000224652,0.000236491,0.000249225,0.000258695,137.03,0,0.00023149
8.08594,0.000224622,0.000236911,0.000249901,0.000258875,130.282,0,0.000231634


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_15.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,0,0,0
0.00976562,1.11298e-07,-1.00781e-07,9.91131e-08,-6.85548e-08,-3.16196,0,-1.12128e-07
0.0195312,5.19278e-07,8.43756e-08,4.60042e-07,1.96289e-08,-15.9136,0,-5.2093e-07
0.0292969,9.964e-07,7.35363e-08,8.74727e-07,-2.63663e-09,-33.5932,-2.11758e-22,-9.8554e-07
0.0390625,1.59015e-06,3.24024e-07,1.38693e-06,-1.96289e-08,-54.836,2.11758e-22,-1.53651e-06
0.0488281,2.32338e-06,5.28809e-07,2.01683e-06,-2.40234e-08,-80.7598,0,-2.18754e-06
0.0585937,3.32769e-06,7.43848e-07,2.88253e-06,1.20117e-08,-115.336,-4.23516e-22,-3.05722e-06
0.0683594,4.50154e-06,1.13877e-06,3.89569e-06,-6.03516e-08,-157.135,0,-4.0289e-06
0.078125,5.93434e-06,1.57324e-06,5.14395e-06,-6.79688e-08,-207.721,-1.69407e-21,-5.17513e-06
0.0878906,7.70919e-06,2.02969e-06,6.71108e-06,-5.21484e-08,-270.761,-8.47033e-22,-6.56767e-06
0.0976562,9.87244e-06,2.51602e-06,8.65228e-06,3.31056e-08,-348.954,-1.69407e-21,-8.23789e-06
0.107422,1.24077e-05,3.24082e-06,1.09732e-05,4.39468e-09,-382.446,-1.69407e-21,-1.01539e-05
0.117187,1.54737e-05,3.79131e-06,1.38442e-05,1.75783e-09,-382.446,0,-1.24623e-05
0.126953,1.91363e-05,4.47686e-06,1.7358e-05,-4.30664e-08,-382.446,1.69407e-21,-1.52185e-05
0.136719,2.34949e-05,5.18057e-06,2.16489e-05,1.46485e-08,-382.446,-6.77626e-21,-1.8509e-05
0.146484,2.86795e-05,6.0252e-06,2.68903e-05,-4.13086e-08,-382.446,3.38813e-21,-2.24534e-05
0.15625,3.48774e-05,6.71836e-06,3.33203e-05,-1.25976e-08,-382.446,-6.77626e-21,-2.72287e-05
0.166016,4.2276e-05,7.57266e-06,4.11933e-05,1.17188e-09,-382.446,-6.77626e-21,-3.30107e-05
0.175781,5.1154e-05,8.37715e-06,5.08663e-05,-6.26953e-08,-382.446,-6.77626e-21,-4.0065e-05
0.185547,6.17963e-05,9.23145e-06,6.27248e-05,1.58204e-08,-382.446,0,-4.86602e-05
0.195312,7.45958e-05,1.00304e-05,7.72812e-05,-7.93946e-08,-382.446,-1.35525e-20,-5.91682e-05
0.205078,9.0068e-05,1.07977e-05,9.51928e-05,-1.31836e-08,-382.446,1.35525e-20,-7.20791e-05
0.214844,0.000108821,1.15632e-05,0.000117242,-1.52343e-08,-382.446,-1.35525e-20,-8.7966e-05
0.224609,0.000131567,1.22733e-05,0.00014436,4.36523e-08,-382.446,-5.42101e-20,-0.000107495
0.234375,0.000159292,1.29378e-05,0.000177788,-4.68749e-08,-382.446,-2.71051e-20,-0.000131591
0.244141,0.000193188,1.36031e-05,0.000219032,-2.46093e-08,-382.446,2.71051e-20,-0.000161372
0.253906,0.00023467,1.43203e-05,0.000269894,-2.60741e-08,-382.446,-2.71051e-20,-0.000198146
0.263672,0.000284293,1.48705e-05,0.00031065,-5.33203e-08,-382.446,5.42101e-20,-0.000243598
0.273437,0.000284293,1.53486e-05,0.00031065,-5.5664e-08,-382.446,0,-0.000299863
0.283203,0.000284293,1.58947e-05,0.00031065,-1.40624e-08,-382.446,-5.42101e-20,-0.000369488
0.292969,0.000284293,1.62606e-05,0.00031065,-3.10547e-08,-382.446,-5.42101e-20,-0.00045563
0.302734,0.000284293,1.67394e-05,0.00031065,-5.94725e-08,-382.446,-2.1684e-19,-0.000562279
0.3125,0.000284293,1.70133e-05,0.00031065,5.12696e-08,-382.446,-2.1684e-19,-0.000694328
0.322266,0.000284293,1.73918e-05,0.00031065,-5.12696e-08,-382.446,2.1684e-19,-0.000857768
0.332031,0.000284293,1.76777e-05,0.00031065,-9.52148e-08,-382.446,0,-0.00106007
0.341797,0.000284293,1.78286e-05,0.00031065,-2.84178e-08,-382.446,-4.33681e-19,-0.00131051
0.351562,0.000284293,1.80601e-05,0.00031065,3.16406e-08,-382.446,0,-0.00162048
0.361328,0.000284293,1.82162e-05,0.00031065,-1.84571e-08,-382.446,0,-0.0020041
0.371094,0.000284293,1.82689e-05,0.00031065,-5.5664e-08,-382.446,4.33681e-19,-0.00247884
0.380859,0.000284293,1.84324e-05,0.00031065,-3.69141e-08,-382.446,0,-0.00306632
0.390625,0.000284293,1.84236e-05,0.00031065,-4.5703e-08,-382.446,-8.67362e-19,-0.00379324
0.400391,0.000284293,1.85789e-05,0.00031065,6.32813e-08,-382.446,0,-0.00469266
0.410156,0.000284293,1.86226e-05,0.00031065,-5.21484e-08,-382.446,0,-0.00580542
0.419922,0.000284293,1.86536e-05,0.00031065,-1.17188e-09,-382.446,-1.73472e-18,-0.00718212
0.429687,0.000284293,1.85048e-05,0.00031065,-5.00977e-08,-382.446,-3.46945e-18,-0.00888521
0.439453,0.000284293,1.86302e-05,0.00031065,-4.39445e-09,-382.446,0,-0.0109919
0.449219,0.000284293,1.86601e-05,0.00031065,-5.06836e-08,-382.446,-3.46945e-18,-0.0135979
0.458984,0.000284293,1.87597e-05,0.00031065,3.04688e-08,-382.446,0,-0.0168213
0.46875,0.000284293,1.86551e-05,0.00031065,-4.30664e-08,-382.446,-6.93889e-18,-0.0208084
0.478516,0.000284293,1.86645e-05,0.00031065,-1.05762e-07,-382.446,3.46945e-18,-0.0257399
0.488281,0.000284293,1.87324e-05,0.00031065,4.36523e-08,-382.446,0,-0.0318397
0.498047,0.000284293,1.87151e-05,0.00031065,-1.20117e-08,-382.446,-1.38778e-17,-0.0393842
0.507812,0.000284293,1.88338e-05,0.00031065,-1.64061e-08,-382.446,6.93889e-18,-0.0487155
0.517578,0.000284293,1.87362e-05,0.00031065,-3.16406e-08,-382.446,-1.38778e-17,-0.0602569
0.527344,0.000284293,1.874e-05,0.00031065,3.75001e-08,-382.446,1.38778e-17,-0.0745316
0.537109,0.000284293,1.88115e-05,0.00031065,-1.37109e-07,-382.446,-6.93889e-17,-0.0921868
0.546875,0.000284293,1.86855e-05,0.00031065,5.06836e-08,-382.446,-2.77556e-17,-0.114023
0.556641,0.000284293,1.88262e-05,0.00031065,2.16796e-08,-382.446,-2.77556e-17,-0.141031
0.566406,0.000284293,1.88883e-05,0.00031065,5.00977e-08,-382.446,0,-0.174434
0.576172,0.000284293,1.88104e-05,0.00031065,2.14453e-07,-382.446,-2.77556e-17,-0.215748
0.585937,0.000284293,1.88332e-05,0.00031065,3.1582e-07,-382.446,-5.55112e-17,-0.266845
0.595703,0.000284293,1.88376e-05,0.00031065,5.70703e-07,-382.446,-1.66533e-16,-0.330043
0.605469,0.000284293,1.88528e-05,0.00031065,9.0791e-07,-382.446,0,-0.408207
0.615234,0.000284293,1.88584e-05,0.00031065,1.24717e-06,-382.446,-2.22045e-16,-0.504881
0.625,0.000284293,1.8842e-05,0.00031065,1.82314e-06,-382.446,0,-0.624448
0.634766,0.000284293,1.88769e-05,0.00031065,2.475e-06,-382.446,-1.11022e-16,-0.772331
0.644531,0.000284293,1.897e-05,0.00031065,3.2751e-06,-382.446,-3.33067e-16,-0.955233
0.654297,0.000284293,1.89313e-05,0.00031065,4.07813e-06,-382.446,-4.44089e-16,-1.18145
0.664062,0.000284293,1.891e-05,0.00031065,5.2043e-06,-382.446,0,-1.46124
0.673828,0.000284293,1.89753e-05,0.00031065,6.29473e-06,-382.446,-4.44089e-16,-1.80728
0.683594,0.000284293,1.89492e-05,0.00031065,7.47246e-06,-382.446,-4.44089e-16,-2.23528
0.693359,0.000284293,1.88933e-05,0.00031065,8.79375e-06,-382.446,8.88178e-16,-2.76462
0.703125,0.000284293,1.88197e-05,0.00031065,1.02067e-05,-382.446,0,-3.41933
0.712891,0.000284293,1.89967e-05,0.00031065,1.17059e-05,-382.446,0,-4.22908
0.722656,0.000284293,1.89346e-05,0.00031065,1.32466e-05,-382.446,0,-5.23058
0.732422,0.000284293,1.88572e-05,0.00031065,1.48371e-05,-382.446,8.88178e-16,-6.46926
0.742187,0.000284293,1.89917e-05,0.00031065,1.6343e-05,-382.446,0,-8.00127
0.751953,0.000284293,1.90711e-05,0.00031065,1.79798e-05,-382.446,-3.55271e-15,-9.89609
0.761719,0.000284293,1.89879e-05,0.00031065,1.95357e-05,-382.446,0,-12.2396
0.771484,0.000284293,1.90488e-05,0.00031065,2.10621e-05,-382.446,-1.77636e-15,-15.1381
0.78125,0.000284293,1.9026e-05,0.00031065,2.25858e-05,-382.446,-3.55271e-15,-18.7231
0.791016,0.000284293,1.90374e-05,0.00031065,2.40495e-05,-382.446,-7.10543e-15,-23.1569
0.800781,0.000284293,1.89094e-05,0.00031065,2.56397e-05,-382.446,0,-28.6408
0.810547,0.000284293,1.90723e-05,0.00031065,2.69042e-05,-382.446,-7.10543e-15,-35.4234
0.820312,0.000284293,1.89683e-05,0.00031065,2.81763e-05,-382.446,-1.42109e-14,-43.8121
0.830078,0.000284293,1.90348e-05,0.00031065,2.93982e-05,-382.446,-2.13163e-14,-54.1875
0.839844,0.000284293,1.9002e-05,0.00031065,3.05604e-05,-382.446,-1.42109e-14,-67.0198
0.849609,0.000284293,1.9052e-05,0.00031065,3.15929e-05,-382.446,1.42109e-14,-82.891
0.859375,0.000284293,1.89645e-05,0.00031065,3.24179e-05,-382.446,-1.42109e-14,-102.521
0.869141,0.000284293,1.90254e-05,0.00031065,3.35326e-05,-382.446,-2.84217e-14,-126.799
0.878906,0.000284293,1.9043e-05,0.00031065,3.4178e-05,-382.446,-2.84217e-14,-156.827
0.888672,0.000284293,1.91115e-05,0.00031065,3.48516e-05,-382.446,-2.84217e-14,-193.966
0.898437,0.000284293,1.90837e-05,0.00031065,3.55318e-05,-382.446,5.68434e-14,-239.9
0.908203,0.000284293,1.91713e-05,0.00031065,3.59353e-05,-382.446,0,-296.711
0.917969,0.000284293,1.90749e-05,0.00031065,3.64699e-05,-382.446,-5.68434e-14,-366.976
0.927734,0.000284293,1.91115e-05,0.00031065,3.68757e-05,-382.446,-1.13687e-13,-453.882
0.9375,0.000284293,1.91818e-05,0.00031065,3.71561e-05,-382.446,0,-561.367
0.947266,0.000284293,1.90151e-05,0.00031065,3.73942e-05,-382.446,0,-694.307
0.957031,0.000284293,1.91927e-05,0.00031065,3.76849e-05,-382.446,-3.41061e-13,-858.728
0.966797,0.000284293,1.90424e-05,0.00031065,3.77818e-05,-382.446,0,-1062.09
0.976562,0.000284293,1.91851e-05,0.00031065,3.7875e-05,-382.446,0,-1313.6
0.986328,0.000284293,1.90887e-05,0.00031065,3.80241e-05,-382.446,-2.27374e-13,-1624.68
0.996094,0.000284293,1.90898e-05,0.00031065,3.80596e-05,-382.446,-4.54747e-13,-2009.43
1.00586,0.000284293,1.90723e-05,0.00031065,3.81674e-05,-382.446,4.54747e-13,-2485.29
1.01562,0.000284293,1.91051e-05,0.00031065,3.81185e-05,-382.446,9.09495e-13,-3073.84
1.02539,0.000284293,1.90772e-05,0.00031065,3.82846e-05,-382.446,-1.36424e-12,-3801.77
1.03516,0.000284293,1.92363e-05,0.00031065,3.82822e-05,-382.446,0,-4702.09
1.04492,0.000284293,1.90837e-05,0.00031065,3.83988e-05,-382.446,-9.09495e-13,-5815.61
1.05469,0.000284293,1.91971e-05,0.00031065,3.84229e-05,-382.446,0,-7192.82
1.06445,0.000284293,1.9069e-05,0.00031065,3.84293e-05,-382.446,0,-8896.18
1.07422,0.000284293,1.92346e-05,0.00031065,3.85072e-05,-382.446,0,-11002.9
1.08398,0.000284293,1.91856e-05,0.00031065,3.85764e-05,-382.446,-1.81899e-12,-13608.6
1.09375,0.000284293,1.91464e-05,0.00031065,3.85605e-05,-382.446,0,-16831.3
1.10352,0.000284293,1.92554e-05,0.00031065,3.86188e-05,-382.446,3.63798e-12,-20817.1
1.11328,0.000284293,1.91915e-05,0.00031065,3.86188e-05,-382.446,-3.63798e-12,-25746.9
1.12305,0.000284293,1.92334e-05,0.00031065,3.85922e-05,-382.446,-3.63798e-12,-31844.2
1.13281,0.000284293,1.93652e-05,0.00031065,3.86068e-05,-382.446,0,-39385.3
1.14258,0.000284293,1.95586e-05,0.00031065,3.86095e-05,-382.446,0,-48712.3
1.15234,0.000284293,1.96767e-05,0.00031065,3.85289e-05,-382.446,-1.45519e-11,-60248
1.16211,0.000284293,1.98047e-05,0.00031065,3.85661e-05,-382.446,1.45519e-11,-74515.6
1.17187,0.000284293,2.01935e-05,0.00031065,3.84724e-05,-382.446,2.91038e-11,-92162
1.18164,0.000284293,2.05775e-05,0.00031065,3.8395e-05,-382.446,-1.45519e-11,-113987
1.19141,0.000284293,2.10609e-05,0.00031065,3.84108e-05,-382.446,0,-140981
1.20117,0.000284293,2.17233e-05,0.00031065,3.83748e-05,-382.446,-5.82077e-11,-174367
1.21094,0.000284293,2.24095e-05,0.00031065,3.83042e-05,-382.446,2.91038e-11,-215660
1.2207,0.000284293,2.34196e-05,0.00031065,3.81762e-05,-382.446,0,-266731
1.23047,0.000284293,2.43817e-05,0.00031065,3.82459e-05,-382.446,0,-329897
1.24023,0.000284293,2.5563e-05,0.00031065,3.80766e-05,-382.446,1.16415e-10,-408021
1.25,0.000284293,2.6683e-05,0.00031065,3.82436e-05,-382.446,5.82077e-11,-504646
1.25977,0.000284293,2.80925e-05,0.00031065,3.80279e-05,-382.446,0,-624153
1.26953,0.000284293,2.93836e-05,0.00031065,3.8163e-05,-382.446,0,-771961
1.2793,0.000284293,3.08534e-05,0.00031065,3.80253e-05,-382.446,1.16415e-10,-954772
1.28906,0.000284293,3.23493e-05,0.00031065,3.81814e-05,-382.446,-2.32831e-10,-1.18088e+06
1.29883,0.000284293,3.39524e-05,0.00031065,3.81114e-05,-382.446,-2.32831e-10,-1.46052e+06
1.30859,0.000284293,3.54686e-05,0.00031065,3.82289e-05,-382.446,-4.65661e-10,-1.8064e+06
1.31836,0.000284293,3.70342e-05,0.00031065,3.83004e-05,-382.446,-4.65661e-10,-2.23417e+06
1.32812,0.000284293,3.85699e-05,0.00031065,3.82131e-05,-382.446,-4.65661e-10,-2.76326e+06
1.33789,0.000284293,4.00907e-05,0.00031065,3.848e-05,-382.446,0,-3.41764e+06
1.34766,0.000284293,4.16042e-05,0.00031065,3.84354e-05,-382.446,0,-4.22698e+06
1.35742,0.000284293,4.29639e-05,0.00031065,3.8523e-05,-382.446,-1.86265e-09,-5.22799e+06
1.36719,0.000284293,4.42846e-05,0.00031065,3.86619e-05,-382.446,-9.31323e-10,-6.46605e+06
1.37695,0.000284293,4.55616e-05,0.00031065,3.87794e-05,-382.446,-9.31323e-10,-7.9973e+06
1.38672,0.000284293,4.6766e-05,0.00031065,3.88497e-05,-382.446,1.86265e-09,-9.89117e+06
1.39648,0.000284293,4.79271e-05,0.00031065,3.89461e-05,-382.446,0,-1.22335e+07
1.40625,0.000284293,4.88895e-05,0.00031065,3.89651e-05,-382.446,-3.72529e-09,-1.51306e+07
1.41602,0.000284293,4.98738e-05,0.00031065,3.90823e-05,-382.446,7.45058e-09,-1.87137e+07
1.42578,0.000284293,5.07533e-05,0.00031065,3.9196e-05,-382.446,0,-2.31454e+07
1.43555,0.000284293,5.14972e-05,0.00031065,3.92605e-05,-382.446,-3.72529e-09,-2.86266e+07
1.44531,0.000284293,5.21552e-05,0.00031065,3.93012e-05,-382.446,-7.45058e-09,-3.54058e+07
1.45508,0.000284293,5.27977e-05,0.00031065,3.93709e-05,-382.446,7.45058e-09,-4.37903e+07
1.46484,0.000284293,5.32934e-05,0.00031065,3.94667e-05,-382.446,0,-5.41605e+07
1.47461,0.000284293,5.37545e-05,0.00031065,3.94541e-05,-382.446,1.49012e-08,-6.69865e+07
1.48437,0.000284293,5.41597e-05,0.00031065,3.95479e-05,-382.446,1.49012e-08,-8.28498e+07
1.49414,0.000284293,5.44995e-05,0.00031065,3.94667e-05,-382.446,0,-1.0247e+08
1.50391,0.000284293,5.48001e-05,0.00031065,3.94939e-05,-382.446,0,-1.26736e+08
1.51367,0.000284293,5.49973e-05,0.00031065,3.94852e-05,-382.446,-5.96046e-08,-1.56749e+08
1.52344,0.000284293,5.51241e-05,0.00031065,3.95839e-05,-382.446,-2.98023e-08,-1.93869e+08
1.5332,0.000284293,5.5227e-05,0.00031065,3.94661e-05,-382.446,-2.98023e-08,-2.3978e+08
1.54297,0.000284293,5.5379e-05,0.00031065,3.95244e-05,-382.446,0,-2.96563e+08
1.55273,0.000284293,5.54546e-05,0.00031065,3.95581e-05,-382.446,0,-3.66794e+08
1.5625,0.000284293,5.56061e-05,0.00031065,3.95276e-05,-382.446,5.96046e-08,-4.53656e+08
1.57227,0.000284293,5.55422e-05,0.00031065,3.94107e-05,-382.446,0,-5.61088e+08
1.58203,0.000284293,5.56386e-05,0.00031065,3.94661e-05,-382.446,-1.19209e-07,-6.93961e+08
1.5918,0.000284293,5.56925e-05,0.00031065,3.93601e-05,-382.446,-1.19209e-07,-8.58301e+08
1.60156,0.000284293,5.57197e-05,0.00031065,3.92815e-05,-382.446,1.19209e-07,-1.06156e+09
1.61133,0.000284293,5.57804e-05,0.00031065,3.93768e-05,-382.446,-4.76837e-07,-1.31295e+09
1.62109,0.000284293,5.58668e-05,0.00031065,3.91781e-05,-382.446,0,-1.62387e+09
1.63086,0.000284293,5.58712e-05,0.00031065,3.92695e-05,-382.446,0,-2.00843e+09
1.64062,0.000284293,5.58313e-05,0.00031065,3.90545e-05,-382.446,-4.76837e-07,-2.48405e+09
1.65039,0.000284293,5.59588e-05,0.00031065,3.92303e-05,-382.446,0,-3.07231e+09
1.66016,0.000284293,5.58838e-05,0.00031065,3.89903e-05,-382.446,-4.76837e-07,-3.79988e+09
1.66992,0.000284293,5.60748e-05,0.00031065,3.90773e-05,-382.446,-9.53674e-07,-4.69975e+09
1.67969,0.000284293,5.6015e-05,0.00031065,3.89423e-05,-382.446,0,-5.81271e+09
1.68945,0.000284293,5.59916e-05,0.00031065,3.9036e-05,-382.446,9.53674e-07,-7.18924e+09
1.69922,0.000284293,5.60455e-05,0.00031065,3.89613e-05,-382.446,0,-8.89175e+09
1.70898,0.000284293,5.6119e-05,0.00031065,3.90038e-05,-382.446,-3.8147e-06,-1.09974e+10
1.71875,0.000284293,5.62345e-05,0.00031065,3.91471e-05,-382.446,-1.90735e-06,-1.36018e+10
1.72852,0.000284293,5.60722e-05,0.00031065,3.9184e-05,-382.446,-5.72205e-06,-1.68229e+10
1.73828,0.000284293,5.609e-05,0.00031065,3.93012e-05,-382.446,-3.8147e-06,-2.08068e+10
1.74805,0.000284293,5.61272e-05,0.00031065,3.96513e-05,-382.446,-1.14441e-05,-2.57341e+10
1.75781,0.000284293,5.61516e-05,0.00031065,3.98332e-05,-382.446,-3.8147e-06,-3.18283e+10
1.76758,0.000284293,5.62594e-05,0.00031065,4.02214e-05,-382.446,0,-3.93657e+10
1.77734,0.000284293,5.62148e-05,0.00031065,4.07367e-05,-382.446,0,-4.8688e+10
1.78711,0.000284293,5.62269e-05,0.00031065,4.12277e-05,-382.446,0,-6.0218e+10
1.79687,0.000284293,5.61636e-05,0.00031065,4.2048e-05,-382.446,0,-7.44785e+10
1.80664,0.000284293,5.62567e-05,0.00031065,4.27635e-05,-382.446,-3.05176e-05,-9.21161e+10
1.81641,0.000284293,5.62726e-05,0.00031065,4.37253e-05,-382.446,0,-1.1393e+11
1.82617,0.000284293,5.62764e-05,0.00031065,4.48389e-05,-382.446,-3.05176e-05,-1.40911e+11
1.83594,0.000284293,5.62746e-05,0.00031065,4.57679e-05,-382.446,0,-1.7428e+11
1.8457,0.000284293,5.63221e-05,0.00031065,4.70285e-05,-382.446,0,-2.15552e+11
1.85547,0.000284293,5.62497e-05,0.00031065,4.82713e-05,-382.446,-3.05176e-05,-2.66598e+11
1.86523,0.000284293,5.63209e-05,0.00031065,4.95472e-05,-382.446,-0.00012207,-3.29732e+11
1.875,0.000284293,5.62623e-05,0.00031065,5.09713e-05,-382.446,-0.000183105,-4.07818e+11
1.88477,0.000284293,5.62356e-05,0.00031065,5.2374e-05,-382.446,-0.00012207,-5.04394e+11
1.89453,0.000284293,5.62904e-05,0.00031065,5.38154e-05,-382.446,-0.00012207,-6.23842e+11
1.9043,0.000284293,5.63892e-05,0.00031065,5.5246e-05,-382.446,-0.000244141,-7.71577e+11
1.91406,0.000284293,5.64539e-05,0.00031065,5.66842e-05,-382.446,-0.000244141,-9.54297e+11
1.92383,0.000284293,5.63537e-05,0.00031065,5.82079e-05,-382.446,-0.000488281,-1.18029e+12
1.93359,0.000284293,5.64108e-05,0.00031065,5.95638e-05,-382.446,-0.000732422,-1.4598e+12
1.94336,0.000284293,5.62377e-05,0.00031065,6.08757e-05,-382.446,0,-1.8055e+12
1.95312,0.000284293,5.63968e-05,0.00031065,6.22992e-05,-382.446,-0.000976562,-2.23306e+12
1.96289,0.000284293,5.64381e-05,0.00031065,6.35616e-05,-382.446,0,-2.76188e+12
1.97266,0.000284293,5.63558e-05,0.00031065,6.4827e-05,-382.446,-0.000976562,-3.41594e+12
1.98242,0.000284293,5.64832e-05,0.00031065,6.58819e-05,-382.446,-0.000976562,-4.22488e+12
1.99219,0.000284293,5.63133e-05,0.00031065,6.69548e-05,-382.446,0,-5.22539e+12
2.00195,0.000284293,5.64369e-05,0.00031065,6.80133e-05,-382.446,-0.000976562,-6.46283e+12
2.01172,0.000284293,5.63748e-05,0.00031065,6.89865e-05,-382.446,0.000976562,-7.99332e+12
2.02148,0.000284293,5.63836e-05,0.00031065,6.97875e-05,-382.446,0,-9.88625e+12
2.03125,0.000284293,5.64267e-05,0.00031065,7.06474e-05,-382.446,-0.00390625,-1.22274e+13
2.04102,0.000284293,5.63634e-05,0.00031065,7.13221e-05,-382.446,-0.00390625,-1.51231e+13
2.05078,0.000284293,5.64026e-05,0.00031065,7.19607e-05,-382.446,-0.0117188,-1.87044e+13
2.06055,0.000284293,5.63183e-05,0.00031065,7.25921e-05,-382.446,-0.00390625,-2.31339e+13
2.07031,0.000284293,5.63974e-05,0.00031065,7.30049e-05,-382.446,-0.0078125,-2.86123e+13
2.08008,0.000284293,5.6468e-05,0.00031065,7.34977e-05,-382.446,0,-3.53881e+13
2.08984,0.000284293,5.64527e-05,0.00031065,7.39201e-05,-382.446,0,-4.37685e+13
2.09961,0.000284293,5.64179e-05,0.00031065,7.42389e-05,-382.446,-0.015625,-5.41335e+13
2.10937,0.000284293,5.65286e-05,0.00031065,7.45503e-05,-382.446,0.015625,-6.69531e+13
2.11914,0.000284293,5.65834e-05,0.00031065,7.48034e-05,-382.446,-0.015625,-8.28085e+13
2.12891,0.000284293,5.65986e-05,0.00031065,7.50425e-05,-382.446,-0.03125,-1.02419e+14
2.13867,0.000284293,5.6603e-05,0.00031065,7.50495e-05,-382.446,-0.015625,-1.26673e+14
2.14844,0.000284293,5.65175e-05,0.00031065,7.52763e-05,-382.446,0,-1.56671e+14
2.1582,0.000284293,5.66587e-05,0.00031065,7.54242e-05,-382.446,-0.0625,-1.93773e+14
2.16797,0.000284293,5.66303e-05,0.00031065,7.55212e-05,-382.446,-0.03125,-2.39661e+14
2.17773,0.000284293,5.66288e-05,0.00031065,7.57222e-05,-382.446,-0.125,-2.96416e+14
2.1875,0.000284293,5.67806e-05,0.00031065,7.56498e-05,-382.446,-0.0625,-3.66611e+14
2.19727,0.000284293,5.67337e-05,0.00031065,7.57849e-05,-382.446,-0.125,-4.5343e+14
2.20703,0.000284293,5.67469e-05,0.00031065,7.58839e-05,-382.446,-0.1875,-5.60808e+14
2.2168,0.000284293,5.67571e-05,0.00031065,7.59396e-05,-382.446,-0.125,-6.93615e+14
2.22656,0.000284293,5.66537e-05,0.00031065,7.59073e-05,-382.446,-0.25,-8.57873e+14
2.23633,0.000284293,5.67855e-05,0.00031065,7.61388e-05,-382.446,0,-1.06103e+15
2.24609,0.000284293,5.66479e-05,0.00031065,7.61622e-05,-382.446,-0.5,-1.3123e+15
2.25586,0.000284293,5.6712e-05,0.00031065,7.62129e-05,-382.446,-0.25,-1.62307e+15
2.26562,0.000284293,5.67337e-05,0.00031065,7.62853e-05,-382.446,0,-2.00743e+15
2.27539,0.000284293,5.67475e-05,0.00031065,7.63729e-05,-382.446,0,-2.48282e+15
2.28516,0.000284293,5.69341e-05,0.00031065,7.64405e-05,-382.446,-1,-3.07078e+15
2.29492,0.000284293,5.69886e-05,0.00031065,7.63685e-05,-382.446,0,-3.79799e+15
2.30469,0.000284293,5.71547e-05,0.00031065,7.64273e-05,-382.446,0,-4.6974e+15
2.31445,0.000284293,5.74037e-05,0.00031065,7.65352e-05,-382.446,-1,-5.80982e+15
2.32422,0.000284293,5.7702e-05,0.00031065,7.65668e-05,-382.446,0,-7.18566e+15
2.33398,0.000284293,5.8161e-05,0.00031065,7.65826e-05,-382.446,-4,-8.88733e+15
2.34375,0.000284293,5.85984e-05,0.00031065,7.66834e-05,-382.446,0,-1.0992e+16
2.35352,0.000284293,5.92896e-05,0.00031065,7.66714e-05,-382.446,-6,-1.3595e+16
2.36328,0.000284293,6.00932e-05,0.00031065,7.6662e-05,-382.446,0,-1.68145e+16
2.37305,0.000284293,6.07989e-05,0.00031065,7.67927e-05,-382.446,0,-2.07964e+16
2.38281,0.000284293,6.19187e-05,0.00031065,7.6752e-05,-382.446,4,-2.57213e+16
2.39258,0.000284293,6.28978e-05,0.00031065,7.68413e-05,-382.446,-4,-3.18125e+16
2.40234,0.000284293,6.41104e-05,0.00031065,7.68217e-05,-382.446,-16,-3.93461e+16
2.41211,0.000284293,6.53924e-05,0.00031065,7.68401e-05,-382.446,8,-4.86638e+16
2.42187,0.000284293,6.66633e-05,0.00031065,7.69758e-05,-382.446,0,-6.01881e+16
2.43164,0.000284293,6.80253e-05,0.00031065,7.68686e-05,-382.446,16,-7.44414e+16
2.44141,0.000284293,6.94685e-05,0.00031065,7.70291e-05,-382.446,16,-9.20702e+16
2.45117,0.000284293,7.09345e-05,0.00031065,7.70241e-05,-382.446,-16,-1.13874e+17
2.46094,0.000284293,7.2377e-05,0.00031065,7.69937e-05,-382.446,-32,-1.40841e+17
2.4707,0.000284293,7.38814e-05,0.00031065,7.70971e-05,-382.446,-96,-1.74194e+17
2.48047,0.000284293,7.52522e-05,0.00031065,7.7095e-05,-382.446,0,-2.15445e+17
2.49023,0.000284293,7.68179e-05,0.00031065,7.71038e-05,-382.446,-64,-2.66465e+17
2.5,0.000284293,7.81767e-05,0.00031065,7.72459e-05,-382.446,-64,-3.29568e+17
2.50977,0.000284293,7.94203e-05,0.00031065,7.71135e-05,-382.446,0,-4.07615e+17
2.51953,0.000284293,8.06985e-05,0.00031065,7.72137e-05,-382.446,-64,-5.04143e+17
2.5293,0.000284293,8.18698e-05,0.00031065,7.71571e-05,-382.446,-256,-6.23531e+17
2.53906,0.000284293,8.3095e-05,0.00031065,7.71806e-05,-382.446,-128,-7.71192e+17
2.54883,0.000284293,8.41064e-05,0.00031065,7.7301e-05,-382.446,0,-9.53822e+17
2.55859,0.000284293,8.51388e-05,0.00031065,7.72764e-05,-382.446,0,-1.1797e+18
2.56836,0.000284293,8.59377e-05,0.00031065,7.72655e-05,-382.446,-256,-1.45907e+18
2.57812,0.000284293,8.67621e-05,0.00031065,7.73455e-05,-382.446,256,-1.8046e+18
2.58789,0.000284293,8.75355e-05,0.00031065,7.72904e-05,-382.446,256,-2.23195e+18
2.59766,0.000284293,8.82149e-05,0.00031065,7.73962e-05,-382.446,0,-2.76051e+18
2.60742,0.000284293,8.86746e-05,0.00031065,7.7407e-05,-382.446,-1024,-3.41423e+18
2.61719,0.000284293,8.92986e-05,0.00031065,7.73074e-05,-382.446,-1024,-4.22277e+18
2.62695,0.000284293,8.96473e-05,0.00031065,7.74305e-05,-382.446,-1024,-5.22278e+18
2.63672,0.000284293,9.01362e-05,0.00031065,7.74703e-05,-382.446,-3072,-6.45961e+18
2.64648,0.000284293,9.04031e-05,0.00031065,7.74844e-05,-382.446,-1024,-7.98934e+18
2.65625,0.000284293,9.05783e-05,0.00031065,7.75204e-05,-382.446,-2048,-9.88132e+18
2.66602,0.000284293,9.08895e-05,0.00031065,7.75274e-05,-382.446,0,-1.22214e+19
2.67578,0.000284293,9.10734e-05,0.00031065,7.74773e-05,-382.446,-2048,-1.51155e+19
2.68555,0.000284293,9.13175e-05,0.00031065,7.75485e-05,-382.446,-4096,-1.86951e+19
2.69531,0.000284293,9.13333e-05,0.00031065,7.75143e-05,-382.446,-4096,-2.31224e+19
2.70508,0.000284293,9.14159e-05,0.00031065,7.75781e-05,-382.446,-4096,-2.85981e+19
2.71484,0.000284293,9.15147e-05,0.00031065,7.75852e-05,-382.446,-4096,-3.53705e+19
2.72461,0.000284293,9.16289e-05,0.00031065,7.74855e-05,-382.446,-16384,-4.37467e+19
2.73437,0.000284293,9.16638e-05,0.00031065,7.76238e-05,-382.446,-16384,-5.41066e+19
2.74414,0.000284293,9.17584e-05,0.00031065,7.75834e-05,-382.446,0,-6.69198e+19
2.75391,0.000284293,9.17596e-05,0.00031065,7.76396e-05,-382.446,0,-8.27673e+19
2.76367,0.000284293,9.1923e-05,0.00031065,7.76537e-05,-382.446,-16384,-1.02368e+20
2.77344,0.000284293,9.19529e-05,0.00031065,7.76139e-05,-382.446,0,-1.2661e+20
2.7832,0.000284293,9.19269e-05,0.00031065,7.76391e-05,-382.446,0,-1.56593e+20
2.79297,0.000284293,9.20587e-05,0.00031065,7.7792e-05,-382.446,-65536,-1.93676e+20
2.80273,0.000284293,9.21483e-05,0.00031065,7.76531e-05,-382.446,0,-2.39541e+20
2.8125,0.000284293,9.21598e-05,0.00031065,7.76897e-05,-382.446,-65536,-2.96268e+20
2.82227,0.000284293,9.22318e-05,0.00031065,7.78444e-05,-382.446,0,-3.66429e+20
2.83203,0.000284293,9.23253e-05,0.00031065,7.79168e-05,-382.446,-196608,-4.53204e+20
2.8418,0.000284293,9.23074e-05,0.00031065,7.78907e-05,-382.446,0,-5.60529e+20
2.85156,0.000284293,9.25187e-05,0.00031065,7.79941e-05,-382.446,-131072,-6.9327e+20
2.86133,0.000284293,9.24044e-05,0.00031065,7.81438e-05,-382.446,-131072,-8.57446e+20
2.87109,0.000284293,9.26314e-05,0.00031065,7.81907e-05,-382.446,-262144,-1.0605e+21
2.88086,0.000284293,9.26429e-05,0.00031065,7.83747e-05,-382.446,0,-1.31164e+21
2.89062,0.000284293,9.26625e-05,0.00031065,7.85675e-05,-382.446,262144,-1.62226e+21
2.90039,0.000284293,9.28412e-05,0.00031065,7.90031e-05,-382.446,0,-2.00643e+21
2.91016,0.000284293,9.28058e-05,0.00031065,7.92258e-05,-382.446,-524288,-2.48158e+21
2.91992,0.000284293,9.28869e-05,0.00031065,7.97552e-05,-382.446,-1.04858e+06,-3.06925e+21
2.92969,0.000284293,9.30062e-05,0.00031065,8.01712e-05,-382.446,-1.04858e+06,-3.7961e+21
2.93945,0.000284293,9.3048e-05,0.00031065,8.07639e-05,-382.446,-524288,-4.69507e+21
2.94922,0.000284293,9.30697e-05,0.00031065,8.1445e-05,-382.446,-1.04858e+06,-5.80692e+21
2.95898,0.000284293,9.31705e-05,0.00031065,8.22858e-05,-382.446,0,-7.18208e+21
2.96875,0.000284293,9.32268e-05,0.00031065,8.31413e-05,-382.446,-1.04858e+06,-8.8829e+21
2.97852,0.000284293,9.32566e-05,0.00031065,8.41107e-05,-382.446,0,-1.09865e+22
2.98828,0.000284293,9.32745e-05,0.00031065,8.51748e-05,-382.446,-2.09715e+06,-1.35882e+22
2.99805,0.000284293,9.32903e-05,0.00031065,8.62084e-05,-382.446,-4.1943e+06,-1.68061e+22
3.00781,0.000284293,9.34837e-05,0.00031065,8.74811e-05,-382.446,0,-2.07861e+22
3.01758,0.000284293,9.34969e-05,0.00031065,8.85331e-05,-382.446,8.38861e+06,-2.57085e+22
3.02734,0.000284293,9.35273e-05,0.00031065,8.99484e-05,-382.446,-1.67772e+07,-3.17966e+22
3.03711,0.000284293,9.3433e-05,0.00031065,9.12237e-05,-382.446,-8.38861e+06,-3.93265e+22
3.04687,0.000284293,9.35851e-05,0.00031065,9.24609e-05,-382.446,0,-4.86396e+22
3.05664,0.000284293,9.35895e-05,0.00031065,9.38628e-05,-382.446,0,-6.01581e+22
3.06641,0.000284293,9.36519e-05,0.00031065,9.51451e-05,-382.446,-2.51658e+07,-7.44044e+22
3.07617,0.000284293,9.36035e-05,0.00031065,9.64471e-05,-382.446,-1.67772e+07,-9.20244e+22
3.08594,0.000284293,9.37277e-05,0.00031065,9.77449e-05,-382.446,1.67772e+07,-1.13817e+23
3.0957,0.000284293,9.35692e-05,0.00031065,9.91298e-05,-382.446,-3.35544e+07,-1.4077e+23
3.10547,0.000284293,9.37887e-05,0.00031065,0.000100243,-382.446,3.35544e+07,-1.74107e+23
3.11523,0.000284293,9.38051e-05,0.00031065,0.000101601,-382.446,-3.35544e+07,-2.15338e+23
3.125,0.000284293,9.37216e-05,0.00031065,0.00010257,-382.446,-3.35544e+07,-2.66333e+23
3.13477,0.000284293,9.37957e-05,0.00031065,0.000103782,-382.446,0,-3.29404e+23
3.14453,0.000284293,9.37538e-05,0.00031065,0.000104737,-382.446,6.71089e+07,-4.07412e+23
3.1543,0.000284293,9.37963e-05,0.00031065,0.000105753,-382.446,-6.71089e+07,-5.03892e+23
3.16406,0.000284293,9.37564e-05,0.00031065,0.000106726,-382.446,0,-6.23221e+23
3.17383,0.000284293,9.38437e-05,0.00031065,0.000107565,-382.446,2.68435e+08,-7.70808e+23
3.18359,0.000284293,9.3755e-05,0.00031065,0.000108374,-382.446,0,-9.53347e+23
3.19336,0.000284293,9.37898e-05,0.00031065,0.000109027,-382.446,1.34218e+08,-1.17911e+24
3.20312,0.000284293,9.37304e-05,0.00031065,0.00010977,-382.446,-2.68435e+08,-1.45834e+24
3.21289,0.000284293,9.37975e-05,0.00031065,0.000110314,-382.446,-5.36871e+08,-1.8037e+24
3.22266,0.000284293,9.37011e-05,0.00031065,0.000110895,-382.446,2.68435e+08,-2.23084e+24
3.23242,0.000284293,9.37983e-05,0.00031065,0.000111368,-382.446,-5.36871e+08,-2.75913e+24
3.24219,0.000284293,9.3733e-05,0.00031065,0.000111734,-382.446,-5.36871e+08,-3.41253e+24
3.25195,0.000284293,9.38021e-05,0.00031065,0.000112193,-382.446,-1.07374e+09,-4.22067e+24
3.26172,0.000284293,9.3658e-05,0.00031065,0.000112486,-382.446,-2.14748e+09,-5.22018e+24
3.27148,0.000284293,9.37811e-05,0.00031065,0.000112761,-382.446,-4.29497e+09,-6.45639e+24
3.28125,0.000284293,9.3731e-05,0.00031065,0.000113103,-382.446,1.07374e+09,-7.98536e+24
3.29102,0.000284293,9.37336e-05,0.00031065,0.000113214,-382.446,-4.29497e+09,-9.8764e+24
3.30078,0.000284293,9.37271e-05,0.00031065,0.000113362,-382.446,0,-1.22153e+25
3.31055,0.000284293,9.36328e-05,0.00031065,0.000113526,-382.446,0,-1.5108e+25
3.32031,0.000284293,9.3769e-05,0.00031065,0.000113653,-382.446,0,-1.86858e+25
3.33008,0.000284293,9.36677e-05,0.00031065,0.000113864,-382.446,4.29497e+09,-2.31109e+25
3.33984,0.000284293,9.36727e-05,0.00031065,0.000113886,-382.446,0,-2.85838e+25
3.34961,0.000284293,9.36656e-05,0.00031065,0.000113914,-382.446,-1.28849e+10,-3.53529e+25
3.35937,0.000284293,9.36252e-05,0.00031065,0.00011396,-382.446,8.58993e+09,-4.3725e+25
3.36914,0.000284293,9.36683e-05,0.00031065,0.000114071,-382.446,-8.58993e+09,-5.40796e+25
3.37891,0.000284293,9.37875e-05,0.00031065,0.000114139,-382.446,-1.71799e+10,-6.68864e+25
3.38867,0.000284293,9.36645e-05,0.00031065,0.000114162,-382.446,-3.43597e+10,-8.27261e+25
3.39844,0.000284293,9.38115e-05,0.00031065,0.000114217,-382.446,0,-1.02317e+26
3.4082,0.000284293,9.37304e-05,0.00031065,0.000114207,-382.446,-5.15396e+10,-1.26547e+26
3.41797,0.000284293,9.38953e-05,0.00031065,0.000114253,-382.446,-3.43597e+10,-1.56515e+26
3.42773,0.000284293,9.39149e-05,0.00031065,0.000114359,-382.446,-3.43597e+10,-1.9358e+26
3.4375,0.000284293,9.41476e-05,0.00031065,0.00011432,-382.446,-3.43597e+10,-2.39422e+26
3.44727,0.000284293,9.41514e-05,0.00031065,0.000114477,-382.446,-3.43597e+10,-2.96121e+26
3.45703,0.000284293,9.45395e-05,0.00031065,0.000114451,-382.446,-1.37439e+11,-3.66246e+26
3.4668,0.000284293,9.47285e-05,0.00031065,0.000114521,-382.446,-6.87195e+10,-4.52978e+26
3.47656,0.000284293,9.51642e-05,0.00031065,0.000114563,-382.446,-6.87195e+10,-5.6025e+26
3.48633,0.000284293,9.55116e-05,0.00031065,0.000114685,-382.446,0,-6.92925e+26
3.49609,0.000284293,9.60665e-05,0.00031065,0.000114724,-382.446,1.37439e+11,-8.57019e+26
3.50586,0.000284293,9.66879e-05,0.00031065,0.00011474,-382.446,-4.12317e+11,-1.05997e+27
3.51562,0.000284293,9.74013e-05,0.00031065,0.000114776,-382.446,-2.74878e+11,-1.31099e+27
3.52539,0.000284293,9.80836e-05,0.00031065,0.000114918,-382.446,-5.49756e+11,-1.62145e+27
3.53516,0.000284293,9.90606e-05,0.00031065,0.000114954,-382.446,0,-2.00543e+27
3.54492,0.000284293,9.99694e-05,0.00031065,0.000115082,-382.446,0,-2.48035e+27
3.55469,0.000284293,0.000101071,0.00031065,0.00011512,-382.446,0,-3.06773e+27
3.56445,0.000284293,0.000102141,0.00031065,0.000115231,-382.446,-1.09951e+12,-3.79421e+27
3.57422,0.000284293,0.000103276,0.00031065,0.000115216,-382.446,0,-4.69273e+27
3.58398,0.000284293,0.000104464,0.00031065,0.000115267,-382.446,-2.19902e+12,-5.80403e+27
3.59375,0.000284293,0.000105845,0.00031065,0.00011528,-382.446,0,-7.17851e+27
3.60352,0.000284293,0.000107023,0.00031065,0.00011532,-382.446,1.09951e+12,-8.87848e+27
3.61328,0.000284293,0.000108297,0.00031065,0.000115308,-382.446,0,-1.0981e+28
3.62305,0.000284293,0.000109612,0.00031065,0.000115297,-382.446,-2.19902e+12,-1.35815e+28
3.63281,0.000284293,0.000110914,0.00031065,0.000115414,-382.446,0,-1.67978e+28
3.64258,0.000284293,0.000112158,0.00031065,0.000115459,-382.446,-4.39805e+12,-2.07757e+28
3.65234,0.000284293,0.000113415,0.00031065,0.000115462,-382.446,-1.31941e+13,-2.56957e+28
3.66211,0.000284293,0.000114714,0.00031065,0.000115449,-382.446,-4.39805e+12,-3.17808e+28
3.67188,0.000284293,0.000115836,0.00031065,0.000115385,-382.446,4.39805e+12,-3.93069e+28
3.68164,0.000284293,0.000116995,0.00031065,0.000115406,-382.446,-1.75922e+13,-4.86153e+28
3.69141,0.000284293,0.000118028,0.00031065,0.000115302,-382.446,-2.63883e+13,-6.01281e+28
3.70117,0.000284293,0.000119037,0.00031065,0.000115337,-382.446,8.79609e+12,-7.43673e+28
3.71094,0.000284293,0.000120012,0.00031065,0.000115411,-382.446,-1.75922e+13,-9.19785e+28
3.7207,0.000284293,0.000120799,0.00031065,0.000115297,-382.446,-3.51844e+13,-1.1376e+29
3.73047,0.000284293,0.000121664,0.00031065,0.000115196,-382.446,0,-1.407e+29
3.74023,0.000284293,0.000122475,0.00031065,0.000115279,-382.446,0,-1.7402e+29
3.75,0.000284293,0.000123127,0.00031065,0.000115319,-382.446,-7.03687e+13,-2.15231e+29
3.75977,0.000284293,0.00012378,0.00031065,0.000115109,-382.446,-3.51844e+13,-2.662e+29
3.76953,0.000284293,0.00012435,0.00031065,0.000115113,-382.446,0,-3.2924e+29
3.7793,0.000284293,0.000124786,0.00031065,0.00011522,-382.446,-7.03687e+13,-4.07209e+29
3.78906,0.000284293,0.000125316,0.00031065,0.000115108,-382.446,0,-5.03641e+29
3.79883,0.000284293,0.000125733,0.00031065,0.000115233,-382.446,1.40737e+14,-6.22911e+29
3.80859,0.000284293,0.000126195,0.00031065,0.00011521,-382.446,-1.40737e+14,-7.70425e+29
3.81836,0.000284293,0.000126406,0.00031065,0.000115198,-382.446,-2.81475e+14,-9.52872e+29
3.82812,0.000284293,0.000126697,0.00031065,0.000115113,-382.446,-2.81475e+14,-1.17853e+30
3.83789,0.000284293,0.000126965,0.00031065,0.000115211,-382.446,-5.6295e+14,-1.45762e+30
3.84766,0.000284293,0.000127156,0.00031065,0.000115161,-382.446,2.81475e+14,-1.8028e+30
3.85742,0.000284293,0.000127429,0.00031065,0.000115127,-382.446,0,-2.22973e+30
3.86719,0.000284293,0.000127547,0.00031065,0.000115206,-382.446,0,-2.75776e+30
3.87695,0.000284293,0.000127669,0.00031065,0.000115269,-382.446,-5.6295e+14,-3.41083e+30
3.88672,0.000284293,0.000127833,0.00031065,0.000115305,-382.446,-1.1259e+15,-4.21857e+30
3.89648,0.000284293,0.000127892,0.00031065,0.000115311,-382.446,0,-5.21758e+30
3.90625,0.000284293,0.000128078,0.00031065,0.000115365,-382.446,-2.2518e+15,-6.45318e+30
3.91602,0.000284293,0.000128195,0.00031065,0.000115388,-382.446,0,-7.98138e+30
3.92578,0.000284293,0.000128288,0.00031065,0.000115444,-382.446,0,-9.87149e+30
3.93555,0.000284293,0.000128424,0.00031065,0.000115472,-382.446,2.2518e+15,-1.22092e+31
3.94531,0.000284293,0.00012843,0.00031065,0.000115574,-382.446,-4.5036e+15,-1.51005e+31
3.95508,0.000284293,0.000128649,0.00031065,0.000115576,-382.446,-6.7554e+15,-1.86765e+31
3.96484,0.000284293,0.000128623,0.00031065,0.000115761,-382.446,0,-2.30994e+31
3.97461,0.000284293,0.000128722,0.00031065,0.000115779,-382.446,-9.0072e+15,-2.85696e+31
3.98438,0.000284293,0.000128837,0.00031065,0.000115866,-382.446,0,-3.53353e+31
3.99414,0.000284293,0.000128844,0.00031065,0.000115936,-382.446,-9.0072e+15,-4.37032e+31
4.00391,0.000284293,0.000128976,0.00031065,0.000116108,-382.446,1.80144e+16,-5.40527e+31
4.01367,0.000284293,0.000128991,0.00031065,0.000116335,-382.446,9.0072e+15,-6.68531e+31
4.02344,0.000284293,0.000129069,0.00031065,0.000116454,-382.446,0,-8.26849e+31
4.0332,0.000284293,0.000129155,0.00031065,0.000116637,-382.446,0,-1.02266e+32
4.04297,0.000284293,0.000129226,0.00031065,0.00011703,-382.446,-5.40432e+16,-1.26484e+32
4.05273,0.000284293,0.000129208,0.00031065,0.000117221,-382.446,0,-1.56437e+32
4.0625,0.000284293,0.000129414,0.00031065,0.000117658,-382.446,0,-1.93483e+32
4.07227,0.000284293,0.000129382,0.00031065,0.000118131,-382.446,-3.60288e+16,-2.39303e+32
4.08203,0.000284293,0.000129373,0.00031065,0.000118576,-382.446,3.60288e+16,-2.95973e+32
4.0918,0.000284293,0.000129451,0.00031065,0.000119228,-382.446,0,-3.66064e+32
4.10156,0.000284293,0.000129505,0.00031065,0.000119828,-382.446,-7.20576e+16,-4.52753e+32
4.11133,0.000284293,0.000129558,0.00031065,0.000120449,-382.446,1.44115e+17,-5.59971e+32
4.12109,0.000284293,0.000129564,0.00031065,0.000121368,-382.446,-2.8823e+17,-6.9258e+32
4.13086,0.000284293,0.000129546,0.00031065,0.000122216,-382.446,-2.8823e+17,-8.56592e+32
4.14062,0.000284293,0.000129592,0.00031065,0.000123049,-382.446,-2.8823e+17,-1.05945e+33
4.15039,0.000284293,0.000129666,0.00031065,0.000124084,-382.446,0,-1.31034e+33
4.16016,0.000284293,0.00012963,0.00031065,0.000125245,-382.446,-2.8823e+17,-1.62064e+33
4.16992,0.000284293,0.000129728,0.00031065,0.000126271,-382.446,-5.76461e+17,-2.00443e+33
4.17969,0.000284293,0.000129668,0.00031065,0.00012739,-382.446,-2.8823e+17,-2.47911e+33
4.18945,0.000284293,0.000129775,0.00031065,0.000128628,-382.446,5.76461e+17,-3.0662e+33
4.19922,0.000284293,0.000129701,0.00031065,0.00012976,-382.446,-5.76461e+17,-3.79232e+33
4.20898,0.000284293,0.000129709,0.00031065,0.000130953,-382.446,-1.15292e+18,-4.69039e+33
4.21875,0.000284293,0.000129767,0.00031065,0.000132183,-382.446,0,-5.80114e+33
4.22852,0.000284293,0.000129806,0.00031065,0.000133406,-382.446,0,-7.17493e+33
4.23828,0.000284293,0.000129737,0.00031065,0.000134557,-382.446,-1.15292e+18,-8.87406e+33
4.24805,0.000284293,0.000129861,0.00031065,0.000135754,-382.446,-2.30584e+18,-1.09756e+34
4.25781,0.000284293,0.000129907,0.00031065,0.000136882,-382.446,-4.61169e+18,-1.35747e+34
4.26758,0.000284293,0.00012988,0.00031065,0.000138052,-382.446,-4.61169e+18,-1.67894e+34
4.27734,0.000284293,0.00012988,0.00031065,0.000139097,-382.446,2.30584e+18,-2.07654e+34
4.28711,0.000284293,0.000129952,0.00031065,0.000140079,-382.446,-9.22337e+18,-2.56829e+34
4.29687,0.000284293,0.000130014,0.00031065,0.000141018,-382.446,-9.22337e+18,-3.1765e+34
4.30664,0.000284293,0.000129934,0.00031065,0.000141933,-382.446,0,-3.92873e+34
4.31641,0.000284293,0.000130107,0.00031065,0.000142852,-382.446,0,-4.85911e+34
4.32617,0.000284293,0.000130063,0.00031065,0.00014361,-382.446,-1.84467e+19,-6.00982e+34
4.33594,0.000284293,0.000130051,0.00031065,0.00014441,-382.446,0,-7.43303e+34
4.3457,0.000284293,0.000130107,0.00031065,0.000144957,-382.446,0,-9.19327e+34
4.35547,0.000284293,0.000130124,0.00031065,0.00014572,-382.446,1.84467e+19,-1.13704e+35
4.36523,0.000284293,0.000130233,0.00031065,0.000146292,-382.446,-1.84467e+19,-1.4063e+35
4.375,0.000284293,0.000130098,0.00031065,0.00014682,-382.446,0,-1.73934e+35
4.38477,0.000284293,0.000130208,0.00031065,0.000147311,-382.446,0,-2.15123e+35
4.39453,0.000284293,0.000130167,0.00031065,0.000147737,-382.446,-7.3787e+19,-2.66068e+35
4.4043,0.000284293,0.000130146,0.00031065,0.000148089,-382.446,-7.3787e+19,-3.29076e+35
4.41406,0.000284293,0.000130212,0.00031065,0.000148466,-382.446,-1.47574e+20,-4.07006e+35
4.42383,0.000284293,0.00013012,0.00031065,0.000148787,-382.446,-1.47574e+20,-5.03391e+35
4.43359,0.000284293,0.000130075,0.00031065,0.000149077,-382.446,-2.21361e+20,-6.22601e+35
4.44336,0.000284293,0.000129997,0.00031065,0.000149307,-382.446,-1.47574e+20,-7.70041e+35
4.45312,0.000284293,0.000130082,0.00031065,0.00014961,-382.446,0,-9.52397e+35
4.46289,0.000284293,0.000130058,0.00031065,0.00014973,-382.446,1.47574e+20,-1.17794e+36
4.47266,0.000284293,0.000130067,0.00031065,0.00014998,-382.446,2.95148e+20,-1.45689e+36
4.48242,0.000284293,0.00013004,0.00031065,0.000150117,-382.446,2.95148e+20,-1.8019e+36
4.49219,0.000284293,0.000130064,0.00031065,0.000150262,-382.446,0,-2.22862e+36
4.50195,0.000284293,0.000130011,0.00031065,0.000150441,-382.446,5.90296e+20,-2.75639e+36
4.51172,0.000284293,0.000130146,0.00031065,0.000150504,-382.446,0,-3.40914e+36
4.52148,0.000284293,0.000130125,0.00031065,0.000150741,-382.446,5.90296e+20,-4.21647e+36
4.53125,0.000284293,0.000130136,0.00031065,0.00015077,-382.446,-1.77089e+21,-5.21499e+36
4.54102,0.000284293,0.000130329,0.00031065,0.000150846,-382.446,0,-6.44997e+36
4.55078,0.000284293,0.000130295,0.00031065,0.000151089,-382.446,-1.18059e+21,-7.97741e+36
4.56055,0.000284293,0.000130478,0.00031065,0.000151071,-382.446,1.18059e+21,-9.86657e+36
4.57031,0.000284293,0.000130602,0.00031065,0.00015131,-382.446,-4.72237e+21,-1.22031e+37
4.58008,0.000284293,0.00013073,0.00031065,0.000151317,-382.446,-2.36118e+21,-1.5093e+37
4.58984,0.000284293,0.000130926,0.00031065,0.000151418,-382.446,0,-1.86672e+37
4.59961,0.000284293,0.000131182,0.00031065,0.000151494,-382.446,0,-2.30879e+37
4.60937,0.000284293,0.000131481,0.00031065,0.000151651,-382.446,-4.72237e+21,-2.85554e+37
4.61914,0.000284293,0.000131805,0.00031065,0.000151669,-382.446,-4.72237e+21,-3.53177e+37
4.62891,0.000284293,0.000132183,0.00031065,0.000151864,-382.446,0,-4.36814e+37
4.63867,0.000284293,0.000132734,0.00031065,0.000151815,-382.446,9.44473e+21,-5.40258e+37
4.64844,0.000284293,0.000133212,0.00031065,0.000151976,-382.446,-2.83342e+22,-6.68198e+37
4.6582,0.000284293,0.000133785,0.00031065,0.000152015,-382.446,2.83342e+22,-8.26437e+37
4.66797,0.000284293,0.000134476,0.00031065,0.000152096,-382.446,0,-1.02215e+38
4.67773,0.000284293,0.000135228,0.00031065,0.000152121,-382.446,3.77789e+22,-1.26421e+38
4.6875,0.000284293,0.000136044,0.00031065,0.000152235,-382.446,0,-1.56359e+38
4.69727,0.000284293,0.000136974,0.00031065,0.000152339,-382.446,-3.77789e+22,-1.93387e+38
4.70703,0.000284293,0.000137789,0.00031065,0.000152316,-382.446,-3.77789e+22,-2.39184e+38
4.7168,0.000284293,0.00013886,0.00031065,0.000152488,-382.446,-1.51116e+23,-2.95826e+38
4.72656,0.000284293,0.000139898,0.00031065,0.000152488,-382.446,-7.55579e+22,-3.65881e+38
4.73633,0.000284293,0.000140984,0.00031065,0.000152486,-382.446,-7.55579e+22,-4.52527e+38
4.74609,0.000284293,0.000142166,0.00031065,0.000152624,-382.446,-1.51116e+23,-5.59692e+38
4.75586,0.000284293,0.000143207,0.00031065,0.000152569,-382.446,-3.02231e+23,-6.92235e+38
4.76562,0.000284293,0.000144415,0.00031065,0.000152691,-382.446,0,-8.56166e+38
4.77539,0.000284293,0.000145541,0.00031065,0.000152712,-382.446,0,-1.05892e+39
4.78516,0.000284293,0.000146638,0.00031065,0.000152709,-382.446,-3.02231e+23,-1.30968e+39
4.79492,0.000284293,0.000147824,0.00031065,0.000152746,-382.446,0,-1.61984e+39
4.80469,0.000284293,0.000148971,0.00031065,0.000152878,-382.446,0,-2.00344e+39
4.81445,0.000284293,0.000150068,0.00031065,0.00015289,-382.446,-6.04463e+23,-2.47788e+39
4.82422,0.000284293,0.000151161,0.00031065,0.000152909,-382.446,-1.20893e+24,-3.06467e+39
4.83398,0.000284293,0.000152126,0.00031065,0.00015289,-382.446,6.04463e+23,-3.79043e+39
4.84375,0.000284293,0.000153167,0.00031065,0.000152951,-382.446,-6.04463e+23,-4.68806e+39
4.85352,0.000284293,0.000154099,0.00031065,0.000152959,-382.446,0,-5.79825e+39
4.86328,0.000284293,0.000154964,0.00031065,0.000153017,-382.446,1.20893e+24,-7.17136e+39
4.87305,0.000284293,0.00015578,0.00031065,0.000153006,-382.446,-3.62678e+24,-8.86964e+39
4.88281,0.000284293,0.00015664,0.00031065,0.000153082,-382.446,0,-1.09701e+40
4.89258,0.000284293,0.000157308,0.00031065,0.000153002,-382.446,0,-1.3568e+40
4.90234,0.000284293,0.000158078,0.00031065,0.000153064,-382.446,2.41785e+24,-1.6781e+40
4.91211,0.000284293,0.000158663,0.00031065,0.000153102,-382.446,-4.8357e+24,-2.0755e+40
4.92187,0.000284293,0.000159148,0.00031065,0.000153029,-382.446,4.8357e+24,-2.56701e+40
4.93164,0.000284293,0.00015973,0.00031065,0.000153168,-382.446,-4.8357e+24,-3.17491e+40
4.94141,0.000284293,0.000160218,0.00031065,0.000153195,-382.446,-4.8357e+24,-3.92678e+40
4.95117,0.000284293,0.000160602,0.00031065,0.000153174,-382.446,-1.93428e+25,-4.85669e+40
4.96094,0.000284293,0.000161129,0.00031065,0.000153086,-382.446,0,-6.00683e+40
4.9707,0.000284293,0.000161473,0.00031065,0.000153183,-382.446,0,-7.42933e+40
4.98047,0.000284293,0.000161804,0.00031065,0.000153076,-382.446,0,-9.1887e+40
4.99023,0.000284293,0.000162088,0.00031065,0.000153149,-382.446,3.86856e+25,-1.13647e+41
5,0.000284293,0.000162345,0.00031065,0.000153224,-382.446,-1.93428e+25,-1.4056e+41
5.00977,0.000284293,0.000162638,0.00031065,0.000153087,-382.446,1.93428e+25,-1.73847e+41
5.01953,0.000284293,0.000162725,0.00031065,0.000153202,-382.446,-1.16057e+26,-2.15016e+41
5.0293,0.000284293,0.000163097,0.00031065,0.000153197,-382.446,-3.86856e+25,-2.65935e+41
5.03906,0.000284293,0.000163206,0.00031065,0.000153121,-382.446,3.86856e+25,-3.28912e+41
5.04883,0.000284293,0.000163449,0.00031065,0.000153125,-382.446,-7.73713e+25,-4.06803e+41
5.05859,0.000284293,0.000163586,0.00031065,0.000153195,-382.446,0,-5.0314e+41
5.06836,0.000284293,0.000163673,0.00031065,0.000153077,-382.446,7.73713e+25,-6.2229e+41
5.07812,0.000284293,0.000163844,0.00031065,0.000153152,-382.446,0,-7.69658e+41
5.08789,0.000284293,0.000163961,0.00031065,0.000153167,-382.446,-1.54743e+26,-9.51923e+41
5.09766,0.000284293,0.000164098,0.00031065,0.000153135,-382.446,0,-1.17735e+42
5.10742,0.000284293,0.000164165,0.00031065,0.000153191,-382.446,0,-1.45617e+42
5.11719,0.000284293,0.000164283,0.00031065,0.000153229,-382.446,0,-1.80101e+42
5.12695,0.000284293,0.000164308,0.00031065,0.000153331,-382.446,-6.1897e+26,-2.22751e+42
5.13672,0.000284293,0.000164487,0.00031065,0.000153375,-382.446,-9.28455e+26,-2.75501e+42
5.14648,0.000284293,0.000164482,0.00031065,0.000153404,-382.446,0,-3.40744e+42
5.15625,0.000284293,0.000164548,0.00031065,0.000153561,-382.446,-6.1897e+26,-4.21437e+42
5.16602,0.000284293,0.000164566,0.00031065,0.000153706,-382.446,-6.1897e+26,-5.21239e+42
5.17578,0.000284293,0.000164636,0.00031065,0.000153851,-382.446,1.23794e+27,-6.44676e+42
5.18555,0.000284293,0.000164695,0.00031065,0.000153952,-382.446,-2.47588e+27,-7.97344e+42
5.19531,0.000284293,0.000164677,0.00031065,0.000154226,-382.446,0,-9.86166e+42
5.20508,0.000284293,0.000164695,0.00031065,0.000154486,-382.446,0,-1.2197e+43
5.21484,0.000284293,0.000164752,0.00031065,0.000154902,-382.446,-4.95176e+27,-1.50855e+43
5.22461,0.000284293,0.000164789,0.00031065,0.000155215,-382.446,0,-1.86579e+43
5.23437,0.000284293,0.000164813,0.00031065,0.000155688,-382.446,0,-2.30764e+43
5.24414,0.000284293,0.000164851,0.00031065,0.000156249,-382.446,0,-2.85412e+43
5.25391,0.000284293,0.000164762,0.00031065,0.000156718,-382.446,-4.95176e+27,-3.53001e+43
5.26367,0.000284293,0.000164819,0.00031065,0.000157445,-382.446,-9.90352e+27,-4.36597e+43
5.27344,0.000284293,0.000164845,0.00031065,0.000158063,-382.446,0,-5.39989e+43
5.2832,0.000284293,0.000164798,0.00031065,0.000158886,-382.446,-2.97106e+28,-6.67866e+43
5.29297,0.000284293,0.000164891,0.00031065,0.000159814,-382.446,-1.9807e+28,-8.26026e+43
5.30273,0.000284293,0.000164878,0.00031065,0.000160719,-382.446,-3.96141e+28,-1.02164e+44
5.3125,0.000284293,0.000164908,0.00031065,0.000161692,-382.446,-3.96141e+28,-1.26358e+44
5.32227,0.000284293,0.000164981,0.00031065,0.000162574,-382.446,3.96141e+28,-1.56281e+44
5.33203,0.000284293,0.000164989,0.00031065,0.000163785,-382.446,-7.92282e+28,-1.93291e+44
5.3418,0.000284293,0.000164941,0.00031065,0.000164856,-382.446,-3.96141e+28,-2.39065e+44
5.35156,0.000284293,0.000164922,0.00031065,0.000165924,-382.446,0,-2.95678e+44
5.36133,0.000284293,0.000164983,0.00031065,0.000167082,-382.446,7.92282e+28,-3.65699e+44
5.37109,0.000284293,0.000164983,0.00031065,0.000168229,-382.446,-7.92282e+28,-4.52302e+44
5.38086,0.000284293,0.000165071,0.00031065,0.000169401,-382.446,0,-5.59413e+44
5.39062,0.000284293,0.000165033,0.00031065,0.000170437,-382.446,-1.58456e+29,-6.9189e+44
5.40039,0.000284293,0.00016507,0.00031065,0.000171685,-382.446,-1.58456e+29,-8.55739e+44
5.41016,0.000284293,0.00016506,0.00031065,0.000172766,-382.446,0,-1.05839e+45
5.41992,0.000284293,0.000165268,0.00031065,0.000173779,-382.446,0,-1.30903e+45
5.42969,0.000284293,0.000165125,0.00031065,0.00017487,-382.446,-6.33825e+29,-1.61903e+45
5.43945,0.000284293,0.000165299,0.00031065,0.000175915,-382.446,3.16913e+29,-2.00244e+45
5.44922,0.000284293,0.000165239,0.00031065,0.000176807,-382.446,0,-2.47664e+45
5.45898,0.000284293,0.000165304,0.00031065,0.00017764,-382.446,0,-3.06315e+45
5.46875,0.000284293,0.00016537,0.00031065,0.000178606,-382.446,-6.33825e+29,-3.78854e+45
5.47852,0.000284293,0.00016538,0.00031065,0.00017942,-382.446,-6.33825e+29,-4.68572e+45
5.48828,0.000284293,0.000165411,0.00031065,0.000180153,-382.446,-1.26765e+30,-5.79537e+45
5.49805,0.000284293,0.000165361,0.00031065,0.000180851,-382.446,-2.5353e+30,-7.16779e+45
5.50781,0.000284293,0.000165523,0.00031065,0.000181537,-382.446,0,-8.86522e+45
5.51758,0.000284293,0.000165448,0.00031065,0.00018205,-382.446,0,-1.09646e+46
5.52734,0.000284293,0.000165633,0.00031065,0.000182745,-382.446,-2.5353e+30,-1.35612e+46
5.53711,0.000284293,0.000165566,0.00031065,0.000183192,-382.446,-2.5353e+30,-1.67727e+46
5.54688,0.000284293,0.000165675,0.00031065,0.000183626,-382.446,-5.0706e+30,-2.07447e+46
5.55664,0.000284293,0.00016569,0.00031065,0.000184081,-382.446,-5.0706e+30,-2.56573e+46
5.56641,0.000284293,0.000165703,0.00031065,0.000184484,-382.446,-5.0706e+30,-3.17333e+46
5.57617,0.000284293,0.000165867,0.00031065,0.000184776,-382.446,-5.0706e+30,-3.92482e+46
5.58594,0.000284293,0.000165693,0.00031065,0.000185109,-382.446,0,-4.85428e+46
5.5957,0.000284293,0.000165942,0.00031065,0.000185408,-382.446,0,-6.00384e+46
5.60547,0.000284293,0.000165898,0.00031065,0.000185769,-382.446,0,-7.42563e+46
5.61523,0.000284293,0.000165943,0.00031065,0.000185914,-382.446,2.02824e+31,-9.18412e+46
5.625,0.000284293,0.000165993,0.00031065,0.000186183,-382.446,2.02824e+31,-1.1359e+47
5.63477,0.000284293,0.000165957,0.00031065,0.000186404,-382.446,-2.02824e+31,-1.4049e+47
5.64453,0.000284293,0.000166054,0.00031065,0.000186572,-382.446,-2.02824e+31,-1.7376e+47
5.6543,0.000284293,0.000166129,0.00031065,0.000186839,-382.446,-8.11296e+31,-2.14909e+47
5.66406,0.000284293,0.000166098,0.00031065,0.000186961,-382.446,-4.05648e+31,-2.65803e+47
5.67383,0.000284293,0.000166166,0.00031065,0.000187164,-382.446,-8.11296e+31,-3.28748e+47
5.68359,0.000284293,0.000166283,0.00031065,0.000187365,-382.446,0,-4.06601e+47
5.69336,0.000284293,0.000166371,0.00031065,0.000187364,-382.446,0,-5.02889e+47
5.70312,0.000284293,0.000166364,0.00031065,0.000187671,-382.446,0,-6.21981e+47
5.71289,0.000284293,0.000166507,0.00031065,0.000187705,-382.446,1.62259e+32,-7.69274e+47
5.72266,0.000284293,0.000166606,0.00031065,0.000187857,-382.446,0,-9.51449e+47
5.73242,0.000284293,0.000166787,0.00031065,0.000187995,-382.446,0,-1.17677e+48
5.74219,0.000284293,0.000167003,0.00031065,0.000188113,-382.446,-1.62259e+32,-1.45544e+48
5.75195,0.000284293,0.000167193,0.00031065,0.000188149,-382.446,-3.24519e+32,-1.80011e+48
5.76172,0.000284293,0.000167502,0.00031065,0.000188377,-382.446,6.49037e+32,-2.2264e+48
5.77148,0.000284293,0.000167822,0.00031065,0.000188408,-382.446,0,-2.75364e+48
5.78125,0.000284293,0.000168154,0.00031065,0.000188537,-382.446,0,-3.40574e+48
5.79102,0.000284293,0.000168657,0.00031065,0.000188562,-382.446,-1.94711e+33,-4.21227e+48
5.80078,0.000284293,0.000169153,0.00031065,0.000188624,-382.446,-6.49037e+32,-5.20979e+48
5.81055,0.000284293,0.000169704,0.00031065,0.000188746,-382.446,0,-6.44355e+48
5.82031,0.000284293,0.000170343,0.00031065,0.000188765,-382.446,0,-7.96947e+48
5.83008,0.000284293,0.000171033,0.00031065,0.00018883,-382.446,-1.29807e+33,-9.85675e+48
5.83984,0.000284293,0.000171732,0.00031065,0.000188798,-382.446,0,-1.2191e+49
5.84961,0.000284293,0.000172577,0.00031065,0.000188931,-382.446,-2.59615e+33,-1.5078e+49
5.85937,0.000284293,0.000173474,0.00031065,0.000189009,-382.446,0,-1.86486e+49
5.86914,0.000284293,0.000174323,0.00031065,0.000189011,-382.446,0,-2.30649e+49
5.87891,0.000284293,0.000175329,0.00031065,0.00018905,-382.446,-5.1923e+33,-2.8527e+49
5.88867,0.000284293,0.000176394,0.00031065,0.000188979,-382.446,0,-3.52825e+49
5.89844,0.000284293,0.000177352,0.00031065,0.000189122,-382.446,-1.03846e+34,-4.36379e+49
5.9082,0.000284293,0.00017847,0.00031065,0.000189141,-382.446,0,-5.3972e+49
5.91797,0.000284293,0.000179492,0.00031065,0.000189142,-382.446,0,-6.67533e+49
5.92773,0.000284293,0.000180556,0.00031065,0.000189196,-382.446,-2.07692e+34,-8.25614e+49
5.9375,0.000284293,0.000181661,0.00031065,0.00018918,-382.446,2.07692e+34,-1.02113e+50
5.94727,0.000284293,0.000182792,0.00031065,0.000189277,-382.446,0,-1.26295e+50
5.95703,0.000284293,0.000183889,0.00031065,0.000189364,-382.446,2.07692e+34,-1.56203e+50
5.9668,0.000284293,0.000184741,0.00031065,0.000189267,-382.446,0,-1.93194e+50
5.97656,0.000284293,0.000185852,0.00031065,0.000189397,-382.446,0,-2.38946e+50
5.98633,0.000284293,0.00018685,0.00031065,0.00018933,-382.446,0,-2.95531e+50
5.99609,0.000284293,0.000187725,0.00031065,0.000189483,-382.446,8.30767e+34,-3.65517e+50
6.00586,0.000284293,0.000188639,0.00031065,0.000189439,-382.446,8.30767e+34,-4.52077e+50
6.01562,0.000284293,0.000189591,0.00031065,0.00018946,-382.446,0,-5.59135e+50
6.02539,0.000284293,0.000190232,0.00031065,0.000189567,-382.446,-1.66153e+35,-6.91546e+50
6.03516,0.000284293,0.000191172,0.00031065,0.000189514,-382.446,-3.32307e+35,-8.55313e+50
6.04492,0.000284293,0.000191806,0.00031065,0.00018963,-382.446,0,-1.05786e+51
6.05469,0.000284293,0.000192428,0.00031065,0.00018969,-382.446,0,-1.30838e+51
6.06445,0.000284293,0.000193048,0.00031065,0.000189674,-382.446,0,-1.61822e+51
6.07422,0.000284293,0.000193627,0.00031065,0.000189807,-382.446,0,-2.00144e+51
6.08398,0.000284293,0.000194151,0.00031065,0.000189808,-382.446,-3.32307e+35,-2.47541e+51
6.09375,0.000284293,0.000194669,0.00031065,0.000189831,-382.446,0,-3.06162e+51
6.10352,0.000284293,0.000195144,0.00031065,0.000189908,-382.446,-6.64614e+35,-3.78666e+51
6.11328,0.000284293,0.000195501,0.00031065,0.000189887,-382.446,-6.64614e+35,-4.68339e+51
6.12305,0.000284293,0.000195821,0.00031065,0.00019001,-382.446,0,-5.79248e+51
6.13281,0.000284293,0.00019626,0.00031065,0.000189981,-382.446,-1.32923e+36,-7.16422e+51
6.14258,0.000284293,0.000196506,0.00031065,0.000189967,-382.446,0,-8.86081e+51
6.15234,0.000284293,0.000196822,0.00031065,0.000190106,-382.446,0,-1.09592e+52
6.16211,0.000284293,0.000197096,0.00031065,0.000190092,-382.446,0,-1.35545e+52
6.17187,0.000284293,0.000197301,0.00031065,0.000190032,-382.446,-5.31691e+36,-1.67643e+52
6.18164,0.000284293,0.000197594,0.00031065,0.000190158,-382.446,-5.31691e+36,-2.07344e+52
6.19141,0.000284293,0.000197647,0.00031065,0.000190194,-382.446,-5.31691e+36,-2.56446e+52
6.20117,0.000284293,0.000197969,0.00031065,0.000190181,-382.446,-5.31691e+36,-3.17175e+52
6.21094,0.000284293,0.000197992,0.00031065,0.00019023,-382.446,0,-3.92287e+52
6.2207,0.000284293,0.000198292,0.00031065,0.000190199,-382.446,-2.12676e+37,-4.85186e+52
6.23047,0.000284293,0.000198429,0.00031065,0.00019021,-382.446,0,-6.00085e+52
6.24023,0.000284293,0.000198584,0.00031065,0.000190241,-382.446,0,-7.42193e+52
6.25,0.000284293,0.000198792,0.00031065,0.000190259,-382.446,0,-9.17955e+52
6.25977,0.000284293,0.000198828,0.00031065,0.000190321,-382.446,-2.12676e+37,-1.13534e+53
6.26953,0.000284293,0.000199017,0.00031065,0.000190456,-382.446,0,-1.4042e+53
6.2793,0.000284293,0.000199067,0.00031065,0.00019033,-382.446,4.25353e+37,-1.73674e+53
6.28906,0.000284293,0.00019921,0.00031065,0.000190438,-382.446,-4.25353e+37,-2.14802e+53
6.29883,0.000284293,0.000199257,0.00031065,0.000190516,-382.446,0,-2.6567e+53
6.30859,0.000284293,0.000199425,0.00031065,0.000190649,-382.446,-4.25353e+37,-3.28585e+53
6.31836,0.000284293,0.000199504,0.00031065,0.000190804,-382.446,-8.50706e+37,-4.06398e+53
6.32812,0.000284293,0.000199579,0.00031065,0.000190864,-382.446,-8.50706e+37,-5.02639e+53
6.33789,0.000284293,0.00019965,0.00031065,0.000191092,-382.446,-1.70141e+38,-6.21671e+53
6.34766,0.000284293,0.000199655,0.00031065,0.000191355,-382.446,-1.70141e+38,-7.68891e+53
6.35742,0.000284293,0.00019982,0.00031065,0.000191617,-382.446,0,-9.50975e+53
6.36719,0.000284293,0.000199923,0.00031065,0.00019202,-382.446,0,-1.17618e+54
6.37695,0.000284293,0.000199879,0.00031065,0.000192336,-382.446,1.70141e+38,-1.45472e+54
6.38672,0.000284293,0.000199995,0.00031065,0.000192737,-382.446,-3.40282e+38,-1.79921e+54
6.39648,0.000284293,0.000200017,0.00031065,0.00019323,-382.446,-3.40282e+38,-2.22529e+54
6.40625,0.000284293,0.000200096,0.00031065,0.000193794,-382.446,-6.80565e+38,-2.75227e+54
6.41602,0.000284293,0.000200041,0.00031065,0.000194418,-382.446,6.80565e+38,-3.40405e+54
6.42578,0.000284293,0.000200265,0.00031065,0.000195142,-382.446,-2.04169e+39,-4.21017e+54
6.43555,0.000284293,0.000200314,0.00031065,0.000195822,-382.446,0,-5.2072e+54
6.44531,0.000284293,0.000200383,0.00031065,0.000196672,-382.446,-1.36113e+39,-6.44034e+54
6.45508,0.000284293,0.000200438,0.00031065,0.000197505,-382.446,-2.72226e+39,-7.9655e+54
6.46484,0.000284293,0.000200423,0.00031065,0.000198356,-382.446,-2.72226e+39,-9.85184e+54
6.47461,0.000284293,0.000200591,0.00031065,0.000199321,-382.446,-2.72226e+39,-1.21849e+55
6.48437,0.000284293,0.000200491,0.00031065,0.000200248,-382.446,-2.72226e+39,-1.50704e+55
6.49414,0.000284293,0.000200658,0.00031065,0.000201312,-382.446,-5.44452e+39,-1.86393e+55
6.50391,0.000284293,0.000200697,0.00031065,0.0002024,-382.446,-2.72226e+39,-2.30534e+55
6.51367,0.000284293,0.000200541,0.00031065,0.000203397,-382.446,0,-2.85128e+55
6.52344,0.000284293,0.000200783,0.00031065,0.000204423,-382.446,0,-3.5265e+55
6.5332,0.000284293,0.00020067,0.00031065,0.000205501,-382.446,-5.44452e+39,-4.36162e+55
6.54297,0.000284293,0.000200732,0.00031065,0.000206524,-382.446,0,-5.39451e+55
6.55273,0.000284293,0.000200704,0.00031065,0.000207663,-382.446,0,-6.67201e+55
6.5625,0.000284293,0.000200768,0.00031065,0.000208602,-382.446,-1.0889e+40,-8.25203e+55
6.57227,0.000284293,0.000200732,0.00031065,0.000209676,-382.446,0,-1.02062e+56
6.58203,0.000284293,0.0002008,0.00031065,0.000210669,-382.446,-2.17781e+40,-1.26232e+56
6.5918,0.000284293,0.000200768,0.00031065,0.000211582,-382.446,0,-1.56126e+56
6.60156,0.000284293,0.000200792,0.00031065,0.000212553,-382.446,-6.53342e+40,-1.93098e+56
6.61133,0.000284293,0.00020089,0.00031065,0.000213403,-382.446,0,-2.38827e+56
6.62109,0.000284293,0.000200785,0.00031065,0.000214224,-382.446,-4.35561e+40,-2.95384e+56
6.63086,0.000284293,0.000200799,0.00031065,0.000215075,-382.446,-4.35561e+40,-3.65335e+56
6.64062,0.000284293,0.000200782,0.00031065,0.00021584,-382.446,8.71123e+40,-4.51852e+56
6.65039,0.000284293,0.000200868,0.00031065,0.000216466,-382.446,-1.74225e+41,-5.58856e+56
6.66016,0.000284293,0.000200851,0.00031065,0.000217158,-382.446,-8.71123e+40,-6.91201e+56
6.66992,0.000284293,0.000200739,0.00031065,0.000217782,-382.446,-1.74225e+41,-8.54887e+56
6.67969,0.000284293,0.000200811,0.00031065,0.00021831,-382.446,1.74225e+41,-1.05734e+57
6.68945,0.000284293,0.000200946,0.00031065,0.000218903,-382.446,-3.48449e+41,-1.30773e+57
6.69922,0.000284293,0.000200673,0.00031065,0.000219327,-382.446,3.48449e+41,-1.61742e+57
6.70898,0.000284293,0.000200894,0.00031065,0.000219841,-382.446,-3.48449e+41,-2.00044e+57
6.71875,0.000284293,0.00020082,0.00031065,0.00022016,-382.446,3.48449e+41,-2.47418e+57
6.72852,0.000284293,0.000200844,0.00031065,0.00022065,-382.446,-6.96898e+41,-3.0601e+57
6.73828,0.000284293,0.000200938,0.00031065,0.00022088,-382.446,-6.96898e+41,-3.78477e+57
6.74805,0.000284293,0.000200813,0.00031065,0.000221182,-382.446,-2.09069e+42,-4.68106e+57
6.75781,0.000284293,0.000200958,0.00031065,0.000221518,-382.446,6.96898e+41,-5.7896e+57
6.76758,0.000284293,0.000200963,0.00031065,0.000221671,-382.446,-1.3938e+42,-7.16065e+57
6.77734,0.000284293,0.00020098,0.00031065,0.000221966,-382.446,-2.78759e+42,-8.85639e+57
6.78711,0.000284293,0.000200999,0.00031065,0.000222201,-382.446,-1.3938e+42,-1.09537e+58
6.79687,0.000284293,0.000201083,0.00031065,0.000222301,-382.446,-8.36278e+42,-1.35477e+58
6.80664,0.000284293,0.000201061,0.00031065,0.000222582,-382.446,0,-1.6756e+58
6.81641,0.000284293,0.000201036,0.00031065,0.000222576,-382.446,2.78759e+42,-2.0724e+58
6.82617,0.000284293,0.000201155,0.00031065,0.000222816,-382.446,0,-2.56318e+58
6.83594,0.000284293,0.000201217,0.00031065,0.000222987,-382.446,-1.11504e+43,-3.17017e+58
6.8457,0.000284293,0.000201297,0.00031065,0.000222967,-382.446,0,-3.92092e+58
6.85547,0.000284293,0.000201355,0.00031065,0.000223155,-382.446,0,-4.84944e+58
6.86523,0.000284293,0.000201473,0.00031065,0.000223293,-382.446,1.11504e+43,-5.99786e+58
6.875,0.000284293,0.000201553,0.00031065,0.000223368,-382.446,2.23007e+43,-7.41824e+58
6.88477,0.000284293,0.000201778,0.00031065,0.000223394,-382.446,-2.23007e+43,-9.17498e+58
6.89453,0.000284293,0.000201906,0.00031065,0.000223508,-382.446,2.23007e+43,-1.13477e+59
6.9043,0.000284293,0.000202125,0.00031065,0.000223611,-382.446,-2.23007e+43,-1.4035e+59
6.91406,0.000284293,0.000202368,0.00031065,0.000223676,-382.446,0,-1.73587e+59
6.92383,0.000284293,0.000202777,0.00031065,0.00022377,-382.446,-4.46015e+43,-2.14695e+59
6.93359,0.000284293,0.000203014,0.00031065,0.000223772,-382.446,0,-2.65538e+59
6.94336,0.000284293,0.000203567,0.00031065,0.000223825,-382.446,-1.78406e+44,-3.28421e+59
6.95312,0.000284293,0.000203995,0.00031065,0.000223923,-382.446,0,-4.06196e+59
6.96289,0.000284293,0.000204433,0.00031065,0.000223975,-382.446,-1.78406e+44,-5.02389e+59
6.97266,0.000284293,0.00020507,0.00031065,0.000224031,-382.446,0,-6.21361e+59
6.98242,0.000284293,0.000205742,0.00031065,0.000224074,-382.446,0,-7.68508e+59
6.99219,0.000284293,0.000206408,0.00031065,0.000224182,-382.446,1.78406e+44,-9.50502e+59
7.00195,0.000284293,0.000207133,0.00031065,0.000224111,-382.446,0,-1.17559e+60
7.01172,0.000284293,0.000208033,0.00031065,0.000224143,-382.446,-3.56812e+44,-1.45399e+60
7.02148,0.000284293,0.000208867,0.00031065,0.000224264,-382.446,-3.56812e+44,-1.79832e+60
7.03125,0.000284293,0.000209733,0.00031065,0.000224319,-382.446,-3.56812e+44,-2.22418e+60
7.04102,0.000284293,0.000210697,0.00031065,0.000224278,-382.446,-3.56812e+44,-2.7509e+60
7.05078,0.000284293,0.000211655,0.00031065,0.000224374,-382.446,-7.13624e+44,-3.40235e+60
7.06055,0.000284293,0.000212699,0.00031065,0.000224429,-382.446,1.42725e+45,-4.20808e+60
7.07031,0.000284293,0.000213734,0.00031065,0.000224465,-382.446,-1.42725e+45,-5.20461e+60
7.08008,0.000284293,0.000214716,0.00031065,0.000224521,-382.446,0,-6.43713e+60
7.08984,0.000284293,0.000215658,0.00031065,0.000224574,-382.446,0,-7.96153e+60
7.09961,0.000284293,0.000216855,0.00031065,0.000224523,-382.446,-2.8545e+45,-9.84693e+60
7.10937,0.000284293,0.000217753,0.00031065,0.000224674,-382.446,-2.8545e+45,-1.21788e+61
7.11914,0.000284293,0.000218728,0.00031065,0.000224665,-382.446,-2.8545e+45,-1.50629e+61
7.12891,0.000284293,0.000219728,0.00031065,0.000224739,-382.446,-2.8545e+45,-1.86301e+61
7.13867,0.000284293,0.000220619,0.00031065,0.000224634,-382.446,-2.8545e+45,-2.30419e+61
7.14844,0.000284293,0.000221548,0.00031065,0.000224823,-382.446,0,-2.84986e+61
7.1582,0.000284293,0.000222435,0.00031065,0.000224809,-382.446,-5.70899e+45,-3.52474e+61
7.16797,0.000284293,0.000223233,0.00031065,0.000224901,-382.446,5.70899e+45,-4.35945e+61
7.17773,0.000284293,0.000224009,0.00031065,0.000224805,-382.446,-2.2836e+46,-5.39183e+61
7.1875,0.000284293,0.000224837,0.00031065,0.000224997,-382.446,0,-6.66869e+61
7.19727,0.000284293,0.000225551,0.00031065,0.000225035,-382.446,-1.1418e+46,-8.24792e+61
7.20703,0.000284293,0.000226141,0.00031065,0.000225005,-382.446,-1.1418e+46,-1.02011e+62
7.2168,0.000284293,0.000226839,0.00031065,0.000225059,-382.446,-2.2836e+46,-1.26169e+62
7.22656,0.000284293,0.000227348,0.00031065,0.000225079,-382.446,-4.56719e+46,-1.56048e+62
7.23633,0.000284293,0.0002279,0.00031065,0.000225178,-382.446,-4.56719e+46,-1.93002e+62
7.24609,0.000284293,0.000228354,0.00031065,0.000225191,-382.446,0,-2.38708e+62
7.25586,0.000284293,0.000228824,0.00031065,0.000225224,-382.446,0,-2.95237e+62
7.26562,0.000284293,0.000229194,0.00031065,0.000225269,-382.446,-4.56719e+46,-3.65153e+62
7.27539,0.000284293,0.000229576,0.00031065,0.000225355,-382.446,-9.13439e+46,-4.51627e+62
7.28516,0.000284293,0.000229858,0.00031065,0.000225377,-382.446,-1.82688e+47,-5.58578e+62
7.29492,0.000284293,0.000230221,0.00031065,0.000225367,-382.446,9.13439e+46,-6.90857e+62
7.30469,0.000284293,0.000230459,0.00031065,0.000225447,-382.446,-3.65375e+47,-8.54462e+62
7.31445,0.000284293,0.000230765,0.00031065,0.000225423,-382.446,-1.82688e+47,-1.05681e+63
7.32422,0.000284293,0.000231076,0.00031065,0.000225508,-382.446,0,-1.30708e+63
7.33398,0.000284293,0.000231246,0.00031065,0.000225487,-382.446,0,-1.61661e+63
7.34375,0.000284293,0.000231405,0.00031065,0.000225515,-382.446,-3.65375e+47,-1.99945e+63
7.35352,0.000284293,0.000231605,0.00031065,0.000225562,-382.446,-7.30751e+47,-2.47295e+63
7.36328,0.000284293,0.000231671,0.00031065,0.000225635,-382.446,-3.65375e+47,-3.05857e+63
7.37305,0.000284293,0.000231953,0.00031065,0.000225512,-382.446,-1.4615e+48,-3.78289e+63
7.38281,0.000284293,0.00023203,0.00031065,0.000225756,-382.446,0,-4.67873e+63
7.39258,0.000284293,0.000232269,0.00031065,0.000225681,-382.446,-2.923e+48,-5.78671e+63
7.40234,0.000284293,0.000232365,0.00031065,0.000225772,-382.446,0,-7.15709e+63
7.41211,0.000284293,0.000232405,0.00031065,0.000225824,-382.446,-4.3845e+48,-8.85198e+63
7.42188,0.000284293,0.000232581,0.00031065,0.000225865,-382.446,-2.923e+48,-1.09483e+64
7.43164,0.000284293,0.000232701,0.00031065,0.000225889,-382.446,0,-1.3541e+64
7.44141,0.000284293,0.000232729,0.00031065,0.000226004,-382.446,0,-1.67476e+64
7.45117,0.000284293,0.000232897,0.00031065,0.000226114,-382.446,-5.84601e+48,-2.07137e+64
7.46094,0.000284293,0.000232993,0.00031065,0.000226172,-382.446,-5.84601e+48,-2.5619e+64
7.4707,0.000284293,0.000233141,0.00031065,0.000226456,-382.446,5.84601e+48,-3.1686e+64
7.48047,0.000284293,0.000233147,0.00031065,0.00022646,-382.446,-5.84601e+48,-3.91896e+64
7.49023,0.000284293,0.000233255,0.00031065,0.000226797,-382.446,0,-4.84703e+64
7.5,0.000284293,0.000233447,0.00031065,0.000227028,-382.446,-2.3384e+49,-5.99487e+64
7.50977,0.000284293,0.000233439,0.00031065,0.000227348,-382.446,2.3384e+49,-7.41454e+64
7.51953,0.000284293,0.000233596,0.00031065,0.000227652,-382.446,0,-9.17041e+64
7.5293,0.000284293,0.000233587,0.00031065,0.000228044,-382.446,0,-1.13421e+65
7.53906,0.000284293,0.000233692,0.00031065,0.000228459,-382.446,0,-1.40281e+65
7.54883,0.000284293,0.00023381,0.00031065,0.000228896,-382.446,-2.3384e+49,-1.73501e+65
7.55859,0.000284293,0.00023377,0.00031065,0.000229383,-382.446,-4.67681e+49,-2.14588e+65
7.56836,0.000284293,0.000233979,0.00031065,0.000230044,-382.446,-4.67681e+49,-2.65406e+65
7.57812,0.000284293,0.000233983,0.00031065,0.000230675,-382.446,-9.35361e+49,-3.28258e+65
7.58789,0.000284293,0.000234055,0.00031065,0.000231379,-382.446,4.67681e+49,-4.05994e+65
7.59766,0.000284293,0.000234158,0.00031065,0.000232138,-382.446,-1.87072e+50,-5.02139e+65
7.60742,0.000284293,0.000234143,0.00031065,0.000232874,-382.446,-2.80608e+50,-6.21052e+65
7.61719,0.000284293,0.000234232,0.00031065,0.000233731,-382.446,-9.35361e+49,-7.68126e+65
7.62695,0.000284293,0.000234344,0.00031065,0.000234562,-382.446,-1.87072e+50,-9.50029e+65
7.63672,0.000284293,0.000234267,0.00031065,0.000235437,-382.446,1.87072e+50,-1.17501e+66
7.64648,0.000284293,0.00023442,0.00031065,0.000236326,-382.446,0,-1.45327e+66
7.65625,0.000284293,0.000234397,0.00031065,0.000237286,-382.446,-3.74144e+50,-1.79742e+66
7.66602,0.000284293,0.000234501,0.00031065,0.000238267,-382.446,-7.48289e+50,-2.22308e+66
7.67578,0.000284293,0.000234475,0.00031065,0.000239222,-382.446,-7.48289e+50,-2.74953e+66
7.68555,0.000284293,0.000234465,0.00031065,0.000240156,-382.446,-7.48289e+50,-3.40066e+66
7.69531,0.000284293,0.000234568,0.00031065,0.000241068,-382.446,0,-4.20598e+66
7.70508,0.000284293,0.000234537,0.00031065,0.000242077,-382.446,-1.49658e+51,-5.20201e+66
7.71484,0.000284293,0.000234677,0.00031065,0.000242984,-382.446,-7.48289e+50,-6.43392e+66
7.72461,0.000284293,0.000234518,0.00031065,0.000243972,-382.446,-2.99316e+51,-7.95757e+66
7.73438,0.000284293,0.000234622,0.00031065,0.000244832,-382.446,-1.49658e+51,-9.84203e+66
7.74414,0.000284293,0.000234634,0.00031065,0.000245736,-382.446,4.48973e+51,-1.21728e+67
7.75391,0.000284293,0.000234684,0.00031065,0.000246544,-382.446,-8.97947e+51,-1.50554e+67
7.76367,0.000284293,0.000234637,0.00031065,0.000247421,-382.446,-2.99316e+51,-1.86208e+67
7.77344,0.000284293,0.000234627,0.00031065,0.000248072,-382.446,-2.99316e+51,-2.30304e+67
7.7832,0.000284293,0.000234645,0.00031065,0.000248948,-382.446,-1.19726e+52,-2.84844e+67
7.79297,0.000284293,0.000234637,0.00031065,0.000249628,-382.446,-5.98631e+51,-3.52299e+67
7.80273,0.000284293,0.000234704,0.00031065,0.000250397,-382.446,-5.98631e+51,-4.35728e+67
7.8125,0.000284293,0.000234635,0.00031065,0.000250919,-382.446,0,-5.38914e+67
7.82227,0.000284293,0.000234621,0.00031065,0.000251583,-382.446,0,-6.66537e+67
7.83203,0.000284293,0.000234544,0.00031065,0.000252179,-382.446,0,-8.24382e+67
7.8418,0.000284293,0.000234549,0.00031065,0.000252712,-382.446,0,-1.01961e+68
7.85156,0.000284293,0.000234541,0.00031065,0.000253215,-382.446,-4.78905e+52,-1.26106e+68
7.86133,0.000284293,0.000234602,0.00031065,0.000253671,-382.446,-4.78905e+52,-1.5597e+68
7.87109,0.000284293,0.000234543,0.00031065,0.000254036,-382.446,-2.39452e+52,-1.92906e+68
7.88086,0.000284293,0.000234577,0.00031065,0.000254529,-382.446,0,-2.38589e+68
7.89062,0.000284293,0.00023449,0.00031065,0.00025502,-382.446,-4.78905e+52,-2.9509e+68
7.90039,0.000284293,0.00023449,0.00031065,0.000255265,-382.446,4.78905e+52,-3.64971e+68
7.91016,0.000284293,0.000234591,0.00031065,0.000255623,-382.446,0,-4.51402e+68
7.91992,0.000284293,0.000234517,0.00031065,0.000255948,-382.446,9.5781e+52,-5.583e+68
7.92969,0.000284293,0.000234621,0.00031065,0.00025622,-382.446,-9.5781e+52,-6.90513e+68
7.93945,0.000284293,0.000234614,0.00031065,0.000256424,-382.446,-1.91562e+53,-8.54036e+68
7.94922,0.000284293,0.000234634,0.00031065,0.000256681,-382.446,-1.91562e+53,-1.05628e+69
7.95898,0.000284293,0.000234625,0.00031065,0.000256792,-382.446,1.91562e+53,-1.30643e+69
7.96875,0.000284293,0.000234637,0.00031065,0.000257142,-382.446,-3.83124e+53,-1.61581e+69
7.97852,0.000284293,0.000234704,0.00031065,0.000257309,-382.446,-3.83124e+53,-1.99845e+69
7.98828,0.000284293,0.000234866,0.00031065,0.000257437,-382.446,-1.14937e+54,-2.47171e+69
7.99805,0.000284293,0.000234825,0.00031065,0.000257684,-382.446,3.83124e+53,-3.05705e+69
8.00781,0.000284293,0.000234995,0.00031065,0.000257868,-382.446,-1.5325e+54,-3.781e+69
8.01758,0.000284293,0.000235141,0.00031065,0.000257988,-382.446,-7.66248e+53,-4.6764e+69
8.02734,0.000284293,0.000235244,0.00031065,0.000258118,-382.446,-1.5325e+54,-5.78383e+69
8.03711,0.000284293,0.000235446,0.00031065,0.000258266,-382.446,0,-7.15352e+69
8.04688,0.000284293,0.000235622,0.00031065,0.000258393,-382.446,0,-8.84758e+69
8.05664,0.000284293,0.000235869,0.00031065,0.00025844,-382.446,-4.59749e+54,-1.09428e+70
8.06641,0.000284293,0.000236299,0.00031065,0.000258585,-382.446,-1.5325e+54,-1.35342e+70
8.07617,0.000284293,0.000236491,0.00031065,0.000258695,-382.446,3.06499e+54,-1.67393e+70
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,-382.446,0,-2.07034e+70


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_2.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,3.19788e-08,-1.00781e-07,3.15945e-09,-6.85548e-08,-0.891725,-1.65436e-24,5.62819e-09
0.0195312,1.43271e-07,8.43756e-08,6.62233e-09,1.96289e-08,-3.15395,6.61744e-24,1.62601e-08
0.0292969,2.52204e-07,7.35363e-08,-1.04374e-08,-2.63663e-09,-1.83601,0,8.93506e-09
0.0390625,3.82507e-07,3.24024e-07,-1.97666e-08,-1.96289e-08,2.47465,6.61744e-24,1.47112e-08
0.0488281,5.78213e-07,5.28809e-07,3.22447e-09,-2.40234e-08,3.95525,9.92617e-24,1.02538e-08
0.0585937,8.86589e-07,7.43848e-07,3.4597e-08,1.20117e-08,-0.941986,8.27181e-25,-6.75862e-09
0.0683594,1.2603e-06,1.13877e-06,1.77491e-08,-6.03516e-08,-5.17841,0,-1.15046e-08
0.078125,1.67542e-06,1.57324e-06,-3.18171e-08,-6.79688e-08,-2.09333,3.30872e-24,2.7949e-08
0.0878906,2.12089e-06,2.02969e-06,-4.21694e-08,-5.21484e-08,4.48305,1.32349e-23,5.37638e-08
0.0976562,2.62658e-06,2.51602e-06,1.16474e-08,3.31056e-08,4.23237,0,1.71263e-08
0.107422,3.24166e-06,3.24082e-06,5.77212e-08,4.39468e-09,-4.35426,-6.61744e-24,-3.08454e-08
0.117187,3.97897e-06,3.79131e-06,2.37999e-08,1.75783e-09,-10.0184,-1.32349e-23,-3.90354e-09
0.126953,4.70202e-06,4.47686e-06,-6.07168e-08,-4.30664e-08,-1.31786,0,6.15246e-08
0.136719,5.33587e-06,5.18057e-06,-7.26682e-08,1.46485e-08,13.3144,-3.97047e-23,6.88272e-08
0.146484,6.01569e-06,6.0252e-06,3.4203e-08,-4.13086e-08,11.8001,-3.97047e-23,-9.68437e-09
0.15625,6.908e-06,6.71836e-06,1.24102e-07,-1.25976e-08,-9.58704,1.32349e-23,-7.17258e-08
0.166016,7.90592e-06,7.57266e-06,3.91756e-08,1.17188e-09,-22.7568,2.64698e-23,-8.00598e-09
0.175781,8.71836e-06,8.37715e-06,-1.40241e-07,-6.26953e-08,-3.8531,2.64698e-23,1.28834e-07
0.185547,9.26624e-06,9.23145e-06,-1.484e-07,1.58204e-08,25.6715,2.64698e-23,1.44387e-07
0.195312,9.89073e-06,1.00304e-05,9.60741e-08,-7.93946e-08,16.6824,-2.64698e-23,-4.91457e-09
0.205078,1.09079e-05,1.07977e-05,2.91842e-07,-1.31836e-08,-38.99,1.05879e-22,-7.0243e-08
0.214844,1.2055e-05,1.15632e-05,1.14133e-07,-1.52343e-08,-83.8432,1.05879e-22,2.10749e-07
0.224609,1.27402e-05,1.22733e-05,-2.66872e-07,4.36523e-08,-68.4946,-1.05879e-22,7.19014e-07
0.234375,1.29431e-05,1.29378e-05,-3.04123e-07,-4.68749e-08,-34.3762,0,1.03919e-06
0.244141,1.33903e-05,1.36031e-05,1.48585e-07,-2.46093e-08,-69.8367,0,1.03256e-06
0.253906,1.45511e-05,1.43203e-05,4.85522e-07,-2.60741e-08,-175.823,0,1.16091e-06
0.263672,1.57736e-05,1.48705e-05,1.25654e-07,-5.33203e-08,-237.052,-8.47033e-22,1.92078e-06
0.273437,1.60076e-05,1.53486e-05,-5.35362e-07,-5.5664e-08,-176.615,0,3.03074e-06
0.283203,1.54252e-05,1.58947e-05,-4.9969e-07,-1.40624e-08,-93.433,-4.23516e-22,3.66173e-06
0.292969,1.55641e-05,1.62606e-05,3.72678e-07,-3.10547e-08,-151.641,4.23516e-22,3.64442e-06
0.302734,1.72047e-05,1.67394e-05,8.84484e-07,-5.94725e-08,-327.551,0,3.91997e-06
0.3125,1.87887e-05,1.70133e-05,8.27444e-08,5.12696e-08,-382.446,8.47033e-22,5.29539e-06
0.322266,1.82655e-05,1.73918e-05,-1.08303e-06,-5.12696e-08,-220.82,0,7.06832e-06
0.332031,1.63766e-05,1.76777e-05,-7.64546e-07,-9.52148e-08,-50.1393,0,7.72714e-06
0.341797,1.6302e-05,1.78286e-05,9.61699e-07,-2.84178e-08,-178.599,0,7.1978e-06
0.351562,1.91297e-05,1.80601e-05,1.62104e-06,3.16406e-08,-382.446,0,7.40329e-06
0.361328,2.13941e-05,1.82162e-05,-2.44071e-07,-1.84571e-08,-382.446,0,9.65574e-06
0.371094,1.94088e-05,1.82689e-05,-2.28946e-06,-5.5664e-08,-126.113,0,1.22328e-05
0.380859,1.53366e-05,1.84324e-05,-1.10309e-06,-3.69141e-08,183.838,0,1.22928e-05
0.390625,1.54294e-05,1.84236e-05,2.37431e-06,-4.5703e-08,-137.221,0,1.02994e-05
0.400391,2.08672e-05,1.85789e-05,3.00871e-06,6.32813e-08,-382.446,-1.69407e-21,1.03012e-05
0.410156,2.41289e-05,1.86226e-05,-1.23297e-06,-5.21484e-08,-382.446,-1.69407e-21,1.42479e-05
0.419922,1.88156e-05,1.86536e-05,-4.80289e-06,-1.17188e-09,194.846,0,1.79993e-05
0.429687,1.07498e-05,1.85048e-05,-1.41665e-06,-5.00977e-08,382.446,-3.38813e-21,1.62872e-05
0.439453,1.22273e-05,1.86302e-05,5.57402e-06,-4.39445e-09,-113.136,1.69407e-21,1.12547e-05
0.449219,2.35229e-05,1.86601e-05,5.58647e-06,-5.06836e-08,-382.446,-3.38813e-21,1.13133e-05
0.458984,2.84855e-05,1.87597e-05,-3.78759e-06,3.04688e-08,-382.446,-3.38813e-21,1.90327e-05
0.46875,1.62606e-05,1.86551e-05,-9.95422e-06,-4.30664e-08,382.446,-3.38813e-21,2.48313e-05
0.478516,1.28073e-06,1.86645e-05,-1.43712e-06,-1.05762e-07,382.446,0,1.90262e-05
0.488281,7.37975e-06,1.87324e-05,1.24472e-05,4.36523e-08,-236.949,0,8.10218e-06
0.498047,3.0882e-05,1.87151e-05,1.02263e-05,-1.20117e-08,-382.446,3.38813e-21,9.26589e-06
0.507812,3.77501e-05,1.88338e-05,-9.78165e-06,-1.64061e-08,-382.446,0,2.51717e-05
0.517578,1.06766e-05,1.87362e-05,-2.00376e-05,-3.16406e-08,382.446,6.77626e-21,3.45654e-05
0.527344,-1.64026e-05,1.874e-05,-1.67019e-07,3.75001e-08,382.446,-6.77626e-21,1.99059e-05
0.537109,1.64934e-06,1.88115e-05,2.65928e-05,-1.37109e-07,-382.446,-1.69407e-21,-2.00337e-06
0.546875,4.92164e-05,1.86855e-05,1.78551e-05,5.06836e-08,-382.446,1.35525e-20,3.26911e-06
0.556641,5.61344e-05,1.88262e-05,-2.33768e-05,2.16796e-08,-382.446,0,3.60388e-05
0.566406,-2.63731e-06,1.88883e-05,-3.88294e-05,5.00977e-08,382.446,-6.77626e-21,5.07282e-05
0.576172,-4.7483e-05,1.88104e-05,5.83778e-06,2.14453e-07,382.446,0,1.69516e-05
0.585937,-3.25147e-06,1.88332e-05,5.59329e-05,3.1582e-07,-382.446,0,-2.47791e-05
0.595703,9.09055e-05,1.88376e-05,3.01079e-05,5.70703e-07,-382.446,1.35525e-20,-7.53484e-06
0.605469,9.02779e-05,1.88528e-05,-5.19122e-05,9.0791e-07,-382.446,-6.77626e-21,5.88959e-05
0.615234,-3.49056e-05,1.88584e-05,-5.19122e-05,1.24717e-06,382.446,1.35525e-20,7.94166e-05
0.625,-4.7483e-05,1.8842e-05,2.65493e-05,1.82314e-06,382.446,-1.35525e-20,4.697e-06
0.634766,-2.22037e-06,1.88769e-05,0.000117037,2.475e-06,-382.446,-1.35525e-20,-7.1605e-05
0.644531,0.00017943,1.897e-05,4.81693e-05,3.2751e-06,-382.446,8.13152e-20,-2.29254e-05
0.654297,0.000147941,1.89313e-05,-5.19122e-05,4.07813e-06,-382.446,1.35525e-20,0.000109466
0.664062,-4.7483e-05,1.891e-05,-5.19122e-05,5.2043e-06,382.446,0,0.000131115
0.673828,-4.7483e-05,1.89753e-05,8.20295e-05,6.29473e-06,382.446,1.35525e-20,-3.01834e-05
0.683594,2.16842e-05,1.89492e-05,0.000237435,7.47246e-06,-382.446,0,-0.000164092
0.693359,0.000284293,1.88933e-05,6.40382e-05,8.79375e-06,-382.446,-5.42101e-20,-3.7994e-05
0.703125,0.000238591,1.88197e-05,-5.19122e-05,1.02067e-05,382.446,0,0.00022106
0.712891,-4.7483e-05,1.89967e-05,-5.19122e-05,1.17059e-05,382.446,-1.0842e-19,0.000222286
0.722656,-4.7483e-05,1.89346e-05,0.000214784,1.32466e-05,382.446,2.71051e-20,-0.000120296
0.732422,0.000112225,1.88572e-05,0.00031065,1.48371e-05,-382.446,0,-0.000344747
0.742187,0.000284293,1.89917e-05,5.13772e-05,1.6343e-05,-382.446,5.42101e-20,-3.65393e-05
0.751953,0.000284293,1.90711e-05,-5.19122e-05,1.79798e-05,382.446,0,0.000461549
0.761719,-4.7483e-05,1.89879e-05,-5.19122e-05,1.95357e-05,382.446,0,0.000376673
0.771484,-4.7483e-05,1.90488e-05,0.00031065,2.10621e-05,382.446,0,-0.000339455
0.78125,0.000284293,1.9026e-05,0.00031065,2.25858e-05,-382.446,4.33681e-19,-0.000692797
0.791016,0.000284293,1.90374e-05,-5.19122e-05,2.40495e-05,-382.446,-1.0842e-19,2.80186e-05
0.800781,0.000284293,1.89094e-05,-5.19122e-05,2.56397e-05,382.446,0,0.000966897
0.810547,-4.7483e-05,1.90723e-05,-5.19122e-05,2.69042e-05,382.446,2.1684e-19,0.000621688
0.820312,-4.7483e-05,1.89683e-05,0.00031065,2.81763e-05,382.446,-1.0842e-19,-0.000849997
0.830078,0.000284293,1.90348e-05,0.00031065,2.93982e-05,-382.446,4.33681e-19,-0.00135092
0.839844,0.000284293,1.9002e-05,-5.19122e-05,3.05604e-05,-382.446,6.50521e-19,0.000277213
0.849609,0.000284293,1.9052e-05,-5.19122e-05,3.15929e-05,382.446,-4.33681e-19,0.00200503
0.859375,-4.7483e-05,1.89645e-05,-5.19122e-05,3.24179e-05,382.446,-1.30104e-18,0.000970565
0.869141,-4.7483e-05,1.90254e-05,0.00031065,3.35326e-05,382.446,0,-0.00199902
0.878906,0.000284293,1.9043e-05,0.00031065,3.4178e-05,-382.446,8.67362e-19,-0.00256384
0.888672,0.000284293,1.91115e-05,-5.19122e-05,3.48516e-05,-382.446,-4.33681e-19,0.00101063
0.898437,0.000149064,1.90837e-05,-5.19122e-05,3.55318e-05,382.446,0,0.00409492
0.908203,-4.7483e-05,1.91713e-05,-5.19122e-05,3.59353e-05,382.446,-8.67362e-19,0.00136404
0.917969,-4.7483e-05,1.90749e-05,0.00031065,3.64699e-05,382.446,0,-0.00451324
0.927734,0.000284293,1.91115e-05,0.00031065,3.68757e-05,-382.446,-3.46945e-18,-0.00472649
0.9375,0.000284293,1.91818e-05,-5.19122e-05,3.71561e-05,-382.446,-4.33681e-19,0.00293451
0.947266,-4.7483e-05,1.90151e-05,-5.19122e-05,3.73942e-05,382.446,1.73472e-18,0.0082202
0.957031,-4.7483e-05,1.91927e-05,-5.19122e-05,3.76849e-05,382.446,1.73472e-18,0.00150613
0.966797,-4.7483e-05,1.90424e-05,0.00031065,3.77818e-05,-382.446,0,-0.00988997
0.976562,0.000284293,1.91851e-05,0.00031065,3.7875e-05,-382.446,3.46945e-18,-0.00842092
0.986328,0.000284293,1.90887e-05,-5.19122e-05,3.80241e-05,-382.446,-1.73472e-18,0.00765745
0.996094,-4.7483e-05,1.90898e-05,-5.19122e-05,3.80596e-05,382.446,-1.04083e-17,0.0162028
1.00586,-4.7483e-05,1.90723e-05,0.00031065,3.81674e-05,382.446,3.46945e-18,0.000450621
1.01562,-4.7483e-05,1.91051e-05,0.00031065,3.81185e-05,-382.446,3.46945e-18,-0.021163
1.02539,0.000284293,1.90772e-05,0.00031065,3.82846e-05,-382.446,1.38778e-17,-0.0143679
1.03516,0.000284293,1.92363e-05,-5.19122e-05,3.82822e-05,-382.446,-6.93889e-18,0.0187378
1.04492,-4.7483e-05,1.90837e-05,-5.19122e-05,3.83988e-05,382.446,6.93889e-18,0.0313213
1.05469,-4.7483e-05,1.91971e-05,0.00031065,3.84229e-05,382.446,-6.93889e-18,-0.00438655
1.06445,-4.7483e-05,1.9069e-05,0.00031065,3.84293e-05,-382.446,-6.93889e-18,-0.04437
1.07422,0.000284293,1.92346e-05,0.00031065,3.85072e-05,-382.446,0,-0.0230764
1.08398,0.000284293,1.91856e-05,-5.19122e-05,3.85764e-05,-382.446,0,0.0438582
1.09375,-4.7483e-05,1.91464e-05,-5.19122e-05,3.85605e-05,382.446,-1.38778e-17,0.0592649
1.10352,-4.7483e-05,1.92554e-05,0.00031065,3.86188e-05,382.446,0,-0.0194906
1.11328,-4.7483e-05,1.91915e-05,0.00031065,3.86188e-05,-382.446,-1.38778e-17,-0.0912959
1.12305,0.000284293,1.92334e-05,0.00031065,3.85922e-05,-382.446,-5.55112e-17,-0.0336323
1.13281,0.000284293,1.93652e-05,-5.19122e-05,3.86068e-05,-382.446,0,0.0992542
1.14258,-4.7483e-05,1.95586e-05,-5.19122e-05,3.86095e-05,382.446,-5.55112e-17,0.109416
1.15234,-4.7483e-05,1.96767e-05,0.00031065,3.85289e-05,382.446,-2.77556e-17,-0.0602848
1.16211,0.000284293,1.98047e-05,0.00031065,3.85661e-05,-382.446,-2.77556e-17,-0.184459
1.17187,0.000284293,2.01935e-05,0.00031065,3.84724e-05,-382.446,-5.55112e-17,-0.0402692
1.18164,0.000284293,2.05775e-05,-5.19122e-05,3.8395e-05,382.446,0,0.218566
1.19141,-4.7483e-05,2.10609e-05,-5.19122e-05,3.84108e-05,382.446,0,0.196075
1.20117,-4.7483e-05,2.17233e-05,0.00031065,3.83748e-05,382.446,2.77556e-17,-0.162073
1.21094,0.000284293,2.24095e-05,0.00031065,3.83042e-05,-382.446,-5.55112e-17,-0.365871
1.2207,0.000284293,2.34196e-05,-5.19122e-05,3.81762e-05,-382.446,0,-0.0235601
1.23047,0.000284293,2.43817e-05,-5.19122e-05,3.82459e-05,382.446,5.55112e-17,0.470207
1.24023,-4.7483e-05,2.5563e-05,-5.19122e-05,3.80766e-05,382.446,0,0.338102
1.25,-4.7483e-05,2.6683e-05,0.00031065,3.82436e-05,382.446,1.66533e-16,-0.403316
1.25977,0.000284293,2.80925e-05,0.00031065,3.80279e-05,-382.446,1.11022e-16,-0.71174
1.26953,0.000284293,2.93836e-05,-5.19122e-05,3.8163e-05,-382.446,4.44089e-16,0.0708786
1.2793,0.000284293,3.08534e-05,-5.19122e-05,3.80253e-05,382.446,0,0.990764
1.28906,-4.7483e-05,3.23493e-05,-5.19122e-05,3.81814e-05,382.446,-1.11022e-15,0.55244
1.29883,-4.7483e-05,3.39524e-05,0.00031065,3.81114e-05,382.446,-1.11022e-16,-0.954185
1.30859,0.000284293,3.54686e-05,0.00031065,3.82289e-05,-382.446,2.22045e-16,-1.35555
1.31836,0.000284293,3.70342e-05,-5.19122e-05,3.83004e-05,-382.446,-6.66134e-16,0.38176
1.32812,0.000284293,3.85699e-05,-5.19122e-05,3.82131e-05,382.446,0,2.04784
1.33789,-4.7483e-05,4.00907e-05,-5.19122e-05,3.848e-05,382.446,-1.33227e-15,0.829595
1.34766,-4.7483e-05,4.16042e-05,0.00031065,3.84354e-05,382.446,0,-2.17594
1.35742,0.000284293,4.29639e-05,0.00031065,3.8523e-05,-382.446,1.33227e-15,-2.52036
1.36719,0.000284293,4.42846e-05,-5.19122e-05,3.86619e-05,-382.446,1.11022e-15,1.24295
1.37695,-4.7483e-05,4.55616e-05,-5.19122e-05,3.87794e-05,382.446,0,4.1552
1.38672,-4.7483e-05,4.6766e-05,-5.19122e-05,3.88497e-05,382.446,-2.66454e-15,1.06171
1.39648,-4.7483e-05,4.79271e-05,0.00031065,3.89461e-05,-382.446,0,-4.8207
1.40625,0.000284293,4.88895e-05,0.00031065,3.89651e-05,-382.446,0,-4.55371
1.41602,0.000284293,4.98738e-05,-5.19122e-05,3.90823e-05,-382.446,-4.44089e-16,3.42574
1.42578,-4.7483e-05,5.07533e-05,-5.19122e-05,3.9196e-05,382.446,1.77636e-15,8.27719
1.43555,-4.7483e-05,5.14972e-05,-5.19122e-05,3.92605e-05,382.446,-3.55271e-15,0.854441
1.44531,-4.7483e-05,5.21552e-05,0.00031065,3.93012e-05,-382.446,0,-10.4254
1.45508,0.000284293,5.27977e-05,0.00031065,3.93709e-05,-382.446,7.10543e-15,-7.93498
1.46484,0.000284293,5.32934e-05,-5.19122e-05,3.94667e-05,-382.446,1.77636e-15,8.65676
1.47461,-4.7483e-05,5.37545e-05,-5.19122e-05,3.94541e-05,382.446,0,16.1764
1.48437,-4.7483e-05,5.41597e-05,0.00031065,3.95479e-05,382.446,-3.55271e-15,-0.933393
1.49414,-4.7483e-05,5.44995e-05,0.00031065,3.94667e-05,-382.446,0,-22.0734
1.50391,0.000284293,5.48001e-05,0.00031065,3.94939e-05,-382.446,0,-13.1616
1.51367,0.000284293,5.49973e-05,-5.19122e-05,3.94852e-05,-382.446,0,20.703
1.52344,-4.7483e-05,5.51241e-05,-5.19122e-05,3.95839e-05,382.446,0,30.9706
1.5332,-4.7483e-05,5.5227e-05,0.00031065,3.94661e-05,382.446,3.55271e-15,-7.26619
1.54297,-4.7483e-05,5.5379e-05,0.00031065,3.95244e-05,-382.446,0,-45.8356
1.55273,0.000284293,5.54546e-05,0.00031065,3.95581e-05,-382.446,-1.42109e-14,-20.2609
1.5625,0.000284293,5.56061e-05,-5.19122e-05,3.95276e-05,-382.446,0,47.6021
1.57227,-4.7483e-05,5.55422e-05,-5.19122e-05,3.94107e-05,382.446,0,57.9399
1.58203,-4.7483e-05,5.56386e-05,0.00031065,3.94661e-05,382.446,0,-25.3644
1.5918,0.000284293,5.56925e-05,0.00031065,3.93601e-05,-382.446,-1.42109e-14,-93.429
1.60156,0.000284293,5.57197e-05,0.00031065,3.92815e-05,-382.446,-2.84217e-14,-27.2962
1.61133,0.000284293,5.57804e-05,-5.19122e-05,3.93768e-05,382.446,0,106.165
1.62109,-4.7483e-05,5.58668e-05,-5.19122e-05,3.91781e-05,382.446,5.68434e-14,105.482
1.63086,-4.7483e-05,5.58712e-05,0.00031065,3.92695e-05,382.446,4.26326e-14,-72.0555
1.64062,0.000284293,5.58313e-05,0.00031065,3.90545e-05,-382.446,-2.84217e-14,-186.974
1.65039,0.000284293,5.59588e-05,0.00031065,3.92303e-05,-382.446,0,-26.3704
1.66016,0.000284293,5.58838e-05,-5.19122e-05,3.89903e-05,382.446,-2.84217e-14,230.894
1.66992,-4.7483e-05,5.60748e-05,-5.19122e-05,3.90773e-05,382.446,0,185.627
1.67969,-4.7483e-05,5.6015e-05,0.00031065,3.89423e-05,382.446,-2.84217e-14,-185.273
1.68945,0.000284293,5.59916e-05,0.00031065,3.9036e-05,-382.446,-5.68434e-14,-367.183
1.69922,0.000284293,5.60455e-05,-5.19122e-05,3.89613e-05,-382.446,1.13687e-13,6.29045
1.70898,0.000284293,5.6119e-05,-5.19122e-05,3.90038e-05,382.446,-5.68434e-14,491.322
1.71875,-4.7483e-05,5.62345e-05,-5.19122e-05,3.91471e-05,382.446,-1.13687e-13,312.192
1.72852,-4.7483e-05,5.60722e-05,0.00031065,3.9184e-05,382.446,1.7053e-13,-448.265
1.73828,0.000284293,5.609e-05,0.00031065,3.93012e-05,-382.446,1.13687e-13,-706.697
1.74805,0.000284293,5.61272e-05,-5.19122e-05,3.96513e-05,-382.446,1.13687e-13,133.759
1.75781,0.000284293,5.61516e-05,-5.19122e-05,3.98332e-05,382.446,2.27374e-13,1024.98
1.76758,-4.7483e-05,5.62594e-05,-5.19122e-05,4.02214e-05,382.446,-2.27374e-13,491.212
1.77734,-4.7483e-05,5.62148e-05,0.00031065,4.07367e-05,382.446,0,-1039.59
1.78711,0.000284293,5.62269e-05,0.00031065,4.12277e-05,-382.446,-2.27374e-13,-1330.02
1.79687,0.000284293,5.61636e-05,-5.19122e-05,4.2048e-05,-382.446,0,511.744
1.80664,0.000284293,5.62567e-05,-5.19122e-05,4.27635e-05,382.446,4.54747e-13,2098.67
1.81641,-4.7483e-05,5.62726e-05,-5.19122e-05,4.37253e-05,382.446,-4.54747e-13,690.125
1.82617,-4.7483e-05,5.62764e-05,0.00031065,4.48389e-05,382.446,0,-2334.5
1.83594,0.000284293,5.62746e-05,0.00031065,4.57679e-05,-382.446,-2.27374e-12,-2438.75
1.8457,0.000284293,5.63221e-05,-5.19122e-05,4.70285e-05,-382.446,-2.27374e-13,1506.64
1.85547,-4.7483e-05,5.62497e-05,-5.19122e-05,4.82713e-05,382.446,9.09495e-13,4218.92
1.86523,-4.7483e-05,5.63209e-05,-5.19122e-05,4.95472e-05,382.446,-9.09495e-13,753.225
1.875,-4.7483e-05,5.62623e-05,0.00031065,5.09713e-05,-382.446,0,-5106.72
1.88477,0.000284293,5.62356e-05,0.00031065,5.2374e-05,-382.446,9.09495e-13,-4331.06
1.89453,0.000284293,5.62904e-05,-5.19122e-05,5.38154e-05,-382.446,4.54747e-13,3950.59
1.9043,-4.7483e-05,5.63892e-05,-5.19122e-05,5.5246e-05,382.446,-3.63798e-12,8324.26
1.91406,-4.7483e-05,5.64539e-05,0.00031065,5.66842e-05,382.446,0,188.638
1.92383,-4.7483e-05,5.63537e-05,0.00031065,5.82079e-05,-382.446,0,-10922.5
1.93359,0.000284293,5.64108e-05,0.00031065,5.95638e-05,-382.446,0,-7376.07
1.94336,0.000284293,5.62377e-05,-5.19122e-05,6.08757e-05,-382.446,-3.63798e-12,9681.01
1.95312,-4.7483e-05,5.63968e-05,-5.19122e-05,6.22992e-05,382.446,0,16103.2
1.96289,-4.7483e-05,5.64381e-05,0.00031065,6.35616e-05,382.446,-3.63798e-12,-2340.14
1.97266,-4.7483e-05,5.63558e-05,0.00031065,6.4827e-05,-382.446,3.63798e-12,-22894.2
1.98242,0.000284293,5.64832e-05,0.00031065,6.58819e-05,-382.446,7.27596e-12,-11830.9
1.99219,0.000284293,5.63133e-05,-5.19122e-05,6.69548e-05,-382.446,-3.63798e-12,22660.1
2.00195,-4.7483e-05,5.64369e-05,-5.19122e-05,6.80133e-05,382.446,0,30482
2.01172,-4.7483e-05,5.63748e-05,0.00031065,6.89865e-05,382.446,-7.27596e-12,-10181.6
2.02148,-4.7483e-05,5.63836e-05,0.00031065,6.97875e-05,-382.446,-7.27596e-12,-47089.2
2.03125,0.000284293,5.64267e-05,0.00031065,7.06474e-05,-382.446,0,-17210.8
2.04102,0.000284293,5.63634e-05,-5.19122e-05,7.13221e-05,-382.446,-7.27596e-12,51254.8
2.05078,-4.7483e-05,5.64026e-05,-5.19122e-05,7.19607e-05,382.446,-4.36557e-11,56275.6
2.06055,-4.7483e-05,5.63183e-05,0.00031065,7.25921e-05,382.446,1.09139e-11,-31296.4
2.07031,0.000284293,5.63974e-05,0.00031065,7.30049e-05,-382.446,-1.45519e-11,-95090.3
2.08008,0.000284293,5.6468e-05,0.00031065,7.34977e-05,-382.446,0,-20509.1
2.08984,0.000284293,5.64527e-05,-5.19122e-05,7.39201e-05,382.446,0,112796
2.09961,-4.7483e-05,5.64179e-05,-5.19122e-05,7.42389e-05,382.446,-2.91038e-11,100801
2.10937,-4.7483e-05,5.65286e-05,0.00031065,7.45503e-05,382.446,5.82077e-11,-83907.6
2.11914,0.000284293,5.65834e-05,0.00031065,7.48034e-05,-382.446,0,-188495
2.12891,0.000284293,5.65986e-05,-5.19122e-05,7.50425e-05,-382.446,-5.82077e-11,-11635.9
2.13867,0.000284293,5.6603e-05,-5.19122e-05,7.50495e-05,382.446,-2.91038e-11,242525
2.14844,-4.7483e-05,5.65175e-05,-5.19122e-05,7.52763e-05,382.446,0,173662
2.1582,-4.7483e-05,5.66587e-05,0.00031065,7.54242e-05,382.446,0,-208512
2.16797,0.000284293,5.66303e-05,0.00031065,7.55212e-05,-382.446,0,-366466
2.17773,0.000284293,5.66288e-05,-5.19122e-05,7.57222e-05,-382.446,-1.74623e-10,37595.2
2.1875,0.000284293,5.67806e-05,-5.19122e-05,7.56498e-05,382.446,-5.82077e-11,510794
2.19727,-4.7483e-05,5.67337e-05,-5.19122e-05,7.57849e-05,382.446,3.49246e-10,283354
2.20703,-4.7483e-05,5.67469e-05,0.00031065,7.58839e-05,382.446,0,-492917
2.2168,0.000284293,5.67571e-05,0.00031065,7.59396e-05,-382.446,-3.49246e-10,-697562
2.22656,0.000284293,5.66537e-05,-5.19122e-05,7.59073e-05,-382.446,2.32831e-10,198969
2.23633,0.000284293,5.67855e-05,-5.19122e-05,7.61388e-05,382.446,0,1.05541e+06
2.24609,-4.7483e-05,5.66479e-05,-5.19122e-05,7.61622e-05,382.446,2.32831e-10,424530
2.25586,-4.7483e-05,5.6712e-05,0.00031065,7.62129e-05,382.446,0,-1.12347e+06
2.26562,0.000284293,5.67337e-05,0.00031065,7.62853e-05,-382.446,4.65661e-10,-1.29626e+06
2.27539,0.000284293,5.67475e-05,-5.19122e-05,7.63729e-05,-382.446,1.16415e-10,645065
2.28516,-4.7483e-05,5.69341e-05,-5.19122e-05,7.64405e-05,382.446,0,2.14086e+06
2.29492,-4.7483e-05,5.69886e-05,-5.19122e-05,7.63685e-05,382.446,-9.31323e-10,540743
2.30469,-4.7483e-05,5.71547e-05,0.00031065,7.64273e-05,-382.446,0,-2.48794e+06
2.31445,0.000284293,5.74037e-05,0.00031065,7.65352e-05,-382.446,-9.31323e-10,-2.34064e+06
2.32422,0.000284293,5.7702e-05,-5.19122e-05,7.65668e-05,-382.446,4.65661e-10,1.77425e+06
2.33398,-4.7483e-05,5.8161e-05,-5.19122e-05,7.65826e-05,382.446,-1.86265e-09,4.26333e+06
2.34375,-4.7483e-05,5.85984e-05,-5.19122e-05,7.66834e-05,382.446,0,427113
2.35352,-4.7483e-05,5.92896e-05,0.00031065,7.66714e-05,-382.446,0,-5.3784e+06
2.36328,0.000284293,6.00932e-05,0.00031065,7.6662e-05,-382.446,-9.31323e-10,-4.07559e+06
2.37305,0.000284293,6.07989e-05,-5.19122e-05,7.67927e-05,-382.446,0,4.47775e+06
2.38281,-4.7483e-05,6.19187e-05,-5.19122e-05,7.6752e-05,382.446,0,8.32919e+06
2.39258,-4.7483e-05,6.28978e-05,0.00031065,7.68413e-05,382.446,-5.58794e-09,-507626
2.40234,-4.7483e-05,6.41104e-05,0.00031065,7.68217e-05,-382.446,0,-1.13833e+07
2.41211,0.000284293,6.53924e-05,0.00031065,7.68401e-05,-382.446,7.45058e-09,-6.75282e+06
2.42187,0.000284293,6.66633e-05,-5.19122e-05,7.69758e-05,-382.446,0,1.0699e+07
2.43164,-4.7483e-05,6.80253e-05,-5.19122e-05,7.68686e-05,382.446,3.72529e-09,1.59404e+07
2.44141,-4.7483e-05,6.94685e-05,0.00031065,7.70291e-05,382.446,-3.72529e-09,-3.79719e+06
2.45117,-4.7483e-05,7.09345e-05,0.00031065,7.70241e-05,-382.446,3.72529e-09,-2.36287e+07
2.46094,0.000284293,7.2377e-05,0.00031065,7.69937e-05,-382.446,7.45058e-09,-1.03767e+07
2.4707,0.000284293,7.38814e-05,-5.19122e-05,7.70971e-05,-382.446,0,2.45834e+07
2.48047,-4.7483e-05,7.52522e-05,-5.19122e-05,7.7095e-05,382.446,7.45058e-09,2.98071e+07
2.49023,-4.7483e-05,7.68179e-05,0.00031065,7.71038e-05,382.446,7.45058e-09,-1.31739e+07
2.5,0.000284293,7.81767e-05,0.00031065,7.72459e-05,-382.446,0,-4.81459e+07
2.50977,0.000284293,7.94203e-05,0.00031065,7.71135e-05,-382.446,7.45058e-09,-1.39297e+07
2.51953,0.000284293,8.06985e-05,-5.19122e-05,7.72137e-05,382.446,0,5.47975e+07
2.5293,-4.7483e-05,8.18698e-05,-5.19122e-05,7.71571e-05,382.446,0,5.4233e+07
2.53906,-4.7483e-05,8.3095e-05,0.00031065,7.71806e-05,382.446,0,-3.73298e+07
2.54883,0.000284293,8.41064e-05,0.00031065,7.7301e-05,-382.446,0,-9.63161e+07
2.55859,0.000284293,8.51388e-05,0.00031065,7.72764e-05,-382.446,2.98023e-08,-1.3303e+07
2.56836,0.000284293,8.59377e-05,-5.19122e-05,7.72655e-05,382.446,0,1.19124e+08
2.57812,-4.7483e-05,8.67621e-05,-5.19122e-05,7.73455e-05,382.446,0,9.53678e+07
2.58789,-4.7483e-05,8.75355e-05,0.00031065,7.72904e-05,382.446,-2.98023e-08,-9.5849e+07
2.59766,0.000284293,8.82149e-05,0.00031065,7.73962e-05,-382.446,-8.9407e-08,-1.89076e+08
2.60742,0.000284293,8.86746e-05,-5.19122e-05,7.7407e-05,-382.446,5.96046e-08,3.83047e+06
2.61719,0.000284293,8.92986e-05,-5.19122e-05,7.73074e-05,382.446,2.98023e-08,2.53385e+08
2.62695,-4.7483e-05,8.96473e-05,-5.19122e-05,7.74305e-05,382.446,-5.96046e-08,1.60225e+08
2.63672,-4.7483e-05,9.01362e-05,0.00031065,7.74703e-05,382.446,0,-2.31689e+08
2.64648,0.000284293,9.04031e-05,0.00031065,7.74844e-05,-382.446,5.96046e-08,-3.63757e+08
2.65625,0.000284293,9.05783e-05,-5.19122e-05,7.75204e-05,-382.446,-5.96046e-08,7.01167e+07
2.66602,0.000284293,9.08895e-05,-5.19122e-05,7.75274e-05,382.446,5.96046e-08,5.28416e+08
2.67578,-4.7483e-05,9.10734e-05,-5.19122e-05,7.74773e-05,382.446,2.38419e-07,2.51698e+08
2.68555,-4.7483e-05,9.13175e-05,0.00031065,7.75485e-05,382.446,0,-5.36953e+08
2.69531,0.000284293,9.13333e-05,0.00031065,7.75143e-05,-382.446,3.57628e-07,-6.84286e+08
2.70508,0.000284293,9.14159e-05,-5.19122e-05,7.75781e-05,-382.446,5.96046e-08,2.66062e+08
2.71484,0.000284293,9.15147e-05,-5.19122e-05,7.75852e-05,382.446,0,1.08156e+09
2.72461,-4.7483e-05,9.16289e-05,-5.19122e-05,7.74855e-05,382.446,0,3.52568e+08
2.73437,-4.7483e-05,9.16638e-05,0.00031065,7.76238e-05,382.446,0,-1.20512e+09
2.74414,0.000284293,9.17584e-05,0.00031065,7.75834e-05,-382.446,2.38419e-07,-1.25404e+09
2.75391,0.000284293,9.17596e-05,-5.19122e-05,7.76396e-05,-382.446,-1.19209e-07,7.80954e+08
2.76367,-4.7483e-05,9.1923e-05,-5.19122e-05,7.76537e-05,382.446,0,2.17349e+09
2.77344,-4.7483e-05,9.19529e-05,-5.19122e-05,7.76139e-05,382.446,4.76837e-07,3.81722e+08
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,-382.446,0,-2.63499e+09
2.79297,0.000284293,9.20587e-05,0.00031065,7.7792e-05,-382.446,2.38419e-06,-2.22557e+09
2.80273,0.000284293,9.21483e-05,-5.19122e-05,7.76531e-05,-382.446,4.76837e-07,2.04444e+09
2.8125,-4.7483e-05,9.21598e-05,-5.19122e-05,7.76897e-05,382.446,0,4.28691e+09
2.82227,-4.7483e-05,9.22318e-05,0.00031065,7.78444e-05,382.446,-9.53674e-07,8.39779e+07
2.83203,-4.7483e-05,9.23253e-05,0.00031065,7.79168e-05,-382.446,-9.53674e-07,-5.63355e+09
2.8418,0.000284293,9.23074e-05,0.00031065,7.78907e-05,-382.446,0,-3.78674e+09
2.85156,0.000284293,9.25187e-05,-5.19122e-05,7.79941e-05,-382.446,0,5.00475e+09
2.86133,-4.7483e-05,9.24044e-05,-5.19122e-05,7.81438e-05,382.446,-3.8147e-06,8.28973e+09
2.87109,-4.7483e-05,9.26314e-05,0.00031065,7.81907e-05,382.446,0,-1.23266e+09
2.88086,-4.7483e-05,9.26429e-05,0.00031065,7.83747e-05,-382.446,-3.8147e-06,-1.18039e+10
2.89062,0.000284293,9.26625e-05,0.00031065,7.85675e-05,-382.446,0,-6.06519e+09
2.90039,0.000284293,9.28412e-05,-5.19122e-05,7.90031e-05,-382.446,0,1.17058e+10
2.91016,-4.7483e-05,9.28058e-05,-5.19122e-05,7.92258e-05,382.446,3.8147e-06,1.56848e+10
2.91992,-4.7483e-05,9.28869e-05,0.00031065,7.97552e-05,382.446,3.8147e-06,-5.29983e+09
2.92969,-4.7483e-05,9.30062e-05,0.00031065,8.01712e-05,-382.446,7.62939e-06,-2.42698e+10
2.93945,0.000284293,9.3048e-05,0.00031065,8.07639e-05,-382.446,3.8147e-06,-8.80116e+09
2.94922,0.000284293,9.30697e-05,-5.19122e-05,8.1445e-05,-382.446,0,2.6462e+10
2.95898,-4.7483e-05,9.31705e-05,-5.19122e-05,8.22858e-05,382.446,0,2.89421e+10
2.96875,-4.7483e-05,9.32268e-05,0.00031065,8.31413e-05,382.446,3.8147e-06,-1.6231e+10
2.97852,0.000284293,9.32566e-05,0.00031065,8.41107e-05,-382.446,-1.52588e-05,-4.89925e+10
2.98828,0.000284293,9.32745e-05,0.00031065,8.51748e-05,-382.446,0,-1.04255e+10
2.99805,0.000284293,9.32903e-05,-5.19122e-05,8.62084e-05,382.446,0,5.82071e+10
3.00781,-4.7483e-05,9.34837e-05,-5.19122e-05,8.74811e-05,382.446,3.05176e-05,5.18077e+10
3.01758,-4.7483e-05,9.34969e-05,0.00031065,8.85331e-05,382.446,7.62939e-06,-4.34363e+10
3.02734,0.000284293,9.35273e-05,0.00031065,8.99484e-05,-382.446,1.52588e-05,-9.70817e+10
3.03711,0.000284293,9.3433e-05,-5.19122e-05,9.12237e-05,-382.446,0,-5.69972e+09
3.04687,0.000284293,9.35851e-05,-5.19122e-05,9.24609e-05,382.446,0,1.251e+11
3.05664,-4.7483e-05,9.35895e-05,-5.19122e-05,9.38628e-05,382.446,-3.05176e-05,8.91778e+10
3.06641,-4.7483e-05,9.36519e-05,0.00031065,9.51451e-05,382.446,1.52588e-05,-1.07817e+11
3.07617,0.000284293,9.36035e-05,0.00031065,9.64471e-05,-382.446,-9.15527e-05,-1.8867e+11
3.08594,0.000284293,9.37277e-05,-5.19122e-05,9.77449e-05,-382.446,-6.10352e-05,1.99757e+10
3.0957,0.000284293,9.35692e-05,-5.19122e-05,9.91298e-05,382.446,0,2.6338e+11
3.10547,-4.7483e-05,9.37887e-05,-5.19122e-05,0.000100243,382.446,6.10352e-05,1.45322e+11
3.11523,-4.7483e-05,9.38051e-05,0.00031065,0.000101601,382.446,0,-2.54674e+11
3.125,0.000284293,9.37216e-05,0.00031065,0.00010257,-382.446,0.000183105,-3.58978e+11
3.13477,0.000284293,9.37957e-05,-5.19122e-05,0.000103782,-382.446,-0.00012207,1.03733e+11
3.14453,0.000284293,9.37538e-05,-5.19122e-05,0.000104737,382.446,-0.00012207,5.44006e+11
3.1543,-4.7483e-05,9.37963e-05,-5.19122e-05,0.000105753,382.446,-0.000244141,2.17263e+11
3.16406,-4.7483e-05,9.37564e-05,0.00031065,0.000106726,382.446,0,-5.80105e+11
3.17383,0.000284293,9.38437e-05,0.00031065,0.000107565,-382.446,-0.000244141,-6.66746e+11
3.18359,0.000284293,9.3755e-05,-5.19122e-05,0.000108374,-382.446,-0.000488281,3.34764e+11
3.19336,-4.7483e-05,9.37898e-05,-5.19122e-05,0.000109027,382.446,0,1.10311e+12
3.20312,-4.7483e-05,9.37304e-05,-5.19122e-05,0.00010977,382.446,-0.000488281,2.75463e+11
3.21289,-4.7483e-05,9.37975e-05,0.00031065,0.000110314,-382.446,0,-1.28401e+12
3.22266,0.000284293,9.37011e-05,0.00031065,0.000110895,-382.446,0.000488281,-1.2032e+12
3.23242,0.000284293,9.37983e-05,-5.19122e-05,0.000111368,-382.446,-0.000366211,9.18807e+11
3.24219,-4.7483e-05,9.3733e-05,-5.19122e-05,0.000111734,382.446,-0.000244141,2.19596e+12
3.25195,-4.7483e-05,9.38021e-05,-5.19122e-05,0.000112193,382.446,-0.000976562,2.13465e+11
3.26172,-4.7483e-05,9.3658e-05,0.00031065,0.000112486,-382.446,-0.000488281,-2.77458e+12
3.27148,0.000284293,9.37811e-05,0.00031065,0.000112761,-382.446,0,-2.09337e+12
3.28125,0.000284293,9.3731e-05,-5.19122e-05,0.000113103,-382.446,0,2.3159e+12
3.29102,-4.7483e-05,9.37336e-05,-5.19122e-05,0.000113214,382.446,-0.000488281,4.2886e+12
3.30078,-4.7483e-05,9.37271e-05,0.00031065,0.000113362,382.446,-0.000976562,-2.75126e+11
3.31055,-4.7483e-05,9.36328e-05,0.00031065,0.000113526,-382.446,-0.000976562,-5.87007e+12
3.32031,0.000284293,9.3769e-05,0.00031065,0.000113653,-382.446,0.00195312,-3.46454e+12
3.33008,0.000284293,9.36677e-05,-5.19122e-05,0.000113864,-382.446,0.000976562,5.52879e+12
3.33984,-4.7483e-05,9.36727e-05,-5.19122e-05,0.000113886,382.446,0.00195312,8.2041e+12
3.34961,-4.7483e-05,9.36656e-05,0.00031065,0.000113914,382.446,-0.00488281,-1.98388e+12
3.35937,-4.7483e-05,9.36252e-05,0.00031065,0.00011396,-382.446,-0.00195312,-1.21804e+13
3.36914,0.000284293,9.36683e-05,0.00031065,0.000114071,-382.446,-0.00195312,-5.31399e+12
3.37891,0.000284293,9.37875e-05,-5.19122e-05,0.000114139,-382.446,-0.00195312,1.26954e+13
3.38867,-4.7483e-05,9.36645e-05,-5.19122e-05,0.000114162,382.446,0,1.53336e+13
3.39844,-4.7483e-05,9.38115e-05,0.00031065,0.000114217,382.446,0,-6.84205e+12
3.4082,0.000284293,9.37304e-05,0.00031065,0.000114207,-382.446,0.0078125,-2.481e+13
3.41797,0.000284293,9.38953e-05,0.00031065,0.000114253,-382.446,0,-7.10719e+12
3.42773,0.000284293,9.39149e-05,-5.19122e-05,0.000114359,382.446,0,2.82839e+13
3.4375,-4.7483e-05,9.41476e-05,-5.19122e-05,0.00011432,382.446,-0.0078125,2.78829e+13
3.44727,-4.7483e-05,9.41514e-05,0.00031065,0.000114477,382.446,0,-1.93395e+13
3.45703,0.000284293,9.45395e-05,0.00031065,0.000114451,-382.446,0.015625,-4.96151e+13
3.4668,0.000284293,9.47285e-05,0.00031065,0.000114521,-382.446,0,-6.70695e+12
3.47656,0.000284293,9.51642e-05,-5.19122e-05,0.000114563,382.446,-0.0078125,6.14591e+13
3.48633,-4.7483e-05,9.55116e-05,-5.19122e-05,0.000114685,382.446,-0.015625,4.89952e+13
3.49609,-4.7483e-05,9.60665e-05,0.00031065,0.000114724,382.446,0.0078125,-4.95864e+13
3.50586,0.000284293,9.66879e-05,0.00031065,0.00011474,-382.446,0,-9.73621e+13
3.51562,0.000284293,9.74013e-05,-5.19122e-05,0.000114776,-382.446,0,2.27792e+12
3.52539,0.000284293,9.80836e-05,-5.19122e-05,0.000114918,382.446,0,1.30677e+14
3.53516,-4.7483e-05,9.90606e-05,-5.19122e-05,0.000114954,382.446,0.03125,8.22304e+13
3.54492,-4.7483e-05,9.99694e-05,0.00031065,0.000115082,382.446,-0.03125,-1.19749e+14
3.55469,0.000284293,0.000101071,0.00031065,0.00011512,-382.446,0,-1.87236e+14
3.56445,0.000284293,0.000102141,-5.19122e-05,0.000115231,-382.446,0.03125,3.67442e+13
3.57422,0.000284293,0.000103276,-5.19122e-05,0.000115216,382.446,-0.0625,2.72417e+14
3.58398,-4.7483e-05,0.000104464,-5.19122e-05,0.000115267,382.446,-0.0625,1.28968e+14
3.59375,-4.7483e-05,0.000105845,0.00031065,0.00011528,382.446,0,-2.77335e+14
3.60352,0.000284293,0.000107023,0.00031065,0.00011532,-382.446,0.0625,-3.5206e+14
3.61328,0.000284293,0.000108297,-5.19122e-05,0.000115308,-382.446,0.0625,1.38315e+14
3.62305,0.000284293,0.000109612,-5.19122e-05,0.000115297,382.446,0.1875,5.57388e+14
3.63281,-4.7483e-05,0.000110914,-5.19122e-05,0.000115414,382.446,0.375,1.80106e+14
3.64258,-4.7483e-05,0.000112158,0.00031065,0.000115459,382.446,0,-6.22102e+14
3.65234,0.000284293,0.000113415,0.00031065,0.000115462,-382.446,0.375,-6.44842e+14
3.66211,0.000284293,0.000114714,-5.19122e-05,0.000115449,-382.446,0,4.04781e+14
3.67188,-4.7483e-05,0.000115836,-5.19122e-05,0.000115385,382.446,-0.375,1.11972e+15
3.68164,-4.7483e-05,0.000116995,-5.19122e-05,0.000115406,382.446,0,1.93396e+14
3.69141,-4.7483e-05,0.000118028,0.00031065,0.000115302,-382.446,0,-1.3596e+15
3.70117,0.000284293,0.000119037,0.00031065,0.000115337,-382.446,0,-1.14362e+15
3.71094,0.000284293,0.000120012,-5.19122e-05,0.000115411,-382.446,0.5,1.05797e+15
3.7207,-4.7483e-05,0.000120799,-5.19122e-05,0.000115297,382.446,0.25,2.20769e+15
3.73047,-4.7483e-05,0.000121664,0.00031065,0.000115196,382.446,0.5,3.64558e+13
3.74023,-4.7483e-05,0.000122475,0.00031065,0.000115279,-382.446,0.5,-2.90562e+15
3.75,0.000284293,0.000123127,0.00031065,0.000115319,-382.446,-1,-1.94399e+15
3.75977,0.000284293,0.00012378,-5.19122e-05,0.000115109,-382.446,-0.5,2.58724e+15
3.76953,-4.7483e-05,0.00012435,-5.19122e-05,0.000115113,382.446,0,4.26741e+15
3.7793,-4.7483e-05,0.000124786,0.00031065,0.00011522,382.446,-2,-6.48998e+14
3.78906,-4.7483e-05,0.000125316,0.00031065,0.000115108,-382.446,0,-6.08586e+15
3.79883,0.000284293,0.000125733,0.00031065,0.000115233,-382.446,0,-3.10923e+15
3.80859,0.000284293,0.000126195,-5.19122e-05,0.00011521,-382.446,1,6.04693e+15
3.81836,-4.7483e-05,0.000126406,-5.19122e-05,0.000115198,382.446,-2,8.07066e+15
3.82812,-4.7483e-05,0.000126697,0.00031065,0.000115113,382.446,0,-2.75846e+15
3.83789,-4.7483e-05,0.000126965,0.00031065,0.000115211,-382.446,-4,-1.25086e+16
3.84766,0.000284293,0.000127156,0.00031065,0.000115161,-382.446,10,-4.50036e+15
3.85742,0.000284293,0.000127429,-5.19122e-05,0.000115127,-382.446,0,1.36618e+16
3.86719,-4.7483e-05,0.000127547,-5.19122e-05,0.000115206,382.446,-8,1.48845e+16
3.87695,-4.7483e-05,0.000127669,0.00031065,0.000115269,382.446,1,-8.41739e+15
3.88672,0.000284293,0.000127833,0.00031065,0.000115305,-382.446,0,-2.52418e+16
3.89648,0.000284293,0.000127892,0.00031065,0.000115311,-382.446,8,-5.29855e+15
3.90625,0.000284293,0.000128078,-5.19122e-05,0.000115365,382.446,0,3.00368e+16
3.91602,-4.7483e-05,0.000128195,-5.19122e-05,0.000115388,382.446,8,2.66266e+16
3.92578,-4.7483e-05,0.000128288,0.00031065,0.000115444,382.446,0,-2.2485e+16
3.93555,0.000284293,0.000128424,0.00031065,0.000115472,-382.446,0,-5.00002e+16
3.94531,0.000284293,0.00012843,-5.19122e-05,0.000115574,-382.446,-40,-2.78436e+15
3.95508,0.000284293,0.000128649,-5.19122e-05,0.000115576,382.446,0,6.45292e+16
3.96484,-4.7483e-05,0.000128623,-5.19122e-05,0.000115761,382.446,0,4.57932e+16
3.97461,-4.7483e-05,0.000128722,0.00031065,0.000115779,382.446,-8,-5.5749e+16
3.98438,0.000284293,0.000128837,0.00031065,0.000115866,-382.446,-16,-9.71338e+16
3.99414,0.000284293,0.000128844,-5.19122e-05,0.000115936,-382.446,0,1.06042e+16
4.00391,0.000284293,0.000128976,-5.19122e-05,0.000116108,382.446,-16,1.35806e+17
4.01367,-4.7483e-05,0.000128991,-5.19122e-05,0.000116335,382.446,-64,7.45284e+16
4.02344,-4.7483e-05,0.000129069,0.00031065,0.000116454,382.446,0,-1.3158e+17
4.0332,0.000284293,0.000129155,0.00031065,0.000116637,-382.446,-64,-1.84735e+17
4.04297,0.000284293,0.000129226,-5.19122e-05,0.00011703,-382.446,32,5.40743e+16
4.05273,0.000284293,0.000129208,-5.19122e-05,0.000117221,382.446,64,2.80404e+17
4.0625,-4.7483e-05,0.000129414,-5.19122e-05,0.000117658,382.446,-192,1.11183e+17
4.07227,-4.7483e-05,0.000129382,0.00031065,0.000118131,382.446,0,-2.99535e+17
4.08203,0.000284293,0.000129373,0.00031065,0.000118576,-382.446,-64,-3.42945e+17
4.0918,0.000284293,0.000129451,-5.19122e-05,0.000119228,-382.446,64,1.7372e+17
4.10156,-4.7483e-05,0.000129505,-5.19122e-05,0.000119828,382.446,384,5.6839e+17
4.11133,-4.7483e-05,0.000129558,-5.19122e-05,0.000120449,382.446,-128,1.40305e+17
4.12109,-4.7483e-05,0.000129564,0.00031065,0.000121368,-382.446,0,-6.62668e+17
4.13086,0.000284293,0.000129546,0.00031065,0.000122216,-382.446,-640,-6.18494e+17
4.14062,0.000284293,0.000129592,-5.19122e-05,0.000123049,-382.446,128,4.75796e+17
4.15039,-4.7483e-05,0.000129666,-5.19122e-05,0.000124084,382.446,256,1.13109e+18
4.16016,-4.7483e-05,0.00012963,-5.19122e-05,0.000125245,382.446,256,1.06582e+17
4.16992,-4.7483e-05,0.000129728,0.00031065,0.000126271,-382.446,0,-1.43132e+18
4.17969,0.000284293,0.000129668,0.00031065,0.00012739,-382.446,0,-1.07521e+18
4.18945,0.000284293,0.000129775,-5.19122e-05,0.000128628,-382.446,0,1.19777e+18
4.19922,-4.7483e-05,0.000129701,-5.19122e-05,0.00012976,382.446,0,2.20813e+18
4.20898,-4.7483e-05,0.000129709,0.00031065,0.000130953,382.446,512,-1.48754e+17
4.21875,-4.7483e-05,0.000129767,0.00031065,0.000132183,-382.446,0,-3.02703e+18
4.22852,0.000284293,0.000129806,0.00031065,0.000133406,-382.446,1536,-1.77744e+18
4.23828,0.000284293,0.000129737,-5.19122e-05,0.000134557,-382.446,0,2.857e+18
4.24805,-4.7483e-05,0.000129861,-5.19122e-05,0.000135754,382.446,0,4.2224e+18
4.25781,-4.7483e-05,0.000129907,0.00031065,0.000136882,382.446,-1536,-1.0363e+18
4.26758,-4.7483e-05,0.00012988,0.00031065,0.000138052,-382.446,0,-6.27882e+18
4.27734,0.000284293,0.00012988,0.00031065,0.000139097,-382.446,2048,-2.7212e+18
4.28711,0.000284293,0.000129952,-5.19122e-05,0.000140079,-382.446,0,6.55612e+18
4.29687,-4.7483e-05,0.000130014,-5.19122e-05,0.000141018,382.446,0,7.88797e+18
4.30664,-4.7483e-05,0.000129934,0.00031065,0.000141933,382.446,-6144,-3.55329e+18
4.31641,0.000284293,0.000130107,0.00031065,0.000142852,-382.446,-4096,-1.27848e+19
4.32617,0.000284293,0.000130063,0.00031065,0.00014361,-382.446,2048,-3.62584e+18
4.33594,0.000284293,0.000130051,-5.19122e-05,0.00014441,382.446,0,1.45987e+19
4.3457,-4.7483e-05,0.000130107,-5.19122e-05,0.000144957,382.446,4096,1.43353e+19
4.35547,-4.7483e-05,0.000130124,0.00031065,0.00014572,382.446,2048,-1.00189e+19
4.36523,0.000284293,0.000130233,0.00031065,0.000146292,-382.446,12288,-2.55579e+19
4.375,0.000284293,0.000130098,0.00031065,0.00014682,-382.446,-12288,-3.37975e+18
4.38477,0.000284293,0.000130208,-5.19122e-05,0.000147311,382.446,4096,3.17081e+19
4.39453,-4.7483e-05,0.000130167,-5.19122e-05,0.000147737,382.446,0,2.51709e+19
4.4043,-4.7483e-05,0.000130146,0.00031065,0.000148089,382.446,0,-2.56524e+19
4.41406,0.000284293,0.000130212,0.00031065,0.000148466,-382.446,8192,-5.0135e+19
4.42383,0.000284293,0.00013012,-5.19122e-05,0.000148787,-382.446,16384,1.33053e+18
4.43359,0.000284293,0.000130075,-5.19122e-05,0.000149077,382.446,0,6.73925e+19
4.44336,-4.7483e-05,0.000129997,-5.19122e-05,0.000149307,382.446,0,4.22011e+19
4.45312,-4.7483e-05,0.000130082,0.00031065,0.00014961,382.446,0,-6.18919e+19
4.46289,0.000284293,0.000130058,0.00031065,0.00014973,-382.446,16384,-9.63751e+19
4.47266,0.000284293,0.000130067,-5.19122e-05,0.00014998,-382.446,-16384,1.92502e+19
4.48242,0.000284293,0.00013004,-5.19122e-05,0.000150117,382.446,0,1.4044e+20
4.49219,-4.7483e-05,0.000130064,-5.19122e-05,0.000150262,382.446,0,6.60791e+19
4.50195,-4.7483e-05,0.000130011,0.00031065,0.000150441,382.446,-16384,-1.43241e+20
4.51172,0.000284293,0.000130146,0.00031065,0.000150504,-382.446,-32768,-1.81131e+20
4.52148,0.000284293,0.000130125,-5.19122e-05,0.000150741,-382.446,16384,7.18986e+19
4.53125,0.000284293,0.000130136,-5.19122e-05,0.00015077,382.446,-32768,2.8725e+20
4.54102,-4.7483e-05,0.000130329,-5.19122e-05,0.000150846,382.446,-65536,9.1998e+19
4.55078,-4.7483e-05,0.000130295,0.00031065,0.000151089,-382.446,0,-3.21136e+20
4.56055,0.000284293,0.000130478,0.00031065,0.000151071,-382.446,-196608,-3.31581e+20
4.57031,0.000284293,0.000130602,-5.19122e-05,0.00015131,-382.446,65536,2.09796e+20
4.58008,-4.7483e-05,0.00013073,-5.19122e-05,0.000151317,382.446,-131072,5.76847e+20
4.58984,-4.7483e-05,0.000130926,-5.19122e-05,0.000151418,382.446,0,9.7953e+19
4.59961,-4.7483e-05,0.000131182,0.00031065,0.000151494,-382.446,131072,-7.01519e+20
4.60937,0.000284293,0.000131481,0.00031065,0.000151651,-382.446,-131072,-5.87643e+20
4.61914,0.000284293,0.000131805,-5.19122e-05,0.000151669,-382.446,-65536,5.47476e+20
4.62891,-4.7483e-05,0.000132183,-5.19122e-05,0.000151864,382.446,-131072,1.13692e+21
4.63867,-4.7483e-05,0.000132734,0.00031065,0.000151815,382.446,0,1.52715e+19
4.64844,-4.7483e-05,0.000133212,0.00031065,0.000151976,-382.446,262144,-1.49863e+21
4.6582,0.000284293,0.000133785,0.00031065,0.000152015,-382.446,262144,-9.97961e+20
4.66797,0.000284293,0.000134476,-5.19122e-05,0.000152096,-382.446,-262144,1.33747e+21
4.67773,-4.7483e-05,0.000135228,-5.19122e-05,0.000152121,382.446,524288,2.19677e+21
4.6875,-4.7483e-05,0.000136044,0.00031065,0.000152235,382.446,262144,-3.41543e+20
4.69727,-4.7483e-05,0.000136974,0.00031065,0.000152339,-382.446,0,-3.13773e+21
4.70703,0.000284293,0.000137789,0.00031065,0.000152316,-382.446,1.04858e+06,-1.59385e+21
4.7168,0.000284293,0.00013886,-5.19122e-05,0.000152488,-382.446,0,3.12366e+21
4.72656,-4.7483e-05,0.000139898,-5.19122e-05,0.000152488,382.446,2.09715e+06,4.15275e+21
4.73633,-4.7483e-05,0.000140984,0.00031065,0.000152486,382.446,1.04858e+06,-1.43557e+21
4.74609,-4.7483e-05,0.000142166,0.00031065,0.000152624,-382.446,-2.09715e+06,-6.44688e+21
4.75586,0.000284293,0.000143207,0.00031065,0.000152569,-382.446,0,-2.30105e+21
4.76562,0.000284293,0.000144415,-5.19122e-05,0.000152691,-382.446,0,7.05323e+21
4.77539,-4.7483e-05,0.000145541,-5.19122e-05,0.000152712,382.446,-4.1943e+06,7.65478e+21
4.78516,-4.7483e-05,0.000146638,0.00031065,0.000152709,382.446,4.1943e+06,-4.36505e+21
4.79492,0.000284293,0.000147824,0.00031065,0.000152746,-382.446,2.09715e+06,-1.30049e+22
4.80469,0.000284293,0.000148971,0.00031065,0.000152878,-382.446,2.09715e+06,-2.69235e+21
4.81445,0.000284293,0.000150068,-5.19122e-05,0.00015289,382.446,0,1.54999e+22
4.82422,-4.7483e-05,0.000151161,-5.19122e-05,0.000152909,382.446,4.1943e+06,1.36846e+22
4.83398,-4.7483e-05,0.000152126,0.00031065,0.00015289,382.446,4.1943e+06,-1.16392e+22
4.84375,0.000284293,0.000153167,0.00031065,0.000152951,-382.446,-4.1943e+06,-2.57515e+22
4.85352,0.000284293,0.000154099,-5.19122e-05,0.000152959,-382.446,8.38861e+06,-1.35607e+21
4.86328,0.000284293,0.000154964,-5.19122e-05,0.000153017,382.446,-4.1943e+06,3.32852e+22
4.87305,-4.7483e-05,0.00015578,-5.19122e-05,0.000153006,382.446,0,2.35145e+22
4.88281,-4.7483e-05,0.00015664,0.00031065,0.000153082,382.446,4.1943e+06,-2.88257e+22
4.89258,0.000284293,0.000157308,0.00031065,0.000153002,-382.446,3.35544e+07,-5.00074e+22
4.90234,0.000284293,0.000158078,-5.19122e-05,0.000153064,-382.446,-8.38861e+06,5.6244e+21
4.91211,0.000284293,0.000158663,-5.19122e-05,0.000153102,382.446,0,7.00245e+22
4.92187,-4.7483e-05,0.000159148,-5.19122e-05,0.000153029,382.446,-5.03316e+07,3.82207e+22
4.93164,-4.7483e-05,0.00015973,0.00031065,0.000153168,382.446,0,-6.79812e+22
4.94141,0.000284293,0.000160218,0.00031065,0.000153195,-382.446,3.35544e+07,-9.5066e+22
4.95117,0.000284293,0.000160602,-5.19122e-05,0.000153174,-382.446,3.35544e+07,2.81841e+22
4.96094,0.000284293,0.000161129,-5.19122e-05,0.000153086,382.446,1.67772e+07,1.44531e+23
4.9707,-4.7483e-05,0.000161473,-5.19122e-05,0.000153183,382.446,3.35544e+07,5.68938e+22
4.98047,-4.7483e-05,0.000161804,0.00031065,0.000153076,382.446,0,-1.54662e+23
4.99023,0.000284293,0.000162088,0.00031065,0.000153149,-382.446,0,-1.76394e+23
5,0.000284293,0.000162345,-5.19122e-05,0.000153224,-382.446,6.71089e+07,9.0144e+22
5.00977,-4.7483e-05,0.000162638,-5.19122e-05,0.000153087,382.446,0,2.92868e+23
5.01953,-4.7483e-05,0.000162725,-5.19122e-05,0.000153202,382.446,6.71089e+07,7.14532e+22
5.0293,-4.7483e-05,0.000163097,0.00031065,0.000153197,-382.446,0,-3.41993e+23
5.03906,0.000284293,0.000163206,0.00031065,0.000153121,-382.446,1.34218e+08,-3.17927e+23
5.04883,0.000284293,0.000163449,-5.19122e-05,0.000153125,-382.446,-1.34218e+08,2.4638e+23
5.05859,-4.7483e-05,0.000163586,-5.19122e-05,0.000153195,382.446,-6.71089e+07,5.82597e+23
5.06836,-4.7483e-05,0.000163673,-5.19122e-05,0.000153077,382.446,0,5.31607e+22
5.07812,-4.7483e-05,0.000163844,0.00031065,0.000153152,-382.446,0,-7.38372e+23
5.08789,0.000284293,0.000163961,0.00031065,0.000153167,-382.446,2.68435e+08,-5.5225e+23
5.09766,0.000284293,0.000164098,-5.19122e-05,0.000153135,-382.446,0,6.19466e+23
5.10742,-4.7483e-05,0.000164165,-5.19122e-05,0.000153191,382.446,-5.36871e+08,1.13692e+24
5.11719,-4.7483e-05,0.000164283,0.00031065,0.000153229,382.446,2.68435e+08,-8.02507e+22
5.12695,-4.7483e-05,0.000164308,0.00031065,0.000153331,-382.446,0,-1.56095e+24
5.13672,0.000284293,0.000164487,0.00031065,0.000153375,-382.446,0,-9.11871e+23
5.14648,0.000284293,0.000164482,-5.19122e-05,0.000153404,-382.446,-2.68435e+08,1.47633e+24
5.15625,-4.7483e-05,0.000164548,-5.19122e-05,0.000153561,382.446,0,2.17312e+24
5.16602,-4.7483e-05,0.000164566,0.00031065,0.000153706,382.446,-5.36871e+08,-5.41223e+23
5.17578,-4.7483e-05,0.000164636,0.00031065,0.000153851,-382.446,-5.36871e+08,-3.23663e+24
5.18555,0.000284293,0.000164695,0.00031065,0.000153952,-382.446,-5.36871e+08,-1.39341e+24
5.19531,0.000284293,0.000164677,-5.19122e-05,0.000154226,-382.446,0,3.38565e+24
5.20508,-4.7483e-05,0.000164695,-5.19122e-05,0.000154486,382.446,-1.07374e+09,4.05772e+24
5.21484,-4.7483e-05,0.000164752,0.00031065,0.000154902,382.446,1.07374e+09,-1.84522e+24
5.22461,0.000284293,0.000164789,0.00031065,0.000155215,-382.446,0,-6.58803e+24
5.23437,0.000284293,0.000164813,0.00031065,0.000155688,-382.446,1.07374e+09,-1.84957e+24
5.24414,0.000284293,0.000164851,-5.19122e-05,0.000156249,382.446,0,7.53506e+24
5.25391,-4.7483e-05,0.000164762,-5.19122e-05,0.000156718,382.446,2.14748e+09,7.37006e+24
5.26367,-4.7483e-05,0.000164819,0.00031065,0.000157445,382.446,-3.22123e+09,-5.19014e+24
5.27344,0.000284293,0.000164845,0.00031065,0.000158063,-382.446,4.29497e+09,-1.31654e+25
5.2832,0.000284293,0.000164798,0.00031065,0.000158886,-382.446,4.29497e+09,-1.70222e+24
5.29297,0.000284293,0.000164891,-5.19122e-05,0.000159814,382.446,0,1.63588e+25
5.30273,-4.7483e-05,0.000164878,-5.19122e-05,0.000160719,382.446,8.58993e+09,1.29311e+25
5.3125,-4.7483e-05,0.000164908,0.00031065,0.000161692,382.446,4.29497e+09,-1.32704e+25
5.32227,0.000284293,0.000164981,0.00031065,0.000162574,-382.446,-4.29497e+09,-2.5816e+25
5.33203,0.000284293,0.000164989,-5.19122e-05,0.000163785,-382.446,-8.58993e+09,7.66394e+23
5.3418,0.000284293,0.000164941,-5.19122e-05,0.000164856,382.446,0,3.47554e+25
5.35156,-4.7483e-05,0.000164922,-5.19122e-05,0.000165924,382.446,-1.71799e+10,2.16574e+25
5.36133,-4.7483e-05,0.000164983,0.00031065,0.000167082,382.446,-4.29497e+09,-3.19881e+25
5.37109,0.000284293,0.000164983,0.00031065,0.000168229,-382.446,1.71799e+10,-4.96062e+25
5.38086,0.000284293,0.000165071,-5.19122e-05,0.000169401,-382.446,-3.43597e+10,1.00823e+25
5.39062,0.000284293,0.000165033,-5.19122e-05,0.000170437,382.446,1.71799e+10,7.24006e+25
5.40039,-4.7483e-05,0.00016507,-5.19122e-05,0.000171685,382.446,0,3.38555e+25
5.41016,-4.7483e-05,0.00016506,0.00031065,0.000172766,382.446,0,-7.39818e+25
5.41992,0.000284293,0.000165268,0.00031065,0.000173779,-382.446,1.71799e+10,-9.31886e+25
5.42969,0.000284293,0.000165125,-5.19122e-05,0.00017487,-382.446,5.15396e+10,3.73712e+25
5.43945,0.000284293,0.000165299,-5.19122e-05,0.000175915,382.446,1.71799e+10,1.48034e+26
5.44922,-4.7483e-05,0.000165239,-5.19122e-05,0.000176807,382.446,0,4.69884e+25
5.45898,-4.7483e-05,0.000165304,0.00031065,0.00017764,-382.446,0,-1.65772e+26
5.46875,0.000284293,0.00016537,0.00031065,0.000178606,-382.446,-3.43597e+10,-1.70498e+26
5.47852,0.000284293,0.00016538,-5.19122e-05,0.00017942,-382.446,-3.43597e+10,1.08732e+26
5.48828,-4.7483e-05,0.000165411,-5.19122e-05,0.000180153,382.446,1.03079e+11,2.97172e+26
5.49805,-4.7483e-05,0.000165361,-5.19122e-05,0.000180851,382.446,-2.06158e+11,4.95965e+25
5.50781,-4.7483e-05,0.000165523,0.00031065,0.000181537,-382.446,0,-3.61963e+26
5.51758,0.000284293,0.000165448,0.00031065,0.00018205,-382.446,-6.87195e+10,-3.01954e+26
5.52734,0.000284293,0.000165633,-5.19122e-05,0.000182745,-382.446,-6.87195e+10,2.83299e+26
5.53711,-4.7483e-05,0.000165566,-5.19122e-05,0.000183192,382.446,-2.06158e+11,5.85488e+26
5.54688,-4.7483e-05,0.000165675,0.00031065,0.000183626,382.446,2.74878e+11,6.0581e+24
5.55664,-4.7483e-05,0.00016569,0.00031065,0.000184081,-382.446,1.37439e+11,-7.72937e+26
5.56641,0.000284293,0.000165703,0.00031065,0.000184484,-382.446,5.49756e+11,-5.12299e+26
5.57617,0.000284293,0.000165867,-5.19122e-05,0.000184776,-382.446,0,6.91394e+26
5.58594,-4.7483e-05,0.000165693,-5.19122e-05,0.000185109,382.446,-2.74878e+11,1.13084e+27
5.5957,-4.7483e-05,0.000165942,0.00031065,0.000185408,382.446,5.49756e+11,-1.79663e+26
5.60547,-4.7483e-05,0.000165898,0.00031065,0.000185769,-382.446,-2.74878e+11,-1.61773e+27
5.61523,0.000284293,0.000165943,0.00031065,0.000185914,-382.446,2.74878e+11,-8.17004e+26
5.625,0.000284293,0.000165993,-5.19122e-05,0.000186183,-382.446,0,1.61357e+27
5.63477,-4.7483e-05,0.000165957,-5.19122e-05,0.000186404,382.446,5.49756e+11,2.13678e+27
5.64453,-4.7483e-05,0.000166054,0.00031065,0.000186572,382.446,-5.49756e+11,-7.47035e+26
5.6543,-4.7483e-05,0.000166129,0.00031065,0.000186839,-382.446,-5.49756e+11,-3.32267e+27
5.66406,0.000284293,0.000166098,0.00031065,0.000186961,-382.446,-5.49756e+11,-1.17645e+27
5.67383,0.000284293,0.000166166,-5.19122e-05,0.000187164,-382.446,0,3.64137e+27
5.68359,-4.7483e-05,0.000166283,-5.19122e-05,0.000187365,382.446,0,3.93665e+27
5.69336,-4.7483e-05,0.000166371,0.00031065,0.000187364,382.446,2.74878e+11,-2.2635e+27
5.70312,0.000284293,0.000166364,0.00031065,0.000187671,-382.446,0,-6.70028e+27
5.71289,0.000284293,0.000166507,0.00031065,0.000187705,-382.446,0,-1.36777e+27
5.72266,0.000284293,0.000166606,-5.19122e-05,0.000187857,382.446,-1.09951e+12,7.99833e+27
5.73242,-4.7483e-05,0.000166787,-5.19122e-05,0.000187995,382.446,0,7.03299e+27
5.74219,-4.7483e-05,0.000167003,0.00031065,0.000188113,382.446,2.19902e+12,-6.02476e+27
5.75195,0.000284293,0.000167193,0.00031065,0.000188149,-382.446,0,-1.32627e+28
5.76172,0.000284293,0.000167502,-5.19122e-05,0.000188377,-382.446,-8.79609e+12,-6.58207e+26
5.77148,0.000284293,0.000167822,-5.19122e-05,0.000188408,382.446,4.39805e+12,1.71689e+28
5.78125,-4.7483e-05,0.000168154,-5.19122e-05,0.000188537,382.446,0,1.20743e+28
5.79102,-4.7483e-05,0.000168657,0.00031065,0.000188562,382.446,2.19902e+12,-1.49044e+28
5.80078,0.000284293,0.000169153,0.00031065,0.000188624,-382.446,0,-2.57451e+28
5.81055,0.000284293,0.000169704,-5.19122e-05,0.000188746,-382.446,1.31941e+13,2.98074e+27
5.82031,0.000284293,0.000170343,-5.19122e-05,0.000188765,382.446,0,3.6106e+28
5.83008,-4.7483e-05,0.000171033,-5.19122e-05,0.00018883,382.446,1.75922e+13,1.96002e+28
5.83984,-4.7483e-05,0.000171732,0.00031065,0.000188798,382.446,-4.39805e+12,-3.51222e+28
5.84961,0.000284293,0.000172577,0.00031065,0.000188931,-382.446,-2.63883e+13,-4.89213e+28
5.85937,0.000284293,0.000173474,-5.19122e-05,0.000189009,-382.446,2.63883e+13,1.46879e+28
5.86914,0.000284293,0.000174323,-5.19122e-05,0.000189011,382.446,-1.75922e+13,7.44965e+28
5.87891,-4.7483e-05,0.000175329,-5.19122e-05,0.00018905,382.446,0,2.91117e+28
5.88867,-4.7483e-05,0.000176394,0.00031065,0.000188979,382.446,0,-7.98576e+28
5.89844,0.000284293,0.000177352,0.00031065,0.000189122,-382.446,-3.51844e+13,-9.07273e+28
5.9082,0.000284293,0.00017847,-5.19122e-05,0.000189141,-382.446,0,4.67736e+28
5.91797,-4.7483e-05,0.000179492,-5.19122e-05,0.000189142,382.446,-3.51844e+13,1.50902e+29
5.92773,-4.7483e-05,0.000180556,-5.19122e-05,0.000189196,382.446,-3.51844e+13,3.63834e+28
5.9375,-4.7483e-05,0.000181661,0.00031065,0.00018918,-382.446,0,-1.76497e+29
5.94727,0.000284293,0.000182792,0.00031065,0.000189277,-382.446,3.51844e+13,-1.63423e+29
5.95703,0.000284293,0.000183889,-5.19122e-05,0.000189364,-382.446,-1.75922e+13,1.27578e+29
5.9668,-4.7483e-05,0.000184741,-5.19122e-05,0.000189267,382.446,0,3.00079e+29
5.97656,-4.7483e-05,0.000185852,-5.19122e-05,0.000189397,382.446,-1.40737e+14,2.64858e+28
5.98633,-4.7483e-05,0.00018685,0.00031065,0.00018933,-382.446,0,-3.80898e+29
5.99609,0.000284293,0.000187725,0.00031065,0.000189483,-382.446,-2.81475e+14,-2.83641e+29
6.00586,0.000284293,0.000188639,-5.19122e-05,0.000189439,-382.446,0,3.20371e+29
6.01562,-4.7483e-05,0.000189591,-5.19122e-05,0.00018946,382.446,-3.51844e+14,5.85374e+29
6.02539,-4.7483e-05,0.000190232,0.00031065,0.000189567,382.446,1.40737e+14,-4.32072e+28
6.03516,-4.7483e-05,0.000191172,0.00031065,0.000189514,-382.446,0,-8.04926e+29
6.04492,0.000284293,0.000191806,0.00031065,0.00018963,-382.446,-4.22212e+14,-4.67799e+29
6.05469,0.000284293,0.000192428,-5.19122e-05,0.00018969,-382.446,0,7.62874e+29
6.06445,-4.7483e-05,0.000193048,-5.19122e-05,0.000189674,382.446,2.81475e+14,1.11842e+30
6.07422,-4.7483e-05,0.000193627,0.00031065,0.000189807,382.446,0,-2.82609e+29
6.08398,-4.7483e-05,0.000194151,0.00031065,0.000189808,-382.446,-5.6295e+14,-1.66842e+30
6.09375,0.000284293,0.000194669,0.00031065,0.000189831,-382.446,-1.97032e+15,-7.13472e+29
6.10352,0.000284293,0.000195144,-5.19122e-05,0.000189908,-382.446,0,1.74837e+30
6.11328,-4.7483e-05,0.000195501,-5.19122e-05,0.000189887,382.446,0,2.08734e+30
6.12305,-4.7483e-05,0.000195821,0.00031065,0.00019001,382.446,1.1259e+15,-9.58155e+29
6.13281,0.000284293,0.00019626,0.00031065,0.000189981,-382.446,-5.6295e+14,-3.39481e+30
6.14258,0.000284293,0.000196506,0.00031065,0.000189967,-382.446,-2.2518e+15,-9.43376e+29
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,382.446,0,3.88915e+30
6.16211,-4.7483e-05,0.000197096,-5.19122e-05,0.000190092,382.446,-1.1259e+15,3.78904e+30
6.17187,-4.7483e-05,0.000197301,0.00031065,0.000190032,382.446,5.6295e+14,-2.68859e+30
6.18164,0.000284293,0.000197594,0.00031065,0.000190158,-382.446,-1.1259e+15,-6.78173e+30
6.19141,0.000284293,0.000197647,0.00031065,0.000190194,-382.446,4.5036e+15,-8.56864e+29
6.20117,0.000284293,0.000197969,-5.19122e-05,0.000190181,382.446,-1.1259e+15,8.43972e+30
6.21094,-4.7483e-05,0.000197992,-5.19122e-05,0.00019023,382.446,2.2518e+15,6.64302e+30
6.2207,-4.7483e-05,0.000198292,0.00031065,0.000190199,382.446,-2.2518e+15,-6.86486e+30
6.23047,0.000284293,0.000198429,0.00031065,0.00019021,-382.446,0,-1.32933e+31
6.24023,0.000284293,0.000198584,-5.19122e-05,0.000190241,-382.446,4.5036e+15,4.3655e+29
6.25,0.000284293,0.000198792,-5.19122e-05,0.000190259,382.446,0,1.79238e+31
6.25977,-4.7483e-05,0.000198828,-5.19122e-05,0.000190321,382.446,4.5036e+15,1.11141e+31
6.26953,-4.7483e-05,0.000199017,0.00031065,0.000190456,382.446,-4.5036e+15,-1.65324e+31
6.2793,0.000284293,0.000199067,0.00031065,0.00019033,-382.446,-9.0072e+15,-2.55331e+31
6.28906,0.000284293,0.00019921,-5.19122e-05,0.000190438,-382.446,9.0072e+15,5.27927e+30
6.29883,0.000284293,0.000199257,-5.19122e-05,0.000190516,382.446,-4.5036e+15,3.73243e+31
6.30859,-4.7483e-05,0.000199425,-5.19122e-05,0.000190649,382.446,2.70216e+16,1.73451e+31
6.31836,-4.7483e-05,0.000199504,0.00031065,0.000190804,382.446,0,-3.82101e+31
6.32812,0.000284293,0.000199579,0.00031065,0.000190864,-382.446,-1.80144e+16,-4.79435e+31
6.33789,0.000284293,0.00019965,-5.19122e-05,0.000191092,-382.446,2.70216e+16,1.94231e+31
6.34766,0.000284293,0.000199655,-5.19122e-05,0.000191355,382.446,0,7.62882e+31
6.35742,-4.7483e-05,0.00019982,-5.19122e-05,0.000191617,382.446,1.80144e+16,2.39974e+31
6.36719,-4.7483e-05,0.000199923,0.00031065,0.00019202,-382.446,0,-8.55716e+31
6.37695,0.000284293,0.000199879,0.00031065,0.000192336,-382.446,-1.80144e+16,-8.7669e+31
6.38672,0.000284293,0.000199995,-5.19122e-05,0.000192737,-382.446,-1.80144e+16,5.63508e+31
6.39648,-4.7483e-05,0.000200017,-5.19122e-05,0.00019323,382.446,1.80144e+16,1.53092e+32
6.40625,-4.7483e-05,0.000200096,-5.19122e-05,0.000193794,382.446,3.60288e+16,2.5104e+31
6.41602,-4.7483e-05,0.000200041,0.00031065,0.000194418,-382.446,0,-1.86761e+32
6.42578,0.000284293,0.000200265,0.00031065,0.000195142,-382.446,0,-1.55153e+32
6.43555,0.000284293,0.000200314,-5.19122e-05,0.000195822,-382.446,1.80144e+16,1.46594e+32
6.44531,-4.7483e-05,0.000200383,-5.19122e-05,0.000196672,382.446,-1.44115e+17,3.01511e+32
6.45508,-4.7483e-05,0.000200438,0.00031065,0.000197505,382.446,-7.20576e+16,2.18815e+30
6.46484,-4.7483e-05,0.000200423,0.00031065,0.000198356,-382.446,0,-3.9865e+32
6.47461,0.000284293,0.000200591,0.00031065,0.000199321,-382.446,-1.44115e+17,-2.62981e+32
6.48437,0.000284293,0.000200491,-5.19122e-05,0.000200248,-382.446,0,3.57404e+32
6.49414,-4.7483e-05,0.000200658,-5.19122e-05,0.000201312,382.446,-1.44115e+17,5.82121e+32
6.50391,-4.7483e-05,0.000200697,0.00031065,0.0002024,382.446,5.76461e+17,-9.44692e+31
6.51367,-4.7483e-05,0.000200541,0.00031065,0.000203397,-382.446,1.44115e+17,-8.34053e+32
6.52344,0.000284293,0.000200783,0.00031065,0.000204423,-382.446,-1.44115e+17,-4.18781e+32
6.5332,0.000284293,0.00020067,-5.19122e-05,0.000205501,-382.446,0,8.33501e+32
6.54297,-4.7483e-05,0.000200732,-5.19122e-05,0.000206524,382.446,0,1.09946e+33
6.55273,-4.7483e-05,0.000200704,0.00031065,0.000207663,382.446,-5.76461e+17,-3.88698e+32
6.5625,-4.7483e-05,0.000200768,0.00031065,0.000208602,-382.446,5.76461e+17,-1.71246e+33
6.57227,0.000284293,0.000200732,0.00031065,0.000209676,-382.446,-2.8823e+17,-6.01437e+32
6.58203,0.000284293,0.0002008,-5.19122e-05,0.000210669,-382.446,0,1.87991e+33
6.5918,-4.7483e-05,0.000200768,-5.19122e-05,0.000211582,382.446,0,2.0245e+33
6.60156,-4.7483e-05,0.000200792,0.00031065,0.000212553,382.446,-4.32346e+17,-1.17369e+33
6.61133,0.000284293,0.00020089,0.00031065,0.000213403,-382.446,-5.76461e+17,-3.45203e+33
6.62109,0.000284293,0.000200785,0.00031065,0.000214224,-382.446,-1.15292e+18,-6.94711e+32
6.63086,0.000284293,0.000200799,-5.19122e-05,0.000215075,382.446,-5.76461e+17,4.12731e+33
6.64062,-4.7483e-05,0.000200782,-5.19122e-05,0.00021584,382.446,0,3.61446e+33
6.65039,-4.7483e-05,0.000200868,0.00031065,0.000216466,382.446,-5.76461e+17,-3.1185e+33
6.66016,0.000284293,0.000200851,0.00031065,0.000217158,-382.446,0,-6.83055e+33
6.66992,0.000284293,0.000200739,-5.19122e-05,0.000217782,-382.446,0,-3.18259e+32
6.67969,0.000284293,0.000200811,-5.19122e-05,0.00021831,382.446,0,8.85588e+33
6.68945,-4.7483e-05,0.000200946,-5.19122e-05,0.000218903,382.446,2.30584e+18,6.19985e+33
6.69922,-4.7483e-05,0.000200673,0.00031065,0.000219327,382.446,0,-7.7062e+33
6.70898,0.000284293,0.000200894,0.00031065,0.000219841,-382.446,0,-1.32541e+34
6.71875,0.000284293,0.00020082,-5.19122e-05,0.00022016,-382.446,0,1.57848e+33
6.72852,0.000284293,0.000200844,-5.19122e-05,0.00022065,382.446,2.30584e+18,1.86168e+34
6.73828,-4.7483e-05,0.000200938,-5.19122e-05,0.00022088,382.446,-4.61169e+18,1.0051e+34
6.74805,-4.7483e-05,0.000200813,0.00031065,0.000221182,382.446,0,-1.81455e+34
6.75781,0.000284293,0.000200958,0.00031065,0.000221518,-382.446,0,-2.51749e+34
6.76758,0.000284293,0.000200963,-5.19122e-05,0.000221671,-382.446,-1.38351e+19,7.65349e+33
6.77734,0.000284293,0.00020098,-5.19122e-05,0.000221966,382.446,0,3.83979e+34
6.78711,-4.7483e-05,0.000200999,-5.19122e-05,0.000222201,382.446,0,1.48951e+34
6.79687,-4.7483e-05,0.000201083,0.00031065,0.000222301,382.446,0,-4.12329e+34
6.80664,0.000284293,0.000201061,0.00031065,0.000222582,-382.446,-2.76701e+19,-4.66647e+34
6.81641,0.000284293,0.000201036,-5.19122e-05,0.000222576,-382.446,-1.38351e+19,2.42685e+34
6.82617,-4.7483e-05,0.000201155,-5.19122e-05,0.000222816,382.446,-2.76701e+19,7.77524e+34
6.83594,-4.7483e-05,0.000201217,-5.19122e-05,0.000222987,382.446,1.84467e+19,1.85233e+34
6.8457,-4.7483e-05,0.000201297,0.00031065,0.000222967,-382.446,0,-9.10858e+34
6.85547,0.000284293,0.000201355,0.00031065,0.000223155,-382.446,1.84467e+19,-8.40028e+34
6.86523,0.000284293,0.000201473,-5.19122e-05,0.000223293,-382.446,-9.22337e+18,6.60595e+34
6.875,-4.7483e-05,0.000201553,-5.19122e-05,0.000223368,382.446,-5.53402e+19,1.54561e+35
6.88477,-4.7483e-05,0.000201778,-5.19122e-05,0.000223394,382.446,3.68935e+19,1.31801e+34
6.89453,-4.7483e-05,0.000201906,0.00031065,0.000223508,-382.446,0,-1.9649e+35
6.9043,0.000284293,0.000202125,0.00031065,0.000223611,-382.446,7.3787e+19,-1.45678e+35
6.91406,0.000284293,0.000202368,-5.19122e-05,0.000223676,-382.446,3.68935e+19,1.65684e+35
6.92383,-4.7483e-05,0.000202777,-5.19122e-05,0.00022377,382.446,1.47574e+20,3.01393e+35
6.93359,-4.7483e-05,0.000203014,0.00031065,0.000223772,382.446,-1.47574e+20,-2.32201e+34
6.94336,-4.7483e-05,0.000203567,0.00031065,0.000223825,-382.446,0,-4.1507e+35
6.95312,0.000284293,0.000203995,0.00031065,0.000223923,-382.446,-4.42722e+20,-2.39979e+35
6.96289,0.000284293,0.000204433,-5.19122e-05,0.000223975,-382.446,0,3.94198e+35
6.97266,-4.7483e-05,0.00020507,-5.19122e-05,0.000224031,382.446,2.95148e+20,5.75603e+35
6.98242,-4.7483e-05,0.000205742,0.00031065,0.000224074,382.446,0,-1.47544e+35
6.99219,-4.7483e-05,0.000206408,0.00031065,0.000224182,-382.446,0,-8.6003e+35
7.00195,0.000284293,0.000207133,0.00031065,0.000224111,-382.446,5.90296e+20,-3.65303e+35
7.01172,0.000284293,0.000208033,-5.19122e-05,0.000224143,-382.446,0,9.02859e+35
7.02148,-4.7483e-05,0.000208867,-5.19122e-05,0.000224264,382.446,-2.95148e+20,1.07375e+36
7.03125,-4.7483e-05,0.000209733,0.00031065,0.000224319,382.446,-2.95148e+20,-4.97504e+35
7.04102,0.000284293,0.000210697,0.00031065,0.000224278,-382.446,2.95148e+20,-1.74933e+36
7.05078,0.000284293,0.000211655,0.00031065,0.000224374,-382.446,-2.95148e+20,-4.81115e+35
7.06055,0.000284293,0.000212699,-5.19122e-05,0.000224429,382.446,0,2.00733e+36
7.07031,-4.7483e-05,0.000213734,-5.19122e-05,0.000224465,382.446,0,1.94797e+36
7.08008,-4.7483e-05,0.000214716,0.00031065,0.000224521,382.446,8.85444e+20,-1.39269e+36
7.08984,0.000284293,0.000215658,0.00031065,0.000224574,-382.446,-5.90296e+20,-3.49336e+36
7.09961,0.000284293,0.000216855,0.00031065,0.000224523,-382.446,-2.36118e+21,-4.3108e+35
7.10937,0.000284293,0.000217753,-5.19122e-05,0.000224674,382.446,0,4.35414e+36
7.11914,-4.7483e-05,0.000218728,-5.19122e-05,0.000224665,382.446,-1.18059e+21,3.41262e+36
7.12891,-4.7483e-05,0.000219728,0.00031065,0.000224739,382.446,5.90296e+20,-3.55116e+36
7.13867,0.000284293,0.000220619,0.00031065,0.000224634,-382.446,-1.18059e+21,-6.845e+36
7.14844,0.000284293,0.000221548,-5.19122e-05,0.000224823,-382.446,0,2.46408e+35
7.1582,0.000284293,0.000222435,-5.19122e-05,0.000224809,382.446,-1.18059e+21,9.24345e+36
7.16797,-4.7483e-05,0.000223233,-5.19122e-05,0.000224901,382.446,7.08355e+21,5.70343e+36
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,382.446,-2.36118e+21,-8.54432e+36
7.1875,0.000284293,0.000224837,0.00031065,0.000224997,-382.446,2.36118e+21,-1.31422e+37
7.19727,0.000284293,0.000225551,-5.19122e-05,0.000225035,-382.446,7.08355e+21,2.7636e+36
7.20703,0.000284293,0.000226141,-5.19122e-05,0.000225005,382.446,-2.36118e+21,1.92415e+37
7.2168,-4.7483e-05,0.000226839,-5.19122e-05,0.000225059,382.446,-4.72237e+21,8.88601e+36
7.22656,-4.7483e-05,0.000227348,0.00031065,0.000225079,382.446,-2.36118e+21,-1.97345e+37
7.23633,0.000284293,0.0002279,0.00031065,0.000225178,-382.446,4.72237e+21,-2.46656e+37
7.24609,0.000284293,0.000228354,-5.19122e-05,0.000225191,-382.446,9.44473e+21,1.00941e+37
7.25586,0.000284293,0.000228824,-5.19122e-05,0.000225224,382.446,0,3.93144e+37
7.26562,-4.7483e-05,0.000229194,-5.19122e-05,0.000225269,382.446,-9.44473e+21,1.22546e+37
7.27539,-4.7483e-05,0.000229576,0.00031065,0.000225355,-382.446,0,-4.41717e+37
7.28516,0.000284293,0.000229858,0.00031065,0.000225377,-382.446,9.44473e+21,-4.50782e+37
7.29492,0.000284293,0.000230221,-5.19122e-05,0.000225367,-382.446,0,2.9203e+37
7.30469,-4.7483e-05,0.000230459,-5.19122e-05,0.000225447,382.446,0,7.88666e+37
7.31445,-4.7483e-05,0.000230765,-5.19122e-05,0.000225423,382.446,-1.88895e+22,1.27025e+37
7.32422,-4.7483e-05,0.000231076,0.00031065,0.000225508,-382.446,0,-9.63617e+37
7.33398,0.000284293,0.000231246,0.00031065,0.000225487,-382.446,0,-7.97211e+37
7.34375,0.000284293,0.000231405,-5.19122e-05,0.000225515,-382.446,3.77789e+22,7.58534e+37
7.35352,-4.7483e-05,0.000231605,-5.19122e-05,0.000225562,382.446,-3.77789e+22,1.55269e+38
7.36328,-4.7483e-05,0.000231671,0.00031065,0.000225635,382.446,0,6.46361e+35
7.37305,-4.7483e-05,0.000231953,0.00031065,0.000225512,-382.446,0,-2.05606e+38
7.38281,0.000284293,0.00023203,0.00031065,0.000225756,-382.446,-1.13337e+23,-1.34994e+38
7.39258,0.000284293,0.000232269,-5.19122e-05,0.000225681,-382.446,0,1.84751e+38
7.40234,-4.7483e-05,0.000232365,-5.19122e-05,0.000225772,382.446,-7.55579e+22,2.99656e+38
7.41211,-4.7483e-05,0.000232405,0.00031065,0.000225824,382.446,-7.55579e+22,-4.96532e+37
7.42188,-4.7483e-05,0.000232581,0.00031065,0.000225865,-382.446,7.55579e+22,-4.30009e+38
7.43164,0.000284293,0.000232701,0.00031065,0.000225889,-382.446,1.51116e+23,-2.14651e+38
7.44141,0.000284293,0.000232729,-5.19122e-05,0.000226004,-382.446,7.55579e+22,4.30546e+38
7.45117,-4.7483e-05,0.000232897,-5.19122e-05,0.000226114,382.446,-4.53347e+23,5.65709e+38
7.46094,-4.7483e-05,0.000232993,0.00031065,0.000226172,382.446,3.02231e+23,-2.02228e+38
7.4707,-4.7483e-05,0.000233141,0.00031065,0.000226456,-382.446,-1.51116e+23,-8.82577e+38
7.48047,0.000284293,0.000233147,0.00031065,0.00022646,-382.446,0,-3.07451e+38
7.49023,0.000284293,0.000233255,-5.19122e-05,0.000226797,-382.446,0,9.70519e+38
7.5,-4.7483e-05,0.000233447,-5.19122e-05,0.000227028,382.446,-6.04463e+23,1.04112e+39
7.50977,-4.7483e-05,0.000233439,0.00031065,0.000227348,382.446,5.28905e+23,-6.08566e+38
7.51953,0.000284293,0.000233596,0.00031065,0.000227652,-382.446,6.04463e+23,-1.7785e+39
7.5293,0.000284293,0.000233587,0.00031065,0.000228044,-382.446,3.02231e+23,-3.52775e+38
7.53906,0.000284293,0.000233692,-5.19122e-05,0.000228459,382.446,0,2.12976e+39
7.54883,-4.7483e-05,0.00023381,-5.19122e-05,0.000228896,382.446,-6.04463e+23,1.85755e+39
7.55859,-4.7483e-05,0.00023377,0.00031065,0.000229383,382.446,-3.02231e+23,-1.61414e+39
7.56836,0.000284293,0.000233979,0.00031065,0.000230044,-382.446,0,-3.51785e+39
7.57812,0.000284293,0.000233983,-5.19122e-05,0.000230675,-382.446,-6.04463e+23,-1.53218e+38
7.58789,0.000284293,0.000234055,-5.19122e-05,0.000231379,382.446,6.04463e+23,4.56791e+39
7.59766,-4.7483e-05,0.000234158,-5.19122e-05,0.000232138,382.446,-1.20893e+24,3.18339e+39
7.60742,-4.7483e-05,0.000234143,0.00031065,0.000232874,382.446,6.04463e+23,-3.98437e+39
7.61719,0.000284293,0.000234232,0.00031065,0.000233731,-382.446,1.20893e+24,-6.82345e+39
7.62695,0.000284293,0.000234344,-5.19122e-05,0.000234562,-382.446,-1.20893e+24,8.35293e+38
7.63672,0.000284293,0.000234267,-5.19122e-05,0.000235437,382.446,1.20893e+24,9.59904e+39
7.64648,-4.7483e-05,0.00023442,-5.19122e-05,0.000236326,382.446,4.8357e+24,5.15402e+39
7.65625,-4.7483e-05,0.000234397,0.00031065,0.000237286,382.446,-1.20893e+24,-9.37459e+39
7.66602,0.000284293,0.000234501,0.00031065,0.000238267,-382.446,2.41785e+24,-1.29549e+40
7.67578,0.000284293,0.000234475,-5.19122e-05,0.000239222,-382.446,0,3.98753e+39
7.68555,0.000284293,0.000234465,-5.19122e-05,0.000240156,382.446,2.41785e+24,1.97914e+40
7.69531,-4.7483e-05,0.000234568,-5.19122e-05,0.000241068,382.446,0,7.62072e+39
7.70508,-4.7483e-05,0.000234537,0.00031065,0.000242077,382.446,0,-2.12896e+40
7.71484,0.000284293,0.000234677,0.00031065,0.000242984,-382.446,9.67141e+24,-2.40013e+40
7.72461,0.000284293,0.000234518,-5.19122e-05,0.000243972,-382.446,-1.20893e+25,1.2591e+40
7.73438,-4.7483e-05,0.000234622,-5.19122e-05,0.000244832,382.446,-9.67141e+24,4.00618e+40
7.74414,-4.7483e-05,0.000234634,-5.19122e-05,0.000245736,382.446,0,9.42903e+39
7.75391,-4.7483e-05,0.000234684,0.00031065,0.000246544,-382.446,0,-4.70069e+40
7.76367,0.000284293,0.000234637,0.00031065,0.000247421,-382.446,1.93428e+25,-4.31786e+40
7.77344,0.000284293,0.000234627,-5.19122e-05,0.000248072,-382.446,-1.45071e+25,3.42043e+40
7.7832,-4.7483e-05,0.000234645,-5.19122e-05,0.000248948,382.446,9.67141e+24,7.96088e+40
7.79297,-4.7483e-05,0.000234637,-5.19122e-05,0.000249628,382.446,-3.86856e+25,6.55044e+39
7.80273,-4.7483e-05,0.000234704,0.00031065,0.000250397,-382.446,0,-1.0136e+41
7.8125,0.000284293,0.000234635,0.00031065,0.000250919,-382.446,-1.93428e+25,-7.48188e+40
7.82227,0.000284293,0.000234621,-5.19122e-05,0.000251583,-382.446,2.90142e+25,8.56841e+40
7.83203,-4.7483e-05,0.000234544,-5.19122e-05,0.000252179,382.446,0,1.55178e+41
7.8418,-4.7483e-05,0.000234549,0.00031065,0.000252712,382.446,7.73713e+25,-1.24577e+40
7.85156,-4.7483e-05,0.000234541,0.00031065,0.000253215,-382.446,-3.86856e+25,-2.14034e+41
7.86133,0.000284293,0.000234602,0.00031065,0.000253671,-382.446,-1.16057e+26,-1.23105e+41
7.87109,0.000284293,0.000234543,-5.19122e-05,0.000254036,-382.446,0,2.0369e+41
7.88086,-4.7483e-05,0.000234577,-5.19122e-05,0.000254529,382.446,-7.73713e+25,2.96236e+41
7.89062,-4.7483e-05,0.00023449,0.00031065,0.00025502,382.446,1.54743e+26,-7.70158e+40
7.90039,-4.7483e-05,0.00023449,0.00031065,0.000255265,-382.446,-7.73713e+25,-4.43322e+41
7.91016,0.000284293,0.000234591,0.00031065,0.000255623,-382.446,1.54743e+26,-1.87029e+41
7.91992,0.000284293,0.000234517,-5.19122e-05,0.000255948,-382.446,0,4.66231e+41
7.92969,-4.7483e-05,0.000234621,-5.19122e-05,0.00025622,382.446,-4.64228e+26,5.52338e+41
7.93945,-4.7483e-05,0.000234614,0.00031065,0.000256424,382.446,7.73713e+25,-2.58303e+41
7.94922,0.000284293,0.000234634,0.00031065,0.000256681,-382.446,-1.54743e+26,-9.01418e+41
7.95898,0.000284293,0.000234625,0.00031065,0.000256792,-382.446,-1.54743e+26,-2.45336e+41
7.96875,0.000284293,0.000234637,-5.19122e-05,0.000257142,382.446,0,1.03604e+42
7.97852,-4.7483e-05,0.000234704,-5.19122e-05,0.000257309,382.446,0,1.00145e+42
7.98828,-4.7483e-05,0.000234866,0.00031065,0.000257437,382.446,3.09485e+26,-7.21392e+41
7.99805,0.000284293,0.000234825,0.00031065,0.000257684,-382.446,-9.28455e+26,-1.79946e+42
8.00781,0.000284293,0.000234995,0.00031065,0.000257868,-382.446,6.1897e+26,-2.16742e+41
8.01758,0.000284293,0.000235141,-5.19122e-05,0.000257988,382.446,0,2.24632e+42
8.02734,-4.7483e-05,0.000235244,-5.19122e-05,0.000258118,382.446,0,1.75309e+42
8.03711,-4.7483e-05,0.000235446,0.00031065,0.000258266,382.446,3.09485e+26,-1.83696e+42
8.04688,0.000284293,0.000235622,0.00031065,0.000258393,-382.446,6.1897e+26,-3.52461e+42
8.05664,0.000284293,0.000235869,-5.19122e-05,0.00025844,-382.446,0,1.38031e+41
8.06641,0.000284293,0.000236299,-5.19122e-05,0.000258585,382.446,0,4.76689e+42
8.07617,-4.7483e-05,0.000236491,-5.19122e-05,0.000258695,382.446,0,2.92675e+42
8.08594,-4.7483e-05,0.000236911,0.00031065,0.000258875,382.446,-6.1897e+26,-4.41583e+42


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_3.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,2.75621e-08,-1.00781e-07,1.76525e-09,-6.85548e-08,-0.719699,-8.27181e-25,5.09353e-09
0.0195312,1.27987e-07,8.43756e-08,4.41873e-09,1.96289e-08,-2.68739,-3.30872e-24,1.50353e-08
0.0292969,2.38868e-07,7.35363e-08,-3.24897e-09,-2.63663e-09,-2.20337,4.96308e-24,6.33937e-09
0.0390625,3.71659e-07,3.24024e-07,-1.11786e-08,-1.96289e-08,1.06651,1.65436e-24,5.71773e-09
0.0488281,5.6422e-07,5.28809e-07,-7.70299e-09,-2.40234e-08,4.18675,6.61744e-24,1.21797e-08
0.0585937,8.58325e-07,7.43848e-07,8.79791e-09,1.20117e-08,3.19594,0,1.36719e-08
0.0683594,1.22026e-06,1.13877e-06,2.03621e-08,-6.03516e-08,-1.37255,-3.30872e-24,-4.23145e-09
0.078125,1.64492e-06,1.57324e-06,1.47929e-08,-6.79688e-08,-6.35602,-1.98523e-23,-1.14618e-08
0.0878906,2.13302e-06,2.02969e-06,-8.5945e-09,-5.21484e-08,-6.98147,-1.32349e-23,6.89862e-09
0.0976562,2.66575e-06,2.51602e-06,-3.40746e-08,3.31056e-08,-0.244287,0,3.50565e-08
0.107422,3.2192e-06,3.24082e-06,-3.57307e-08,4.39468e-09,10.6685,-2.64698e-23,4.25025e-08
0.117187,3.83524e-06,3.79131e-06,3.4824e-09,1.75783e-09,15.0602,-2.64698e-23,1.85193e-08
0.126953,4.54257e-06,4.47686e-06,5.82698e-08,-4.30664e-08,4.98036,6.61744e-24,-3.4806e-08
0.136719,5.34318e-06,5.18057e-06,7.49799e-08,1.46485e-08,-15.4091,1.32349e-23,-7.05652e-08
0.146484,6.19918e-06,6.0252e-06,1.69401e-08,-4.13086e-08,-28.8398,-7.94093e-23,-3.56242e-08
0.15625,7.03654e-06,6.71836e-06,-8.85535e-08,-1.25976e-08,-17.1719,2.64698e-23,6.63264e-08
0.166016,7.77853e-06,7.57266e-06,-1.49942e-07,1.17188e-09,19.6671,5.29396e-23,1.50359e-07
0.175781,8.43651e-06,8.37715e-06,-7.64068e-08,-6.26953e-08,53.6482,1.58819e-22,1.16028e-07
0.185547,9.11524e-06,9.23145e-06,1.20272e-07,1.58204e-08,45.1435,5.29396e-23,-5.53684e-08
0.195312,9.95823e-06,1.00304e-05,2.91211e-07,-7.93946e-08,-21.32,-2.64698e-23,-2.22997e-07
0.205078,1.10078e-05,1.07977e-05,2.4325e-07,-1.31836e-08,-109.542,-3.17637e-22,-1.5715e-07
0.214844,1.20884e-05,1.15632e-05,-7.59505e-08,-1.52343e-08,-145.896,-3.17637e-22,2.6422e-07
0.224609,1.28803e-05,1.22733e-05,-4.51935e-07,4.36523e-08,-81.2346,-1.05879e-22,8.89284e-07
0.234375,1.32149e-05,1.29378e-05,-5.03488e-07,-4.68749e-08,43.0828,0,1.34082e-06
0.244141,1.3295e-05,1.36031e-05,-2.02631e-08,-2.46093e-08,97.7894,0,1.30927e-06
0.253906,1.36419e-05,1.43203e-05,7.27373e-07,-2.60741e-08,-35.1642,0,9.35798e-07
0.263672,1.4714e-05,1.48705e-05,1.05335e-06,-5.33203e-08,-328.78,0,8.89106e-07
0.273437,1.63729e-05,1.53486e-05,3.96236e-07,-5.5664e-08,-382.446,-2.11758e-21,1.88144e-06
0.283203,1.77067e-05,1.58947e-05,-1.0134e-06,-1.40624e-08,-382.446,0,3.90763e-06
0.292969,1.76628e-05,1.62606e-05,-2.01142e-06,-3.10547e-08,-46.0571,0,5.91296e-06
0.302734,1.61363e-05,1.67394e-05,-1.30841e-06,-5.94725e-08,382.446,0,6.41513e-06
0.3125,1.4518e-05,1.70133e-05,1.16569e-06,5.12696e-08,382.446,-8.47033e-22,4.88713e-06
0.322266,1.49155e-05,1.73918e-05,3.59106e-06,-5.12696e-08,-286.731,-1.27055e-21,2.80031e-06
0.332031,1.82491e-05,1.76777e-05,3.31402e-06,-9.52148e-08,-382.446,1.69407e-21,3.00115e-06
0.341797,2.26643e-05,1.78286e-05,-6.83033e-07,-2.84178e-08,-382.446,-1.69407e-21,7.2696e-06
0.351562,2.41715e-05,1.80601e-05,-5.87981e-06,3.16406e-08,-382.446,0,1.38565e-05
0.361328,1.99474e-05,1.82162e-05,-7.2225e-06,-1.84571e-08,382.446,3.38813e-21,1.76599e-05
0.371094,1.19698e-05,1.82689e-05,-1.37222e-06,-5.5664e-08,382.446,3.38813e-21,1.41106e-05
0.380859,7.19659e-06,1.84324e-05,8.83198e-06,-3.69141e-08,382.446,-3.38813e-21,4.3777e-06
0.390625,1.24361e-05,1.84236e-05,1.44395e-05,-4.5703e-08,-382.446,0,-3.10393e-06
0.400391,2.68917e-05,1.85789e-05,7.12167e-06,6.32813e-08,-382.446,-2.03288e-20,1.75379e-06
0.410156,3.93068e-05,1.86226e-05,-1.14859e-05,-5.21484e-08,-382.446,1.01644e-20,2.05367e-05
0.419922,3.50963e-05,1.86536e-05,-2.6694e-05,-1.17188e-09,382.446,0,4.04558e-05
0.429687,1.05292e-05,1.85048e-05,-2.0337e-05,-5.00977e-08,382.446,0,4.11971e-05
0.439453,-1.78955e-05,1.86302e-05,1.12102e-05,-4.39445e-09,382.446,1.35525e-20,1.33079e-05
0.449219,-2.14467e-05,1.86601e-05,4.60014e-05,-5.06836e-08,382.446,0,-2.6247e-05
0.458984,1.5613e-05,1.87597e-05,4.78533e-05,3.04688e-08,-382.446,0,-3.96207e-05
0.46875,7.25944e-05,1.86551e-05,-1.32816e-06,-4.30664e-08,-382.446,0,1.03307e-06
0.478516,9.70937e-05,1.86645e-05,-5.19122e-05,-1.05762e-07,-382.446,-4.06576e-20,7.84644e-05
0.488281,4.6419e-05,1.87324e-05,-5.19122e-05,4.36523e-08,382.446,5.42101e-20,0.000127029
0.498047,-4.7483e-05,1.87151e-05,-3.22475e-05,-1.20117e-08,382.446,-5.42101e-20,8.03094e-05
0.507812,-4.7483e-05,1.88338e-05,0.000104343,-1.64061e-08,382.446,8.13152e-20,-5.71501e-05
0.517578,-4.7483e-05,1.87362e-05,0.000194339,-3.16406e-08,-382.446,0,-0.000180132
0.527344,0.00010423,1.874e-05,0.000117302,3.75001e-08,-382.446,-1.0842e-19,-0.000147827
0.537109,0.000284293,1.88115e-05,-5.19122e-05,-1.37109e-07,-382.446,-1.0842e-19,8.07067e-05
0.546875,0.00026609,1.86855e-05,-5.19122e-05,5.06836e-08,382.446,5.42101e-20,0.000353345
0.556641,-3.85991e-05,1.88262e-05,-5.19122e-05,2.16796e-08,382.446,-1.0842e-19,0.000395788
0.566406,-4.7483e-05,1.88883e-05,9.28663e-05,5.00977e-08,382.446,3.25261e-19,4.96685e-05
0.576172,-4.7483e-05,1.88104e-05,0.00031065,2.14453e-07,382.446,0,-0.000498951
0.585937,-4.7483e-05,1.88332e-05,0.00031065,3.1582e-07,-382.446,-5.42101e-19,-0.000753412
0.595703,0.000284293,1.88376e-05,8.7086e-05,5.70703e-07,-382.446,-6.50521e-19,-0.00029396
0.605469,0.000284293,1.88528e-05,-5.19122e-05,9.0791e-07,-382.446,-4.33681e-19,0.000729079
0.615234,0.000284293,1.88584e-05,-5.19122e-05,1.24717e-06,382.446,-4.33681e-19,0.00148019
0.625,-4.7483e-05,1.8842e-05,-5.19122e-05,1.82314e-06,382.446,8.67362e-19,0.00101116
0.634766,-4.7483e-05,1.88769e-05,0.00031065,2.475e-06,382.446,0,-0.000764695
0.644531,-4.7483e-05,1.897e-05,0.00031065,3.2751e-06,-382.446,-8.67362e-19,-0.0025578
0.654297,0.000284293,1.89313e-05,0.00031065,4.07813e-06,-382.446,8.67362e-19,-0.00243038
0.664062,0.000284293,1.891e-05,-5.19122e-05,5.2043e-06,-382.446,8.67362e-19,0.000416576
0.673828,0.000284293,1.89753e-05,-5.19122e-05,6.29473e-06,-382.446,0,0.0042201
0.683594,-4.7483e-05,1.89492e-05,-5.19122e-05,7.47246e-06,382.446,2.60209e-18,0.00531827
0.693359,-4.7483e-05,1.88933e-05,0.00031065,8.79375e-06,382.446,6.93889e-18,0.00119825
0.703125,-4.7483e-05,1.88197e-05,0.00031065,1.02067e-05,382.446,1.73472e-18,-0.00621515
0.712891,-4.7483e-05,1.89967e-05,0.00031065,1.17059e-05,-382.446,1.73472e-18,-0.0104826
0.722656,0.000284293,1.89346e-05,0.00031065,1.32466e-05,-382.446,0,-0.00543616
0.732422,0.000284293,1.88572e-05,-5.19122e-05,1.48371e-05,-382.446,-3.46945e-18,0.00799275
0.742187,0.000284293,1.89917e-05,-5.19122e-05,1.6343e-05,382.446,3.46945e-18,0.0193191
0.751953,-4.7483e-05,1.90711e-05,-5.19122e-05,1.79798e-05,382.446,0,0.0152219
0.761719,-4.7483e-05,1.89879e-05,0.00031065,1.95357e-05,382.446,2.08167e-17,-0.00738049
0.771484,-4.7483e-05,1.90488e-05,0.00031065,2.10621e-05,-382.446,-6.93889e-18,-0.0329867
0.78125,0.000284293,1.9026e-05,0.00031065,2.25858e-05,-382.446,0,-0.0352677
0.791016,0.000284293,1.90374e-05,-5.19122e-05,2.40495e-05,-382.446,-1.38778e-17,-0.000361137
0.800781,0.000284293,1.89094e-05,-5.19122e-05,2.56397e-05,-382.446,0,0.0519956
0.810547,0.000284293,1.90723e-05,-5.19122e-05,2.69042e-05,382.446,2.77556e-17,0.0734884
0.820312,-4.7483e-05,1.89683e-05,-5.19122e-05,2.81763e-05,382.446,0,0.0257207
0.830078,-4.7483e-05,1.90348e-05,0.00031065,2.93982e-05,382.446,0,-0.0732656
0.839844,-4.7483e-05,1.9002e-05,0.00031065,3.05604e-05,-382.446,-2.77556e-17,-0.141024
0.849609,0.000284293,1.9052e-05,0.00031065,3.15929e-05,-382.446,5.55112e-17,-0.0887602
0.859375,0.000284293,1.89645e-05,-5.19122e-05,3.24179e-05,-382.446,-5.55112e-17,0.0853845
0.869141,0.000284293,1.90254e-05,-5.19122e-05,3.35326e-05,382.446,5.55112e-17,0.251874
0.878906,-4.7483e-05,1.9043e-05,-5.19122e-05,3.4178e-05,382.446,0,0.226249
0.888672,-4.7483e-05,1.91115e-05,0.00031065,3.48516e-05,382.446,-1.11022e-16,-0.0574563
0.898437,-4.7483e-05,1.90837e-05,0.00031065,3.55318e-05,-382.446,0,-0.417265
0.908203,0.000284293,1.91713e-05,0.00031065,3.59353e-05,-382.446,0,-0.499759
0.917969,0.000284293,1.90749e-05,-5.19122e-05,3.64699e-05,-382.446,-4.44089e-16,-0.0800188
0.927734,0.000284293,1.91115e-05,-5.19122e-05,3.68757e-05,-382.446,-1.11022e-16,0.631498
0.9375,0.000284293,1.91818e-05,-5.19122e-05,3.71561e-05,382.446,2.22045e-16,1.00488
0.947266,-4.7483e-05,1.90151e-05,-5.19122e-05,3.73942e-05,382.446,8.88178e-16,0.469764
0.957031,-4.7483e-05,1.91927e-05,0.00031065,3.76849e-05,382.446,2.22045e-16,-0.836475
0.966797,-4.7483e-05,1.90424e-05,0.00031065,3.77818e-05,-382.446,-4.44089e-16,-1.87235
0.976562,0.000284293,1.91851e-05,0.00031065,3.7875e-05,-382.446,-8.88178e-16,-1.38146
0.986328,0.000284293,1.90887e-05,-5.19122e-05,3.80241e-05,-382.446,-1.77636e-15,0.84865
0.996094,0.000284293,1.90898e-05,-5.19122e-05,3.80596e-05,382.446,0,3.24621
1.00586,-4.7483e-05,1.90723e-05,-5.19122e-05,3.81674e-05,382.446,0,3.29044
1.01562,-4.7483e-05,1.91051e-05,0.00031065,3.81185e-05,382.446,0,-0.21545
1.02539,-4.7483e-05,1.90772e-05,0.00031065,3.82846e-05,382.446,0,-5.19887
1.03516,-4.7483e-05,1.92363e-05,0.00031065,3.82822e-05,-382.446,-1.77636e-15,-6.97161
1.04492,0.000284293,1.90837e-05,-5.19122e-05,3.83988e-05,-382.446,-7.10543e-15,-2.04209
1.05469,0.000284293,1.91971e-05,-5.19122e-05,3.84229e-05,-382.446,-2.66454e-15,7.51048
1.06445,0.000284293,1.9069e-05,-5.19122e-05,3.84293e-05,382.446,3.55271e-15,13.5737
1.07422,-4.7483e-05,1.92346e-05,-5.19122e-05,3.85072e-05,382.446,2.84217e-14,7.86256
1.08398,-4.7483e-05,1.91856e-05,0.00031065,3.85764e-05,382.446,0,-9.17114
1.09375,-4.7483e-05,1.91464e-05,0.00031065,3.85605e-05,-382.446,-3.55271e-15,-24.5647
1.10352,0.000284293,1.92554e-05,0.00031065,3.86188e-05,-382.446,0,-20.8079
1.11328,0.000284293,1.91915e-05,-5.19122e-05,3.86188e-05,-382.446,-7.10543e-15,7.36956
1.12305,0.000284293,1.92334e-05,-5.19122e-05,3.85922e-05,382.446,0,41.3024
1.13281,-4.7483e-05,1.93652e-05,-5.19122e-05,3.86068e-05,382.446,2.84217e-14,46.9664
1.14258,-4.7483e-05,1.95586e-05,0.00031065,3.86095e-05,382.446,7.10543e-14,4.41376
1.15234,-4.7483e-05,1.96767e-05,0.00031065,3.85289e-05,382.446,7.10543e-15,-63.7021
1.16211,-4.7483e-05,1.98047e-05,0.00031065,3.85661e-05,-382.446,-2.84217e-14,-95.9209
1.17187,0.000284293,2.01935e-05,0.00031065,3.84724e-05,-382.446,-2.84217e-14,-39.7463
1.18164,0.000284293,2.05775e-05,-5.19122e-05,3.8395e-05,-382.446,2.84217e-14,86.9944
1.19141,0.000284293,2.10609e-05,-5.19122e-05,3.84108e-05,382.446,5.68434e-14,181.173
1.20117,-4.7483e-05,2.17233e-05,-5.19122e-05,3.83748e-05,382.446,0,124.663
1.21094,-4.7483e-05,2.24095e-05,0.00031065,3.83042e-05,382.446,5.68434e-14,-94.752
1.2207,-4.7483e-05,2.34196e-05,0.00031065,3.81762e-05,-382.446,0,-318.423
1.23047,0.000284293,2.43817e-05,0.00031065,3.82459e-05,-382.446,-1.13687e-13,-305.635
1.24023,0.000284293,2.5563e-05,-5.19122e-05,3.80766e-05,-382.446,-1.13687e-13,45.1594
1.25,0.000284293,2.6683e-05,-5.19122e-05,3.82436e-05,-382.446,-1.13687e-13,518.175
1.25977,-4.7483e-05,2.80925e-05,-5.19122e-05,3.80279e-05,382.446,3.41061e-13,659.621
1.26953,-4.7483e-05,2.93836e-05,0.00031065,3.8163e-05,382.446,0,154.103
1.2793,-4.7483e-05,3.08534e-05,0.00031065,3.80253e-05,382.446,0,-765.463
1.28906,-4.7483e-05,3.23493e-05,0.00031065,3.81814e-05,-382.446,-2.27374e-13,-1303.02
1.29883,0.000284293,3.39524e-05,0.00031065,3.81114e-05,-382.446,-1.36424e-12,-688.567
1.30859,0.000284293,3.54686e-05,-5.19122e-05,3.82289e-05,-382.446,-4.54747e-13,973.26
1.31836,0.000284293,3.70342e-05,-5.19122e-05,3.83004e-05,382.446,0,2389.85
1.32812,-4.7483e-05,3.85699e-05,-5.19122e-05,3.82131e-05,382.446,-9.09495e-13,1903.8
1.33789,-4.7483e-05,4.00907e-05,0.00031065,3.848e-05,382.446,0,-886.078
1.34766,-4.7483e-05,4.16042e-05,0.00031065,3.84354e-05,-382.446,-4.54747e-13,-4076.01
1.35742,0.000284293,4.29639e-05,0.00031065,3.8523e-05,-382.446,-4.54747e-12,-4398.65
1.36719,0.000284293,4.42846e-05,-5.19122e-05,3.86619e-05,-382.446,0,-104.101
1.37695,0.000284293,4.55616e-05,-5.19122e-05,3.87794e-05,-382.446,0,6399.85
1.38672,0.000284293,4.6766e-05,-5.19122e-05,3.88497e-05,382.446,3.63798e-12,9131.75
1.39648,-4.7483e-05,4.79271e-05,-5.19122e-05,3.89461e-05,382.446,7.27596e-12,3284.82
1.40625,-4.7483e-05,4.88895e-05,0.00031065,3.89651e-05,382.446,1.81899e-12,-8981.94
1.41602,-4.7483e-05,4.98738e-05,0.00031065,3.90823e-05,-382.446,0,-17487
1.42578,0.000284293,5.07533e-05,0.00031065,3.9196e-05,-382.446,-1.45519e-11,-11161.8
1.43555,0.000284293,5.14972e-05,-5.19122e-05,3.92605e-05,-382.446,3.63798e-12,10367
1.44531,0.000284293,5.21552e-05,-5.19122e-05,3.93012e-05,382.446,3.63798e-12,31151.9
1.45508,-4.7483e-05,5.27977e-05,-5.19122e-05,3.93709e-05,382.446,1.45519e-11,28268
1.46484,-4.7483e-05,5.32934e-05,0.00031065,3.94667e-05,382.446,2.91038e-11,-6708.36
1.47461,-4.7483e-05,5.37545e-05,0.00031065,3.94541e-05,-382.446,0,-51476.7
1.48437,0.000284293,5.41597e-05,0.00031065,3.95479e-05,-382.446,-4.36557e-11,-62221.4
1.49414,0.000284293,5.44995e-05,-5.19122e-05,3.94667e-05,-382.446,-2.91038e-11,-10670.5
1.50391,0.000284293,5.48001e-05,-5.19122e-05,3.94939e-05,-382.446,-1.45519e-11,77627.8
1.51367,0.000284293,5.49973e-05,-5.19122e-05,3.94852e-05,382.446,0,124765
1.52344,-4.7483e-05,5.51241e-05,-5.19122e-05,3.95839e-05,382.446,1.16415e-10,59481.3
1.5332,-4.7483e-05,5.5227e-05,0.00031065,3.94661e-05,382.446,-2.91038e-11,-102237
1.54297,-4.7483e-05,5.5379e-05,0.00031065,3.95244e-05,-382.446,-8.73115e-11,-231922
1.55273,0.000284293,5.54546e-05,0.00031065,3.95581e-05,-382.446,-1.16415e-10,-173164
1.5625,0.000284293,5.56061e-05,-5.19122e-05,3.95276e-05,-382.446,-2.91038e-10,102245
1.57227,0.000284293,5.55422e-05,-5.19122e-05,3.94107e-05,382.446,1.16415e-10,401109
1.58203,-4.7483e-05,5.56386e-05,-5.19122e-05,3.94661e-05,382.446,2.32831e-10,410465
1.5918,-4.7483e-05,5.56925e-05,0.00031065,3.93601e-05,382.446,0,-21167.3
1.60156,-4.7483e-05,5.57197e-05,0.00031065,3.92815e-05,382.446,1.16415e-10,-640526
1.61133,-4.7483e-05,5.57804e-05,0.00031065,3.93768e-05,-382.446,0,-866942
1.62109,0.000284293,5.58668e-05,-5.19122e-05,3.91781e-05,-382.446,-4.65661e-10,-262828
1.63086,0.000284293,5.58712e-05,-5.19122e-05,3.92695e-05,-382.446,-2.32831e-10,921484
1.64062,0.000284293,5.58313e-05,-5.19122e-05,3.90545e-05,382.446,6.98492e-10,1.68366e+06
1.65039,-4.7483e-05,5.59588e-05,-5.19122e-05,3.92303e-05,382.446,1.86265e-09,990300
1.66016,-4.7483e-05,5.58838e-05,0.00031065,3.89903e-05,382.446,1.39698e-09,-1.11649e+06
1.66992,-4.7483e-05,5.60748e-05,0.00031065,3.90773e-05,-382.446,-9.31323e-10,-3.03977e+06
1.67969,0.000284293,5.6015e-05,0.00031065,3.89423e-05,-382.446,-9.31323e-10,-2.60228e+06
1.68945,0.000284293,5.59916e-05,-5.19122e-05,3.9036e-05,-382.446,-2.79397e-09,873531
1.69922,0.000284293,5.60455e-05,-5.19122e-05,3.89613e-05,382.446,9.31323e-10,5.09786e+06
1.70898,-4.7483e-05,5.6119e-05,-5.19122e-05,3.90038e-05,382.446,0,5.85063e+06
1.71875,-4.7483e-05,5.62345e-05,0.00031065,3.91471e-05,382.446,3.72529e-09,620075
1.72852,-4.7483e-05,5.60722e-05,0.00031065,3.9184e-05,382.446,9.31323e-10,-7.83688e+06
1.73828,-4.7483e-05,5.609e-05,0.00031065,3.93012e-05,-382.446,7.45058e-09,-1.19153e+07
1.74805,0.000284293,5.61272e-05,0.00031065,3.96513e-05,-382.446,-3.72529e-09,-5.05064e+06
1.75781,0.000284293,5.61516e-05,-5.19122e-05,3.98332e-05,-382.446,-1.86265e-09,1.06474e+07
1.76758,0.000284293,5.62594e-05,-5.19122e-05,4.02214e-05,382.446,7.45058e-09,2.24509e+07
1.77734,-4.7483e-05,5.62148e-05,-5.19122e-05,4.07367e-05,382.446,2.23517e-08,1.5646e+07
1.78711,-4.7483e-05,5.62269e-05,0.00031065,4.12277e-05,382.446,2.23517e-08,-1.14642e+07
1.79687,-4.7483e-05,5.61636e-05,0.00031065,4.2048e-05,-382.446,0,-3.93641e+07
1.80664,0.000284293,5.62567e-05,0.00031065,4.27635e-05,-382.446,-1.49012e-08,-3.81541e+07
1.81641,0.000284293,5.62726e-05,-5.19122e-05,4.37253e-05,-382.446,0,5.06241e+06
1.82617,0.000284293,5.62764e-05,-5.19122e-05,4.48389e-05,-382.446,0,6.388e+07
1.83594,-4.7483e-05,5.62746e-05,-5.19122e-05,4.57679e-05,382.446,1.49012e-08,8.20686e+07
1.8457,-4.7483e-05,5.63221e-05,0.00031065,4.70285e-05,382.446,2.98023e-08,2.00513e+07
1.85547,-4.7483e-05,5.62497e-05,0.00031065,4.82713e-05,382.446,2.98023e-08,-9.40054e+07
1.86523,-4.7483e-05,5.63209e-05,0.00031065,4.95472e-05,-382.446,-5.96046e-08,-1.61697e+08
1.875,0.000284293,5.62623e-05,0.00031065,5.09713e-05,-382.446,5.96046e-08,-8.69126e+07
1.88477,0.000284293,5.62356e-05,-5.19122e-05,5.2374e-05,-382.446,5.96046e-08,1.18721e+08
1.89453,0.000284293,5.62904e-05,-5.19122e-05,5.38154e-05,382.446,0,2.95865e+08
1.9043,-4.7483e-05,5.63892e-05,-5.19122e-05,5.5246e-05,382.446,0,2.38324e+08
1.91406,-4.7483e-05,5.64539e-05,0.00031065,5.66842e-05,382.446,2.38419e-07,-1.06004e+08
1.92383,-4.7483e-05,5.63537e-05,0.00031065,5.82079e-05,-382.446,-5.96046e-08,-5.03351e+08
1.93359,0.000284293,5.64108e-05,0.00031065,5.95638e-05,-382.446,-5.96046e-07,-5.48282e+08
1.94336,0.000284293,5.62377e-05,-5.19122e-05,6.08757e-05,-382.446,0,-1.9991e+07
1.95312,0.000284293,5.63968e-05,-5.19122e-05,6.22992e-05,-382.446,0,7.87887e+08
1.96289,0.000284293,5.64381e-05,-5.19122e-05,6.35616e-05,382.446,4.76837e-07,1.13489e+09
1.97266,-4.7483e-05,5.63558e-05,-5.19122e-05,6.4827e-05,382.446,0,4.19373e+08
1.98242,-4.7483e-05,5.64832e-05,0.00031065,6.58819e-05,382.446,2.38419e-07,-1.10065e+09
1.99219,-4.7483e-05,5.63133e-05,0.00031065,6.69548e-05,-382.446,-9.53674e-07,-2.16793e+09
2.00195,0.000284293,5.64369e-05,0.00031065,6.80133e-05,-382.446,-1.90735e-06,-1.40295e+09
2.01172,0.000284293,5.63748e-05,-5.19122e-05,6.89865e-05,-382.446,9.53674e-07,1.25836e+09
2.02148,0.000284293,5.63836e-05,-5.19122e-05,6.97875e-05,382.446,-9.53674e-07,3.85285e+09
2.03125,-4.7483e-05,5.64267e-05,-5.19122e-05,7.06474e-05,382.446,0,3.53162e+09
2.04102,-4.7483e-05,5.63634e-05,0.00031065,7.13221e-05,382.446,1.90735e-06,-7.79953e+08
2.05078,-4.7483e-05,5.64026e-05,0.00031065,7.19607e-05,-382.446,0,-6.34961e+09
2.06055,0.000284293,5.63183e-05,0.00031065,7.25921e-05,-382.446,-1.90735e-06,-7.74568e+09
2.07031,0.000284293,5.63974e-05,-5.19122e-05,7.30049e-05,-382.446,-3.8147e-06,-1.41539e+09
2.08008,0.000284293,5.6468e-05,-5.19122e-05,7.34977e-05,-382.446,1.90735e-06,9.54144e+09
2.08984,0.000284293,5.64527e-05,-5.19122e-05,7.39201e-05,382.446,3.8147e-06,1.54898e+10
2.09961,-4.7483e-05,5.64179e-05,-5.19122e-05,7.42389e-05,382.446,0,7.52778e+09
2.10937,-4.7483e-05,5.65286e-05,0.00031065,7.45503e-05,382.446,7.62939e-06,-1.24922e+10
2.11914,-4.7483e-05,5.65834e-05,0.00031065,7.48034e-05,-382.446,-1.14441e-05,-2.87248e+10
2.12891,0.000284293,5.65986e-05,0.00031065,7.50425e-05,-382.446,-3.8147e-05,-2.1701e+10
2.13867,0.000284293,5.6603e-05,-5.19122e-05,7.50495e-05,-382.446,2.28882e-05,1.23078e+10
2.14844,0.000284293,5.65175e-05,-5.19122e-05,7.52763e-05,382.446,7.62939e-06,4.9558e+10
2.1582,-4.7483e-05,5.66587e-05,-5.19122e-05,7.54242e-05,382.446,3.05176e-05,5.11974e+10
2.16797,-4.7483e-05,5.66303e-05,0.00031065,7.55212e-05,382.446,4.57764e-05,-1.93717e+09
2.17773,-4.7483e-05,5.66288e-05,0.00031065,7.57222e-05,382.446,0,-7.89068e+10
2.1875,-4.7483e-05,5.67806e-05,0.00031065,7.56498e-05,-382.446,0,-1.07797e+11
2.19727,0.000284293,5.67337e-05,0.00031065,7.57849e-05,-382.446,-0.00012207,-3.37774e+10
2.20703,0.000284293,5.67469e-05,-5.19122e-05,7.58839e-05,-382.446,-1.52588e-05,1.1304e+11
2.2168,0.000284293,5.67571e-05,-5.19122e-05,7.59396e-05,382.446,6.10352e-05,2.08823e+11
2.22656,-4.7483e-05,5.66537e-05,-5.19122e-05,7.59073e-05,382.446,0,1.24688e+11
2.23633,-4.7483e-05,5.67855e-05,0.00031065,7.61388e-05,382.446,-3.05176e-05,-1.35866e+11
2.24609,-4.7483e-05,5.66479e-05,0.00031065,7.61622e-05,-382.446,0,-3.76129e+11
2.25586,0.000284293,5.6712e-05,0.00031065,7.62129e-05,-382.446,0.00012207,-3.25393e+11
2.26562,0.000284293,5.67337e-05,-5.19122e-05,7.62853e-05,-382.446,-0.000244141,1.03321e+11
2.27539,0.000284293,5.67475e-05,-5.19122e-05,7.63729e-05,382.446,0,6.29158e+11
2.28516,-4.7483e-05,5.69341e-05,-5.19122e-05,7.64405e-05,382.446,0.000244141,7.2874e+11
2.29492,-4.7483e-05,5.69886e-05,0.00031065,7.63685e-05,382.446,0,8.58939e+10
2.30469,-4.7483e-05,5.71547e-05,0.00031065,7.64273e-05,382.446,0.000244141,-9.63997e+11
2.31445,-4.7483e-05,5.74037e-05,0.00031065,7.65352e-05,-382.446,-0.000244141,-1.47999e+12
2.32422,0.000284293,5.7702e-05,0.00031065,7.65668e-05,-382.446,0,-6.41349e+11
2.33398,0.000284293,5.8161e-05,-5.19122e-05,7.65826e-05,-382.446,-0.000732422,1.30285e+12
2.34375,0.000284293,5.85984e-05,-5.19122e-05,7.66834e-05,382.446,0.000488281,2.78189e+12
2.35352,-4.7483e-05,5.92896e-05,-5.19122e-05,7.66714e-05,382.446,0.00390625,1.96321e+12
2.36328,-4.7483e-05,6.00932e-05,0.00031065,7.6662e-05,382.446,0.000976562,-1.38615e+12
2.37305,-4.7483e-05,6.07989e-05,0.00031065,7.67927e-05,-382.446,0,-4.86586e+12
2.38281,0.000284293,6.19187e-05,0.00031065,7.6752e-05,-382.446,-0.00390625,-4.76236e+12
2.39258,0.000284293,6.28978e-05,-5.19122e-05,7.68413e-05,-382.446,-0.00195312,5.61156e+11
2.40234,0.000284293,6.41104e-05,-5.19122e-05,7.68217e-05,-382.446,0,7.87424e+12
2.41211,0.000284293,6.53924e-05,-5.19122e-05,7.68401e-05,382.446,-0.00195312,1.02098e+13
2.42187,-4.7483e-05,6.66633e-05,0.00031065,7.69758e-05,382.446,0,2.60287e+12
2.43164,-4.7483e-05,6.80253e-05,0.00031065,7.68686e-05,382.446,0.00390625,-1.15428e+13
2.44141,-4.7483e-05,6.94685e-05,0.00031065,7.70291e-05,-382.446,-0.00390625,-2.00642e+13
2.45117,0.000284293,7.09345e-05,0.00031065,7.70241e-05,-382.446,0,-1.09658e+13
2.46094,0.000284293,7.2377e-05,-5.19122e-05,7.69937e-05,-382.446,-0.0195312,1.44772e+13
2.4707,0.000284293,7.38814e-05,-5.19122e-05,7.70971e-05,382.446,0,3.66255e+13
2.48047,-4.7483e-05,7.52522e-05,-5.19122e-05,7.7095e-05,382.446,0.03125,2.98289e+13
2.49023,-4.7483e-05,7.68179e-05,0.00031065,7.71038e-05,382.446,0.015625,-1.26644e+13
2.5,-4.7483e-05,7.81767e-05,0.00031065,7.72459e-05,-382.446,0,-6.21539e+13
2.50977,0.000284293,7.94203e-05,0.00031065,7.71135e-05,-382.446,-0.015625,-6.83344e+13
2.51953,0.000284293,8.06985e-05,-5.19122e-05,7.72137e-05,-382.446,-0.03125,-3.35565e+12
2.5293,0.000284293,8.18698e-05,-5.19122e-05,7.71571e-05,-382.446,-0.015625,9.69853e+13
2.53906,0.000284293,8.3095e-05,-5.19122e-05,7.71806e-05,382.446,0.03125,1.41031e+14
2.54883,-4.7483e-05,8.41064e-05,-5.19122e-05,7.7301e-05,382.446,0.125,5.34907e+13
2.55859,-4.7483e-05,8.51388e-05,0.00031065,7.72764e-05,382.446,0.0625,-1.34847e+14
2.56836,-4.7483e-05,8.59377e-05,0.00031065,7.72655e-05,-382.446,0,-2.68747e+14
2.57812,0.000284293,8.67621e-05,0.00031065,7.73455e-05,-382.446,-0.125,-1.76289e+14
2.58789,0.000284293,8.75355e-05,-5.19122e-05,7.72904e-05,-382.446,-0.125,1.52663e+14
2.59766,0.000284293,8.82149e-05,-5.19122e-05,7.73962e-05,382.446,0.125,4.7648e+14
2.60742,-4.7483e-05,8.86746e-05,-5.19122e-05,7.7407e-05,382.446,0.25,4.41155e+14
2.61719,-4.7483e-05,8.92986e-05,0.00031065,7.73074e-05,382.446,0.5,-9.02823e+13
2.62695,-4.7483e-05,8.96473e-05,0.00031065,7.74305e-05,382.446,0,-7.83143e+14
2.63672,0.000284293,9.01362e-05,0.00031065,7.74703e-05,-382.446,0.25,-9.64132e+14
2.64648,0.000284293,9.04031e-05,-5.19122e-05,7.74844e-05,-382.446,0,-1.86916e+14
2.65625,0.000284293,9.05783e-05,-5.19122e-05,7.75204e-05,-382.446,0.25,1.1726e+15
2.66602,0.000284293,9.08895e-05,-5.19122e-05,7.75274e-05,382.446,0.75,1.92292e+15
2.67578,-4.7483e-05,9.10734e-05,-5.19122e-05,7.74773e-05,382.446,0,9.52204e+14
2.68555,-4.7483e-05,9.13175e-05,0.00031065,7.75485e-05,382.446,-0.5,-1.52597e+15
2.69531,-4.7483e-05,9.13333e-05,0.00031065,7.75143e-05,-382.446,-0.5,-3.55745e+15
2.70508,0.000284293,9.14159e-05,0.00031065,7.75781e-05,-382.446,0,-2.71903e+15
2.71484,0.000284293,9.15147e-05,-5.19122e-05,7.75852e-05,-382.446,-2,1.48015e+15
2.72461,0.000284293,9.16289e-05,-5.19122e-05,7.74855e-05,382.446,1,6.12249e+15
2.73437,-4.7483e-05,9.16638e-05,-5.19122e-05,7.76238e-05,382.446,2,6.3851e+15
2.74414,-4.7483e-05,9.17584e-05,0.00031065,7.75834e-05,382.446,4,-1.55056e+14
2.75391,-4.7483e-05,9.17596e-05,0.00031065,7.76396e-05,382.446,0,-9.71949e+15
2.76367,-4.7483e-05,9.1923e-05,0.00031065,7.76537e-05,-382.446,-4,-1.34024e+16
2.77344,0.000284293,9.19529e-05,0.00031065,7.76139e-05,-382.446,-8,-4.33501e+15
2.7832,0.000284293,9.19269e-05,-5.19122e-05,7.76391e-05,-382.446,-2,1.38643e+16
2.79297,0.000284293,9.20587e-05,-5.19122e-05,7.7792e-05,382.446,4,2.58981e+16
2.80273,-4.7483e-05,9.21483e-05,-5.19122e-05,7.76531e-05,382.446,-8,1.56941e+16
2.8125,-4.7483e-05,9.21598e-05,0.00031065,7.76897e-05,382.446,16,-1.65268e+16
2.82227,-4.7483e-05,9.22318e-05,0.00031065,7.78444e-05,-382.446,0,-4.65368e+16
2.83203,0.000284293,9.23253e-05,0.00031065,7.79168e-05,-382.446,48,-4.06811e+16
2.8418,0.000284293,9.23074e-05,-5.19122e-05,7.78907e-05,-382.446,-64,1.2192e+16
2.85156,0.000284293,9.25187e-05,-5.19122e-05,7.79941e-05,382.446,0,7.7641e+16
2.86133,-4.7483e-05,9.24044e-05,-5.19122e-05,7.81438e-05,382.446,80,9.07607e+16
2.87109,-4.7483e-05,9.26314e-05,0.00031065,7.81907e-05,382.446,32,1.1765e+16
2.88086,-4.7483e-05,9.26429e-05,0.00031065,7.83747e-05,382.446,-16,-1.18563e+17
2.89062,-4.7483e-05,9.26625e-05,0.00031065,7.85675e-05,-382.446,32,-1.83813e+17
2.90039,0.000284293,9.28412e-05,0.00031065,7.90031e-05,-382.446,0,-8.13869e+16
2.91016,0.000284293,9.28058e-05,-5.19122e-05,7.92258e-05,-382.446,0,1.59383e+17
2.91992,0.000284293,9.28869e-05,-5.19122e-05,7.97552e-05,382.446,-64,3.44677e+17
2.92969,-4.7483e-05,9.30062e-05,-5.19122e-05,8.01712e-05,382.446,-128,2.4628e+17
2.93945,-4.7483e-05,9.3048e-05,0.00031065,8.07639e-05,382.446,0,-1.67485e+17
2.94922,-4.7483e-05,9.30697e-05,0.00031065,8.1445e-05,-382.446,0,-6.01427e+17
2.95898,0.000284293,9.31705e-05,0.00031065,8.22858e-05,-382.446,-512,-5.94356e+17
2.96875,0.000284293,9.32268e-05,-5.19122e-05,8.31413e-05,-382.446,512,6.13335e+16
2.97852,0.000284293,9.32566e-05,-5.19122e-05,8.41107e-05,-382.446,0,9.70524e+17
2.98828,0.000284293,9.32745e-05,-5.19122e-05,8.51748e-05,382.446,-256,1.27004e+18
2.99805,-4.7483e-05,9.32903e-05,0.00031065,8.62084e-05,382.446,512,3.37158e+17
3.00781,-4.7483e-05,9.34837e-05,0.00031065,8.74811e-05,382.446,256,-1.4171e+18
3.01758,-4.7483e-05,9.34969e-05,0.00031065,8.85331e-05,-382.446,512,-2.48946e+18
3.02734,0.000284293,9.35273e-05,0.00031065,8.99484e-05,-382.446,2048,-1.38301e+18
3.03711,0.000284293,9.3433e-05,-5.19122e-05,9.12237e-05,-382.446,512,1.7648e+18
3.04687,0.000284293,9.35851e-05,-5.19122e-05,9.24609e-05,382.446,1024,4.53355e+18
3.05664,-4.7483e-05,9.35895e-05,-5.19122e-05,9.38628e-05,382.446,0,3.73276e+18
3.06641,-4.7483e-05,9.36519e-05,0.00031065,9.51451e-05,382.446,2048,-1.51082e+18
3.07617,-4.7483e-05,9.36035e-05,0.00031065,9.64471e-05,-382.446,0,-7.67409e+18
3.08594,0.000284293,9.37277e-05,0.00031065,9.77449e-05,-382.446,-2048,-8.51583e+18
3.0957,0.000284293,9.35692e-05,-5.19122e-05,9.91298e-05,-382.446,-4096,-5.24629e+17
3.10547,0.000284293,9.37887e-05,-5.19122e-05,0.000100243,-382.446,-2048,1.1937e+19
3.11523,0.000284293,9.38051e-05,-5.19122e-05,0.000101601,382.446,8192,1.75243e+19
3.125,-4.7483e-05,9.37216e-05,-5.19122e-05,0.00010257,382.446,16384,6.81664e+18
3.13477,-4.7483e-05,9.37957e-05,0.00031065,0.000103782,382.446,4096,-1.65174e+19
3.14453,-4.7483e-05,9.37538e-05,0.00031065,0.000104737,-382.446,-8192,-3.33126e+19
3.1543,0.000284293,9.37963e-05,0.00031065,0.000105753,-382.446,0,-2.21459e+19
3.16406,0.000284293,9.37564e-05,-5.19122e-05,0.000106726,-382.446,0,1.85109e+19
3.17383,0.000284293,9.38437e-05,-5.19122e-05,0.000107565,382.446,8192,5.89211e+19
3.18359,-4.7483e-05,9.3755e-05,-5.19122e-05,0.000108374,382.446,-16384,5.50994e+19
3.19336,-4.7483e-05,9.37898e-05,0.00031065,0.000109027,382.446,16384,-1.03977e+19
3.20312,-4.7483e-05,9.37304e-05,0.00031065,0.00010977,382.446,0,-9.65809e+19
3.21289,0.000284293,9.37975e-05,0.00031065,0.000110314,-382.446,-32768,-1.19997e+20
3.22266,0.000284293,9.37011e-05,-5.19122e-05,0.000110895,-382.446,-131072,-2.45884e+19
3.23242,0.000284293,9.37983e-05,-5.19122e-05,0.000111368,-382.446,-49152,1.44085e+20
3.24219,0.000284293,9.3733e-05,-5.19122e-05,0.000111734,382.446,0,2.38694e+20
3.25195,-4.7483e-05,9.38021e-05,-5.19122e-05,0.000112193,382.446,327680,1.20387e+20
3.26172,-4.7483e-05,9.3658e-05,0.00031065,0.000112486,382.446,0,-1.86351e+20
3.27148,-4.7483e-05,9.37811e-05,0.00031065,0.000112761,-382.446,0,-4.40542e+20
3.28125,0.000284293,9.3731e-05,0.00031065,0.000113103,-382.446,-262144,-3.40613e+20
3.29102,0.000284293,9.37336e-05,-5.19122e-05,0.000113214,-382.446,-131072,1.77828e+20
3.30078,0.000284293,9.37271e-05,-5.19122e-05,0.000113362,382.446,131072,7.56317e+20
3.31055,-4.7483e-05,9.36328e-05,-5.19122e-05,0.000113526,382.446,262144,7.96224e+20
3.32031,-4.7483e-05,9.3769e-05,0.00031065,0.000113653,382.446,524288,-8.68162e+18
3.33008,-4.7483e-05,9.36677e-05,0.00031065,0.000113864,382.446,-262144,-1.19708e+21
3.33984,-4.7483e-05,9.36727e-05,0.00031065,0.000113886,-382.446,-1.04858e+06,-1.66618e+21
3.34961,0.000284293,9.36656e-05,0.00031065,0.000113914,-382.446,-524288,-5.55653e+20
3.35937,0.000284293,9.36252e-05,-5.19122e-05,0.00011396,-382.446,-786432,1.70014e+21
3.36914,0.000284293,9.36683e-05,-5.19122e-05,0.000114071,382.446,1.04858e+06,3.21162e+21
3.37891,-4.7483e-05,9.37875e-05,-5.19122e-05,0.000114139,382.446,1.04858e+06,1.97476e+21
3.38867,-4.7483e-05,9.36645e-05,0.00031065,0.000114162,382.446,2.09715e+06,-2.00946e+21
3.39844,-4.7483e-05,9.38115e-05,0.00031065,0.000114217,-382.446,-2.09715e+06,-5.75734e+21
3.4082,0.000284293,9.37304e-05,0.00031065,0.000114207,-382.446,0,-5.08522e+21
3.41797,0.000284293,9.38953e-05,-5.19122e-05,0.000114253,-382.446,0,1.43495e+21
3.42773,0.000284293,9.39149e-05,-5.19122e-05,0.000114359,382.446,0,9.58035e+21
3.4375,-4.7483e-05,9.41476e-05,-5.19122e-05,0.00011432,382.446,-4.1943e+06,1.13026e+22
3.44727,-4.7483e-05,9.41514e-05,0.00031065,0.000114477,382.446,1.67772e+07,1.59669e+21
3.45703,-4.7483e-05,9.45395e-05,0.00031065,0.000114451,382.446,2.09715e+06,-1.45803e+22
3.4668,-4.7483e-05,9.47285e-05,0.00031065,0.000114521,-382.446,0,-2.28274e+22
3.47656,0.000284293,9.51642e-05,0.00031065,0.000114563,-382.446,-8.38861e+06,-1.03214e+22
3.48633,0.000284293,9.55116e-05,-5.19122e-05,0.000114685,-382.446,-1.67772e+07,1.94932e+22
3.49609,0.000284293,9.60665e-05,-5.19122e-05,0.000114724,382.446,0,4.27023e+22
3.50586,-4.7483e-05,9.66879e-05,-5.19122e-05,0.00011474,382.446,5.03316e+07,3.08881e+22
3.51562,-4.7483e-05,9.74013e-05,0.00031065,0.000114776,382.446,3.35544e+07,-2.0222e+22
3.52539,-4.7483e-05,9.80836e-05,0.00031065,0.000114918,-382.446,-8.38861e+06,-7.43309e+22
3.53516,0.000284293,9.90606e-05,0.00031065,0.000114954,-382.446,0,-7.41678e+22
3.54492,0.000284293,9.99694e-05,-5.19122e-05,0.000115082,-382.446,-3.35544e+07,6.58327e+21
3.55469,0.000284293,0.000101071,-5.19122e-05,0.00011512,-382.446,0,1.19607e+23
3.56445,0.000284293,0.000102141,-5.19122e-05,0.000115231,382.446,1.00663e+08,1.57972e+23
3.57422,-4.7483e-05,0.000103276,0.00031065,0.000115216,382.446,2.68435e+08,4.35874e+22
3.58398,-4.7483e-05,0.000104464,0.00031065,0.000115267,382.446,0,-1.73948e+23
3.59375,-4.7483e-05,0.000105845,0.00031065,0.00011528,-382.446,0,-3.08855e+23
3.60352,0.000284293,0.000107023,0.00031065,0.00011532,-382.446,2.68435e+08,-1.74359e+23
3.61328,0.000284293,0.000108297,-5.19122e-05,0.000115308,-382.446,-2.68435e+08,2.15057e+23
3.62305,0.000284293,0.000109612,-5.19122e-05,0.000115297,382.446,1.34218e+08,5.61125e+23
3.63281,-4.7483e-05,0.000110914,-5.19122e-05,0.000115414,382.446,5.36871e+08,4.67032e+23
3.64258,-4.7483e-05,0.000112158,0.00031065,0.000115459,382.446,0,-1.79951e+23
3.65234,-4.7483e-05,0.000113415,0.00031065,0.000115462,-382.446,0,-9.47426e+23
3.66211,0.000284293,0.000114714,0.00031065,0.000115449,-382.446,-8.05306e+08,-1.06113e+24
3.67188,0.000284293,0.000115836,-5.19122e-05,0.000115385,-382.446,0,-7.84869e+22
3.68164,0.000284293,0.000116995,-5.19122e-05,0.000115406,-382.446,0,1.46903e+24
3.69141,0.000284293,0.000118028,-5.19122e-05,0.000115302,382.446,-5.36871e+08,2.17735e+24
3.70117,-4.7483e-05,0.000119037,-5.19122e-05,0.000115337,382.446,1.07374e+09,8.67954e+23
3.71094,-4.7483e-05,0.000120012,0.00031065,0.000115411,382.446,1.07374e+09,-2.02278e+24
3.7207,-4.7483e-05,0.000120799,0.00031065,0.000115297,-382.446,0,-4.12893e+24
3.73047,0.000284293,0.000121664,0.00031065,0.000115196,-382.446,-6.44245e+09,-2.78129e+24
3.74023,0.000284293,0.000122475,-5.19122e-05,0.000115279,-382.446,-1.07374e+09,2.24327e+24
3.75,0.000284293,0.000123127,-5.19122e-05,0.000115319,382.446,0,7.28554e+24
3.75977,-4.7483e-05,0.00012378,-5.19122e-05,0.000115109,382.446,0,6.88084e+24
3.76953,-4.7483e-05,0.00012435,0.00031065,0.000115113,382.446,6.44245e+09,-1.1905e+24
3.7793,-4.7483e-05,0.000124786,0.00031065,0.00011522,382.446,0,-1.19096e+25
3.78906,0.000284293,0.000125316,0.00031065,0.000115108,-382.446,0,-1.49335e+25
3.79883,0.000284293,0.000125733,-5.19122e-05,0.000115233,-382.446,0,-3.2234e+24
3.80859,0.000284293,0.000126195,-5.19122e-05,0.00011521,-382.446,-4.29497e+09,1.77021e+25
3.81836,0.000284293,0.000126406,-5.19122e-05,0.000115198,382.446,1.28849e+10,2.96269e+25
3.82812,-4.7483e-05,0.000126697,-5.19122e-05,0.000115113,382.446,1.71799e+10,1.52133e+25
3.83789,-4.7483e-05,0.000126965,0.00031065,0.000115211,382.446,-4.29497e+09,-2.27503e+25
3.84766,-4.7483e-05,0.000127156,0.00031065,0.000115161,-382.446,-8.58993e+09,-5.45507e+25
3.85742,0.000284293,0.000127429,0.00031065,0.000115127,-382.446,0,-4.26604e+25
3.86719,0.000284293,0.000127547,-5.19122e-05,0.000115206,-382.446,-1.71799e+10,2.13417e+25
3.87695,0.000284293,0.000127669,-5.19122e-05,0.000115269,382.446,1.71799e+10,9.34204e+25
3.88672,-4.7483e-05,0.000127833,-5.19122e-05,0.000115305,382.446,1.03079e+11,9.92777e+25
3.89648,-4.7483e-05,0.000127892,0.00031065,0.000115311,382.446,3.43597e+10,2.29282e+23
3.90625,-4.7483e-05,0.000128078,0.00031065,0.000115365,382.446,1.71799e+10,-1.47419e+26
3.91602,-4.7483e-05,0.000128195,0.00031065,0.000115388,-382.446,-1.37439e+11,-2.0712e+26
3.92578,0.000284293,0.000128288,0.00031065,0.000115444,-382.446,1.37439e+11,-7.11382e+25
3.93555,0.000284293,0.000128424,-5.19122e-05,0.000115472,-382.446,0,2.08444e+26
3.94531,0.000284293,0.00012843,-5.19122e-05,0.000115574,382.446,6.87195e+10,3.98241e+26
3.95508,-4.7483e-05,0.000128649,-5.19122e-05,0.000115576,382.446,0,2.48402e+26
3.96484,-4.7483e-05,0.000128623,0.00031065,0.000115761,382.446,1.37439e+11,-2.44219e+26
3.97461,-4.7483e-05,0.000128722,0.00031065,0.000115779,-382.446,2.74878e+11,-7.12217e+26
3.98438,0.000284293,0.000128837,0.00031065,0.000115866,-382.446,0,-6.35566e+26
3.99414,0.000284293,0.000128844,-5.19122e-05,0.000115936,-382.446,-5.49756e+11,1.68403e+26
4.00391,0.000284293,0.000128976,-5.19122e-05,0.000116108,382.446,0,1.18203e+27
4.01367,-4.7483e-05,0.000128991,-5.19122e-05,0.000116335,382.446,5.49756e+11,1.40738e+27
4.02344,-4.7483e-05,0.000129069,0.00031065,0.000116454,382.446,0,2.15042e+26
4.0332,-4.7483e-05,0.000129155,0.00031065,0.000116637,382.446,2.74878e+11,-1.79277e+27
4.04297,-4.7483e-05,0.000129226,0.00031065,0.00011703,-382.446,-1.09951e+12,-2.83467e+27
4.05273,0.000284293,0.000129208,0.00031065,0.000117221,-382.446,-1.09951e+12,-1.30817e+27
4.0625,0.000284293,0.000129414,-5.19122e-05,0.000117658,-382.446,-1.09951e+12,2.3835e+27
4.07227,0.000284293,0.000129382,-5.19122e-05,0.000118131,382.446,0,5.29001e+27
4.08203,-4.7483e-05,0.000129373,-5.19122e-05,0.000118576,382.446,-4.39805e+12,3.87309e+27
4.0918,-4.7483e-05,0.000129451,0.00031065,0.000119228,382.446,2.19902e+12,-2.43971e+27
4.10156,-4.7483e-05,0.000129505,0.00031065,0.000119828,-382.446,-2.19902e+12,-9.18584e+27
4.11133,0.000284293,0.000129558,0.00031065,0.000120449,-382.446,0,-9.25399e+27
4.12109,0.000284293,0.000129564,-5.19122e-05,0.000121368,-382.446,-4.39805e+12,6.89706e+26
4.13086,0.000284293,0.000129546,-5.19122e-05,0.000122216,-382.446,0,1.47388e+28
4.14062,0.000284293,0.000129592,-5.19122e-05,0.000123049,382.446,0,1.96472e+28
4.15039,-4.7483e-05,0.000129666,0.00031065,0.000124084,382.446,8.79609e+12,5.6248e+27
4.16016,-4.7483e-05,0.00012963,0.00031065,0.000125245,382.446,0,-2.13483e+28
4.16992,-4.7483e-05,0.000129728,0.00031065,0.000126271,-382.446,4.39805e+12,-3.8315e+28
4.17969,0.000284293,0.000129668,0.00031065,0.00012739,-382.446,1.75922e+13,-2.19736e+28
4.18945,0.000284293,0.000129775,-5.19122e-05,0.000128628,-382.446,4.39805e+12,2.61971e+28
4.19922,0.000284293,0.000129701,-5.19122e-05,0.00012976,382.446,1.75922e+13,6.94458e+28
4.20898,-4.7483e-05,0.000129709,-5.19122e-05,0.000130953,382.446,7.03687e+13,5.84238e+28
4.21875,-4.7483e-05,0.000129767,0.00031065,0.000132183,382.446,3.51844e+13,-2.13971e+28
4.22852,-4.7483e-05,0.000129806,0.00031065,0.000133406,-382.446,1.75922e+13,-1.16956e+29
4.23828,0.000284293,0.000129737,0.00031065,0.000134557,-382.446,-7.03687e+13,-1.32208e+29
4.24805,0.000284293,0.000129861,-5.19122e-05,0.000135754,-382.446,0,-1.13949e+28
4.25781,0.000284293,0.000129907,-5.19122e-05,0.000136882,-382.446,0,1.80763e+29
4.26758,0.000284293,0.00012988,-5.19122e-05,0.000138052,382.446,2.11106e+14,2.70507e+29
4.27734,-4.7483e-05,0.00012988,-5.19122e-05,0.000139097,382.446,2.81475e+14,1.10427e+29
4.28711,-4.7483e-05,0.000129952,0.00031065,0.000140079,382.446,-7.03687e+13,-2.47664e+29
4.29687,-4.7483e-05,0.000130014,0.00031065,0.000141018,-382.446,-1.40737e+14,-5.11722e+29
4.30664,0.000284293,0.000129934,0.00031065,0.000141933,-382.446,1.40737e+14,-3.49212e+29
4.31641,0.000284293,0.000130107,-5.19122e-05,0.000142852,-382.446,-4.22212e+14,2.71694e+29
4.32617,0.000284293,0.000130063,-5.19122e-05,0.00014361,382.446,1.40737e+14,9.00776e+29
4.33594,-4.7483e-05,0.000130051,-5.19122e-05,0.00014441,382.446,-2.81475e+14,8.59164e+29
4.3457,-4.7483e-05,0.000130107,0.00031065,0.000144957,382.446,8.44425e+14,-1.35375e+29
4.35547,-4.7483e-05,0.000130124,0.00031065,0.00014572,382.446,0,-1.46845e+30
4.36523,0.000284293,0.000130233,0.00031065,0.000146292,-382.446,-1.1259e+15,-1.85829e+30
4.375,0.000284293,0.000130098,-5.19122e-05,0.00014682,-382.446,-5.6295e+14,-4.2127e+29
4.38477,0.000284293,0.000130208,-5.19122e-05,0.000147311,-382.446,0,2.17452e+30
4.39453,0.000284293,0.000130167,-5.19122e-05,0.000147737,382.446,1.1259e+15,3.67703e+30
4.4043,-4.7483e-05,0.000130146,-5.19122e-05,0.000148089,382.446,3.3777e+15,1.92162e+30
4.41406,-4.7483e-05,0.000130212,0.00031065,0.000148466,382.446,1.1259e+15,-2.7766e+30
4.42383,-4.7483e-05,0.00013012,0.00031065,0.000148787,-382.446,-2.2518e+15,-6.7543e+30
4.43359,0.000284293,0.000130075,0.00031065,0.000149077,-382.446,-2.2518e+15,-5.34201e+30
4.44336,0.000284293,0.000129997,-5.19122e-05,0.000149307,-382.446,-4.5036e+15,2.55839e+30
4.45312,0.000284293,0.000130082,-5.19122e-05,0.00014961,382.446,0,1.15383e+31
4.46289,-4.7483e-05,0.000130058,-5.19122e-05,0.00014973,382.446,0,1.23771e+31
4.47266,-4.7483e-05,0.000130067,0.00031065,0.00014998,382.446,0,1.90114e+29
4.48242,-4.7483e-05,0.00013004,0.00031065,0.000150117,382.446,0,-1.81523e+31
4.49219,-4.7483e-05,0.000130064,0.00031065,0.000150262,-382.446,-1.35108e+16,-2.57445e+31
4.50195,0.000284293,0.000130011,0.00031065,0.000150441,-382.446,-9.0072e+15,-9.09746e+30
4.51172,0.000284293,0.000130146,-5.19122e-05,0.000150504,-382.446,9.0072e+15,2.55511e+31
4.52148,0.000284293,0.000130125,-5.19122e-05,0.000150741,382.446,0,4.9378e+31
4.53125,-4.7483e-05,0.000130136,-5.19122e-05,0.00015077,382.446,5.40432e+16,3.12368e+31
4.54102,-4.7483e-05,0.000130329,0.00031065,0.000150846,382.446,1.80144e+16,-2.96673e+31
4.55078,-4.7483e-05,0.000130295,0.00031065,0.000151089,-382.446,-3.60288e+16,-8.80984e+31
4.56055,0.000284293,0.000130478,0.00031065,0.000151071,-382.446,0,-7.94229e+31
4.57031,0.000284293,0.000130602,-5.19122e-05,0.00015131,-382.446,-1.08086e+17,1.97003e+31
4.58008,0.000284293,0.00013073,-5.19122e-05,0.000151317,382.446,0,1.45826e+32
4.58984,-4.7483e-05,0.000130926,-5.19122e-05,0.000151418,382.446,-7.20576e+16,1.75228e+32
4.59961,-4.7483e-05,0.000131182,0.00031065,0.000151494,382.446,0,2.87744e+31
4.60937,-4.7483e-05,0.000131481,0.00031065,0.000151651,382.446,3.60288e+16,-2.20406e+32
4.61914,-4.7483e-05,0.000131805,0.00031065,0.000151669,-382.446,-7.20576e+16,-3.51976e+32
4.62891,0.000284293,0.000132183,0.00031065,0.000151864,-382.446,0,-1.65706e+32
4.63867,0.000284293,0.000132734,-5.19122e-05,0.000151815,-382.446,0,2.91364e+32
4.64844,0.000284293,0.000133212,-5.19122e-05,0.000151976,382.446,2.8823e+17,6.55282e+32
4.6582,-4.7483e-05,0.000133785,-5.19122e-05,0.000152015,382.446,5.76461e+17,4.85546e+32
4.66797,-4.7483e-05,0.000134476,0.00031065,0.000152096,382.446,4.32346e+17,-2.94102e+32
4.67773,-4.7483e-05,0.000135228,0.00031065,0.000152121,-382.446,0,-1.13509e+33
4.6875,0.000284293,0.000136044,0.00031065,0.000152235,-382.446,-1.15292e+18,-1.15449e+33
4.69727,0.000284293,0.000136974,-5.19122e-05,0.000152339,-382.446,0,6.98387e+31
4.70703,0.000284293,0.000137789,-5.19122e-05,0.000152316,-382.446,0,1.81601e+33
4.7168,0.000284293,0.00013886,-5.19122e-05,0.000152488,382.446,0,2.44332e+33
4.72656,-4.7483e-05,0.000139898,0.00031065,0.000152488,382.446,1.15292e+18,7.24656e+32
4.73633,-4.7483e-05,0.000140984,0.00031065,0.000152486,382.446,5.76461e+17,-2.61959e+33
4.74609,-4.7483e-05,0.000142166,0.00031065,0.000152624,-382.446,-3.45876e+18,-4.7528e+33
4.75586,0.000284293,0.000143207,0.00031065,0.000152569,-382.446,-4.61169e+18,-2.76823e+33
4.76562,0.000284293,0.000144415,-5.19122e-05,0.000152691,-382.446,-1.15292e+18,3.19e+33
4.77539,0.000284293,0.000145541,-5.19122e-05,0.000152712,382.446,1.15292e+18,8.59405e+33
4.78516,-4.7483e-05,0.000146638,-5.19122e-05,0.000152709,382.446,2.30584e+18,7.30736e+33
4.79492,-4.7483e-05,0.000147824,0.00031065,0.000152746,382.446,4.61169e+18,-2.5395e+33
4.80469,-4.7483e-05,0.000148971,0.00031065,0.000152878,-382.446,0,-1.44365e+34
4.81445,0.000284293,0.000150068,0.00031065,0.00015289,-382.446,0,-1.64704e+34
4.82422,0.000284293,0.000151161,-5.19122e-05,0.000152909,-382.446,0,-1.61871e+33
4.83398,0.000284293,0.000152126,-5.19122e-05,0.00015289,-382.446,0,2.224e+34
4.84375,0.000284293,0.000153167,-5.19122e-05,0.000152951,382.446,1.84467e+19,3.36042e+34
4.85352,-4.7483e-05,0.000154099,-5.19122e-05,0.000152959,382.446,1.84467e+19,1.40388e+34
4.86328,-4.7483e-05,0.000154964,0.00031065,0.000153017,382.446,1.84467e+19,-3.03165e+34
4.87305,-4.7483e-05,0.00015578,0.00031065,0.000153006,-382.446,9.22337e+18,-6.34157e+34
4.88281,0.000284293,0.00015664,0.00031065,0.000153082,-382.446,-1.84467e+19,-4.38353e+34
4.89258,0.000284293,0.000157308,-5.19122e-05,0.000153002,-382.446,0,3.28861e+34
4.90234,0.000284293,0.000158078,-5.19122e-05,0.000153064,382.446,-1.84467e+19,1.11362e+35
4.91211,-4.7483e-05,0.000158663,-5.19122e-05,0.000153102,382.446,3.68935e+19,1.07264e+35
4.92187,-4.7483e-05,0.000159148,0.00031065,0.000153029,382.446,3.68935e+19,-1.52687e+34
4.93164,-4.7483e-05,0.00015973,0.00031065,0.000153168,382.446,0,-1.81041e+35
4.94141,0.000284293,0.000160218,0.00031065,0.000153195,-382.446,-7.3787e+19,-2.31218e+35
4.95117,0.000284293,0.000160602,-5.19122e-05,0.000153174,-382.446,-1.47574e+20,-5.49039e+34
4.96094,0.000284293,0.000161129,-5.19122e-05,0.000153086,-382.446,0,2.67076e+35
4.9707,0.000284293,0.000161473,-5.19122e-05,0.000153183,382.446,0,4.56324e+35
4.98047,-4.7483e-05,0.000161804,-5.19122e-05,0.000153076,382.446,4.42722e+20,2.42618e+35
4.99023,-4.7483e-05,0.000162088,0.00031065,0.000153149,382.446,-1.47574e+20,-3.38768e+35
5,-4.7483e-05,0.000162345,0.00031065,0.000153224,-382.446,0,-8.3623e+35
5.00977,0.000284293,0.000162638,0.00031065,0.000153087,-382.446,5.90296e+20,-6.68811e+35
5.01953,0.000284293,0.000162725,-5.19122e-05,0.000153202,-382.446,2.95148e+20,3.06321e+35
5.0293,0.000284293,0.000163097,-5.19122e-05,0.000153197,382.446,0,1.42496e+36
5.03906,-4.7483e-05,0.000163206,-5.19122e-05,0.000153121,382.446,1.18059e+21,1.54289e+36
5.04883,-4.7483e-05,0.000163449,0.00031065,0.000153125,382.446,5.90296e+20,4.35918e+34
5.05859,-4.7483e-05,0.000163586,0.00031065,0.000153195,382.446,0,-2.23491e+36
5.06836,-4.7483e-05,0.000163673,0.00031065,0.000153077,-382.446,-5.90296e+20,-3.19969e+36
5.07812,0.000284293,0.000163844,0.00031065,0.000153152,-382.446,0,-1.16221e+36
5.08789,0.000284293,0.000163961,-5.19122e-05,0.000153167,-382.446,-5.90296e+20,3.13144e+36
5.09766,0.000284293,0.000164098,-5.19122e-05,0.000153135,382.446,0,6.12191e+36
5.10742,-4.7483e-05,0.000164165,-5.19122e-05,0.000153191,382.446,0,3.92691e+36
5.11719,-4.7483e-05,0.000164283,0.00031065,0.000153229,382.446,2.36118e+21,-3.6022e+36
5.12695,-4.7483e-05,0.000164308,0.00031065,0.000153331,-382.446,-4.72237e+21,-1.08965e+37
5.13672,0.000284293,0.000164487,0.00031065,0.000153375,-382.446,0,-9.92354e+36
5.14648,0.000284293,0.000164482,-5.19122e-05,0.000153404,-382.446,4.72237e+21,2.29632e+36
5.15625,0.000284293,0.000164548,-5.19122e-05,0.000153561,382.446,0,1.79887e+37
5.16602,-4.7483e-05,0.000164566,-5.19122e-05,0.000153706,382.446,0,2.18148e+37
5.17578,-4.7483e-05,0.000164636,0.00031065,0.000153851,382.446,0,3.82891e+36
5.18555,-4.7483e-05,0.000164695,0.00031065,0.000153952,382.446,0,-2.70931e+37
5.19531,-4.7483e-05,0.000164677,0.00031065,0.000154226,-382.446,0,-4.37006e+37
5.20508,0.000284293,0.000164695,0.00031065,0.000154486,-382.446,-1.88895e+22,-2.09785e+37
5.21484,0.000284293,0.000164752,-5.19122e-05,0.000154902,-382.446,-2.83342e+22,3.56074e+37
5.22461,0.000284293,0.000164789,-5.19122e-05,0.000155215,382.446,0,8.11644e+37
5.23437,-4.7483e-05,0.000164813,-5.19122e-05,0.000155688,382.446,0,6.08571e+37
5.24414,-4.7483e-05,0.000164851,0.00031065,0.000156249,382.446,0,-3.54231e+37
5.25391,-4.7483e-05,0.000164762,0.00031065,0.000156718,-382.446,0,-1.40251e+38
5.26367,0.000284293,0.000164819,0.00031065,0.000157445,-382.446,-7.55579e+22,-1.4401e+38
5.27344,0.000284293,0.000164845,-5.19122e-05,0.000158063,-382.446,-7.55579e+22,6.71724e+36
5.2832,0.000284293,0.000164798,-5.19122e-05,0.000158886,-382.446,0,2.23732e+38
5.29297,0.000284293,0.000164891,-5.19122e-05,0.000159814,382.446,-7.55579e+22,3.03824e+38
5.30273,-4.7483e-05,0.000164878,-5.19122e-05,0.000160719,382.446,0,9.32159e+37
5.3125,-4.7483e-05,0.000164908,0.00031065,0.000161692,382.446,0,-3.21386e+38
5.32227,-4.7483e-05,0.000164981,0.00031065,0.000162574,-382.446,-1.51116e+23,-5.89516e+38
5.33203,0.000284293,0.000164989,0.00031065,0.000163785,-382.446,3.02231e+23,-3.48621e+38
5.3418,0.000284293,0.000164941,-5.19122e-05,0.000164856,-382.446,-3.02231e+23,3.88292e+38
5.35156,0.000284293,0.000164922,-5.19122e-05,0.000165924,382.446,0,1.06345e+39
5.36133,-4.7483e-05,0.000164983,-5.19122e-05,0.000167082,382.446,3.02231e+23,9.13818e+38
5.37109,-4.7483e-05,0.000164983,0.00031065,0.000168229,382.446,1.20893e+24,-3.00791e+38
5.38086,-4.7483e-05,0.000165071,0.00031065,0.000169401,-382.446,0,-1.78181e+39
5.39062,0.000284293,0.000165033,0.00031065,0.000170437,-382.446,0,-2.05166e+39
5.40039,0.000284293,0.00016507,-5.19122e-05,0.000171685,-382.446,-2.41785e+24,-2.26179e+38
5.41016,0.000284293,0.00016506,-5.19122e-05,0.000172766,-382.446,-6.04463e+23,2.73593e+39
5.41992,0.000284293,0.000165268,-5.19122e-05,0.000173779,382.446,0,4.17417e+39
5.42969,-4.7483e-05,0.000165125,-5.19122e-05,0.00017487,382.446,-1.20893e+24,1.78348e+39
5.43945,-4.7483e-05,0.000165299,0.00031065,0.000175915,382.446,0,-3.71018e+39
5.44922,-4.7483e-05,0.000165239,0.00031065,0.000176807,-382.446,-3.62678e+24,-7.85824e+39
5.45898,0.000284293,0.000165304,0.00031065,0.00017764,-382.446,4.8357e+24,-5.50114e+39
5.46875,0.000284293,0.00016537,-5.19122e-05,0.000178606,-382.446,0,3.97801e+39
5.47852,0.000284293,0.00016538,-5.19122e-05,0.00017942,382.446,0,1.37664e+40
5.48828,-4.7483e-05,0.000165411,-5.19122e-05,0.000180153,382.446,9.67141e+24,1.33897e+40
5.49805,-4.7483e-05,0.000165361,0.00031065,0.000180851,382.446,1.93428e+25,-1.70523e+39
5.50781,-4.7483e-05,0.000165523,0.00031065,0.000181537,382.446,0,-2.23178e+40
5.51758,0.000284293,0.000165448,0.00031065,0.00018205,-382.446,0,-2.87667e+40
5.52734,0.000284293,0.000165633,-5.19122e-05,0.000182745,-382.446,-1.93428e+25,-7.13771e+39
5.53711,0.000284293,0.000165566,-5.19122e-05,0.000183192,-382.446,-4.8357e+24,3.27974e+40
5.54688,0.000284293,0.000165675,-5.19122e-05,0.000183626,382.446,0,5.66257e+40
5.55664,-4.7483e-05,0.00016569,-5.19122e-05,0.000184081,382.446,-1.93428e+25,3.06193e+40
5.56641,-4.7483e-05,0.000165703,0.00031065,0.000184484,382.446,0,-4.13192e+40
5.57617,-4.7483e-05,0.000165867,0.00031065,0.000184776,-382.446,-1.93428e+25,-1.03523e+41
5.58594,0.000284293,0.000165693,0.00031065,0.000185109,-382.446,-7.73713e+25,-8.37188e+40
5.5957,0.000284293,0.000165942,-5.19122e-05,0.000185408,-382.446,-3.86856e+25,3.66289e+40
5.60547,0.000284293,0.000165898,-5.19122e-05,0.000185769,382.446,0,1.75965e+41
5.61523,-4.7483e-05,0.000165943,-5.19122e-05,0.000185914,382.446,1.16057e+26,1.9231e+41
5.625,-4.7483e-05,0.000165993,0.00031065,0.000186183,382.446,1.54743e+26,7.88356e+39
5.63477,-4.7483e-05,0.000165957,0.00031065,0.000186404,382.446,3.86856e+25,-2.75128e+41
5.64453,-4.7483e-05,0.000166054,0.00031065,0.000186572,-382.446,7.73713e+25,-3.97644e+41
5.6543,0.000284293,0.000166129,0.00031065,0.000186839,-382.446,0,-1.48328e+41
5.66406,0.000284293,0.000166098,-5.19122e-05,0.000186961,-382.446,-1.54743e+26,3.83701e+41
5.67383,0.000284293,0.000166166,-5.19122e-05,0.000187164,382.446,3.09485e+26,7.58939e+41
5.68359,-4.7483e-05,0.000166283,-5.19122e-05,0.000187365,382.446,3.09485e+26,4.9353e+41
5.69336,-4.7483e-05,0.000166371,0.00031065,0.000187364,382.446,1.54743e+26,-4.37161e+41
5.70312,-4.7483e-05,0.000166364,0.00031065,0.000187671,-382.446,-3.09485e+26,-1.34764e+42
5.71289,0.000284293,0.000166507,0.00031065,0.000187705,-382.446,-6.1897e+26,-1.23972e+42
5.72266,0.000284293,0.000166606,-5.19122e-05,0.000187857,-382.446,6.1897e+26,2.66581e+41
5.73242,0.000284293,0.000166787,-5.19122e-05,0.000187995,-382.446,0,2.21882e+42
5.74219,-4.7483e-05,0.000167003,-5.19122e-05,0.000188113,382.446,6.1897e+26,2.71554e+42
5.75195,-4.7483e-05,0.000167193,0.00031065,0.000188149,382.446,-1.23794e+27,5.07051e+41
5.76172,-4.7483e-05,0.000167502,0.00031065,0.000188377,382.446,1.85691e+27,-3.32992e+42
5.77148,-4.7483e-05,0.000167822,0.00031065,0.000188408,-382.446,-1.23794e+27,-5.42533e+42
5.78125,0.000284293,0.000168154,0.00031065,0.000188537,-382.446,-4.95176e+27,-2.65448e+42
5.79102,0.000284293,0.000168657,-5.19122e-05,0.000188562,-382.446,2.47588e+27,4.35038e+42
5.80078,0.000284293,0.000169153,-5.19122e-05,0.000188624,382.446,1.23794e+27,1.00524e+43
5.81055,-4.7483e-05,0.000169704,-5.19122e-05,0.000188746,382.446,4.95176e+27,7.62609e+42
5.82031,-4.7483e-05,0.000170343,0.00031065,0.000188765,382.446,-2.47588e+27,-4.26265e+42
5.83008,-4.7483e-05,0.000171033,0.00031065,0.00018883,-382.446,-2.47588e+27,-1.73279e+43
5.83984,0.000284293,0.000171732,0.00031065,0.000188798,-382.446,0,-1.79617e+43
5.84961,0.000284293,0.000172577,-5.19122e-05,0.000188931,-382.446,-2.97106e+28,5.92318e+41
5.85937,0.000284293,0.000173474,-5.19122e-05,0.000189009,-382.446,0,2.75606e+43
5.86914,0.000284293,0.000174323,-5.19122e-05,0.000189011,382.446,9.90352e+27,3.77767e+43
5.87891,-4.7483e-05,0.000175329,-5.19122e-05,0.00018905,382.446,-1.9807e+28,1.19737e+43
5.88867,-4.7483e-05,0.000176394,0.00031065,0.000188979,382.446,-4.95176e+27,-3.94225e+43
5.89844,-4.7483e-05,0.000177352,0.00031065,0.000189122,-382.446,-9.90352e+27,-7.31152e+43
5.9082,0.000284293,0.00017847,0.00031065,0.000189141,-382.446,-3.96141e+28,-4.38894e+43
5.91797,0.000284293,0.000179492,-5.19122e-05,0.000189142,-382.446,-4.95176e+28,4.72446e+43
5.92773,0.000284293,0.000180556,-5.19122e-05,0.000189196,382.446,5.94211e+28,1.31582e+44
5.9375,-4.7483e-05,0.000181661,-5.19122e-05,0.00018918,382.446,3.96141e+28,1.14259e+44
5.94727,-4.7483e-05,0.000182792,0.00031065,0.000189277,382.446,3.96141e+28,-3.55484e+43
5.95703,-4.7483e-05,0.000183889,0.00031065,0.000189364,-382.446,0,-2.19897e+44
5.9668,0.000284293,0.000184741,0.00031065,0.000189267,-382.446,-1.58456e+29,-2.5554e+44
5.97656,0.000284293,0.000185852,-5.19122e-05,0.000189397,-382.446,-1.58456e+29,-3.11963e+43
5.98633,0.000284293,0.00018685,-5.19122e-05,0.00018933,-382.446,-3.96141e+28,3.36525e+44
5.99609,0.000284293,0.000187725,-5.19122e-05,0.000189483,382.446,0,5.18456e+44
6.00586,-4.7483e-05,0.000188639,-5.19122e-05,0.000189439,382.446,-1.58456e+29,2.26419e+44
6.01562,-4.7483e-05,0.000189591,0.00031065,0.00018946,382.446,0,-4.53952e+44
6.02539,-4.7483e-05,0.000190232,0.00031065,0.000189567,-382.446,-1.58456e+29,-9.73688e+44
6.03516,0.000284293,0.000191172,0.00031065,0.000189514,-382.446,-6.33825e+29,-6.90207e+44
6.04492,0.000284293,0.000191806,-5.19122e-05,0.00018963,-382.446,-9.50738e+29,4.80869e+44
6.05469,0.000284293,0.000192428,-5.19122e-05,0.00018969,382.446,0,1.70163e+45
6.06445,-4.7483e-05,0.000193048,-5.19122e-05,0.000189674,382.446,1.90148e+30,1.67121e+45
6.07422,-4.7483e-05,0.000193627,0.00031065,0.000189807,382.446,6.33825e+29,-1.88144e+44
6.08398,-4.7483e-05,0.000194151,0.00031065,0.000189808,382.446,0,-2.75092e+45
6.09375,-4.7483e-05,0.000194669,0.00031065,0.000189831,-382.446,6.33825e+29,-3.57863e+45
6.10352,0.000284293,0.000195144,-5.19122e-05,0.000189908,-382.446,0,-9.25821e+44
6.11328,0.000284293,0.000195501,-5.19122e-05,0.000189887,-382.446,0,4.02693e+45
6.12305,0.000284293,0.000195821,-5.19122e-05,0.00019001,382.446,1.26765e+30,7.02619e+45
6.13281,-4.7483e-05,0.00019626,-5.19122e-05,0.000189981,382.446,0,3.86269e+45
6.14258,-4.7483e-05,0.000196506,0.00031065,0.000189967,382.446,-1.26765e+30,-5.03799e+45
6.15234,-4.7483e-05,0.000196822,0.00031065,0.000190106,-382.446,0,-1.28149e+46
6.16211,0.000284293,0.000197096,0.00031065,0.000190092,-382.446,-5.0706e+30,-1.04777e+46
6.17187,0.000284293,0.000197301,-5.19122e-05,0.000190032,-382.446,5.0706e+30,4.37385e+45
6.18164,0.000284293,0.000197594,-5.19122e-05,0.000190158,382.446,2.5353e+30,2.17274e+46
6.19141,-4.7483e-05,0.000197647,-5.19122e-05,0.000190194,382.446,3.04236e+31,2.39673e+46
6.20117,-4.7483e-05,0.000197969,0.00031065,0.000190181,382.446,2.02824e+31,1.28433e+45
6.21094,-4.7483e-05,0.000197992,0.00031065,0.00019023,382.446,5.0706e+30,-3.38656e+46
6.2207,-4.7483e-05,0.000198292,0.00031065,0.000190199,-382.446,-3.04236e+31,-4.94133e+46
6.23047,0.000284293,0.000198429,0.00031065,0.00019021,-382.446,0,-1.89131e+46
6.24023,0.000284293,0.000198584,-5.19122e-05,0.000190241,-382.446,-1.01412e+31,4.70059e+46
6.25,0.000284293,0.000198792,-5.19122e-05,0.000190259,382.446,4.05648e+31,9.40789e+46
6.25977,-4.7483e-05,0.000198828,-5.19122e-05,0.000190321,382.446,0,6.20092e+46
6.26953,-4.7483e-05,0.000199017,0.00031065,0.000190456,382.446,-4.05648e+31,-5.30258e+46
6.2793,-4.7483e-05,0.000199067,0.00031065,0.00019033,-382.446,2.02824e+31,-1.66657e+47
6.28906,0.000284293,0.00019921,0.00031065,0.000190438,-382.446,-1.62259e+32,-1.54853e+47
6.29883,0.000284293,0.000199257,-5.19122e-05,0.000190516,-382.446,-8.11296e+31,3.08044e+46
6.30859,0.000284293,0.000199425,-5.19122e-05,0.000190649,-382.446,0,2.73653e+47
6.31836,-4.7483e-05,0.000199504,-5.19122e-05,0.000190804,382.446,0,3.38001e+47
6.32812,-4.7483e-05,0.000199579,0.00031065,0.000190864,382.446,3.24519e+32,6.68645e+46
6.33789,-4.7483e-05,0.00019965,0.00031065,0.000191092,382.446,-8.11296e+31,-4.09209e+47
6.34766,-4.7483e-05,0.000199655,0.00031065,0.000191355,-382.446,-4.86778e+32,-6.73487e+47
6.35742,0.000284293,0.00019982,0.00031065,0.000191617,-382.446,0,-3.3571e+47
6.36719,0.000284293,0.000199923,-5.19122e-05,0.00019202,-382.446,-4.86778e+32,5.31363e+47
6.37695,0.000284293,0.000199879,-5.19122e-05,0.000192336,382.446,1.62259e+32,1.24491e+48
6.38672,-4.7483e-05,0.000199995,-5.19122e-05,0.000192737,382.446,1.29807e+33,9.55444e+47
6.39648,-4.7483e-05,0.000200017,0.00031065,0.00019323,382.446,-3.24519e+32,-5.12455e+47
6.40625,-4.7483e-05,0.000200096,0.00031065,0.000193794,-382.446,0,-2.14065e+48
6.41602,0.000284293,0.000200041,0.00031065,0.000194418,-382.446,0,-2.24e+48
6.42578,0.000284293,0.000200265,-5.19122e-05,0.000195142,-382.446,0,4.36481e+46
6.43555,0.000284293,0.000200314,-5.19122e-05,0.000195822,-382.446,0,3.39469e+48
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,382.446,1.94711e+33,4.69665e+48
6.45508,-4.7483e-05,0.000200438,-5.19122e-05,0.000197505,382.446,7.78845e+33,1.536e+48
6.46484,-4.7483e-05,0.000200423,0.00031065,0.000198356,382.446,6.49037e+32,-4.83483e+48
6.47461,-4.7483e-05,0.000200591,0.00031065,0.000199321,-382.446,0,-9.06745e+48
6.48437,0.000284293,0.000200491,0.00031065,0.000200248,-382.446,-1.29807e+34,-5.52362e+48
6.49414,0.000284293,0.000200658,-5.19122e-05,0.000201312,-382.446,5.1923e+33,5.74599e+48
6.50391,0.000284293,0.000200697,-5.19122e-05,0.0002024,382.446,2.59615e+33,1.62797e+49
6.51367,-4.7483e-05,0.000200541,-5.19122e-05,0.000203397,382.446,5.1923e+33,1.4284e+49
6.52344,-4.7483e-05,0.000200783,0.00031065,0.000204423,382.446,5.1923e+33,-4.191e+48
6.5332,-4.7483e-05,0.00020067,0.00031065,0.000205501,-382.446,0,-2.71354e+49
6.54297,0.000284293,0.000200732,0.00031065,0.000206524,-382.446,-2.07692e+34,-3.18249e+49
6.55273,0.000284293,0.000200704,-5.19122e-05,0.000207663,-382.446,0,-4.25809e+48
6.5625,0.000284293,0.000200768,-5.19122e-05,0.000208602,-382.446,1.03846e+34,4.13877e+49
6.57227,0.000284293,0.000200732,-5.19122e-05,0.000209676,382.446,-1.03846e+34,6.43897e+49
6.58203,-4.7483e-05,0.0002008,-5.19122e-05,0.000210669,382.446,4.15384e+34,2.87259e+49
6.5918,-4.7483e-05,0.000200768,0.00031065,0.000211582,382.446,0,-5.5529e+49
6.60156,-4.7483e-05,0.000200792,0.00031065,0.000212553,-382.446,2.07692e+34,-1.20637e+50
6.61133,0.000284293,0.00020089,0.00031065,0.000213403,-382.446,-4.15384e+34,-8.65775e+49
6.62109,0.000284293,0.000200785,-5.19122e-05,0.000214224,-382.446,-4.15384e+34,5.80873e+49
6.63086,0.000284293,0.000200799,-5.19122e-05,0.000215075,382.446,0,2.10318e+50
6.64062,-4.7483e-05,0.000200782,-5.19122e-05,0.00021584,382.446,-8.30767e+34,2.08562e+50
6.65039,-4.7483e-05,0.000200868,0.00031065,0.000216466,382.446,0,-2.04424e+49
6.66016,-4.7483e-05,0.000200851,0.00031065,0.000217158,382.446,0,-3.39046e+50
6.66992,-4.7483e-05,0.000200739,0.00031065,0.000217782,-382.446,-8.30767e+34,-4.45146e+50
6.67969,0.000284293,0.000200811,-5.19122e-05,0.00021831,-382.446,-3.32307e+35,-1.19838e+50
6.68945,0.000284293,0.000200946,-5.19122e-05,0.000218903,-382.446,-8.30767e+34,4.94353e+50
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,382.446,0,8.71749e+50
6.70898,-4.7483e-05,0.000200894,-5.19122e-05,0.000219841,382.446,0,4.87097e+50
6.71875,-4.7483e-05,0.00020082,0.00031065,0.00022016,382.446,4.9846e+35,-6.14063e+50
6.72852,-4.7483e-05,0.000200844,0.00031065,0.00022065,-382.446,0,-1.5862e+51
6.73828,0.000284293,0.000200938,0.00031065,0.00022088,-382.446,-1.99384e+36,-1.31108e+51
6.74805,0.000284293,0.000200813,-5.19122e-05,0.000221182,-382.446,0,5.21498e+50
6.75781,0.000284293,0.000200958,-5.19122e-05,0.000221518,382.446,0,2.68258e+51
6.76758,-4.7483e-05,0.000200963,-5.19122e-05,0.000221671,382.446,2.65846e+36,2.98669e+51
6.77734,-4.7483e-05,0.00020098,0.00031065,0.000221966,382.446,1.32923e+36,1.97229e+50
6.78711,-4.7483e-05,0.000200999,0.00031065,0.000222201,382.446,0,-4.168e+51
6.79687,-4.7483e-05,0.000201083,0.00031065,0.000222301,-382.446,-2.65846e+36,-6.13981e+51
6.80664,0.000284293,0.000201061,0.00031065,0.000222582,-382.446,-2.65846e+36,-2.40947e+51
6.81641,0.000284293,0.000201036,-5.19122e-05,0.000222576,-382.446,-1.32923e+36,5.75731e+51
6.82617,0.000284293,0.000201155,-5.19122e-05,0.000222816,382.446,5.31691e+36,1.16612e+52
6.83594,-4.7483e-05,0.000201217,-5.19122e-05,0.000222987,382.446,1.06338e+37,7.78902e+51
6.8457,-4.7483e-05,0.000201297,0.00031065,0.000222967,382.446,1.06338e+37,-6.42832e+51
6.85547,-4.7483e-05,0.000201355,0.00031065,0.000223155,-382.446,-2.65846e+36,-2.0608e+52
6.86523,0.000284293,0.000201473,0.00031065,0.000223293,-382.446,0,-1.93398e+52
6.875,0.000284293,0.000201553,-5.19122e-05,0.000223368,-382.446,-2.12676e+37,3.54066e+51
6.88477,0.000284293,0.000201778,-5.19122e-05,0.000223394,-382.446,0,3.3747e+52
6.89453,-4.7483e-05,0.000201906,-5.19122e-05,0.000223508,382.446,0,4.20666e+52
6.9043,-4.7483e-05,0.000202125,0.00031065,0.000223611,382.446,2.12676e+37,8.78462e+51
6.91406,-4.7483e-05,0.000202368,0.00031065,0.000223676,382.446,0,-5.02796e+52
6.92383,-4.7483e-05,0.000202777,0.00031065,0.00022377,-382.446,2.12676e+37,-8.35983e+52
6.93359,0.000284293,0.000203014,0.00031065,0.000223772,-382.446,-1.27606e+38,-4.24365e+52
6.94336,0.000284293,0.000203567,-5.19122e-05,0.000223825,-382.446,3.19015e+37,6.4883e+52
6.95312,0.000284293,0.000203995,-5.19122e-05,0.000223923,382.446,-2.12676e+37,1.54161e+53
6.96289,-4.7483e-05,0.000204433,-5.19122e-05,0.000223975,382.446,8.50706e+37,1.1968e+53
6.97266,-4.7483e-05,0.00020507,0.00031065,0.000224031,382.446,1.27606e+38,-6.15441e+52
6.98242,-4.7483e-05,0.000205742,0.00031065,0.000224074,-382.446,-4.25353e+37,-2.64428e+53
6.99219,0.000284293,0.000206408,0.00031065,0.000224182,-382.446,-3.40282e+38,-2.79317e+53
7.00195,0.000284293,0.000207133,-5.19122e-05,0.000224111,-382.446,-1.70141e+38,1.72219e+51
7.01172,0.000284293,0.000208033,-5.19122e-05,0.000224143,-382.446,-8.50706e+37,4.18082e+53
7.02148,0.000284293,0.000208867,-5.19122e-05,0.000224264,382.446,1.70141e+38,5.83865e+53
7.03125,-4.7483e-05,0.000209733,-5.19122e-05,0.000224319,382.446,0,1.96797e+53
7.04102,-4.7483e-05,0.000210697,0.00031065,0.000224278,382.446,-2.55212e+38,-5.92841e+53
7.05078,-4.7483e-05,0.000211655,0.00031065,0.000224374,-382.446,-1.70141e+38,-1.12442e+54
7.06055,0.000284293,0.000212699,0.00031065,0.000224429,-382.446,-3.40282e+38,-6.94946e+53
7.07031,0.000284293,0.000213734,-5.19122e-05,0.000224465,-382.446,3.40282e+38,6.98536e+53
7.08008,0.000284293,0.000214716,-5.19122e-05,0.000224521,382.446,0,2.014e+54
7.08984,-4.7483e-05,0.000215658,-5.19122e-05,0.000224574,382.446,6.80565e+38,1.78543e+54
7.09961,-4.7483e-05,0.000216855,0.00031065,0.000224523,382.446,1.36113e+39,-4.92776e+53
7.10937,-4.7483e-05,0.000217753,0.00031065,0.000224674,-382.446,0,-3.34819e+54
7.11914,0.000284293,0.000218728,0.00031065,0.000224665,-382.446,0,-3.96307e+54
7.12891,0.000284293,0.000219728,-5.19122e-05,0.000224739,-382.446,-1.36113e+39,-5.76221e+53
7.13867,0.000284293,0.000220619,-5.19122e-05,0.000224634,-382.446,-1.36113e+39,5.0894e+54
7.14844,0.000284293,0.000221548,-5.19122e-05,0.000224823,382.446,2.72226e+39,7.99623e+54
7.1582,-4.7483e-05,0.000222435,-5.19122e-05,0.000224809,382.446,8.16678e+39,3.64221e+54
7.16797,-4.7483e-05,0.000223233,0.00031065,0.000224901,382.446,-1.36113e+39,-6.79082e+54
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,-382.446,-5.44452e+39,-1.49454e+55
7.1875,0.000284293,0.000224837,0.00031065,0.000224997,-382.446,-5.44452e+39,-1.08576e+55
7.19727,0.000284293,0.000225551,-5.19122e-05,0.000225035,-382.446,5.44452e+39,7.01151e+54
7.20703,0.000284293,0.000226141,-5.19122e-05,0.000225005,382.446,5.44452e+39,2.59925e+55
7.2168,-4.7483e-05,0.000226839,-5.19122e-05,0.000225059,382.446,-1.0889e+40,2.60246e+55
7.22656,-4.7483e-05,0.000227348,0.00031065,0.000225079,382.446,2.17781e+40,-2.17713e+54
7.23633,-4.7483e-05,0.0002279,0.00031065,0.000225178,382.446,0,-4.17824e+55
7.24609,-4.7483e-05,0.000228354,0.00031065,0.000225191,-382.446,0,-5.53667e+55
7.25586,0.000284293,0.000228824,-5.19122e-05,0.000225224,-382.446,-6.53342e+40,-1.54823e+55
7.26562,0.000284293,0.000229194,-5.19122e-05,0.000225269,-382.446,1.0889e+40,6.06777e+55
7.27539,0.000284293,0.000229576,-5.19122e-05,0.000225355,382.446,8.71123e+40,1.0815e+56
7.28516,-4.7483e-05,0.000229858,-5.19122e-05,0.000225377,382.446,0,6.1401e+55
7.29492,-4.7483e-05,0.000230221,0.00031065,0.000225367,382.446,-2.17781e+40,-7.48195e+55
7.30469,-4.7483e-05,0.000230459,0.00031065,0.000225447,-382.446,-4.35561e+40,-1.96321e+56
7.31445,0.000284293,0.000230765,0.00031065,0.000225423,-382.446,-1.74225e+41,-1.64029e+56
7.32422,0.000284293,0.000231076,-5.19122e-05,0.000225508,-382.446,0,6.20777e+55
7.33398,0.000284293,0.000231246,-5.19122e-05,0.000225487,382.446,0,3.31175e+56
7.34375,-4.7483e-05,0.000231405,-5.19122e-05,0.000225515,382.446,5.22674e+41,3.72145e+56
7.35352,-4.7483e-05,0.000231605,0.00031065,0.000225562,382.446,0,2.91562e+55
7.36328,-4.7483e-05,0.000231671,0.00031065,0.000225635,382.446,8.71123e+40,-5.12913e+56
7.37305,-4.7483e-05,0.000231953,0.00031065,0.000225512,-382.446,5.22674e+41,-7.62833e+56
7.38281,0.000284293,0.00023203,0.00031065,0.000225756,-382.446,-3.48449e+41,-3.06705e+56
7.39258,0.000284293,0.000232269,-5.19122e-05,0.000225681,-382.446,-3.48449e+41,7.05008e+56
7.40234,0.000284293,0.000232365,-5.19122e-05,0.000225772,382.446,3.48449e+41,1.44531e+57
7.41211,-4.7483e-05,0.000232405,-5.19122e-05,0.000225824,382.446,2.09069e+42,9.78129e+56
7.42188,-4.7483e-05,0.000232581,0.00031065,0.000225865,382.446,-1.3938e+42,-7.78862e+56
7.43164,-4.7483e-05,0.000232701,0.00031065,0.000225889,-382.446,0,-2.54809e+57
7.44141,0.000284293,0.000232729,0.00031065,0.000226004,-382.446,-2.09069e+42,-2.41504e+57
7.45117,0.000284293,0.000232897,-5.19122e-05,0.000226114,-382.446,-6.96898e+41,4.04451e+56
7.46094,0.000284293,0.000232993,-5.19122e-05,0.000226172,-382.446,0,4.16127e+57
7.4707,-4.7483e-05,0.000233141,-5.19122e-05,0.000226456,382.446,0,5.23497e+57
7.48047,-4.7483e-05,0.000233147,0.00031065,0.00022646,382.446,8.36278e+42,1.1503e+57
7.49023,-4.7483e-05,0.000233255,0.00031065,0.000226797,382.446,0,-6.17695e+57
7.5,-4.7483e-05,0.000233447,0.00031065,0.000227028,-382.446,-1.3938e+42,-1.0376e+58
7.50977,0.000284293,0.000233439,0.00031065,0.000227348,-382.446,-1.11504e+43,-5.36181e+57
7.51953,0.000284293,0.000233596,-5.19122e-05,0.000227652,-382.446,-2.78759e+42,7.92029e+57
7.5293,0.000284293,0.000233587,-5.19122e-05,0.000228044,382.446,8.36278e+42,1.90887e+58
7.53906,-4.7483e-05,0.000233692,-5.19122e-05,0.000228459,382.446,5.57519e+42,1.49884e+58
7.54883,-4.7483e-05,0.00023381,0.00031065,0.000228896,382.446,5.57519e+42,-7.3832e+57
7.55859,-4.7483e-05,0.00023377,0.00031065,0.000229383,-382.446,0,-3.26612e+58
7.56836,0.000284293,0.000233979,0.00031065,0.000230044,-382.446,-1.11504e+43,-3.48253e+58
7.57812,0.000284293,0.000233983,-5.19122e-05,0.000230675,-382.446,-4.46015e+43,-2.43385e+56
7.58789,0.000284293,0.000234055,-5.19122e-05,0.000231379,-382.446,0,5.14841e+58
7.59766,0.000284293,0.000234158,-5.19122e-05,0.000232138,382.446,3.34511e+43,7.2577e+58
7.60742,-4.7483e-05,0.000234143,-5.19122e-05,0.000232874,382.446,6.69022e+43,2.5185e+58
7.61719,-4.7483e-05,0.000234232,0.00031065,0.000233731,382.446,3.34511e+43,-7.26797e+58
7.62695,-4.7483e-05,0.000234344,0.00031065,0.000234562,-382.446,-2.23007e+43,-1.39424e+59
7.63672,0.000284293,0.000234267,0.00031065,0.000235437,-382.446,4.46015e+43,-8.74069e+58
7.64648,0.000284293,0.00023442,-5.19122e-05,0.000236326,-382.446,0,8.48823e+58
7.65625,0.000284293,0.000234397,-5.19122e-05,0.000237286,382.446,0,2.49136e+59
7.66602,-4.7483e-05,0.000234501,-5.19122e-05,0.000238267,382.446,8.9203e+43,2.23136e+59
7.67578,-4.7483e-05,0.000234475,0.00031065,0.000239222,382.446,1.78406e+44,-5.77675e+58
7.68555,-4.7483e-05,0.000234465,0.00031065,0.000240156,-382.446,0,-4.13089e+59
7.69531,0.000284293,0.000234568,0.00031065,0.000241068,-382.446,-1.78406e+44,-4.93459e+59
7.70508,0.000284293,0.000234537,-5.19122e-05,0.000242077,-382.446,-3.56812e+44,-7.74161e+58
7.71484,0.000284293,0.000234677,-5.19122e-05,0.000242984,-382.446,8.9203e+43,6.25753e+59
7.72461,0.000284293,0.000234518,-5.19122e-05,0.000243972,382.446,0,9.92929e+59
7.73438,-4.7483e-05,0.000234622,-5.19122e-05,0.000244832,382.446,-7.13624e+44,4.61528e+59
7.74414,-4.7483e-05,0.000234634,0.00031065,0.000245736,382.446,3.56812e+44,-8.30261e+59
7.75391,-4.7483e-05,0.000234684,0.00031065,0.000246544,-382.446,-7.13624e+44,-1.8514e+60
7.76367,0.000284293,0.000234637,0.00031065,0.000247421,-382.446,0,-1.36134e+60
7.77344,0.000284293,0.000234627,-5.19122e-05,0.000248072,-382.446,0,8.45671e+59
7.7832,0.000284293,0.000234645,-5.19122e-05,0.000248948,382.446,0,3.21207e+60
7.79297,-4.7483e-05,0.000234637,-5.19122e-05,0.000249628,382.446,1.42725e+45,3.24697e+60
7.80273,-4.7483e-05,0.000234704,0.00031065,0.000250397,382.446,1.42725e+45,-2.2565e+59
7.8125,-4.7483e-05,0.000234635,0.00031065,0.000250919,382.446,0,-5.1485e+60
7.82227,-4.7483e-05,0.000234621,0.00031065,0.000251583,-382.446,-1.42725e+45,-6.88581e+60
7.83203,0.000284293,0.000234544,-5.19122e-05,0.000252179,-382.446,-5.70899e+45,-1.99672e+60
7.8418,0.000284293,0.000234549,-5.19122e-05,0.000252712,-382.446,-1.42725e+45,7.44641e+60
7.85156,0.000284293,0.000234541,-5.19122e-05,0.000253215,382.446,2.8545e+45,1.34162e+61
7.86133,-4.7483e-05,0.000234602,-5.19122e-05,0.000253671,382.446,5.70899e+45,7.73707e+60
7.87109,-4.7483e-05,0.000234543,0.00031065,0.000254036,382.446,8.56349e+45,-9.11291e+60
7.88086,-4.7483e-05,0.000234577,0.00031065,0.000254529,-382.446,-2.8545e+45,-2.42963e+61
7.89062,0.000284293,0.00023449,0.00031065,0.00025502,-382.446,1.1418e+46,-2.05181e+61
7.90039,0.000284293,0.00023449,-5.19122e-05,0.000255265,-382.446,-1.1418e+46,7.37659e+60
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,382.446,0,4.0881e+61
7.91992,-4.7483e-05,0.000234517,-5.19122e-05,0.000255948,382.446,3.42539e+46,4.63648e+61
7.92969,-4.7483e-05,0.000234621,0.00031065,0.00025622,382.446,2.2836e+46,4.19702e+60
7.93945,-4.7483e-05,0.000234614,0.00031065,0.000256424,382.446,2.2836e+46,-6.31109e+61
7.94922,-4.7483e-05,0.000234634,0.00031065,0.000256681,-382.446,-3.42539e+46,-9.47692e+61
7.95898,0.000284293,0.000234625,0.00031065,0.000256792,-382.446,-4.56719e+46,-3.90106e+61
7.96875,0.000284293,0.000234637,-5.19122e-05,0.000257142,-382.446,0,8.63123e+61
7.97852,0.000284293,0.000234704,-5.19122e-05,0.000257309,382.446,2.2836e+46,1.79121e+62
7.98828,-4.7483e-05,0.000234866,-5.19122e-05,0.000257437,382.446,0,1.228e+62
7.99805,-4.7483e-05,0.000234825,0.00031065,0.000257684,382.446,-4.56719e+46,-9.43117e+61
8.00781,-4.7483e-05,0.000234995,0.00031065,0.000257868,-382.446,0,-3.15033e+62
8.01758,0.000284293,0.000235141,0.00031065,0.000257988,-382.446,-2.74032e+47,-3.01536e+62
8.02734,0.000284293,0.000235244,-5.19122e-05,0.000258118,-382.446,-1.82688e+47,4.58648e+61
8.03711,0.000284293,0.000235446,-5.19122e-05,0.000258266,-382.446,0,5.13064e+62
8.04688,-4.7483e-05,0.000235622,-5.19122e-05,0.000258393,382.446,5.48063e+47,6.51403e+62
8.05664,-4.7483e-05,0.000235869,0.00031065,0.00025844,382.446,3.65375e+47,1.50181e+62
8.06641,-4.7483e-05,0.000236299,0.00031065,0.000258585,382.446,-9.13439e+46,-7.58734e+62
8.07617,-4.7483e-05,0.000236491,0.00031065,0.000258695,-382.446,-5.48063e+47,-1.28774e+63
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,-382.446,-1.82688e+48,-6.77155e+62


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_4.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,2.34648e-08,-1.00781e-07,5.87613e-10,-6.85548e-08,-0.468575,8.27181e-25,3.77538e-09
0.0195312,1.13667e-07,8.43756e-08,1.40586e-09,1.96289e-08,-1.56251,3.30872e-24,9.51226e-09
0.0292969,2.27298e-07,7.35363e-08,-1.19406e-09,-2.63663e-09,-0.608549,-8.27181e-25,-2.90066e-09
0.0390625,3.66817e-07,3.24024e-07,-3.57836e-09,-1.96289e-08,1.89407,0,-8.28203e-09
0.0488281,5.59675e-07,5.28809e-07,-2.92136e-09,-2.40234e-08,3.65267,-6.61744e-24,-2.03767e-09
0.0585937,8.43269e-07,7.43848e-07,1.3195e-09,1.20117e-08,2.49913,-3.30872e-24,7.55816e-09
0.0683594,1.1974e-06,1.13877e-06,5.11974e-09,-6.03516e-08,-0.591404,8.27181e-25,7.40542e-10
0.078125,1.61777e-06,1.57324e-06,6.58401e-09,-6.79688e-08,-4.05097,-6.61744e-24,-1.00787e-08
0.0878906,2.10599e-06,2.02969e-06,3.74767e-09,-5.21484e-08,-5.56058,0,-1.61439e-08
0.0976562,2.64841e-06,2.51602e-06,-3.6279e-09,3.31056e-08,-2.83405,0,-1.54446e-08
0.107422,3.22112e-06,3.24082e-06,-1.17612e-08,4.39468e-09,4.07294,-9.92617e-24,-7.49453e-09
0.117187,3.84522e-06,3.79131e-06,-1.29824e-08,1.75783e-09,10.5374,2.64698e-23,1.09113e-08
0.126953,4.53357e-06,4.47686e-06,-4.36397e-09,-4.30664e-08,11.2709,0,1.8541e-08
0.136719,5.28664e-06,5.18057e-06,1.10088e-08,1.46485e-08,3.57244,0,2.77665e-09
0.146484,6.0933e-06,6.0252e-06,2.38456e-08,-4.13086e-08,-9.86293,0,-3.1013e-08
0.15625,6.92894e-06,6.71836e-06,2.29765e-08,-1.25976e-08,-20.7537,-5.29396e-23,-6.17394e-08
0.166016,7.75134e-06,7.57266e-06,3.20527e-09,1.17188e-09,-19.2266,2.64698e-23,-6.48813e-08
0.175781,8.53547e-06,8.37715e-06,-2.67548e-08,-6.26953e-08,-1.83063,0,-2.2273e-08
0.185547,9.27776e-06,9.23145e-06,-4.64106e-08,1.58204e-08,23.077,5.29396e-23,5.43957e-08
0.195312,1.00126e-05,1.00304e-05,-3.34996e-08,-7.93946e-08,35.8559,-5.29396e-23,1.34241e-07
0.205078,1.07971e-05,1.07977e-05,1.84196e-08,-1.31836e-08,15.7195,-2.64698e-23,1.86617e-07
0.214844,1.16579e-05,1.15632e-05,8.72441e-08,-1.52343e-08,-43.4522,0,2.12697e-07
0.224609,1.25508e-05,1.22733e-05,1.27797e-07,4.36523e-08,-122.559,0,2.73459e-07
0.234375,1.33888e-05,1.29378e-05,9.79399e-08,-4.68749e-08,-182.41,-2.11758e-22,4.80281e-07
0.244141,1.40689e-05,1.36031e-05,-9.73823e-09,-2.46093e-08,-184.46,1.05879e-22,9.20321e-07
0.253906,1.45282e-05,1.43203e-05,-1.46963e-07,-2.60741e-08,-120.055,0,1.5889e-06
0.263672,1.48307e-05,1.48705e-05,-2.22051e-07,-5.33203e-08,-29.69,0,2.36455e-06
0.273437,1.51667e-05,1.53486e-05,-1.53634e-07,-5.5664e-08,9.16503,0,3.04239e-06
0.283203,1.57245e-05,1.58947e-05,6.17189e-08,-1.40624e-08,-71.4201,0,3.45156e-06
0.292969,1.65574e-05,1.62606e-05,3.17503e-07,-3.10547e-08,-273.655,4.23516e-22,3.61445e-06
0.302734,1.75062e-05,1.67394e-05,4.34506e-07,-5.94725e-08,-382.446,1.69407e-21,3.80108e-06
0.3125,1.82143e-05,1.70133e-05,2.6748e-07,5.12696e-08,-382.446,0,4.40649e-06
0.322266,1.83189e-05,1.73918e-05,-1.68307e-07,-5.12696e-08,-382.446,0,5.70095e-06
0.332031,1.77575e-05,1.76777e-05,-6.42829e-07,-9.52148e-08,-97.1735,0,7.57014e-06
0.341797,1.69346e-05,1.78286e-05,-8.03746e-07,-2.84178e-08,306.699,0,9.42742e-06
0.351562,1.65816e-05,1.80601e-05,-3.9994e-07,3.16406e-08,382.446,0,1.0467e-05
0.361328,1.73323e-05,1.82162e-05,4.84141e-07,-1.84571e-08,78.2925,0,1.02003e-05
0.371094,1.91949e-05,1.82689e-05,1.35687e-06,-5.5664e-08,-382.446,0,8.95306e-06
0.380859,2.12766e-05,1.84324e-05,1.53356e-06,-3.69141e-08,-382.446,-5.0822e-21,7.93465e-06
0.390625,2.20977e-05,1.84236e-05,5.8877e-07,-4.5703e-08,-382.446,1.69407e-21,8.66105e-06
0.400391,2.05049e-05,1.85789e-05,-1.20725e-06,6.32813e-08,-382.446,0,1.19042e-05
0.410156,1.66951e-05,1.86226e-05,-2.81381e-06,-5.21484e-08,382.446,0,1.67805e-05
0.419922,1.26328e-05,1.86536e-05,-2.9107e-06,-1.17188e-09,382.446,0,2.07568e-05
0.429687,1.12318e-05,1.85048e-05,-8.08591e-07,-5.00977e-08,382.446,0,2.09244e-05
0.439453,1.45044e-05,1.86302e-05,2.76005e-06,-4.39445e-09,382.446,0,1.61081e-05
0.449219,2.16646e-05,1.86601e-05,5.62652e-06,-5.06836e-08,-382.446,0,8.48124e-06
0.458984,2.85823e-05,1.87597e-05,5.27648e-06,3.04688e-08,-382.446,0,3.23822e-06
0.46875,2.95976e-05,1.86551e-05,6.57161e-07,-4.30664e-08,-382.446,0,5.81073e-06
0.478516,2.13056e-05,1.86645e-05,-6.40572e-06,-1.05762e-07,-382.446,0,1.777e-05
0.488281,6.14084e-06,1.87324e-05,-1.14437e-05,4.36523e-08,382.446,0,3.40227e-05
0.498047,-7.1475e-06,1.87151e-05,-9.72789e-06,-1.20117e-08,382.446,-2.03288e-20,4.40153e-05
0.507812,-7.67485e-06,1.88338e-05,1.75816e-07,-1.64061e-08,382.446,-2.71051e-20,3.76925e-05
0.517578,1.00359e-05,1.87362e-05,1.39454e-05,-3.16406e-08,-372.786,-1.69407e-21,1.34895e-05
0.527344,3.95893e-05,1.874e-05,2.24938e-05,3.75001e-08,-382.446,-2.71051e-20,-1.69825e-05
0.537109,6.28188e-05,1.88115e-05,1.70591e-05,-1.37109e-07,-382.446,-1.35525e-20,-3.25339e-05
0.546875,5.9045e-05,1.86855e-05,-3.86947e-06,5.06836e-08,-382.446,0,-1.48904e-05
0.556641,2.00662e-05,1.88262e-05,-3.04054e-05,2.16796e-08,382.446,0,3.59569e-05
0.566406,-3.83754e-05,1.88883e-05,-4.42461e-05,5.00977e-08,382.446,-4.06576e-20,9.42656e-05
0.576172,-4.7483e-05,1.88104e-05,-2.93916e-05,2.14453e-07,382.446,0,0.00011794
0.585937,-4.7483e-05,1.88332e-05,1.45334e-05,3.1582e-07,382.446,2.71051e-20,7.44505e-05
0.595703,2.04385e-05,1.88376e-05,6.56091e-05,5.70703e-07,-382.446,0,-3.00508e-05
0.605469,0.000134332,1.88528e-05,8.74896e-05,9.0791e-07,-382.446,1.6263e-19,-0.000139653
0.615234,0.000203019,1.88584e-05,5.16655e-05,1.24717e-06,-382.446,0,-0.000171625
0.625,0.000154887,1.8842e-05,-3.72321e-05,1.82314e-06,-382.446,5.42101e-20,-6.95252e-05
0.634766,-2.04745e-05,1.88769e-05,-5.19122e-05,2.475e-06,382.446,-5.42101e-20,0.000142319
0.644531,-4.7483e-05,1.897e-05,-5.19122e-05,3.2751e-06,382.446,3.25261e-19,0.000344593
0.654297,-4.7483e-05,1.89313e-05,-5.19122e-05,4.07813e-06,382.446,-2.1684e-19,0.000376542
0.664062,-4.7483e-05,1.891e-05,0.000112434,5.2043e-06,382.446,5.42101e-20,0.000143549
0.673828,0.000144231,1.89753e-05,0.000290451,6.29473e-06,-382.446,1.0842e-19,-0.00028249
0.683594,0.000284293,1.89492e-05,0.00031065,7.47246e-06,-382.446,0,-0.000650685
0.693359,0.000284293,1.88933e-05,0.000127048,8.79375e-06,-382.446,-4.33681e-19,-0.000652233
0.703125,0.000284293,1.88197e-05,-5.19122e-05,1.02067e-05,-382.446,0,-0.000135936
0.712891,-4.7483e-05,1.89967e-05,-5.19122e-05,1.17059e-05,382.446,2.1684e-19,0.000710147
0.722656,-4.7483e-05,1.89346e-05,-5.19122e-05,1.32466e-05,382.446,4.33681e-19,0.00136549
0.732422,-4.7483e-05,1.88572e-05,-5.19122e-05,1.48371e-05,382.446,-4.33681e-19,0.00124426
0.742187,-4.7483e-05,1.89917e-05,0.00031065,1.6343e-05,382.446,0,0.000122379
0.751953,0.000284293,1.90711e-05,0.00031065,1.79798e-05,-382.446,-1.30104e-18,-0.00154071
0.761719,0.000284293,1.89879e-05,0.00031065,1.95357e-05,-382.446,-1.73472e-18,-0.00267819
0.771484,0.000284293,1.90488e-05,0.000139191,2.10621e-05,-382.446,1.73472e-18,-0.00219365
0.78125,0.000284293,1.9026e-05,-5.19122e-05,2.25858e-05,-382.446,-1.0842e-19,0.000201669
0.791016,-4.7483e-05,1.90374e-05,-5.19122e-05,2.40495e-05,382.446,3.46945e-18,0.00343445
0.800781,-4.7483e-05,1.89094e-05,-5.19122e-05,2.56397e-05,382.446,-1.73472e-18,0.0053432
0.810547,-4.7483e-05,1.90723e-05,0.000147331,2.69042e-05,382.446,-1.73472e-18,0.00390723
0.820312,-4.7483e-05,1.89683e-05,0.00031065,2.81763e-05,-382.446,0,-0.00113028
0.830078,0.000284293,1.90348e-05,0.00031065,2.93982e-05,-382.446,0,-0.00734116
0.839844,0.000284293,1.9002e-05,0.00031065,3.05604e-05,-382.446,-1.04083e-17,-0.0103941
0.849609,0.000284293,1.9052e-05,-5.19122e-05,3.15929e-05,-382.446,0,-0.00663107
0.859375,0.000284293,1.89645e-05,-5.19122e-05,3.24179e-05,382.446,8.67362e-19,0.00382345
0.869141,-4.7483e-05,1.90254e-05,-5.19122e-05,3.35326e-05,382.446,1.38778e-17,0.01561
0.878906,-4.7483e-05,1.9043e-05,-5.19122e-05,3.4178e-05,382.446,1.38778e-17,0.0201429
0.888672,-4.7483e-05,1.91115e-05,0.00031065,3.48516e-05,382.446,-1.38778e-17,0.010941
0.898437,0.000284293,1.90837e-05,0.00031065,3.55318e-05,-382.446,-1.73472e-18,-0.0104901
0.908203,0.000284293,1.91713e-05,0.00031065,3.59353e-05,-382.446,0,-0.0325544
0.917969,0.000284293,1.90749e-05,0.00031065,3.64699e-05,-382.446,2.77556e-17,-0.0384177
0.927734,0.000284293,1.91115e-05,-5.19122e-05,3.68757e-05,-382.446,-1.38778e-17,-0.0169049
0.9375,-4.7483e-05,1.91818e-05,-5.19122e-05,3.71561e-05,382.446,6.93889e-18,0.0265263
0.947266,-4.7483e-05,1.90151e-05,-5.19122e-05,3.73942e-05,382.446,-4.16334e-17,0.0672034
0.957031,-4.7483e-05,1.91927e-05,-5.19122e-05,3.76849e-05,382.446,0,0.0724866
0.966797,-4.7483e-05,1.90424e-05,0.00031065,3.77818e-05,382.446,-1.38778e-17,0.0237924
0.976562,0.000284293,1.91851e-05,0.00031065,3.7875e-05,-382.446,-2.77556e-17,-0.0632544
0.986328,0.000284293,1.90887e-05,0.00031065,3.80241e-05,-382.446,1.11022e-16,-0.13692
0.996094,0.000284293,1.90898e-05,0.00031065,3.80596e-05,-382.446,-5.55112e-17,-0.134658
1.00586,0.000284293,1.90723e-05,-5.19122e-05,3.81674e-05,-382.446,0,-0.0271333
1.01562,-4.7483e-05,1.91051e-05,-5.19122e-05,3.81185e-05,382.446,5.55112e-17,0.145449
1.02539,-4.7483e-05,1.90772e-05,-5.19122e-05,3.82846e-05,382.446,0,0.276026
1.03516,-4.7483e-05,1.92363e-05,-5.19122e-05,3.82822e-05,382.446,0,0.246242
1.04492,-4.7483e-05,1.90837e-05,0.00031065,3.83988e-05,382.446,-2.77556e-17,0.0135186
1.05469,0.000284293,1.91971e-05,0.00031065,3.84229e-05,-382.446,-2.77556e-16,-0.324939
1.06445,0.000284293,1.9069e-05,0.00031065,3.84293e-05,-382.446,2.22045e-16,-0.550215
1.07422,0.000284293,1.92346e-05,0.00031065,3.85072e-05,-382.446,-2.22045e-16,-0.44145
1.08398,0.000284293,1.91856e-05,-5.19122e-05,3.85764e-05,-382.446,0,0.0538557
1.09375,-4.7483e-05,1.91464e-05,-5.19122e-05,3.85605e-05,382.446,0,0.710244
1.10352,-4.7483e-05,1.92554e-05,-5.19122e-05,3.86188e-05,382.446,4.44089e-16,1.08516
1.11328,-4.7483e-05,1.91915e-05,0.00031065,3.86188e-05,382.446,-4.44089e-16,0.772917
1.12305,-4.7483e-05,1.92334e-05,0.00031065,3.85922e-05,-382.446,-5.55112e-17,-0.265916
1.13281,0.000284293,1.93652e-05,0.00031065,3.86068e-05,-382.446,-8.88178e-16,-1.52403
1.14258,0.000284293,1.95586e-05,0.00031065,3.86095e-05,-382.446,-1.77636e-15,-2.11654
1.15234,0.000284293,1.96767e-05,-5.19122e-05,3.85289e-05,-382.446,-4.44089e-16,-1.31192
1.16211,0.000284293,1.98047e-05,-5.19122e-05,3.85661e-05,382.446,2.22045e-16,0.838489
1.17187,-4.7483e-05,2.01935e-05,-5.19122e-05,3.84724e-05,382.446,-1.77636e-15,3.21974
1.18164,-4.7483e-05,2.05775e-05,-5.19122e-05,3.8395e-05,382.446,1.77636e-15,4.08159
1.19141,-4.7483e-05,2.10609e-05,0.00031065,3.84108e-05,382.446,-8.88178e-16,2.13431
1.20117,0.000284293,2.17233e-05,0.00031065,3.83748e-05,-382.446,-8.88178e-16,-2.26363
1.21094,0.000284293,2.24095e-05,0.00031065,3.83042e-05,-382.446,1.77636e-15,-6.70847
1.2207,0.000284293,2.34196e-05,0.00031065,3.81762e-05,-382.446,3.55271e-15,-7.77599
1.23047,0.000284293,2.43817e-05,-5.19122e-05,3.82459e-05,-382.446,0,-3.25647
1.24023,-4.7483e-05,2.5563e-05,-5.19122e-05,3.80766e-05,382.446,1.77636e-15,5.6362
1.25,-4.7483e-05,2.6683e-05,-5.19122e-05,3.82436e-05,382.446,3.55271e-15,13.8033
1.25977,-4.7483e-05,2.80925e-05,-5.19122e-05,3.80279e-05,382.446,-1.06581e-14,14.6207
1.26953,-4.7483e-05,2.93836e-05,0.00031065,3.8163e-05,382.446,5.32907e-15,4.4461
1.2793,0.000284293,3.08534e-05,0.00031065,3.80253e-05,-382.446,7.10543e-15,-13.3384
1.28906,0.000284293,3.23493e-05,0.00031065,3.81814e-05,-382.446,-1.42109e-14,-28.0708
1.29883,0.000284293,3.39524e-05,0.00031065,3.81114e-05,-382.446,-2.84217e-14,-27.0882
1.30859,0.000284293,3.54686e-05,-5.19122e-05,3.82289e-05,-382.446,-3.55271e-15,-4.71817
1.31836,-4.7483e-05,3.70342e-05,-5.19122e-05,3.83004e-05,382.446,-1.42109e-14,30.4656
1.32812,-4.7483e-05,3.85699e-05,-5.19122e-05,3.82131e-05,382.446,4.26326e-14,56.4523
1.33789,-4.7483e-05,4.00907e-05,-5.19122e-05,3.848e-05,382.446,1.42109e-14,49.3446
1.34766,-4.7483e-05,4.16042e-05,0.00031065,3.84354e-05,382.446,-7.10543e-15,1.09971
1.35742,0.000284293,4.29639e-05,0.00031065,3.8523e-05,-382.446,-1.42109e-14,-67.7491
1.36719,0.000284293,4.42846e-05,0.00031065,3.86619e-05,-382.446,0,-112.3
1.37695,0.000284293,4.55616e-05,0.00031065,3.87794e-05,-382.446,-2.84217e-14,-88.0916
1.38672,0.000284293,4.6766e-05,-5.19122e-05,3.88497e-05,-382.446,1.77636e-15,14.2725
1.39648,-4.7483e-05,4.79271e-05,-5.19122e-05,3.89461e-05,382.446,0,147.489
1.40625,-4.7483e-05,4.88895e-05,-5.19122e-05,3.89651e-05,382.446,5.68434e-14,220.985
1.41602,-4.7483e-05,4.98738e-05,0.00031065,3.90823e-05,382.446,-1.13687e-13,153.375
1.42578,-4.7483e-05,5.07533e-05,0.00031065,3.9196e-05,-382.446,0,-60.7354
1.43555,0.000284293,5.14972e-05,0.00031065,3.92605e-05,-382.446,0,-315.453
1.44531,0.000284293,5.21552e-05,0.00031065,3.93012e-05,-382.446,-2.27374e-13,-430.073
1.45508,0.000284293,5.27977e-05,-5.19122e-05,3.93709e-05,-382.446,0,-258.441
1.46484,0.000284293,5.32934e-05,-5.19122e-05,3.94667e-05,382.446,0,183.672
1.47461,-4.7483e-05,5.37545e-05,-5.19122e-05,3.94541e-05,382.446,-2.27374e-13,664.5
1.48437,-4.7483e-05,5.41597e-05,-5.19122e-05,3.95479e-05,382.446,-4.54747e-13,827.396
1.49414,-4.7483e-05,5.44995e-05,0.00031065,3.94667e-05,382.446,-4.54747e-13,415.999
1.50391,0.000284293,5.48001e-05,0.00031065,3.94939e-05,-382.446,0,-486.102
1.51367,0.000284293,5.49973e-05,0.00031065,3.94852e-05,-382.446,-4.54747e-13,-1380.95
1.52344,0.000284293,5.51241e-05,0.00031065,3.95839e-05,-382.446,9.09495e-13,-1572.33
1.5332,0.000284293,5.5227e-05,-5.19122e-05,3.94661e-05,-382.446,4.54747e-13,-623.985
1.54297,-4.7483e-05,5.5379e-05,-5.19122e-05,3.95244e-05,382.446,6.82121e-13,1196.03
1.55273,-4.7483e-05,5.54546e-05,-5.19122e-05,3.95581e-05,382.446,9.09495e-13,2834.61
1.5625,-4.7483e-05,5.56061e-05,-5.19122e-05,3.95276e-05,382.446,0,2948.07
1.57227,-4.7483e-05,5.55422e-05,0.00031065,3.94107e-05,382.446,9.09495e-13,824.112
1.58203,0.000284293,5.56386e-05,0.00031065,3.94661e-05,-382.446,9.09495e-13,-2807.85
1.5918,0.000284293,5.56925e-05,0.00031065,3.93601e-05,-382.446,1.81899e-12,-5751.54
1.60156,0.000284293,5.57197e-05,0.00031065,3.92815e-05,-382.446,0,-5444.68
1.61133,0.000284293,5.57804e-05,-5.19122e-05,3.93768e-05,-382.446,0,-794.192
1.62109,-4.7483e-05,5.58668e-05,-5.19122e-05,3.91781e-05,382.446,1.81899e-12,6375.51
1.63086,-4.7483e-05,5.58712e-05,-5.19122e-05,3.92695e-05,382.446,3.63798e-12,11541.4
1.64062,-4.7483e-05,5.58313e-05,-5.19122e-05,3.90545e-05,382.446,-3.63798e-12,9881.21
1.65039,-4.7483e-05,5.59588e-05,0.00031065,3.92303e-05,382.446,-1.81899e-12,-113.718
1.66016,0.000284293,5.58838e-05,0.00031065,3.89903e-05,-382.446,0,-14112.6
1.66992,0.000284293,5.60748e-05,0.00031065,3.90773e-05,-382.446,2.18279e-11,-22909.7
1.67969,0.000284293,5.6015e-05,0.00031065,3.89423e-05,-382.446,-7.27596e-12,-17560.3
1.68945,0.000284293,5.59916e-05,-5.19122e-05,3.9036e-05,382.446,0,3583.17
1.69922,-4.7483e-05,5.60455e-05,-5.19122e-05,3.89613e-05,382.446,-1.45519e-11,30607.1
1.70898,-4.7483e-05,5.6119e-05,-5.19122e-05,3.90038e-05,382.446,0,44983.5
1.71875,-4.7483e-05,5.62345e-05,0.00031065,3.91471e-05,382.446,0,30397.1
1.72852,-4.7483e-05,5.60722e-05,0.00031065,3.9184e-05,-382.446,3.63798e-12,-13709.8
1.73828,0.000284293,5.609e-05,0.00031065,3.93012e-05,-382.446,-1.45519e-11,-65253.5
1.74805,0.000284293,5.61272e-05,0.00031065,3.96513e-05,-382.446,-5.82077e-11,-87347.8
1.75781,0.000284293,5.61516e-05,-5.19122e-05,3.98332e-05,-382.446,1.45519e-11,-50819.3
1.76758,-4.7483e-05,5.62594e-05,-5.19122e-05,4.02214e-05,382.446,0,40034
1.77734,-4.7483e-05,5.62148e-05,-5.19122e-05,4.07367e-05,382.446,-2.91038e-11,137069
1.78711,-4.7483e-05,5.62269e-05,-5.19122e-05,4.12277e-05,382.446,0,167644
1.79687,-4.7483e-05,5.61636e-05,0.00031065,4.2048e-05,382.446,-2.91038e-11,80862.7
1.80664,0.000284293,5.62567e-05,0.00031065,4.27635e-05,-382.446,1.45519e-11,-104092
1.81641,0.000284293,5.62726e-05,0.00031065,4.37253e-05,-382.446,0,-284129
1.82617,0.000284293,5.62764e-05,0.00031065,4.48389e-05,-382.446,1.16415e-10,-317760
1.83594,0.000284293,5.62746e-05,-5.19122e-05,4.57679e-05,-382.446,0,-118991
1.8457,-4.7483e-05,5.63221e-05,-5.19122e-05,4.70285e-05,382.446,2.32831e-10,253338
1.85547,-4.7483e-05,5.62497e-05,-5.19122e-05,4.82713e-05,382.446,4.65661e-10,581842
1.86523,-4.7483e-05,5.63209e-05,-5.19122e-05,4.95472e-05,382.446,0,594085
1.875,-4.7483e-05,5.62623e-05,0.00031065,5.09713e-05,382.446,-2.32831e-10,151103
1.88477,0.000284293,5.62356e-05,0.00031065,5.2374e-05,-382.446,-2.32831e-10,-590300
1.89453,0.000284293,5.62904e-05,0.00031065,5.38154e-05,-382.446,0,-1.17793e+06
1.9043,0.000284293,5.63892e-05,0.00031065,5.5246e-05,-382.446,4.65661e-10,-1.09361e+06
1.91406,0.000284293,5.64539e-05,-5.19122e-05,5.66842e-05,-382.446,-2.32831e-10,-127536
1.92383,-4.7483e-05,5.63537e-05,-5.19122e-05,5.82079e-05,382.446,9.31323e-10,1.33285e+06
1.93359,-4.7483e-05,5.64108e-05,-5.19122e-05,5.95638e-05,382.446,0,2.35858e+06
1.94336,-4.7483e-05,5.62377e-05,-5.19122e-05,6.08757e-05,382.446,0,1.97706e+06
1.95312,-4.7483e-05,5.63968e-05,0.00031065,6.22992e-05,382.446,1.16415e-10,-92293.3
1.96289,0.000284293,5.64381e-05,0.00031065,6.35616e-05,-382.446,0,-2.93736e+06
1.97266,0.000284293,5.63558e-05,0.00031065,6.4827e-05,-382.446,0,-4.67165e+06
1.98242,0.000284293,5.64832e-05,-5.19122e-05,6.58819e-05,-382.446,5.58794e-09,-3.49685e+06
1.99219,0.000284293,5.63133e-05,-5.19122e-05,6.69548e-05,382.446,-2.32831e-10,867937
2.00195,-4.7483e-05,5.64369e-05,-5.19122e-05,6.80133e-05,382.446,1.86265e-09,6.34731e+06
2.01172,-4.7483e-05,5.63748e-05,-5.19122e-05,6.89865e-05,382.446,-7.45058e-09,9.15274e+06
2.02148,-4.7483e-05,5.63836e-05,0.00031065,6.97875e-05,382.446,5.58794e-09,6.0161e+06
2.03125,-4.7483e-05,5.64267e-05,0.00031065,7.06474e-05,-382.446,0,-3.06538e+06
2.04102,0.000284293,5.63634e-05,0.00031065,7.13221e-05,-382.446,1.11759e-08,-1.34902e+07
2.05078,0.000284293,5.64026e-05,0.00031065,7.19607e-05,-382.446,-7.45058e-09,-1.77321e+07
2.06055,0.000284293,5.63183e-05,-5.19122e-05,7.25921e-05,-382.446,0,-9.97369e+06
2.07031,-4.7483e-05,5.63974e-05,-5.19122e-05,7.30049e-05,382.446,-1.86265e-09,8.68772e+06
2.08008,-4.7483e-05,5.6468e-05,-5.19122e-05,7.34977e-05,382.446,-1.49012e-08,2.82589e+07
2.08984,-4.7483e-05,5.64527e-05,-5.19122e-05,7.39201e-05,382.446,-1.49012e-08,3.39506e+07
2.09961,-4.7483e-05,5.64179e-05,0.00031065,7.42389e-05,382.446,7.45058e-09,1.56709e+07
2.10937,0.000284293,5.65286e-05,0.00031065,7.45503e-05,-382.446,-1.11759e-08,-2.22329e+07
2.11914,0.000284293,5.65834e-05,0.00031065,7.48034e-05,-382.446,5.96046e-08,-5.8431e+07
2.12891,0.000284293,5.65986e-05,0.00031065,7.50425e-05,-382.446,0,-6.41826e+07
2.13867,0.000284293,5.6603e-05,-5.19122e-05,7.50495e-05,-382.446,0,-2.25666e+07
2.14844,-4.7483e-05,5.65175e-05,-5.19122e-05,7.52763e-05,382.446,-1.49012e-08,5.35697e+07
2.1582,-4.7483e-05,5.66587e-05,-5.19122e-05,7.54242e-05,382.446,0,1.19377e+08
2.16797,-4.7483e-05,5.66303e-05,-5.19122e-05,7.55212e-05,382.446,0,1.19644e+08
2.17773,-4.7483e-05,5.66288e-05,0.00031065,7.57222e-05,382.446,-1.49012e-08,2.73331e+07
2.1875,0.000284293,5.67806e-05,0.00031065,7.56498e-05,-382.446,0,-1.23946e+08
2.19727,0.000284293,5.67337e-05,0.00031065,7.57849e-05,-382.446,1.19209e-07,-2.41139e+08
2.20703,0.000284293,5.67469e-05,0.00031065,7.58839e-05,-382.446,1.78814e-07,-2.19502e+08
2.2168,0.000284293,5.67571e-05,-5.19122e-05,7.59396e-05,-382.446,0,-1.8958e+07
2.22656,-4.7483e-05,5.66537e-05,-5.19122e-05,7.59073e-05,382.446,1.78814e-07,2.78378e+08
2.23633,-4.7483e-05,5.67855e-05,-5.19122e-05,7.61388e-05,382.446,0,4.81786e+08
2.24609,-4.7483e-05,5.66479e-05,-5.19122e-05,7.61622e-05,382.446,-2.38419e-07,3.95232e+08
2.25586,-4.7483e-05,5.6712e-05,0.00031065,7.62129e-05,382.446,2.98023e-08,-3.29441e+07
2.26562,0.000284293,5.67337e-05,0.00031065,7.62853e-05,-382.446,-1.19209e-07,-6.10898e+08
2.27539,0.000284293,5.67475e-05,0.00031065,7.63729e-05,-382.446,-9.53674e-07,-9.52209e+08
2.28516,0.000284293,5.69341e-05,-5.19122e-05,7.64405e-05,-382.446,-2.38419e-07,-6.9558e+08
2.29492,0.000284293,5.69886e-05,-5.19122e-05,7.63685e-05,382.446,-2.98023e-08,2.04982e+08
2.30469,-4.7483e-05,5.71547e-05,-5.19122e-05,7.64273e-05,382.446,-4.76837e-07,1.31544e+09
2.31445,-4.7483e-05,5.74037e-05,-5.19122e-05,7.65352e-05,382.446,1.43051e-06,1.86146e+09
2.32422,-4.7483e-05,5.7702e-05,0.00031065,7.65668e-05,382.446,-4.76837e-07,1.18895e+09
2.33398,-4.7483e-05,5.8161e-05,0.00031065,7.65826e-05,-382.446,2.38419e-07,-6.7997e+08
2.34375,0.000284293,5.85984e-05,0.00031065,7.66834e-05,-382.446,-1.90735e-06,-2.78728e+09
2.35352,0.000284293,5.92896e-05,0.00031065,7.66714e-05,-382.446,-1.90735e-06,-3.59803e+09
2.36328,0.000284293,6.00932e-05,-5.19122e-05,7.6662e-05,-382.446,0,-1.95332e+09
2.37305,-4.7483e-05,6.07989e-05,-5.19122e-05,7.67927e-05,382.446,-7.15256e-07,1.87799e+09
2.38281,-4.7483e-05,6.19187e-05,-5.19122e-05,7.6752e-05,382.446,-1.90735e-06,5.823e+09
2.39258,-4.7483e-05,6.28978e-05,-5.19122e-05,7.68413e-05,382.446,-7.62939e-06,6.87206e+09
2.40234,-4.7483e-05,6.41104e-05,0.00031065,7.68217e-05,382.446,0,3.02683e+09
2.41211,0.000284293,6.53924e-05,0.00031065,7.68401e-05,-382.446,1.90735e-06,-4.73756e+09
2.42187,0.000284293,6.66633e-05,0.00031065,7.69758e-05,-382.446,3.8147e-06,-1.20106e+10
2.43164,0.000284293,6.80253e-05,0.00031065,7.68686e-05,-382.446,-1.52588e-05,-1.29566e+10
2.44141,0.000284293,6.94685e-05,-5.19122e-05,7.70291e-05,-382.446,-5.72205e-06,-4.25251e+09
2.45117,-4.7483e-05,7.09345e-05,-5.19122e-05,7.70241e-05,382.446,1.90735e-06,1.13096e+10
2.46094,-4.7483e-05,7.2377e-05,-5.19122e-05,7.69937e-05,382.446,7.62939e-06,2.44814e+10
2.4707,-4.7483e-05,7.38814e-05,-5.19122e-05,7.70971e-05,382.446,7.62939e-06,2.40802e+10
2.48047,-4.7483e-05,7.52522e-05,0.00031065,7.7095e-05,382.446,-3.8147e-06,4.85974e+09
2.49023,0.000284293,7.68179e-05,0.00031065,7.71038e-05,-382.446,7.62939e-06,-2.59946e+10
2.5,0.000284293,7.81767e-05,0.00031065,7.72459e-05,-382.446,1.52588e-05,-4.9343e+10
2.50977,0.000284293,7.94203e-05,0.00031065,7.71135e-05,-382.446,1.52588e-05,-4.40244e+10
2.51953,0.000284293,8.06985e-05,-5.19122e-05,7.72137e-05,-382.446,3.8147e-06,-2.42264e+09
2.5293,-4.7483e-05,8.18698e-05,-5.19122e-05,7.71571e-05,382.446,-1.52588e-05,5.80881e+10
2.53906,-4.7483e-05,8.3095e-05,-5.19122e-05,7.71806e-05,382.446,0,9.83717e+10
2.54883,-4.7483e-05,8.41064e-05,-5.19122e-05,7.7301e-05,382.446,0,7.89392e+10
2.55859,-4.7483e-05,8.51388e-05,0.00031065,7.72764e-05,382.446,-3.8147e-06,-9.60336e+09
2.56836,0.000284293,8.59377e-05,0.00031065,7.72655e-05,-382.446,-0.00012207,-1.26956e+11
2.57812,0.000284293,8.67621e-05,0.00031065,7.73455e-05,-382.446,0,-1.94002e+11
2.58789,0.000284293,8.75355e-05,-5.19122e-05,7.72904e-05,-382.446,-6.10352e-05,-1.38203e+11
2.59766,0.000284293,8.82149e-05,-5.19122e-05,7.73962e-05,382.446,-1.52588e-05,4.75063e+10
2.60742,-4.7483e-05,8.86746e-05,-5.19122e-05,7.7407e-05,382.446,0,2.72443e+11
2.61719,-4.7483e-05,8.92986e-05,-5.19122e-05,7.73074e-05,382.446,0,3.7841e+11
2.62695,-4.7483e-05,8.96473e-05,0.00031065,7.74305e-05,382.446,0,2.34606e+11
2.63672,-4.7483e-05,9.01362e-05,0.00031065,7.74703e-05,-382.446,-6.10352e-05,-1.49822e+11
2.64648,0.000284293,9.04031e-05,0.00031065,7.74844e-05,-382.446,-0.000366211,-5.75572e+11
2.65625,0.000284293,9.05783e-05,0.00031065,7.75204e-05,-382.446,0.000976562,-7.29732e+11
2.66602,0.000284293,9.08895e-05,-5.19122e-05,7.75274e-05,-382.446,-0.000366211,-3.81684e+11
2.67578,-4.7483e-05,9.10734e-05,-5.19122e-05,7.74773e-05,382.446,-0.000244141,4.0455e+11
2.68555,-4.7483e-05,9.13175e-05,-5.19122e-05,7.75485e-05,382.446,-0.000976562,1.19927e+12
2.69531,-4.7483e-05,9.13333e-05,-5.19122e-05,7.75143e-05,382.446,0.000488281,1.39028e+12
2.70508,-4.7483e-05,9.14159e-05,0.00031065,7.75781e-05,382.446,0,5.82444e+11
2.71484,0.000284293,9.15147e-05,0.00031065,7.75852e-05,-382.446,0,-1.00735e+12
2.72461,0.000284293,9.16289e-05,0.00031065,7.74855e-05,-382.446,-0.000976562,-2.46763e+12
2.73437,0.000284293,9.16638e-05,0.00031065,7.76238e-05,-382.446,-0.000976562,-2.61408e+12
2.74414,0.000284293,9.17584e-05,-5.19122e-05,7.75834e-05,-382.446,0,-7.95372e+11
2.75391,-4.7483e-05,9.17596e-05,-5.19122e-05,7.76396e-05,382.446,0.000976562,2.38411e+12
2.76367,-4.7483e-05,9.1923e-05,-5.19122e-05,7.76537e-05,382.446,0,5.01834e+12
2.77344,-4.7483e-05,9.19529e-05,-5.19122e-05,7.76139e-05,382.446,0,4.84333e+12
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,382.446,0.00146484,8.44547e+11
2.79297,0.000284293,9.20587e-05,0.00031065,7.7792e-05,-382.446,-0.000976562,-5.44565e+12
2.80273,0.000284293,9.21483e-05,0.00031065,7.76531e-05,-382.446,-0.0078125,-1.00924e+13
2.8125,0.000284293,9.21598e-05,0.00031065,7.76897e-05,-382.446,0,-8.82295e+12
2.82227,0.000284293,9.22318e-05,-5.19122e-05,7.78444e-05,-382.446,-0.00195312,-1.98661e+11
2.83203,-4.7483e-05,9.23253e-05,-5.19122e-05,7.79168e-05,382.446,-0.0078125,1.21104e+13
2.8418,-4.7483e-05,9.23074e-05,-5.19122e-05,7.78907e-05,382.446,0.0078125,2.0077e+13
2.85156,-4.7483e-05,9.25187e-05,-5.19122e-05,7.79941e-05,382.446,0,1.57515e+13
2.86133,-4.7483e-05,9.24044e-05,0.00031065,7.81438e-05,382.446,0,-2.54753e+12
2.87109,0.000284293,9.26314e-05,0.00031065,7.81907e-05,-382.446,0.015625,-2.63648e+13
2.88086,0.000284293,9.26429e-05,0.00031065,7.83747e-05,-382.446,0.03125,-3.95083e+13
2.89062,0.000284293,9.26625e-05,-5.19122e-05,7.85675e-05,-382.446,0.015625,-2.74258e+13
2.90039,0.000284293,9.28412e-05,-5.19122e-05,7.90031e-05,382.446,0,1.08502e+13
2.91016,-4.7483e-05,9.28058e-05,-5.19122e-05,7.92258e-05,382.446,-0.03125,5.63911e+13
2.91992,-4.7483e-05,9.28869e-05,-5.19122e-05,7.97552e-05,382.446,0.03125,7.68907e+13
2.92969,-4.7483e-05,9.30062e-05,0.00031065,8.01712e-05,382.446,-0.015625,4.62157e+13
2.93945,-4.7483e-05,9.3048e-05,0.00031065,8.07639e-05,-382.446,0.0078125,-3.28212e+13
2.94922,0.000284293,9.30697e-05,0.00031065,8.1445e-05,-382.446,-0.09375,-1.1879e+14
2.95898,0.000284293,9.31705e-05,0.00031065,8.22858e-05,-382.446,0,-1.47929e+14
2.96875,0.000284293,9.32268e-05,-5.19122e-05,8.31413e-05,-382.446,0,-7.43966e+13
2.97852,-4.7483e-05,9.32566e-05,-5.19122e-05,8.41107e-05,382.446,0.03125,8.68752e+13
2.98828,-4.7483e-05,9.32745e-05,-5.19122e-05,8.51748e-05,382.446,0.0625,2.46871e+14
2.99805,-4.7483e-05,9.32903e-05,-5.19122e-05,8.62084e-05,382.446,0,2.8112e+14
3.00781,-4.7483e-05,9.34837e-05,0.00031065,8.74811e-05,382.446,0.125,1.11607e+14
3.01758,0.000284293,9.34969e-05,0.00031065,8.85331e-05,-382.446,-0.09375,-2.13768e+14
3.02734,0.000284293,9.35273e-05,0.00031065,8.99484e-05,-382.446,-0.25,-5.06749e+14
3.03711,0.000284293,9.3433e-05,0.00031065,9.12237e-05,-382.446,0.25,-5.271e+14
3.04687,0.000284293,9.35851e-05,-5.19122e-05,9.24609e-05,-382.446,-0.0625,-1.47438e+14
3.05664,-4.7483e-05,9.35895e-05,-5.19122e-05,9.38628e-05,382.446,-0.125,5.01881e+14
3.06641,-4.7483e-05,9.36519e-05,-5.19122e-05,9.51451e-05,382.446,-1,1.02823e+15
3.07617,-4.7483e-05,9.36035e-05,-5.19122e-05,9.64471e-05,382.446,0,9.73503e+14
3.08594,-4.7483e-05,9.37277e-05,0.00031065,9.77449e-05,382.446,0.125,1.42196e+14
3.0957,0.000284293,9.35692e-05,0.00031065,9.91298e-05,-382.446,-0.5,-1.13962e+15
3.10547,0.000284293,9.37887e-05,0.00031065,0.000100243,-382.446,-0.5,-2.06335e+15
3.11523,0.000284293,9.38051e-05,0.00031065,0.000101601,-382.446,-2,-1.7668e+15
3.125,0.000284293,9.37216e-05,-5.19122e-05,0.00010257,-382.446,0,1.99091e+13
3.13477,-4.7483e-05,9.37957e-05,-5.19122e-05,0.000103782,382.446,1,2.52269e+15
3.14453,-4.7483e-05,9.37538e-05,-5.19122e-05,0.000104737,382.446,3,4.0958e+15
3.1543,-4.7483e-05,9.37963e-05,-5.19122e-05,0.000105753,382.446,2,3.13994e+15
3.16406,-4.7483e-05,9.37564e-05,0.00031065,0.000106726,-382.446,0,-6.39764e+14
3.17383,0.000284293,9.38437e-05,0.00031065,0.000107565,-382.446,0,-5.4713e+15
3.18359,0.000284293,9.3755e-05,0.00031065,0.000108374,-382.446,6,-8.04229e+15
3.19336,0.000284293,9.37898e-05,-5.19122e-05,0.000109027,-382.446,-4,-5.43551e+15
3.20312,0.000284293,9.37304e-05,-5.19122e-05,0.00010977,382.446,-0.5,2.4494e+15
3.21289,-4.7483e-05,9.37975e-05,-5.19122e-05,0.000110314,382.446,0,1.16649e+16
3.22266,-4.7483e-05,9.37011e-05,-5.19122e-05,0.000110895,382.446,0,1.56166e+16
3.23242,-4.7483e-05,9.37983e-05,0.00031065,0.000111368,382.446,4,9.08787e+15
3.24219,0.000284293,9.3733e-05,0.00031065,0.000111734,-382.446,4,-7.15409e+15
3.25195,0.000284293,9.38021e-05,0.00031065,0.000112193,-382.446,0,-2.45034e+16
3.26172,0.000284293,9.3658e-05,0.00031065,0.000112486,-382.446,16,-2.99729e+16
3.27148,0.000284293,9.37811e-05,-5.19122e-05,0.000112761,-382.446,0,-1.44616e+16
3.28125,-4.7483e-05,9.3731e-05,-5.19122e-05,0.000113103,382.446,0,1.86035e+16
3.29102,-4.7483e-05,9.37336e-05,-5.19122e-05,0.000113214,382.446,32,5.07937e+16
3.30078,-4.7483e-05,9.37271e-05,-5.19122e-05,0.000113362,382.446,32,5.6813e+16
3.31055,-4.7483e-05,9.36328e-05,0.00031065,0.000113526,382.446,-8,2.12836e+16
3.32031,0.000284293,9.3769e-05,0.00031065,0.000113653,-382.446,8,-4.52803e+16
3.33008,0.000284293,9.36677e-05,0.00031065,0.000113864,-382.446,0,-1.04017e+17
3.33984,0.000284293,9.36727e-05,0.00031065,0.000113886,-382.446,-32,-1.0622e+17
3.34961,0.000284293,9.36656e-05,-5.19122e-05,0.000113914,-382.446,-32,-2.70354e+16
3.35937,-4.7483e-05,9.36252e-05,-5.19122e-05,0.00011396,382.446,32,1.05512e+17
3.36914,-4.7483e-05,9.36683e-05,-5.19122e-05,0.000114071,382.446,256,2.10586e+17
3.37891,-4.7483e-05,9.37875e-05,-5.19122e-05,0.000114139,382.446,0,1.95537e+17
3.38867,-4.7483e-05,9.36645e-05,0.00031065,0.000114162,382.446,-32,2.2844e+16
3.39844,0.000284293,9.38115e-05,0.00031065,0.000114217,-382.446,-192,-2.38248e+17
3.4082,0.000284293,9.37304e-05,0.00031065,0.000114207,-382.446,-128,-4.21663e+17
3.41797,0.000284293,9.38953e-05,0.00031065,0.000114253,-382.446,256,-3.53507e+17
3.42773,0.000284293,9.39149e-05,-5.19122e-05,0.000114359,-382.446,0,1.64141e+16
3.4375,-4.7483e-05,9.41476e-05,-5.19122e-05,0.00011432,382.446,-384,5.25069e+17
3.44727,-4.7483e-05,9.41514e-05,-5.19122e-05,0.000114477,382.446,-256,8.35201e+17
3.45703,-4.7483e-05,9.45395e-05,0.00031065,0.000114451,382.446,-512,6.25274e+17
3.4668,-4.7483e-05,9.47285e-05,0.00031065,0.000114521,-382.446,32,-1.54999e+17
3.47656,0.000284293,9.51642e-05,0.00031065,0.000114563,-382.446,256,-1.13465e+18
3.48633,0.000284293,9.55116e-05,0.00031065,0.000114685,-382.446,-1024,-1.63636e+18
3.49609,0.000284293,9.60665e-05,-5.19122e-05,0.000114724,-382.446,512,-1.07579e+18
3.50586,0.000284293,9.66879e-05,-5.19122e-05,0.00011474,382.446,0,5.47695e+17
3.51562,-4.7483e-05,9.74013e-05,-5.19122e-05,0.000114776,382.446,-512,2.41155e+18
3.52539,-4.7483e-05,9.80836e-05,-5.19122e-05,0.000114918,382.446,1024,3.17026e+18
3.53516,-4.7483e-05,9.90606e-05,0.00031065,0.000114954,382.446,-2048,1.78359e+18
3.54492,0.000284293,9.99694e-05,0.00031065,0.000115082,-382.446,-1024,-1.55254e+18
3.55469,0.000284293,0.000101071,0.00031065,0.00011512,-382.446,1024,-5.05177e+18
3.56445,0.000284293,0.000102141,0.00031065,0.000115231,-382.446,6144,-6.07001e+18
3.57422,0.000284293,0.000103276,-5.19122e-05,0.000115216,-382.446,0,-2.80268e+18
3.58398,-4.7483e-05,0.000104464,-5.19122e-05,0.000115267,382.446,-2048,3.97356e+18
3.59375,-4.7483e-05,0.000105845,-5.19122e-05,0.00011528,382.446,-4096,1.04457e+19
3.60352,-4.7483e-05,0.000107023,-5.19122e-05,0.00011532,382.446,4096,1.14754e+19
3.61328,-4.7483e-05,0.000108297,0.00031065,0.000115308,382.446,6144,4.03659e+18
3.62305,0.000284293,0.000109612,0.00031065,0.000115297,-382.446,-2048,-9.57486e+18
3.63281,0.000284293,0.000110914,0.00031065,0.000115414,-382.446,8192,-2.13413e+19
3.64258,0.000284293,0.000112158,0.00031065,0.000115459,-382.446,8192,-2.1392e+19
3.65234,0.000284293,0.000113415,-5.19122e-05,0.000115462,-382.446,8192,-4.89098e+18
3.66211,-4.7483e-05,0.000114714,-5.19122e-05,0.000115449,382.446,-8192,2.21547e+19
3.67188,-4.7483e-05,0.000115836,-5.19122e-05,0.000115385,382.446,-32768,4.31099e+19
3.68164,-4.7483e-05,0.000116995,-5.19122e-05,0.000115406,382.446,-16384,3.92471e+19
3.69141,-4.7483e-05,0.000118028,0.00031065,0.000115302,382.446,0,3.39811e+18
3.70117,0.000284293,0.000119037,0.00031065,0.000115337,-382.446,0,-4.97604e+19
3.71094,0.000284293,0.000120012,0.00031065,0.000115411,-382.446,0,-8.61331e+19
3.7207,0.000284293,0.000120799,0.00031065,0.000115297,-382.446,32768,-7.06698e+19
3.73047,0.000284293,0.000121664,-5.19122e-05,0.000115196,-382.446,8192,5.87216e+18
3.74023,-4.7483e-05,0.000122475,-5.19122e-05,0.000115279,382.446,65536,1.09202e+20
3.75,-4.7483e-05,0.000123127,-5.19122e-05,0.000115319,382.446,-196608,1.70237e+20
3.75977,-4.7483e-05,0.00012378,0.00031065,0.000115109,382.446,-32768,1.24378e+20
3.76953,-4.7483e-05,0.00012435,0.00031065,0.000115113,-382.446,0,-3.6612e+19
3.7793,0.000284293,0.000124786,0.00031065,0.00011522,-382.446,-196608,-2.3515e+20
3.78906,0.000284293,0.000125316,0.00031065,0.000115108,-382.446,131072,-3.328e+20
3.79883,0.000284293,0.000125733,-5.19122e-05,0.000115233,-382.446,-262144,-2.1261e+20
3.80859,0.000284293,0.000126195,-5.19122e-05,0.00011521,382.446,32768,1.21497e+20
3.81836,-4.7483e-05,0.000126406,-5.19122e-05,0.000115198,382.446,524288,4.98267e+20
3.82812,-4.7483e-05,0.000126697,-5.19122e-05,0.000115113,382.446,0,6.43282e+20
3.83789,-4.7483e-05,0.000126965,0.00031065,0.000115211,382.446,0,3.49317e+20
3.84766,0.000284293,0.000127156,0.00031065,0.000115161,-382.446,65536,-3.35616e+20
3.85742,0.000284293,0.000127429,0.00031065,0.000115127,-382.446,1.04858e+06,-1.04097e+21
3.86719,0.000284293,0.000127547,0.00031065,0.000115206,-382.446,524288,-1.22866e+21
3.87695,0.000284293,0.000127669,-5.19122e-05,0.000115269,-382.446,524288,-5.41349e+20
3.88672,-4.7483e-05,0.000127833,-5.19122e-05,0.000115305,382.446,-393216,8.46732e+20
3.89648,-4.7483e-05,0.000127892,-5.19122e-05,0.000115311,382.446,0,2.14714e+21
3.90625,-4.7483e-05,0.000128078,-5.19122e-05,0.000115365,382.446,1.04858e+06,2.31656e+21
3.91602,-4.7483e-05,0.000128195,0.00031065,0.000115388,382.446,-524288,7.60704e+20
3.92578,0.000284293,0.000128288,0.00031065,0.000115444,-382.446,-524288,-2.02146e+21
3.93555,0.000284293,0.000128424,0.00031065,0.000115472,-382.446,-1.04858e+06,-4.37664e+21
3.94531,0.000284293,0.00012843,0.00031065,0.000115574,-382.446,-4.1943e+06,-4.30547e+21
3.95508,0.000284293,0.000128649,-5.19122e-05,0.000115576,-382.446,1.04858e+06,-8.69719e+20
3.96484,-4.7483e-05,0.000128623,-5.19122e-05,0.000115761,382.446,0,4.64644e+21
3.97461,-4.7483e-05,0.000128722,-5.19122e-05,0.000115779,382.446,-2.09715e+06,8.82136e+21
3.98438,-4.7483e-05,0.000128837,-5.19122e-05,0.000115866,382.446,-2.09715e+06,7.87164e+21
3.99414,-4.7483e-05,0.000128844,0.00031065,0.000115936,382.446,-2.09715e+06,4.34923e+20
4.00391,0.000284293,0.000128976,0.00031065,0.000116108,-382.446,0,-1.03834e+22
4.01367,0.000284293,0.000128991,0.00031065,0.000116335,-382.446,8.38861e+06,-1.75868e+22
4.02344,0.000284293,0.000129069,0.00031065,0.000116454,-382.446,-4.1943e+06,-1.41149e+22
4.0332,0.000284293,0.000129155,-5.19122e-05,0.000116637,-382.446,0,1.7133e+21
4.04297,-4.7483e-05,0.000129226,-5.19122e-05,0.00011703,382.446,0,2.26944e+22
4.05273,-4.7483e-05,0.000129208,-5.19122e-05,0.000117221,382.446,-1.67772e+07,3.4684e+22
4.0625,-4.7483e-05,0.000129414,0.00031065,0.000117658,382.446,-3.35544e+07,2.47126e+22
4.07227,-4.7483e-05,0.000129382,0.00031065,0.000118131,-382.446,2.09715e+06,-8.48609e+21
4.08203,0.000284293,0.000129373,0.00031065,0.000118576,-382.446,-1.67772e+07,-4.87024e+22
4.0918,0.000284293,0.000129451,0.00031065,0.000119228,-382.446,-1.67772e+07,-6.7654e+22
4.10156,0.000284293,0.000129505,-5.19122e-05,0.000119828,-382.446,3.35544e+07,-4.19529e+22
4.11133,0.000284293,0.000129558,-5.19122e-05,0.000120449,382.446,-8.38861e+06,2.67714e+22
4.12109,-4.7483e-05,0.000129564,-5.19122e-05,0.000121368,382.446,-3.35544e+07,1.02892e+23
4.13086,-4.7483e-05,0.000129546,-5.19122e-05,0.000122216,382.446,-1.00663e+08,1.30467e+23
4.14062,-4.7483e-05,0.000129592,0.00031065,0.000123049,382.446,0,6.82585e+22
4.15039,0.000284293,0.000129666,0.00031065,0.000124084,-382.446,3.35544e+07,-7.22988e+22
4.16016,0.000284293,0.00012963,0.00031065,0.000125245,-382.446,-1.34218e+08,-2.14392e+23
4.16992,0.000284293,0.000129728,0.00031065,0.000126271,-382.446,6.71089e+07,-2.4857e+23
4.17969,0.000284293,0.000129668,-5.19122e-05,0.00012739,-382.446,-6.71089e+07,-1.04173e+23
4.18945,-4.7483e-05,0.000129775,-5.19122e-05,0.000128628,382.446,0,1.80043e+23
4.19922,-4.7483e-05,0.000129701,-5.19122e-05,0.00012976,382.446,1.34218e+08,4.41142e+23
4.20898,-4.7483e-05,0.000129709,-5.19122e-05,0.000130953,382.446,-2.68435e+08,4.67383e+23
4.21875,-4.7483e-05,0.000129767,0.00031065,0.000132183,382.446,-1.34218e+08,1.42287e+23
4.22852,0.000284293,0.000129806,0.00031065,0.000133406,-382.446,-1.34218e+08,-4.26137e+23
4.23828,0.000284293,0.000129737,0.00031065,0.000134557,-382.446,-1.07374e+09,-8.97151e+23
4.24805,0.000284293,0.000129861,0.00031065,0.000135754,-382.446,1.07374e+09,-8.65979e+23
4.25781,0.000284293,0.000129907,-5.19122e-05,0.000136882,-382.446,-1.34218e+08,-1.51172e+23
4.26758,-4.7483e-05,0.00012988,-5.19122e-05,0.000138052,382.446,-2.68435e+08,9.73398e+23
4.27734,-4.7483e-05,0.00012988,-5.19122e-05,0.000139097,382.446,-1.07374e+09,1.80429e+24
4.28711,-4.7483e-05,0.000129952,-5.19122e-05,0.000140079,382.446,1.61061e+09,1.57757e+24
4.29687,-4.7483e-05,0.000130014,0.00031065,0.000141018,382.446,2.68435e+08,3.58852e+22
4.30664,0.000284293,0.000129934,0.00031065,0.000141933,-382.446,0,-2.16478e+24
4.31641,0.000284293,0.000130107,0.00031065,0.000142852,-382.446,2.14748e+09,-3.58936e+24
4.32617,0.000284293,0.000130063,0.00031065,0.00014361,-382.446,1.07374e+09,-2.8165e+24
4.33594,0.000284293,0.000130051,-5.19122e-05,0.00014441,-382.446,-6.71089e+07,4.54715e+23
4.3457,-4.7483e-05,0.000130107,-5.19122e-05,0.000144957,382.446,0,4.71293e+24
4.35547,-4.7483e-05,0.000130124,-5.19122e-05,0.00014572,382.446,2.14748e+09,7.06339e+24
4.36523,-4.7483e-05,0.000130233,0.00031065,0.000146292,382.446,0,4.90415e+24
4.375,-4.7483e-05,0.000130098,0.00031065,0.00014682,-382.446,0,-1.93836e+24
4.38477,0.000284293,0.000130208,0.00031065,0.000147311,-382.446,-4.29497e+09,-1.00806e+25
4.39453,0.000284293,0.000130167,0.00031065,0.000147737,-382.446,8.58993e+09,-1.37469e+25
4.4043,0.000284293,0.000130146,-5.19122e-05,0.000148089,-382.446,0,-8.26452e+24
4.41406,0.000284293,0.000130212,-5.19122e-05,0.000148466,382.446,3.22123e+09,5.86496e+24
4.42383,-4.7483e-05,0.00013012,-5.19122e-05,0.000148787,382.446,4.29497e+09,2.12356e+25
4.43359,-4.7483e-05,0.000130075,-5.19122e-05,0.000149077,382.446,1.71799e+10,2.64479e+25
4.44336,-4.7483e-05,0.000129997,0.00031065,0.000149307,382.446,8.58993e+09,1.3305e+25
4.45312,0.000284293,0.000130082,0.00031065,0.00014961,-382.446,-4.29497e+09,-1.55262e+25
4.46289,0.000284293,0.000130058,0.00031065,0.00014973,-382.446,0,-4.41329e+25
4.47266,0.000284293,0.000130067,0.00031065,0.00014998,-382.446,-1.03079e+11,-5.02618e+25
4.48242,0.000284293,0.00013004,-5.19122e-05,0.000150117,-382.446,8.58993e+09,-1.99621e+25
4.49219,-4.7483e-05,0.000130064,-5.19122e-05,0.000150262,382.446,-1.71799e+10,3.82073e+25
4.50195,-4.7483e-05,0.000130011,-5.19122e-05,0.000150441,382.446,-1.03079e+11,9.05926e+25
4.51172,-4.7483e-05,0.000130146,-5.19122e-05,0.000150504,382.446,-6.87195e+10,9.42428e+25
4.52148,-4.7483e-05,0.000130125,0.00031065,0.000150741,382.446,0,2.63776e+25
4.53125,0.000284293,0.000130136,0.00031065,0.00015077,-382.446,0,-8.97071e+25
4.54102,0.000284293,0.000130329,0.00031065,0.000150846,-382.446,6.87195e+10,-1.83822e+26
4.55078,0.000284293,0.000130295,0.00031065,0.000151089,-382.446,6.87195e+10,-1.74061e+26
4.56055,0.000284293,0.000130478,-5.19122e-05,0.000151071,-382.446,5.15396e+10,-2.54594e+25
4.57031,-4.7483e-05,0.000130602,-5.19122e-05,0.00015131,382.446,0,2.03705e+26
4.58008,-4.7483e-05,0.00013073,-5.19122e-05,0.000151317,382.446,1.37439e+11,3.68881e+26
4.58984,-4.7483e-05,0.000130926,-5.19122e-05,0.000151418,382.446,-1.37439e+11,3.1591e+26
4.59961,-4.7483e-05,0.000131182,0.00031065,0.000151494,382.446,3.43597e+10,-3.48399e+24
4.60937,0.000284293,0.000131481,0.00031065,0.000151651,-382.446,1.37439e+11,-4.50942e+26
4.61914,0.000284293,0.000131805,0.00031065,0.000151669,-382.446,-2.74878e+11,-7.32249e+26
4.62891,0.000284293,0.000132183,0.00031065,0.000151864,-382.446,2.74878e+11,-5.61452e+26
4.63867,0.000284293,0.000132734,-5.19122e-05,0.000151815,382.446,0,1.14227e+26
4.64844,-4.7483e-05,0.000133212,-5.19122e-05,0.000151976,382.446,-2.74878e+11,9.78045e+26
4.6582,-4.7483e-05,0.000133785,-5.19122e-05,0.000152015,382.446,-1.09951e+12,1.43783e+27
4.66797,-4.7483e-05,0.000134476,0.00031065,0.000152096,382.446,0,9.71962e+26
4.67773,-4.7483e-05,0.000135228,0.00031065,0.000152121,-382.446,-1.37439e+11,-4.3761e+26
4.6875,0.000284293,0.000136044,0.00031065,0.000152235,-382.446,2.19902e+12,-2.08526e+27
4.69727,0.000284293,0.000136974,0.00031065,0.000152339,-382.446,-1.09951e+12,-2.79202e+27
4.70703,0.000284293,0.000137789,-5.19122e-05,0.000152316,-382.446,0,-1.62516e+27
4.7168,-4.7483e-05,0.00013886,-5.19122e-05,0.000152488,382.446,-8.24634e+11,1.27844e+27
4.72656,-4.7483e-05,0.000139898,-5.19122e-05,0.000152488,382.446,-1.09951e+12,4.38039e+27
4.73633,-4.7483e-05,0.000140984,-5.19122e-05,0.000152486,382.446,-6.59707e+12,5.35882e+27
4.74609,-4.7483e-05,0.000142166,0.00031065,0.000152624,382.446,1.09951e+12,2.58635e+27
4.75586,0.000284293,0.000143207,0.00031065,0.000152569,-382.446,0,-3.32484e+27
4.76562,0.000284293,0.000144415,0.00031065,0.000152691,-382.446,4.39805e+12,-9.08038e+27
4.77539,0.000284293,0.000145541,0.00031065,0.000152712,-382.446,-8.79609e+12,-1.01577e+28
4.78516,0.000284293,0.000146638,-5.19122e-05,0.000152709,-382.446,-2.19902e+12,-3.80695e+27
4.79492,-4.7483e-05,0.000147824,-5.19122e-05,0.000152746,382.446,-2.19902e+12,8.09314e+27
4.80469,-4.7483e-05,0.000148971,-5.19122e-05,0.000152878,382.446,0,1.85955e+28
4.81445,-4.7483e-05,0.000150068,-5.19122e-05,0.00015289,382.446,8.79609e+12,1.89917e+28
4.82422,-4.7483e-05,0.000151161,0.00031065,0.000152909,382.446,-4.39805e+12,4.8372e+27
4.83398,0.000284293,0.000152126,0.00031065,0.00015289,-382.446,-1.31941e+13,-1.88596e+28
4.84375,0.000284293,0.000153167,0.00031065,0.000152951,-382.446,2.63883e+13,-3.76476e+28
4.85352,0.000284293,0.000154099,0.00031065,0.000152959,-382.446,-1.75922e+13,-3.49619e+28
4.86328,0.000284293,0.000154964,-5.19122e-05,0.000153017,-382.446,0,-4.09175e+27
4.87305,-4.7483e-05,0.00015578,-5.19122e-05,0.000153006,382.446,0,4.25869e+28
4.88281,-4.7483e-05,0.00015664,-5.19122e-05,0.000153082,382.446,5.27766e+13,7.53842e+28
4.89258,-4.7483e-05,0.000157308,-5.19122e-05,0.000153002,382.446,0,6.32088e+28
4.90234,-4.7483e-05,0.000158078,0.00031065,0.000153064,382.446,-4.39805e+12,-2.91911e+27
4.91211,0.000284293,0.000158663,0.00031065,0.000153102,-382.446,1.75922e+13,-9.3859e+28
4.92187,0.000284293,0.000159148,0.00031065,0.000153029,-382.446,1.40737e+14,-1.49318e+29
4.93164,0.000284293,0.00015973,-5.19122e-05,0.000153168,-382.446,1.40737e+14,-1.11806e+29
4.94141,0.000284293,0.000160218,-5.19122e-05,0.000153195,382.446,4.39805e+12,2.76803e+28
4.95117,-4.7483e-05,0.000160602,-5.19122e-05,0.000153174,382.446,1.40737e+14,2.02829e+29
4.96094,-4.7483e-05,0.000161129,-5.19122e-05,0.000153086,382.446,-4.22212e+14,2.92554e+29
4.9707,-4.7483e-05,0.000161473,0.00031065,0.000153183,382.446,-7.03687e+13,1.92372e+29
4.98047,-4.7483e-05,0.000161804,0.00031065,0.000153076,-382.446,-3.51844e+13,-9.78573e+28
4.99023,0.000284293,0.000162088,0.00031065,0.000153149,-382.446,1.40737e+14,-4.31099e+29
5,0.000284293,0.000162345,0.00031065,0.000153224,-382.446,-2.81475e+14,-5.668e+29
5.00977,0.000284293,0.000162638,-5.19122e-05,0.000153087,-382.446,2.81475e+14,-3.18959e+29
5.01953,-4.7483e-05,0.000162725,-5.19122e-05,0.000153202,382.446,7.03687e+13,2.77448e+29
5.0293,-4.7483e-05,0.000163097,-5.19122e-05,0.000153197,382.446,0,9.03091e+29
5.03906,-4.7483e-05,0.000163206,-5.19122e-05,0.000153121,382.446,0,1.08525e+30
5.04883,-4.7483e-05,0.000163449,0.00031065,0.000153125,382.446,0,5.01249e+29
5.05859,0.000284293,0.000163586,0.00031065,0.000153195,-382.446,-2.81475e+14,-7.10171e+29
5.06836,0.000284293,0.000163673,0.00031065,0.000153077,-382.446,-5.6295e+14,-1.86739e+30
5.07812,0.000284293,0.000163844,0.00031065,0.000153152,-382.446,-2.81475e+15,-2.05172e+30
5.08789,0.000284293,0.000163961,-5.19122e-05,0.000153167,-382.446,-2.81475e+14,-7.22044e+29
5.09766,-4.7483e-05,0.000164098,-5.19122e-05,0.000153135,382.446,-5.6295e+14,1.71138e+30
5.10742,-4.7483e-05,0.000164165,-5.19122e-05,0.000153191,382.446,2.2518e+15,3.81526e+30
5.11719,-4.7483e-05,0.000164283,-5.19122e-05,0.000153229,382.446,2.2518e+15,3.82481e+30
5.12695,-4.7483e-05,0.000164308,0.00031065,0.000153331,382.446,-5.6295e+14,8.7519e+29
5.13672,0.000284293,0.000164487,0.00031065,0.000153375,-382.446,-1.1259e+15,-3.96004e+30
5.14648,0.000284293,0.000164482,0.00031065,0.000153404,-382.446,-4.5036e+15,-7.70702e+30
5.15625,0.000284293,0.000164548,0.00031065,0.000153561,-382.446,4.5036e+15,-7.01742e+30
5.16602,0.000284293,0.000164566,-5.19122e-05,0.000153706,-382.446,0,-6.0909e+29
5.17578,-4.7483e-05,0.000164636,-5.19122e-05,0.000153851,382.446,-2.2518e+15,8.89474e+30
5.18555,-4.7483e-05,0.000164695,-5.19122e-05,0.000153952,382.446,-4.5036e+15,1.53988e+31
5.19531,-4.7483e-05,0.000164677,-5.19122e-05,0.000154226,382.446,-1.35108e+16,1.26362e+31
5.20508,-4.7483e-05,0.000164695,0.00031065,0.000154486,382.446,0,-1.04668e+30
5.21484,0.000284293,0.000164752,0.00031065,0.000154902,-382.446,-4.5036e+15,-1.95206e+31
5.22461,0.000284293,0.000164789,0.00031065,0.000155215,-382.446,0,-3.04353e+31
5.23437,0.000284293,0.000164813,-5.19122e-05,0.000155688,-382.446,0,-2.22403e+31
5.24414,0.000284293,0.000164851,-5.19122e-05,0.000156249,382.446,0,6.53928e+30
5.25391,-4.7483e-05,0.000164762,-5.19122e-05,0.000156718,382.446,3.60288e+16,4.20356e+31
5.26367,-4.7483e-05,0.000164819,-5.19122e-05,0.000157445,382.446,1.80144e+16,5.94994e+31
5.27344,-4.7483e-05,0.000164845,0.00031065,0.000158063,382.446,-1.80144e+16,3.8019e+31
5.2832,-4.7483e-05,0.000164798,0.00031065,0.000158886,-382.446,9.0072e+15,-2.17091e+31
5.29297,0.000284293,0.000164891,0.00031065,0.000159814,-382.446,3.60288e+16,-8.90724e+31
5.30273,0.000284293,0.000164878,0.00031065,0.000160719,-382.446,-7.20576e+16,-1.15011e+32
5.3125,0.000284293,0.000164908,-5.19122e-05,0.000161692,-382.446,3.60288e+16,-6.24692e+31
5.32227,-4.7483e-05,0.000164981,-5.19122e-05,0.000162574,382.446,-9.0072e+15,5.99779e+31
5.33203,-4.7483e-05,0.000164989,-5.19122e-05,0.000163785,382.446,-7.20576e+16,1.86091e+32
5.3418,-4.7483e-05,0.000164941,-5.19122e-05,0.000164856,382.446,0,2.19672e+32
5.35156,-4.7483e-05,0.000164922,0.00031065,0.000165924,382.446,-7.20576e+16,9.68205e+31
5.36133,0.000284293,0.000164983,0.00031065,0.000167082,-382.446,0,-1.51334e+32
5.37109,0.000284293,0.000164983,0.00031065,0.000168229,-382.446,-2.8823e+17,-3.83847e+32
5.38086,0.000284293,0.000165071,0.00031065,0.000169401,-382.446,0,-4.14186e+32
5.39062,0.000284293,0.000165033,-5.19122e-05,0.000170437,-382.446,7.20576e+16,-1.36077e+32
5.40039,-4.7483e-05,0.00016507,-5.19122e-05,0.000171685,382.446,0,3.61312e+32
5.41016,-4.7483e-05,0.00016506,-5.19122e-05,0.000172766,382.446,0,7.82428e+32
5.41992,-4.7483e-05,0.000165268,-5.19122e-05,0.000173779,382.446,8.64691e+17,7.69807e+32
5.42969,-4.7483e-05,0.000165125,0.00031065,0.00017487,382.446,4.32346e+17,1.55648e+32
5.43945,0.000284293,0.000165299,0.00031065,0.000175915,-382.446,-1.44115e+17,-8.30533e+32
5.44922,0.000284293,0.000165239,0.00031065,0.000176807,-382.446,0,-1.57705e+33
5.45898,0.000284293,0.000165304,0.00031065,0.00017764,-382.446,0,-1.40746e+33
5.46875,0.000284293,0.00016537,-5.19122e-05,0.000178606,-382.446,-2.8823e+17,-7.80777e+31
5.47852,-4.7483e-05,0.00016538,-5.19122e-05,0.00017942,382.446,0,1.85606e+33
5.48828,-4.7483e-05,0.000165411,-5.19122e-05,0.000180153,382.446,-1.15292e+18,3.14416e+33
5.49805,-4.7483e-05,0.000165361,-5.19122e-05,0.000180851,382.446,-1.15292e+18,2.52384e+33
5.50781,-4.7483e-05,0.000165523,0.00031065,0.000181537,382.446,7.20576e+16,-3.05661e+32
5.51758,0.000284293,0.000165448,0.00031065,0.00018205,-382.446,1.15292e+18,-4.05679e+33
5.52734,0.000284293,0.000165633,0.00031065,0.000182745,-382.446,4.61169e+18,-6.20088e+33
5.53711,0.000284293,0.000165566,-5.19122e-05,0.000183192,-382.446,0,-4.41895e+33
5.54688,0.000284293,0.000165675,-5.19122e-05,0.000183626,382.446,0,1.51588e+33
5.55664,-4.7483e-05,0.00016569,-5.19122e-05,0.000184081,382.446,4.61169e+18,8.70613e+33
5.56641,-4.7483e-05,0.000165703,-5.19122e-05,0.000184484,382.446,4.61169e+18,1.20955e+34
5.57617,-4.7483e-05,0.000165867,0.00031065,0.000184776,382.446,-6.91753e+18,7.50212e+33
5.58594,-4.7483e-05,0.000165693,0.00031065,0.000185109,-382.446,1.15292e+18,-4.78372e+33
5.5957,0.000284293,0.000165942,0.00031065,0.000185408,-382.446,0,-1.83936e+34
5.60547,0.000284293,0.000165898,0.00031065,0.000185769,-382.446,-9.22337e+18,-2.33259e+34
5.61523,0.000284293,0.000165943,-5.19122e-05,0.000185914,-382.446,-9.22337e+18,-1.2207e+34
5.625,-4.7483e-05,0.000165993,-5.19122e-05,0.000186183,382.446,1.15292e+19,1.29208e+34
5.63477,-4.7483e-05,0.000165957,-5.19122e-05,0.000186404,382.446,9.22337e+18,3.83265e+34
5.64453,-4.7483e-05,0.000166054,-5.19122e-05,0.000186572,382.446,0,4.4442e+34
5.6543,-4.7483e-05,0.000166129,0.00031065,0.000186839,382.446,-1.84467e+19,1.86319e+34
5.66406,0.000284293,0.000166098,0.00031065,0.000186961,-382.446,-9.22337e+18,-3.21791e+34
5.67383,0.000284293,0.000166166,0.00031065,0.000187164,-382.446,-1.84467e+19,-7.88636e+34
5.68359,0.000284293,0.000166283,0.00031065,0.000187365,-382.446,7.3787e+19,-8.35655e+34
5.69336,0.000284293,0.000166371,-5.19122e-05,0.000187364,-382.446,9.22337e+18,-2.54542e+34
5.70312,-4.7483e-05,0.000166364,-5.19122e-05,0.000187671,382.446,3.68935e+19,7.61678e+34
5.71289,-4.7483e-05,0.000166507,-5.19122e-05,0.000187705,382.446,7.3787e+19,1.60388e+35
5.72266,-4.7483e-05,0.000166606,-5.19122e-05,0.000187857,382.446,-7.3787e+19,1.54835e+35
5.73242,-4.7483e-05,0.000166787,0.00031065,0.000187995,382.446,-5.53402e+19,2.70593e+34
5.74219,0.000284293,0.000167003,0.00031065,0.000188113,-382.446,7.3787e+19,-1.73993e+35
5.75195,0.000284293,0.000167193,0.00031065,0.000188149,-382.446,-2.95148e+20,-3.22565e+35
5.76172,0.000284293,0.000167502,0.00031065,0.000188377,-382.446,2.21361e+20,-2.82073e+35
5.77148,0.000284293,0.000167822,-5.19122e-05,0.000188408,-382.446,1.84467e+19,-6.48147e+33
5.78125,-4.7483e-05,0.000168154,-5.19122e-05,0.000188537,382.446,1.47574e+20,3.86961e+35
5.79102,-4.7483e-05,0.000168657,-5.19122e-05,0.000188562,382.446,2.95148e+20,6.41705e+35
5.80078,-4.7483e-05,0.000169153,-5.19122e-05,0.000188624,382.446,-5.90296e+20,5.03613e+35
5.81055,-4.7483e-05,0.000169704,0.00031065,0.000188746,382.446,-9.22337e+18,-8.1163e+34
5.82031,0.000284293,0.000170343,0.00031065,0.000188765,-382.446,-2.95148e+20,-8.42476e+35
5.83008,0.000284293,0.000171033,0.00031065,0.00018883,-382.446,-5.90296e+20,-1.26281e+36
5.83984,0.000284293,0.000171732,-5.19122e-05,0.000188798,-382.446,-8.85444e+20,-8.76936e+35
5.84961,0.000284293,0.000172577,-5.19122e-05,0.000188931,382.446,-7.3787e+19,3.46283e+35
5.85937,-4.7483e-05,0.000173474,-5.19122e-05,0.000189009,382.446,-5.90296e+20,1.80203e+36
5.86914,-4.7483e-05,0.000174323,-5.19122e-05,0.000189011,382.446,0,2.45775e+36
5.87891,-4.7483e-05,0.000175329,0.00031065,0.00018905,382.446,5.90296e+20,1.4779e+36
5.88867,-4.7483e-05,0.000176394,0.00031065,0.000188979,-382.446,-2.95148e+20,-1.04804e+36
5.89844,0.000284293,0.000177352,0.00031065,0.000189122,-382.446,-1.18059e+21,-3.7962e+36
5.9082,0.000284293,0.00017847,0.00031065,0.000189141,-382.446,0,-4.72858e+36
5.91797,0.000284293,0.000179492,-5.19122e-05,0.000189142,-382.446,0,-2.37944e+36
5.92773,-4.7483e-05,0.000180556,-5.19122e-05,0.000189196,382.446,-3.54177e+21,2.7748e+36
5.9375,-4.7483e-05,0.000181661,-5.19122e-05,0.00018918,382.446,7.08355e+21,7.88961e+36
5.94727,-4.7483e-05,0.000182792,-5.19122e-05,0.000189277,382.446,9.44473e+21,8.98638e+36
5.95703,-4.7483e-05,0.000183889,0.00031065,0.000189364,382.446,1.18059e+21,3.57044e+36
5.9668,0.000284293,0.000184741,0.00031065,0.000189267,-382.446,0,-6.82887e+36
5.97656,0.000284293,0.000185852,0.00031065,0.000189397,-382.446,4.72237e+21,-1.61954e+37
5.98633,0.000284293,0.00018685,0.00031065,0.00018933,-382.446,-4.72237e+21,-1.68501e+37
5.99609,0.000284293,0.000187725,-5.19122e-05,0.000189483,-382.446,7.08355e+21,-4.7191e+36
6.00586,-4.7483e-05,0.000188639,-5.19122e-05,0.000189439,382.446,0,1.60344e+37
6.01562,-4.7483e-05,0.000189591,-5.19122e-05,0.00018946,382.446,3.77789e+22,3.28627e+37
6.02539,-4.7483e-05,0.000190232,-5.19122e-05,0.000189567,382.446,-2.83342e+22,3.1122e+37
6.03516,-4.7483e-05,0.000191172,0.00031065,0.000189514,382.446,4.72237e+21,4.55834e+36
6.04492,0.000284293,0.000191806,0.00031065,0.00018963,-382.446,9.44473e+21,-3.64121e+37
6.05469,0.000284293,0.000192428,0.00031065,0.00018969,-382.446,-3.77789e+22,-6.59477e+37
6.06445,0.000284293,0.000193048,0.00031065,0.000189674,-382.446,0,-5.64859e+37
6.07422,0.000284293,0.000193627,-5.19122e-05,0.000189807,-382.446,4.72237e+21,6.09396e+35
6.08398,-4.7483e-05,0.000194151,-5.19122e-05,0.000189808,382.446,-3.77789e+22,8.06079e+37
6.09375,-4.7483e-05,0.000194669,-5.19122e-05,0.000189831,382.446,7.55579e+22,1.30912e+38
6.10352,-4.7483e-05,0.000195144,-5.19122e-05,0.000189908,382.446,0,1.00393e+38
6.11328,-4.7483e-05,0.000195501,0.00031065,0.000189887,-382.446,0,-2.03949e+37
6.12305,0.000284293,0.000195821,0.00031065,0.00019001,-382.446,-7.55579e+22,-1.74834e+38
6.13281,0.000284293,0.00019626,0.00031065,0.000189981,-382.446,0,-2.57059e+38
6.14258,0.000284293,0.000196506,-5.19122e-05,0.000189967,-382.446,0,-1.73803e+38
6.15234,0.000284293,0.000196822,-5.19122e-05,0.000190106,382.446,0,7.81836e+37
6.16211,-4.7483e-05,0.000197096,-5.19122e-05,0.000190092,382.446,7.55579e+22,3.72767e+38
6.17187,-4.7483e-05,0.000197301,-5.19122e-05,0.000190032,382.446,-1.51116e+23,4.99174e+38
6.18164,-4.7483e-05,0.000197594,0.00031065,0.000190158,382.446,0,2.90622e+38
6.19141,0.000284293,0.000197647,0.00031065,0.000190194,-382.446,-3.77789e+22,-2.28458e+38
6.20117,0.000284293,0.000197969,0.00031065,0.000190181,-382.446,3.02231e+23,-7.83068e+38
6.21094,0.000284293,0.000197992,0.00031065,0.00019023,-382.446,9.06694e+23,-9.58098e+38
6.2207,0.000284293,0.000198292,-5.19122e-05,0.000190199,-382.446,4.53347e+23,-4.62548e+38
6.23047,-4.7483e-05,0.000198429,-5.19122e-05,0.00019021,382.446,4.53347e+23,5.9422e+38
6.24023,-4.7483e-05,0.000198584,-5.19122e-05,0.000190241,382.446,6.04463e+23,1.6233e+39
6.25,-4.7483e-05,0.000198792,-5.19122e-05,0.000190259,382.446,-1.20893e+24,1.81612e+39
6.25977,-4.7483e-05,0.000198828,0.00031065,0.000190321,382.446,0,6.80938e+38
6.26953,0.000284293,0.000199017,0.00031065,0.000190456,-382.446,6.04463e+23,-1.44652e+39
6.2793,0.000284293,0.000199067,0.00031065,0.00019033,-382.446,2.41785e+24,-3.32436e+39
6.28906,0.000284293,0.00019921,0.00031065,0.000190438,-382.446,-1.20893e+24,-3.39563e+39
6.29883,0.000284293,0.000199257,-5.19122e-05,0.000190516,-382.446,0,-8.65474e+38
6.30859,-4.7483e-05,0.000199425,-5.19122e-05,0.000190649,382.446,-6.04463e+23,3.37103e+39
6.31836,-4.7483e-05,0.000199504,-5.19122e-05,0.000190804,382.446,-4.8357e+24,6.73047e+39
6.32812,-4.7483e-05,0.000199579,-5.19122e-05,0.000190864,382.446,-2.41785e+24,6.25119e+39
6.33789,-4.7483e-05,0.00019965,0.00031065,0.000191092,382.446,-1.20893e+24,7.32898e+38
6.34766,0.000284293,0.000199655,0.00031065,0.000191355,-382.446,2.41785e+24,-7.61242e+39
6.35742,0.000284293,0.00019982,0.00031065,0.000191617,-382.446,9.67141e+24,-1.3477e+40
6.36719,0.000284293,0.000199923,0.00031065,0.00019202,-382.446,4.8357e+24,-1.1302e+40
6.37695,0.000284293,0.000199879,-5.19122e-05,0.000192336,-382.446,6.04463e+23,5.19126e+38
6.38672,-4.7483e-05,0.000199995,-5.19122e-05,0.000192737,382.446,-4.8357e+24,1.67778e+40
6.39648,-4.7483e-05,0.000200017,-5.19122e-05,0.00019323,382.446,-9.67141e+24,2.66952e+40
6.40625,-4.7483e-05,0.000200096,0.00031065,0.000193794,382.446,-9.67141e+24,1.99921e+40
6.41602,-4.7483e-05,0.000200041,0.00031065,0.000194418,-382.446,6.04463e+23,-4.94324e+39
6.42578,0.000284293,0.000200265,0.00031065,0.000195142,-382.446,0,-3.62578e+40
6.43555,0.000284293,0.000200314,0.00031065,0.000195822,-382.446,-3.86856e+25,-5.23039e+40
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,-382.446,-9.67141e+24,-3.43996e+40
6.45508,0.000284293,0.000200438,-5.19122e-05,0.000197505,382.446,0,1.74843e+40
6.46484,-4.7483e-05,0.000200423,-5.19122e-05,0.000198356,382.446,-1.93428e+25,7.70649e+40
6.47461,-4.7483e-05,0.000200591,-5.19122e-05,0.000199321,382.446,0,1.01336e+41
6.48437,-4.7483e-05,0.000200491,0.00031065,0.000200248,382.446,3.86856e+25,5.70393e+40
6.49414,0.000284293,0.000200658,0.00031065,0.000201312,-382.446,-1.93428e+25,-4.95816e+40
6.50391,0.000284293,0.000200697,0.00031065,0.0002024,-382.446,7.73713e+25,-1.61443e+41
6.51367,0.000284293,0.000200541,0.00031065,0.000203397,-382.446,0,-1.94032e+41
6.52344,0.000284293,0.000200783,-5.19122e-05,0.000204423,-382.446,7.73713e+25,-8.96463e+40
6.5332,-4.7483e-05,0.00020067,-5.19122e-05,0.000205501,382.446,-1.93428e+25,1.26925e+41
6.54297,-4.7483e-05,0.000200732,-5.19122e-05,0.000206524,382.446,-1.54743e+26,3.33834e+41
6.55273,-4.7483e-05,0.000200704,-5.19122e-05,0.000207663,382.446,1.54743e+26,3.66832e+41
6.5625,-4.7483e-05,0.000200768,0.00031065,0.000208602,382.446,-1.54743e+26,1.29155e+41
6.57227,0.000284293,0.000200732,0.00031065,0.000209676,-382.446,0,-3.05885e+41
6.58203,0.000284293,0.0002008,0.00031065,0.000210669,-382.446,-3.09485e+26,-6.82066e+41
6.5918,0.000284293,0.000200768,0.00031065,0.000211582,-382.446,0,-6.83863e+41
6.60156,0.000284293,0.000200792,-5.19122e-05,0.000212553,-382.446,0,-1.56606e+41
6.61133,-4.7483e-05,0.00020089,-5.19122e-05,0.000213403,382.446,-3.09485e+26,7.07838e+41
6.62109,-4.7483e-05,0.000200785,-5.19122e-05,0.000214224,382.446,-3.09485e+26,1.37783e+42
6.63086,-4.7483e-05,0.000200799,-5.19122e-05,0.000215075,382.446,-3.09485e+26,1.25472e+42
6.64062,-4.7483e-05,0.000200782,0.00031065,0.00021584,382.446,0,1.09175e+41
6.65039,0.000284293,0.000200868,0.00031065,0.000216466,-382.446,0,-1.58995e+42
6.66016,0.000284293,0.000200851,0.00031065,0.000217158,-382.446,1.85691e+27,-2.75297e+42
6.66992,0.000284293,0.000200739,0.00031065,0.000217782,-382.446,0,-2.25942e+42
6.67969,0.000284293,0.000200811,-5.19122e-05,0.00021831,-382.446,1.54743e+26,1.86563e+41
6.68945,-4.7483e-05,0.000200946,-5.19122e-05,0.000218903,382.446,-6.1897e+26,3.48943e+42
6.69922,-4.7483e-05,0.000200673,-5.19122e-05,0.000219327,382.446,0,5.44126e+42
6.70898,-4.7483e-05,0.000200894,0.00031065,0.000219841,382.446,2.47588e+27,3.97685e+42
6.71875,-4.7483e-05,0.00020082,0.00031065,0.00022016,-382.446,0,-1.16798e+42
6.72852,0.000284293,0.000200844,0.00031065,0.00022065,-382.446,-2.47588e+27,-7.51432e+42
6.73828,0.000284293,0.000200938,0.00031065,0.00022088,-382.446,-4.95176e+27,-1.06376e+43
6.74805,0.000284293,0.000200813,-5.19122e-05,0.000221182,-382.446,4.95176e+27,-6.79857e+42
6.75781,0.000284293,0.000200958,-5.19122e-05,0.000221518,382.446,0,3.87899e+42
6.76758,-4.7483e-05,0.000200963,-5.19122e-05,0.000221671,382.446,-4.95176e+27,1.5923e+43
6.77734,-4.7483e-05,0.00020098,-5.19122e-05,0.000221966,382.446,9.90352e+27,2.05624e+43
6.78711,-4.7483e-05,0.000200999,0.00031065,0.000222201,382.446,-9.90352e+27,1.11715e+43
6.79687,0.000284293,0.000201083,0.00031065,0.000222301,-382.446,-7.42764e+27,-1.07187e+43
6.80664,0.000284293,0.000201061,0.00031065,0.000222582,-382.446,0,-3.32671e+43
6.81641,0.000284293,0.000201036,0.00031065,0.000222576,-382.446,-1.9807e+28,-3.92751e+43
6.82617,0.000284293,0.000201155,-5.19122e-05,0.000222816,-382.446,9.90352e+27,-1.73164e+43
6.83594,-4.7483e-05,0.000201217,-5.19122e-05,0.000222987,382.446,-1.9807e+28,2.70475e+43
6.8457,-4.7483e-05,0.000201297,-5.19122e-05,0.000222967,382.446,0,6.86207e+43
6.85547,-4.7483e-05,0.000201355,-5.19122e-05,0.000223155,382.446,3.96141e+28,7.40539e+43
6.86523,-4.7483e-05,0.000201473,0.00031065,0.000223293,382.446,-9.90352e+27,2.43419e+43
6.875,0.000284293,0.000201553,0.00031065,0.000223368,-382.446,3.96141e+28,-6.45803e+43
6.88477,0.000284293,0.000201778,0.00031065,0.000223394,-382.446,-3.96141e+28,-1.39878e+44
6.89453,0.000284293,0.000201906,0.00031065,0.000223508,-382.446,0,-1.37639e+44
6.9043,0.000284293,0.000202125,-5.19122e-05,0.000223611,-382.446,-3.96141e+28,-2.78554e+43
6.91406,-4.7483e-05,0.000202368,-5.19122e-05,0.000223676,382.446,-7.92282e+28,1.48455e+44
6.92383,-4.7483e-05,0.000202777,-5.19122e-05,0.00022377,382.446,-3.16913e+29,2.8194e+44
6.93359,-4.7483e-05,0.000203014,-5.19122e-05,0.000223772,382.446,-7.92282e+28,2.51657e+44
6.94336,-4.7483e-05,0.000203567,0.00031065,0.000223825,382.446,0,1.40163e+43
6.95312,0.000284293,0.000203995,0.00031065,0.000223923,-382.446,-1.58456e+29,-3.31775e+44
6.96289,0.000284293,0.000204433,0.00031065,0.000223975,-382.446,1.58456e+29,-5.6211e+44
6.97266,0.000284293,0.00020507,0.00031065,0.000224031,-382.446,-3.16913e+29,-4.5128e+44
6.98242,0.000284293,0.000205742,-5.19122e-05,0.000224074,-382.446,-1.9807e+28,5.45314e+43
6.99219,-4.7483e-05,0.000206408,-5.19122e-05,0.000224182,382.446,-4.75369e+29,7.25182e+44
7.00195,-4.7483e-05,0.000207133,-5.19122e-05,0.000224111,382.446,-6.33825e+29,1.1086e+45
7.01172,-4.7483e-05,0.000208033,0.00031065,0.000224143,382.446,6.33825e+29,7.90168e+44
7.02148,-4.7483e-05,0.000208867,0.00031065,0.000224264,-382.446,-3.96141e+28,-2.70783e+44
7.03125,0.000284293,0.000209733,0.00031065,0.000224319,-382.446,0,-1.55632e+45
7.04102,0.000284293,0.000210697,0.00031065,0.000224278,-382.446,-1.26765e+30,-2.16249e+45
7.05078,0.000284293,0.000211655,-5.19122e-05,0.000224374,-382.446,0,-1.34155e+45
7.06055,0.000284293,0.000212699,-5.19122e-05,0.000224429,382.446,-1.58456e+29,8.54793e+44
7.07031,-4.7483e-05,0.000213734,-5.19122e-05,0.000224465,382.446,0,3.28813e+45
7.08008,-4.7483e-05,0.000214716,-5.19122e-05,0.000224521,382.446,2.5353e+30,4.17039e+45
7.08984,-4.7483e-05,0.000215658,0.00031065,0.000224574,382.446,6.33825e+29,2.18305e+45
7.09961,0.000284293,0.000216855,0.00031065,0.000224523,-382.446,-3.16913e+29,-2.30914e+45
7.10937,0.000284293,0.000217753,0.00031065,0.000224674,-382.446,2.5353e+30,-6.85157e+45
7.11914,0.000284293,0.000218728,0.00031065,0.000224665,-382.446,-2.5353e+30,-7.94581e+45
7.12891,0.000284293,0.000219728,-5.19122e-05,0.000224739,-382.446,-1.26765e+30,-3.33242e+45
7.13867,-4.7483e-05,0.000220619,-5.19122e-05,0.000224634,382.446,2.5353e+30,5.75136e+45
7.14844,-4.7483e-05,0.000221548,-5.19122e-05,0.000224823,382.446,1.01412e+31,1.40986e+46
7.1582,-4.7483e-05,0.000222435,-5.19122e-05,0.000224809,382.446,1.01412e+31,1.4941e+46
7.16797,-4.7483e-05,0.000223233,0.00031065,0.000224901,382.446,2.5353e+30,4.55358e+45
7.17773,0.000284293,0.000224009,0.00031065,0.000224805,-382.446,1.01412e+31,-1.36142e+46
7.1875,0.000284293,0.000224837,0.00031065,0.000224997,-382.446,-2.02824e+31,-2.86732e+46
7.19727,0.000284293,0.000225551,0.00031065,0.000225035,-382.446,0,-2.76843e+46
7.20703,0.000284293,0.000226141,-5.19122e-05,0.000225005,-382.446,-5.0706e+30,-4.84352e+45
7.2168,-4.7483e-05,0.000226839,-5.19122e-05,0.000225059,382.446,1.01412e+31,3.11008e+46
7.22656,-4.7483e-05,0.000227348,-5.19122e-05,0.000225079,382.446,-6.08472e+31,5.76672e+46
7.23633,-4.7483e-05,0.0002279,-5.19122e-05,0.000225178,382.446,-4.05648e+31,5.04355e+46
7.24609,-4.7483e-05,0.000228354,0.00031065,0.000225191,382.446,0,1.17054e+45
7.25586,0.000284293,0.000228824,0.00031065,0.000225224,-382.446,-4.05648e+31,-6.91707e+46
7.26562,0.000284293,0.000229194,0.00031065,0.000225269,-382.446,0,-1.14724e+47
7.27539,0.000284293,0.000229576,0.00031065,0.000225355,-382.446,4.05648e+31,-9.00502e+46
7.28516,0.000284293,0.000229858,-5.19122e-05,0.000225377,-382.446,0,1.44869e+46
7.29492,-4.7483e-05,0.000230221,-5.19122e-05,0.000225367,382.446,8.11296e+31,1.506e+47
7.30469,-4.7483e-05,0.000230459,-5.19122e-05,0.000225447,382.446,-1.62259e+32,2.25769e+47
7.31445,-4.7483e-05,0.000230765,0.00031065,0.000225423,382.446,0,1.5681e+47
7.32422,-4.7483e-05,0.000231076,0.00031065,0.000225508,-382.446,0,-6.18624e+46
7.33398,0.000284293,0.000231246,0.00031065,0.000225487,-382.446,8.11296e+31,-3.22136e+47
7.34375,0.000284293,0.000231405,0.00031065,0.000225515,-382.446,1.62259e+32,-4.39409e+47
7.35352,0.000284293,0.000231605,-5.19122e-05,0.000225562,-382.446,0,-2.64285e+47
7.36328,0.000284293,0.000231671,-5.19122e-05,0.000225635,382.446,-4.05648e+31,1.87278e+47
7.37305,-4.7483e-05,0.000231953,-5.19122e-05,0.000225512,382.446,-3.24519e+32,6.78632e+47
7.38281,-4.7483e-05,0.00023203,-5.19122e-05,0.000225756,382.446,0,8.45414e+47
7.39258,-4.7483e-05,0.000232269,0.00031065,0.000225681,382.446,0,4.25536e+47
7.40234,0.000284293,0.000232365,0.00031065,0.000225772,-382.446,0,-4.95907e+47
7.41211,0.000284293,0.000232405,0.00031065,0.000225824,-382.446,-6.49037e+32,-1.41042e+48
7.42188,0.000284293,0.000232581,0.00031065,0.000225865,-382.446,0,-1.60669e+48
7.43164,0.000284293,0.000232701,-5.19122e-05,0.000225889,-382.446,0,-6.38611e+47
7.44141,-4.7483e-05,0.000232729,-5.19122e-05,0.000226004,382.446,6.49037e+32,1.22054e+48
7.45117,-4.7483e-05,0.000232897,-5.19122e-05,0.000226114,382.446,0,2.89529e+48
7.46094,-4.7483e-05,0.000232993,-5.19122e-05,0.000226172,382.446,0,3.01272e+48
7.4707,-4.7483e-05,0.000233141,0.00031065,0.000226456,382.446,-6.49037e+32,8.44272e+47
7.48047,0.000284293,0.000233147,0.00031065,0.00022646,-382.446,1.94711e+33,-2.86602e+48
7.49023,0.000284293,0.000233255,0.00031065,0.000226797,-382.446,0,-5.87503e+48
7.5,0.000284293,0.000233447,0.00031065,0.000227028,-382.446,-5.1923e+33,-5.56458e+48
7.50977,0.000284293,0.000233439,-5.19122e-05,0.000227348,-382.446,1.29807e+33,-8.16142e+47
7.51953,-4.7483e-05,0.000233596,-5.19122e-05,0.000227652,382.446,1.29807e+33,6.50862e+48
7.5293,-4.7483e-05,0.000233587,-5.19122e-05,0.000228044,382.446,2.59615e+33,1.179e+49
7.53906,-4.7483e-05,0.000233692,-5.19122e-05,0.000228459,382.446,-5.1923e+33,1.00999e+49
7.54883,-4.7483e-05,0.00023381,0.00031065,0.000228896,382.446,0,-1.06539e+47
7.55859,0.000284293,0.00023377,0.00031065,0.000229383,-382.446,5.1923e+33,-1.4409e+49
7.56836,0.000284293,0.000233979,0.00031065,0.000230044,-382.446,1.03846e+34,-2.34044e+49
7.57812,0.000284293,0.000233983,0.00031065,0.000230675,-382.446,1.03846e+34,-1.79512e+49
7.58789,0.000284293,0.000234055,-5.19122e-05,0.000231379,382.446,0,3.64142e+48
7.59766,-4.7483e-05,0.000234158,-5.19122e-05,0.000232138,382.446,0,3.12533e+49
7.60742,-4.7483e-05,0.000234143,-5.19122e-05,0.000232874,382.446,-1.03846e+34,4.59578e+49
7.61719,-4.7483e-05,0.000234232,0.00031065,0.000233731,382.446,0,3.1079e+49
7.62695,-4.7483e-05,0.000234344,0.00031065,0.000234562,-382.446,5.1923e+33,-1.39683e+49
7.63672,0.000284293,0.000234267,0.00031065,0.000235437,-382.446,-2.07692e+34,-6.66371e+49
7.64648,0.000284293,0.00023442,0.00031065,0.000236326,-382.446,8.30767e+34,-8.92452e+49
7.65625,0.000284293,0.000234397,-5.19122e-05,0.000237286,-382.446,0,-5.19711e+49
7.66602,-4.7483e-05,0.000234501,-5.19122e-05,0.000238267,382.446,1.03846e+34,4.08255e+49
7.67578,-4.7483e-05,0.000234475,-5.19122e-05,0.000239222,382.446,-8.30767e+34,1.39986e+50
7.68555,-4.7483e-05,0.000234465,-5.19122e-05,0.000240156,382.446,-2.4923e+35,1.71297e+50
7.69531,-4.7483e-05,0.000234568,0.00031065,0.000241068,382.446,-4.15384e+34,8.27231e+49
7.70508,0.000284293,0.000234537,0.00031065,0.000242077,-382.446,-8.30767e+34,-1.062e+50
7.71484,0.000284293,0.000234677,0.00031065,0.000242984,-382.446,0,-2.90196e+50
7.72461,0.000284293,0.000234518,0.00031065,0.000243972,-382.446,0,-3.24708e+50
7.73438,0.000284293,0.000234622,-5.19122e-05,0.000244832,-382.446,-8.30767e+34,-1.21797e+50
7.74414,-4.7483e-05,0.000234634,-5.19122e-05,0.000245736,382.446,1.66153e+35,2.58543e+50
7.75391,-4.7483e-05,0.000234684,-5.19122e-05,0.000246544,382.446,0,5.94305e+50
7.76367,-4.7483e-05,0.000234637,-5.19122e-05,0.000247421,382.446,4.9846e+35,6.07124e+50
7.77344,-4.7483e-05,0.000234627,0.00031065,0.000248072,382.446,0,1.54851e+50
7.7832,0.000284293,0.000234645,0.00031065,0.000248948,-382.446,1.66153e+35,-6.0255e+50
7.79297,0.000284293,0.000234637,0.00031065,0.000249628,-382.446,0,-1.20324e+51
7.80273,0.000284293,0.000234704,0.00031065,0.000250397,-382.446,-6.64614e+35,-1.11771e+51
7.8125,0.000284293,0.000234635,-5.19122e-05,0.000250919,-382.446,1.66153e+35,-1.31273e+50
7.82227,-4.7483e-05,0.000234621,-5.19122e-05,0.000251583,382.446,3.32307e+35,1.36072e+51
7.83203,-4.7483e-05,0.000234544,-5.19122e-05,0.000252179,382.446,-2.65846e+36,2.4094e+51
7.8418,-4.7483e-05,0.000234549,-5.19122e-05,0.000252712,382.446,6.64614e+35,2.02086e+51
7.85156,-4.7483e-05,0.000234541,0.00031065,0.000253215,382.446,1.66153e+35,-9.23173e+49
7.86133,0.000284293,0.000234602,0.00031065,0.000253671,-382.446,-1.32923e+36,-2.99913e+51
7.87109,0.000284293,0.000234543,0.00031065,0.000254036,-382.446,-2.65846e+36,-4.77259e+51
7.88086,0.000284293,0.000234577,-5.19122e-05,0.000254529,-382.446,1.32923e+36,-3.5748e+51
7.89062,0.000284293,0.00023449,-5.19122e-05,0.00025502,382.446,0,8.82778e+50
7.90039,-4.7483e-05,0.00023449,-5.19122e-05,0.000255265,382.446,2.65846e+36,6.48145e+51
7.91016,-4.7483e-05,0.000234591,-5.19122e-05,0.000255623,382.446,2.65846e+36,9.35109e+51
7.91992,-4.7483e-05,0.000234517,0.00031065,0.000255948,382.446,0,6.1513e+51
7.92969,-4.7483e-05,0.000234621,0.00031065,0.00025622,-382.446,0,-3.12393e+51
7.93945,0.000284293,0.000234614,0.00031065,0.000256424,-382.446,0,-1.37764e+52
7.94922,0.000284293,0.000234634,0.00031065,0.000256681,-382.446,0,-1.81175e+52
7.95898,0.000284293,0.000234625,-5.19122e-05,0.000256792,-382.446,-5.31691e+36,-1.02003e+52
7.96875,-4.7483e-05,0.000234637,-5.19122e-05,0.000257142,382.446,0,8.8605e+51
7.97852,-4.7483e-05,0.000234704,-5.19122e-05,0.000257309,382.446,1.06338e+37,2.88608e+52
7.98828,-4.7483e-05,0.000234866,-5.19122e-05,0.000257437,382.446,0,3.46909e+52
7.99805,-4.7483e-05,0.000234825,0.00031065,0.000257684,382.446,-5.31691e+36,1.60329e+52
8.00781,0.000284293,0.000234995,0.00031065,0.000257868,-382.446,0,-2.26846e+52
8.01758,0.000284293,0.000235141,0.00031065,0.000257988,-382.446,-2.12676e+37,-5.96796e+52
8.02734,0.000284293,0.000235244,0.00031065,0.000258118,-382.446,0,-6.55869e+52
8.03711,0.000284293,0.000235446,-5.19122e-05,0.000258266,-382.446,0,-2.31026e+52
8.04688,-4.7483e-05,0.000235622,-5.19122e-05,0.000258393,382.446,-2.12676e+37,5.46728e+52
8.05664,-4.7483e-05,0.000235869,-5.19122e-05,0.00025844,382.446,-4.25353e+37,1.21935e+53
8.06641,-4.7483e-05,0.000236299,-5.19122e-05,0.000258585,382.446,4.25353e+37,1.22272e+53
8.07617,-4.7483e-05,0.000236491,0.00031065,0.000258695,382.446,0,2.80229e+52
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,-382.446,0,-1.26522e+53


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_5.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,1.15227e-08,-1.00781e-07,2.93035e-11,-6.85548e-08,-0.0228461,0,9.14081e-11
0.0195312,7.34739e-08,8.43756e-08,2.70181e-10,1.96289e-08,-0.237866,-2.06795e-25,1.00707e-09
0.0292969,2.0263e-07,7.35363e-08,2.08447e-10,-2.63663e-09,-0.446517,0,2.43009e-09
0.0390625,3.77522e-07,3.24024e-07,-1.18483e-09,-1.96289e-08,0.385132,0,3.12827e-10
0.0488281,5.95479e-07,5.28809e-07,-1.6241e-09,-2.40234e-08,1.7088,-8.27181e-25,-5.63379e-09
0.0585937,8.70848e-07,7.43848e-07,-1.24379e-09,1.20117e-08,3.01894,0,-1.51287e-08
0.0683594,1.21012e-06,1.13877e-06,3.47489e-10,-6.03516e-08,3.43124,-3.30872e-24,-2.51059e-08
0.078125,1.60465e-06,1.57324e-06,1.47277e-09,-6.79688e-08,3.11365,0,-3.41353e-08
0.0878906,2.06305e-06,2.02969e-06,2.71018e-09,-5.21484e-08,1.69597,-6.61744e-24,-3.83546e-08
0.0976562,2.59511e-06,2.51602e-06,2.80036e-09,3.31056e-08,-0.341006,0,-3.63047e-08
0.107422,3.19305e-06,3.24082e-06,1.67816e-09,4.39468e-09,-2.30608,-3.30872e-24,-2.85458e-08
0.117187,3.84703e-06,3.79131e-06,-5.87522e-10,1.75783e-09,-3.2753,-3.30872e-24,-1.86634e-08
0.126953,4.55548e-06,4.47686e-06,-2.47101e-09,-4.30664e-08,-3.1182,-1.65436e-24,-9.9072e-09
0.136719,5.30531e-06,5.18057e-06,-3.91281e-09,1.46485e-08,-1.55199,-1.65436e-24,-7.03146e-09
0.146484,6.08011e-06,6.0252e-06,-3.84348e-09,-4.13086e-08,0.940278,0,-1.23889e-08
0.15625,6.86874e-06,6.71836e-06,-2.17497e-09,-1.25976e-08,3.51779,0,-2.54625e-08
0.166016,7.66378e-06,7.57266e-06,1.0822e-09,1.17188e-09,4.85302,0,-4.11767e-08
0.175781,8.46085e-06,8.37715e-06,5.00518e-09,-6.26953e-08,3.71243,0,-5.09927e-08
0.185547,9.25871e-06,9.23145e-06,8.99735e-09,1.58204e-08,-1.15791,0,-4.27302e-08
0.195312,1.00536e-05,1.00304e-05,1.19853e-08,-7.93946e-08,-10.4107,-6.61744e-24,-3.28571e-09
0.205078,1.08459e-05,1.07977e-05,1.38256e-08,-1.31836e-08,-24.3933,1.32349e-23,8.0959e-08
0.214844,1.16364e-05,1.15632e-05,1.4333e-08,-1.52343e-08,-42.8038,-2.64698e-23,2.21881e-07
0.224609,1.24141e-05,1.22733e-05,1.36425e-08,4.36523e-08,-64.718,5.29396e-23,4.28311e-07
0.234375,1.31639e-05,1.29378e-05,1.21203e-08,-4.68749e-08,-88.7741,0,7.05438e-07
0.244141,1.38782e-05,1.36031e-05,1.05854e-08,-2.46093e-08,-113.743,0,1.05608e-06
0.253906,1.45436e-05,1.43203e-05,8.95436e-09,-2.60741e-08,-138.245,-2.11758e-22,1.47972e-06
0.263672,1.51432e-05,1.48705e-05,7.15694e-09,-5.33203e-08,-161.116,0,1.97342e-06
0.273437,1.5675e-05,1.53486e-05,5.28143e-09,-5.5664e-08,-181.787,0,2.53333e-06
0.283203,1.61464e-05,1.58947e-05,3.13653e-09,-1.40624e-08,-200.14,0,3.15487e-06
0.292969,1.65603e-05,1.62606e-05,2.48793e-10,-3.10547e-08,-216.1,0,3.83191e-06
0.302734,1.69262e-05,1.67394e-05,-2.97572e-09,-5.94725e-08,-229.902,0,4.55787e-06
0.3125,1.72632e-05,1.70133e-05,-5.88893e-09,5.12696e-08,-241.912,0,5.32593e-06
0.322266,1.75803e-05,1.73918e-05,-8.14247e-09,-5.12696e-08,-252.14,0,6.12809e-06
0.332031,1.78749e-05,1.76777e-05,-9.35556e-09,-9.52148e-08,-260.264,0,6.95535e-06
0.341797,1.81448e-05,1.78286e-05,-9.17664e-09,-2.84178e-08,-265.944,1.69407e-21,7.79887e-06
0.351562,1.83827e-05,1.80601e-05,-8.26202e-09,3.16406e-08,-268.677,0,8.64987e-06
0.361328,1.85698e-05,1.82162e-05,-8.11724e-09,-1.84571e-08,-267.842,0,9.49941e-06
0.371094,1.8688e-05,1.82689e-05,-1.0441e-08,-5.5664e-08,-263.08,0,1.03392e-05
0.380859,1.87269e-05,1.84324e-05,-1.69689e-08,-3.69141e-08,-254.445,0,1.1162e-05
0.390625,1.8682e-05,1.84236e-05,-2.90491e-08,-4.5703e-08,-242.334,0,1.19608e-05
0.400391,1.85557e-05,1.85789e-05,-4.69167e-08,6.32813e-08,-227.443,0,1.27291e-05
0.410156,1.83594e-05,1.86226e-05,-6.91742e-08,-5.21484e-08,-210.751,0,1.34611e-05
0.419922,1.81166e-05,1.86536e-05,-9.30666e-08,-1.17188e-09,-193.281,0,1.41512e-05
0.429687,1.78555e-05,1.85048e-05,-1.14698e-07,-5.00977e-08,-176.021,0,1.47949e-05
0.439453,1.75887e-05,1.86302e-05,-1.30627e-07,-4.39445e-09,-159.351,0,1.53877e-05
0.449219,1.73238e-05,1.86601e-05,-1.37584e-07,-5.06836e-08,-143.511,0,1.59269e-05
0.458984,1.70763e-05,1.87597e-05,-1.34235e-07,3.04688e-08,-128.674,0,1.64124e-05
0.46875,1.68539e-05,1.86551e-05,-1.22345e-07,-4.30664e-08,-114.687,0,1.6846e-05
0.478516,1.66468e-05,1.86645e-05,-1.06596e-07,-1.05762e-07,-100.963,0,1.72302e-05
0.488281,1.64476e-05,1.87324e-05,-9.28535e-08,4.36523e-08,-87.0765,0,1.75685e-05
0.498047,1.62565e-05,1.87151e-05,-8.72433e-08,-1.20117e-08,-72.9149,0,1.78647e-05
0.507812,1.6069e-05,1.88338e-05,-9.4708e-08,-1.64061e-08,-58.3648,0,1.81211e-05
0.517578,1.58838e-05,1.87362e-05,-1.15884e-07,-3.16406e-08,-43.6698,0,1.83385e-05
0.527344,1.57075e-05,1.874e-05,-1.46066e-07,3.75001e-08,-29.2615,0,1.85163e-05
0.537109,1.55509e-05,1.88115e-05,-1.74158e-07,-1.37109e-07,-15.6824,0,1.86528e-05
0.546875,1.54284e-05,1.86855e-05,-1.82767e-07,5.06836e-08,-3.40911,0,1.87459e-05
0.556641,1.53541e-05,1.88262e-05,-1.49536e-07,2.16796e-08,7.31926,0,1.8794e-05
0.566406,1.53373e-05,1.88883e-05,-4.90437e-08,5.00977e-08,16.5069,0,1.87968e-05
0.576172,1.53808e-05,1.88104e-05,1.44285e-07,2.14453e-07,24.39,0,1.87558e-05
0.585937,1.54806e-05,1.88332e-05,4.53695e-07,3.1582e-07,31.2896,0,1.86749e-05
0.595703,1.56272e-05,1.88376e-05,8.9749e-07,5.70703e-07,37.5501,0,1.85592e-05
0.605469,1.58066e-05,1.88528e-05,1.48777e-06,9.0791e-07,43.347,0,1.84157e-05
0.615234,1.60036e-05,1.88584e-05,2.22971e-06,1.24717e-06,48.6159,0,1.82516e-05
0.625,1.62065e-05,1.8842e-05,3.12213e-06,1.82314e-06,53.0382,0,1.80743e-05
0.634766,1.64076e-05,1.88769e-05,4.15863e-06,2.475e-06,56.1251,0,1.78904e-05
0.644531,1.66053e-05,1.897e-05,5.32929e-06,3.2751e-06,57.3312,0,1.77058e-05
0.654297,1.68043e-05,1.89313e-05,6.62208e-06,4.07813e-06,56.2683,0,1.7525e-05
0.664062,1.70133e-05,1.891e-05,8.02421e-06,5.2043e-06,52.829,0,1.73518e-05
0.673828,1.72423e-05,1.89753e-05,9.52254e-06,6.29473e-06,47.2792,0,1.7189e-05
0.683594,1.74999e-05,1.89492e-05,1.11036e-05,7.47246e-06,40.2233,0,1.70393e-05
0.693359,1.77903e-05,1.88933e-05,1.27532e-05,8.79375e-06,32.4862,0,1.69052e-05
0.703125,1.81118e-05,1.88197e-05,1.44552e-05,1.02067e-05,24.8879,0,1.67891e-05
0.712891,1.84572e-05,1.89967e-05,1.61915e-05,1.17059e-05,18.0528,0,1.66939e-05
0.722656,1.88146e-05,1.89346e-05,1.79416e-05,1.32466e-05,12.2264,0,1.66223e-05
0.732422,1.917e-05,1.88572e-05,1.96831e-05,1.48371e-05,7.20834,0,1.65769e-05
0.742187,1.95108e-05,1.89917e-05,2.13931e-05,1.6343e-05,2.4262,0,1.65595e-05
0.751953,1.98275e-05,1.90711e-05,2.30491e-05,1.79798e-05,-2.85479,0,1.65713e-05
0.761719,2.01155e-05,1.89879e-05,2.46315e-05,1.95357e-05,-9.2957,0,1.6612e-05
0.771484,2.03752e-05,1.90488e-05,2.61245e-05,2.10621e-05,-17.2086,0,1.668e-05
0.78125,2.06109e-05,1.9026e-05,2.75169e-05,2.25858e-05,-26.3674,0,1.67726e-05
0.791016,2.08278e-05,1.90374e-05,2.8803e-05,2.40495e-05,-35.9827,0,1.68856e-05
0.800781,2.103e-05,1.89094e-05,2.99813e-05,2.56397e-05,-44.8539,0,1.70145e-05
0.810547,2.12186e-05,1.90723e-05,3.10537e-05,2.69042e-05,-51.6312,0,1.71539e-05
0.820312,2.13908e-05,1.89683e-05,3.2024e-05,2.81763e-05,-55.1844,0,1.7299e-05
0.830078,2.15399e-05,1.90348e-05,3.28967e-05,2.93982e-05,-54.9585,0,1.74454e-05
0.839844,2.1658e-05,1.9002e-05,3.36753e-05,3.05604e-05,-51.1908,0,1.75895e-05
0.849609,2.17384e-05,1.9052e-05,3.43624e-05,3.15929e-05,-44.9271,0,1.77293e-05
0.859375,2.17772e-05,1.89645e-05,3.49593e-05,3.24179e-05,-37.8388,0,1.78635e-05
0.869141,2.17756e-05,1.90254e-05,3.54666e-05,3.35326e-05,-31.837,0,1.79924e-05
0.878906,2.17396e-05,1.9043e-05,3.58847e-05,3.4178e-05,-28.5798,0,1.81174e-05
0.888672,2.16783e-05,1.91115e-05,3.62147e-05,3.48516e-05,-29.0055,0,1.82409e-05
0.898437,2.16016e-05,1.90837e-05,3.64588e-05,3.55318e-05,-33.0177,0,1.83661e-05
0.908203,2.15167e-05,1.91713e-05,3.66205e-05,3.59353e-05,-39.3995,0,1.84972e-05
0.917969,2.14262e-05,1.90749e-05,3.67041e-05,3.64699e-05,-46.017,0,1.86392e-05
0.927734,2.13271e-05,1.91115e-05,3.67145e-05,3.68757e-05,-50.2427,0,1.87977e-05
0.9375,2.12121e-05,1.91818e-05,3.66568e-05,3.71561e-05,-49.5345,0,1.89791e-05
0.947266,2.1072e-05,1.90151e-05,3.65359e-05,3.73942e-05,-42.0443,0,1.91903e-05
0.957031,2.09002e-05,1.91927e-05,3.63568e-05,3.76849e-05,-27.0378,0,1.94381e-05
0.966797,2.06958e-05,1.90424e-05,3.61247e-05,3.77818e-05,-5.07922,0,1.97292e-05
0.976562,2.0466e-05,1.91851e-05,3.58455e-05,3.7875e-05,22.0871,0,2.00695e-05
0.986328,2.02267e-05,1.90887e-05,3.55266e-05,3.80241e-05,51.9308,0,2.04639e-05
0.996094,2.00005e-05,1.90898e-05,3.51772e-05,3.80596e-05,81.7458,0,2.09156e-05
1.00586,1.98109e-05,1.90723e-05,3.48076e-05,3.81674e-05,109.251,0,2.14258e-05
1.01562,1.9677e-05,1.91051e-05,3.44295e-05,3.81185e-05,133.063,0,2.19941e-05
1.02539,1.96078e-05,1.90772e-05,3.40545e-05,3.82846e-05,152.935,0,2.2618e-05
1.03516,1.9599e-05,1.92363e-05,3.36932e-05,3.82822e-05,169.66,0,2.32934e-05
1.04492,1.96324e-05,1.90837e-05,3.33544e-05,3.83988e-05,184.711,0,2.40149e-05
1.05469,1.96798e-05,1.91971e-05,3.30444e-05,3.84229e-05,199.7,0,2.47756e-05
1.06445,1.97094e-05,1.9069e-05,3.27675e-05,3.84293e-05,215.801,0,2.55678e-05
1.07422,1.96942e-05,1.92346e-05,3.25263e-05,3.85072e-05,233.314,0,2.63825e-05
1.08398,1.96201e-05,1.91856e-05,3.23232e-05,3.85764e-05,251.486,0,2.72099e-05
1.09375,1.94911e-05,1.91464e-05,3.21611e-05,3.85605e-05,268.631,0,2.80393e-05
1.10352,1.93304e-05,1.92554e-05,3.20445e-05,3.86188e-05,282.534,0,2.88595e-05
1.11328,1.91779e-05,1.91915e-05,3.19796e-05,3.86188e-05,291.015,0,2.96592e-05
1.12305,1.90829e-05,1.92334e-05,3.19736e-05,3.85922e-05,292.516,0,3.04279e-05
1.13281,1.90947e-05,1.93652e-05,3.20328e-05,3.86068e-05,286.522,0,3.11568e-05
1.14258,1.92536e-05,1.95586e-05,3.21611e-05,3.86095e-05,273.729,0,3.18392e-05
1.15234,1.95839e-05,1.96767e-05,3.23583e-05,3.85289e-05,255.887,0,3.24715e-05
1.16211,2.00907e-05,1.98047e-05,3.26187e-05,3.85661e-05,235.372,0,3.30532e-05
1.17187,2.07617e-05,2.01935e-05,3.29309e-05,3.84724e-05,214.602,-6.77626e-21,3.35866e-05
1.18164,2.1573e-05,2.05775e-05,3.32797e-05,3.8395e-05,195.464,0,3.4076e-05
1.19141,2.24975e-05,2.10609e-05,3.36477e-05,3.84108e-05,178.898,0,3.45262e-05
1.20117,2.3513e-05,2.17233e-05,3.40191e-05,3.83748e-05,164.769,0,3.49412e-05
1.21094,2.46089e-05,2.24095e-05,3.43821e-05,3.83042e-05,152.038,0,3.53232e-05
1.2207,2.5788e-05,2.34196e-05,3.47313e-05,3.81762e-05,139.194,0,3.56715e-05
1.23047,2.7064e-05,2.43817e-05,3.50685e-05,3.82459e-05,124.807,0,3.59827e-05
1.24023,2.84556e-05,2.5563e-05,3.54015e-05,3.80766e-05,108.036,0,3.62516e-05
1.25,2.99775e-05,2.6683e-05,3.57415e-05,3.82436e-05,88.9338,0,3.64721e-05
1.25977,3.16323e-05,2.80925e-05,3.60996e-05,3.80279e-05,68.461,0,3.66397e-05
1.26953,3.34046e-05,2.93836e-05,3.64827e-05,3.8163e-05,48.1842,0,3.67527e-05
1.2793,3.52603e-05,3.08534e-05,3.68905e-05,3.80253e-05,29.7568,0,3.68139e-05
1.28906,3.71497e-05,3.23493e-05,3.73144e-05,3.81814e-05,14.3287,0,3.68312e-05
1.29883,3.90158e-05,3.39524e-05,3.77373e-05,3.81114e-05,2.07204,0,3.68171e-05
1.30859,4.08042e-05,3.54686e-05,3.81372e-05,3.82289e-05,-8.01978,0,3.67877e-05
1.31836,4.24732e-05,3.70342e-05,3.84905e-05,3.83004e-05,-17.9812,0,3.67609e-05
1.32812,4.39996e-05,3.85699e-05,3.87771e-05,3.82131e-05,-30.3857,0,3.67541e-05
1.33789,4.53817e-05,4.00907e-05,3.89843e-05,3.848e-05,-47.6413,0,3.67831e-05
1.34766,4.66356e-05,4.16042e-05,3.91089e-05,3.84354e-05,-71.2647,0,3.686e-05
1.35742,4.77878e-05,4.29639e-05,3.9158e-05,3.8523e-05,-101.343,0,3.69933e-05
1.36719,4.88657e-05,4.42846e-05,3.91466e-05,3.86619e-05,-136.347,0,3.71882e-05
1.37695,4.98885e-05,4.55616e-05,3.9094e-05,3.87794e-05,-173.382,0,3.74471e-05
1.38672,5.08605e-05,4.6766e-05,3.90188e-05,3.88497e-05,-208.822,0,3.77715e-05
1.39648,5.17705e-05,4.79271e-05,3.89352e-05,3.89461e-05,-239.17,0,3.81625e-05
1.40625,5.25944e-05,4.88895e-05,3.88497e-05,3.89651e-05,-261.921,0,3.8622e-05
1.41602,5.33029e-05,4.98738e-05,3.87605e-05,3.90823e-05,-276.177,0,3.91522e-05
1.42578,5.38707e-05,5.07533e-05,3.86589e-05,3.9196e-05,-282.839,0,3.97551e-05
1.43555,5.42843e-05,5.14972e-05,3.85325e-05,3.92605e-05,-284.295,0,4.04317e-05
1.44531,5.45465e-05,5.21552e-05,3.83697e-05,3.93012e-05,-283.683,0,4.11805e-05
1.45508,5.46762e-05,5.27977e-05,3.81634e-05,3.93709e-05,-283.92,0,4.19965e-05
1.46484,5.47034e-05,5.32934e-05,3.79141e-05,3.94667e-05,-286.77,0,4.28707e-05
1.47461,5.46602e-05,5.37545e-05,3.76303e-05,3.94541e-05,-292.214,0,4.37903e-05
1.48437,5.45719e-05,5.41597e-05,3.73276e-05,3.95479e-05,-298.347,0,4.474e-05
1.49414,5.4449e-05,5.44995e-05,3.70251e-05,3.94667e-05,-301.82,0,4.57026e-05
1.50391,5.42848e-05,5.48001e-05,3.67419e-05,3.94939e-05,-298.778,0,4.66615e-05
1.51367,5.40572e-05,5.49973e-05,3.6493e-05,3.94852e-05,-286.009,0,4.76016e-05
1.52344,5.37367e-05,5.51241e-05,3.62866e-05,3.95839e-05,-262.012,0,4.85106e-05
1.5332,5.32966e-05,5.5227e-05,3.61236e-05,3.94661e-05,-227.671,0,4.93791e-05
1.54297,5.27236e-05,5.5379e-05,3.59986e-05,3.95244e-05,-186.302,0,5.02011e-05
1.55273,5.20255e-05,5.54546e-05,3.59025e-05,3.95581e-05,-143.035,0,5.09728e-05
1.5625,5.12327e-05,5.56061e-05,3.58258e-05,3.95276e-05,-103.655,0,5.16922e-05
1.57227,5.03938e-05,5.55422e-05,3.57616e-05,3.94107e-05,-73.179,0,5.23585e-05
1.58203,4.95657e-05,5.56386e-05,3.57075e-05,3.94661e-05,-54.5665,0,5.29715e-05
1.5918,4.88006e-05,5.56925e-05,3.56653e-05,3.93601e-05,-47.8973,0,5.35315e-05
1.60156,4.81339e-05,5.57197e-05,3.564e-05,3.92815e-05,-50.2791,0,5.40397e-05
1.61133,4.75766e-05,5.57804e-05,3.56371e-05,3.93768e-05,-56.5343,0,5.44982e-05
1.62109,4.71139e-05,5.58668e-05,3.56597e-05,3.91781e-05,-60.5159,0,5.49103e-05
1.63086,4.67117e-05,5.58712e-05,3.57076e-05,3.92695e-05,-56.7208,0,5.52797e-05
1.64062,4.63292e-05,5.58313e-05,3.57761e-05,3.90545e-05,-41.778,0,5.56105e-05
1.65039,4.59334e-05,5.59588e-05,3.5859e-05,3.92303e-05,-15.4063,0,5.59053e-05
1.66016,4.55129e-05,5.58838e-05,3.59506e-05,3.89903e-05,19.431,0,5.6165e-05
1.66992,4.50851e-05,5.60748e-05,3.60506e-05,3.90773e-05,57.2377,0,5.63874e-05
1.67969,4.46954e-05,5.6015e-05,3.61664e-05,3.89423e-05,91.3914,0,5.65672e-05
1.68945,4.44082e-05,5.59916e-05,3.63154e-05,3.9036e-05,115.881,0,5.66968e-05
1.69922,4.429e-05,5.60455e-05,3.6524e-05,3.89613e-05,126.909,0,5.67671e-05
1.70898,4.4391e-05,5.6119e-05,3.68241e-05,3.90038e-05,123.925,0,5.67698e-05
1.71875,4.47292e-05,5.62345e-05,3.72484e-05,3.91471e-05,109.789,0,5.66995e-05
1.72852,4.52812e-05,5.60722e-05,3.78247e-05,3.9184e-05,90.0163,0,5.65551e-05
1.73828,4.59843e-05,5.609e-05,3.85706e-05,3.93012e-05,71.2807,0,5.63408e-05
1.74805,4.67484e-05,5.61272e-05,3.94908e-05,3.96513e-05,59.5884,0,5.60659e-05
1.75781,4.74765e-05,5.61516e-05,4.05775e-05,3.98332e-05,58.6101,0,5.57435e-05
1.76758,4.80882e-05,5.62594e-05,4.18127e-05,4.02214e-05,68.6393,0,5.53881e-05
1.77734,4.8539e-05,5.62148e-05,4.31734e-05,4.07367e-05,86.4738,0,5.50137e-05
1.78711,4.88328e-05,5.62269e-05,4.46376e-05,4.12277e-05,106.268,0,5.4631e-05
1.79687,4.90207e-05,5.61636e-05,4.61882e-05,4.2048e-05,121.136,0,5.4247e-05
1.80664,4.91878e-05,5.62567e-05,4.78165e-05,4.27635e-05,125.066,0,5.38644e-05
1.81641,4.94309e-05,5.62726e-05,4.95203e-05,4.37253e-05,114.624,0,5.34832e-05
1.82617,4.98323e-05,5.62764e-05,5.13008e-05,4.48389e-05,89.9641,0,5.31031e-05
1.83594,5.04363e-05,5.62746e-05,5.31569e-05,4.57679e-05,54.8526,0,5.27259e-05
1.8457,5.12359e-05,5.63221e-05,5.50785e-05,4.70285e-05,15.6895,0,5.23574e-05
1.85547,5.21724e-05,5.62497e-05,5.70431e-05,4.82713e-05,-20.2116,0,5.20089e-05
1.86523,5.31487e-05,5.63209e-05,5.90138e-05,4.95472e-05,-46.6093,0,5.1696e-05
1.875,5.40538e-05,5.62623e-05,6.09426e-05,5.09713e-05,-60.0239,0,5.14367e-05
1.88477,5.47909e-05,5.62356e-05,6.27767e-05,5.2374e-05,-60.6488,0,5.12481e-05
1.89453,5.53022e-05,5.62904e-05,6.44671e-05,5.38154e-05,-52.2127,0,5.11426e-05
1.9043,5.55839e-05,5.63892e-05,6.59778e-05,5.5246e-05,-40.8199,0,5.11249e-05
1.91406,5.56868e-05,5.64539e-05,6.7292e-05,5.66842e-05,-33.0904,0,5.11902e-05
1.92383,5.57015e-05,5.63537e-05,6.8415e-05,5.82079e-05,-34.1315,0,5.13248e-05
1.93359,5.57335e-05,5.64108e-05,6.93717e-05,5.95638e-05,-45.9328,0,5.15081e-05
1.94336,5.58733e-05,5.62377e-05,7.01995e-05,6.08757e-05,-66.6698,0,5.17172e-05
1.95312,5.61702e-05,5.63968e-05,7.09386e-05,6.22992e-05,-91.1444,0,5.19309e-05
1.96289,5.66176e-05,5.64381e-05,7.1621e-05,6.35616e-05,-112.268,0,5.21345e-05
1.97266,5.71533e-05,5.63558e-05,7.22629e-05,6.4827e-05,-123.183,0,5.23224e-05
1.98242,5.7675e-05,5.64832e-05,7.286e-05,6.58819e-05,-119.405,0,5.24989e-05
1.99219,5.8068e-05,5.63133e-05,7.33894e-05,6.69548e-05,-100.362,0,5.26767e-05
2.00195,5.82359e-05,5.64369e-05,7.38165e-05,6.80133e-05,-69.8273,0,5.28728e-05
2.01172,5.81275e-05,5.63748e-05,7.41048e-05,6.89865e-05,-35.0741,0,5.31042e-05
2.02148,5.77514e-05,5.63836e-05,7.4227e-05,6.97875e-05,-4.92801,0,5.33837e-05
2.03125,5.71747e-05,5.64267e-05,7.41739e-05,7.06474e-05,12.7613,0,5.37159e-05
2.04102,5.65052e-05,5.63634e-05,7.3958e-05,7.13221e-05,13.5235,0,5.40971e-05
2.05078,5.58627e-05,5.64026e-05,7.36122e-05,7.19607e-05,-2.16601,0,5.45159e-05
2.06055,5.53476e-05,5.63183e-05,7.31824e-05,7.25921e-05,-28.6588,0,5.4957e-05
2.07031,5.50138e-05,5.63974e-05,7.27168e-05,7.30049e-05,-56.3869,0,5.54056e-05
2.08008,5.48565e-05,5.6468e-05,7.22545e-05,7.34977e-05,-74.3194,0,5.58519e-05
2.08984,5.48156e-05,5.64527e-05,7.18162e-05,7.39201e-05,-72.9842,0,5.62942e-05
2.09961,5.4796e-05,5.64179e-05,7.14002e-05,7.42389e-05,-47.2263,0,5.67399e-05
2.10937,5.46979e-05,5.65286e-05,7.09845e-05,7.45503e-05,2.09599,0,5.7204e-05
2.11914,5.44487e-05,5.65834e-05,7.05344e-05,7.48034e-05,68.0077,0,5.77058e-05
2.12891,5.40278e-05,5.65986e-05,7.00147e-05,7.50425e-05,139.015,0,5.82638e-05
2.13867,5.34755e-05,5.6603e-05,6.94008e-05,7.50495e-05,202.03,0,5.88911e-05
2.14844,5.28839e-05,5.65175e-05,6.86893e-05,7.52763e-05,245.869,0,5.95919e-05
2.1582,5.23722e-05,5.66587e-05,6.79012e-05,7.54242e-05,264.352,0,6.03601e-05
2.16797,5.20522e-05,5.66303e-05,6.708e-05,7.55212e-05,258.132,0,6.11801e-05
2.17773,5.19946e-05,5.66288e-05,6.62833e-05,7.57222e-05,234.671,0,6.20305e-05
2.1875,5.22062e-05,5.67806e-05,6.55703e-05,7.56498e-05,206.302,0,6.28877e-05
2.19727,5.26251e-05,5.67337e-05,6.49896e-05,7.57849e-05,186.837,0,6.37308e-05
2.20703,5.31357e-05,5.67469e-05,6.45691e-05,7.58839e-05,187.619,0,6.4545e-05
2.2168,5.36012e-05,5.67571e-05,6.43121e-05,7.59396e-05,214.098,0,6.53225e-05
2.22656,5.39039e-05,5.66537e-05,6.41994e-05,7.59073e-05,263.925,0,6.60624e-05
2.23633,5.39821e-05,5.67855e-05,6.41975e-05,7.61388e-05,327.163,0,6.67678e-05
2.24609,5.38532e-05,5.66479e-05,6.42702e-05,7.61622e-05,382.446,0,6.74427e-05
2.25586,5.36154e-05,5.6712e-05,6.43899e-05,7.62129e-05,382.446,0,6.80889e-05
2.26562,5.34257e-05,5.67337e-05,6.4546e-05,7.62853e-05,382.446,0,6.87044e-05
2.27539,5.34606e-05,5.67475e-05,6.47468e-05,7.63729e-05,382.446,0,6.92828e-05
2.28516,5.38687e-05,5.69341e-05,6.50155e-05,7.64405e-05,356.743,0,6.98156e-05
2.29492,5.47296e-05,5.69886e-05,6.53807e-05,7.63685e-05,272.347,0,7.0295e-05
2.30469,5.60296e-05,5.71547e-05,6.58645e-05,7.64273e-05,181.964,0,7.07171e-05
2.31445,5.76631e-05,5.74037e-05,6.64721e-05,7.65352e-05,104.57,0,7.10841e-05
2.32422,5.94601e-05,5.7702e-05,6.71859e-05,7.65668e-05,55.6271,0,7.14046e-05
2.33398,6.12324e-05,5.8161e-05,6.79661e-05,7.65826e-05,42.8908,0,7.16921e-05
2.34375,6.28268e-05,5.85984e-05,6.87591e-05,7.66834e-05,64.193,0,7.19616e-05
2.35352,6.41705e-05,5.92896e-05,6.95097e-05,7.66714e-05,107.892,0,7.22248e-05
2.36328,6.52944e-05,6.00932e-05,7.01757e-05,7.6662e-05,155.923,0,7.24865e-05
2.37305,6.63272e-05,6.07989e-05,7.0739e-05,7.67927e-05,188.684,0,7.27422e-05
2.38281,6.74609e-05,6.19187e-05,7.12111e-05,7.6752e-05,190.443,0,7.2979e-05
2.39258,6.88952e-05,6.28978e-05,7.16291e-05,7.68413e-05,153.783,0,7.3178e-05
2.40234,7.07766e-05,6.41104e-05,7.20453e-05,7.68217e-05,81.8309,0,7.33204e-05
2.41211,7.31481e-05,6.53924e-05,7.25106e-05,7.68401e-05,-12.4065,0,7.3393e-05
2.42187,7.59259e-05,6.66633e-05,7.30578e-05,7.69758e-05,-109.483,0,7.33936e-05
2.43164,7.89092e-05,6.80253e-05,7.36887e-05,7.68686e-05,-188.829,0,7.3334e-05
2.44141,8.18239e-05,6.94685e-05,7.43699e-05,7.70291e-05,-234.494,0,7.32387e-05
2.45117,8.43885e-05,7.09345e-05,7.5038e-05,7.70241e-05,-239.727,0,7.31414e-05
2.46094,8.63852e-05,7.2377e-05,7.56143e-05,7.69937e-05,-209.057,0,7.30776e-05
2.4707,8.77174e-05,7.38814e-05,7.60248e-05,7.70971e-05,-157.248,0,7.30774e-05
2.48047,8.8437e-05,7.52522e-05,7.62206e-05,7.7095e-05,-105.326,0,7.31589e-05
2.49023,8.87316e-05,7.68179e-05,7.61921e-05,7.71038e-05,-74.7339,0,7.33249e-05
2.5,8.88762e-05,7.81767e-05,7.5974e-05,7.72459e-05,-81.2187,0,7.3563e-05
2.50977,8.91588e-05,7.94203e-05,7.56378e-05,7.71135e-05,-130.166,0,7.38511e-05
2.51953,8.98008e-05,8.06985e-05,7.52742e-05,7.72137e-05,-214.74,0,7.41645e-05
2.5293,9.08944e-05,8.18698e-05,7.4969e-05,7.71571e-05,-317.438,0,7.4485e-05
2.53906,9.23727e-05,8.3095e-05,7.47799e-05,7.71806e-05,-382.446,0,7.4808e-05
2.54883,9.40245e-05,8.41064e-05,7.47198e-05,7.7301e-05,-382.446,0,7.51458e-05
2.55859,9.55484e-05,8.51388e-05,7.47513e-05,7.72764e-05,-382.446,0,7.55266e-05
2.56836,9.66341e-05,8.59377e-05,7.47961e-05,7.72655e-05,-382.446,0,7.59882e-05
2.57812,9.70477e-05,8.67621e-05,7.47555e-05,7.73455e-05,-382.446,0,7.65686e-05
2.58789,9.66992e-05,8.75355e-05,7.45379e-05,7.72904e-05,-323.381,0,7.72952e-05
2.59766,9.56715e-05,8.82149e-05,7.40859e-05,7.73962e-05,-236.148,0,7.81757e-05
2.60742,9.42022e-05,8.86746e-05,7.33952e-05,7.7407e-05,-174.879,0,7.91939e-05
2.61719,9.26229e-05,8.92986e-05,7.252e-05,7.73074e-05,-154.702,0,8.03107e-05
2.62695,9.12707e-05,8.96473e-05,7.15629e-05,7.74305e-05,-177.934,0,8.14709e-05
2.63672,9.0397e-05,9.01362e-05,7.06517e-05,7.74703e-05,-233.116,0,8.26141e-05
2.64648,9.00973e-05,9.04031e-05,6.99075e-05,7.74844e-05,-298.051,0,8.36879e-05
2.65625,9.02845e-05,9.05783e-05,6.9415e-05,7.75204e-05,-346.099,0,8.46578e-05
2.66602,9.07121e-05,9.08895e-05,6.92006e-05,7.75274e-05,-354.007,0,8.55145e-05
2.67578,9.10426e-05,9.10734e-05,6.92261e-05,7.74773e-05,-309.068,0,8.62734e-05
2.68555,9.09438e-05,9.13175e-05,6.93994e-05,7.75485e-05,-213.49,0,8.69684e-05
2.69531,9.01854e-05,9.13333e-05,6.95995e-05,7.75143e-05,-84.6048,0,8.76412e-05
2.70508,8.87094e-05,9.14159e-05,6.97107e-05,7.75781e-05,49.3366,0,8.83283e-05
2.71484,8.66536e-05,9.15147e-05,6.9655e-05,7.75852e-05,156.739,0,8.90496e-05
2.72461,8.43211e-05,9.16289e-05,6.94145e-05,7.74855e-05,211.585,0,8.98021e-05
2.73437,8.21018e-05,9.16638e-05,6.90387e-05,7.76238e-05,201.187,0,9.05593e-05
2.74414,8.03686e-05,9.17584e-05,6.86317e-05,7.75834e-05,130.483,0,9.12775e-05
2.75391,7.93756e-05,9.17596e-05,6.8326e-05,7.76396e-05,21.4935,0,9.19073e-05
2.76367,7.91884e-05,9.1923e-05,6.82458e-05,7.76537e-05,-92.1288,0,9.2406e-05
2.77344,7.96663e-05,9.19529e-05,6.84741e-05,7.76139e-05,-174.123,0,9.2749e-05
2.7832,8.05024e-05,9.19269e-05,6.90291e-05,7.76391e-05,-195.806,0,9.29364e-05
2.79297,8.13129e-05,9.20587e-05,6.98591e-05,7.7792e-05,-144.57,0,9.29922e-05
2.80273,8.17489e-05,9.21483e-05,7.08571e-05,7.76531e-05,-28.2077,0,9.29576e-05
2.8125,8.16012e-05,9.21598e-05,7.18904e-05,7.76897e-05,126.341,0,9.28793e-05
2.82227,8.08661e-05,9.22318e-05,7.28389e-05,7.78444e-05,279.72,0,9.27966e-05
2.83203,7.97525e-05,9.23253e-05,7.36299e-05,7.79168e-05,382.446,0,9.27299e-05
2.8418,7.86272e-05,9.23074e-05,7.42607e-05,7.78907e-05,382.446,0,9.26759e-05
2.85156,7.79099e-05,9.25187e-05,7.48014e-05,7.79941e-05,377.839,0,9.26079e-05
2.86133,7.79498e-05,9.24044e-05,7.53778e-05,7.81438e-05,251.953,0,9.24847e-05
2.87109,7.89164e-05,9.26314e-05,7.61368e-05,7.81907e-05,81.8658,0,9.22625e-05
2.88086,8.07377e-05,9.26429e-05,7.72062e-05,7.83747e-05,-87.2759,0,9.19088e-05
2.89062,8.31068e-05,9.26625e-05,7.86581e-05,7.85675e-05,-209.186,0,9.1413e-05
2.90039,8.55559e-05,9.28412e-05,8.04865e-05,7.90031e-05,-249.336,0,9.07911e-05
2.91016,8.75808e-05,9.28058e-05,8.2607e-05,7.92258e-05,-195.071,0,9.00835e-05
2.91992,8.87817e-05,9.28869e-05,8.48778e-05,7.97552e-05,-59.993,0,8.93454e-05
2.92969,8.89801e-05,9.30062e-05,8.71362e-05,8.01712e-05,118.829,0,8.8634e-05
2.93945,8.82779e-05,9.3048e-05,8.92422e-05,8.07639e-05,290.312,0,8.79945e-05
2.94922,8.70388e-05,9.30697e-05,9.11145e-05,8.1445e-05,382.446,0,8.74501e-05
2.95898,8.57937e-05,9.31705e-05,9.27502e-05,8.22858e-05,382.446,0,8.69987e-05
2.96875,8.50944e-05,9.32268e-05,9.42218e-05,8.31413e-05,328.03,0,8.66172e-05
2.97852,8.5355e-05,9.32566e-05,9.56509e-05,8.41107e-05,144.689,0,8.62717e-05
2.98828,8.67248e-05,9.32745e-05,9.71673e-05,8.51748e-05,-87.6457,0,8.59316e-05
2.99805,8.90325e-05,9.32903e-05,9.88643e-05,8.62084e-05,-311.589,0,8.55828e-05
3.00781,9.18175e-05,9.34837e-05,0.000100763,8.74811e-05,-382.446,0,8.52353e-05
3.01758,9.44466e-05,9.34969e-05,0.000102798,8.85331e-05,-382.446,0,8.49237e-05
3.02734,9.62843e-05,9.35273e-05,0.000104828,8.99484e-05,-382.446,0,8.4699e-05
3.03711,9.68713e-05,9.3433e-05,0.000106671,9.12237e-05,-291.537,0,8.46146e-05
3.04687,9.6062e-05,9.35851e-05,0.000108153,9.24609e-05,-73.0654,0,8.47096e-05
3.05664,9.4079e-05,9.35895e-05,0.000109157,9.38628e-05,136.525,0,8.49948e-05
3.06641,9.14667e-05,9.36519e-05,0.000109661,9.51451e-05,277.192,0,8.54456e-05
3.07617,8.89521e-05,9.36035e-05,0.000109749,9.64471e-05,307.482,0,8.6005e-05
3.08594,8.7249e-05,9.37277e-05,0.000109593,9.77449e-05,216.586,0,8.65958e-05
3.0957,8.68578e-05,9.35692e-05,0.000109407,9.91298e-05,28.1219,0,8.71395e-05
3.10547,8.79163e-05,9.37887e-05,0.000109389,0.000100243,-205.668,0,8.75774e-05
3.11523,9.01474e-05,9.38051e-05,0.000109666,0.000101601,-382.446,0,8.78871e-05
3.125,9.292e-05,9.37216e-05,0.000110252,0.00010257,-382.446,0,8.80898e-05
3.13477,9.54115e-05,9.37957e-05,0.000111042,0.000103782,-382.446,0,8.82468e-05
3.14453,9.68302e-05,9.37538e-05,0.000111835,0.000104737,-382.446,0,8.84429e-05
3.1543,9.66381e-05,9.37963e-05,0.00011239,0.000105753,-182.907,0,8.87642e-05
3.16406,9.47101e-05,9.37564e-05,0.000112491,0.000106726,94.8987,0,8.92728e-05
3.17383,9.13857e-05,9.38437e-05,0.000112014,0.000107565,343.714,0,8.99878e-05
3.18359,8.73922e-05,9.3755e-05,0.000110967,0.000108374,382.446,0,9.08768e-05
3.19336,8.36584e-05,9.37898e-05,0.000109497,0.000109027,382.446,0,9.18618e-05
3.20312,8.10658e-05,9.37304e-05,0.000107859,0.00010977,382.446,0,9.28378e-05
3.21289,8.02058e-05,9.37975e-05,0.000106349,0.000110314,175.512,0,9.37002e-05
3.22266,8.12093e-05,9.37011e-05,0.000105226,0.000110895,-78.732,0,9.43737e-05
3.23242,8.36997e-05,9.37983e-05,0.000104644,0.000111368,-287.634,0,9.48338e-05
3.24219,8.6886e-05,9.3733e-05,0.000104598,0.000111734,-382.446,0,9.51169e-05
3.25195,8.97732e-05,9.38021e-05,0.000104932,0.000112193,-325.787,0,9.53124e-05
3.26172,9.14363e-05,9.3658e-05,0.000105367,0.000112486,-121.301,0,9.55415e-05
3.27148,9.12817e-05,9.37811e-05,0.000105584,0.000112761,183.903,0,9.5925e-05
3.28125,8.92236e-05,9.3731e-05,0.000105311,0.000113103,382.446,0,9.65504e-05
3.29102,8.57224e-05,9.37336e-05,0.000104401,0.000113214,382.446,-1.35525e-20,9.74464e-05
3.30078,8.1672e-05,9.37271e-05,0.000102887,0.000113362,382.446,0,9.85722e-05
3.31055,7.81616e-05,9.36328e-05,0.000100978,0.000113526,382.446,0,9.98247e-05
3.32031,7.61772e-05,9.3769e-05,9.90151e-05,0.000113653,382.446,0,0.000101063
3.33008,7.6323e-05,9.36677e-05,9.73877e-05,0.000113864,355.63,0,0.000102143
3.33984,7.86438e-05,9.36727e-05,9.64303e-05,0.000113886,35.8636,0,0.000102956
3.34961,8.25994e-05,9.36656e-05,9.6334e-05,0.000113914,-203.849,0,0.000103455
3.35937,8.72033e-05,9.36252e-05,9.70929e-05,0.00011396,-289.467,0,0.000103667
3.36914,9.12909e-05,9.36683e-05,9.85029e-05,0.000114071,-189.646,0,0.000103689
3.37891,9.38452e-05,9.37875e-05,0.000100214,0.000114139,73.5464,0,0.000103657
3.38867,9.42892e-05,9.36645e-05,0.000101823,0.000114162,382.446,0,0.000103715
3.39844,9.26614e-05,9.38115e-05,0.000102983,0.000114217,382.446,0,0.000103972
3.4082,8.96213e-05,9.37304e-05,0.000103499,0.000114207,382.446,-1.35525e-20,0.00010447
3.41797,8.6279e-05,9.38953e-05,0.00010338,0.000114253,382.446,0,0.000105179
3.42773,8.38913e-05,9.39149e-05,0.000102842,0.000114359,382.446,0,0.000105998
3.4375,8.35074e-05,9.41476e-05,0.000102242,0.00011432,382.446,0,0.000106787
3.44727,8.56635e-05,9.41514e-05,0.000101984,0.000114477,35.8232,0,0.000107405
3.45703,9.02143e-05,9.45395e-05,0.000102397,0.000114451,-382.446,0,0.000107747
3.4668,9.63536e-05,9.47285e-05,0.000103638,0.000114521,-382.446,0,0.000107781
3.47656,0.000102824,9.51642e-05,0.000105643,0.000114563,-382.446,0,0.000107552
3.48633,0.000108264,9.55116e-05,0.000108129,0.000114685,-382.446,0,0.000107175
3.49609,0.000111588,9.60665e-05,0.000110672,0.000114724,-255.609,0,0.000106801
3.50586,0.000112309,9.66879e-05,0.000112814,0.00011474,208.176,0,0.00010658
3.51562,0.000110693,9.74013e-05,0.000114191,0.000114776,382.446,0,0.000106616
3.52539,0.000107702,9.80836e-05,0.000114632,0.000114918,382.446,0,0.000106938
3.53516,0.000104734,9.90606e-05,0.000114209,0.000114954,382.446,0,0.000107494
3.54492,0.000103236,9.99694e-05,0.000113219,0.000115082,382.446,0,0.000108164
3.55469,0.000104274,0.000101071,0.000112104,0.00011512,132.245,0,0.000108796
3.56445,0.00010821,0.000102141,0.000111322,0.000115231,-382.446,0,0.000109249
3.57422,0.000114562,0.000103276,0.000111219,0.000115216,-382.446,0,0.000109434
3.58398,0.000122103,0.000104464,0.000111921,0.000115267,-382.446,0,0.000109348
3.59375,0.000129177,0.000105845,0.000113295,0.00011528,-382.446,0,0.000109068
3.60352,0.000134156,0.000107023,0.000114981,0.00011532,-382.446,0,0.000108741
3.61328,0.0001359,0.000108297,0.000116484,0.000115308,-382.446,0,0.000108537
3.62305,0.000134108,0.000109612,0.000117319,0.000115297,22.8856,0,0.000108605
3.63281,0.000129432,0.000110914,0.000117152,0.000115414,382.446,0,0.000109024
3.64258,0.000123335,0.000112158,0.000115898,0.000115459,382.446,0,0.000109788
3.65234,0.000117706,0.000113415,0.000113763,0.000115462,382.446,0,0.000110795
3.66211,0.00011434,0.000114714,0.000111191,0.000115449,382.446,0,0.000111885
3.67188,0.000114423,0.000115836,0.000108747,0.000115385,-95.0725,0,0.000112878
3.68164,0.000118171,0.000116995,0.000106961,0.000115406,-382.446,0,0.000113635
3.69141,0.000124728,0.000118028,0.000106177,0.000115302,-382.446,0,0.000114095
3.70117,0.000132364,0.000119037,0.000106445,0.000115337,-382.446,0,0.000114301
3.71094,0.000138932,0.000120012,0.000107502,0.000115411,-382.446,0,0.000114393
3.7207,0.000142454,0.000120799,0.000108835,0.000115297,-382.446,0,0.000114566
3.73047,0.000141697,0.000121664,0.000109825,0.000115196,-382.446,0,0.000115019
3.74023,0.000136548,0.000122475,0.000109925,0.000115279,207.899,0,0.000115891
3.75,0.000128095,0.000123127,0.000108821,0.000115319,382.446,0,0.000117219
3.75977,0.000118377,0.00012378,0.000106544,0.000115109,382.446,0,0.000118914
3.76953,0.000109844,0.00012435,0.000103472,0.000115113,382.446,0,0.000120779
3.7793,0.000104695,0.000124786,0.000100249,0.00011522,382.446,0,0.000122558
3.78906,0.000104254,0.000125316,9.76071e-05,0.000115108,88.834,0,0.000124001
3.79883,0.000108566,0.000125733,9.61725e-05,0.000115233,-382.446,0,0.000124933
3.80859,0.000116345,0.000126195,9.62783e-05,0.00011521,-382.446,0,0.000125308
3.81836,0.000125287,0.000126406,9.78604e-05,0.000115198,-382.446,0,0.000125224
3.82812,0.000132684,0.000126697,0.00010046,0.000115113,-382.446,0,0.000124904
3.83789,0.000136171,0.000126965,0.000103335,0.000115211,-382.446,0,0.000124633
3.84766,0.000134402,0.000127156,0.000105663,0.000115161,-9.01175,0,0.000124684
3.85742,0.00012747,0.000127429,0.000106769,0.000115127,382.446,0,0.000125235
3.86719,0.00011693,0.000127547,0.000106323,0.000115206,382.446,0,0.000126315
3.87695,0.000105419,0.000127669,0.000104451,0.000115269,382.446,0,0.000127788
3.88672,9.59559e-05,0.000127833,0.000101721,0.000115305,382.446,0,0.000129378
3.89648,9.11159e-05,0.000127892,9.8999e-05,0.000115311,382.446,0,0.000130742
3.90625,9.22974e-05,0.000128078,9.72217e-05,0.000115365,108.985,0,0.000131561
3.91602,9.92975e-05,0.000128195,9.7136e-05,0.000115388,-382.446,0,0.000131624
3.92578,0.000110321,0.000128288,9.90816e-05,0.000115444,-382.446,0,0.000130899
3.93555,0.000122438,0.000128424,0.000102879,0.000115472,-382.446,0,0.000129543
3.94531,0.000132369,0.00012843,0.000107858,0.000115574,-382.446,0,0.000127867
3.95508,0.000137393,0.000128649,0.000113027,0.000115576,-382.446,0,0.000126261
3.96484,0.000136128,0.000128623,0.00011733,0.000115761,360.535,0,0.000125085
3.97461,0.000128954,0.000128722,0.000119944,0.000115779,382.446,0,0.000124576
3.98438,0.000117953,0.000128837,0.000120511,0.000115866,382.446,0,0.000124774
3.99414,0.000106367,0.000128844,0.00011925,0.000115936,382.446,0,0.00012551
4.00391,9.77166e-05,0.000128976,0.000116919,0.000116108,382.446,0,0.000126448
4.01367,9.48095e-05,0.000128991,0.000114613,0.000116335,382.446,0,0.000127168
4.02344,9.89232e-05,0.000129069,0.000113475,0.000116454,-378.993,0,0.000127291
4.0332,0.000109396,0.000129155,0.000114371,0.000116637,-382.446,0,0.000126575
4.04297,0.000123751,0.000129226,0.00011764,0.00011703,-382.446,0,0.000124998
4.05273,0.000138345,0.000129208,0.000122979,0.000117221,-382.446,0,0.000122768
4.0625,0.000149353,0.000129414,0.000129505,0.000117658,-382.446,0,0.000120273
4.07227,0.000153851,0.000129382,0.000135981,0.000118131,-382.446,0,0.000117987
4.08203,0.000150664,0.000129373,0.000141142,0.000118576,382.446,0,0.000116342
4.0918,0.000140748,0.000129451,0.000144044,0.000119228,382.446,0,0.000115612
4.10156,0.00012698,0.000129505,0.00014433,0.000119828,382.446,0,0.00011584
4.11133,0.000113394,0.000129558,0.000142344,0.000120449,382.446,0,0.000116823
4.12109,0.000104068,0.000129564,0.00013904,0.000121368,382.446,-1.35525e-20,0.000118169
4.13086,0.000101959,0.000129546,0.000135733,0.000122216,368.863,0,0.000119404
4.14062,0.000108022,0.000129592,0.000133733,0.000123049,-382.446,0,0.000120107
4.15039,0.000120873,0.000129666,0.000133973,0.000124084,-382.446,0,0.000120028
4.16016,0.000137103,0.00012963,0.000136736,0.000125245,-382.446,0,0.000119165
4.16992,0.000152187,0.000129728,0.000141555,0.000126271,-382.446,0,0.000117766
4.17969,0.000161736,0.000129668,0.000147327,0.00012739,-382.446,0,0.000116263
4.18945,0.000162758,0.000129775,0.000152607,0.000128628,-382.446,0,0.000115156
4.19922,0.00015456,0.000129701,0.000156011,0.00012976,382.446,0,0.000114866
4.20898,0.000139032,0.000129709,0.000156608,0.000130953,382.446,0,0.000115613
4.21875,0.000120197,0.000129767,0.0001542,0.000132183,382.446,0,0.000117347
4.22852,0.000103147,0.000129806,0.000149401,0.000133406,382.446,0,0.000119756
4.23828,9.2623e-05,0.000129737,0.000143484,0.000134557,382.446,0,0.000122344
4.24805,9.16567e-05,0.000129861,0.000138042,0.000135754,264.881,-2.71051e-20,0.000124568
4.25781,0.000100641,0.000129907,0.000134545,0.000136882,-382.446,0,0.000125992
4.26758,0.000117123,0.00012988,0.000133915,0.000138052,-382.446,0,0.000126415
4.27734,0.0001364,0.00012988,0.000136253,0.000139097,-382.446,0,0.00012593
4.28711,0.000152778,0.000129952,0.000140785,0.000140079,-382.446,0,0.000124907
4.29687,0.000161162,0.000130014,0.000146061,0.000141018,-382.446,0,0.000123889
4.30664,0.000158535,0.000129934,0.000150351,0.000141933,-182.46,0,0.000123441
4.31641,0.000144901,0.000130107,0.000152136,0.000142852,382.446,0,0.000123984
4.32617,0.00012341,0.000130063,0.000150555,0.00014361,382.446,0,0.00012566
4.33594,9.95844e-05,0.000130051,0.00014568,0.00014441,382.446,0,0.000128286
4.3457,7.98529e-05,0.000130107,0.000138531,0.000144957,382.446,0,0.000131387
4.35547,6.97607e-05,0.000130124,0.000130824,0.00014572,382.446,0,0.000134324
4.36523,7.23669e-05,0.000130233,0.000124504,0.000146292,382.446,0,0.000136469
4.375,8.72835e-05,0.000130098,0.000121203,0.00014682,-382.446,0,0.000137388
4.38477,0.000110653,0.000130208,0.000121761,0.000147311,-382.446,0,0.000136973
4.39453,0.000136108,0.000130167,0.000125958,0.000147737,-382.446,0,0.00013549
4.4043,0.000156478,0.000130146,0.000132538,0.000148089,-382.446,0,0.000133511
4.41406,0.000165783,0.000130212,0.000139533,0.000148466,-382.446,0,0.00013177
4.42383,0.000160972,0.00013012,0.000144801,0.000148787,382.446,0,0.000130954
4.43359,0.000142898,0.000130075,0.000146632,0.000149077,382.446,0,0.000131502
4.44336,0.000116217,0.000129997,0.000144259,0.000149307,382.446,0,0.000133469
4.45312,8.82272e-05,0.000130082,0.000138119,0.00014961,382.446,0,0.00013649
4.46289,6.69065e-05,0.000130058,0.000129781,0.00014973,382.446,0,0.000139865
4.47266,5.86919e-05,0.000130067,0.000121546,0.00014998,382.446,0,0.000142746
4.48242,6.66132e-05,0.00013004,0.000115823,0.000150117,19.9556,0,0.000144366
4.49219,8.93176e-05,0.000130064,0.000114454,0.000150262,-382.446,0,0.000144266
4.50195,0.000121294,0.000130011,0.000118163,0.000150441,-382.446,0,0.000142439
4.51172,0.000154276,0.000130146,0.000126305,0.000150504,-382.446,0,0.000139354
4.52148,0.000179468,0.000130125,0.000136993,0.000150741,-382.446,0,0.000135846
4.53125,0.000189996,0.000130136,0.000147575,0.00015077,-382.446,0,0.0001329
4.54102,0.000182905,0.000130329,0.000155351,0.000150846,382.446,0,0.000131377
4.55078,0.000160117,0.000130295,0.00015833,0.000151089,382.446,0,0.000131777
4.56055,0.000128048,0.000130478,0.000155814,0.000151071,382.446,0,0.000134076
4.57031,9.59547e-05,0.000130602,0.00014864,0.00015131,382.446,0,0.000137718
4.58008,7.34149e-05,0.00013073,0.000138998,0.000151317,382.446,0,0.000141745
4.58984,6.76443e-05,0.000130926,0.000129862,0.000151418,382.446,0,0.000145058
4.59961,8.1384e-05,0.000131182,0.000124178,0.000151494,-382.446,0,0.00014671
4.60937,0.000111982,0.000131481,0.000124025,0.000151651,-382.446,0,0.000146184
4.61914,0.000151961,0.000131805,0.00013,0.000151669,-382.446,0,0.000143554
4.62891,0.000190968,0.000132183,0.000140983,0.000151864,-382.446,0,0.000139484
4.63867,0.000218592,0.000132734,0.000154391,0.000151815,-382.446,0,0.000135069
4.64844,0.000227292,0.000133212,0.000166839,0.000151976,-382.446,0,0.000131548
4.6582,0.000214605,0.000133785,0.000175061,0.000152015,382.446,0,0.000129963
4.66797,0.000183997,0.000134476,0.000176822,0.000152096,382.446,0,0.000130866
4.67773,0.000144061,0.000135228,0.00017158,0.000152121,382.446,0,0.00013415
4.6875,0.000106248,0.000136044,0.000160688,0.000152235,382.446,0,0.00013906
4.69727,8.17143e-05,0.000136974,0.000147077,0.000152339,382.446,0,0.000144383
4.70703,7.81572e-05,0.000137789,0.000134487,0.000152316,382.446,0,0.000148772
4.7168,9.75258e-05,0.00013886,0.000126442,0.000152488,-382.446,0,0.000151115
4.72656,0.000135288,0.000139898,0.000125256,0.000152488,-382.446,0,0.000150856
4.73633,0.00018151,0.000140984,0.000131349,0.000152486,-382.446,0,0.00014816
4.74609,0.000223498,0.000142166,0.000143068,0.000152624,-382.446,0,0.000143892
4.75586,0.00024931,0.000143207,0.000157092,0.000152569,-382.446,0,0.000139388
4.76562,0.00025117,0.000144415,0.000169316,0.000152691,-382.446,0,0.000136101
4.77539,0.000227807,0.000145541,0.000175983,0.000152712,382.446,0,0.00013519
4.78516,0.000185026,0.000146638,0.000174755,0.000152709,382.446,2.71051e-20,0.000137195
4.79492,0.000134299,0.000147824,0.000165417,0.000152746,382.446,0,0.000141862
4.80469,8.96848e-05,0.000148971,0.000150006,0.000152878,382.446,0,0.000148199
4.81445,6.39274e-05,0.000150068,0.000132308,0.00015289,382.446,0,0.00015473
4.82422,6.47882e-05,0.000151161,0.000116849,0.000152909,17.8595,0,0.000159902
4.83398,9.26742e-05,0.000152126,0.000107648,0.00015289,-382.446,0,0.000162514
4.84375,0.000140276,0.000153167,0.000107067,0.000152951,-382.446,0,0.000162067
4.85352,0.000194389,0.000154099,0.000115111,0.000152959,-382.446,2.71051e-20,0.000158918
4.86328,0.000239466,0.000154964,0.000129353,0.000153017,-382.446,0,0.000154201
4.87305,0.000261972,0.00015578,0.000145561,0.000153006,-382.446,0,0.000149521
4.88281,0.000254307,0.00015664,0.000158847,0.000153082,71.3256,0,0.000146508
4.89258,0.000217185,0.000157308,0.000165038,0.000153002,382.446,0,0.000146354
4.90234,0.000159733,0.000158078,0.000161888,0.000153064,382.446,0,0.000149454
4.91211,9.72018e-05,0.000158663,0.000149778,0.000153102,382.446,0,0.000155273
4.92187,4.68522e-05,0.000159148,0.000131691,0.000153029,382.446,0,0.00016247
4.93164,2.31262e-05,0.00015973,0.000112454,0.000153168,382.446,0,0.000169252
4.94141,3.34426e-05,0.000160218,9.7419e-05,0.000153195,-382.446,0,0.000173875
4.95117,7.58378e-05,0.000160602,9.09594e-05,0.000153174,-382.446,0,0.000175144
4.96094,0.000139185,0.000161129,9.51952e-05,0.000153086,-382.446,0,0.000172771
4.9707,0.000206023,0.000161473,0.000109314,0.000153183,-382.446,0,0.000167487
4.98047,0.000257289,0.000161804,0.000129706,0.000153076,-382.446,0,0.000160861
4.99023,0.000277673,0.000162088,0.000150898,0.000153149,-382.446,0,0.000154883
5,0.000260105,0.000162345,0.000167056,0.000153224,382.446,0,0.000151397
5.00977,0.000208074,0.000162638,0.000173632,0.000153087,382.446,0,0.000151571
5.01953,0.000135023,0.000162725,0.00016871,0.000153202,382.446,2.71051e-20,0.00015553
5.0293,6.09169e-05,0.000163097,0.000153649,0.000153197,382.446,0,0.000162282
5.03906,6.81866e-06,0.000163206,0.000132804,0.000153121,382.446,0,0.000169957
5.04883,-1.10321e-05,0.000163449,0.000112399,0.000153125,382.446,0,0.000176314
5.05859,1.40003e-05,0.000163586,9.88094e-05,0.000153195,-382.446,0,0.000179364
5.06836,7.67132e-05,0.000163673,9.6753e-05,0.000153077,-382.446,0,0.000177955
5.07812,0.000161099,0.000163844,0.000107875,0.000153152,-382.446,0,0.000172139
5.08789,0.000244469,0.000163961,0.000130158,0.000153167,-382.446,0,0.000163203
5.09766,0.000284293,0.000164098,0.000158357,0.000153135,-382.446,0,0.000153359
5.10742,0.000284293,0.000164165,0.000185361,0.000153191,-382.446,0,0.000145151
5.11719,0.000284293,0.000164283,0.00020414,0.000153229,382.446,0,0.000140748
5.12695,0.000221465,0.000164308,0.000209739,0.000153331,382.446,0,0.000141311
5.13672,0.000129659,0.000164487,0.000200765,0.000153375,382.446,0,0.000146627
5.14648,4.1743e-05,0.000164482,0.000179905,0.000153404,382.446,-2.71051e-20,0.000155114
5.15625,-1.69398e-05,0.000164548,0.000153318,0.000153561,382.446,0,0.000164219
5.16602,-2.84019e-05,0.000164566,0.000129013,0.000153706,382.446,0,0.000171105
5.17578,1.26512e-05,0.000164636,0.000114642,0.000153851,-382.446,0,0.00017345
5.18555,9.68806e-05,0.000164695,0.000115314,0.000153952,-382.446,-2.71051e-20,0.000170129
5.19531,0.000202435,0.000164677,0.000132041,0.000154226,-382.446,0,0.000161582
5.20508,0.000284293,0.000164695,0.000161296,0.000154486,-382.446,2.71051e-20,0.000149765
5.21484,0.000284293,0.000164752,0.000195829,0.000154902,-382.446,0,0.000137654
5.22461,0.000284293,0.000164789,0.000226574,0.000155215,-382.446,0,0.000128459
5.23437,0.000284293,0.000164813,0.000245139,0.000155688,382.446,0,0.000124724
5.24414,0.000231162,0.000164851,0.000246195,0.000156249,382.446,0,0.000127596
5.25391,0.000115911,0.000164762,0.000229097,0.000156718,382.446,0,0.000136445
5.26367,1.15713e-05,0.000164819,0.000198228,0.000157445,382.446,0,0.000148978
5.27344,-4.7483e-05,0.000164845,0.000161957,0.000158063,382.446,0,0.00016182
5.2832,-4.7483e-05,0.000164798,0.000130417,0.000158886,382.446,0,0.00017142
5.29297,3.04162e-06,0.000164891,0.000112719,0.000159814,-382.446,-2.71051e-20,0.000175043
5.30273,0.000109971,0.000164878,0.000114351,0.000160719,-382.446,0,0.00017156
5.3125,0.000236025,0.000164908,0.000135507,0.000161692,-382.446,0,0.000161824
5.32227,0.000284293,0.000164981,0.00017085,0.000162574,-382.446,-2.71051e-20,0.000148493
5.33203,0.000284293,0.000164989,0.000210824,0.000163785,-382.446,0,0.000135353
5.3418,0.000284293,0.000164941,0.000244204,0.000164856,-382.446,0,0.000126284
5.35156,0.000284293,0.000164922,0.000261199,0.000165924,382.446,-2.71051e-20,0.000124183
5.36133,0.000204668,0.000164983,0.000256262,0.000167082,382.446,0,0.000130112
5.37109,6.35183e-05,0.000164983,0.000229796,0.000168229,382.446,2.71051e-20,0.000142943
5.38086,-4.7483e-05,0.000165071,0.000188243,0.000169401,382.446,2.71051e-20,0.000159602
5.39062,-4.7483e-05,0.000165033,0.000142475,0.000170437,382.446,0,0.000175861
5.40039,-4.7483e-05,0.00016507,0.000104885,0.000171685,-338.259,0,0.000187491
5.41016,-2.33015e-05,0.00016506,8.59498e-05,0.000172766,-382.446,0,0.000191444
5.41992,0.000113198,0.000165268,9.12209e-05,0.000173779,-382.446,0,0.000186736
5.42969,0.00026366,0.000165125,0.000119609,0.00017487,-382.446,0,0.000174787
5.43945,0.000284293,0.000165299,0.000163479,0.000175915,-382.446,0,0.000159089
5.44922,0.000284293,0.000165239,0.000210601,0.000176807,-382.446,0,0.00014428
5.45898,0.000284293,0.000165304,0.000247453,0.00017764,382.446,0,0.000134874
5.46875,0.000284293,0.00016537,0.000263005,0.000178606,382.446,0,0.000133975
5.47852,0.000153619,0.00016538,0.000251912,0.00017942,382.446,0,0.000142368
5.48828,-1.30184e-05,0.000165411,0.000216209,0.000180153,382.446,0,0.000158219
5.49805,-4.7483e-05,0.000165361,0.000164977,0.000180851,382.446,0,0.000177514
5.50781,-4.7483e-05,0.000165523,0.000112005,0.000181537,382.446,0,0.000195131
5.51758,-4.7483e-05,0.000165448,7.2042e-05,0.00018205,-382.446,0,0.00020625
5.52734,-3.1501e-05,0.000165633,5.66625e-05,0.000182745,-382.446,0,0.000207724
5.53711,0.000146019,0.000165566,7.08929e-05,0.000183192,-382.446,0,0.00019902
5.54688,0.000284293,0.000165675,0.000111581,0.000183626,-382.446,-2.71051e-20,0.000182446
5.55664,0.000284293,0.00016569,0.00016803,0.000184081,-382.446,2.71051e-20,0.000162582
5.56641,0.000284293,0.000165703,0.000224788,0.000184484,-382.446,0,0.00014505
5.57617,0.000284293,0.000165867,0.000265872,0.000184776,382.446,2.71051e-20,0.000134948
5.58594,0.000284293,0.000165693,0.000279289,0.000185109,382.446,0,0.000135385
5.5957,0.000111044,0.000165942,0.00026056,0.000185408,382.446,-5.42101e-20,0.000146536
5.60547,-4.7483e-05,0.000165898,0.000214241,0.000185769,382.446,-2.71051e-20,0.000165503
5.61523,-4.7483e-05,0.000165943,0.000152921,0.000185914,382.446,-5.42101e-20,0.000187044
5.625,-4.7483e-05,0.000165993,9.39099e-05,0.000186183,382.446,0,0.000204991
5.63477,-4.7483e-05,0.000165957,5.44761e-05,0.000186404,-382.446,0,0.000213989
5.64453,-1.36161e-06,0.000166054,4.6929e-05,0.000186572,-382.446,5.42101e-20,0.000211049
5.6543,0.000226895,0.000166129,7.49479e-05,0.000186839,-382.446,2.71051e-20,0.000196489
5.66406,0.000284293,0.000166098,0.000132235,0.000186961,-382.446,0,0.000173961
5.67383,0.000284293,0.000166166,0.000203955,0.000187164,-382.446,0,0.000149526
5.68359,0.000284293,0.000166283,0.000270653,0.000187365,-382.446,0,0.000130013
5.69336,0.000284293,0.000166371,0.00031065,0.000187364,382.446,1.35525e-20,0.0001211
5.70312,0.000284293,0.000166364,0.00031065,0.000187671,382.446,-2.71051e-20,0.000125652
5.71289,7.75746e-05,0.000166507,0.000287712,0.000187705,382.446,-2.71051e-20,0.000142803
5.72266,-4.7483e-05,0.000166606,0.000224368,0.000187857,382.446,0,0.000168067
5.73242,-4.7483e-05,0.000166787,0.000147496,0.000187995,382.446,0,0.000194481
5.74219,-4.7483e-05,0.000167003,7.8854e-05,0.000188113,382.446,-2.71051e-20,0.000214506
5.75195,-4.7483e-05,0.000167193,3.86132e-05,0.000188149,-382.446,0,0.000222149
5.76172,5.35136e-05,0.000167502,3.95667e-05,0.000188377,-382.446,2.71051e-20,0.000214734
5.77148,0.000284293,0.000167822,8.32206e-05,0.000188408,-382.446,0,0.000193795
5.78125,0.000284293,0.000168154,0.00015895,0.000188537,-382.446,2.71051e-20,0.000164801
5.79102,0.000284293,0.000168657,0.000246568,0.000188562,-382.446,0,0.000135754
5.80078,0.000284293,0.000169153,0.00031065,0.000188624,-382.446,0,0.000115015
5.81055,0.000284293,0.000169704,0.00031065,0.000188746,382.446,-1.35525e-20,0.000108944
5.82031,0.000284293,0.000170343,0.00031065,0.000188765,382.446,2.71051e-20,0.00012002
5.83008,1.27605e-05,0.000171033,0.000302424,0.00018883,382.446,-2.71051e-20,0.000145987
5.83984,-4.7483e-05,0.000171732,0.000214586,0.000188798,382.446,2.71051e-20,0.000180311
5.84961,-4.7483e-05,0.000172577,0.000115972,0.000188931,382.446,0,0.000213865
5.85937,-4.7483e-05,0.000173474,3.37596e-05,0.000189009,382.446,0,0.000237414
5.86914,-4.7483e-05,0.000174323,-8.56985e-06,0.000189011,-382.446,-5.42101e-20,0.000244222
5.87891,9.72887e-05,0.000175329,1.98917e-06,0.00018905,-382.446,0,0.000232046
5.88867,0.000284293,0.000176394,6.39122e-05,0.000188979,-382.446,-8.13152e-20,0.000203938
5.89844,0.000284293,0.000177352,0.000161054,0.000189122,-382.446,0,0.000167581
5.9082,0.000284293,0.00017847,0.000266692,0.000189141,-382.446,0,0.00013329
5.91797,0.000284293,0.000179492,0.00031065,0.000189142,-103.659,0,0.000111192
5.92773,0.000284293,0.000180556,0.00031065,0.000189196,382.446,-1.35525e-20,0.000108366
5.9375,0.000267876,0.000181661,0.00031065,0.00018918,382.446,5.42101e-20,0.000126729
5.94727,-4.7483e-05,0.000182792,0.00028726,0.000189277,382.446,-5.42101e-20,0.000162309
5.95703,-4.7483e-05,0.000183889,0.000172279,0.000189364,382.446,0,0.000206143
5.9668,-4.7483e-05,0.000184741,5.12052e-05,0.000189267,382.446,0,0.000246623
5.97656,-4.7483e-05,0.000185852,-4.26409e-05,0.000189397,-382.446,0,0.000272664
5.98633,-4.7483e-05,0.00018685,-5.19122e-05,0.00018933,-382.446,-5.42101e-20,0.000276837
5.99609,0.000144981,0.000187725,-5.19122e-05,0.000189483,-382.446,0,0.000257584
6.00586,0.000284293,0.000188639,3.22284e-05,0.000189439,-382.446,-5.42101e-20,0.000219851
6.01562,0.000284293,0.000189591,0.000157882,0.00018946,-382.446,0,0.000173917
6.02539,0.000284293,0.000190232,0.000286972,0.000189567,-382.446,0,0.000132681
6.03516,0.000284293,0.000191172,0.00031065,0.000189514,382.446,-1.35525e-20,0.000108115
6.04492,0.000284293,0.000191806,0.00031065,0.00018963,382.446,0,0.000107871
6.05469,0.00016085,0.000192428,0.00031065,0.00018969,382.446,-2.71051e-20,0.000132979
6.06445,-4.7483e-05,0.000193048,0.000275345,0.000189674,382.446,-5.42101e-20,0.000177342
6.07422,-4.7483e-05,0.000193627,0.000134024,0.000189807,382.446,0,0.000229224
6.08398,-4.7483e-05,0.000194151,-6.33012e-06,0.000189808,382.446,-5.42101e-20,0.000274372
6.09375,-4.7483e-05,0.000194669,-5.19122e-05,0.000189831,-382.446,0,0.000299946
6.10352,-4.7483e-05,0.000195144,-5.19122e-05,0.000189908,-382.446,-5.42101e-20,0.000298187
6.11328,0.00024474,0.000195501,-5.19122e-05,0.000189887,-382.446,5.42101e-20,0.000268765
6.12305,0.000284293,0.000195821,3.90071e-05,0.00019001,-382.446,-8.13152e-20,0.000219103
6.13281,0.000284293,0.00019626,0.000198804,0.000189981,-382.446,2.71051e-20,0.00016253
6.14258,0.000284293,0.000196506,0.00031065,0.000189967,-382.446,0,0.000114707
6.15234,0.000284293,0.000196822,0.00031065,0.000190106,382.446,-1.35525e-20,8.92717e-05
6.16211,0.000284293,0.000197096,0.00031065,0.000190092,382.446,5.42101e-20,9.39278e-05
6.17187,2.77522e-05,0.000197301,0.00031065,0.000190032,382.446,0,0.000128077
6.18164,-4.7483e-05,0.000197594,0.000288025,0.000190158,382.446,1.0842e-19,0.00018273
6.19141,-4.7483e-05,0.000197647,0.000116289,0.000190194,382.446,-5.42101e-20,0.000242781
6.20117,-4.7483e-05,0.000197969,-4.35302e-05,0.000190181,382.446,0,0.000291099
6.21094,-4.7483e-05,0.000197992,-5.19122e-05,0.00019023,-382.446,0,0.000313312
6.2207,-4.7483e-05,0.000198292,-5.19122e-05,0.000190199,-382.446,0,0.000301975
6.23047,0.000284293,0.000198429,-5.19122e-05,0.00019021,-382.446,-5.42101e-20,0.000258905
6.24023,0.000284293,0.000198584,9.22377e-05,0.000190241,-382.446,0,0.000194973
6.25,0.000284293,0.000198792,0.000289213,0.000190259,-382.446,0,0.000127315
6.25977,0.000284293,0.000198828,0.00031065,0.000190321,-382.446,0,7.46819e-05
6.26953,0.000284293,0.000199017,0.00031065,0.000190456,382.446,-2.71051e-20,5.21714e-05
6.2793,0.000284293,0.000199067,0.00031065,0.00019033,382.446,-1.0842e-19,6.6827e-05
6.28906,-4.7483e-05,0.00019921,0.00031065,0.000190438,382.446,5.42101e-20,0.000115372
6.29883,-4.7483e-05,0.000199257,0.000300311,0.000190516,382.446,1.0842e-19,0.000184802
6.30859,-4.7483e-05,0.000199425,8.86228e-05,0.000190649,382.446,-5.42101e-20,0.000255755
6.31836,-4.7483e-05,0.000199504,-5.19122e-05,0.000190804,382.446,0,0.000307807
6.32812,-4.7483e-05,0.000199579,-5.19122e-05,0.000190864,-382.446,0,0.000325247
6.33789,-4.7483e-05,0.00019965,-5.19122e-05,0.000191092,-382.446,-5.42101e-20,0.000301712
6.34766,0.000284293,0.000199655,-5.19122e-05,0.000191355,-382.446,-5.42101e-20,0.000242325
6.35742,0.000284293,0.00019982,0.000154421,0.000191617,-382.446,0,0.000162644
6.36719,0.000284293,0.000199923,0.00031065,0.00019202,-382.446,0,8.46047e-05
6.37695,0.000284293,0.000199879,0.00031065,0.000192336,-382.446,-3.38813e-21,3.05093e-05
6.38672,0.000284293,0.000199995,0.00031065,0.000192737,382.446,2.71051e-20,1.66973e-05
6.39648,0.000284293,0.000200017,0.00031065,0.00019323,382.446,0,4.8683e-05
6.40625,-4.7483e-05,0.000200096,0.00031065,0.000193794,382.446,-1.0842e-19,0.000119196
6.41602,-4.7483e-05,0.000200041,0.000261546,0.000194418,382.446,0,0.00020978
6.42578,-4.7483e-05,0.000200265,-2.57717e-07,0.000195142,382.446,5.42101e-20,0.000295631
6.43555,-4.7483e-05,0.000200314,-5.19122e-05,0.000195822,-382.446,0,0.000352402
6.44531,-4.7483e-05,0.000200383,-5.19122e-05,0.000196672,-382.446,0,0.000363138
6.45508,4.09284e-05,0.000200438,-5.19122e-05,0.000197505,-382.446,1.0842e-19,0.000323354
6.46484,0.000284293,0.000200423,-5.19122e-05,0.000198356,-382.446,-5.42101e-20,0.000242762
6.47461,0.000284293,0.000200591,0.000196388,0.000199321,-382.446,-1.0842e-19,0.00014304
6.48437,0.000284293,0.000200491,0.00031065,0.000200248,-382.446,0,5.21159e-05
6.49414,0.000284293,0.000200658,0.00031065,0.000201312,382.446,0,-3.51872e-06
6.50391,0.000284293,0.000200697,0.00031065,0.0002024,382.446,1.0842e-19,-6.37363e-06
6.51367,0.000235822,0.000200541,0.00031065,0.000203397,382.446,0,4.67511e-05
6.52344,-4.7483e-05,0.000200783,0.00031065,0.000204423,382.446,0,0.000143331
6.5332,-4.7483e-05,0.00020067,0.000176643,0.000205501,382.446,2.1684e-19,0.00025808
6.54297,-4.7483e-05,0.000200732,-5.19122e-05,0.000206524,382.446,-5.42101e-20,0.00035964
6.55273,-4.7483e-05,0.000200704,-5.19122e-05,0.000207663,-382.446,0,0.000419219
6.5625,-4.7483e-05,0.000200768,-5.19122e-05,0.000208602,-382.446,1.6263e-19,0.000418823
6.57227,0.000217991,0.000200732,-5.19122e-05,0.000209676,-382.446,-2.1684e-19,0.000356732
6.58203,0.000284293,0.0002008,-5.19122e-05,0.000210669,-382.446,0,0.000248566
6.5918,0.000284293,0.000200768,0.000252382,0.000211582,-382.446,-2.1684e-19,0.000123491
6.60156,0.000284293,0.000200792,0.00031065,0.000212553,-382.446,-5.42101e-20,1.64642e-05
6.61133,0.000284293,0.00020089,0.00031065,0.000213403,382.446,-2.71051e-20,-4.14342e-05
6.62109,0.000284293,0.000200785,0.00031065,0.000214224,382.446,1.0842e-19,-3.19159e-05
6.63086,-4.02584e-05,0.000200799,0.00031065,0.000215075,382.446,-2.1684e-19,4.4901e-05
6.64062,-4.7483e-05,0.000200782,0.00031065,0.00021584,382.446,0,0.000169876
6.65039,-4.7483e-05,0.000200868,8.00968e-05,0.000216466,382.446,1.0842e-19,0.000309582
6.66016,-4.7483e-05,0.000200851,-5.19122e-05,0.000217158,382.446,0,0.000425236
6.66992,-4.7483e-05,0.000200739,-5.19122e-05,0.000217782,-382.446,5.42101e-20,0.000483457
6.67969,-4.7483e-05,0.000200811,-5.19122e-05,0.00021831,-382.446,-1.0842e-19,0.000465862
6.68945,0.000284293,0.000200946,-5.19122e-05,0.000218903,-382.446,0,0.000374772
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,-382.446,0,0.00023326
6.70898,0.000284293,0.000200894,0.00031065,0.000219841,-382.446,1.0842e-19,7.93509e-05
6.71875,0.000284293,0.00020082,0.00031065,0.00022016,-382.446,0,-4.4197e-05
6.72852,0.000284293,0.000200844,0.00031065,0.00022065,382.446,2.71051e-20,-0.00010179
6.73828,0.000284293,0.000200938,0.00031065,0.00022088,382.446,2.1684e-19,-7.52732e-05
6.74805,-4.7483e-05,0.000200813,0.00031065,0.000221182,382.446,2.1684e-19,3.03686e-05
6.75781,-4.7483e-05,0.000200958,0.00031065,0.000221518,382.446,0,0.00018766
6.76758,-4.7483e-05,0.000200963,-1.99168e-05,0.000221671,382.446,-1.0842e-19,0.000353649
6.77734,-4.7483e-05,0.00020098,-5.19122e-05,0.000221966,382.446,0,0.000481535
6.78711,-4.7483e-05,0.000200999,-5.19122e-05,0.000222201,-382.446,0,0.000533757
6.79687,-4.7483e-05,0.000201083,-5.19122e-05,0.000222301,-382.446,-1.0842e-19,0.000492919
6.80664,0.000284293,0.000201061,-5.19122e-05,0.000222582,-382.446,0,0.000367369
6.81641,0.000284293,0.000201036,7.15127e-06,0.000222576,-382.446,-3.25261e-19,0.000189687
6.82617,0.000284293,0.000201155,0.00031065,0.000222816,-382.446,-1.0842e-19,8.27613e-06
6.83594,0.000284293,0.000201217,0.00031065,0.000222987,-382.446,-2.71051e-20,-0.000125804
6.8457,0.000284293,0.000201297,0.00031065,0.000222967,382.446,0,-0.000173193
6.85547,0.000284293,0.000201355,0.00031065,0.000223155,382.446,-1.0842e-19,-0.000117746
6.86523,-4.7483e-05,0.000201473,0.00031065,0.000223293,382.446,0,2.81346e-05
6.875,-4.7483e-05,0.000201553,0.00031065,0.000223368,382.446,2.1684e-19,0.000226068
6.88477,-4.7483e-05,0.000201778,-5.19122e-05,0.000223394,382.446,0,0.000421711
6.89453,-4.7483e-05,0.000201906,-5.19122e-05,0.000223508,382.446,0,0.000559617
6.9043,-4.7483e-05,0.000202125,-5.19122e-05,0.000223611,-382.446,1.0842e-19,0.00059892
6.91406,-4.7483e-05,0.000202368,-5.19122e-05,0.000223676,-382.446,1.0842e-19,0.00052539
6.92383,0.000284293,0.000202777,-5.19122e-05,0.00022377,-382.446,2.1684e-19,0.00035637
6.93359,0.000284293,0.000203014,0.000111834,0.000223772,-382.446,0,0.000136908
6.94336,0.000284293,0.000203567,0.00031065,0.000223825,-382.446,2.1684e-19,-7.20794e-05
6.95312,0.000284293,0.000203995,0.00031065,0.000223923,382.446,0,-0.000210552
6.96289,0.000284293,0.000204433,0.00031065,0.000223975,382.446,-1.0842e-19,-0.000236408
6.97266,0.000284293,0.00020507,0.00031065,0.000224031,382.446,2.1684e-19,-0.000138042
6.98242,-4.7483e-05,0.000205742,0.00031065,0.000224074,382.446,-4.33681e-19,6.13177e-05
6.99219,-4.7483e-05,0.000206408,0.000255612,0.000224182,382.446,2.1684e-19,0.000309
7.00195,-4.7483e-05,0.000207133,-5.19122e-05,0.000224111,382.446,0,0.00053682
7.01172,-4.7483e-05,0.000208033,-5.19122e-05,0.000224143,-382.446,0,0.000679893
7.02148,-4.7483e-05,0.000208867,-5.19122e-05,0.000224264,-382.446,1.0842e-19,0.000695152
7.03125,0.000117471,0.000209733,-5.19122e-05,0.000224319,-382.446,3.25261e-19,0.000574334
7.04102,0.000284293,0.000210697,-5.19122e-05,0.000224278,-382.446,-2.1684e-19,0.000347532
7.05078,0.000284293,0.000211655,0.00024191,0.000224374,-382.446,2.1684e-19,7.59952e-05
7.06055,0.000284293,0.000212699,0.00031065,0.000224429,-382.446,1.0842e-19,-0.000164162
7.07031,0.000284293,0.000213734,0.00031065,0.000224465,382.446,5.42101e-20,-0.000303041
7.08008,0.000284293,0.000214716,0.00031065,0.000224521,382.446,-2.1684e-19,-0.000297016
7.08984,9.07729e-06,0.000215658,0.00031065,0.000224574,382.446,0,-0.000142055
7.09961,-4.7483e-05,0.000216855,0.00031065,0.000224523,382.446,2.1684e-19,0.000123726
7.10937,-4.7483e-05,0.000217753,1.9524e-05,0.000224674,382.446,-2.1684e-19,0.000429362
7.11914,-4.7483e-05,0.000218728,-5.19122e-05,0.000224665,382.446,1.0842e-19,0.000689989
7.12891,-4.7483e-05,0.000219728,-5.19122e-05,0.000224739,-382.446,0,0.000830399
7.13867,-4.7483e-05,0.000220619,-5.19122e-05,0.000224634,-382.446,3.25261e-19,0.000806705
7.14844,0.000284293,0.000221548,-5.19122e-05,0.000224823,-382.446,8.67362e-19,0.0006199
7.1582,0.000284293,0.000222435,-5.19122e-05,0.000224809,-382.446,6.50521e-19,0.000317175
7.16797,0.000284293,0.000223233,0.00031065,0.000224901,-382.446,-4.33681e-19,-1.97853e-05
7.17773,0.000284293,0.000224009,0.00031065,0.000224805,-382.446,0,-0.000296712
7.1875,0.000284293,0.000224837,0.00031065,0.000224997,382.446,0,-0.00043299
7.19727,0.000284293,0.000225551,0.00031065,0.000225035,382.446,2.1684e-19,-0.000384969
7.20703,-4.7483e-05,0.000226141,0.00031065,0.000225005,382.446,0,-0.000159635
7.2168,-4.7483e-05,0.000226839,0.00031065,0.000225059,382.446,0,0.000185558
7.22656,-4.7483e-05,0.000227348,-5.19122e-05,0.000225079,382.446,0,0.000557155
7.23633,-4.7483e-05,0.0002279,-5.19122e-05,0.000225178,382.446,0,0.000850855
7.24609,-4.7483e-05,0.000228354,-5.19122e-05,0.000225191,-382.446,2.1684e-19,0.000980632
7.25586,-4.7483e-05,0.000228824,-5.19122e-05,0.000225224,-382.446,6.50521e-19,0.000903708
7.26562,0.000284293,0.000229194,-5.19122e-05,0.000225269,-382.446,4.33681e-19,0.000634177
7.27539,0.000284293,0.000229576,-5.19122e-05,0.000225355,-382.446,0,0.000241028
7.28516,0.000284293,0.000229858,0.00031065,0.000225377,-382.446,-2.1684e-19,-0.000169427
7.29492,0.000284293,0.000230221,0.00031065,0.000225367,-382.446,5.42101e-20,-0.000482287
7.30469,0.000284293,0.000230459,0.00031065,0.000225447,382.446,0,-0.000606228
7.31445,0.000284293,0.000230765,0.00031065,0.000225423,382.446,-2.1684e-19,-0.000500129
7.32422,-4.7483e-05,0.000231076,0.00031065,0.000225508,382.446,4.33681e-19,-0.000186422
7.33398,-4.7483e-05,0.000231246,0.00031065,0.000225487,382.446,0,0.000253041
7.34375,-4.7483e-05,0.000231405,-5.19122e-05,0.000225515,382.446,0,0.000698074
7.35352,-4.7483e-05,0.000231605,-5.19122e-05,0.000225562,382.446,0,0.00102279
7.36328,-4.7483e-05,0.000231671,-5.19122e-05,0.000225635,-382.446,0,0.00113098
7.37305,-4.7483e-05,0.000231953,-5.19122e-05,0.000225512,-382.446,4.33681e-19,0.000984296
7.38281,0.000284293,0.00023203,-5.19122e-05,0.000225756,-382.446,8.67362e-19,0.000615106
7.39258,0.000284293,0.000232269,-5.19122e-05,0.000225681,-382.446,0,0.000119721
7.40234,0.000284293,0.000232365,0.00031065,0.000225772,-382.446,0,-0.000366611
7.41211,0.000284293,0.000232405,0.00031065,0.000225824,-382.446,0,-0.000706596
7.42188,0.000284293,0.000232581,0.00031065,0.000225865,382.446,4.33681e-19,-0.000799618
7.43164,0.000284293,0.000232701,0.00031065,0.000225889,382.446,-4.33681e-19,-0.000611401
7.44141,-4.7483e-05,0.000232729,0.00031065,0.000226004,382.446,-4.33681e-19,-0.000185934
7.45117,-4.7483e-05,0.000232897,0.00031065,0.000226114,382.446,4.33681e-19,0.000364336
7.46094,-4.7483e-05,0.000232993,-5.19122e-05,0.000226172,382.446,-4.33681e-19,0.00088799
7.4707,-4.7483e-05,0.000233141,-5.19122e-05,0.000226456,-382.446,0,0.00123614
7.48047,-4.7483e-05,0.000233147,-5.19122e-05,0.00022646,-382.446,-2.1684e-19,0.00130461
7.49023,-4.7483e-05,0.000233255,-5.19122e-05,0.000226797,-382.446,4.33681e-19,0.00106491
7.5,0.000284293,0.000233447,-5.19122e-05,0.000227028,-382.446,-4.33681e-19,0.00057483
7.50977,0.000284293,0.000233439,0.000151742,0.000227348,-382.446,1.30104e-18,-3.50391e-05
7.51953,0.000284293,0.000233596,0.00031065,0.000227652,-382.446,0,-0.000595784
7.5293,0.000284293,0.000233587,0.00031065,0.000228044,382.446,-1.0842e-19,-0.000946708
7.53906,0.000284293,0.000233692,0.00031065,0.000228459,382.446,4.33681e-19,-0.000981094
7.54883,0.000284293,0.00023381,0.00031065,0.000228896,382.446,4.33681e-19,-0.000678232
7.55859,-4.7483e-05,0.00023377,0.00031065,0.000229383,382.446,-8.67362e-19,-0.000112194
7.56836,-4.7483e-05,0.000233979,0.000126728,0.000230044,382.446,0,0.000565945
7.57812,-4.7483e-05,0.000233983,-5.19122e-05,0.000230675,382.446,0,0.00116828
7.58789,-4.7483e-05,0.000234055,-5.19122e-05,0.000231379,-382.446,0,0.00152206
7.59766,-4.7483e-05,0.000234158,-5.19122e-05,0.000232138,-382.446,4.33681e-19,0.00151912
7.60742,0.000284293,0.000234143,-5.19122e-05,0.000232874,-382.446,-4.33681e-19,0.00114873
7.61719,0.000284293,0.000234232,-5.19122e-05,0.000233731,-382.446,8.67362e-19,0.000503945
7.62695,0.000284293,0.000234344,0.00031065,0.000234562,-382.446,-4.33681e-19,-0.000241243
7.63672,0.000284293,0.000234267,0.00031065,0.000235437,-382.446,0,-0.000878428
7.64648,0.000284293,0.00023442,0.00031065,0.000236326,382.446,0,-0.0012227
7.65625,0.000284293,0.000234397,0.00031065,0.000237286,382.446,8.67362e-19,-0.00116588
7.66602,-4.7483e-05,0.000234501,0.00031065,0.000238267,382.446,8.67362e-19,-0.000709789
7.67578,-4.7483e-05,0.000234475,0.00031065,0.000239222,382.446,0,3.04031e-05
7.68555,-4.7483e-05,0.000234465,-5.19122e-05,0.000240156,382.446,-4.33681e-19,0.000854958
7.69531,-4.7483e-05,0.000234568,-5.19122e-05,0.000241068,382.446,0,0.00153323
7.70508,-4.7483e-05,0.000234537,-5.19122e-05,0.000242077,-382.446,0,0.00186798
7.71484,-4.7483e-05,0.000234677,-5.19122e-05,0.000242984,-382.446,-4.33681e-19,0.00175245
7.72461,0.000284293,0.000234518,-5.19122e-05,0.000243972,-382.446,8.67362e-19,0.00120378
7.73438,0.000284293,0.000234622,-5.19122e-05,0.000244832,-382.446,0,0.000362453
7.74414,0.000284293,0.000234634,0.00031065,0.000245736,-382.446,-4.33681e-19,-0.000543177
7.75391,0.000284293,0.000234684,0.00031065,0.000246544,-382.446,0,-0.00125856
7.76367,0.000284293,0.000234637,0.00031065,0.000247421,382.446,2.1684e-19,-0.00157416
7.77344,0.000284293,0.000234627,0.00031065,0.000248072,382.446,-8.67362e-19,-0.00138642
7.7832,-4.7483e-05,0.000234645,0.00031065,0.000248948,382.446,8.67362e-19,-0.000730857
7.79297,-4.7483e-05,0.000234637,0.00031065,0.000249628,382.446,8.67362e-19,0.000223156
7.80273,-4.7483e-05,0.000234704,-5.19122e-05,0.000250397,382.446,4.33681e-19,0.00121563
7.8125,-4.7483e-05,0.000234635,-5.19122e-05,0.000250919,382.446,0,0.00196642
7.82227,-4.7483e-05,0.000234621,-5.19122e-05,0.000251583,-382.446,-1.30104e-18,0.0022539
7.83203,-4.7483e-05,0.000234544,-5.19122e-05,0.000252179,-382.446,-1.30104e-18,0.00197979
7.8418,0.000284293,0.000234549,-5.19122e-05,0.000252712,-382.446,0,0.00120131
7.85156,0.000284293,0.000234541,-5.19122e-05,0.000253215,-382.446,0,0.000120518
7.86133,0.000284293,0.000234602,0.00031065,0.000253671,-382.446,-8.67362e-19,-0.000967812
7.87109,0.000284293,0.000234543,0.00031065,0.000254036,-382.446,2.1684e-19,-0.00175636
7.88086,0.000284293,0.000234577,0.00031065,0.000254529,382.446,4.33681e-19,-0.0020118
7.89062,0.000284293,0.00023449,0.00031065,0.00025502,382.446,8.67362e-19,-0.00164341
7.90039,-4.7483e-05,0.00023449,0.00031065,0.000255265,382.446,0,-0.000733771
7.91016,-4.7483e-05,0.000234591,0.00031065,0.000255623,382.446,8.67362e-19,0.000478538
7.91992,-4.7483e-05,0.000234517,-5.19122e-05,0.000255948,382.446,0,0.00166099
7.92969,-4.7483e-05,0.000234621,-5.19122e-05,0.00025622,382.446,0,0.00247787
7.93945,-4.7483e-05,0.000234614,-5.19122e-05,0.000256424,-382.446,0,0.00268516
7.94922,-4.7483e-05,0.000234634,-5.19122e-05,0.000256681,-382.446,8.67362e-19,0.00220278
7.95898,0.000284293,0.000234625,-5.19122e-05,0.000256792,-382.446,-2.60209e-18,0.00114288
7.96875,0.000284293,0.000234637,-5.19122e-05,0.000257142,-382.446,-2.60209e-18,-0.000215087
7.97852,0.000284293,0.000234704,0.00031065,0.000257309,-382.446,0,-0.00149766
7.98828,0.000284293,0.000234866,0.00031065,0.000257437,382.446,0,-0.00233965
7.99805,0.000284293,0.000234825,0.00031065,0.000257684,382.446,1.30104e-18,-0.00248776
8.00781,0.000284293,0.000234995,0.00031065,0.000257868,382.446,0,-0.001876
8.01758,-4.7483e-05,0.000235141,0.00031065,0.000257988,382.446,-1.73472e-18,-0.000650848
8.02734,-4.7483e-05,0.000235244,0.00031065,0.000258118,382.446,0,0.000862829
8.03711,-4.7483e-05,0.000235446,-5.19122e-05,0.000258266,382.446,-1.73472e-18,0.00224752
8.04688,-4.7483e-05,0.000235622,-5.19122e-05,0.000258393,-382.446,0,0.00310793
8.05664,-4.7483e-05,0.000235869,-5.19122e-05,0.00025844,-382.446,-8.67362e-19,0.00318349
8.06641,-4.7483e-05,0.000236299,-5.19122e-05,0.000258585,-382.446,0,0.00242666
8.07617,0.000284293,0.000236491,-5.19122e-05,0.000258695,-382.446,0,0.00102368
8.08594,0.000284293,0.000236911,0.00031065,0.000258875,-382.446,1.73472e-18,-0.000650179


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_d_LPDS_7.csv <==
% y1min=-4.653330842847936e-05, y1max=0.0002786072576564038, y2min=-5.0873942119324055e-05, y2max=0.00030443745013690205, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,8.87703e-08,0,-8.99413e-08,-0,0,0
0.00976562,1.96184e-08,-1.00781e-07,-2.68235e-10,-6.85548e-08,0.668032,0,-7.48756e-09
0.0195312,9.81821e-08,8.43756e-08,-5.62363e-10,1.96289e-08,3.2413,6.61744e-24,-3.22034e-08
0.0292969,2.06371e-07,7.35363e-08,1.07803e-09,-2.63663e-09,6.20746,-6.61744e-24,-5.03223e-08
0.0390625,3.4162e-07,3.24024e-07,3.34161e-09,-1.96289e-08,8.4447,0,-6.14494e-08
0.0488281,5.21773e-07,5.28809e-07,5.10559e-09,-2.40234e-08,9.19452,0,-6.70132e-08
0.0585937,7.785e-07,7.43848e-07,5.40547e-09,1.20117e-08,8.30134,-1.32349e-23,-7.20649e-08
0.0683594,1.10359e-06,1.13877e-06,4.44701e-09,-6.03516e-08,4.72871,-1.32349e-23,-6.59374e-08
0.078125,1.50107e-06,1.57324e-06,1.20999e-09,-6.79688e-08,-1.36667,-6.61744e-24,-5.42727e-08
0.0878906,1.98043e-06,2.02969e-06,-4.21188e-09,-5.21484e-08,-8.69721,1.32349e-23,-4.43323e-08
0.0976562,2.5346e-06,2.51602e-06,-1.03886e-08,3.31056e-08,-15.6398,1.32349e-23,-3.72068e-08
0.107422,3.13653e-06,3.24082e-06,-1.53679e-08,4.39468e-09,-20.7112,0,-2.93914e-08
0.117187,3.78353e-06,3.79131e-06,-1.78404e-08,1.75783e-09,-21.5749,-2.64698e-23,-2.94642e-08
0.126953,4.46616e-06,4.47686e-06,-1.5616e-08,-4.30664e-08,-16.7527,-2.64698e-23,-3.53201e-08
0.136719,5.17366e-06,5.18057e-06,-7.5476e-09,1.46485e-08,-6.08879,6.61744e-24,-4.28166e-08
0.146484,5.90453e-06,6.0252e-06,5.88661e-09,-4.13086e-08,9.11565,6.61744e-24,-4.86281e-08
0.15625,6.6685e-06,6.71836e-06,2.25039e-08,-1.25976e-08,26.0609,7.94093e-23,-5.00521e-08
0.166016,7.47316e-06,7.57266e-06,3.87126e-08,1.17188e-09,40.3504,-5.29396e-23,-4.11099e-08
0.175781,8.33011e-06,8.37715e-06,4.94993e-08,-6.26953e-08,47.048,-5.29396e-23,-1.95675e-08
0.185547,9.23772e-06,9.23145e-06,5.00029e-08,1.58204e-08,41.31,-1.05879e-22,1.9966e-08
0.195312,1.01848e-05,1.00304e-05,3.62582e-08,-7.93946e-08,19.9306,0,8.01987e-08
0.205078,1.11525e-05,1.07977e-05,6.85723e-09,-1.31836e-08,-17.3099,-2.64698e-23,1.61971e-07
0.214844,1.21035e-05,1.15632e-05,-3.55797e-08,-1.52343e-08,-67.267,-5.29396e-23,2.71014e-07
0.224609,1.29804e-05,1.22733e-05,-8.42957e-08,4.36523e-08,-123.617,-1.05879e-22,4.19493e-07
0.234375,1.37371e-05,1.29378e-05,-1.29556e-07,-4.68749e-08,-176.871,-4.23516e-22,6.16311e-07
0.244141,1.43393e-05,1.36031e-05,-1.59265e-07,-2.46093e-08,-216.461,0,8.76594e-07
0.253906,1.4761e-05,1.43203e-05,-1.61776e-07,-2.60741e-08,-233.65,6.35275e-22,1.22378e-06
0.263672,1.50134e-05,1.48705e-05,-1.29919e-07,-5.33203e-08,-223.455,6.35275e-22,1.67588e-06
0.273437,1.51571e-05,1.53486e-05,-6.3405e-08,-5.5664e-08,-186.507,0,2.24223e-06
0.283203,1.52726e-05,1.58947e-05,2.98508e-08,-1.40624e-08,-131.018,0,2.93042e-06
0.292969,1.5454e-05,1.62606e-05,1.32457e-07,-3.10547e-08,-72.0691,0,3.73437e-06
0.302734,1.5806e-05,1.67394e-05,2.19538e-07,-5.94725e-08,-28.6024,0,4.62618e-06
0.3125,1.64026e-05,1.70133e-05,2.64076e-07,5.12696e-08,-19.8882,0,5.56702e-06
0.322266,1.72494e-05,1.73918e-05,2.42741e-07,-5.12696e-08,-60.8651,0,6.513e-06
0.332031,1.82847e-05,1.76777e-05,1.42055e-07,-9.52148e-08,-156.429,0,7.41306e-06
0.341797,1.93784e-05,1.78286e-05,-3.49605e-08,-2.84178e-08,-297.612,0,8.22243e-06
0.351562,2.03317e-05,1.80601e-05,-2.65164e-07,3.16406e-08,-382.446,-1.69407e-21,8.91967e-06
0.361328,2.0917e-05,1.82162e-05,-5.0683e-07,-1.84571e-08,-382.446,0,9.50948e-06
0.371094,2.09387e-05,1.82689e-05,-7.05487e-07,-5.5664e-08,-382.446,0,1.00239e-05
0.380859,2.0285e-05,1.84324e-05,-8.04142e-07,-3.69141e-08,-382.446,3.38813e-21,1.05225e-05
0.390625,1.89724e-05,1.84236e-05,-7.57162e-07,-4.5703e-08,-382.446,-1.69407e-21,1.10826e-05
0.400391,1.71798e-05,1.85789e-05,-5.44827e-07,6.32813e-08,-355.111,0,1.17787e-05
0.410156,1.52403e-05,1.86226e-05,-1.84271e-07,-5.21484e-08,-31.0264,0,1.26628e-05
0.419922,1.36051e-05,1.86536e-05,2.65802e-07,-1.17188e-09,323.046,0,1.37393e-05
0.429687,1.2734e-05,1.85048e-05,7.10882e-07,-5.00977e-08,382.446,0,1.49633e-05
0.439453,1.29852e-05,1.86302e-05,1.03517e-06,-4.39445e-09,382.446,0,1.6231e-05
0.449219,1.45239e-05,1.86601e-05,1.12579e-06,-5.06836e-08,382.446,-3.38813e-21,1.73837e-05
0.458984,1.72248e-05,1.87597e-05,9.03388e-07,3.04688e-08,382.446,0,1.82428e-05
0.46875,2.06112e-05,1.86551e-05,3.50412e-07,-4.30664e-08,-69.9466,0,1.86577e-05
0.478516,2.39081e-05,1.86645e-05,-4.70675e-07,-1.05762e-07,-382.446,3.38813e-21,1.85418e-05
0.488281,2.61916e-05,1.87324e-05,-1.41415e-06,4.36523e-08,-382.446,0,1.79053e-05
0.498047,2.6568e-05,1.87151e-05,-2.26732e-06,-1.20117e-08,-382.446,0,1.68901e-05
0.507812,2.44154e-05,1.88338e-05,-2.78993e-06,-1.64061e-08,-382.446,3.38813e-21,1.57587e-05
0.517578,1.96233e-05,1.87362e-05,-2.76898e-06,-3.16406e-08,-382.446,1.69407e-21,1.48523e-05
0.527344,1.27434e-05,1.874e-05,-2.07888e-06,3.75001e-08,-382.446,-3.38813e-21,1.45268e-05
0.537109,5.00763e-06,1.88115e-05,-7.33806e-07,-1.37109e-07,378.715,0,1.50626e-05
0.546875,-1.8227e-06,1.86855e-05,1.08388e-06,5.06836e-08,382.446,0,1.65736e-05
0.556641,-5.78341e-06,1.88262e-05,3.03254e-06,2.16796e-08,382.446,1.35525e-20,1.89386e-05
0.566406,-5.16636e-06,1.88883e-05,4.6637e-06,5.00977e-08,382.446,3.38813e-21,2.17747e-05
0.576172,9.75852e-07,1.88104e-05,5.5153e-06,2.14453e-07,382.446,-3.38813e-21,2.44736e-05
0.585937,1.24006e-05,1.88332e-05,5.23143e-06,3.1582e-07,382.446,0,2.63033e-05
0.595703,2.74474e-05,1.88376e-05,3.68392e-06,5.70703e-07,382.446,0,2.65699e-05
0.605469,4.31204e-05,1.88528e-05,1.06444e-06,9.0791e-07,-382.446,0,2.4806e-05
0.615234,5.55376e-05,1.88584e-05,-2.08404e-06,1.24717e-06,-382.446,-6.77626e-21,2.09482e-05
0.625,6.07192e-05,1.8842e-05,-4.91935e-06,1.82314e-06,-382.446,6.77626e-21,1.54531e-05
0.634766,5.55922e-05,1.88769e-05,-6.44308e-06,2.475e-06,-382.446,-2.03288e-20,9.30738e-06
0.644531,3.90071e-05,1.897e-05,-5.71967e-06,3.2751e-06,-382.446,-1.35525e-20,3.90317e-06
0.654297,1.25048e-05,1.89313e-05,-2.13346e-06,4.07813e-06,-382.446,6.77626e-21,7.78179e-07
0.664062,-1.94258e-05,1.891e-05,4.37329e-06,5.2043e-06,162.404,2.11758e-22,1.2545e-06
0.673828,-4.7483e-05,1.89753e-05,1.31478e-05,6.29473e-06,382.446,-6.77626e-21,6.04528e-06
0.683594,-4.7483e-05,1.89492e-05,2.28195e-05,7.47246e-06,382.446,-4.06576e-20,1.49229e-05
0.693359,-4.7483e-05,1.88933e-05,3.14768e-05,8.79375e-06,382.446,-5.42101e-20,2.6549e-05
0.703125,-4.7483e-05,1.88197e-05,3.70251e-05,1.02067e-05,382.446,-2.71051e-20,3.85508e-05
0.712891,-1.00447e-05,1.89967e-05,3.76799e-05,1.17059e-05,382.446,1.35525e-20,4.78832e-05
0.722656,5.09561e-05,1.89346e-05,3.24993e-05,1.32466e-05,382.446,0,5.14532e-05
0.732422,0.000118441,1.88572e-05,2.18285e-05,1.48371e-05,-382.446,6.77626e-21,4.69089e-05
0.742187,0.000176615,1.89917e-05,7.51952e-06,1.6343e-05,-382.446,-2.71051e-20,3.3429e-05
0.751953,0.000208233,1.90711e-05,-7.18502e-06,1.79798e-05,-382.446,1.35525e-19,1.23099e-05
0.761719,0.000198711,1.89879e-05,-1.81558e-05,1.95357e-05,-382.446,2.71051e-20,-1.28534e-05
0.771484,0.000140545,1.90488e-05,-2.1233e-05,2.10621e-05,-382.446,5.42101e-20,-3.65361e-05
0.78125,3.6981e-05,1.9026e-05,-1.32987e-05,2.25858e-05,-382.446,0,-5.22419e-05
0.791016,-4.7483e-05,1.90374e-05,6.65904e-06,2.40495e-05,-382.446,-1.35525e-20,-5.39467e-05
0.800781,-4.7483e-05,1.89094e-05,3.67674e-05,2.56397e-05,382.446,0,-3.77733e-05
0.810547,-4.7483e-05,1.90723e-05,7.20477e-05,2.69042e-05,382.446,1.0842e-19,-3.51882e-06
0.820312,-4.7483e-05,1.89683e-05,0.000104943,2.81763e-05,382.446,-1.0842e-19,4.43955e-05
0.830078,-4.7483e-05,1.90348e-05,0.000126645,2.93982e-05,382.446,-5.42101e-20,9.6938e-05
0.839844,-4.7483e-05,1.9002e-05,0.000129062,3.05604e-05,382.446,1.6263e-19,0.000141678
0.849609,8.34789e-05,1.9052e-05,0.000107093,3.15929e-05,382.446,0,0.000165169
0.859375,0.000284293,1.89645e-05,6.06755e-05,3.24179e-05,-382.446,0,0.000156182
0.869141,0.000284293,1.90254e-05,-3.97135e-06,3.35326e-05,-382.446,-1.6263e-19,0.00010915
0.878906,0.000284293,1.9043e-05,-5.19122e-05,3.4178e-05,-382.446,1.0842e-19,2.69883e-05
0.888672,0.000284293,1.91115e-05,-5.19122e-05,3.48516e-05,-382.446,-4.33681e-19,-7.75877e-05
0.898437,0.000284293,1.90837e-05,-5.19122e-05,3.55318e-05,-382.446,3.25261e-19,-0.000182959
0.908203,0.000227541,1.91713e-05,-5.19122e-05,3.59353e-05,-382.446,-3.25261e-19,-0.000262023
0.917969,-4.7483e-05,1.90749e-05,-5.19122e-05,3.64699e-05,-382.446,-5.42101e-20,-0.000287868
0.927734,-4.7483e-05,1.91115e-05,2.9284e-05,3.68757e-05,382.446,5.42101e-20,-0.000240775
0.9375,-4.7483e-05,1.91818e-05,0.000171546,3.71561e-05,382.446,2.1684e-19,-0.000115082
0.947266,-4.7483e-05,1.90151e-05,0.00031065,3.73942e-05,382.446,-4.33681e-19,7.59283e-05
0.957031,-4.7483e-05,1.91927e-05,0.00031065,3.76849e-05,382.446,-6.50521e-19,0.000298839
0.966797,-4.7483e-05,1.90424e-05,0.00031065,3.77818e-05,382.446,2.1684e-19,0.000503829
0.976562,-2.27579e-05,1.91851e-05,0.00031065,3.7875e-05,382.446,-6.50521e-19,0.000633563
0.986328,0.000284293,1.90887e-05,0.000208528,3.80241e-05,382.446,1.0842e-19,0.000636189
0.996094,0.000284293,1.90898e-05,-5.19122e-05,3.80596e-05,-382.446,-2.1684e-19,0.000480094
1.00586,0.000284293,1.90723e-05,-5.19122e-05,3.81674e-05,-382.446,0,0.00016702
1.01562,0.000284293,1.91051e-05,-5.19122e-05,3.81185e-05,-382.446,8.67362e-19,-0.000260238
1.02539,0.000284293,1.90772e-05,-5.19122e-05,3.82846e-05,-382.446,-1.30104e-18,-0.000718889
1.03516,0.000284293,1.92363e-05,-5.19122e-05,3.82822e-05,-382.446,-4.33681e-19,-0.0010978
1.04492,-4.7483e-05,1.90837e-05,-5.19122e-05,3.83988e-05,-382.446,-4.33681e-19,-0.00127932
1.05469,-4.7483e-05,1.91971e-05,-5.19122e-05,3.84229e-05,382.446,0,-0.00116814
1.06445,-4.7483e-05,1.9069e-05,0.00031065,3.84293e-05,382.446,-1.30104e-18,-0.000721404
1.07422,-4.7483e-05,1.92346e-05,0.00031065,3.85072e-05,382.446,-1.73472e-18,2.74104e-05
1.08398,-4.7483e-05,1.91856e-05,0.00031065,3.85764e-05,382.446,-1.73472e-18,0.000958507
1.09375,-4.7483e-05,1.91464e-05,0.00031065,3.85605e-05,382.446,2.60209e-18,0.0018757
1.10352,-4.7483e-05,1.92554e-05,0.00031065,3.86188e-05,382.446,8.67362e-19,0.0025385
1.11328,0.000284293,1.91915e-05,0.00031065,3.86188e-05,382.446,8.67362e-19,0.00271356
1.12305,0.000284293,1.92334e-05,-1.27534e-05,3.85922e-05,-382.446,-4.33681e-19,0.00223671
1.13281,0.000284293,1.93652e-05,-5.19122e-05,3.86068e-05,-382.446,1.73472e-18,0.00107239
1.14258,0.000284293,1.95586e-05,-5.19122e-05,3.86095e-05,-382.446,1.73472e-18,-0.000645796
1.15234,0.000284293,1.96767e-05,-5.19122e-05,3.85289e-05,-382.446,-3.46945e-18,-0.00260836
1.16211,0.000284293,1.98047e-05,-5.19122e-05,3.85661e-05,-382.446,1.73472e-18,-0.00436705
1.17187,-4.7483e-05,2.01935e-05,-5.19122e-05,3.84724e-05,-382.446,-8.67362e-19,-0.00541695
1.18164,-4.7483e-05,2.05775e-05,-5.19122e-05,3.8395e-05,-382.446,-8.67362e-19,-0.00531326
1.19141,-4.7483e-05,2.10609e-05,0.00031065,3.84108e-05,382.446,5.20417e-18,-0.00380109
1.20117,-4.7483e-05,2.17233e-05,0.00031065,3.83748e-05,382.446,3.46945e-18,-0.000927679
1.21094,-4.7483e-05,2.24095e-05,0.00031065,3.83042e-05,382.446,0,0.00289598
1.2207,-4.7483e-05,2.34196e-05,0.00031065,3.81762e-05,382.446,-1.38778e-17,0.00691276
1.23047,-4.7483e-05,2.43817e-05,0.00031065,3.82459e-05,382.446,-1.38778e-17,0.0101307
1.24023,0.000284293,2.5563e-05,0.00031065,3.80766e-05,382.446,3.46945e-18,0.0115225
1.25,0.000284293,2.6683e-05,0.00031065,3.82436e-05,-382.446,-1.73472e-18,0.0102822
1.25977,0.000284293,2.80925e-05,-5.19122e-05,3.80279e-05,-382.446,-6.93889e-18,0.00608845
1.26953,0.000284293,2.93836e-05,-5.19122e-05,3.8163e-05,-382.446,-6.93889e-18,-0.000694799
1.2793,0.000284293,3.08534e-05,-5.19122e-05,3.80253e-05,-382.446,-2.77556e-17,-0.00894469
1.28906,0.000284293,3.23493e-05,-5.19122e-05,3.81814e-05,-382.446,-2.77556e-17,-0.0168849
1.29883,0.000284293,3.39524e-05,-5.19122e-05,3.81114e-05,-382.446,2.77556e-17,-0.0223856
1.30859,-4.7483e-05,3.54686e-05,-5.19122e-05,3.82289e-05,-382.446,-3.46945e-18,-0.0234283
1.31836,-4.7483e-05,3.70342e-05,0.00031065,3.83004e-05,382.446,6.93889e-18,-0.0186549
1.32812,-4.7483e-05,3.85699e-05,0.00031065,3.82131e-05,382.446,1.38778e-17,-0.00788077
1.33789,-4.7483e-05,4.00907e-05,0.00031065,3.848e-05,382.446,-2.77556e-17,0.00757166
1.34766,-4.7483e-05,4.16042e-05,0.00031065,3.84354e-05,382.446,0,0.0248467
1.35742,-4.7483e-05,4.29639e-05,0.00031065,3.8523e-05,382.446,4.16334e-17,0.03992
1.36719,0.000284293,4.42846e-05,0.00031065,3.86619e-05,382.446,-2.77556e-17,0.0483548
1.37695,0.000284293,4.55616e-05,0.00031065,3.87794e-05,-382.446,0,0.0463483
1.38672,0.000284293,4.6766e-05,-5.19122e-05,3.88497e-05,-382.446,-4.16334e-17,0.0318711
1.39648,0.000284293,4.79271e-05,-5.19122e-05,3.89461e-05,-382.446,1.38778e-16,0.00562445
1.40625,0.000284293,4.88895e-05,-5.19122e-05,3.89651e-05,-382.446,-1.11022e-16,-0.0284742
1.41602,0.000284293,4.98738e-05,-5.19122e-05,3.90823e-05,-382.446,0,-0.06352
1.42578,0.000284293,5.07533e-05,-5.19122e-05,3.9196e-05,-382.446,-2.77556e-17,-0.0906772
1.43555,-4.7483e-05,5.14972e-05,-5.19122e-05,3.92605e-05,-382.446,-2.77556e-17,-0.100995
1.44531,-4.7483e-05,5.21552e-05,-5.19122e-05,3.93012e-05,382.446,1.38778e-17,-0.0876921
1.45508,-4.7483e-05,5.27977e-05,0.00031065,3.93709e-05,382.446,5.55112e-17,-0.0484454
1.46484,-4.7483e-05,5.32934e-05,0.00031065,3.94667e-05,382.446,-1.11022e-16,0.0129252
1.47461,-4.7483e-05,5.37545e-05,0.00031065,3.94541e-05,382.446,-3.33067e-16,0.0859433
1.48437,-4.7483e-05,5.41597e-05,0.00031065,3.95479e-05,382.446,0,0.154562
1.49414,-4.7483e-05,5.44995e-05,0.00031065,3.94667e-05,382.446,-5.55112e-17,0.199956
1.50391,0.000284293,5.48001e-05,0.00031065,3.94939e-05,382.446,-5.55112e-17,0.204711
1.51367,0.000284293,5.49973e-05,-5.19122e-05,3.94852e-05,-382.446,0,0.15768
1.52344,0.000284293,5.51241e-05,-5.19122e-05,3.95839e-05,-382.446,5.55112e-16,0.0583867
1.5332,0.000284293,5.5227e-05,-5.19122e-05,3.94661e-05,-382.446,-4.44089e-16,-0.0802363
1.54297,0.000284293,5.5379e-05,-5.19122e-05,3.95244e-05,-382.446,-6.66134e-16,-0.231927
1.55273,0.000284293,5.54546e-05,-5.19122e-05,3.95581e-05,-382.446,1.11022e-16,-0.360631
1.5625,-4.7483e-05,5.56061e-05,-5.19122e-05,3.95276e-05,-382.446,5.55112e-17,-0.427442
1.57227,-4.7483e-05,5.55422e-05,-5.19122e-05,3.94107e-05,382.446,0,-0.399965
1.58203,-4.7483e-05,5.56386e-05,0.00031065,3.94661e-05,382.446,0,-0.262295
1.5918,-4.7483e-05,5.56925e-05,0.00031065,3.93601e-05,382.446,1.33227e-15,-0.023148
1.60156,-4.7483e-05,5.57197e-05,0.00031065,3.92815e-05,382.446,4.44089e-16,0.280376
1.61133,-4.7483e-05,5.57804e-05,0.00031065,3.93768e-05,382.446,4.44089e-16,0.585468
1.62109,-4.7483e-05,5.58668e-05,0.00031065,3.91781e-05,382.446,0,0.813583
1.63086,0.000284293,5.58712e-05,0.00031065,3.92695e-05,382.446,5.55112e-16,0.886914
1.64062,0.000284293,5.58313e-05,0.00031065,3.90545e-05,-382.446,-5.55112e-16,0.748709
1.65039,0.000284293,5.59588e-05,-5.19122e-05,3.92303e-05,-382.446,-4.44089e-16,0.383087
1.66016,0.000284293,5.58838e-05,-5.19122e-05,3.89903e-05,-382.446,1.77636e-15,-0.170877
1.66992,0.000284293,5.60748e-05,-5.19122e-05,3.90773e-05,-382.446,-8.88178e-16,-0.815841
1.67969,0.000284293,5.6015e-05,-5.19122e-05,3.89423e-05,-382.446,0,-1.40716
1.68945,0.000284293,5.59916e-05,-5.19122e-05,3.9036e-05,-382.446,-1.77636e-15,-1.77877
1.69922,-4.7483e-05,5.60455e-05,-5.19122e-05,3.89613e-05,-382.446,-2.22045e-16,-1.78089
1.70898,-4.7483e-05,5.6119e-05,0.00031065,3.90038e-05,382.446,0,-1.32278
1.71875,-4.7483e-05,5.62345e-05,0.00031065,3.91471e-05,382.446,-1.77636e-15,-0.410626
1.72852,-4.7483e-05,5.60722e-05,0.00031065,3.9184e-05,382.446,-1.77636e-15,0.830431
1.73828,-4.7483e-05,5.609e-05,0.00031065,3.93012e-05,382.446,-3.55271e-15,2.1596
1.74805,-4.7483e-05,5.61272e-05,0.00031065,3.96513e-05,382.446,2.66454e-15,3.25454
1.75781,0.000284293,5.61516e-05,0.00031065,3.98332e-05,382.446,4.44089e-16,3.77479
1.76758,0.000284293,5.62594e-05,0.00031065,4.02214e-05,-382.446,4.44089e-16,3.44548
1.77734,0.000284293,5.62148e-05,-5.19122e-05,4.07367e-05,-382.446,-1.77636e-15,2.14443
1.78711,0.000284293,5.62269e-05,-5.19122e-05,4.12277e-05,-382.446,0,-0.0289611
1.79687,0.000284293,5.61636e-05,-5.19122e-05,4.2048e-05,-382.446,7.10543e-15,-2.72537
1.80664,0.000284293,5.62567e-05,-5.19122e-05,4.27635e-05,-382.446,-3.55271e-15,-5.37489
1.81641,0.000284293,5.62726e-05,-5.19122e-05,4.37253e-05,-382.446,3.55271e-15,-7.28061
1.82617,-4.7483e-05,5.62764e-05,-5.19122e-05,4.48389e-05,-382.446,3.55271e-15,-7.76796
1.83594,-4.7483e-05,5.62746e-05,0.00031065,4.57679e-05,382.446,1.77636e-15,-6.36464
1.8457,-4.7483e-05,5.63221e-05,0.00031065,4.70285e-05,382.446,1.06581e-14,-2.97218
1.85547,-4.7483e-05,5.62497e-05,0.00031065,4.82713e-05,382.446,7.10543e-15,2.01732
1.86523,-4.7483e-05,5.63209e-05,0.00031065,4.95472e-05,382.446,2.13163e-14,7.70286
1.875,-4.7483e-05,5.62623e-05,0.00031065,5.09713e-05,382.446,1.42109e-14,12.7835
1.88477,0.000284293,5.62356e-05,0.00031065,5.2374e-05,382.446,7.10543e-15,15.7971
1.89453,0.000284293,5.62904e-05,0.00031065,5.38154e-05,382.446,0,15.4595
1.9043,0.000284293,5.63892e-05,-5.19122e-05,5.5246e-05,-382.446,0,11.0401
1.91406,0.000284293,5.64539e-05,-5.19122e-05,5.66842e-05,-382.446,0,2.68576
1.92383,0.000284293,5.63537e-05,-5.19122e-05,5.82079e-05,-382.446,-4.26326e-14,-8.40268
1.93359,0.000284293,5.64108e-05,-5.19122e-05,5.95638e-05,-382.446,0,-20.024
1.94336,0.000284293,5.62377e-05,-5.19122e-05,6.08757e-05,-382.446,1.42109e-14,-29.3016
1.95312,-4.7483e-05,5.63968e-05,-5.19122e-05,6.22992e-05,-382.446,-7.10543e-15,-33.2634
1.96289,-4.7483e-05,5.64381e-05,-5.19122e-05,6.35616e-05,382.446,3.55271e-15,-29.5868
1.97266,-4.7483e-05,5.63558e-05,0.00031065,6.4827e-05,382.446,7.10543e-14,-17.3584
1.98242,-4.7483e-05,5.64832e-05,0.00031065,6.58819e-05,382.446,-8.52651e-14,2.34569
1.99219,-4.7483e-05,5.63133e-05,0.00031065,6.69548e-05,382.446,0,26.2527
2.00195,-4.7483e-05,5.64369e-05,0.00031065,6.80133e-05,382.446,-2.84217e-14,49.2036
2.01172,-4.7483e-05,5.63748e-05,0.00031065,6.89865e-05,382.446,4.26326e-14,65.0275
2.02148,0.000284293,5.63836e-05,0.00031065,6.97875e-05,382.446,0,67.891
2.03125,0.000284293,5.64267e-05,-5.19122e-05,7.06474e-05,-382.446,4.26326e-14,53.8896
2.04102,0.000284293,5.63634e-05,-5.19122e-05,7.13221e-05,-382.446,-5.68434e-14,22.5289
2.05078,0.000284293,5.64026e-05,-5.19122e-05,7.19607e-05,-382.446,5.68434e-14,-22.3153
2.06055,0.000284293,5.63183e-05,-5.19122e-05,7.25921e-05,-382.446,-1.7053e-13,-72.3328
2.07031,0.000284293,5.63974e-05,-5.19122e-05,7.30049e-05,-382.446,5.68434e-14,-115.846
2.08008,-4.7483e-05,5.6468e-05,-5.19122e-05,7.34977e-05,-382.446,0,-140.011
2.08984,-4.7483e-05,5.64527e-05,-5.19122e-05,7.39201e-05,382.446,0,-133.853
2.09961,-4.7483e-05,5.64179e-05,0.00031065,7.42389e-05,382.446,-1.13687e-13,-91.563
2.10937,-4.7483e-05,5.65286e-05,0.00031065,7.45503e-05,382.446,0,-15.2618
2.11914,-4.7483e-05,5.65834e-05,0.00031065,7.48034e-05,382.446,2.27374e-13,83.6128
2.12891,-4.7483e-05,5.65986e-05,0.00031065,7.50425e-05,382.446,2.27374e-13,184.991
2.13867,-4.7483e-05,5.6603e-05,0.00031065,7.50495e-05,382.446,2.27374e-13,263.258
2.14844,0.000284293,5.65175e-05,0.00031065,7.52763e-05,382.446,0,292.522
2.1582,0.000284293,5.66587e-05,0.00031065,7.54242e-05,-382.446,-5.68434e-14,253.253
2.16797,0.000284293,5.66303e-05,-5.19122e-05,7.55212e-05,-382.446,1.13687e-13,138.88
2.17773,0.000284293,5.66288e-05,-5.19122e-05,7.57222e-05,-382.446,-2.27374e-13,-39.3411
2.1875,0.000284293,5.67806e-05,-5.19122e-05,7.56498e-05,-382.446,-4.54747e-13,-250.888
2.19727,0.000284293,5.67337e-05,-5.19122e-05,7.57849e-05,-382.446,-6.82121e-13,-449.166
2.20703,0.000284293,5.67469e-05,-5.19122e-05,7.58839e-05,-382.446,0,-579.641
2.2168,-4.7483e-05,5.67571e-05,-5.19122e-05,7.59396e-05,-382.446,0,-592.009
2.22656,-4.7483e-05,5.66537e-05,0.00031065,7.59073e-05,382.446,2.27374e-13,-454.238
2.23633,-4.7483e-05,5.67855e-05,0.00031065,7.61388e-05,382.446,-4.54747e-13,-165.323
2.24609,-4.7483e-05,5.66479e-05,0.00031065,7.61622e-05,382.446,4.54747e-13,236.885
2.25586,-4.7483e-05,5.6712e-05,0.00031065,7.62129e-05,382.446,3.63798e-12,675.989
2.26562,-4.7483e-05,5.67337e-05,0.00031065,7.62853e-05,382.446,1.36424e-12,1047.39
2.27539,0.000284293,5.67475e-05,0.00031065,7.63729e-05,382.446,-2.27374e-13,1238.49
2.28516,0.000284293,5.69341e-05,0.00031065,7.64405e-05,-382.446,0,1155.83
2.29492,0.000284293,5.69886e-05,-5.19122e-05,7.63685e-05,-382.446,1.81899e-12,753.968
2.30469,0.000284293,5.71547e-05,-5.19122e-05,7.64273e-05,-382.446,9.09495e-13,58.9562
2.31445,0.000284293,5.74037e-05,-5.19122e-05,7.65352e-05,-382.446,-2.72848e-12,-820.959
2.32422,0.000284293,5.7702e-05,-5.19122e-05,7.65668e-05,-382.446,9.09495e-13,-1703.27
2.33398,0.000284293,5.8161e-05,-5.19122e-05,7.65826e-05,-382.446,-9.09495e-13,-2360.31
2.34375,-4.7483e-05,5.85984e-05,-5.19122e-05,7.66834e-05,-382.446,0,-2567.1
2.35352,-4.7483e-05,5.92896e-05,-5.19122e-05,7.66714e-05,382.446,4.54747e-13,-2160.24
2.36328,-4.7483e-05,6.00932e-05,0.00031065,7.6662e-05,382.446,-3.63798e-12,-1095.2
2.37305,-4.7483e-05,6.07989e-05,0.00031065,7.67927e-05,382.446,-1.81899e-12,513.151
2.38281,-4.7483e-05,6.19187e-05,0.00031065,7.6752e-05,382.446,0,2381.34
2.39258,-4.7483e-05,6.28978e-05,0.00031065,7.68413e-05,382.446,-7.27596e-12,4089.49
2.40234,-4.7483e-05,6.41104e-05,0.00031065,7.68217e-05,382.446,9.09495e-13,5156.62
2.41211,0.000284293,6.53924e-05,0.00031065,7.68401e-05,382.446,-1.81899e-12,5150.17
2.42187,0.000284293,6.66633e-05,-5.19122e-05,7.69758e-05,-382.446,1.81899e-12,3809.77
2.43164,0.000284293,6.80253e-05,-5.19122e-05,7.68686e-05,-382.446,-3.63798e-12,1156.57
2.44141,0.000284293,6.94685e-05,-5.19122e-05,7.70291e-05,-382.446,-3.63798e-12,-2443.49
2.45117,0.000284293,7.09345e-05,-5.19122e-05,7.70241e-05,-382.446,-1.09139e-11,-6290.18
2.46094,0.000284293,7.2377e-05,-5.19122e-05,7.69937e-05,-382.446,0,-9448.52
2.4707,-4.7483e-05,7.38814e-05,-5.19122e-05,7.70971e-05,-382.446,7.27596e-12,-10933.4
2.48047,-4.7483e-05,7.52522e-05,-5.19122e-05,7.7095e-05,382.446,-1.81899e-12,-9952.22
2.49023,-4.7483e-05,7.68179e-05,0.00031065,7.71038e-05,382.446,1.45519e-11,-6156.81
2.5,-4.7483e-05,7.81767e-05,0.00031065,7.72459e-05,382.446,-7.27596e-12,157.859
2.50977,-4.7483e-05,7.94203e-05,0.00031065,7.71135e-05,382.446,-2.91038e-11,7973.1
2.51953,-4.7483e-05,8.06985e-05,0.00031065,7.72137e-05,382.446,-1.45519e-11,15633.3
2.5293,-4.7483e-05,8.18698e-05,0.00031065,7.71571e-05,382.446,7.27596e-12,21119
2.53906,0.000284293,8.3095e-05,0.00031065,7.71806e-05,382.446,3.63798e-12,22480
2.54883,0.000284293,8.41064e-05,-5.19122e-05,7.7301e-05,-382.446,0,18357.6
2.55859,0.000284293,8.51388e-05,-5.19122e-05,7.72764e-05,-382.446,0,8479.61
2.56836,0.000284293,8.59377e-05,-5.19122e-05,7.72655e-05,-382.446,-1.45519e-11,-6003.28
2.57812,0.000284293,8.67621e-05,-5.19122e-05,7.73455e-05,-382.446,2.91038e-11,-22468.3
2.58789,0.000284293,8.75355e-05,-5.19122e-05,7.72904e-05,-382.446,2.91038e-11,-37139.8
2.59766,-4.7483e-05,8.82149e-05,-5.19122e-05,7.73962e-05,-382.446,7.27596e-12,-45784.2
2.60742,-4.7483e-05,8.86746e-05,-5.19122e-05,7.7407e-05,-382.446,7.27596e-12,-44694
2.61719,-4.7483e-05,8.92986e-05,0.00031065,7.73074e-05,382.446,2.91038e-11,-31775.1
2.62695,-4.7483e-05,8.96473e-05,0.00031065,7.74305e-05,382.446,-2.91038e-11,-7482.23
2.63672,-4.7483e-05,9.01362e-05,0.00031065,7.74703e-05,382.446,5.82077e-11,24676.2
2.64648,-4.7483e-05,9.04031e-05,0.00031065,7.74844e-05,382.446,5.82077e-11,58300.5
2.65625,-4.7483e-05,9.05783e-05,0.00031065,7.75204e-05,382.446,0,85049.8
2.66602,0.000284293,9.08895e-05,0.00031065,7.75274e-05,382.446,-5.82077e-11,96325.6
2.67578,0.000284293,9.10734e-05,0.00031065,7.74773e-05,-382.446,-2.91038e-11,85433.7
2.68555,0.000284293,9.13175e-05,-5.19122e-05,7.75485e-05,-382.446,0,49780.8
2.69531,0.000284293,9.13333e-05,-5.19122e-05,7.75143e-05,-382.446,-5.82077e-11,-7453.54
2.70508,0.000284293,9.14159e-05,-5.19122e-05,7.75781e-05,-382.446,1.16415e-10,-76730.4
2.71484,0.000284293,9.15147e-05,-5.19122e-05,7.75852e-05,-382.446,-1.74623e-10,-143067
2.72461,0.000284293,9.16289e-05,-5.19122e-05,7.74855e-05,-382.446,1.16415e-10,-188584
2.73437,-4.7483e-05,9.16638e-05,-5.19122e-05,7.76238e-05,-382.446,0,-196423
2.74414,-4.7483e-05,9.17584e-05,0.00031065,7.75834e-05,382.446,5.82077e-11,-155361
2.75391,-4.7483e-05,9.17596e-05,0.00031065,7.76396e-05,382.446,0,-64081.4
2.76367,-4.7483e-05,9.1923e-05,0.00031065,7.76537e-05,382.446,0,66057.1
2.77344,-4.7483e-05,9.19529e-05,0.00031065,7.76139e-05,382.446,0,210873
2.7832,-4.7483e-05,9.19269e-05,0.00031065,7.76391e-05,382.446,1.16415e-10,336484
2.79297,0.000284293,9.20587e-05,0.00031065,7.7792e-05,382.446,-3.49246e-10,405706
2.80273,0.000284293,9.21483e-05,0.00031065,7.76531e-05,-382.446,5.82077e-11,386865
2.8125,0.000284293,9.21598e-05,-5.19122e-05,7.76897e-05,-382.446,4.65661e-10,263342
2.82227,0.000284293,9.22318e-05,-5.19122e-05,7.78444e-05,-382.446,6.98492e-10,41537.8
2.83203,0.000284293,9.23253e-05,-5.19122e-05,7.79168e-05,-382.446,4.65661e-10,-245154
2.8418,0.000284293,9.23074e-05,-5.19122e-05,7.78907e-05,-382.446,-4.65661e-10,-538405
2.85156,0.000284293,9.25187e-05,-5.19122e-05,7.79941e-05,-382.446,9.31323e-10,-763948
2.86133,-4.7483e-05,9.24044e-05,-5.19122e-05,7.81438e-05,-382.446,-4.65661e-10,-846908
2.87109,-4.7483e-05,9.26314e-05,-5.19122e-05,7.81907e-05,382.446,-1.16415e-10,-731017
2.88086,-4.7483e-05,9.26429e-05,0.00031065,7.83747e-05,382.446,0,-397718
2.89062,-4.7483e-05,9.26625e-05,0.00031065,7.85675e-05,382.446,1.86265e-09,119830
2.90039,-4.7483e-05,9.28412e-05,0.00031065,7.90031e-05,382.446,-2.79397e-09,732711
2.91016,-4.7483e-05,9.28058e-05,0.00031065,7.92258e-05,382.446,9.31323e-10,1.30564e+06
2.91992,-4.7483e-05,9.28869e-05,0.00031065,7.97552e-05,382.446,0,1.68064e+06
2.92969,0.000284293,9.30062e-05,0.00031065,8.01712e-05,382.446,2.32831e-10,1.71238e+06
2.93945,0.000284293,9.3048e-05,-5.19122e-05,8.07639e-05,-382.446,0,1.30887e+06
2.94922,0.000284293,9.30697e-05,-5.19122e-05,8.1445e-05,-382.446,3.72529e-09,468249
2.95898,0.000284293,9.31705e-05,-5.19122e-05,8.22858e-05,-382.446,-3.72529e-09,-698707
2.96875,0.000284293,9.32268e-05,-5.19122e-05,8.31413e-05,-382.446,3.72529e-09,-1.96976e+06
2.97852,0.000284293,9.32566e-05,-5.19122e-05,8.41107e-05,-382.446,-3.72529e-09,-3.04148e+06
2.98828,-4.7483e-05,9.32745e-05,-5.19122e-05,8.51748e-05,-382.446,-1.39698e-09,-3.58795e+06
2.99805,-4.7483e-05,9.32903e-05,-5.19122e-05,8.62084e-05,382.446,0,-3.3396e+06
3.00781,-4.7483e-05,9.34837e-05,0.00031065,8.74811e-05,382.446,0,-2.16664e+06
3.01758,-4.7483e-05,9.34969e-05,0.00031065,8.85331e-05,382.446,0,-146840
3.02734,-4.7483e-05,9.35273e-05,0.00031065,8.99484e-05,382.446,1.11759e-08,2.40398e+06
3.03711,-4.7483e-05,9.3433e-05,0.00031065,9.12237e-05,382.446,-3.72529e-09,4.95552e+06
3.04687,-4.7483e-05,9.35851e-05,0.00031065,9.24609e-05,382.446,5.58794e-09,6.84787e+06
3.05664,0.000284293,9.35895e-05,0.00031065,9.38628e-05,382.446,-9.31323e-10,7.43054e+06
3.06641,0.000284293,9.36519e-05,0.00031065,9.51451e-05,-382.446,-1.86265e-09,6.23311e+06
3.07617,0.000284293,9.36035e-05,-5.19122e-05,9.64471e-05,-382.446,1.86265e-08,3.13085e+06
3.08594,0.000284293,9.37277e-05,-5.19122e-05,9.77449e-05,-382.446,-1.49012e-08,-1.53865e+06
3.0957,0.000284293,9.35692e-05,-5.19122e-05,9.91298e-05,-382.446,0,-6.9499e+06
3.10547,0.000284293,9.37887e-05,-5.19122e-05,0.000100243,-382.446,7.45058e-09,-1.18841e+07
3.11523,0.000284293,9.38051e-05,-5.19122e-05,0.000101601,-382.446,0,-1.49481e+07
3.125,-4.7483e-05,9.37216e-05,-5.19122e-05,0.00010257,-382.446,-1.86265e-09,-1.4893e+07
3.13477,-4.7483e-05,9.37957e-05,0.00031065,0.000103782,382.446,1.11759e-08,-1.09714e+07
3.14453,-4.7483e-05,9.37538e-05,0.00031065,0.000104737,382.446,-1.49012e-08,-3.25427e+06
3.1543,-4.7483e-05,9.37963e-05,0.00031065,0.000105753,382.446,-1.49012e-08,7.18855e+06
3.16406,-4.7483e-05,9.37564e-05,0.00031065,0.000106726,382.446,-1.49012e-08,1.83207e+07
3.17383,-4.7483e-05,9.38437e-05,0.00031065,0.000107565,382.446,-1.49012e-08,2.74306e+07
3.18359,0.000284293,9.3755e-05,0.00031065,0.000108374,382.446,0,3.16676e+07
3.19336,0.000284293,9.37898e-05,0.00031065,0.000109027,-382.446,-3.72529e-09,2.87463e+07
3.20312,0.000284293,9.37304e-05,-5.19122e-05,0.00010977,-382.446,-1.49012e-08,1.7675e+07
3.21289,0.000284293,9.37975e-05,-5.19122e-05,0.000110314,-382.446,5.96046e-08,-671358
3.22266,0.000284293,9.37011e-05,-5.19122e-05,0.000110895,-382.446,8.9407e-08,-2.33224e+07
3.23242,0.000284293,9.37983e-05,-5.19122e-05,0.000111368,-382.446,2.98023e-08,-4.54689e+07
3.24219,0.000284293,9.3733e-05,-5.19122e-05,0.000111734,-382.446,1.49012e-08,-6.12582e+07
3.25195,-4.7483e-05,9.38021e-05,-5.19122e-05,0.000112193,-382.446,-1.49012e-08,-6.50537e+07
3.26172,-4.7483e-05,9.3658e-05,0.00031065,0.000112486,382.446,-2.98023e-08,-5.29459e+07
3.27148,-4.7483e-05,9.37811e-05,0.00031065,0.000112761,382.446,2.98023e-08,-2.41851e+07
3.28125,-4.7483e-05,9.3731e-05,0.00031065,0.000113103,382.446,0,1.7853e+07
3.29102,-4.7483e-05,9.37336e-05,0.00031065,0.000113214,382.446,-1.78814e-07,6.55338e+07
3.30078,-4.7483e-05,9.37271e-05,0.00031065,0.000113362,382.446,-2.38419e-07,1.07899e+08
3.31055,0.000284293,9.36328e-05,0.00031065,0.000113526,382.446,-5.96046e-08,1.32692e+08
3.32031,0.000284293,9.3769e-05,0.00031065,0.000113653,382.446,0,1.29208e+08
3.33008,0.000284293,9.36677e-05,-5.19122e-05,0.000113864,-382.446,0,9.14472e+07
3.33984,0.000284293,9.36727e-05,-5.19122e-05,0.000113886,-382.446,-2.38419e-07,2.08104e+07
3.34961,0.000284293,9.36656e-05,-5.19122e-05,0.000113914,-382.446,-1.19209e-07,-7.24525e+07
3.35937,0.000284293,9.36252e-05,-5.19122e-05,0.00011396,-382.446,0,-1.69737e+08
3.36914,0.000284293,9.36683e-05,-5.19122e-05,0.000114071,-382.446,-1.19209e-07,-2.46856e+08
3.37891,-4.7483e-05,9.37875e-05,-5.19122e-05,0.000114139,-382.446,-1.19209e-07,-2.78937e+08
3.38867,-4.7483e-05,9.36645e-05,-5.19122e-05,0.000114162,382.446,8.9407e-08,-2.46685e+08
3.39844,-4.7483e-05,9.38115e-05,0.00031065,0.000114217,382.446,2.38419e-07,-1.42742e+08
3.4082,-4.7483e-05,9.37304e-05,0.00031065,0.000114207,382.446,-2.38419e-07,2.35015e+07
3.41797,-4.7483e-05,9.38953e-05,0.00031065,0.000114253,382.446,2.38419e-07,2.24245e+08
3.42773,-4.7483e-05,9.39149e-05,0.00031065,0.000114359,382.446,-9.53674e-07,4.15976e+08
3.4375,-4.7483e-05,9.41476e-05,0.00031065,0.00011432,382.446,3.57628e-07,5.46893e+08
3.44727,0.000284293,9.41514e-05,0.00031065,0.000114477,382.446,-1.19209e-07,5.68281e+08
3.45703,0.000284293,9.45395e-05,-5.19122e-05,0.000114451,-382.446,1.19209e-07,4.47872e+08
3.4668,0.000284293,9.47285e-05,-5.19122e-05,0.000114521,-382.446,-1.43051e-06,1.82204e+08
3.47656,0.000284293,9.51642e-05,-5.19122e-05,0.000114563,-382.446,-4.76837e-07,-1.95451e+08
3.48633,0.000284293,9.55116e-05,-5.19122e-05,0.000114685,-382.446,0,-6.14727e+08
3.49609,0.000284293,9.60665e-05,-5.19122e-05,0.000114724,-382.446,0,-9.77313e+08
3.50586,-4.7483e-05,9.66879e-05,-5.19122e-05,0.00011474,-382.446,-2.38419e-07,-1.17557e+09
3.51562,-4.7483e-05,9.74013e-05,-5.19122e-05,0.000114776,382.446,-2.38419e-07,-1.11809e+09
3.52539,-4.7483e-05,9.80836e-05,0.00031065,0.000114918,382.446,4.76837e-07,-7.57325e+08
3.53516,-4.7483e-05,9.90606e-05,0.00031065,0.000114954,382.446,-9.53674e-07,-1.12571e+08
3.54492,-4.7483e-05,9.99694e-05,0.00031065,0.000115082,382.446,-1.90735e-06,7.18689e+08
3.55469,-4.7483e-05,0.000101071,0.00031065,0.00011512,382.446,1.90735e-06,1.56693e+09
3.56445,-4.7483e-05,0.000102141,0.00031065,0.000115231,382.446,-9.53674e-07,2.21685e+09
3.57422,0.000284293,0.000103276,0.00031065,0.000115216,382.446,4.76837e-07,2.4519e+09
3.58398,0.000284293,0.000104464,0.00031065,0.000115267,-382.446,4.76837e-07,2.11e+09
3.59375,0.000284293,0.000105845,-5.19122e-05,0.00011528,-382.446,0,1.13878e+09
3.60352,0.000284293,0.000107023,-5.19122e-05,0.00011532,-382.446,0,-3.64134e+08
3.61328,0.000284293,0.000108297,-5.19122e-05,0.000115308,-382.446,-3.8147e-06,-2.1397e+09
3.62305,0.000284293,0.000109612,-5.19122e-05,0.000115297,-382.446,5.72205e-06,-3.79512e+09
3.63281,0.000284293,0.000110914,-5.19122e-05,0.000115414,-382.446,9.53674e-07,-4.87281e+09
3.64258,-4.7483e-05,0.000112158,-5.19122e-05,0.000115459,-382.446,0,-4.95292e+09
3.65234,-4.7483e-05,0.000113415,0.00031065,0.000115462,382.446,0,-3.77125e+09
3.66211,-4.7483e-05,0.000114714,0.00031065,0.000115449,382.446,7.62939e-06,-1.32547e+09
3.67188,-4.7483e-05,0.000115836,0.00031065,0.000115385,382.446,-1.52588e-05,2.06022e+09
3.68164,-4.7483e-05,0.000116995,0.00031065,0.000115406,382.446,1.14441e-05,5.73936e+09
3.69141,-4.7483e-05,0.000118028,0.00031065,0.000115302,382.446,-1.14441e-05,8.83176e+09
3.70117,0.000284293,0.000119037,0.00031065,0.000115337,382.446,-5.72205e-06,1.03942e+10
3.71094,0.000284293,0.000120012,0.00031065,0.000115411,-382.446,0,9.64894e+09
3.7207,0.000284293,0.000120799,-5.19122e-05,0.000115297,-382.446,-7.62939e-06,6.22554e+09
3.73047,0.000284293,0.000121664,-5.19122e-05,0.000115196,-382.446,7.62939e-06,3.55903e+08
3.74023,0.000284293,0.000122475,-5.19122e-05,0.000115279,-382.446,7.62939e-06,-7.03858e+09
3.75,0.000284293,0.000123127,-5.19122e-05,0.000115319,-382.446,1.52588e-05,-1.44171e+10
3.75977,0.000284293,0.00012378,-5.19122e-05,0.000115109,-382.446,-7.62939e-06,-1.98669e+10
3.76953,-4.7483e-05,0.00012435,-5.19122e-05,0.000115113,-382.446,-3.8147e-06,-2.15074e+10
3.7793,-4.7483e-05,0.000124786,-5.19122e-05,0.00011522,382.446,0,-1.79841e+10
3.78906,-4.7483e-05,0.000125316,0.00031065,0.000115108,382.446,-1.52588e-05,-8.94818e+09
3.79883,-4.7483e-05,0.000125733,0.00031065,0.000115233,382.446,1.52588e-05,4.60832e+09
3.80859,-4.7483e-05,0.000126195,0.00031065,0.00011521,382.446,-1.52588e-05,2.02818e+10
3.81836,-4.7483e-05,0.000126406,0.00031065,0.000115198,382.446,-1.52588e-05,3.4534e+10
3.82812,0.000284293,0.000126697,0.00031065,0.000115113,382.446,0,4.33311e+10
3.83789,0.000284293,0.000126965,0.00031065,0.000115211,382.446,-7.62939e-06,4.30654e+10
3.84766,0.000284293,0.000127156,-5.19122e-05,0.000115161,-382.446,-3.05176e-05,3.15936e+10
3.85742,0.000284293,0.000127429,-5.19122e-05,0.000115127,-382.446,-3.05176e-05,9.14806e+09
3.86719,0.000284293,0.000127547,-5.19122e-05,0.000115206,-382.446,0,-2.11431e+10
3.87695,0.000284293,0.000127669,-5.19122e-05,0.000115269,-382.446,9.15527e-05,-5.33584e+10
3.88672,0.000284293,0.000127833,-5.19122e-05,0.000115305,-382.446,9.15527e-05,-7.96332e+10
3.89648,-4.7483e-05,0.000127892,-5.19122e-05,0.000115311,-382.446,3.05176e-05,-9.17201e+10
3.90625,-4.7483e-05,0.000128078,-5.19122e-05,0.000115365,382.446,0,-8.30287e+10
3.91602,-4.7483e-05,0.000128195,0.00031065,0.000115388,382.446,6.10352e-05,-5.07357e+10
3.92578,-4.7483e-05,0.000128288,0.00031065,0.000115444,382.446,0.000244141,2.56568e+09
3.93555,-4.7483e-05,0.000128424,0.00031065,0.000115472,382.446,-0.00012207,6.82141e+10
3.94531,-4.7483e-05,0.00012843,0.00031065,0.000115574,382.446,-6.10352e-05,1.3224e+11
3.95508,-4.7483e-05,0.000128649,0.00031065,0.000115576,382.446,-6.10352e-05,1.77683e+11
3.96484,0.000284293,0.000128623,0.00031065,0.000115761,382.446,3.05176e-05,1.8825e+11
3.97461,0.000284293,0.000128722,-5.19122e-05,0.000115779,-382.446,-6.10352e-05,1.52696e+11
3.98438,0.000284293,0.000128837,-5.19122e-05,0.000115866,-382.446,0,6.89595e+10
3.99414,0.000284293,0.000128844,-5.19122e-05,0.000115936,-382.446,0,-5.30574e+10
4.00391,0.000284293,0.000128976,-5.19122e-05,0.000116108,-382.446,-0.000244141,-1.91132e+11
4.01367,0.000284293,0.000128991,-5.19122e-05,0.000116335,-382.446,-0.000366211,-3.13464e+11
4.02344,-4.7483e-05,0.000129069,-5.19122e-05,0.000116454,-382.446,0,-3.84561e+11
4.0332,-4.7483e-05,0.000129155,-5.19122e-05,0.000116637,-382.446,0,-3.73524e+11
4.04297,-4.7483e-05,0.000129226,0.00031065,0.00011703,382.446,-0.00012207,-2.63161e+11
4.05273,-4.7483e-05,0.000129208,0.00031065,0.000117221,382.446,0.000244141,-5.77757e+10
4.0625,-4.7483e-05,0.000129414,0.00031065,0.000117658,382.446,0.000488281,2.1269e+11
4.07227,-4.7483e-05,0.000129382,0.00031065,0.000118131,382.446,0.000976562,4.94152e+11
4.08203,-4.7483e-05,0.000129373,0.00031065,0.000118576,382.446,0.000488281,7.16479e+11
4.0918,0.000284293,0.000129451,0.00031065,0.000119228,382.446,-0.00012207,8.07716e+11
4.10156,0.000284293,0.000129505,0.00031065,0.000119828,-382.446,-0.000244141,7.12263e+11
4.11133,0.000284293,0.000129558,-5.19122e-05,0.000120449,-382.446,0.000976562,4.09243e+11
4.12109,0.000284293,0.000129564,-5.19122e-05,0.000121368,-382.446,0,-7.3618e+10
4.13086,0.000284293,0.000129546,-5.19122e-05,0.000122216,-382.446,-0.000976562,-6.55299e+11
4.14062,0.000284293,0.000129592,-5.19122e-05,0.000123049,-382.446,0.000488281,-1.20944e+12
4.15039,0.000284293,0.000129666,-5.19122e-05,0.000124084,-382.446,0.000488281,-1.58595e+12
4.16016,-4.7483e-05,0.00012963,-5.19122e-05,0.000125245,-382.446,-0.000244141,-1.64408e+12
4.16992,-4.7483e-05,0.000129728,0.00031065,0.000126271,382.446,0.000976562,-1.29105e+12
4.17969,-4.7483e-05,0.000129668,0.00031065,0.00012739,382.446,0.00390625,-5.17855e+11
4.18945,-4.7483e-05,0.000129775,0.00031065,0.000128628,382.446,0,5.78053e+11
4.19922,-4.7483e-05,0.000129701,0.00031065,0.00012976,382.446,-0.00195312,1.79192e+12
4.20898,-4.7483e-05,0.000129709,0.00031065,0.000130953,382.446,0.000976562,2.83852e+12
4.21875,0.000284293,0.000129767,0.00031065,0.000132183,382.446,0.00146484,3.40624e+12
4.22852,0.000284293,0.000129806,0.00031065,0.000133406,-382.446,0,3.23132e+12
4.23828,0.000284293,0.000129737,-5.19122e-05,0.000134557,-382.446,0.00195312,2.17774e+12
4.24805,0.000284293,0.000129861,-5.19122e-05,0.000135754,-382.446,0.00390625,3.03593e+11
4.25781,0.000284293,0.000129907,-5.19122e-05,0.000136882,-382.446,-0.00390625,-2.10658e+12
4.26758,0.000284293,0.00012988,-5.19122e-05,0.000138052,-382.446,0,-4.56008e+12
4.27734,0.000284293,0.00012988,-5.19122e-05,0.000139097,-382.446,0.00976562,-6.43276e+12
4.28711,-4.7483e-05,0.000129952,-5.19122e-05,0.000140079,-382.446,0.00195312,-7.09836e+12
4.29687,-4.7483e-05,0.000130014,-5.19122e-05,0.000141018,382.446,-0.00292969,-6.09003e+12
4.30664,-4.7483e-05,0.000129934,0.00031065,0.000141933,382.446,0,-3.26005e+12
4.31641,-4.7483e-05,0.000130107,0.00031065,0.000142852,382.446,0.015625,1.10414e+12
4.32617,-4.7483e-05,0.000130063,0.00031065,0.00014361,382.446,0.0078125,6.24796e+12
4.33594,-4.7483e-05,0.000130051,0.00031065,0.00014441,382.446,-0.0078125,1.1031e+13
4.3457,-4.7483e-05,0.000130107,0.00031065,0.000144957,382.446,-0.0078125,1.41278e+13
4.35547,0.000284293,0.000130124,0.00031065,0.00014572,382.446,-0.00195312,1.43255e+13
4.36523,0.000284293,0.000130233,-5.19122e-05,0.000146292,-382.446,0.00390625,1.08654e+13
4.375,0.000284293,0.000130098,-5.19122e-05,0.00014682,-382.446,-0.0078125,3.74976e+12
4.38477,0.000284293,0.000130208,-5.19122e-05,0.000147311,-382.446,0.03125,-6.07291e+12
4.39453,0.000284293,0.000130167,-5.19122e-05,0.000147737,-382.446,0.015625,-1.67222e+13
4.4043,0.000284293,0.000130146,-5.19122e-05,0.000148089,-382.446,0.03125,-2.56448e+13
4.41406,-4.7483e-05,0.000130212,-5.19122e-05,0.000148466,-382.446,0,-3.01109e+13
4.42383,-4.7483e-05,0.00013012,-5.19122e-05,0.000148787,382.446,0.00390625,-2.78773e+13
4.43359,-4.7483e-05,0.000130075,0.00031065,0.000149077,382.446,-0.03125,-1.78864e+13
4.44336,-4.7483e-05,0.000129997,0.00031065,0.000149307,382.446,0.0625,-8.29472e+11
4.45312,-4.7483e-05,0.000130082,0.00031065,0.00014961,382.446,0.03125,2.06057e+13
4.46289,-4.7483e-05,0.000130058,0.00031065,0.00014973,382.446,0,4.19423e+13
4.47266,-4.7483e-05,0.000130067,0.00031065,0.00014998,382.446,0,5.76364e+13
4.48242,0.000284293,0.00013004,0.00031065,0.000150117,382.446,0,6.22505e+13
4.49219,0.000284293,0.000130064,0.00031065,0.000150262,-382.446,0.015625,5.18862e+13
4.50195,0.000284293,0.000130011,-5.19122e-05,0.000150441,-382.446,0,2.55688e+13
4.51172,0.000284293,0.000130146,-5.19122e-05,0.000150504,-382.446,0,-1.37876e+13
4.52148,0.000284293,0.000130125,-5.19122e-05,0.000150741,-382.446,0,-5.91838e+13
4.53125,0.000284293,0.000130136,-5.19122e-05,0.00015077,-382.446,-0.0625,-1.0035e+14
4.54102,-4.7483e-05,0.000130329,-5.19122e-05,0.000150846,-382.446,0.125,-1.25603e+14
4.55078,-4.7483e-05,0.000130295,-5.19122e-05,0.000151089,-382.446,0.015625,-1.24527e+14
4.56055,-4.7483e-05,0.000130478,0.00031065,0.000151071,382.446,-0.03125,-9.09716e+13
4.57031,-4.7483e-05,0.000130602,0.00031065,0.00015131,382.446,0.125,-2.56905e+13
4.58008,-4.7483e-05,0.00013073,0.00031065,0.000151317,382.446,0.25,6.21719e+13
4.58984,-4.7483e-05,0.000130926,0.00031065,0.000151418,382.446,0.375,1.55397e+14
4.59961,-4.7483e-05,0.000131182,0.00031065,0.000151494,382.446,0.0625,2.31176e+14
4.60937,0.000284293,0.000131481,0.00031065,0.000151651,382.446,0.1875,2.65646e+14
4.61914,0.000284293,0.000131805,0.00031065,0.000151669,-382.446,-0.0625,2.39805e+14
4.62891,0.000284293,0.000132183,-5.19122e-05,0.000151864,-382.446,0.375,1.45618e+14
4.63867,0.000284293,0.000132734,-5.19122e-05,0.000151815,-382.446,0,-9.23305e+12
4.64844,0.000284293,0.000133212,-5.19122e-05,0.000151976,-382.446,-0.75,-1.99494e+14
4.6582,0.000284293,0.000133785,-5.19122e-05,0.000152015,-382.446,0,-3.84588e+14
4.66797,0.000284293,0.000134476,-5.19122e-05,0.000152096,-382.446,0.125,-5.15366e+14
4.67773,-4.7483e-05,0.000135228,-5.19122e-05,0.000152121,-382.446,-0.125,-5.4474e+14
4.6875,-4.7483e-05,0.000136044,0.00031065,0.000152235,382.446,0,-4.40355e+14
4.69727,-4.7483e-05,0.000136974,0.00031065,0.000152339,382.446,-0.25,-1.96567e+14
4.70703,-4.7483e-05,0.000137789,0.00031065,0.000152316,382.446,2,1.57582e+14
4.7168,-4.7483e-05,0.00013886,0.00031065,0.000152488,382.446,-1.5,5.57411e+14
4.72656,-4.7483e-05,0.000139898,0.00031065,0.000152488,382.446,-0.5,9.10632e+14
4.73633,0.000284293,0.000140984,0.00031065,0.000152486,382.446,0,1.11449e+15
4.74609,0.000284293,0.000142166,0.00031065,0.000152624,382.446,0,1.07978e+15
4.75586,0.000284293,0.000143207,-5.19122e-05,0.000152569,-382.446,0,7.57249e+14
4.76562,0.000284293,0.000144415,-5.19122e-05,0.000152691,-382.446,0,1.60087e+14
4.77539,0.000284293,0.000145541,-5.19122e-05,0.000152712,-382.446,4,-6.24258e+14
4.78516,0.000284293,0.000146638,-5.19122e-05,0.000152709,-382.446,-3,-1.43856e+15
4.79492,0.000284293,0.000147824,-5.19122e-05,0.000152746,-382.446,1,-2.07947e+15
4.80469,-4.7483e-05,0.000148971,-5.19122e-05,0.000152878,-382.446,-0.5,-2.33885e+15
4.81445,-4.7483e-05,0.000150068,-5.19122e-05,0.00015289,382.446,0.75,-2.05646e+15
4.82422,-4.7483e-05,0.000151161,0.00031065,0.000152909,382.446,-4,-1.17313e+15
4.83398,-4.7483e-05,0.000152126,0.00031065,0.00015289,382.446,2,2.29317e+14
4.84375,-4.7483e-05,0.000153167,0.00031065,0.000152951,382.446,0,1.91478e+15
4.85352,-4.7483e-05,0.000154099,0.00031065,0.000152959,382.446,2,3.51629e+15
4.86328,-4.7483e-05,0.000154964,0.00031065,0.000153017,382.446,-1,4.59904e+15
4.87305,0.000284293,0.00015578,0.00031065,0.000153006,382.446,-1,4.75629e+15
4.88281,0.000284293,0.00015664,-5.19122e-05,0.000153082,-382.446,-3,3.72144e+15
4.89258,0.000284293,0.000157308,-5.19122e-05,0.000153002,-382.446,-8,1.47122e+15
4.90234,0.000284293,0.000158078,-5.19122e-05,0.000153064,-382.446,8,-1.70889e+15
4.91211,0.000284293,0.000158663,-5.19122e-05,0.000153102,-382.446,-8,-5.22316e+15
4.92187,0.000284293,0.000159148,-5.19122e-05,0.000153029,-382.446,4,-8.24399e+15
4.93164,-4.7483e-05,0.00015973,-5.19122e-05,0.000153168,-382.446,2,-9.86943e+15
4.94141,-4.7483e-05,0.000160218,-5.19122e-05,0.000153195,382.446,0,-9.33834e+15
4.95117,-4.7483e-05,0.000160602,0.00031065,0.000153174,382.446,0,-6.26172e+15
4.96094,-4.7483e-05,0.000161129,0.00031065,0.000153086,382.446,-8,-8.14155e+14
4.9707,-4.7483e-05,0.000161473,0.00031065,0.000153183,382.446,-24,6.17378e+15
4.98047,-4.7483e-05,0.000161804,0.00031065,0.000153076,382.446,0,1.32703e+16
4.99023,-4.7483e-05,0.000162088,0.00031065,0.000153149,382.446,-8,1.86659e+16
5,0.000284293,0.000162345,0.00031065,0.000153224,382.446,0,2.05496e+16
5.00977,0.000284293,0.000162638,0.00031065,0.000153087,-382.446,4,1.75768e+16
5.01953,0.000284293,0.000162725,-5.19122e-05,0.000153202,-382.446,-16,9.33106e+15
5.0293,0.000284293,0.000163097,-5.19122e-05,0.000153197,-382.446,16,-3.34142e+15
5.03906,0.000284293,0.000163206,-5.19122e-05,0.000153121,-382.446,-32,-1.82428e+16
5.04883,0.000284293,0.000163449,-5.19122e-05,0.000153125,-382.446,16,-3.2062e+16
5.05859,0.000284293,0.000163586,-5.19122e-05,0.000153195,-382.446,0,-4.09599e+16
5.06836,-4.7483e-05,0.000163673,-5.19122e-05,0.000153077,-382.446,-8,-4.14331e+16
5.07812,-4.7483e-05,0.000163844,0.00031065,0.000153152,382.446,-32,-3.13027e+16
5.08789,-4.7483e-05,0.000163961,0.00031065,0.000153167,382.446,-96,-1.06014e+16
5.09766,-4.7483e-05,0.000164098,0.00031065,0.000153135,382.446,-32,1.78958e+16
5.10742,-4.7483e-05,0.000164165,0.00031065,0.000153191,382.446,64,4.87193e+16
5.11719,-4.7483e-05,0.000164283,0.00031065,0.000153229,382.446,-32,7.44628e+16
5.12695,0.000284293,0.000164308,0.00031065,0.000153331,382.446,96,8.72262e+16
5.13672,0.000284293,0.000164487,0.00031065,0.000153375,-382.446,16,8.05392e+16
5.14648,0.000284293,0.000164482,-5.19122e-05,0.000153404,-382.446,64,5.13838e+16
5.15625,0.000284293,0.000164548,-5.19122e-05,0.000153561,-382.446,-192,1.81827e+15
5.16602,0.000284293,0.000164566,-5.19122e-05,0.000153706,-382.446,-64,-6.03165e+16
5.17578,0.000284293,0.000164636,-5.19122e-05,0.000153851,-382.446,64,-1.22014e+17
5.18555,0.000284293,0.000164695,-5.19122e-05,0.000153952,-382.446,192,-1.67206e+17
5.19531,-4.7483e-05,0.000164677,-5.19122e-05,0.000154226,-382.446,-64,-1.80172e+17
5.20508,-4.7483e-05,0.000164695,0.00031065,0.000154486,382.446,-32,-1.49691e+17
5.21484,-4.7483e-05,0.000164752,0.00031065,0.000154902,382.446,-256,-7.30439e+16
5.22461,-4.7483e-05,0.000164789,0.00031065,0.000155215,382.446,-256,4.12098e+16
5.23437,-4.7483e-05,0.000164813,0.00031065,0.000155688,382.446,128,1.72691e+17
5.24414,-4.7483e-05,0.000164851,0.00031065,0.000156249,382.446,-384,2.91591e+17
5.25391,0.000284293,0.000164762,0.00031065,0.000156718,382.446,320,3.64078e+17
5.26367,0.000284293,0.000164819,0.00031065,0.000157445,382.446,0,3.60068e+17
5.27344,0.000284293,0.000164845,-5.19122e-05,0.000158063,-382.446,-128,2.61928e+17
5.2832,0.000284293,0.000164798,-5.19122e-05,0.000158886,-382.446,-256,7.20701e+16
5.29297,0.000284293,0.000164891,-5.19122e-05,0.000159814,-382.446,-1024,-1.82778e+17
5.30273,0.000284293,0.000164878,-5.19122e-05,0.000160719,-382.446,768,-4.52547e+17
5.3125,0.000284293,0.000164908,-5.19122e-05,0.000161692,-382.446,512,-6.71091e+17
5.32227,-4.7483e-05,0.000164981,-5.19122e-05,0.000162574,-382.446,256,-7.69364e+17
5.33203,-4.7483e-05,0.000164989,-5.19122e-05,0.000163785,382.446,0,-6.92587e+17
5.3418,-4.7483e-05,0.000164941,0.00031065,0.000164856,382.446,1024,-4.17891e+17
5.35156,-4.7483e-05,0.000164922,0.00031065,0.000165924,382.446,0,3.1969e+16
5.36133,-4.7483e-05,0.000164983,0.00031065,0.000167082,382.446,0,5.83369e+17
5.37109,-4.7483e-05,0.000164983,0.00031065,0.000168229,382.446,1536,1.11844e+18
5.38086,-4.7483e-05,0.000165071,0.00031065,0.000169401,382.446,-512,1.49478e+18
5.39062,0.000284293,0.000165033,0.00031065,0.000170437,382.446,0,1.57627e+18
5.40039,0.000284293,0.00016507,-5.19122e-05,0.000171685,-382.446,-512,1.26986e+18
5.41016,0.000284293,0.00016506,-5.19122e-05,0.000172766,-382.446,1024,5.60134e+17
5.41992,0.000284293,0.000165268,-5.19122e-05,0.000173779,-382.446,-3072,-4.67745e+17
5.42969,0.000284293,0.000165125,-5.19122e-05,0.00017487,-382.446,0,-1.62552e+18
5.43945,0.000284293,0.000165299,-5.19122e-05,0.000175915,-382.446,3072,-2.64537e+18
5.44922,-4.7483e-05,0.000165239,-5.19122e-05,0.000176807,-382.446,1024,-3.22979e+18
5.45898,-4.7483e-05,0.000165304,-5.19122e-05,0.00017764,-382.446,0,-3.1213e+18
5.46875,-4.7483e-05,0.00016537,0.00031065,0.000178606,382.446,-6144,-2.17883e+18
5.47852,-4.7483e-05,0.00016538,0.00031065,0.00017942,382.446,-4096,-4.42617e+17
5.48828,-4.7483e-05,0.000165411,0.00031065,0.000180153,382.446,4096,1.83191e+18
5.49805,-4.7483e-05,0.000165361,0.00031065,0.000180851,382.446,8192,4.18771e+18
5.50781,-4.7483e-05,0.000165523,0.00031065,0.000181537,382.446,-8192,6.03518e+18
5.51758,0.000284293,0.000165448,0.00031065,0.00018205,382.446,4096,6.77227e+18
5.52734,0.000284293,0.000165633,0.00031065,0.000182745,-382.446,0,5.93725e+18
5.53711,0.000284293,0.000165566,-5.19122e-05,0.000183192,-382.446,-8192,3.36239e+18
5.54688,0.000284293,0.000165675,-5.19122e-05,0.000183626,-382.446,-8192,-7.10857e+17
5.55664,0.000284293,0.00016569,-5.19122e-05,0.000184081,-382.446,0,-5.59447e+18
5.56641,0.000284293,0.000165703,-5.19122e-05,0.000184484,-382.446,-24576,-1.02228e+19
5.57617,0.000284293,0.000165867,-5.19122e-05,0.000184776,-382.446,8192,-1.33363e+19
5.58594,-4.7483e-05,0.000165693,-5.19122e-05,0.000185109,-382.446,-2048,-1.37595e+19
5.5957,-4.7483e-05,0.000165942,0.00031065,0.000185408,382.446,4096,-1.07264e+19
5.60547,-4.7483e-05,0.000165898,0.00031065,0.000185769,382.446,-16384,-4.17787e+18
5.61523,-4.7483e-05,0.000165943,0.00031065,0.000185914,382.446,16384,5.04996e+18
5.625,-4.7483e-05,0.000165993,0.00031065,0.000186183,382.446,0,1.52238e+19
5.63477,-4.7483e-05,0.000165957,0.00031065,0.000186404,382.446,-16384,2.39426e+19
5.64453,0.000284293,0.000166054,0.00031065,0.000186572,382.446,-16384,2.85956e+19
5.6543,0.000284293,0.000166129,0.00031065,0.000186839,-382.446,0,2.69864e+19
5.66406,0.000284293,0.000166098,-5.19122e-05,0.000186961,-382.446,0,1.80029e+19
5.67383,0.000284293,0.000166166,-5.19122e-05,0.000187164,-382.446,49152,2.169e+18
5.68359,0.000284293,0.000166283,-5.19122e-05,0.000187365,-382.446,0,-1.8091e+19
5.69336,0.000284293,0.000166371,-5.19122e-05,0.000187364,-382.446,32768,-3.86162e+19
5.70312,0.000284293,0.000166364,-5.19122e-05,0.000187671,-382.446,-32768,-5.41613e+19
5.71289,-4.7483e-05,0.000166507,-5.19122e-05,0.000187705,-382.446,16384,-5.94891e+19
5.72266,-4.7483e-05,0.000166606,-5.19122e-05,0.000187857,382.446,16384,-5.07271e+19
5.73242,-4.7483e-05,0.000166787,0.00031065,0.000187995,382.446,32768,-2.67028e+19
5.74219,-4.7483e-05,0.000167003,0.00031065,0.000188113,382.446,-131072,1.00939e+19
5.75195,-4.7483e-05,0.000167193,0.00031065,0.000188149,382.446,65536,5.32613e+19
5.76172,-4.7483e-05,0.000167502,0.00031065,0.000188377,382.446,65536,9.31867e+19
5.77148,-4.7483e-05,0.000167822,0.00031065,0.000188408,382.446,32768,1.1875e+20
5.78125,0.000284293,0.000168154,0.00031065,0.000188537,382.446,-32768,1.19832e+20
5.79102,0.000284293,0.000168657,-5.19122e-05,0.000188562,-382.446,65536,9.01761e+19
5.80078,0.000284293,0.000169153,-5.19122e-05,0.000188624,-382.446,-131072,2.99526e+19
5.81055,0.000284293,0.000169704,-5.19122e-05,0.000188746,-382.446,-262144,-5.27204e+19
5.82031,0.000284293,0.000170343,-5.19122e-05,0.000188765,-382.446,262144,-1.41935e+20
5.83008,0.000284293,0.000171033,-5.19122e-05,0.00018883,-382.446,131072,-2.16206e+20
5.83984,-4.7483e-05,0.000171732,-5.19122e-05,0.000188798,-382.446,98304,-2.52674e+20
5.84961,-4.7483e-05,0.000172577,-5.19122e-05,0.000188931,382.446,0,-2.32674e+20
5.85937,-4.7483e-05,0.000173474,0.00031065,0.000189009,382.446,-131072,-1.47599e+20
5.86914,-4.7483e-05,0.000174323,0.00031065,0.000189011,382.446,262144,-3.57152e+18
5.87891,-4.7483e-05,0.000175329,0.00031065,0.00018905,382.446,0,1.76537e+20
5.88867,-4.7483e-05,0.000176394,0.00031065,0.000188979,382.446,-262144,3.54938e+20
5.89844,-4.7483e-05,0.000177352,0.00031065,0.000189122,382.446,0,4.85062e+20
5.9082,0.000284293,0.00017847,0.00031065,0.000189141,382.446,-131072,5.2146e+20
5.91797,0.000284293,0.000179492,-5.19122e-05,0.000189142,-382.446,0,4.31838e+20
5.92773,0.000284293,0.000180556,-5.19122e-05,0.000189196,-382.446,-786432,2.08619e+20
5.9375,0.000284293,0.000181661,-5.19122e-05,0.00018918,-382.446,-524288,-1.23058e+20
5.94727,0.000284293,0.000182792,-5.19122e-05,0.000189277,-382.446,-524288,-5.0386e+20
5.95703,0.000284293,0.000183889,-5.19122e-05,0.000189364,-382.446,-524288,-8.47265e+20
5.9668,-4.7483e-05,0.000184741,-5.19122e-05,0.000189267,-382.446,-262144,-1.0553e+21
5.97656,-4.7483e-05,0.000185852,-5.19122e-05,0.000189397,-382.446,0,-1.0411e+21
5.98633,-4.7483e-05,0.00018685,0.00031065,0.00018933,382.446,0,-7.54102e+20
5.99609,-4.7483e-05,0.000187725,0.00031065,0.000189483,382.446,-1.04858e+06,-2.01951e+20
6.00586,-4.7483e-05,0.000188639,0.00031065,0.000189439,382.446,-1.04858e+06,5.37225e+20
6.01562,-4.7483e-05,0.000189591,0.00031065,0.00018946,382.446,-3.14573e+06,1.31785e+21
6.02539,-4.7483e-05,0.000190232,0.00031065,0.000189567,382.446,524288,1.94809e+21
6.03516,0.000284293,0.000191172,0.00031065,0.000189514,382.446,-524288,2.22818e+21
6.04492,0.000284293,0.000191806,0.00031065,0.00018963,-382.446,-262144,2.0002e+21
6.05469,0.000284293,0.000192428,-5.19122e-05,0.00018969,-382.446,-1.04858e+06,1.1991e+21
6.06445,0.000284293,0.000193048,-5.19122e-05,0.000189674,-382.446,2.09715e+06,-1.07755e+20
6.07422,0.000284293,0.000193627,-5.19122e-05,0.000189807,-382.446,0,-1.70574e+21
6.08398,0.000284293,0.000194151,-5.19122e-05,0.000189808,-382.446,-4.1943e+06,-3.2525e+21
6.09375,0.000284293,0.000194669,-5.19122e-05,0.000189831,-382.446,2.09715e+06,-4.33539e+21
6.10352,-4.7483e-05,0.000195144,-5.19122e-05,0.000189908,-382.446,1.04858e+06,-4.561e+21
6.11328,-4.7483e-05,0.000195501,0.00031065,0.000189887,382.446,2.09715e+06,-3.66173e+21
6.12305,-4.7483e-05,0.000195821,0.00031065,0.00019001,382.446,2.09715e+06,-1.59564e+21
6.13281,-4.7483e-05,0.00019626,0.00031065,0.000189981,382.446,-4.1943e+06,1.38759e+21
6.14258,-4.7483e-05,0.000196506,0.00031065,0.000189967,382.446,-4.1943e+06,4.74005e+21
6.15234,-4.7483e-05,0.000196822,0.00031065,0.000190106,382.446,8.38861e+06,7.68455e+21
6.16211,0.000284293,0.000197096,0.00031065,0.000190092,382.446,-2.09715e+06,9.35975e+21
6.17187,0.000284293,0.000197301,0.00031065,0.000190032,-382.446,0,9.02244e+21
6.18164,0.000284293,0.000197594,-5.19122e-05,0.000190158,-382.446,8.38861e+06,6.26863e+21
6.19141,0.000284293,0.000197647,-5.19122e-05,0.000190194,-382.446,8.38861e+06,1.22088e+21
6.20117,0.000284293,0.000197969,-5.19122e-05,0.000190181,-382.446,-1.67772e+07,-5.37488e+21
6.21094,0.000284293,0.000197992,-5.19122e-05,0.00019023,-382.446,-1.67772e+07,-1.21901e+22
6.2207,0.000284293,0.000198292,-5.19122e-05,0.000190199,-382.446,0,-1.75153e+22
6.23047,-4.7483e-05,0.000198429,-5.19122e-05,0.00019021,-382.446,-8.38861e+06,-1.9609e+22
6.24023,-4.7483e-05,0.000198584,-5.19122e-05,0.000190241,382.446,1.25829e+07,-1.71408e+22
6.25,-4.7483e-05,0.000198792,0.00031065,0.000190259,382.446,-4.1943e+07,-9.6357e+21
6.25977,-4.7483e-05,0.000198828,0.00031065,0.000190321,382.446,0,2.19424e+21
6.26953,-4.7483e-05,0.000199017,0.00031065,0.000190456,382.446,-1.67772e+07,1.63442e+22
6.2793,-4.7483e-05,0.000199067,0.00031065,0.00019033,382.446,-6.71089e+07,2.97198e+22
6.28906,-4.7483e-05,0.00019921,0.00031065,0.000190438,382.446,-8.38861e+06,3.86716e+22
6.29883,0.000284293,0.000199257,0.00031065,0.000190516,382.446,0,3.9804e+22
6.30859,0.000284293,0.000199425,-5.19122e-05,0.000190649,-382.446,3.35544e+07,3.09152e+22
6.31836,0.000284293,0.000199504,-5.19122e-05,0.000190804,-382.446,6.71089e+07,1.18587e+22
6.32812,0.000284293,0.000199579,-5.19122e-05,0.000190864,-382.446,0,-1.49174e+22
6.33789,0.000284293,0.00019965,-5.19122e-05,0.000191092,-382.446,2.01327e+08,-4.43703e+22
6.34766,0.000284293,0.000199655,-5.19122e-05,0.000191355,-382.446,0,-6.95336e+22
6.35742,-4.7483e-05,0.00019982,-5.19122e-05,0.000191617,-382.446,-1.67772e+07,-8.28506e+22
6.36719,-4.7483e-05,0.000199923,-5.19122e-05,0.00019202,382.446,0,-7.79841e+22
6.37695,-4.7483e-05,0.000199879,0.00031065,0.000192336,382.446,3.35544e+07,-5.17547e+22
6.38672,-4.7483e-05,0.000199995,0.00031065,0.000192737,382.446,1.34218e+08,-5.73352e+21
6.39648,-4.7483e-05,0.000200017,0.00031065,0.00019323,382.446,2.68435e+08,5.30047e+22
6.40625,-4.7483e-05,0.000200096,0.00031065,0.000193794,382.446,6.71089e+07,1.12368e+23
6.41602,-4.7483e-05,0.000200041,0.00031065,0.000194418,382.446,0,1.57152e+23
6.42578,0.000284293,0.000200265,0.00031065,0.000195142,382.446,-3.35544e+07,1.72211e+23
6.43555,0.000284293,0.000200314,0.00031065,0.000195822,-382.446,6.71089e+07,1.46394e+23
6.44531,0.000284293,0.000200383,-5.19122e-05,0.000196672,-382.446,0,7.64014e+22
6.45508,0.000284293,0.000200438,-5.19122e-05,0.000197505,-382.446,-2.68435e+08,-3.04414e+22
6.46484,0.000284293,0.000200423,-5.19122e-05,0.000198356,-382.446,0,-1.55489e+23
6.47461,0.000284293,0.000200591,-5.19122e-05,0.000199321,-382.446,6.71089e+08,-2.70834e+23
6.48437,0.000284293,0.000200491,-5.19122e-05,0.000200248,-382.446,-1.34218e+08,-3.44269e+23
6.49414,-4.7483e-05,0.000200658,-5.19122e-05,0.000201312,-382.446,0,-3.46564e+23
6.50391,-4.7483e-05,0.000200697,0.00031065,0.0002024,382.446,2.68435e+08,-2.59761e+23
6.51367,-4.7483e-05,0.000200541,0.00031065,0.000203397,382.446,0,-8.45672e+22
6.52344,-4.7483e-05,0.000200783,0.00031065,0.000204423,382.446,0,1.55269e+23
6.5332,-4.7483e-05,0.00020067,0.00031065,0.000205501,382.446,0,4.1348e+23
6.54297,-4.7483e-05,0.000200732,0.00031065,0.000206524,382.446,-1.07374e+09,6.2775e+23
6.55273,0.000284293,0.000200704,0.00031065,0.000207663,382.446,-2.68435e+08,7.31919e+23
6.5625,0.000284293,0.000200768,0.00031065,0.000208602,-382.446,0,6.72164e+23
6.57227,0.000284293,0.000200732,-5.19122e-05,0.000209676,-382.446,-8.05306e+08,4.23929e+23
6.58203,0.000284293,0.0002008,-5.19122e-05,0.000210669,-382.446,-1.07374e+09,5.42736e+21
6.5918,0.000284293,0.000200768,-5.19122e-05,0.000211582,-382.446,-5.36871e+08,-5.16635e+23
6.60156,0.000284293,0.000200792,-5.19122e-05,0.000212553,-382.446,2.14748e+09,-1.03247e+24
6.61133,0.000284293,0.00020089,-5.19122e-05,0.000213403,-382.446,5.36871e+08,-1.40712e+24
6.62109,-4.7483e-05,0.000200785,-5.19122e-05,0.000214224,-382.446,2.68435e+08,-1.50919e+24
6.63086,-4.7483e-05,0.000200799,0.00031065,0.000215075,382.446,1.34218e+09,-1.24573e+24
6.64062,-4.7483e-05,0.000200782,0.00031065,0.00021584,382.446,0,-5.95687e+23
6.65039,-4.7483e-05,0.000200868,0.00031065,0.000216466,382.446,-1.07374e+09,3.67142e+23
6.66016,-4.7483e-05,0.000200851,0.00031065,0.000217158,382.446,0,1.47001e+24
6.66992,-4.7483e-05,0.000200739,0.00031065,0.000217782,382.446,-2.14748e+09,2.46179e+24
6.67969,0.000284293,0.000200811,0.00031065,0.00021831,382.446,5.36871e+08,3.05878e+24
6.68945,0.000284293,0.000200946,0.00031065,0.000218903,382.446,0,3.01017e+24
6.69922,0.000284293,0.000200673,-5.19122e-05,0.000219327,-382.446,-3.22123e+09,2.17093e+24
6.70898,0.000284293,0.000200894,-5.19122e-05,0.000219841,-382.446,0,5.65211e+23
6.71875,0.000284293,0.00020082,-5.19122e-05,0.00022016,-382.446,0,-1.57869e+24
6.72852,0.000284293,0.000200844,-5.19122e-05,0.00022065,-382.446,0,-3.8375e+24
6.73828,0.000284293,0.000200938,-5.19122e-05,0.00022088,-382.446,-6.44245e+09,-5.65489e+24
6.74805,-4.7483e-05,0.000200813,-5.19122e-05,0.000221182,-382.446,0,-6.45295e+24
6.75781,-4.7483e-05,0.000200958,-5.19122e-05,0.000221518,382.446,0,-5.77639e+24
6.76758,-4.7483e-05,0.000200963,0.00031065,0.000221671,382.446,0,-3.44029e+24
6.77734,-4.7483e-05,0.00020098,0.00031065,0.000221966,382.446,8.58993e+09,3.5607e+23
6.78711,-4.7483e-05,0.000200999,0.00031065,0.000222201,382.446,1.71799e+10,4.987e+24
6.79687,-4.7483e-05,0.000201083,0.00031065,0.000222301,382.446,-4.29497e+09,9.45817e+24
6.80664,-4.7483e-05,0.000201061,0.00031065,0.000222582,382.446,0,1.25738e+25
6.81641,0.000284293,0.000201036,0.00031065,0.000222576,382.446,-2.14748e+09,1.31971e+25
6.82617,0.000284293,0.000201155,-5.19122e-05,0.000222816,-382.446,-8.58993e+09,1.05584e+25
6.83594,0.000284293,0.000201217,-5.19122e-05,0.000222987,-382.446,8.58993e+09,4.54394e+24
6.8457,0.000284293,0.000201297,-5.19122e-05,0.000222967,-382.446,3.43597e+10,-4.11413e+24
6.85547,0.000284293,0.000201355,-5.19122e-05,0.000223155,-382.446,-3.43597e+10,-1.38213e+25
6.86523,0.000284293,0.000201473,-5.19122e-05,0.000223293,-382.446,2.57698e+10,-2.23222e+25
6.875,-4.7483e-05,0.000201553,-5.19122e-05,0.000223368,-382.446,4.29497e+09,-2.71234e+25
6.88477,-4.7483e-05,0.000201778,-5.19122e-05,0.000223394,382.446,0,-2.60795e+25
6.89453,-4.7483e-05,0.000201906,0.00031065,0.000223508,382.446,-3.43597e+10,-1.80338e+25
6.9043,-4.7483e-05,0.000202125,0.00031065,0.000223611,382.446,-1.71799e+10,-3.35875e+24
6.91406,-4.7483e-05,0.000202368,0.00031065,0.000223676,382.446,-3.43597e+10,1.57674e+25
6.92383,-4.7483e-05,0.000202777,0.00031065,0.00022377,382.446,-3.43597e+10,3.54831e+25
6.93359,-4.7483e-05,0.000203014,0.00031065,0.000223772,382.446,-3.43597e+10,5.08317e+25
6.94336,0.000284293,0.000203567,0.00031065,0.000223825,382.446,1.71799e+10,5.67763e+25
6.95312,0.000284293,0.000203995,0.00031065,0.000223923,-382.446,0,4.94836e+25
6.96289,0.000284293,0.000204433,-5.19122e-05,0.000223975,-382.446,-3.43597e+10,2.7609e+25
6.97266,0.000284293,0.00020507,-5.19122e-05,0.000224031,-382.446,0,-6.74781e+24
6.98242,0.000284293,0.000205742,-5.19122e-05,0.000224074,-382.446,-1.37439e+11,-4.77454e+25
6.99219,0.000284293,0.000206408,-5.19122e-05,0.000224182,-382.446,-6.87195e+10,-8.63983e+25
7.00195,0.000284293,0.000207133,-5.19122e-05,0.000224111,-382.446,0,-1.12135e+26
7.01172,-4.7483e-05,0.000208033,-5.19122e-05,0.000224143,-382.446,0,-1.15143e+26
7.02148,-4.7483e-05,0.000208867,0.00031065,0.000224264,382.446,3.43597e+10,-8.90976e+25
7.03125,-4.7483e-05,0.000209733,0.00031065,0.000224319,382.446,6.87195e+10,-3.36444e+25
7.04102,-4.7483e-05,0.000210697,0.00031065,0.000224278,382.446,2.74878e+11,4.4049e+25
7.05078,-4.7483e-05,0.000211655,0.00031065,0.000224374,382.446,0,1.29311e+26
7.06055,-4.7483e-05,0.000212699,0.00031065,0.000224429,382.446,1.37439e+11,2.01933e+26
7.07031,0.000284293,0.000213734,0.00031065,0.000224465,382.446,0,2.40039e+26
7.08008,0.000284293,0.000214716,0.00031065,0.000224521,-382.446,0,2.25348e+26
7.08984,0.000284293,0.000215658,-5.19122e-05,0.000224574,-382.446,1.37439e+11,1.48771e+26
7.09961,0.000284293,0.000216855,-5.19122e-05,0.000224523,-382.446,-2.74878e+11,1.50142e+25
7.10937,0.000284293,0.000217753,-5.19122e-05,0.000224674,-382.446,-5.49756e+11,-1.55277e+26
7.11914,0.000284293,0.000218728,-5.19122e-05,0.000224665,-382.446,-2.74878e+11,-3.26965e+26
7.12891,0.000284293,0.000219728,-5.19122e-05,0.000224739,-382.446,0,-4.55973e+26
7.13867,-4.7483e-05,0.000220619,-5.19122e-05,0.000224634,-382.446,1.37439e+11,-4.98509e+26
7.14844,-4.7483e-05,0.000221548,-5.19122e-05,0.000224823,382.446,6.87195e+10,-4.22461e+26
7.1582,-4.7483e-05,0.000222435,0.00031065,0.000224809,382.446,0,-2.18555e+26
7.16797,-4.7483e-05,0.000223233,0.00031065,0.000224901,382.446,1.09951e+12,9.16653e+25
7.17773,-4.7483e-05,0.000224009,0.00031065,0.000224805,382.446,1.09951e+12,4.53896e+26
7.1875,-4.7483e-05,0.000224837,0.00031065,0.000224997,382.446,5.49756e+11,7.8712e+26
7.19727,-4.7483e-05,0.000225551,0.00031065,0.000225035,382.446,-8.24634e+11,9.98051e+26
7.20703,0.000284293,0.000226141,0.00031065,0.000225005,382.446,0,1.00227e+27
7.2168,0.000284293,0.000226839,-5.19122e-05,0.000225059,-382.446,-2.74878e+11,7.48219e+26
7.22656,0.000284293,0.000227348,-5.19122e-05,0.000225079,-382.446,5.49756e+11,2.38589e+26
7.23633,0.000284293,0.0002279,-5.19122e-05,0.000225178,-382.446,-1.09951e+12,-4.57166e+26
7.24609,0.000284293,0.000228354,-5.19122e-05,0.000225191,-382.446,1.09951e+12,-1.20448e+27
7.25586,0.000284293,0.000228824,-5.19122e-05,0.000225224,-382.446,0,-1.82261e+27
7.26562,-4.7483e-05,0.000229194,-5.19122e-05,0.000225269,-382.446,8.24634e+11,-2.1201e+27
7.27539,-4.7483e-05,0.000229576,-5.19122e-05,0.000225355,382.446,0,-1.94172e+27
7.28516,-4.7483e-05,0.000229858,0.00031065,0.000225377,382.446,1.09951e+12,-1.21747e+27
7.29492,-4.7483e-05,0.000230221,0.00031065,0.000225367,382.446,-2.19902e+12,-1.45469e+24
7.30469,-4.7483e-05,0.000230459,0.00031065,0.000225447,382.446,2.19902e+12,1.51176e+27
7.31445,-4.7483e-05,0.000230765,0.00031065,0.000225423,382.446,0,3.00325e+27
7.32422,-4.7483e-05,0.000231076,0.00031065,0.000225508,382.446,2.19902e+12,4.08184e+27
7.33398,0.000284293,0.000231246,0.00031065,0.000225487,382.446,0,4.36772e+27
7.34375,0.000284293,0.000231405,-5.19122e-05,0.000225515,-382.446,-1.09951e+12,3.59342e+27
7.35352,0.000284293,0.000231605,-5.19122e-05,0.000225562,-382.446,-2.19902e+12,1.70048e+27
7.36328,0.000284293,0.000231671,-5.19122e-05,0.000225635,-382.446,8.79609e+12,-1.09446e+27
7.37305,0.000284293,0.000231953,-5.19122e-05,0.000225512,-382.446,-8.79609e+12,-4.28849e+27
7.38281,0.000284293,0.00023203,-5.19122e-05,0.000225756,-382.446,8.79609e+12,-7.15272e+27
7.39258,-4.7483e-05,0.000232269,-5.19122e-05,0.000225681,-382.446,3.29853e+12,-8.86565e+27
7.40234,-4.7483e-05,0.000232365,-5.19122e-05,0.000225772,-382.446,0,-8.7031e+27
7.41211,-4.7483e-05,0.000232405,0.00031065,0.000225824,382.446,4.39805e+12,-6.24932e+27
7.42188,-4.7483e-05,0.000232581,0.00031065,0.000225865,382.446,1.75922e+13,-1.57983e+27
7.43164,-4.7483e-05,0.000232701,0.00031065,0.000225889,382.446,8.79609e+12,4.63818e+27
7.44141,-4.7483e-05,0.000232729,0.00031065,0.000226004,382.446,8.79609e+12,1.11741e+28
7.45117,-4.7483e-05,0.000232897,0.00031065,0.000226114,382.446,-8.79609e+12,1.64146e+28
7.46094,0.000284293,0.000232993,0.00031065,0.000226172,382.446,8.79609e+12,1.86877e+28
7.4707,0.000284293,0.000233141,0.00031065,0.000226456,-382.446,2.19902e+12,1.66811e+28
7.48047,0.000284293,0.000233147,-5.19122e-05,0.00022646,-382.446,0,9.8691e+27
7.49023,0.000284293,0.000233255,-5.19122e-05,0.000226797,-382.446,5.27766e+13,-1.15886e+27
7.5,0.000284293,0.000233447,-5.19122e-05,0.000227028,-382.446,1.75922e+13,-1.45789e+28
7.50977,0.000284293,0.000233439,-5.19122e-05,0.000227348,-382.446,-1.75922e+13,-2.75031e+28
7.51953,0.000284293,0.000233596,-5.19122e-05,0.000227652,-382.446,-1.75922e+13,-3.64669e+28
7.5293,-4.7483e-05,0.000233587,-5.19122e-05,0.000228044,-382.446,0,-3.81844e+28
7.53906,-4.7483e-05,0.000233692,0.00031065,0.000228459,382.446,-8.79609e+12,-3.04427e+28
7.54883,-4.7483e-05,0.00023381,0.00031065,0.000228896,382.446,-1.23145e+14,-1.29355e+28
7.55859,-4.7483e-05,0.00023377,0.00031065,0.000229383,382.446,0,1.21918e+28
7.56836,-4.7483e-05,0.000233979,0.00031065,0.000230044,382.446,-3.51844e+13,4.02984e+28
7.57812,-4.7483e-05,0.000233983,0.00031065,0.000230675,382.446,-1.05553e+14,6.48404e+28
7.58789,0.000284293,0.000234055,0.00031065,0.000231379,382.446,-3.51844e+13,7.85984e+28
7.59766,0.000284293,0.000234158,0.00031065,0.000232138,-382.446,0,7.53808e+28
7.60742,0.000284293,0.000234143,-5.19122e-05,0.000232874,-382.446,3.51844e+13,5.18762e+28
7.61719,0.000284293,0.000234232,-5.19122e-05,0.000233731,-382.446,7.03687e+13,9.21346e+27
7.62695,0.000284293,0.000234344,-5.19122e-05,0.000234562,-382.446,7.03687e+13,-4.62468e+28
7.63672,0.000284293,0.000234267,-5.19122e-05,0.000235437,-382.446,-2.11106e+14,-1.0328e+29
7.64648,0.000284293,0.00023442,-5.19122e-05,0.000236326,-382.446,1.05553e+14,-1.47517e+29
7.65625,-4.7483e-05,0.000234397,-5.19122e-05,0.000237286,-382.446,0,-1.64387e+29
7.66602,-4.7483e-05,0.000234501,-5.19122e-05,0.000238267,382.446,1.75922e+13,-1.42848e+29
7.67578,-4.7483e-05,0.000234475,0.00031065,0.000239222,382.446,7.03687e+13,-7.9095e+28
7.68555,-4.7483e-05,0.000234465,0.00031065,0.000240156,382.446,2.81475e+14,2.06822e+28
7.69531,-4.7483e-05,0.000234568,0.00031065,0.000241068,382.446,2.81475e+14,1.39464e+29
7.70508,-4.7483e-05,0.000234537,0.00031065,0.000242077,382.446,4.22212e+14,2.51161e+29
7.71484,-4.7483e-05,0.000234677,0.00031065,0.000242984,382.446,1.40737e+14,3.25145e+29
7.72461,0.000284293,0.000234518,0.00031065,0.000243972,382.446,0,3.33071e+29
7.73438,0.000284293,0.000234622,-5.19122e-05,0.000244832,-382.446,2.11106e+14,2.56765e+29
7.74414,0.000284293,0.000234634,-5.19122e-05,0.000245736,-382.446,0,9.54054e+28
7.75391,0.000284293,0.000234684,-5.19122e-05,0.000246544,-382.446,-2.81475e+14,-1.30024e+29
7.76367,0.000284293,0.000234637,-5.19122e-05,0.000247421,-382.446,5.6295e+14,-3.76842e+29
7.77344,0.000284293,0.000234627,-5.19122e-05,0.000248072,-382.446,-1.1259e+15,-5.86417e+29
7.7832,-4.7483e-05,0.000234645,-5.19122e-05,0.000248948,-382.446,4.22212e+14,-6.95438e+29
7.79297,-4.7483e-05,0.000234637,-5.19122e-05,0.000249628,382.446,0,-6.51157e+29
7.80273,-4.7483e-05,0.000234704,0.00031065,0.000250397,382.446,2.81475e+14,-4.27608e+29
7.8125,-4.7483e-05,0.000234635,0.00031065,0.000250919,382.446,5.6295e+14,-3.88665e+28
7.82227,-4.7483e-05,0.000234621,0.00031065,0.000251583,382.446,1.68885e+15,4.54822e+29
7.83203,-4.7483e-05,0.000234544,0.00031065,0.000252179,382.446,-5.6295e+14,9.51354e+29
7.8418,-4.7483e-05,0.000234549,0.00031065,0.000252712,382.446,1.68885e+15,1.32297e+30
7.85156,0.000284293,0.000234541,0.00031065,0.000253215,382.446,8.44425e+14,1.44303e+30
7.86133,0.000284293,0.000234602,0.00031065,0.000253671,-382.446,8.44425e+14,1.21908e+30
7.87109,0.000284293,0.000234543,-5.19122e-05,0.000254036,-382.446,1.1259e+15,6.25076e+29
7.88086,0.000284293,0.000234577,-5.19122e-05,0.000254529,-382.446,-1.1259e+15,-2.75632e+29
7.89062,0.000284293,0.00023449,-5.19122e-05,0.00025502,-382.446,0,-1.32489e+30
7.90039,0.000284293,0.00023449,-5.19122e-05,0.000255265,-382.446,-4.5036e+15,-2.28752e+30
7.91016,0.000284293,0.000234591,-5.19122e-05,0.000255623,-382.446,-2.2518e+15,-2.89333e+30
7.91992,-4.7483e-05,0.000234517,-5.19122e-05,0.000255948,-382.446,0,-2.89848e+30
7.92969,-4.7483e-05,0.000234621,0.00031065,0.00025622,382.446,0,-2.15504e+30
7.93945,-4.7483e-05,0.000234614,0.00031065,0.000256424,382.446,2.2518e+15,-6.72607e+29
7.94922,-4.7483e-05,0.000234634,0.00031065,0.000256681,382.446,-1.1259e+16,1.3457e+30
7.95898,-4.7483e-05,0.000234625,0.00031065,0.000256792,382.446,0,3.50853e+30
7.96875,-4.7483e-05,0.000234637,0.00031065,0.000257142,382.446,-2.2518e+15,5.29162e+30
7.97852,0.000284293,0.000234704,0.00031065,0.000257309,382.446,0,6.14099e+30
7.98828,0.000284293,0.000234866,0.00031065,0.000257437,-382.446,0,5.60897e+30
7.99805,0.000284293,0.000234825,-5.19122e-05,0.000257684,-382.446,6.7554e+15,3.49601e+30
8.00781,0.000284293,0.000234995,-5.19122e-05,0.000257868,-382.446,-4.5036e+15,-3.71697e+28
8.01758,0.000284293,0.000235141,-5.19122e-05,0.000257988,-382.446,0,-4.42317e+30
8.02734,0.000284293,0.000235244,-5.19122e-05,0.000258118,-382.446,-9.0072e+15,-8.73549e+30
8.03711,0.000284293,0.000235446,-5.19122e-05,0.000258266,-382.446,1.35108e+16,-1.18405e+31
8.04688,-4.7483e-05,0.000235622,-5.19122e-05,0.000258393,-382.446,2.2518e+15,-1.26402e+31
8.05664,-4.7483e-05,0.000235869,0.00031065,0.00025844,382.446,2.2518e+15,-1.03651e+31
8.06641,-4.7483e-05,0.000236299,0.00031065,0.000258585,382.446,1.80144e+16,-4.85301e+30
8.07617,-4.7483e-05,0.000236491,0.00031065,0.000258695,382.446,-1.80144e+16,3.26003e+30
8.08594,-4.7483e-05,0.000236911,0.00031065,0.000258875,382.446,-1.80144e+16,1.25101e+31


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_10.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.00101329,-0.000528516,-5.72754e-09,-7.39453e-05,8.01911e-05,0,-1.966e-08
0.0195312,0.0047245,0.00177949,2.24709e-05,-8.17969e-05,-0.314508,0,7.71061e-05
0.0292969,0.00876275,0.00623666,7.7657e-05,-7.61426e-05,-1.50654,-1.0842e-19,0.000368406
0.0390625,0.0128613,0.0107096,6.18381e-05,-7.6084e-05,-2.81306,1.0842e-19,0.000688285
0.0488281,0.0172287,0.0169175,1.71047e-05,-7.84277e-05,-3.75251,1.0842e-19,0.000929882
0.0585937,0.0227357,0.0226649,-4.33011e-05,-7.78711e-05,-4.1328,-2.1684e-19,0.00105003
0.0683594,0.028159,0.0291633,-9.36598e-05,-8.21484e-05,-4.06455,0,0.00107563
0.078125,0.0336864,0.0361316,-0.000171398,-7.48828e-05,-3.11073,-1.0842e-19,0.000895156
0.0878906,0.0397916,0.0433592,-0.000229955,-8.19727e-05,-1.21484,-2.1684e-19,0.000490926
0.0976562,0.0462904,0.0494655,-0.000247403,-8.50781e-05,1.36651,1.6263e-19,-8.56239e-05
0.107422,0.0522794,0.0555564,-0.000225003,-7.81641e-05,4.43028,0,-0.000799234
0.117187,0.0583639,0.0615928,-0.00017086,-7.75488e-05,7.93223,4.33681e-19,-0.00165292
0.126953,0.0643266,0.0674141,-4.61001e-05,-8.7041e-05,11.2901,1.30104e-18,-0.0025161
0.136719,0.0698085,0.0720656,0.000127279,-7.30664e-05,13.9726,8.67362e-19,-0.003271
0.146484,0.0746354,0.0756898,0.000334248,-7.81055e-05,15.4939,8.67362e-19,-0.00380301
0.15625,0.078873,0.0786485,0.000558217,-8.35547e-05,15.3109,1.73472e-18,-0.00397517
0.166016,0.0822483,0.0811464,0.00077762,-7.54687e-05,12.822,-4.33681e-19,-0.00362674
0.175781,0.0848493,0.0827792,0.000952161,-8.27344e-05,7.59534,8.67362e-19,-0.00262784
0.185547,0.0863417,0.083103,0.00105527,-8.63965e-05,-0.760259,1.0842e-19,-0.000846544
0.195312,0.0866335,0.0826074,0.0010437,-6.86133e-05,-12.356,-1.0842e-18,0.00179
0.205078,0.0860142,0.0817104,0.000896112,-7.79883e-05,-27.1522,-1.73472e-18,0.00532637
0.214844,0.0845382,0.080233,0.000604695,-8.4873e-05,-45.0399,1.73472e-18,0.00979371
0.224609,0.0818306,0.07774,0.000160831,-8.21484e-05,-65.6574,1.73472e-18,0.0151603
0.234375,0.0783774,0.074549,-0.000432826,-7.90723e-05,-88.2942,-3.46945e-18,0.0213044
0.244141,0.074594,0.0710731,-0.00112574,-7.37988e-05,-112.32,-1.38778e-17,0.0281143
0.253906,0.0701789,0.0675678,-0.00187175,-8.20898e-05,-137.034,-6.93889e-18,0.0354431
0.263672,0.06526,0.0634644,-0.00262552,-7.59668e-05,-161.439,-6.93889e-18,0.043052
0.273437,0.0605434,0.0586665,-0.00330463,-8.36719e-05,-184.609,-6.93889e-18,0.0506991
0.283203,0.0559111,0.0538743,-0.00381742,-8.15332e-05,-205.893,1.38778e-17,0.0581837
0.292969,0.0510952,0.049429,-0.00410698,-7.2041e-05,-224.531,0,0.0652542
0.302734,0.0465621,0.0452016,-0.00411093,-8.2998e-05,-239.807,2.77556e-17,0.0716508
0.3125,0.0424947,0.0406843,-0.00376313,-8.09473e-05,-251.417,-1.38778e-17,0.0771978
0.322266,0.0384007,0.0361784,-0.00304484,-7.76074e-05,-259.237,-1.38778e-17,0.0817515
0.332031,0.0342313,0.0319314,-0.00197716,-8.4375e-05,-263.122,-4.16334e-17,0.0851617
0.341797,0.0302359,0.0277971,-0.000588804,-8.0127e-05,-263.22,0,0.0873556
0.351562,0.0261497,0.0235748,0.00105441,-7.05176e-05,-259.985,-2.77556e-17,0.0883483
0.361328,0.0216741,0.0191971,0.00283506,-7.62305e-05,-253.874,1.38778e-17,0.088176
0.371094,0.0168654,0.0153979,0.00461857,-7.95703e-05,-245.381,0,0.0869124
0.380859,0.0118177,0.0122333,0.00626008,-7.06641e-05,-235.143,1.38778e-17,0.084698
0.390625,0.0064329,0.00936138,0.00759891,-7.04004e-05,-223.815,0,0.0817108
0.400391,0.000786017,0.00664181,0.00847232,-7.36816e-05,-211.921,0,0.0781293
0.410156,-0.00506298,0.00432146,0.00874325,-6.91406e-05,-199.901,0,0.0741418
0.419922,-0.0104404,0.00276334,0.0083023,-7.49414e-05,-188.047,1.38778e-17,0.0699236
0.429687,-0.0154728,0.00249876,0.00709948,-7.59668e-05,-176.675,-1.38778e-17,0.0656705
0.439453,-0.0206088,0.00234141,0.00510728,-7.62891e-05,-165.714,1.38778e-17,0.0614876
0.449219,-0.0253932,0.00206013,0.00237393,-7.55859e-05,-154.771,-6.93889e-18,0.0573976
0.458984,-0.0290569,0.00205078,-0.000953571,-7.16602e-05,-143.604,-6.93889e-18,0.0534435
0.46875,-0.0317067,0.00209259,-0.00467266,-7.43848e-05,-132.1,1.38778e-17,0.0496699
0.478516,-0.0335214,0.00208796,-0.00854786,-6.83789e-05,-119.897,0,0.0460263
0.488281,-0.0338152,0.00175919,-0.0122758,-7.55859e-05,-106.6,-6.93889e-18,0.0424164
0.498047,-0.0325489,0.00141387,-0.0154962,-5.8623e-05,-92.1917,0,0.0387961
0.507812,-0.0299579,0.00130576,-0.0178686,-4.46484e-05,-76.6676,6.93889e-18,0.0350845
0.517578,-0.0261148,0.001499,-0.0190515,1.54395e-05,-60.0593,-6.93889e-18,0.0311796
0.527344,-0.0212778,0.00159047,-0.0187233,0.0001425,-42.6015,-6.93889e-18,0.0270082
0.537109,-0.015751,0.00144677,-0.0166214,0.0003946,-24.6562,0,0.0225168
0.546875,-0.00989798,0.00124441,-0.0125487,0.000915645,-6.73199,0,0.0176904
0.556641,-0.00392267,0.00119496,-0.00639447,0.00187931,10.5676,0,0.0125576
0.566406,0.00187171,0.00120141,0.00185233,0.00353174,26.5872,-8.67362e-19,0.00718625
0.576172,0.00717473,0.00113628,0.012097,0.00621015,40.6919,0,0.00169145
0.585937,0.0116987,0.00110414,0.0241437,0.0102642,52.3164,-1.73472e-18,-0.00377396
0.595703,0.01531,0.00115491,0.0377021,0.0159452,61.016,-1.73472e-18,-0.00903157
0.605469,0.0179084,0.00121673,0.0524025,0.0234922,66.4893,6.93889e-18,-0.013888
0.615234,0.0194848,0.00111357,0.0678127,0.0328302,68.62,-3.46945e-18,-0.0181477
0.625,0.0201362,0.000911279,0.0834633,0.0437045,67.4901,0,-0.0216283
0.634766,0.0200746,0.000876182,0.0988713,0.0556722,63.3879,-6.93889e-18,-0.0241776
0.644531,0.0195119,0.00101754,0.113568,0.0681532,56.7746,-3.46945e-18,-0.0256807
0.654297,0.0187294,0.00110912,0.127122,0.0806633,48.2641,3.46945e-18,-0.026071
0.664062,0.0180278,0.00103626,0.139165,0.0928373,38.5767,3.46945e-18,-0.0253408
0.673828,0.0176834,0.000900674,0.149405,0.104538,28.4784,0,-0.0235421
0.683594,0.0179105,0.000855117,0.157642,0.115694,18.7169,0,-0.0207831
0.693359,0.0188719,0.000870762,0.16377,0.126192,9.97042,0,-0.0172263
0.703125,0.0206294,0.000878408,0.167781,0.135848,2.78292,0,-0.0130772
0.712891,0.023158,0.000879023,0.169754,0.14432,-2.48007,0,-0.00857075
0.722656,0.0263215,0.000923174,0.169841,0.151297,-5.65857,0,-0.0039579
0.732422,0.0298829,0.000935889,0.168253,0.156589,-6.81163,-4.33681e-19,0.000510661
0.742187,0.0335371,0.0008354,0.165235,0.160224,-6.21614,0,0.00460306
0.751953,0.036946,0.000708018,0.16105,0.162346,-4.33615,0,0.00811872
0.761719,0.0397255,0.00068124,0.155951,0.163068,-1.78311,0,0.0109016
0.771484,0.0415132,0.000796436,0.150167,0.162429,0.739171,0,0.0128525
0.78125,0.0420229,0.000877646,0.143888,0.160334,2.50409,0,0.0139328
0.791016,0.0410376,0.000836396,0.137248,0.156807,2.83359,0,0.0141648
0.800781,0.0384288,0.000712881,0.130331,0.151931,1.1624,0,0.013632
0.810547,0.0342224,0.000648691,0.123165,0.145976,-2.89669,0,0.0124714
0.820312,0.0285796,0.000652295,0.115729,0.139164,-9.50304,0,0.0108599
0.830078,0.0217594,0.000669932,0.107969,0.131708,-18.5619,0,0.00900358
0.839844,0.0141392,0.000690996,0.0998104,0.123616,-29.7142,8.67362e-19,0.00712381
0.849609,0.00620045,0.000729258,0.0911759,0.114969,-42.3454,2.60209e-18,0.00543832
0.859375,-0.00154961,0.000734941,0.0820035,0.105964,-55.6231,-3.46945e-18,0.00414691
0.869141,-0.00861465,0.00065209,0.0722629,0.0968286,-68.5527,-3.46945e-18,0.00342049
0.878906,-0.014519,0.000553242,0.0619691,0.0878534,-80.0438,-6.93889e-18,0.00338845
0.888672,-0.0188689,0.000525469,0.0511908,0.0790897,-88.9926,-6.93889e-18,0.00413077
0.898437,-0.021404,0.000617432,0.0400551,0.0705057,-94.3695,-3.46945e-18,0.00567681
0.908203,-0.0220118,0.000693662,0.0287445,0.0620663,-95.2988,-5.20417e-18,0.00800586
0.917969,-0.0207265,0.000681445,0.0174896,0.0538161,-91.1307,1.73472e-18,0.0110506
0.927734,-0.0177586,0.000592266,0.00655642,0.0458515,-81.5038,-3.46945e-18,0.0147065
0.9375,-0.0134639,0.000530713,-0.00377135,0.0383788,-66.3771,0,0.0188422
0.947266,-0.0083312,0.000521162,-0.0132118,0.0315341,-46.0472,0,0.0233113
0.957031,-0.00290306,0.000544395,-0.0215049,0.025375,-21.1394,0,0.0279673
0.966797,0.00224459,0.000575566,-0.0284328,0.0200393,7.4343,0,0.0326729
0.976562,0.00650745,0.000595928,-0.0338388,0.0155723,38.5382,0,0.0373096
0.986328,0.00933615,0.000596309,-0.0376377,0.0120237,70.8869,6.93889e-18,0.0417872
0.996094,0.0103282,0.000541846,-0.0398232,0.0093266,103.133,6.93889e-18,0.0460463
1.00586,0.00924458,0.000466201,-0.0404696,0.00740959,133.957,6.93889e-18,0.0500569
1.01562,0.00599839,0.00043623,-0.0397259,0.00611077,162.156,6.93889e-18,0.0538181
1.02539,0.000728473,0.000487646,-0.0378039,0.00536968,186.727,0,0.0573521
1.03516,-0.00620709,0.000554502,-0.0349614,0.00521461,206.936,2.08167e-17,0.0606934
1.04492,-0.0142755,0.000567217,-0.031481,0.00544831,222.35,-2.77556e-17,0.0638816
1.05469,-0.0227887,0.000521104,-0.0276473,0.00582313,232.866,0,0.066951
1.06445,-0.0309584,0.000468164,-0.0237246,0.00606454,238.703,1.38778e-17,0.0699176
1.07422,-0.037954,0.000507773,-0.0199349,0.00596063,240.374,0,0.0727722
1.08398,-0.0429711,0.000661846,-0.0164405,0.00549826,238.623,0,0.0754747
1.09375,-0.0452838,0.000932402,-0.0133325,0.00471097,234.355,1.38778e-17,0.0779507
1.10352,-0.0443083,0.00137789,-0.0106257,0.00362663,228.551,0,0.0800925
1.11328,-0.0396541,0.00206147,-0.00826035,0.00234797,222.18,4.16334e-17,0.0817641
1.12305,-0.0311659,0.00316884,-0.00611126,0.00102108,216.11,1.38778e-17,0.0828106
1.13281,-0.0189377,0.00492589,-0.00400394,-0.000220928,211.031,0,0.0830696
1.14258,-0.00331529,0.0076147,-0.00173509,-0.00134133,207.395,2.77556e-17,0.082386
1.15234,0.0151238,0.0114131,0.000903071,-0.00237138,205.381,0,0.0806263
1.16211,0.0356065,0.0166573,0.00409716,-0.00339185,204.875,1.38778e-17,0.0776943
1.17187,0.0572216,0.0235322,0.00798819,-0.00436447,205.489,1.38778e-17,0.0735437
1.18164,0.0789807,0.0320205,0.0126504,-0.00514869,206.591,1.38778e-17,0.0681892
1.19141,0.0998901,0.0421646,0.0180756,-0.00562187,207.37,2.08167e-17,0.061713
1.20117,0.119023,0.0537837,0.0241643,-0.00572927,206.906,1.38778e-17,0.0542667
1.21094,0.135585,0.0665045,0.0307252,-0.00559424,204.255,2.08167e-17,0.0460684
1.2207,0.148972,0.0797225,0.037483,-0.00531999,198.543,1.38778e-17,0.0373948
1.23047,0.158808,0.0928314,0.0440951,-0.00488824,189.039,6.93889e-18,0.0285678
1.24023,0.164968,0.105265,0.0501743,-0.00428112,175.234,6.93889e-18,0.0199379
1.25,0.167581,0.116608,0.0553181,-0.00356399,156.893,6.93889e-18,0.0118646
1.25977,0.167009,0.126662,0.0591404,-0.00268327,134.078,6.93889e-18,0.00469456
1.26953,0.163811,0.135384,0.0613041,-0.00162542,107.163,-3.46945e-18,-0.00125883
1.2793,0.158684,0.1428,0.0615518,-0.000437871,76.805,3.46945e-18,-0.00573572
1.28906,0.152407,0.148956,0.0597311,0.000821543,43.8997,1.73472e-18,-0.00854595
1.29883,0.145759,0.153777,0.0558132,0.00206918,9.5179,1.73472e-18,-0.00958127
1.30859,0.139457,0.157125,0.0499027,0.00328576,-25.177,0,-0.00882219
1.31836,0.134086,0.15887,0.0422365,0.00448005,-59.0172,-5.20417e-18,-0.00633872
1.32812,0.130051,0.158909,0.0331733,0.00567437,-90.9189,-1.04083e-17,-0.00228526
1.33789,0.12754,0.157287,0.0231725,0.00674833,-119.963,-1.04083e-17,0.00311027
1.34766,0.126504,0.154112,0.0127645,0.00757189,-145.462,-1.04083e-17,0.00956226
1.35742,0.126668,0.149621,0.00251524,0.00828565,-167.007,6.93889e-18,0.016747
1.36719,0.127557,0.144054,-0.00701415,0.00882258,-184.485,0,0.0243246
1.37695,0.128534,0.137657,-0.0153074,0.00920429,-198.078,0,0.031961
1.38672,0.128871,0.130537,-0.0219313,0.00935625,-208.23,1.38778e-17,0.0393503
1.39648,0.12781,0.122741,-0.0265684,0.00936296,-215.594,-1.38778e-17,0.0462324
1.40625,0.124642,0.114317,-0.0290414,0.00926449,-220.955,6.93889e-18,0.0524084
1.41602,0.118777,0.105436,-0.0293273,0.00900029,-225.149,-6.93889e-18,0.0577495
1.42578,0.109806,0.0962947,-0.0275599,0.00858961,-228.973,-1.38778e-17,0.0622009
1.43555,0.0975515,0.087168,-0.0240203,0.00801141,-233.096,-2.77556e-17,0.0657794
1.44531,0.082092,0.0782657,-0.0191165,0.0073442,-237.988,1.38778e-17,0.0685644
1.45508,0.0637733,0.0697311,-0.0133523,0.00656648,-243.864,-1.38778e-17,0.0706858
1.46484,0.0431906,0.0616113,-0.00728892,0.00571813,-250.65,0,0.0723062
1.47461,0.0211516,0.0538103,-0.00150179,0.00486439,-257.982,-2.77556e-17,0.0736017
1.48437,-0.00138119,0.0463729,0.00346394,0.00402123,-265.23,1.38778e-17,0.0747421
1.49414,-0.0233599,0.039365,0.00713611,0.00318141,-271.547,1.38778e-17,0.075872
1.50391,-0.0437294,0.0329802,0.00915268,0.00232104,-275.946,-1.38778e-17,0.0770943
1.51367,-0.0615108,0.0272665,0.00929043,0.00144562,-277.387,-1.38778e-17,0.0784585
1.52344,-0.0758799,0.0222598,0.00748326,0.000620771,-274.88,-2.77556e-17,0.0799535
1.5332,-0.0805674,0.0179198,0.00382836,-0.000126006,-267.586,1.38778e-17,0.0815063
1.54297,-0.0805674,0.0140933,-0.00142033,-0.000823623,-254.903,-1.38778e-17,0.082987
1.55273,-0.0805674,0.0109926,-0.00787051,-0.00150425,-236.548,2.77556e-17,0.0842186
1.5625,-0.0805674,0.00851189,-0.0150206,-0.00211081,-212.6,-4.16334e-17,0.0849923
1.57227,-0.0805674,0.0066825,-0.0222969,-0.00264539,-183.529,-2.77556e-17,0.0850853
1.58203,-0.0760959,0.00555478,-0.0290964,-0.00311704,-150.18,0,0.0842812
1.5918,-0.0651449,0.00494467,-0.034831,-0.00353385,-113.733,0,0.0823907
1.60156,-0.0532772,0.00465923,-0.0389705,-0.00389815,-75.6283,0,0.0792697
1.61133,-0.0415104,0.00448808,-0.0410802,-0.00421611,-37.4743,0,0.0748355
1.62109,-0.0307804,0.00434329,-0.0408511,-0.00446599,-0.930563,0,0.0690777
1.63086,-0.0218628,0.00415849,-0.0381189,-0.00462735,32.4113,0,0.0620636
1.64062,-0.015308,0.00393035,-0.0328727,-0.00468844,61.1467,0,0.0539378
1.65039,-0.0113966,0.00363636,-0.0252504,-0.00465759,84.1649,0,0.0449152
1.66016,-0.0101177,0.00324132,-0.0155233,-0.00451685,100.734,0,0.0352687
1.66992,-0.0111736,0.00283942,-0.00407054,-0.00420668,110.557,0,0.0253121
1.67969,-0.0140098,0.00249688,0.00865378,-0.00366855,113.798,0,0.0153798
1.68945,-0.0178679,0.00228879,0.0221587,-0.00280128,111.061,3.46945e-18,0.00580421
1.69922,-0.0218577,0.00220573,0.0359551,-0.00149159,103.347,1.04083e-17,-0.00310568
1.70898,-0.0250413,0.00221473,0.0495932,0.000365449,91.9709,-1.73472e-18,-0.0110849
1.71875,-0.0265233,0.0022149,0.0626936,0.00293279,78.4494,0,-0.0179289
1.72852,-0.0255382,0.00214925,0.0749719,0.00634424,64.3793,3.46945e-18,-0.0235055
1.73828,-0.0215271,0.00199304,0.086252,0.0107423,51.3035,0,-0.0277608
1.74805,-0.0141987,0.00181846,0.0964697,0.0163042,40.582,-3.46945e-18,-0.0307191
1.75781,-0.00356599,0.00168753,0.105665,0.0230302,33.2777,0,-0.0324763
1.76758,0.0100423,0.00162214,0.113962,0.0309677,30.0664,6.93889e-18,-0.0331885
1.77734,0.0259981,0.00159375,0.121548,0.0400608,31.1791,0,-0.0330548
1.78711,0.0434181,0.00161848,0.128636,0.0500715,36.3813,0,-0.0322989
1.79687,0.0612299,0.0016098,0.135435,0.0607775,44.9921,0,-0.0311474
1.80664,0.078258,0.00158153,0.142112,0.0718561,55.9422,0,-0.0298104
1.81641,0.0933194,0.00146496,0.14877,0.0829663,67.8654,-3.46945e-18,-0.0284629
1.82617,0.105323,0.00124374,0.155419,0.0937581,79.2171,3.46945e-18,-0.0272307
1.83594,0.113365,0.000969492,0.161966,0.103966,88.41,3.46945e-18,-0.0261815
1.8457,0.116805,0.000778594,0.168215,0.113388,93.9558,3.46945e-18,-0.0253212
1.85547,0.11533,0.000719971,0.173875,0.121832,94.6009,3.46945e-18,-0.0245968
1.86523,0.108987,0.0008025,0.178576,0.129206,89.4447,0,-0.0239044
1.875,0.0981816,0.000998379,0.181907,0.135485,78.0303,3.46945e-18,-0.023103
1.88477,0.0836593,0.00122355,0.183443,0.14062,60.4002,3.46945e-18,-0.0220316
1.89453,0.0664446,0.00146687,0.182792,0.144543,37.1101,0,-0.0205279
1.9043,0.0477636,0.00168659,0.179627,0.147197,9.20151,0,-0.018448
1.91406,0.0289465,0.00186155,0.173729,0.148516,-21.8667,0,-0.0156845
1.92383,0.01132,0.0018699,0.16501,0.148507,-54.3225,-6.93889e-18,-0.0121809
1.93359,-0.003901,0.00172201,0.153537,0.147192,-86.2111,-3.46945e-18,-0.00794149
1.94336,-0.0157139,0.00140563,0.139534,0.144624,-115.543,-6.93889e-18,-0.00303542
1.95312,-0.0234117,0.000999199,0.12338,0.140975,-140.447,6.93889e-18,0.00240524
1.96289,-0.0266429,0.000628242,0.105588,0.136385,-159.312,3.46945e-18,0.00819405
1.97266,-0.0254415,0.00034333,0.0867749,0.131001,-170.912,3.46945e-18,0.0141041
1.98242,-0.020225,9.44824e-05,0.0676203,0.124946,-174.502,0,0.0198868
1.99219,-0.0117599,-0.000159756,0.0488214,0.118298,-169.868,-6.93889e-18,0.0252928
2.00195,-0.00109704,-0.000410303,0.0310431,0.111169,-157.344,-6.93889e-18,0.0300946
2.01172,0.0105173,-0.00059417,0.0148706,0.103677,-137.779,6.93889e-18,0.0341081
2.02148,0.0217486,-0.000621475,0.0007671,0.0959496,-112.46,0,0.0372106
2.03125,0.0312887,-0.000451582,-0.0109585,0.088126,-83.0074,0,0.0393547
2.04102,0.0379712,-0.000142764,-0.0201725,0.0803377,-51.2359,-6.93889e-18,0.040575
2.05078,0.0408742,0.000234023,-0.0269223,0.0727354,-19.0063,0,0.0409891
2.06055,0.0394049,0.000668555,-0.031428,0.0653628,11.9282,0,0.0407902
2.07031,0.0333558,0.00112995,-0.0340594,0.0583094,40.063,6.93889e-18,0.0402324
2.08008,0.0229297,0.00158769,-0.0352997,0.0515621,64.2607,0,0.0396114
2.08984,0.00872963,0.00202175,-0.0356996,0.0452132,83.8372,0,0.039239
2.09961,-0.00828483,0.00240176,-0.0358258,0.0392894,98.6055,0,0.039416
2.10937,-0.0268727,0.002723,-0.0362067,0.0338463,108.877,6.93889e-18,0.0404052
2.11914,-0.0456108,0.00296452,-0.037282,0.0289574,115.415,6.93889e-18,0.0424053
2.12891,-0.0630093,0.00310166,-0.0393588,0.0245976,119.354,0,0.0455301
2.13867,-0.0776347,0.00310482,-0.0425793,0.0208378,122.074,6.93889e-18,0.0497939
2.14844,-0.0805674,0.00296695,-0.0469033,0.0175909,125.066,6.93889e-18,0.055104
2.1582,-0.0805674,0.00269789,-0.0521059,0.0148812,129.773,6.93889e-18,0.0612626
2.16797,-0.0805674,0.00236411,-0.0577924,0.0126601,137.445,1.38778e-17,0.0679773
2.17773,-0.0805674,0.00199614,-0.0634296,0.0109453,149.002,1.38778e-17,0.0748791
2.1875,-0.0764372,0.00162618,-0.0683895,0.0096324,164.93,0,0.0815481
2.19727,-0.0600265,0.00123841,-0.072004,0.00872707,185.216,0,0.0875439
2.20703,-0.0396751,0.000858545,-0.0736246,0.00807648,209.32,-1.38778e-17,0.0924388
2.2168,-0.0166662,0.000495,-0.0726836,0.00761426,236.204,4.16334e-17,0.0958508
2.22656,0.00754928,0.000184629,-0.0687499,0.00727518,264.402,1.38778e-17,0.0974738
2.23633,0.0314746,4.74609e-06,-0.0615761,0.00696229,292.13,-1.38778e-17,0.0971037
2.24609,0.0536942,2.80078e-05,-0.0511314,0.00668376,317.429,1.38778e-17,0.0946557
2.25586,0.072993,0.00040125,-0.0376185,0.00640134,338.327,0,0.0901735
2.26562,0.0884588,0.00126809,-0.0214708,0.00608915,353.006,0,0.0838292
2.27539,0.0995577,0.00282469,-0.00333213,0.00575804,359.964,2.77556e-17,0.0759121
2.28516,0.106177,0.00515124,0.0159824,0.0054179,358.144,0,0.0668097
2.29492,0.108632,0.00844802,0.03554,0.00507129,347.043,0,0.0569798
2.30469,0.107629,0.0128816,0.0543542,0.00478286,326.761,0,0.0469182
2.31445,0.104203,0.0184707,0.0714554,0.00460898,298.012,3.46945e-17,0.0371222
2.32422,0.0996157,0.0254234,0.0859614,0.00448737,262.075,0,0.0280557
2.33398,0.0952372,0.0336749,0.0971422,0.00436884,220.702,1.38778e-17,0.0201151
2.34375,0.0924149,0.0431623,0.104474,0.00428042,175.983,6.93889e-18,0.0136029
2.35352,0.092343,0.0537267,0.10768,0.00415614,130.178,0,0.00870711
2.36328,0.0959428,0.0651036,0.106748,0.00403072,85.54,0,0.00549132
2.37305,0.103767,0.0769563,0.101932,0.00385544,44.1266,1.73472e-18,0.00389477
2.38281,0.115931,0.0888495,0.0937322,0.00369867,7.63599,4.33681e-19,0.0037424
2.39258,0.13209,0.1004,0.082854,0.00356458,-22.7327,0,0.00476452
2.40234,0.151449,0.111214,0.0701531,0.00345352,-46.376,-1.73472e-18,0.00662415
2.41211,0.172813,0.120987,0.0565681,0.00339337,-63.3317,-6.93889e-18,0.00894978
2.42187,0.194682,0.12949,0.0430469,0.00330937,-74.2688,0,0.0113707
2.43164,0.215368,0.136537,0.0304734,0.00323479,-80.4217,3.46945e-18,0.0135517
2.44141,0.233132,0.142098,0.0195999,0.00314341,-83.4739,-6.93889e-18,0.0152251
2.45117,0.238363,0.146123,0.0109902,0.00305112,-85.4002,-3.46945e-18,0.0162153
2.46094,0.238363,0.148686,0.00497971,0.00295796,-88.2798,-6.93889e-18,0.0164559
2.4707,0.238363,0.149865,0.00165426,0.00284854,-94.0978,-3.46945e-18,0.0159966
2.48047,0.238363,0.149689,0.000849929,0.00275739,-104.55,-6.93889e-18,0.0149993
2.49023,0.231543,0.148196,0.00217404,0.00268409,-120.872,-1.73472e-17,0.0137234
2.5,0.209471,0.145401,0.00504522,0.00262418,-143.698,-3.46945e-18,0.0125031
2.50977,0.181284,0.141353,0.00874921,0.00256289,-172.979,-1.04083e-17,0.0117154
2.51953,0.148434,0.136157,0.0125056,0.00249744,-207.955,-1.38778e-17,0.0117452
2.5293,0.112714,0.12995,0.01554,0.00240844,-247.184,-6.93889e-18,0.0129475
2.53906,0.0761142,0.122958,0.0171551,0.00231896,-288.64,0,0.0156114
2.54883,0.0406675,0.11535,0.0167948,0.00223799,-329.861,-1.38778e-17,0.0199294
2.55859,0.00828921,0.107338,0.014096,0.00217195,-368.135,-1.38778e-17,0.025973
2.56836,-0.0193769,0.0991006,0.00892351,0.00213396,-382.446,-5.55112e-17,0.0336791
2.57812,-0.04109,0.0907553,0.00138437,0.00208412,-382.446,-6.93889e-18,0.0428467
2.58789,-0.0561109,0.0824326,-0.00817835,0.00202207,-382.446,-3.46945e-17,0.0531455
2.59766,-0.0642589,0.0742047,-0.0192129,0.00194912,-382.446,-2.77556e-17,0.0641357
2.60742,-0.0659217,0.0661756,-0.0310047,0.00188716,-382.446,-6.93889e-17,0.0752966
2.61719,-0.0620168,0.0584211,-0.0427363,0.00183771,-382.446,1.38778e-17,0.0860633
2.62695,-0.0539074,0.0510495,-0.0535569,0.0018143,-372.55,-2.77556e-17,0.0958678
2.63672,-0.043279,0.0441761,-0.0626555,0.00177545,-327.623,-1.38778e-17,0.10418
2.64648,-0.0319878,0.0378553,-0.0693298,0.00173959,-275.064,-1.38778e-17,0.110547
2.65625,-0.0218924,0.0321455,-0.0730471,0.00170848,-217.778,-1.38778e-17,0.114629
2.66602,-0.0146841,0.0270592,-0.0734899,0.0016597,-158.968,0,0.116221
2.67578,-0.0117306,0.0225808,-0.0705828,0.00164136,-101.894,-1.38778e-17,0.115269
2.68555,-0.0139456,0.0186504,-0.0644985,0.00160872,-49.623,0,0.111871
2.69531,-0.0216974,0.0153346,-0.0556417,0.00158481,-4.78953,0,0.10627
2.70508,-0.0347643,0.0124966,-0.0446126,0.00156313,30.6043,0,0.0988304
2.71484,-0.0523417,0.0103054,-0.0321525,0.00153448,55.3419,0,0.0900068
2.72461,-0.0731007,0.00872145,-0.0190771,0.0014799,69.0808,1.38778e-17,0.0803073
2.73437,-0.0805674,0.00761435,-0.00620253,0.00143238,72.3689,1.38778e-17,0.0702513
2.74414,-0.0805674,0.00692259,0.0057288,0.0013986,66.5876,0,0.0603271
2.75391,-0.0805674,0.00659452,0.0161164,0.00138237,53.8249,6.93889e-18,0.0509535
2.76367,-0.0805674,0.00645562,0.0245573,0.00140672,36.6896,0,0.0424479
2.77344,-0.0805674,0.00645832,0.0308835,0.00147946,18.0804,0,0.0350035
2.7832,-0.0805674,0.00652576,0.0351791,0.00163125,0.930925,0,0.0286787
2.79297,-0.0805674,0.00657908,0.0377732,0.00187395,-12.0497,0,0.0233981
2.80273,-0.0805674,0.00664037,0.0392106,0.00220863,-18.6176,0,0.0189668
2.8125,-0.0805674,0.00670995,0.040201,0.00266707,-17.1962,0,0.0150952
2.82227,-0.0731144,0.00670576,0.041552,0.00327097,-7.0219,0,0.0114327
2.83203,-0.0354791,0.00667655,0.0440908,0.00408372,11.7796,-8.67362e-19,0.00760845
2.8418,0.00500769,0.00663372,0.0485818,0.00517072,38.1934,1.73472e-18,0.00327295
2.85156,0.0458113,0.00655339,0.0556472,0.00662511,70.3927,-5.20417e-18,-0.00186048
2.86133,0.0843159,0.00655181,0.0656975,0.00854549,105.887,3.46945e-18,-0.00798018
2.87109,0.118032,0.00663158,0.0788787,0.0111137,141.73,-6.93889e-18,-0.0151488
2.88086,0.144795,0.00674517,0.0950419,0.0143809,174.771,-3.46945e-18,-0.0232877
2.89062,0.162946,0.00685471,0.113736,0.0184949,201.921,6.93889e-18,-0.0321736
2.90039,0.171465,0.00692221,0.134231,0.023497,220.431,6.93889e-18,-0.0414495
2.91016,0.170061,0.00686326,0.155559,0.0294603,228.127,0,-0.0506482
2.91992,0.159195,0.00673852,0.176585,0.0363327,223.616,2.77556e-17,-0.0592273
2.92969,0.14005,0.0066121,0.196093,0.0440737,206.419,1.38778e-17,-0.0666124
2.93945,0.114435,0.00645683,0.212876,0.0525853,177.03,0,-0.0722457
2.94922,0.0846376,0.00633583,0.225836,0.0616472,136.897,0,-0.0756348
2.95898,0.053235,0.00620895,0.234073,0.0710614,88.319,0,-0.0763985
2.96875,0.0228833,0.00602147,0.236965,0.0805569,34.2718,0,-0.0743049
2.97852,-0.00390545,0.00581408,0.234221,0.0898496,-21.8247,0,-0.0692983
2.98828,-0.0249727,0.0056003,0.225914,0.0986981,-76.378,0,-0.0615129
2.99805,-0.0386954,0.00537223,0.212481,0.106879,-125.911,0,-0.0512707
3.00781,-0.0441228,0.0051227,0.194698,0.1142,-167.344,-6.93889e-18,-0.0390641
3.01758,-0.0410578,0.00485648,0.173622,0.12054,-198.238,0,-0.025524
3.02734,-0.0300742,0.00458098,0.150509,0.125791,-216.996,-1.38778e-17,-0.0113759
3.03711,-0.0124682,0.00427731,0.126724,0.129951,-222.982,-6.93889e-18,0.00261298
3.04687,0.00985203,0.0039571,0.103626,0.133029,-216.567,6.93889e-18,0.0156915
3.05664,0.0345302,0.00366064,0.0824654,0.135031,-199.084,-6.93889e-18,0.0271818
3.06641,0.0589658,0.00339038,0.0642834,0.135982,-172.703,6.93889e-18,0.0365321
3.07617,0.0805401,0.00311394,0.0498269,0.135901,-140.234,6.93889e-18,0.0433599
3.08594,0.0968464,0.00282747,0.0394908,0.134877,-104.873,6.93889e-18,0.0474826
3.0957,0.105904,0.00253034,0.0332868,0.132916,-69.9144,-6.93889e-18,0.0489323
3.10547,0.106339,0.00221227,0.0308458,0.130107,-38.455,-6.93889e-18,0.0479528
3.11523,0.0975103,0.00191423,0.0314515,0.126504,-13.1124,0,0.0449802
3.125,0.0795803,0.00164769,0.0341047,0.122207,4.21273,6.93889e-18,0.0406074
3.13477,0.0535125,0.00139679,0.037612,0.117312,12.5134,0,0.0355346
3.14453,0.0210017,0.00117205,0.0406928,0.111908,11.7737,3.46945e-18,0.030512
3.1543,-0.0156593,0.000955635,0.0420951,0.106119,2.97765,0,0.0262766
3.16406,-0.0537663,0.000712119,0.0407102,0.100042,-11.9712,0,0.0234904
3.17383,-0.0805674,0.000490371,0.0356778,0.0937586,-30.4154,-3.46945e-18,0.0226837
3.18359,-0.0805674,0.000272227,0.0264707,0.0873323,-49.1803,0,0.0242095
3.19336,-0.0805674,9.47461e-05,0.0129537,0.080818,-64.8609,-6.93889e-18,0.0282115
3.20312,-0.0805674,-6.45117e-05,-0.00459138,0.0742953,-74.1368,0,0.0346101
3.21289,-0.0805674,-0.000192275,-0.025474,0.0678227,-74.0861,6.93889e-18,0.0431061
3.22266,-0.0805674,-0.000345322,-0.0486393,0.0614476,-62.4713,0,0.0532036
3.23242,-0.0805674,-0.000468867,-0.0727437,0.0552649,-37.9722,0,0.0642483
3.24219,-0.0805674,-0.000590479,-0.0872631,0.0493201,-0.343253,0,0.0754809
3.25195,-0.0805674,-0.000688711,-0.0872631,0.0436754,49.5184,0,0.0860983
3.26172,-0.0622454,-0.000781758,-0.0872631,0.0383291,109.603,1.38778e-17,0.0953199
3.27148,-0.0245224,-0.000838477,-0.0872631,0.0333479,176.916,0,0.102452
3.28125,0.0121003,-0.00089502,-0.0872631,0.0287206,247.692,-1.38778e-17,0.106946
3.29102,0.0447504,-0.000932725,-0.0872631,0.0245182,317.683,1.38778e-17,0.108445
3.30078,0.0709372,-0.000971953,-0.0872631,0.0207062,382.446,2.77556e-17,0.106811
3.31055,0.0887723,-0.000977754,-0.0872631,0.017369,382.446,1.38778e-17,0.102143
3.32031,0.0971391,-0.00095291,-0.0872631,0.0144826,382.446,0,0.0947665
3.33008,0.0957983,-0.000899912,-0.0863361,0.0120223,382.446,2.77556e-17,0.0852056
3.33984,0.0854176,-0.000787178,-0.0575919,0.0100569,382.446,8.32667e-17,0.0741438
3.34961,0.0675228,-0.000623262,-0.0270287,0.00843357,382.446,0,0.0623658
3.35937,0.0443734,-0.00036627,0.00358925,0.00717932,382.446,1.38778e-17,0.050693
3.36914,0.0187718,2.72461e-06,0.0325396,0.00621867,382.446,0,0.0399156
3.37891,-0.00617716,0.000545156,0.0582715,0.00551238,382.446,1.38778e-17,0.030727
3.38867,-0.0273375,0.0013002,0.0795221,0.00505717,327.144,0,0.023667
3.39844,-0.0418211,0.00233437,0.0954075,0.00478515,263.3,1.38778e-17,0.0190774
3.4082,-0.0472495,0.00369545,0.105483,0.00463992,200.763,-6.93889e-18,0.0170754
3.41797,-0.0419765,0.00552287,0.109766,0.00460635,143.894,0,0.0175454
3.42773,-0.0252524,0.00789384,0.108721,0.0046541,96.424,-6.93889e-18,0.020152
3.4375,0.00268741,0.0108228,0.103204,0.00479487,61.1383,-3.46945e-18,0.024371
3.44727,0.0406156,0.0144556,0.0943795,0.00494467,39.6326,0,0.0295384
3.45703,0.0863915,0.0189312,0.0836101,0.0051578,32.1731,0,0.0349107
3.4668,0.13712,0.024187,0.0723266,0.00543542,37.6678,0,0.0397328
3.47656,0.189374,0.0303546,0.0618987,0.00573325,53.7544,6.93889e-18,0.0433081
3.48633,0.238363,0.0373211,0.0535096,0.00602666,76.9991,0,0.0450631
3.49609,0.238363,0.0451037,0.0480486,0.00631324,103.191,0,0.044602
3.50586,0.238363,0.0535483,0.0460312,0.00655682,127.709,0,0.0417465
3.51562,0.238363,0.0624969,0.0475522,0.00668977,145.926,0,0.0365566
3.52539,0.238363,0.0717476,0.0522788,0.00675542,153.628,3.46945e-18,0.0293303
3.53516,0.238363,0.0810604,0.0594812,0.00674452,147.399,1.73472e-17,0.0205825
3.54492,0.238363,0.09018,0.0681015,0.0065954,124.942,0,0.0110051
3.55469,0.238363,0.0988383,0.0768522,0.00635139,85.3209,0,0.00140922
3.56445,0.238363,0.106809,0.0843381,0.00603387,29.0789,-1.73472e-18,-0.00734226
3.57422,0.208426,0.113887,0.0891893,0.00559327,-41.7602,3.46945e-18,-0.0144092
3.58398,0.156269,0.119937,0.0901946,0.00510393,-123.818,3.46945e-18,-0.0190472
3.59375,0.104478,0.12484,0.086423,0.00458555,-212.604,6.93889e-18,-0.0206747
3.60352,0.0568455,0.128566,0.0773226,0.00400485,-302.857,-1.38778e-17,-0.0189261
3.61328,0.016749,0.131096,0.0627866,0.00338165,-382.446,0,-0.013688
3.62305,-0.0131382,0.132487,0.0431825,0.00271869,-382.446,-1.38778e-17,-0.00511466
3.63281,-0.0310746,0.132778,0.0193379,0.00206382,-382.446,-1.38778e-17,0.0063796
3.64258,-0.0364018,0.132036,-0.00751352,0.00138261,-382.446,4.16334e-17,0.0201498
3.65234,-0.0296038,0.130328,-0.0358235,0.000724775,-382.446,-2.77556e-17,0.0353699
3.66211,-0.0122678,0.127706,-0.0638507,9.41016e-05,-382.446,-6.93889e-17,0.0510977
3.67188,0.0130497,0.124226,-0.0872631,-0.000492334,-382.446,-2.77556e-17,0.0663509
3.68164,0.043043,0.119971,-0.0872631,-0.00100743,-382.446,0,0.0801872
3.69141,0.073944,0.115024,-0.0872631,-0.00144967,-382.446,0,0.0917809
3.70117,0.101853,0.109475,-0.0872631,-0.00182593,-382.446,-2.77556e-17,0.100491
3.71094,0.123087,0.103434,-0.0872631,-0.00212282,-309.852,0,0.105912
3.7207,0.13451,0.0970245,-0.0872631,-0.00236335,-229.195,-2.77556e-17,0.107911
3.73047,0.133823,0.0903776,-0.0872631,-0.00250831,-153.257,-1.38778e-17,0.106628
3.74023,0.119789,0.0836387,-0.0872631,-0.00257968,-87.1409,0,0.102471
3.75,0.0923634,0.0769121,-0.0872631,-0.00257183,-34.9499,0,0.0960715
3.75977,0.0527281,0.0703301,-0.0717086,-0.00245689,0.552116,0,0.0882269
3.76953,0.00321837,0.0639565,-0.0484009,-0.00227417,18.1605,0,0.0798303
3.7793,-0.0528506,0.0578583,-0.0262451,-0.00203098,18.3192,0,0.071786
3.78906,-0.0805674,0.0520781,-0.00698548,-0.0017325,3.06835,0,0.0649261
3.79883,-0.0805674,0.0466586,0.00793223,-0.0013754,-24.1464,-6.93889e-18,0.0599318
3.80859,-0.0805674,0.0416113,0.0174914,-0.000985225,-58.7869,0,0.0572677
3.81836,-0.0805674,0.0369642,0.0211991,-0.000561768,-95.6319,-1.38778e-17,0.0571338
3.82812,-0.0805674,0.0327563,0.0191372,-0.00010125,-129.25,6.93889e-18,0.0594412
3.83789,-0.0805674,0.028969,0.0119645,0.000373975,-154.491,0,0.0638132
3.84766,-0.0805674,0.0256017,0.000867523,0.000854795,-166.963,-1.38778e-17,0.0696128
3.85742,-0.0805674,0.0226709,-0.012534,0.00135372,-163.441,0,0.0759931
3.86719,-0.0805674,0.0200891,-0.0263228,0.00183439,-142.179,0,0.08197
3.87695,-0.0805674,0.0178603,-0.0384476,0.00230877,-103.1,0,0.086507
3.88672,-0.0805674,0.0159978,-0.0469027,0.00277119,-47.8381,0,0.0886089
3.89648,-0.0353812,0.0143544,-0.0499071,0.00322611,20.3698,0,0.0874141
3.90625,0.0325277,0.0130718,-0.046069,0.00365622,96.9312,0,0.0822783
3.91602,0.0954916,0.0119917,-0.0345208,0.00409037,176.27,1.38778e-17,0.0728424
3.92578,0.149081,0.0110849,-0.0150122,0.00452772,252.288,6.93889e-18,0.0590772
3.93555,0.189657,0.0104021,0.0120463,0.00498615,318.885,6.93889e-18,0.0413028
3.94531,0.214677,0.00985207,0.045595,0.00550436,370.48,1.38778e-17,0.0201777
3.95508,0.222901,0.00930973,0.0839922,0.00607353,382.446,-1.38778e-17,-0.00333962
3.96484,0.214502,0.00885554,0.12513,0.00674549,382.446,1.38778e-17,-0.0280559
3.97461,0.191044,0.00842865,0.166594,0.00764039,382.446,2.77556e-17,-0.052629
3.98438,0.155352,0.00805462,0.205849,0.00869367,358.38,0,-0.0756683
3.99414,0.111262,0.00769213,0.24044,0.0100668,298.402,0,-0.0958414
4.00391,0.0632969,0.00733731,0.244601,0.0117456,221.024,-1.38778e-17,-0.111978
4.01367,0.0162662,0.00704637,0.244601,0.0139052,131.648,0,-0.123162
4.02344,-0.0251496,0.00678489,0.244601,0.0165168,36.6389,0,-0.128806
4.0332,-0.0568143,0.00652626,0.244601,0.0196838,-57.1984,0,-0.128699
4.04297,-0.0755039,0.00628605,0.244601,0.0234784,-143.18,-1.38778e-17,-0.123025
4.05273,-0.0792003,0.00597334,0.244601,0.0278992,-215.303,-1.38778e-17,-0.11235
4.0625,-0.0672811,0.00562187,0.240084,0.033006,-268.75,-4.16334e-17,-0.0975747
4.07227,-0.0405915,0.00526837,0.20864,0.0387522,-300.301,-1.38778e-17,-0.0798661
4.08203,-0.00138747,0.00491159,0.174654,0.0451126,-308.608,-2.08167e-17,-0.0605614
4.0918,0.0468444,0.00452165,0.140723,0.0519839,-294.315,2.77556e-17,-0.0410608
4.10156,0.0996771,0.00415046,0.109352,0.0592665,-260.005,-2.77556e-17,-0.0227137
4.11133,0.15212,0.00379359,0.0827481,0.066816,-209.975,-1.38778e-17,-0.00670912
4.12109,0.199048,0.00344757,0.0626356,0.0744676,-149.874,-3.46945e-18,0.00601968
4.13086,0.235656,0.00312703,0.0501115,0.0820619,-86.197,-3.46945e-18,0.0148702
4.14062,0.238363,0.00284467,0.0455541,0.0893902,-25.723,0,0.0196169
4.15039,0.238363,0.00260464,0.048592,0.096286,25.0967,0,0.020426
4.16016,0.238363,0.00241573,0.0581362,0.102597,60.7199,-3.46945e-18,0.0178362
4.16992,0.215994,0.00226963,0.0724749,0.108218,77.0272,6.93889e-18,0.012708
4.17969,0.165936,0.00216595,0.0894216,0.113025,71.7175,0,0.00614412
4.18945,0.101748,0.00209232,0.106506,0.116961,44.5517,1.73472e-18,-0.000610294
4.19922,0.0277926,0.0020509,0.121189,0.119977,-2.58149,0,-0.00628141
4.20898,-0.050651,0.00204231,0.131091,0.122088,-65.7837,-5.20417e-18,-0.00968321
4.21875,-0.0805674,0.00209587,0.134203,0.12327,-139.444,-2.08167e-17,-0.00982745
4.22852,-0.0805674,0.00218537,0.129071,0.123541,-216.689,6.93889e-18,-0.00601739
4.23828,-0.0805674,0.00231712,0.114936,0.122947,-289.956,-1.38778e-17,0.002083
4.24805,-0.0805674,0.00247854,0.0918145,0.121537,-351.634,-2.77556e-17,0.0144105
4.25781,-0.0805674,0.00265368,0.0605163,0.119331,-382.446,-1.38778e-17,0.0304987
4.26758,-0.0805674,0.00281458,0.0225907,0.116375,-382.446,2.77556e-17,0.0495086
4.27734,-0.0805674,0.00294164,-0.0197873,0.112764,-382.446,1.38778e-17,0.070293
4.28711,-0.0805674,0.00304594,-0.0639868,0.108557,-364.089,-2.77556e-17,0.0914879
4.29687,-0.0805674,0.00307257,-0.0872631,0.10385,-294.651,-1.38778e-17,0.111625
4.30664,-0.0805674,0.00306111,-0.0872631,0.0987221,-198.481,-2.77556e-17,0.129252
4.31641,-0.065152,0.00296936,-0.0872631,0.093294,-80.7088,0,0.143061
4.32617,0.00479021,0.00281443,-0.0872631,0.0876577,51.6988,0,0.151995
4.33594,0.0676566,0.00259055,-0.0872631,0.0818905,190.469,0,0.155348
4.3457,0.118102,0.00231035,-0.0872631,0.0760942,326.673,2.77556e-17,0.152823
4.35547,0.151881,0.00195554,-0.0872631,0.0703315,382.446,0,0.144571
4.36523,0.166226,0.001553,-0.0872631,0.0646649,382.446,5.55112e-17,0.131175
4.375,0.160104,0.00113886,-0.0872631,0.0591579,382.446,6.93889e-17,0.113617
4.38477,0.134325,0.000687773,-0.0872631,0.0538626,382.446,1.38778e-17,0.0931925
4.39453,0.0914992,0.000257432,-0.0872631,0.0488031,382.446,5.55112e-17,0.0714108
4.4043,0.03583,-0.00014502,-0.0491109,0.044044,382.446,-2.77556e-17,0.0498693
4.41406,-0.0272279,-0.000496553,-0.0117831,0.0396043,382.446,2.77556e-17,0.0301221
4.42383,-0.0805674,-0.000778975,0.0209326,0.0355214,382.446,2.77556e-17,0.0135499
4.43359,-0.0805674,-0.00099249,0.0469191,0.0318269,382.446,2.77556e-17,0.00124448
4.44336,-0.0805674,-0.00110186,0.06473,0.0285079,372.787,4.16334e-17,-0.0060834
4.45312,-0.0805674,-0.00111305,0.07371,0.025551,273.51,6.93889e-18,-0.00816392
4.46289,-0.0805674,-0.00101988,0.0740461,0.0229855,182.822,0,-0.00519077
4.47266,-0.0805674,-0.000799014,0.066744,0.0207562,108.599,6.93889e-18,0.00219622
4.48242,-0.0805674,-0.000436992,0.053533,0.0188472,57.0931,-1.73472e-18,0.012967
4.49219,-0.0805674,5.28809e-05,0.0367048,0.0172311,32.3874,0,0.0257918
4.50195,-0.0467534,0.00068209,0.0189017,0.015912,36.0243,0,0.0391579
4.51172,0.0451829,0.00149104,0.0028707,0.0148241,66.8514,0,0.0515044
4.52148,0.144106,0.00245361,-0.00879488,0.0138966,121.097,-6.93889e-18,0.0613617
4.53125,0.238363,0.00362162,-0.0139028,0.0131626,192.673,0,0.0674849
4.54102,0.238363,0.00501899,-0.010878,0.0125336,273.681,-1.38778e-17,0.0689694
4.55078,0.238363,0.00668988,0.0010741,0.0119685,355.085,0,0.0653374
4.56055,0.238363,0.00871644,0.0218697,0.0115026,382.446,0,0.0565891
4.57031,0.238363,0.011032,0.0505269,0.0110387,382.446,6.93889e-17,0.043212
4.58008,0.238363,0.0137848,0.0852244,0.0105798,382.446,2.77556e-17,0.0261479
4.58984,0.238363,0.0170791,0.123437,0.0101591,382.446,6.93889e-17,0.00671982
4.59961,0.238363,0.020797,0.162136,0.0097575,382.446,1.38778e-17,-0.0134763
4.60937,0.238363,0.0251293,0.198039,0.00935467,382.446,2.77556e-17,-0.0327048
4.61914,0.238363,0.0300288,0.227891,0.00898866,293.487,-1.38778e-17,-0.0492389
4.62891,0.199449,0.0355091,0.244601,0.0086165,161.11,0,-0.0615104
4.63867,0.10804,0.0415657,0.244601,0.00832233,9.00508,1.38778e-17,-0.0682494
4.64844,0.023424,0.0481052,0.244601,0.0079856,-153.38,0,-0.0686002
4.6582,-0.047435,0.0550842,0.237685,0.00769154,-315.552,-1.38778e-17,-0.0622036
4.66797,-0.0805674,0.0623422,0.207449,0.00740326,-382.446,-1.38778e-17,-0.0492387
4.67773,-0.0805674,0.0697767,0.165471,0.00713142,-382.446,2.77556e-17,-0.0304187
4.6875,-0.0805674,0.0771854,0.114127,0.00690949,-382.446,-2.77556e-17,-0.0069412
4.69727,-0.0805674,0.0844271,0.0565551,0.00668754,-382.446,-2.77556e-17,0.0196037
4.70703,-0.0613075,0.0913088,-0.00357944,0.00644997,-382.446,5.55112e-17,0.0473603
4.7168,0.00163813,0.0976618,-0.0623739,0.00623783,-382.446,-6.93889e-17,0.074359
4.72656,0.0760663,0.103328,-0.0872631,0.00600926,-382.446,0,0.0986795
4.73633,0.154504,0.108195,-0.0872631,0.00575268,-382.446,0,0.118613
4.74609,0.228973,0.112192,-0.0872631,0.00552876,-382.446,-8.32667e-17,0.132806
4.75586,0.238363,0.115242,-0.0872631,0.00526887,-382.446,-2.77556e-17,0.140383
4.76562,0.238363,0.11735,-0.0872631,0.0049945,-295.671,0,0.141019
4.77539,0.238363,0.118538,-0.0872631,0.00471316,-180.613,0,0.134975
4.78516,0.238363,0.118811,-0.0872631,0.00443221,-82.8352,0,0.12308
4.79492,0.238363,0.11824,-0.0872631,0.00413728,-10.3679,0,0.106665
4.80469,0.238363,0.116885,-0.0872631,0.00383496,31.2058,0,0.0874509
4.81445,0.160504,0.114799,-0.0872631,0.00353692,39.2429,0,0.0674056
4.82422,0.055299,0.112059,-0.0505763,0.00326004,14.2841,0,0.0485726
4.83398,-0.0602215,0.108695,-0.0168807,0.00300419,-39.9777,0,0.0328937
4.84375,-0.0805674,0.104807,0.00881752,0.00279047,-117.005,0,0.0220373
4.85352,-0.0805674,0.100448,0.0239824,0.00259649,-207.977,-6.93889e-18,0.0172464
4.86328,-0.0805674,0.0957002,0.0270739,0.00244456,-302.553,1.38778e-17,0.0192214
4.87305,-0.0805674,0.0906535,0.0176956,0.00230681,-382.446,0,0.0280479
4.88281,-0.0805674,0.0853925,-0.00335228,0.0021939,-382.446,-1.38778e-17,0.0431748
4.89258,-0.0805674,0.0800138,-0.0341243,0.00206994,-382.446,0,0.0634477
4.90234,-0.0805674,0.0745905,-0.0716791,0.00194982,-382.446,2.77556e-17,0.0871945
4.91211,-0.0805674,0.0692378,-0.0872631,0.00181562,-382.446,-2.77556e-17,0.112356
4.92187,-0.0805674,0.0639771,-0.0872631,0.001658,-382.446,-2.77556e-17,0.136651
4.93164,-0.0805674,0.0588965,-0.0872631,0.0014751,-301.729,-5.55112e-17,0.157769
4.94141,-0.0805674,0.0539982,-0.0872631,0.0012682,-164.02,-2.77556e-17,0.173559
4.95117,-0.0200685,0.0493664,-0.0872631,0.0010248,-4.1877,0,0.182217
4.96094,0.0898027,0.0449752,-0.0872631,0.000781992,166.75,0,0.182446
4.9707,0.184645,0.0408724,-0.0872631,0.000535078,336.443,0,0.173569
4.98047,0.238363,0.0370541,-0.0872631,0.000287725,382.446,2.77556e-17,0.155605
4.99023,0.238363,0.0335469,-0.0872631,4.90137e-05,382.446,0,0.129274
5,0.238363,0.0303481,-0.0517575,-0.000141035,382.446,5.55112e-17,0.0959566
5.00977,0.238363,0.0274759,0.0204868,-0.000302139,382.446,0,0.0575876
5.01953,0.238363,0.0249136,0.0973021,-0.00040333,382.446,5.55112e-17,0.0165097
5.0293,0.180859,0.0226419,0.173869,-0.000436875,382.446,5.55112e-17,-0.024712
5.03906,0.0942419,0.0206326,0.244601,-0.000417246,382.446,2.77556e-17,-0.0634935
5.04883,-0.000179172,0.0188375,0.244601,-0.000323203,382.446,1.38778e-17,-0.0974403
5.05859,-0.0805674,0.0172783,0.244601,-0.000172998,351.05,2.77556e-17,-0.12454
5.06836,-0.0805674,0.0157928,0.244601,7.03418e-05,179.929,0,-0.143327
5.07812,-0.0805674,0.0145485,0.244601,0.000393838,6.6948,0,-0.152996
5.08789,-0.0805674,0.0133449,0.244601,0.000804463,-155.082,0,-0.15347
5.09766,-0.0805674,0.0121991,0.244601,0.00131924,-292.862,0,-0.145398
5.10742,-0.0805674,0.0111947,0.244601,0.00195768,-382.446,-2.77556e-17,-0.130101
5.11719,-0.0805674,0.010214,0.244601,0.0027646,-382.446,-1.38778e-17,-0.109448
5.12695,-0.0805674,0.00921952,0.244601,0.00376646,-382.446,1.38778e-17,-0.0857
5.13672,0.0138826,0.00828483,0.193009,0.00499462,-382.446,-1.38778e-17,-0.0613085
5.14648,0.137236,0.00741018,0.143257,0.00651299,-373.02,-4.16334e-17,-0.0387018
5.15625,0.238363,0.00660179,0.101126,0.00833291,-268.898,-2.77556e-17,-0.0200722
5.16602,0.238363,0.00580644,0.0701697,0.0105603,-142.413,6.93889e-18,-0.00718175
5.17578,0.238363,0.00507287,0.052841,0.0131954,-6.58754,-2.1684e-19,-0.00120504
5.18555,0.238363,0.00443153,0.0502784,0.016338,124.584,1.04083e-17,-0.00262187
5.19531,0.238363,0.00388365,0.062202,0.020013,237.352,6.93889e-18,-0.0111702
5.20508,0.238363,0.00340854,0.0869334,0.0242548,319.424,-6.93889e-18,-0.0258637
5.21484,0.238363,0.00299496,0.121537,0.0290271,361.077,0,-0.045073
5.22461,0.238363,0.00266139,0.16207,0.0343612,356.052,1.38778e-17,-0.0666648
5.23437,0.238363,0.0023635,0.203927,0.0402362,302.18,2.77556e-17,-0.0881867
5.24414,0.225973,0.00211365,0.242243,0.0465485,201.646,0,-0.107083
5.25391,0.0752327,0.00189082,0.244601,0.0532392,60.9035,0,-0.120923
5.26367,-0.0790341,0.00171302,0.244601,0.060179,-109.795,0,-0.127622
5.27344,-0.0805674,0.00157406,0.244601,0.0672812,-297.195,2.77556e-17,-0.125635
5.2832,-0.0805674,0.00147946,0.244601,0.0743492,-382.446,0,-0.114107
5.29297,-0.0805674,0.00143684,0.244434,0.0812746,-382.446,0,-0.0929686
5.30273,-0.0805674,0.00142081,0.194956,0.0878974,-382.446,2.77556e-17,-0.062962
5.3125,-0.0805674,0.00145579,0.131396,0.0940864,-382.446,-2.77556e-17,-0.0255986
5.32227,-0.0805674,0.00151239,0.0575891,0.0997112,-382.446,0,0.0169495
5.33203,-0.0805674,0.0016079,-0.0216615,0.104676,-382.446,2.77556e-17,0.062017
5.3418,-0.0805674,0.00170748,-0.0872631,0.108879,-382.446,1.38778e-17,0.106658
5.35156,-0.0805674,0.001853,-0.0872631,0.112274,-382.446,-8.32667e-17,0.147884
5.36133,-0.0805674,0.00199772,-0.0872631,0.114831,-382.446,0,0.182915
5.37109,0.0127029,0.00214811,-0.0872631,0.116513,-351.433,0,0.209407
5.38086,0.13272,0.00231281,-0.0872631,0.11735,-111.852,0,0.225654
5.39062,0.231005,0.00247758,-0.0872631,0.117337,133.961,0,0.230737
5.40039,0.238363,0.00264803,-0.0872631,0.116501,368.671,0,0.224604
5.41016,0.238363,0.00281994,-0.0872631,0.114909,382.446,2.77556e-17,0.208079
5.41992,0.238363,0.00300267,-0.0872631,0.112599,382.446,-2.77556e-17,0.182805
5.42969,0.238363,0.00317218,-0.0872631,0.109618,382.446,-2.77556e-17,0.151102
5.43945,0.176007,0.00334726,-0.0872631,0.106049,382.446,5.55112e-17,0.115777
5.44922,0.0582191,0.00350804,-0.055244,0.101946,382.446,5.55112e-17,0.0798891
5.45898,-0.0786529,0.00366703,0.00464928,0.0974171,382.446,-5.55112e-17,0.0464879
5.46875,-0.0805674,0.00378513,0.054632,0.0925409,382.446,5.55112e-17,0.0183525
5.47852,-0.0805674,0.00389575,0.0904676,0.0874319,382.446,0,-0.0022488
5.48828,-0.0805674,0.00397893,0.109237,0.0821359,382.446,5.55112e-17,-0.0137572
5.49805,-0.0805674,0.00405639,0.109607,0.0767744,249.415,0,-0.0154621
5.50781,-0.0805674,0.00412673,0.0919644,0.071425,93.6408,0,-0.00756784
5.51758,-0.0805674,0.0041794,0.0584013,0.0661513,-32.458,0,0.00881813
5.52734,-0.0805674,0.00418737,0.012551,0.061034,-115.761,0,0.0317765
5.53711,-0.0805674,0.00418784,-0.0407126,0.0560938,-147.06,-2.08167e-17,0.058739
5.54688,-0.0805674,0.00417867,-0.0872631,0.0514114,-121.913,0,0.0867102
5.55664,-0.0805674,0.00414686,-0.0872631,0.0470102,-41.0957,0,0.11253
5.56641,0.00391199,0.00408422,-0.0872631,0.0429054,89.3904,0,0.133154
5.57617,0.196773,0.00402249,-0.0872631,0.0391296,258.768,0,0.14593
5.58594,0.238363,0.00397805,-0.0872631,0.0356841,382.446,5.55112e-17,0.148841
5.5957,0.238363,0.00392288,-0.0872631,0.0325926,382.446,2.77556e-17,0.140703
5.60547,0.238363,0.0039048,-0.0872631,0.029845,382.446,2.77556e-17,0.121289
5.61523,0.238363,0.00388652,-0.0872631,0.0274085,382.446,8.32667e-17,0.0913741
5.625,0.238363,0.00387557,-0.0314127,0.025296,382.446,1.11022e-16,0.0526938
5.63477,0.238363,0.00391529,0.0567333,0.0234807,382.446,5.55112e-17,0.00782168
5.64453,0.238363,0.00400863,0.151312,0.0218846,382.446,1.66533e-16,-0.0400311
5.6543,0.238363,0.00419707,0.244601,0.0205134,382.446,8.32667e-17,-0.0872732
5.66406,0.238363,0.00448459,0.244601,0.0193295,382.446,5.55112e-17,-0.130228
5.67383,0.238363,0.00493834,0.244601,0.0182903,382.446,0,-0.165442
5.68359,0.139987,0.00560575,0.244601,0.017345,382.446,0,-0.189977
5.69336,-0.018086,0.00652822,0.244601,0.0164824,159.562,0,-0.201672
5.70312,-0.0805674,0.00775052,0.244601,0.0156872,-135.128,0,-0.19933
5.71289,-0.0805674,0.00936296,0.244601,0.0149004,-382.446,-5.55112e-17,-0.182842
5.72266,-0.0805674,0.0113475,0.244601,0.0141396,-382.446,-8.32667e-17,-0.153208
5.73242,-0.0805674,0.01374,0.244601,0.0133482,-382.446,-5.55112e-17,-0.112475
5.74219,-0.0805674,0.0166934,0.239201,0.0125588,-382.446,-5.55112e-17,-0.0635788
5.75195,-0.0805674,0.0201166,0.137619,0.0117675,-382.446,-5.55112e-17,-0.0101127
5.76172,-0.0480607,0.0240808,0.0334556,0.0109569,-382.446,-2.77556e-17,0.0439632
5.77148,0.108273,0.0285855,-0.0656539,0.0101534,-382.446,-5.55112e-17,0.0946469
5.78125,0.238363,0.0336136,-0.0872631,0.00936158,-382.446,0,0.138227
5.79102,0.238363,0.0391218,-0.0872631,0.0085991,-382.446,-5.55112e-17,0.171593
5.80078,0.238363,0.0450587,-0.0872631,0.00784348,-382.446,0,0.192501
5.81055,0.238363,0.0513575,-0.0872631,0.00716083,-248.059,0,0.199766
5.82031,0.238363,0.057896,-0.0872631,0.0065153,-44.9145,0,0.193366
5.83008,0.238363,0.0645739,-0.0872631,0.00590517,124.452,2.77556e-17,0.17445
5.83984,0.238363,0.0712594,-0.0872631,0.00536933,243.39,0,0.145248
5.84961,0.238363,0.0778084,-0.0872631,0.00488077,299.827,4.16334e-17,0.108884
5.85937,0.238363,0.0840875,-0.070478,0.00442831,287.383,0,0.0691101
5.86914,0.238363,0.0899406,-0.000221055,0.00404045,206.006,1.38778e-17,0.0299914
5.87891,0.0931541,0.0952613,0.0622369,0.00371537,62.0626,3.46945e-18,-0.00444825
5.88867,-0.0805674,0.0999222,0.11001,0.00345123,-132.127,0,-0.0305754
5.89844,-0.0805674,0.10385,0.137498,0.00324478,-359.275,0,-0.0454689
5.9082,-0.0805674,0.106983,0.140895,0.00309047,-382.446,0,-0.0471836
5.91797,-0.0805674,0.109278,0.118552,0.00299306,-382.446,-2.77556e-17,-0.0349345
5.92773,-0.0805674,0.110726,0.0711621,0.00294595,-382.446,-5.55112e-17,-0.00918241
5.9375,-0.0805674,0.111324,0.00173472,0.00296921,-382.446,-5.55112e-17,0.028385
5.94727,-0.0805674,0.111116,-0.0846167,0.00302792,-382.446,-2.77556e-17,0.0749782
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-382.446,1.11022e-16,0.126927
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-382.446,-5.55112e-17,0.179979
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-382.446,-2.77556e-17,0.229656
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-382.446,-5.55112e-17,0.271624
5.99609,-0.0357999,0.099747,-0.0872631,0.00371036,-382.446,0,0.302073
6.00586,0.168425,0.0958433,-0.0872631,0.00387463,-78.9049,0,0.31804
6.01562,0.238363,0.0915801,-0.0872631,0.00402712,270.892,0,0.317675
6.02539,0.238363,0.0870337,-0.0872631,0.00415854,382.446,0,0.30041
6.03516,0.238363,0.0822538,-0.0872631,0.00428282,382.446,5.55112e-17,0.267027
6.04492,0.238363,0.0773527,-0.0872631,0.00439356,382.446,2.77556e-17,0.219608
6.05469,0.238363,0.0723904,-0.0872631,0.00447946,382.446,0,0.161372
6.06445,0.238363,0.0674383,-0.0872631,0.00452057,382.446,-5.55112e-17,0.0964199
6.07422,0.238363,0.062587,0.038576,0.00452722,382.446,5.55112e-17,0.0294003
6.08398,0.110449,0.0578792,0.166905,0.00450117,382.446,0,-0.0348789
6.09375,-0.0805674,0.0533567,0.244601,0.00444727,382.446,1.11022e-16,-0.0918509
6.10352,-0.0805674,0.0490687,0.244601,0.0043355,382.446,-5.55112e-17,-0.137576
6.11328,-0.0805674,0.0450367,0.244601,0.00419625,382.446,0,-0.169076
6.12305,-0.0805674,0.0412715,0.244601,0.00401555,109.635,0,-0.18459
6.13281,-0.0805674,0.0378023,0.244601,0.00380827,-195.704,0,-0.183729
6.14258,-0.0805674,0.0345981,0.244601,0.00358854,-382.446,-5.55112e-17,-0.167512
6.15234,-0.0805674,0.031713,0.244601,0.00333606,-382.446,-8.32667e-17,-0.138283
6.16211,-0.0805674,0.0290789,0.244601,0.00306161,-382.446,-2.77556e-17,-0.0995107
6.17187,-0.0805674,0.0267453,0.244601,0.00277819,-382.446,-2.77556e-17,-0.0554917
6.18164,-0.0805674,0.024661,0.164726,0.0025113,-382.446,2.77556e-17,-0.0109778
6.19141,0.00166076,0.0228304,0.0847908,0.00224748,-382.446,-5.55112e-17,0.0292405
6.20117,0.238363,0.0211789,0.0195434,0.00202611,-382.446,2.08167e-17,0.0607575
6.21094,0.238363,0.0197718,-0.0239443,0.0018339,-167.93,0,0.0799482
6.2207,0.238363,0.0184387,-0.040627,0.00172055,120.424,0,0.0843003
6.23047,0.238363,0.0173194,-0.0279594,0.0016979,382.446,0,0.0726545
6.24023,0.238363,0.0162147,0.0138447,0.00178084,382.446,2.77556e-17,0.0453295
6.25,0.238363,0.0152049,0.081789,0.00200637,382.446,1.11022e-16,0.0041208
6.25977,0.238363,0.0143183,0.170316,0.00239643,382.446,0,-0.0478294
6.26953,0.238363,0.0133506,0.244601,0.00300337,382.446,0,-0.106281
6.2793,0.238363,0.0125319,0.244601,0.00384952,382.446,-2.77556e-17,-0.166246
6.28906,0.238363,0.0117454,0.244601,0.00500432,382.446,2.77556e-17,-0.222403
6.29883,0.238363,0.0109441,0.244601,0.00645732,382.446,1.11022e-16,-0.269559
6.30859,0.0428393,0.0102115,0.244601,0.00829292,206.512,0,-0.303094
6.31836,-0.0805674,0.00961433,0.244601,0.0105439,-171.789,0,-0.319376
6.32812,-0.0805674,0.00901351,0.244601,0.0132196,-382.446,5.55112e-17,-0.31609
6.33789,-0.0805674,0.00847061,0.244601,0.0163671,-382.446,-5.55112e-17,-0.292468
6.34766,-0.0805674,0.0080018,0.244601,0.0199702,-382.446,-8.32667e-17,-0.249377
6.35742,-0.0805674,0.00763444,0.244601,0.0240961,-382.446,-5.55112e-17,-0.189286
6.36719,-0.0805674,0.00736646,0.244601,0.0286858,-382.446,-5.55112e-17,-0.116083
6.37695,-0.0805674,0.00710265,0.106339,0.0337214,-382.446,0,-0.034777
6.38672,-0.0805674,0.00688711,-0.0506971,0.0391816,-382.446,-5.55112e-17,0.048909
6.39648,-0.0805674,0.00670717,-0.0872631,0.0449786,-382.446,1.11022e-16,0.129
6.40625,-0.0805674,0.00654466,-0.0872631,0.0510497,-382.446,2.77556e-17,0.199767
6.41602,0.129601,0.00642026,-0.0872631,0.057301,-382.446,-5.55112e-17,0.256206
6.42578,0.238363,0.00628983,-0.0872631,0.0636224,-382.446,0,0.294464
6.43555,0.238363,0.00610761,-0.0872631,0.0699076,-187.458,0,0.312171
6.44531,0.238363,0.00590877,-0.0872631,0.0760496,228.411,0,0.308649
6.45508,0.238363,0.00569259,-0.0872631,0.0819076,382.446,0,0.28498
6.46484,0.238363,0.00545197,-0.0872631,0.0874009,382.446,2.77556e-17,0.243927
6.47461,0.238363,0.0051883,-0.0872631,0.0924066,382.446,8.32667e-17,0.189703
6.48437,0.238363,0.00490456,-0.0872631,0.0968459,382.446,1.11022e-16,0.127623
6.49414,0.238363,0.0045951,-0.045031,0.100673,382.446,-5.55112e-17,0.0636543
6.50391,-0.00474464,0.00423393,0.0745399,0.103809,382.446,5.55112e-17,0.00389984
6.51367,-0.0805674,0.00382852,0.175654,0.106231,382.446,2.77556e-17,-0.0459265
6.52344,-0.0805674,0.00342234,0.244601,0.107933,382.446,2.77556e-17,-0.0810029
6.5332,-0.0805674,0.00300205,0.244601,0.108899,285.933,0,-0.0978301
6.54297,-0.0805674,0.00257209,0.244601,0.109152,-48.7154,0,-0.094553
6.55273,-0.0805674,0.00214896,0.244601,0.108709,-359.281,0,-0.0711442
6.5625,-0.0805674,0.00174105,0.173097,0.1076,-382.446,2.77556e-17,-0.0294325
6.57227,-0.0805674,0.00136415,0.068719,0.105882,-382.446,-5.55112e-17,0.0270293
6.58203,-0.0805674,0.00103134,-0.0557512,0.103593,-382.446,4.16334e-17,0.093248
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,-382.446,-2.77556e-17,0.163201
6.60156,-0.0805674,0.000500244,-0.0872631,0.0975021,-382.446,-2.77556e-17,0.230346
6.61133,-0.0805674,0.000301436,-0.0872631,0.0938453,-356.344,0,0.288176
6.62109,-0.00552591,0.000174141,-0.0872631,0.0898448,7.6132,0,0.330795
6.63086,0.238363,9.87891e-05,-0.0872631,0.0855734,382.446,-5.55112e-17,0.353431
6.64062,0.238363,8.16504e-05,-0.0872631,0.0810945,382.446,5.55112e-17,0.35288
6.65039,0.238363,0.000116133,-0.0872631,0.0764946,382.446,2.22045e-16,0.327811
6.66016,0.238363,0.000204873,-0.0872631,0.0717973,382.446,5.55112e-17,0.278923
6.66992,0.238363,0.000318896,-0.0872631,0.067096,382.446,-5.55112e-17,0.208924
6.67969,0.238363,0.000473848,-0.0872631,0.0624079,382.446,-2.22045e-16,0.122349
6.68945,0.238363,0.000657539,0.0189939,0.0578107,382.446,2.22045e-16,0.0252112
6.69922,0.238363,0.000837539,0.207589,0.0533213,382.446,1.11022e-16,-0.0754754
6.70898,0.238363,0.00104121,0.244601,0.0490092,382.446,-5.55112e-17,-0.172261
6.71875,0.238363,0.00124937,0.244601,0.0448557,382.446,0,-0.257875
6.72852,0.0642767,0.00144105,0.244601,0.04096,382.446,1.11022e-16,-0.325834
6.73828,-0.0805674,0.001627,0.244601,0.0372526,382.446,0,-0.370986
6.74805,-0.0805674,0.00180721,0.244601,0.0338278,235.799,0,-0.389957
6.75781,-0.0805674,0.00198442,0.244601,0.0306637,-292.687,-5.55112e-17,-0.381448
6.76758,-0.0805674,0.00217468,0.244601,0.0277567,-382.446,0,-0.34636
6.77734,-0.0805674,0.00236771,0.244601,0.0251466,-382.446,1.11022e-16,-0.287738
6.78711,-0.0805674,0.00258929,0.244601,0.0227711,-382.446,-5.55112e-17,-0.210529
6.79687,-0.0805674,0.00285354,0.244601,0.0206595,-382.446,1.11022e-16,-0.121182
6.80664,-0.0805674,0.00319983,0.146657,0.0187941,-382.446,-5.55112e-17,-0.0271114
6.81641,-0.00650888,0.00365578,-0.0263577,0.0171408,-382.446,-1.66533e-16,0.0639245
6.82617,0.238363,0.00425159,-0.0872631,0.0156717,-382.446,-1.11022e-16,0.144477
6.83594,0.238363,0.00503909,-0.0872631,0.0143425,-382.446,0,0.208042
6.8457,0.238363,0.00603437,-0.0872631,0.0131713,-382.446,0,0.249624
6.85547,0.238363,0.00733497,-0.0872631,0.0121117,-4.61946,0,0.26617
6.86523,0.238363,0.00895336,-0.0872631,0.0111617,382.446,0,0.25684
6.875,0.238363,0.0108854,-0.0872631,0.010268,382.446,0,0.2231
6.88477,0.238363,0.0132402,-0.0872631,0.00947156,382.446,2.77556e-17,0.168607
6.89453,0.238363,0.0160759,-0.0872631,0.00872484,382.446,0,0.0989067
6.9043,0.238363,0.0193154,0.0216891,0.00804776,382.446,0,0.0209709
6.91406,0.238363,0.0230761,0.169152,0.00742611,382.446,8.32667e-17,-0.0574014
6.92383,0.238363,0.0272965,0.244601,0.00686338,382.446,0,-0.128256
6.93359,0.0385795,0.03199,0.244601,0.00639996,274.316,0,-0.18418
6.94336,-0.0805674,0.0370958,0.244601,0.0059782,-220.198,0,-0.218958
6.95312,-0.0805674,0.0425875,0.244601,0.00562011,-382.446,2.77556e-17,-0.228132
6.96289,-0.0805674,0.0483841,0.244601,0.00535008,-382.446,-5.55112e-17,-0.209427
6.97266,-0.0805674,0.0544053,0.244601,0.00514403,-382.446,-5.55112e-17,-0.162979
6.98242,-0.0805674,0.0605342,0.244601,0.00496421,-382.446,-1.11022e-16,-0.0913679
6.99219,-0.0805674,0.0666614,0.0775542,0.00484813,-382.446,-2.22045e-16,0.00055657
7.00195,-0.0805674,0.072673,-0.0872631,0.00477712,-382.446,-3.33067e-16,0.106057
7.01172,-0.0805674,0.0784554,-0.0872631,0.00473865,-382.446,1.66533e-16,0.21705
7.02148,-0.0805674,0.083874,-0.0872631,0.00469254,-382.446,0,0.324771
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-382.446,0,0.420516
7.04102,-0.0387991,0.0932279,-0.0872631,0.00464007,-382.446,-1.11022e-16,0.496374
7.05078,0.238363,0.0969947,-0.0872631,0.00460509,-382.446,-1.11022e-16,0.545915
7.06055,0.238363,0.100064,-0.0872631,0.00457808,-67.2866,0,0.564753
7.07031,0.238363,0.102399,-0.0872631,0.00450357,382.446,1.11022e-16,0.550945
7.08008,0.238363,0.103985,-0.0872631,0.00445283,382.446,0,0.505187
7.08984,0.238363,0.104835,-0.0872631,0.00439597,382.446,5.55112e-17,0.430787
7.09961,0.238363,0.104948,-0.0872631,0.00432475,382.446,2.22045e-16,0.333412
7.10937,0.238363,0.10437,-0.0872631,0.00423398,382.446,0,0.220638
7.11914,0.238363,0.103122,-0.0872631,0.00414773,382.446,0,0.101321
7.12891,0.238363,0.101286,0.0758356,0.00407353,382.446,-1.11022e-16,-0.0151357
7.13867,-0.0797914,0.09888,0.244601,0.00400852,382.446,5.55112e-17,-0.11958
7.14844,-0.0805674,0.0959951,0.244601,0.00393457,382.446,2.77556e-17,-0.203891
7.1582,-0.0805674,0.0926604,0.244601,0.00388069,382.446,1.66533e-16,-0.261682
7.16797,-0.0805674,0.0889591,0.244601,0.00383812,218.597,0,-0.288857
7.17773,-0.0805674,0.0849476,0.244601,0.00382061,-359.547,0,-0.283986
7.1875,-0.0805674,0.0806937,0.244601,0.00381275,-382.446,-5.55112e-17,-0.248447
7.19727,-0.0805674,0.0762557,0.244601,0.00382148,-382.446,-5.55112e-17,-0.186331
7.20703,-0.0805674,0.0717083,0.244601,0.00384079,-382.446,-1.11022e-16,-0.10411
7.2168,-0.0805674,0.0671166,0.146072,0.00385913,-382.446,-5.55112e-17,-0.0100991
7.22656,-0.0805674,0.0625342,-0.0312651,0.00389599,-382.446,0,0.0862498
7.23633,-0.0805674,0.0580237,-0.0872631,0.00393047,-382.446,-1.11022e-16,0.175163
7.24609,0.102432,0.0536375,-0.0872631,0.0039452,-382.446,-2.77556e-17,0.247395
7.25586,0.238363,0.049412,-0.0872631,0.00394216,-328.622,0,0.295049
7.26562,0.238363,0.0453843,-0.0872631,0.00393179,273.016,0,0.312288
7.27539,0.238363,0.0415787,-0.0872631,0.00389396,382.446,1.11022e-16,0.295883
7.28516,0.238363,0.0380221,-0.0872631,0.00384223,382.446,1.11022e-16,0.245538
7.29492,0.238363,0.0347263,-0.0872631,0.00376298,382.446,0,0.163974
7.30469,0.238363,0.0316863,0.00589578,0.00365147,382.446,2.22045e-16,0.0567489
7.31445,0.238363,0.0288983,0.23753,0.00351955,382.446,0,-0.0681667
7.32422,0.238363,0.0264047,0.244601,0.00338563,382.446,0,-0.201029
7.33398,0.238363,0.0241314,0.244601,0.00326687,382.446,-1.11022e-16,-0.331124
7.34375,0.238363,0.0221387,0.244601,0.00314575,382.446,-1.66533e-16,-0.447663
7.35352,0.238363,0.0203428,0.244601,0.00305739,382.446,-1.11022e-16,-0.540701
7.36328,-0.0805674,0.0188073,0.244601,0.00300519,382.446,0,-0.602
7.37305,-0.0805674,0.0174248,0.244601,0.00302183,-365.816,0,-0.62575
7.38281,-0.0805674,0.0162511,0.244601,0.00314232,-382.446,0,-0.60911
7.39258,-0.0805674,0.0152234,0.244601,0.00338109,-382.446,-1.11022e-16,-0.552488
7.40234,-0.0805674,0.0142827,0.244601,0.00377273,-382.446,-5.55112e-17,-0.459557
7.41211,-0.0805674,0.0135105,0.244601,0.0043268,-382.446,-2.22045e-16,-0.336994
7.42188,-0.0805674,0.0127893,0.244601,0.0050804,-382.446,1.11022e-16,-0.19396
7.43164,-0.0805674,0.0121199,0.149667,0.00608561,-382.446,1.11022e-16,-0.0413561
7.44141,-0.0805674,0.0115757,-0.0872631,0.00737411,-382.446,-1.11022e-16,0.10907
7.45117,-0.0805674,0.0110577,-0.0872631,0.0089378,-382.446,-2.77556e-16,0.245701
7.46094,0.238363,0.0105557,-0.0872631,0.0108484,-382.446,1.11022e-16,0.358037
7.4707,0.238363,0.0101458,-0.0872631,0.0131164,-382.446,-5.55112e-17,0.437582
7.48047,0.238363,0.00978521,-0.0872631,0.0157458,-382.446,-5.55112e-17,0.478588
7.49023,0.238363,0.00944563,-0.0872631,0.0187522,174.972,0,0.478564
7.5,0.238363,0.00911517,-0.0872631,0.0221409,382.446,5.55112e-17,0.438508
7.50977,0.238363,0.00885439,-0.0872631,0.0259238,382.446,-5.55112e-17,0.362857
7.51953,0.238363,0.00859702,-0.0872631,0.0300749,382.446,0,0.259127
7.5293,0.238363,0.00839558,-0.0872631,0.034533,382.446,-1.11022e-16,0.137301
7.53906,0.238363,0.00812646,-0.0155664,0.0393022,382.446,-5.55112e-17,0.00898156
7.54883,0.238363,0.00789041,0.22287,0.0443149,382.446,-1.11022e-16,-0.11359
7.55859,-0.0805674,0.00764329,0.244601,0.0495025,382.446,-5.55112e-17,-0.218592
7.56836,-0.0805674,0.00739441,0.244601,0.0547974,382.446,5.55112e-17,-0.295654
7.57812,-0.0805674,0.00714308,0.244601,0.0601176,66.5463,0,-0.336772
7.58789,-0.0805674,0.00683859,0.244601,0.0653686,-382.446,0,-0.337041
7.59766,-0.0805674,0.00652075,0.244601,0.0704724,-382.446,0,-0.295124
7.60742,-0.0805674,0.00621343,0.244601,0.0753451,-382.446,-5.55112e-17,-0.213421
7.61719,-0.0805674,0.00587587,0.244601,0.0798865,-382.446,0,-0.0979222
7.62695,-0.0805674,0.00555009,0.027357,0.0840427,-382.446,1.11022e-16,0.0422531
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,-382.446,1.66533e-16,0.19559
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,-382.446,-1.66533e-16,0.349131
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,-382.446,-5.55112e-17,0.48956
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,-382.446,-1.11022e-16,0.604345
7.67578,0.238363,0.00387097,-0.0872631,0.0971126,-228.864,0,0.682813
7.68555,0.238363,0.00352386,-0.0872631,0.0980247,382.446,0,0.717101
7.69531,0.238363,0.00316421,-0.0872631,0.0983586,382.446,0,0.702865
7.70508,0.238363,0.00280591,-0.0872631,0.0981405,382.446,0,0.639709
7.71484,0.238363,0.00244254,-0.0872631,0.0974009,382.446,1.11022e-16,0.531276
7.72461,0.238363,0.00208406,-0.0872631,0.0961749,382.446,1.11022e-16,0.385007
7.73438,0.238363,0.00173112,-0.0872631,0.0944979,382.446,-2.22045e-16,0.211564
7.74414,0.238363,0.00138864,0.0411397,0.0924006,382.446,2.22045e-16,0.0239769
7.75391,0.238363,0.00106359,0.244601,0.0899513,382.446,0,-0.163422
7.76367,0.238363,0.000757266,0.244601,0.0871654,382.446,0,-0.336186
7.77344,-0.0805674,0.000475254,0.244601,0.0841135,382.446,1.66533e-16,-0.48097
7.7832,-0.0805674,0.000217588,0.244601,0.080824,382.446,0,-0.586659
7.79297,-0.0805674,-5.56641e-06,0.244601,0.0773629,382.446,0,-0.645326
7.80273,-0.0805674,-0.000198164,0.244601,0.0737524,-126.635,0,-0.652928
7.8125,-0.0805674,-0.000344121,0.244601,0.0700627,-382.446,0,-0.609671
7.82227,-0.0805674,-0.000460078,0.244601,0.0663232,-382.446,-2.22045e-16,-0.520029
7.83203,-0.0805674,-0.000554941,0.244601,0.0625781,-382.446,-2.77556e-16,-0.392389
7.8418,-0.0805674,-0.000607119,0.244601,0.0588635,-382.446,-2.22045e-16,-0.23836
7.85156,-0.0805674,-0.000630088,0.244601,0.0552163,-382.446,-1.11022e-16,-0.0718
7.86133,-0.0805674,-0.00063457,-0.0586512,0.0516571,-382.446,0,0.0923568
7.87109,0.179405,-0.00058752,-0.0872631,0.0482194,-382.446,-1.66533e-16,0.239384
7.88086,0.238363,-0.000518818,-0.0872631,0.0449007,-382.446,-5.55112e-17,0.356036
7.89062,0.238363,-0.00041168,-0.0872631,0.0417521,-382.446,0,0.431714
7.90039,0.238363,-0.000274863,-0.0872631,0.0387515,374.162,0,0.459408
7.91016,0.238363,-7.43848e-05,-0.0872631,0.0359379,382.446,0,0.436351
7.91992,0.238363,0.000184512,-0.0872631,0.0332818,382.446,2.22045e-16,0.364302
7.92969,0.238363,0.000540146,-0.0872631,0.0308279,382.446,-1.11022e-16,0.249455
7.93945,0.238363,0.000962197,-0.0872631,0.0285356,382.446,2.22045e-16,0.101953
7.94922,0.238363,0.00152139,0.149946,0.0264294,382.446,1.11022e-16,-0.0649425
7.95898,0.238363,0.00221385,0.244601,0.0245155,382.446,1.66533e-16,-0.235958
7.96875,0.238363,0.00308698,0.244601,0.0227222,382.446,0,-0.395111
7.97852,0.238363,0.00413197,0.244601,0.0211061,382.446,0,-0.527088
7.98828,-0.0805674,0.00537615,0.244601,0.0196557,382.446,0,-0.618586
7.99805,-0.0805674,0.00685002,0.244601,0.0183115,-382.446,1.11022e-16,-0.659502
8.00781,-0.0805674,0.00862295,0.244601,0.0170949,-382.446,-2.22045e-16,-0.643859
8.01758,-0.0805674,0.0106968,0.244601,0.0159811,-382.446,-2.22045e-16,-0.570403
8.02734,-0.0805674,0.0131125,0.244601,0.0149871,-382.446,-3.33067e-16,-0.442788
8.03711,-0.0805674,0.0157928,0.244601,0.0140733,-382.446,0,-0.269356
8.04688,-0.0805674,0.0188997,0.206294,0.0132493,-382.446,-4.44089e-16,-0.0625045
8.05664,-0.0805674,0.0223185,-0.0872631,0.0125028,-382.446,0,0.162299
8.06641,-0.0805674,0.0261137,-0.0872631,0.0118269,-382.446,-3.33067e-16,0.387781
8.07617,-0.0805674,0.0302598,-0.0872631,0.0112127,-382.446,-2.22045e-16,0.596295
8.08594,-0.0805674,0.0347075,-0.0872631,0.0107042,-382.446,-1.11022e-16,0.771311


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_15.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,-0.00195798,-0.000528516,-0.00167332,-7.39453e-05,3.90721,-1.0842e-19,-0.000771473
0.0195312,-0.0087786,0.00177949,-0.00763919,-8.17969e-05,19.3368,-4.33681e-19,-0.0035595
0.0292969,-0.0154503,0.00623666,-0.0138562,-7.61426e-05,39.1057,-1.73472e-18,-0.00657582
0.0390625,-0.0222835,0.0107096,-0.0204138,-7.6084e-05,59.5662,5.20417e-18,-0.00982754
0.0488281,-0.0287996,0.0169175,-0.0271297,-7.84277e-05,80.3985,-6.93889e-18,-0.0132784
0.0585937,-0.0364994,0.0226649,-0.0353009,-7.78711e-05,104.554,0,-0.0175475
0.0683594,-0.0423942,0.0291633,-0.0425768,-8.21484e-05,127.781,-1.38778e-17,-0.0216026
0.078125,-0.0471258,0.0361316,-0.0494213,-7.48828e-05,149.077,-6.93889e-18,-0.0256383
0.0878906,-0.050974,0.0433592,-0.0562147,-8.19727e-05,169.903,-1.04083e-17,-0.0298592
0.0976562,-0.0533992,0.0494655,-0.0625597,-8.50781e-05,189.823,0,-0.034094
0.107422,-0.0526991,0.0555564,-0.0669957,-7.81641e-05,205.177,-1.38778e-17,-0.0376647
0.117187,-0.0502256,0.0615928,-0.0706316,-7.75488e-05,217.372,6.93889e-18,-0.0410477
0.126953,-0.0453122,0.0674141,-0.0729611,-8.7041e-05,226.416,2.77556e-17,-0.0440098
0.136719,-0.0376998,0.0720656,-0.0736836,-7.30664e-05,231.262,6.93889e-18,-0.046368
0.146484,-0.027339,0.0756898,-0.072692,-7.81055e-05,231.488,-4.16334e-17,-0.0480277
0.15625,-0.0146908,0.0786485,-0.0703118,-8.35547e-05,227.845,-2.77556e-17,-0.0490854
0.166016,0.000414974,0.0811464,-0.066316,-7.54687e-05,220.146,-3.46945e-17,-0.0493817
0.175781,0.0173101,0.0827792,-0.0611635,-8.27344e-05,209.24,-4.16334e-17,-0.049056
0.185547,0.036321,0.083103,-0.0544899,-8.63965e-05,194.639,-2.08167e-17,-0.04788
0.195312,0.0571139,0.0826074,-0.0464381,-6.86133e-05,176.228,0,-0.0458387
0.205078,0.0788513,0.0817104,-0.0376162,-7.79883e-05,155.407,-2.77556e-17,-0.0431417
0.214844,0.101229,0.080233,-0.0281993,-8.4873e-05,132.934,1.38778e-17,-0.0398077
0.224609,0.1247,0.07774,-0.0176866,-8.21484e-05,107.527,-6.93889e-18,-0.0355416
0.234375,0.148067,0.074549,-0.00697259,-7.90723e-05,80.5117,3.46945e-18,-0.030686
0.244141,0.170639,0.0710731,0.00338814,-7.37988e-05,53.6807,0,-0.0254597
0.253906,0.192923,0.0675678,0.0138889,-8.20898e-05,26.0121,0,-0.0196017
0.263672,0.214488,0.0634644,0.0242586,-7.59668e-05,-2.71336,1.73472e-18,-0.0131985
0.273437,0.234064,0.0586665,0.0334297,-8.36719e-05,-30.1274,8.67362e-19,-0.00672997
0.283203,0.238363,0.0538743,0.0416713,-8.15332e-05,-56.261,-6.93889e-18,-8.61935e-05
0.292969,0.238363,0.049429,0.0492739,-7.2041e-05,-82.4283,6.93889e-18,0.00686148
0.302734,0.238363,0.0452016,0.0553947,-8.2998e-05,-107.258,-3.46945e-18,0.013704
0.3125,0.238363,0.0406843,0.0597219,-8.09473e-05,-129.522,0,0.0202455
0.322266,0.238363,0.0361784,0.0628697,-7.76074e-05,-150.616,2.08167e-17,0.0267141
0.332031,0.238363,0.0319314,0.0646616,-8.4375e-05,-170.871,3.46945e-17,0.0329771
0.341797,0.238363,0.0277971,0.0645776,-8.0127e-05,-188.979,1.38778e-17,0.0387202
0.351562,0.238363,0.0235748,0.062919,-7.05176e-05,-205.167,-6.93889e-18,0.0439964
0.361328,0.238363,0.0191971,0.0599736,-7.62305e-05,-220.311,4.16334e-17,0.0488605
0.371094,0.238363,0.0153979,0.0555818,-7.95703e-05,-234.12,4.85723e-17,0.0531563
0.380859,0.238363,0.0122333,0.0496411,-7.06641e-05,-245.929,2.77556e-17,0.0567459
0.390625,0.238363,0.00936138,0.0424211,-7.04004e-05,-255.915,-1.38778e-17,0.0596651
0.400391,0.238363,0.00664181,0.0339869,-7.36816e-05,-264.044,4.16334e-17,0.0618625
0.410156,0.238363,0.00432146,0.0245984,-6.91406e-05,-270.463,1.38778e-17,0.0633757
0.419922,0.238363,0.00276334,0.0135729,-7.49414e-05,-273.228,2.77556e-17,0.0638172
0.429687,0.238363,0.00249876,0.00175204,-7.59668e-05,-273.049,2.77556e-17,0.063488
0.439453,0.238363,0.00234141,-0.00967229,-7.62891e-05,-272.815,2.77556e-17,0.0628833
0.449219,0.238363,0.00206013,-0.0208801,-7.55859e-05,-272.613,4.16334e-17,0.0619108
0.458984,0.237177,0.00205078,-0.0322817,-7.16602e-05,-270.609,2.77556e-17,0.060338
0.46875,0.223374,0.00209259,-0.043049,-7.43848e-05,-267.037,6.93889e-18,0.0583937
0.478516,0.210568,0.00208796,-0.0524644,-6.83789e-05,-263.997,2.77556e-17,0.0565211
0.488281,0.197134,0.00175919,-0.0611818,-7.55859e-05,-259.698,2.08167e-17,0.0543584
0.498047,0.183885,0.00141387,-0.0687561,-5.8623e-05,-253.621,4.16334e-17,0.0520686
0.507812,0.170573,0.00130576,-0.0749884,-4.46484e-05,-246.287,2.77556e-17,0.0497802
0.517578,0.157736,0.001499,-0.0797994,1.54395e-05,-237.828,5.55112e-17,0.0475964
0.527344,0.145738,0.00159047,-0.0829981,0.0001425,-228.43,1.38778e-17,0.0456602
0.537109,0.133642,0.00144677,-0.0845569,0.0003946,-217.657,2.08167e-17,0.0439199
0.546875,0.122214,0.00124441,-0.0843517,0.000915645,-205.812,3.46945e-17,0.0424072
0.556641,0.111472,0.00119496,-0.0823834,0.00187931,-193.182,1.38778e-17,0.0410969
0.566406,0.101463,0.00120141,-0.0785581,0.00353174,-179.863,1.38778e-17,0.0399882
0.576172,0.0918657,0.00113628,-0.0729748,0.00621015,-165.837,0,0.0390049
0.585937,0.0833337,0.00110414,-0.0656016,0.0102642,-151.536,0,0.0381642
0.595703,0.075473,0.00115491,-0.0565495,0.0159452,-137.052,1.38778e-17,0.0373823
0.605469,0.0683595,0.00121673,-0.0459356,0.0234922,-122.488,1.38778e-17,0.0366466
0.615234,0.0619286,0.00111357,-0.0339067,0.0328302,-108.022,2.08167e-17,0.0358826
0.625,0.05646,0.000911279,-0.0205229,0.0437045,-93.98,0,0.0350506
0.634766,0.0516967,0.000876182,-0.00603612,0.0556722,-80.4793,0,0.0340707
0.644531,0.0478851,0.00101754,0.00940834,0.0681532,-67.7702,1.38778e-17,0.0329136
0.654297,0.0449636,0.00110912,0.0256482,0.0806633,-56.0563,6.93889e-18,0.0314992
0.664062,0.0429329,0.00103626,0.0424611,0.0928373,-45.518,6.93889e-18,0.0297641
0.673828,0.0419254,0.000900674,0.0596136,0.104538,-36.3878,3.46945e-18,0.0276676
0.683594,0.0420643,0.000855117,0.0769749,0.115694,-28.889,0,0.0251741
0.693359,0.0430864,0.000870762,0.0943058,0.126192,-23.0588,0,0.0222028
0.703125,0.0452626,0.000878408,0.11139,0.135848,-19.1186,3.46945e-18,0.0187395
0.712891,0.0486964,0.000879023,0.128076,0.14432,-17.2584,3.46945e-18,0.0147737
0.722656,0.0531612,0.000923174,0.144195,0.151297,-17.4445,1.73472e-18,0.0102747
0.732422,0.0586037,0.000935889,0.159523,0.156589,-19.6751,2.60209e-18,0.0052335
0.742187,0.0653116,0.0008354,0.173946,0.160224,-24.1121,0,-0.000300199
0.751953,0.0730033,0.000708018,0.187335,0.162346,-30.6469,3.46945e-18,-0.00630591
0.761719,0.0814233,0.00068124,0.199527,0.163068,-39.0701,1.73472e-18,-0.0127493
0.771484,0.0906839,0.000796436,0.210414,0.162429,-49.355,0,-0.0195476
0.78125,0.100693,0.000877646,0.219942,0.160334,-61.3897,3.46945e-18,-0.0266067
0.791016,0.110977,0.000836396,0.227996,0.156807,-74.8076,0,-0.0338508
0.800781,0.121445,0.000712881,0.23451,0.151931,-89.366,-6.93889e-18,-0.0411634
0.810547,0.131989,0.000648691,0.239468,0.145976,-104.869,0,-0.0484122
0.820312,0.142233,0.000652295,0.242837,0.139164,-120.943,1.38778e-17,-0.0554691
0.830078,0.151791,0.000669932,0.244583,0.131708,-137.162,0,-0.0622058
0.839844,0.160564,0.000690996,0.244601,0.123616,-153.247,0,-0.0684714
0.849609,0.168116,0.000729258,0.243319,0.114969,-168.796,1.38778e-17,-0.0741356
0.859375,0.174329,0.000734941,0.240353,0.105964,-183.471,0,-0.0790374
0.869141,0.178753,0.00065209,0.23593,0.0968286,-196.86,2.77556e-17,-0.0830603
0.878906,0.181191,0.000553242,0.230125,0.0878534,-208.622,1.38778e-17,-0.0860792
0.888672,0.181581,0.000525469,0.222992,0.0790897,-218.536,4.16334e-17,-0.0879575
0.898437,0.179642,0.000617432,0.214671,0.0705057,-226.288,0,-0.0885989
0.908203,0.175295,0.000693662,0.205256,0.0620663,-231.625,2.77556e-17,-0.0879358
0.917969,0.16821,0.000681445,0.194782,0.0538161,-234.288,1.38778e-17,-0.0859323
0.927734,0.158822,0.000592266,0.183424,0.0458515,-234.288,1.38778e-17,-0.0825094
0.9375,0.146582,0.000530713,0.171284,0.0383788,-231.349,0,-0.0777079
0.947266,0.131769,0.000521162,0.15848,0.0315341,-225.416,0,-0.0715607
0.957031,0.114502,0.000544395,0.145142,0.025375,-216.584,4.16334e-17,-0.0641329
0.966797,0.0948547,0.000575566,0.131426,0.0200393,-204.867,6.93889e-18,-0.0555004
0.976562,0.0731311,0.000595928,0.117435,0.0155723,-190.351,4.16334e-17,-0.0457593
0.986328,0.0494041,0.000596309,0.103304,0.0120237,-173.128,2.77556e-17,-0.0350511
0.996094,0.0242033,0.000541846,0.0891706,0.0093266,-153.454,-1.38778e-17,-0.0235088
1.00586,-0.00242755,0.000466201,0.0750911,0.00740959,-131.46,1.38778e-17,-0.0113047
1.01562,-0.0299325,0.00043623,0.0612037,0.00611077,-107.398,1.04083e-17,0.00140273
1.02539,-0.0580284,0.000487646,0.0476067,0.00536968,-81.5493,-5.20417e-18,0.0144114
1.03516,-0.0805674,0.000554502,0.0343805,0.00521461,-54.2063,6.93889e-18,0.0275251
1.04492,-0.0805674,0.000567217,0.0215996,0.00544831,-25.6771,0,0.0405418
1.05469,-0.0805674,0.000521104,0.00934398,0.00582313,3.7217,0,0.0532673
1.06445,-0.0805674,0.000468164,-0.00233685,0.00606454,33.6876,-1.38778e-17,0.0654999
1.07422,-0.0805674,0.000507773,-0.013392,0.00596063,63.9107,-1.38778e-17,0.0770563
1.08398,-0.0805674,0.000661846,-0.0237798,0.00549826,94.0937,0,0.0877656
1.09375,-0.0805674,0.000932402,-0.033475,0.00471097,123.965,-1.38778e-17,0.0974668
1.10352,-0.0805674,0.00137789,-0.0424503,0.00362663,153.242,-1.38778e-17,0.106025
1.11328,-0.0805674,0.00206147,-0.0506852,0.00234797,181.677,-1.38778e-17,0.11332
1.12305,-0.0805674,0.00316884,-0.0581669,0.00102108,209.034,2.77556e-17,0.119262
1.13281,-0.0805674,0.00492589,-0.0648881,-0.000220928,235.093,0,0.123785
1.14258,-0.0805674,0.0076147,-0.0708366,-0.00134133,259.659,0,0.12685
1.15234,-0.0805674,0.0114131,-0.0760095,-0.00237138,282.563,-5.55112e-17,0.128446
1.16211,-0.0805674,0.0166573,-0.080403,-0.00339185,303.632,-2.77556e-17,0.128596
1.17187,-0.0805674,0.0235322,-0.0840101,-0.00436447,322.725,-2.77556e-17,0.127346
1.18164,-0.0805674,0.0320205,-0.0868272,-0.00514869,339.731,1.38778e-17,0.12477
1.19141,-0.0805674,0.0421646,-0.0872631,-0.00562187,354.535,-5.55112e-17,0.120967
1.20117,-0.0805674,0.0537837,-0.0872631,-0.00572927,367.031,-1.38778e-17,0.116062
1.21094,-0.0805674,0.0665045,-0.0872631,-0.00559424,377.153,-8.32667e-17,0.110191
1.2207,-0.0805674,0.0797225,-0.0872631,-0.00531999,382.446,-5.55112e-17,0.103511
1.23047,-0.0805674,0.0928314,-0.0872631,-0.00488824,382.446,-2.77556e-17,0.0961928
1.24023,-0.0805674,0.105265,-0.086956,-0.00428112,382.446,-1.38778e-17,0.0884111
1.25,-0.0805674,0.116608,-0.0841678,-0.00356399,382.446,-8.32667e-17,0.0803435
1.25977,-0.0805674,0.126662,-0.0805901,-0.00268327,382.446,0,0.072171
1.26953,-0.0805674,0.135384,-0.0762356,-0.00162542,382.446,-1.38778e-17,0.0640685
1.2793,-0.0805674,0.1428,-0.07113,-0.000437871,377.24,-2.77556e-17,0.0562002
1.28906,-0.0805674,0.148956,-0.0653067,0.000821543,366.909,0,0.0487209
1.29883,-0.0775926,0.153777,-0.0588043,0.00206918,354.038,-2.77556e-17,0.0417699
1.30859,-0.0522172,0.157125,-0.0516741,0.00328576,338.679,-4.16334e-17,0.03547
1.31836,-0.0269622,0.15887,-0.0439865,0.00448005,320.916,-8.32667e-17,0.0299217
1.32812,-0.00204612,0.158909,-0.0358156,0.00567437,300.856,-4.85723e-17,0.0252048
1.33789,0.0223452,0.157287,-0.0272497,0.00674833,278.618,-1.38778e-17,0.0213786
1.34766,0.046015,0.154112,-0.0183938,0.00757189,254.351,-2.08167e-17,0.0184789
1.35742,0.0688223,0.149621,-0.00935559,0.00828565,228.228,-6.93889e-18,0.016519
1.36719,0.0905394,0.144054,-0.000259438,0.00882258,200.466,-2.77556e-17,0.0154861
1.37695,0.111118,0.137657,0.00876537,0.00920429,171.27,-6.93889e-18,0.0153557
1.38672,0.13038,0.130537,0.0175804,0.00935625,140.895,-6.93889e-18,0.0160767
1.39648,0.148228,0.122741,0.0260462,0.00936296,109.621,-1.38778e-17,0.0175831
1.40625,0.16456,0.114317,0.0340108,0.00926449,77.7372,-1.38778e-17,0.0197946
1.41602,0.179298,0.105436,0.0413333,0.00900029,45.5506,-3.46945e-18,0.0226207
1.42578,0.192401,0.0962947,0.0478737,0.00858961,13.3794,0,0.0259623
1.43555,0.203751,0.087168,0.0534914,0.00801141,-18.4308,0,0.0297109
1.44531,0.213384,0.0782657,0.0580674,0.0073442,-49.5583,1.38778e-17,0.0337612
1.45508,0.221207,0.0697311,0.0614881,0.00656648,-79.6585,0,0.0380013
1.46484,0.227236,0.0616113,0.0636594,0.00571813,-108.401,0,0.0423268
1.47461,0.231442,0.0538103,0.0645062,0.00486439,-135.468,1.38778e-17,0.0466349
1.48437,0.233841,0.0463729,0.0639802,0.00402123,-160.558,0,0.0508311
1.49414,0.234453,0.039365,0.0620517,0.00318141,-183.397,1.38778e-17,0.054828
1.50391,0.233304,0.0329802,0.0587219,0.00232104,-203.737,2.77556e-17,0.0585501
1.51367,0.230462,0.0272665,0.0540218,0.00144562,-221.373,0,0.0619332
1.52344,0.225972,0.0222598,0.0480071,0.000620771,-236.128,0,0.064924
1.5332,0.219929,0.0179198,0.0407655,-0.000126006,-247.874,1.38778e-17,0.0674839
1.54297,0.212411,0.0140933,0.032412,-0.000823623,-256.526,5.55112e-17,0.0695857
1.55273,0.203539,0.0109926,0.023089,-0.00150425,-262.044,2.77556e-17,0.071217
1.5625,0.193423,0.00851189,0.0129628,-0.00211081,-264.436,5.55112e-17,0.0723752
1.57227,0.182204,0.0066825,0.0022243,-0.00264539,-263.759,0,0.0730706
1.58203,0.170024,0.00555478,-0.00891912,-0.00311704,-260.112,1.38778e-17,0.0733219
1.5918,0.157039,0.00494467,-0.0202435,-0.00353385,-253.641,2.77556e-17,0.0731568
1.60156,0.143413,0.00465923,-0.0315139,-0.00389815,-244.53,2.77556e-17,0.072609
1.61133,0.129313,0.00448808,-0.0424892,-0.00421611,-233.002,4.16334e-17,0.0717174
1.62109,0.114919,0.00434329,-0.0529268,-0.00446599,-219.312,5.55112e-17,0.0705238
1.63086,0.100404,0.00415849,-0.0625871,-0.00462735,-203.742,2.77556e-17,0.069071
1.64062,0.085947,0.00393035,-0.0712393,-0.00468844,-186.596,2.77556e-17,0.0674015
1.65039,0.0717262,0.00363636,-0.078666,-0.00465759,-168.196,0,0.0655556
1.66016,0.0579154,0.00324132,-0.0846678,-0.00451685,-148.873,-1.38778e-17,0.0635699
1.66992,0.0446775,0.00283942,-0.0872631,-0.00420668,-128.962,2.77556e-17,0.0614761
1.67969,0.0321748,0.00249688,-0.0872631,-0.00366855,-108.798,0,0.0593002
1.68945,0.0205582,0.00228879,-0.0872631,-0.00280128,-88.7105,0,0.0570616
1.69922,0.00996353,0.00220573,-0.0872631,-0.00149159,-69.0134,6.93889e-18,0.0547725
1.70898,0.000514907,0.00221473,-0.0872631,0.000365449,-50.0051,-6.93889e-18,0.052438
1.71875,-0.00767464,0.0022149,-0.0828866,0.00293279,-31.9636,6.93889e-18,0.0500564
1.72852,-0.0145129,0.00214925,-0.0756552,0.00634424,-15.1404,0,0.0476192
1.73828,-0.0199224,0.00199304,-0.0664755,0.0107423,0.241295,0,0.045112
1.74805,-0.0238462,0.00181846,-0.0554423,0.0163042,13.9883,0,0.0425151
1.75781,-0.0262409,0.00168753,-0.0426845,0.0230302,25.9394,-6.93889e-18,0.0398052
1.76758,-0.027087,0.00162214,-0.0283634,0.0309677,35.9672,-6.93889e-18,0.036956
1.77734,-0.0263828,0.00159375,-0.0126698,0.0400608,43.978,-1.38778e-17,0.0339399
1.78711,-0.0241445,0.00161848,0.00418061,0.0500715,49.9108,-6.93889e-18,0.0307292
1.79687,-0.0204115,0.0016098,0.0219511,0.0607775,53.7373,-6.93889e-18,0.0272981
1.80664,-0.015231,0.00158153,0.0403877,0.0718561,55.459,-6.93889e-18,0.0236238
1.81641,-0.00868668,0.00146496,0.0592248,0.0829663,55.109,-1.04083e-17,0.0196873
1.82617,-0.000859369,0.00124374,0.078191,0.0937581,52.7447,0,0.0154763
1.83594,0.00813926,0.000969492,0.0970121,0.103966,48.449,-5.20417e-18,0.0109852
1.8457,0.0181913,0.000778594,0.115419,0.113388,42.3272,-3.46945e-18,0.00621639
1.85547,0.0291583,0.000719971,0.133151,0.121832,34.5041,-3.46945e-18,0.00118124
1.86523,0.0408889,0.0008025,0.149959,0.129206,25.1214,-8.67362e-19,-0.0040992
1.875,0.0532312,0.000998379,0.165615,0.135485,14.3337,1.73472e-18,-0.00959354
1.88477,0.0660015,0.00122355,0.17991,0.14062,2.31097,0,-0.015261
1.89453,0.0790327,0.00146687,0.192661,0.144543,-10.7707,0,-0.0210497
1.9043,0.0921281,0.00168659,0.203713,0.147197,-24.725,0,-0.0268989
1.91406,0.105104,0.00186155,0.212939,0.148516,-39.3607,6.93889e-18,-0.0327382
1.92383,0.117758,0.0018699,0.220244,0.148507,-54.4812,6.93889e-18,-0.0384896
1.93359,0.129896,0.00172201,0.225566,0.147192,-69.8875,1.38778e-17,-0.0440676
1.94336,0.141322,0.00140563,0.228874,0.144624,-85.3789,6.93889e-18,-0.0493816
1.95312,0.151837,0.000999199,0.230166,0.140975,-100.753,1.38778e-17,-0.0543368
1.96289,0.161258,0.000628242,0.229473,0.136385,-115.808,6.93889e-18,-0.0588362
1.97266,0.169394,0.00034333,0.226853,0.131001,-130.345,1.38778e-17,-0.0627826
1.98242,0.176079,9.44824e-05,0.22239,0.124946,-144.164,0,-0.0660804
1.99219,0.181144,-0.000159756,0.216191,0.118298,-157.07,0,-0.0686384
2.00195,0.184446,-0.000410303,0.208382,0.111169,-168.873,2.77556e-17,-0.070371
2.01172,0.18585,-0.00059417,0.199108,0.103677,-179.386,1.38778e-17,-0.0712009
2.02148,0.185246,-0.000621475,0.188524,0.0959496,-188.431,2.77556e-17,-0.0710609
2.03125,0.182542,-0.000451582,0.176799,0.088126,-195.838,0,-0.0698962
2.04102,0.177672,-0.000142764,0.164106,0.0803377,-201.448,1.38778e-17,-0.0676657
2.05078,0.170598,0.000234023,0.150619,0.0727354,-205.113,0,-0.0643439
2.06055,0.161305,0.000668555,0.136516,0.0653628,-206.703,3.46945e-17,-0.059922
2.07031,0.149813,0.00112995,0.121969,0.0583094,-206.101,2.08167e-17,-0.054409
2.08008,0.136172,0.00158769,0.107145,0.0515621,-203.213,0,-0.0478323
2.08984,0.120462,0.00202175,0.0922036,0.0452132,-197.966,4.85723e-17,-0.0402383
2.09961,0.1028,0.00240176,0.0772941,0.0392894,-190.311,2.08167e-17,-0.0316919
2.10937,0.083331,0.002723,0.0625544,0.0338463,-180.226,2.08167e-17,-0.0222765
2.11914,0.062235,0.00296452,0.0481102,0.0289574,-167.717,0,-0.012093
2.12891,0.0397213,0.00310166,0.0340739,0.0245976,-152.819,2.42861e-17,-0.00125857
2.13867,0.0160285,0.00310482,0.0205448,0.0208378,-135.602,-3.46945e-18,0.010095
2.14844,-0.00857871,0.00296695,0.00760891,0.0175909,-116.166,1.04083e-17,0.0218228
2.1582,-0.0338126,0.00269789,-0.00466069,0.0148812,-94.6433,0,0.0337697
2.16797,-0.0593657,0.00236411,-0.016203,0.0126601,-71.2003,1.38778e-17,0.0457722
2.17773,-0.0805674,0.00199614,-0.0269685,0.0109453,-46.0345,0,0.0576618
2.1875,-0.0805674,0.00162618,-0.0369176,0.0096324,-19.3736,0,0.0692675
2.19727,-0.0805674,0.00123841,-0.0460198,0.00872707,8.52621,-1.38778e-17,0.0804194
2.20703,-0.0805674,0.000858545,-0.0542527,0.00807648,37.3834,0,0.0909511
2.2168,-0.0805674,0.000495,-0.0616002,0.00761426,66.8942,-1.38778e-17,0.100704
2.22656,-0.0805674,0.000184629,-0.0680516,0.00727518,96.7364,0,0.109529
2.23633,-0.0805674,4.74609e-06,-0.0736007,0.00696229,126.574,0,0.117291
2.24609,-0.0805674,2.80078e-05,-0.0782448,0.00668376,156.062,1.38778e-17,0.123871
2.25586,-0.0805674,0.00040125,-0.0819835,0.00640134,184.851,0,0.129167
2.26562,-0.0805674,0.00126809,-0.0848189,0.00608915,212.594,0,0.133101
2.27539,-0.0805674,0.00282469,-0.0867547,0.00575804,238.949,0,0.135614
2.28516,-0.0805674,0.00515124,-0.0872631,0.0054179,263.588,-2.77556e-17,0.136673
2.29492,-0.0805674,0.00844802,-0.0872631,0.00507129,286.201,2.77556e-17,0.13627
2.30469,-0.0805674,0.0128816,-0.0872261,0.00478286,306.5,-5.55112e-17,0.134422
2.31445,-0.0805674,0.0184707,-0.0856353,0.00460898,324.225,-2.77556e-17,0.13117
2.32422,-0.0805674,0.0254234,-0.0831922,0.00448737,339.147,-2.77556e-17,0.126583
2.33398,-0.0805674,0.0336749,-0.0799153,0.00436884,351.075,-4.16334e-17,0.120749
2.34375,-0.0805674,0.0431623,-0.0758274,0.00428042,359.854,1.38778e-17,0.113783
2.35352,-0.0805674,0.0537267,-0.0709569,0.00415614,365.373,-4.16334e-17,0.105816
2.36328,-0.0805674,0.0651036,-0.0653384,0.00403072,367.562,-6.93889e-17,0.096997
2.37305,-0.0805674,0.0769563,-0.0590133,0.00385544,366.397,-1.38778e-17,0.0874914
2.38281,-0.0805674,0.0888495,-0.0520308,0.00369867,361.895,-5.55112e-17,0.0774741
2.39258,-0.0805674,0.1004,-0.0444485,0.00356458,354.118,-4.16334e-17,0.0671284
2.40234,-0.0805674,0.111214,-0.0363324,0.00345352,343.17,-5.55112e-17,0.0566415
2.41211,-0.0754803,0.120987,-0.027757,0.00339337,329.195,-6.93889e-17,0.0462014
2.42187,-0.0471916,0.12949,-0.018806,0.00330937,312.371,-3.46945e-17,0.0359925
2.43164,-0.0186527,0.136537,-0.00957093,0.00323479,292.913,-2.77556e-17,0.0261926
2.44141,0.00976645,0.142098,-0.00015153,0.00314341,271.062,-6.93889e-18,0.0169689
2.45117,0.0377078,0.146123,0.00934571,0.00305112,247.089,0,0.00847526
2.46094,0.0648282,0.148686,0.0188083,0.00295796,221.281,-3.46945e-17,0.00084862
2.4707,0.0908065,0.149865,0.0281192,0.00284854,193.944,0,-0.00579293
2.48047,0.115348,0.149689,0.0371583,0.00275739,165.394,-2.08167e-17,-0.0113526
2.49023,0.13819,0.148196,0.045804,0.00268409,135.955,-2.42861e-17,-0.0157563
2.5,0.159104,0.145401,0.0539355,0.00262418,105.952,-6.93889e-18,-0.0189541
2.50977,0.177897,0.141353,0.0614343,0.00256289,75.7074,0,-0.0209205
2.51953,0.194418,0.136157,0.0681866,0.00249744,45.5384,-1.38778e-17,-0.0216545
2.5293,0.208556,0.12995,0.0740853,0.00240844,15.7508,-3.46945e-18,-0.0211791
2.53906,0.22024,0.122958,0.0790321,0.00231896,-13.363,0,-0.0195405
2.54883,0.229439,0.11535,0.0829395,0.00223799,-41.5271,0,-0.0168062
2.55859,0.23616,0.107338,0.085733,0.00217195,-68.4846,-5.20417e-18,-0.0130632
2.56836,0.238363,0.0991006,0.0873523,0.00213396,-94.0002,1.04083e-17,-0.00841578
2.57812,0.238363,0.0907553,0.0877536,0.00208412,-117.861,1.04083e-17,-0.00298262
2.58789,0.238363,0.0824326,0.0869105,0.00202207,-139.879,1.38778e-17,0.00310607
2.59766,0.238363,0.0742047,0.0848152,0.00194912,-159.89,1.38778e-17,0.0097117
2.60742,0.235216,0.0661756,0.0814792,0.00188716,-177.756,2.08167e-17,0.0166905
2.61719,0.229023,0.0584211,0.0769341,0.00183771,-193.364,-6.93889e-18,0.0238967
2.62695,0.221225,0.0510495,0.0712312,0.0018143,-206.627,2.77556e-17,0.0311859
2.63672,0.212013,0.0441761,0.0644419,0.00177545,-217.483,1.38778e-17,0.0384178
2.64648,0.201588,0.0378553,0.0566566,0.00173959,-225.895,-4.16334e-17,0.0454595
2.65625,0.190147,0.0321455,0.0479842,0.00170848,-231.849,2.08167e-17,0.0521875
2.66602,0.177887,0.0270592,0.0385505,0.0016597,-235.356,1.38778e-17,0.0584904
2.67578,0.164995,0.0225808,0.0284967,0.00164136,-236.447,-2.77556e-17,0.0642705
2.68555,0.151653,0.0186504,0.0179777,0.00160872,-235.177,-1.38778e-17,0.0694451
2.69531,0.138031,0.0153346,0.00715993,0.00158481,-231.622,5.55112e-17,0.073948
2.70508,0.124284,0.0124966,-0.0037814,0.00156313,-225.875,1.38778e-17,0.0777295
2.71484,0.110557,0.0103054,-0.0146646,0.00153448,-218.053,5.55112e-17,0.0807569
2.72461,0.0969783,0.00872145,-0.0253043,0.0014799,-208.288,2.77556e-17,0.0830138
2.73437,0.083664,0.00761435,-0.0355145,0.00143238,-196.729,2.77556e-17,0.0844997
2.74414,0.070716,0.00692259,-0.0451114,0.0013986,-183.542,1.38778e-17,0.0852289
2.75391,0.058224,0.00659452,-0.0539165,0.00138237,-168.911,0,0.0852288
2.76367,0.0462662,0.00645562,-0.0617594,0.00140672,-153.03,-1.38778e-17,0.0845383
2.77344,0.0349113,0.00645832,-0.0684809,0.00147946,-136.108,1.38778e-17,0.0832062
2.7832,0.0242193,0.00652576,-0.0739357,0.00163125,-118.364,1.38778e-17,0.0812886
2.79297,0.0142441,0.00657908,-0.0779949,0.00187395,-100.028,1.38778e-17,0.0788474
2.80273,0.00503412,0.00664037,-0.0805485,0.00220863,-81.3365,1.38778e-17,0.0759476
2.8125,-0.00336545,0.00670995,-0.0815073,0.00266707,-62.5319,1.38778e-17,0.0726554
2.82227,-0.010912,0.00670576,-0.0808052,0.00327097,-43.8594,0,0.0690364
2.83203,-0.0175643,0.00667655,-0.0784,0.00408372,-25.5648,0,0.0651537
2.8418,-0.0232815,0.00663372,-0.0742751,0.00517072,-7.89185,0,0.0610659
2.85156,-0.0280239,0.00655339,-0.0684399,0.00662511,8.92131,0,0.0568266
2.86133,-0.0317514,0.00655181,-0.0609301,0.00854549,24.6447,0,0.0524825
2.87109,-0.0344258,0.00663158,-0.051808,0.0111137,39.0599,-6.93889e-18,0.0480733
2.88086,-0.0360103,0.00674517,-0.0411611,0.0143809,51.9634,0,0.0436309
2.89062,-0.0364716,0.00685471,-0.0291021,0.0184949,63.1696,0,0.0391797
2.90039,-0.0357809,0.00692221,-0.0157669,0.023497,72.5142,0,0.0347365
2.91016,-0.0339159,0.00686326,-0.00131299,0.0294603,79.8569,-6.93889e-18,0.0303113
2.91992,-0.0308629,0.00673852,0.0140827,0.0363327,85.0843,-3.46945e-18,0.025908
2.92969,-0.0266187,0.0066121,0.0302264,0.0440737,88.1124,0,0.0215256
2.93945,-0.0211926,0.00645683,0.0469101,0.0525853,88.8882,-6.93889e-18,0.0171593
2.94922,-0.0146086,0.00633583,0.0639152,0.0616472,87.392,-1.04083e-17,0.012802
2.95898,-0.00690726,0.00620895,0.081015,0.0710614,83.638,-6.93889e-18,0.00844555
2.96875,0.00185296,0.00602147,0.097979,0.0805569,77.6748,0,0.00408273
2.97852,0.0115942,0.00581408,0.114576,0.0898496,69.586,-3.46945e-18,-0.000291729
2.98828,0.0222185,0.0056003,0.130578,0.0986981,59.4887,-8.67362e-18,-0.00467951
2.99805,0.0336075,0.00537223,0.145763,0.106879,47.533,-3.46945e-18,-0.00907748
3.00781,0.0456224,0.0051227,0.15992,0.1142,33.9,-6.93889e-18,-0.0134766
3.01758,0.0581051,0.00485648,0.172852,0.12054,18.7989,0,-0.0178609
3.02734,0.0708789,0.00458098,0.184377,0.125791,2.46484,0,-0.0222071
3.03711,0.0837512,0.00427731,0.194335,0.129951,-14.8453,0,-0.0264842
3.04687,0.0965151,0.0039571,0.202588,0.133029,-32.8564,6.93889e-18,-0.0306533
3.05664,0.108953,0.00366064,0.20902,0.135031,-51.2794,0,-0.0346678
3.06641,0.12084,0.00339038,0.213545,0.135982,-69.8162,6.93889e-18,-0.0384745
3.07617,0.131947,0.00311394,0.216102,0.135901,-88.1637,6.93889e-18,-0.0420136
3.08594,0.142047,0.00282747,0.216661,0.134877,-106.02,-6.93889e-18,-0.0452207
3.0957,0.150916,0.00253034,0.21522,0.132916,-123.086,-6.93889e-18,-0.0480277
3.10547,0.158341,0.00221227,0.211805,0.130107,-139.076,2.77556e-17,-0.0503645
3.11523,0.164123,0.00191423,0.206471,0.126504,-153.717,1.38778e-17,-0.0521608
3.125,0.168081,0.00164769,0.199302,0.122207,-166.754,2.08167e-17,-0.0533482
3.13477,0.170058,0.00139679,0.190406,0.117312,-177.956,2.77556e-17,-0.0538616
3.14453,0.169923,0.00117205,0.179915,0.111908,-187.118,6.93889e-18,-0.0536419
3.1543,0.167575,0.000955635,0.167981,0.106119,-194.064,-6.93889e-18,-0.0526375
3.16406,0.162948,0.000712119,0.154778,0.100042,-198.651,2.08167e-17,-0.0508062
3.17383,0.156011,0.000490371,0.140492,0.0937586,-200.768,0,-0.0481171
3.18359,0.146771,0.000272227,0.125323,0.0873323,-200.34,4.16334e-17,-0.0445519
3.19336,0.135273,9.47461e-05,0.10948,0.080818,-197.329,-2.08167e-17,-0.0401062
3.20312,0.121602,-6.45117e-05,0.093175,0.0742953,-191.731,6.93889e-18,-0.0347906
3.21289,0.105881,-0.000192275,0.0766245,0.0678227,-183.579,0,-0.0286313
3.22266,0.0882719,-0.000345322,0.0600414,0.0614476,-172.94,2.08167e-17,-0.0216701
3.23242,0.0689698,-0.000468867,0.0436336,0.0552649,-159.914,6.93889e-18,-0.013965
3.24219,0.0482037,-0.000590479,0.0276004,0.0493201,-144.633,1.04083e-17,-0.0055892
3.25195,0.0262316,-0.000688711,0.0121297,0.0436754,-127.258,1.38778e-17,0.00336923
3.26172,0.00333673,-0.000781758,-0.00260511,0.0383291,-107.973,-1.73472e-17,0.0128088
3.27148,-0.020177,-0.000838477,-0.0164471,0.0333479,-86.9886,0,0.0226159
3.28125,-0.04399,-0.00089502,-0.029258,0.0287206,-64.534,-6.93889e-18,0.0326666
3.29102,-0.0677721,-0.000932725,-0.0409197,0.0245182,-40.855,0,0.0428286
3.30078,-0.0805674,-0.000971953,-0.0513353,0.0207062,-16.2104,0,0.0529636
3.31055,-0.0805674,-0.000977754,-0.0604299,0.017369,9.13137,0,0.0629297
3.32031,-0.0805674,-0.00095291,-0.0681507,0.0144826,34.8955,0,0.072584
3.33008,-0.0805674,-0.000899912,-0.0744671,0.0120223,60.8045,0,0.0817853
3.33984,-0.0805674,-0.000787178,-0.0793696,0.0100569,86.581,0,0.0903965
3.34961,-0.0805674,-0.000623262,-0.0828694,0.00843357,111.951,0,0.0982877
3.35937,-0.0805674,-0.00036627,-0.0849966,0.00717932,136.648,-2.77556e-17,0.105338
3.36914,-0.0805674,2.72461e-06,-0.0857987,0.00621867,160.413,0,0.11144
3.37891,-0.0805674,0.000545156,-0.0853392,0.00551238,182.999,0,0.116497
3.38867,-0.0805674,0.0013002,-0.0836946,0.00505717,204.174,-4.16334e-17,0.120432
3.39844,-0.0805674,0.00233437,-0.0809533,0.00478515,223.72,-4.16334e-17,0.123184
3.4082,-0.0805674,0.00369545,-0.0772126,0.00463992,241.438,-1.38778e-17,0.124711
3.41797,-0.0805674,0.00552287,-0.0725767,0.00460635,257.149,-4.16334e-17,0.12499
3.42773,-0.0805674,0.00789384,-0.0671545,0.0046541,270.694,1.38778e-17,0.124021
3.4375,-0.0805674,0.0108228,-0.0610575,0.00479487,281.936,0,0.121822
3.44727,-0.0805674,0.0144556,-0.0543977,0.00494467,290.761,-2.77556e-17,0.118434
3.45703,-0.0805674,0.0189312,-0.0472859,0.0051578,297.08,0,0.113916
3.4668,-0.0805674,0.024187,-0.03983,0.00543542,300.829,-6.93889e-17,0.108347
3.47656,-0.0805674,0.0303546,-0.0321338,0.00573325,301.968,2.77556e-17,0.101823
3.48633,-0.0805674,0.0373211,-0.0242959,0.00602666,300.484,1.38778e-17,0.0944581
3.49609,-0.0805674,0.0451037,-0.0164087,0.00631324,296.39,-4.16334e-17,0.0863772
3.50586,-0.0805674,0.0535483,-0.00855804,0.00655682,289.724,1.38778e-17,0.0777192
3.51562,-0.0805674,0.0624969,-0.000822614,0.00668977,280.552,0,0.0686317
3.52539,-0.0611237,0.0717476,0.0067258,0.00675542,268.963,-2.77556e-17,0.0592691
3.53516,-0.0362617,0.0810604,0.0140224,0.00674452,255.074,-2.08167e-17,0.0497896
3.54492,-0.0112067,0.09018,0.0210092,0.0065954,239.023,-6.93889e-18,0.0403526
3.55469,0.0137286,0.0988383,0.027634,0.00635139,220.974,-2.77556e-17,0.031116
3.56445,0.0382389,0.106809,0.0338509,0.00603387,201.113,2.08167e-17,0.0222328
3.57422,0.0620312,0.113887,0.0396184,0.00559327,179.643,-2.08167e-17,0.013849
3.58398,0.0848283,0.119937,0.0448998,0.00510393,156.79,-1.38778e-17,0.00610077
3.59375,0.106373,0.12484,0.0496623,0.00458555,132.794,-3.46945e-18,-0.000888023
3.60352,0.12643,0.128566,0.0538759,0.00400485,107.91,5.20417e-18,-0.00700774
3.61328,0.144792,0.131096,0.057514,0.00338165,82.4037,-1.21431e-17,-0.012165
3.62305,0.161277,0.132487,0.0605518,0.00271869,56.5498,-1.04083e-17,-0.0162841
3.63281,0.175736,0.132778,0.0629674,0.00206382,30.6287,-3.46945e-18,-0.0193084
3.64258,0.188049,0.132036,0.0647405,0.00138261,4.92273,0,-0.0212012
3.65234,0.19813,0.130328,0.0658535,0.000724775,-20.2869,-3.46945e-18,-0.0219459
3.66211,0.205926,0.127706,0.0662913,9.41016e-05,-44.7241,6.93889e-18,-0.0215468
3.67188,0.211415,0.124226,0.0660418,-0.000492334,-68.1211,0,-0.0200279
3.68164,0.214607,0.119971,0.0650966,-0.00100743,-90.2222,0,-0.0174333
3.69141,0.215545,0.115024,0.0634517,-0.00144967,-110.787,0,-0.0138255
3.70117,0.2143,0.109475,0.0611083,-0.00182593,-129.596,6.93889e-18,-0.00928412
3.71094,0.21097,0.103434,0.0580736,-0.00212282,-146.45,2.08167e-17,-0.00390478
3.7207,0.20568,0.0970245,0.0543619,-0.00236335,-161.175,-6.93889e-18,0.00220329
3.73047,0.198576,0.0903776,0.0499952,-0.00250831,-173.626,0,0.00891917
3.74023,0.189826,0.0836387,0.0450045,-0.00257968,-183.689,6.93889e-18,0.0161126
3.75,0.179612,0.0769121,0.0394301,-0.00257183,-191.281,3.46945e-18,0.0236465
3.75977,0.168133,0.0703301,0.0333224,-0.00245689,-196.352,0,0.0313794
3.76953,0.155598,0.0639565,0.0267421,-0.00227417,-198.889,0,0.0391682
3.7793,0.142222,0.0578583,0.0197607,-0.00203098,-198.91,6.93889e-18,0.0468708
3.78906,0.128224,0.0520781,0.0124604,-0.0017325,-196.472,1.38778e-17,0.0543484
3.79883,0.113826,0.0466586,0.00493336,-0.0013754,-191.661,2.08167e-17,0.0614683
3.80859,0.0992461,0.0416113,-0.00271839,-0.000985225,-184.6,0,0.0681059
3.81836,0.0846971,0.0369642,-0.0103842,-0.000561768,-175.441,0,0.074147
3.82812,0.0703844,0.0327563,-0.0179458,-0.00010125,-164.364,0,0.0794897
3.83789,0.0565026,0.028969,-0.025279,0.000373975,-151.574,1.38778e-17,0.0840456
3.84766,0.0432333,0.0256017,-0.0322555,0.000854795,-137.3,1.38778e-17,0.087742
3.85742,0.0307435,0.0226709,-0.0387444,0.00135372,-121.79,1.38778e-17,0.0905218
3.86719,0.0191834,0.0200891,-0.044615,0.00183439,-105.305,1.38778e-17,0.0923451
3.87695,0.00868539,0.0178603,-0.049739,0.00230877,-88.12,1.38778e-17,0.0931891
3.88672,-0.00063732,0.0159978,-0.0539928,0.00277119,-70.5135,-1.38778e-17,0.0930482
3.89648,-0.00869118,0.0143544,-0.0572602,0.00322611,-52.7683,1.38778e-17,0.0919335
3.90625,-0.0154028,0.0130718,-0.0594348,0.00365622,-35.1651,0,0.0898725
3.91602,-0.0207193,0.0119917,-0.0604227,0.00409037,-17.9785,0,0.0869079
3.92578,-0.0246075,0.0110849,-0.0601449,0.00452772,-1.47295,0,0.0830964
3.93555,-0.0270544,0.0104021,-0.0585391,0.00498615,14.1008,0,0.0785073
3.94531,-0.0280654,0.00985207,-0.055562,0.00550436,28.5097,0,0.0732208
3.95508,-0.0276644,0.00930973,-0.0511908,0.00607353,41.5409,1.38778e-17,0.0673263
3.96484,-0.025892,0.00885554,-0.0454245,0.00674549,53.0055,-1.38778e-17,0.0609201
3.97461,-0.0228046,0.00842865,-0.0382849,0.00764039,62.74,-6.93889e-18,0.0541039
3.98438,-0.0184726,0.00805462,-0.0298173,0.00869367,70.6091,-6.93889e-18,0.0469823
3.99414,-0.0129796,0.00769213,-0.0200902,0.0100668,76.5065,-2.08167e-17,0.0396609
4.00391,-0.00642038,0.00733731,-0.0091949,0.0117456,80.3565,0,0.0322443
4.01367,0.00110046,0.00704637,0.00275476,0.0139052,82.1142,-1.04083e-17,0.0248344
4.02344,0.00947002,0.00678489,0.0156243,0.0165168,81.7657,0,0.0175284
4.0332,0.0185685,0.00652626,0.02926,0.0196838,79.3278,-6.93889e-18,0.0104173
4.04297,0.0282709,0.00628605,0.0434912,0.0234784,74.8474,-1.38778e-17,0.00358492
4.05273,0.0384478,0.00597334,0.0581326,0.0278992,68.3998,-1.38778e-17,-0.00289391
4.0625,0.0489673,0.00562187,0.0729875,0.033006,60.0879,6.93889e-18,-0.00895365
4.07227,0.0596956,0.00526837,0.0878505,0.0387522,50.04,-3.46945e-18,-0.0145389
4.08203,0.0704985,0.00491159,0.102511,0.0451126,38.4078,-6.93889e-18,-0.0196046
4.0918,0.0812419,0.00452165,0.116756,0.0519839,25.3641,0,-0.0241165
4.10156,0.0917931,0.00415046,0.130377,0.0592665,11.1001,0,-0.0280505
4.11133,0.102022,0.00379359,0.143167,0.066816,-4.17702,0,-0.0313926
4.12109,0.111799,0.00344757,0.154931,0.0744676,-20.2468,0,-0.0341381
4.13086,0.121002,0.00312703,0.165487,0.0820619,-36.8789,0,-0.0362909
4.14062,0.129509,0.00284467,0.174665,0.0893902,-53.8351,6.93889e-18,-0.0378625
4.15039,0.137206,0.00260464,0.182318,0.096286,-70.8732,1.38778e-17,-0.0388712
4.16016,0.143981,0.00241573,0.188319,0.102597,-87.7493,0,-0.0393404
4.16992,0.149733,0.00226963,0.192563,0.108218,-104.221,1.38778e-17,-0.0392978
4.17969,0.154363,0.00216595,0.194972,0.113025,-120.048,1.38778e-17,-0.0387742
4.18945,0.157783,0.00209232,0.195497,0.116961,-135.001,6.93889e-18,-0.0378021
4.19922,0.159912,0.0020509,0.194114,0.119977,-148.856,1.38778e-17,-0.0364147
4.20898,0.16068,0.00204231,0.19083,0.122088,-161.403,1.38778e-17,-0.034645
4.21875,0.160026,0.00209587,0.185678,0.12327,-172.446,4.16334e-17,-0.0325246
4.22852,0.157901,0.00218537,0.178722,0.123541,-181.805,2.08167e-17,-0.0300835
4.23828,0.15427,0.00231712,0.170052,0.122947,-189.318,-2.08167e-17,-0.0273491
4.24805,0.149111,0.00247854,0.159783,0.121537,-194.844,4.85723e-17,-0.0243458
4.25781,0.142415,0.00265368,0.148055,0.119331,-198.266,2.77556e-17,-0.0210952
4.26758,0.134191,0.00281458,0.135029,0.116375,-199.489,4.16334e-17,-0.017616
4.27734,0.124466,0.00294164,0.120885,0.112764,-198.441,6.93889e-18,-0.0139239
4.28711,0.113282,0.00304594,0.105818,0.108557,-195.081,4.16334e-17,-0.0100323
4.29687,0.1007,0.00307257,0.0900386,0.10385,-189.391,1.38778e-17,-0.00595262
4.30664,0.0868026,0.00306111,0.0737634,0.0987221,-181.382,-1.38778e-17,-0.00169528
4.31641,0.0716889,0.00296936,0.0572166,0.093294,-171.092,1.38778e-17,0.00272992
4.32617,0.0554786,0.00281443,0.0406243,0.0876577,-158.59,1.38778e-17,0.00731276
4.33594,0.0383103,0.00259055,0.0242115,0.0818905,-143.97,1.04083e-17,0.0120418
4.3457,0.020341,0.00231035,0.00819801,0.0760942,-127.353,6.93889e-18,0.0169033
4.35547,0.00174525,0.00195554,-0.00720431,0.0703315,-108.888,6.93889e-18,0.021881
4.36523,-0.0172864,0.001553,-0.0217952,0.0646649,-88.747,-6.93889e-18,0.0269545
4.375,-0.0365488,0.00113886,-0.035389,0.0591579,-67.1271,6.93889e-18,0.0320994
4.38477,-0.0558247,0.000687773,-0.0478171,0.0538626,-44.246,6.93889e-18,0.0372864
4.39453,-0.0748868,0.000257432,-0.0589303,0.0488031,-20.341,0,0.042481
4.4043,-0.0805674,-0.00014502,-0.0686016,0.044044,4.33431,0,0.0476436
4.41406,-0.0805674,-0.000496553,-0.0767266,0.0396043,29.5121,0,0.0527292
4.42383,-0.0805674,-0.000778975,-0.083226,0.0355214,54.9142,-6.93889e-18,0.057688
4.43359,-0.0805674,-0.00099249,-0.0872631,0.0318269,80.2546,-6.93889e-18,0.0624658
4.44336,-0.0805674,-0.00110186,-0.0872631,0.0285079,105.244,0,0.0670049
4.45312,-0.0805674,-0.00111305,-0.0872631,0.025551,129.593,-2.77556e-17,0.0712447
4.46289,-0.0805674,-0.00101988,-0.0872631,0.0229855,153.015,0,0.0751231
4.47266,-0.0805674,-0.000799014,-0.0872631,0.0207562,175.231,-1.38778e-17,0.0785778
4.48242,-0.0805674,-0.000436992,-0.0868448,0.0188472,195.976,1.38778e-17,0.0815474
4.49219,-0.0805674,5.28809e-05,-0.0818695,0.0172311,214.995,-2.77556e-17,0.0839736
4.50195,-0.0805674,0.00068209,-0.0755293,0.015912,232.056,-1.38778e-17,0.085802
4.51172,-0.0805674,0.00149104,-0.0679543,0.0148241,246.948,0,0.0869842
4.52148,-0.0805674,0.00245361,-0.0592901,0.0138966,259.483,-2.77556e-17,0.0874793
4.53125,-0.0805674,0.00362162,-0.0496953,0.0131626,269.504,-2.77556e-17,0.0872555
4.54102,-0.0805674,0.00501899,-0.0393388,0.0125336,276.882,-1.38778e-17,0.0862909
4.55078,-0.0805674,0.00668988,-0.0283965,0.0119685,281.522,-2.77556e-17,0.0845756
4.56055,-0.0805674,0.00871644,-0.0170494,0.0115026,283.363,-1.38778e-17,0.0821119
4.57031,-0.0805674,0.011032,-0.00547989,0.0110387,282.378,2.77556e-17,0.0789157
4.58008,-0.0805674,0.0137848,0.00613063,0.0105798,278.577,-2.77556e-17,0.0750163
4.58984,-0.0805674,0.0170791,0.0176044,0.0101591,272.005,-2.77556e-17,0.0704573
4.59961,-0.0805674,0.020797,0.0287701,0.0097575,262.743,-4.16334e-17,0.065296
4.60937,-0.0743485,0.0251293,0.0394649,0.00935467,250.905,-3.46945e-17,0.0596031
4.61914,-0.0517987,0.0300288,0.049537,0.00898866,236.64,-2.08167e-17,0.0534617
4.62891,-0.0285186,0.0355091,0.0588472,0.0086165,220.125,-2.77556e-17,0.0469666
4.63867,-0.004824,0.0415657,0.0672711,0.00832233,201.568,-2.08167e-17,0.0402224
4.64844,0.0189611,0.0481052,0.0747,0.0079856,181.201,-2.77556e-17,0.0333422
4.6582,0.0425098,0.0550842,0.0810422,0.00769154,159.279,-6.93889e-18,0.0264454
4.66797,0.0654974,0.0623422,0.086224,0.00740326,136.074,-2.42861e-17,0.0196556
4.67773,0.0876071,0.0697767,0.09019,0.00713142,111.875,-6.93889e-18,0.0130981
4.6875,0.108535,0.0771854,0.0929034,0.00690949,86.9802,-3.46945e-18,0.0068979
4.69727,0.127996,0.0844271,0.0943461,0.00668754,61.6962,3.46945e-18,0.00117658
4.70703,0.145727,0.0913088,0.0945179,0.00644997,36.3309,1.73472e-18,-0.00394982
4.7168,0.161492,0.0976618,0.0934365,0.00623783,11.1911,-1.73472e-18,-0.00837342
4.72656,0.175086,0.103328,0.0911363,0.00600926,-13.4222,0,-0.0119969
4.73633,0.186341,0.108195,0.0876675,0.00575268,-37.2176,1.04083e-17,-0.0147357
4.74609,0.195123,0.112192,0.0830948,0.00552876,-59.917,0,-0.0165198
4.75586,0.201337,0.115242,0.0774961,0.00526887,-81.2594,1.04083e-17,-0.0172961
4.76562,0.204932,0.11735,0.070961,0.0049945,-101.004,0,-0.0170288
4.77539,0.205893,0.118538,0.0635891,0.00471316,-118.932,3.46945e-18,-0.0157016
4.78516,0.204251,0.118811,0.0554887,0.00443221,-134.853,2.08167e-17,-0.0133176
4.79492,0.200072,0.11824,0.0467747,0.00413728,-148.601,3.46945e-18,-0.0099
4.80469,0.193465,0.116885,0.0375671,0.00383496,-160.042,2.08167e-17,-0.00549174
4.81445,0.184573,0.114799,0.0279896,0.00353692,-169.073,6.93889e-18,-0.000155289
4.82422,0.173571,0.112059,0.0181676,0.00326004,-175.62,2.08167e-17,0.00602846
4.83398,0.160668,0.108695,0.008227,0.00300419,-179.644,1.73472e-17,0.0129614
4.84375,0.146097,0.104807,-0.00170726,0.00279047,-181.14,3.46945e-18,0.02053
4.85352,0.130111,0.100448,-0.0115126,0.00259649,-180.13,1.38778e-17,0.0286071
4.86328,0.112986,0.0957002,-0.0210698,0.00244456,-176.673,1.38778e-17,0.0370543
4.87305,0.0950063,0.0906535,-0.0302645,0.00230681,-170.854,2.77556e-17,0.0457244
4.88281,0.0764669,0.0853925,-0.0389874,0.0021939,-162.791,3.46945e-17,0.0544644
4.89258,0.0576653,0.0800138,-0.0471359,0.00206994,-152.627,1.38778e-17,0.0631177
4.90234,0.0388982,0.0745905,-0.0546141,0.00194982,-140.531,-1.38778e-17,0.0715279
4.91211,0.0204561,0.0692378,-0.0613338,0.00181562,-126.695,-1.38778e-17,0.0795408
4.92187,0.00261938,0.0639771,-0.0672146,0.001658,-111.332,1.38778e-17,0.0870081
4.93164,-0.0143457,0.0588965,-0.0721848,0.0014751,-94.6739,0,0.0937895
4.94141,-0.0301912,0.0539982,-0.0761812,0.0012682,-76.9661,1.38778e-17,0.0997559
4.95117,-0.04469,0.0493664,-0.0791494,0.0010248,-58.4678,0,0.104791
4.96094,-0.0576393,0.0449752,-0.0810442,0.000781992,-39.4467,0,0.108795
4.9707,-0.0688629,0.0408724,-0.0818298,0.000535078,-20.1769,0,0.111685
4.98047,-0.0782127,0.0370541,-0.0814795,0.000287725,-0.935338,0,0.113395
4.99023,-0.0805674,0.0335469,-0.0799762,4.90137e-05,18.0016,0,0.113882
5,-0.0805674,0.0303481,-0.0773121,-0.000141035,36.3612,0,0.113122
5.00977,-0.0805674,0.0274759,-0.0734895,-0.000302139,53.8775,-1.38778e-17,0.111112
5.01953,-0.0805674,0.0249136,-0.0685201,-0.00040333,70.2946,0,0.107869
5.0293,-0.0805674,0.0226419,-0.0624256,-0.000436875,85.37,-1.38778e-17,0.103433
5.03906,-0.0805674,0.0206326,-0.0552377,-0.000417246,98.877,0,0.0978619
5.04883,-0.0805674,0.0188375,-0.0469983,-0.000323203,110.608,-2.77556e-17,0.0912319
5.05859,-0.0777532,0.0172783,-0.0377591,-0.000172998,120.378,-1.38778e-17,0.0836367
5.06836,-0.06854,0.0157928,-0.0275826,7.03418e-05,128.024,1.38778e-17,0.0751853
5.07812,-0.0575974,0.0145485,-0.0165411,0.000393838,133.412,-2.77556e-17,0.0659994
5.08789,-0.0450801,0.0133449,-0.00471736,0.000804463,136.435,0,0.056212
5.09766,-0.0311608,0.0121991,0.0077959,0.00131924,137.017,0,0.0459643
5.10742,-0.016027,0.0111947,0.0208961,0.00195768,135.112,0,0.0354035
5.11719,0.000121,0.010214,0.0344711,0.0027646,130.708,-1.04083e-17,0.02468
5.12695,0.0170729,0.00921952,0.0483998,0.00376646,123.826,-2.77556e-17,0.0139454
5.13672,0.0346111,0.00828483,0.0625529,0.00499462,114.521,-1.38778e-17,0.00334916
5.14648,0.0525132,0.00741018,0.0767933,0.00651299,102.88,0,-0.00696315
5.15625,0.0705541,0.00660179,0.0909776,0.00833291,89.025,-6.93889e-18,-0.0168526
5.16602,0.0885091,0.00580644,0.104957,0.0105603,73.1075,0,-0.0261888
5.17578,0.106155,0.00507287,0.118579,0.0131954,55.3112,0,-0.0348518
5.18555,0.123275,0.00443153,0.131688,0.016338,35.8475,6.93889e-18,-0.042734
5.19531,0.139656,0.00388365,0.144128,0.020013,14.9545,0,-0.0497412
5.20508,0.155096,0.00340854,0.155745,0.0242548,-7.10647,6.93889e-18,-0.0557942
5.21484,0.169402,0.00299496,0.166387,0.0290271,-30.0534,6.93889e-18,-0.0608291
5.22461,0.182393,0.00266139,0.175908,0.0343612,-53.5873,0,-0.0647981
5.23437,0.193903,0.0023635,0.184171,0.0402362,-77.3961,-1.38778e-17,-0.0676701
5.24414,0.20378,0.00211365,0.191047,0.0465485,-101.158,0,-0.0694298
5.25391,0.21189,0.00189082,0.19642,0.0532392,-124.547,0,-0.0700781
5.26367,0.218114,0.00171302,0.200188,0.060179,-147.236,-1.38778e-17,-0.0696314
5.27344,0.222355,0.00157406,0.202266,0.0672812,-168.901,0,-0.0681205
5.2832,0.224536,0.00147946,0.202587,0.0743492,-189.229,2.77556e-17,-0.0655898
5.29297,0.224599,0.00143684,0.201106,0.0812746,-207.916,0,-0.0620959
5.30273,0.222509,0.00142081,0.197799,0.0878974,-224.678,6.93889e-18,-0.0577066
5.3125,0.218252,0.00145579,0.192664,0.0940864,-239.251,-2.77556e-17,-0.0524992
5.32227,0.21184,0.00151239,0.185726,0.0997112,-251.398,3.46945e-17,-0.0465588
5.33203,0.203304,0.0016079,0.177032,0.104676,-260.909,2.77556e-17,-0.0399769
5.3418,0.192701,0.00170748,0.166658,0.108879,-267.607,0,-0.03285
5.35156,0.180109,0.001853,0.1547,0.112274,-271.35,0,-0.0252774
5.36133,0.16563,0.00199772,0.141284,0.114831,-272.032,6.245e-17,-0.0173603
5.37109,0.149388,0.00214811,0.126553,0.116513,-269.589,4.85723e-17,-0.00919981
5.38086,0.131527,0.00231281,0.110678,0.11735,-263.994,6.93889e-18,-0.00089599
5.39062,0.112214,0.00247758,0.0938463,0.117337,-255.263,4.16334e-17,0.00745374
5.40039,0.0916311,0.00264803,0.0762632,0.116501,-243.452,1.38778e-17,0.0157556
5.41016,0.0699814,0.00281994,0.0581494,0.114909,-228.659,1.73472e-17,0.0239204
5.41992,0.0474817,0.00300267,0.0397373,0.112599,-211.019,6.93889e-18,0.0318647
5.42969,0.024363,0.00317218,0.0212679,0.109618,-190.709,2.77556e-17,0.0395109
5.43945,0.000867289,0.00334726,0.00298671,0.106049,-167.937,6.93889e-18,0.0467883
5.44922,-0.0227542,0.00350804,-0.0148593,0.101946,-142.947,4.16334e-17,0.0536335
5.45898,-0.0462443,0.00366703,-0.0320261,0.0974171,-116.012,6.93889e-18,0.0599902
5.46875,-0.0693424,0.00378513,-0.0482762,0.0925409,-87.4303,1.38778e-17,0.0658097
5.47852,-0.0805674,0.00389575,-0.0633831,0.0874319,-57.5246,0,0.071051
5.48828,-0.0805674,0.00397893,-0.077134,0.0821359,-26.634,0,0.0756801
5.49805,-0.0805674,0.00405639,-0.0872631,0.0767744,4.88803,0,0.0796706
5.50781,-0.0805674,0.00412673,-0.0872631,0.071425,36.6792,-1.38778e-17,0.0830025
5.51758,-0.0805674,0.0041794,-0.0872631,0.0661513,68.3726,0,0.0856629
5.52734,-0.0805674,0.00418737,-0.0872631,0.061034,99.6021,0,0.0876449
5.53711,-0.0805674,0.00418784,-0.0872631,0.0560938,130.006,1.38778e-17,0.0889473
5.54688,-0.0805674,0.00417867,-0.0872631,0.0514114,159.233,-1.38778e-17,0.0895747
5.55664,-0.0805674,0.00414686,-0.0872631,0.0470102,186.946,-1.38778e-17,0.0895365
5.56641,-0.0805674,0.00408422,-0.0872631,0.0429054,212.824,-6.93889e-17,0.0888468
5.57617,-0.0805674,0.00402249,-0.0872631,0.0391296,236.572,0,0.0875244
5.58594,-0.0805674,0.00397805,-0.0872631,0.0356841,257.916,-2.77556e-17,0.0855919
5.5957,-0.0805674,0.00392288,-0.0872631,0.0325926,276.616,0,0.0830759
5.60547,-0.0805674,0.0039048,-0.0872631,0.029845,292.461,-4.16334e-17,0.0800066
5.61523,-0.0805674,0.00388652,-0.0801484,0.0274085,305.274,-5.55112e-17,0.0764178
5.625,-0.0805674,0.00387557,-0.0670233,0.025296,314.915,-8.32667e-17,0.0723467
5.63477,-0.0805674,0.00391529,-0.0526197,0.0234807,321.282,-4.16334e-17,0.0678337
5.64453,-0.0805674,0.00400863,-0.037165,0.0218846,324.312,-2.77556e-17,0.0629226
5.6543,-0.0805674,0.00419707,-0.0209019,0.0205134,323.98,-4.16334e-17,0.0576604
5.66406,-0.0805674,0.00448459,-0.00408526,0.0193295,320.303,-4.16334e-17,0.0520973
5.67383,-0.0805674,0.00493834,0.0130229,0.0182903,313.334,-4.16334e-17,0.0462867
5.68359,-0.0805674,0.00560575,0.0301571,0.017345,303.168,3.46945e-17,0.0402851
5.69336,-0.0770766,0.00652822,0.0470527,0.0164824,289.933,-3.46945e-17,0.0341521
5.70312,-0.052207,0.00775052,0.0634499,0.0156872,273.796,-6.93889e-18,0.0279499
5.71289,-0.0265633,0.00936296,0.0790984,0.0149004,254.955,0,0.0217436
5.72266,-0.000453977,0.0113475,0.0937605,0.0141396,233.642,-6.93889e-18,0.0156005
5.73242,0.0258042,0.01374,0.107215,0.0133482,210.114,-6.93889e-18,0.00959002
5.74219,0.0518901,0.0166934,0.119261,0.0125588,184.656,-6.93889e-18,0.00378303
5.75195,0.0774825,0.0201166,0.129721,0.0117675,157.574,-1.73472e-17,-0.00174865
5.76172,0.102265,0.0240808,0.13844,0.0109569,129.192,-2.42861e-17,-0.00693292
5.77148,0.125927,0.0285855,0.145293,0.0101534,99.8489,1.04083e-17,-0.0116981
5.78125,0.148174,0.0336136,0.150183,0.00936158,69.8957,-1.04083e-17,-0.015974
5.79102,0.168725,0.0391218,0.153044,0.0085991,39.6891,-6.93889e-18,-0.0196924
5.80078,0.187321,0.0450587,0.153838,0.00784348,9.58852,0,-0.0227886
5.81055,0.203725,0.0513575,0.15256,0.00716083,-20.0479,0,-0.0252022
5.82031,0.217729,0.057896,0.149234,0.0065153,-48.8678,3.46945e-18,-0.0268783
5.83008,0.229154,0.0645739,0.143915,0.00590517,-76.5287,0,-0.0277685
5.83984,0.237856,0.0712594,0.136685,0.00536933,-102.702,6.93889e-18,-0.0278322
5.84961,0.238363,0.0778084,0.127651,0.00488077,-127.077,1.04083e-17,-0.0270375
5.85937,0.238363,0.0840875,0.116947,0.00442831,-149.365,2.42861e-17,-0.0253626
5.86914,0.238363,0.0899406,0.104729,0.00404045,-169.303,2.08167e-17,-0.0227961
5.87891,0.238363,0.0952613,0.0911689,0.00371537,-186.655,6.93889e-18,-0.0193387
5.88867,0.237949,0.0999222,0.0764595,0.00345123,-201.218,1.38778e-17,-0.0150032
5.89844,0.229311,0.10385,0.0608048,0.00324478,-212.823,-6.93889e-18,-0.00981523
5.9082,0.217979,0.106983,0.04442,0.00309047,-221.338,1.38778e-17,-0.00381376
5.91797,0.204109,0.109278,0.0275273,0.00299306,-226.669,0,0.00294889
5.92773,0.187893,0.110726,0.0103534,0.00294595,-228.763,0,0.0104071
5.9375,0.169556,0.111324,-0.00687414,0.00296921,-227.609,6.93889e-17,0.0184825
5.94727,0.149353,0.111116,-0.0239295,0.00302792,-223.234,3.1225e-17,0.0270839
5.95703,0.127565,0.110135,-0.0405919,0.00312896,-215.709,4.16334e-17,0.0361092
5.9668,0.104497,0.108454,-0.0566479,0.00325895,-205.148,2.08167e-17,0.0454452
5.97656,0.0804733,0.106126,-0.0718943,0.0033835,-191.7,3.46945e-17,0.0549699
5.98633,0.0558309,0.103193,-0.0861402,0.00354231,-175.558,2.77556e-17,0.0645538
5.99609,0.0309184,0.099747,-0.0872631,0.00371036,-156.946,0,0.0740612
6.00586,0.00608937,0.0958433,-0.0872631,0.00387463,-136.126,0,0.0833527
6.01562,-0.0183021,0.0915801,-0.0872631,0.00402712,-113.387,1.38778e-17,0.0922871
6.02539,-0.0419066,0.0870337,-0.0872631,0.00415854,-89.0467,0,0.100724
6.03516,-0.0643838,0.0822538,-0.0872631,0.00428282,-63.4455,0,0.108524
6.04492,-0.0805674,0.0773527,-0.0872631,0.00439356,-36.9421,0,0.115555
6.05469,-0.0805674,0.0723904,-0.0872631,0.00447946,-9.90923,0,0.121692
6.06445,-0.0805674,0.0674383,-0.0872631,0.00452057,17.2713,0,0.126818
6.07422,-0.0805674,0.062587,-0.0872631,0.00452722,44.2138,0,0.130828
6.08398,-0.0805674,0.0578792,-0.0872631,0.00450117,70.5334,-2.77556e-17,0.133634
6.09375,-0.0805674,0.0533567,-0.0872631,0.00444727,95.8518,0,0.135161
6.10352,-0.0805674,0.0490687,-0.0872631,0.0043355,119.802,0,0.135351
6.11328,-0.0805674,0.0450367,-0.0872631,0.00419625,142.034,-2.77556e-17,0.134167
6.12305,-0.0805674,0.0412715,-0.0872631,0.00401555,162.219,0,0.131591
6.13281,-0.0805674,0.0378023,-0.0872631,0.00380827,180.054,-5.55112e-17,0.127626
6.14258,-0.0805674,0.0345981,-0.0872631,0.00358854,195.266,-1.38778e-17,0.122295
6.15234,-0.0805674,0.031713,-0.0779978,0.00333606,207.616,-4.16334e-17,0.115645
6.16211,-0.0805674,0.0290789,-0.0627757,0.00306161,216.903,-2.77556e-17,0.10774
6.17187,-0.0805674,0.0267453,-0.0465025,0.00277819,222.966,0,0.098667
6.18164,-0.0805674,0.024661,-0.0293441,0.0025113,225.686,-4.16334e-17,0.0885319
6.19141,-0.0805674,0.0228304,-0.0114749,0.00224748,224.991,-4.16334e-17,0.0774576
6.20117,-0.0716792,0.0211789,0.00692322,0.00202611,220.852,0,0.0655834
6.21094,-0.0485871,0.0197718,0.025663,0.0018339,213.286,-6.93889e-18,0.0530624
6.2207,-0.0239414,0.0184387,0.0445534,0.00172055,202.359,-2.77556e-17,0.0400592
6.23047,0.0019309,0.0173194,0.0634014,0.0016979,188.178,-2.77556e-17,0.0267479
6.24023,0.0286854,0.0162147,0.0820139,0.00178084,170.899,0,0.0133085
6.25,0.0559653,0.0152049,0.100199,0.00200637,150.715,-1.38778e-17,-7.54146e-05
6.25977,0.0834062,0.0143183,0.117769,0.00239643,127.862,3.46945e-18,-0.0132197
6.26953,0.110641,0.0133506,0.134539,0.00300337,102.612,-1.38778e-17,-0.0259427
6.2793,0.137305,0.0125319,0.150335,0.00384952,75.2678,-2.08167e-17,-0.0380683
6.28906,0.163042,0.0117454,0.164987,0.00500432,46.164,0,-0.0494286
6.29883,0.187506,0.0109441,0.178339,0.00645732,15.6587,-6.93889e-18,-0.0598667
6.30859,0.21037,0.0102115,0.190245,0.00829292,-15.8699,0,-0.0692393
6.31836,0.231326,0.00961433,0.200573,0.0105439,-48.028,0,-0.077419
6.32812,0.238363,0.00901351,0.209207,0.0132196,-80.4118,1.38778e-17,-0.0842961
6.33789,0.238363,0.00847061,0.216045,0.0163671,-112.612,0,-0.0897807
6.34766,0.238363,0.0080018,0.221005,0.0199702,-144.22,1.38778e-17,-0.0938037
6.35742,0.238363,0.00763444,0.224023,0.0240961,-174.831,0,-0.096318
6.36719,0.238363,0.00736646,0.225056,0.0286858,-204.052,2.77556e-17,-0.0972989
6.37695,0.238363,0.00710265,0.224079,0.0337214,-231.505,2.77556e-17,-0.0967447
6.38672,0.238363,0.00688711,0.221091,0.0391816,-256.832,-1.38778e-17,-0.0946758
6.39648,0.238363,0.00670717,0.216111,0.0449786,-279.697,0,-0.091135
6.40625,0.238363,0.00654466,0.209183,0.0510497,-299.795,0,-0.0861861
6.41602,0.238363,0.00642026,0.200369,0.057301,-316.853,0,-0.0799123
6.42578,0.238363,0.00628983,0.189756,0.0636224,-330.633,2.77556e-17,-0.0724156
6.43555,0.238363,0.00610761,0.177451,0.0699076,-340.935,5.55112e-17,-0.0638137
6.44531,0.238363,0.00590877,0.163582,0.0760496,-347.601,1.38778e-17,-0.0542388
6.45508,0.228619,0.00569259,0.148296,0.0819076,-350.515,1.38778e-17,-0.0438351
6.46484,0.20673,0.00545197,0.131759,0.0874009,-349.606,4.16334e-17,-0.032756
6.47461,0.182701,0.0051883,0.114154,0.0924066,-344.847,2.77556e-17,-0.021162
6.48437,0.156805,0.00490456,0.0956784,0.0968459,-336.26,4.16334e-17,-0.0092175
6.49414,0.129332,0.0045951,0.0765419,0.100673,-323.91,1.38778e-17,0.00291099
6.50391,0.100593,0.00423393,0.0569662,0.103809,-307.907,4.16334e-17,0.0150581
6.51367,0.0709087,0.00382852,0.0371807,0.106231,-288.406,-6.93889e-18,0.0270618
6.52344,0.0406113,0.00342234,0.0174204,0.107933,-265.604,0,0.0387658
6.5332,0.0100379,0.00300205,-0.00207669,0.108899,-239.737,1.38778e-17,0.0500215
6.54297,-0.0204721,0.00257209,-0.0210728,0.109152,-211.081,-6.93889e-18,0.0606903
6.55273,-0.0505816,0.00214896,-0.0393331,0.108709,-179.944,0,0.0706452
6.5625,-0.079959,0.00174105,-0.0566289,0.1076,-146.666,1.38778e-17,0.079772
6.57227,-0.0805674,0.00136415,-0.0727406,0.105882,-111.616,1.38778e-17,0.0879711
6.58203,-0.0805674,0.00103134,-0.0872631,0.103593,-75.1818,0,0.0951578
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,-37.7738,0,0.101264
6.60156,-0.0805674,0.000500244,-0.0872631,0.0975021,0.185454,0,0.106236
6.61133,-0.0805674,0.000301436,-0.0872631,0.0938453,38.2644,0,0.110038
6.62109,-0.0805674,0.000174141,-0.0872631,0.0898448,76.0274,-1.38778e-17,0.112651
6.63086,-0.0805674,9.87891e-05,-0.0872631,0.0855734,113.04,-1.38778e-17,0.114071
6.64062,-0.0805674,8.16504e-05,-0.0872631,0.0810945,148.875,-4.16334e-17,0.114308
6.65039,-0.0805674,0.000116133,-0.0872631,0.0764946,183.115,1.38778e-17,0.113389
6.66016,-0.0805674,0.000204873,-0.0872631,0.0717973,215.362,-2.77556e-17,0.111353
6.66992,-0.0805674,0.000318896,-0.0872631,0.067096,245.237,-2.77556e-17,0.108251
6.67969,-0.0805674,0.000473848,-0.0872631,0.0624079,272.39,-2.77556e-17,0.104146
6.68945,-0.0805674,0.000657539,-0.0872631,0.0578107,296.501,-1.38778e-17,0.0991124
6.69922,-0.0805674,0.000837539,-0.0872631,0.0533213,317.284,0,0.093231
6.70898,-0.0805674,0.00104121,-0.0872631,0.0490092,334.493,-2.77556e-17,0.0865912
6.71875,-0.0805674,0.00124937,-0.081704,0.0448557,347.925,-5.55112e-17,0.0792882
6.72852,-0.0805674,0.00144105,-0.0660782,0.04096,357.421,-1.38778e-17,0.0714221
6.73828,-0.0805674,0.001627,-0.04907,0.0372526,362.87,0,0.0630965
6.74805,-0.0805674,0.00180721,-0.0309117,0.0338278,364.21,-2.77556e-17,0.054417
6.75781,-0.0805674,0.00198442,-0.0118544,0.0306637,361.43,0,0.0454907
6.76758,-0.0805674,0.00217468,0.00783571,0.0277567,354.569,4.16334e-17,0.0364245
6.77734,-0.0805674,0.00236771,0.0278807,0.0251466,343.716,-8.32667e-17,0.0273247
6.78711,-0.0805674,0.00258929,0.0479947,0.0227711,329.013,-6.93889e-17,0.0182956
6.79687,-0.0705973,0.00285354,0.0678879,0.0206595,310.648,0,0.00943888
6.80664,-0.0412926,0.00319983,0.0872711,0.0187941,288.856,1.38778e-17,0.000852945
6.81641,-0.0114778,0.00365578,0.105859,0.0171408,263.916,6.93889e-18,-0.00736784
6.82617,0.0184952,0.00425159,0.123375,0.0156717,236.147,-4.16334e-17,-0.0151337
6.83594,0.0482694,0.00503909,0.139556,0.0143425,205.904,-2.77556e-17,-0.0223602
6.8457,0.0774873,0.00603437,0.154154,0.0131713,173.576,-2.77556e-17,-0.0289682
6.85547,0.105795,0.00733497,0.166942,0.0121117,139.576,0,-0.0348851
6.86523,0.132846,0.00895336,0.177718,0.0111617,104.342,-1.38778e-17,-0.0400447
6.875,0.158306,0.0108854,0.186306,0.010268,68.3264,-6.93889e-18,-0.0443877
6.88477,0.181859,0.0132402,0.19256,0.00947156,31.9926,-6.93889e-18,-0.0478622
6.89453,0.203206,0.0160759,0.196366,0.00872484,-4.19175,0,-0.0504241
6.9043,0.222076,0.0193154,0.197645,0.00804776,-39.7606,0,-0.0520376
6.91406,0.238224,0.0230761,0.196353,0.00742611,-74.2559,0,-0.052675
6.92383,0.238363,0.0272965,0.192482,0.00686338,-107.234,2.08167e-17,-0.0523179
6.93359,0.238363,0.03199,0.186063,0.00639996,-138.269,-6.93889e-18,-0.0509568
6.94336,0.238363,0.0370958,0.177162,0.0059782,-166.964,6.93889e-18,-0.0485919
6.95312,0.238363,0.0425875,0.165879,0.00562011,-192.949,3.46945e-17,-0.0452331
6.96289,0.238363,0.0483841,0.152353,0.00535008,-215.894,2.08167e-17,-0.0409004
6.97266,0.238363,0.0544053,0.136751,0.00514403,-235.504,2.08167e-17,-0.0356242
6.98242,0.238363,0.0605342,0.119274,0.00496421,-251.531,6.93889e-18,-0.029445
6.99219,0.238363,0.0666614,0.100149,0.00484813,-263.776,7.63278e-17,-0.022414
7.00195,0.238363,0.072673,0.0796263,0.00477712,-272.085,6.93889e-18,-0.0145924
7.01172,0.222638,0.0784554,0.0579791,0.00473865,-276.36,4.16334e-17,-0.00605181
7.02148,0.203621,0.083874,0.0354959,0.00469254,-276.555,6.93889e-18,0.00312626
7.03125,0.182037,0.0888304,0.0124782,0.00465448,-272.677,2.77556e-17,0.012851
7.04102,0.158166,0.0932279,-0.0107642,0.00464007,-264.788,2.77556e-17,0.0230226
7.05078,0.132327,0.0969947,-0.0339177,0.00460509,-253.001,1.38778e-17,0.0335332
7.06055,0.104863,0.100064,-0.0566693,0.00457808,-237.484,4.16334e-17,0.0442677
7.07031,0.076145,0.102399,-0.0787113,0.00450357,-218.449,-6.93889e-18,0.0551048
7.08008,0.0465649,0.103985,-0.0872631,0.00445283,-196.159,1.38778e-17,0.0659181
7.08984,0.0165282,0.104835,-0.0872631,0.00439597,-170.917,1.38778e-17,0.0765776
7.09961,-0.013549,0.104948,-0.0872631,0.00432475,-143.066,1.38778e-17,0.0869509
7.10937,-0.0432467,0.10437,-0.0872631,0.00423398,-112.983,1.38778e-17,0.0969053
7.11914,-0.0721463,0.103122,-0.0872631,0.00414773,-81.0747,0,0.106309
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,-47.7721,0,0.115032
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,-13.5249,0,0.122952
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,21.204,0,0.129949
7.1582,-0.0805674,0.0926604,-0.0872631,0.00388069,55.945,0,0.135914
7.16797,-0.0805674,0.0889591,-0.0872631,0.00383812,90.2271,0,0.140748
7.17773,-0.0805674,0.0849476,-0.0872631,0.00382061,123.584,0,0.144363
7.1875,-0.0805674,0.0806937,-0.0872631,0.00381275,155.562,0,0.146685
7.19727,-0.0805674,0.0762557,-0.0872631,0.00382148,185.72,0,0.147655
7.20703,-0.0805674,0.0717083,-0.0872631,0.00384079,213.643,-5.55112e-17,0.147228
7.2168,-0.0805674,0.0671166,-0.0872631,0.00385913,238.941,0,0.145381
7.22656,-0.0805674,0.0625342,-0.0872631,0.00389599,261.257,5.55112e-17,0.142105
7.23633,-0.0805674,0.0580237,-0.0872631,0.00393047,280.271,-2.77556e-17,0.137412
7.24609,-0.0805674,0.0536375,-0.0872631,0.0039452,295.702,2.77556e-17,0.131333
7.25586,-0.0805674,0.049412,-0.0872631,0.00394216,307.316,0,0.123918
7.26562,-0.0805674,0.0453843,-0.0872631,0.00393179,314.925,0,0.115236
7.27539,-0.0805674,0.0415787,-0.0653576,0.00389396,318.39,0,0.105375
7.28516,-0.0805674,0.0380221,-0.0423243,0.00384223,317.625,1.38778e-17,0.0944418
7.29492,-0.0805674,0.0347263,-0.0185826,0.00376298,312.597,2.77556e-17,0.0825582
7.30469,-0.0805674,0.0316863,0.0055851,0.00365147,303.326,2.77556e-17,0.0698623
7.31445,-0.0652478,0.0288983,0.029894,0.00351955,289.885,-5.55112e-17,0.0565056
7.32422,-0.0330573,0.0264047,0.0540603,0.00338563,272.402,-6.93889e-18,0.0426514
7.33398,0.000517517,0.0241314,0.0778046,0.00326687,251.055,0,0.0284725
7.34375,0.0350461,0.0221387,0.100855,0.00314575,226.072,-3.46945e-17,0.0141489
7.35352,0.0700829,0.0203428,0.122952,0.00305739,197.728,-6.93889e-18,-0.000134597
7.36328,0.105173,0.0188073,0.143846,0.00300519,166.343,0,-0.0141913
7.37305,0.139859,0.0174248,0.163308,0.00302183,132.277,-1.04083e-17,-0.0278351
7.38281,0.173686,0.0162511,0.181124,0.00314232,95.9262,-1.38778e-17,-0.0408832
7.39258,0.206209,0.0152234,0.197104,0.00338109,57.7181,0,-0.0531591
7.40234,0.236998,0.0142827,0.211079,0.00377273,18.1075,0,-0.064495
7.41211,0.238363,0.0135105,0.222903,0.0043268,-22.4297,0,-0.0747346
7.42188,0.238363,0.0127893,0.232459,0.0050804,-63.4023,0,-0.0837355
7.43164,0.238363,0.0121199,0.239652,0.00608561,-104.309,0,-0.0913711
7.44141,0.238363,0.0115757,0.244418,0.00737411,-144.647,1.38778e-17,-0.0975335
7.45117,0.238363,0.0110577,0.244601,0.0089378,-183.913,1.38778e-17,-0.102134
7.46094,0.238363,0.0105557,0.244601,0.0108484,-221.616,-1.38778e-17,-0.105106
7.4707,0.238363,0.0101458,0.243909,0.0131164,-257.278,2.77556e-17,-0.106406
7.48047,0.238363,0.00978521,0.238859,0.0157458,-290.444,1.38778e-17,-0.106012
7.49023,0.238363,0.00944563,0.231466,0.0187522,-320.686,2.77556e-17,-0.103928
7.5,0.238363,0.00911517,0.221824,0.0221409,-347.607,1.38778e-17,-0.100179
7.50977,0.238363,0.00885439,0.210055,0.0259238,-370.85,6.93889e-17,-0.0948182
7.51953,0.238363,0.00859702,0.196301,0.0300749,-382.446,6.93889e-17,-0.0879177
7.5293,0.238363,0.00839558,0.180729,0.034533,-382.446,9.71445e-17,-0.0795736
7.53906,0.238363,0.00812646,0.163523,0.0393022,-382.446,4.16334e-17,-0.0699024
7.54883,0.238363,0.00789041,0.144887,0.0443149,-382.446,0,-0.0590394
7.55859,0.238363,0.00764329,0.125039,0.0495025,-382.446,2.77556e-17,-0.0471371
7.56836,0.238363,0.00739441,0.104211,0.0547974,-382.446,2.77556e-17,-0.0343627
7.57812,0.215522,0.00714308,0.082649,0.0601176,-382.446,-5.55112e-17,-0.0208959
7.58789,0.182174,0.00683859,0.0606044,0.0653686,-382.446,5.55112e-17,-0.00692593
7.59766,0.14704,0.00652075,0.0383368,0.0704724,-379.612,4.16334e-17,0.00735115
7.60742,0.11055,0.00621343,0.0161089,0.0753451,-357.486,2.77556e-17,0.0217352
7.61719,0.0731477,0.00587587,-0.00581544,0.0798865,-331.213,6.93889e-17,0.0360252
7.62695,0.0352873,0.00555009,-0.0271746,0.0840427,-301.089,1.38778e-17,0.0500221
7.63672,-0.00257125,0.00523687,-0.0477116,0.0877411,-267.461,0,0.0635317
7.64648,-0.0399693,0.00491183,-0.0671771,0.0909348,-230.722,2.77556e-17,0.0763676
7.65625,-0.0764551,0.00456144,-0.0853322,0.0935788,-191.303,1.38778e-17,0.0883538
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,-149.674,2.77556e-17,0.0993275
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,-106.33,1.38778e-17,0.109141
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,-61.7939,1.38778e-17,0.117664
7.69531,-0.0805674,0.00316421,-0.0872631,0.0983586,-16.6015,0,0.124786
7.70508,-0.0805674,0.00280591,-0.0872631,0.0981405,28.6998,0,0.130415
7.71484,-0.0805674,0.00244254,-0.0872631,0.0974009,73.5601,0,0.134484
7.72461,-0.0805674,0.00208406,-0.0872631,0.0961749,117.434,0,0.136947
7.73438,-0.0805674,0.00173112,-0.0872631,0.0944979,159.787,-2.77556e-17,0.13778
7.74414,-0.0805674,0.00138864,-0.0872631,0.0924006,200.102,0,0.136984
7.75391,-0.0805674,0.00106359,-0.0872631,0.0899513,237.888,0,0.134581
7.76367,-0.0805674,0.000757266,-0.0872631,0.0871654,272.686,2.77556e-17,0.130618
7.77344,-0.0805674,0.000475254,-0.0872631,0.0841135,304.07,0,0.125162
7.7832,-0.0805674,0.000217588,-0.0872631,0.080824,331.659,-6.93889e-17,0.118298
7.79297,-0.0805674,-5.56641e-06,-0.0872631,0.0773629,355.122,2.77556e-17,0.110134
7.80273,-0.0805674,-0.000198164,-0.0872631,0.0737524,374.174,-4.16334e-17,0.100792
7.8125,-0.0805674,-0.000344121,-0.0815096,0.0700627,382.446,0,0.0904098
7.82227,-0.0805674,-0.000460078,-0.0622235,0.0663232,382.446,0,0.0791381
7.83203,-0.0805674,-0.000554941,-0.0414741,0.0625781,382.446,-4.16334e-17,0.067138
7.8418,-0.0805674,-0.000607119,-0.0195214,0.0588635,382.446,-4.16334e-17,0.054579
7.85156,-0.0805674,-0.000630088,0.00335475,0.0552163,382.446,-5.55112e-17,0.0416362
7.86133,-0.0805674,-0.00063457,0.0268585,0.0516571,382.446,-2.77556e-17,0.0284876
7.87109,-0.0805674,-0.00058752,0.0506814,0.0482194,372.546,0,0.0153123
7.88086,-0.0805674,-0.000518818,0.0745065,0.0449007,353.215,-2.77556e-17,0.00228743
7.89062,-0.0470308,-0.00041168,0.0980123,0.0417521,329.61,-5.55112e-17,-0.0104139
7.90039,-0.0122211,-0.000274863,0.120877,0.0387515,302.04,2.08167e-17,-0.0226248
7.91016,0.0227437,-7.43848e-05,0.142783,0.0359379,270.864,1.38778e-17,-0.0341869
7.91992,0.0574312,0.000184512,0.163421,0.0332818,236.485,-1.38778e-17,-0.0449522
7.92969,0.0914137,0.000540146,0.182494,0.0308279,199.348,-1.38778e-17,-0.0547846
7.93945,0.124273,0.000962197,0.199723,0.0285356,159.931,-1.38778e-17,-0.0635616
7.94922,0.155604,0.00152139,0.214849,0.0264294,118.743,-2.77556e-17,-0.0711755
7.95898,0.185024,0.00221385,0.22764,0.0245155,76.3112,0,-0.0775345
7.96875,0.212169,0.00308698,0.237889,0.0227222,33.1828,0,-0.0825636
7.97852,0.236705,0.00413197,0.244601,0.0211061,-10.0883,0,-0.0862048
7.98828,0.238363,0.00537615,0.244601,0.0196557,-52.9454,0,-0.0884179
7.99805,0.238363,0.00685002,0.244601,0.0183115,-94.8368,1.38778e-17,-0.0891805
8.00781,0.238363,0.00862295,0.244601,0.0170949,-135.222,0,-0.0884875
8.01758,0.238363,0.0106968,0.244601,0.0159811,-173.58,1.38778e-17,-0.0863515
8.02734,0.238363,0.0131125,0.23885,0.0149871,-209.413,0,-0.0828015
8.03711,0.238363,0.0157928,0.228528,0.0140733,-242.256,0,-0.0778829
8.04688,0.238363,0.0188997,0.215341,0.0132493,-271.68,2.77556e-17,-0.0716563
8.05664,0.238363,0.0223185,0.199429,0.0125028,-297.297,2.77556e-17,-0.0641965
8.06641,0.238363,0.0261137,0.180969,0.0118269,-318.768,5.55112e-17,-0.0555918
8.07617,0.238363,0.0302598,0.160175,0.0112127,-335.806,2.77556e-17,-0.0459424
8.08594,0.238363,0.0347075,0.137293,0.0107042,-348.177,2.77556e-17,-0.0353591


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_2.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.000224719,-0.000528516,7.17097e-06,-7.39453e-05,0.529767,1.01644e-20,-2.43012e-05
0.0195312,0.00206527,0.00177949,-2.75914e-05,-8.17969e-05,-1.00574,-2.71051e-20,-0.000142666
0.0292969,0.00658414,0.00623666,0.00012056,-7.61426e-05,6.49042,0,8.29915e-05
0.0390625,0.0133997,0.0107096,-0.000630789,-7.6084e-05,-33.3261,2.1684e-19,-0.00076727
0.0488281,0.0133659,0.0169175,0.00329441,-7.84277e-05,173.455,-3.46945e-18,0.00407512
0.0585937,0.0464231,0.0226649,-0.0171594,-7.78711e-05,-382.446,0,-0.0210535
0.0683594,-0.0805674,0.0291633,0.0894103,-8.21484e-05,382.446,0,0.109657
0.078125,0.238363,0.0361316,-0.0872631,-7.48828e-05,-382.446,0,-0.57146
0.0878906,-0.0805674,0.0433592,0.244601,-8.19727e-05,382.446,2.66454e-15,2.9781
0.0976562,0.238363,0.0494655,-0.0872631,-8.50781e-05,-382.446,7.10543e-15,-15.5193
0.107422,-0.0805674,0.0555564,0.244601,-7.81641e-05,382.446,8.52651e-14,80.8741
0.117187,0.238363,0.0615928,-0.0872631,-7.75488e-05,-382.446,4.54747e-13,-421.451
0.126953,-0.0805674,0.0674141,0.244601,-8.7041e-05,382.446,1.81899e-12,2196.26
0.136719,0.238363,0.0720656,-0.0872631,-7.30664e-05,-382.446,0,-11445.1
0.146484,-0.0805674,0.0756898,0.244601,-7.81055e-05,382.446,2.91038e-11,59642.8
0.15625,0.238363,0.0786485,-0.0872631,-8.35547e-05,-382.446,0,-310810
0.166016,-0.0805674,0.0811464,0.244601,-7.54687e-05,382.446,0,1.61969e+06
0.175781,0.238363,0.0827792,-0.0872631,-8.27344e-05,-382.446,-9.31323e-09,-8.44052e+06
0.185547,-0.0805674,0.083103,0.244601,-8.63965e-05,382.446,0,4.39852e+07
0.195312,0.238363,0.0826074,-0.0872631,-6.86133e-05,-382.446,1.78814e-07,-2.29215e+08
0.205078,-0.0805674,0.0817104,0.244601,-7.79883e-05,382.446,0,1.19448e+09
0.214844,0.238363,0.080233,-0.0872631,-8.4873e-05,-382.446,1.90735e-06,-6.22469e+09
0.224609,-0.0805674,0.07774,0.244601,-8.21484e-05,382.446,0,3.2438e+10
0.234375,0.238363,0.074549,-0.0872631,-7.90723e-05,-382.446,-0.000183105,-1.69041e+11
0.244141,-0.0805674,0.0710731,0.244601,-7.37988e-05,382.446,0,8.80904e+11
0.253906,0.238363,0.0675678,-0.0872631,-8.20898e-05,-382.446,0.00585938,-4.59056e+12
0.263672,-0.0805674,0.0634644,0.244601,-7.59668e-05,382.446,-0.0078125,2.39223e+13
0.273437,0.238363,0.0586665,-0.0872631,-8.36719e-05,-382.446,0.0625,-1.24664e+14
0.283203,-0.0805674,0.0538743,0.244601,-8.15332e-05,382.446,-0.75,6.49646e+14
0.292969,0.238363,0.049429,-0.0872631,-7.2041e-05,-382.446,2,-3.38543e+15
0.302734,-0.0805674,0.0452016,0.244601,-8.2998e-05,382.446,-4,1.76421e+16
0.3125,0.238363,0.0406843,-0.0872631,-8.09473e-05,-382.446,0,-9.19365e+16
0.322266,-0.0805674,0.0361784,0.244601,-7.76074e-05,382.446,0,4.79099e+17
0.332031,0.238363,0.0319314,-0.0872631,-8.4375e-05,-382.446,0,-2.49668e+18
0.341797,-0.0805674,0.0277971,0.244601,-8.0127e-05,382.446,-8192,1.30107e+19
0.351562,0.238363,0.0235748,-0.0872631,-7.05176e-05,-382.446,-65536,-6.7801e+19
0.361328,-0.0805674,0.0191971,0.244601,-7.62305e-05,382.446,-131072,3.53324e+20
0.371094,0.238363,0.0153979,-0.0872631,-7.95703e-05,-382.446,0,-1.84124e+21
0.380859,-0.0805674,0.0122333,0.244601,-7.06641e-05,382.446,8.38861e+06,9.59506e+21
0.390625,0.238363,0.00936138,-0.0872631,-7.04004e-05,-382.446,1.67772e+07,-5.00017e+22
0.400391,-0.0805674,0.00664181,0.244601,-7.36816e-05,382.446,-2.01327e+08,2.60568e+23
0.410156,0.238363,0.00432146,-0.0872631,-6.91406e-05,-382.446,0,-1.35787e+24
0.419922,-0.0805674,0.00276334,0.244601,-7.49414e-05,382.446,4.29497e+09,7.07613e+24
0.429687,0.238363,0.00249876,-0.0872631,-7.59668e-05,-382.446,3.43597e+10,-3.68751e+25
0.439453,-0.0805674,0.00234141,0.244601,-7.62891e-05,382.446,0,1.92163e+26
0.449219,0.238363,0.00206013,-0.0872631,-7.55859e-05,-382.446,-2.74878e+11,-1.0014e+27
0.458984,-0.0805674,0.00205078,0.244601,-7.16602e-05,382.446,-2.19902e+12,5.21848e+27
0.46875,0.238363,0.00209259,-0.0872631,-7.43848e-05,-382.446,1.75922e+13,-2.71945e+28
0.478516,-0.0805674,0.00208796,0.244601,-6.83789e-05,382.446,-1.05553e+14,1.41716e+29
0.488281,0.238363,0.00175919,-0.0872631,-7.55859e-05,-382.446,-2.81475e+14,-7.38508e+29
0.498047,-0.0805674,0.00141387,0.244601,-5.8623e-05,382.446,-1.1259e+15,3.84851e+30
0.507812,0.238363,0.00130576,-0.0872631,-4.46484e-05,-382.446,-4.5036e+15,-2.00553e+31
0.517578,-0.0805674,0.001499,0.244601,1.54395e-05,382.446,-3.60288e+16,1.04512e+32
0.527344,0.238363,0.00159047,-0.0872631,0.0001425,-382.446,0,-5.44633e+32
0.537109,-0.0805674,0.00144677,0.244601,0.0003946,382.446,-1.15292e+18,2.83818e+33
0.546875,0.238363,0.00124441,-0.0872631,0.000915645,-382.446,4.61169e+18,-1.47903e+34
0.556641,-0.0805674,0.00119496,0.244601,0.00187931,382.446,-3.68935e+19,7.70752e+34
0.566406,0.238363,0.00120141,-0.0872631,0.00353174,-382.446,-1.47574e+20,-4.01654e+35
0.576172,-0.0805674,0.00113628,0.244601,0.00621015,382.446,0,2.0931e+36
0.585937,0.238363,0.00110414,-0.0872631,0.0102642,-382.446,-4.72237e+21,-1.09075e+37
0.595703,-0.0805674,0.00115491,0.244601,0.0159452,382.446,-1.88895e+22,5.68412e+37
0.605469,0.238363,0.00121673,-0.0872631,0.0234922,-382.446,-3.77789e+23,-2.9621e+38
0.615234,-0.0805674,0.00111357,0.244601,0.0328302,382.446,6.04463e+23,1.54361e+39
0.625,0.238363,0.000911279,-0.0872631,0.0437045,-382.446,0,-8.04404e+39
0.634766,-0.0805674,0.000876182,0.244601,0.0556722,382.446,1.93428e+25,4.1919e+40
0.644531,0.238363,0.00101754,-0.0872631,0.0681532,-382.446,0,-2.18448e+41
0.654297,-0.0805674,0.00110912,0.244601,0.0806633,382.446,-1.23794e+27,1.13838e+42
0.664062,0.238363,0.00103626,-0.0872631,0.0928373,-382.446,-2.47588e+27,-5.93229e+42
0.673828,-0.0805674,0.000900674,0.244601,0.104538,382.446,1.9807e+28,3.09143e+43
0.683594,0.238363,0.000855117,-0.0872631,0.115694,-382.446,-1.18842e+29,-1.611e+44
0.693359,-0.0805674,0.000870762,0.244601,0.126192,382.446,-3.16913e+29,8.39525e+44
0.703125,0.238363,0.000878408,-0.0872631,0.135848,-382.446,0,-4.37493e+45
0.712891,-0.0805674,0.000879023,0.244601,0.14432,382.446,0,2.27986e+46
0.722656,0.238363,0.000923174,-0.0872631,0.151297,-382.446,-4.05648e+31,-1.18808e+47
0.732422,-0.0805674,0.000935889,0.244601,0.156589,382.446,6.49037e+32,6.1913e+47
0.742187,0.238363,0.0008354,-0.0872631,0.160224,-382.446,-1.29807e+33,-3.22641e+48
0.751953,-0.0805674,0.000708018,0.244601,0.162346,382.446,5.1923e+33,1.68134e+49
0.761719,0.238363,0.00068124,-0.0872631,0.163068,-382.446,-4.15384e+34,-8.7618e+49
0.771484,-0.0805674,0.000796436,0.244601,0.162429,382.446,0,4.56594e+50
0.78125,0.238363,0.000877646,-0.0872631,0.160334,-382.446,6.64614e+35,-2.3794e+51
0.791016,-0.0805674,0.000836396,0.244601,0.156807,382.446,-5.31691e+36,1.23995e+52
0.800781,0.238363,0.000712881,-0.0872631,0.151931,-382.446,-2.12676e+37,-6.46162e+52
0.810547,-0.0805674,0.000648691,0.244601,0.145976,382.446,8.50706e+37,3.36728e+53
0.820312,0.238363,0.000652295,-0.0872631,0.139164,-382.446,0,-1.75475e+54
0.830078,-0.0805674,0.000669932,0.244601,0.131708,382.446,-2.72226e+39,9.14435e+54
0.839844,0.238363,0.000690996,-0.0872631,0.123616,-382.446,2.17781e+40,-4.7653e+55
0.849609,-0.0805674,0.000729258,0.244601,0.114969,382.446,0,2.48329e+56
0.859375,0.238363,0.000734941,-0.0872631,0.105964,-382.446,6.96898e+41,-1.29409e+57
0.869141,-0.0805674,0.00065209,0.244601,0.0968286,382.446,0,6.74374e+57
0.878906,0.238363,0.000553242,-0.0872631,0.0878534,-382.446,-2.23007e+43,-3.51429e+58
0.888672,-0.0805674,0.000525469,0.244601,0.0790897,382.446,4.46015e+43,1.83137e+59
0.898437,0.238363,0.000617432,-0.0872631,0.0705057,-382.446,7.13624e+44,-9.5436e+59
0.908203,-0.0805674,0.000693662,0.244601,0.0620663,382.446,-1.42725e+45,4.97335e+60
0.917969,0.238363,0.000681445,-0.0872631,0.0538161,-382.446,1.1418e+46,-2.59171e+61
0.927734,-0.0805674,0.000592266,0.244601,0.0458515,382.446,4.56719e+46,1.35059e+62
0.9375,0.238363,0.000530713,-0.0872631,0.0383788,-382.446,3.65375e+47,-7.03818e+62
0.947266,-0.0805674,0.000521162,0.244601,0.0315341,382.446,0,3.66773e+63
0.957031,0.238363,0.000544395,-0.0872631,0.025375,-382.446,5.84601e+48,-1.91133e+64
0.966797,-0.0805674,0.000575566,0.244601,0.0200393,382.446,0,9.96028e+64
0.976562,0.238363,0.000595928,-0.0872631,0.0155723,-382.446,5.61217e+50,-5.1905e+65
0.986328,-0.0805674,0.000596309,0.244601,0.0120237,382.446,7.48289e+50,2.70487e+66
0.996094,0.238363,0.000541846,-0.0872631,0.0093266,-382.446,5.98631e+51,-1.40956e+67
1.00586,-0.0805674,0.000466201,0.244601,0.00740959,382.446,2.39452e+52,7.34548e+67
1.01562,0.238363,0.00043623,-0.0872631,0.00611077,-382.446,0,-3.82787e+68
1.02539,-0.0805674,0.000487646,0.244601,0.00536968,382.446,-7.66248e+53,1.99478e+69
1.03516,0.238363,0.000554502,-0.0872631,0.00521461,-382.446,0,-1.03952e+70
1.04492,-0.0805674,0.000567217,0.244601,0.00544831,382.446,0,5.41712e+70
1.05469,0.238363,0.000521104,-0.0872631,0.00582313,-382.446,0,-2.82296e+71
1.06445,-0.0805674,0.000468164,0.244601,0.00606454,382.446,0,1.4711e+72
1.07422,0.238363,0.000507773,-0.0872631,0.00596063,-382.446,0,-7.66619e+72
1.08398,-0.0805674,0.000661846,0.244601,0.00549826,382.446,-1.25542e+58,3.995e+73
1.09375,0.238363,0.000932402,-0.0872631,0.00471097,-382.446,-2.00867e+59,-2.08187e+74
1.10352,-0.0805674,0.00137789,0.244601,0.00362663,382.446,-8.03469e+59,1.0849e+75
1.11328,0.238363,0.00206147,-0.0872631,0.00234797,-382.446,-1.60694e+60,-5.65364e+75
1.12305,-0.0805674,0.00316884,0.244601,0.00102108,382.446,-2.5711e+61,2.94622e+76
1.13281,0.238363,0.00492589,-0.0872631,-0.000220928,-382.446,-5.1422e+61,-1.53533e+77
1.14258,-0.0805674,0.0076147,0.244601,-0.00134133,382.446,0,8.0009e+77
1.15234,0.238363,0.0114131,-0.0872631,-0.00237138,-382.446,3.29101e+63,-4.16942e+78
1.16211,-0.0805674,0.0166573,0.244601,-0.00339185,382.446,-6.58202e+63,2.17277e+79
1.17187,0.238363,0.0235322,-0.0872631,-0.00436447,-382.446,-2.63281e+64,-1.13227e+80
1.18164,-0.0805674,0.0320205,0.244601,-0.00514869,382.446,-4.21249e+65,5.90048e+80
1.19141,0.238363,0.0421646,-0.0872631,-0.00562187,-382.446,-4.21249e+66,-3.07485e+81
1.20117,-0.0805674,0.0537837,0.244601,-0.00572927,382.446,-6.73999e+66,1.60236e+82
1.21094,0.238363,0.0665045,-0.0872631,-0.00559424,-382.446,5.39199e+67,-8.35023e+82
1.2207,-0.0805674,0.0797225,0.244601,-0.00531999,382.446,0,4.35147e+83
1.23047,0.238363,0.0928314,-0.0872631,-0.00488824,-382.446,-8.62718e+68,-2.26763e+84
1.24023,-0.0805674,0.105265,0.244601,-0.00428112,382.446,-6.90175e+69,1.18171e+85
1.25,0.238363,0.116608,-0.0872631,-0.00356399,-382.446,-4.14105e+70,-6.1581e+85
1.25977,-0.0805674,0.126662,0.244601,-0.00268327,382.446,-1.10428e+71,3.2091e+86
1.26953,0.238363,0.135384,-0.0872631,-0.00162542,-382.446,0,-1.67233e+87
1.2793,-0.0805674,0.1428,0.244601,-0.000437871,382.446,-7.06739e+72,8.71481e+87
1.28906,0.238363,0.148956,-0.0872631,0.000821543,-382.446,1.41348e+73,-4.54146e+88
1.29883,-0.0805674,0.153777,0.244601,0.00206918,382.446,-5.65391e+73,2.36664e+89
1.30859,0.238363,0.157125,-0.0872631,0.00328576,-382.446,4.52313e+74,-1.2333e+90
1.31836,-0.0805674,0.15887,0.244601,0.00448005,382.446,5.42775e+75,6.42697e+90
1.32812,0.238363,0.158909,-0.0872631,0.00567437,-382.446,-1.4474e+76,-3.34922e+91
1.33789,-0.0805674,0.157287,0.244601,0.00674833,382.446,-5.7896e+76,1.74534e+92
1.34766,0.238363,0.154112,-0.0872631,0.00757189,-382.446,-4.63168e+77,-9.09531e+92
1.35742,-0.0805674,0.149621,0.244601,0.00828565,382.446,-3.70535e+78,4.73974e+93
1.36719,0.238363,0.144054,-0.0872631,0.00882258,-382.446,0,-2.46997e+94
1.37695,-0.0805674,0.137657,0.244601,0.00920429,382.446,5.92855e+79,1.28715e+95
1.38672,0.238363,0.130537,-0.0872631,0.00935625,-382.446,2.37142e+80,-1.34152e+95
1.39648,-0.0805674,0.122741,0.244601,0.00936296,382.446,-4.74284e+80,2.97888e+95
1.40625,0.238363,0.114317,-0.0872631,0.00926449,-382.446,9.48569e+80,-5.89772e+95
1.41602,-0.0805674,0.105436,0.244601,0.00900029,382.446,1.89714e+81,1.16164e+96
1.42578,0.238363,0.0962947,-0.0872631,0.00858961,-382.446,3.79428e+81,-2.31416e+96
1.43555,-0.0805674,0.087168,0.244601,0.00801141,382.446,-7.58855e+81,4.61834e+96
1.44531,0.238363,0.0782657,-0.0872631,0.0073442,-382.446,-1.51771e+82,-9.19676e+96
1.45508,-0.0805674,0.0697311,0.244601,0.00656648,382.446,-6.07084e+82,1.83112e+97
1.46484,0.238363,0.0616113,-0.0872631,0.00571813,-382.446,6.07084e+82,-3.64752e+97
1.47461,-0.0805674,0.0538103,0.244601,0.00486439,382.446,-1.21417e+83,7.26541e+97
1.48437,0.238363,0.0463729,-0.0872631,0.00402123,-382.446,2.42834e+83,-1.44707e+98
1.49414,-0.0805674,0.039365,0.244601,0.00318141,382.446,0,2.88221e+98
1.50391,0.238363,0.0329802,-0.0872631,0.00232104,-382.446,9.71334e+83,-5.74075e+98
1.51367,-0.0805674,0.0272665,0.244601,0.00144562,382.446,-1.94267e+84,1.14343e+99
1.52344,0.238363,0.0222598,-0.0872631,0.000620771,-382.446,3.88534e+84,-2.27744e+99
1.5332,-0.0805674,0.0179198,0.244601,-0.000126006,382.446,0,4.53615e+99
1.54297,0.238363,0.0140933,-0.0872631,-0.000823623,-382.446,0,-9.03498e+99
1.55273,-0.0805674,0.0109926,0.244601,-0.00150425,382.446,3.10827e+85,1.79956e+100
1.5625,0.238363,0.00851189,-0.0872631,-0.00211081,-382.446,-6.21654e+85,-3.58432e+100
1.57227,-0.0805674,0.0066825,0.244601,-0.00264539,382.446,0,7.13915e+100
1.58203,0.238363,0.00555478,-0.0872631,-0.00311704,-382.446,0,-1.42196e+101
1.5918,-0.0805674,0.00494467,0.244601,-0.00353385,382.446,0,2.83221e+101
1.60156,0.238363,0.00465923,-0.0872631,-0.00389815,-382.446,0,-5.64113e+101
1.61133,-0.0805674,0.00448808,0.244601,-0.00421611,382.446,-1.98929e+87,1.12358e+102
1.62109,0.238363,0.00434329,-0.0872631,-0.00446599,-382.446,-1.19358e+88,-2.23792e+102
1.63086,-0.0805674,0.00415849,0.244601,-0.00462735,382.446,7.95717e+87,4.45744e+102
1.64062,0.238363,0.00393035,-0.0872631,-0.00468844,-382.446,1.59143e+88,-8.8782e+102
1.65039,-0.0805674,0.00363636,0.244601,-0.00465759,382.446,-3.18287e+88,1.76834e+103
1.66016,0.238363,0.00324132,-0.0872631,-0.00451685,-382.446,6.36574e+88,-3.52212e+103
1.66992,-0.0805674,0.00283942,0.244601,-0.00420668,382.446,-1.27315e+89,7.01527e+103
1.67969,0.238363,0.00249688,-0.0872631,-0.00366855,-382.446,0,-1.39728e+104
1.68945,-0.0805674,0.00228879,0.244601,-0.00280128,382.446,0,2.78307e+104
1.69922,0.238363,0.00220573,-0.0872631,-0.00149159,-382.446,0,-5.54324e+104
1.70898,-0.0805674,0.00221473,0.244601,0.000365449,382.446,2.03704e+90,1.10409e+105
1.71875,0.238363,0.0022149,-0.0872631,0.00293279,-382.446,-8.14814e+90,-2.19909e+105
1.72852,-0.0805674,0.00214925,0.244601,0.00634424,382.446,1.62963e+91,4.38009e+105
1.73828,0.238363,0.00199304,-0.0872631,0.0107423,-382.446,0,-8.72414e+105
1.74805,-0.0805674,0.00181846,0.244601,0.0163042,382.446,-6.51852e+91,1.73765e+106
1.75781,0.238363,0.00168753,-0.0872631,0.0230302,-382.446,6.51852e+91,-3.46101e+106
1.76758,-0.0805674,0.00162214,0.244601,0.0309677,382.446,0,6.89354e+106
1.77734,0.238363,0.00159375,-0.0872631,0.0400608,-382.446,5.21481e+92,-1.37304e+107
1.78711,-0.0805674,0.00161848,0.244601,0.0500715,382.446,0,2.73478e+107
1.79687,0.238363,0.0016098,-0.0872631,0.0607775,-382.446,1.04296e+93,-5.44705e+107
1.80664,-0.0805674,0.00158153,0.244601,0.0718561,382.446,2.08592e+93,1.08493e+108
1.81641,0.238363,0.00146496,-0.0872631,0.0829663,-382.446,4.17185e+93,-2.16093e+108
1.82617,-0.0805674,0.00124374,0.244601,0.0937581,382.446,8.3437e+93,4.30408e+108
1.83594,0.238363,0.000969492,-0.0872631,0.103966,-382.446,1.66874e+94,-8.57276e+108
1.8457,-0.0805674,0.000778594,0.244601,0.113388,382.446,0,1.7075e+109
1.85547,0.238363,0.000719971,-0.0872631,0.121832,-382.446,6.67496e+94,-3.40095e+109
1.86523,-0.0805674,0.0008025,0.244601,0.129206,382.446,-1.33499e+95,6.77392e+109
1.875,0.238363,0.000998379,-0.0872631,0.135485,-382.446,0,-1.34921e+110
1.88477,-0.0805674,0.00122355,0.244601,0.14062,382.446,-1.06799e+96,2.68732e+110
1.89453,0.238363,0.00146687,-0.0872631,0.144543,-382.446,0,-5.35253e+110
1.9043,-0.0805674,0.00168659,0.244601,0.147197,382.446,2.13599e+96,1.0661e+111
1.91406,0.238363,0.00186155,-0.0872631,0.148516,-382.446,4.27197e+96,-2.12343e+111
1.92383,-0.0805674,0.0018699,0.244601,0.148507,382.446,1.70879e+97,4.2294e+111
1.93359,0.238363,0.00172201,-0.0872631,0.147192,-382.446,-1.70879e+97,-8.424e+111
1.94336,-0.0805674,0.00140563,0.244601,0.144624,382.446,3.41758e+97,1.67787e+112
1.95312,0.238363,0.000999199,-0.0872631,0.140975,-382.446,6.83516e+97,-3.34193e+112
1.96289,-0.0805674,0.000628242,0.244601,0.136385,382.446,1.36703e+98,6.65637e+112
1.97266,0.238363,0.00034333,-0.0872631,0.131001,-382.446,-2.73406e+98,-1.3258e+113
1.98242,-0.0805674,9.44824e-05,0.244601,0.124946,382.446,5.46813e+98,2.64069e+113
1.99219,0.238363,-0.000159756,-0.0872631,0.118298,-382.446,1.09363e+99,-5.25965e+113
2.00195,-0.0805674,-0.000410303,0.244601,0.111169,382.446,-3.28088e+99,1.0476e+114
2.01172,0.238363,-0.00059417,-0.0872631,0.103677,-382.446,0,-2.08659e+114
2.02148,-0.0805674,-0.000621475,0.244601,0.0959496,382.446,4.3745e+99,4.15601e+114
2.03125,0.238363,-0.000451582,-0.0872631,0.088126,-382.446,-5.2494e+100,-8.27782e+114
2.04102,-0.0805674,-0.000142764,0.244601,0.0803377,382.446,1.7498e+100,1.64875e+115
2.05078,0.238363,0.000234023,-0.0872631,0.0727354,-382.446,3.4996e+100,-3.28394e+115
2.06055,-0.0805674,0.000668555,0.244601,0.0653628,382.446,2.09976e+101,6.54087e+115
2.07031,0.238363,0.00112995,-0.0872631,0.0583094,-382.446,2.79968e+101,-1.30279e+116
2.08008,-0.0805674,0.00158769,0.244601,0.0515621,382.446,-5.59936e+101,2.59487e+116
2.08984,0.238363,0.00202175,-0.0872631,0.0452132,-382.446,0,-5.16838e+116
2.09961,-0.0805674,0.00240176,0.244601,0.0392894,382.446,0,1.02942e+117
2.10937,0.238363,0.002723,-0.0872631,0.0338463,-382.446,4.47949e+102,-2.05038e+117
2.11914,-0.0805674,0.00296452,0.244601,0.0289574,382.446,-2.23974e+103,4.08389e+117
2.12891,0.238363,0.00310166,-0.0872631,0.0245976,-382.446,-2.68769e+103,-8.13418e+117
2.13867,-0.0805674,0.00310482,0.244601,0.0208378,382.446,3.58359e+103,1.62014e+118
2.14844,0.238363,0.00296695,-0.0872631,0.0175909,-382.446,1.07508e+104,-3.22696e+118
2.1582,-0.0805674,0.00269789,0.244601,0.0148812,382.446,-1.43344e+104,6.42737e+118
2.16797,0.238363,0.00236411,-0.0872631,0.0126601,-382.446,5.73375e+104,-1.28019e+119
2.17773,-0.0805674,0.00199614,0.244601,0.0109453,382.446,5.73375e+104,2.54984e+119
2.1875,0.238363,0.00162618,-0.0872631,0.0096324,-382.446,0,-5.0787e+119
2.19727,-0.0805674,0.00123841,0.244601,0.00872707,382.446,1.14675e+105,1.01156e+120
2.20703,0.238363,0.000858545,-0.0872631,0.00807648,-382.446,2.2935e+105,-2.0148e+120
2.2168,-0.0805674,0.000495,0.244601,0.00761426,382.446,-4.587e+105,4.01302e+120
2.22656,0.238363,0.000184629,-0.0872631,0.00727518,-382.446,2.7522e+106,-7.99303e+120
2.23633,-0.0805674,4.74609e-06,0.244601,0.00696229,382.446,0,1.59203e+121
2.24609,0.238363,2.80078e-05,-0.0872631,0.00668376,-382.446,3.6696e+106,-3.17096e+121
2.25586,-0.0805674,0.00040125,0.244601,0.00640134,382.446,0,6.31583e+121
2.26562,0.238363,0.00126809,-0.0872631,0.00608915,-382.446,4.40352e+107,-1.25797e+122
2.27539,-0.0805674,0.00282469,0.244601,0.00575804,382.446,2.93568e+107,2.50559e+122
2.28516,0.238363,0.00515124,-0.0872631,0.0054179,-382.446,5.87136e+107,-4.99057e+122
2.29492,-0.0805674,0.00844802,0.244601,0.00507129,382.446,-2.34854e+108,9.94008e+122
2.30469,0.238363,0.0128816,-0.0872631,0.00478286,-382.446,-7.04563e+108,-1.97984e+123
2.31445,-0.0805674,0.0184707,0.244601,0.00460898,382.446,4.69709e+108,3.94339e+123
2.32422,0.238363,0.0254234,-0.0872631,0.00448737,-382.446,-2.81825e+109,-7.85433e+123
2.33398,-0.0805674,0.0336749,0.244601,0.00436884,382.446,-1.87883e+109,1.5644e+124
2.34375,0.238363,0.0431623,-0.0872631,0.00428042,-382.446,7.51534e+109,-3.11594e+124
2.35352,-0.0805674,0.0537267,0.244601,0.00415614,382.446,1.50307e+110,6.20624e+124
2.36328,0.238363,0.0651036,-0.0872631,0.00403072,-382.446,1.50307e+110,-1.23614e+125
2.37305,-0.0805674,0.0769563,0.244601,0.00385544,382.446,-6.01227e+110,2.46211e+125
2.38281,0.238363,0.0888495,-0.0872631,0.00369867,-382.446,6.01227e+110,-4.90397e+125
2.39258,-0.0805674,0.1004,0.244601,0.00356458,382.446,1.20245e+111,9.76759e+125
2.40234,0.238363,0.111214,-0.0872631,0.00345352,-382.446,-7.21472e+111,-1.94548e+126
2.41211,-0.0805674,0.120987,0.244601,0.00339337,382.446,9.61963e+111,3.87496e+126
2.42187,0.238363,0.12949,-0.0872631,0.00330937,-382.446,2.88589e+112,-7.71804e+126
2.43164,-0.0805674,0.136537,0.244601,0.00323479,382.446,-1.92393e+112,1.53726e+127
2.44141,0.238363,0.142098,-0.0872631,0.00314341,-382.446,7.6957e+112,-3.06187e+127
2.45117,-0.0805674,0.146123,0.244601,0.00305112,382.446,7.6957e+112,6.09854e+127
2.46094,0.238363,0.148686,-0.0872631,0.00295796,-382.446,-1.53914e+113,-1.21469e+128
2.4707,-0.0805674,0.149865,0.244601,0.00284854,382.446,-3.07828e+113,2.41939e+128
2.48047,0.238363,0.149689,-0.0872631,0.00275739,-382.446,1.84697e+114,-4.81887e+128
2.49023,-0.0805674,0.148196,0.244601,0.00268409,382.446,2.46263e+114,9.5981e+128
2.5,0.238363,0.145401,-0.0872631,0.00262418,-382.446,-4.92525e+114,-1.91172e+129
2.50977,-0.0805674,0.141353,0.244601,0.00256289,382.446,-4.92525e+114,3.80772e+129
2.51953,0.238363,0.136157,-0.0872631,0.00249744,-382.446,0,-7.58411e+129
2.5293,-0.0805674,0.12995,0.244601,0.00240844,382.446,0,1.51058e+130
2.53906,0.238363,0.122958,-0.0872631,0.00231896,-382.446,0,-3.00874e+130
2.54883,-0.0805674,0.11535,0.244601,0.00223799,382.446,2.36412e+116,5.99272e+130
2.55859,0.238363,0.107338,-0.0872631,0.00217195,-382.446,-1.57608e+116,-1.19361e+131
2.56836,-0.0805674,0.0991006,0.244601,0.00213396,382.446,-6.30432e+116,2.37741e+131
2.57812,0.238363,0.0907553,-0.0872631,0.00208412,-382.446,-6.30432e+116,-4.73525e+131
2.58789,-0.0805674,0.0824326,0.244601,0.00202207,382.446,-1.26086e+117,9.43155e+131
2.59766,0.238363,0.0742047,-0.0872631,0.00194912,-382.446,-2.52173e+117,-1.87855e+132
2.60742,-0.0805674,0.0661756,0.244601,0.00188716,382.446,5.04346e+117,3.74164e+132
2.61719,0.238363,0.0584211,-0.0872631,0.00183771,-382.446,0,-7.45251e+132
2.62695,-0.0805674,0.0510495,0.244601,0.0018143,382.446,2.01738e+118,1.48437e+133
2.63672,0.238363,0.0441761,-0.0872631,0.00177545,-382.446,8.06953e+118,-2.95653e+133
2.64648,-0.0805674,0.0378553,0.244601,0.00173959,382.446,-8.06953e+118,5.88873e+133
2.65625,0.238363,0.0321455,-0.0872631,0.00170848,-382.446,1.61391e+119,-1.1729e+134
2.66602,-0.0805674,0.0270592,0.244601,0.0016597,382.446,-3.22781e+119,2.33615e+134
2.67578,0.238363,0.0225808,-0.0872631,0.00164136,-382.446,6.45562e+119,-4.65308e+134
2.68555,-0.0805674,0.0186504,0.244601,0.00160872,382.446,0,9.26789e+134
2.69531,0.238363,0.0153346,-0.0872631,0.00158481,-382.446,7.74675e+120,-1.84595e+135
2.70508,-0.0805674,0.0124966,0.244601,0.00156313,382.446,1.0329e+121,3.67672e+135
2.71484,0.238363,0.0103054,-0.0872631,0.00153448,-382.446,0,-7.32319e+135
2.72461,-0.0805674,0.00872145,0.244601,0.0014799,382.446,0,1.45861e+136
2.73437,0.238363,0.00761435,-0.0872631,0.00143238,-382.446,-4.1316e+121,-2.90522e+136
2.74414,-0.0805674,0.00692259,0.244601,0.0013986,382.446,8.2632e+121,5.78655e+136
2.75391,0.238363,0.00659452,-0.0872631,0.00138237,-382.446,-1.65264e+122,-1.15255e+137
2.76367,-0.0805674,0.00645562,0.244601,0.00140672,382.446,-6.61056e+122,2.29561e+137
2.77344,0.238363,0.00645832,-0.0872631,0.00147946,-382.446,-6.61056e+122,-4.57234e+137
2.7832,-0.0805674,0.00652576,0.244601,0.00163125,382.446,-5.28845e+123,9.10707e+137
2.79297,0.238363,0.00657908,-0.0872631,0.00187395,-382.446,5.28845e+123,-1.81392e+138
2.80273,-0.0805674,0.00664037,0.244601,0.00220863,382.446,-5.28845e+123,3.61292e+138
2.8125,0.238363,0.00670995,-0.0872631,0.00266707,-382.446,0,-7.19611e+138
2.82227,-0.0805674,0.00670576,0.244601,0.00327097,382.446,6.34614e+124,1.4333e+139
2.83203,0.238363,0.00667655,-0.0872631,0.00408372,-382.446,4.23076e+124,-2.85481e+139
2.8418,-0.0805674,0.00663372,0.244601,0.00517072,382.446,-8.46152e+124,5.68613e+139
2.85156,0.238363,0.00655339,-0.0872631,0.00662511,-382.446,0,-1.13255e+140
2.86133,-0.0805674,0.00655181,0.244601,0.00854549,382.446,0,2.25578e+140
2.87109,0.238363,0.00663158,-0.0872631,0.0111137,-382.446,0,-4.493e+140
2.88086,-0.0805674,0.00674517,0.244601,0.0143809,382.446,1.35384e+126,8.94904e+140
2.89062,0.238363,0.00685471,-0.0872631,0.0184949,-382.446,0,-1.78244e+141
2.90039,-0.0805674,0.00692221,0.244601,0.023497,382.446,1.08307e+127,3.55022e+141
2.91016,0.238363,0.00686326,-0.0872631,0.0294603,-382.446,-1.08307e+127,-7.07124e+141
2.91992,-0.0805674,0.00673852,0.244601,0.0363327,382.446,0,1.40843e+142
2.92969,0.238363,0.0066121,-0.0872631,0.0440737,-382.446,4.3323e+127,-2.80527e+142
2.93945,-0.0805674,0.00645683,0.244601,0.0525853,382.446,-8.66459e+127,5.58747e+142
2.94922,0.238363,0.00633583,-0.0872631,0.0616472,-382.446,1.73292e+128,-1.1129e+143
2.95898,-0.0805674,0.00620895,0.244601,0.0710614,382.446,-3.46584e+128,2.21664e+143
2.96875,0.238363,0.00602147,-0.0872631,0.0805569,-382.446,-6.93167e+128,-4.41504e+143
2.97852,-0.0805674,0.00581408,0.244601,0.0898496,382.446,-2.77267e+129,8.79375e+143
2.98828,0.238363,0.0056003,-0.0872631,0.0986981,-382.446,8.31801e+129,-1.75151e+144
2.99805,-0.0805674,0.00537223,0.244601,0.106879,382.446,0,3.48862e+144
3.00781,0.238363,0.0051227,-0.0872631,0.1142,-382.446,0,-6.94854e+144
3.01758,-0.0805674,0.00485648,0.244601,0.12054,382.446,0,1.38399e+145
3.02734,0.238363,0.00458098,-0.0872631,0.125791,-382.446,4.43627e+130,-2.75659e+145
3.03711,-0.0805674,0.00427731,0.244601,0.129951,382.446,8.87254e+130,5.49051e+145
3.04687,0.238363,0.0039571,-0.0872631,0.133029,-382.446,-5.32353e+131,-1.09358e+146
3.05664,-0.0805674,0.00366064,0.244601,0.135031,382.446,0,2.17817e+146
3.06641,0.238363,0.00339038,-0.0872631,0.135982,-382.446,-1.41961e+132,-4.33842e+146
3.07617,-0.0805674,0.00311394,0.244601,0.135901,382.446,-2.83921e+132,8.64115e+146
3.08594,0.238363,0.00282747,-0.0872631,0.134877,-382.446,5.67843e+132,-1.72112e+147
3.0957,-0.0805674,0.00253034,0.244601,0.132916,382.446,5.67843e+132,3.42808e+147
3.10547,0.238363,0.00221227,-0.0872631,0.130107,-382.446,1.13569e+133,-6.82796e+147
3.11523,-0.0805674,0.00191423,0.244601,0.126504,382.446,-6.81411e+133,1.35997e+148
3.125,0.238363,0.00164769,-0.0872631,0.122207,-382.446,4.54274e+133,-2.70876e+148
3.13477,-0.0805674,0.00139679,0.244601,0.117312,382.446,-1.8171e+134,5.39523e+148
3.14453,0.238363,0.00117205,-0.0872631,0.111908,-382.446,0,-1.07461e+149
3.1543,-0.0805674,0.000955635,0.244601,0.106119,382.446,1.09026e+135,2.14037e+149
3.16406,0.238363,0.000712119,-0.0872631,0.100042,-382.446,-7.26839e+134,-4.26314e+149
3.17383,-0.0805674,0.000490371,0.244601,0.0937586,382.446,-1.45368e+135,8.49121e+149
3.18359,0.238363,0.000272227,-0.0872631,0.0873323,-382.446,0,-1.69126e+150
3.19336,-0.0805674,9.47461e-05,0.244601,0.080818,382.446,1.16294e+136,3.3686e+150
3.20312,0.238363,-6.45117e-05,-0.0872631,0.0742953,-382.446,1.16294e+136,-6.70948e+150
3.21289,-0.0805674,-0.000192275,0.244601,0.0678227,382.446,2.32588e+136,1.33638e+151
3.22266,0.238363,-0.000345322,-0.0872631,0.0614476,-382.446,0,-2.66176e+151
3.23242,-0.0805674,-0.000468867,0.244601,0.0552649,382.446,0,5.30161e+151
3.24219,0.238363,-0.000590479,-0.0872631,0.0493201,-382.446,3.72141e+137,-1.05596e+152
3.25195,-0.0805674,-0.000688711,0.244601,0.0436754,382.446,0,2.10323e+152
3.26172,0.238363,-0.000781758,-0.0872631,0.0383291,-382.446,0,-4.18916e+152
3.27148,-0.0805674,-0.000838477,0.244601,0.0333479,382.446,2.97713e+138,8.34386e+152
3.28125,0.238363,-0.00089502,-0.0872631,0.0287206,-382.446,-2.97713e+138,-1.66191e+153
3.29102,-0.0805674,-0.000932725,0.244601,0.0245182,382.446,-5.95426e+138,3.31014e+153
3.30078,0.238363,-0.000971953,-0.0872631,0.0207062,-382.446,-1.19085e+139,-6.59305e+153
3.31055,-0.0805674,-0.000977754,0.244601,0.017369,382.446,0,1.31319e+154
3.32031,0.238363,-0.00095291,-0.0872631,0.0144826,-382.446,0,-2.61557e+154
3.33008,-0.0805674,-0.000899912,0.244601,0.0120223,382.446,1.90536e+140,5.20962e+154
3.33984,0.238363,-0.000787178,-0.0872631,0.0100569,-382.446,0,-1.03764e+155
3.34961,-0.0805674,-0.000623262,0.244601,0.00843357,382.446,0,2.06674e+155
3.35937,0.238363,-0.00036627,-0.0872631,0.00717932,-382.446,0,-4.11647e+155
3.36914,-0.0805674,2.72461e-06,0.244601,0.00621867,382.446,1.52429e+141,8.19907e+155
3.37891,0.238363,0.000545156,-0.0872631,0.00551238,-382.446,0,-1.63307e+156
3.38867,-0.0805674,0.0013002,0.244601,0.00505717,382.446,0,3.2527e+156
3.39844,0.238363,0.00233437,-0.0872631,0.00478515,-382.446,0,-6.47864e+156
3.4082,-0.0805674,0.00369545,0.244601,0.00463992,382.446,2.43887e+142,1.2904e+157
3.41797,0.238363,0.00552287,-0.0872631,0.00460635,-382.446,-4.87773e+142,-2.57018e+157
3.42773,-0.0805674,0.00789384,0.244601,0.0046541,382.446,-9.75546e+142,5.11922e+157
3.4375,0.238363,0.0108228,-0.0872631,0.00479487,-382.446,3.90219e+143,-1.01963e+158
3.44727,-0.0805674,0.0144556,0.244601,0.00494467,382.446,0,2.03087e+158
3.45703,0.238363,0.0189312,-0.0872631,0.0051578,-382.446,-7.80437e+143,-4.04504e+158
3.4668,-0.0805674,0.024187,0.244601,0.00543542,382.446,0,8.0568e+158
3.47656,0.238363,0.0303546,-0.0872631,0.00573325,-382.446,3.12175e+144,-1.60473e+159
3.48633,-0.0805674,0.0373211,0.244601,0.00602666,382.446,1.2487e+145,3.19626e+159
3.49609,0.238363,0.0451037,-0.0872631,0.00631324,-382.446,1.2487e+145,-6.36622e+159
3.50586,-0.0805674,0.0535483,0.244601,0.00655682,382.446,2.4974e+145,1.26801e+160
3.51562,0.238363,0.0624969,-0.0872631,0.00668977,-382.446,4.9948e+145,-2.52558e+160
3.52539,-0.0805674,0.0717476,0.244601,0.00675542,382.446,-1.99792e+146,5.03039e+160
3.53516,0.238363,0.0810604,-0.0872631,0.00674452,-382.446,0,-1.00194e+161
3.54492,-0.0805674,0.09018,0.244601,0.0065954,382.446,-7.99168e+146,1.99563e+161
3.55469,0.238363,0.0988383,-0.0872631,0.00635139,-382.446,7.99168e+146,-3.97485e+161
3.56445,-0.0805674,0.106809,0.244601,0.00603387,382.446,1.59834e+147,7.91699e+161
3.57422,0.238363,0.113887,-0.0872631,0.00559327,-382.446,9.59001e+147,-1.57689e+162
3.58398,-0.0805674,0.119937,0.244601,0.00510393,382.446,6.39334e+147,3.1408e+162
3.59375,0.238363,0.12484,-0.0872631,0.00458555,-382.446,-1.27867e+148,-6.25575e+162
3.60352,-0.0805674,0.128566,0.244601,0.00400485,382.446,-2.55734e+148,1.246e+163
3.61328,0.238363,0.131096,-0.0872631,0.00338165,-382.446,2.55734e+148,-2.48176e+163
3.62305,-0.0805674,0.132487,0.244601,0.00271869,382.446,0,4.94309e+163
3.63281,0.238363,0.132778,-0.0872631,0.00206382,-382.446,-1.02293e+149,-9.84552e+163
3.64258,-0.0805674,0.132036,0.244601,0.00138261,382.446,2.04587e+149,1.961e+164
3.65234,0.238363,0.130328,-0.0872631,0.000724775,-382.446,-8.18348e+149,-3.90587e+164
3.66211,-0.0805674,0.127706,0.244601,9.41016e-05,382.446,-2.45504e+150,7.77961e+164
3.67188,0.238363,0.124226,-0.0872631,-0.000492334,-382.446,-4.91009e+150,-1.54952e+165
3.68164,-0.0805674,0.119971,0.244601,-0.00100743,382.446,3.27339e+150,3.0863e+165
3.69141,0.238363,0.115024,-0.0872631,-0.00144967,-382.446,2.61871e+151,-6.1472e+165
3.70117,-0.0805674,0.109475,0.244601,-0.00182593,382.446,-2.61871e+151,1.22438e+166
3.71094,0.238363,0.103434,-0.0872631,-0.00212282,-382.446,0,-2.43869e+166
3.7207,-0.0805674,0.0970245,0.244601,-0.00236335,382.446,0,4.85732e+166
3.73047,0.238363,0.0903776,-0.0872631,-0.00250831,-382.446,-4.18994e+152,-9.67468e+166
3.74023,-0.0805674,0.0836387,0.244601,-0.00257968,382.446,-1.04748e+153,1.92698e+167
3.75,0.238363,0.0769121,-0.0872631,-0.00257183,-382.446,-8.37988e+152,-3.8381e+167
3.75977,-0.0805674,0.0703301,0.244601,-0.00245689,382.446,8.37988e+152,7.64462e+167
3.76953,0.238363,0.0639565,-0.0872631,-0.00227417,-382.446,-3.35195e+153,-1.52263e+168
3.7793,-0.0805674,0.0578583,0.244601,-0.00203098,382.446,-3.35195e+153,3.03274e+168
3.78906,0.238363,0.0520781,-0.0872631,-0.0017325,-382.446,-6.7039e+153,-6.04053e+168
3.79883,-0.0805674,0.0466586,0.244601,-0.0013754,382.446,-1.34078e+154,1.20314e+169
3.80859,0.238363,0.0416113,-0.0872631,-0.000985225,-382.446,-2.68156e+154,-2.39637e+169
3.81836,-0.0805674,0.0369642,0.244601,-0.000561768,382.446,-1.07262e+155,4.77303e+169
3.82812,0.238363,0.0327563,-0.0872631,-0.00010125,-382.446,-1.07262e+155,-9.5068e+169
3.83789,-0.0805674,0.028969,0.244601,0.000373975,382.446,-4.2905e+155,1.89354e+170
3.84766,0.238363,0.0256017,-0.0872631,0.000854795,-382.446,1.7162e+156,-3.7715e+170
3.85742,-0.0805674,0.0226709,0.244601,0.00135372,382.446,-8.581e+155,7.51196e+170
3.86719,0.238363,0.0200891,-0.0872631,0.00183439,-382.446,-1.02972e+157,-1.49621e+171
3.87695,-0.0805674,0.0178603,0.244601,0.00230877,382.446,1.02972e+157,2.98012e+171
3.88672,0.238363,0.0159978,-0.0872631,0.00277119,-382.446,-2.05944e+157,-5.93571e+171
3.89648,-0.0805674,0.0143544,0.244601,0.00322611,382.446,-5.49184e+157,1.18226e+172
3.90625,0.238363,0.0130718,-0.0872631,0.00365622,-382.446,2.74592e+157,-2.35479e+172
3.91602,-0.0805674,0.0119917,0.244601,0.00409037,382.446,0,4.69021e+172
3.92578,0.238363,0.0110849,-0.0872631,0.00452772,-382.446,-2.19674e+158,-9.34183e+172
3.93555,-0.0805674,0.0104021,0.244601,0.00498615,382.446,-2.19674e+158,1.86068e+173
3.94531,0.238363,0.00985207,-0.0872631,0.00550436,-382.446,-4.39347e+158,-3.70605e+173
3.95508,-0.0805674,0.00930973,0.244601,0.00607353,382.446,1.75739e+159,7.38161e+173
3.96484,0.238363,0.00885554,-0.0872631,0.00674549,-382.446,1.75739e+159,-1.47025e+174
3.97461,-0.0805674,0.00842865,0.244601,0.00764039,382.446,3.51478e+159,2.9284e+174
3.98438,0.238363,0.00805462,-0.0872631,0.00869367,-382.446,1.40591e+160,-5.83271e+174
3.99414,-0.0805674,0.00769213,0.244601,0.0100668,382.446,-5.62364e+160,1.16174e+175
4.00391,0.238363,0.00733731,-0.0872631,0.0117456,-382.446,2.81182e+160,-2.31393e+175
4.01367,-0.0805674,0.00704637,0.244601,0.0139052,382.446,-5.62364e+160,4.60882e+175
4.02344,0.238363,0.00678489,-0.0872631,0.0165168,-382.446,0,-9.17972e+175
4.0332,-0.0805674,0.00652626,0.244601,0.0196838,382.446,-4.49891e+161,1.82839e+176
4.04297,0.238363,0.00628605,-0.0872631,0.0234784,-382.446,-8.99783e+161,-3.64174e+176
4.05273,-0.0805674,0.00597334,0.244601,0.0278992,382.446,-1.79957e+162,7.25352e+176
4.0625,0.238363,0.00562187,-0.0872631,0.033006,-382.446,1.79957e+162,-1.44474e+177
4.07227,-0.0805674,0.00526837,0.244601,0.0387522,382.446,-1.79957e+163,2.87759e+177
4.08203,0.238363,0.00491159,-0.0872631,0.0451126,-382.446,7.19826e+162,-5.7315e+177
4.0918,-0.0805674,0.00452165,0.244601,0.0519839,382.446,-1.43965e+163,1.14158e+178
4.10156,0.238363,0.00415046,-0.0872631,0.0592665,-382.446,-2.8793e+163,-2.27378e+178
4.11133,-0.0805674,0.00379359,0.244601,0.066816,382.446,-1.15172e+164,4.52885e+178
4.12109,0.238363,0.00344757,-0.0872631,0.0744676,-382.446,2.30344e+164,-9.02043e+178
4.13086,-0.0805674,0.00312703,0.244601,0.0820619,382.446,4.60689e+164,1.79667e+179
4.14062,0.238363,0.00284467,-0.0872631,0.0893902,-382.446,4.60689e+164,-3.57855e+179
4.15039,-0.0805674,0.00260464,0.244601,0.096286,382.446,1.84276e+165,7.12766e+179
4.16016,0.238363,0.00241573,-0.0872631,0.102597,-382.446,-5.52827e+165,-1.41967e+180
4.16992,-0.0805674,0.00226963,0.244601,0.108218,382.446,-3.68551e+165,2.82765e+180
4.17969,0.238363,0.00216595,-0.0872631,0.113025,-382.446,-7.37102e+165,-5.63204e+180
4.18945,-0.0805674,0.00209232,0.244601,0.116961,382.446,1.4742e+166,1.12178e+181
4.19922,0.238363,0.0020509,-0.0872631,0.119977,-382.446,0,-2.23432e+181
4.20898,-0.0805674,0.00204231,0.244601,0.122088,382.446,5.89682e+166,4.45026e+181
4.21875,0.238363,0.00209587,-0.0872631,0.12327,-382.446,-1.17936e+167,-8.86391e+181
4.22852,-0.0805674,0.00218537,0.244601,0.123541,382.446,0,1.76549e+182
4.23828,0.238363,0.00231712,-0.0872631,0.122947,-382.446,0,-3.51645e+182
4.24805,-0.0805674,0.00247854,0.244601,0.121537,382.446,0,7.00397e+182
4.25781,0.238363,0.00265368,-0.0872631,0.119331,-382.446,5.66094e+168,-1.39503e+183
4.26758,-0.0805674,0.00281458,0.244601,0.116375,382.446,-3.77396e+168,2.77859e+183
4.27734,0.238363,0.00294164,-0.0872631,0.112764,-382.446,-1.50958e+169,-5.53431e+183
4.28711,-0.0805674,0.00304594,0.244601,0.108557,382.446,3.01917e+169,1.10231e+184
4.29687,0.238363,0.00307257,-0.0872631,0.10385,-382.446,3.01917e+169,-2.19555e+184
4.30664,-0.0805674,0.00306111,0.244601,0.0987221,382.446,-6.03834e+169,4.37304e+184
4.31641,0.238363,0.00296936,-0.0872631,0.093294,-382.446,1.20767e+170,-8.71009e+184
4.32617,-0.0805674,0.00281443,0.244601,0.0876577,382.446,-2.41534e+170,1.73485e+185
4.33594,0.238363,0.00259055,-0.0872631,0.0818905,-382.446,-4.83067e+170,-3.45543e+185
4.3457,-0.0805674,0.00231035,0.244601,0.0760942,382.446,-1.93227e+171,6.88244e+185
4.35547,0.238363,0.00195554,-0.0872631,0.0703315,-382.446,1.93227e+171,-1.37082e+186
4.36523,-0.0805674,0.001553,0.244601,0.0646649,382.446,-3.86454e+171,2.73037e+186
4.375,0.238363,0.00113886,-0.0872631,0.0591579,-382.446,-7.72908e+171,-5.43828e+186
4.38477,-0.0805674,0.000687773,0.244601,0.0538626,382.446,0,1.08318e+187
4.39453,0.238363,0.000257432,-0.0872631,0.0488031,-382.446,-6.18326e+172,-2.15745e+187
4.4043,-0.0805674,-0.00014502,0.244601,0.044044,382.446,0,4.29715e+187
4.41406,0.238363,-0.000496553,-0.0872631,0.0396043,-382.446,2.4733e+173,-8.55895e+187
4.42383,-0.0805674,-0.000778975,0.244601,0.0355214,382.446,-4.94661e+173,1.70475e+188
4.43359,0.238363,-0.00099249,-0.0872631,0.0318269,-382.446,0,-3.39547e+188
4.44336,-0.0805674,-0.00110186,0.244601,0.0285079,382.446,0,6.76301e+188
4.45312,0.238363,-0.00111305,-0.0872631,0.025551,-382.446,3.95729e+174,-1.34704e+189
4.46289,-0.0805674,-0.00101988,0.244601,0.0229855,382.446,-7.91457e+174,2.68299e+189
4.47266,0.238363,-0.000799014,-0.0872631,0.0207562,-382.446,1.58291e+175,-5.34391e+189
4.48242,-0.0805674,-0.000436992,0.244601,0.0188472,382.446,0,1.06439e+190
4.49219,0.238363,5.28809e-05,-0.0872631,0.0172311,-382.446,0,-2.12001e+190
4.50195,-0.0805674,0.00068209,0.244601,0.015912,382.446,-6.33166e+175,4.22259e+190
4.51172,0.238363,0.00149104,-0.0872631,0.0148241,-382.446,0,-8.41043e+190
4.52148,-0.0805674,0.00245361,0.244601,0.0138966,382.446,-5.06533e+176,1.67517e+191
4.53125,0.238363,0.00362162,-0.0872631,0.0131626,-382.446,-1.5196e+177,-3.33655e+191
4.54102,-0.0805674,0.00501899,0.244601,0.0125336,382.446,0,6.64565e+191
4.55078,0.238363,0.00668988,-0.0872631,0.0119685,-382.446,0,-1.32366e+192
4.56055,-0.0805674,0.00871644,0.244601,0.0115026,382.446,-4.05226e+177,2.63644e+192
4.57031,0.238363,0.011032,-0.0872631,0.0110387,-382.446,1.6209e+178,-5.25118e+192
4.58008,-0.0805674,0.0137848,0.244601,0.0105798,382.446,-3.24181e+178,1.04592e+193
4.58984,0.238363,0.0170791,-0.0872631,0.0101591,-382.446,0,-2.08323e+193
4.59961,-0.0805674,0.020797,0.244601,0.0097575,382.446,-1.29672e+179,4.14931e+193
4.60937,0.238363,0.0251293,-0.0872631,0.00935467,-382.446,-2.59345e+179,-8.26449e+193
4.61914,-0.0805674,0.0300288,0.244601,0.00898866,382.446,7.78034e+179,1.6461e+194
4.62891,0.238363,0.0355091,-0.0872631,0.0086165,-382.446,5.18689e+179,-3.27865e+194
4.63867,-0.0805674,0.0415657,0.244601,0.00832233,382.446,-1.03738e+180,6.53033e+194
4.64844,0.238363,0.0481052,-0.0872631,0.0079856,-382.446,0,-1.30069e+195
4.6582,-0.0805674,0.0550842,0.244601,0.00769154,382.446,-4.14952e+180,2.59069e+195
4.66797,0.238363,0.0623422,-0.0872631,0.00740326,-382.446,8.29903e+180,-5.16006e+195
4.67773,-0.0805674,0.0697767,0.244601,0.00713142,382.446,0,1.02777e+196
4.6875,0.238363,0.0771854,-0.0872631,0.00690949,-382.446,-3.31961e+181,-2.04708e+196
4.69727,-0.0805674,0.0844271,0.244601,0.00668754,382.446,6.63922e+181,4.07731e+196
4.70703,0.238363,0.0913088,-0.0872631,0.00644997,-382.446,-2.65569e+182,-8.12108e+196
4.7168,-0.0805674,0.0976618,0.244601,0.00623783,382.446,5.31138e+182,1.61753e+197
4.72656,0.238363,0.103328,-0.0872631,0.00600926,-382.446,1.06228e+183,-3.22176e+197
4.73633,-0.0805674,0.108195,0.244601,0.00575268,382.446,0,6.41702e+197
4.74609,0.238363,0.112192,-0.0872631,0.00552876,-382.446,-2.12455e+183,-1.27812e+198
4.75586,-0.0805674,0.115242,0.244601,0.00526887,382.446,0,2.54573e+198
4.76562,0.238363,0.11735,-0.0872631,0.0049945,-382.446,-1.69964e+184,-5.07052e+198
4.77539,-0.0805674,0.118538,0.244601,0.00471316,382.446,1.69964e+184,1.00993e+199
4.78516,0.238363,0.118811,-0.0872631,0.00443221,-382.446,0,-2.01156e+199
4.79492,-0.0805674,0.11824,0.244601,0.00413728,382.446,6.79857e+184,4.00656e+199
4.80469,0.238363,0.116885,-0.0872631,0.00383496,-382.446,1.35971e+185,-7.98016e+199
4.81445,-0.0805674,0.114799,0.244601,0.00353692,382.446,2.71943e+185,1.58947e+200
4.82422,0.238363,0.112059,-0.0872631,0.00326004,-382.446,0,-3.16586e+200
4.83398,-0.0805674,0.108695,0.244601,0.00300419,382.446,1.08777e+186,6.30566e+200
4.84375,0.238363,0.104807,-0.0872631,0.00279047,-382.446,-4.35108e+186,-1.25594e+201
4.85352,-0.0805674,0.100448,0.244601,0.00259649,382.446,4.35108e+186,2.50156e+201
4.86328,0.238363,0.0957002,-0.0872631,0.00244456,-382.446,-8.70216e+186,-4.98253e+201
4.87305,-0.0805674,0.0906535,0.244601,0.00230681,382.446,1.74043e+187,9.92407e+201
4.88281,0.238363,0.0853925,-0.0872631,0.0021939,-382.446,3.48087e+187,-1.97665e+202
4.89258,-0.0805674,0.0800138,0.244601,0.00206994,382.446,6.96173e+187,3.93704e+202
4.90234,0.238363,0.0745905,-0.0872631,0.00194982,-382.446,0,-7.84168e+202
4.91211,-0.0805674,0.0692378,0.244601,0.00181562,382.446,-2.78469e+188,1.56188e+203
4.92187,0.238363,0.0639771,-0.0872631,0.001658,-382.446,0,-3.11092e+203
4.93164,-0.0805674,0.0588965,0.244601,0.0014751,382.446,0,6.19624e+203
4.94141,0.238363,0.0539982,-0.0872631,0.0012682,-382.446,0,-1.23415e+204
4.95117,-0.0805674,0.0493664,0.244601,0.0010248,382.446,4.45551e+189,2.45815e+204
4.96094,0.238363,0.0449752,-0.0872631,0.000781992,-382.446,0,-4.89607e+204
4.9707,-0.0805674,0.0408724,0.244601,0.000535078,382.446,1.7822e+190,9.75186e+204
4.98047,0.238363,0.0370541,-0.0872631,0.000287725,-382.446,0,-1.94235e+205
4.99023,-0.0805674,0.0335469,0.244601,4.90137e-05,382.446,0,3.86872e+205
5,0.238363,0.0303481,-0.0872631,-0.000141035,-382.446,2.85153e+191,-7.70561e+205
5.00977,-0.0805674,0.0274759,0.244601,-0.000302139,382.446,0,1.53478e+206
5.01953,0.238363,0.0249136,-0.0872631,-0.00040333,-382.446,-5.70305e+191,-3.05694e+206
5.0293,-0.0805674,0.0226419,0.244601,-0.000436875,382.446,1.14061e+192,6.08872e+206
5.03906,0.238363,0.0206326,-0.0872631,-0.000417246,-382.446,-2.28122e+192,-1.21274e+207
5.04883,-0.0805674,0.0188375,0.244601,-0.000323203,382.446,4.56244e+192,2.41549e+207
5.05859,0.238363,0.0172783,-0.0872631,-0.000172998,-382.446,-9.12488e+192,-4.81111e+207
5.06836,-0.0805674,0.0157928,0.244601,7.03418e-05,382.446,1.82498e+193,9.58264e+207
5.07812,0.238363,0.0145485,-0.0872631,0.000393838,-382.446,-3.64995e+193,-1.90864e+208
5.08789,-0.0805674,0.0133449,0.244601,0.000804463,382.446,0,3.80159e+208
5.09766,0.238363,0.0121991,-0.0872631,0.00131924,-382.446,-1.45998e+194,-7.5719e+208
5.10742,-0.0805674,0.0111947,0.244601,0.00195768,382.446,2.91996e+194,1.50815e+209
5.11719,0.238363,0.010214,-0.0872631,0.0027646,-382.446,1.16798e+195,-3.00389e+209
5.12695,-0.0805674,0.00921952,0.244601,0.00376646,382.446,-1.16798e+195,5.98307e+209
5.13672,0.238363,0.00828483,-0.0872631,0.00499462,-382.446,-4.67194e+195,-1.19169e+210
5.14648,-0.0805674,0.00741018,0.244601,0.00651299,382.446,-9.34388e+195,2.37358e+210
5.15625,0.238363,0.00660179,-0.0872631,0.00833291,-382.446,9.34388e+195,-4.72763e+210
5.16602,-0.0805674,0.00580644,0.244601,0.0105603,382.446,1.86878e+196,9.41636e+210
5.17578,0.238363,0.00507287,-0.0872631,0.0131954,-382.446,0,-1.87552e+211
5.18555,-0.0805674,0.00443153,0.244601,0.016338,382.446,-7.4751e+196,3.73562e+211
5.19531,0.238363,0.00388365,-0.0872631,0.020013,-382.446,1.49502e+197,-7.4405e+211
5.20508,-0.0805674,0.00340854,0.244601,0.0242548,382.446,2.99004e+197,1.48198e+212
5.21484,0.238363,0.00299496,-0.0872631,0.0290271,-382.446,-5.98008e+197,-2.95177e+212
5.22461,-0.0805674,0.00266139,0.244601,0.0343612,382.446,-2.39203e+198,5.87925e+212
5.23437,0.238363,0.0023635,-0.0872631,0.0402362,-382.446,0,-1.17101e+213
5.24414,-0.0805674,0.00211365,0.244601,0.0465485,382.446,0,2.33239e+213
5.25391,0.238363,0.00189082,-0.0872631,0.0532392,-382.446,4.78407e+198,-4.64559e+213
5.26367,-0.0805674,0.00171302,0.244601,0.060179,382.446,-9.56813e+198,9.25296e+213
5.27344,0.238363,0.00157406,-0.0872631,0.0672812,-382.446,0,-1.84298e+214
5.2832,-0.0805674,0.00147946,0.244601,0.0743492,382.446,7.65451e+199,3.6708e+214
5.29297,0.238363,0.00143684,-0.0872631,0.0812746,-382.446,3.0618e+200,-7.31139e+214
5.30273,-0.0805674,0.00142081,0.244601,0.0878974,382.446,1.5309e+200,1.45626e+215
5.3125,0.238363,0.00145579,-0.0872631,0.0940864,-382.446,3.0618e+200,-2.90055e+215
5.32227,-0.0805674,0.00151239,0.244601,0.0997112,382.446,-2.44944e+201,5.77723e+215
5.33203,0.238363,0.0016079,-0.0872631,0.104676,-382.446,0,-1.15069e+216
5.3418,-0.0805674,0.00170748,0.244601,0.108879,382.446,-4.89888e+201,2.29192e+216
5.35156,0.238363,0.001853,-0.0872631,0.112274,-382.446,9.79777e+201,-4.56498e+216
5.36133,-0.0805674,0.00199772,0.244601,0.114831,382.446,1.95955e+202,9.0924e+216
5.37109,0.238363,0.00214811,-0.0872631,0.116513,-382.446,-1.95955e+202,-1.811e+217
5.38086,-0.0805674,0.00231281,0.244601,0.11735,382.446,0,3.6071e+217
5.39062,0.238363,0.00247758,-0.0872631,0.117337,-382.446,7.83821e+202,-7.18452e+217
5.40039,-0.0805674,0.00264803,0.244601,0.116501,382.446,0,1.43099e+218
5.41016,0.238363,0.00281994,-0.0872631,0.114909,-382.446,0,-2.85021e+218
5.41992,-0.0805674,0.00300267,0.244601,0.112599,382.446,-6.27057e+203,5.67698e+218
5.42969,0.238363,0.00317218,-0.0872631,0.109618,-382.446,2.50823e+204,-1.13072e+219
5.43945,-0.0805674,0.00334726,0.244601,0.106049,382.446,-1.00329e+205,2.25215e+219
5.44922,0.238363,0.00350804,-0.0872631,0.101946,-382.446,5.01646e+204,-4.48576e+219
5.45898,-0.0805674,0.00366703,0.244601,0.0974171,382.446,-2.00658e+205,8.93462e+219
5.46875,0.238363,0.00378513,-0.0872631,0.0925409,-382.446,0,-1.77957e+220
5.47852,-0.0805674,0.00389575,0.244601,0.0874319,382.446,4.01317e+205,3.54451e+220
5.48828,0.238363,0.00397893,-0.0872631,0.0821359,-382.446,-3.21053e+206,-7.05985e+220
5.49805,-0.0805674,0.00405639,0.244601,0.0767744,382.446,0,1.40616e+221
5.50781,0.238363,0.00412673,-0.0872631,0.071425,-382.446,-9.6316e+206,-2.80076e+221
5.51758,-0.0805674,0.0041794,0.244601,0.0661513,382.446,-6.42106e+206,5.57847e+221
5.52734,0.238363,0.00418737,-0.0872631,0.061034,-382.446,1.28421e+207,-1.1111e+222
5.53711,-0.0805674,0.00418784,0.244601,0.0560938,382.446,0,2.21307e+222
5.54688,0.238363,0.00417867,-0.0872631,0.0514114,-382.446,1.54106e+208,-4.40793e+222
5.55664,-0.0805674,0.00414686,0.244601,0.0470102,382.446,-1.02737e+208,8.77959e+222
5.56641,0.238363,0.00408422,-0.0872631,0.0429054,-382.446,2.05474e+208,-1.74869e+223
5.57617,-0.0805674,0.00402249,0.244601,0.0391296,382.446,1.23284e+209,3.483e+223
5.58594,0.238363,0.00397805,-0.0872631,0.0356841,-382.446,8.21896e+208,-6.93735e+223
5.5957,-0.0805674,0.00392288,0.244601,0.0325926,382.446,-1.64379e+209,1.38176e+224
5.60547,0.238363,0.0039048,-0.0872631,0.029845,-382.446,-3.28758e+209,-2.75215e+224
5.61523,-0.0805674,0.00388652,0.244601,0.0274085,382.446,-6.57517e+209,5.48167e+224
5.625,0.238363,0.00387557,-0.0872631,0.025296,-382.446,1.31503e+210,-1.09182e+225
5.63477,-0.0805674,0.00391529,0.244601,0.0234807,382.446,-1.05203e+211,2.17466e+225
5.64453,0.238363,0.00400863,-0.0872631,0.0218846,-382.446,5.26014e+210,-4.33144e+225
5.6543,-0.0805674,0.00419707,0.244601,0.0205134,382.446,1.05203e+211,8.62724e+225
5.66406,0.238363,0.00448459,-0.0872631,0.0193295,-382.446,-6.31216e+211,-1.71835e+226
5.67383,-0.0805674,0.00493834,0.244601,0.0182903,382.446,8.41622e+211,3.42256e+226
5.68359,0.238363,0.00560575,-0.0872631,0.017345,-382.446,-8.41622e+211,-6.81696e+226
5.69336,-0.0805674,0.00652822,0.244601,0.0164824,382.446,1.68324e+212,1.35778e+227
5.70312,0.238363,0.00775052,-0.0872631,0.0156872,-382.446,-1.00995e+213,-2.7044e+227
5.71289,-0.0805674,0.00936296,0.244601,0.0149004,382.446,6.73297e+212,5.38655e+227
5.72266,0.238363,0.0113475,-0.0872631,0.0141396,-382.446,1.34659e+213,-1.07288e+228
5.73242,-0.0805674,0.01374,0.244601,0.0133482,382.446,-5.38638e+213,2.13693e+228
5.74219,0.238363,0.0166934,-0.0872631,0.0125588,-382.446,-1.61591e+214,-4.25627e+228
5.75195,-0.0805674,0.0201166,0.244601,0.0117675,382.446,1.07728e+214,8.47753e+228
5.76172,0.238363,0.0240808,-0.0872631,0.0109569,-382.446,2.15455e+214,-1.68853e+229
5.77148,-0.0805674,0.0285855,0.244601,0.0101534,382.446,4.3091e+214,3.36317e+229
5.78125,0.238363,0.0336136,-0.0872631,0.00936158,-382.446,4.3091e+215,-6.69867e+229
5.79102,-0.0805674,0.0391218,0.244601,0.0085991,382.446,-5.17092e+215,1.33422e+230
5.80078,0.238363,0.0450587,-0.0872631,0.00784348,-382.446,3.44728e+215,-2.65747e+230
5.81055,-0.0805674,0.0513575,0.244601,0.00716083,382.446,-6.89457e+215,5.29308e+230
5.82031,0.238363,0.057896,-0.0872631,0.0065153,-382.446,1.37891e+216,-1.05426e+231
5.83008,-0.0805674,0.0645739,0.244601,0.00590517,382.446,0,2.09985e+231
5.83984,0.238363,0.0712594,-0.0872631,0.00536933,-382.446,5.51565e+216,-4.18242e+231
5.84961,-0.0805674,0.0778084,0.244601,0.00488077,382.446,-2.20626e+217,8.33043e+231
5.85937,0.238363,0.0840875,-0.0872631,0.00442831,-382.446,-6.61878e+217,-1.65923e+232
5.86914,-0.0805674,0.0899406,0.244601,0.00404045,382.446,-4.41252e+217,3.30481e+232
5.87891,0.238363,0.0952613,-0.0872631,0.00371537,-382.446,0,-6.58243e+232
5.88867,-0.0805674,0.0999222,0.244601,0.00345123,382.446,-1.76501e+218,1.31107e+233
5.89844,0.238363,0.10385,-0.0872631,0.00324478,-382.446,0,-2.61136e+233
5.9082,-0.0805674,0.106983,0.244601,0.00309047,382.446,-1.41201e+219,5.20123e+233
5.91797,0.238363,0.109278,-0.0872631,0.00299306,-382.446,2.82401e+219,-1.03597e+234
5.92773,-0.0805674,0.110726,0.244601,0.00294595,382.446,-1.12961e+220,2.06341e+234
5.9375,0.238363,0.111324,-0.0872631,0.00296921,-382.446,5.64803e+219,-4.10984e+234
5.94727,-0.0805674,0.111116,0.244601,0.00302792,382.446,0,8.18587e+234
5.95703,0.238363,0.110135,-0.0872631,0.00312896,-382.446,-2.25921e+220,-1.63044e+235
5.9668,-0.0805674,0.108454,0.244601,0.00325895,382.446,4.51842e+220,3.24746e+235
5.97656,0.238363,0.106126,-0.0872631,0.0033835,-382.446,9.03684e+220,-6.46821e+235
5.98633,-0.0805674,0.103193,0.244601,0.00354231,382.446,0,1.28832e+236
5.99609,0.238363,0.099747,-0.0872631,0.00371036,-382.446,0,-2.56604e+236
6.00586,-0.0805674,0.0958433,0.244601,0.00387463,382.446,-7.22948e+221,5.11097e+236
6.01562,0.238363,0.0915801,-0.0872631,0.00402712,-382.446,0,-1.01799e+237
6.02539,-0.0805674,0.0870337,0.244601,0.00415854,382.446,2.89179e+222,2.0276e+237
6.03516,0.238363,0.0822538,-0.0872631,0.00428282,-382.446,-5.78358e+222,-4.03853e+237
6.04492,-0.0805674,0.0773527,0.244601,0.00439356,382.446,-2.31343e+223,8.04383e+237
6.05469,0.238363,0.0723904,-0.0872631,0.00447946,-382.446,0,-1.60215e+238
6.06445,-0.0805674,0.0674383,0.244601,0.00452057,382.446,-4.62686e+223,3.19111e+238
6.07422,0.238363,0.062587,-0.0872631,0.00452722,-382.446,0,-6.35597e+238
6.08398,-0.0805674,0.0578792,0.244601,0.00450117,382.446,-5.55224e+224,1.26597e+239
6.09375,0.238363,0.0533567,-0.0872631,0.00444727,-382.446,0,-2.52151e+239
6.10352,-0.0805674,0.0490687,0.244601,0.0043355,382.446,7.40298e+224,5.02228e+239
6.11328,0.238363,0.0450367,-0.0872631,0.00419625,-382.446,-1.4806e+225,-1.00032e+240
6.12305,-0.0805674,0.0412715,0.244601,0.00401555,382.446,-2.96119e+225,1.99242e+240
6.13281,0.238363,0.0378023,-0.0872631,0.00380827,-382.446,-1.18448e+226,-3.96845e+240
6.14258,-0.0805674,0.0345981,0.244601,0.00358854,382.446,2.36895e+226,7.90424e+240
6.15234,0.238363,0.031713,-0.0872631,0.00333606,-382.446,2.36895e+226,-1.57435e+241
6.16211,-0.0805674,0.0290789,0.244601,0.00306161,382.446,1.42137e+227,3.13574e+241
6.17187,0.238363,0.0267453,-0.0872631,0.00277819,-382.446,-9.47582e+226,-6.24568e+241
6.18164,-0.0805674,0.024661,0.244601,0.0025113,382.446,1.89516e+227,1.244e+242
6.19141,0.238363,0.0228304,-0.0872631,0.00224748,-382.446,0,-2.47776e+242
6.20117,-0.0805674,0.0211789,0.244601,0.00202611,382.446,-7.58065e+227,4.93513e+242
6.21094,0.238363,0.0197718,-0.0872631,0.0018339,-382.446,1.51613e+228,-9.82967e+242
6.2207,-0.0805674,0.0184387,0.244601,0.00172055,382.446,6.06452e+228,1.95785e+243
6.23047,0.238363,0.0173194,-0.0872631,0.0016979,-382.446,-6.06452e+228,-3.89958e+243
6.24023,-0.0805674,0.0162147,0.244601,0.00178084,382.446,0,7.76709e+243
6.25,0.238363,0.0152049,-0.0872631,0.00200637,-382.446,0,-1.54703e+244
6.25977,-0.0805674,0.0143183,0.244601,0.00239643,382.446,4.85162e+229,3.08133e+244
6.26953,0.238363,0.0133506,-0.0872631,0.00300337,-382.446,0,-6.1373e+244
6.2793,-0.0805674,0.0125319,0.244601,0.00384952,382.446,1.94065e+230,1.22241e+245
6.28906,0.238363,0.0117454,-0.0872631,0.00500432,-382.446,1.16439e+231,-2.43476e+245
6.29883,-0.0805674,0.0109441,0.244601,0.00645732,382.446,0,4.8495e+245
6.30859,0.238363,0.0102115,-0.0872631,0.00829292,-382.446,1.55252e+231,-9.6591e+245
6.31836,-0.0805674,0.00961433,0.244601,0.0105439,382.446,0,1.92387e+246
6.32812,0.238363,0.00901351,-0.0872631,0.0132196,-382.446,-6.21007e+231,-3.83192e+246
6.33789,-0.0805674,0.00847061,0.244601,0.0163671,382.446,-2.48403e+232,7.63231e+246
6.34766,0.238363,0.0080018,-0.0872631,0.0199702,-382.446,4.96806e+232,-1.52018e+247
6.35742,-0.0805674,0.00763444,0.244601,0.0240961,382.446,4.96806e+232,3.02786e+247
6.36719,0.238363,0.00736646,-0.0872631,0.0286858,-382.446,0,-6.0308e+247
6.37695,-0.0805674,0.00710265,0.244601,0.0337214,382.446,1.98722e+233,1.2012e+248
6.38672,0.238363,0.00688711,-0.0872631,0.0391816,-382.446,3.97445e+233,-2.39252e+248
6.39648,-0.0805674,0.00670717,0.244601,0.0449786,382.446,7.94889e+233,4.76535e+248
6.40625,0.238363,0.00654466,-0.0872631,0.0510497,-382.446,0,-9.49149e+248
6.41602,-0.0805674,0.00642026,0.244601,0.057301,382.446,6.35911e+234,1.89049e+249
6.42578,0.238363,0.00628983,-0.0872631,0.0636224,-382.446,-6.35911e+234,-3.76542e+249
6.43555,-0.0805674,0.00610761,0.244601,0.0699076,382.446,2.54365e+235,7.49987e+249
6.44531,0.238363,0.00590877,-0.0872631,0.0760496,-382.446,7.63094e+235,-1.4938e+250
6.45508,-0.0805674,0.00569259,0.244601,0.0819076,382.446,5.08729e+235,2.97532e+250
6.46484,0.238363,0.00545197,-0.0872631,0.0874009,-382.446,0,-5.92615e+250
6.47461,-0.0805674,0.0051883,0.244601,0.0924066,382.446,-2.03492e+236,1.18036e+251
6.48437,0.238363,0.00490456,-0.0872631,0.0968459,-382.446,0,-2.351e+251
6.49414,-0.0805674,0.0045951,0.244601,0.100673,382.446,2.4419e+237,4.68266e+251
6.50391,0.238363,0.00423393,-0.0872631,0.103809,-382.446,-4.8838e+237,-9.32678e+251
6.51367,-0.0805674,0.00382852,0.244601,0.106231,382.446,0,1.85768e+252
6.52344,0.238363,0.00342234,-0.0872631,0.107933,-382.446,0,-3.70008e+252
6.5332,-0.0805674,0.00300205,0.244601,0.108899,382.446,0,7.36972e+252
6.54297,0.238363,0.00257209,-0.0872631,0.109152,-382.446,2.60469e+238,-1.46788e+253
6.55273,-0.0805674,0.00214896,0.244601,0.108709,382.446,5.20939e+238,2.92369e+253
6.5625,0.238363,0.00174105,-0.0872631,0.1076,-382.446,-1.04188e+239,-5.82332e+253
6.57227,-0.0805674,0.00136415,0.244601,0.105882,382.446,-2.08375e+239,1.15987e+254
6.58203,0.238363,0.00103134,-0.0872631,0.103593,-382.446,-4.16751e+239,-2.3102e+254
6.5918,-0.0805674,0.000733682,0.244601,0.100766,382.446,-8.33502e+239,4.6014e+254
6.60156,0.238363,0.000500244,-0.0872631,0.0975021,-382.446,1.667e+240,-9.16494e+254
6.61133,-0.0805674,0.000301436,0.244601,0.0938453,382.446,6.66801e+240,1.82545e+255
6.62109,0.238363,0.000174141,-0.0872631,0.0898448,-382.446,0,-3.63588e+255
6.63086,-0.0805674,9.87891e-05,0.244601,0.0855734,382.446,2.66721e+241,7.24184e+255
6.64062,0.238363,8.16504e-05,-0.0872631,0.0810945,-382.446,-2.66721e+241,-1.44241e+256
6.65039,-0.0805674,0.000116133,0.244601,0.0764946,382.446,5.33441e+241,2.87295e+256
6.66016,0.238363,0.000204873,-0.0872631,0.0717973,-382.446,1.06688e+242,-5.72227e+256
6.66992,-0.0805674,0.000318896,0.244601,0.067096,382.446,-2.13376e+242,1.13975e+257
6.67969,0.238363,0.000473848,-0.0872631,0.0624079,-382.446,-4.26753e+242,-2.27012e+257
6.68945,-0.0805674,0.000657539,0.244601,0.0578107,382.446,8.53506e+242,4.52155e+257
6.69922,0.238363,0.000837539,-0.0872631,0.0533213,-382.446,-1.70701e+243,-9.00591e+257
6.70898,-0.0805674,0.00104121,0.244601,0.0490092,382.446,-3.41402e+243,1.79377e+258
6.71875,0.238363,0.00124937,-0.0872631,0.0448557,-382.446,0,-3.57279e+258
6.72852,-0.0805674,0.00144105,0.244601,0.04096,382.446,-1.36561e+244,7.11618e+258
6.73828,0.238363,0.001627,-0.0872631,0.0372526,-382.446,5.46244e+244,-1.41738e+259
6.74805,-0.0805674,0.00180721,0.244601,0.0338278,382.446,1.09249e+245,2.8231e+259
6.75781,0.238363,0.00198442,-0.0872631,0.0306637,-382.446,0,-5.62297e+259
6.76758,-0.0805674,0.00217468,0.244601,0.0277567,382.446,0,1.11997e+260
6.77734,0.238363,0.00236771,-0.0872631,0.0251466,-382.446,4.36995e+245,-2.23072e+260
6.78711,-0.0805674,0.00258929,0.244601,0.0227711,382.446,8.7399e+245,4.44309e+260
6.79687,0.238363,0.00285354,-0.0872631,0.0206595,-382.446,1.74798e+246,-8.84963e+260
6.80664,-0.0805674,0.00319983,0.244601,0.0187941,382.446,6.99192e+246,1.76265e+261
6.81641,0.238363,0.00365578,-0.0872631,0.0171408,-382.446,6.99192e+246,-3.51079e+261
6.82617,-0.0805674,0.00425159,0.244601,0.0156717,382.446,-2.79677e+247,6.99269e+261
6.83594,0.238363,0.00503909,-0.0872631,0.0143425,-382.446,-5.59354e+247,-1.39279e+262
6.8457,-0.0805674,0.00603437,0.244601,0.0131713,382.446,0,2.77411e+262
6.85547,0.238363,0.00733497,-0.0872631,0.0121117,-382.446,0,-5.5254e+262
6.86523,-0.0805674,0.00895336,0.244601,0.0111617,382.446,0,1.10053e+263
6.875,0.238363,0.0108854,-0.0872631,0.010268,-382.446,0,-2.19201e+263
6.88477,-0.0805674,0.0132402,0.244601,0.00947156,382.446,1.78993e+249,4.36599e+263
6.89453,0.238363,0.0160759,-0.0872631,0.00872484,-382.446,2.6849e+249,-8.69607e+263
6.9043,-0.0805674,0.0193154,0.244601,0.00804776,382.446,3.57986e+249,1.73206e+264
6.91406,0.238363,0.0230761,-0.0872631,0.00742611,-382.446,-3.57986e+249,-3.44987e+264
6.92383,-0.0805674,0.0272965,0.244601,0.00686338,382.446,-7.15973e+249,6.87135e+264
6.93359,0.238363,0.03199,-0.0872631,0.00639996,-382.446,5.72778e+250,-1.36862e+265
6.94336,-0.0805674,0.0370958,0.244601,0.0059782,382.446,8.59167e+250,2.72597e+265
6.95312,0.238363,0.0425875,-0.0872631,0.00562011,-382.446,-5.72778e+250,-5.42952e+265
6.96289,-0.0805674,0.0483841,0.244601,0.00535008,382.446,-1.14556e+251,1.08144e+266
6.97266,0.238363,0.0544053,-0.0872631,0.00514403,-382.446,1.37467e+252,-2.15398e+266
6.98242,-0.0805674,0.0605342,0.244601,0.00496421,382.446,1.83289e+252,4.29023e+266
6.99219,0.238363,0.0666614,-0.0872631,0.00484813,-382.446,-9.16445e+251,-8.54517e+266
7.00195,-0.0805674,0.072673,0.244601,0.00477712,382.446,0,1.702e+267
7.01172,0.238363,0.0784554,-0.0872631,0.00473865,-382.446,3.66578e+252,-3.39e+267
7.02148,-0.0805674,0.083874,0.244601,0.00469254,382.446,7.33156e+252,6.75212e+267
7.03125,0.238363,0.0888304,-0.0872631,0.00465448,-382.446,1.46631e+253,-1.34487e+268
7.04102,-0.0805674,0.0932279,0.244601,0.00464007,382.446,-1.46631e+254,2.67867e+268
7.05078,0.238363,0.0969947,-0.0872631,0.00460509,-382.446,-1.17305e+254,-5.3353e+268
7.06055,-0.0805674,0.100064,0.244601,0.00457808,382.446,0,1.06267e+269
7.07031,0.238363,0.102399,-0.0872631,0.00450357,-382.446,-2.3461e+254,-2.1166e+269
7.08008,-0.0805674,0.103985,0.244601,0.00445283,382.446,4.6922e+254,4.21579e+269
7.08984,0.238363,0.104835,-0.0872631,0.00439597,-382.446,-1.87688e+255,-8.39689e+269
7.09961,-0.0805674,0.104948,0.244601,0.00432475,382.446,0,1.67247e+270
7.10937,0.238363,0.10437,-0.0872631,0.00423398,-382.446,1.87688e+256,-3.33118e+270
7.11914,-0.0805674,0.103122,0.244601,0.00414773,382.446,-1.5015e+256,6.63495e+270
7.12891,0.238363,0.101286,-0.0872631,0.00407353,-382.446,0,-1.32153e+271
7.13867,-0.0805674,0.09888,0.244601,0.00400852,382.446,0,2.63219e+271
7.14844,0.238363,0.0959951,-0.0872631,0.00393457,-382.446,-2.40241e+257,-5.24272e+271
7.1582,-0.0805674,0.0926604,0.244601,0.00388069,382.446,0,1.04423e+272
7.16797,0.238363,0.0889591,-0.0872631,0.00383812,-382.446,2.40241e+257,-2.07987e+272
7.17773,-0.0805674,0.0849476,0.244601,0.00382061,382.446,1.92192e+258,4.14263e+272
7.1875,0.238363,0.0806937,-0.0872631,0.00381275,-382.446,-9.60962e+257,-8.25118e+272
7.19727,-0.0805674,0.0762557,0.244601,0.00382148,382.446,1.92192e+258,1.64345e+273
7.20703,0.238363,0.0717083,-0.0872631,0.00384079,-382.446,1.15315e+259,-3.27337e+273
7.2168,-0.0805674,0.0671166,0.244601,0.00385913,382.446,-7.6877e+258,6.51982e+273
7.22656,0.238363,0.0625342,-0.0872631,0.00389599,-382.446,0,-1.2986e+274
7.23633,-0.0805674,0.0580237,0.244601,0.00393047,382.446,-6.15016e+259,2.58651e+274
7.24609,0.238363,0.0536375,-0.0872631,0.0039452,-382.446,-1.23003e+260,-5.15175e+274
7.25586,-0.0805674,0.049412,0.244601,0.00394216,382.446,1.23003e+260,1.02611e+275
7.26562,0.238363,0.0453843,-0.0872631,0.00393179,-382.446,0,-2.04378e+275
7.27539,-0.0805674,0.0415787,0.244601,0.00389396,382.446,9.84025e+260,4.07075e+275
7.28516,0.238363,0.0380221,-0.0872631,0.00384223,-382.446,2.95208e+261,-8.108e+275
7.29492,-0.0805674,0.0347263,0.244601,0.00376298,382.446,3.9361e+261,1.61493e+276
7.30469,0.238363,0.0316863,-0.0872631,0.00365147,-382.446,-7.8722e+261,-3.21657e+276
7.31445,-0.0805674,0.0288983,0.244601,0.00351955,382.446,-7.8722e+261,6.40668e+276
7.32422,0.238363,0.0264047,-0.0872631,0.00338563,-382.446,3.14888e+262,-1.27607e+277
7.33398,-0.0805674,0.0241314,0.244601,0.00326687,382.446,0,2.54163e+277
7.34375,0.238363,0.0221387,-0.0872631,0.00314575,-382.446,1.88933e+263,-5.06235e+277
7.35352,-0.0805674,0.0203428,0.244601,0.00305739,382.446,2.5191e+263,1.00831e+278
7.36328,0.238363,0.0188073,-0.0872631,0.00300519,-382.446,0,-2.00832e+278
7.37305,-0.0805674,0.0174248,0.244601,0.00302183,382.446,1.00764e+264,4.00011e+278
7.38281,0.238363,0.0162511,-0.0872631,0.00314232,-382.446,-1.00764e+264,-7.96731e+278
7.39258,-0.0805674,0.0152234,0.244601,0.00338109,382.446,-4.03057e+264,1.58691e+279
7.40234,0.238363,0.0142827,-0.0872631,0.00377273,-382.446,1.61223e+265,-3.16076e+279
7.41211,-0.0805674,0.0135105,0.244601,0.0043268,382.446,2.41834e+265,6.29551e+279
7.42188,0.238363,0.0127893,-0.0872631,0.0050804,-382.446,0,-1.25392e+280
7.43164,-0.0805674,0.0121199,0.244601,0.00608561,382.446,0,2.49753e+280
7.44141,0.238363,0.0115757,-0.0872631,0.00737411,-382.446,-2.57956e+266,-4.97451e+280
7.45117,-0.0805674,0.0110577,0.244601,0.0089378,382.446,0,9.90809e+280
7.46094,0.238363,0.0105557,-0.0872631,0.0108484,-382.446,-2.57956e+266,-1.97347e+281
7.4707,-0.0805674,0.0101458,0.244601,0.0131164,382.446,0,3.9307e+281
7.48047,0.238363,0.00978521,-0.0872631,0.0157458,-382.446,-2.06365e+267,-7.82905e+281
7.49023,-0.0805674,0.00944563,0.244601,0.0187522,382.446,-6.19095e+267,1.55937e+282
7.5,0.238363,0.00911517,-0.0872631,0.0221409,-382.446,-8.2546e+267,-3.10591e+282
7.50977,-0.0805674,0.00885439,0.244601,0.0259238,382.446,-2.47638e+268,6.18627e+282
7.51953,0.238363,0.00859702,-0.0872631,0.0300749,-382.446,0,-1.23216e+283
7.5293,-0.0805674,0.00839558,0.244601,0.034533,382.446,6.60368e+268,2.45419e+283
7.53906,0.238363,0.00812646,-0.0872631,0.0393022,-382.446,-6.60368e+268,-4.88819e+283
7.54883,-0.0805674,0.00789041,0.244601,0.0443149,382.446,-1.32074e+269,9.73616e+283
7.55859,0.238363,0.00764329,-0.0872631,0.0495025,-382.446,2.64147e+269,-1.93922e+284
7.56836,-0.0805674,0.00739441,0.244601,0.0547974,382.446,-5.28295e+269,3.86249e+284
7.57812,0.238363,0.00714308,-0.0872631,0.0601176,-382.446,-1.05659e+270,-7.6932e+284
7.58789,-0.0805674,0.00683859,0.244601,0.0653686,382.446,-4.22636e+270,1.53231e+285
7.59766,0.238363,0.00652075,-0.0872631,0.0704724,-382.446,-4.22636e+270,-3.05201e+285
7.60742,-0.0805674,0.00621343,0.244601,0.0753451,382.446,-2.53581e+271,6.07892e+285
7.61719,0.238363,0.00587587,-0.0872631,0.0798865,-382.446,-5.07163e+271,-1.21078e+286
7.62695,-0.0805674,0.00555009,0.244601,0.0840427,382.446,0,2.4116e+286
7.63672,0.238363,0.00523687,-0.0872631,0.0877411,-382.446,6.76217e+271,-4.80337e+286
7.64648,-0.0805674,0.00491183,0.244601,0.0909348,382.446,2.70487e+272,9.56721e+286
7.65625,0.238363,0.00456144,-0.0872631,0.0935788,-382.446,-2.70487e+272,-1.90557e+287
7.66602,-0.0805674,0.00420167,0.244601,0.0956384,382.446,1.08195e+273,3.79546e+287
7.67578,0.238363,0.00387097,-0.0872631,0.0971126,-382.446,-1.08195e+273,-7.5597e+287
7.68555,-0.0805674,0.00352386,0.244601,0.0980247,382.446,-4.32779e+273,1.50572e+288
7.69531,0.238363,0.00316421,-0.0872631,0.0983586,-382.446,-4.32779e+273,-2.99905e+288
7.70508,-0.0805674,0.00280591,0.244601,0.0981405,382.446,-8.65558e+273,5.97343e+288
7.71484,0.238363,0.00244254,-0.0872631,0.0974009,-382.446,-3.46223e+274,-1.18977e+289
7.72461,-0.0805674,0.00208406,0.244601,0.0961749,382.446,3.46223e+274,2.36976e+289
7.73438,0.238363,0.00173112,-0.0872631,0.0944979,-382.446,0,-4.72001e+289
7.74414,-0.0805674,0.00138864,0.244601,0.0924006,382.446,4.15468e+275,9.4012e+289
7.75391,0.238363,0.00106359,-0.0872631,0.0899513,-382.446,2.76978e+275,-1.8725e+290
7.76367,-0.0805674,0.000757266,0.244601,0.0871654,382.446,0,3.7296e+290
7.77344,0.238363,0.000475254,-0.0872631,0.0841135,-382.446,-2.21583e+276,-7.42852e+290
7.7832,-0.0805674,0.000217588,0.244601,0.080824,382.446,0,1.47959e+291
7.79297,0.238363,-5.56641e-06,-0.0872631,0.0773629,-382.446,8.86331e+276,-2.94701e+291
7.80273,-0.0805674,-0.000198164,0.244601,0.0737524,382.446,8.86331e+276,5.86978e+291
7.8125,0.238363,-0.000344121,-0.0872631,0.0700627,-382.446,-1.77266e+277,-1.16913e+292
7.82227,-0.0805674,-0.000460078,0.244601,0.0663232,382.446,3.54532e+277,2.32863e+292
7.83203,0.238363,-0.000554941,-0.0872631,0.0625781,-382.446,-7.09065e+277,-4.63811e+292
7.8418,-0.0805674,-0.000607119,0.244601,0.0588635,382.446,-4.25439e+278,9.23806e+292
7.85156,0.238363,-0.000630088,-0.0872631,0.0552163,-382.446,-5.67252e+278,-1.84001e+293
7.86133,-0.0805674,-0.00063457,0.244601,0.0516571,382.446,0,3.66489e+293
7.87109,0.238363,-0.00058752,-0.0872631,0.0482194,-382.446,1.1345e+279,-7.29962e+293
7.88086,-0.0805674,-0.000518818,0.244601,0.0449007,382.446,4.53802e+279,1.45392e+294
7.89062,0.238363,-0.00041168,-0.0872631,0.0417521,-382.446,4.53802e+279,-2.89587e+294
7.90039,-0.0805674,-0.000274863,0.244601,0.0387515,382.446,9.07603e+279,5.76792e+294
7.91016,0.238363,-7.43848e-05,-0.0872631,0.0359379,-382.446,3.63041e+280,-1.14884e+295
7.91992,-0.0805674,0.000184512,0.244601,0.0332818,382.446,-3.63041e+280,2.28823e+295
7.92969,0.238363,0.000540146,-0.0872631,0.0308279,-382.446,7.26082e+280,-4.55763e+295
7.93945,-0.0805674,0.000962197,0.244601,0.0285356,382.446,-2.90433e+281,9.07776e+295
7.94922,0.238363,0.00152139,-0.0872631,0.0264294,-382.446,-2.90433e+281,-1.80808e+296
7.95898,-0.0805674,0.00221385,0.244601,0.0245155,382.446,-5.80866e+281,3.60129e+296
7.96875,0.238363,0.00308698,-0.0872631,0.0227222,-382.446,-1.16173e+282,-7.17295e+296
7.97852,-0.0805674,0.00413197,0.244601,0.0211061,382.446,-2.32346e+282,1.42869e+297
7.98828,0.238363,0.00537615,-0.0872631,0.0196557,-382.446,-1.39408e+283,-2.84562e+297
7.99805,-0.0805674,0.00685002,0.244601,0.0183115,382.446,0,5.66784e+297
8.00781,0.238363,0.00862295,-0.0872631,0.0170949,-382.446,1.85877e+283,-1.1289e+298
8.01758,-0.0805674,0.0106968,0.244601,0.0159811,382.446,-7.43508e+283,2.24852e+298
8.02734,0.238363,0.0131125,-0.0872631,0.0149871,-382.446,1.48702e+284,-4.47854e+298
8.03711,-0.0805674,0.0157928,0.244601,0.0140733,382.446,-2.97403e+284,8.92024e+298
8.04688,0.238363,0.0188997,-0.0872631,0.0132493,-382.446,-2.97403e+284,-1.77671e+299
8.05664,-0.0805674,0.0223185,0.244601,0.0125028,382.446,0,3.5388e+299
8.06641,0.238363,0.0261137,-0.0872631,0.0118269,-382.446,2.37923e+285,-7.04848e+299
8.07617,-0.0805674,0.0302598,0.244601,0.0112127,382.446,-4.75845e+285,1.4039e+300
8.08594,0.238363,0.0347075,-0.0872631,0.0107042,-382.446,4.75845e+285,-2.79624e+300


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_3.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.000411924,-0.000528516,1.31436e-06,-7.39453e-05,0.15475,-3.38813e-21,-1.91249e-05
0.0195312,0.00247414,0.00177949,2.44588e-06,-8.17969e-05,0.498105,-1.35525e-20,-8.29606e-05
0.0292969,0.00646738,0.00623666,-2.15721e-06,-7.61426e-05,0.384994,0,-0.000127501
0.0390625,0.0116854,0.0107096,-5.45934e-07,-7.6084e-05,0.324094,0,-0.000131877
0.0488281,0.0175605,0.0169175,-2.1281e-06,-7.84277e-05,0.0642575,0,-8.59793e-05
0.0585937,0.02396,0.0226649,2.69901e-07,-7.78711e-05,0.0644456,0,-2.87271e-05
0.0683594,0.0305383,0.0291633,-1.51916e-06,-8.21484e-05,-0.0601611,0,1.80802e-05
0.078125,0.0369202,0.0361316,2.49086e-06,-7.48828e-05,0.182664,-3.38813e-21,6.7078e-06
0.0878906,0.0432821,0.0433592,3.23189e-06,-8.19727e-05,0.467817,1.35525e-20,-7.45302e-05
0.0976562,0.0498292,0.0494655,3.86636e-06,-8.50781e-05,0.782571,-2.71051e-20,-0.000189883
0.107422,0.0562414,0.0555564,2.93459e-07,-7.81641e-05,0.790104,0,-0.000268876
0.117187,0.0622446,0.0615928,-1.79745e-06,-7.75488e-05,0.732457,0,-0.000278233
0.126953,0.0677364,0.0674141,-6.45666e-06,-8.7041e-05,0.377048,-2.71051e-20,-0.000203057
0.136719,0.0724898,0.0720656,-5.31429e-06,-7.30664e-05,0.117414,0,-8.71668e-05
0.146484,0.0763527,0.0756898,-6.64262e-07,-7.81055e-05,0.106378,3.38813e-21,-1.43114e-05
0.15625,0.0793835,0.0786485,6.44658e-06,-8.35547e-05,0.485125,6.77626e-21,-5.26344e-05
0.166016,0.0816698,0.0811464,7.13375e-06,-7.54687e-05,0.685911,0,-0.000161597
0.175781,0.0833052,0.0827792,-2.44837e-06,-8.27344e-05,-0.214591,0,-0.000140007
0.185547,0.0842739,0.083103,-2.68353e-05,-8.63965e-05,-3.80945,-1.0842e-19,0.000398051
0.195312,0.0844147,0.0826074,-5.8121e-05,-6.86133e-05,-11.3826,0,0.00191994
0.205078,0.0836921,0.0817104,-8.75007e-05,-7.79883e-05,-23.7656,8.67362e-19,0.00481622
0.214844,0.0821682,0.080233,-0.000104053,-8.4873e-05,-40.8613,0,0.00925137
0.224609,0.0797531,0.07774,-0.000103236,-8.21484e-05,-61.7608,-1.73472e-18,0.0150889
0.234375,0.0765075,0.074549,-8.65371e-05,-7.90723e-05,-84.8261,0,0.0219158
0.244141,0.0727969,0.0710731,-6.7195e-05,-7.37988e-05,-108.657,0,0.0292174
0.253906,0.0688138,0.0675678,-5.62696e-05,-8.20898e-05,-132.211,0,0.0365656
0.263672,0.0645571,0.0634644,-5.92933e-05,-7.59668e-05,-154.872,0,0.0437121
0.273437,0.0601965,0.0586665,-7.38058e-05,-8.36719e-05,-176.388,1.38778e-17,0.0505853
0.283203,0.0558046,0.0538743,-9.09778e-05,-8.15332e-05,-196.739,-6.93889e-18,0.0572148
0.292969,0.0511476,0.049429,-9.7108e-05,-7.2041e-05,-215.557,0,0.063591
0.302734,0.0461794,0.0452016,-8.6636e-05,-8.2998e-05,-232.212,0,0.0695795
0.3125,0.0411772,0.0406843,-6.47261e-05,-8.09473e-05,-246.089,0,0.0749562
0.322266,0.0363251,0.0361784,-4.18556e-05,-7.76074e-05,-256.677,0,0.0794915
0.332031,0.031712,0.0319314,-2.71282e-05,-8.4375e-05,-263.6,0,0.0830182
0.341797,0.0274875,0.0277971,-2.51267e-05,-8.0127e-05,-266.867,0,0.0854809
0.351562,0.0235565,0.0235748,-3.21468e-05,-7.05176e-05,-266.772,0,0.0869305
0.361328,0.0194508,0.0191971,-4.15226e-05,-7.62305e-05,-263.636,0,0.08746
0.371094,0.0146831,0.0153979,-5.39392e-05,-7.95703e-05,-257.768,-1.38778e-17,0.0871481
0.380859,0.00904956,0.0122333,-7.98058e-05,-7.06641e-05,-249.446,0,0.0860432
0.390625,0.00266488,0.00936138,-0.000132263,-7.04004e-05,-238.918,1.38778e-17,0.0841747
0.400391,-0.00401459,0.00664181,-0.000214182,-7.36816e-05,-226.384,0,0.0815713
0.410156,-0.0103268,0.00432146,-0.000310306,-6.91406e-05,-212.154,1.38778e-17,0.0782854
0.419922,-0.0154594,0.00276334,-0.000387813,-7.49414e-05,-196.483,0,0.0743868
0.429687,-0.0189289,0.00249876,-0.000420464,-7.59668e-05,-179.98,0,0.0699879
0.439453,-0.0210428,0.00234141,-0.000402645,-7.62891e-05,-163.085,0,0.0652239
0.449219,-0.0223914,0.00206013,-0.000367656,-7.55859e-05,-146.147,0,0.0602202
0.458984,-0.0232621,0.00205078,-0.000372494,-7.16602e-05,-129.446,0,0.0550858
0.46875,-0.0238124,0.00209259,-0.000462333,-7.43848e-05,-113.259,0,0.0499171
0.478516,-0.0242381,0.00208796,-0.000631351,-6.83789e-05,-97.6048,0,0.0447728
0.488281,-0.0243754,0.00175919,-0.000816641,-7.55859e-05,-82.4373,6.93889e-18,0.0396699
0.498047,-0.023878,0.00141387,-0.000924404,-5.8623e-05,-67.945,0,0.034632
0.507812,-0.0226161,0.00130576,-0.000876528,-4.46484e-05,-54.2493,-3.46945e-18,0.0297037
0.517578,-0.020608,0.001499,-0.00065234,1.54395e-05,-41.5132,0,0.0249525
0.527344,-0.0179372,0.00159047,-0.000271647,0.0001425,-29.8167,3.46945e-18,0.0204556
0.537109,-0.0147083,0.00144677,0.00028618,0.0003946,-18.9833,0,0.0162445
0.546875,-0.0110307,0.00124441,0.00119566,0.000915645,-8.64329,0,0.0122644
0.556641,-0.00705636,0.00119496,0.00286981,0.00187931,1.6558,0,0.00837588
0.566406,-0.00297621,0.00120141,0.00594411,0.00353174,12.1418,0,0.00441839
0.576172,0.00101579,0.00113628,0.0111354,0.00621015,22.6396,8.67362e-19,0.000309011
0.585937,0.00475658,0.00110414,0.0190115,0.0102642,32.5152,-4.33681e-19,-0.00387557
0.595703,0.00815075,0.00115491,0.0297658,0.0159452,40.8978,0,-0.00789026
0.605469,0.0111957,0.00121673,0.0430985,0.0234922,47.0188,0,-0.0114026
0.615234,0.0139518,0.00111357,0.0582702,0.0328302,50.5632,1.73472e-18,-0.0141307
0.625,0.0164927,0.000911279,0.0743093,0.0437045,51.7826,-3.46945e-18,-0.0159629
0.634766,0.0188694,0.000876182,0.090284,0.0556722,51.3722,0,-0.0169955
0.644531,0.0211031,0.00101754,0.10552,0.0681532,50.1099,-3.46945e-18,-0.0174659
0.654297,0.0232004,0.00110912,0.119675,0.0806633,48.5254,0,-0.0176199
0.664062,0.0251649,0.00103626,0.132657,0.0928373,46.6962,0,-0.0175872
0.673828,0.0269775,0.000900674,0.144453,0.104538,44.32,0,-0.0173337
0.683594,0.0285781,0.000855117,0.154957,0.115694,40.95,0,-0.0167076
0.693359,0.0298751,0.000870762,0.163909,0.126192,36.2952,0,-0.0155478
0.703125,0.0307782,0.000878408,0.170946,0.135848,30.3795,0,-0.0137876
0.712891,0.0312572,0.000879023,0.175732,0.14432,23.5298,0,-0.0114971
0.722656,0.0314029,0.000923174,0.178094,0.151297,16.1979,0,-0.00885041
0.732422,0.031407,0.000935889,0.178083,0.156589,8.76565,8.67362e-19,-0.0060463
0.742187,0.0314493,0.0008354,0.175936,0.160224,1.41679,0,-0.00323315
0.751953,0.0315736,0.000708018,0.171976,0.162346,-5.8434,0,-0.000477743
0.761719,0.0316202,0.00068124,0.166495,0.163068,-13.0709,-4.33681e-19,0.00221284
0.771484,0.0312502,0.000796436,0.159698,0.162429,-20.2343,0,0.00483966
0.78125,0.0300935,0.000877646,0.151705,0.160334,-27.1341,1.73472e-18,0.0073667
0.791016,0.0279577,0.000836396,0.142618,0.156807,-33.4146,0,0.00970581
0.800781,0.0249533,0.000712881,0.132591,0.151931,-38.6623,1.73472e-18,0.0117356
0.810547,0.021462,0.000648691,0.121867,0.145976,-42.5355,0,0.0133397
0.820312,0.0179776,0.000652295,0.11076,0.139164,-44.8828,0,0.0144442
0.830078,0.0148894,0.000669932,0.099598,0.131708,-45.7989,-1.73472e-18,0.01504
0.839844,0.0123141,0.000690996,0.08865,0.123616,-45.6044,0,0.0151861
0.849609,0.0100779,0.000729258,0.0780809,0.114969,-44.755,0,0.0149974
0.859375,0.00784825,0.000734941,0.067951,0.105964,-43.7046,0,0.01462
0.869141,0.0053322,0.00065209,0.0582561,0.0968286,-42.7693,0,0.0141998
0.878906,0.00242433,0.000553242,0.0489825,0.0878534,-42.037,0,0.0138522
0.888672,-0.000762822,0.000525469,0.0401444,0.0790897,-41.3814,0,0.0136441
0.898437,-0.00396695,0.000617432,0.0317828,0.0705057,-40.5507,0,0.0136001
0.908203,-0.00689291,0.000693662,0.0239267,0.0620663,-39.2891,0,0.0137317
0.917969,-0.00933321,0.000681445,0.0165429,0.0538161,-37.3911,0,0.0140808
0.927734,-0.0112317,0.000592266,0.00951287,0.0458515,-34.6573,0,0.0147513
0.9375,-0.0126542,0.000530713,0.00266228,0.0383788,-30.7431,0,0.0159106
0.947266,-0.0137233,0.000521162,-0.00415539,0.0315341,-25.0138,0,0.0177525
0.957031,-0.014563,0.000544395,-0.0109577,0.025375,-16.5316,0,0.0204381
0.966797,-0.015246,0.000575566,-0.0175676,0.0200393,-4.25608,0,0.0240425
0.976562,-0.0157519,0.000595928,-0.0236306,0.0155723,12.5747,0,0.0285332
0.986328,-0.0159679,0.000596309,-0.0287202,0.0120237,34.0545,0,0.0337864
0.996094,-0.015733,0.000541846,-0.0324949,0.0093266,59.4027,0,0.0396256
1.00586,-0.0149105,0.000466201,-0.0348327,0.00740959,87.0856,6.93889e-18,0.0458571
1.01562,-0.0134728,0.00043623,-0.0358762,0.00611077,115.242,0,0.0522814
1.02539,-0.0115596,0.000487646,-0.0359603,0.00536968,142.233,0,0.0586837
1.03516,-0.00946895,0.000554502,-0.0354553,0.00521461,167.061,0,0.0648208
1.04492,-0.00756847,0.000567217,-0.0346006,0.00544831,189.465,-1.38778e-17,0.0704285
1.05469,-0.00615718,0.000521104,-0.0334122,0.00582313,209.674,0,0.0752564
1.06445,-0.00534157,0.000468164,-0.0317064,0.00606454,227.969,0,0.0791173
1.07422,-0.00499577,0.000507773,-0.0292223,0.00596063,244.294,0,0.0819234
1.08398,-0.00482562,0.000661846,-0.0257778,0.00549826,258.129,0,0.0836863
1.09375,-0.00449296,0.000932402,-0.0213757,0.00471097,268.666,0,0.0844782
1.10352,-0.00372106,0.00137789,-0.016213,0.00362663,275.161,-1.38778e-17,0.0843768
1.11328,-0.00231349,0.00206147,-0.010597,0.00234797,277.273,-1.38778e-17,0.0834242
1.12305,-7.60689e-05,0.00316884,-0.00482206,0.00102108,275.199,0,0.0816235
1.13281,0.00329652,0.00492589,0.000925049,-0.000220928,269.555,0,0.0789716
1.14258,0.0082728,0.0076147,0.00658471,-0.00134133,261.092,-1.38778e-17,0.0755058
1.15234,0.0154057,0.0114131,0.0121678,-0.00237138,250.419,0,0.0713353
1.16211,0.0251336,0.0166573,0.0176625,-0.00339185,237.849,-1.38778e-17,0.0666385
1.17187,0.0375529,0.0235322,0.0229616,-0.00436447,223.452,0,0.061629
1.18164,0.0522878,0.0320205,0.0278496,-0.00514869,207.234,0,0.0565101
1.19141,0.0685376,0.0421646,0.0320581,-0.00562187,189.347,0,0.0514382
1.20117,0.0852948,0.0537837,0.0353594,-0.00572927,170.209,-1.38778e-17,0.0465078
1.21094,0.101633,0.0665045,0.0376536,-0.00559424,150.492,-6.93889e-18,0.041756
1.2207,0.116925,0.0797225,0.0390069,-0.00531999,130.978,0,0.0371771
1.23047,0.130901,0.0928314,0.0396258,-0.00488824,112.367,0,0.0327397
1.24023,0.143524,0.105265,0.0397784,-0.00428112,95.1041,0,0.0284046
1.25,0.154789,0.116608,0.039698,-0.00356399,79.298,-3.46945e-18,0.0241454
1.25977,0.164546,0.126662,0.0395097,-0.00268327,64.7464,0,0.0199698
1.26953,0.172447,0.135384,0.0392082,-0.00162542,51.0535,-3.46945e-18,0.0159331
1.2793,0.17804,0.1428,0.0386931,-0.000437871,37.7778,0,0.0121351
1.28906,0.18095,0.148956,0.0378378,0.000821543,24.5382,0,0.00869875
1.29883,0.181032,0.153777,0.0365558,0.00206918,11.0261,0,0.00574221
1.30859,0.178446,0.157125,0.0348272,0.00328576,-3.07634,0,0.00336574
1.31836,0.173593,0.15887,0.0326733,0.00448005,-18.211,0,0.00166603
1.32812,0.166976,0.158909,0.0300973,0.00567437,-34.9938,4.33681e-19,0.000772917
1.33789,0.159041,0.157287,0.0270349,0.00674833,-54.122,0,0.000881567
1.34766,0.150074,0.154112,0.0233572,0.00757189,-76.133,8.67362e-19,0.0022462
1.35742,0.140204,0.149621,0.0189413,0.00828565,-101.106,3.46945e-18,0.00511835
1.36719,0.129478,0.144054,0.0137818,0.00882258,-128.46,1.73472e-18,0.00964528
1.37695,0.117979,0.137657,0.00807944,0.00920429,-156.98,3.46945e-18,0.0157747
1.38672,0.105923,0.130537,0.00224748,0.00935625,-185.104,-3.46945e-18,0.0232188
1.39648,0.0936691,0.122741,-0.00319231,0.00936296,-211.362,-6.93889e-18,0.0315063
1.40625,0.0816555,0.114317,-0.0077874,0.00926449,-234.765,0,0.0401071
1.41602,0.0702656,0.105436,-0.0113244,0.00900029,-254.97,-6.93889e-18,0.0485742
1.42578,0.0597015,0.0962947,-0.0139018,0.00858961,-272.124,6.93889e-18,0.0566371
1.43555,0.0499185,0.087168,-0.0158615,0.00801141,-286.492,-1.38778e-17,0.0642044
1.44531,0.0406608,0.0782657,-0.0176051,0.0073442,-298.063,0,0.0712821
1.45508,0.0315868,0.0697311,-0.0193877,0.00656648,-306.361,0,0.0778567
1.46484,0.0224263,0.0616113,-0.021193,0.00571813,-310.545,0,0.0838093
1.47461,0.0130934,0.0538103,-0.0227541,0.00486439,-309.762,-1.38778e-17,0.0889038
1.48437,0.00369567,0.0463729,-0.0237057,0.00402123,-303.545,0,0.0928536
1.49414,-0.00555918,0.039365,-0.0237836,0.00318141,-292.055,0,0.0954244
1.50391,-0.0145044,0.0329802,-0.0229643,0.00232104,-276.059,1.38778e-17,0.0965193
1.51367,-0.023114,0.0272665,-0.0214741,0.00144562,-256.662,0,0.0962024
1.52344,-0.031494,0.0222598,-0.0196683,0.000620771,-234.956,0,0.0946555
1.5332,-0.0397599,0.0179198,-0.0178536,-0.000126006,-211.773,0,0.0920974
1.54297,-0.0478683,0.0140933,-0.0161484,-0.000823623,-187.632,0,0.0887097
1.55273,-0.0555056,0.0109926,-0.0144557,-0.00150425,-162.896,0,0.084606
1.5625,-0.0621171,0.00851189,-0.0125528,-0.00211081,-137.983,-1.38778e-17,0.0798534
1.57227,-0.0670843,0.0066825,-0.010244,-0.00264539,-113.521,0,0.074526
1.58203,-0.0699719,0.00555478,-0.00749367,-0.00311704,-90.3233,0,0.0687565
1.5918,-0.0707181,0.00494467,-0.00447148,-0.00353385,-69.1971,0,0.0627536
1.60156,-0.0696629,0.00465923,-0.00149417,-0.00389815,-50.6887,0,0.0567757
1.61133,-0.0673878,0.00448808,0.00110191,-0.00421611,-34.8803,0,0.0510706
1.62109,-0.0644403,0.00434329,0.00309383,-0.00446599,-21.3484,0,0.0458093
1.63086,-0.0610796,0.00415849,0.00445269,-0.00462735,-9.30634,0,0.0410435
1.64062,-0.0571704,0.00393035,0.00534582,-0.00468844,2.12517,0,0.0367036
1.65039,-0.0522784,0.00363636,0.00607356,-0.00465759,13.6303,0,0.0326372
1.66016,-0.0459166,0.00324132,0.00697968,-0.00451685,25.5071,-3.46945e-18,0.0286695
1.66992,-0.0378201,0.00283942,0.00837987,-0.00420668,37.6439,0,0.024657
1.67969,-0.0281155,0.00249688,0.0105359,-0.00366855,49.6568,3.46945e-18,0.0205126
1.68945,-0.017309,0.00228879,0.0136772,-0.00280128,61.112,0,0.0161934
1.69922,-0.00611335,0.00220573,0.0180454,-0.00149159,71.7146,0,0.0116633
1.70898,0.00479341,0.00221473,0.0239262,0.000365449,81.367,0,0.00685947
1.71875,0.0149553,0.0022149,0.0316347,0.00293279,90.0664,-1.73472e-18,0.00168993
1.72852,0.0241912,0.00214925,0.0414444,0.00634424,97.7062,-3.46945e-18,-0.00392482
1.73828,0.0325059,0.00199304,0.053477,0.0107423,103.908,0,-0.00997922
1.74805,0.0399273,0.00181846,0.0675986,0.0163042,108.011,3.46945e-18,-0.0163168
1.75781,0.0463687,0.00168753,0.0833711,0.0230302,109.272,0,-0.0226132
1.76758,0.0515977,0.00162214,0.100096,0.0309677,107.194,-3.46945e-18,-0.0284313
1.77734,0.0553272,0.00159375,0.116943,0.0400608,101.83,0,-0.0333378
1.78711,0.0573819,0.00161848,0.133124,0.0500715,93.8678,6.93889e-18,-0.0370338
1.79687,0.0578469,0.0016098,0.14803,0.0607775,84.4258,0,-0.0394384
1.80664,0.0571167,0.00158153,0.161293,0.0718561,74.6193,0,-0.0406843
1.81641,0.0558079,0.00146496,0.172731,0.0829663,65.1002,0,-0.0410216
1.82617,0.0545678,0.00124374,0.182229,0.0937581,55.8069,0,-0.0406776
1.83594,0.0538623,0.000969492,0.189616,0.103966,46.0625,0,-0.0397401
1.8457,0.0538375,0.000778594,0.194616,0.113388,34.9847,0,-0.0381226
1.85547,0.0543165,0.000719971,0.196896,0.121832,22.0031,0,-0.035629
1.86523,0.0549261,0.0008025,0.19619,0.129206,7.2226,0,-0.0320821
1.875,0.0552868,0.000998379,0.192434,0.135485,-8.54984,0,-0.0274488
1.88477,0.0551699,0.00122355,0.185826,0.14062,-24.1159,3.46945e-18,-0.0218997
1.89453,0.0545448,0.00146687,0.1768,0.144543,-38.3595,-3.46945e-18,-0.0157751
1.9043,0.0534986,0.00168659,0.165901,0.147197,-50.6292,0,-0.00947866
1.91406,0.0520832,0.00186155,0.153648,0.148516,-60.8372,0,-0.00335651
1.92383,0.0501851,0.0018699,0.140441,0.148507,-69.249,-1.73472e-18,0.00237841
1.93359,0.0475067,0.00172201,0.126556,0.147192,-76.1083,-1.73472e-18,0.00764648
1.94336,0.0436849,0.00140563,0.112215,0.144624,-81.3277,0,0.0124377
1.95312,0.0384943,0.000999199,0.0976728,0.140975,-84.4303,-3.46945e-18,0.0167301
1.96289,0.0320251,0.000628242,0.0832778,0.136385,-84.78,-3.46945e-18,0.0204415
1.97266,0.024726,0.00034333,0.0694442,0.131001,-81.9761,0,0.0234443
1.98242,0.0172701,9.44824e-05,0.0565635,0.124946,-76.1965,0,0.0256342
1.99219,0.0102933,-0.000159756,0.0448901,0.118298,-68.2993,-3.46945e-18,0.0270126
2.00195,0.00413203,-0.000410303,0.0344616,0.111169,-59.6154,0,0.0277354
2.01172,-0.00130075,-0.00059417,0.0250958,0.103677,-51.5157,0,0.0280966
2.02148,-0.00642925,-0.000621475,0.0164678,0.0959496,-44.9433,-3.46945e-18,0.0284497
2.03125,-0.0117514,-0.000451582,0.00823386,0.088126,-40.1095,0,0.0291019
2.04102,-0.0175281,-0.000142764,0.00014813,0.0803377,-36.469,3.46945e-18,0.0302286
2.05078,-0.0235853,0.000234023,-0.00787597,0.0727354,-32.963,0,0.0318481
2.06055,-0.029334,0.000668555,-0.0157802,0.0653628,-28.4036,0,0.0338631
2.07031,-0.0340029,0.00112995,-0.0234353,0.0583094,-21.8248,0,0.0361496
2.08008,-0.0369674,0.00158769,-0.0307315,0.0515621,-12.6607,0,0.0386446
2.08984,-0.038009,0.00202175,-0.0376335,0.0452132,-0.705828,0,0.0413907
2.09961,-0.0373765,0.00240176,-0.0441709,0.0392894,14.0784,0,0.0445138
2.10937,-0.0356244,0.002723,-0.0503659,0.0338463,31.7704,0,0.0481455
2.11914,-0.033319,0.00296452,-0.0561396,0.0289574,52.5679,0,0.0523297
2.12891,-0.0307698,0.00310166,-0.0612522,0.0245976,76.6709,-6.93889e-18,0.0569629
2.13867,-0.0279241,0.00310482,-0.0653231,0.0208378,104.013,0,0.0618017
2.14844,-0.0244749,0.00296695,-0.0679351,0.0175909,133.984,0,0.066537
2.1582,-0.0201161,0.00269789,-0.0687826,0.0148812,165.322,0,0.0708983
2.16797,-0.0148042,0.00236411,-0.0677936,0.0126601,196.282,0,0.0747328
2.17773,-0.00888306,0.00199614,-0.0651573,0.0109453,225.045,0,0.0780159
2.1875,-0.00300071,0.00162618,-0.0612373,0.0096324,250.223,0,0.0807855
2.19727,0.002145,0.00123841,-0.0564033,0.00872707,271.202,0,0.0830358
2.20703,0.00610994,0.000858545,-0.0508639,0.00807648,288.167,0,0.0846336
2.2168,0.00891003,0.000495,-0.0445852,0.00761426,301.757,0,0.0853116
2.22656,0.0110347,0.000184629,-0.0373418,0.00727518,312.536,0,0.0847559
2.23633,0.0132657,4.74609e-06,-0.028876,0.00696229,320.52,0,0.0827481
2.24609,0.0163922,2.80078e-05,-0.0190875,0.00668376,325.03,-1.38778e-17,0.0792936
2.25586,0.0209561,0.00040125,-0.00815741,0.00640134,324.943,-1.38778e-17,0.0746624
2.26562,0.02714,0.00126809,0.00345538,0.00608915,319.225,0,0.0693163
2.27539,0.0348331,0.00282469,0.0151394,0.00575804,307.473,1.38778e-17,0.0637532
2.28516,0.0438198,0.00515124,0.0263099,0.0054179,290.195,6.93889e-18,0.0583434
2.29492,0.0539781,0.00844802,0.0365494,0.00507129,268.668,-6.93889e-18,0.0532389
2.30469,0.0653737,0.0128816,0.0456459,0.00478286,244.482,0,0.0483972
2.31445,0.0781964,0.0184707,0.0535225,0.00460898,218.98,0,0.0436998
2.32422,0.0925719,0.0254234,0.0601157,0.00448737,192.914,0,0.0390937
2.33398,0.108352,0.0336749,0.0652846,0.00436884,166.445,6.93889e-18,0.0346751
2.34375,0.125005,0.0431623,0.0688122,0.00428042,139.478,6.93889e-18,0.0306658
2.35352,0.141679,0.0537267,0.0705023,0.00415614,112.11,0,0.0272975
2.36328,0.15742,0.0651036,0.0703211,0.00403072,84.9125,0,0.0246668
2.37305,0.171451,0.0769563,0.068499,0.00385544,58.892,0,0.0226448
2.38281,0.18337,0.0888495,0.0655303,0.00369867,35.1278,0,0.0208961
2.39258,0.193163,0.1004,0.0620549,0.00356458,14.2784,0,0.019003
2.40234,0.201035,0.111214,0.0586667,0.00345352,-3.78353,0,0.0166381
2.41211,0.207131,0.120987,0.0557309,0.00339337,-20.0129,1.73472e-18,0.0137029
2.42187,0.211309,0.12949,0.0532872,0.00330937,-35.8784,-3.46945e-18,0.0103699
2.43164,0.213085,0.136537,0.051077,0.00323479,-52.8378,1.73472e-18,0.0070113
2.44141,0.211797,0.142098,0.0486778,0.00314341,-71.8448,-1.73472e-18,0.00405714
2.45117,0.206906,0.146123,0.0456814,0.00305112,-93.1046,0,0.00185041
2.46094,0.198288,0.148686,0.041839,0.00295796,-116.165,5.20417e-18,0.000567136
2.4707,0.186371,0.149865,0.037117,0.00284854,-140.265,0,0.000229055
2.48047,0.172034,0.149689,0.0316521,0.00275739,-164.739,6.93889e-18,0.000789919
2.49023,0.156318,0.148196,0.0256413,0.00268409,-189.268,-3.46945e-18,0.00224053
2.5,0.140097,0.145401,0.0192339,0.00262418,-213.849,-1.04083e-17,0.00467176
2.50977,0.123862,0.141353,0.0124826,0.00256289,-238.526,6.93889e-18,0.00825934
2.51953,0.107719,0.136157,0.00538176,0.00249744,-263.03,6.93889e-18,0.0131764
2.5293,0.0915864,0.12995,-0.00203421,0.00240844,-286.562,-6.93889e-18,0.0194785
2.53906,0.0754609,0.122958,-0.0095907,0.00231896,-307.848,-6.93889e-18,0.0270207
2.54883,0.0596052,0.11535,-0.0169404,0.00223799,-325.483,0,0.0354544
2.55859,0.0445403,0.107338,-0.0236328,0.00217195,-338.393,-6.93889e-18,0.0443099
2.56836,0.0308447,0.0991006,-0.029267,0.00213396,-346.193,0,0.0531306
2.57812,0.0188665,0.0907553,-0.033655,0.00208412,-349.228,1.38778e-17,0.0615942
2.58789,0.00850831,0.0824326,-0.0369108,0.00202207,-348.263,-1.38778e-17,0.0695621
2.59766,-0.000792111,0.0742047,-0.0394029,0.00194912,-343.956,-1.38778e-17,0.0770323
2.60742,-0.00985905,0.0661756,-0.0415796,0.00188716,-336.382,0,0.0840192
2.61719,-0.0194431,0.0584211,-0.0437411,0.00183771,-324.886,0,0.0904257
2.62695,-0.0299097,0.0510495,-0.045869,0.0018143,-308.351,-1.38778e-17,0.0959785
2.63672,-0.0410976,0.0441761,-0.0476013,0.00177545,-285.804,1.38778e-17,0.100268
2.64648,-0.052411,0.0378553,-0.0483748,0.00173959,-257.062,0,0.102883
2.65625,-0.06309,0.0321455,-0.0476677,0.00170848,-223.094,0,0.103569
2.66602,-0.0725256,0.0270592,-0.0452278,0.0016597,-185.926,0,0.102344
2.67578,-0.0804614,0.0225808,-0.0411731,0.00164136,-148.09,0,0.0994924
2.68555,-0.0805674,0.0186504,-0.0359182,0.00160872,-111.899,0,0.0954506
2.69531,-0.0805674,0.0153346,-0.029972,0.00158481,-78.874,0,0.0906372
2.70508,-0.0805674,0.0124966,-0.0237127,0.00156313,-49.5709,0,0.0853105
2.71484,-0.0805674,0.0103054,-0.0172619,0.00153448,-23.8426,0,0.0795282
2.72461,-0.0805674,0.00872145,-0.0105156,0.0014799,-1.34728,0,0.0732232
2.73437,-0.0805674,0.00761435,-0.00331029,0.00143238,18.009,0,0.066349
2.74414,-0.0805674,0.00692259,0.00437748,0.0013986,33.9471,0,0.0590089
2.75391,-0.0805674,0.00659452,0.0123144,0.00138237,46.0661,-6.93889e-18,0.0514935
2.76367,-0.0805674,0.00645562,0.0200493,0.00140672,54.307,0,0.0442003
2.77344,-0.075936,0.00645832,0.0270951,0.00147946,59.3383,0,0.0374759
2.7832,-0.0661431,0.00652576,0.0331647,0.00163125,62.6035,0,0.0314614
2.79297,-0.0559125,0.00657908,0.0383383,0.00187395,65.9516,0,0.0260256
2.80273,-0.045052,0.00664037,0.0430765,0.00220863,70.9948,0,0.0208209
2.8125,-0.0330265,0.00670995,0.0480663,0.00266707,78.4922,0,0.0154368
2.82227,-0.0193124,0.00670576,0.0539738,0.00327097,88.0562,-3.46945e-18,0.00957531
2.83203,-0.00379349,0.00667655,0.0612174,0.00408372,98.3276,0,0.00316322
2.8418,0.013,0.00663372,0.0698633,0.00517072,107.539,0,-0.00364715
2.85156,0.029941,0.00655339,0.0796809,0.00662511,114.202,0,-0.0105809
2.86133,0.0456311,0.00655181,0.0903114,0.00854549,117.605,0,-0.0173852
2.87109,0.0588557,0.00663158,0.101456,0.0111137,117.909,0,-0.0239368
2.88086,0.0689542,0.00674517,0.112981,0.0143809,115.833,0,-0.0302559
2.89062,0.0759362,0.00685471,0.124887,0.0184949,112.123,0,-0.0364237
2.90039,0.0803052,0.00692221,0.137172,0.023497,107.093,6.93889e-18,-0.0424502
2.91016,0.0827001,0.00686326,0.149666,0.0294603,100.469,0,-0.0481683
2.91992,0.0835524,0.00673852,0.16194,0.0363327,91.6215,0,-0.0532168
2.92969,0.0829381,0.0066121,0.173347,0.0440737,80.0239,0,-0.0571282
2.93945,0.0806912,0.00645683,0.183187,0.0525853,65.6947,0,-0.0594843
2.94922,0.0766958,0.00633583,0.190908,0.0616472,49.3518,0,-0.0600646
2.95898,0.0711764,0.00620895,0.196254,0.0710614,32.1759,0,-0.0589141
2.96875,0.0648037,0.00602147,0.199265,0.0805569,15.2845,0,-0.0562947
2.97852,0.0585359,0.00581408,0.200133,0.0898496,-0.809833,0,-0.0525416
2.98828,0.0532623,0.0056003,0.198996,0.0986981,-16.4553,0,-0.0478976
2.99805,0.0494248,0.00537223,0.195767,0.106879,-32.6594,-6.93889e-18,-0.0424072
3.00781,0.0468171,0.0051227,0.190116,0.1142,-50.4889,0,-0.0359305
3.01758,0.0446716,0.00485648,0.181618,0.12054,-70.3492,0,-0.0282729
3.02734,0.0420032,0.00458098,0.170014,0.125791,-91.5043,-3.46945e-18,-0.019369
3.03711,0.0380448,0.00427731,0.155443,0.129951,-112.101,5.20417e-18,-0.00942767
3.04687,0.0325699,0.0039571,0.138544,0.133029,-129.719,1.73472e-18,0.00103998
3.05664,0.0259488,0.00366064,0.120342,0.135031,-142.208,-3.46945e-18,0.0113309
3.06641,0.0189241,0.00339038,0.101982,0.135982,-148.413,3.46945e-18,0.0207522
3.07617,0.0122266,0.00311394,0.0844164,0.135901,-148.469,6.93889e-18,0.0288211
3.08594,0.00623053,0.00282747,0.0681897,0.134877,-143.516,0,0.0353722
3.0957,0.000818315,0.00253034,0.0534097,0.132916,-135.031,0,0.040526
3.10547,-0.00448541,0.00221227,0.0399016,0.130107,-124.129,6.93889e-18,0.0445468
3.11523,-0.0101925,0.00191423,0.0274475,0.126504,-111.19,-6.93889e-18,0.0476715
3.125,-0.0165205,0.00164769,0.0159793,0.122207,-96.0043,0,0.0500019
3.13477,-0.0232336,0.00139679,0.00562397,0.117312,-78.294,0,0.0515145
3.14453,-0.0297429,0.00117205,-0.00341398,0.111908,-58.3076,0,0.0521731
3.1543,-0.0354136,0.000955635,-0.0110552,0.106119,-37.0957,0,0.0520704
3.16406,-0.0399135,0.000712119,-0.0175084,0.100042,-16.2835,0,0.0515077
3.17383,-0.0434047,0.000490371,-0.0232873,0.0937586,2.58095,0,0.0509558
3.18359,-0.0464613,0.000272227,-0.0290557,0.0873323,18.7714,0,0.0509059
3.19336,-0.0497378,9.47461e-05,-0.0353653,0.080818,32.8233,0,0.0516828
3.20312,-0.0535489,-6.45117e-05,-0.0424158,0.0742953,46.4118,0,0.053318
3.21289,-0.0575859,-0.000192275,-0.049957,0.0678227,61.6921,0,0.0555502
3.22266,-0.0609314,-0.000345322,-0.0573849,0.0614476,80.4022,0,0.0579584
3.23242,-0.0623912,-0.000468867,-0.0639906,0.0552649,103.148,0,0.0601636
3.24219,-0.0609985,-0.000590479,-0.0692389,0.0493201,129.204,0,0.0619984
3.25195,-0.0564463,-0.000688711,-0.0729464,0.0436754,156.903,0,0.0635615
3.26172,-0.0492346,-0.000781758,-0.0752769,0.0383291,184.397,0,0.0651339
3.27148,-0.0404537,-0.000838477,-0.0765647,0.0333479,210.413,1.38778e-17,0.0669989
3.28125,-0.0313104,-0.00089502,-0.0770655,0.0287206,234.625,0,0.0692625
3.29102,-0.0226298,-0.000932725,-0.0767646,0.0245182,257.49,0,0.0717625
3.30078,-0.0145808,-0.000971953,-0.0753445,0.0207062,279.67,2.77556e-17,0.0741123
3.31055,-0.00675083,-0.000977754,-0.072325,0.017369,301.371,-1.38778e-17,0.0758556
3.32031,0.00148367,-0.00095291,-0.0673011,0.0144826,321.961,1.38778e-17,0.0766515
3.33008,0.0105021,-0.000899912,-0.0601515,0.0120223,340.064,0,0.0763965
3.33984,0.020152,-0.000787178,-0.0511039,0.0100569,354.094,-1.38778e-17,0.0752224
3.34961,0.0297878,-0.000623262,-0.040622,0.00843357,362.919,0,0.073375
3.35937,0.0386186,-0.00036627,-0.0291733,0.00717932,366.306,1.38778e-17,0.0710393
3.36914,0.0461757,2.72461e-06,-0.0170058,0.00621867,364.895,-1.38778e-17,0.0682097
3.37891,0.0526439,0.000545156,-0.00406127,0.00551238,359.695,0,0.0646776
3.38867,0.0588659,0.0013002,0.00991434,0.00505717,351.378,0,0.060154
3.39844,0.0660007,0.00233437,0.0251087,0.00478515,339.748,0,0.0544693
3.4082,0.0749976,0.00369545,0.0413586,0.00463992,323.708,0,0.0477479
3.41797,0.0861498,0.00552287,0.057996,0.00460635,301.778,-6.93889e-18,0.0404637
3.42773,0.0989518,0.00789384,0.0739177,0.0046541,272.955,0,0.0333344
3.4375,0.112335,0.0108228,0.0878658,0.00479487,237.467,-3.46945e-18,0.0270948
3.44727,0.12516,0.0144556,0.0987962,0.00494467,197.05,0,0.0222506
3.45703,0.136723,0.0189312,0.106169,0.0051578,154.553,6.93889e-18,0.0189272
3.4668,0.147017,0.024187,0.110033,0.00543542,113.039,-3.46945e-18,0.0168835
3.47656,0.156625,0.0303546,0.110868,0.00573325,74.7867,0,0.0156792
3.48633,0.166311,0.0373211,0.109297,0.00602666,40.6589,1.73472e-18,0.0149071
3.49609,0.17652,0.0451037,0.105795,0.00631324,10.1169,-1.73472e-18,0.0143718
3.50586,0.187037,0.0535483,0.10057,0.00655682,-18.1566,0,0.0141257
3.51562,0.196999,0.0624969,0.0936395,0.00668977,-45.3765,1.73472e-18,0.0143535
3.52539,0.205216,0.0717476,0.0850563,0.00675542,-71.9796,3.46945e-18,0.0151769
3.53516,0.21066,0.0810604,0.0751235,0.00674452,-97.4975,3.46945e-18,0.016496
3.54492,0.212844,0.09018,0.0644655,0.0065954,-121.015,0,0.0179655
3.55469,0.211906,0.0988383,0.0538881,0.00635139,-141.932,-3.46945e-18,0.0191268
3.56445,0.208367,0.106809,0.0440882,0.00603387,-160.572,-3.46945e-18,0.0196326
3.57422,0.202699,0.113887,0.0353604,0.00559327,-178.275,0,0.0194449
3.58398,0.194958,0.119937,0.0274622,0.00510393,-196.867,-3.46945e-18,0.0188955
3.59375,0.184694,0.12484,0.0197239,0.00458555,-217.772,-3.46945e-18,0.0185688
3.60352,0.171217,0.128566,0.0113656,0.00400485,-241.206,-3.46945e-18,0.0190589
3.61328,0.154086,0.131096,0.0018757,0.00338165,-265.907,-6.93889e-18,0.0207194
3.62305,0.133567,0.132487,-0.00873009,0.00271869,-289.544,6.93889e-18,0.0235314
3.63281,0.110803,0.132778,-0.0198936,0.00206382,-309.661,-6.93889e-18,0.0271539
3.64258,0.0875742,0.132036,-0.0307484,0.00138261,-324.665,0,0.0311279
3.65234,0.0657322,0.130328,-0.0404854,0.000724775,-334.415,2.08167e-17,0.0351273
3.66211,0.0465666,0.127706,-0.0486707,9.41016e-05,-340.097,0,0.0391271
3.67188,0.0304077,0.124226,-0.0553651,-0.000492334,-343.486,0,0.0434014
3.68164,0.0166545,0.119971,-0.0609975,-0.00100743,-345.956,0,0.0483573
3.69141,0.00420667,0.115024,-0.0660703,-0.00144967,-347.752,6.93889e-18,0.0542889
3.70117,-0.00791973,0.109475,-0.0708554,-0.00182593,-347.866,6.93889e-18,0.0611818
3.71094,-0.0201057,0.103434,-0.0752394,-0.00212282,-344.547,0,0.0686656
3.7207,-0.0320095,0.0970245,-0.0787912,-0.00236335,-336.172,0,0.0761382
3.73047,-0.0428563,0.0903776,-0.0810075,-0.00250831,-321.985,1.38778e-17,0.0829921
3.74023,-0.051961,0.0836387,-0.0815948,-0.00257968,-302.333,0,0.0888274
3.75,-0.0591883,0.0769121,-0.080631,-0.00257183,-278.3,0,0.0935399
3.75977,-0.065088,0.0703301,-0.0785119,-0.00245689,-250.954,0,0.0972453
3.76953,-0.0706217,0.0639565,-0.0757072,-0.00227417,-220.672,-1.38778e-17,0.100087
3.7793,-0.0766213,0.0578583,-0.0724552,-0.00203098,-186.945,0,0.102037
3.78906,-0.0805674,0.0520781,-0.0685652,-0.0017325,-148.829,0,0.102811
3.79883,-0.0805674,0.0466586,-0.0634445,-0.0013754,-105.839,0,0.101942
3.80859,-0.0805674,0.0416113,-0.0563574,-0.000985225,-58.8141,0,0.0990072
3.81836,-0.0805674,0.0369642,-0.0467945,-0.000561768,-10.2786,0,0.0938628
3.82812,-0.0805674,0.0327563,-0.0347733,-0.00010125,35.988,0,0.0867915
3.83789,-0.0805674,0.028969,-0.0209137,0.000373975,76.0304,0,0.0784558
3.84766,-0.0805674,0.0256017,-0.00624242,0.000854795,106.993,0,0.0696765
3.85742,-0.0786426,0.0226709,0.00818625,0.00135372,128.01,0,0.061132
3.86719,-0.0714979,0.0200891,0.0216723,0.00183439,140.305,0,0.0531243
3.87695,-0.0649566,0.0178603,0.0340721,0.00230877,146.457,6.93889e-18,0.0455225
3.88672,-0.0584662,0.0159978,0.0457297,0.00277119,149.214,6.93889e-18,0.0379122
3.89648,-0.0509275,0.0143544,0.0571819,0.00322611,150.414,-6.93889e-18,0.0298724
3.90625,-0.0413018,0.0130718,0.0687994,0.00365622,150.526,0,0.0212374
3.91602,-0.0291614,0.0119917,0.0805522,0.00409037,148.963,0,0.0122115
3.92578,-0.0149033,0.0110849,0.0920221,0.00452772,144.934,3.46945e-18,0.00327748
3.93555,0.000474165,0.0104021,0.102649,0.00498615,138.313,3.46945e-18,-0.00504914
3.94531,0.0158968,0.00985207,0.112072,0.00550436,130.019,-1.04083e-17,-0.0124884
3.95508,0.0307488,0.00930973,0.120378,0.00607353,121.683,3.46945e-18,-0.0191419
3.96484,0.0451156,0.00885554,0.128099,0.00674549,114.774,0,-0.0254347
3.97461,0.0595916,0.00842865,0.135966,0.00764039,109.687,0,-0.0318796
3.98438,0.0747485,0.00805462,0.144523,0.00869367,105.317,-6.93889e-18,-0.0387854
3.99414,0.090548,0.00769213,0.153803,0.0100668,99.4062,0,-0.0460616
4.00391,0.106031,0.00733731,0.163253,0.0117456,89.5503,0,-0.0532235
4.01367,0.119484,0.00704637,0.171944,0.0139052,74.3733,0,-0.0595998
4.02344,0.129032,0.00678489,0.178973,0.0165168,54.2772,0,-0.0646353
4.0332,0.133394,0.00652626,0.183866,0.0196838,31.3672,0,-0.0681334
4.04297,0.132427,0.00628605,0.186765,0.0234784,8.56509,0,-0.0703127
4.05273,0.127183,0.00597334,0.188322,0.0278992,-11.6676,0,-0.0716473
4.0625,0.119444,0.00562187,0.189334,0.033006,-28.3725,0,-0.0725746
4.07227,0.110954,0.00526837,0.190312,0.0387522,-42.3978,0,-0.0732224
4.08203,0.102729,0.00491159,0.191197,0.0451126,-55.8294,0,-0.0732973
4.0918,0.0947673,0.00452165,0.19136,0.0519839,-70.8544,0,-0.0721927
4.10156,0.0862944,0.00415046,0.189874,0.0592665,-88.6403,0,-0.0692611
4.11133,0.0763793,0.00379359,0.18592,0.066816,-108.788,0,-0.0641104
4.12109,0.0645919,0.00344757,0.179102,0.0744676,-129.605,0,-0.0567745
4.13086,0.0513432,0.00312703,0.16954,0.0820619,-149.017,0,-0.0476742
4.14062,0.0377316,0.00284467,0.15768,0.0893902,-165.595,0,-0.0373961
4.15039,0.0249854,0.00260464,0.143975,0.096286,-179.143,-3.46945e-18,-0.0264157
4.16016,0.0138129,0.00241573,0.128605,0.102597,-190.514,0,-0.0149139
4.16992,0.00402026,0.00226963,0.111423,0.108218,-200.764,0,-0.0027915
4.17969,-0.00537868,0.00216595,0.0921677,0.113025,-210.121,6.93889e-18,0.0101257
4.18945,-0.0156053,0.00209232,0.070831,0.116961,-217.353,3.46945e-18,0.0238033
4.19922,-0.0273967,0.0020509,0.04798,0.119977,-219.937,0,0.0377962
4.20898,-0.0405061,0.00204231,0.0248339,0.122088,-215.022,0,0.0512517
4.21875,-0.0537016,0.00209587,0.00301488,0.12327,-200.725,0,0.0631394
4.22852,-0.0652827,0.00218537,-0.0159412,0.123541,-177.135,0,0.0726098
4.23828,-0.0738665,0.00231712,-0.0310984,0.122947,-146.476,0,0.0793104
4.24805,-0.0790479,0.00247854,-0.0424167,0.121537,-112.329,0,0.0835035
4.25781,-0.0805674,0.00265368,-0.0506885,0.119331,-78.2395,0,0.0859237
4.26758,-0.0805674,0.00281458,-0.0571416,0.116375,-46.3837,0,0.0874406
4.27734,-0.0805674,0.00294164,-0.0628982,0.112764,-16.9179,0,0.0886888
4.28711,-0.0805674,0.00304594,-0.0685442,0.108557,11.6883,0,0.0898444
4.29687,-0.0805674,0.00307257,-0.0740016,0.10385,41.541,0,0.0906475
4.30664,-0.0805674,0.00306111,-0.0787405,0.0987221,74.0202,0,0.0906481
4.31641,-0.0805674,0.00296936,-0.0821944,0.093294,108.961,0,0.0895339
4.32617,-0.0805674,0.00281443,-0.0841432,0.0876577,144.721,0,0.0873643
4.33594,-0.0805674,0.00259055,-0.0848564,0.0818905,179.07,0,0.0845817
4.3457,-0.0805674,0.00231035,-0.0849244,0.0760942,210.387,0,0.0817992
4.35547,-0.0805674,0.00195554,-0.0848782,0.0703315,238.497,-1.38778e-17,0.0794795
4.36523,-0.0771232,0.001553,-0.0848167,0.0646649,264.669,0,0.0776848
4.375,-0.0695588,0.00113886,-0.0842593,0.0591579,290.765,1.38778e-17,0.0760375
4.38477,-0.0606522,0.000687773,-0.0823234,0.0538626,317.971,-1.38778e-17,0.0739235
4.39453,-0.0491525,0.000257432,-0.0781491,0.0488031,345.832,1.38778e-17,0.0708336
4.4043,-0.0342252,-0.00014502,-0.071356,0.044044,372.127,1.38778e-17,0.066664
4.41406,-0.0160791,-0.000496553,-0.0622905,0.0396043,382.446,6.93889e-18,0.0618123
4.42383,0.0039017,-0.000778975,-0.0519223,0.0355214,382.446,-6.93889e-18,0.0570089
4.43359,0.0236264,-0.00099249,-0.0414272,0.0318269,382.446,1.38778e-17,0.0529643
4.44336,0.0411561,-0.00110186,-0.0316546,0.0285079,382.446,0,0.0500093
4.45312,0.0555354,-0.00111305,-0.022745,0.025551,382.446,-1.38778e-17,0.0479144
4.46289,0.0671776,-0.00101988,-0.0140856,0.0229855,382.446,-6.93889e-18,0.0459853
4.47266,0.0776046,-0.000799014,-0.00462886,0.0207562,382.446,-6.93889e-18,0.0433895
4.48242,0.0886634,-0.000436992,0.0065873,0.0188472,382.446,0,0.0395504
4.49219,0.101609,5.28809e-05,0.0199742,0.0172311,382.446,6.93889e-18,0.0344133
4.50195,0.116512,0.00068209,0.0352072,0.015912,382.446,-1.38778e-17,0.0284502
4.51172,0.132268,0.00149104,0.0513976,0.0148241,378.803,-6.93889e-18,0.0224102
4.52148,0.147203,0.00245361,0.0675133,0.0138966,356.108,0,0.0169487
4.53125,0.159929,0.00362162,0.0828141,0.0131626,325.603,0,0.0123329
4.54102,0.170004,0.00501899,0.0970667,0.0125336,289.342,6.93889e-18,0.00837588
4.55078,0.17805,0.00668988,0.110428,0.0119685,249.386,6.93889e-18,0.00463231
4.56055,0.185286,0.00871644,0.123068,0.0115026,206.735,-3.46945e-18,0.000744549
4.57031,0.19272,0.011032,0.134757,0.0110387,161.063,3.46945e-18,-0.00324916
4.58008,0.200471,0.0137848,0.144654,0.0105798,111.379,-1.73472e-18,-0.00681894
4.58984,0.207579,0.0170791,0.151455,0.0101591,57.2615,0,-0.00912315
4.59961,0.212448,0.020797,0.153852,0.0097575,-0.0690894,0,-0.00938244
4.60937,0.213685,0.0251293,0.151087,0.00935467,-57.4839,-2.60209e-18,-0.00726098
4.61914,0.210907,0.0300288,0.143335,0.00898866,-110.748,0,-0.0030582
4.62891,0.205065,0.0355091,0.131695,0.0086165,-156.067,3.46945e-18,0.00239366
4.63867,0.1981,0.0415657,0.117794,0.00832233,-191.646,6.93889e-18,0.00808239
4.64844,0.192054,0.0481052,0.103166,0.0079856,-218.471,-3.46945e-18,0.0132476
4.6582,0.188086,0.0550842,0.0887076,0.00769154,-239.885,1.04083e-17,0.017678
4.66797,0.185871,0.0623422,0.0744628,0.00740326,-260.111,-6.93889e-18,0.0217293
4.67773,0.183692,0.0697767,0.0598296,0.00713142,-282.413,0,0.0260578
4.6875,0.17919,0.0771854,0.0440654,0.00690949,-307.762,6.93889e-18,0.0312138
4.69727,0.170404,0.0844271,0.0268234,0.00668754,-334.62,6.93889e-18,0.037306
4.70703,0.156593,0.0913088,0.00844417,0.00644997,-359.901,6.93889e-18,0.043913
4.7168,0.138444,0.0976618,-0.0101434,0.00623783,-380.579,-6.93889e-18,0.050284
4.72656,0.117611,0.103328,-0.027846,0.00600926,-382.446,-1.38778e-17,0.0557231
4.73633,0.0958327,0.108195,-0.0439164,0.00575268,-382.446,-2.08167e-17,0.0599466
4.74609,0.0741277,0.112192,-0.0582686,0.00552876,-382.446,-1.38778e-17,0.0632251
4.75586,0.052487,0.115242,-0.0714217,0.00526887,-382.446,0,0.0662277
4.76562,0.030207,0.11735,-0.084097,0.0049945,-382.446,-1.38778e-17,0.0696509
4.77539,0.00666673,0.118538,-0.0872631,0.00471316,-382.446,1.38778e-17,0.0738296
4.78516,-0.0179063,0.118811,-0.0872631,0.00443221,-382.446,0,0.0785399
4.79492,-0.042133,0.11824,-0.0872631,0.00413728,-382.446,0,0.0831085
4.80469,-0.0638552,0.116885,-0.0872631,0.00383496,-364.248,0,0.0867754
4.81445,-0.0805674,0.114799,-0.0872631,0.00353692,-334.479,0,0.0891236
4.82422,-0.0805674,0.112059,-0.0872631,0.00326004,-302.28,0,0.0903445
4.83398,-0.0805674,0.108695,-0.0872631,0.00300419,-271.89,-1.38778e-17,0.0911885
4.84375,-0.0805674,0.104807,-0.0872631,0.00279047,-246.034,0,0.0926104
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-224.656,1.38778e-17,0.095282
4.86328,-0.0805674,0.0957002,-0.0872631,0.00244456,-204.923,0,0.0992147
4.87305,-0.0805674,0.0906535,-0.0872631,0.00230681,-182.516,0,0.103686
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-153.596,0,0.107514
4.89258,-0.0805674,0.0800138,-0.0872631,0.00206994,-116.496,0,0.109544
4.90234,-0.0805674,0.0745905,-0.0872631,0.00194982,-72.3454,0,0.109106
4.91211,-0.0805674,0.0692378,-0.0872631,0.00181562,-24.3839,0,0.106231
4.92187,-0.0805674,0.0639771,-0.0823327,0.001658,23.6148,0,0.101515
4.93164,-0.0805674,0.0588965,-0.0658898,0.0014751,68.9535,0,0.0957298
4.94141,-0.0805674,0.0539982,-0.0484381,0.0012682,110.816,0,0.0893836
4.95117,-0.0805674,0.0493664,-0.030336,0.0010248,149.888,0,0.0824785
4.96094,-0.0805674,0.0449752,-0.0113012,0.000781992,187.066,0,0.074578
4.9707,-0.0805674,0.0408724,0.00924769,0.000535078,222.047,-1.38778e-17,0.0651485
4.98047,-0.0710761,0.0370541,0.0316356,0.000287725,252.635,0,0.0539799
4.99023,-0.0545145,0.0335469,0.0554782,4.90137e-05,275.258,0,0.0414469
5,-0.0351798,0.0303481,0.0796019,-0.000141035,286.488,6.93889e-18,0.0284547
5.00977,-0.0150952,0.0274759,0.10241,-0.000302139,284.818,1.38778e-17,0.0160817
5.01953,0.00335368,0.0249136,0.122533,-0.00040333,271.729,-6.93889e-18,0.00509571
5.0293,0.0185631,0.0226419,0.139425,-0.000436875,251.43,-6.93889e-18,-0.00440398
5.03906,0.0305209,0.0206326,0.153611,-0.000417246,229.284,6.93889e-18,-0.0130241
5.04883,0.0408478,0.0188375,0.16642,-0.000323203,209.638,0,-0.0217594
5.05859,0.0520189,0.0172783,0.179329,-0.000172998,194.077,0,-0.0314693
5.06836,0.0661365,0.0157928,0.193231,7.03418e-05,180.969,-1.38778e-17,-0.0424087
5.07812,0.0838613,0.0145485,0.207981,0.000393838,166.506,-6.93889e-18,-0.0540485
5.08789,0.104033,0.0133449,0.222444,0.000804463,146.733,0,-0.0652812
5.09766,0.124167,0.0121991,0.23501,0.00131924,119.549,0,-0.0749066
5.10742,0.141561,0.0111947,0.244319,0.00195768,85.7115,0,-0.0821557
5.11719,0.154456,0.010214,0.244601,0.0027646,48.3708,0,-0.0869874
5.12695,0.162658,0.00921952,0.244601,0.00376646,11.4448,0,-0.0900141
5.13672,0.167328,0.00828483,0.244601,0.00499462,-22.2857,0,-0.092104
5.14648,0.170081,0.00741018,0.244601,0.00651299,-52.349,0,-0.0938734
5.15625,0.171906,0.00660179,0.244601,0.00833291,-80.419,0,-0.0953413
5.16602,0.172493,0.00580644,0.241321,0.0105603,-108.941,0,-0.0959282
5.17578,0.170346,0.00507287,0.233876,0.0131954,-139.327,0,-0.094799
5.18555,0.163632,0.00443153,0.223207,0.016338,-170.739,0,-0.0913635
5.19531,0.151312,0.00388365,0.209389,0.020013,-200.178,1.38778e-17,-0.0856617
5.20508,0.133922,0.00340854,0.193468,0.0242548,-223.881,0,-0.0784175
5.21484,0.113571,0.00299496,0.177146,0.0290271,-239.32,-1.38778e-17,-0.0707171
5.22461,0.0930974,0.00266139,0.162078,0.0343612,-246.73,0,-0.0634699
5.23437,0.0747871,0.0023635,0.149101,0.0402362,-249.305,0,-0.0569285
5.24414,0.0593134,0.00211365,0.137806,0.0465485,-251.858,6.93889e-18,-0.0505232
5.25391,0.0454454,0.00189082,0.12667,0.0532392,-258.567,0,-0.0431082
5.26367,0.0307063,0.00171302,0.113709,0.060179,-270.89,-1.38778e-17,-0.0335087
5.27344,0.0126705,0.00157406,0.0973511,0.0672812,-286.71,0,-0.0210995
5.2832,-0.00974129,0.00147946,0.0771119,0.0743492,-301.149,0,-0.00612903
5.29297,-0.0356183,0.00143684,0.0537626,0.0812746,-308.667,0,0.0103677
5.30273,-0.0623899,0.00142081,0.0289335,0.0878974,-305.407,0,0.027018
5.3125,-0.0805674,0.00145579,0.00437752,0.0940864,-290.652,6.93889e-18,0.0426859
5.32227,-0.0805674,0.00151239,-0.0187201,0.0997112,-266.709,-6.93889e-18,0.0568798
5.33203,-0.0805674,0.0016079,-0.0400399,0.104676,-237.355,0,0.0697924
5.3418,-0.0805674,0.00170748,-0.0599095,0.108879,-205.721,0,0.0819684
5.35156,-0.0805674,0.001853,-0.0787255,0.112274,-172.742,0,0.0937959
5.36133,-0.0805674,0.00199772,-0.0872631,0.114831,-136.996,0,0.105108
5.37109,-0.0805674,0.00214811,-0.0872631,0.116513,-95.9661,0,0.115124
5.38086,-0.0805674,0.00231281,-0.0872631,0.11735,-48.0165,0,0.122774
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,6.05516,0,0.127238
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,62.7902,0,0.128424
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,117.377,0,0.127094
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,165.865,-1.38778e-17,0.124578
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,207.134,0,0.122175
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,243.546,0,0.120551
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,279.855,0,0.119436
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,320.835,-1.38778e-17,0.117776
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,368.772,-1.38778e-17,0.114279
5.47852,-0.0805674,0.00389575,-0.0872631,0.0874319,382.446,1.38778e-17,0.108082
5.48828,-0.0805674,0.00397893,-0.0872631,0.0821359,382.446,1.38778e-17,0.0992027
5.49805,-0.0805674,0.00405639,-0.0872631,0.0767744,382.446,0,0.0885581
5.50781,-0.0575628,0.00412673,-0.0726782,0.071425,382.446,1.38778e-17,0.0775413
5.51758,-0.0296079,0.0041794,-0.0565149,0.0661513,382.446,-1.38778e-17,0.0673752
5.52734,-0.0031235,0.00418737,-0.0411011,0.061034,382.446,1.38778e-17,0.0585795
5.53711,0.0207484,0.00418784,-0.0265359,0.0560938,382.446,1.38778e-17,0.050819
5.54688,0.0427549,0.00417867,-0.0120383,0.0514114,382.446,1.38778e-17,0.043204
5.55664,0.0647814,0.00414686,0.00340639,0.0470102,382.446,0,0.034873
5.56641,0.0885197,0.00408422,0.0202798,0.0429054,382.446,-1.38778e-17,0.0255422
5.57617,0.114293,0.00402249,0.0380764,0.0391296,382.446,-1.38778e-17,0.0157236
5.58594,0.140686,0.00397805,0.0554274,0.0356841,382.446,1.38778e-17,0.00649048
5.5957,0.165194,0.00392288,0.0707548,0.0325926,382.446,6.93889e-18,-0.00108754
5.60547,0.185554,0.0039048,0.0831129,0.029845,382.446,0,-0.00653637
5.61523,0.201031,0.00388652,0.0927603,0.0274085,382.446,0,-0.0102726
5.625,0.212957,0.00387557,0.101131,0.025296,366.772,-6.93889e-18,-0.0134285
5.63477,0.224163,0.00391529,0.110182,0.0234807,336.997,1.38778e-17,-0.0172815
5.64453,0.237568,0.00400863,0.121414,0.0218846,310.972,0,-0.0225734
5.6543,0.238363,0.00419707,0.135066,0.0205134,282.81,-6.93889e-18,-0.0290734
5.66406,0.238363,0.00448459,0.149871,0.0193295,245.745,-6.93889e-18,-0.0356194
5.67383,0.238363,0.00493834,0.163528,0.0182903,195.169,0,-0.0406268
5.68359,0.238363,0.00560575,0.173646,0.017345,130.765,6.93889e-18,-0.0428166
5.69336,0.238363,0.00652822,0.17871,0.0164824,56.7182,0,-0.0417934
5.70312,0.238363,0.00775052,0.178585,0.0156872,-20.0841,0,-0.0381827
5.71289,0.238363,0.00936296,0.174335,0.0149004,-92.9354,0,-0.0332614
5.72266,0.238363,0.0113475,0.167477,0.0141396,-157.859,3.46945e-18,-0.0282754
5.73242,0.238363,0.01374,0.159087,0.0133482,-214.599,3.46945e-18,-0.0238023
5.74219,0.238363,0.0166934,0.149228,0.0125588,-265.664,0,-0.0194889
5.75195,0.238363,0.0201166,0.137005,0.0117675,-314.06,0,-0.0142971
5.76172,0.238363,0.0240808,0.121212,0.0109569,-361.012,2.08167e-17,-0.00712421
5.77148,0.223642,0.0285855,0.101193,0.0101534,-382.446,0,0.00253566
5.78125,0.202288,0.0336136,0.0774477,0.00936158,-382.446,-1.38778e-17,0.0142451
5.79102,0.178157,0.0391218,0.0516266,0.0085991,-382.446,-1.38778e-17,0.0267815
5.80078,0.154011,0.0450587,0.0258797,0.00784348,-382.446,-1.38778e-17,0.0387241
5.81055,0.132649,0.0513575,0.00189064,0.00716083,-382.446,1.38778e-17,0.0491617
5.82031,0.115353,0.057896,-0.0199032,0.0065153,-382.446,-2.77556e-17,0.058145
5.83008,0.101013,0.0645739,-0.0404776,0.00590517,-382.446,-2.77556e-17,0.066633
5.83984,0.0864694,0.0712594,-0.0616552,0.00536933,-382.446,-1.38778e-17,0.0759469
5.84961,0.067954,0.0778084,-0.085067,0.00488077,-382.446,1.38778e-17,0.0870038
5.85937,0.042949,0.0840875,-0.0872631,0.00442831,-382.446,1.38778e-17,0.0997261
5.86914,0.0115294,0.0899406,-0.0872631,0.00404045,-382.446,0,0.112938
5.87891,-0.0234934,0.0952613,-0.0872631,0.00371537,-382.446,1.38778e-17,0.124818
5.88867,-0.057723,0.0999222,-0.0872631,0.00345123,-382.446,2.77556e-17,0.133685
5.89844,-0.0805674,0.10385,-0.0872631,0.00324478,-382.446,-2.77556e-17,0.138733
5.9082,-0.0805674,0.106983,-0.0872631,0.00309047,-382.446,0,0.140342
5.91797,-0.0805674,0.109278,-0.0872631,0.00299306,-378.545,0,0.139818
5.92773,-0.0805674,0.110726,-0.0872631,0.00294595,-329.816,0,0.1387
5.9375,-0.0805674,0.111324,-0.0872631,0.00296921,-284.44,0,0.138002
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-239.784,0,0.137776
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-192.338,0,0.137211
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-140.395,0,0.135211
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-85.5722,0,0.131112
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-32.3098,0,0.125157
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,14.4204,0,0.118442
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,51.9481,0,0.112355
6.01562,-0.0805674,0.0915801,-0.0872631,0.00402712,81.7095,0,0.107799
6.02539,-0.0805674,0.0870337,-0.0872631,0.00415854,108.939,0,0.104607
6.03516,-0.0805674,0.0822538,-0.0872631,0.00428282,140.262,0,0.101489
6.04492,-0.0805674,0.0773527,-0.0869486,0.00439356,180.323,0,0.0965649
6.05469,-0.0805674,0.0723904,-0.0661329,0.00447946,229.147,0,0.0882406
6.06445,-0.0805674,0.0674383,-0.0392394,0.00452057,281.608,0,0.0759915
6.07422,-0.0805674,0.062587,-0.00682504,0.00452722,329.353,0,0.0606576
6.08398,-0.0701342,0.0578792,0.0287738,0.00450117,364.286,1.38778e-17,0.0440907
6.09375,-0.0373264,0.0533567,0.0643777,0.00444727,381.931,0,0.0283256
6.10352,-0.00731,0.0490687,0.0972502,0.0043355,382.446,1.38778e-17,0.014684
6.11328,0.0171453,0.0450367,0.126106,0.00419625,372.666,0,0.00325762
6.12305,0.0361437,0.0412715,0.151365,0.00401555,357.372,-1.38778e-17,-0.00698206
6.13281,0.0522477,0.0378023,0.174564,0.00380827,341.833,-6.93889e-18,-0.0175203
6.14258,0.0688577,0.0345981,0.197275,0.00358854,326.793,6.93889e-18,-0.0294389
6.15234,0.0882533,0.031713,0.220118,0.00333606,309.246,0,-0.0428114
6.16211,0.110327,0.0290789,0.242384,0.00306161,284.69,6.93889e-18,-0.056667
6.17187,0.132669,0.0267453,0.244601,0.00277819,250.166,0,-0.0695293
6.18164,0.151929,0.024661,0.244601,0.0025113,206.365,0,-0.0802307
6.19141,0.16572,0.0228304,0.244601,0.00224748,157.622,0,-0.088554
6.20117,0.174005,0.0211789,0.244601,0.00202611,109.76,1.38778e-17,-0.0953429
6.21094,0.179192,0.0197718,0.244601,0.0018339,66.9148,0,-0.102005
6.2207,0.184852,0.0184387,0.244601,0.00172055,29.1028,0,-0.109662
6.23047,0.193701,0.0173194,0.244601,0.0016979,-8.07339,0,-0.118394
6.24023,0.205906,0.0162147,0.244601,0.00178084,-51.277,0,-0.127004
6.25,0.218658,0.0152049,0.244601,0.00200637,-105.835,0,-0.133436
6.25977,0.227275,0.0143183,0.244601,0.00239643,-172.492,0,-0.135688
6.26953,0.22735,0.0133506,0.244601,0.00300337,-246.223,0,-0.132738
6.2793,0.216862,0.0125319,0.244601,0.00384952,-317.803,0,-0.125045
6.28906,0.197182,0.0117454,0.244601,0.00500432,-377.457,0,-0.11434
6.29883,0.172463,0.0109441,0.244601,0.00645732,-382.446,1.38778e-17,-0.102821
6.30859,0.147692,0.0102115,0.235924,0.00829292,-382.446,1.38778e-17,-0.0921539
6.31836,0.126399,0.00961433,0.20899,0.0105439,-382.446,0,-0.0827744
6.32812,0.109152,0.00901351,0.183371,0.0132196,-382.446,-1.38778e-17,-0.0738449
6.33789,0.0935962,0.00847061,0.157871,0.0163671,-382.446,2.77556e-17,-0.0638656
6.34766,0.0759635,0.0080018,0.131063,0.0199702,-382.446,1.38778e-17,-0.0516074
6.35742,0.0532349,0.00763444,0.102406,0.0240961,-382.446,-6.93889e-18,-0.0368673
6.36719,0.0248139,0.00736646,0.0727792,0.0286858,-382.446,6.93889e-18,-0.0206425
6.37695,-0.00716841,0.00710265,0.0441392,0.0337214,-382.446,1.38778e-17,-0.00463025
6.38672,-0.0390563,0.00688711,0.0184756,0.0391816,-382.446,6.93889e-18,0.00967725
6.39648,-0.0677078,0.00670717,-0.0033536,0.0449786,-382.446,0,0.0218154
6.40625,-0.0805674,0.00654466,-0.0222481,0.0510497,-382.446,0,0.0326317
6.41602,-0.0805674,0.00642026,-0.0405614,0.057301,-367.115,-6.93889e-18,0.0438585
6.42578,-0.0805674,0.00628983,-0.0609633,0.0636224,-349.358,1.38778e-17,0.0571754
6.43555,-0.0805674,0.00610761,-0.0850178,0.0699076,-330.907,0,0.0732403
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-303.547,-1.38778e-17,0.0911988
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-259.493,0,0.108944
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-195.387,0,0.124019
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,-114.421,0,0.134708
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,-25.4372,0,0.140783
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,60.6366,0,0.143508
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,135.323,0,0.14493
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,195.888,0,0.146789
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,245.835,0,0.149644
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,292.425,0,0.152629
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,342.594,0,0.15397
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,382.446,2.77556e-17,0.151979
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,382.446,-2.77556e-17,0.145975
6.57227,-0.0805674,0.00136415,-0.0872631,0.105882,382.446,0,0.136663
6.58203,-0.0805674,0.00103134,-0.0872631,0.103593,382.446,0,0.125752
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,382.446,0,0.115018
6.60156,-0.0805674,0.000500244,-0.0872631,0.0975021,382.446,2.77556e-17,0.105329
6.61133,-0.0805674,0.000301436,-0.0714475,0.0938453,382.446,-1.38778e-17,0.096154
6.62109,-0.0674965,0.000174141,-0.0545367,0.0898448,382.446,1.38778e-17,0.0858448
6.63086,-0.0434846,9.87891e-05,-0.0339198,0.0855734,382.446,-4.16334e-17,0.0725714
6.64062,-0.0123633,8.16504e-05,-0.00764814,0.0810945,382.446,0,0.0554245
6.65039,0.0277556,0.000116133,0.0241387,0.0764946,382.446,4.16334e-17,0.0351085
6.66016,0.0749116,0.000204873,0.0589215,0.0717973,382.446,-1.38778e-17,0.0138368
6.66992,0.123743,0.000318896,0.0926666,0.067096,382.446,-1.38778e-17,-0.00554902
6.67969,0.16767,0.000473848,0.121456,0.0624079,382.446,-1.38778e-17,-0.0208118
6.68945,0.201765,0.000657539,0.143097,0.0578107,382.446,0,-0.0312884
6.69922,0.22489,0.000837539,0.157925,0.0533213,382.446,-1.38778e-17,-0.0381057
6.70898,0.238363,0.00104121,0.168404,0.0490092,382.446,0,-0.0435319
6.71875,0.238363,0.00124937,0.177758,0.0448557,382.446,1.38778e-17,-0.0497905
6.72852,0.238363,0.00144105,0.188318,0.04096,382.446,0,-0.0579398
6.73828,0.238363,0.001627,0.200435,0.0372526,382.446,1.38778e-17,-0.0673803
6.74805,0.238363,0.00180721,0.212473,0.0338278,336.194,-1.38778e-17,-0.0762303
6.75781,0.238363,0.00198442,0.221856,0.0306637,268.999,-1.38778e-17,-0.0823524
6.76758,0.238363,0.00217468,0.226565,0.0277567,194.784,0,-0.0844848
6.77734,0.238363,0.00236771,0.226262,0.0251466,119.188,0,-0.0828739
6.78711,0.238363,0.00258929,0.222444,0.0227711,48.4025,0,-0.0790779
6.79687,0.238363,0.00285354,0.217508,0.0206595,-14.7523,0,-0.07505
6.80664,0.238363,0.00319983,0.21326,0.0187941,-72.8882,0,-0.071998
6.81641,0.238363,0.00365578,0.20968,0.0171408,-132.954,0,-0.0696425
6.82617,0.238363,0.00425159,0.204637,0.0156717,-202.429,0,-0.0662899
6.83594,0.238363,0.00503909,0.194791,0.0143425,-284.738,2.08167e-17,-0.0597087
6.8457,0.238363,0.00603437,0.177248,0.0131713,-376.359,-6.93889e-18,-0.0483634
6.85547,0.238363,0.00733497,0.151137,0.0121117,-382.446,-6.93889e-18,-0.0323575
6.86523,0.238363,0.00895336,0.118293,0.0111617,-382.446,-1.38778e-17,-0.013574
6.875,0.238363,0.0108854,0.0826402,0.010268,-382.446,1.38778e-17,0.00509521
6.88477,0.209758,0.0132402,0.0485569,0.00947156,-382.446,-1.38778e-17,0.0210602
6.89453,0.16956,0.0160759,0.0190016,0.00872484,-382.446,1.38778e-17,0.03323
6.9043,0.138257,0.0193154,-0.005667,0.00804776,-382.446,0,0.0424854
6.91406,0.114208,0.0230761,-0.0276074,0.00742611,-382.446,-2.77556e-17,0.0511824
6.92383,0.0924271,0.0272965,-0.0502099,0.00686338,-382.446,-1.38778e-17,0.0619353
6.93359,0.0673945,0.03199,-0.0762783,0.00639996,-382.446,-2.77556e-17,0.0762967
6.94336,0.03599,0.0370958,-0.0872631,0.0059782,-382.446,1.38778e-17,0.0940037
6.95312,-0.000955435,0.0425875,-0.0872631,0.00562011,-382.446,-1.38778e-17,0.113162
6.96289,-0.0392504,0.0483841,-0.0872631,0.00535008,-382.446,0,0.131253
6.97266,-0.0737138,0.0544053,-0.0872631,0.00514403,-382.446,0,0.146417
6.98242,-0.0805674,0.0605342,-0.0872631,0.00496421,-382.446,-2.77556e-17,0.158328
6.99219,-0.0805674,0.0666614,-0.0872631,0.00484813,-382.446,0,0.168196
7.00195,-0.0805674,0.072673,-0.0872631,0.00477712,-382.446,2.77556e-17,0.177891
7.01172,-0.0805674,0.0784554,-0.0872631,0.00473865,-382.446,0,0.188671
7.02148,-0.0805674,0.083874,-0.0872631,0.00469254,-382.446,0,0.200209
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-382.446,0,0.210467
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-316.77,0,0.21653
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-217.47,0,0.216005
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-108.147,0,0.208266
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-2.90133,0,0.194899
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,85.4316,0,0.17908
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,150.67,0,0.164186
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,195.615,0,0.152304
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,230.156,0,0.143403
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,266.091,0,0.135544
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,311.272,2.77556e-17,0.126029
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,365.98,1.38778e-17,0.11287
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,382.446,0,0.0958193
7.1582,-0.0805674,0.0926604,-0.0670943,0.00388069,382.446,2.77556e-17,0.0764413
7.16797,-0.0805674,0.0889591,-0.0292038,0.00383812,382.446,-2.77556e-17,0.0572049
7.17773,-0.0707591,0.0849476,0.00775473,0.00382061,382.446,1.38778e-17,0.0401057
7.1875,-0.0385689,0.0806937,0.0425353,0.00381275,382.446,0,0.0255646
7.19727,-0.0106634,0.0762557,0.0761275,0.00382148,382.446,1.38778e-17,0.0122124
7.20703,0.0159123,0.0717083,0.111139,0.00384079,382.446,0,-0.00230965
7.2168,0.0461061,0.0671166,0.150123,0.00385913,382.446,0,-0.0199483
7.22656,0.0836549,0.0625342,0.193745,0.00389599,382.446,0,-0.0409855
7.23633,0.128377,0.0580237,0.239808,0.00393047,382.446,-2.77556e-17,-0.063626
7.24609,0.17548,0.0536375,0.244601,0.0039452,382.446,1.38778e-17,-0.0846862
7.25586,0.217371,0.049412,0.244601,0.00394216,382.446,0,-0.101069
7.26562,0.238363,0.0453843,0.244601,0.00393179,322.113,0,-0.111282
7.27539,0.238363,0.0415787,0.244601,0.00389396,234.004,0,-0.116212
7.28516,0.238363,0.0380221,0.244601,0.00384223,156.909,0,-0.118743
7.29492,0.238363,0.0347263,0.244601,0.00376298,99.2914,0,-0.122365
7.30469,0.238363,0.0316863,0.244601,0.00365147,59.8549,0,-0.129487
7.31445,0.238363,0.0288983,0.244601,0.00351955,28.4468,0,-0.140272
7.32422,0.238363,0.0264047,0.244601,0.00338563,-8.87803,0,-0.152595
7.33398,0.238363,0.0241314,0.244601,0.00326687,-63.1644,0,-0.163118
7.34375,0.238363,0.0221387,0.244601,0.00314575,-137.555,0,-0.168936
7.35352,0.238363,0.0203428,0.244601,0.00305739,-226.389,0,-0.168927
7.36328,0.238363,0.0188073,0.244601,0.00300519,-318.671,0,-0.164129
7.37305,0.238363,0.0174248,0.244601,0.00302183,-382.446,0,-0.156973
7.38281,0.238363,0.0162511,0.244601,0.00314232,-382.446,0,-0.149793
7.39258,0.238363,0.0152234,0.244601,0.00338109,-382.446,0,-0.143436
7.40234,0.220182,0.0142827,0.244601,0.00377273,-382.446,0,-0.136729
7.41211,0.200991,0.0135105,0.244601,0.0043268,-382.446,-2.77556e-17,-0.127099
7.42188,0.176729,0.0127893,0.244601,0.0050804,-382.446,-1.38778e-17,-0.112048
7.43164,0.142229,0.0121199,0.227006,0.00608561,-382.446,2.77556e-17,-0.0906847
7.44141,0.096203,0.0115757,0.174419,0.00737411,-382.446,5.55112e-17,-0.0644909
7.45117,0.0426934,0.0110577,0.117908,0.0089378,-382.446,0,-0.0368772
7.46094,-0.0102816,0.0105557,0.0636526,0.0108484,-382.446,0,-0.0117103
7.4707,-0.0543197,0.0101458,0.0168369,0.0131164,-382.446,-1.38778e-17,0.00845555
7.48047,-0.0805674,0.00978521,-0.0204761,0.0157458,-382.446,1.38778e-17,0.0235364
7.49023,-0.0805674,0.00944563,-0.0500183,0.0187522,-382.446,2.77556e-17,0.0358617
7.5,-0.0805674,0.00911517,-0.076198,0.0221409,-382.446,0,0.0489115
7.50977,-0.0805674,0.00885439,-0.0872631,0.0259238,-382.446,0,0.0654821
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-382.446,2.77556e-17,0.086211
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-382.446,1.38778e-17,0.109213
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-382.446,0,0.131009
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-382.446,0,0.148254
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-307.122,0,0.159372
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-208.562,0,0.165237
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,-110.382,0,0.168561
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,-18.5458,0,0.172317
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,68.8711,0,0.178041
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,159.631,0,0.184933
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,261.659,-2.77556e-17,0.190238
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,376.894,0,0.190742
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,382.446,0,0.184581
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,382.446,0,0.172405
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,382.446,0,0.157254
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,382.446,0,0.143149
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,382.446,0,0.133109
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,382.446,-2.77556e-17,0.1276
7.69531,-0.0805674,0.00316421,-0.0872631,0.0983586,382.446,1.38778e-17,0.124228
7.70508,-0.0805674,0.00280591,-0.0849993,0.0981405,382.446,1.38778e-17,0.118867
7.71484,-0.0805674,0.00244254,-0.0644807,0.0974009,382.446,1.38778e-17,0.107655
7.72461,-0.0805674,0.00208406,-0.0350374,0.0961749,382.446,1.38778e-17,0.0888818
7.73438,-0.0383687,0.00173112,0.00373842,0.0944979,382.446,-2.77556e-17,0.0637876
7.74414,0.0215416,0.00138864,0.0485362,0.0924006,382.446,2.77556e-17,0.0359139
7.75391,0.0853519,0.00106359,0.0941299,0.0899513,382.446,5.55112e-17,0.00933889
7.76367,0.14414,0.000757266,0.135993,0.0871654,382.446,2.77556e-17,-0.0132642
7.77344,0.192527,0.000475254,0.172337,0.0841135,382.446,0,-0.0317398
7.7832,0.230964,0.000217588,0.204509,0.080824,382.446,0,-0.0481684
7.79297,0.238363,-5.56641e-06,0.235589,0.0773629,382.446,0,-0.0653679
7.80273,0.238363,-0.000198164,0.244601,0.0737524,382.446,0,-0.0850021
7.8125,0.238363,-0.000344121,0.244601,0.0700627,382.446,2.77556e-17,-0.106336
7.82227,0.238363,-0.000460078,0.244601,0.0663232,382.446,2.77556e-17,-0.126339
7.83203,0.238363,-0.000554941,0.244601,0.0625781,382.446,-5.55112e-17,-0.141115
7.8418,0.238363,-0.000607119,0.244601,0.0588635,382.446,0,-0.147931
7.85156,0.238363,-0.000630088,0.244601,0.0552163,316.659,0,-0.146758
7.86133,0.238363,-0.00063457,0.244601,0.0516571,178.479,0,-0.140479
7.87109,0.238363,-0.00058752,0.244601,0.0482194,67.0239,0,-0.133591
7.88086,0.238363,-0.000518818,0.244601,0.0449007,-14.3838,0,-0.130025
7.89062,0.238363,-0.00041168,0.244601,0.0417521,-75.4941,0,-0.13117
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-134.362,0,-0.135123
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-208.586,0,-0.137572
7.91992,0.238363,0.000184512,0.244601,0.0332818,-306.839,0,-0.133881
7.92969,0.238363,0.000540146,0.244601,0.0308279,-382.446,0,-0.121333
7.93945,0.238363,0.000962197,0.244601,0.0285356,-382.446,-1.38778e-17,-0.100408
7.94922,0.238363,0.00152139,0.213468,0.0264294,-382.446,2.77556e-17,-0.0744596
7.95898,0.238363,0.00221385,0.167482,0.0245155,-382.446,-1.38778e-17,-0.0479833
7.96875,0.238363,0.00308698,0.121706,0.0227222,-382.446,2.77556e-17,-0.0243944
7.97852,0.238363,0.00413197,0.0787657,0.0211061,-382.446,0,-0.00447225
7.98828,0.238363,0.00537615,0.0377425,0.0196557,-382.446,1.38778e-17,0.0137264
7.99805,0.200844,0.00685002,-0.00468219,0.0183115,-382.446,-1.38778e-17,0.0334667
8.00781,0.156071,0.00862295,-0.0516745,0.0170949,-382.446,1.38778e-17,0.057219
8.01758,0.0996538,0.0106968,-0.0872631,0.0159811,-382.446,-2.77556e-17,0.0849831
8.02734,0.0327785,0.0131125,-0.0872631,0.0149871,-382.446,-1.38778e-17,0.113982
8.03711,-0.0370065,0.0157928,-0.0872631,0.0140733,-382.446,0,0.139932
8.04688,-0.0805674,0.0188997,-0.0872631,0.0132493,-382.446,0,0.159242
8.05664,-0.0805674,0.0223185,-0.0872631,0.0125028,-382.446,2.77556e-17,0.170991
8.06641,-0.0805674,0.0261137,-0.0872631,0.0118269,-382.446,0,0.177601
8.07617,-0.0805674,0.0302598,-0.0872631,0.0112127,-382.446,0,0.183797
8.08594,-0.0805674,0.0347075,-0.0872631,0.0107042,-382.446,2.77556e-17,0.194326


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_4.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.000455112,-0.000528516,7.71557e-06,-7.39453e-05,0.437736,0,-7.45979e-05
0.0195312,0.00265021,0.00177949,1.49747e-05,-8.17969e-05,1.48718,0,-0.000282263
0.0292969,0.00664564,0.00623666,-1.96219e-05,-7.61426e-05,1.09214,0,-0.000304517
0.0390625,0.0116393,0.0107096,-2.50917e-05,-7.6084e-05,0.243008,0,-0.000200085
0.0488281,0.0172816,0.0169175,-8.72703e-06,-7.84277e-05,-0.386343,-1.35525e-20,-6.81738e-05
0.0585937,0.0236767,0.0226649,2.44499e-05,-7.78711e-05,0.032937,0,-6.24542e-05
0.0683594,0.0304481,0.0291633,2.76422e-05,-8.21484e-05,0.510481,0,-9.14422e-05
0.078125,0.0370711,0.0361316,2.30609e-05,-7.48828e-05,1.26817,-2.71051e-20,-0.000205163
0.0878906,0.0436158,0.0433592,1.53636e-06,-8.19727e-05,1.92436,5.42101e-20,-0.000376449
0.0976562,0.0501741,0.0494655,-3.00854e-05,-8.50781e-05,1.86466,1.0842e-19,-0.000484587
0.107422,0.0563648,0.0555564,-5.25822e-05,-7.81641e-05,0.741491,-5.42101e-20,-0.000399717
0.117187,0.0620692,0.0615928,-3.05689e-05,-7.75488e-05,-0.294641,0,-0.000226062
0.126953,0.067377,0.0674141,9.25566e-06,-8.7041e-05,-0.916148,0,-2.23085e-05
0.136719,0.0721295,0.0720656,5.12691e-05,-7.30664e-05,-0.690201,0,0.000100745
0.146484,0.0761579,0.0756898,7.00063e-05,-7.81055e-05,0.437191,2.71051e-20,4.10128e-05
0.15625,0.0794447,0.0786485,4.9157e-05,-8.35547e-05,1.99946,0,-0.000216277
0.166016,0.0819477,0.0811464,-1.4011e-05,-7.54687e-05,2.74214,-1.0842e-19,-0.000494332
0.175781,0.083662,0.0827792,-8.85227e-05,-8.27344e-05,1.47833,0,-0.000507355
0.185547,0.0845298,0.083103,-0.000146192,-8.63965e-05,-3.21719,1.0842e-19,0.000168076
0.195312,0.084435,0.0826074,-0.000151327,-6.86133e-05,-12.0151,4.33681e-19,0.00190599
0.205078,0.0834892,0.0817104,-9.79057e-05,-7.79883e-05,-24.9404,8.67362e-19,0.004942
0.214844,0.0818965,0.080233,-1.5569e-05,-8.4873e-05,-41.755,0,0.00936226
0.224609,0.0796134,0.07774,5.18407e-05,-8.21484e-05,-61.944,-1.73472e-18,0.0150758
0.234375,0.0766991,0.074549,7.63854e-05,-7.90723e-05,-84.1735,0,0.021733
0.244141,0.0734265,0.0710731,3.0062e-05,-7.37988e-05,-107.477,3.46945e-18,0.0289384
0.253906,0.0697556,0.0675678,-7.86253e-05,-8.20898e-05,-131.297,0,0.0363669
0.263672,0.0654905,0.0634644,-0.000193981,-7.59668e-05,-154.704,6.93889e-18,0.0437075
0.273437,0.0607989,0.0586665,-0.000259113,-8.36719e-05,-176.77,0,0.0507217
0.283203,0.055873,0.0538743,-0.000247839,-8.15332e-05,-197.324,0,0.057361
0.292969,0.050686,0.049429,-0.000149574,-7.2041e-05,-216.014,0,0.0636093
0.302734,0.0454762,0.0452016,7.4039e-06,-8.2998e-05,-232.112,0,0.0693719
0.3125,0.0406806,0.0406843,0.000147574,-8.09473e-05,-245.372,-1.38778e-17,0.0745641
0.322266,0.0363655,0.0361784,0.000199102,-7.76074e-05,-255.83,0,0.0791035
0.332031,0.0323512,0.0319314,0.000133406,-8.4375e-05,-263.086,0,0.082816
0.341797,0.0285306,0.0277971,-4.27614e-05,-8.0127e-05,-266.833,0,0.0855288
0.351562,0.0246311,0.0235748,-0.00028336,-7.05176e-05,-267.249,0,0.0871824
0.361328,0.0201838,0.0191971,-0.000504562,-7.62305e-05,-264.474,0,0.087783
0.371094,0.0149099,0.0153979,-0.000630385,-7.95703e-05,-258.59,-1.38778e-17,0.0873798
0.380859,0.00887625,0.0122333,-0.000632114,-7.06641e-05,-249.921,-1.38778e-17,0.0860849
0.390625,0.0023489,0.00936138,-0.000538229,-7.04004e-05,-239.005,0,0.0840505
0.400391,-0.0042341,0.00664181,-0.000420749,-7.36816e-05,-226.263,0,0.0813936
0.410156,-0.0103531,0.00432146,-0.000375042,-6.91406e-05,-212.15,0,0.078202
0.419922,-0.0153308,0.00276334,-0.000466599,-7.49414e-05,-196.747,0,0.0744791
0.429687,-0.018775,0.00249876,-0.000721147,-7.59668e-05,-180.728,0,0.0703035
0.439453,-0.0210011,0.00234141,-0.00107032,-7.62891e-05,-164.471,-1.38778e-17,0.0657481
0.449219,-0.0224467,0.00206013,-0.00138274,-7.55859e-05,-147.703,1.38778e-17,0.0608069
0.458984,-0.0232378,0.00205078,-0.0015357,-7.16602e-05,-130.415,-6.93889e-18,0.0555173
0.46875,-0.0235948,0.00209259,-0.00145927,-7.43848e-05,-113.339,-6.93889e-18,0.0500579
0.478516,-0.0239065,0.00208796,-0.00115049,-6.83789e-05,-97.0107,0,0.0446144
0.488281,-0.0240947,0.00175919,-0.000702022,-7.55859e-05,-81.4522,0,0.0392884
0.498047,-0.0238163,0.00141387,-0.000298567,-5.8623e-05,-67.1638,0,0.0342281
0.507812,-0.0228834,0.00130576,-0.000106444,-4.46484e-05,-54.2476,0,0.0295115
0.517578,-0.0211297,0.001499,-0.000202592,1.54395e-05,-42.4302,0,0.0251152
0.527344,-0.0184957,0.00159047,-0.000497746,0.0001425,-31.2947,0,0.0209488
0.537109,-0.0150924,0.00144677,-0.000684882,0.0003946,-20.3414,0,0.0168734
0.546875,-0.0111344,0.00124441,-0.000259843,0.000915645,-9.27484,0,0.0127653
0.556641,-0.00692115,0.00119496,0.00140667,0.00187931,1.94402,0,0.00855067
0.566406,-0.00277516,0.00120141,0.00494293,0.00353174,13.0483,0,0.00423711
0.576172,0.00105741,0.00113628,0.0108424,0.00621015,23.5855,1.73472e-18,-7.51957e-05
0.585937,0.00449229,0.00110414,0.0193439,0.0102642,32.9537,-8.67362e-19,-0.00421161
0.595703,0.00757216,0.00115491,0.0303744,0.0159452,40.6008,0,-0.00797188
0.605469,0.0104087,0.00121673,0.0435589,0.0234922,46.1987,0,-0.011183
0.615234,0.0131453,0.00111357,0.0582963,0.0328302,49.6997,0,-0.0137363
0.625,0.0158889,0.000911279,0.073876,0.0437045,51.3152,1.73472e-18,-0.0156092
0.634766,0.0186447,0.000876182,0.0896025,0.0556722,51.4469,0,-0.0168582
0.644531,0.0213275,0.00101754,0.104889,0.0681532,50.5162,0,-0.0175776
0.654297,0.0237942,0.00110912,0.119303,0.0806633,48.8605,0,-0.0178614
0.664062,0.0258913,0.00103626,0.132558,0.0928373,46.6384,0,-0.0177741
0.673828,0.0275159,0.000900674,0.144465,0.104538,43.8339,0,-0.0173321
0.683594,0.028658,0.000855117,0.154869,0.115694,40.3167,0,-0.0165133
0.693359,0.0294082,0.000870762,0.163603,0.126192,35.939,0,-0.0152859
0.703125,0.0299391,0.000878408,0.170476,0.135848,30.5952,0,-0.0136326
0.712891,0.0304377,0.000879023,0.175292,0.14432,24.292,0,-0.0115707
0.722656,0.031024,0.000923174,0.177896,0.151297,17.1695,0,-0.0091628
0.732422,0.0317067,0.000935889,0.178233,0.156589,9.46648,0,-0.00650221
0.742187,0.0323661,0.0008354,0.176369,0.160224,1.46141,0,-0.00369302
0.751953,0.0327604,0.000708018,0.172496,0.162346,-6.54312,-2.1684e-19,-0.000838231
0.761719,0.032606,0.00068124,0.166896,0.163068,-14.2645,4.33681e-19,0.00197175
0.771484,0.0316881,0.000796436,0.159883,0.162429,-21.4784,0,0.0046631
0.78125,0.0299244,0.000877646,0.151748,0.160334,-28.012,0,0.00716651
0.791016,0.0273955,0.000836396,0.142721,0.156807,-33.7219,-1.73472e-18,0.00940914
0.800781,0.0243457,0.000712881,0.132965,0.151931,-38.5036,0,0.0113206
0.810547,0.0211056,0.000648691,0.1226,0.145976,-42.2825,0,0.0128396
0.820312,0.0179719,0.000652295,0.111751,0.139164,-44.9932,0,0.0139256
0.830078,0.0151267,0.000669932,0.100583,0.131708,-46.5922,0,0.0145771
0.839844,0.0126007,0.000690996,0.0893209,0.123616,-47.0988,1.73472e-18,0.0148402
0.849609,0.0102739,0.000729258,0.078237,0.114969,-46.6164,0,0.0147982
0.859375,0.00793881,0.000734941,0.067607,0.105964,-45.3527,0,0.014557
0.869141,0.0054069,0.00065209,0.0576509,0.0968286,-43.6229,-1.73472e-18,0.0142253
0.878906,0.00258978,0.000553242,0.0484788,0.0878534,-41.8159,0,0.0138959
0.888672,-0.000468371,0.000525469,0.0400633,0.0790897,-40.2932,-1.73472e-18,0.0136374
0.898437,-0.00360481,0.000617432,0.0322499,0.0705057,-39.2686,1.73472e-18,0.0135045
0.908203,-0.00659723,0.000693662,0.0248057,0.0620663,-38.6775,0,0.0135533
0.917969,-0.0092337,0.000681445,0.0174924,0.0538161,-38.1182,0,0.013863
0.927734,-0.0113839,0.000592266,0.0101442,0.0458515,-36.8449,0,0.0145489
0.9375,-0.0130391,0.000530713,0.0027248,0.0383788,-33.8289,0,0.0157543
0.947266,-0.0142757,0.000521162,-0.00465377,0.0315341,-27.9793,0,0.0176341
0.957031,-0.0151991,0.000544395,-0.0117546,0.025375,-18.3768,0,0.0203252
0.966797,-0.015901,0.000575566,-0.0182754,0.0200393,-4.47849,0,0.0239091
0.976562,-0.0164093,0.000595928,-0.0239247,0.0155723,13.7587,0,0.0283851
0.986328,-0.016651,0.000596309,-0.0284921,0.0120237,35.8219,0,0.0336663
0.996094,-0.0164935,0.000541846,-0.0318921,0.0093266,60.7472,0,0.0395834
1.00586,-0.0158174,0.000466201,-0.034168,0.00740959,87.3312,0,0.0459051
1.01562,-0.014567,0.00043623,-0.0354605,0.00611077,114.347,0,0.0523734
1.02539,-0.0127986,0.000487646,-0.0359492,0.00536968,140.748,1.38778e-17,0.0587298
1.03516,-0.0106947,0.000554502,-0.0357913,0.00521461,165.756,0,0.0647381
1.04492,-0.00853392,0.000567217,-0.0350744,0.00544831,188.874,0,0.0702001
1.05469,-0.00662644,0.000521104,-0.0337991,0.00582313,209.819,1.38778e-17,0.0749558
1.06445,-0.0052324,0.000468164,-0.0318956,0.00606454,228.399,0,0.0788791
1.07422,-0.00448409,0.000507773,-0.0292658,0.00596063,244.414,1.38778e-17,0.0818738
1.08398,-0.00433099,0.000661846,-0.0258358,0.00549826,257.599,0,0.0838706
1.09375,-0.0045208,0.000932402,-0.0215989,0.00471097,267.632,0,0.084828
1.10352,-0.00461873,0.00137789,-0.0166365,0.00362663,274.195,0,0.0847376
1.11328,-0.0040627,0.00206147,-0.0111099,0.00234797,277.057,-1.38778e-17,0.0836292
1.12305,-0.00224826,0.00316884,-0.00522945,0.00102108,276.146,1.38778e-17,0.0815733
1.13281,0.00137403,0.00492589,0.000787808,-0.000220928,271.591,1.38778e-17,0.0786767
1.14258,0.00720871,0.0076147,0.00675346,-0.00134133,263.709,-1.38778e-17,0.075074
1.15234,0.0154496,0.0114131,0.0125257,-0.00237138,252.949,0,0.0709132
1.16211,0.0260513,0.0166573,0.0180045,-0.00339185,239.818,0,0.0663421
1.17187,0.0387424,0.0235322,0.0231096,-0.00436447,224.798,-1.38778e-17,0.0614979
1.18164,0.0530763,0.0320205,0.0277546,-0.00514869,208.302,0,0.0565003
1.19141,0.0685028,0.0421646,0.0318313,-0.00562187,190.664,0,0.0514514
1.20117,0.0844433,0.0537837,0.0352146,-0.00572927,172.172,0,0.0464373
1.21094,0.100351,0.0665045,0.0377894,-0.00559424,153.121,6.93889e-18,0.04153
1.2207,0.115745,0.0797225,0.0394905,-0.00531999,133.865,-6.93889e-18,0.0367868
1.23047,0.130215,0.0928314,0.0403394,-0.00488824,114.837,0,0.0322464
1.24023,0.143411,0.105265,0.0404605,-0.00428112,96.5269,-3.46945e-18,0.0279239
1.25,0.155019,0.116608,0.0400656,-0.00356399,79.4051,3.46945e-18,0.023809
1.25977,0.164752,0.126662,0.0394059,-0.00268327,63.8072,0,0.0198715
1.26953,0.172356,0.135384,0.0387046,-0.00162542,49.8183,0,0.0160774
1.2793,0.177624,0.1428,0.0380881,-0.000437871,37.1905,1.73472e-18,0.0124128
1.28906,0.180429,0.148956,0.0375413,0.000821543,25.3264,0,0.00891307
1.29883,0.180748,0.153777,0.036903,0.00206918,13.3488,0,0.00568591
1.30859,0.17867,0.157125,0.0359047,0.00328576,0.250933,0,0.00292012
1.31836,0.174389,0.15887,0.0342461,0.00448005,-14.9048,0,0.000873639
1.32812,0.168177,0.158909,0.0316832,0.00567437,-32.7909,0,-0.0001606
1.33789,0.160342,0.157287,0.0281049,0.00674833,-53.6676,-1.73472e-18,9.44065e-05
1.34766,0.151197,0.154112,0.0235739,0.00757189,-77.3279,-1.73472e-18,0.00184413
1.35742,0.141029,0.149621,0.0183206,0.00828565,-103.146,1.04083e-17,0.00517642
1.36719,0.130092,0.144054,0.0126925,0.00882258,-130.214,3.46945e-18,0.0100373
1.37695,0.118613,0.137657,0.00707506,0.00920429,-157.521,-1.04083e-17,0.0162358
1.38672,0.106801,0.130537,0.00180775,0.00935625,-184.128,3.46945e-18,0.0234761
1.39648,0.0948689,0.122741,-0.00288022,0.00936296,-209.277,-6.93889e-18,0.031409
1.40625,0.0830286,0.114317,-0.00689776,0.00926449,-232.436,0,0.0396857
1.41602,0.0714883,0.105436,-0.0102792,0.00900029,-253.246,-1.38778e-17,0.0480026
1.42578,0.0604273,0.0962947,-0.013139,0.00858961,-271.426,6.93889e-18,0.056123
1.43555,0.0499675,0.087168,-0.0156114,0.00801141,-286.675,1.38778e-17,0.0638748
1.44531,0.0401461,0.0782657,-0.0177959,0.0073442,-298.604,1.38778e-17,0.0711284
1.45508,0.0309015,0.0697311,-0.0197246,0.00656648,-306.732,0,0.0777666
1.46484,0.022077,0.0616113,-0.0213583,0.00571813,-310.554,0,0.0836587
1.47461,0.0134514,0.0538103,-0.0226107,0.00486439,-309.648,0,0.0886507
1.48437,0.0047896,0.0463729,-0.0233867,0.00402123,-303.795,1.38778e-17,0.0925756
1.49414,-0.00409538,0.039365,-0.0236209,0.00318141,-293.068,0,0.0952784
1.50391,-0.0132826,0.0329802,-0.0233023,0.00232104,-277.863,1.38778e-17,0.0966501
1.51367,-0.0227013,0.0272665,-0.0224777,0.00144562,-258.858,1.38778e-17,0.0966551
1.52344,-0.0321215,0.0222598,-0.0212338,0.000620771,-236.929,0,0.0953438
1.5332,-0.0411833,0.0179198,-0.0196685,-0.000126006,-213.028,0,0.0928459
1.54297,-0.049461,0.0140933,-0.01786,-0.000823623,-188.077,-1.38778e-17,0.0893462
1.55273,-0.056547,0.0109926,-0.0158499,-0.00150425,-162.891,0,0.0850513
1.5625,-0.0621338,0.00851189,-0.0136431,-0.00211081,-138.141,0,0.080159
1.57227,-0.0660722,0.0066825,-0.0112281,-0.00264539,-114.364,0,0.0748395
1.58203,-0.0683868,0.00555478,-0.00860706,-0.00311704,-91.9762,0,0.0692318
1.5918,-0.069244,0.00494467,-0.00582704,-0.00353385,-71.2988,0,0.0634558
1.60156,-0.0688815,0.00465923,-0.00299626,-0.00389815,-52.5513,0,0.0576291
1.61133,-0.0675214,0.00448808,-0.000278519,-0.00421611,-35.8305,0,0.0518802
1.62109,-0.0652942,0.00434329,0.00213819,-0.00446599,-21.0739,0,0.0463488
1.63086,-0.0621985,0.00415849,0.0040928,-0.00462735,-8.035,0,0.0411681
1.64062,-0.0581106,0.00393035,0.00550988,-0.00468844,3.7097,0,0.0364348
1.65039,-0.0528401,0.00363636,0.00644993,-0.00465759,14.7057,0,0.0321746
1.66016,-0.0462157,0.00324132,0.00713609,-0.00451685,25.5193,0,0.0283183
1.66992,-0.0381717,0.00283942,0.00794727,-0.00420668,36.6089,0,0.0246975
1.67969,-0.028808,0.00249688,0.00937593,-0.00366855,48.2011,0,0.0210694
1.68945,-0.0184059,0.00228879,0.0119577,-0.00280128,60.2088,0,0.0171644
1.69922,-0.00739448,0.00220573,0.0161871,-0.00149159,72.2178,0,0.0127489
1.70898,0.00371893,0.00221473,0.0224379,0.000365449,83.5557,1.73472e-18,0.00768448
1.71875,0.0144326,0.0022149,0.030904,0.00293279,93.4269,-1.73472e-18,0.0019687
1.72852,0.0243223,0.00214925,0.0415727,0.00634424,101.083,-3.46945e-18,-0.00425537
1.73828,0.0330835,0.00199304,0.054233,0.0107423,105.986,3.46945e-18,-0.0107239
1.74805,0.0405374,0.00181846,0.0685137,0.0163042,107.911,0,-0.0171045
1.75781,0.0466089,0.00168753,0.0839381,0.0230302,106.981,0,-0.0230619
1.76758,0.0512932,0.00162214,0.0999827,0.0309677,103.602,3.46945e-18,-0.0283184
1.77734,0.054629,0.00159375,0.116124,0.0400608,98.341,0,-0.0326939
1.78711,0.056691,0.00161848,0.131868,0.0500715,91.7679,0,-0.0361153
1.79687,0.0576023,0.0016098,0.146761,0.0607775,84.3197,6.93889e-18,-0.038597
1.80664,0.0575556,0.00158153,0.160386,0.0718561,76.2132,0,-0.0402005
1.81641,0.0568256,0.00146496,0.172355,0.0829663,67.4341,0,-0.0409886
1.82617,0.0557579,0.00124374,0.182306,0.0937581,57.7977,0,-0.0409897
1.83594,0.0547241,0.000969492,0.189912,0.103966,47.0588,0,-0.040184
1.8457,0.0540515,0.000778594,0.194903,0.113388,35.0354,0,-0.0385136
1.85547,0.0539435,0.000719971,0.197087,0.121832,21.7095,0,-0.0359145
1.86523,0.0544181,0.0008025,0.196383,0.129206,7.27983,0,-0.0323557
1.875,0.0552848,0.000998379,0.192835,0.135485,-7.84412,0,-0.0278749
1.88477,0.0561762,0.00122355,0.186613,0.14062,-23.0966,0,-0.022597
1.89453,0.0566271,0.00146687,0.178001,0.144543,-37.8378,0,-0.01673
1.9043,0.0561847,0.00168659,0.167366,0.147197,-51.4376,0,-0.0105414
1.91406,0.0545175,0.00186155,0.155124,0.148516,-63.3384,1.73472e-18,-0.00431976
1.92383,0.051493,0.0018699,0.141706,0.148507,-73.0911,0,0.0016642
1.93359,0.0472012,0.00172201,0.127532,0.147192,-80.3644,-8.67362e-19,0.00718972
1.94336,0.0419183,0.00140563,0.112995,0.144624,-84.945,0,0.012103
1.95312,0.0360223,0.000999199,0.0984501,0.140975,-86.7415,0,0.0163191
1.96289,0.0298877,0.000628242,0.084214,0.136385,-85.8024,0,0.0198123
1.97266,0.0237917,0.00034333,0.0705587,0.131001,-82.3457,0,0.0226029
1.98242,0.01786,9.44824e-05,0.0577028,0.124946,-76.7842,-3.46945e-18,0.0247451
1.99219,0.0120665,-0.000159756,0.0457975,0.118298,-69.7243,-6.93889e-18,0.0263215
2.00195,0.00628405,-0.000410303,0.0349117,0.111169,-61.9194,-3.46945e-18,0.0274423
2.01172,0.000367713,-0.00059417,0.0250209,0.103677,-54.1675,0,0.0282469
2.02148,-0.00576005,-0.000621475,0.0160091,0.0959496,-47.1659,0,0.0289008
2.03125,-0.012049,-0.000451582,0.00768509,0.088126,-41.3499,3.46945e-18,0.0295853
2.04102,-0.0183054,-0.000142764,-0.000183366,0.0803377,-36.7587,0,0.0304793
2.05078,-0.0242243,0.000234023,-0.00782459,0.0727354,-32.9704,0,0.0317358
2.06055,-0.0294561,0.000668555,-0.0154146,0.0653628,-29.1328,0,0.0334598
2.07031,-0.0336861,0.00112995,-0.0230372,0.0583094,-24.0967,0,0.0356956
2.08008,-0.0366978,0.00158769,-0.0306614,0.0515621,-16.6275,0,0.0384261
2.08984,-0.038403,0.00202175,-0.0381434,0.0452132,-5.6487,0,0.0415871
2.09961,-0.0388322,0.00240176,-0.045252,0.0392894,9.53929,0,0.0450902
2.10937,-0.0380938,0.002723,-0.051712,0.0338463,29.1174,0,0.0488488
2.11914,-0.0363215,0.00296452,-0.0572547,0.0289574,52.7159,0,0.0527964
2.12891,-0.033634,0.00310166,-0.0616632,0.0245976,79.4955,0,0.0568919
2.13867,-0.0301217,0.00310482,-0.064801,0.0208378,108.316,0,0.0611092
2.14844,-0.0258652,0.00296695,-0.0666193,0.0175909,137.946,0,0.0654146
2.1582,-0.0209751,0.00269789,-0.0671413,0.0148812,167.255,0,0.0697399
2.16797,-0.0156314,0.00236411,-0.0664316,0.0126601,195.349,1.38778e-17,0.0739604
2.17773,-0.0101,0.00199614,-0.0645596,0.0109453,221.612,-2.77556e-17,0.0778883
2.1875,-0.00471045,0.00162618,-0.0615693,0.0096324,245.668,0,0.0812837
2.19727,0.000206674,0.00123841,-0.0574646,0.00872707,267.275,0,0.0838849
2.20703,0.0044078,0.000858545,-0.052213,0.00807648,286.205,-1.38778e-17,0.0854491
2.2168,0.00782315,0.000495,-0.0457682,0.00761426,302.148,0,0.0857947
2.22656,0.0106122,0.000184629,-0.0381037,0.00727518,314.67,0,0.084834
2.23633,0.0131657,4.74609e-06,-0.0292471,0.00696229,323.241,1.38778e-17,0.0825885
2.24609,0.0160467,2.80078e-05,-0.0193085,0.00668376,327.323,-1.38778e-17,0.0791843
2.25586,0.0198843,0.00040125,-0.00849315,0.00640134,326.485,1.38778e-17,0.0748287
2.26562,0.0252454,0.00126809,0.00290203,0.00608915,320.513,0,0.0697771
2.27539,0.0325208,0.00282469,0.0145071,0.00575804,309.474,0,0.0642974
2.28516,0.041855,0.00515124,0.0259076,0.0054179,293.732,0,0.0586419
2.29492,0.0531358,0.00844802,0.0366783,0.00507129,273.9,6.93889e-18,0.0530285
2.30469,0.066043,0.0128816,0.0464156,0.00478286,250.754,0,0.047635
2.31445,0.0801359,0.0184707,0.0547677,0.00460898,225.141,-6.93889e-18,0.0425991
2.32422,0.094951,0.0254234,0.0614611,0.00448737,197.897,0,0.0380213
2.33398,0.11008,0.0336749,0.0663234,0.00436884,169.801,6.93889e-18,0.0339643
2.34375,0.125205,0.0431623,0.0693016,0.00428042,141.563,-3.46945e-18,0.0304482
2.35352,0.14009,0.0537267,0.0704738,0.00415614,113.822,3.46945e-18,0.0274421
2.36328,0.154535,0.0651036,0.0700494,0.00403072,87.1511,0,0.0248595
2.37305,0.168312,0.0769563,0.0683521,0.00385544,62.0345,0,0.0225615
2.38281,0.181115,0.0888495,0.0657836,0.00369867,38.8177,0,0.0203744
2.39258,0.192537,0.1004,0.0627678,0.00356458,17.6389,0,0.01812
2.40234,0.202093,0.111214,0.0596843,0.00345352,-1.63611,0,0.0156555
2.41211,0.209274,0.120987,0.0568011,0.00339337,-19.443,1.73472e-18,0.0129131
2.42187,0.213617,0.12949,0.0542246,0.00330937,-36.4894,-1.73472e-18,0.00992843
2.43164,0.214791,0.136537,0.0518798,0.00323479,-53.6548,0,0.00684943
2.44141,0.212639,0.142098,0.0495295,0.00314341,-71.8337,-1.73472e-18,0.00392087
2.45117,0.20721,0.146123,0.046832,0.00305112,-91.7542,-3.46945e-18,0.00144704
2.46094,0.198737,0.148686,0.0434254,0.00295796,-113.815,-3.46945e-18,-0.000259021
2.4707,0.187599,0.149865,0.0390198,0.00284854,-137.988,-3.46945e-18,-0.000927526
2.48047,0.174265,0.149689,0.033475,0.00275739,-163.808,-3.46945e-18,-0.000372684
2.49023,0.159245,0.148196,0.0268427,0.00268409,-190.461,-3.46945e-18,0.00148681
2.5,0.143045,0.145401,0.0193625,0.00262418,-216.95,0,0.00463064
2.50977,0.126152,0.141353,0.0114134,0.00256289,-242.279,0,0.00895952
2.51953,0.109023,0.136157,0.00343233,0.00249744,-265.626,-3.46945e-18,0.0143286
2.5293,0.0920855,0.12995,-0.00417662,0.00240844,-286.444,-6.93889e-18,0.0205804
2.53906,0.0757207,0.122958,-0.0111198,0.00231896,-304.475,3.46945e-18,0.0275677
2.54883,0.0602494,0.11535,-0.0172579,0.00223799,-319.665,6.93889e-18,0.03516
2.55859,0.0458977,0.107338,-0.0226063,0.00217195,-332.033,0,0.0432337
2.56836,0.0327639,0.0991006,-0.0272958,0.00213396,-341.514,0,0.0516523
2.57812,0.0207972,0.0907553,-0.0315064,0.00208412,-347.842,0,0.0602437
2.58789,0.00979877,0.0824326,-0.0353949,0.00202207,-350.518,-1.38778e-17,0.0687861
2.59766,-0.000543851,0.0742047,-0.0390372,0.00194912,-348.857,0,0.0770068
2.60742,-0.0105938,0.0661756,-0.0423994,0.00188716,-342.122,0,0.0845983
2.61719,-0.0206823,0.0584211,-0.0453433,0.00183771,-329.71,0,0.0912471
2.62695,-0.0310266,0.0510495,-0.0476603,0.0018143,-311.33,0,0.0966694
2.63672,-0.0416682,0.0441761,-0.0491211,0.00177545,-287.135,0,0.100644
2.64648,-0.0524487,0.0378553,-0.0495252,0.00173959,-257.777,0,0.103036
2.65625,-0.0630315,0.0321455,-0.0487361,0.00170848,-224.367,1.38778e-17,0.103805
2.66602,-0.0729633,0.0270592,-0.0466968,0.0016597,-188.356,-1.38778e-17,0.102998
2.67578,-0.0805674,0.0225808,-0.0434244,0.00164136,-151.366,0,0.100731
2.68555,-0.0805674,0.0186504,-0.0389936,0.00160872,-115.007,-1.38778e-17,0.0971683
2.69531,-0.0805674,0.0153346,-0.0335176,0.00158481,-80.7177,0,0.0924976
2.70508,-0.0805674,0.0124966,-0.0271362,0.00156313,-49.6447,0,0.0869157
2.71484,-0.0805674,0.0103054,-0.0200143,0.00153448,-22.5762,0,0.0806205
2.72461,-0.0805674,0.00872145,-0.0123479,0.0014799,0.0842708,0,0.0738094
2.73437,-0.0805674,0.00761435,-0.00436965,0.00143238,18.3101,0,0.0666797
2.74414,-0.0805674,0.00692259,0.00365589,0.0013986,32.4218,0,0.0594258
2.75391,-0.0805674,0.00659452,0.0114548,0.00138237,43.0386,0,0.0522311
2.76367,-0.0805674,0.00645562,0.0187841,0.00140672,51.0106,0,0.0452511
2.77344,-0.0784967,0.00645832,0.0254828,0.00147946,57.3245,0,0.0385947
2.7832,-0.0701061,0.00652576,0.0315202,0.00163125,62.9821,0,0.0323053
2.79297,-0.0599578,0.00657908,0.037025,0.00187395,68.8598,0,0.0263512
2.80273,-0.0479811,0.00664037,0.0422826,0.00220863,75.5682,0,0.020629
2.8125,-0.0342688,0.00670995,0.0476947,0.00266707,83.3403,-3.46945e-18,0.0149832
2.82227,-0.0191116,0.00670576,0.053707,0.00327097,91.9791,1.73472e-18,0.0092381
2.83203,-0.00299328,0.00667655,0.0607205,0.00408372,100.885,-3.46945e-18,0.00323873
2.8418,0.0134493,0.00663372,0.0690079,0.00517072,109.17,-5.20417e-18,-0.00311151
2.85156,0.0294943,0.00655339,0.0786555,0.00662511,115.834,3.46945e-18,-0.00982294
2.86133,0.0444149,0.00655181,0.0895475,0.00854549,119.973,-3.46945e-18,-0.0168095
2.87109,0.0575576,0.00663158,0.101394,0.0111137,120.97,-6.93889e-18,-0.0238984
2.88086,0.0684059,0.00674517,0.113795,0.0143809,118.613,3.46945e-18,-0.030857
2.89062,0.0766225,0.00685471,0.126321,0.0184949,113.126,0,-0.0374297
2.90039,0.0820687,0.00692221,0.138588,0.023497,105.08,-1.38778e-17,-0.0433758
2.91016,0.0848033,0.00686326,0.150303,0.0294603,95.2404,-6.93889e-18,-0.0484983
2.91992,0.085064,0.00673852,0.161269,0.0363327,84.36,0,-0.0526576
2.92969,0.0832378,0.0066121,0.171359,0.0440737,72.9916,6.93889e-18,-0.0557687
2.93945,0.079819,0.00645683,0.180455,0.0525853,61.3633,0,-0.0577839
2.94922,0.0753589,0.00633583,0.188387,0.0616472,49.3489,0,-0.058669
2.95898,0.0704064,0.00620895,0.194895,0.0710614,36.5388,0,-0.0583824
2.96875,0.0654441,0.00602147,0.199619,0.0805569,22.3915,0,-0.0568641
2.97852,0.0608277,0.00581408,0.202132,0.0898496,6.42445,0,-0.0540405
2.98828,0.0567388,0.0056003,0.202004,0.0986981,-11.6055,0,-0.0498443
2.99805,0.0531636,0.00537223,0.198892,0.106879,-31.5762,0,-0.0442449
3.00781,0.049906,0.0051227,0.192613,0.1142,-52.9559,0,-0.0372817
3.01758,0.0466382,0.00485648,0.183202,0.12054,-74.8455,0,-0.0290896
3.02734,0.0429814,0.00458098,0.170925,0.125791,-96.0921,3.46945e-18,-0.01991
3.03711,0.0386013,0.00427731,0.156258,0.129951,-115.443,-3.46945e-18,-0.0100822
3.04687,0.0332959,0.0039571,0.139827,0.133029,-131.703,6.93889e-18,-1.64183e-05
3.05664,0.0270534,0.00366064,0.122334,0.135031,-143.873,1.73472e-18,0.00984875
3.06641,0.0200633,0.00339038,0.10448,0.135982,-151.24,-3.46945e-18,0.0190937
3.07617,0.0126766,0.00311394,0.086899,0.135901,-153.431,3.46945e-18,0.0273639
3.08594,0.00532216,0.00282747,0.0701131,0.134877,-150.423,6.93889e-18,0.0344048
3.0957,-0.0015977,0.00253034,0.0545086,0.132916,-142.526,0,0.0400824
3.10547,-0.00780632,0.00221227,0.0403286,0.130107,-130.352,0,0.0443863
3.11523,-0.0132181,0.00191423,0.0276776,0.126504,-114.756,0,0.047418
3.125,-0.0179521,0.00164769,0.0165318,0.122207,-96.7675,-6.93889e-18,0.0493669
3.13477,-0.0222901,0.00139679,0.00675431,0.117312,-77.4859,0,0.0504809
3.14453,-0.0265883,0.00117205,-0.0018842,0.111908,-57.956,0,0.0510343
3.1543,-0.0311686,0.000955635,-0.0096763,0.106119,-39.0287,0,0.0512974
3.16406,-0.0362176,0.000712119,-0.0169382,0.100042,-21.2297,0,0.0515106
3.17383,-0.0417199,0.000490371,-0.0239623,0.0937586,-4.66841,0,0.0518644
3.18359,-0.0474424,0.000272227,-0.0309674,0.0873323,10.9837,0,0.0524874
3.19336,-0.0529725,9.47461e-05,-0.0380577,0.080818,26.4282,0,0.0534412
3.20312,-0.0577969,-6.45117e-05,-0.0451998,0.0742953,42.5893,0,0.0547246
3.21289,-0.0613993,-0.000192275,-0.0522267,0.0678227,60.403,0,0.0562861
3.22266,-0.0633515,-0.000345322,-0.0588694,0.0614476,80.5919,0,0.0580423
3.23242,-0.0633778,-0.000468867,-0.0648111,0.0552649,103.478,0,0.0599008
3.24219,-0.0613813,-0.000590479,-0.069751,0.0493201,128.884,0,0.0617813
3.25195,-0.0574335,-0.000688711,-0.0734621,0.0436754,156.146,0,0.063632
3.26172,-0.0517384,-0.000781758,-0.0758273,0.0383291,184.246,0,0.0654357
3.27148,-0.0445859,-0.000838477,-0.0768456,0.0333479,212.017,-1.38778e-17,0.0672041
3.28125,-0.0363097,-0.00089502,-0.0766058,0.0287206,238.382,0,0.0689603
3.29102,-0.0272563,-0.000932725,-0.0752359,0.0245182,262.548,-1.38778e-17,0.0707138
3.30078,-0.0177665,-0.000971953,-0.0728438,0.0207062,284.113,-1.38778e-17,0.0724346
3.31055,-0.00816258,-0.000977754,-0.0694647,0.017369,303.058,0,0.0740327
3.32031,0.00126847,-0.00095291,-0.0650323,0.0144826,319.622,0,0.0753512
3.33008,0.0103002,-0.000899912,-0.0593818,0.0120223,334.104,0,0.0761759
3.33984,0.0188001,-0.000787178,-0.0522848,0.0100569,346.652,1.38778e-17,0.0762622
3.34961,0.0267615,-0.000623262,-0.0435088,0.00843357,357.097,1.38778e-17,0.075374
3.35937,0.034322,-0.00036627,-0.0328871,0.00717932,364.888,0,0.0733279
3.36914,0.0417537,2.72461e-06,-0.0203818,0.00621867,369.138,0,0.0700328
3.37891,0.0494183,0.000545156,-0.0061289,0.00551238,368.782,-1.38778e-17,0.0655162
3.38867,0.057693,0.0013002,0.00954575,0.00505717,362.798,0,0.0599323
3.39844,0.0668802,0.00233437,0.0261394,0.00478515,350.44,1.38778e-17,0.0535487
3.4082,0.0771272,0.00369545,0.0430108,0.00463992,331.416,-1.38778e-17,0.0467156
3.41797,0.0883781,0.00552287,0.0594359,0.00460635,305.986,0,0.0398236
3.42773,0.100376,0.00789384,0.074672,0.0046541,274.945,2.08167e-17,0.0332573
3.4375,0.112721,0.0108228,0.0880208,0.00479487,239.516,6.93889e-18,0.0273532
3.44727,0.124961,0.0144556,0.0988872,0.00494467,201.182,-1.04083e-17,0.0223672
3.45703,0.136707,0.0189312,0.106828,0.0051578,161.49,3.46945e-18,0.018456
3.4668,0.147718,0.024187,0.111587,0.00543542,121.878,6.93889e-18,0.0156711
3.47656,0.15794,0.0303546,0.113122,0.00573325,83.5478,-3.46945e-18,0.0139644
3.48633,0.167488,0.0373211,0.111605,0.00602666,47.3888,-1.73472e-18,0.0132037
3.49609,0.176557,0.0451037,0.107404,0.00631324,13.9505,0,0.0131939
3.50586,0.185302,0.0535483,0.101046,0.00655682,-16.5483,0,0.0137026
3.51562,0.193721,0.0624969,0.0931496,0.00668977,-44.192,1.73472e-18,0.0144889
3.52539,0.201566,0.0717476,0.0843434,0.00675542,-69.3272,0,0.0153327
3.53516,0.208324,0.0810604,0.0751798,0.00674452,-92.5105,-3.46945e-18,0.0160634
3.54492,0.213275,0.09018,0.0660597,0.0065954,-114.437,0,0.0165823
3.55469,0.215609,0.0988383,0.0571847,0.00635139,-135.843,3.46945e-18,0.0168773
3.56445,0.214584,0.106809,0.0485489,0.00603387,-157.394,-3.46945e-18,0.0170232
3.57422,0.209676,0.113887,0.0399757,0.00559327,-179.548,0,0.0171674
3.58398,0.200692,0.119937,0.0311928,0.00510393,-202.455,-6.93889e-18,0.0175017
3.59375,0.187816,0.12484,0.0219292,0.00458555,-225.881,-6.93889e-18,0.018224
3.60352,0.171581,0.128566,0.0120114,0.00400485,-249.218,3.46945e-18,0.0194994
3.61328,0.152784,0.131096,0.0014351,0.00338165,-271.572,1.04083e-17,0.0214289
3.62305,0.132355,0.132487,-0.00960753,0.00271869,-291.926,3.46945e-18,0.0240343
3.63281,0.111236,0.132778,-0.0207509,0.00206382,-309.341,1.04083e-17,0.0272638
3.64258,0.0902631,0.132036,-0.0315252,0.00138261,-323.157,-6.93889e-18,0.0310169
3.65234,0.0701043,0.130328,-0.041454,0.000724775,-333.128,0,0.0351814
3.66211,0.0512253,0.127706,-0.0501535,9.41016e-05,-339.462,0,0.0396719
3.67188,0.0338957,0.124226,-0.0574087,-0.000492334,-342.731,-1.38778e-17,0.0444565
3.68164,0.0182136,0.119971,-0.0632065,-0.00100743,-343.691,0,0.0495626
3.69141,0.00413754,0.115024,-0.0677172,-0.00144967,-343.024,6.93889e-18,0.0550571
3.70117,-0.00848311,0.109475,-0.071231,-0.00182593,-341.097,-6.93889e-18,0.061006
3.71094,-0.0198783,0.103434,-0.0740664,-0.00212282,-337.777,0,0.0674228
3.7207,-0.0303256,0.0970245,-0.0764767,-0.00236335,-332.384,0,0.0742215
3.73047,-0.0401096,0.0903776,-0.078576,-0.00250831,-323.778,-1.38778e-17,0.081189
3.74023,-0.0494718,0.0836387,-0.0803051,-0.00257968,-310.582,0,0.0879871
3.75,-0.0585558,0.0769121,-0.0814415,-0.00257183,-291.491,0,0.0941869
3.75977,-0.0673586,0.0703301,-0.0816498,-0.00245689,-265.596,0,0.0993285
3.76953,-0.0757052,0.0639565,-0.0805549,-0.00227417,-232.65,0,0.102994
3.7793,-0.0805674,0.0578583,-0.077821,-0.00203098,-193.215,0,0.104873
3.78906,-0.0805674,0.0520781,-0.073216,-0.0017325,-148.66,0,0.104811
3.79883,-0.0805674,0.0466586,-0.0666496,-0.0013754,-101.017,0,0.102824
3.80859,-0.0805674,0.0416113,-0.0581808,-0.000985225,-52.7111,-1.38778e-17,0.0990771
3.81836,-0.0805674,0.0369642,-0.0479994,-0.000561768,-6.24978,0,0.0938459
3.82812,-0.0805674,0.0327563,-0.0363914,-0.00010125,36.098,0,0.0874541
3.83789,-0.0805674,0.028969,-0.0236992,0.000373975,72.5594,0,0.0802206
3.84766,-0.0805674,0.0256017,-0.010286,0.000854795,102.024,0,0.0724168
3.85742,-0.0781789,0.0226709,0.00349166,0.00135372,124.105,0,0.0642479
3.86719,-0.0709663,0.0200891,0.0173031,0.00183439,139.094,0,0.0558534
3.87695,-0.0635894,0.0178603,0.030859,0.00230877,147.844,0,0.0473243
3.88672,-0.0561383,0.0159978,0.0439261,0.00277119,151.59,6.93889e-18,0.038725
3.89648,-0.0484329,0.0143544,0.0563437,0.00322611,151.75,0,0.0301114
3.90625,-0.0400722,0.0130718,0.0680386,0.00365622,149.718,0,0.0215396
3.91602,-0.0305417,0.0119917,0.0790338,0.00409037,146.683,-1.73472e-18,0.0130648
3.92578,-0.0193553,0.0110849,0.0894426,0.00452772,143.477,-6.93889e-18,0.00473275
3.93555,-0.00619496,0.0104021,0.0994443,0.00498615,140.49,-3.46945e-18,-0.003427
3.94531,0.0089812,0.00985207,0.109241,0.00550436,137.636,0,-0.0114027
3.95508,0.025888,0.00930973,0.119001,0.00607353,134.416,-3.46945e-18,-0.0191919
3.96484,0.0439275,0.00885554,0.128807,0.00674549,130.038,0,-0.026785
3.97461,0.0622626,0.00842865,0.138613,0.00764039,123.608,0,-0.0341465
3.98438,0.0799303,0.00805462,0.148235,0.00869367,114.344,0,-0.0412015
3.99414,0.0959712,0.00769213,0.15738,0.0100668,101.779,-6.93889e-18,-0.0478341
4.00391,0.109547,0.00733731,0.165695,0.0117456,85.904,0,-0.0539002
4.01367,0.120032,0.00704637,0.172858,0.0139052,67.215,0,-0.0592526
4.02344,0.127063,0.00678489,0.178644,0.0165168,46.6467,0,-0.0637704
4.0332,0.130548,0.00652626,0.18299,0.0196838,25.3988,0,-0.0673838
4.04297,0.130649,0.00628605,0.186006,0.0234784,4.69134,0,-0.0700827
4.05273,0.127729,0.00597334,0.187942,0.0278992,-14.4967,0,-0.0719058
4.0625,0.122295,0.00562187,0.189111,0.033006,-31.6409,0,-0.0729107
4.07227,0.114925,0.00526837,0.189781,0.0387522,-46.7819,0,-0.0731322
4.08203,0.106201,0.00491159,0.190076,0.0451126,-60.5026,0,-0.0725422
4.0918,0.0966396,0.00452165,0.189895,0.0519839,-73.7712,0,-0.0710251
4.10156,0.08664,0.00415046,0.188887,0.0592665,-87.6851,1.38778e-17,-0.0683773
4.11133,0.0764436,0.00379359,0.186493,0.066816,-103.174,0,-0.0643375
4.12109,0.0661209,0.00344757,0.182036,0.0744676,-120.736,-6.93889e-18,-0.0586409
4.13086,0.0555893,0.00312703,0.174858,0.0820619,-140.256,0,-0.0510869
4.14062,0.044663,0.00284467,0.164461,0.0893902,-160.969,-6.93889e-18,-0.0416047
4.15039,0.0331288,0.00260464,0.150631,0.096286,-181.543,-3.46945e-18,-0.0302994
4.16016,0.0208347,0.00241573,0.133509,0.102597,-200.295,3.46945e-18,-0.0174679
4.16992,0.00777106,0.00226963,0.113602,0.108218,-215.453,0,-0.00357887
4.17969,-0.00587628,0.00216595,0.0917232,0.113025,-225.435,-1.38778e-17,0.0107785
4.18945,-0.0197184,0.00209232,0.0688847,0.116961,-229.076,-3.46945e-18,0.0249675
4.19922,-0.0332081,0.0020509,0.0461596,0.119977,-225.768,-6.93889e-18,0.0383825
4.20898,-0.0457316,0.00204231,0.0245411,0.122088,-215.496,6.93889e-18,0.0505194
4.21875,-0.0567276,0.00209587,0.00482519,0.12327,-198.786,6.93889e-18,0.0610249
4.22852,-0.0658061,0.00218537,-0.0124663,0.123541,-176.581,0,0.069718
4.23828,-0.0728351,0.00231712,-0.0271131,0.122947,-150.074,-1.38778e-17,0.0765853
4.24805,-0.0779725,0.00247854,-0.0391779,0.121537,-120.544,0,0.0817521
4.25781,-0.0805674,0.00265368,-0.0489491,0.119331,-89.1988,0,0.0854399
4.26758,-0.0805674,0.00281458,-0.0568599,0.116375,-57.0475,0,0.0879183
4.27734,-0.0805674,0.00294164,-0.0633983,0.112764,-24.8172,0,0.0894592
4.28711,-0.0805674,0.00304594,-0.0690201,0.108557,7.09382,0,0.0903
4.29687,-0.0805674,0.00307257,-0.0740768,0.10385,38.6149,0,0.0906178
4.30664,-0.0805674,0.00306111,-0.0787652,0.0987221,69.9535,0,0.090517
4.31641,-0.0805674,0.00296936,-0.0831044,0.093294,101.496,0,0.0900306
4.32617,-0.0805674,0.00281443,-0.0869422,0.0876577,133.669,0,0.0891318
4.33594,-0.0805674,0.00259055,-0.0872631,0.0818905,166.773,0,0.0877568
4.3457,-0.0805674,0.00231035,-0.0872631,0.0760942,200.828,0,0.0858328
4.35547,-0.0805674,0.00195554,-0.0872631,0.0703315,235.455,1.38778e-17,0.083309
4.36523,-0.0805674,0.001553,-0.0872631,0.0646649,269.843,-2.77556e-17,0.0801837
4.375,-0.0752388,0.00113886,-0.0872631,0.0591579,302.805,0,0.076522
4.38477,-0.0622916,0.000687773,-0.0821809,0.0538626,332.951,-1.38778e-17,0.0724601
4.39453,-0.0474868,0.000257432,-0.0752692,0.0488031,358.926,0,0.0681916
4.4043,-0.0315072,-0.00014502,-0.0671162,0.044044,379.682,1.38778e-17,0.0639387
4.41406,-0.0150225,-0.000496553,-0.0582078,0.0396043,382.446,0,0.059912
4.42383,0.00139964,-0.000778975,-0.0490148,0.0355214,382.446,-2.08167e-17,0.0562678
4.43359,0.0173511,-0.00099249,-0.0398935,0.0318269,382.446,2.08167e-17,0.0530717
4.44336,0.0326077,-0.00110186,-0.0310068,0.0285079,382.446,-6.93889e-18,0.050279
4.45312,0.0471232,-0.00111305,-0.0222862,0.025551,382.446,-6.93889e-18,0.0477377
4.46289,0.0610003,-0.00101988,-0.0134444,0.0229855,382.446,6.93889e-18,0.0452139
4.47266,0.0744476,-0.000799014,-0.00404071,0.0207562,382.446,1.38778e-17,0.0424374
4.48242,0.0877263,-0.000436992,0.00641565,0.0188472,382.446,-1.38778e-17,0.0391568
4.49219,0.101093,5.28809e-05,0.018344,0.0172311,382.446,-2.77556e-17,0.0351932
4.50195,0.114739,0.00068209,0.0319786,0.015912,382.446,6.93889e-18,0.0304814
4.51172,0.128733,0.00149104,0.047286,0.0148241,382.446,-6.93889e-18,0.0250893
4.52148,0.142974,0.00245361,0.0639311,0.0138966,367.994,-6.93889e-18,0.0192141
4.53125,0.157169,0.00362162,0.0812968,0.0131626,343.086,-1.38778e-17,0.0131546
4.54102,0.170836,0.00501899,0.0985514,0.0125336,309.385,-6.93889e-18,0.00726874
4.55078,0.183361,0.00668988,0.114751,0.0119685,267.184,0,0.00192372
4.56055,0.19408,0.00871644,0.128958,0.0115026,217.778,0,-0.00255024
4.57031,0.202401,0.011032,0.140345,0.0110387,163.272,3.46945e-18,-0.0058962
4.58008,0.207926,0.0137848,0.148293,0.0105798,106.25,-6.93889e-18,-0.00795195
4.58984,0.210555,0.0170791,0.152437,0.0101591,49.3795,0,-0.00865609
4.59961,0.210529,0.020797,0.15269,0.0097575,-4.97763,0,-0.00804114
4.60937,0.20841,0.0251293,0.149221,0.00935467,-55.0613,1.73472e-18,-0.0062173
4.61914,0.204979,0.0300288,0.142416,0.00898866,-99.8848,0,-0.00335099
4.62891,0.201074,0.0355091,0.132808,0.0086165,-139.258,0,0.000358563
4.63867,0.197402,0.0415657,0.121005,0.00832233,-173.683,-3.46945e-18,0.00470269
4.64844,0.194355,0.0481052,0.107604,0.0079856,-204.149,6.93889e-18,0.00948485
4.6582,0.191899,0.0550842,0.0931319,0.00769154,-231.883,0,0.0145393
4.66797,0.189543,0.0623422,0.0779813,0.00740326,-258.092,3.46945e-18,0.019745
4.67773,0.186418,0.0697767,0.0623897,0.00713142,-283.73,0,0.0250321
4.6875,0.181437,0.0771854,0.0464401,0.00690949,-309.326,1.73472e-17,0.0303792
4.69727,0.173529,0.0844271,0.0300989,0.00668754,-334.88,-1.38778e-17,0.0358003
4.70703,0.16186,0.0913088,0.013281,0.00644997,-359.839,-1.38778e-17,0.0413223
4.7168,0.146025,0.0976618,-0.00406831,0.00623783,-382.446,-2.08167e-17,0.046957
4.72656,0.126152,0.103328,-0.0218911,0.00600926,-382.446,-6.93889e-18,0.0526749
4.73633,0.102896,0.108195,-0.0399566,0.00575268,-382.446,0,0.0583876
4.74609,0.0773376,0.112192,-0.0578398,0.00552876,-382.446,-2.77556e-17,0.0639466
4.75586,0.0508017,0.115242,-0.0749496,0.00526887,-382.446,-1.38778e-17,0.0691614
4.76562,0.0246454,0.11735,-0.0872631,0.0049945,-382.446,-2.77556e-17,0.0738359
4.77539,5.34227e-05,0.118538,-0.0872631,0.00471316,-382.446,0,0.0778154
4.78516,-0.0221136,0.118811,-0.0872631,0.00443221,-382.446,-2.77556e-17,0.0810331
4.79492,-0.0413986,0.11824,-0.0872631,0.00413728,-372.775,1.38778e-17,0.0835421
4.80469,-0.0577461,0.116885,-0.0872631,0.00383496,-347.28,0,0.0855222
4.81445,-0.0714325,0.114799,-0.0872631,0.00353692,-321.28,0,0.0872535
4.82422,-0.0805674,0.112059,-0.0872631,0.00326004,-296.389,-1.38778e-17,0.0890619
4.83398,-0.0805674,0.108695,-0.0872631,0.00300419,-273.487,0,0.091243
4.84375,-0.0805674,0.104807,-0.0872631,0.00279047,-252.527,0,0.0939835
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-232.528,-1.38778e-17,0.0972982
4.86328,-0.0805674,0.0957002,-0.0872631,0.00244456,-211.777,0,0.100999
4.87305,-0.0805674,0.0906535,-0.0872631,0.00230681,-188.2,0,0.104709
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-159.83,1.38778e-17,0.10791
4.89258,-0.0805674,0.0800138,-0.0872631,0.00206994,-125.276,0,0.110038
4.90234,-0.0805674,0.0745905,-0.0872631,0.00194982,-84.0912,0,0.110576
4.91211,-0.0805674,0.0692378,-0.0872631,0.00181562,-36.9583,0,0.109147
4.92187,-0.0805674,0.0639771,-0.0872631,0.001658,14.3413,0,0.105581
4.93164,-0.0805674,0.0588965,-0.0735888,0.0014751,67.1737,0,0.0999343
4.94141,-0.0805674,0.0539982,-0.0547564,0.0012682,118.456,0,0.0924667
4.95117,-0.0805674,0.0493664,-0.0337983,0.0010248,165.137,0,0.0835828
4.96094,-0.0805674,0.0449752,-0.0115222,0.000781992,204.649,-1.38778e-17,0.0737472
4.9707,-0.078386,0.0408724,0.0112395,0.000535078,235.264,0,0.0633987
4.98047,-0.0613605,0.0370541,0.0337499,0.000287725,256.268,-1.38778e-17,0.0528801
4.99023,-0.0445469,0.0335469,0.055455,4.90137e-05,267.963,6.93889e-18,0.0423968
5,-0.0286438,0.0303481,0.0760264,-0.000141035,271.486,-6.93889e-18,0.0320116
5.00977,-0.0140179,0.0274759,0.0953596,-0.000302139,268.517,1.73472e-17,0.0216713
5.01953,-0.000640074,0.0249136,0.113535,-0.00040333,260.916,-1.04083e-17,0.0112555
5.0293,0.0118941,0.0226419,0.130755,-0.000436875,250.386,0,0.000635281
5.03906,0.0242584,0.0206326,0.147269,-0.000417246,238.19,3.46945e-18,-0.0102733
5.04883,0.037224,0.0188375,0.163302,-0.000323203,224.992,0,-0.0214701
5.05859,0.0514572,0.0172783,0.178993,-0.000172998,210.81,0,-0.0328523
5.06836,0.0673331,0.0157928,0.194339,7.03418e-05,195.106,0,-0.0442164
5.07812,0.0848069,0.0145485,0.209174,0.000393838,176.97,-6.93889e-18,-0.0552764
5.08789,0.103373,0.0133449,0.223152,0.000804463,155.379,-1.38778e-17,-0.0656946
5.09766,0.122122,0.0121991,0.235767,0.00131924,129.474,0,-0.0751166
5.10742,0.139885,0.0111947,0.244601,0.00195768,98.8192,0,-0.0832082
5.11719,0.155426,0.010214,0.244601,0.0027646,63.5881,0,-0.0896895
5.12695,0.16765,0.00921952,0.244601,0.00376646,24.6488,0,-0.0943648
5.13672,0.175776,0.00828483,0.244601,0.00499462,-16.4845,0,-0.0971457
5.14648,0.17944,0.00741018,0.244601,0.00651299,-57.8279,0,-0.0980638
5.15625,0.178721,0.00660179,0.244601,0.00833291,-97.215,0,-0.0972709
5.16602,0.174075,0.00580644,0.2418,0.0105603,-132.644,0,-0.0950216
5.17578,0.166219,0.00507287,0.230008,0.0131954,-162.624,0,-0.0916386
5.18555,0.15597,0.00443153,0.21685,0.016338,-186.442,0,-0.0874615
5.19531,0.144097,0.00388365,0.203296,0.020013,-204.297,0,-0.0827872
5.20508,0.131188,0.00340854,0.190143,0.0242548,-217.253,0,-0.0778103
5.21484,0.117583,0.00299496,0.177865,0.0290271,-227.014,1.38778e-17,-0.0725789
5.22461,0.103348,0.00266139,0.166512,0.0343612,-235.552,-1.38778e-17,-0.0669754
5.23437,0.0883173,0.0023635,0.1557,0.0402362,-244.667,0,-0.0607325
5.24414,0.072169,0.00211365,0.144688,0.0465485,-255.568,-1.38778e-17,-0.0534833
5.25391,0.0545339,0.00189082,0.132541,0.0532392,-268.558,-1.38778e-17,-0.0448407
5.26367,0.0351132,0.00171302,0.118331,0.060179,-282.917,6.93889e-18,-0.0344898
5.27344,0.0137872,0.00157406,0.101352,0.0672812,-296.985,0,-0.0222749
5.2832,-0.00929924,0.00147946,0.0812953,0.0743492,-308.457,-6.93889e-18,-0.00826231
5.29297,-0.0336916,0.00143684,0.058343,0.0812746,-314.803,-6.93889e-18,0.00723671
5.30273,-0.0586303,0.00142081,0.0331723,0.0878974,-313.754,-6.93889e-18,0.0236897
5.3125,-0.0805674,0.00145579,0.00686047,0.0940864,-303.721,-6.93889e-18,0.0404094
5.32227,-0.0805674,0.00151239,-0.0192838,0.0997112,-284.084,0,0.0566507
5.33203,-0.0805674,0.0016079,-0.0439279,0.104676,-255.283,0,0.0717175
5.3418,-0.0805674,0.00170748,-0.0659207,0.108879,-218.713,0,0.0850591
5.35156,-0.0805674,0.001853,-0.0844548,0.112274,-176.432,0,0.096336
5.36133,-0.0805674,0.00199772,-0.0872631,0.114831,-130.779,0,0.105444
5.37109,-0.0805674,0.00214811,-0.0872631,0.116513,-83.9567,0,0.112492
5.38086,-0.0805674,0.00231281,-0.0872631,0.11735,-37.6739,0,0.117745
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,7.0884,0,0.121543
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,50.1577,0,0.124213
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,92.0895,0,0.125998
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,133.951,0,0.127009
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,177.015,0,0.127212
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,222.414,0,0.126455
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,270.82,0,0.124507
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,322.19,0,0.121133
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,375.631,0,0.116149
5.47852,-0.0805674,0.00389575,-0.0872631,0.0874319,382.446,2.77556e-17,0.109487
5.48828,-0.0805674,0.00397893,-0.0872631,0.0821359,382.446,0,0.101226
5.49805,-0.0805674,0.00405639,-0.0872631,0.0767744,382.446,-2.77556e-17,0.0916014
5.50781,-0.0634781,0.00412673,-0.078994,0.071425,382.446,0,0.0809881
5.51758,-0.0364982,0.0041794,-0.0611832,0.0661513,382.446,2.77556e-17,0.069854
5.52734,-0.0083695,0.00418737,-0.0420831,0.061034,382.446,6.93889e-18,0.058701
5.53711,0.0195534,0.00418784,-0.0226714,0.0560938,382.446,1.38778e-17,0.0479956
5.54688,0.0461411,0.00417867,-0.00389093,0.0514114,382.446,2.77556e-17,0.0381048
5.55664,0.0706575,0.00414686,0.0135027,0.0470102,382.446,-2.08167e-17,0.0292471
5.56641,0.0928413,0.00408422,0.0290616,0.0429054,382.446,-1.38778e-17,0.0214689
5.57617,0.112893,0.00402249,0.0427108,0.0391296,382.446,-1.38778e-17,0.0146507
5.58594,0.13138,0.00397805,0.0547417,0.0356841,382.446,1.38778e-17,0.00854459
5.5957,0.149076,0.00392288,0.0657329,0.0325926,382.446,-1.38778e-17,0.00283525
5.60547,0.166778,0.0039048,0.0764118,0.029845,382.446,1.38778e-17,-0.00278515
5.61523,0.185129,0.00388652,0.0874837,0.0274085,382.446,6.93889e-18,-0.00854315
5.625,0.204468,0.00387557,0.0994626,0.025296,382.446,6.93889e-18,-0.0145262
5.63477,0.224739,0.00391529,0.112538,0.0234807,370.936,0,-0.0206534
5.64453,0.238363,0.00400863,0.126504,0.0218846,341.466,1.38778e-17,-0.0266804
5.6543,0.238363,0.00419707,0.14077,0.0205134,304.381,6.93889e-18,-0.0322392
5.66406,0.238363,0.00448459,0.154442,0.0193295,257.68,-6.93889e-18,-0.0369033
5.67383,0.238363,0.00493834,0.166463,0.0182903,200.733,1.38778e-17,-0.0402652
5.68359,0.238363,0.00560575,0.175786,0.017345,134.501,-6.93889e-18,-0.0420093
5.69336,0.238363,0.00652822,0.181536,0.0164824,61.4404,0,-0.0419653
5.70312,0.238363,0.00775052,0.183144,0.0156872,-14.8944,0,-0.0401304
5.71289,0.238363,0.00936296,0.18041,0.0149004,-90.4515,0,-0.0366586
5.72266,0.238363,0.0113475,0.17351,0.0141396,-161.37,-6.93889e-18,-0.0318191
5.73242,0.238363,0.01374,0.162935,0.0133482,-224.607,6.93889e-18,-0.0259352
5.74219,0.238363,0.0166934,0.149375,0.0125588,-278.388,-1.04083e-17,-0.0193182
5.75195,0.238363,0.0201166,0.133588,0.0117675,-322.391,0,-0.0122088
5.76172,0.230423,0.0240808,0.116267,0.0109569,-357.651,-6.93889e-18,-0.00474027
5.77148,0.211909,0.0285855,0.0979276,0.0101534,-382.446,0,0.00307352
5.78125,0.195122,0.0336136,0.0788495,0.00936158,-382.446,-6.93889e-18,0.0113222
5.79102,0.179975,0.0391218,0.0590605,0.0085991,-382.446,1.38778e-17,0.0201611
5.80078,0.165756,0.0450587,0.0383807,0.00784348,-382.446,1.38778e-17,0.0297602
5.81055,0.151295,0.0513575,0.0165099,0.00716083,-382.446,1.38778e-17,0.0402484
5.82031,0.135224,0.057896,-0.00685335,0.0065153,-382.446,0,0.0516634
5.83008,0.1163,0.0645739,-0.031883,0.00590517,-382.446,-1.38778e-17,0.0639152
5.83984,0.0937052,0.0712594,-0.0585085,0.00536933,-382.446,2.77556e-17,0.0767673
5.84961,0.0672545,0.0778084,-0.0863329,0.00488077,-382.446,-1.38778e-17,0.0898399
5.85937,0.0374871,0.0840875,-0.0872631,0.00442831,-382.446,-1.38778e-17,0.102635
5.86914,0.00559806,0.0899406,-0.0872631,0.00404045,-382.446,1.38778e-17,0.114583
5.87891,-0.0267615,0.0952613,-0.0872631,0.00371537,-382.446,0,0.125106
5.88867,-0.057776,0.0999222,-0.0872631,0.00345123,-382.446,2.77556e-17,0.13369
5.89844,-0.0805674,0.10385,-0.0872631,0.00324478,-382.446,-2.77556e-17,0.139958
5.9082,-0.0805674,0.106983,-0.0872631,0.00309047,-382.446,0,0.143733
5.91797,-0.0805674,0.109278,-0.0872631,0.00299306,-382.446,0,0.145076
5.92773,-0.0805674,0.110726,-0.0872631,0.00294595,-327.713,0,0.144284
5.9375,-0.0805674,0.111324,-0.0872631,0.00296921,-270.051,0,0.14186
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-215.865,0,0.138426
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-167.04,0,0.134624
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-124.158,0,0.130994
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-86.4559,0,0.127874
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-52.0551,0,0.125325
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,-18.4072,0,0.123116
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,17.1076,0,0.120768
6.01562,-0.0805674,0.0915801,-0.0872631,0.00402712,56.5536,0,0.117648
6.02539,-0.0805674,0.0870337,-0.0872631,0.00415854,100.912,0,0.113105
6.03516,-0.0805674,0.0822538,-0.0872631,0.00428282,149.766,0,0.106608
6.04492,-0.0805674,0.0773527,-0.0872631,0.00439356,201.273,0,0.0978688
6.05469,-0.0805674,0.0723904,-0.0689394,0.00447946,252.429,0,0.0869062
6.06445,-0.0805674,0.0674383,-0.0387411,0.00452057,299.588,0,0.0740554
6.07422,-0.0805674,0.062587,-0.00560579,0.00452722,339.114,0,0.0599047
6.08398,-0.0693717,0.0578792,0.0290148,0.00450117,368.046,-6.93889e-18,0.0451814
6.09375,-0.0399865,0.0533567,0.0635089,0.00444727,382.446,-6.93889e-18,0.0306109
6.10352,-0.0109997,0.0490687,0.0963756,0.0043355,382.446,0,0.0167797
6.11328,0.0161967,0.0450367,0.126464,0.00419625,381.073,-1.38778e-17,0.0040335
6.12305,0.040593,0.0412715,0.153136,0.00401555,364.515,-2.08167e-17,-0.00756976
6.13281,0.0617071,0.0378023,0.176322,0.00380827,341.909,0,-0.0182423
6.14258,0.0796381,0.0345981,0.196463,0.00358854,316.285,-6.93889e-18,-0.0283915
6.15234,0.0950136,0.031713,0.214369,0.00333606,290.083,0,-0.0385058
6.16211,0.108832,0.0290789,0.231004,0.00306161,264.685,1.38778e-17,-0.0490267
6.17187,0.122227,0.0267453,0.244601,0.00277819,240.19,0,-0.0602356
6.18164,0.136196,0.024661,0.244601,0.0025113,215.461,0,-0.0721756
6.19141,0.151342,0.0228304,0.244601,0.00224748,188.428,1.38778e-17,-0.0846229
6.20117,0.167702,0.0211789,0.244601,0.00202611,156.591,1.38778e-17,-0.0971085
6.21094,0.184672,0.0197718,0.244601,0.0018339,117.611,0,-0.108984
6.2207,0.201082,0.0184387,0.244601,0.00172055,69.8881,0,-0.119517
6.23047,0.215393,0.0173194,0.244601,0.0016979,13.0126,0,-0.127991
6.24023,0.225973,0.0162147,0.244601,0.00178084,-51.9925,0,-0.13381
6.25,0.231418,0.0152049,0.244601,0.00200637,-122.682,2.77556e-17,-0.136567
6.25977,0.230822,0.0143183,0.244601,0.00239643,-195.459,0,-0.136098
6.26953,0.223963,0.0133506,0.244601,0.00300337,-266.052,0,-0.132491
6.2793,0.211349,0.0125319,0.244601,0.00384952,-330.143,0,-0.126066
6.28906,0.194118,0.0117454,0.244601,0.00500432,-382.446,0,-0.11733
6.29883,0.173814,0.0109441,0.244601,0.00645732,-382.446,0,-0.106902
6.30859,0.152089,0.0102115,0.238979,0.00829292,-382.446,1.38778e-17,-0.0954274
6.31836,0.130388,0.00961433,0.208628,0.0105439,-382.446,1.38778e-17,-0.0834944
6.32812,0.10968,0.00901351,0.178925,0.0132196,-382.446,1.38778e-17,-0.0715516
6.33789,0.0902986,0.00847061,0.150969,0.0163671,-382.446,6.93889e-18,-0.0598526
6.34766,0.0719092,0.0080018,0.125302,0.0199702,-382.446,6.93889e-18,-0.0484304
6.35742,0.0536177,0.00763444,0.101853,0.0240961,-382.446,0,-0.0371115
6.36719,0.0341872,0.00736646,0.0800031,0.0286858,-382.446,-6.93889e-18,-0.0255686
6.37695,0.0123272,0.00710265,0.0587564,0.0337214,-382.446,0,-0.0134056
6.38672,-0.0130046,0.00688711,0.0369907,0.0391816,-382.446,-1.38778e-17,-0.000261526
6.39648,-0.04234,0.00670717,0.0137385,0.0449786,-382.446,-6.93889e-18,0.0140873
6.40625,-0.0755255,0.00654466,-0.0115597,0.0510497,-382.446,0,0.0296476
6.41602,-0.0805674,0.00642026,-0.0388833,0.057301,-382.446,-1.38778e-17,0.0461701
6.42578,-0.0805674,0.00628983,-0.0675789,0.0636224,-382.446,-1.38778e-17,0.0631616
6.43555,-0.0805674,0.00610761,-0.0872631,0.0699076,-365.224,0,0.0799488
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-314.34,0,0.0957824
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-250.488,1.38778e-17,0.109961
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-176.688,1.38778e-17,0.121947
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,-97.2225,0,0.131456
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,-16.8915,0,0.138486
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,59.8327,0,0.143297
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,129.577,0,0.146333
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,190.617,0,0.148105
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,243.097,0,0.149064
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,288.892,-2.77556e-17,0.149493
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,331.134,0,0.149427
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,373.503,2.77556e-17,0.148647
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,382.446,0,0.146713
6.57227,-0.0805674,0.00136415,-0.0872631,0.105882,382.446,0,0.143064
6.58203,-0.0805674,0.00103134,-0.0872631,0.103593,382.446,-2.77556e-17,0.137138
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,382.446,-2.77556e-17,0.128501
6.60156,-0.0805674,0.000500244,-0.0872631,0.0975021,382.446,0,0.116961
6.61133,-0.0805674,0.000301436,-0.0872631,0.0938453,382.446,1.38778e-17,0.102631
6.62109,-0.0805674,0.000174141,-0.0617923,0.0898448,382.446,0,0.0859486
6.63086,-0.0409835,9.87891e-05,-0.0316764,0.0855734,382.446,2.77556e-17,0.0676282
6.64062,0.00255844,8.16504e-05,0.000873336,0.0810945,382.446,0,0.0485679
6.65039,0.0470483,0.000116133,0.0341942,0.0764946,382.446,4.16334e-17,0.0297237
6.66016,0.090001,0.000204873,0.0665091,0.0717973,382.446,-2.77556e-17,0.0119727
6.66992,0.129242,0.000318896,0.0961948,0.067096,382.446,1.38778e-17,-0.00400837
6.67969,0.163274,0.000473848,0.122024,0.0624079,382.446,-1.38778e-17,-0.0178284
6.68945,0.191501,0.000657539,0.143339,0.0578107,382.446,0,-0.0294156
6.69922,0.21428,0.000837539,0.160125,0.0533213,382.446,1.38778e-17,-0.0389928
6.70898,0.232786,0.00104121,0.17296,0.0490092,382.446,6.93889e-18,-0.0469996
6.71875,0.238363,0.00124937,0.182865,0.0448557,382.446,2.08167e-17,-0.0539759
6.72852,0.238363,0.00144105,0.191067,0.04096,382.446,-1.38778e-17,-0.0604276
6.73828,0.238363,0.001627,0.198714,0.0372526,382.446,0,-0.0667017
6.74805,0.238363,0.00180721,0.206626,0.0338278,338.928,-1.38778e-17,-0.0728954
6.75781,0.238363,0.00198442,0.215087,0.0306637,290.11,1.38778e-17,-0.0788171
6.76758,0.238363,0.00217468,0.223766,0.0277567,238.99,0,-0.0840092
6.77734,0.238363,0.00236771,0.231753,0.0251466,181.45,0,-0.087829
6.78711,0.238363,0.00258929,0.237716,0.0227711,114.356,0,-0.089574
6.79687,0.238363,0.00285354,0.240158,0.0206595,36.3506,0,-0.0886246
6.80664,0.238363,0.00319983,0.237709,0.0187941,-51.6929,1.38778e-17,-0.0845773
6.81641,0.238363,0.00365578,0.229404,0.0171408,-146.674,0,-0.0773407
6.82617,0.238363,0.00425159,0.214891,0.0156717,-243.73,0,-0.0671718
6.83594,0.238363,0.00503909,0.194518,0.0143425,-337.069,-1.38778e-17,-0.0546463
6.8457,0.238363,0.00603437,0.169291,0.0131713,-382.446,6.93889e-18,-0.0405664
6.85547,0.238363,0.00733497,0.140711,0.0121117,-382.446,6.93889e-18,-0.0258234
6.86523,0.238363,0.00895336,0.110507,0.0111617,-382.446,-1.38778e-17,-0.0112441
6.875,0.238363,0.0108854,0.0803382,0.010268,-382.446,0,0.00255153
6.88477,0.214718,0.0132402,0.0515095,0.00947156,-382.446,2.77556e-17,0.0152507
6.89453,0.17981,0.0160759,0.0247586,0.00872484,-382.446,-1.38778e-17,0.0268888
6.9043,0.148044,0.0193154,0.000155134,0.00804776,-382.446,-1.38778e-17,0.0378227
6.91406,0.119513,0.0230761,-0.0228714,0.00742611,-382.446,6.93889e-18,0.0486427
6.92383,0.0934719,0.0272965,-0.0453794,0.00686338,-382.446,-2.08167e-17,0.0600396
6.93359,0.0685503,0.03199,-0.0686675,0.00639996,-382.446,0,0.0726525
6.94336,0.0430973,0.0370958,-0.0872631,0.0059782,-382.446,-1.38778e-17,0.0869249
6.95312,0.0155902,0.0425875,-0.0872631,0.00562011,-382.446,1.38778e-17,0.102993
6.96289,-0.0149713,0.0483841,-0.0872631,0.00535008,-382.446,-1.38778e-17,0.120629
6.97266,-0.0487684,0.0544053,-0.0872631,0.00514403,-382.446,0,0.139238
6.98242,-0.0805674,0.0605342,-0.0872631,0.00496421,-382.446,0,0.157924
6.99219,-0.0805674,0.0666614,-0.0872631,0.00484813,-382.446,0,0.175598
7.00195,-0.0805674,0.072673,-0.0872631,0.00477712,-382.446,0,0.191125
7.01172,-0.0805674,0.0784554,-0.0872631,0.00473865,-382.446,2.77556e-17,0.203474
7.02148,-0.0805674,0.083874,-0.0872631,0.00469254,-382.446,0,0.211864
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-368.997,0,0.215868
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-272.966,0,0.215474
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-176.403,0,0.211077
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-84.7,0,0.203414
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-1.98872,0,0.193444
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,69.427,0,0.182185
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,129.315,0,0.170551
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,179.382,0,0.159196
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,222.786,0,0.148412
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,263.378,0,0.138094
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,304.793,0,0.127778
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,349.585,-1.38778e-17,0.116763
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,382.446,1.38778e-17,0.104277
7.1582,-0.0805674,0.0926604,-0.0872631,0.00388069,382.446,-1.38778e-17,0.0896722
7.16797,-0.0805674,0.0889591,-0.0582538,0.00383812,382.446,0,0.0725944
7.17773,-0.0805674,0.0849476,-0.0187898,0.00382061,382.446,6.93889e-18,0.053102
7.1875,-0.0639047,0.0806937,0.0259106,0.00381275,382.446,-6.93889e-18,0.0316984
7.19727,-0.0198414,0.0762557,0.074375,0.00382148,382.446,0,0.00927189
7.20703,0.0267532,0.0717083,0.124354,0.00384079,382.446,1.38778e-17,-0.01305
7.2168,0.0730044,0.0671166,0.173189,0.00385913,382.446,1.38778e-17,-0.0341012
7.22656,0.116152,0.0625342,0.218267,0.00389599,382.446,-3.46945e-17,-0.0528924
7.23633,0.153965,0.0580237,0.244601,0.00393047,382.446,0,-0.0687942
7.24609,0.185065,0.0536375,0.244601,0.0039452,382.446,-1.38778e-17,-0.0816486
7.25586,0.209094,0.049412,0.244601,0.00394216,354.886,0,-0.0917833
7.26562,0.226713,0.0453843,0.244601,0.00393179,287.007,1.38778e-17,-0.0999259
7.27539,0.238363,0.0415787,0.244601,0.00389396,225.754,0,-0.107035
7.28516,0.238363,0.0380221,0.244601,0.00384223,173.558,0,-0.114084
7.29492,0.238363,0.0347263,0.244601,0.00376298,130.173,0,-0.121844
7.30469,0.238363,0.0316863,0.244601,0.00365147,92.7826,0,-0.130708
7.31445,0.238363,0.0288983,0.244601,0.00351955,56.6164,0,-0.140597
7.32422,0.238363,0.0264047,0.244601,0.00338563,15.9611,0,-0.150958
7.33398,0.238363,0.0241314,0.244601,0.00326687,-34.6216,0,-0.160856
7.34375,0.238363,0.0221387,0.244601,0.00314575,-99.1069,0,-0.169139
7.35352,0.238363,0.0203428,0.244601,0.00305739,-179.074,0,-0.174643
7.36328,0.238363,0.0188073,0.244601,0.00300519,-273.201,0,-0.176384
7.37305,0.238363,0.0174248,0.244601,0.00302183,-377.294,0,-0.173725
7.38281,0.238363,0.0162511,0.244601,0.00314232,-382.446,-2.77556e-17,-0.166467
7.39258,0.238363,0.0152234,0.244601,0.00338109,-382.446,2.77556e-17,-0.154865
7.40234,0.238363,0.0142827,0.244601,0.00377273,-382.446,0,-0.139568
7.41211,0.197415,0.0135105,0.244601,0.0043268,-382.446,0,-0.121501
7.42188,0.151945,0.0127893,0.244601,0.0050804,-382.446,1.38778e-17,-0.101709
7.43164,0.106623,0.0121199,0.208872,0.00608561,-382.446,4.16334e-17,-0.0811986
7.44141,0.0643961,0.0115757,0.160309,0.00737411,-382.446,-4.16334e-17,-0.0607953
7.45117,0.0273124,0.0110577,0.113647,0.0089378,-382.446,0,-0.0410469
7.46094,-0.00382138,0.0105557,0.0703332,0.0108484,-382.446,-1.38778e-17,-0.0221792
7.4707,-0.0295478,0.0101458,0.0310162,0.0131164,-382.446,-1.38778e-17,-0.00411338
7.48047,-0.0516043,0.00978521,-0.00447162,0.0157458,-382.446,-2.77556e-17,0.0134638
7.49023,-0.0725372,0.00944563,-0.0369806,0.0187522,-382.446,-2.77556e-17,0.0309874
7.5,-0.0805674,0.00911517,-0.0677798,0.0221409,-382.446,0,0.0488807
7.50977,-0.0805674,0.00885439,-0.0872631,0.0259238,-382.446,1.38778e-17,0.0674229
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-382.446,0,0.0866426
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-382.446,-1.38778e-17,0.106257
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-382.446,0,0.125672
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-382.446,0,0.144045
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-378.252,0,0.160406
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-283.544,0,0.173814
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,-169.448,0,0.183526
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,-41.2348,0,0.189136
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,93.4793,0,0.190667
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,225.981,0,0.188582
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,347.942,0,0.183711
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,382.446,0,0.177108
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,382.446,0,0.16985
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,382.446,0,0.162831
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,382.446,-5.55112e-17,0.156579
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,382.446,0,0.151147
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,382.446,2.77556e-17,0.146087
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,382.446,2.77556e-17,0.140534
7.69531,-0.0805674,0.00316421,-0.0872631,0.0983586,382.446,0,0.133376
7.70508,-0.0805674,0.00280591,-0.0872631,0.0981405,382.446,-1.38778e-17,0.123477
7.71484,-0.0805674,0.00244254,-0.0768924,0.0974009,382.446,2.77556e-17,0.10992
7.72461,-0.0805674,0.00208406,-0.0475576,0.0961749,382.446,2.77556e-17,0.0922127
7.73438,-0.0546126,0.00173112,-0.0113579,0.0944979,382.446,-6.93889e-17,0.0704269
7.74414,-0.00024241,0.00138864,0.031442,0.0924006,382.446,0,0.0452287
7.75391,0.0607571,0.00106359,0.0793977,0.0899513,382.446,-2.77556e-17,0.0178061
7.76367,0.12549,0.000757266,0.130066,0.0871654,382.446,2.77556e-17,-0.0103018
7.77344,0.190168,0.000475254,0.180375,0.0841135,382.446,0,-0.0374398
7.7832,0.238363,0.000217588,0.22711,0.080824,382.446,-1.38778e-17,-0.0620923
7.79297,0.238363,-5.56641e-06,0.244601,0.0773629,382.446,8.32667e-17,-0.0831133
7.80273,0.238363,-0.000198164,0.244601,0.0737524,382.446,4.16334e-17,-0.0998867
7.8125,0.238363,-0.000344121,0.244601,0.0700627,382.446,0,-0.112389
7.82227,0.238363,-0.000460078,0.244601,0.0663232,382.446,0,-0.121142
7.83203,0.238363,-0.000554941,0.244601,0.0625781,382.446,0,-0.127066
7.8418,0.238363,-0.000607119,0.244601,0.0588635,382.446,-2.77556e-17,-0.131256
7.85156,0.238363,-0.000630088,0.244601,0.0552163,321.605,-2.77556e-17,-0.13474
7.86133,0.238363,-0.00063457,0.244601,0.0516571,231.531,0,-0.138237
7.87109,0.238363,-0.00058752,0.244601,0.0482194,150.732,0,-0.141996
7.88086,0.238363,-0.000518818,0.244601,0.0449007,74.4897,0,-0.145718
7.89062,0.238363,-0.00041168,0.244601,0.0417521,-3.10747,0,-0.148595
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-87.7487,0,-0.149463
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-183.502,0,-0.14702
7.91992,0.238363,0.000184512,0.244601,0.0332818,-291.71,0,-0.140099
7.92969,0.238363,0.000540146,0.244601,0.0308279,-382.446,2.77556e-17,-0.127916
7.93945,0.238363,0.000962197,0.244601,0.0285356,-382.446,0,-0.110262
7.94922,0.238363,0.00152139,0.240056,0.0264294,-382.446,0,-0.0875892
7.95898,0.238363,0.00221385,0.192744,0.0245155,-382.446,-4.16334e-17,-0.0609788
7.96875,0.238363,0.00308698,0.138198,0.0227222,-382.446,1.38778e-17,-0.0319889
7.97852,0.238363,0.00413197,0.0795857,0.0211061,-382.446,0,-0.00241226
7.98828,0.234298,0.00537615,0.0205416,0.0196557,-382.446,2.77556e-17,0.0260119
7.99805,0.173362,0.00685002,-0.0354255,0.0183115,-382.446,0,0.0518787
8.00781,0.115907,0.00862295,-0.0855016,0.0170949,-382.446,0,0.0743367
8.01758,0.0641303,0.0106968,-0.0872631,0.0159811,-382.446,0,0.0932041
8.02734,0.0188916,0.0131125,-0.0872631,0.0149871,-382.446,5.55112e-17,0.10896
8.03711,-0.0203352,0.0157928,-0.0872631,0.0140733,-382.446,-1.38778e-17,0.122614
8.04688,-0.0552515,0.0188997,-0.0872631,0.0132493,-382.446,0,0.135479
8.05664,-0.0805674,0.0223185,-0.0872631,0.0125028,-382.446,-2.77556e-17,0.148891
8.06641,-0.0805674,0.0261137,-0.0872631,0.0118269,-382.446,2.77556e-17,0.163926
8.07617,-0.0805674,0.0302598,-0.0872631,0.0112127,-382.446,2.77556e-17,0.181173
8.08594,-0.0805674,0.0347075,-0.0872631,0.0107042,-382.446,0,0.200597


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_5.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.000503593,-0.000528516,7.72527e-06,-7.39453e-05,0.347596,0,-6.86134e-05
0.0195312,0.00283551,0.00177949,1.40856e-05,-8.17969e-05,1.02565,5.42101e-20,-0.000216686
0.0292969,0.00678882,0.00623666,-1.87924e-05,-7.61426e-05,0.388836,0,-0.000128305
0.0390625,0.0115128,0.0107096,-1.30996e-05,-7.6084e-05,0.143965,0,-8.28007e-05
0.0488281,0.0169524,0.0169175,1.20476e-06,-7.84277e-05,0.494245,0,-0.000152662
0.0585937,0.0233919,0.0226649,1.76281e-05,-7.78711e-05,1.38623,0,-0.000338792
0.0683594,0.0303588,0.0291633,2.27822e-06,-8.21484e-05,1.48128,-5.42101e-20,-0.000392501
0.078125,0.0372033,0.0361316,-2.98368e-06,-7.48828e-05,1.37216,5.42101e-20,-0.000395907
0.0878906,0.0439657,0.0433592,-1.08486e-05,-8.19727e-05,0.974314,1.0842e-19,-0.000337943
0.0976562,0.0506019,0.0494655,-1.98017e-05,-8.50781e-05,0.120521,0,-0.000171951
0.107422,0.056616,0.0555564,-1.9172e-05,-7.81641e-05,-0.975856,-4.06576e-20,7.79306e-05
0.117187,0.0620076,0.0615928,1.39498e-05,-7.75488e-05,-1.10347,0,0.000177339
0.126953,0.0670147,0.0674141,4.26028e-05,-8.7041e-05,-0.486471,0,0.000124941
0.136719,0.0715265,0.0720656,6.23241e-05,-7.30664e-05,0.854078,4.06576e-20,-0.00010089
0.146484,0.0754394,0.0756898,5.906e-05,-7.81055e-05,2.61844,0,-0.000475062
0.15625,0.0787716,0.0786485,2.2929e-05,-8.35547e-05,4.12293,4.33681e-19,-0.00087899
0.166016,0.0814392,0.0811464,-4.95333e-05,-7.54687e-05,4.19074,0,-0.00106158
0.175781,0.0833841,0.0827792,-0.000133691,-8.27344e-05,1.96918,0,-0.000782908
0.185547,0.0844867,0.083103,-0.0002107,-8.63965e-05,-3.59212,-1.0842e-19,0.000266152
0.195312,0.0845791,0.0826074,-0.000243161,-6.86133e-05,-12.8442,-4.33681e-19,0.00229063
0.205078,0.0837707,0.0817104,-0.000212539,-7.79883e-05,-25.7931,0,0.00541407
0.214844,0.0822222,0.080233,-0.000124594,-8.4873e-05,-42.3644,-1.73472e-18,0.00971171
0.224609,0.0798079,0.07774,7.94668e-07,-8.21484e-05,-62.1401,-3.46945e-18,0.0151472
0.234375,0.0766116,0.074549,0.000138786,-7.90723e-05,-83.9331,-6.93889e-18,0.021474
0.244141,0.0729962,0.0710731,0.000231184,-7.37988e-05,-107.049,-1.04083e-17,0.0284673
0.253906,0.0689702,0.0675678,0.000235564,-8.20898e-05,-130.94,-6.93889e-18,0.0359038
0.263672,0.0644635,0.0634644,0.00014738,-7.59668e-05,-154.508,-1.38778e-17,0.0434426
0.273437,0.0598327,0.0586665,-2.47773e-05,-8.36719e-05,-176.836,0,0.0507707
0.283203,0.0552987,0.0538743,-0.000256939,-8.15332e-05,-197.729,-6.93889e-18,0.0577409
0.292969,0.050717,0.049429,-0.00048092,-7.2041e-05,-216.588,1.38778e-17,0.0641793
0.302734,0.0462062,0.0452016,-0.000628855,-8.2998e-05,-232.6,0,0.0698937
0.3125,0.0420128,0.0406843,-0.00066886,-8.09473e-05,-245.639,0,0.0748383
0.322266,0.0379516,0.0361784,-0.000588631,-7.76074e-05,-255.728,-2.77556e-17,0.0790198
0.332031,0.0337507,0.0319314,-0.000400077,-8.4375e-05,-262.455,-2.77556e-17,0.0823609
0.341797,0.0294153,0.0277971,-0.000166816,-8.0127e-05,-265.746,-2.77556e-17,0.0848246
0.351562,0.0248466,0.0235748,2.30932e-05,-7.05176e-05,-265.993,1.38778e-17,0.0864535
0.361328,0.0197883,0.0191971,9.8146e-05,-7.62305e-05,-263.338,0,0.0872421
0.371094,0.0141928,0.0153979,7.79908e-06,-7.95703e-05,-257.836,-1.38778e-17,0.0871583
0.380859,0.00823924,0.0122333,-0.000263381,-7.06641e-05,-249.764,-2.77556e-17,0.0862149
0.390625,0.00211259,0.00936138,-0.000677667,-7.04004e-05,-239.48,0,0.0844555
0.400391,-0.00395047,0.00664181,-0.00114606,-7.36816e-05,-227.146,0,0.0819047
0.410156,-0.00966737,0.00432146,-0.00155963,-6.91406e-05,-213.054,-1.38778e-17,0.0786237
0.419922,-0.0145226,0.00276334,-0.00180323,-7.49414e-05,-197.307,0,0.0746538
0.429687,-0.0182148,0.00249876,-0.00181323,-7.59668e-05,-180.708,-1.38778e-17,0.0701773
0.439453,-0.021031,0.00234141,-0.00155725,-7.62891e-05,-163.67,0,0.0653293
0.449219,-0.023133,0.00206013,-0.00107066,-7.55859e-05,-146.182,-1.38778e-17,0.0601622
0.458984,-0.0243126,0.00205078,-0.000476555,-7.16602e-05,-128.744,-1.38778e-17,0.0548174
0.46875,-0.0246636,0.00209259,5.74543e-05,-7.43848e-05,-112.264,-6.93889e-18,0.0495283
0.478516,-0.0246217,0.00208796,0.000380002,-6.83789e-05,-96.947,0,0.0444062
0.488281,-0.0241779,0.00175919,0.000372065,-7.55859e-05,-82.4729,0,0.0394433
0.498047,-0.0231868,0.00141387,-3.29682e-05,-5.8623e-05,-69.0934,-6.93889e-18,0.0347178
0.507812,-0.0217494,0.00130576,-0.00076665,-4.46484e-05,-56.5524,0,0.0302077
0.517578,-0.0198553,0.001499,-0.00163876,1.54395e-05,-44.441,-3.46945e-18,0.0258285
0.527344,-0.0174736,0.00159047,-0.00234445,0.0001425,-32.5112,-3.46945e-18,0.021506
0.537109,-0.0146113,0.00144677,-0.00247563,0.0003946,-20.5762,-3.46945e-18,0.0171668
0.546875,-0.0112752,0.00124441,-0.00157696,0.000915645,-8.72284,0,0.0127916
0.556641,-0.00755667,0.00119496,0.000808185,0.00187931,2.85382,0,0.00838983
0.566406,-0.00361644,0.00120141,0.00506846,0.00353174,13.8273,8.67362e-19,0.00402169
0.576172,0.000349166,0.00113628,0.0114785,0.00621015,23.899,2.1684e-18,-0.000218152
0.585937,0.00420081,0.00110414,0.0201476,0.0102642,32.6939,-8.67362e-19,-0.00420281
0.595703,0.00781821,0.00115491,0.0310053,0.0159452,39.9303,8.67362e-19,-0.0078125
0.605469,0.0111087,0.00121673,0.0437984,0.0234922,45.4665,1.73472e-18,-0.0109443
0.615234,0.0140467,0.00111357,0.0581163,0.0328302,49.2877,5.20417e-18,-0.0135257
0.625,0.0166586,0.000911279,0.0734309,0.0437045,51.4659,3.46945e-18,-0.0155236
0.634766,0.0189695,0.000876182,0.0891531,0.0556722,52.1832,6.93889e-18,-0.0169485
0.644531,0.0210245,0.00101754,0.104686,0.0681532,51.6178,3.46945e-18,-0.0178263
0.654297,0.0228718,0.00110912,0.119482,0.0806633,49.9581,0,-0.0181986
0.664062,0.0245481,0.00103626,0.133075,0.0928373,47.3486,0,-0.0181105
0.673828,0.0260784,0.000900674,0.145112,0.104538,43.9016,3.46945e-18,-0.0175947
0.683594,0.0274848,0.000855117,0.155351,0.115694,39.6934,0,-0.0166693
0.693359,0.0287736,0.000870762,0.163654,0.126192,34.7992,3.46945e-18,-0.0153504
0.703125,0.0299472,0.000878408,0.16996,0.135848,29.2574,0,-0.0136487
0.712891,0.030991,0.000879023,0.174265,0.14432,23.1059,0,-0.0115831
0.722656,0.0318593,0.000923174,0.176595,0.151297,16.3987,0,-0.00919532
0.732422,0.0324871,0.000935889,0.176991,0.156589,9.20055,0,-0.00654889
0.742187,0.0328038,0.0008354,0.175498,0.160224,1.57717,0,-0.00372556
0.751953,0.0327171,0.000708018,0.172179,0.162346,-6.32982,0,-0.000830808
0.761719,0.0321412,0.00068124,0.167118,0.163068,-14.3045,4.33681e-19,0.00202257
0.771484,0.0310346,0.000796436,0.160439,0.162429,-22.0758,-8.67362e-19,0.00473068
0.78125,0.0293946,0.000877646,0.152315,0.160334,-29.3062,0,0.00720045
0.791016,0.0272535,0.000836396,0.142976,0.156807,-35.6048,-1.73472e-18,0.00935758
0.800781,0.0247025,0.000712881,0.1327,0.151931,-40.626,-3.46945e-18,0.0111598
0.810547,0.0218708,0.000648691,0.1218,0.145976,-44.1326,0,0.0125895
0.820312,0.018884,0.000652295,0.110599,0.139164,-46.0302,0,0.013646
0.830078,0.0158564,0.000669932,0.0994007,0.131708,-46.4172,0,0.014348
0.839844,0.0128855,0.000690996,0.0884637,0.123616,-45.6099,-3.46945e-18,0.0147281
0.849609,0.0100213,0.000729258,0.0779768,0.114969,-44.0744,-3.46945e-18,0.014823
0.859375,0.00726536,0.000734941,0.0680468,0.105964,-42.3397,3.46945e-18,0.0146776
0.869141,0.0045967,0.00065209,0.0586965,0.0968286,-40.9008,-5.20417e-18,0.0143508
0.878906,0.0019802,0.000553242,0.0498762,0.0878534,-40.1109,0,0.0139142
0.888672,-0.00062476,0.000525469,0.0414849,0.0790897,-40.0762,-1.73472e-18,0.0134571
0.898437,-0.00323831,0.000617432,0.0333992,0.0705057,-40.6082,-1.73472e-18,0.013092
0.908203,-0.00585595,0.000693662,0.0255038,0.0620663,-41.2161,-3.46945e-18,0.0129487
0.917969,-0.00843657,0.000681445,0.0177195,0.0538161,-41.1859,-1.73472e-18,0.01317
0.927734,-0.0109041,0.000592266,0.0100238,0.0458515,-39.6793,-3.46945e-18,0.013906
0.9375,-0.0131682,0.000530713,0.00246179,0.0383788,-35.8046,-1.73472e-18,0.015289
0.947266,-0.0151122,0.000521162,-0.00485792,0.0315341,-28.8029,0,0.017427
0.957031,-0.0166097,0.000544395,-0.0117772,0.025375,-18.1547,0,0.020389
0.966797,-0.0175602,0.000575566,-0.0181122,0.0200393,-3.63559,0,0.0241896
0.976562,-0.0179023,0.000595928,-0.0236811,0.0155723,14.6683,0,0.0287839
0.986328,-0.0175924,0.000596309,-0.0283321,0.0120237,36.3237,0,0.0340752
0.996094,-0.0166404,0.000541846,-0.0319651,0.0093266,60.6204,0,0.0399137
1.00586,-0.0151385,0.000466201,-0.0345423,0.00740959,86.6859,6.93889e-18,0.0461051
1.01562,-0.0132355,0.00043623,-0.0360889,0.00611077,113.546,6.93889e-18,0.0524359
1.02539,-0.0111366,0.000487646,-0.0366797,0.00536968,140.243,6.93889e-18,0.058679
1.03516,-0.00908507,0.000554502,-0.0364194,0.00521461,165.887,1.38778e-17,0.0646107
1.04492,-0.00732811,0.000567217,-0.0354168,0.00544831,189.723,1.38778e-17,0.0700299
1.05469,-0.00607058,0.000521104,-0.0337619,0.00582313,211.165,0,0.0747613
1.06445,-0.005424,0.000468164,-0.0315107,0.00606454,229.797,1.38778e-17,0.0786625
1.07422,-0.00536965,0.000507773,-0.0286792,0.00596063,245.364,0,0.0816267
1.08398,-0.00573443,0.000661846,-0.0252529,0.00549826,257.737,0,0.083584
1.09375,-0.0061955,0.000932402,-0.0212048,0.00471097,266.884,0,0.084498
1.10352,-0.00630753,0.00137789,-0.0165211,0.00362663,272.826,0,0.0843667
1.11328,-0.00555289,0.00206147,-0.0112275,0.00234797,275.591,1.38778e-17,0.0832224
1.12305,-0.00340893,0.00316884,-0.00540955,0.00102108,275.204,1.38778e-17,0.0811307
1.13281,0.000579446,0.00492589,0.000779088,-0.000220928,271.674,0,0.0781903
1.14258,0.00673727,0.0076147,0.00712174,-0.00134133,265.015,2.77556e-17,0.0745301
1.15234,0.015214,0.0114131,0.0133592,-0.00237138,255.285,1.38778e-17,0.0703027
1.16211,0.0259626,0.0166573,0.0192206,-0.00339185,242.622,0,0.0656758
1.17187,0.0387453,0.0235322,0.0244598,-0.00436447,227.293,2.08167e-17,0.0608188
1.18164,0.0531639,0.0320205,0.0288896,-0.00514869,209.719,6.93889e-18,0.0558877
1.19141,0.0687061,0.0421646,0.0324075,-0.00562187,190.479,6.93889e-18,0.0510102
1.20117,0.0847994,0.0537837,0.0350068,-0.00572927,170.283,6.93889e-18,0.0462737
1.21094,0.100864,0.0665045,0.0367713,-0.00559424,149.904,1.38778e-17,0.0417185
1.2207,0.116358,0.0797225,0.0378544,-0.00531999,130.097,0,0.0373389
1.23047,0.130805,0.0928314,0.0384471,-0.00488824,111.5,0,0.0330929
1.24023,0.143815,0.105265,0.0387394,-0.00428112,94.5435,3.46945e-18,0.0289193
1.25,0.155085,0.116608,0.038885,-0.00356399,79.3882,3.46945e-18,0.0247592
1.25977,0.164394,0.126662,0.0389724,-0.00268327,65.8927,6.93889e-18,0.0205804
1.26953,0.17159,0.135384,0.0390113,-0.00162542,53.6323,0,0.0163977
1.2793,0.176582,0.1428,0.0389325,-0.000437871,41.9607,1.73472e-18,0.0122868
1.28906,0.179325,0.148956,0.0386038,0.000821543,30.1028,0,0.00838839
1.29883,0.179814,0.153777,0.0378567,0.00206918,17.2641,0,0.00490132
1.30859,0.178086,0.157125,0.0365201,0.00328576,2.74413,0,0.00206401
1.31836,0.17422,0.15887,0.034454,0.00448005,-13.9702,-1.30104e-18,0.000128771
1.32812,0.168345,0.158909,0.0315777,0.00567437,-33.1444,-1.73472e-18,-0.000668524
1.33789,0.160647,0.157287,0.0278886,0.00674833,-54.7704,-3.46945e-18,-0.000138966
1.34766,0.151373,0.154112,0.0234684,0.00757189,-78.5776,-6.93889e-18,0.00183415
1.35742,0.140827,0.149621,0.0184757,0.00828565,-104.078,-6.93889e-18,0.00527884
1.36719,0.129363,0.144054,0.0131274,0.00882258,-130.629,-1.04083e-17,0.0101285
1.37695,0.117365,0.137657,0.00767226,0.00920429,-157.504,-6.93889e-18,0.0162274
1.38672,0.105216,0.130537,0.00235959,0.00935625,-183.958,-6.93889e-18,0.0233467
1.39648,0.0932632,0.122741,-0.00259008,0.00936296,-209.279,0,0.0312073
1.40625,0.0817829,0.114317,-0.00700928,0.00926449,-232.821,-6.93889e-18,0.0395059
1.41602,0.0709498,0.105436,-0.0107988,0.00900029,-254.017,0,0.0479411
1.42578,0.0608181,0.0962947,-0.0139316,0.00858961,-272.373,0,0.0562345
1.43555,0.0513211,0.087168,-0.0164457,0.00801141,-287.46,0,0.0641449
1.44531,0.0422906,0.0782657,-0.0184265,0.0073442,-298.899,-1.38778e-17,0.0714746
1.45508,0.0334934,0.0697311,-0.019983,0.00656648,-306.353,-2.77556e-17,0.0780676
1.46484,0.0246818,0.0616113,-0.0212211,0.00571813,-309.535,-1.38778e-17,0.0838025
1.47461,0.0156468,0.0538103,-0.0222188,0.00486439,-308.231,0,0.0885821
1.48437,0.00626578,0.0463729,-0.023009,0.00402123,-302.332,-2.77556e-17,0.0923245
1.49414,-0.00346579,0.039365,-0.0235709,0.00318141,-291.877,-1.38778e-17,0.0949564
1.50391,-0.0134254,0.0329802,-0.0238342,0.00232104,-277.091,0,0.0964139
1.51367,-0.0233764,0.0272665,-0.023695,0.00144562,-258.415,1.38778e-17,0.096648
1.52344,-0.0330032,0.0222598,-0.0230394,0.000620771,-236.507,-1.38778e-17,0.0956361
1.5332,-0.0419605,0.0179198,-0.021773,-0.000126006,-212.217,0,0.0933956
1.54297,-0.049926,0.0140933,-0.0198494,-0.000823623,-186.534,0,0.0899973
1.55273,-0.0566452,0.0109926,-0.0172916,-0.00150425,-160.501,0,0.0855732
1.5625,-0.061961,0.00851189,-0.0142035,-0.00211081,-135.115,-1.38778e-17,0.0803169
1.57227,-0.0658221,0.0066825,-0.010766,-0.00264539,-111.229,-1.38778e-17,0.0744737
1.58203,-0.0682686,0.00555478,-0.00721859,-0.00311704,-89.4571,-1.38778e-17,0.0683208
1.5918,-0.0694014,0.00494467,-0.00382816,-0.00353385,-70.1188,-6.93889e-18,0.0621395
1.60156,-0.0693405,0.00465923,-0.000848969,-0.00389815,-53.2157,0,0.0561838
1.61133,-0.0681859,0.00448808,0.00151971,-0.00421611,-38.458,-6.93889e-18,0.0506493
1.62109,-0.0659876,0.00434329,0.0031716,-0.00446599,-25.3328,0,0.0456492
1.63086,-0.0627334,0.00415849,0.00412062,-0.00462735,-13.2051,0,0.0412014
1.64062,-0.0583578,0.00393035,0.00451276,-0.00468844,-1.43615,0,0.0372289
1.65039,-0.0527688,0.00363636,0.00461991,-0.00465759,10.5011,0,0.033575
1.66016,-0.0458892,0.00324132,0.00481631,-0.00451685,22.9286,0,0.0300308
1.66992,-0.0377012,0.00283942,0.00554062,-0.00420668,35.9078,0,0.0263702
1.67969,-0.0282865,0.00249688,0.00724873,-0.00366855,49.2292,3.46945e-18,0.0223873
1.68945,-0.0178514,0.00228879,0.0103639,-0.00280128,62.4497,3.46945e-18,0.0179298
1.69922,-0.00673146,0.00220573,0.0152307,-0.00149159,74.9682,6.93889e-18,0.0129231
1.70898,0.00462813,0.00221473,0.0220784,0.000365449,86.1264,4.33681e-18,0.00738141
1.71875,0.0157136,0.0022149,0.0309979,0.00293279,95.3154,8.67362e-18,0.00140454
1.72852,0.0260001,0.00214925,0.0419338,0.00634424,102.07,-6.93889e-18,-0.00483785
1.73828,0.035016,0.00199304,0.054691,0.0107423,106.133,1.04083e-17,-0.0111312
1.74805,0.0424039,0.00181846,0.068954,0.0163042,107.484,6.93889e-18,-0.0172449
1.75781,0.0479681,0.00168753,0.0843141,0.0230302,106.317,3.46945e-18,-0.0229601
1.76758,0.0516991,0.00162214,0.100301,0.0309677,102.99,0,-0.028091
1.77734,0.0537718,0.00159375,0.116413,0.0400608,97.9433,0,-0.0324967
1.78711,0.0545162,0.00161848,0.132147,0.0500715,91.6057,0,-0.036084
1.79687,0.0543647,0.0016098,0.147018,0.0607775,84.3159,6.93889e-18,-0.0388
1.80664,0.0537851,0.00158153,0.160578,0.0718561,76.2632,0,-0.04062
1.81641,0.053209,0.00146496,0.172425,0.0829663,67.4676,0,-0.0415335
1.82617,0.0529682,0.00124374,0.182212,0.0937581,57.8009,0,-0.0415329
1.83594,0.0532489,0.000969492,0.189648,0.103966,47.0469,0,-0.0406084
1.8457,0.054071,0.000778594,0.194511,0.113388,34.9884,6.93889e-18,-0.0387502
1.85547,0.0552957,0.000719971,0.196646,0.121832,21.5046,0,-0.0359577
1.86523,0.0566585,0.0008025,0.195981,0.129206,6.65865,0,-0.0322539
1.875,0.0578222,0.000998379,0.192532,0.135485,-9.24361,-3.46945e-18,-0.0277009
1.88477,0.058438,0.00122355,0.18641,0.14062,-25.6393,0,-0.0224114
1.89453,0.0582063,0.00146687,0.177831,0.144543,-41.7447,0,-0.0165547
1.9043,0.0569238,0.00168659,0.167104,0.147197,-56.64,-6.93889e-18,-0.0103522
1.91406,0.0545105,0.00186155,0.154631,0.148516,-69.3901,-4.33681e-18,-0.00406277
1.92383,0.0510133,0.0018699,0.140878,0.148507,-79.182,1.73472e-18,0.00203956
1.93359,0.0465863,0.00172201,0.126351,0.147192,-85.454,1.73472e-18,0.00769434
1.94336,0.0414525,0.00140563,0.111557,0.144624,-87.9924,3.46945e-18,0.0126837
1.95312,0.0358582,0.000999199,0.0969637,0.140975,-86.9765,-3.46945e-18,0.0168575
1.96289,0.0300262,0.000628242,0.0829639,0.136385,-82.9615,-3.46945e-18,0.0201502
1.97266,0.02412,0.00034333,0.069841,0.131001,-76.7982,-6.93889e-18,0.0225863
1.98242,0.0182249,9.44824e-05,0.0577515,0.124946,-69.5028,-3.46945e-18,0.0242736
1.99219,0.0123494,-0.000159756,0.0467199,0.118298,-62.0963,-6.93889e-18,0.025386
2.00195,0.00644564,-0.000410303,0.0366521,0.111169,-55.4404,0,0.0261373
2.01172,0.000444244,-0.00059417,0.0273635,0.103677,-50.0988,-3.46945e-18,0.0267525
2.02148,-0.0057035,-0.000621475,0.0186188,0.0959496,-46.2452,0,0.0274392
2.03125,-0.0119865,-0.000451582,0.0101785,0.088126,-43.635,-3.46945e-18,0.0283655
2.04102,-0.0183055,-0.000142764,0.0018426,0.0803377,-41.6433,-3.46945e-18,0.0296463
2.05078,-0.0244628,0.000234023,-0.00651283,0.0727354,-39.3633,0,0.0313397
2.06055,-0.030172,0.000668555,-0.0149144,0.0653628,-35.7469,-6.93889e-18,0.0334536
2.07031,-0.03509,0.00112995,-0.0232873,0.0583094,-29.7642,0,0.0359595
2.08008,-0.0388625,0.00158769,-0.0314695,0.0515621,-20.5553,0,0.0388093
2.08984,-0.0411797,0.00202175,-0.03924,0.0452132,-7.55149,0,0.0419532
2.09961,-0.0418285,0.00240176,-0.0463561,0.0392894,9.45266,0,0.0453516
2.10937,-0.0407355,0.002723,-0.0525924,0.0338463,30.2834,0,0.0489804
2.11914,-0.0379884,0.00296452,-0.0577723,0.0289574,54.4272,0,0.0528282
2.12891,-0.0338353,0.00310166,-0.0617874,0.0245976,81.1136,0,0.0568855
2.13867,-0.0286567,0.00310482,-0.0646006,0.0208378,109.424,6.93889e-18,0.061128
2.14844,-0.0229175,0.00296695,-0.0662331,0.0175909,138.408,0,0.0655
2.1582,-0.0171025,0.00269789,-0.0667387,0.0148812,167.176,1.38778e-17,0.0698998
2.16797,-0.0116491,0.00236411,-0.0661725,0.0126601,194.975,0,0.0741727
2.17773,-0.00688464,0.00199614,-0.0645615,0.0109453,221.209,0,0.0781138
2.1875,-0.00298034,0.00162618,-0.0618855,0.0096324,245.431,1.38778e-17,0.0814821
2.19727,7.11184e-05,0.00123841,-0.0580733,0.00872707,267.296,2.77556e-17,0.0840247
2.20703,0.00245191,0.000858545,-0.0530175,0.00807648,286.503,-1.38778e-17,0.0855073
2.2168,0.00448973,0.000495,-0.0466057,0.00761426,302.73,1.38778e-17,0.0857474
2.22656,0.00660853,0.000184629,-0.0387625,0.00727518,315.595,0,0.0846433
2.23633,0.00926786,4.74609e-06,-0.0294941,0.00696229,324.64,2.77556e-17,0.0821947
2.24609,0.012901,2.80078e-05,-0.0189253,0.00668376,329.36,1.38778e-17,0.0785109
2.25586,0.0178617,0.00040125,-0.00732055,0.00640134,329.266,1.38778e-17,0.0738031
2.26562,0.0243869,0.00126809,0.00491843,0.00608915,323.97,1.38778e-17,0.0683629
2.27539,0.03258,0.00282469,0.017279,0.00575804,313.284,2.77556e-17,0.0625291
2.28516,0.0424146,0.00515124,0.0291868,0.0054179,297.305,1.38778e-17,0.0566473
2.29492,0.0537553,0.00844802,0.0400703,0.00507129,276.469,2.08167e-17,0.0510288
2.30469,0.0663886,0.0128816,0.0494301,0.00478286,251.558,-1.38778e-17,0.0459144
2.31445,0.0800563,0.0184707,0.0569012,0.00460898,223.651,1.38778e-17,0.04145
2.32422,0.0944839,0.0254234,0.0622986,0.00448737,194.025,6.93889e-18,0.0376749
2.33398,0.109399,0.0336749,0.0656354,0.00436884,164.018,1.38778e-17,0.034527
2.34375,0.124534,0.0431623,0.0671133,0.00428042,134.873,6.93889e-18,0.0318621
2.35352,0.139622,0.0537267,0.0670834,0.00415614,107.582,0,0.0294835
2.36328,0.154377,0.0651036,0.0659859,0.00403072,82.778,3.46945e-18,0.0271789
2.37305,0.168474,0.0769563,0.0642778,0.00385544,60.6589,3.46945e-18,0.024757
2.38281,0.181543,0.0888495,0.0623612,0.00369867,40.9927,0,0.0220791
2.39258,0.193156,0.1004,0.0605237,0.00356458,23.1791,0,0.0190812
2.40234,0.202849,0.111214,0.0589007,0.00345352,6.36746,0,0.0157846
2.41211,0.210144,0.120987,0.0574659,0.00339337,-10.3905,0,0.012293
2.42187,0.214596,0.12949,0.0560499,0.00330937,-27.9807,0,0.00877889
2.43164,0.215844,0.136537,0.0543839,0.00323479,-47.0854,-8.67362e-19,0.00546089
2.44141,0.21366,0.142098,0.0521588,0.00314341,-68.0843,0,0.00257752
2.45117,0.207997,0.146123,0.0490902,0.00305112,-91.0134,0,0.000360226
2.46094,0.19901,0.148686,0.0449771,0.00295796,-115.585,-3.46945e-18,-0.00098961
2.4707,0.187062,0.149865,0.0397429,0.00284854,-141.258,3.46945e-18,-0.00131716
2.48047,0.1727,0.149689,0.0334543,0.00275739,-167.353,-3.46945e-18,-0.00052278
2.49023,0.156605,0.148196,0.0263126,0.00268409,-193.162,-1.04083e-17,0.00143719
2.5,0.139527,0.145401,0.0186217,0.00262418,-218.065,-6.93889e-18,0.0045559
2.50977,0.122204,0.141353,0.0107379,0.00256289,-241.593,-6.93889e-18,0.00878545
2.51953,0.105285,0.136157,0.00301233,0.00249744,-263.448,-1.38778e-17,0.0140474
2.5293,0.0892617,0.12995,-0.0042633,0.00240844,-283.479,-1.38778e-17,0.0202417
2.53906,0.0744274,0.122958,-0.010898,0.00231896,-301.599,-6.93889e-18,0.0272525
2.54883,0.0608585,0.11535,-0.0168207,0.00223799,-317.697,6.93889e-18,0.0349487
2.55859,0.0484328,0.107338,-0.0220755,0.00217195,-331.539,0,0.0431816
2.56836,0.0368749,0.0991006,-0.0267922,0.00213396,-342.7,-3.46945e-17,0.051779
2.57812,0.025824,0.0907553,-0.0311401,0.00208412,-350.544,0,0.0605393
2.58789,0.0149109,0.0824326,-0.0352733,0.00202207,-354.266,-1.38778e-17,0.069228
2.59766,0.00383415,0.0742047,-0.0392779,0.00194912,-352.99,-1.38778e-17,0.0775787
2.60742,-0.00758091,0.0661756,-0.0431346,0.00188716,-345.908,-1.38778e-17,0.0853011
2.61719,-0.0193472,0.0584211,-0.0467026,0.00183771,-332.447,2.77556e-17,0.0920954
2.62695,-0.0313121,0.0510495,-0.0497294,0.0018143,-312.419,-1.38778e-17,0.0976734
2.63672,-0.0431846,0.0441761,-0.0518871,0.00177545,-286.135,0,0.101784
2.64648,-0.0545859,0.0378553,-0.0528269,0.00173959,-254.449,-1.38778e-17,0.104237
2.65625,-0.0651153,0.0321455,-0.0522442,0.00170848,-218.722,0,0.104929
2.66602,-0.074416,0.0270592,-0.0499394,0.0016597,-180.707,0,0.103856
2.67578,-0.0805674,0.0225808,-0.0458649,0.00164136,-142.359,-1.38778e-17,0.101118
2.68555,-0.0805674,0.0186504,-0.0401476,0.00160872,-105.614,0,0.0969149
2.69531,-0.0805674,0.0153346,-0.033081,0.00158481,-72.1572,-1.38778e-17,0.0915234
2.70508,-0.0805674,0.0124966,-0.0250894,0.00156313,-43.2213,0,0.0852715
2.71484,-0.0805674,0.0103054,-0.0166676,0.00153448,-19.4515,0,0.078501
2.72461,-0.0805674,0.00872145,-0.00830843,0.0014799,-0.85656,0,0.0715307
2.73437,-0.0805674,0.00761435,-0.000429416,0.00143238,13.1463,0,0.0646236
2.74414,-0.0805674,0.00692259,0.0066875,0.0013986,23.5989,0,0.0579621
2.75391,-0.0805674,0.00659452,0.0129335,0.00138237,31.8045,0,0.051636
2.76367,-0.0805674,0.00645562,0.018381,0.00140672,39.0998,0,0.0456437
2.77344,-0.0805674,0.00645832,0.0232622,0.00147946,46.6321,0,0.039907
2.7832,-0.0729527,0.00652576,0.0279217,0.00163125,55.1809,6.93889e-18,0.0342961
2.79297,-0.0620683,0.00657908,0.0327549,0.00187395,65.05,0,0.0286601
2.80273,-0.048896,0.00664037,0.0381408,0.00220863,76.0483,3.46945e-18,0.0228584
2.8125,-0.0336699,0.00670995,0.0443839,0.00266707,87.5578,6.93889e-18,0.0167872
2.82227,-0.0168731,0.00670576,0.0516738,0.00327097,98.6737,0,0.0103973
2.83203,0.000785757,0.00667655,0.0600686,0.00408372,108.39,8.67362e-18,0.00370035
2.8418,0.0184367,0.00663372,0.0695029,0.00517072,115.792,-3.46945e-18,-0.00323464
2.85156,0.0351449,0.00655339,0.0798157,0.00662511,120.225,1.04083e-17,-0.010295
2.86133,0.0500236,0.00655181,0.0907911,0.00854549,121.401,1.04083e-17,-0.0173425
2.87109,0.0623459,0.00663158,0.102201,0.0111137,119.432,0,-0.0242325
2.88086,0.0716362,0.00674517,0.113837,0.0143809,114.777,0,-0.0308287
2.89062,0.0777253,0.00685471,0.125535,0.0184949,108.126,0,-0.0370123
2.90039,0.0807606,0.00692221,0.137164,0.023497,100.233,0,-0.0426813
2.91016,0.0811678,0.00686326,0.148617,0.0294603,91.7434,6.93889e-18,-0.0477439
2.91992,0.079573,0.00673852,0.159772,0.0363327,83.0442,0,-0.0521057
2.92969,0.0766959,0.0066121,0.170453,0.0440737,74.1756,0,-0.0556574
2.93945,0.0732356,0.00645683,0.180404,0.0525853,64.8185,6.93889e-18,-0.0582654
2.94922,0.0697651,0.00633583,0.189269,0.0616472,54.3666,0,-0.0597709
2.95898,0.0666557,0.00620895,0.196603,0.0710614,42.0704,6.93889e-18,-0.0599984
2.96875,0.0640396,0.00602147,0.201897,0.0805569,27.2266,6.93889e-18,-0.0587752
2.97852,0.0618194,0.00581408,0.204635,0.0898496,9.37617,0,-0.0559585
2.98828,0.0597174,0.0056003,0.204364,0.0986981,-11.5275,0,-0.051467
2.99805,0.0573561,0.00537223,0.200763,0.106879,-35.0171,0,-0.04531
3.00781,0.054353,0.0051227,0.193704,0.1142,-60.0988,0,-0.0376096
3.01758,0.0504103,0.00485648,0.183301,0.12054,-85.3374,-3.46945e-18,-0.0286085
3.02734,0.0453837,0.00458098,0.169914,0.125791,-109.027,-6.93889e-18,-0.0186631
3.03711,0.0393161,0.00427731,0.15413,0.129951,-129.419,-1.73472e-18,-0.0082179
3.04687,0.0324315,0.0039571,0.136711,0.133029,-144.974,-1.04083e-17,0.00223389
3.05664,0.02509,0.00366064,0.118507,0.135031,-154.585,-6.93889e-18,0.0121999
3.06641,0.017715,0.00339038,0.100366,0.135982,-157.74,0,0.0212411
3.07617,0.0107065,0.00311394,0.0830345,0.135901,-154.588,-1.04083e-17,0.0290189
3.08594,0.00435905,0.00282747,0.0670799,0.134877,-145.9,-6.93889e-18,0.0353303
3.0957,-0.00119842,0.00253034,0.0528349,0.132916,-132.932,-1.38778e-17,0.0401249
3.10547,-0.00602826,0.00221227,0.04038,0.130107,-117.213,-6.93889e-18,0.0435014
3.11523,-0.0103692,0.00191423,0.029563,0.126504,-100.29,0,0.0456834
3.125,-0.0145826,0.00164769,0.0200522,0.122207,-83.4895,0,0.0469799
3.13477,-0.0190698,0.00139679,0.0114144,0.117312,-67.7167,0,0.047735
3.14453,-0.0241765,0.00117205,0.00320306,0.111908,-53.3483,-6.93889e-18,0.0482774
3.1543,-0.0301024,0.000955635,-0.00495703,0.106119,-40.2178,0,0.0488756
3.16406,-0.0368354,0.000712119,-0.0133044,0.100042,-27.7018,0,0.049708
3.17383,-0.0441239,0.000490371,-0.0219046,0.0937586,-14.8852,0,0.0508509
3.18359,-0.0514939,0.000272227,-0.0306481,0.0873323,-0.771166,0,0.0522858
3.19336,-0.0583103,9.47461e-05,-0.0392821,0.080818,15.5048,0,0.0539242
3.20312,-0.0638724,-6.45117e-05,-0.0474678,0.0742953,34.497,6.93889e-18,0.0556428
3.21289,-0.0675259,-0.000192275,-0.0548519,0.0678227,56.3413,0,0.0573227
3.22266,-0.0687727,-0.000345322,-0.061137,0.0614476,80.7339,0,0.0588837
3.23242,-0.0673564,-0.000468867,-0.0661368,0.0552649,106.998,0,0.0603063
3.24219,-0.0633087,-0.000590479,-0.0698052,0.0493201,134.22,0,0.0616373
3.25195,-0.0569468,-0.000688711,-0.0722323,0.0436754,161.425,0,0.0629766
3.26172,-0.048822,-0.000781758,-0.0736098,0.0383291,187.758,1.38778e-17,0.0644486
3.27148,-0.0396278,-0.000838477,-0.0741701,0.0333479,212.618,0,0.0661641
3.28125,-0.0300862,-0.00089502,-0.0741156,0.0287206,235.737,0,0.0681795
3.29102,-0.0208292,-0.000932725,-0.0735496,0.0245182,257.17,2.77556e-17,0.070464
3.30078,-0.012302,-0.000971953,-0.072427,0.0207062,277.205,2.77556e-17,0.0728816
3.31055,-0.0047006,-0.000977754,-0.0705359,0.017369,296.21,0,0.0751929
3.32031,0.00204167,-0.00095291,-0.0675156,0.0144826,314.456,0,0.0770788
3.33008,0.00821922,-0.000899912,-0.0629128,0.0120223,331.948,-1.38778e-17,0.0781832
3.33984,0.0142782,-0.000787178,-0.056264,0.0100569,348.299,0,0.0781673
3.34961,0.0207148,-0.000623262,-0.0471944,0.00843357,362.696,1.38778e-17,0.0767674
3.35937,0.0279692,-0.00036627,-0.0355115,0.00717932,373.949,1.38778e-17,0.0738448
3.36914,0.0363354,2.72461e-06,-0.0212786,0.00621867,380.64,0,0.069419
3.37891,0.0459048,0.000545156,-0.00485081,0.00551238,381.332,2.77556e-17,0.0636773
3.38867,0.0565543,0.0013002,0.0131324,0.00505717,374.823,2.77556e-17,0.0569582
3.39844,0.0679808,0.00233437,0.0318025,0.00478515,360.376,2.08167e-17,0.0497105
3.4082,0.0797719,0.00369545,0.0501542,0.00463992,337.899,1.38778e-17,0.0424349
3.41797,0.0915,0.00552287,0.0671642,0.00460635,308.025,2.08167e-17,0.0356166
3.42773,0.102816,0.00789384,0.0819138,0.0046541,272.086,3.46945e-18,0.0296616
3.4375,0.113524,0.0108228,0.0936989,0.00479487,231.968,6.93889e-18,0.0248465
3.44727,0.123619,0.0144556,0.102107,0.00494467,189.866,1.04083e-17,0.0212892
3.45703,0.133279,0.0189312,0.107048,0.0051578,147.996,3.46945e-18,0.0189471
3.4668,0.142807,0.024187,0.108744,0.00543542,108.29,1.04083e-17,0.0176395
3.47656,0.152544,0.0303546,0.10766,0.00573325,72.14,3.46945e-18,0.0170911
3.48633,0.162755,0.0373211,0.104418,0.00602666,40.2347,0,0.0169884
3.49609,0.173524,0.0451037,0.09968,0.00631324,12.5095,0,0.0170366
3.50586,0.184676,0.0535483,0.0940463,0.00655682,-11.7723,-3.46945e-18,0.0170087
3.51562,0.195744,0.0624969,0.0879655,0.00668977,-33.8271,0,0.0167781
3.52539,0.205992,0.0717476,0.0816869,0.00675542,-55.0821,0,0.0163284
3.53516,0.21449,0.0810604,0.0752521,0.00674452,-76.8792,-3.46945e-18,0.0157429
3.54492,0.220241,0.09018,0.0685285,0.0065954,-100.206,3.46945e-18,0.0151746
3.55469,0.22233,0.0988383,0.0612765,0.00635139,-125.503,-3.46945e-18,0.0148061
3.56445,0.220068,0.106809,0.0532336,0.00603387,-152.584,-5.20417e-18,0.0148072
3.57422,0.213116,0.113887,0.0442012,0.00559327,-180.681,0,0.0152997
3.58398,0.201559,0.119937,0.0341131,0.00510393,-208.606,-6.93889e-18,0.0163367
3.59375,0.185911,0.12484,0.023076,0.00458555,-234.987,-6.93889e-18,0.0178997
3.60352,0.167059,0.128566,0.0113705,0.00400485,-258.55,-6.93889e-18,0.0199134
3.61328,0.146148,0.131096,-0.000583798,0.00338165,-278.367,-1.38778e-17,0.0222749
3.62305,0.124424,0.132487,-0.0122942,0.00271869,-294.035,-2.77556e-17,0.0248892
3.63281,0.103065,0.132778,-0.0232775,0.00206382,-305.739,0,0.027703
3.64258,0.0830259,0.132036,-0.0331424,0.00138261,-314.195,0,0.0307282
3.65234,0.0649258,0.130328,-0.0416551,0.000724775,-320.47,-1.38778e-17,0.0340492
3.66211,0.0489926,0.127706,-0.0487744,9.41016e-05,-325.715,-1.38778e-17,0.0378102
3.67188,0.0350758,0.124226,-0.0546482,-0.000492334,-330.877,-6.93889e-18,0.0421851
3.68164,0.0227234,0.119971,-0.0595722,-0.00100743,-336.43,0,0.0473336
3.69141,0.0113068,0.115024,-0.0639165,-0.00144967,-342.193,0,0.0533528
3.70117,0.000171723,0.109475,-0.0680357,-0.00182593,-347.277,0,0.0602341
3.71094,-0.0112152,0.103434,-0.0721791,-0.00212282,-350.168,-1.38778e-17,0.0678333
3.7207,-0.0231485,0.0970245,-0.0764188,-0.00236335,-348.956,0,0.0758629
3.73047,-0.0356176,0.0903776,-0.0806121,-0.00250831,-341.653,0,0.0839085
3.74023,-0.0483033,0.0836387,-0.0844059,-0.00257968,-326.565,0,0.0914691
3.75,-0.0606359,0.0769121,-0.0872631,-0.00257183,-302.638,-2.77556e-17,0.0980149
3.75977,-0.071904,0.0703301,-0.0872631,-0.00245689,-269.713,-1.38778e-17,0.103054
3.76953,-0.0805674,0.0639565,-0.0872631,-0.00227417,-228.653,1.38778e-17,0.106199
3.7793,-0.0805674,0.0578583,-0.084681,-0.00203098,-181.297,-1.38778e-17,0.107216
3.78906,-0.0805674,0.0520781,-0.0786833,-0.0017325,-130.264,0,0.106054
3.79883,-0.0805674,0.0466586,-0.0699823,-0.0013754,-78.6105,0,0.10285
3.80859,-0.0805674,0.0416113,-0.0589029,-0.000985225,-29.4276,-1.38778e-17,0.0978989
3.81836,-0.0805674,0.0369642,-0.0460052,-0.000561768,14.5802,0,0.0916073
3.82812,-0.0805674,0.0327563,-0.0320009,-0.00010125,51.446,0,0.0844266
3.83789,-0.0805674,0.028969,-0.0176434,0.000373975,80.1708,1.38778e-17,0.0767862
3.84766,-0.0790686,0.0256017,-0.00361059,0.000854795,100.791,1.38778e-17,0.0690336
3.85742,-0.0751968,0.0226709,0.00959618,0.00135372,114.278,0,0.0613929
3.86719,-0.0716309,0.0200891,0.0217198,0.00183439,122.285,6.93889e-18,0.0539485
3.87695,-0.0679957,0.0178603,0.0327675,0.00230877,126.796,6.93889e-18,0.0466561
3.88672,-0.0636475,0.0159978,0.0429815,0.00277119,129.74,0,0.0393777
3.89648,-0.057797,0.0143544,0.0527644,0.00322611,132.638,0,0.0319328
3.90625,-0.0496691,0.0130718,0.0625762,0.00365622,136.346,3.46945e-18,0.0241555
3.91602,-0.03867,0.0119917,0.0728218,0.00409037,140.948,3.46945e-18,0.0159461
3.92578,-0.0245312,0.0110849,0.0837529,0.00452772,145.796,3.46945e-18,0.00730649
3.93555,-0.00740087,0.0104021,0.0954025,0.00498615,149.707,0,-0.00164721
3.94531,0.0121331,0.00985207,0.107567,0.00550436,151.251,3.46945e-18,-0.0106976
3.95508,0.0330973,0.00930973,0.119839,0.00607353,149.093,3.46945e-18,-0.0195613
3.96484,0.0542535,0.00885554,0.131684,0.00674549,142.305,3.46945e-18,-0.027939
3.97461,0.074268,0.00842865,0.142543,0.00764039,130.592,6.93889e-18,-0.0355705
3.98438,0.0918979,0.00805462,0.151952,0.00869367,114.389,6.93889e-18,-0.0422821
3.99414,0.106164,0.00769213,0.159633,0.0100668,94.7999,0,-0.0480171
4.00391,0.116476,0.00733731,0.165554,0.0117456,73.4054,0,-0.052841
4.01367,0.122697,0.00704637,0.169941,0.0139052,51.963,0,-0.0569205
4.02344,0.125122,0.00678489,0.173231,0.0165168,32.0672,6.93889e-18,-0.0604787
4.0332,0.124394,0.00652626,0.175975,0.0196838,14.8355,0,-0.0637361
4.04297,0.121359,0.00628605,0.178719,0.0234784,0.684361,0,-0.0668459
4.05273,0.116899,0.00597334,0.181867,0.0278992,-10.7577,0,-0.069841
4.0625,0.111766,0.00562187,0.18557,0.033006,-20.579,0,-0.0725999
4.07227,0.106453,0.00526837,0.189659,0.0387522,-30.3647,0,-0.0748425
4.08203,0.101127,0.00491159,0.193628,0.0451126,-41.8676,0,-0.0761575
4.0918,0.0956319,0.00452165,0.19669,0.0519839,-56.6302,-1.38778e-17,-0.0760593
4.10156,0.0895548,0.00415046,0.197889,0.0592665,-75.6309,0,-0.0740641
4.11133,0.0823543,0.00379359,0.196249,0.066816,-99.023,0,-0.0697745
4.12109,0.0735106,0.00344757,0.190942,0.0744676,-126.019,0,-0.0629567
4.13086,0.0626732,0.00312703,0.181442,0.0820619,-154.946,-6.93889e-18,-0.0535962
4.14062,0.0497751,0.00284467,0.167633,0.0893902,-183.472,-6.93889e-18,-0.0419232
4.15039,0.0350883,0.00260464,0.149855,0.096286,-208.949,-1.04083e-17,-0.0283999
4.16016,0.0192099,0.00241573,0.128886,0.102597,-228.836,-2.08167e-17,-0.0136724
4.16992,0.00297971,0.00226963,0.105836,0.108218,-241.102,0,0.00150574
4.17969,-0.0126562,0.00216595,0.0820052,0.113025,-244.547,0,0.0163665
4.18945,-0.0268082,0.00209232,0.0587018,0.116961,-238.979,-6.93889e-18,0.0302217
4.19922,-0.0388018,0.0020509,0.0370605,0.119977,-225.215,-6.93889e-18,0.0425424
4.20898,-0.0482988,0.00204231,0.0178972,0.122088,-204.901,-1.38778e-17,0.0530121
4.21875,-0.0553576,0.00209587,0.00161734,0.12327,-180.193,-6.93889e-18,0.0615445
4.22852,-0.0604175,0.00218537,-0.0118032,0.123541,-153.354,0,0.0682642
4.23828,-0.0642089,0.00231712,-0.0227641,0.122947,-126.347,0,0.0734556
4.24805,-0.0676034,0.00247854,-0.0319241,0.121537,-100.496,-1.38778e-17,0.0774892
4.25781,-0.0714333,0.00265368,-0.0400444,0.119331,-76.2929,0,0.0807406
4.26758,-0.0763122,0.00281458,-0.0478219,0.116375,-53.3677,0,0.0835159
4.27734,-0.0805674,0.00294164,-0.0557436,0.112764,-30.6418,0,0.0859978
4.28711,-0.0805674,0.00304594,-0.063988,0.108557,-6.62643,0,0.0882205
4.29687,-0.0805674,0.00307257,-0.0723933,0.10385,20.1935,0,0.0900789
4.30664,-0.0805674,0.00306111,-0.0804954,0.0987221,50.9665,0,0.0913668
4.31641,-0.0805674,0.00296936,-0.0872631,0.093294,86.152,0,0.0918379
4.32617,-0.0805674,0.00281443,-0.0872631,0.0876577,125.336,0,0.0912742
4.33594,-0.0805674,0.00259055,-0.0872631,0.0818905,167.221,0,0.0895507
4.3457,-0.0805674,0.00231035,-0.0872631,0.0760942,209.803,1.38778e-17,0.0866799
4.35547,-0.0805674,0.00195554,-0.0872631,0.0703315,250.696,1.38778e-17,0.0828287
4.36523,-0.0805674,0.001553,-0.0872631,0.0646649,287.542,0,0.0783032
4.375,-0.0713546,0.00113886,-0.0825347,0.0591579,318.441,1.38778e-17,0.0735022
4.38477,-0.0542674,0.000687773,-0.0746499,0.0538626,342.293,1.38778e-17,0.0688509
4.39453,-0.0368165,0.000257432,-0.0665119,0.0488031,359.001,-1.38778e-17,0.0647235
4.4043,-0.0201228,-0.00014502,-0.058854,0.044044,369.481,1.38778e-17,0.061373
4.41406,-0.00497817,-0.000496553,-0.0521458,0.0396043,375.476,6.93889e-18,0.0588805
4.42383,0.00828052,-0.000778975,-0.046493,0.0355214,379.192,2.08167e-17,0.0571348
4.43359,0.0198084,-0.00099249,-0.0416061,0.0318269,382.446,6.93889e-18,0.0558476
4.44336,0.0301949,-0.00110186,-0.0368463,0.0285079,382.446,1.38778e-17,0.0546021
4.45312,0.0403202,-0.00111305,-0.0313424,0.025551,382.446,6.93889e-18,0.0529284
4.46289,0.0511549,-0.00101988,-0.0241582,0.0229855,382.446,2.08167e-17,0.0503899
4.47266,0.0635389,-0.000799014,-0.0144804,0.0207562,382.446,2.08167e-17,0.0466674
4.48242,0.0779846,-0.000436992,-0.00179253,0.0188472,382.446,3.46945e-17,0.0416248
4.49219,0.0945431,5.28809e-05,0.0139983,0.0172311,382.446,6.93889e-18,0.0353424
4.50195,0.112759,0.00068209,0.0325049,0.015912,382.446,2.77556e-17,0.0281144
4.51172,0.131727,0.00149104,0.0528874,0.0148241,382.446,4.16334e-17,0.0204077
4.52148,0.150239,0.00245361,0.0739578,0.0138966,382.446,-6.93889e-18,0.0127909
4.53125,0.166996,0.00362162,0.0943463,0.0131626,357.681,1.38778e-17,0.00584618
4.54102,0.180845,0.00501899,0.112698,0.0125336,310.911,6.93889e-18,7.96439e-05
4.55078,0.190993,0.00668988,0.127866,0.0119685,255.748,6.93889e-18,-0.00415368
4.56055,0.197161,0.00871644,0.139065,0.0115026,195.576,6.93889e-18,-0.00669619
4.57031,0.199641,0.011032,0.145958,0.0110387,134.207,0,-0.00759794
4.58008,0.199243,0.0137848,0.148672,0.0105798,75.2934,4.33681e-18,-0.0070894
4.58984,0.197145,0.0170791,0.147719,0.0101591,21.7582,0,-0.00552291
4.59961,0.194668,0.020797,0.143869,0.0097575,-24.6281,-1.30104e-18,-0.00329472
4.60937,0.193012,0.0251293,0.137976,0.00935467,-63.4674,-3.46945e-18,-0.000763251
4.61914,0.193015,0.0300288,0.130806,0.00898866,-95.6986,-3.46945e-18,0.00182023
4.62891,0.194971,0.0355091,0.122893,0.0086165,-123.32,0,0.00435498
4.63867,0.198545,0.0415657,0.114455,0.00832233,-148.918,0,0.00689982
4.64844,0.202806,0.0481052,0.105386,0.0079856,-175.095,-1.04083e-17,0.00964635
4.6582,0.206376,0.0550842,0.0953129,0.00769154,-203.904,-6.93889e-18,0.0128623
4.66797,0.207662,0.0623422,0.0837256,0.00740326,-236.391,-1.73472e-17,0.0168165
4.67773,0.205141,0.0697767,0.0701314,0.00713142,-272.345,-6.93889e-18,0.021702
4.6875,0.197636,0.0771854,0.0542155,0.00690949,-310.293,-6.93889e-18,0.0275728
4.69727,0.184541,0.0844271,0.0359679,0.00668754,-347.743,-6.93889e-18,0.0343083
4.70703,0.16595,0.0913088,0.0157509,0.00644997,-381.644,-2.77556e-17,0.0416146
4.7168,0.142658,0.0976618,-0.00570837,0.00623783,-382.446,-3.46945e-17,0.0490632
4.72656,0.116052,0.103328,-0.0274014,0.00600926,-382.446,6.93889e-18,0.0561604
4.73633,0.0878885,0.108195,-0.048184,0.00575268,-382.446,-2.77556e-17,0.0624363
4.74609,0.0600149,0.112192,-0.0669567,0.00552876,-382.446,0,0.0675337
4.75586,0.0340746,0.115242,-0.0828451,0.00526887,-382.446,-1.38778e-17,0.0712819
4.76562,0.0112577,0.11735,-0.0872631,0.0049945,-382.446,-2.77556e-17,0.0737375
4.77539,-0.00786371,0.118538,-0.0872631,0.00471316,-380.268,-2.77556e-17,0.075184
4.78516,-0.0233825,0.118811,-0.0872631,0.00443221,-358.177,-1.38778e-17,0.0760875
4.79492,-0.0359797,0.11824,-0.0872631,0.00413728,-338.629,0,0.0770156
4.80469,-0.0467394,0.116885,-0.0872631,0.00383496,-323.311,-2.77556e-17,0.0785322
4.81445,-0.0568915,0.114799,-0.0872631,0.00353692,-312.523,0,0.0810876
4.82422,-0.0675323,0.112059,-0.0872631,0.00326004,-305.106,0,0.0849247
4.83398,-0.0793761,0.108695,-0.0872631,0.00300419,-298.654,-1.38778e-17,0.0900177
4.84375,-0.0805674,0.104807,-0.0872631,0.00279047,-289.965,-2.77556e-17,0.0960575
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-275.662,0,0.102487
4.86328,-0.0805674,0.0957002,-0.0872631,0.00244456,-252.861,-2.77556e-17,0.108582
4.87305,-0.0805674,0.0906535,-0.0872631,0.00230681,-219.761,-1.38778e-17,0.113562
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-176.055,0,0.116714
4.89258,-0.0805674,0.0800138,-0.0872631,0.00206994,-123.071,-1.38778e-17,0.117509
4.90234,-0.0805674,0.0745905,-0.0872631,0.00194982,-63.6227,0,0.115682
4.91211,-0.0805674,0.0692378,-0.0872631,0.00181562,-1.59267,0,0.111274
4.92187,-0.0805674,0.0639771,-0.0872631,0.001658,58.678,0,0.104612
4.93164,-0.0805674,0.0588965,-0.0708266,0.0014751,113.079,0,0.0962469
4.94141,-0.0805674,0.0539982,-0.0470434,0.0012682,158.372,0,0.086848
4.95117,-0.0805674,0.0493664,-0.0226979,0.0010248,192.673,-1.38778e-17,0.0770832
4.96094,-0.0766031,0.0449752,0.000866025,0.000781992,215.674,0,0.0674999
4.9707,-0.0634108,0.0408724,0.02263,0.000535078,228.582,0,0.0584337
4.98047,-0.0526189,0.0370541,0.0420583,0.000287725,233.778,6.93889e-18,0.0499603
4.99023,-0.0440189,0.0335469,0.0591633,4.90137e-05,234.269,0,0.0419006
5,-0.0367676,0.0303481,0.0744639,-0.000141035,233.041,1.38778e-17,0.0338771
5.00977,-0.0295644,0.0274759,0.0888461,-0.000302139,232.44,3.46945e-18,0.0254117
5.01953,-0.0209214,0.0249136,0.103351,-0.00040333,233.693,6.93889e-18,0.0160451
5.0293,-0.00947767,0.0226419,0.118928,-0.000436875,236.678,0,0.00545505
5.03906,0.00570547,0.0206326,0.13621,-0.000417246,239.964,1.38778e-17,-0.00645002
5.04883,0.0249213,0.0188375,0.155336,-0.000323203,241.143,-3.46945e-18,-0.0194813
5.05859,0.0477129,0.0172783,0.175881,-0.000172998,237.357,6.93889e-18,-0.0331741
5.06836,0.0729081,0.0157928,0.196887,7.03418e-05,225.942,1.38778e-17,-0.0468474
5.07812,0.0987879,0.0145485,0.217007,0.000393838,205.046,0,-0.059708
5.08789,0.12336,0.0133449,0.234726,0.000804463,174.1,0,-0.07098
5.09766,0.144687,0.0121991,0.244601,0.00131924,134.049,0,-0.0800356
5.10742,0.161203,0.0111947,0.244601,0.00195768,87.2906,1.38778e-17,-0.0865025
5.11719,0.171972,0.010214,0.244601,0.0027646,37.3187,0,-0.0903256
5.12695,0.176816,0.00921952,0.244601,0.00376646,-11.8499,0,-0.0917723
5.13672,0.176318,0.00828483,0.244601,0.00499462,-56.3721,0,-0.0913769
5.14648,0.171672,0.00741018,0.244283,0.00651299,-93.2585,0,-0.0898359
5.15625,0.164429,0.00660179,0.233364,0.00833291,-120.907,0,-0.087871
5.16602,0.156174,0.00580644,0.222367,0.0105603,-139.384,0,-0.0860869
5.17578,0.14821,0.00507287,0.212565,0.0131954,-150.386,-1.38778e-17,-0.0848497
5.18555,0.141293,0.00443153,0.20471,0.016338,-156.902,-1.38778e-17,-0.0842092
5.19531,0.135494,0.00388365,0.198899,0.020013,-162.605,0,-0.0838814
5.20508,0.13019,0.00340854,0.194562,0.0242548,-171.117,-1.38778e-17,-0.0832946
5.21484,0.124208,0.00299496,0.190564,0.0290271,-185.256,-1.38778e-17,-0.0816921
5.22461,0.116083,0.00266139,0.185427,0.0343612,-206.436,0,-0.0782726
5.23437,0.104387,0.0023635,0.177615,0.0402362,-234.312,-2.77556e-17,-0.0723439
5.24414,0.0880575,0.00211365,0.16583,0.0465485,-266.768,-2.77556e-17,-0.0634608
5.25391,0.0666714,0.00189082,0.149276,0.0532392,-300.233,6.93889e-18,-0.0515216
5.26367,0.0405968,0.00171302,0.127834,0.060179,-330.286,-1.38778e-17,-0.036806
5.27344,0.0110002,0.00157406,0.102109,0.0672812,-352.436,-6.93889e-18,-0.019946
5.2832,-0.0203025,0.00147946,0.073361,0.0743492,-362.932,-2.77556e-17,-0.00183689
5.29297,-0.0511234,0.00143684,0.0433013,0.0812746,-359.442,-1.38778e-17,0.0164986
5.30273,-0.0792595,0.00142081,0.0138236,0.0878974,-341.486,0,0.0340647
5.3125,-0.0805674,0.00145579,-0.0133047,0.0940864,-310.522,-2.08167e-17,0.0500394
5.32227,-0.0805674,0.00151239,-0.0367218,0.0997112,-269.678,0,0.0638867
5.33203,-0.0805674,0.0016079,-0.055674,0.104676,-223.163,0,0.0754137
5.3418,-0.0805674,0.00170748,-0.0701039,0.108879,-175.485,-1.38778e-17,0.0847632
5.35156,-0.0805674,0.001853,-0.0806078,0.112274,-130.606,0,0.0923446
5.36133,-0.0805674,0.00199772,-0.0872631,0.114831,-91.2068,0,0.0987175
5.37109,-0.0805674,0.00214811,-0.0872631,0.116513,-58.2027,0,0.104451
5.38086,-0.0805674,0.00231281,-0.0872631,0.11735,-30.6047,0,0.109989
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,-5.75933,0,0.115538
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,20.073,0,0.121021
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,50.9102,0,0.126078
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,90.1621,0,0.13014
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,139.838,0,0.13254
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,200,0,0.13266
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,268.585,0,0.130064
5.45898,-0.0805674,0.00366703,-0.0872631,0.0974171,341.615,2.77556e-17,0.124606
5.46875,-0.0805674,0.00378513,-0.0872631,0.0925409,382.446,-1.38778e-17,0.116487
5.47852,-0.0805674,0.00389575,-0.0872631,0.0874319,382.446,-1.38778e-17,0.10624
5.48828,-0.0805674,0.00397893,-0.0872631,0.0821359,382.446,4.16334e-17,0.0946568
5.49805,-0.0737329,0.00405639,-0.0808115,0.0767744,382.446,1.38778e-17,0.0826637
5.50781,-0.0420716,0.00412673,-0.0599863,0.071425,382.446,0,0.0711654
5.51758,-0.0121839,0.0041794,-0.0403032,0.0661513,382.446,6.245e-17,0.060893
5.52734,0.0141099,0.00418737,-0.0231185,0.061034,382.446,-1.38778e-17,0.0522822
5.53711,0.0358504,0.00418784,-0.00918269,0.0560938,382.446,1.38778e-17,0.0454052
5.54688,0.0530905,0.00417867,0.00148646,0.0514114,382.446,1.38778e-17,0.0399714
5.55664,0.0668549,0.00414686,0.00959191,0.0470102,382.446,6.93889e-18,0.0353968
5.56641,0.0789117,0.00408422,0.0164063,0.0429054,382.446,1.38778e-17,0.0309307
5.57617,0.0913988,0.00402249,0.023509,0.0391296,382.446,3.46945e-17,0.0258149
5.58594,0.106374,0.00397805,0.0324608,0.0356841,382.446,6.93889e-18,0.0194464
5.5957,0.125375,0.00392288,0.0444759,0.0325926,382.446,2.77556e-17,0.0115115
5.60547,0.149068,0.0039048,0.0601568,0.029845,382.446,2.77556e-17,0.00206603
5.61523,0.177068,0.00388652,0.0793403,0.0274085,382.446,1.38778e-17,-0.0084556
5.625,0.207942,0.00387557,0.101088,0.025296,382.446,1.38778e-17,-0.0193042
5.63477,0.238363,0.00391529,0.123824,0.0234807,382.446,3.46945e-17,-0.0295416
5.64453,0.238363,0.00400863,0.145593,0.0218846,382.446,4.16334e-17,-0.0382051
5.6543,0.238363,0.00419707,0.164395,0.0205134,332.58,-6.93889e-18,-0.0444789
5.66406,0.238363,0.00448459,0.178527,0.0193295,255.877,1.38778e-17,-0.0478408
5.67383,0.238363,0.00493834,0.186876,0.0182903,170.172,6.93889e-18,-0.0481536
5.68359,0.238363,0.00560575,0.189096,0.017345,81.5934,6.93889e-18,-0.0456861
5.69336,0.238363,0.00652822,0.185644,0.0164824,-3.48731,0,-0.0410552
5.70312,0.238363,0.00775052,0.177662,0.0156872,-79.5359,-6.93889e-18,-0.0351028
5.71289,0.238363,0.00936296,0.16673,0.0149004,-142.79,-3.46945e-18,-0.0287285
5.72266,0.238363,0.0113475,0.154536,0.0141396,-191.856,0,-0.0227118
5.73242,0.238363,0.01374,0.142534,0.0133482,-227.866,-1.04083e-17,-0.0175568
5.74219,0.238363,0.0166934,0.131641,0.0125588,-254.151,-6.93889e-18,-0.0133918
5.75195,0.234244,0.0201166,0.122056,0.0117675,-275.5,-1.38778e-17,-0.00994303
5.76172,0.22978,0.0240808,0.113221,0.0109569,-297.147,-6.93889e-18,-0.00659093
5.77148,0.226818,0.0285855,0.103939,0.0101534,-323.663,-6.93889e-18,-0.00249735
5.78125,0.223038,0.0336136,0.0926342,0.00936158,-357.988,-1.38778e-17,0.00321749
5.79102,0.215924,0.0391218,0.0777002,0.0085991,-382.446,-1.38778e-17,0.0112829
5.80078,0.203271,0.0450587,0.0578673,0.00784348,-382.446,-4.16334e-17,0.0221068
5.81055,0.183643,0.0513575,0.0325247,0.00716083,-382.446,-2.77556e-17,0.0356604
5.82031,0.156683,0.057896,0.00192681,0.0065153,-382.446,-4.16334e-17,0.0514418
5.83008,0.12323,0.0645739,-0.0327584,0.00590517,-382.446,0,0.0685277
5.83984,0.0852085,0.0712594,-0.0695732,0.00536933,-382.446,-2.77556e-17,0.0857067
5.84961,0.0453091,0.0778084,-0.0872631,0.00488077,-382.446,-2.77556e-17,0.10167
5.85937,0.00652866,0.0840875,-0.0872631,0.00442831,-382.446,1.38778e-17,0.115228
5.86914,-0.0283512,0.0899406,-0.0872631,0.00404045,-382.446,0,0.125505
5.87891,-0.0572459,0.0952613,-0.0872631,0.00371537,-382.446,0,0.132089
5.88867,-0.0791177,0.0999222,-0.0872631,0.00345123,-382.446,-2.77556e-17,0.135098
5.89844,-0.0805674,0.10385,-0.0872631,0.00324478,-382.446,0,0.135144
5.9082,-0.0805674,0.106983,-0.0872631,0.00309047,-359.596,-2.77556e-17,0.133219
5.91797,-0.0805674,0.109278,-0.0872631,0.00299306,-313.175,0,0.130504
5.92773,-0.0805674,0.110726,-0.0872631,0.00294595,-277.336,-2.77556e-17,0.128148
5.9375,-0.0805674,0.111324,-0.0872631,0.00296921,-251.723,0,0.127046
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-233.438,0,0.127676
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-217.677,0,0.130001
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-198.741,0,0.133478
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-171.235,0,0.137158
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-131.217,0,0.139864
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,-77.0811,0,0.140416
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,-10.0011,0,0.137856
6.01562,-0.0805674,0.0915801,-0.0872631,0.00402712,66.161,0,0.131635
6.02539,-0.0805674,0.0870337,-0.0872631,0.00415854,145.466,0,0.121723
6.03516,-0.0805674,0.0822538,-0.0872631,0.00428282,220.915,0,0.108624
6.04492,-0.0805674,0.0773527,-0.0872631,0.00439356,285.693,0,0.093293
6.05469,-0.0805674,0.0723904,-0.0559573,0.00447946,334.382,1.38778e-17,0.0769602
6.06445,-0.0805674,0.0674383,-0.0161356,0.00452057,363.93,0,0.060913
6.07422,-0.058127,0.062587,0.022005,0.00452722,374.179,1.38778e-17,0.0462605
6.08398,-0.0312672,0.0578792,0.0561647,0.00450117,367.841,1.38778e-17,0.0337331
6.09375,-0.0103257,0.0533567,0.0848961,0.00444727,349.931,-6.93889e-18,0.0235551
6.10352,0.00451084,0.0490687,0.107836,0.0043355,326.757,4.16334e-17,0.0154132
6.11328,0.0143761,0.0450367,0.125733,0.00419625,304.65,1.38778e-17,0.00852977
6.12305,0.0214706,0.0412715,0.140263,0.00401555,288.698,-6.93889e-18,0.00182735
6.13281,0.0285986,0.0378023,0.153669,0.00380827,281.705,6.93889e-18,-0.00584679
6.14258,0.0385808,0.0345981,0.168283,0.00358854,283.603,-6.93889e-18,-0.015477
6.15234,0.0536568,0.031713,0.186035,0.00333606,291.424,1.73472e-17,-0.0276637
6.16211,0.0749906,0.0290789,0.208026,0.00306161,299.855,1.38778e-17,-0.0424773
6.17187,0.102378,0.0267453,0.234258,0.00277819,302.271,6.93889e-18,-0.0594101
6.18164,0.134215,0.024661,0.244601,0.0025113,292.062,1.38778e-17,-0.0774372
6.19141,0.167736,0.0228304,0.244601,0.00224748,264,0,-0.0951759
6.20117,0.199484,0.0211789,0.244601,0.00202611,215.376,0,-0.111116
6.21094,0.225924,0.0197718,0.244601,0.0018339,146.694,0,-0.123874
6.2207,0.238363,0.0184387,0.244601,0.00172055,61.7693,0,-0.132436
6.23047,0.238363,0.0173194,0.244601,0.0016979,-32.7979,0,-0.136322
6.24023,0.238363,0.0162147,0.244601,0.00178084,-128.68,0,-0.135667
6.25,0.237612,0.0152049,0.244601,0.00200637,-217.231,0,-0.131178
6.25977,0.218688,0.0143183,0.244601,0.00239643,-290.973,-2.77556e-17,-0.123995
6.26953,0.196103,0.0133506,0.244601,0.00300337,-344.9,0,-0.115471
6.2793,0.173398,0.0125319,0.244601,0.00384952,-377.32,-1.38778e-17,-0.106907
6.28906,0.153665,0.0117454,0.244601,0.00500432,-382.446,-1.38778e-17,-0.0993149
6.29883,0.138947,0.0109441,0.232437,0.00645732,-382.446,-2.77556e-17,-0.0932253
6.30859,0.129846,0.0102115,0.213518,0.00829292,-378.909,-2.77556e-17,-0.0885974
6.31836,0.125395,0.00961433,0.198483,0.0105439,-369.888,1.38778e-17,-0.0848398
6.32812,0.123239,0.00901351,0.186075,0.0132196,-368.159,1.38778e-17,-0.0809406
6.33789,0.120097,0.00847061,0.17421,0.0163671,-378.416,-2.77556e-17,-0.0756817
6.34766,0.112411,0.0080018,0.160426,0.0199702,-382.446,-2.77556e-17,-0.0678972
6.35742,0.0970657,0.00763444,0.142422,0.0240961,-382.446,-3.46945e-17,-0.0567247
6.36719,0.0720442,0.00736646,0.118554,0.0286858,-382.446,-3.46945e-17,-0.0418023
6.37695,0.0368926,0.00710265,0.088222,0.0337214,-382.446,-4.85723e-17,-0.0233712
6.38672,-0.00710063,0.00688711,0.052049,0.0391816,-382.446,-5.55112e-17,-0.00226425
6.39648,-0.0570476,0.00670717,0.0118292,0.0449786,-382.446,-2.77556e-17,0.0202196
6.40625,-0.0805674,0.00654466,-0.0297541,0.0510497,-382.446,-2.77556e-17,0.0425312
6.41602,-0.0805674,0.00642026,-0.0695839,0.057301,-382.446,1.38778e-17,0.0631371
6.42578,-0.0805674,0.00628983,-0.0872631,0.0636224,-382.446,-1.38778e-17,0.080785
6.43555,-0.0805674,0.00610761,-0.0872631,0.0699076,-351.094,-2.77556e-17,0.0947171
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-256.547,-2.77556e-17,0.10479
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-160.723,0,0.111477
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-72.6836,0,0.115751
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,0.579991,0,0.118875
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,55.4192,0,0.122124
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,92.1749,0,0.126514
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,115.068,0,0.132576
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,131.345,0,0.140221
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,149.832,0,0.148733
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,179.159,0,0.156879
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,225.999,0,0.163136
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,293.64,2.77556e-17,0.165976
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,381.183,0,0.164161
6.57227,-0.0805674,0.00136415,-0.0872631,0.105882,382.446,0,0.157002
6.58203,-0.0805674,0.00103134,-0.0872631,0.103593,382.446,0,0.144511
6.5918,-0.0805674,0.000733682,-0.0872631,0.100766,382.446,2.77556e-17,0.127432
6.60156,-0.0805674,0.000500244,-0.0872631,0.0975021,382.446,4.16334e-17,0.107138
6.61133,-0.0805674,0.000301436,-0.067657,0.0938453,382.446,-4.16334e-17,0.0854031
6.62109,-0.0412878,0.000174141,-0.0266464,0.0898448,382.446,2.77556e-17,0.0641085
6.63086,0.0109002,9.87891e-05,0.0121818,0.0855734,382.446,5.55112e-17,0.0449155
6.64062,0.0561064,8.16504e-05,0.0457409,0.0810945,382.446,2.77556e-17,0.028985
6.65039,0.091654,0.000116133,0.0720069,0.0764946,382.446,2.77556e-17,0.0167875
6.66016,0.11676,0.000204873,0.0903618,0.0717973,382.446,2.77556e-17,0.00804457
6.66992,0.132641,0.000318896,0.101671,0.067096,382.446,2.77556e-17,0.00181211
6.67969,0.142242,0.000473848,0.108079,0.0624079,382.446,2.77556e-17,-0.00330691
6.68945,0.149634,0.000657539,0.112554,0.0578107,382.446,2.77556e-17,-0.0088613
6.69922,0.159189,0.000837539,0.118277,0.0533213,382.446,2.77556e-17,-0.0162183
6.70898,0.174696,0.00104121,0.127976,0.0490092,382.446,2.77556e-17,-0.0262622
6.71875,0.198576,0.00124937,0.143345,0.0448557,382.446,0,-0.0391836
6.72852,0.231352,0.00144105,0.164654,0.04096,382.446,0,-0.0544019
6.73828,0.238363,0.001627,0.190638,0.0372526,382.446,0,-0.0706382
6.74805,0.238363,0.00180721,0.218677,0.0338278,382.446,0,-0.0861269
6.75781,0.238363,0.00198442,0.244601,0.0306637,382.446,2.77556e-17,-0.0989289
6.76758,0.238363,0.00217468,0.244601,0.0277567,330.213,0,-0.107288
6.77734,0.238363,0.00236771,0.244601,0.0251466,217.441,1.38778e-17,-0.109961
6.78711,0.238363,0.00258929,0.244601,0.0227711,89.0791,0,-0.106463
6.79687,0.238363,0.00285354,0.244601,0.0206595,-44.5203,0,-0.0971714
6.80664,0.238363,0.00319983,0.244601,0.0187941,-171.868,-1.38778e-17,-0.0832766
6.81641,0.238363,0.00365578,0.221688,0.0171408,-282.386,0,-0.0665743
6.82617,0.238363,0.00425159,0.188151,0.0156717,-368.302,-2.08167e-17,-0.0491461
6.83594,0.238363,0.00503909,0.15395,0.0143425,-382.446,-1.38778e-17,-0.0329817
6.8457,0.238363,0.00603437,0.122809,0.0131713,-382.446,-2.08167e-17,-0.0196143
6.85547,0.238363,0.00733497,0.0974542,0.0121117,-382.446,-1.38778e-17,-0.00983894
6.86523,0.238363,0.00895336,0.0791084,0.0111617,-382.446,-2.77556e-17,-0.00356818
6.875,0.226998,0.0108854,0.0672582,0.010268,-382.446,1.38778e-17,0.000145627
6.88477,0.219715,0.0132402,0.0597587,0.00947156,-382.446,0,0.00292329
6.89453,0.213798,0.0160759,0.0532549,0.00872484,-382.446,-1.38778e-17,0.00673996
6.9043,0.204717,0.0193154,0.0438453,0.00804776,-382.446,-1.38778e-17,0.0135328
6.91406,0.188198,0.0230761,0.027867,0.00742611,-382.446,-2.77556e-17,0.0248083
6.92383,0.161139,0.0272965,0.00265385,0.00686338,-382.446,-2.77556e-17,0.0413239
6.93359,0.122311,0.03199,-0.032877,0.00639996,-382.446,-1.38778e-17,0.0629032
6.94336,0.0727013,0.0370958,-0.0779232,0.0059782,-382.446,-8.32667e-17,0.0884239
6.95312,0.0154363,0.0425875,-0.0872631,0.00562011,-382.446,-2.77556e-17,0.115981
6.96289,-0.044715,0.0483841,-0.0872631,0.00535008,-382.446,0,0.143196
6.97266,-0.0805674,0.0544053,-0.0872631,0.00514403,-382.446,-2.77556e-17,0.167619
6.98242,-0.0805674,0.0605342,-0.0872631,0.00496421,-382.446,-5.55112e-17,0.187149
6.99219,-0.0805674,0.0666614,-0.0872631,0.00484813,-382.446,2.77556e-17,0.200385
7.00195,-0.0805674,0.072673,-0.0872631,0.00477712,-382.446,-2.77556e-17,0.206861
7.01172,-0.0805674,0.0784554,-0.0872631,0.00473865,-382.446,0,0.207097
7.02148,-0.0805674,0.083874,-0.0872631,0.00469254,-297.468,0,0.202482
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-206.878,0,0.194981
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-139.418,0,0.186749
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-96.0706,0,0.179709
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-72.6022,0,0.175179
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-60.5013,0,0.173614
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,-48.7574,-2.77556e-17,0.174524
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,-26.1523,0,0.176577
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,16.3761,0,0.177863
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,83.7536,0,0.176286
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,175.566,0,0.169986
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,285.874,0,0.157737
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,382.446,0,0.139216
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,382.446,2.77556e-17,0.115109
7.1582,-0.0805674,0.0926604,-0.0872631,0.00388069,382.446,1.38778e-17,0.0870269
7.16797,-0.0805674,0.0889591,-0.0450251,0.00383812,382.446,3.46945e-17,0.0572391
7.17773,-0.0453449,0.0849476,0.0193984,0.00382061,382.446,2.77556e-17,0.0282774
7.1875,0.013791,0.0806937,0.0813798,0.00381275,382.446,2.77556e-17,0.00248707
7.19727,0.0640912,0.0762557,0.136142,0.00382148,382.446,5.55112e-17,-0.0183951
7.20703,0.101596,0.0717083,0.180229,0.00384079,382.446,2.77556e-17,-0.0335511
7.2168,0.124879,0.0671166,0.212105,0.00385913,382.446,1.38778e-17,-0.0432218
7.22656,0.135265,0.0625342,0.23239,0.00389599,381.817,2.08167e-17,-0.0486467
7.23633,0.136536,0.0580237,0.243695,0.00393047,311.777,-6.93889e-18,-0.0518136
7.24609,0.134143,0.0536375,0.244601,0.0039452,265.886,2.77556e-17,-0.0550632
7.25586,0.134111,0.049412,0.244601,0.00394216,247.136,6.93889e-18,-0.0606229
7.26562,0.141796,0.0453843,0.244601,0.00393179,252.168,0,-0.0701566
7.27539,0.160782,0.0415787,0.244601,0.00389396,271.886,1.38778e-17,-0.0844192
7.28516,0.192083,0.0380221,0.244601,0.00384223,293.188,0,-0.10308
7.29492,0.233848,0.0347263,0.244601,0.00376298,301.493,0,-0.124751
7.30469,0.238363,0.0316863,0.244601,0.00365147,283.597,2.77556e-17,-0.147219
7.31445,0.238363,0.0288983,0.244601,0.00351955,230.317,0,-0.167837
7.32422,0.238363,0.0264047,0.244601,0.00338563,138.433,2.77556e-17,-0.184003
7.33398,0.238363,0.0241314,0.244601,0.00326687,11.5208,0,-0.193632
7.34375,0.238363,0.0221387,0.244601,0.00314575,-140.464,-2.77556e-17,-0.19554
7.35352,0.238363,0.0203428,0.244601,0.00305739,-302.814,0,-0.189658
7.36328,0.238363,0.0188073,0.244601,0.00300519,-382.446,-2.77556e-17,-0.177036
7.37305,0.238363,0.0174248,0.244601,0.00302183,-382.446,0,-0.15964
7.38281,0.238363,0.0162511,0.244601,0.00314232,-382.446,-2.77556e-17,-0.139971
7.39258,0.198603,0.0152234,0.244601,0.00338109,-382.446,-2.77556e-17,-0.120589
7.40234,0.147283,0.0142827,0.244601,0.00377273,-382.446,-1.38778e-17,-0.103619
7.41211,0.107355,0.0135105,0.228639,0.0043268,-382.446,-5.55112e-17,-0.0903553
7.42188,0.0817626,0.0127893,0.194999,0.0050804,-382.446,-1.38778e-17,-0.081018
7.43164,0.0702859,0.0121199,0.170216,0.00608561,-382.446,0,-0.0747279
7.44141,0.0696014,0.0115757,0.152427,0.00737411,-382.446,-1.38778e-17,-0.0696997
7.45117,0.0739319,0.0110577,0.137983,0.0089378,-382.446,-2.77556e-17,-0.0636191
7.46094,0.076174,0.0105557,0.122249,0.0108484,-382.446,-2.77556e-17,-0.0541333
7.4707,0.0692928,0.0101458,0.100589,0.0131164,-382.446,-6.93889e-18,-0.0393598
7.48047,0.0477221,0.00978521,0.0693891,0.0157458,-382.446,-2.77556e-17,-0.0183149
7.49023,0.00850581,0.00944563,0.02688,0.0187522,-382.446,-5.55112e-17,0.00882437
7.5,-0.0480414,0.00911517,-0.0263771,0.0221409,-382.446,-4.16334e-17,0.040678
7.50977,-0.0805674,0.00885439,-0.0872631,0.0259238,-382.446,-6.93889e-17,0.0748546
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-382.446,-2.77556e-17,0.108344
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-382.446,2.77556e-17,0.138038
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-382.446,-5.55112e-17,0.161287
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-382.446,0,0.176382
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-301.638,0,0.182864
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-121.246,0,0.181614
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,47.8011,0,0.174688
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,189.451,2.77556e-17,0.164923
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,293.118,0,0.155407
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,355.571,0,0.148875
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,381.449,5.55112e-17,0.147188
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,382.281,2.77556e-17,0.150952
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,374.198,0,0.159388
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,374.738,0,0.170457
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,382.446,2.77556e-17,0.181233
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,382.446,0,0.18845
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,382.446,2.77556e-17,0.189124
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,382.446,0,0.181136
7.69531,-0.0805674,0.00316421,-0.0872631,0.0983586,382.446,8.32667e-17,0.163663
7.70508,-0.0805674,0.00280591,-0.0872631,0.0981405,382.446,2.77556e-17,0.137367
7.71484,-0.0805674,0.00244254,-0.0872631,0.0974009,382.446,-4.16334e-17,0.104315
7.72461,-0.0805674,0.00208406,-0.0295667,0.0961749,382.446,8.32667e-17,0.0676334
7.73438,0.0082327,0.00173112,0.0437034,0.0944979,382.446,0,0.030966
7.74414,0.0982156,0.00138864,0.114159,0.0924006,382.446,-2.77556e-17,-0.00217506
7.75391,0.175852,0.00106359,0.17503,0.0899513,382.446,8.32667e-17,-0.0290301
7.76367,0.23485,0.000757266,0.221262,0.0871654,382.446,-2.77556e-17,-0.0480755
7.77344,0.238363,0.000475254,0.244601,0.0841135,382.446,-2.77556e-17,-0.059274
7.7832,0.238363,0.000217588,0.244601,0.080824,382.446,1.38778e-17,-0.0640428
7.79297,0.238363,-5.56641e-06,0.244601,0.0773629,382.446,2.77556e-17,-0.0649428
7.80273,0.238363,-0.000198164,0.244601,0.0737524,382.446,0,-0.0651458
7.8125,0.238363,-0.000344121,0.244601,0.0700627,382.446,4.16334e-17,-0.0677801
7.82227,0.238363,-0.000460078,0.243094,0.0663232,382.446,1.38778e-17,-0.0752788
7.83203,0.238363,-0.000554941,0.244601,0.0625781,382.446,5.55112e-17,-0.0888556
7.8418,0.238363,-0.000607119,0.244601,0.0588635,382.446,0,-0.108212
7.85156,0.238363,-0.000630088,0.244601,0.0552163,382.446,0,-0.131532
7.86133,0.238363,-0.00063457,0.244601,0.0516571,382.446,5.55112e-17,-0.155779
7.87109,0.238363,-0.00058752,0.244601,0.0482194,382.446,2.77556e-17,-0.177229
7.88086,0.238363,-0.000518818,0.244601,0.0449007,294.245,-2.77556e-17,-0.192151
7.89062,0.238363,-0.00041168,0.244601,0.0417521,123.497,0,-0.197513
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-79.5479,0,-0.191563
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-296.267,0,-0.174189
7.91992,0.238363,0.000184512,0.244601,0.0332818,-382.446,-2.77556e-17,-0.146976
7.92969,0.238363,0.000540146,0.244601,0.0308279,-382.446,-5.55112e-17,-0.112952
7.93945,0.238363,0.000962197,0.238709,0.0285356,-382.446,0,-0.076061
7.94922,0.238363,0.00152139,0.162998,0.0264294,-382.446,-5.55112e-17,-0.0404643
7.95898,0.238363,0.00221385,0.0919681,0.0245155,-382.446,-5.55112e-17,-0.00979556
7.96875,0.219589,0.00308698,0.0325464,0.0227222,-382.446,0,0.013489
7.97852,0.180086,0.00413197,-0.0108874,0.0211061,-382.446,-5.55112e-17,0.0285414
7.98828,0.159049,0.00537615,-0.0372759,0.0196557,-382.446,-2.77556e-17,0.0362513
7.99805,0.152884,0.00685002,-0.0490345,0.0183115,-382.446,-4.16334e-17,0.0390472
8.00781,0.154554,0.00862295,-0.051545,0.0170949,-382.446,-4.16334e-17,0.0404046
8.01758,0.154995,0.0106968,-0.0520801,0.0159811,-382.446,1.38778e-17,0.0441519
8.02734,0.144958,0.0131125,-0.0583604,0.0149871,-382.446,-6.93889e-17,0.0537044
8.03711,0.116917,0.0157928,-0.0770116,0.0140733,-382.446,2.77556e-17,0.071371
8.04688,0.0666796,0.0188997,-0.0872631,0.0132493,-382.446,-2.77556e-17,0.0978665
8.05664,-0.00562034,0.0223185,-0.0872631,0.0125028,-382.446,-2.77556e-17,0.132123
8.06641,-0.0805674,0.0261137,-0.0872631,0.0118269,-382.446,-5.55112e-17,0.171438
8.07617,-0.0805674,0.0302598,-0.0872631,0.0112127,-382.446,-5.55112e-17,0.211939
8.08594,-0.0805674,0.0347075,-0.0872631,0.0107042,-382.446,-2.77556e-17,0.249266


==> data/POM_manual_steel_LPDS/IBS_results_POM_manual_steel_v_LPDS_7.csv <==
% y1min=-0.07895606840029358, y1max=0.23359584733843802, y2min=-0.08551782507449389, y2max=0.23970942914485932, LMmin=-374.7971539306641, LMmax=374.7971539306641,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,0.000167871,0,-8.83008e-05,-0,0,0
0.00976562,0.000610151,-0.000528516,-4.59635e-07,-7.39453e-05,-0.0090389,4.23516e-22,2.30475e-06
0.0195312,0.0031922,0.00177949,-2.20292e-06,-8.17969e-05,-0.0507142,0,1.28457e-05
0.0292969,0.00702611,0.00623666,-3.15059e-06,-7.61426e-05,-0.104535,1.01644e-20,2.62573e-05
0.0390625,0.011441,0.0107096,-1.87258e-06,-7.6084e-05,-0.129876,6.77626e-21,3.27006e-05
0.0488281,0.0163751,0.0169175,-2.99622e-06,-7.84277e-05,-0.186901,6.77626e-21,4.81316e-05
0.0585937,0.0223343,0.0226649,-7.28204e-06,-7.78711e-05,-0.335831,0,8.71963e-05
0.0683594,0.028796,0.0291633,-1.12479e-05,-8.21484e-05,-0.558336,2.71051e-20,0.000144908
0.078125,0.0354449,0.0361316,-1.00401e-05,-7.48828e-05,-0.753557,2.71051e-20,0.000196583
0.0878906,0.0424106,0.0433592,-2.21839e-06,-8.19727e-05,-0.819626,0,0.000218122
0.0976562,0.0495874,0.0494655,1.417e-05,-8.50781e-05,-0.629278,2.71051e-20,0.000178137
0.107422,0.0562886,0.0555564,3.91251e-05,-7.81641e-05,-0.0541343,0,4.39666e-05
0.117187,0.0624862,0.0615928,6.70262e-05,-7.75488e-05,0.945664,-2.71051e-20,-0.000196243
0.126953,0.0681156,0.0674141,8.78439e-05,-8.7041e-05,2.26908,-1.0842e-19,-0.000521284
0.136719,0.0729217,0.0720656,9.14097e-05,-7.30664e-05,3.69766,0,-0.000882629
0.146484,0.0767358,0.0756898,6.60947e-05,-7.81055e-05,4.85947,-2.1684e-19,-0.00119336
0.15625,0.0796216,0.0786485,2.02676e-06,-8.35547e-05,5.23537,-2.1684e-19,-0.00132813
0.166016,0.0815654,0.0811464,-0.000105094,-7.54687e-05,4.2129,0,-0.00113433
0.175781,0.0827061,0.0827792,-0.000251983,-8.27344e-05,1.15292,0,-0.000445946
0.185547,0.0830277,0.083103,-0.00042721,-8.63965e-05,-4.54301,-1.0842e-19,0.00090188
0.195312,0.0825254,0.0826074,-0.000611022,-6.86133e-05,-13.3479,4.33681e-19,0.00305284
0.205078,0.0814282,0.0817104,-0.000778531,-7.79883e-05,-25.5541,1.73472e-18,0.00611566
0.214844,0.0799042,0.080233,-0.000902251,-8.4873e-05,-41.209,3.46945e-18,0.0101461
0.224609,0.0777656,0.07774,-0.000956557,-8.21484e-05,-60.0741,3.46945e-18,0.0151333
0.234375,0.0751321,0.074549,-0.000924392,-7.90723e-05,-81.6484,-3.46945e-18,0.0210013
0.244141,0.0722694,0.0710731,-0.000801579,-7.37988e-05,-105.215,1.04083e-17,0.0276143
0.253906,0.0690223,0.0675678,-0.000597443,-8.20898e-05,-129.868,6.93889e-18,0.0347772
0.263672,0.0652621,0.0634644,-0.000337151,-7.59668e-05,-154.601,0,0.0422532
0.273437,0.0612935,0.0586665,-6.0587e-05,-8.36719e-05,-178.424,1.38778e-17,0.0497887
0.283203,0.0571604,0.0538743,0.000185111,-8.15332e-05,-200.424,0,0.0571261
0.292969,0.0526478,0.049429,0.000352804,-7.2041e-05,-219.815,1.38778e-17,0.0640176
0.302734,0.0479243,0.0452016,0.000401164,-8.2998e-05,-236.021,0,0.0702497
0.3125,0.0432428,0.0406843,0.000304283,-8.09473e-05,-248.703,0,0.075654
0.322266,0.0384569,0.0361784,5.9931e-05,-7.76074e-05,-257.717,0,0.0801053
0.332031,0.0334904,0.0319314,-0.000308937,-8.4375e-05,-263.109,0,0.083527
0.341797,0.0285436,0.0277971,-0.000755262,-8.0127e-05,-265.091,0,0.0858946
0.351562,0.0236257,0.0235748,-0.00121057,-7.05176e-05,-263.969,-1.38778e-17,0.0872225
0.361328,0.0185829,0.0191971,-0.00159425,-7.62305e-05,-260.078,0,0.0875536
0.371094,0.0134109,0.0153979,-0.00182717,-7.95703e-05,-253.764,0,0.0869565
0.380859,0.00820649,0.0122333,-0.00184448,-7.06641e-05,-245.353,2.77556e-17,0.0855167
0.390625,0.00296765,0.00936138,-0.00160778,-7.04004e-05,-235.123,0,0.0833263
0.400391,-0.00227189,0.00664181,-0.00111608,-7.36816e-05,-223.305,0,0.0804799
0.410156,-0.00745796,0.00432146,-0.000411736,-6.91406e-05,-210.108,2.77556e-17,0.0770739
0.419922,-0.0121737,0.00276334,0.000420475,-7.49414e-05,-195.737,1.38778e-17,0.0732045
0.429687,-0.0162854,0.00249876,0.00126128,-7.59668e-05,-180.409,0,0.0689649
0.439453,-0.0200652,0.00234141,0.00197154,-7.62891e-05,-164.347,-1.38778e-17,0.0644402
0.449219,-0.0234236,0.00206013,0.002409,-7.55859e-05,-147.825,0,0.0597153
0.458984,-0.025866,0.00205078,0.00245189,-7.16602e-05,-131.159,6.93889e-18,0.0548731
0.46875,-0.0272846,0.00209259,0.00202419,-7.43848e-05,-114.652,6.93889e-18,0.0499807
0.478516,-0.027877,0.00208796,0.00111425,-6.83789e-05,-98.5578,0,0.0450857
0.488281,-0.027413,0.00175919,-0.000213512,-7.55859e-05,-83.1062,1.38778e-17,0.040226
0.498047,-0.0257919,0.00141387,-0.00181029,-5.8623e-05,-68.4754,6.93889e-18,0.035428
0.507812,-0.0232266,0.00130576,-0.00344441,-4.46484e-05,-54.7525,0,0.0307006
0.517578,-0.0199366,0.001499,-0.00481624,1.54395e-05,-41.9584,3.46945e-18,0.0260454
0.527344,-0.0161434,0.00159047,-0.00557877,0.0001425,-30.0637,0,0.021463
0.537109,-0.0121011,0.00144677,-0.0053646,0.0003946,-18.9933,3.46945e-18,0.0169541
0.546875,-0.0080156,0.00124441,-0.00381849,0.000915645,-8.65092,0,0.0125254
0.556641,-0.00405437,0.00119496,-0.00063022,0.00187931,1.05721,0,0.00819271
0.566406,-0.000350522,0.00120141,0.00443513,0.00353174,10.2028,8.67362e-19,0.00398382
0.576172,0.00298633,0.00113628,0.0115122,0.00621015,18.8134,-4.33681e-19,-6.02988e-05
0.585937,0.00592161,0.00110414,0.0206185,0.0102642,26.8579,-1.30104e-18,-0.00388602
0.595703,0.0084904,0.00115491,0.0316478,0.0159452,34.2441,0,-0.00742953
0.605469,0.0107649,0.00121673,0.0443734,0.0234922,40.8288,1.73472e-18,-0.0106215
0.615234,0.01284,0.00111357,0.058461,0.0328302,46.43,-1.73472e-18,-0.0133921
0.625,0.0148381,0.000911279,0.0734902,0.0437045,50.8438,-3.46945e-18,-0.0156762
0.634766,0.016856,0.000876182,0.0889816,0.0556722,53.8692,0,-0.0174193
0.644531,0.018951,0.00101754,0.104428,0.0681532,55.3319,0,-0.0185828
0.654297,0.021145,0.00110912,0.119324,0.0806633,55.1052,0,-0.0191468
0.664062,0.0234139,0.00103626,0.133198,0.0928373,53.13,0,-0.0191128
0.673828,0.0256808,0.000900674,0.145633,0.104538,49.429,-3.46945e-18,-0.0185028
0.683594,0.0278426,0.000855117,0.156287,0.115694,44.1136,0,-0.017358
0.693359,0.0297785,0.000870762,0.164907,0.126192,37.3844,-3.46945e-18,-0.0157359
0.703125,0.0313649,0.000878408,0.171328,0.135848,29.5229,0,-0.0137055
0.712891,0.0325007,0.000879023,0.175476,0.14432,20.8758,-1.73472e-18,-0.0113439
0.722656,0.033117,0.000923174,0.177361,0.151297,11.8335,0,-0.00873194
0.732422,0.0331781,0.000935889,0.177063,0.156589,2.80247,0,-0.00595113
0.742187,0.0326998,0.0008354,0.174723,0.160224,-5.82607,0,-0.00308104
0.751953,0.0317416,0.000708018,0.170528,0.162346,-13.706,8.67362e-19,-0.000198352
0.761719,0.0303829,0.00068124,0.164698,0.163068,-20.5638,2.60209e-18,0.00262361
0.771484,0.0287213,0.000796436,0.157473,0.162429,-26.2221,1.73472e-18,0.00531512
0.78125,0.0268651,0.000877646,0.149103,0.160334,-30.6142,3.46945e-18,0.00780987
0.791016,0.0248991,0.000836396,0.139842,0.156807,-33.786,1.73472e-18,0.0100452
0.800781,0.0228768,0.000712881,0.129935,0.151931,-35.8883,1.73472e-18,0.0119638
0.810547,0.0208287,0.000648691,0.119615,0.145976,-37.1585,3.46945e-18,0.0135156
0.820312,0.0187491,0.000652295,0.109096,0.139164,-37.8887,0,0.0146618
0.830078,0.0165943,0.000669932,0.0985682,0.131708,-38.387,0,0.0153789
0.839844,0.0143077,0.000690996,0.0881933,0.123616,-38.9373,3.46945e-18,0.0156639
0.849609,0.0118333,0.000729258,0.0780991,0.114969,-39.7575,0,0.015539
0.859375,0.00911807,0.000734941,0.0683774,0.105964,-40.9619,-1.73472e-18,0.0150553
0.869141,0.00613644,0.00065209,0.0590828,0.0968286,-42.5364,-1.73472e-18,0.014295
0.878906,0.00290579,0.000553242,0.0502338,0.0878534,-44.3255,3.46945e-18,0.0133711
0.888672,-0.000513297,0.000525469,0.0418163,0.0790897,-46.0345,0,0.0124241
0.898437,-0.00401491,0.000617432,0.0337907,0.0705057,-47.2478,3.46945e-18,0.011616
0.908203,-0.00745045,0.000693662,0.0261008,0.0620663,-47.4621,-1.73472e-18,0.0111209
0.917969,-0.0106512,0.000681445,0.0186853,0.0538161,-46.1307,-1.73472e-18,0.0111134
0.927734,-0.0134335,0.000592266,0.0114905,0.0458515,-42.7151,0,0.0117559
0.9375,-0.0156228,0.000530713,0.00448176,0.0383788,-36.7359,1.73472e-18,0.0131847
0.947266,-0.0170796,0.000521162,-0.00234528,0.0315341,-27.8222,1.73472e-18,0.0154972
0.957031,-0.017712,0.000544395,-0.00895785,0.025375,-15.7518,0,0.0187417
0.966797,-0.0174991,0.000575566,-0.0152826,0.0200393,-0.476416,0,0.0229096
0.976562,-0.0165106,0.000595928,-0.0212074,0.0155723,17.8678,0,0.0279322
0.986328,-0.0148924,0.000596309,-0.0265883,0.0120237,38.9637,0,0.0336822
0.996094,-0.0128414,0.000541846,-0.0312611,0.0093266,62.3321,0,0.0399797
1.00586,-0.0106073,0.000466201,-0.0350562,0.00740959,87.3645,0,0.0466031
1.01562,-0.00846179,0.00043623,-0.0378165,0.00611077,113.362,-6.93889e-18,0.0533026
1.02539,-0.00665454,0.000487646,-0.0394144,0.00536968,139.573,-2.08167e-17,0.0598179
1.03516,-0.00538954,0.000554502,-0.0397674,0.00521461,165.238,0,0.0658951
1.04492,-0.00480105,0.000567217,-0.0388497,0.00544831,189.624,0,0.0713043
1.05469,-0.00492636,0.000521104,-0.0366988,0.00582313,212.052,-2.77556e-17,0.0758544
1.06445,-0.00569056,0.000468164,-0.0334152,0.00606454,231.926,0,0.0794047
1.07422,-0.00690246,0.000507773,-0.0291564,0.00596063,248.742,0,0.0818719
1.08398,-0.00826189,0.000661846,-0.0241249,0.00549826,262.103,0,0.083232
1.09375,-0.0093791,0.000932402,-0.0185516,0.00471097,271.72,-2.77556e-17,0.0835172
1.10352,-0.00980763,0.00137789,-0.0126766,0.00362663,277.422,0,0.0828079
1.11328,-0.00908443,0.00206147,-0.00672998,0.00234797,279.151,-2.77556e-17,0.0812214
1.12305,-0.00677288,0.00316884,-0.000914441,0.00102108,276.964,-2.77556e-17,0.0788978
1.13281,-0.00250535,0.00492589,0.00460854,-0.000220928,271.037,0,0.0759853
1.14258,0.00397718,0.0076147,0.00972679,-0.00134133,261.658,-2.77556e-17,0.0726263
1.15234,0.0127953,0.0114131,0.0143795,-0.00237138,249.228,-1.38778e-17,0.0689459
1.16211,0.0239133,0.0166573,0.0185531,-0.00339185,234.244,0,0.0650431
1.17187,0.0371333,0.0235322,0.0222721,-0.00436447,217.287,-6.93889e-18,0.0609872
1.18164,0.0521054,0.0320205,0.0255855,-0.00514869,198.993,-6.93889e-18,0.0568175
1.19141,0.0683501,0.0421646,0.0285519,-0.00562187,180.025,-6.93889e-18,0.052548
1.20117,0.0852925,0.0537837,0.0312247,-0.00572927,161.027,6.93889e-18,0.0481749
1.21094,0.102303,0.0665045,0.0336395,-0.00559424,142.585,0,0.0436865
1.2207,0.118745,0.0797225,0.0358054,-0.00531999,125.18,-6.93889e-18,0.039074
1.23047,0.134013,0.0928314,0.0377014,-0.00488824,109.144,0,0.0343421
1.24023,0.147577,0.105265,0.0392782,-0.00428112,94.6353,-3.46945e-18,0.0295179
1.25,0.159011,0.116608,0.0404647,-0.00356399,81.6118,-6.93889e-18,0.0246566
1.25977,0.168012,0.126662,0.0411784,-0.00268327,69.8329,-6.93889e-18,0.0198449
1.26953,0.174409,0.135384,0.0413375,-0.00162542,58.8741,-3.46945e-18,0.0151995
1.2793,0.178157,0.1428,0.0408739,-0.000437871,48.1625,0,0.0108634
1.28906,0.179329,0.148956,0.0397438,0.000821543,37.0286,-8.67362e-19,0.00699821
1.29883,0.178093,0.153777,0.0379354,0.00206918,24.7702,0,0.00377465
1.30859,0.174685,0.157125,0.0354724,0.00328576,10.7243,-4.33681e-19,0.0013618
1.31836,0.169389,0.15887,0.0324125,0.00448005,-5.66207,2.1684e-19,-8.42553e-05
1.32812,0.162508,0.158909,0.0288422,0.00567437,-24.7667,0,-0.000431064
1.33789,0.154348,0.157287,0.0248674,0.00674833,-46.7418,1.73472e-18,0.000420732
1.34766,0.145199,0.154112,0.0206028,0.00757189,-71.4826,0,0.00252982
1.35742,0.135326,0.149621,0.0161614,0.00828565,-98.618,0,0.00590882
1.36719,0.124965,0.144054,0.0116452,0.00882258,-127.527,-3.46945e-18,0.0105211
1.37695,0.11432,0.137657,0.00713862,0.00920429,-157.374,1.04083e-17,0.0162803
1.38672,0.103566,0.130537,0.00270699,0.00935625,-187.172,1.73472e-17,0.0230515
1.39648,0.0928479,0.122741,-0.00160195,0.00936296,-215.847,6.93889e-18,0.0306547
1.40625,0.082282,0.114317,-0.00575231,0.00926449,-242.323,6.93889e-18,0.038871
1.41602,0.0719584,0.105436,-0.00971203,0.00900029,-265.594,2.77556e-17,0.0474491
1.42578,0.0619379,0.0962947,-0.0134439,0.00858961,-284.801,0,0.0561149
1.43555,0.0522511,0.087168,-0.0168975,0.00801141,-299.281,0,0.0645816
1.44531,0.0428969,0.0782657,-0.0200044,0.0073442,-308.611,-1.38778e-17,0.0725621
1.45508,0.033843,0.0697311,-0.0226764,0.00656648,-312.622,0,0.0797814
1.46484,0.0250292,0.0616113,-0.0248104,0.00571813,-311.395,0,0.0859901
1.47461,0.0163749,0.0538103,-0.0262965,0.00486439,-305.241,1.38778e-17,0.0909776
1.48437,0.00778981,0.0463729,-0.0270315,0.00402123,-294.659,0,0.094584
1.49414,-0.00081129,0.039365,-0.0269343,0.00318141,-280.287,-1.38778e-17,0.0967105
1.50391,-0.00949178,0.0329802,-0.0259623,0.00232104,-262.852,2.77556e-17,0.0973257
1.51367,-0.0182765,0.0272665,-0.0241253,0.00144562,-243.112,0,0.0964694
1.52344,-0.0271359,0.0222598,-0.0214951,0.000620771,-221.81,0,0.0942506
1.5332,-0.0359747,0.0179198,-0.0182088,-0.000126006,-199.633,2.77556e-17,0.0908409
1.54297,-0.0446267,0.0140933,-0.0144644,-0.000823623,-177.185,0,0.086463
1.55273,-0.0528581,0.0109926,-0.0105082,-0.00150425,-154.967,0,0.0813749
1.5625,-0.0603788,0.00851189,-0.00661486,-0.00211081,-133.373,1.38778e-17,0.0758505
1.57227,-0.0668615,0.0066825,-0.00306153,-0.00264539,-112.691,0,0.070159
1.58203,-0.0719693,0.00555478,-9.92051e-05,-0.00311704,-93.1117,0,0.0645435
1.5918,-0.0753854,0.00494467,0.00207657,-0.00353385,-74.7399,6.93889e-18,0.0592027
1.60156,-0.076846,0.00465923,0.00335149,-0.00389815,-57.6099,6.93889e-18,0.0542753
1.61133,-0.0761688,0.00448808,0.00371206,-0.00421611,-41.6975,6.93889e-18,0.0498306
1.62109,-0.0732765,0.00434329,0.00325638,-0.00446599,-26.9325,0,0.0458655
1.63086,-0.0682117,0.00415849,0.00219434,-0.00462735,-13.2095,0,0.0423081
1.64062,-0.0611407,0.00393035,0.000836946,-0.00468844,-0.3979,0,0.0390285
1.65039,-0.0523455,0.00363636,-0.000424902,-0.00465759,11.6475,0,0.0358549
1.66016,-0.0422053,0.00324132,-0.0011501,-0.00451685,23.075,0,0.0325945
1.66992,-0.0311683,0.00283942,-0.000882977,-0.00420668,34.022,0,0.0290559
1.67969,-0.0197176,0.00249688,0.000808476,-0.00366855,44.5994,0,0.0250714
1.68945,-0.00833321,0.00228879,0.00429544,-0.00280128,54.8736,3.46945e-18,0.0205177
1.69922,0.00254357,0.00220573,0.00985551,-0.00149159,64.8497,-3.46945e-18,0.0153305
1.70898,0.0125422,0.00221473,0.0176473,0.000365449,74.4566,-3.46945e-18,0.0095151
1.71875,0.0213866,0.0022149,0.0276945,0.00293279,83.5372,-1.73472e-18,0.00314837
1.72852,0.0289086,0.00214925,0.0398806,0.00634424,91.8466,0,-0.00362513
1.73828,0.0350511,0.00199304,0.0539542,0.0107423,99.0597,-3.46945e-18,-0.010604
1.74805,0.0398601,0.00181846,0.0695439,0.0163042,104.79,-1.04083e-17,-0.0175457
1.75781,0.0434674,0.00168753,0.0861816,0.0230302,108.619,-1.04083e-17,-0.0241861
1.76758,0.0460674,0.00162214,0.103331,0.0309677,110.136,-1.04083e-17,-0.0302596
1.77734,0.0478893,0.00159375,0.120417,0.0400608,108.978,0,-0.0355199
1.78711,0.0491691,0.00161848,0.136863,0.0500715,104.881,0,-0.0397567
1.79687,0.0501247,0.0016098,0.152114,0.0607775,97.717,-6.93889e-18,-0.0428098
1.80664,0.0509352,0.00158153,0.165667,0.0718561,87.5302,0,-0.0445775
1.81641,0.0517277,0.00146496,0.177092,0.0829663,74.5526,0,-0.0450201
1.82617,0.0525711,0.00124374,0.186048,0.0937581,59.2071,-6.93889e-18,-0.0441585
1.83594,0.0534769,0.000969492,0.192289,0.103966,42.0899,0,-0.0420687
1.8457,0.0544065,0.000778594,0.195675,0.113388,23.934,0,-0.0388727
1.85547,0.0552817,0.000719971,0.196169,0.121832,5.55761,6.93889e-18,-0.0347281
1.86523,0.0559986,0.0008025,0.193836,0.129206,-12.1996,0,-0.0298171
1.875,0.0564406,0.000998379,0.188832,0.135485,-28.5442,3.46945e-18,-0.0243357
1.88477,0.0564905,0.00122355,0.181397,0.14062,-42.7953,3.46945e-18,-0.0184845
1.89453,0.0560397,0.00146687,0.171846,0.144543,-54.4407,1.73472e-18,-0.0124608
1.9043,0.054994,0.00168659,0.16055,0.147197,-63.1786,1.73472e-18,-0.00645277
1.91406,0.0532773,0.00186155,0.147919,0.148516,-68.9376,1.73472e-18,-0.000634351
1.92383,0.0508317,0.0018699,0.134389,0.148507,-71.8746,0,0.00483813
1.93359,0.0476184,0.00172201,0.120395,0.147192,-72.3493,5.20417e-18,0.00982964
1.94336,0.0436166,0.00140563,0.106353,0.144624,-70.8788,-1.73472e-18,0.0142299
1.95312,0.0388254,0.000999199,0.0926377,0.140975,-68.0757,0,0.0179576
1.96289,0.0332665,0.000628242,0.0795614,0.136385,-64.5786,3.46945e-18,0.020964
1.97266,0.0269885,0.00034333,0.0673585,0.131001,-60.98,3.46945e-18,0.0232382
1.98242,0.0200732,9.44824e-05,0.0561723,0.124946,-57.7604,3.46945e-18,0.0248095
1.99219,0.012641,-0.000159756,0.0460493,0.118298,-55.2364,0,0.0257506
2.00195,0.00485564,-0.000410303,0.0369406,0.111169,-53.5256,0,0.0261767
2.01172,-0.00307466,-0.00059417,0.0287116,0.103677,-52.5341,6.93889e-18,0.0262423
2.02148,-0.0109008,-0.000621475,0.0211598,0.0959496,-51.9648,3.46945e-18,0.0261346
2.03125,-0.0183416,-0.000451582,0.0140388,0.088126,-51.3475,6.93889e-18,0.0260623
2.04102,-0.0250991,-0.000142764,0.00708813,0.0803377,-50.0847,3.46945e-18,0.0262425
2.05078,-0.0308782,0.000234023,6.44926e-05,0.0727354,-47.5098,6.93889e-18,0.0268835
2.06055,-0.0354113,0.000668555,-0.00722711,0.0653628,-42.95,0,0.0281683
2.07031,-0.0384829,0.00112995,-0.0149065,0.0583094,-35.7888,0,0.0302366
2.08008,-0.039954,0.00158769,-0.0229982,0.0515621,-25.5222,0,0.033171
2.08984,-0.0397805,0.00202175,-0.0314208,0.0452132,-11.8037,0,0.0369855
2.09961,-0.0380255,0.00240176,-0.0399872,0.0392894,5.52453,0,0.0416203
2.10937,-0.0348606,0.002723,-0.0484157,0.0338463,26.4154,0,0.0469424
2.11914,-0.030557,0.00296452,-0.0563519,0.0289574,50.6157,0,0.0527529
2.12891,-0.025465,0.00310166,-0.0633989,0.0245976,77.6782,-6.93889e-18,0.0588007
2.13867,-0.0199845,0.00310482,-0.0691526,0.0208378,106.985,0,0.0648003
2.14844,-0.0145271,0.00296695,-0.0732392,0.0175909,137.776,0,0.0704546
2.1582,-0.00947592,0.00269789,-0.0753511,0.0148812,169.188,-1.38778e-17,0.0754777
2.16797,-0.00514497,0.00236411,-0.0752761,0.0126601,200.292,0,0.0796177
2.17773,-0.00174434,0.00199614,-0.072919,0.0109453,230.128,0,0.0826766
2.1875,0.000646054,0.00162618,-0.0683117,0.0096324,257.749,0,0.0845246
2.19727,0.00209036,0.00123841,-0.0616123,0.00872707,282.255,-1.38778e-17,0.0851088
2.20703,0.00279654,0.000858545,-0.0530921,0.00807648,302.829,-2.77556e-17,0.0844546
2.2168,0.00310156,0.000495,-0.0431138,0.00761426,318.771,-1.38778e-17,0.0826604
2.22656,0.00344322,0.000184629,-0.0321018,0.00727518,329.531,-2.77556e-17,0.0798856
2.23633,0.00432116,4.74609e-06,-0.0205089,0.00696229,334.737,-1.38778e-17,0.076334
2.24609,0.00625089,2.80078e-05,-0.00878284,0.00668376,334.215,-1.38778e-17,0.0722342
2.25586,0.00971532,0.00040125,0.00266456,0.00640134,328.013,-1.38778e-17,0.0678186
2.26562,0.0151185,0.00126809,0.0134819,0.00608915,316.404,0,0.0633038
2.27539,0.0227464,0.00282469,0.0233951,0.00575804,299.882,-6.93889e-18,0.0588739
2.28516,0.0327371,0.00515124,0.0322157,0.0054179,279.146,-6.93889e-18,0.0546674
2.29492,0.0450653,0.00844802,0.0398397,0.00507129,255.066,0,0.0507709
2.30469,0.0595395,0.0128816,0.0462395,0.00478286,228.637,0,0.047217
2.31445,0.0758131,0.0184707,0.0514498,0.00460898,200.917,6.93889e-18,0.0439883
2.32422,0.0934083,0.0254234,0.0555497,0.00448737,172.959,-6.93889e-18,0.0410261
2.33398,0.111747,0.0336749,0.0586443,0.00436884,145.74,-6.93889e-18,0.0382421
2.34375,0.130193,0.0431623,0.0608478,0.00428042,120.084,6.93889e-18,0.0355326
2.35352,0.148085,0.0537267,0.0622692,0.00415614,96.6022,-1.38778e-17,0.0327929
2.36328,0.164784,0.0651036,0.0630027,0.00403072,75.6446,-3.46945e-18,0.0299308
2.37305,0.179704,0.0769563,0.0631224,0.00385544,57.271,3.46945e-18,0.0268791
2.38281,0.19234,0.0888495,0.0626822,0.00369867,41.2488,-3.46945e-18,0.0236038
2.39258,0.202293,0.1004,0.0617175,0.00356458,27.0753,0,0.0201106
2.40234,0.209277,0.111214,0.0602505,0.00345352,14.0266,0,0.0164466
2.41211,0.21313,0.120987,0.0582952,0.00339337,1.22751,0,0.0127003
2.42187,0.213808,0.12949,0.055862,0.00330937,-12.2617,0,0.00899703
2.43164,0.211383,0.136537,0.0529608,0.00323479,-27.3503,8.67362e-19,0.00549337
2.44141,0.206029,0.142098,0.049602,0.00314341,-44.8224,1.73472e-18,0.00236865
2.45117,0.19801,0.146123,0.0457963,0.00305112,-65.2511,5.20417e-18,-0.000184495
2.46094,0.187666,0.148686,0.0415523,0.00295796,-88.931,6.93889e-18,-0.0019708
2.4707,0.175394,0.149865,0.0368751,0.00284854,-115.833,-3.46945e-18,-0.00280362
2.48047,0.16163,0.149689,0.0317651,0.00275739,-145.592,-1.04083e-17,-0.00251651
2.49023,0.146831,0.148196,0.0262192,0.00268409,-177.514,1.38778e-17,-0.000974652
2.5,0.131457,0.145401,0.0202346,0.00262418,-210.627,0,0.00191423
2.50977,0.115944,0.141353,0.013815,0.00256289,-243.745,1.38778e-17,0.0061901
2.51953,0.100688,0.136157,0.0069797,0.00249744,-275.549,1.38778e-17,0.0118326
2.5293,0.0860226,0.12995,-0.000226464,0.00240844,-304.692,2.08167e-17,0.0187553
2.53906,0.0721994,0.122958,-0.00772308,0.00231896,-329.887,3.46945e-17,0.0268039
2.54883,0.0593754,0.11535,-0.0153864,0.00223799,-350.002,0,0.0357574
2.55859,0.0476038,0.107338,-0.0230455,0.00217195,-364.136,2.77556e-17,0.0453344
2.56836,0.0368331,0.0991006,-0.0304831,0.00213396,-371.677,3.46945e-17,0.0552038
2.57812,0.0269151,0.0907553,-0.0374437,0.00208412,-372.33,1.38778e-17,0.0650006
2.58789,0.0176216,0.0824326,-0.043647,0.00202207,-366.13,1.38778e-17,0.0743444
2.59766,0.00866987,0.0742047,-0.0488076,0.00194912,-353.428,0,0.0828619
2.60742,-0.000244324,0.0661756,-0.0526587,0.00188716,-334.85,1.38778e-17,0.09021
2.61719,-0.00941008,0.0584211,-0.054977,0.00183771,-311.251,0,0.0960984
2.62695,-0.019063,0.0510495,-0.055607,0.0018143,-283.652,1.38778e-17,0.10031
2.63672,-0.0293499,0.0441761,-0.054481,0.00177545,-253.169,1.38778e-17,0.102716
2.64648,-0.0403001,0.0378553,-0.0516321,0.00173959,-220.953,1.38778e-17,0.103287
2.65625,-0.0518068,0.0321455,-0.047199,0.00170848,-188.121,1.38778e-17,0.102093
2.66602,-0.0636222,0.0270592,-0.0414197,0.0016597,-155.707,0,0.0992963
2.67578,-0.0753659,0.0225808,-0.0346157,0.00164136,-124.616,0,0.0951426
2.68555,-0.0805674,0.0186504,-0.0271666,0.00160872,-95.5898,0,0.0899356
2.69531,-0.0805674,0.0153346,-0.0194783,0.00158481,-69.1886,0,0.0840127
2.70508,-0.0805674,0.0124966,-0.0119466,0.00156313,-45.7775,0,0.0777166
2.71484,-0.0805674,0.0103054,-0.00492065,0.00153448,-25.5275,0,0.0713654
2.72461,-0.0805674,0.00872145,0.00132986,0.0014799,-8.42288,0,0.0652267
2.73437,-0.0805674,0.00761435,0.00664102,0.00143238,5.7226,0,0.0594954
2.74414,-0.0805674,0.00692259,0.0109711,0.0013986,17.2423,0,0.0542793
2.75391,-0.0805674,0.00659452,0.0144057,0.00138237,26.5868,0,0.0495937
2.76367,-0.0805674,0.00645562,0.0171504,0.00140672,34.2882,-6.93889e-18,0.0453644
2.77344,-0.0805674,0.00645832,0.0195124,0.00147946,40.9193,-6.93889e-18,0.0414397
2.7832,-0.0676996,0.00652576,0.0218725,0.00163125,47.0491,0,0.0376105
2.79297,-0.051191,0.00657908,0.0246495,0.00187395,53.1973,0,0.0336355
2.80273,-0.0337353,0.00664037,0.0282624,0.00220863,59.7886,0,0.0292699
2.8125,-0.0160722,0.00670995,0.0330911,0.00266707,67.1124,0,0.0242942
2.82227,0.00108818,0.00670576,0.0394425,0.00327097,75.2892,-3.46945e-18,0.0185409
2.83203,0.0171131,0.00667655,0.0475214,0.00408372,84.249,-3.46945e-18,0.0119154
2.8418,0.0314849,0.00663372,0.0574114,0.00517072,93.7233,0,0.00441102
2.85156,0.0438274,0.00655339,0.0690651,0.00662511,103.255,0,-0.00388476
2.86133,0.0539179,0.00655181,0.0823047,0.00854549,112.226,-6.93889e-18,-0.0127927
2.87109,0.0616858,0.00663158,0.0968316,0.0111137,119.898,0,-0.0220521
2.88086,0.0671987,0.00674517,0.112245,0.0143809,125.477,-6.93889e-18,-0.0313381
2.89062,0.0706387,0.00685471,0.128065,0.0184949,128.177,-6.93889e-18,-0.0402845
2.90039,0.0722718,0.00692221,0.143761,0.023497,127.298,-6.93889e-18,-0.0485095
2.91016,0.0724151,0.00686326,0.15878,0.0294603,122.297,0,-0.055642
2.91992,0.0714036,0.00673852,0.172575,0.0363327,112.85,-6.93889e-18,-0.0613474
2.92969,0.069562,0.0066121,0.184635,0.0440737,98.9019,0,-0.0653491
2.93945,0.067181,0.00645683,0.194504,0.0525853,80.6913,0,-0.0674459
2.94922,0.0645015,0.00633583,0.201802,0.0616472,58.7536,0,-0.0675238
2.95898,0.0617062,0.00620895,0.206245,0.0710614,33.8964,0,-0.0655611
2.96875,0.0589169,0.00602147,0.207649,0.0805569,7.15071,-6.93889e-18,-0.0616282
2.97852,0.0561985,0.00581408,0.205944,0.0898496,-20.2995,0,-0.0558819
2.98828,0.0535651,0.0056003,0.201175,0.0986981,-47.2017,0,-0.0485548
2.99805,0.0509892,0.00537223,0.193498,0.106879,-72.3278,6.93889e-18,-0.0399413
3.00781,0.0484106,0.0051227,0.18318,0.1142,-94.5645,6.93889e-18,-0.0303818
3.01758,0.0457454,0.00485648,0.170585,0.12054,-112.995,1.04083e-17,-0.0202441
3.02734,0.0428925,0.00458098,0.156159,0.125791,-126.963,3.46945e-18,-0.00990584
3.03711,0.0397411,0.00427731,0.140412,0.129951,-136.111,6.93889e-18,0.000263762
3.04687,0.0361759,0.0039571,0.123893,0.133029,-140.397,-3.46945e-18,0.00992104
3.05664,0.0320835,0.00366064,0.10716,0.135031,-140.079,3.46945e-18,0.0187633
3.06641,0.0273599,0.00339038,0.0907488,0.135982,-135.673,3.46945e-18,0.0265427
3.07617,0.0219189,0.00311394,0.0751443,0.135901,-127.893,1.38778e-17,0.0330768
3.08594,0.015703,0.00282747,0.0607473,0.134877,-117.577,0,0.0382575
3.0957,0.00869449,0.00253034,0.0478499,0.132916,-105.6,0,0.0420553
3.10547,0.000927251,0.00221227,0.0366164,0.130107,-92.7921,6.93889e-18,0.0445204
3.11523,-0.00750313,0.00191423,0.0270729,0.126504,-79.8662,-6.93889e-18,0.0457792
3.125,-0.0164326,0.00164769,0.0191086,0.122207,-67.3576,6.93889e-18,0.0460266
3.13477,-0.0256271,0.00139679,0.0124873,0.117312,-55.5853,0,0.045514
3.14453,-0.0347872,0.00117205,0.00687147,0.111908,-44.6363,0,0.0445325
3.1543,-0.0435606,0.000955635,0.00185519,0.106119,-34.3706,0,0.0433939
3.16406,-0.051562,0.000712119,-0.00299524,0.100042,-24.4494,6.93889e-18,0.0424086
3.17383,-0.058399,0.000490371,-0.00809683,0.0937586,-14.3787,0,0.0418631
3.18359,-0.0637027,0.000272227,-0.0138057,0.0873323,-3.56586,0,0.0419983
3.19336,-0.0671604,9.47461e-05,-0.0203772,0.080818,8.6166,0,0.0429908
3.20312,-0.0685457,-6.45117e-05,-0.0279346,0.0742953,22.7672,0,0.0449376
3.21289,-0.0677442,-0.000192275,-0.0364491,0.0678227,39.395,-6.93889e-18,0.0478472
3.22266,-0.0647704,-0.000345322,-0.0457346,0.0614476,58.8679,0,0.0516379
3.23242,-0.0597733,-0.000468867,-0.0554562,0.0552649,81.3725,-6.93889e-18,0.056142
3.24219,-0.0530304,-0.000590479,-0.065154,0.0493201,106.887,-6.93889e-18,0.0611186
3.25195,-0.0449277,-0.000688711,-0.0742789,0.0436754,135.169,0,0.0662713
3.26172,-0.0359296,-0.000781758,-0.0822373,0.0383291,165.757,0,0.0712717
3.27148,-0.0265388,-0.000838477,-0.0872631,0.0333479,197.985,0,0.0757849
3.28125,-0.0172511,-0.00089502,-0.0872631,0.0287206,231.007,-2.77556e-17,0.079497
3.29102,-0.00851043,-0.000932725,-0.0872631,0.0245182,263.836,0,0.0821389
3.30078,-0.000665966,-0.000971953,-0.0872631,0.0207062,295.386,-1.38778e-17,0.0835087
3.31055,0.00606098,-0.000977754,-0.0867699,0.017369,324.522,0,0.0834862
3.32031,0.0115991,-0.00095291,-0.0787107,0.0144826,350.117,-1.38778e-17,0.0820421
3.33008,0.0160347,-0.000899912,-0.0677741,0.0120223,371.107,0,0.0792385
3.33984,0.0196039,-0.000787178,-0.0543373,0.0100569,382.446,-1.38778e-17,0.0752231
3.34961,0.0226706,-0.000623262,-0.0389069,0.00843357,382.446,-1.38778e-17,0.070215
3.35937,0.0256913,-0.00036627,-0.0220833,0.00717932,382.446,-2.77556e-17,0.0644872
3.36914,0.0291711,2.72461e-06,-0.00451895,0.00621867,382.446,6.93889e-18,0.0583435
3.37891,0.0336146,0.000545156,0.0131239,0.00551238,381.082,-1.38778e-17,0.0520954
3.38867,0.0394769,0.0013002,0.0302131,0.00505717,362.28,0,0.0460391
3.39844,0.0471181,0.00233437,0.0461814,0.00478515,337.288,-1.38778e-17,0.0404342
3.4082,0.0567671,0.00369545,0.0605528,0.00463992,306.998,-2.77556e-17,0.0354882
3.41797,0.0684964,0.00552287,0.0729605,0.00460635,272.534,0,0.0313441
3.42773,0.0822102,0.00789384,0.083155,0.0046541,235.186,-1.38778e-17,0.0280758
3.4375,0.0976467,0.0108228,0.0910038,0.00479487,196.337,-1.73472e-17,0.0256873
3.44727,0.114393,0.0144556,0.0964834,0.00494467,157.373,-1.04083e-17,0.0241192
3.45703,0.131912,0.0189312,0.0996656,0.0051578,119.588,-6.93889e-18,0.0232579
3.4668,0.149577,0.024187,0.1007,0.00543542,84.1022,0,0.0229496
3.47656,0.166711,0.0303546,0.0997948,0.00573325,51.7784,0,0.0230157
3.48633,0.182629,0.0373211,0.0971973,0.00602666,23.1651,0,0.0232687
3.49609,0.196681,0.0451037,0.0931753,0.00631324,-1.53969,0,0.023529
3.50586,0.208283,0.0535483,0.0880002,0.00655682,-22.496,0,0.0236387
3.51562,0.216952,0.0624969,0.0819335,0.00668977,-40.1991,3.46945e-18,0.0234745
3.52539,0.222329,0.0717476,0.0752143,0.00675542,-55.4284,6.93889e-18,0.0229573
3.53516,0.224189,0.0810604,0.0680504,0.00674452,-69.1698,0,0.0220584
3.54492,0.222455,0.09018,0.0606112,0.0065954,-82.5203,6.93889e-18,0.0208026
3.55469,0.217192,0.0988383,0.053023,0.00635139,-96.5802,0,0.0192682
3.56445,0.208601,0.106809,0.0453667,0.00603387,-112.345,1.38778e-17,0.0175828
3.57422,0.197008,0.113887,0.0376781,0.00559327,-130.602,1.38778e-17,0.0159164
3.58398,0.182843,0.119937,0.029951,0.00510393,-151.85,6.93889e-18,0.0144713
3.59375,0.166618,0.12484,0.0221433,0.00458555,-176.236,-6.93889e-18,0.0134693
3.60352,0.148902,0.128566,0.0141869,0.00400485,-203.53,6.93889e-18,0.0131367
3.61328,0.130292,0.131096,0.0059999,0.00338165,-233.122,0,0.0136883
3.62305,0.111384,0.132487,-0.00249766,0.00271869,-264.061,1.38778e-17,0.01531
3.63281,0.09274,0.132778,-0.0113671,0.00206382,-295.118,-2.08167e-17,0.0181422
3.64258,0.0748622,0.132036,-0.0206336,0.00138261,-324.874,1.38778e-17,0.0222651
3.65234,0.0581648,0.130328,-0.0302704,0.000724775,-351.818,-6.93889e-18,0.0276861
3.66211,0.042952,0.127706,-0.040186,9.41016e-05,-374.463,-6.93889e-18,0.0343323
3.67188,0.0294028,0.124226,-0.0502163,-0.000492334,-382.446,1.38778e-17,0.0420469
3.68164,0.0175634,0.119971,-0.0601239,-0.00100743,-382.446,2.08167e-17,0.0505924
3.69141,0.00734867,0.115024,-0.0696042,-0.00144967,-382.446,1.38778e-17,0.0596599
3.70117,-0.00144509,0.109475,-0.0782999,-0.00182593,-382.446,2.77556e-17,0.068884
3.71094,-0.00911868,0.103434,-0.0858225,-0.00212282,-382.446,0,0.0778637
3.7207,-0.0160387,0.0970245,-0.0872631,-0.00236335,-363.438,0,0.0861869
3.73047,-0.0225995,0.0903776,-0.0872631,-0.00250831,-334.719,0,0.0934578
3.74023,-0.0291812,0.0836387,-0.0872631,-0.00257968,-299.845,1.38778e-17,0.0993242
3.75,-0.0361073,0.0769121,-0.0872631,-0.00257183,-260.092,0,0.103502
3.75977,-0.0436054,0.0703301,-0.0872631,-0.00245689,-216.92,1.38778e-17,0.105799
3.76953,-0.0517753,0.0639565,-0.0872631,-0.00227417,-171.891,0,0.106123
3.7793,-0.0605687,0.0578583,-0.0798069,-0.00203098,-126.579,0,0.104496
3.78906,-0.0697812,0.0520781,-0.0695659,-0.0017325,-82.4903,0,0.101048
3.79883,-0.0790602,0.0466586,-0.0576186,-0.0013754,-40.9889,1.38778e-17,0.0960058
3.80859,-0.0805674,0.0416113,-0.0444398,-0.000985225,-3.23084,0,0.0896739
3.81836,-0.0805674,0.0369642,-0.0305516,-0.000561768,29.8835,0,0.0824107
3.82812,-0.0805674,0.0327563,-0.0164837,-0.00010125,57.7431,0,0.074597
3.83789,-0.0805674,0.028969,-0.00273236,0.000373975,80.0418,0,0.0666047
3.84766,-0.0805674,0.0256017,0.0102775,0.000854795,96.7774,-6.93889e-18,0.0587663
3.85742,-0.0805674,0.0226709,0.0222238,0.00135372,108.233,-6.93889e-18,0.0513483
3.86719,-0.0805674,0.0200891,0.0329094,0.00183439,114.943,0,0.0445312
3.87695,-0.0805674,0.0178603,0.0422732,0.00230877,117.643,0,0.0383973
3.88672,-0.0793521,0.0159978,0.050389,0.00277119,117.214,0,0.0329287
3.89648,-0.0640139,0.0143544,0.0574521,0.00322611,114.607,-1.38778e-17,0.0280135
3.90625,-0.0460788,0.0130718,0.0637561,0.00365622,110.779,-3.46945e-18,0.0234618
3.91602,-0.0262032,0.0119917,0.0696612,0.00409037,106.611,-1.04083e-17,0.0190287
3.92578,-0.00515279,0.0110849,0.0755571,0.00452772,102.845,-5.20417e-18,0.0144421
3.93555,0.0162484,0.0104021,0.0818254,0.00498615,100.028,-3.46945e-18,0.00943324
3.94531,0.0371727,0.00985207,0.0888019,0.00550436,98.4598,-1.73472e-18,0.00376731
3.95508,0.0568411,0.00930973,0.0967452,0.00607353,98.1772,0,-0.00272968
3.96484,0.0745701,0.00885554,0.105811,0.00674549,98.9439,-8.67362e-18,-0.0101487
3.97461,0.089809,0.00842865,0.116037,0.00764039,100.272,3.46945e-18,-0.0184831
3.98438,0.102165,0.00805462,0.127335,0.00869367,101.463,0,-0.0276218
3.99414,0.111415,0.00769213,0.139491,0.0100668,101.67,-6.93889e-18,-0.0373519
4.00391,0.117506,0.00733731,0.152184,0.0117456,99.9723,-6.93889e-18,-0.0473693
4.01367,0.120541,0.00704637,0.164995,0.0139052,95.4667,0,-0.0572963
4.02344,0.120755,0.00678489,0.17744,0.0165168,87.3542,0,-0.066706
4.0332,0.118488,0.00652626,0.18899,0.0196838,75.0262,0,-0.0751496
4.04297,0.114151,0.00628605,0.199109,0.0234784,58.1363,0,-0.0821861
4.05273,0.108188,0.00597334,0.207277,0.0278992,36.6531,0,-0.0874114
4.0625,0.101047,0.00562187,0.213023,0.033006,10.8879,0,-0.0904848
4.07227,0.0931465,0.00526837,0.21595,0.0387522,-18.5057,0,-0.0911519
4.08203,0.0848555,0.00491159,0.215757,0.0451126,-50.5611,0,-0.0892612
4.0918,0.0764727,0.00452165,0.212258,0.0519839,-84.0549,1.38778e-17,-0.0847755
4.10156,0.0682161,0.00415046,0.205395,0.0592665,-117.585,0,-0.0777749
4.11133,0.0602185,0.00379359,0.195243,0.066816,-149.667,-1.38778e-17,-0.0684546
4.12109,0.0525283,0.00344757,0.182014,0.0744676,-178.834,2.08167e-17,-0.0571144
4.13086,0.045116,0.00312703,0.166049,0.0820619,-203.741,1.38778e-17,-0.0441437
4.14062,0.0378853,0.00284467,0.147807,0.0893902,-223.257,-3.46945e-18,-0.0300009
4.15039,0.0306879,0.00260464,0.127844,0.096286,-236.538,0,-0.015189
4.16016,0.0233409,0.00241573,0.106788,0.102597,-243.083,2.08167e-17,-0.000228758
4.16992,0.0156474,0.00226963,0.0853088,0.108218,-242.753,1.38778e-17,0.0143682
4.17969,0.00741744,0.00216595,0.0640804,0.113025,-235.768,1.38778e-17,0.0281271
4.18945,-0.00150973,0.00209232,0.0437455,0.116961,-222.68,1.38778e-17,0.0406341
4.19922,-0.0112449,0.0020509,0.0248776,0.119977,-204.309,6.93889e-18,0.0515582
4.20898,-0.0218299,0.00204231,0.00794692,0.122088,-181.673,1.38778e-17,0.0606668
4.21875,-0.0332215,0.00209587,-0.00670773,0.12327,-155.901,0,0.0678368
4.22852,-0.0452819,0.00218537,-0.0188993,0.123541,-128.142,0,0.0730574
4.23828,-0.0577738,0.00231712,-0.0286019,0.122947,-99.4816,0,0.0764271
4.24805,-0.0703644,0.00247854,-0.0359487,0.121537,-70.8607,0,0.0781425
4.25781,-0.0805674,0.00265368,-0.0412168,0.119331,-43.0211,0,0.0784817
4.26758,-0.0805674,0.00281458,-0.0448013,0.116375,-16.4635,0,0.0777808
4.27734,-0.0805674,0.00294164,-0.0471781,0.112764,8.56896,0,0.0764079
4.28711,-0.0805674,0.00304594,-0.0488609,0.108557,32.0856,0,0.0747337
4.29687,-0.0805674,0.00307257,-0.0503526,0.10385,54.3221,0,0.0731029
4.30664,-0.0805674,0.00306111,-0.0520989,0.0987221,75.6969,-1.38778e-17,0.0718073
4.31641,-0.0805674,0.00296936,-0.0544452,0.093294,96.7539,0,0.0710635
4.32617,-0.0805674,0.00281443,-0.0576022,0.0876577,118.096,0,0.0709966
4.33594,-0.0805674,0.00259055,-0.0616235,0.0818905,140.317,0,0.0716316
4.3457,-0.0805674,0.00231035,-0.066397,0.0760942,163.932,-1.38778e-17,0.0728925
4.35547,-0.0805674,0.00195554,-0.0716511,0.0703315,189.316,-1.38778e-17,0.0746109
4.36523,-0.0770362,0.001553,-0.0769754,0.0646649,216.654,-2.77556e-17,0.0765415
4.375,-0.060829,0.00113886,-0.0818545,0.0591579,245.901,0,0.0783848
4.38477,-0.0434815,0.000687773,-0.0857113,0.0538626,276.763,0,0.0798138
4.39453,-0.025656,0.000257432,-0.0872631,0.0488031,308.689,0,0.0805042
4.4043,-0.00799341,-0.00014502,-0.0872631,0.044044,340.886,0,0.0801634
4.41406,0.00893327,-0.000496553,-0.0854993,0.0396043,372.351,-4.16334e-17,0.0785578
4.42383,0.0246605,-0.000778975,-0.0800008,0.0355214,382.446,-1.38778e-17,0.0755344
4.43359,0.038866,-0.00099249,-0.0713721,0.0318269,382.446,-1.38778e-17,0.0710369
4.44336,0.0513879,-0.00110186,-0.0596202,0.0285079,382.446,1.38778e-17,0.0651128
4.45312,0.0622297,-0.00111305,-0.0449366,0.025551,382.446,-4.16334e-17,0.057913
4.46289,0.0715514,-0.00101988,-0.0276889,0.0229855,382.446,1.38778e-17,0.049682
4.47266,0.0796462,-0.000799014,-0.0083986,0.0207562,382.446,0,0.0407426
4.48242,0.0869063,-0.000436992,0.0122901,0.0188472,382.446,0,0.0314724
4.49219,0.0937809,5.28809e-05,0.0336503,0.0172311,382.446,-2.77556e-17,0.0222786
4.50195,0.10073,0.00068209,0.0549159,0.015912,382.446,-4.16334e-17,0.0135695
4.51172,0.108176,0.00149104,0.075326,0.0148241,382.446,0,0.00572731
4.52148,0.116465,0.00245361,0.0941674,0.0138966,358.824,-1.38778e-17,-0.000917124
4.53125,0.125827,0.00362162,0.110811,0.0131626,312.851,-6.93889e-18,-0.00610448
4.54102,0.136355,0.00501899,0.124741,0.0125336,262.092,-6.93889e-18,-0.009662
4.55078,0.14799,0.00668988,0.135577,0.0119685,208.181,0,-0.0115116
4.56055,0.160519,0.00871644,0.143086,0.0115026,152.856,-1.04083e-17,-0.0116715
4.57031,0.17359,0.011032,0.14718,0.0110387,97.851,1.73472e-18,-0.0102506
4.58008,0.186728,0.0137848,0.147916,0.0105798,44.7849,-1.73472e-18,-0.00743771
4.58984,0.199373,0.0170791,0.145479,0.0101591,-4.9357,4.33681e-19,-0.00348507
4.59961,0.210908,0.020797,0.140161,0.0097575,-50.2045,1.73472e-18,0.00131089
4.60937,0.220707,0.0251293,0.132339,0.00935467,-90.2789,6.93889e-18,0.00663146
4.61914,0.228168,0.0300288,0.122445,0.00898866,-124.816,3.46945e-18,0.0121578
4.62891,0.232754,0.0355091,0.11094,0.0086165,-153.877,1.73472e-17,0.0175924
4.63867,0.234026,0.0415657,0.0982847,0.00832233,-177.9,1.73472e-17,0.0226783
4.64844,0.23167,0.0481052,0.084913,0.0079856,-197.645,0,0.0272147
4.6582,0.225516,0.0550842,0.0712096,0.00769154,-214.108,0,0.0310691
4.66797,0.215555,0.0623422,0.0574916,0.00740326,-228.421,1.38778e-17,0.0341838
4.67773,0.201934,0.0697767,0.0439954,0.00713142,-241.737,-6.93889e-18,0.036578
4.6875,0.184959,0.0771854,0.0308698,0.00690949,-255.125,6.93889e-18,0.0383439
4.69727,0.165076,0.0844271,0.0181768,0.00668754,-269.456,2.08167e-17,0.0396385
4.70703,0.142856,0.0913088,0.00589827,0.00644997,-285.324,6.93889e-18,0.0406702
4.7168,0.118959,0.0976618,-0.00605008,0.00623783,-302.978,2.08167e-17,0.0416821
4.72656,0.09411,0.103328,-0.0177989,0.00600926,-322.294,1.38778e-17,0.042932
4.73633,0.0690559,0.108195,-0.0295009,0.00575268,-342.77,-1.38778e-17,0.0446711
4.74609,0.044529,0.112192,-0.0413038,0.00552876,-363.56,2.08167e-17,0.0471224
4.75586,0.0212075,0.115242,-0.0533225,0.00526887,-382.446,1.38778e-17,0.0504601
4.76562,-0.000321243,0.11735,-0.0656129,0.0049945,-382.446,4.85723e-17,0.054792
4.77539,-0.0195925,0.118538,-0.0781505,0.00471316,-382.446,4.16334e-17,0.060146
4.78516,-0.0362886,0.118811,-0.0872631,0.00443221,-382.446,-1.38778e-17,0.066462
4.79492,-0.050254,0.11824,-0.0872631,0.00413728,-382.446,4.16334e-17,0.0735896
4.80469,-0.0614998,0.116885,-0.0872631,0.00383496,-382.446,1.38778e-17,0.0812933
4.81445,-0.0701956,0.114799,-0.0872631,0.00353692,-382.446,1.38778e-17,0.0892641
4.82422,-0.0766502,0.112059,-0.0872631,0.00326004,-382.446,2.77556e-17,0.0971368
4.83398,-0.0805674,0.108695,-0.0872631,0.00300419,-360.124,4.16334e-17,0.104513
4.84375,-0.0805674,0.104807,-0.0872631,0.00279047,-322.487,1.38778e-17,0.110988
4.85352,-0.0805674,0.100448,-0.0872631,0.00259649,-277.674,2.77556e-17,0.116177
4.86328,-0.0805674,0.0957002,-0.0872631,0.00244456,-226.927,1.38778e-17,0.119745
4.87305,-0.0805674,0.0906535,-0.0872631,0.00230681,-171.792,0,0.12143
4.88281,-0.0805674,0.0853925,-0.0872631,0.0021939,-114.041,0,0.12106
4.89258,-0.0805674,0.0800138,-0.0872631,0.00206994,-55.5716,0,0.118572
4.90234,-0.0805674,0.0745905,-0.0872631,0.00194982,1.69154,0,0.114012
4.91211,-0.0805674,0.0692378,-0.0872631,0.00181562,55.9015,0,0.107534
4.92187,-0.0805674,0.0639771,-0.0812922,0.001658,105.385,0,0.0993895
4.93164,-0.0805674,0.0588965,-0.0596299,0.0014751,148.728,-1.38778e-17,0.0899059
4.94141,-0.0805674,0.0539982,-0.0366762,0.0012682,184.843,0,0.0794639
4.95117,-0.0805674,0.0493664,-0.0131193,0.0010248,213.021,-1.38778e-17,0.0684684
4.96094,-0.0805674,0.0449752,0.0103711,0.000781992,232.952,-6.93889e-18,0.0573177
4.9707,-0.0805674,0.0408724,0.0331863,0.000535078,244.73,-2.08167e-17,0.0463749
4.98047,-0.0805674,0.0370541,0.0548144,0.000287725,248.827,-1.38778e-17,0.0359421
4.99023,-0.0805674,0.0335469,0.0748683,4.90137e-05,246.045,0,0.02624
5,-0.0710204,0.0303481,0.0931018,-0.000141035,237.452,6.93889e-18,0.0173957
5.00977,-0.0523039,0.0274759,0.109414,-0.000302139,224.298,-2.08167e-17,0.00943805
5.01953,-0.0305797,0.0249136,0.123843,-0.00040333,207.918,6.93889e-18,0.00230148
5.0293,-0.00643741,0.0226419,0.136547,-0.000436875,189.639,0,-0.00416124
5.03906,0.0193666,0.0206326,0.147775,-0.000417246,170.68,-6.93889e-18,-0.0101598
5.04883,0.0459536,0.0188375,0.157838,-0.000323203,152.069,-1.73472e-17,-0.0159416
5.05859,0.0723757,0.0172783,0.167069,-0.000172998,134.573,-3.46945e-18,-0.0217638
5.06836,0.0976742,0.0157928,0.175786,7.03418e-05,118.647,-3.46945e-18,-0.0278646
5.07812,0.120937,0.0145485,0.184261,0.000393838,104.414,-6.93889e-18,-0.034436
5.08789,0.141351,0.0133449,0.192685,0.000804463,91.6682,6.93889e-18,-0.0416002
5.09766,0.15825,0.0121991,0.201155,0.00131924,79.9069,0,-0.0493918
5.10742,0.171144,0.0111947,0.209652,0.00195768,68.3918,-6.93889e-18,-0.0577471
5.11719,0.179743,0.010214,0.218044,0.0027646,56.2268,0,-0.0665013
5.12695,0.18396,0.00921952,0.226087,0.00376646,42.4537,0,-0.0753938
5.13672,0.18391,0.00828483,0.233445,0.00499462,26.1545,0,-0.0840811
5.14648,0.179881,0.00741018,0.239702,0.00651299,6.55332,0,-0.092157
5.15625,0.172313,0.00660179,0.244398,0.00833291,-16.8925,0,-0.0991779
5.16602,0.161756,0.00580644,0.244601,0.0105603,-44.4178,0,-0.104692
5.17578,0.148826,0.00507287,0.244601,0.0131954,-75.9001,1.38778e-17,-0.108269
5.18555,0.134168,0.00443153,0.244469,0.016338,-110.839,0,-0.109533
5.19531,0.118408,0.00388365,0.238484,0.020013,-148.366,0,-0.108187
5.20508,0.102117,0.00340854,0.229043,0.0242548,-187.285,1.38778e-17,-0.104038
5.21484,0.0857795,0.00299496,0.216056,0.0290271,-226.143,1.38778e-17,-0.0970149
5.22461,0.0697728,0.00266139,0.199584,0.0343612,-263.319,2.77556e-17,-0.0871763
5.23437,0.0543494,0.0023635,0.179839,0.0402362,-297.129,0,-0.0747152
5.24414,0.0396345,0.00211365,0.157187,0.0465485,-325.94,-2.08167e-17,-0.0599513
5.25391,0.0256317,0.00189082,0.132135,0.0532392,-348.281,1.38778e-17,-0.0433172
5.26367,0.012237,0.00171302,0.105314,0.060179,-362.934,4.16334e-17,-0.0253365
5.27344,-0.000737981,0.00157406,0.0774505,0.0672812,-369.023,5.55112e-17,-0.00659639
5.2832,-0.013537,0.00147946,0.0493283,0.0743492,-366.06,0,0.0122844
5.29297,-0.0264259,0.00143684,0.0217531,0.0812746,-353.979,2.08167e-17,0.0306897
5.30273,-0.0396567,0.00142081,-0.00449339,0.0878974,-333.124,2.77556e-17,0.0480405
5.3125,-0.053433,0.00145579,-0.0286955,0.0940864,-304.224,0,0.0638269
5.32227,-0.0678774,0.00151239,-0.050244,0.0997112,-268.329,0,0.0776363
5.33203,-0.0805674,0.0016079,-0.0686701,0.104676,-226.736,1.38778e-17,0.0891741
5.3418,-0.0805674,0.00170748,-0.0836713,0.108879,-180.895,0,0.0982778
5.35156,-0.0805674,0.001853,-0.0872631,0.112274,-132.313,0,0.104921
5.36133,-0.0805674,0.00199772,-0.0872631,0.114831,-82.4561,0,0.10921
5.37109,-0.0805674,0.00214811,-0.0872631,0.116513,-32.6603,0,0.111366
5.38086,-0.0805674,0.00231281,-0.0872631,0.11735,15.9403,0,0.111708
5.39062,-0.0805674,0.00247758,-0.0872631,0.117337,62.4689,0,0.110621
5.40039,-0.0805674,0.00264803,-0.0872631,0.116501,106.338,0,0.108522
5.41016,-0.0805674,0.00281994,-0.0872631,0.114909,147.258,-1.38778e-17,0.10583
5.41992,-0.0805674,0.00300267,-0.0872631,0.112599,185.22,-1.38778e-17,0.102929
5.42969,-0.0805674,0.00317218,-0.0872631,0.109618,220.462,-1.38778e-17,0.100135
5.43945,-0.0805674,0.00334726,-0.0872631,0.106049,253.41,-1.38778e-17,0.0976801
5.44922,-0.0805674,0.00350804,-0.0872631,0.101946,284.612,-2.77556e-17,0.095687
5.45898,-0.0805674,0.00366703,-0.0857207,0.0974171,314.659,0,0.0941683
5.46875,-0.0805674,0.00378513,-0.0837728,0.0925409,344.109,-2.77556e-17,0.0930265
5.47852,-0.0805674,0.00389575,-0.0822054,0.0874319,373.405,-2.77556e-17,0.092067
5.48828,-0.0805674,0.00397893,-0.0806588,0.0821359,382.446,-4.16334e-17,0.0910187
5.49805,-0.0717949,0.00405639,-0.0786733,0.0767744,382.446,2.77556e-17,0.0895611
5.50781,-0.0433353,0.00412673,-0.075732,0.071425,382.446,0,0.087356
5.51758,-0.0143243,0.0041794,-0.071309,0.0661513,382.446,-1.38778e-17,0.0840815
5.52734,0.0144189,0.00418737,-0.0649182,0.061034,382.446,-2.77556e-17,0.0794635
5.53711,0.0421583,0.00418784,-0.0561603,0.0560938,382.446,-2.77556e-17,0.0733049
5.54688,0.0682835,0.00417867,-0.0447622,0.0514114,382.446,0,0.0655083
5.55664,0.0923414,0.00414686,-0.0306083,0.0470102,382.446,6.93889e-18,0.0560903
5.56641,0.114055,0.00408422,-0.0137583,0.0429054,382.446,0,0.0451882
5.57617,0.133326,0.00402249,0.00554542,0.0391296,382.446,-5.55112e-17,0.0330557
5.58594,0.150227,0.00397805,0.0268861,0.0356841,382.446,-6.93889e-17,0.020051
5.5957,0.164975,0.00392288,0.0496912,0.0325926,382.446,1.38778e-17,0.00661599
5.60547,0.177901,0.0039048,0.0732628,0.029845,382.446,0,-0.00674987
5.61523,0.189403,0.00388652,0.0968153,0.0274085,382.446,0,-0.0195209
5.625,0.199907,0.00387557,0.11952,0.025296,382.446,0,-0.0311777
5.63477,0.209813,0.00391529,0.14055,0.0234807,382.446,1.38778e-17,-0.0412396
5.64453,0.219456,0.00400863,0.159126,0.0218846,345.944,-2.08167e-17,-0.0492935
5.6543,0.229072,0.00419707,0.174559,0.0205134,277.094,-3.46945e-17,-0.0550193
5.66406,0.238363,0.00448459,0.186283,0.0193295,203.913,-6.93889e-18,-0.0582072
5.67383,0.238363,0.00493834,0.193887,0.0182903,128.464,-1.38778e-17,-0.0587689
5.68359,0.238363,0.00560575,0.197129,0.017345,52.8829,0,-0.0567402
5.69336,0.238363,0.00652822,0.195944,0.0164824,-20.7502,0,-0.0522754
5.70312,0.238363,0.00775052,0.190444,0.0156872,-90.5294,0,-0.0456352
5.71289,0.238363,0.00936296,0.180903,0.0149004,-154.832,0,-0.037167
5.72266,0.238363,0.0113475,0.167737,0.0141396,-212.408,1.73472e-17,-0.0272813
5.73242,0.238363,0.01374,0.151474,0.0133482,-262.438,0,-0.0164245
5.74219,0.238363,0.0166934,0.132719,0.0125588,-304.566,2.77556e-17,-0.00505025
5.75195,0.238363,0.0201166,0.112119,0.0117675,-338.888,0,0.0064088
5.76172,0.238363,0.0240808,0.0903224,0.0109569,-365.917,0,0.0175665
5.77148,0.238363,0.0285855,0.0679433,0.0101534,-382.446,1.38778e-17,0.0281049
5.78125,0.238363,0.0336136,0.0455287,0.00936158,-382.446,1.38778e-17,0.0377909
5.79102,0.22169,0.0391218,0.0235326,0.0085991,-382.446,4.16334e-17,0.0464857
5.80078,0.19603,0.0450587,0.00229806,0.00784348,-382.446,2.77556e-17,0.0541481
5.81055,0.166989,0.0513575,-0.0179521,0.00716083,-382.446,2.08167e-17,0.0608298
5.82031,0.135249,0.057896,-0.0371135,0.0065153,-382.446,1.38778e-17,0.0666645
5.83008,0.101631,0.0645739,-0.055189,0.00590517,-382.446,2.77556e-17,0.0718504
5.83984,0.0670524,0.0712594,-0.0722684,0.00536933,-382.446,1.38778e-17,0.0766283
5.84961,0.0324838,0.0778084,-0.0872631,0.00488077,-382.446,2.77556e-17,0.0812559
5.85937,-0.00110285,0.0840875,-0.0872631,0.00442831,-382.446,2.77556e-17,0.0859812
5.86914,-0.0327862,0.0899406,-0.0872631,0.00404045,-382.446,-1.38778e-17,0.0910165
5.87891,-0.0617458,0.0952613,-0.0872631,0.00371537,-382.446,2.77556e-17,0.0965146
5.88867,-0.0805674,0.0999222,-0.0872631,0.00345123,-382.446,0,0.10255
5.89844,-0.0805674,0.10385,-0.0872631,0.00324478,-382.446,-1.38778e-17,0.109107
5.9082,-0.0805674,0.106983,-0.0872631,0.00309047,-382.446,4.16334e-17,0.116072
5.91797,-0.0805674,0.109278,-0.0872631,0.00299306,-382.446,2.77556e-17,0.123239
5.92773,-0.0805674,0.110726,-0.0872631,0.00294595,-382.446,2.77556e-17,0.130318
5.9375,-0.0805674,0.111324,-0.0872631,0.00296921,-376.197,0,0.136954
5.94727,-0.0805674,0.111116,-0.0872631,0.00302792,-333.98,2.77556e-17,0.14275
5.95703,-0.0805674,0.110135,-0.0872631,0.00312896,-283.532,-2.77556e-17,0.147296
5.9668,-0.0805674,0.108454,-0.0872631,0.00325895,-225.626,2.77556e-17,0.1502
5.97656,-0.0805674,0.106126,-0.0872631,0.0033835,-161.48,0,0.151117
5.98633,-0.0805674,0.103193,-0.0872631,0.00354231,-92.7035,0,0.149778
5.99609,-0.0805674,0.099747,-0.0872631,0.00371036,-21.2254,0,0.146012
6.00586,-0.0805674,0.0958433,-0.0872631,0.00387463,50.8012,0,0.139762
6.01562,-0.0805674,0.0915801,-0.0872631,0.00402712,121.111,-2.77556e-17,0.131091
6.02539,-0.0805674,0.0870337,-0.0872631,0.00415854,187.446,-1.38778e-17,0.120184
6.03516,-0.0805674,0.0822538,-0.0872631,0.00428282,247.677,0,0.107336
6.04492,-0.0805674,0.0773527,-0.0854587,0.00439356,299.917,-2.77556e-17,0.0929325
6.05469,-0.0805674,0.0723904,-0.0531035,0.00447946,342.624,0,0.0774269
6.06445,-0.0805674,0.0674383,-0.0194458,0.00452057,374.678,-2.77556e-17,0.0613095
6.07422,-0.0805674,0.062587,0.0146647,0.00452722,382.446,-2.77556e-17,0.0450756
6.08398,-0.0805674,0.0578792,0.0484003,0.00450117,382.446,0,0.0291931
6.09375,-0.0722522,0.0533567,0.0810007,0.00444727,382.446,6.93889e-18,0.0140738
6.10352,-0.0561149,0.0490687,0.111811,0.0043355,382.446,-1.38778e-17,4.8479e-05
6.11328,-0.0368186,0.0450367,0.140313,0.00419625,370.041,0,-0.0126509
6.12305,-0.0144435,0.0412715,0.166141,0.00401555,341.52,0,-0.0239009
6.13281,0.0107126,0.0378023,0.189091,0.00380827,307.206,0,-0.0336874
6.14258,0.0381405,0.0345981,0.209114,0.00358854,268.891,-1.38778e-17,-0.0420985
6.15234,0.0671404,0.031713,0.226299,0.00333606,228.32,-1.38778e-17,-0.0493091
6.16211,0.0968571,0.0290789,0.240849,0.00306161,187.081,0,-0.0555589
6.17187,0.126327,0.0267453,0.244601,0.00277819,146.5,-1.38778e-17,-0.061126
6.18164,0.154533,0.024661,0.244601,0.0025113,107.57,0,-0.0662972
6.19141,0.180462,0.0228304,0.244601,0.00224748,70.8999,0,-0.071339
6.20117,0.203162,0.0211789,0.244601,0.00202611,36.7041,-1.38778e-17,-0.0764697
6.21094,0.221801,0.0197718,0.244601,0.0018339,4.81895,0,-0.081836
6.2207,0.235704,0.0184387,0.244601,0.00172055,-25.2446,0,-0.0874947
6.23047,0.238363,0.0173194,0.244601,0.0016979,-54.222,0,-0.0934027
6.24023,0.238363,0.0162147,0.244601,0.00178084,-82.9946,1.38778e-17,-0.099414
6.25,0.238363,0.0152049,0.244601,0.00200637,-112.477,1.38778e-17,-0.105285
6.25977,0.237765,0.0143183,0.244601,0.00239643,-143.498,1.38778e-17,-0.110689
6.26953,0.225276,0.0133506,0.244601,0.00300337,-176.697,0,-0.115234
6.2793,0.208448,0.0125319,0.244601,0.00384952,-212.424,1.38778e-17,-0.118492
6.28906,0.187984,0.0117454,0.244601,0.00500432,-250.675,0,-0.120029
6.29883,0.164675,0.0109441,0.244601,0.00645732,-291.048,0,-0.119435
6.30859,0.139352,0.0102115,0.244601,0.00829292,-332.746,0,-0.116356
6.31836,0.112833,0.00961433,0.244601,0.0105439,-374.597,0,-0.110528
6.32812,0.0858789,0.00901351,0.223575,0.0132196,-382.446,2.77556e-17,-0.101795
6.33789,0.0591529,0.00847061,0.198679,0.0163671,-382.446,1.38778e-17,-0.0901344
6.34766,0.033187,0.0080018,0.170221,0.0199702,-382.446,2.77556e-17,-0.0756627
6.35742,0.00836201,0.00763444,0.138613,0.0240961,-382.446,2.77556e-17,-0.0586405
6.36719,-0.0151018,0.00736646,0.104448,0.0286858,-382.446,-2.08167e-17,-0.0394634
6.37695,-0.037141,0.00710265,0.0684747,0.0337214,-382.446,0,-0.0186463
6.38672,-0.0578328,0.00688711,0.0315703,0.0391816,-382.446,0,0.00320199
6.39648,-0.0773677,0.00670717,-0.00529868,0.0449786,-382.446,4.16334e-17,0.0254101
6.40625,-0.0805674,0.00654466,-0.0411255,0.0510497,-382.446,1.38778e-17,0.0472806
6.41602,-0.0805674,0.00642026,-0.0749152,0.057301,-382.446,1.38778e-17,0.0681291
6.42578,-0.0805674,0.00628983,-0.0872631,0.0636224,-382.446,2.77556e-17,0.0873225
6.43555,-0.0805674,0.00610761,-0.0872631,0.0699076,-351.77,1.38778e-17,0.104315
6.44531,-0.0805674,0.00590877,-0.0872631,0.0760496,-286.806,0,0.118678
6.45508,-0.0805674,0.00569259,-0.0872631,0.0819076,-215.845,-2.77556e-17,0.130124
6.46484,-0.0805674,0.00545197,-0.0872631,0.0874009,-140.843,0,0.138515
6.47461,-0.0805674,0.0051883,-0.0872631,0.0924066,-63.7957,0,0.14387
6.48437,-0.0805674,0.00490456,-0.0872631,0.0968459,13.3756,0,0.146354
6.49414,-0.0805674,0.0045951,-0.0872631,0.100673,88.9205,0,0.14626
6.50391,-0.0805674,0.00423393,-0.0872631,0.103809,161.345,0,0.143981
6.51367,-0.0805674,0.00382852,-0.0872631,0.106231,229.474,0,0.139974
6.52344,-0.0805674,0.00342234,-0.0872631,0.107933,292.488,-2.77556e-17,0.134727
6.5332,-0.0805674,0.00300205,-0.0872631,0.108899,349.931,0,0.128716
6.54297,-0.0805674,0.00257209,-0.0872631,0.109152,382.446,-2.77556e-17,0.122368
6.55273,-0.0805674,0.00214896,-0.0872631,0.108709,382.446,-2.77556e-17,0.116033
6.5625,-0.0805674,0.00174105,-0.0872631,0.1076,382.446,-4.16334e-17,0.109955
6.57227,-0.0805674,0.00136415,-0.0872631,0.105882,382.446,-1.38778e-17,0.104259
6.58203,-0.0805674,0.00103134,-0.0831242,0.103593,382.446,-2.77556e-17,0.0989483
6.5918,-0.0805674,0.000733682,-0.0704058,0.100766,382.446,-4.16334e-17,0.09391
6.60156,-0.0805674,0.000500244,-0.0581568,0.0975021,382.446,4.16334e-17,0.0889313
6.61133,-0.0805674,0.000301436,-0.0460811,0.0938453,382.446,-2.77556e-17,0.0837263
6.62109,-0.0584535,0.000174141,-0.033793,0.0898448,382.446,-2.77556e-17,0.0779674
6.63086,-0.0165941,9.87891e-05,-0.0208637,0.0855734,382.446,-5.55112e-17,0.0713212
6.64062,0.0252689,8.16504e-05,-0.00687063,0.0810945,382.446,-5.55112e-17,0.0634857
6.65039,0.0660901,0.000116133,0.00855405,0.0764946,382.446,-5.55112e-17,0.0542246
6.66016,0.104941,0.000204873,0.0256793,0.0717973,382.446,-8.32667e-17,0.0433966
6.66992,0.141054,0.000318896,0.044639,0.067096,382.446,-2.77556e-17,0.0309781
6.67969,0.173859,0.000473848,0.0654062,0.0624079,382.446,-5.55112e-17,0.017076
6.68945,0.202997,0.000657539,0.0877794,0.0578107,382.446,0,0.00193069
6.69922,0.228323,0.000837539,0.111382,0.0533213,382.446,-1.11022e-16,-0.0140912
6.70898,0.238363,0.00104121,0.135675,0.0490092,382.446,0,-0.030514
6.71875,0.238363,0.00124937,0.15998,0.0448557,382.446,-2.77556e-17,-0.0467786
6.72852,0.238363,0.00144105,0.183515,0.04096,382.446,-4.16334e-17,-0.0622746
6.73828,0.238363,0.001627,0.205436,0.0372526,382.446,0,-0.0763765
6.74805,0.238363,0.00180721,0.224882,0.0338278,382.446,0,-0.0884818
6.75781,0.238363,0.00198442,0.241028,0.0306637,344.015,-1.38778e-17,-0.0980477
6.76758,0.238363,0.00217468,0.244601,0.0277567,252.014,-2.77556e-17,-0.104625
6.77734,0.238363,0.00236771,0.244601,0.0251466,154.996,-1.38778e-17,-0.107884
6.78711,0.238363,0.00258929,0.244601,0.0227711,55.4232,0,-0.107638
6.79687,0.238363,0.00285354,0.244601,0.0206595,-44.0938,0,-0.103848
6.80664,0.238363,0.00319983,0.244601,0.0187941,-140.937,1.38778e-17,-0.0966321
6.81641,0.238363,0.00365578,0.237197,0.0171408,-232.627,0,-0.0862514
6.82617,0.238363,0.00425159,0.218238,0.0156717,-316.96,0,-0.073096
6.83594,0.238363,0.00503909,0.194781,0.0143425,-382.446,-6.93889e-18,-0.0576599
6.8457,0.238363,0.00603437,0.167496,0.0131713,-382.446,1.38778e-17,-0.0405108
6.85547,0.238363,0.00733497,0.137168,0.0121117,-382.446,1.38778e-17,-0.0222555
6.86523,0.238363,0.00895336,0.104653,0.0111617,-382.446,5.55112e-17,-0.0035041
6.875,0.238363,0.0108854,0.0708323,0.010268,-382.446,1.38778e-17,0.0151654
6.88477,0.238363,0.0132402,0.0365651,0.00947156,-382.446,0,0.0332386
6.89453,0.234276,0.0160759,0.00264382,0.00872484,-382.446,-1.38778e-17,0.050292
6.9043,0.203115,0.0193154,-0.0302436,0.00804776,-382.446,4.16334e-17,0.0660121
6.91406,0.167947,0.0230761,-0.0615423,0.00742611,-382.446,4.16334e-17,0.0802068
6.92383,0.129353,0.0272965,-0.0872631,0.00686338,-382.446,2.77556e-17,0.0928073
6.93359,0.088118,0.03199,-0.0872631,0.00639996,-382.446,2.77556e-17,0.103861
6.94336,0.0451976,0.0370958,-0.0872631,0.0059782,-382.446,2.77556e-17,0.113514
6.95312,0.00167871,0.0425875,-0.0872631,0.00562011,-382.446,2.77556e-17,0.12199
6.96289,-0.041273,0.0483841,-0.0872631,0.00535008,-382.446,2.77556e-17,0.129561
6.97266,-0.0805674,0.0544053,-0.0872631,0.00514403,-382.446,2.77556e-17,0.136511
6.98242,-0.0805674,0.0605342,-0.0872631,0.00496421,-382.446,5.55112e-17,0.143107
6.99219,-0.0805674,0.0666614,-0.0872631,0.00484813,-382.446,0,0.149567
7.00195,-0.0805674,0.072673,-0.0872631,0.00477712,-382.446,2.77556e-17,0.15603
7.01172,-0.0805674,0.0784554,-0.0872631,0.00473865,-382.446,-2.77556e-17,0.162539
7.02148,-0.0805674,0.083874,-0.0872631,0.00469254,-382.446,2.77556e-17,0.169028
7.03125,-0.0805674,0.0888304,-0.0872631,0.00465448,-369.404,0,0.17532
7.04102,-0.0805674,0.0932279,-0.0872631,0.00464007,-324.043,0,0.181139
7.05078,-0.0805674,0.0969947,-0.0872631,0.00460509,-271.14,2.77556e-17,0.186119
7.06055,-0.0805674,0.100064,-0.0872631,0.00457808,-210.534,0,0.189841
7.07031,-0.0805674,0.102399,-0.0872631,0.00450357,-142.523,0,0.191857
7.08008,-0.0805674,0.103985,-0.0872631,0.00445283,-67.893,0,0.19173
7.08984,-0.0805674,0.104835,-0.0872631,0.00439597,12.0809,0,0.189071
7.09961,-0.0805674,0.104948,-0.0872631,0.00432475,95.6708,0,0.183571
7.10937,-0.0805674,0.10437,-0.0872631,0.00423398,180.763,0,0.175036
7.11914,-0.0805674,0.103122,-0.0872631,0.00414773,264.954,0,0.163403
7.12891,-0.0805674,0.101286,-0.0872631,0.00407353,345.668,0,0.148756
7.13867,-0.0805674,0.09888,-0.0872631,0.00400852,382.446,-5.55112e-17,0.131328
7.14844,-0.0805674,0.0959951,-0.0872631,0.00393457,382.446,0,0.111493
7.1582,-0.0805674,0.0926604,-0.0863446,0.00388069,382.446,-1.38778e-17,0.089744
7.16797,-0.0686333,0.0889591,-0.0422069,0.00383812,382.446,-2.77556e-17,0.0666675
7.17773,-0.0516327,0.0849476,0.00357808,0.00382061,382.446,-5.55112e-17,0.042909
7.1875,-0.0337156,0.0806937,0.0499605,0.00381275,382.446,-5.55112e-17,0.0191345
7.19727,-0.0143936,0.0762557,0.0958807,0.00382148,382.446,-6.93889e-17,-0.00400932
7.20703,0.00676201,0.0717083,0.140322,0.00384079,382.446,-2.77556e-17,-0.0259323
7.2168,0.0300632,0.0671166,0.182362,0.00385913,382.446,-2.77556e-17,-0.0461336
7.22656,0.0556572,0.0625342,0.22121,0.00389599,382.446,-1.38778e-17,-0.0642271
7.23633,0.0834917,0.0580237,0.244601,0.00393047,382.446,0,-0.0799587
7.24609,0.113296,0.0536375,0.244601,0.0039452,382.446,-1.38778e-17,-0.0932125
7.25586,0.144577,0.049412,0.244601,0.00394216,342.493,0,-0.104008
7.26562,0.176638,0.0453843,0.244601,0.00393179,269.346,0,-0.112488
7.27539,0.208607,0.0415787,0.244601,0.00389396,194.75,0,-0.118895
7.28516,0.238363,0.0380221,0.244601,0.00384223,120.74,0,-0.123543
7.29492,0.238363,0.0347263,0.244601,0.00376298,48.9926,0,-0.126791
7.30469,0.238363,0.0316863,0.244601,0.00365147,-19.2483,0,-0.128999
7.31445,0.238363,0.0288983,0.244601,0.00351955,-83.2147,0,-0.130502
7.32422,0.238363,0.0264047,0.244601,0.00338563,-142.614,0,-0.131577
7.33398,0.238363,0.0241314,0.244601,0.00326687,-197.588,0,-0.132418
7.34375,0.238363,0.0221387,0.244601,0.00314575,-248.642,2.77556e-17,-0.133118
7.35352,0.238363,0.0203428,0.244601,0.00305739,-296.538,0,-0.133659
7.36328,0.238363,0.0188073,0.244601,0.00300519,-342.171,2.77556e-17,-0.133914
7.37305,0.238363,0.0174248,0.244601,0.00302183,-382.446,2.77556e-17,-0.133655
7.38281,0.238363,0.0162511,0.244601,0.00314232,-382.446,2.77556e-17,-0.132569
7.39258,0.238363,0.0152234,0.244601,0.00338109,-382.446,0,-0.130286
7.40234,0.225829,0.0142827,0.244601,0.00377273,-382.446,2.77556e-17,-0.126405
7.41211,0.188216,0.0135105,0.244601,0.0043268,-382.446,-2.77556e-17,-0.120532
7.42188,0.147958,0.0127893,0.244601,0.0050804,-382.446,-1.38778e-17,-0.112317
7.43164,0.106164,0.0121199,0.228754,0.00608561,-382.446,2.77556e-17,-0.101481
7.44141,0.0639023,0.0115757,0.19649,0.00737411,-382.446,4.16334e-17,-0.0878556
7.45117,0.0221543,0.0110577,0.16054,0.0089378,-382.446,0,-0.0713998
7.46094,-0.0182376,0.0105557,0.121168,0.0108484,-382.446,-1.38778e-17,-0.0522214
7.4707,-0.0566027,0.0101458,0.0788397,0.0131164,-382.446,2.77556e-17,-0.0305823
7.48047,-0.0805674,0.00978521,0.0342244,0.0157458,-382.446,2.77556e-17,-0.00689546
7.49023,-0.0805674,0.00944563,-0.0118202,0.0187522,-382.446,8.32667e-17,0.0182889
7.5,-0.0805674,0.00911517,-0.0582752,0.0221409,-382.446,-2.77556e-17,0.0443064
7.50977,-0.0805674,0.00885439,-0.0872631,0.0259238,-382.446,2.77556e-17,0.0704115
7.51953,-0.0805674,0.00859702,-0.0872631,0.0300749,-382.446,-1.38778e-17,0.0958155
7.5293,-0.0805674,0.00839558,-0.0872631,0.034533,-382.446,-2.77556e-17,0.119731
7.53906,-0.0805674,0.00812646,-0.0872631,0.0393022,-382.446,0,0.141413
7.54883,-0.0805674,0.00789041,-0.0872631,0.0443149,-382.446,-2.77556e-17,0.160207
7.55859,-0.0805674,0.00764329,-0.0872631,0.0495025,-318.271,0,0.17558
7.56836,-0.0805674,0.00739441,-0.0872631,0.0547974,-211.887,0,0.187156
7.57812,-0.0805674,0.00714308,-0.0872631,0.0601176,-100.606,0,0.19473
7.58789,-0.0805674,0.00683859,-0.0872631,0.0653686,12.878,0,0.198282
7.59766,-0.0805674,0.00652075,-0.0872631,0.0704724,125.891,0,0.19797
7.60742,-0.0805674,0.00621343,-0.0872631,0.0753451,235.918,-2.77556e-17,0.194112
7.61719,-0.0805674,0.00587587,-0.0872631,0.0798865,340.714,-5.55112e-17,0.187163
7.62695,-0.0805674,0.00555009,-0.0872631,0.0840427,382.446,-2.77556e-17,0.177677
7.63672,-0.0805674,0.00523687,-0.0872631,0.0877411,382.446,0,0.166264
7.64648,-0.0805674,0.00491183,-0.0872631,0.0909348,382.446,2.77556e-17,0.153547
7.65625,-0.0805674,0.00456144,-0.0872631,0.0935788,382.446,0,0.140115
7.66602,-0.0805674,0.00420167,-0.0872631,0.0956384,382.446,2.77556e-17,0.126487
7.67578,-0.0805674,0.00387097,-0.0872631,0.0971126,382.446,-2.77556e-17,0.113073
7.68555,-0.0805674,0.00352386,-0.0872631,0.0980247,382.446,1.38778e-17,0.100157
7.69531,-0.0805674,0.00316421,-0.0588465,0.0983586,382.446,-5.55112e-17,0.0878811
7.70508,-0.0805674,0.00280591,-0.03049,0.0981405,382.446,-1.38778e-17,0.0762454
7.71484,-0.0805674,0.00244254,-0.00340217,0.0974009,382.446,2.77556e-17,0.0651239
7.72461,-0.0778387,0.00208406,0.022525,0.0961749,382.446,2.77556e-17,0.0542861
7.73438,-0.0211562,0.00173112,0.047533,0.0944979,382.446,2.77556e-17,0.0434291
7.74414,0.036706,0.00138864,0.0719493,0.0924006,382.446,-1.11022e-16,0.0322172
7.75391,0.0943108,0.00106359,0.0961336,0.0899513,382.446,-1.11022e-16,0.0203225
7.76367,0.150259,0.000757266,0.120424,0.0871654,382.446,-2.77556e-17,0.00746616
7.77344,0.203261,0.000475254,0.145082,0.0841135,382.446,-5.55112e-17,-0.0065446
7.7832,0.238363,0.000217588,0.170254,0.080824,382.446,-2.77556e-17,-0.0217862
7.79297,0.238363,-5.56641e-06,0.195929,0.0773629,382.446,-2.77556e-17,-0.0381978
7.80273,0.238363,-0.000198164,0.221923,0.0737524,382.446,0,-0.0555712
7.8125,0.238363,-0.000344121,0.244601,0.0700627,382.446,0,-0.0735523
7.82227,0.238363,-0.000460078,0.244601,0.0663232,382.446,2.77556e-17,-0.0916549
7.83203,0.238363,-0.000554941,0.244601,0.0625781,382.446,-2.77556e-17,-0.109284
7.8418,0.238363,-0.000607119,0.244601,0.0588635,382.446,-2.77556e-17,-0.125769
7.85156,0.238363,-0.000630088,0.244601,0.0552163,382.446,0,-0.140404
7.86133,0.238363,-0.00063457,0.244601,0.0516571,353.764,-2.77556e-17,-0.152488
7.87109,0.238363,-0.00058752,0.244601,0.0482194,238.209,0,-0.161373
7.88086,0.238363,-0.000518818,0.244601,0.0449007,115.465,0,-0.166503
7.89062,0.238363,-0.00041168,0.244601,0.0417521,-11.9012,0,-0.167451
7.90039,0.238363,-0.000274863,0.244601,0.0387515,-140.952,0,-0.163946
7.91016,0.238363,-7.43848e-05,0.244601,0.0359379,-268.524,2.77556e-17,-0.155896
7.91992,0.238363,0.000184512,0.244601,0.0332818,-382.446,2.77556e-17,-0.143395
7.92969,0.238363,0.000540146,0.244601,0.0308279,-382.446,5.55112e-17,-0.126719
7.93945,0.238363,0.000962197,0.244601,0.0285356,-382.446,0,-0.106313
7.94922,0.238363,0.00152139,0.218404,0.0264294,-382.446,1.38778e-17,-0.0827676
7.95898,0.238363,0.00221385,0.173568,0.0245155,-382.446,6.93889e-17,-0.0567844
7.96875,0.238363,0.00308698,0.125245,0.0227222,-382.446,-2.77556e-17,-0.0291401
7.97852,0.238363,0.00413197,0.0746046,0.0211061,-382.446,8.32667e-17,-0.000641168
7.98828,0.238363,0.00537615,0.022859,0.0196557,-382.446,-2.77556e-17,0.0279185
7.99805,0.217355,0.00685002,-0.0287931,0.0183115,-382.446,2.77556e-17,0.0558001
8.00781,0.175816,0.00862295,-0.0792254,0.0170949,-382.446,8.32667e-17,0.0823566
8.01758,0.130136,0.0106968,-0.0872631,0.0159811,-382.446,2.77556e-17,0.107063
8.02734,0.0807687,0.0131125,-0.0872631,0.0149871,-382.446,2.77556e-17,0.129535
8.03711,0.028411,0.0157928,-0.0872631,0.0140733,-382.446,-2.77556e-17,0.149544
8.04688,-0.0260048,0.0188997,-0.0872631,0.0132493,-382.446,0,0.16701
8.05664,-0.0805674,0.0223185,-0.0872631,0.0125028,-382.446,0,0.181992
8.06641,-0.0805674,0.0261137,-0.0872631,0.0118269,-382.446,8.32667e-17,0.194667
8.07617,-0.0805674,0.0302598,-0.0872631,0.0112127,-382.446,2.77556e-17,0.205299
8.08594,-0.0805674,0.0347075,-0.0872631,0.0107042,-382.446,-2.77556e-17,0.2142


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_10.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-264.0319893971465, LMmax=264.0319893971465,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.25404,-0.855582,0.0040257,-0.00253315,0.0247013,0,-0.128131
0.00976562,24.7505,2.60102,0.040389,-0.0177321,0.258999,0,-1.32333
0.0195312,47.247,33.2606,0.0767523,-0.0122436,0.493297,0,-2.51853
0.0292969,69.7434,74.4479,0.113116,0.0168877,0.727595,0,-3.71372
0.0390625,92.2399,104.897,0.149479,-0.00675507,0.961892,0,-4.90892
0.0488281,114.736,154.896,0.185842,-0.039686,1.19619,0,-6.10412
0.0585937,137.233,188.112,0.222205,-0.0185764,1.43049,0,-7.29932
0.0683594,159.729,196.732,0.258569,-0.0523518,1.66479,0,-8.49451
0.078125,182.226,201.131,0.294932,0.0050663,1.89908,0,-9.68971
0.0878906,204.722,215.59,0.331295,-0.0194208,2.13338,0,-10.8849
0.0976562,227.219,230.838,0.367658,-0.0320866,2.36768,0,-12.0801
0.107422,233.49,244.786,0.00284013,-0.0350419,1.16093,2.84217e-15,-3.92107
0.117187,239.761,260.183,-0.361978,0.0223762,-0.04581,5.68434e-15,4.23796
0.126953,246.032,255.501,-0.726796,-0.00675507,-1.25255,8.52651e-15,12.397
0.136719,252.304,257.758,-1.09161,0.00591069,-2.4593,1.13687e-14,20.556
0.146484,258.575,275.143,-1.45643,0.0367307,-3.66604,1.42109e-14,28.7151
0.15625,264.846,280.396,-1.82125,-0.0802164,-4.87279,1.7053e-14,36.8741
0.166016,271.117,269.664,-2.18607,-0.0194208,-6.07953,1.98952e-14,45.0331
0.175781,277.389,255.076,-2.55089,-0.0358863,-7.28628,2.27374e-14,53.1922
0.185547,283.66,254.25,-2.91571,0.0232206,-8.49302,2.55795e-14,61.3512
0.195312,289.931,258.093,-3.28052,0.00928822,-9.69977,2.84217e-14,69.5102
0.205078,269.59,256.899,-2.95443,-0.039686,-15.774,2.55795e-14,90.0288
0.214844,249.248,239.385,-2.62833,-0.00886603,-21.8483,2.27374e-14,110.547
0.224609,228.907,223.683,-2.30224,-0.0312422,-27.9225,1.98952e-14,131.066
0.234375,208.565,217.755,-1.97614,0.00844384,-33.9968,1.7053e-14,151.584
0.244141,188.224,209.008,-1.65005,-0.0177321,-40.071,1.42109e-14,172.103
0.253906,167.883,196.406,-1.32395,0.0776833,-46.1453,1.13687e-14,192.621
0.263672,147.541,173.07,-0.997859,0.0105548,-52.2195,8.52651e-15,213.14
0.273437,127.2,153.045,-0.671764,-0.0194208,-58.2938,5.68434e-15,233.658
0.283203,106.859,145.581,-0.345669,0.0122436,-64.368,2.84217e-15,254.177
0.292969,86.5172,137.043,-0.0195736,-0.0223762,-70.4423,0,274.695
0.302734,58.9736,117.327,-0.371476,-0.0531962,-78.9018,1.13687e-14,275.673
0.3125,31.43,96.6101,-0.723379,0.0160433,-87.3613,2.27374e-14,276.651
0.322266,3.88642,74.8291,-1.07528,-0.0439079,-95.8208,3.41061e-14,277.628
0.332031,-23.6572,64.1555,-1.42718,0.0249093,-104.28,4.54747e-14,278.606
0.341797,-51.2007,49.8895,-1.77909,-0.0278647,-112.74,5.68434e-14,279.584
0.351562,-78.7443,26.2315,-2.13099,0.0240649,-121.199,6.82121e-14,280.561
0.361328,-106.288,4.78017,-2.48289,-0.0105548,-129.659,7.95808e-14,281.539
0.371094,-133.831,-11.214,-2.83479,-0.0168877,-138.118,9.09495e-14,282.516
0.380859,-161.375,-22.5087,-3.1867,-0.0185764,-146.578,1.02318e-13,283.494
0.390625,-188.919,-41.5494,-3.5386,0.028709,-155.037,1.13687e-13,284.472
0.400391,-197.956,-63.9198,-3.55852,-0.0569959,-159.103,1.13687e-13,262.404
0.410156,-206.993,-81.7664,-3.57844,0.00591069,-163.168,1.13687e-13,240.336
0.419922,-216.03,-93.8275,-3.59836,-0.0350419,-167.234,1.13687e-13,218.269
0.429687,-225.066,-109.398,-3.61828,-0.00971041,-171.299,1.13687e-13,196.201
0.439453,-234.103,-127.452,-3.6382,-0.0367307,-175.365,1.13687e-13,174.133
0.449219,-243.14,-147.883,-3.65812,0.0358863,-179.43,1.13687e-13,152.065
0.458984,-252.177,-163.031,-3.67804,0.0240649,-183.496,1.13687e-13,129.998
0.46875,-261.214,-176.409,-3.69796,-0.039686,-187.561,1.13687e-13,107.93
0.478516,-270.251,-188.685,-3.71788,0.0257537,-191.627,1.13687e-13,85.8622
0.488281,-279.288,-209.088,-3.7378,-0.0738836,-195.692,1.13687e-13,63.7945
0.498047,-271.981,-230.978,18.1757,0.0341975,-192.714,1.36424e-13,39.3521
0.507812,-264.674,-242.956,40.0893,0.187453,-189.736,1.59162e-13,14.9098
0.517578,-257.366,-247.408,62.0028,0.390105,-186.757,1.81899e-13,-9.53259
0.527344,-250.059,-251.73,83.9163,1.03395,-183.779,2.04636e-13,-33.975
0.537109,-242.752,-250.691,105.83,2.42887,-180.801,2.27374e-13,-58.4173
0.546875,-235.444,-242.444,127.743,5.30653,-177.823,2.50111e-13,-82.8597
0.556641,-228.137,-229.662,149.657,10.7824,-174.844,2.72848e-13,-107.302
0.566406,-220.83,-225.111,171.57,20.6878,-171.866,2.95586e-13,-131.744
0.576172,-213.523,-228.75,193.484,37.2133,-168.888,3.18323e-13,-156.187
0.585937,-206.215,-227.457,215.397,62.8331,-165.91,3.41061e-13,-180.629
0.595703,-193.429,-222.48,250.53,100.039,-158.642,3.12639e-13,-191.785
0.605469,-180.642,-207.9,285.663,149.958,-151.375,2.84217e-13,-202.942
0.615234,-167.856,-193.899,320.796,211.933,-144.107,2.55795e-13,-214.098
0.625,-155.069,-189.624,355.928,282.532,-136.84,2.27374e-13,-225.254
0.634766,-142.283,-191.502,391.061,355.723,-129.572,1.98952e-13,-236.411
0.644531,-129.496,-184.291,426.194,423.773,-122.305,1.7053e-13,-247.567
0.654297,-116.71,-177.067,461.326,479.152,-115.037,1.42109e-13,-258.723
0.664062,-103.923,-176.284,496.459,517.567,-107.77,1.13687e-13,-269.88
0.673828,-91.1368,-169.942,531.592,538.569,-100.503,8.52651e-14,-281.036
0.683594,-78.3503,-156.794,566.725,546.854,-93.2351,5.68434e-14,-292.192
0.693359,-64.8375,-136.58,562.835,549.862,-86.7099,5.40012e-14,-284.124
0.703125,-51.3247,-122.394,558.946,554.389,-80.1847,5.11591e-14,-276.055
0.712891,-37.8119,-107.71,555.057,563.702,-73.6595,4.83169e-14,-267.987
0.722656,-24.299,-83.646,551.167,576.048,-67.1342,4.54747e-14,-259.918
0.732422,-10.7862,-68.2519,547.278,585.632,-60.609,4.26326e-14,-251.85
0.742187,2.72662,-45.9949,543.389,586.344,-54.0838,3.97904e-14,-243.781
0.751953,16.2394,-35.7906,539.499,575.484,-47.5586,3.69482e-14,-235.713
0.761719,29.7523,-17.4556,535.61,555.022,-41.0334,3.41061e-14,-227.645
0.771484,43.2651,8.18811,531.72,530.174,-34.5081,3.12639e-14,-219.576
0.78125,56.7779,2.74446,527.831,505.953,-27.9829,2.84217e-14,-211.508
0.791016,60.1804,-5.16057,481.726,484.217,-25.31,2.55795e-14,-195.764
0.800781,63.5829,-17.0816,435.62,462.349,-22.6371,2.27374e-14,-180.021
0.810547,66.9854,-3.75195,389.515,435.999,-19.9642,1.98952e-14,-164.278
0.820312,70.3879,7.69854,343.409,402.459,-17.2913,1.7053e-14,-148.535
0.830078,73.7904,4.39893,297.304,362.165,-14.6184,1.42109e-14,-132.792
0.839844,77.1929,-10.1946,251.199,318.474,-11.9454,1.13687e-14,-117.049
0.849609,80.5954,-17.4573,205.093,275.841,-9.27253,8.52651e-15,-101.306
0.859375,83.9979,-2.48508,158.988,234.84,-6.59962,5.68434e-15,-85.5624
0.869141,87.4004,7.25721,112.882,195.127,-3.92671,2.84217e-15,-69.8193
0.878906,90.8029,2.41569,66.7769,155.05,-1.2538,0,-54.0761
0.888672,81.0668,-12.2566,21.0528,113.013,0.109817,0,-34.3274
0.898437,71.3307,-10.5886,-24.6713,70.6487,1.47343,0,-14.5786
0.908203,61.5946,0.841195,-70.3954,28.6516,2.83705,0,5.17018
0.917969,51.8585,3.72656,-116.119,-13.2167,4.20066,0,24.919
0.927734,42.1224,-1.84445,-161.844,-54.6088,5.56428,0,44.6677
0.9375,32.3863,-11.3066,-207.568,-96.7537,6.92789,0,64.4165
0.947266,22.6502,-2.84517,-253.292,-139.378,8.29151,0,84.1653
0.957031,12.9141,7.25636,-299.016,-180.567,9.65512,0,103.914
0.966797,3.17803,3.12867,-344.74,-218.808,11.0187,0,123.663
0.976562,-6.55806,-7.45355,-390.464,-251.766,12.3824,0,143.412
0.986328,-9.35547,-9.17994,-406.352,-277.968,17.4842,0,159.57
0.996094,-12.1529,-1.56349,-422.24,-298.57,22.5861,0,175.728
1.00586,-14.9503,6.4943,-438.127,-314.117,27.688,0,191.886
1.01562,-17.7477,3.80696,-454.015,-326.882,32.7898,0,208.044
1.02539,-20.5451,-6.8455,-469.903,-338.68,37.8917,0,224.202
1.03516,-23.3425,-7.42393,-485.791,-351.808,42.9936,0,240.36
1.04492,-26.14,0.8742,-501.679,-366.294,48.0954,0,256.518
1.05469,-28.9374,3.80526,-517.566,-379.944,53.1973,0,272.676
1.06445,-31.7348,-3.22853,-533.454,-391.108,58.2992,0,288.834
1.07422,-34.5322,-7.10488,-549.342,-398.811,63.4011,0,304.992
1.08398,-10.7016,0.065163,-530.742,-405.197,71.3326,-2.84217e-14,298.931
1.09375,13.129,4.59695,-512.142,-410.948,79.2641,-5.68434e-14,292.871
1.10352,36.9596,1.83133,-493.542,-418.056,87.1956,-8.52651e-14,286.811
1.11328,60.7903,-0.556001,-474.942,-425.291,95.1272,-1.13687e-13,280.751
1.12305,84.6209,0.629204,-456.342,-430.927,103.059,-1.42109e-13,274.69
1.13281,108.451,10.0998,-437.741,-434.37,110.99,-1.7053e-13,268.63
1.14258,132.282,23.2683,-419.141,-435.021,118.922,-1.98952e-13,262.57
1.15234,156.113,29.2586,-400.541,-434.211,126.853,-2.27374e-13,256.51
1.16211,179.943,38.3586,-381.941,-430.34,134.785,-2.55795e-13,250.449
1.17187,203.774,64.8968,-363.341,-422.386,142.716,-2.84217e-13,244.389
1.18164,235.064,100.445,-335.26,-410.802,147.004,-2.67164e-13,221.902
1.19141,266.355,137.727,-307.179,-398.145,151.293,-2.50111e-13,199.415
1.20117,297.645,180.715,-279.098,-384.881,155.581,-2.33058e-13,176.928
1.21094,328.936,232.13,-251.017,-371.01,159.869,-2.16005e-13,154.441
1.2207,360.226,292.438,-222.937,-357.709,164.157,-1.98952e-13,131.954
1.23047,391.517,355.301,-194.856,-342.101,168.445,-1.81899e-13,109.467
1.24023,422.807,409.039,-166.775,-324.335,172.734,-1.64846e-13,86.9798
1.25,454.098,451.925,-138.694,-304.164,177.022,-1.47793e-13,64.4928
1.25977,485.388,491.412,-110.613,-282.916,181.31,-1.3074e-13,42.0057
1.26953,516.679,523.384,-82.532,-259.463,185.598,-1.13687e-13,19.5187
1.2793,511.928,537.539,-70.3028,-232.498,180.829,-1.02318e-13,9.95568
1.28906,507.177,538.991,-58.0736,-201.138,176.061,-9.09495e-14,0.392663
1.29883,502.427,539.771,-45.8444,-166.896,171.292,-7.95808e-14,-9.17036
1.30859,497.676,542.36,-33.6152,-130.992,166.523,-6.82121e-14,-18.7334
1.31836,492.926,544.672,-21.386,-94.8344,161.754,-5.68434e-14,-28.2964
1.32812,488.175,545.645,-9.15676,-59.9352,156.986,-4.54747e-14,-37.8594
1.33789,483.424,542.517,3.07244,-28.2024,152.217,-3.41061e-14,-47.4224
1.34766,478.674,536.951,15.3016,-1.49836,147.448,-2.27374e-14,-56.9855
1.35742,473.923,529.779,27.5308,18.655,142.68,-1.13687e-14,-66.5485
1.36719,469.173,513.271,39.76,32.0574,137.911,0,-76.1115
1.37695,422.928,484.695,36.7558,39.2693,124.347,0,-65.3968
1.38672,376.684,453.907,33.7516,41.9663,110.782,0,-54.6821
1.39648,330.44,426.624,30.7474,42.5823,97.2179,0,-43.9674
1.40625,284.195,398.989,27.7431,41.919,83.6535,0,-33.2526
1.41602,237.951,367.928,24.7389,43.4752,70.0892,0,-22.5379
1.42578,191.707,334.32,21.7347,49.952,56.5249,0,-11.8232
1.43555,145.463,299.578,18.7305,60.4621,42.9605,0,-1.10848
1.44531,99.2183,263.256,15.7262,71.8874,29.3962,0,9.60624
1.45508,52.974,222.743,12.722,82.1273,15.8319,0,20.321
1.46484,6.72974,177.225,9.71779,88.7283,2.26755,0,31.0357
1.47461,-40.2797,132.934,3.73103,89.3214,-11.875,2.27374e-14,37.1526
1.48437,-87.2892,94.7885,-2.25572,83.621,-26.0175,4.54747e-14,43.2696
1.49414,-134.299,58.6789,-8.24248,73.5294,-40.16,6.82121e-14,49.3866
1.50391,-181.308,20.4282,-14.2292,61.1448,-54.3024,9.09495e-14,55.5035
1.51367,-228.318,-19.0771,-20.216,48.2274,-68.4449,1.13687e-13,61.6205
1.52344,-275.327,-58.6323,-26.2028,34.1059,-82.5874,1.36424e-13,67.7374
1.5332,-322.337,-97.2786,-32.1895,17.5269,-96.7299,1.59162e-13,73.8544
1.54297,-369.346,-134.34,-38.1763,-0.223762,-110.872,1.81899e-13,79.9714
1.55273,-416.356,-170.281,-44.163,-16.8894,-125.015,2.04636e-13,86.0883
1.5625,-463.365,-203.489,-50.1498,-30.6727,-139.157,2.27374e-13,92.2053
1.57227,-474.722,-230.808,-43.1705,-41.7919,-144.715,2.27374e-13,78.9461
1.58203,-486.078,-255.365,-36.1912,-51.5716,-150.273,2.27374e-13,65.687
1.5918,-497.434,-280.478,-29.2119,-60.2202,-155.831,2.27374e-13,52.4278
1.60156,-508.791,-304.207,-22.2326,-68.3187,-161.388,2.27374e-13,39.1686
1.61133,-520.147,-324.898,-15.2533,-75.0754,-166.946,2.27374e-13,25.9095
1.62109,-531.503,-342.818,-8.27405,-80.0374,-172.504,2.27374e-13,12.6503
1.63086,-542.86,-356.996,-1.29476,-83.1376,-178.061,2.27374e-13,-0.608843
1.64062,-554.216,-370.316,5.68453,-83.7717,-183.619,2.27374e-13,-13.868
1.65039,-565.573,-384.041,12.6638,-82.4296,-189.177,2.27374e-13,-27.1272
1.66016,-576.929,-393.92,19.6431,-82.7821,-194.734,2.27374e-13,-40.3863
1.66992,-551.472,-399.859,49.8622,-84.5228,-190.535,2.38742e-13,-60.8509
1.67969,-526.015,-406.346,80.0812,-85.0307,-186.335,2.50111e-13,-81.3155
1.68945,-500.558,-411.352,110.3,-82.9539,-182.136,2.6148e-13,-101.78
1.69922,-475.101,-411.321,140.519,-77.1146,-177.937,2.72848e-13,-122.245
1.70898,-449.644,-410.782,170.738,-69.5075,-173.737,2.84217e-13,-142.709
1.71875,-424.187,-410.507,200.957,-60.1497,-169.538,2.95586e-13,-163.174
1.72852,-398.731,-407.399,231.177,-48.0015,-165.338,3.06954e-13,-183.639
1.73828,-373.274,-403.345,261.396,-31.6796,-161.139,3.18323e-13,-204.103
1.74805,-347.817,-398.089,291.615,-11.1045,-156.939,3.29692e-13,-224.568
1.75781,-322.36,-388.718,321.834,13.9442,-152.74,3.41061e-13,-245.032
1.76758,-291.634,-378.028,350.004,44.5725,-144.585,3.0127e-13,-250.514
1.77734,-260.908,-368.152,378.174,81.5155,-136.43,2.6148e-13,-255.997
1.78711,-230.183,-354.867,406.345,126.488,-128.275,2.21689e-13,-261.479
1.79687,-199.457,-339.271,434.515,178.159,-120.121,1.81899e-13,-266.961
1.80664,-168.731,-325.398,462.685,233.757,-111.966,1.42109e-13,-272.443
1.81641,-138.005,-310.051,490.856,290.181,-103.811,1.02318e-13,-277.925
1.82617,-107.279,-292.424,519.026,344.46,-95.6564,6.25278e-14,-283.407
1.83594,-76.5536,-275.677,547.196,396.331,-87.5017,2.27374e-14,-288.889
1.8457,-45.8279,-258.718,575.367,443.146,-79.3469,-1.7053e-14,-294.371
1.85547,-15.1021,-238.962,603.537,483.595,-71.1922,-5.68434e-14,-299.854
1.86523,-4.06041,-219.238,589.083,515.164,-65.4795,-5.11591e-14,-287.011
1.875,6.98125,-198.401,574.63,536.518,-59.7668,-4.54747e-14,-274.169
1.88477,18.0229,-173.835,560.176,548.411,-54.0541,-3.97904e-14,-261.327
1.89453,29.0646,-147.592,545.723,553.52,-48.3415,-3.41061e-14,-248.485
1.9043,40.1062,-121.317,531.269,556.163,-42.6288,-2.84217e-14,-235.643
1.91406,51.1479,-93.4556,516.815,556.719,-36.9161,-2.27374e-14,-222.801
1.92383,62.1896,-66.2699,502.362,556.344,-31.2035,-1.7053e-14,-209.959
1.93359,73.2312,-43.6702,487.908,552.896,-25.4908,-1.13687e-14,-197.117
1.94336,84.2729,-25.3543,473.455,546.703,-19.7781,-5.68434e-15,-184.275
1.95312,95.3146,-11.5867,459.001,538.754,-14.0655,0,-171.433
1.96289,91.4192,-3.8095,405.944,526.006,-12.0931,-5.32907e-16,-152.744
1.97266,87.5239,-1.5948,352.887,506.349,-10.1207,-1.06581e-15,-134.055
1.98242,83.6286,-3.4621,299.831,479.39,-8.14832,-1.59872e-15,-115.366
1.99219,79.7333,-8.64806,246.774,448.267,-6.17594,-2.13163e-15,-96.6768
2.00195,75.838,-14.7607,193.717,415.307,-4.20356,-2.66454e-15,-77.9877
2.01172,71.9427,-19.1148,140.66,382.473,-2.23118,-3.19744e-15,-59.2986
2.02148,68.0474,-21.6849,87.6033,349.466,-0.258801,-3.73035e-15,-40.6095
2.03125,64.1521,-23.0571,34.5465,315.093,1.71358,-4.26326e-15,-21.9205
2.04102,60.2567,-22.546,-18.5103,279.347,3.68596,-4.79616e-15,-3.23138
2.05078,56.3614,-20.2792,-71.5671,241.999,5.65834,-5.32907e-15,15.4577
2.06055,50.2273,-17.8889,-117.542,202.66,8.53992,-7.63833e-15,33.6736
2.07031,44.0931,-15.849,-163.517,160.843,11.4215,-9.9476e-15,51.8895
2.08008,37.959,-12.8625,-209.491,117.937,14.3031,-1.22569e-14,70.1054
2.08984,31.8248,-9.42578,-255.466,76.7743,17.1847,-1.45661e-14,88.3213
2.09961,25.6907,-6.08809,-301.441,37.95,20.0662,-1.68754e-14,106.537
2.10937,19.5566,-2.87606,-347.416,0.9208,22.9478,-1.91847e-14,124.753
2.11914,13.4224,0.882239,-393.391,-35.4042,25.8294,-2.14939e-14,142.969
2.12891,7.28827,4.34773,-439.366,-71.5856,28.711,-2.38032e-14,161.185
2.13867,1.15412,7.59995,-485.34,-106.394,31.5926,-2.61124e-14,179.401
2.14844,-4.98003,9.49983,-531.315,-140.151,34.4741,-2.84217e-14,197.617
2.1582,3.41067,9.61408,-533.009,-173.629,41.8047,-1.42109e-14,206.086
2.16797,11.8014,8.59601,-534.702,-205.138,49.1353,0,214.555
2.17773,20.1921,8.01716,-536.396,-232.356,56.4658,1.42109e-14,223.024
2.1875,28.5828,7.23817,-538.089,-256.088,63.7964,2.84217e-14,231.492
2.19727,36.9735,6.3352,-539.783,-277.688,71.1269,4.26326e-14,239.961
2.20703,45.3642,4.66,-541.476,-297.867,78.4575,5.68434e-14,248.43
2.2168,53.7548,2.25066,-543.17,-316.328,85.788,7.10543e-14,256.899
2.22656,62.1455,-0.353319,-544.864,-332.803,93.1186,8.52651e-14,265.368
2.23633,70.5362,-3.39694,-546.557,-347.042,100.449,9.9476e-14,273.837
2.24609,78.9269,-6.40205,-548.251,-359.829,107.78,1.13687e-13,282.306
2.25586,110.147,-8.33875,-515.682,-370.915,115.728,7.95808e-14,271.72
2.26562,141.366,-9.11266,-483.114,-378.93,123.676,4.54747e-14,261.133
2.27539,172.586,-8.84947,-450.546,-384.541,131.624,1.13687e-14,250.547
2.28516,203.806,-7.28937,-417.978,-389.1,139.572,-2.27374e-14,239.961
2.29492,235.025,-5.05267,-385.409,-392.827,147.52,-5.68434e-14,229.374
2.30469,266.245,-1.91469,-352.841,-395.139,155.468,-9.09495e-14,218.788
2.31445,297.465,4.11923,-320.273,-394.586,163.416,-1.25056e-13,208.202
2.32422,328.684,13.2408,-287.705,-391.742,171.364,-1.59162e-13,197.616
2.33398,359.904,25.6463,-255.136,-387.165,179.312,-1.93268e-13,187.029
2.34375,391.124,43.5974,-222.568,-382.006,187.26,-2.27374e-13,176.443
2.35352,412.959,67.5067,-198.392,-374.759,188.326,-2.27374e-13,158.288
2.36328,434.794,95.9868,-174.217,-365.392,189.392,-2.27374e-13,140.134
2.37305,456.63,129.634,-150.041,-354.909,190.459,-2.27374e-13,121.98
2.38281,478.465,168.962,-125.865,-343.825,191.525,-2.27374e-13,103.825
2.39258,500.3,211.924,-101.69,-331.42,192.591,-2.27374e-13,85.6707
2.40234,522.135,257.603,-77.514,-316.817,193.657,-2.27374e-13,67.5163
2.41211,543.971,304.528,-53.3383,-301.326,194.724,-2.27374e-13,49.3618
2.42187,565.806,348.407,-29.1626,-285.663,195.79,-2.27374e-13,31.2074
2.43164,587.641,388.09,-4.98694,-269.822,196.856,-2.27374e-13,13.053
2.44141,609.477,423.777,19.1887,-252.866,197.922,-2.27374e-13,-5.10146
2.45117,585.836,453.832,17.1425,-234.132,188.224,-2.04636e-13,-8.15008
2.46094,562.196,477.827,15.0962,-213.589,178.525,-1.81899e-13,-11.1987
2.4707,538.556,497.073,13.0499,-192.65,168.826,-1.59162e-13,-14.2473
2.48047,514.915,510.941,11.0037,-170.49,159.127,-1.36424e-13,-17.2959
2.49023,491.275,519.564,8.9574,-147.156,149.429,-1.13687e-13,-20.3446
2.5,467.635,524.809,6.91113,-123.405,139.73,-9.09495e-14,-23.3932
2.50977,443.994,527.405,4.86487,-100.874,130.031,-6.82121e-14,-26.4418
2.51953,420.354,527.585,2.8186,-80.417,120.332,-4.54747e-14,-29.4904
2.5293,396.714,526.656,0.772333,-62.5456,110.633,-2.27374e-14,-32.539
2.53906,373.074,523.9,-1.27393,-47.9547,100.935,0,-35.5876
2.54883,316.089,516.721,-10.2423,-36.7607,84.7945,-5.68434e-15,-24.6706
2.55859,259.104,504.08,-19.2107,-30.231,68.6545,-1.13687e-14,-13.7536
2.56836,202.12,485.566,-28.179,-27.2812,52.5144,-1.7053e-14,-2.8366
2.57812,145.135,460.256,-37.1474,-26.1341,36.3743,-2.27374e-14,8.08041
2.58789,88.1504,428.77,-46.1158,-26.3916,20.2343,-2.84217e-14,18.9974
2.59766,31.1658,392.361,-55.0841,-27.6835,4.09421,-3.41061e-14,29.9144
2.60742,-25.8188,352.063,-64.0525,-28.9227,-12.0459,-3.97904e-14,40.8314
2.61719,-82.8035,309.688,-73.0208,-28.7475,-28.1859,-4.54747e-14,51.7485
2.62695,-139.788,267.087,-81.9892,-27.6282,-44.326,-5.11591e-14,62.6655
2.63672,-196.773,223.997,-90.9576,-25.1305,-60.4661,-5.68434e-14,73.5825
2.64648,-240.207,180.434,-87.2134,-22.3808,-72.531,-5.68434e-15,74.4891
2.65625,-283.642,136.402,-83.4692,-19.8278,-84.596,4.54747e-14,75.3958
2.66602,-327.076,91.356,-79.725,-17.5053,-96.6609,9.66338e-14,76.3024
2.67578,-370.51,45.3974,-75.9808,-15.4075,-108.726,1.47793e-13,77.2091
2.68555,-413.945,-0.0964751,-72.2366,-14.4394,-120.791,1.98952e-13,78.1158
2.69531,-457.379,-43.9029,-68.4924,-14.4504,-132.856,2.50111e-13,79.0224
2.70508,-500.814,-85.3792,-64.7482,-14.4584,-144.921,3.0127e-13,79.9291
2.71484,-544.248,-123.725,-61.0041,-14.1721,-156.986,3.52429e-13,80.8357
2.72461,-587.683,-159.138,-57.2599,-13.5996,-169.051,4.03588e-13,81.7424
2.73437,-631.117,-192.058,-53.5157,-12.9841,-181.116,4.54747e-13,82.649
2.74414,-625.37,-222.395,-30.5991,-12.0937,-182.516,3.97904e-13,62.9789
2.75391,-619.624,-250.424,-7.68242,-11.6099,-183.915,3.41061e-13,43.3089
2.76367,-613.877,-276.677,15.2342,-10.8267,-185.315,2.84217e-13,23.6388
2.77344,-608.13,-300.61,38.1508,-10.3716,-186.715,2.27374e-13,3.96867
2.7832,-602.383,-320.975,61.0675,-10.9673,-188.115,1.7053e-13,-15.7014
2.79297,-596.637,-337.386,83.9841,-11.8235,-189.515,1.13687e-13,-35.3715
2.80273,-590.89,-349.948,106.901,-11.8636,-190.915,5.68434e-14,-55.0416
2.8125,-585.143,-359.132,129.817,-11.2949,-192.315,-2.01948e-27,-74.7117
2.82227,-579.397,-366.455,152.734,-10.5037,-193.715,-5.68434e-14,-94.3818
2.83203,-573.65,-372.751,175.651,-8.93358,-195.115,-1.13687e-13,-114.052
2.8418,-536.017,-377.026,210.53,-7.00627,-188.704,-1.02318e-13,-136.836
2.85156,-498.384,-379.486,245.41,-4.56009,-182.292,-9.09495e-14,-159.62
2.86133,-460.751,-380.09,280.29,-1.46501,-175.881,-7.95808e-14,-182.404
2.87109,-423.118,-378.016,315.17,2.00583,-169.47,-6.82121e-14,-205.187
2.88086,-385.485,-373.232,350.05,6.19651,-163.059,-5.68434e-14,-227.971
2.89062,-347.853,-367.343,384.929,11.9003,-156.648,-4.54747e-14,-250.755
2.90039,-310.22,-359.469,419.809,19.3465,-150.237,-3.41061e-14,-273.539
2.91016,-272.587,-350.161,454.689,28.5203,-143.825,-2.27374e-14,-296.323
2.91992,-234.954,-340.889,489.569,40.2138,-137.414,-1.13687e-14,-319.107
2.92969,-197.321,-330.85,524.448,55.2151,-131.003,0,-341.891
2.93945,-172.866,-319.222,537.018,73.8561,-124.124,5.68434e-15,-339.719
2.94922,-148.411,-307.036,549.588,97.0585,-117.246,1.13687e-14,-337.548
2.95898,-123.956,-293.843,562.158,124.683,-110.367,1.7053e-14,-335.376
2.96875,-99.5008,-278.58,574.727,156.505,-103.489,2.27374e-14,-333.205
2.97852,-75.0458,-263.788,587.297,191.825,-96.6099,2.84217e-14,-331.033
2.98828,-50.5907,-249.517,599.867,230.704,-89.7313,3.41061e-14,-328.862
2.99805,-26.1356,-234.338,612.437,270.798,-82.8527,3.97904e-14,-326.69
3.00781,-1.68059,-218.853,625.006,311.143,-75.9741,4.54747e-14,-324.519
3.01758,22.7745,-204.117,637.576,350.137,-69.0955,5.11591e-14,-322.347
3.02734,47.2295,-187.916,650.146,386.226,-62.2168,5.68434e-14,-320.176
3.03711,43.3688,-171.686,612.976,417.878,-59.0369,5.40012e-14,-294.506
3.04687,39.5081,-156.213,575.807,443.693,-55.857,5.11591e-14,-268.836
3.05664,35.6473,-139.736,538.638,462.667,-52.677,4.83169e-14,-243.166
3.06641,31.7866,-122.47,501.469,474.85,-49.4971,4.54747e-14,-217.496
3.07617,27.9259,-106.375,464.299,481.262,-46.3172,4.26326e-14,-191.826
3.08594,24.0652,-89.7667,427.13,482.366,-43.1372,3.97904e-14,-166.156
3.0957,20.2044,-73.269,389.961,479.259,-39.9573,3.69482e-14,-140.486
3.10547,16.3437,-58.5989,352.791,473.397,-36.7774,3.41061e-14,-114.816
3.11523,12.483,-45.7487,315.622,465.793,-33.5974,3.12639e-14,-89.1463
3.125,8.62223,-34.7894,278.453,456.488,-30.4175,2.84217e-14,-63.4763
3.13477,-1.96026,-27.7307,217.48,445.32,-28.2682,2.84217e-14,-40.2299
3.14453,-12.5427,-24.0367,156.507,432.435,-26.119,2.84217e-14,-16.9834
3.1543,-23.1252,-22.3175,95.5334,417.066,-23.9697,2.84217e-14,6.26299
3.16406,-33.7077,-23.3334,34.5603,399.173,-21.8204,2.84217e-14,29.5094
3.17383,-44.2902,-26.9407,-26.4129,378.267,-19.6712,2.84217e-14,52.7559
3.18359,-54.8727,-30.6588,-87.3861,354.465,-17.5219,2.84217e-14,76.0023
3.19336,-65.4552,-35.433,-148.359,327.813,-15.3726,2.84217e-14,99.2487
3.20312,-76.0377,-40.4539,-209.332,298.973,-13.2234,2.84217e-14,122.495
3.21289,-86.6202,-43.8086,-270.306,268.672,-11.0741,2.84217e-14,145.742
3.22266,-97.2027,-46.2585,-331.279,237.545,-8.92482,2.84217e-14,168.988
3.23242,-89.4849,-48.1419,-363.479,206.046,-2.4267,3.12639e-14,177.973
3.24219,-81.7671,-48.6285,-395.68,174.132,4.07142,3.41061e-14,186.959
3.25195,-74.0493,-48.1119,-427.881,141.702,10.5695,3.69482e-14,195.944
3.26172,-66.3316,-48.5401,-460.082,108.642,17.0677,3.97904e-14,204.93
3.27148,-58.6138,-48.2727,-492.283,75.0247,23.5658,4.26326e-14,213.915
3.28125,-50.896,-47.9037,-524.483,40.7402,30.0639,4.54747e-14,222.9
3.29102,-43.1783,-48.6344,-556.684,6.59421,36.562,4.83169e-14,231.886
3.30078,-35.4605,-49.2903,-588.885,-27.1072,43.0601,5.11591e-14,240.871
3.31055,-27.7427,-49.3483,-621.086,-60.2801,49.5583,5.40012e-14,249.856
3.32031,-20.025,-49.7947,-653.287,-92.2312,56.0564,5.68434e-14,258.842
3.33008,9.77682,-50.0638,-633.213,-122.934,66.6649,7.38964e-14,253.717
3.33984,39.5786,-49.0889,-613.139,-152.168,77.2734,9.09495e-14,248.593
3.34961,69.3804,-48.3928,-593.065,-180.13,87.882,1.08002e-13,243.468
3.35937,99.1821,-47.6722,-572.991,-206.939,98.4905,1.25056e-13,238.343
3.36914,128.984,-46.1379,-552.918,-232.143,109.099,1.42109e-13,233.219
3.37891,158.786,-44.9557,-532.844,-255.634,119.708,1.59162e-13,228.094
3.38867,188.587,-43.9774,-512.77,-276.804,130.316,1.76215e-13,222.97
3.39844,218.389,-42.0729,-492.696,-295.241,140.925,1.93268e-13,217.845
3.4082,248.191,-40.0803,-472.622,-310.675,151.533,2.10321e-13,212.721
3.41797,277.993,-37.836,-452.549,-323.238,162.142,2.27374e-13,207.596
3.42773,310.166,-34.4894,-411.694,-333.785,169.094,1.81899e-13,193.972
3.4375,342.34,-29.9995,-370.84,-342.766,176.046,1.36424e-13,180.347
3.44727,374.513,-25.6196,-329.986,-350.502,182.998,9.09495e-14,166.723
3.45703,406.686,-19.9534,-289.132,-356.983,189.95,4.54747e-14,153.098
3.4668,438.86,-13.1083,-248.277,-362.401,196.903,3.10496e-27,139.474
3.47656,471.033,-5.58074,-207.423,-366.251,203.855,-4.54747e-14,125.849
3.48633,503.206,3.5425,-166.569,-368.383,210.807,-9.09495e-14,112.224
3.49609,535.38,15.3036,-125.715,-368.739,217.759,-1.36424e-13,98.6
3.50586,567.553,28.8545,-84.8604,-367.624,224.711,-1.81899e-13,84.9754
3.51562,599.727,45.0864,-44.0061,-364.912,231.664,-2.27374e-13,71.3509
3.52539,600.459,64.9861,-31.45,-360.445,227.25,-2.38742e-13,62.1737
3.53516,601.191,87.8524,-18.8939,-354.258,222.837,-2.50111e-13,52.9966
3.54492,601.923,113.351,-6.33785,-346.431,218.424,-2.6148e-13,43.8194
3.55469,602.656,142.763,6.21823,-336.236,214.011,-2.72848e-13,34.6422
3.56445,603.388,174.768,18.7743,-323.663,209.597,-2.84217e-13,25.465
3.57422,604.12,208.881,31.3304,-308.943,205.184,-2.95586e-13,16.2879
3.58398,604.853,245.407,43.8865,-292.168,200.771,-3.06954e-13,7.11068
3.59375,605.585,282.491,56.4426,-273.981,196.358,-3.18323e-13,-2.06649
3.60352,606.317,318.774,68.9986,-255.159,191.944,-3.29692e-13,-11.2437
3.61328,607.05,353.586,81.5547,-235.525,187.531,-3.41061e-13,-20.4208
3.62305,561.993,385.979,62.7856,-215.309,172.257,-3.06954e-13,-16.5409
3.63281,516.937,413.303,44.0164,-194.905,156.983,-2.72848e-13,-12.6609
3.64258,471.881,436.459,25.2473,-174.155,141.709,-2.38742e-13,-8.78097
3.65234,426.825,454.782,6.47813,-153.176,126.436,-2.04636e-13,-4.90101
3.66211,381.769,467.234,-12.291,-133.045,111.162,-1.7053e-13,-1.02105
3.67188,336.713,474.949,-31.0602,-113.811,95.8878,-1.36424e-13,2.85891
3.68164,291.657,478.636,-49.8293,-95.8874,80.614,-1.02318e-13,6.73887
3.69141,246.6,477.776,-68.5985,-79.7913,65.3401,-6.82121e-14,10.6188
3.70117,201.544,473.712,-87.3676,-65.8754,50.0662,-3.41061e-14,14.4988
3.71094,156.488,467.739,-106.137,-54.1503,34.7924,0,18.3788
3.7207,97.2059,458.976,-118.009,-45.0905,18.2056,0,27.1677
3.73047,37.9235,448.095,-129.881,-38.9548,1.61888,0,35.9567
3.74023,-21.3588,435.725,-141.753,-35.679,-14.9679,0,44.7457
3.75,-80.6412,420.524,-153.626,-35.1428,-31.5546,0,53.5347
3.75977,-139.924,402.261,-165.498,-37.1596,-48.1413,0,62.3237
3.76953,-199.206,381.652,-177.37,-40.8758,-64.7281,0,71.1127
3.7793,-258.488,357.969,-189.242,-45.5241,-81.3148,0,79.9017
3.78906,-317.771,331.217,-201.115,-50.4181,-97.9015,0,88.6907
3.79883,-377.053,302.711,-212.987,-54.7139,-114.488,0,97.4797
3.80859,-436.335,272.439,-224.859,-57.8073,-131.075,0,106.269
3.81836,-460.745,240.135,-202.797,-59.6785,-138.378,-1.13687e-14,98.68
3.82812,-485.154,207.616,-180.735,-60.7141,-145.68,-2.27374e-14,91.0913
3.83789,-509.564,174.538,-158.672,-60.4608,-152.983,-3.41061e-14,83.5026
3.84766,-533.973,141.094,-136.61,-58.8831,-160.286,-4.54747e-14,75.9139
3.85742,-558.383,107.889,-114.548,-56.6375,-167.588,-5.68434e-14,68.3252
3.86719,-582.792,75.2197,-92.4859,-54.3559,-174.891,-6.82121e-14,60.7365
3.87695,-607.201,42.0944,-70.4237,-51.393,-182.194,-7.95808e-14,53.1477
3.88672,-631.611,9.47402,-48.3615,-48.5702,-189.496,-9.09495e-14,45.559
3.89648,-656.02,-22.2003,-26.2993,-45.2733,-196.799,-1.02318e-13,37.9703
3.90625,-680.43,-53.8183,-4.23713,-41.6268,-204.101,-1.13687e-13,30.3816
3.91602,-652.92,-83.5889,40.6871,-37.2221,-200.436,-1.02318e-13,2.72098
3.92578,-625.41,-111.79,85.6114,-32.4058,-196.771,-9.09495e-14,-24.9396
3.93555,-597.9,-138.473,130.536,-26.7636,-193.105,-7.95808e-14,-52.6003
3.94531,-570.39,-163.784,175.46,-20.9323,-189.44,-6.82121e-14,-80.2609
3.95508,-542.88,-186.883,220.384,-14.8658,-185.774,-5.68434e-14,-107.922
3.96484,-515.369,-209.249,265.308,-8.43624,-182.109,-4.54747e-14,-135.582
3.97461,-487.859,-230.285,310.233,-2.05312,-178.444,-3.41061e-14,-163.243
3.98438,-460.349,-249.73,355.157,4.43808,-174.778,-2.27374e-14,-190.903
3.99414,-432.839,-267.886,400.081,10.8925,-171.113,-1.13687e-14,-218.564
4.00391,-405.329,-284.603,445.005,17.4445,-167.447,0,-246.225
4.01367,-363.604,-298.511,474.188,23.6225,-160.002,5.68434e-15,-265.425
4.02344,-321.878,-310.682,503.37,30.0216,-152.557,1.13687e-14,-284.626
4.0332,-280.152,-321.042,532.553,36.5331,-145.112,1.7053e-14,-303.827
4.04297,-238.426,-329.08,561.735,43.4798,-137.667,2.27374e-14,-323.027
4.05273,-196.7,-335.231,590.918,50.9142,-130.221,2.84217e-14,-342.228
4.0625,-154.975,-340.197,620.1,58.8113,-122.776,3.41061e-14,-361.429
4.07227,-113.249,-343.044,649.282,67.3426,-115.331,3.97904e-14,-380.629
4.08203,-71.5232,-344.22,678.465,76.6363,-107.886,4.54747e-14,-399.83
4.0918,-29.7975,-344.001,707.647,87.2793,-100.441,5.11591e-14,-419.031
4.10156,11.9283,-341.746,736.83,99.2906,-92.9956,5.68434e-14,-438.231
4.11133,19.6631,-337.758,717.949,113.299,-88.8466,5.68434e-14,-423.216
4.12109,27.3979,-332.642,699.069,129.721,-84.6976,5.68434e-14,-408.2
4.13086,35.1327,-326.441,680.189,148.227,-80.5485,5.68434e-14,-393.185
4.14062,42.8675,-319.047,661.309,168.859,-76.3995,5.68434e-14,-378.169
4.15039,50.6023,-311.303,642.429,191.461,-72.2505,5.68434e-14,-363.154
4.16016,58.3371,-302.754,623.549,215.975,-68.1015,5.68434e-14,-348.138
4.16992,66.0719,-293.019,604.669,241.489,-63.9524,5.68434e-14,-333.123
4.17969,73.8067,-282.522,585.789,267.943,-59.8034,5.68434e-14,-318.107
4.18945,81.5415,-270.847,566.908,294.282,-55.6544,5.68434e-14,-303.092
4.19922,89.2763,-258.059,548.028,319.702,-51.5054,5.68434e-14,-288.076
4.20898,68.0583,-244.467,488.409,343.416,-50.4529,5.96856e-14,-251.75
4.21875,46.8403,-230.156,428.79,364.436,-49.4004,6.25278e-14,-215.424
4.22852,25.6223,-215.059,369.17,382.041,-48.3479,6.53699e-14,-179.097
4.23828,4.40426,-199.184,309.551,395.48,-47.2954,6.82121e-14,-142.771
4.24805,-16.8137,-183.03,249.932,405.063,-46.243,7.10543e-14,-106.445
4.25781,-38.0317,-166.272,190.313,410.169,-45.1905,7.38964e-14,-70.1185
4.26758,-59.2498,-148.989,130.693,411.461,-44.138,7.67386e-14,-33.7922
4.27734,-80.4678,-132.388,71.074,409.203,-43.0855,7.95808e-14,2.53414
4.28711,-101.686,-115.895,11.4547,404.034,-42.033,8.2423e-14,38.8605
4.29687,-122.904,-100.199,-48.1646,396.36,-40.9805,8.52651e-14,75.1868
4.30664,-130.223,-85.9318,-103.501,386.96,-36.5656,7.67386e-14,99.0026
4.31641,-137.543,-73.3033,-158.838,375.864,-32.1506,6.82121e-14,122.818
4.32617,-144.862,-62.2797,-214.175,362.955,-27.7356,5.96856e-14,146.634
4.33594,-152.181,-53.0689,-269.512,348.774,-23.3206,5.11591e-14,170.45
4.3457,-159.501,-46.1058,-324.848,332.794,-18.9056,4.26326e-14,194.266
4.35547,-166.82,-40.528,-380.185,315.186,-14.4906,3.41061e-14,218.082
4.36523,-174.14,-36.9385,-435.522,295.552,-10.0757,2.55795e-14,241.898
4.375,-181.459,-34.698,-490.859,274.062,-5.66067,1.7053e-14,265.714
4.38477,-188.778,-33.289,-546.195,250.285,-1.24569,8.52651e-15,289.53
4.39453,-196.098,-32.4626,-601.532,224.747,3.16929,0,313.345
4.4043,-166.039,-31.9146,-609,198.237,14.5246,-1.7053e-14,310.797
4.41406,-135.981,-31.1923,-616.467,170.801,25.88,-3.41061e-14,308.249
4.42383,-105.922,-30.0676,-623.935,142.974,37.2353,-5.11591e-14,305.701
4.43359,-75.8637,-29.1681,-631.403,115.167,48.5906,-6.82121e-14,303.152
4.44336,-45.8052,-28.0472,-638.87,87.3886,59.946,-8.52651e-14,300.604
4.45312,-15.7467,-26.8205,-646.338,59.9175,71.3013,-1.02318e-13,298.056
4.46289,14.3118,-25.9666,-653.805,32.8562,82.6567,-1.19371e-13,295.508
4.47266,44.3704,-25.0679,-661.273,6.06436,94.012,-1.36424e-13,292.959
4.48242,74.4289,-23.9423,-668.74,-20.3218,105.367,-1.53477e-13,290.411
4.49219,104.487,-23.2403,-676.208,-46.1291,116.723,-1.7053e-13,287.863
4.50195,151.758,-22.6039,-635.672,-71.296,128.818,-1.98952e-13,271.298
4.51172,199.028,-21.9163,-595.136,-95.4833,140.914,-2.27374e-13,254.732
4.52148,246.298,-21.4247,-554.601,-118.321,153.01,-2.55795e-13,238.167
4.53125,293.569,-21.1649,-514.065,-139.887,165.105,-2.84217e-13,221.602
4.54102,340.839,-20.7155,-473.529,-160.029,177.201,-3.12639e-13,205.036
4.55078,388.109,-20.4223,-432.993,-178.561,189.297,-3.41061e-13,188.471
4.56055,435.379,-20.4007,-392.458,-195.493,201.392,-3.69482e-13,171.906
4.57031,482.65,-20.1921,-351.922,-211.119,213.488,-3.97904e-13,155.341
4.58008,529.92,-20.1244,-311.386,-225.447,225.584,-4.26326e-13,138.775
4.58984,577.19,-20.0986,-270.85,-238.489,237.679,-4.54747e-13,122.21
4.59961,595.833,-19.6873,-232.602,-250.333,239.636,-3.86535e-13,110.949
4.60937,614.477,-18.6358,-194.353,-260.876,241.593,-3.18323e-13,99.6886
4.61914,633.12,-17.0702,-156.104,-269.755,243.549,-2.50111e-13,88.428
4.62891,651.763,-14.3041,-117.856,-277.146,245.506,-1.81899e-13,77.1673
4.63867,670.406,-9.85104,-79.6071,-283.176,247.463,-1.13687e-13,65.9067
4.64844,689.049,-4.09004,-41.3585,-287.834,249.419,-4.54747e-14,54.646
4.6582,707.693,3.67705,-3.10985,-291.34,251.376,2.27374e-14,43.3854
4.66797,726.336,13.7354,35.1388,-293.798,253.333,9.09495e-14,32.1247
4.67773,744.979,26.0089,73.3874,-295.016,255.289,1.59162e-13,20.8641
4.6875,763.622,40.52,111.636,-295.131,257.246,2.27374e-13,9.60341
4.69727,728.653,57.8495,104.222,-294.014,244.633,1.7053e-13,12.4596
4.70703,693.684,77.37,96.8087,-291.718,232.02,1.13687e-13,15.3157
4.7168,658.715,99.4391,89.395,-288.015,219.408,5.68434e-14,18.1719
4.72656,623.746,123.882,81.9814,-283.152,206.795,-7.21966e-27,21.0281
4.73633,588.777,150.623,74.5677,-277.318,194.182,-5.68434e-14,23.8842
4.74609,553.808,178.995,67.154,-270.423,181.569,-1.13687e-13,26.7404
4.75586,518.839,208.695,59.7404,-262.966,168.957,-1.7053e-13,29.5966
4.76562,483.87,239.126,52.3267,-254.258,156.344,-2.27374e-13,32.4527
4.77539,448.9,269.05,44.9131,-244.971,143.731,-2.84217e-13,35.3089
4.78516,413.931,298.077,37.4994,-234.483,131.118,-3.41061e-13,38.1651
4.79492,347.968,325.359,7.5648,-223.33,111.232,-3.0127e-13,46.2974
4.80469,282.005,350.095,-22.3698,-211.198,91.3458,-2.6148e-13,54.4298
4.81445,216.041,371.597,-52.3044,-198.308,71.4595,-2.21689e-13,62.5621
4.82422,150.078,389.56,-82.2389,-184.936,51.5733,-1.81899e-13,70.6945
4.83398,84.1149,403.31,-112.174,-171.301,31.687,-1.42109e-13,78.8268
4.84375,18.1516,412.489,-142.108,-157.518,11.8008,-1.02318e-13,86.9592
4.85352,-47.8117,417.625,-172.043,-143.604,-8.08548,-6.25278e-14,95.0915
4.86328,-113.775,418.771,-201.977,-130.158,-27.9717,-2.27374e-14,103.224
4.87305,-179.738,415.895,-231.912,-117.176,-47.858,1.7053e-14,111.356
4.88281,-245.702,410.178,-261.846,-104.948,-67.7442,5.68434e-14,119.489
4.89258,-289.549,401.782,-258.676,-93.8706,-81.6239,6.25278e-14,116.574
4.90234,-333.396,391.014,-255.505,-84.0618,-95.5035,6.82121e-14,113.659
4.91211,-377.243,378.52,-252.334,-75.7957,-109.383,7.38964e-14,110.744
4.92187,-421.091,364.333,-249.164,-69.261,-123.263,7.95808e-14,107.829
4.93164,-464.938,348.563,-245.993,-64.3028,-137.142,8.52651e-14,104.914
4.94141,-508.785,331.153,-242.822,-60.6508,-151.022,9.09495e-14,102
4.95117,-552.632,312.351,-239.651,-58.2418,-164.902,9.66338e-14,99.0848
4.96094,-596.48,291.851,-236.481,-56.9617,-178.781,1.02318e-13,96.17
4.9707,-640.327,269.575,-233.31,-55.8214,-192.661,1.08002e-13,93.2552
4.98047,-684.174,246.229,-230.139,-55.0652,-206.541,1.13687e-13,90.3404
4.99023,-679.385,221.525,-180.199,-54.182,-207.325,1.25056e-13,68.4157
5,-674.595,195.668,-130.259,-53.2333,-208.109,1.36424e-13,46.4911
5.00977,-669.805,169.717,-80.319,-52.1386,-208.894,1.47793e-13,24.5664
5.01953,-665.016,143.188,-30.379,-50.5516,-209.678,1.59162e-13,2.64175
5.0293,-660.226,116.777,19.5611,-48.8514,-210.462,1.7053e-13,-19.2829
5.03906,-655.436,90.6079,69.5011,-46.8582,-211.246,1.81899e-13,-41.2076
5.04883,-650.647,65.0238,119.441,-45.099,-212.031,1.93268e-13,-63.1322
5.05859,-645.857,39.6403,169.381,-43.6453,-212.815,2.04636e-13,-85.0569
5.06836,-641.067,14.9376,219.321,-42.5987,-213.599,2.16005e-13,-106.982
5.07812,-636.278,-8.95145,269.261,-41.813,-214.384,2.27374e-13,-128.906
5.08789,-591.136,-32.8629,323.694,-41.2739,-207.06,2.16005e-13,-157.231
5.09766,-545.994,-55.9314,378.126,-40.9737,-199.737,2.04636e-13,-185.556
5.10742,-500.852,-77.9544,432.558,-40.7521,-192.413,1.93268e-13,-213.881
5.11719,-455.711,-99.4933,486.991,-40.2429,-185.09,1.81899e-13,-242.206
5.12695,-410.569,-119.996,541.423,-39.2989,-177.767,1.7053e-13,-270.531
5.13672,-365.427,-139.092,595.856,-38.0099,-170.443,1.59162e-13,-298.856
5.14648,-320.285,-157.322,650.288,-36.3271,-163.12,1.47793e-13,-327.181
5.15625,-275.144,-174.571,704.721,-34.0671,-155.797,1.36424e-13,-355.506
5.16602,-230.002,-190.571,759.153,-31.6158,-148.473,1.25056e-13,-383.831
5.17578,-184.86,-205.841,813.585,-28.715,-141.15,1.13687e-13,-412.156
5.18555,-155.201,-220.175,817.954,-25.4193,-135.489,9.66338e-14,-417.217
5.19531,-125.541,-233.402,822.323,-21.6859,-129.829,7.95808e-14,-422.279
5.20508,-95.882,-245.976,826.691,-17.6426,-124.168,6.25278e-14,-427.34
5.21484,-66.2226,-257.654,831.06,-12.8642,-118.507,4.54747e-14,-432.401
5.22461,-36.5633,-268.087,835.428,-7.32249,-112.847,2.84217e-14,-437.462
5.23437,-6.90388,-277.516,839.797,-0.80512,-107.186,1.13687e-14,-442.524
5.24414,22.7555,-286.212,844.166,6.84922,-101.525,-5.68434e-15,-447.585
5.25391,52.4149,-293.336,848.534,15.7777,-95.8646,-2.27374e-14,-452.646
5.26367,82.0742,-299.453,852.903,26.1717,-90.2039,-3.97904e-14,-457.707
5.27344,111.734,-304.816,857.272,38.0023,-84.5433,-5.68434e-14,-462.769
5.2832,97.1321,-308.752,799.693,51.5374,-83.6363,-5.11591e-14,-431.957
5.29297,82.5305,-311.538,742.114,66.9782,-82.7294,-4.54747e-14,-401.146
5.30273,67.929,-313.156,684.535,84.4802,-81.8225,-3.97904e-14,-370.335
5.3125,53.3274,-313.45,626.956,104.045,-80.9155,-3.41061e-14,-339.524
5.32227,38.7259,-312.008,569.377,125.567,-80.0086,-2.84217e-14,-308.712
5.33203,24.1244,-309.262,511.798,148.931,-79.1017,-2.27374e-14,-277.901
5.3418,9.52281,-305.204,454.219,174.087,-78.1947,-1.7053e-14,-247.09
5.35156,-5.07873,-299.389,396.641,200.397,-77.2878,-1.13687e-14,-216.279
5.36133,-19.6803,-292.556,339.062,227.637,-76.3809,-5.68434e-15,-185.467
5.37109,-34.2818,-284.358,281.483,255.013,-75.4739,0,-154.656
5.38086,-60.1196,-274.393,207.078,282.158,-72.97,2.84217e-15,-114.477
5.39062,-85.9573,-263.285,132.673,308.117,-70.4661,5.68434e-15,-74.2979
5.40039,-111.795,-251.265,58.2686,332.355,-67.9622,8.52651e-15,-34.1187
5.41016,-137.633,-237.591,-16.1361,354.328,-65.4583,1.13687e-14,6.06046
5.41992,-163.471,-223.022,-90.5408,373.381,-62.9544,1.42109e-14,46.2396
5.42969,-189.308,-207.718,-164.946,389.084,-60.4505,1.7053e-14,86.4188
5.43945,-215.146,-191.58,-239.35,401.371,-57.9466,1.98952e-14,126.598
5.44922,-240.984,-175.074,-313.755,409.913,-55.4427,2.27374e-14,166.777
5.45898,-266.822,-158.93,-388.16,414.88,-52.9388,2.55795e-14,206.956
5.46875,-292.659,-142.663,-462.564,416.238,-50.4349,2.84217e-14,247.135
5.47852,-276.666,-126.936,-489.127,414.404,-39.1488,1.42109e-14,260.825
5.48828,-260.673,-111.801,-515.69,409.648,-27.8627,1.03499e-27,274.514
5.49805,-244.68,-97.6015,-542.253,402.318,-16.5766,-1.42109e-14,288.203
5.50781,-228.686,-84.3907,-568.816,392.755,-5.29045,-2.84217e-14,301.892
5.51758,-212.693,-72.7871,-595.378,381.028,5.99566,-4.26326e-14,315.582
5.52734,-196.7,-62.4583,-621.941,367.431,17.2818,-5.68434e-14,329.271
5.53711,-180.707,-53.1468,-648.504,351.87,28.5679,-7.10543e-14,342.96
5.54688,-164.713,-45.331,-675.067,334.251,39.854,-8.52651e-14,356.649
5.55664,-148.72,-38.5943,-701.63,314.674,51.1401,-9.9476e-14,370.339
5.56641,-132.727,-32.2967,-728.192,293.315,62.4262,-1.13687e-13,384.028
5.57617,-71.2761,-26.7274,-707.875,270.172,79.6483,-1.47793e-13,366.855
5.58594,-9.82545,-21.4517,-687.557,245.376,96.8703,-1.81899e-13,349.682
5.5957,51.6252,-16.1245,-667.24,219.274,114.092,-2.16005e-13,332.509
5.60547,113.076,-11.1488,-646.922,192.229,131.314,-2.50111e-13,315.337
5.61523,174.526,-6.42871,-626.605,164.291,148.537,-2.84217e-13,298.164
5.625,235.977,-1.81399,-606.287,135.828,165.759,-3.18323e-13,280.991
5.63477,297.428,2.69284,-585.969,107.064,182.981,-3.52429e-13,263.818
5.64453,358.878,6.41644,-565.652,78.1448,200.203,-3.86535e-13,246.646
5.6543,420.329,9.86458,-545.334,49.2972,217.425,-4.20641e-13,229.473
5.66406,481.78,12.8168,-525.017,20.7224,234.647,-4.54747e-13,212.3
5.67383,515.448,14.8851,-477.68,-7.34572,238.124,-4.3201e-13,192.457
5.68359,549.117,16.2721,-430.344,-35.2788,241.601,-4.09273e-13,172.614
5.69336,582.786,17.2682,-383.008,-62.1057,245.079,-3.86535e-13,152.771
5.70312,616.455,17.4747,-335.671,-88.2406,248.556,-3.63798e-13,132.928
5.71289,650.124,17.258,-288.335,-113.253,252.034,-3.41061e-13,113.085
5.72266,683.793,17.2047,-240.999,-136.748,255.511,-3.18323e-13,93.2422
5.73242,717.461,16.5675,-193.663,-159.089,258.988,-2.95586e-13,73.3992
5.74219,751.13,15.9404,-146.326,-179.317,262.466,-2.72848e-13,53.5562
5.75195,784.799,15.4656,-98.9899,-197.826,265.943,-2.50111e-13,33.7132
5.76172,818.468,14.844,-51.6536,-214.24,269.42,-2.27374e-13,13.8702
5.77148,818.468,14.1996,-40.4668,-229.069,268.854,-2.27374e-13,15.5603
5.78125,818.468,14.0604,-29.28,-241.862,268.287,-2.27374e-13,17.2505
5.79102,818.468,13.9707,-18.0931,-253.103,267.721,-2.27374e-13,18.9406
5.80078,818.468,14.104,-6.90627,-262.683,267.155,-2.27374e-13,20.6308
5.81055,818.468,15.2024,4.28057,-270.638,266.588,-2.27374e-13,22.3209
5.82031,818.468,16.9546,15.4674,-277.013,266.022,-2.27374e-13,24.0111
5.83008,818.468,19.4495,26.6543,-281.789,265.455,-2.27374e-13,25.7012
5.83984,818.468,23.5018,37.8411,-285.293,264.889,-2.27374e-13,27.3914
5.84961,818.468,28.9692,49.0279,-287.605,264.322,-2.27374e-13,29.0815
5.85937,818.468,35.6966,60.2148,-288.518,263.756,-2.27374e-13,30.7717
5.86914,744.628,44.6295,28.4081,-288.482,241.862,-2.04636e-13,46.0946
5.87891,670.788,55.598,-3.39863,-287.458,219.968,-1.81899e-13,61.4175
5.88867,596.948,68.1508,-35.2053,-285.44,198.074,-1.59162e-13,76.7405
5.89844,523.108,83.0993,-67.012,-282.728,176.18,-1.36424e-13,92.0634
5.9082,449.267,100.121,-98.8187,-279.221,154.286,-1.13687e-13,107.386
5.91797,375.427,118.796,-130.625,-274.873,132.393,-9.09495e-14,122.709
5.92773,301.587,139.068,-162.432,-269.607,110.499,-6.82121e-14,138.032
5.9375,227.747,161.014,-194.239,-263.695,88.6049,-4.54747e-14,153.355
5.94727,153.907,183.465,-226.046,-256.989,66.7111,-2.27374e-14,168.678
5.95703,80.067,206.583,-257.852,-249.591,44.8172,0,184.001
5.9668,6.21147,229.804,-278.277,-241.38,23.3765,3.41061e-14,186.872
5.97656,-67.6441,252.13,-298.702,-232.785,1.9357,6.82121e-14,189.743
5.98633,-141.5,273.245,-319.127,-223.473,-19.5051,1.02318e-13,192.614
5.99609,-215.355,293.074,-339.552,-213.853,-40.9458,1.36424e-13,195.486
6.00586,-289.211,310.406,-359.977,-203.517,-62.3866,1.7053e-13,198.357
6.01562,-363.066,325.201,-380.401,-192.424,-83.8274,2.04636e-13,201.228
6.02539,-436.922,337.674,-400.826,-181.153,-105.268,2.38742e-13,204.099
6.03516,-510.777,347.021,-421.251,-169.645,-126.709,2.72848e-13,206.97
6.04492,-584.633,353.417,-441.676,-158.102,-148.15,3.06954e-13,209.842
6.05469,-658.488,357.353,-462.101,-146.367,-169.59,3.41061e-13,212.713
6.06445,-661.057,358.512,-422.032,-134.891,-177.375,3.06954e-13,189.469
6.07422,-663.626,356.9,-381.963,-124.156,-185.159,2.72848e-13,166.226
6.08398,-666.194,353.375,-341.895,-113.666,-192.943,2.38742e-13,142.983
6.09375,-668.763,347.527,-301.826,-103.808,-200.728,2.04636e-13,119.74
6.10352,-671.331,339.571,-261.757,-94.7791,-208.512,1.7053e-13,96.4963
6.11328,-673.9,329.804,-221.688,-86.7477,-216.296,1.36424e-13,73.253
6.12305,-676.468,318.344,-181.619,-79.3303,-224.08,1.02318e-13,50.0097
6.13281,-679.037,304.624,-141.551,-72.5452,-231.865,6.82121e-14,26.7664
6.14258,-681.606,289.229,-101.482,-66.6569,-239.649,3.41061e-14,3.52314
6.15234,-684.174,272.326,-61.4132,-61.244,-247.433,0,-19.7202
6.16211,-658.002,253.145,19.6228,-56.2089,-242.315,0,-56.8182
6.17187,-631.83,232.567,100.659,-51.2292,-237.197,0,-93.9162
6.18164,-605.658,210.729,181.695,-46.4229,-232.079,0,-131.014
6.19141,-579.486,187.378,262.731,-41.6188,-226.96,0,-168.112
6.20117,-553.314,163.309,343.767,-36.8088,-221.842,0,-205.21
6.21094,-527.141,138.619,424.803,-31.805,-216.724,0,-242.308
6.2207,-500.969,113.42,505.839,-26.8615,-211.606,0,-279.406
6.23047,-474.797,88.1566,586.875,-22.2246,-206.487,0,-316.504
6.24023,-448.625,63.2322,667.911,-18.0018,-201.369,0,-353.602
6.25,-422.453,38.5503,748.947,-14.203,-196.251,0,-390.7
6.25977,-378.762,14.0405,762.004,-10.9825,-189.82,0,-410.98
6.26953,-335.071,-9.71098,775.061,-8.31549,-183.389,0,-431.26
6.2793,-291.38,-32.7728,788.118,-6.36581,-176.958,0,-451.54
6.28906,-247.689,-55.3276,801.174,-5.01522,-170.527,0,-471.819
6.29883,-203.998,-76.9016,814.231,-4.10793,-164.095,0,-492.099
6.30859,-160.307,-97.4525,827.288,-3.99647,-157.664,0,-512.379
6.31836,-116.616,-117.34,840.345,-3.90527,-151.233,0,-532.659
6.32812,-72.925,-135.905,853.402,-4.21052,-144.802,0,-552.938
6.33789,-29.234,-153.206,866.459,-4.77879,-138.371,0,-573.218
6.34766,14.457,-169.487,879.516,-5.52818,-131.94,0,-593.498
6.35742,11.1827,-184.641,871.068,-6.15725,-131.969,1.7053e-14,-573.857
6.36719,7.90831,-198.614,862.62,-6.71918,-131.998,3.41061e-14,-554.215
6.37695,4.63395,-211.477,854.173,-7.27057,-132.027,5.11591e-14,-534.574
6.38672,1.3596,-223.267,845.725,-7.37231,-132.057,6.82121e-14,-514.933
6.39648,-1.91475,-233.801,837.277,-6.91424,-132.086,8.52651e-14,-495.292
6.40625,-5.18911,-243.374,828.829,-5.76207,-132.115,1.02318e-13,-475.651
6.41602,-8.46346,-251.899,820.382,-3.64056,-132.144,1.19371e-13,-456.01
6.42578,-11.7378,-258.836,811.934,-0.176054,-132.173,1.36424e-13,-436.368
6.43555,-15.0122,-264.555,803.486,4.50352,-132.202,1.53477e-13,-416.727
6.44531,-18.2865,-269.02,795.039,10.9318,-132.231,1.7053e-13,-397.086
6.45508,-56.6173,-271.97,699.316,19.1101,-133.667,1.42109e-13,-349.962
6.46484,-94.948,-273.558,603.593,29.3432,-135.104,1.13687e-13,-302.838
6.47461,-133.279,-273.829,507.87,41.6252,-136.54,8.52651e-14,-255.714
6.48437,-171.609,-272.909,412.147,56.0063,-137.976,5.68434e-14,-208.59
6.49414,-209.94,-270.443,316.424,72.5435,-139.412,2.84217e-14,-161.465
6.50391,-248.271,-267.043,220.701,91.2314,-140.848,5.30115e-28,-114.341
6.51367,-286.602,-262.388,124.978,111.594,-142.285,-2.84217e-14,-67.2173
6.52344,-324.932,-256.538,29.255,133.756,-143.721,-5.68434e-14,-20.0932
6.5332,-363.263,-249.895,-66.468,156.968,-145.157,-8.52651e-14,27.0309
6.54297,-401.594,-242.403,-162.191,181.422,-146.593,-1.13687e-13,74.155
6.55273,-410.434,-233.799,-218.791,206.163,-137.947,-9.66338e-14,107.701
6.5625,-419.274,-224.706,-275.391,230.882,-129.3,-7.95808e-14,141.247
6.57227,-428.115,-214.989,-331.991,254.962,-120.653,-6.25278e-14,174.794
6.58203,-436.955,-204.588,-388.592,277.903,-112.007,-4.54747e-14,208.34
6.5918,-445.795,-193.919,-445.192,299.195,-103.36,-2.84217e-14,241.886
6.60156,-454.635,-183.022,-501.792,318.317,-94.7137,-1.13687e-14,275.432
6.61133,-463.476,-171.543,-558.392,335.073,-86.0671,5.68434e-15,308.978
6.62109,-472.316,-160.033,-614.992,349.242,-77.4205,2.27374e-14,342.524
6.63086,-481.156,-148.647,-671.592,360.515,-68.7739,3.97904e-14,376.071
6.64062,-489.996,-137.204,-728.192,368.856,-60.1274,5.68434e-14,409.617
6.65039,-429.87,-126.141,-728.192,374.34,-38.568,2.84217e-14,403.375
6.66016,-369.743,-115.598,-728.192,376.92,-17.0087,3.10496e-27,397.133
6.66992,-309.617,-105.824,-728.192,377.007,4.55068,-2.84217e-14,390.891
6.67969,-249.49,-96.7374,-728.192,374.385,26.11,-5.68434e-14,384.649
6.68945,-189.363,-88.7148,-728.192,369.369,47.6694,-8.52651e-14,378.407
6.69922,-129.237,-81.6725,-728.192,361.932,69.2287,-1.13687e-13,372.165
6.70898,-69.1101,-75.7177,-728.192,352.477,90.7881,-1.42109e-13,365.923
6.71875,-8.98348,-70.8207,-728.192,340.75,112.347,-1.7053e-13,359.681
6.72852,51.1431,-66.9567,-728.192,326.953,133.907,-1.98952e-13,353.439
6.73828,111.27,-63.8716,-728.192,311.003,155.466,-2.27374e-13,347.198
6.74805,181.99,-61.6827,-674.898,293.203,166.862,-2.95586e-13,318.94
6.75781,252.709,-60.1467,-621.604,273.299,178.257,-3.63798e-13,290.683
6.76758,323.429,-58.9987,-568.31,251.667,189.652,-4.3201e-13,262.425
6.77734,394.149,-57.9637,-515.015,228.424,201.048,-5.00222e-13,234.168
6.78711,464.869,-57.1843,-461.721,203.73,212.443,-5.68434e-13,205.91
6.79687,535.589,-56.1777,-408.427,177.929,223.839,-6.36646e-13,177.653
6.80664,606.308,-55.2823,-355.132,151.297,235.234,-7.04858e-13,149.395
6.81641,677.028,-54.1356,-301.838,124.083,246.63,-7.7307e-13,121.138
6.82617,747.748,-52.8599,-248.544,96.4134,258.025,-8.41283e-13,92.8803
6.83594,818.468,-51.3493,-195.249,68.8059,269.42,-9.09495e-13,64.6229
6.8457,818.468,-49.8831,-165.535,41.0708,269.42,-8.18545e-13,54.3021
6.85547,818.468,-48.1923,-135.821,13.69,269.42,-7.27596e-13,43.9814
6.86523,818.468,-46.4354,-106.107,-13.3662,269.42,-6.36646e-13,33.6607
6.875,818.468,-44.533,-76.3924,-39.833,269.42,-5.45697e-13,23.3399
6.88477,818.468,-42.3598,-46.6781,-65.5829,269.42,-4.54747e-13,13.0192
6.89453,818.468,-40.0884,-16.9639,-90.5631,269.42,-3.63798e-13,2.69843
6.9043,818.468,-37.6134,12.7504,-114.552,269.42,-2.72848e-13,-7.62232
6.91406,818.468,-34.7086,42.4646,-137.455,269.42,-1.81899e-13,-17.9431
6.92383,818.468,-31.7158,72.1789,-158.863,269.42,-9.09495e-14,-28.2638
6.93359,818.468,-28.2689,101.893,-179.094,269.42,0,-38.5845
6.94336,800.769,-24.3989,71.7187,-197.617,263.937,-3.41061e-14,-17.6101
6.95312,783.07,-20.1895,41.5443,-214.785,258.455,-6.82121e-14,3.36436
6.96289,765.371,-15.6742,11.37,-230.255,252.972,-1.02318e-13,24.3388
6.97266,747.672,-10.6948,-18.8044,-244.022,247.489,-1.36424e-13,45.3133
6.98242,729.974,-5.20458,-48.9788,-256.401,242.006,-1.7053e-13,66.2877
6.99219,712.275,0.524266,-79.1532,-266.955,236.523,-2.04636e-13,87.2622
7.00195,694.576,7.0266,-109.328,-276.031,231.04,-2.38742e-13,108.237
7.01172,676.877,14.1179,-139.502,-283.647,225.557,-2.72848e-13,129.211
7.02148,659.178,22.0797,-169.676,-289.872,220.074,-3.06954e-13,150.186
7.03125,641.479,31.032,-199.851,-294.471,214.591,-3.41061e-13,171.16
7.04102,536.675,40.9672,-247.356,-297.583,186.696,-2.95586e-13,192.709
7.05078,431.871,52.0115,-294.862,-299.151,158.801,-2.50111e-13,214.258
7.06055,327.068,64.442,-342.368,-299.388,130.905,-2.04636e-13,235.807
7.07031,222.264,78.0407,-389.874,-298.175,103.01,-1.59162e-13,257.356
7.08008,117.46,92.9762,-437.379,-295.539,75.1147,-1.13687e-13,278.905
7.08984,12.6559,109.45,-484.885,-291.451,47.2194,-6.82121e-14,300.454
7.09961,-92.148,126.919,-532.391,-286.037,19.324,-2.27374e-14,322.004
7.10937,-196.952,145.406,-579.896,-279.367,-8.57129,2.27374e-14,343.553
7.11914,-301.756,164.895,-627.402,-271.559,-36.4666,6.82121e-14,365.102
7.12891,-406.56,184.839,-674.908,-262.43,-64.3619,1.13687e-13,386.651
7.13867,-434.321,205.133,-662.28,-251.99,-81.1286,1.25056e-13,371.904
7.14844,-462.083,225.482,-649.652,-240.717,-97.8952,1.36424e-13,357.156
7.1582,-489.844,245.295,-637.024,-228.447,-114.662,1.47793e-13,342.409
7.16797,-517.605,264.227,-624.396,-215.421,-131.428,1.59162e-13,327.662
7.17773,-545.367,281.998,-611.769,-201.878,-148.195,1.7053e-13,312.915
7.1875,-573.128,298.289,-599.141,-187.771,-164.962,1.81899e-13,298.168
7.19727,-600.89,312.458,-586.513,-173.585,-181.728,1.93268e-13,283.421
7.20703,-628.651,324.722,-573.885,-159.293,-198.495,2.04636e-13,268.674
7.2168,-656.413,334.698,-561.257,-144.835,-215.262,2.16005e-13,253.927
7.22656,-684.174,342.263,-548.629,-130.676,-232.028,2.27374e-13,239.179
7.23633,-678.536,347.598,-456.673,-117.006,-230.956,1.93268e-13,190.181
7.24609,-672.898,350.399,-364.717,-104.211,-229.883,1.59162e-13,141.182
7.25586,-667.259,350.996,-272.761,-91.9758,-228.81,1.25056e-13,92.1831
7.26562,-661.621,349.505,-180.805,-80.4782,-227.738,9.09495e-14,43.1843
7.27539,-655.983,345.952,-88.8486,-70.0716,-226.665,5.68434e-14,-5.8145
7.28516,-650.345,340.34,3.10752,-60.8581,-225.593,2.27374e-14,-54.8133
7.29492,-644.706,332.88,95.0637,-52.7398,-224.52,-1.13687e-14,-103.812
7.30469,-639.068,323.782,187.02,-45.8711,-223.448,-4.54747e-14,-152.811
7.31445,-633.43,312.692,278.976,-39.99,-222.375,-7.95808e-14,-201.81
7.32422,-627.792,299.948,370.932,-35.1213,-221.302,-1.13687e-13,-250.808
7.33398,-567.069,285.654,421.79,-31.0345,-213.517,-1.02318e-13,-293.925
7.34375,-506.346,269.51,472.649,-27.4252,-205.731,-9.09495e-14,-337.041
7.35352,-445.623,251.795,523.507,-24.3617,-197.945,-7.95808e-14,-380.157
7.36328,-384.901,232.573,574.366,-21.9143,-190.16,-6.82121e-14,-423.274
7.37305,-324.178,211.962,625.224,-19.9899,-182.374,-5.68434e-14,-466.39
7.38281,-263.455,189.927,676.082,-17.792,-174.588,-4.54747e-14,-509.507
7.39258,-202.733,166.968,726.941,-15.893,-166.803,-3.41061e-14,-552.623
7.40234,-142.01,143.034,777.799,-14.1257,-159.017,-2.27374e-14,-595.739
7.41211,-81.2871,118.452,828.657,-12.599,-151.231,-1.13687e-14,-638.856
7.42188,-20.5644,93.3485,879.516,-11.3532,-143.446,0,-681.972
7.43164,-6.47808,68.1702,879.516,-10.2386,-143.179,1.13687e-14,-680.246
7.44141,7.60827,42.7088,879.516,-9.42585,-142.912,2.27374e-14,-678.52
7.45117,21.6946,17.5187,879.516,-8.93696,-142.646,3.41061e-14,-676.794
7.46094,35.781,-7.62407,879.516,-8.85505,-142.379,4.54747e-14,-675.068
7.4707,49.8673,-32.3674,879.516,-9.16198,-142.112,5.68434e-14,-673.342
7.48047,63.9537,-56.5225,879.516,-9.59346,-141.846,6.82121e-14,-671.616
7.49023,78.04,-80.12,879.516,-10.3733,-141.579,7.95808e-14,-669.89
7.5,92.1264,-102.9,879.516,-11.0796,-141.312,9.09495e-14,-668.164
7.50977,106.213,-124.762,879.516,-11.8834,-141.046,1.02318e-13,-666.438
7.51953,120.299,-145.391,879.516,-12.4699,-140.779,1.13687e-13,-664.712
7.5293,72.5862,-164.846,832.131,-12.7895,-147.823,1.36424e-13,-617.824
7.53906,24.8734,-183.04,784.747,-12.6801,-154.866,1.59162e-13,-570.935
7.54883,-22.8395,-199.616,737.363,-12.3377,-161.909,1.81899e-13,-524.047
7.55859,-70.5523,-214.762,689.979,-11.248,-168.953,2.04636e-13,-477.158
7.56836,-118.265,-228.379,642.594,-9.45414,-175.996,2.27374e-13,-430.27
7.57812,-165.978,-240.358,595.21,-6.99952,-183.039,2.50111e-13,-383.381
7.58789,-213.691,-250.679,547.826,-3.62874,-190.083,2.72848e-13,-336.493
7.59766,-261.404,-259.608,500.442,0.654819,-197.126,2.95586e-13,-289.604
7.60742,-309.117,-266.736,453.057,6.04072,-204.169,3.18323e-13,-242.716
7.61719,-356.829,-272.358,405.673,12.5665,-211.213,3.41061e-13,-195.827
7.62695,-389.564,-276.346,295.144,20.3805,-210.607,2.84217e-13,-144.159
7.63672,-422.298,-278.777,184.614,29.507,-210.001,2.27374e-13,-92.4916
7.64648,-455.033,-279.502,74.0852,40.0706,-209.395,1.7053e-13,-40.8238
7.65625,-487.767,-278.971,-36.4441,52.1297,-208.789,1.13687e-13,10.844
7.66602,-520.502,-276.753,-146.973,65.6166,-208.183,5.68434e-14,62.5117
7.67578,-553.236,-273.143,-257.503,80.566,-207.577,1.34296e-26,114.179
7.68555,-585.971,-268.194,-368.032,96.9082,-206.971,-5.68434e-14,165.847
7.69531,-618.705,-262.057,-478.561,114.358,-206.365,-1.13687e-13,217.515
7.70508,-651.44,-254.618,-589.09,132.819,-205.759,-1.7053e-13,269.183
7.71484,-684.174,-246.379,-699.62,152.102,-205.153,-2.27374e-13,320.851
7.72461,-659.612,-236.891,-702.477,171.995,-185.117,-2.04636e-13,334.206
7.73438,-635.05,-226.884,-705.334,191.873,-165.08,-1.81899e-13,347.561
7.74414,-610.487,-215.756,-708.192,211.641,-145.044,-1.59162e-13,360.916
7.75391,-585.925,-204.398,-711.049,230.845,-125.008,-1.36424e-13,374.271
7.76367,-561.363,-192.224,-713.906,249.193,-104.971,-1.13687e-13,387.626
7.77344,-536.8,-180.002,-716.763,266.195,-84.9351,-9.09495e-14,400.981
7.7832,-512.238,-167.55,-719.621,281.556,-64.8988,-6.82121e-14,414.337
7.79297,-487.676,-155.08,-722.478,294.82,-44.8625,-4.54747e-14,427.692
7.80273,-463.114,-142.953,-725.335,305.973,-24.8263,-2.27374e-14,441.047
7.8125,-438.551,-131.073,-728.192,314.702,-4.78996,0,454.402
7.82227,-328.425,-119.678,-694.486,321.225,22.6311,-4.54747e-14,426.803
7.83203,-218.298,-108.815,-660.779,325.3,50.0521,-9.09495e-14,399.205
7.8418,-108.172,-99.1154,-627.072,326.799,77.4731,-1.36424e-13,371.606
7.85156,1.95448,-89.7806,-593.365,325.893,104.894,-1.81899e-13,344.008
7.86133,112.081,-81.6564,-559.658,322.818,132.315,-2.27374e-13,316.409
7.87109,222.207,-74.5748,-525.951,317.684,159.736,-2.72848e-13,288.81
7.88086,332.334,-68.6132,-492.245,310.634,187.157,-3.18323e-13,261.212
7.89062,442.46,-63.514,-458.538,301.444,214.578,-3.63798e-13,233.613
7.90039,552.587,-60.0028,-424.831,290.629,241.999,-4.09273e-13,206.014
7.91016,662.713,-57.1006,-391.124,278.204,269.42,-4.54747e-13,178.416
7.91992,678.289,-55.1529,-333.176,264.389,269.42,-4.09273e-13,151.63
7.92969,693.864,-53.9406,-275.229,248.993,269.42,-3.63798e-13,124.844
7.93945,709.44,-53.4036,-217.281,232.135,269.42,-3.18323e-13,98.0581
7.94922,725.015,-53.2056,-159.334,214.446,269.42,-2.72848e-13,71.2722
7.95898,740.591,-53.5432,-101.386,195.479,269.42,-2.27374e-13,44.4862
7.96875,756.166,-53.9858,-43.4384,175.804,269.42,-1.81899e-13,17.7003
7.97852,771.742,-54.3163,14.5092,155.237,269.42,-1.36424e-13,-9.08563
7.98828,787.317,-54.7627,72.4567,134.229,269.42,-9.09495e-14,-35.8716
7.99805,802.892,-55.2612,130.404,112.75,269.42,-4.54747e-14,-62.6575
8.00781,818.468,-55.6589,188.352,91.2711,269.42,0,-89.4434
8.01758,818.468,-55.6522,188.352,69.7233,269.42,0,-89.4434
8.02734,818.468,-55.6496,188.352,48.452,269.42,0,-89.4434
8.03711,818.468,-55.1804,188.352,27.3563,269.42,0,-89.4434
8.04688,818.468,-54.717,188.352,6.65501,269.42,0,-89.4434
8.05664,818.468,-54.2139,188.352,-13.4299,269.42,0,-89.4434
8.06641,818.468,-53.2885,188.352,-33.0319,269.42,0,-89.4434
8.07617,818.468,-52.1545,188.352,-52.0499,269.42,0,-89.4434
8.08594,818.468,-50.7366,188.352,-70.4697,269.42,0,-89.4434


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_15.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-263.92539261067657, LMmax=263.92539261067657,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,4.13776,-0.855582,0.00769751,-0.00253315,-0.0561807,0,0.185915
0.00976562,21.7644,2.60102,0.0497475,-0.0177321,-0.381266,2.36848e-16,1.24142
0.0195312,39.3911,33.2606,0.0917975,-0.0122436,-0.706351,4.73695e-16,2.29692
0.0292969,57.0178,74.4479,0.133847,0.0168877,-1.03144,7.10543e-16,3.35242
0.0390625,74.6444,104.897,0.175897,-0.00675507,-1.35652,9.4739e-16,4.40792
0.0488281,92.2711,154.896,0.217947,-0.039686,-1.68161,1.18424e-15,5.46342
0.0585937,109.898,188.112,0.259997,-0.0185764,-2.00669,1.42109e-15,6.51892
0.0683594,127.524,196.732,0.302047,-0.0523518,-2.33178,1.65793e-15,7.57442
0.078125,145.151,201.131,0.344097,0.0050663,-2.65686,1.89478e-15,8.62992
0.0878906,162.778,215.59,0.386147,-0.0194208,-2.98195,2.13163e-15,9.68542
0.0976562,180.404,230.838,0.428197,-0.0320866,-3.30703,2.36848e-15,10.7409
0.107422,198.031,244.786,0.470247,-0.0350419,-3.63212,2.60532e-15,11.7964
0.117187,215.658,260.183,0.512297,0.0223762,-3.9572,2.84217e-15,12.8519
0.126953,233.284,255.501,0.554347,-0.00675507,-4.28228,3.07902e-15,13.9074
0.136719,250.911,257.758,0.596397,0.00591069,-4.60737,3.31587e-15,14.9629
0.146484,268.538,275.143,0.638447,0.0367307,-4.93245,3.55271e-15,16.0184
0.15625,253.767,280.396,1.18862,-0.0802164,-10.3979,3.31587e-15,32.3575
0.166016,238.997,269.664,1.7388,-0.0194208,-15.8634,3.07902e-15,48.6966
0.175781,224.226,255.076,2.28898,-0.0358863,-21.3289,2.84217e-15,65.0357
0.185547,209.455,254.25,2.83916,0.0232206,-26.7943,2.60532e-15,81.3747
0.195312,194.685,258.093,3.38933,0.00928822,-32.2598,2.36848e-15,97.7138
0.205078,179.914,256.899,3.93951,-0.039686,-37.7253,2.13163e-15,114.053
0.214844,165.144,239.385,4.48969,-0.00886603,-43.1907,1.89478e-15,130.392
0.224609,150.373,223.683,5.03987,-0.0312422,-48.6562,1.65793e-15,146.731
0.234375,135.603,217.755,5.59004,0.00844384,-54.1217,1.42109e-15,163.07
0.244141,120.832,209.008,6.14022,-0.0177321,-59.5871,1.18424e-15,179.409
0.253906,106.061,196.406,6.6904,0.0776833,-65.0526,9.4739e-16,195.748
0.263672,91.2908,173.07,7.24057,0.0105548,-70.5181,7.10543e-16,212.087
0.273437,76.5202,153.045,7.79075,-0.0194208,-75.9835,4.73695e-16,228.426
0.283203,61.7497,145.581,8.34093,0.0122436,-81.449,2.36848e-16,244.766
0.292969,46.9791,137.043,8.89111,-0.0223762,-86.9145,0,261.105
0.302734,23.8125,117.327,7.75976,-0.0531962,-94.139,-3.78956e-15,256.522
0.3125,0.646011,96.6101,6.62842,0.0160433,-101.364,-7.57912e-15,251.939
0.322266,-22.5205,74.8291,5.49707,-0.0439079,-108.588,-1.13687e-14,247.356
0.332031,-45.6871,64.1555,4.36573,0.0249093,-115.813,-1.51582e-14,242.773
0.341797,-68.8536,49.8895,3.23438,-0.0278647,-123.037,-1.89478e-14,238.191
0.351562,-92.0201,26.2315,2.10303,0.0240649,-130.262,-2.27374e-14,233.608
0.361328,-115.187,4.78017,0.971689,-0.0105548,-137.486,-2.65269e-14,229.025
0.371094,-138.353,-11.214,-0.159656,-0.0168877,-144.711,-3.03165e-14,224.442
0.380859,-161.52,-22.5087,-1.291,-0.0185764,-151.936,-3.41061e-14,219.859
0.390625,-184.686,-41.5494,-2.42235,0.028709,-159.16,-3.78956e-14,215.277
0.400391,-207.853,-63.9198,-3.55369,-0.0569959,-166.385,-4.16852e-14,210.694
0.410156,-231.019,-81.7664,-4.68504,0.00591069,-173.609,-4.54747e-14,206.111
0.419922,-254.186,-93.8275,-5.81638,-0.0350419,-180.834,-4.92643e-14,201.528
0.429687,-277.352,-109.398,-6.94773,-0.00971041,-188.058,-5.30539e-14,196.945
0.439453,-300.519,-127.452,-8.07907,-0.0367307,-195.283,-5.68434e-14,192.362
0.449219,-293.251,-147.883,11.6839,0.0358863,-193.491,-5.30539e-14,165.23
0.458984,-285.983,-163.031,31.447,0.0240649,-191.7,-4.92643e-14,138.098
0.46875,-278.715,-176.409,51.21,-0.039686,-189.908,-4.54747e-14,110.965
0.478516,-271.447,-188.685,70.973,0.0257537,-188.116,-4.16852e-14,83.8328
0.488281,-264.179,-209.088,90.736,-0.0738836,-186.325,-3.78956e-14,56.7004
0.498047,-256.911,-230.978,110.499,0.0341975,-184.533,-3.41061e-14,29.5679
0.507812,-249.643,-242.956,130.262,0.187453,-182.742,-3.03165e-14,2.43552
0.517578,-242.375,-247.408,150.025,0.390105,-180.95,-2.65269e-14,-24.6969
0.527344,-235.107,-251.73,169.788,1.03395,-179.158,-2.27374e-14,-51.8293
0.537109,-227.84,-250.691,189.551,2.42887,-177.367,-1.89478e-14,-78.9618
0.546875,-220.572,-242.444,209.314,5.30653,-175.575,-1.51582e-14,-106.094
0.556641,-213.304,-229.662,229.077,10.7824,-173.783,-1.13687e-14,-133.227
0.566406,-206.036,-225.111,248.84,20.6878,-171.992,-7.57912e-15,-160.359
0.576172,-198.768,-228.75,268.603,37.2133,-170.2,-3.78956e-15,-187.491
0.585937,-191.5,-227.457,288.366,62.8331,-168.409,0,-214.624
0.595703,-177.744,-222.48,308.326,100.039,-160.817,0,-217.984
0.605469,-163.988,-207.9,328.286,149.958,-153.226,0,-221.344
0.615234,-150.232,-193.899,348.247,211.933,-145.635,0,-224.704
0.625,-136.476,-189.624,368.207,282.532,-138.044,0,-228.064
0.634766,-122.72,-191.502,388.167,355.723,-130.453,0,-231.425
0.644531,-108.964,-184.291,408.127,423.773,-122.862,0,-234.785
0.654297,-95.2085,-177.067,428.087,479.152,-115.27,0,-238.145
0.664062,-81.4526,-176.284,448.047,517.567,-107.679,0,-241.505
0.673828,-67.6967,-169.942,468.007,538.569,-100.088,0,-244.865
0.683594,-53.9408,-156.794,487.968,546.854,-92.4968,0,-248.225
0.693359,-40.1849,-136.58,507.928,549.862,-84.9056,0,-251.585
0.703125,-26.429,-122.394,527.888,554.389,-77.3144,0,-254.946
0.712891,-12.6731,-107.71,547.848,563.702,-69.7232,0,-258.306
0.722656,1.08278,-83.646,567.808,576.048,-62.132,0,-261.666
0.732422,14.8387,-68.2519,587.768,585.632,-54.5409,0,-265.026
0.742187,17.4597,-45.9949,550.66,586.344,-50.9396,0,-248.573
0.751953,20.0807,-35.7906,513.551,575.484,-47.3383,0,-232.121
0.761719,22.7016,-17.4556,476.443,555.022,-43.7371,0,-215.668
0.771484,25.3226,8.18811,439.334,530.174,-40.1358,0,-199.216
0.78125,27.9436,2.74446,402.225,505.953,-36.5346,0,-182.763
0.791016,30.5646,-5.16057,365.117,484.217,-32.9333,0,-166.31
0.800781,33.1856,-17.0816,328.008,462.349,-29.3321,0,-149.858
0.810547,35.8066,-3.75195,290.9,435.999,-25.7308,0,-133.405
0.820312,38.4276,7.69854,253.791,402.459,-22.1296,0,-116.953
0.830078,41.0486,4.39893,216.683,362.165,-18.5283,0,-100.5
0.839844,43.6696,-10.1946,179.574,318.474,-14.9271,0,-84.0473
0.849609,46.2906,-17.4573,142.466,275.841,-11.3258,0,-67.5947
0.859375,48.9115,-2.48508,105.357,234.84,-7.72456,0,-51.1421
0.869141,51.5325,7.25721,68.2485,195.127,-4.1233,0,-34.6895
0.878906,54.1535,2.41569,31.1399,155.05,-0.522048,0,-18.2369
0.888672,51.7965,-12.2566,-8.21191,113.013,3.29992,1.89478e-15,-0.685644
0.898437,49.4395,-10.5886,-47.5637,70.6487,7.1219,3.78956e-15,16.8656
0.908203,47.0824,0.841195,-86.9156,28.6516,10.9439,5.68434e-15,34.4169
0.917969,44.7254,3.72656,-126.267,-13.2167,14.7658,7.57912e-15,51.9681
0.927734,42.3684,-1.84445,-165.619,-54.6088,18.5878,9.4739e-15,69.5194
0.9375,40.0113,-11.3066,-204.971,-96.7537,22.4098,1.13687e-14,87.0706
0.947266,37.6543,-2.84517,-244.323,-139.378,26.2318,1.32635e-14,104.622
0.957031,35.2973,7.25636,-283.675,-180.567,30.0537,1.51582e-14,122.173
0.966797,32.9402,3.12867,-323.027,-218.808,33.8757,1.7053e-14,139.724
0.976562,30.5832,-7.45355,-362.378,-251.766,37.6977,1.89478e-14,157.276
0.986328,28.2262,-9.17994,-401.73,-277.968,41.5196,2.08426e-14,174.827
0.996094,25.8691,-1.56349,-441.082,-298.57,45.3416,2.27374e-14,192.378
1.00586,23.5121,6.4943,-480.434,-314.117,49.1636,2.46321e-14,209.929
1.01562,21.1551,3.80696,-519.786,-326.882,52.9856,2.65269e-14,227.481
1.02539,18.798,-6.8455,-559.138,-338.68,56.8075,2.84217e-14,245.032
1.03516,37.2608,-7.42393,-544.141,-351.808,64.3973,3.41061e-14,244.319
1.04492,55.7236,0.8742,-529.144,-366.294,71.9871,3.97904e-14,243.607
1.05469,74.1865,3.80526,-514.147,-379.944,79.5769,4.54747e-14,242.894
1.06445,92.6493,-3.22853,-499.15,-391.108,87.1666,5.11591e-14,242.181
1.07422,111.112,-7.10488,-484.152,-398.811,94.7564,5.68434e-14,241.469
1.08398,129.575,0.065163,-469.155,-405.197,102.346,6.25278e-14,240.756
1.09375,148.038,4.59695,-454.158,-410.948,109.936,6.82121e-14,240.043
1.10352,166.501,1.83133,-439.161,-418.056,117.526,7.38964e-14,239.331
1.11328,184.963,-0.556001,-424.164,-425.291,125.115,7.95808e-14,238.618
1.12305,203.426,0.629204,-409.167,-430.927,132.705,8.52651e-14,237.905
1.13281,221.889,10.0998,-394.17,-434.37,140.295,9.09495e-14,237.193
1.14258,240.352,23.2683,-379.173,-435.021,147.885,9.66338e-14,236.48
1.15234,258.815,29.2586,-364.176,-434.211,155.475,1.02318e-13,235.767
1.16211,277.277,38.3586,-349.179,-430.34,163.064,1.08002e-13,235.055
1.17187,295.74,64.8968,-334.182,-422.386,170.654,1.13687e-13,234.342
1.18164,311.617,100.445,-314.768,-410.802,170.515,1.09897e-13,216.976
1.19141,327.494,137.727,-295.354,-398.145,170.375,1.06108e-13,199.609
1.20117,343.37,180.715,-275.94,-384.881,170.236,1.02318e-13,182.243
1.21094,359.247,232.13,-256.526,-371.01,170.097,9.85286e-14,164.877
1.2207,375.124,292.438,-237.112,-357.709,169.957,9.4739e-14,147.511
1.23047,391.001,355.301,-217.698,-342.101,169.818,9.09495e-14,130.144
1.24023,406.877,409.039,-198.284,-324.335,169.679,8.71599e-14,112.778
1.25,422.754,451.925,-178.87,-304.164,169.539,8.33703e-14,95.4119
1.25977,438.631,491.412,-159.457,-282.916,169.4,7.95808e-14,78.0456
1.26953,454.507,523.384,-140.043,-259.463,169.261,7.57912e-14,60.6793
1.2793,470.384,537.539,-120.629,-232.498,169.121,7.20017e-14,43.3131
1.28906,486.261,538.991,-101.215,-201.138,168.982,6.82121e-14,25.9468
1.29883,502.138,539.771,-81.8006,-166.896,168.843,6.44225e-14,8.58053
1.30859,518.014,542.36,-62.3866,-130.992,168.703,6.0633e-14,-8.78574
1.31836,533.891,544.672,-42.9727,-94.8344,168.564,5.68434e-14,-26.152
1.32812,490.575,545.645,-42.2065,-59.9352,155.123,5.49486e-14,-21.7464
1.33789,447.259,542.517,-41.4403,-28.2024,141.682,5.30539e-14,-17.3409
1.34766,403.943,536.951,-40.6742,-1.49836,128.241,5.11591e-14,-12.9353
1.35742,360.627,529.779,-39.908,18.655,114.8,4.92643e-14,-8.52974
1.36719,317.311,513.271,-39.1418,32.0574,101.358,4.73695e-14,-4.12417
1.37695,273.995,484.695,-38.3757,39.2693,87.9174,4.54747e-14,0.281392
1.38672,230.679,453.907,-37.6095,41.9663,74.4764,4.358e-14,4.68696
1.39648,187.363,426.624,-36.8433,42.5823,61.0353,4.16852e-14,9.09252
1.40625,144.047,398.989,-36.0772,41.919,47.5942,3.97904e-14,13.4981
1.41602,100.731,367.928,-35.311,43.4752,34.1532,3.78956e-14,17.9037
1.42578,57.415,334.32,-34.5448,49.952,20.7121,3.60008e-14,22.3092
1.43555,14.0989,299.578,-33.7787,60.4621,7.27106,3.41061e-14,26.7148
1.44531,-29.2171,263.256,-33.0125,71.8874,-6.17,3.22113e-14,31.1204
1.45508,-72.5331,222.743,-32.2463,82.1273,-19.6111,3.03165e-14,35.5259
1.46484,-115.849,177.225,-31.4802,88.7283,-33.0521,2.84217e-14,39.9315
1.47461,-149.219,132.934,-25.0808,89.3214,-44.1235,3.41061e-14,37.3292
1.48437,-182.589,94.7885,-18.6815,83.621,-55.1948,3.97904e-14,34.7269
1.49414,-215.958,58.6789,-12.2821,73.5294,-66.2662,4.54747e-14,32.1246
1.50391,-249.328,20.4282,-5.88279,61.1448,-77.3375,5.11591e-14,29.5223
1.51367,-282.698,-19.0771,0.516556,48.2274,-88.4089,5.68434e-14,26.92
1.52344,-316.068,-58.6323,6.9159,34.1059,-99.4802,6.25278e-14,24.3177
1.5332,-349.438,-97.2786,13.3152,17.5269,-110.552,6.82121e-14,21.7154
1.54297,-382.807,-134.34,19.7146,-0.223762,-121.623,7.38964e-14,19.1131
1.55273,-416.177,-170.281,26.1139,-16.8894,-132.694,7.95808e-14,16.5108
1.5625,-449.547,-203.489,32.5133,-30.6727,-143.766,8.52651e-14,13.9085
1.57227,-482.917,-230.808,38.9126,-41.7919,-154.837,9.09495e-14,11.3062
1.58203,-516.287,-255.365,45.312,-51.5716,-165.908,9.66338e-14,8.70394
1.5918,-549.656,-280.478,51.7113,-60.2202,-176.98,1.02318e-13,6.10165
1.60156,-583.026,-304.207,58.1107,-68.3187,-188.051,1.08002e-13,3.49935
1.61133,-616.396,-324.898,64.51,-75.0754,-199.122,1.13687e-13,0.89706
1.62109,-592.795,-342.818,90.6241,-80.0374,-196.392,9.4739e-14,-20.2376
1.63086,-569.194,-356.996,116.738,-83.1376,-193.662,7.57912e-14,-41.3723
1.64062,-545.594,-370.316,142.852,-83.7717,-190.931,5.68434e-14,-62.507
1.65039,-521.993,-384.041,168.967,-82.4296,-188.201,3.78956e-14,-83.6417
1.66016,-498.392,-393.92,195.081,-82.7821,-185.471,1.89478e-14,-104.776
1.66992,-474.791,-399.859,221.195,-84.5228,-182.74,-7.06819e-28,-125.911
1.67969,-451.191,-406.346,247.309,-85.0307,-180.01,-1.89478e-14,-147.046
1.68945,-427.59,-411.352,273.423,-82.9539,-177.28,-3.78956e-14,-168.18
1.69922,-403.989,-411.321,299.537,-77.1146,-174.55,-5.68434e-14,-189.315
1.70898,-380.388,-410.782,325.651,-69.5075,-171.819,-7.57912e-14,-210.45
1.71875,-356.788,-410.507,351.765,-60.1497,-169.089,-9.4739e-14,-231.585
1.72852,-333.187,-407.399,377.88,-48.0015,-166.359,-1.13687e-13,-252.719
1.73828,-309.586,-403.345,403.994,-31.6796,-163.628,-1.32635e-13,-273.854
1.74805,-285.985,-398.089,430.108,-11.1045,-160.898,-1.51582e-13,-294.989
1.75781,-262.384,-388.718,456.222,13.9442,-158.168,-1.7053e-13,-316.123
1.76758,-244.195,-378.028,462.275,44.5725,-151.177,-1.55372e-13,-310.038
1.77734,-226.005,-368.152,468.327,81.5155,-144.187,-1.40214e-13,-303.952
1.78711,-207.816,-354.867,474.38,126.488,-137.197,-1.25056e-13,-297.866
1.79687,-189.626,-339.271,480.433,178.159,-130.206,-1.09897e-13,-291.781
1.80664,-171.437,-325.398,486.485,233.757,-123.216,-9.4739e-14,-285.695
1.81641,-153.247,-310.051,492.538,290.181,-116.226,-7.95808e-14,-279.609
1.82617,-135.058,-292.424,498.591,344.46,-109.235,-6.44225e-14,-273.523
1.83594,-116.868,-275.677,504.644,396.331,-102.245,-4.92643e-14,-267.438
1.8457,-98.6785,-258.718,510.696,443.146,-95.2546,-3.41061e-14,-261.352
1.85547,-80.4889,-238.962,516.749,483.595,-88.2643,-1.89478e-14,-255.266
1.86523,-62.2994,-219.238,522.802,515.164,-81.2739,-3.78956e-15,-249.181
1.875,-44.1098,-198.401,528.854,536.518,-74.2836,1.13687e-14,-243.095
1.88477,-25.9203,-173.835,534.907,548.411,-67.2933,2.65269e-14,-237.009
1.89453,-7.73069,-147.592,540.96,553.52,-60.3029,4.16852e-14,-230.924
1.9043,10.4589,-121.317,547.012,556.163,-53.3126,5.68434e-14,-224.838
1.91406,10.7596,-93.4556,497.814,556.719,-48.8799,5.21065e-14,-204.709
1.92383,11.0603,-66.2699,448.615,556.344,-44.4473,4.73695e-14,-184.58
1.93359,11.361,-43.6702,399.416,552.896,-40.0146,4.26326e-14,-164.451
1.94336,11.6618,-25.3543,350.217,546.703,-35.582,3.78956e-14,-144.322
1.95312,11.9625,-11.5867,301.018,538.754,-31.1493,3.31587e-14,-124.193
1.96289,12.2632,-3.8095,251.82,526.006,-26.7167,2.84217e-14,-104.064
1.97266,12.5639,-1.5948,202.621,506.349,-22.284,2.36848e-14,-83.9349
1.98242,12.8647,-3.4621,153.422,479.39,-17.8513,1.89478e-14,-63.8059
1.99219,13.1654,-8.64806,104.223,448.267,-13.4187,1.42109e-14,-43.6768
2.00195,13.4661,-14.7607,55.0245,415.307,-8.98602,9.4739e-15,-23.5478
2.01172,13.7668,-19.1148,5.82569,382.473,-4.55336,4.73695e-15,-3.41882
2.02148,14.0676,-21.6849,-43.3731,349.466,-0.120704,4.03897e-28,16.7102
2.03125,14.3683,-23.0571,-92.5719,315.093,4.31195,-4.73695e-15,36.8392
2.04102,14.669,-22.546,-141.771,279.347,8.74461,-9.4739e-15,56.9682
2.05078,14.9697,-20.2792,-190.97,241.999,13.1773,-1.42109e-14,77.0972
2.06055,25.9885,-17.8889,-218.171,202.66,20.885,-1.7053e-14,88.3392
2.07031,37.0072,-15.849,-245.373,160.843,28.5928,-1.98952e-14,99.5812
2.08008,48.026,-12.8625,-272.574,117.937,36.3006,-2.27374e-14,110.823
2.08984,59.0447,-9.42578,-299.776,76.7743,44.0084,-2.55795e-14,122.065
2.09961,70.0634,-6.08809,-326.977,37.95,51.7161,-2.84217e-14,133.307
2.10937,81.0822,-2.87606,-354.179,0.9208,59.4239,-3.12639e-14,144.549
2.11914,92.1009,0.882239,-381.38,-35.4042,67.1317,-3.41061e-14,155.791
2.12891,103.12,4.34773,-408.582,-71.5856,74.8394,-3.69482e-14,167.033
2.13867,114.138,7.59995,-435.784,-106.394,82.5472,-3.97904e-14,178.275
2.14844,125.157,9.49983,-462.985,-140.151,90.255,-4.26326e-14,189.517
2.1582,136.176,9.61408,-490.187,-173.629,97.9627,-4.54747e-14,200.759
2.16797,147.195,8.59601,-517.388,-205.138,105.671,-4.83169e-14,212.001
2.17773,158.213,8.01716,-544.59,-232.356,113.378,-5.11591e-14,223.243
2.1875,169.232,7.23817,-571.791,-256.088,121.086,-5.40012e-14,234.485
2.19727,180.251,6.3352,-598.993,-277.688,128.794,-5.68434e-14,245.727
2.20703,205.567,4.66,-573.808,-297.867,136.056,-5.30539e-14,241.776
2.2168,230.883,2.25066,-548.624,-316.328,143.318,-4.92643e-14,237.825
2.22656,256.199,-0.353319,-523.44,-332.803,150.579,-4.54747e-14,233.874
2.23633,281.515,-3.39694,-498.255,-347.042,157.841,-4.16852e-14,229.924
2.24609,306.831,-6.40205,-473.071,-359.829,165.103,-3.78956e-14,225.973
2.25586,332.148,-8.33875,-447.886,-370.915,172.365,-3.41061e-14,222.022
2.26562,357.464,-9.11266,-422.702,-378.93,179.627,-3.03165e-14,218.071
2.27539,382.78,-8.84947,-397.518,-384.541,186.889,-2.65269e-14,214.12
2.28516,408.096,-7.28937,-372.333,-389.1,194.15,-2.27374e-14,210.169
2.29492,433.412,-5.05267,-347.149,-392.827,201.412,-1.89478e-14,206.218
2.30469,458.728,-1.91469,-321.964,-395.139,208.674,-1.51582e-14,202.267
2.31445,484.044,4.11923,-296.78,-394.586,215.936,-1.13687e-14,198.317
2.32422,509.36,13.2408,-271.596,-391.742,223.198,-7.57912e-15,194.366
2.33398,534.677,25.6463,-246.411,-387.165,230.46,-3.78956e-15,190.415
2.34375,559.993,43.5974,-221.227,-382.006,237.722,0,186.464
2.35352,552.051,67.5067,-213.273,-374.759,230.91,0,176.216
2.36328,544.108,95.9868,-205.32,-365.392,224.098,0,165.968
2.37305,536.166,129.634,-197.366,-354.909,217.287,0,155.72
2.38281,528.224,168.962,-189.413,-343.825,210.475,0,145.471
2.39258,520.282,211.924,-181.459,-331.42,203.663,0,135.223
2.40234,512.34,257.603,-173.506,-316.817,196.852,0,124.975
2.41211,504.398,304.528,-165.553,-301.326,190.04,0,114.727
2.42187,496.456,348.407,-157.599,-285.663,183.229,0,104.479
2.43164,488.513,388.09,-149.646,-269.822,176.417,0,94.2308
2.44141,480.571,423.777,-141.692,-252.866,169.605,0,83.9826
2.45117,472.629,453.832,-133.739,-234.132,162.794,0,73.7345
2.46094,464.687,477.827,-125.785,-213.589,155.982,0,63.4863
2.4707,456.745,497.073,-117.832,-192.65,149.171,0,53.2382
2.48047,448.803,510.941,-109.878,-170.49,142.359,0,42.99
2.49023,440.861,519.564,-101.925,-147.156,135.547,0,32.7419
2.5,385.532,524.809,-102.432,-123.405,118.918,-3.78956e-15,35.4346
2.50977,330.204,527.405,-102.939,-100.874,102.289,-7.57912e-15,38.1272
2.51953,274.876,527.585,-103.446,-80.417,85.6602,-1.13687e-14,40.8199
2.5293,219.548,526.656,-103.953,-62.5456,69.0312,-1.51582e-14,43.5125
2.53906,164.22,523.9,-104.46,-47.9547,52.4022,-1.89478e-14,46.2052
2.54883,108.892,516.721,-104.967,-36.7607,35.7731,-2.27374e-14,48.8979
2.55859,53.5633,504.08,-105.474,-30.231,19.1441,-2.65269e-14,51.5905
2.56836,-1.76482,485.566,-105.981,-27.2812,2.51507,-3.03165e-14,54.2832
2.57812,-57.093,460.256,-106.488,-26.1341,-14.114,-3.41061e-14,56.9758
2.58789,-112.421,428.77,-106.995,-26.3916,-30.743,-3.78956e-14,59.6685
2.59766,-167.749,392.361,-107.502,-27.6835,-47.372,-4.16852e-14,62.3611
2.60742,-223.078,352.063,-108.009,-28.9227,-64.001,-4.54747e-14,65.0538
2.61719,-278.406,309.688,-108.516,-28.7475,-80.6301,-4.92643e-14,67.7465
2.62695,-333.734,267.087,-109.023,-27.6282,-97.2591,-5.30539e-14,70.4391
2.63672,-389.062,223.997,-109.53,-25.1305,-113.888,-5.68434e-14,73.1318
2.64648,-406.253,180.434,-82.1146,-22.3808,-121.239,-3.78956e-14,59.662
2.65625,-423.445,136.402,-54.6996,-19.8278,-128.589,-1.89478e-14,46.1923
2.66602,-440.636,91.356,-27.2847,-17.5053,-135.94,-1.02867e-27,32.7226
2.67578,-457.827,45.3974,0.130307,-15.4075,-143.29,1.89478e-14,19.2528
2.68555,-475.018,-0.0964751,27.5453,-14.4394,-150.641,3.78956e-14,5.78309
2.69531,-492.209,-43.9029,54.9602,-14.4504,-157.991,5.68434e-14,-7.68664
2.70508,-509.401,-85.3792,82.3752,-14.4584,-165.342,7.57912e-14,-21.1564
2.71484,-526.592,-123.725,109.79,-14.1721,-172.692,9.4739e-14,-34.6261
2.72461,-543.783,-159.138,137.205,-13.5996,-180.043,1.13687e-13,-48.0959
2.73437,-560.974,-192.058,164.62,-12.9841,-187.394,1.32635e-13,-61.5656
2.74414,-578.166,-222.395,192.035,-12.0937,-194.744,1.51582e-13,-75.0353
2.75391,-595.357,-250.424,219.45,-11.6099,-202.095,1.7053e-13,-88.5051
2.76367,-612.548,-276.677,246.865,-10.8267,-209.445,1.89478e-13,-101.975
2.77344,-629.739,-300.61,274.28,-10.3716,-216.796,2.08426e-13,-115.445
2.7832,-646.931,-320.975,301.695,-10.9673,-224.146,2.27374e-13,-128.914
2.79297,-616.362,-337.386,327.837,-11.8235,-219.741,2.04636e-13,-148.441
2.80273,-585.794,-349.948,353.98,-11.8636,-215.335,1.81899e-13,-167.967
2.8125,-555.225,-359.132,380.122,-11.2949,-210.93,1.59162e-13,-187.493
2.82227,-524.657,-366.455,406.265,-10.5037,-206.524,1.36424e-13,-207.02
2.83203,-494.088,-372.751,432.407,-8.93358,-202.118,1.13687e-13,-226.546
2.8418,-463.52,-377.026,458.55,-7.00627,-197.713,9.09495e-14,-246.073
2.85156,-432.951,-379.486,484.692,-4.56009,-193.307,6.82121e-14,-265.599
2.86133,-402.383,-380.09,510.835,-1.46501,-188.902,4.54747e-14,-285.126
2.87109,-371.814,-378.016,536.977,2.00583,-184.496,2.27374e-14,-304.652
2.88086,-341.246,-373.232,563.12,6.19651,-180.091,1.7418e-27,-324.178
2.89062,-310.677,-367.343,589.262,11.9003,-175.685,-2.27374e-14,-343.705
2.90039,-280.109,-359.469,615.405,19.3465,-171.28,-4.54747e-14,-363.231
2.91016,-249.54,-350.161,641.547,28.5203,-166.874,-6.82121e-14,-382.758
2.91992,-218.972,-340.889,667.69,40.2138,-162.469,-9.09495e-14,-402.284
2.92969,-188.404,-330.85,693.832,55.2151,-158.063,-1.13687e-13,-421.81
2.93945,-182.713,-319.222,671.724,73.8561,-152.796,-1.07055e-13,-402.198
2.94922,-177.022,-307.036,649.615,97.0585,-147.529,-1.00423e-13,-382.587
2.95898,-171.332,-293.843,627.507,124.683,-142.262,-9.37916e-14,-362.975
2.96875,-165.641,-278.58,605.399,156.505,-136.994,-8.71599e-14,-343.363
2.97852,-159.951,-263.788,583.29,191.825,-131.727,-8.05282e-14,-323.751
2.98828,-154.26,-249.517,561.182,230.704,-126.46,-7.38964e-14,-304.139
2.99805,-148.57,-234.338,539.074,270.798,-121.193,-6.72647e-14,-284.527
3.00781,-142.879,-218.853,516.965,311.143,-115.926,-6.0633e-14,-264.915
3.01758,-137.189,-204.117,494.857,350.137,-110.659,-5.40012e-14,-245.304
3.02734,-131.498,-187.916,472.749,386.226,-105.391,-4.73695e-14,-225.692
3.03711,-125.808,-171.686,450.64,417.878,-100.124,-4.07378e-14,-206.08
3.04687,-120.117,-156.213,428.532,443.693,-94.857,-3.41061e-14,-186.468
3.05664,-114.427,-139.736,406.424,462.667,-89.5898,-2.74743e-14,-166.856
3.06641,-108.736,-122.47,384.315,474.85,-84.3226,-2.08426e-14,-147.244
3.07617,-103.046,-106.375,362.207,481.262,-79.0555,-1.42109e-14,-127.632
3.08594,-100.12,-89.7667,307.343,482.366,-71.678,-1.32635e-14,-103.927
3.0957,-97.1949,-73.269,252.48,479.259,-64.3005,-1.23161e-14,-80.2218
3.10547,-94.2695,-58.5989,197.616,473.397,-56.9231,-1.13687e-14,-56.5166
3.11523,-91.344,-45.7487,142.752,465.793,-49.5456,-1.04213e-14,-32.8113
3.125,-88.4186,-34.7894,87.8884,456.488,-42.1681,-9.4739e-15,-9.10607
3.13477,-85.4932,-27.7307,33.0247,445.32,-34.7906,-8.52651e-15,14.5992
3.14453,-82.5678,-24.0367,-21.8391,432.435,-27.4132,-7.57912e-15,38.3044
3.1543,-79.6423,-22.3175,-76.7028,417.066,-20.0357,-6.63173e-15,62.0097
3.16406,-76.7169,-23.3334,-131.567,399.173,-12.6582,-5.68434e-15,85.7149
3.17383,-73.7915,-26.9407,-186.43,378.267,-5.28075,-4.73695e-15,109.42
3.18359,-70.866,-30.6588,-241.294,354.465,2.09672,-3.78956e-15,133.125
3.19336,-67.9406,-35.433,-296.158,327.813,9.47419,-2.84217e-15,156.831
3.20312,-65.0152,-40.4539,-351.021,298.973,16.8517,-1.89478e-15,180.536
3.21289,-62.0898,-43.8086,-405.885,268.672,24.2291,-9.4739e-16,204.241
3.22266,-59.1643,-46.2585,-460.749,237.545,31.6066,0,227.946
3.23242,-23.9645,-48.1419,-467.504,206.046,44.3387,1.89478e-14,227.256
3.24219,11.2353,-48.6285,-474.258,174.132,57.0709,3.78956e-14,226.566
3.25195,46.4351,-48.1119,-481.013,141.702,69.803,5.68434e-14,225.875
3.26172,81.6349,-48.5401,-487.768,108.642,82.5352,7.57912e-14,225.185
3.27148,116.835,-48.2727,-494.522,75.0247,95.2673,9.4739e-14,224.494
3.28125,152.035,-47.9037,-501.277,40.7402,107.999,1.13687e-13,223.804
3.29102,187.234,-48.6344,-508.032,6.59421,120.732,1.32635e-13,223.114
3.30078,222.434,-49.2903,-514.786,-27.1072,133.464,1.51582e-13,222.423
3.31055,257.634,-49.3483,-521.541,-60.2801,146.196,1.7053e-13,221.733
3.32031,292.834,-49.7947,-528.296,-92.2312,158.928,1.89478e-13,221.042
3.33008,328.034,-50.0638,-535.05,-122.934,171.66,2.08426e-13,220.352
3.33984,363.234,-49.0889,-541.805,-152.168,184.392,2.27374e-13,219.661
3.34961,398.433,-48.3928,-548.56,-180.13,197.124,2.46321e-13,218.971
3.35937,433.633,-47.6722,-555.314,-206.939,209.857,2.65269e-13,218.281
3.36914,468.833,-46.1379,-562.069,-232.143,222.589,2.84217e-13,217.59
3.37891,487.189,-44.9557,-534.459,-255.634,225.704,2.5769e-13,212.498
3.38867,505.545,-43.9774,-506.848,-276.804,228.818,2.31163e-13,207.407
3.39844,523.901,-42.0729,-479.237,-295.241,231.933,2.04636e-13,202.315
3.4082,542.257,-40.0803,-451.627,-310.675,235.048,1.78109e-13,197.223
3.41797,560.613,-37.836,-424.016,-323.238,238.163,1.51582e-13,192.131
3.42773,578.969,-34.4894,-396.405,-333.785,241.278,1.25056e-13,187.04
3.4375,597.325,-29.9995,-368.795,-342.766,244.393,9.85286e-14,181.948
3.44727,615.681,-25.6196,-341.184,-350.502,247.508,7.20017e-14,176.856
3.45703,634.037,-19.9534,-313.574,-356.983,250.622,4.54747e-14,171.764
3.4668,652.393,-13.1083,-285.963,-362.401,253.737,1.89478e-14,166.673
3.47656,670.749,-5.58074,-258.352,-366.251,256.852,-7.57912e-15,161.581
3.48633,689.105,3.5425,-230.742,-368.383,259.967,-3.41061e-14,156.489
3.49609,707.461,15.3036,-203.131,-368.739,263.082,-6.0633e-14,151.397
3.50586,725.817,28.8545,-175.521,-367.624,266.197,-8.71599e-14,146.306
3.51562,744.173,45.0864,-147.91,-364.912,269.312,-1.13687e-13,141.214
3.52539,705.725,64.9861,-153.459,-360.445,255.512,-1.07055e-13,138.98
3.53516,667.278,87.8524,-159.007,-354.258,241.712,-1.00423e-13,136.747
3.54492,628.83,113.351,-164.556,-346.431,227.912,-9.37916e-14,134.513
3.55469,590.383,142.763,-170.105,-336.236,214.112,-8.71599e-14,132.28
3.56445,551.935,174.768,-175.654,-323.663,200.312,-8.05282e-14,130.046
3.57422,513.488,208.881,-181.203,-308.943,186.512,-7.38964e-14,127.812
3.58398,475.041,245.407,-186.751,-292.168,172.713,-6.72647e-14,125.579
3.59375,436.593,282.491,-192.3,-273.981,158.913,-6.0633e-14,123.345
3.60352,398.146,318.774,-197.849,-255.159,145.113,-5.40012e-14,121.112
3.61328,359.698,353.586,-203.398,-235.525,131.313,-4.73695e-14,118.878
3.62305,321.251,385.979,-208.946,-215.309,117.513,-4.07378e-14,116.644
3.63281,282.804,413.303,-214.495,-194.905,103.713,-3.41061e-14,114.411
3.64258,244.356,436.459,-220.044,-174.155,89.9134,-2.74743e-14,112.177
3.65234,205.909,454.782,-225.593,-153.176,76.1135,-2.08426e-14,109.944
3.66211,167.461,467.234,-231.141,-133.045,62.3136,-1.42109e-14,107.71
3.67188,116.501,474.949,-221.573,-113.811,45.5289,-1.32635e-14,102.084
3.68164,65.5415,478.636,-212.004,-95.8874,28.7441,-1.23161e-14,96.4581
3.69141,14.5816,477.776,-202.435,-79.7913,11.9594,-1.13687e-14,90.8321
3.70117,-36.3783,473.712,-192.866,-65.8754,-4.82537,-1.04213e-14,85.2061
3.71094,-87.3382,467.739,-183.297,-54.1503,-21.6101,-9.4739e-15,79.5801
3.7207,-138.298,458.976,-173.728,-45.0905,-38.3949,-8.52651e-15,73.9541
3.73047,-189.258,448.095,-164.16,-38.9548,-55.1796,-7.57912e-15,68.328
3.74023,-240.218,435.725,-154.591,-35.679,-71.9644,-6.63173e-15,62.702
3.75,-291.178,420.524,-145.022,-35.1428,-88.7491,-5.68434e-15,57.076
3.75977,-342.138,402.261,-135.453,-37.1596,-105.534,-4.73695e-15,51.45
3.76953,-393.098,381.652,-125.884,-40.8758,-122.319,-3.78956e-15,45.824
3.7793,-444.057,357.969,-116.315,-45.5241,-139.103,-2.84217e-15,40.198
3.78906,-495.017,331.217,-106.746,-50.4181,-155.888,-1.89478e-15,34.572
3.79883,-545.977,302.711,-97.1775,-54.7139,-172.673,-9.4739e-16,28.946
3.80859,-596.937,272.439,-87.6087,-57.8073,-189.458,0,23.32
3.81836,-591.76,240.135,-37.7546,-59.6785,-192.134,1.13687e-14,0.637551
3.82812,-586.584,207.616,12.0995,-60.7141,-194.811,2.27374e-14,-22.0449
3.83789,-581.407,174.538,61.9536,-60.4608,-197.487,3.41061e-14,-44.7274
3.84766,-576.23,141.094,111.808,-58.8831,-200.164,4.54747e-14,-67.4098
3.85742,-571.053,107.889,161.662,-56.6375,-202.84,5.68434e-14,-90.0923
3.86719,-565.876,75.2197,211.516,-54.3559,-205.517,6.82121e-14,-112.775
3.87695,-560.7,42.0944,261.37,-51.393,-208.193,7.95808e-14,-135.457
3.88672,-555.523,9.47402,311.224,-48.5702,-210.87,9.09495e-14,-158.14
3.89648,-550.346,-22.2003,361.078,-45.2733,-213.546,1.02318e-13,-180.822
3.90625,-545.169,-53.8183,410.932,-41.6268,-216.223,1.13687e-13,-203.505
3.91602,-539.992,-83.5889,460.786,-37.2221,-218.899,1.25056e-13,-226.187
3.92578,-534.816,-111.79,510.64,-32.4058,-221.576,1.36424e-13,-248.87
3.93555,-529.639,-138.473,560.495,-26.7636,-224.252,1.47793e-13,-271.552
3.94531,-524.462,-163.784,610.349,-20.9323,-226.929,1.59162e-13,-294.234
3.95508,-519.285,-186.883,660.203,-14.8658,-229.605,1.7053e-13,-316.917
3.96484,-493.834,-209.249,670.047,-8.43624,-225.189,1.59162e-13,-326.856
3.97461,-468.383,-230.285,679.891,-2.05312,-220.772,1.47793e-13,-336.794
3.98438,-442.932,-249.73,689.735,4.43808,-216.356,1.36424e-13,-346.733
3.99414,-417.481,-267.886,699.579,10.8925,-211.939,1.25056e-13,-356.671
4.00391,-392.03,-284.603,709.423,17.4445,-207.523,1.13687e-13,-366.61
4.01367,-366.578,-298.511,719.268,23.6225,-203.107,1.02318e-13,-376.549
4.02344,-341.127,-310.682,729.112,30.0216,-198.69,9.09495e-14,-386.487
4.0332,-315.676,-321.042,738.956,36.5331,-194.274,7.95808e-14,-396.426
4.04297,-290.225,-329.08,748.8,43.4798,-189.857,6.82121e-14,-406.365
4.05273,-264.774,-335.231,758.644,50.9142,-185.441,5.68434e-14,-416.303
4.0625,-239.323,-340.197,768.488,58.8113,-181.024,4.54747e-14,-426.242
4.07227,-213.872,-343.044,778.332,67.3426,-176.608,3.41061e-14,-436.18
4.08203,-188.421,-344.22,788.177,76.6363,-172.191,2.27374e-14,-446.119
4.0918,-162.969,-344.001,798.021,87.2793,-167.775,1.13687e-14,-456.058
4.10156,-137.518,-341.746,807.865,99.2906,-163.359,0,-465.996
4.11133,-143.891,-337.758,754.422,113.299,-158.097,0,-434.135
4.12109,-150.263,-332.642,700.979,129.721,-152.835,0,-402.274
4.13086,-156.636,-326.441,647.536,148.227,-147.574,0,-370.413
4.14062,-163.008,-319.047,594.092,168.859,-142.312,0,-338.552
4.15039,-169.381,-311.303,540.649,191.461,-137.051,0,-306.691
4.16016,-175.753,-302.754,487.206,215.975,-131.789,0,-274.83
4.16992,-182.126,-293.019,433.763,241.489,-126.528,0,-242.969
4.17969,-188.498,-282.522,380.32,267.943,-121.266,0,-211.108
4.18945,-194.871,-270.847,326.877,294.282,-116.004,0,-179.247
4.19922,-201.243,-258.059,273.434,319.702,-110.743,0,-147.386
4.20898,-207.615,-244.467,219.99,343.416,-105.481,0,-115.525
4.21875,-213.988,-230.156,166.547,364.436,-100.22,0,-83.6637
4.22852,-220.36,-215.059,113.104,382.041,-94.958,0,-51.8027
4.23828,-226.733,-199.184,59.6611,395.48,-89.6965,0,-19.9416
4.24805,-233.105,-183.03,6.21798,405.063,-84.4349,0,11.9194
4.25781,-211.993,-166.272,-37.8998,410.169,-70.9471,0,33.0416
4.26758,-190.881,-148.989,-82.0176,411.461,-57.4593,0,54.1638
4.27734,-169.769,-132.388,-126.135,409.203,-43.9715,0,75.286
4.28711,-148.657,-115.895,-170.253,404.034,-30.4837,0,96.4082
4.29687,-127.544,-100.199,-214.371,396.36,-16.9959,0,117.53
4.30664,-106.432,-85.9318,-258.489,386.96,-3.50811,0,138.653
4.31641,-85.32,-73.3033,-302.606,375.864,9.97968,0,159.775
4.32617,-64.2078,-62.2797,-346.724,362.955,23.4675,0,180.897
4.33594,-43.0956,-53.0689,-390.842,348.774,36.9553,0,202.019
4.3457,-21.9834,-46.1058,-434.96,332.794,50.4431,0,223.141
4.35547,-0.871246,-40.528,-479.077,315.186,63.9309,0,244.264
4.36523,20.2409,-36.9385,-523.195,295.552,77.4187,0,265.386
4.375,41.3531,-34.698,-567.313,274.062,90.9065,0,286.508
4.38477,62.4653,-33.289,-611.431,250.285,104.394,0,307.63
4.39453,83.5775,-32.4626,-655.549,224.747,117.882,0,328.752
4.4043,132.57,-31.9146,-642.91,198.237,127.977,-7.57912e-15,320.148
4.41406,181.563,-31.1923,-630.271,170.801,138.073,-1.51582e-14,311.544
4.42383,230.556,-30.0676,-617.632,142.974,148.168,-2.27374e-14,302.941
4.43359,279.548,-29.1681,-604.993,115.167,158.263,-3.03165e-14,294.337
4.44336,328.541,-28.0472,-592.354,87.3886,168.359,-3.78956e-14,285.733
4.45312,377.534,-26.8205,-579.715,59.9175,178.454,-4.54747e-14,277.129
4.46289,426.526,-25.9666,-567.076,32.8562,188.549,-5.30539e-14,268.525
4.47266,475.519,-25.0679,-554.437,6.06436,198.644,-6.0633e-14,259.921
4.48242,524.512,-23.9423,-541.798,-20.3218,208.74,-6.82121e-14,251.317
4.49219,573.504,-23.2403,-529.159,-46.1291,218.835,-7.57912e-14,242.713
4.50195,622.497,-22.6039,-516.52,-71.296,228.93,-8.33703e-14,234.109
4.51172,671.49,-21.9163,-503.881,-95.4833,239.026,-9.09495e-14,225.505
4.52148,720.483,-21.4247,-491.242,-118.321,249.121,-9.85286e-14,216.901
4.53125,769.475,-21.1649,-478.603,-139.887,259.216,-1.06108e-13,208.297
4.54102,818.468,-20.7155,-465.964,-160.029,269.312,-1.13687e-13,199.694
4.55078,811.986,-20.4223,-449.972,-178.561,269.312,-1.21266e-13,199.68
4.56055,805.504,-20.4007,-433.98,-195.493,269.312,-1.28845e-13,199.666
4.57031,799.022,-20.1921,-417.987,-211.119,269.312,-1.36424e-13,199.652
4.58008,792.54,-20.1244,-401.995,-225.447,269.312,-1.44003e-13,199.638
4.58984,786.058,-20.0986,-386.003,-238.489,269.312,-1.51582e-13,199.624
4.59961,779.576,-19.6873,-370.01,-250.333,269.312,-1.59162e-13,199.61
4.60937,773.094,-18.6358,-354.018,-260.876,269.312,-1.66741e-13,199.596
4.61914,766.612,-17.0702,-338.026,-269.755,269.312,-1.7432e-13,199.582
4.62891,760.13,-14.3041,-322.033,-277.146,269.312,-1.81899e-13,199.569
4.63867,753.648,-9.85104,-306.041,-283.176,269.312,-1.89478e-13,199.555
4.64844,747.166,-4.09004,-290.049,-287.834,269.312,-1.97057e-13,199.541
4.6582,740.684,3.67705,-274.056,-291.34,269.312,-2.04636e-13,199.527
4.66797,734.202,13.7354,-258.064,-293.798,269.312,-2.12215e-13,199.513
4.67773,727.72,26.0089,-242.072,-295.016,269.312,-2.19795e-13,199.499
4.6875,721.237,40.52,-226.079,-295.131,269.312,-2.27374e-13,199.485
4.69727,654.151,57.8495,-233.943,-294.014,247.765,-2.12215e-13,198.822
4.70703,587.064,77.37,-241.807,-291.718,226.219,-1.97057e-13,198.158
4.7168,519.977,99.4391,-249.67,-288.015,204.673,-1.81899e-13,197.494
4.72656,452.891,123.882,-257.534,-283.152,183.126,-1.66741e-13,196.831
4.73633,385.804,150.623,-265.398,-277.318,161.58,-1.51582e-13,196.167
4.74609,318.717,178.995,-273.261,-270.423,140.034,-1.36424e-13,195.503
4.75586,251.63,208.695,-281.125,-262.966,118.488,-1.21266e-13,194.84
4.76562,184.544,239.126,-288.989,-254.258,96.9413,-1.06108e-13,194.176
4.77539,117.457,269.05,-296.852,-244.971,75.395,-9.09495e-14,193.512
4.78516,50.3703,298.077,-304.716,-234.483,53.8488,-7.57912e-14,192.849
4.79492,-16.7164,325.359,-312.58,-223.33,32.3025,-6.0633e-14,192.185
4.80469,-83.8031,350.095,-320.444,-211.198,10.7562,-4.54747e-14,191.521
4.81445,-150.89,371.597,-328.307,-198.308,-10.7901,-3.03165e-14,190.858
4.82422,-217.977,389.56,-336.171,-184.936,-32.3364,-1.51582e-14,190.194
4.83398,-285.063,403.31,-344.035,-171.301,-53.8827,0,189.53
4.84375,-311.671,412.489,-305.542,-157.518,-67.6926,0,166.465
4.85352,-338.278,417.625,-267.05,-143.604,-81.5025,0,143.399
4.86328,-364.885,418.771,-228.558,-130.158,-95.3125,0,120.334
4.87305,-391.493,415.895,-190.066,-117.176,-109.122,0,97.268
4.88281,-418.1,410.178,-151.573,-104.948,-122.932,0,74.2024
4.89258,-444.708,401.782,-113.081,-93.8706,-136.742,0,51.1368
4.90234,-471.315,391.014,-74.5889,-84.0618,-150.552,0,28.0713
4.91211,-497.922,378.52,-36.0966,-75.7957,-164.362,0,5.00567
4.92187,-524.53,364.333,2.39563,-69.261,-178.172,0,-18.0599
4.93164,-551.137,348.563,40.8879,-64.3028,-191.982,0,-41.1255
4.94141,-577.745,331.153,79.3801,-60.6508,-205.792,0,-64.1911
4.95117,-604.352,312.351,117.872,-58.2418,-219.602,0,-87.2567
4.96094,-630.959,291.851,156.365,-56.9617,-233.412,0,-110.322
4.9707,-657.567,269.575,194.857,-55.8214,-247.222,0,-133.388
4.98047,-684.174,246.229,233.349,-55.0652,-261.032,0,-156.453
4.99023,-666.123,221.525,276.427,-54.182,-260.859,-1.51582e-14,-181.793
5,-648.072,195.668,319.505,-53.2333,-260.687,-3.03165e-14,-207.132
5.00977,-630.021,169.717,362.582,-52.1386,-260.515,-4.54747e-14,-232.472
5.01953,-611.969,143.188,405.66,-50.5516,-260.343,-6.0633e-14,-257.811
5.0293,-593.918,116.777,448.738,-48.8514,-260.171,-7.57912e-14,-283.15
5.03906,-575.867,90.6079,491.816,-46.8582,-259.999,-9.09495e-14,-308.49
5.04883,-557.816,65.0238,534.894,-45.099,-259.827,-1.06108e-13,-333.829
5.05859,-539.765,39.6403,577.971,-43.6453,-259.655,-1.21266e-13,-359.168
5.06836,-521.713,14.9376,621.049,-42.5987,-259.483,-1.36424e-13,-384.508
5.07812,-503.662,-8.95145,664.127,-41.813,-259.311,-1.51582e-13,-409.847
5.08789,-485.611,-32.8629,707.205,-41.2739,-259.139,-1.66741e-13,-435.187
5.09766,-467.56,-55.9314,750.282,-40.9737,-258.967,-1.81899e-13,-460.526
5.10742,-449.509,-77.9544,793.36,-40.7521,-258.794,-1.97057e-13,-485.865
5.11719,-431.457,-99.4933,836.438,-40.2429,-258.622,-2.12215e-13,-511.205
5.12695,-413.406,-119.996,879.516,-39.2989,-258.45,-2.27374e-13,-536.544
5.13672,-405.967,-139.092,867.684,-38.0099,-255.439,-2.12215e-13,-526.241
5.14648,-398.529,-157.322,855.853,-36.3271,-252.428,-1.97057e-13,-515.937
5.15625,-391.09,-174.571,844.021,-34.0671,-249.416,-1.81899e-13,-505.634
5.16602,-383.651,-190.571,832.19,-31.6158,-246.405,-1.66741e-13,-495.331
5.17578,-376.212,-205.841,820.358,-28.715,-243.394,-1.51582e-13,-485.027
5.18555,-368.773,-220.175,808.527,-25.4193,-240.383,-1.36424e-13,-474.724
5.19531,-361.334,-233.402,796.695,-21.6859,-237.371,-1.21266e-13,-464.421
5.20508,-353.895,-245.976,784.864,-17.6426,-234.36,-1.06108e-13,-454.117
5.21484,-346.457,-257.654,773.032,-12.8642,-231.349,-9.09495e-14,-443.814
5.22461,-339.018,-268.087,761.201,-7.32249,-228.338,-7.57912e-14,-433.511
5.23437,-331.579,-277.516,749.369,-0.80512,-225.326,-6.0633e-14,-423.207
5.24414,-324.14,-286.212,737.538,6.84922,-222.315,-4.54747e-14,-412.904
5.25391,-316.701,-293.336,725.706,15.7777,-219.304,-3.03165e-14,-402.601
5.26367,-309.262,-299.453,713.875,26.1717,-216.293,-1.51582e-14,-392.298
5.27344,-301.824,-304.816,702.043,38.0023,-213.281,0,-381.994
5.2832,-301.974,-308.752,628.051,51.5374,-202.844,0,-344.627
5.29297,-302.125,-311.538,554.058,66.9782,-192.407,0,-307.259
5.30273,-302.276,-313.156,480.066,84.4802,-181.969,0,-269.892
5.3125,-302.427,-313.45,406.073,104.045,-171.532,0,-232.525
5.32227,-302.578,-312.008,332.081,125.567,-161.094,0,-195.157
5.33203,-302.729,-309.262,258.088,148.931,-150.657,0,-157.79
5.3418,-302.88,-305.204,184.096,174.087,-140.22,0,-120.422
5.35156,-303.031,-299.389,110.103,200.397,-129.782,0,-83.055
5.36133,-303.181,-292.556,36.1108,227.637,-119.345,0,-45.6876
5.37109,-303.332,-284.358,-37.8817,255.013,-108.908,0,-8.32022
5.38086,-303.483,-274.393,-111.874,282.158,-98.4703,0,29.0472
5.39062,-303.634,-263.285,-185.867,308.117,-88.0329,0,66.4146
5.40039,-303.785,-251.265,-259.859,332.355,-77.5956,0,103.782
5.41016,-303.936,-237.591,-333.852,354.328,-67.1582,0,141.149
5.41992,-304.087,-223.022,-407.844,373.381,-56.7208,0,178.517
5.42969,-246.62,-207.718,-427.114,389.084,-34.9853,-7.57912e-15,188.715
5.43945,-189.153,-191.58,-446.384,401.371,-13.2498,-1.51582e-14,198.913
5.44922,-131.686,-175.074,-465.653,409.913,8.48566,-2.27374e-14,209.111
5.45898,-74.2189,-158.93,-484.923,414.88,30.2212,-3.03165e-14,219.309
5.46875,-16.752,-142.663,-504.193,416.238,51.9567,-3.78956e-14,229.507
5.47852,40.715,-126.936,-523.463,414.404,73.6921,-4.54747e-14,239.706
5.48828,98.1819,-111.801,-542.733,409.648,95.4276,-5.30539e-14,249.904
5.49805,155.649,-97.6015,-562.002,402.318,117.163,-6.0633e-14,260.102
5.50781,213.116,-84.3907,-581.272,392.755,138.899,-6.82121e-14,270.3
5.51758,270.583,-72.7871,-600.542,381.028,160.634,-7.57912e-14,280.498
5.52734,328.05,-62.4583,-619.812,367.431,182.37,-8.33703e-14,290.696
5.53711,385.517,-53.1468,-639.081,351.87,204.105,-9.09495e-14,300.894
5.54688,442.984,-45.331,-658.351,334.251,225.841,-9.85286e-14,311.093
5.55664,500.451,-38.5943,-677.621,314.674,247.576,-1.06108e-13,321.291
5.56641,557.918,-32.2967,-696.891,293.315,269.312,-1.13687e-13,331.489
5.57617,575.288,-26.7274,-680.171,270.172,269.312,-1.21266e-13,323.618
5.58594,592.658,-21.4517,-663.452,245.376,269.312,-1.28845e-13,315.747
5.5957,610.028,-16.1245,-646.733,219.274,269.312,-1.36424e-13,307.875
5.60547,627.398,-11.1488,-630.013,192.229,269.312,-1.44003e-13,300.004
5.61523,644.768,-6.42871,-613.294,164.291,269.312,-1.51582e-13,292.133
5.625,662.138,-1.81399,-596.575,135.828,269.312,-1.59162e-13,284.262
5.63477,679.508,2.69284,-579.855,107.064,269.312,-1.66741e-13,276.391
5.64453,696.878,6.41644,-563.136,78.1448,269.312,-1.7432e-13,268.52
5.6543,714.248,9.86458,-546.417,49.2972,269.312,-1.81899e-13,260.649
5.66406,731.618,12.8168,-529.697,20.7224,269.312,-1.89478e-13,252.778
5.67383,748.988,14.8851,-512.978,-7.34572,269.312,-1.97057e-13,244.907
5.68359,766.358,16.2721,-496.259,-35.2788,269.312,-2.04636e-13,237.036
5.69336,783.728,17.2682,-479.539,-62.1057,269.312,-2.12215e-13,229.164
5.70312,801.098,17.4747,-462.82,-88.2406,269.312,-2.19795e-13,221.293
5.71289,818.468,17.258,-446.101,-113.253,269.312,-2.27374e-13,213.422
5.72266,796.964,17.2047,-453.693,-136.748,266.158,-2.12215e-13,222.855
5.73242,775.46,16.5675,-461.286,-159.089,263.004,-1.97057e-13,232.287
5.74219,753.956,15.9404,-468.879,-179.317,259.85,-1.81899e-13,241.72
5.75195,732.452,15.4656,-476.472,-197.826,256.696,-1.66741e-13,251.153
5.76172,710.948,14.844,-484.064,-214.24,253.542,-1.51582e-13,260.585
5.77148,689.444,14.1996,-491.657,-229.069,250.388,-1.36424e-13,270.018
5.78125,667.94,14.0604,-499.25,-241.862,247.234,-1.21266e-13,279.45
5.79102,646.436,13.9707,-506.842,-253.103,244.08,-1.06108e-13,288.883
5.80078,624.933,14.104,-514.435,-262.683,240.925,-9.09495e-14,298.316
5.81055,603.429,15.2024,-522.028,-270.638,237.771,-7.57912e-14,307.748
5.82031,581.925,16.9546,-529.621,-277.013,234.617,-6.0633e-14,317.181
5.83008,560.421,19.4495,-537.213,-281.789,231.463,-4.54747e-14,326.613
5.83984,538.917,23.5018,-544.806,-285.293,228.309,-3.03165e-14,336.046
5.84961,517.413,28.9692,-552.399,-287.605,225.155,-1.51582e-14,345.478
5.85937,495.909,35.6966,-559.991,-288.518,222.001,0,354.911
5.86914,418.15,44.6295,-548.001,-288.482,196.24,0,344.052
5.87891,340.392,55.598,-536.011,-287.458,170.479,0,333.193
5.88867,262.633,68.1508,-524.021,-285.44,144.718,0,322.334
5.89844,184.874,83.0993,-512.031,-282.728,118.957,0,311.475
5.9082,107.116,100.121,-500.041,-279.221,93.1954,0,300.616
5.91797,29.3571,118.796,-488.051,-274.873,67.4341,0,289.757
5.92773,-48.4015,139.068,-476.06,-269.607,41.6729,0,278.897
5.9375,-126.16,161.014,-464.07,-263.695,15.9117,0,268.038
5.94727,-203.919,183.465,-452.08,-256.989,-9.84948,0,257.179
5.95703,-281.677,206.583,-440.09,-249.591,-35.6107,0,246.32
5.9668,-359.436,229.804,-428.1,-241.38,-61.3719,0,235.461
5.97656,-437.195,252.13,-416.11,-232.785,-87.1331,0,224.602
5.98633,-514.953,273.245,-404.12,-223.473,-112.894,0,213.743
5.99609,-592.712,293.074,-392.13,-213.853,-138.656,0,202.884
6.00586,-670.471,310.406,-380.139,-203.517,-164.417,0,192.025
6.01562,-671.384,325.201,-299.451,-192.424,-171.41,-3.78956e-15,147.958
6.02539,-672.298,337.674,-218.763,-181.153,-178.403,-7.57912e-15,103.89
6.03516,-673.211,347.021,-138.074,-169.645,-185.396,-1.13687e-14,59.8233
6.04492,-674.125,353.417,-57.3856,-158.102,-192.389,-1.51582e-14,15.7561
6.05469,-675.039,357.353,23.3028,-146.367,-199.382,-1.89478e-14,-28.3111
6.06445,-675.952,358.512,103.991,-134.891,-206.375,-2.27374e-14,-72.3783
6.07422,-676.866,356.9,184.68,-124.156,-213.368,-2.65269e-14,-116.445
6.08398,-677.779,353.375,265.368,-113.666,-220.361,-3.03165e-14,-160.513
6.09375,-678.693,347.527,346.057,-103.808,-227.354,-3.41061e-14,-204.58
6.10352,-679.606,339.571,426.745,-94.7791,-234.347,-3.78956e-14,-248.647
6.11328,-680.52,329.804,507.433,-86.7477,-241.34,-4.16852e-14,-292.714
6.12305,-681.433,318.344,588.122,-79.3303,-248.333,-4.54747e-14,-336.781
6.13281,-682.347,304.624,668.81,-72.5452,-255.326,-4.92643e-14,-380.849
6.14258,-683.261,289.229,749.499,-66.6569,-262.319,-5.30539e-14,-424.916
6.15234,-684.174,272.326,830.187,-61.244,-269.312,-5.68434e-14,-468.983
6.16211,-670.261,253.145,833.476,-56.2089,-269.312,-2.27374e-14,-485.627
6.17187,-656.347,232.567,836.764,-51.2292,-269.312,1.13687e-14,-502.271
6.18164,-642.434,210.729,840.053,-46.4229,-269.312,4.54747e-14,-518.916
6.19141,-628.52,187.378,843.342,-41.6188,-269.312,7.95808e-14,-535.56
6.20117,-614.606,163.309,846.63,-36.8088,-269.312,1.13687e-13,-552.204
6.21094,-600.693,138.619,849.919,-31.805,-269.312,1.47793e-13,-568.849
6.2207,-586.779,113.42,853.207,-26.8615,-269.312,1.81899e-13,-585.493
6.23047,-572.866,88.1566,856.496,-22.2246,-269.312,2.16005e-13,-602.137
6.24023,-558.952,63.2322,859.784,-18.0018,-269.312,2.50111e-13,-618.781
6.25,-545.039,38.5503,863.073,-14.203,-269.312,2.84217e-13,-635.426
6.25977,-531.125,14.0405,866.361,-10.9825,-269.312,3.18323e-13,-652.07
6.26953,-517.212,-9.71098,869.65,-8.31549,-269.312,3.52429e-13,-668.714
6.2793,-503.298,-32.7728,872.939,-6.36581,-269.312,3.86535e-13,-685.358
6.28906,-489.385,-55.3276,876.227,-5.01522,-269.312,4.20641e-13,-702.003
6.29883,-475.471,-76.9016,879.516,-4.10793,-269.312,4.54747e-13,-718.647
6.30859,-489.385,-97.4525,846.448,-3.99647,-269.312,4.24431e-13,-684.715
6.31836,-503.298,-117.34,813.38,-3.90527,-269.312,3.94114e-13,-650.783
6.32812,-517.212,-135.905,780.312,-4.21052,-269.312,3.63798e-13,-616.851
6.33789,-531.125,-153.206,747.245,-4.77879,-269.312,3.33481e-13,-582.919
6.34766,-545.039,-169.487,714.177,-5.52818,-269.312,3.03165e-13,-548.987
6.35742,-558.952,-184.641,681.109,-6.15725,-269.312,2.72848e-13,-515.055
6.36719,-572.866,-198.614,648.041,-6.71918,-269.312,2.42532e-13,-481.123
6.37695,-586.779,-211.477,614.974,-7.27057,-269.312,2.12215e-13,-447.191
6.38672,-600.693,-223.267,581.906,-7.37231,-269.312,1.81899e-13,-413.259
6.39648,-614.606,-233.801,548.838,-6.91424,-269.312,1.51582e-13,-379.327
6.40625,-628.52,-243.374,515.77,-5.76207,-269.312,1.21266e-13,-345.395
6.41602,-642.434,-251.899,482.703,-3.64056,-269.312,9.09495e-14,-311.463
6.42578,-656.347,-258.836,449.635,-0.176054,-269.312,6.0633e-14,-277.531
6.43555,-670.261,-264.555,416.567,4.50352,-269.312,3.03165e-14,-243.599
6.44531,-684.174,-269.02,383.499,10.9318,-269.312,0,-209.667
6.45508,-652.307,-271.97,312.132,19.1101,-249.828,-3.78956e-15,-175.863
6.46484,-620.44,-273.558,240.764,29.3432,-230.344,-7.57912e-15,-142.059
6.47461,-588.573,-273.829,169.396,41.6252,-210.86,-1.13687e-14,-108.255
6.48437,-556.706,-272.909,98.0282,56.0063,-191.377,-1.51582e-14,-74.4514
6.49414,-524.838,-270.443,26.6605,72.5435,-171.893,-1.89478e-14,-40.6475
6.50391,-492.971,-267.043,-44.7073,91.2314,-152.409,-2.27374e-14,-6.84371
6.51367,-461.104,-262.388,-116.075,111.594,-132.926,-2.65269e-14,26.9601
6.52344,-429.237,-256.538,-187.443,133.756,-113.442,-3.03165e-14,60.764
6.5332,-397.37,-249.895,-258.811,156.968,-93.9581,-3.41061e-14,94.5678
6.54297,-365.503,-242.403,-330.178,181.422,-74.4744,-3.78956e-14,128.372
6.55273,-333.636,-233.799,-401.546,206.163,-54.9907,-4.16852e-14,162.175
6.5625,-301.768,-224.706,-472.914,230.882,-35.507,-4.54747e-14,195.979
6.57227,-269.901,-214.989,-544.282,254.962,-16.0232,-4.92643e-14,229.783
6.58203,-238.034,-204.588,-615.65,277.903,3.46047,-5.30539e-14,263.587
6.5918,-206.167,-193.919,-687.017,299.195,22.9442,-5.68434e-14,297.391
6.60156,-137.858,-183.022,-681.144,318.317,39.3687,-5.30539e-14,297.343
6.61133,-69.549,-171.543,-675.27,335.073,55.7932,-4.92643e-14,297.295
6.62109,-1.24,-160.033,-669.397,349.242,72.2177,-4.54747e-14,297.247
6.63086,67.069,-148.647,-663.523,360.515,88.6422,-4.16852e-14,297.199
6.64062,135.378,-137.204,-657.65,368.856,105.067,-3.78956e-14,297.152
6.65039,203.687,-126.141,-651.777,374.34,121.491,-3.41061e-14,297.104
6.66016,271.996,-115.598,-645.903,376.92,137.916,-3.03165e-14,297.056
6.66992,340.305,-105.824,-640.03,377.007,154.34,-2.65269e-14,297.008
6.67969,408.614,-96.7374,-634.156,374.385,170.765,-2.27374e-14,296.96
6.68945,476.923,-88.7148,-628.283,369.369,187.189,-1.89478e-14,296.912
6.69922,545.232,-81.6725,-622.409,361.932,203.614,-1.51582e-14,296.865
6.70898,613.541,-75.7177,-616.536,352.477,220.038,-1.13687e-14,296.817
6.71875,681.85,-70.8207,-610.662,340.75,236.463,-7.57912e-15,296.769
6.72852,750.159,-66.9567,-604.789,326.953,252.887,-3.78956e-15,296.721
6.73828,818.468,-63.8716,-598.915,311.003,269.312,0,296.673
6.74805,818.468,-61.6827,-601.917,293.203,269.312,1.51582e-14,300.348
6.75781,818.468,-60.1467,-604.918,273.299,269.312,3.03165e-14,304.023
6.76758,818.468,-58.9987,-607.919,251.667,269.312,4.54747e-14,307.698
6.77734,818.468,-57.9637,-610.92,228.424,269.312,6.0633e-14,311.373
6.78711,818.468,-57.1843,-613.921,203.73,269.312,7.57912e-14,315.048
6.79687,818.468,-56.1777,-616.922,177.929,269.312,9.09495e-14,318.724
6.80664,818.468,-55.2823,-619.923,151.297,269.312,1.06108e-13,322.399
6.81641,818.468,-54.1356,-622.925,124.083,269.312,1.21266e-13,326.074
6.82617,818.468,-52.8599,-625.926,96.4134,269.312,1.36424e-13,329.749
6.83594,818.468,-51.3493,-628.927,68.8059,269.312,1.51582e-13,333.424
6.8457,818.468,-49.8831,-631.928,41.0708,269.312,1.66741e-13,337.099
6.85547,818.468,-48.1923,-634.929,13.69,269.312,1.81899e-13,340.774
6.86523,818.468,-46.4354,-637.93,-13.3662,269.312,1.97057e-13,344.449
6.875,818.468,-44.533,-640.931,-39.833,269.312,2.12215e-13,348.124
6.88477,818.468,-42.3598,-643.933,-65.5829,269.312,2.27374e-13,351.799
6.89453,767.445,-40.0884,-649.55,-90.5631,260.109,2.04636e-13,365.183
6.9043,716.422,-37.6134,-655.167,-114.552,250.906,1.81899e-13,378.568
6.91406,665.399,-34.7086,-660.785,-137.455,241.703,1.59162e-13,391.952
6.92383,614.376,-31.7158,-666.402,-158.863,232.5,1.36424e-13,405.336
6.93359,563.353,-28.2689,-672.019,-179.094,223.298,1.13687e-13,418.721
6.94336,512.33,-24.3989,-677.637,-197.617,214.095,9.09495e-14,432.105
6.95312,461.307,-20.1895,-683.254,-214.785,204.892,6.82121e-14,445.489
6.96289,410.284,-15.6742,-688.871,-230.255,195.689,4.54747e-14,458.874
6.97266,359.261,-10.6948,-694.489,-244.022,186.486,2.27374e-14,472.258
6.98242,308.238,-5.20458,-700.106,-256.401,177.284,6.81576e-28,485.642
6.99219,257.215,0.524266,-705.723,-266.955,168.081,-2.27374e-14,499.027
7.00195,206.192,7.0266,-711.34,-276.031,158.878,-4.54747e-14,512.411
7.01172,155.169,14.1179,-716.958,-283.647,149.675,-6.82121e-14,525.795
7.02148,104.146,22.0797,-722.575,-289.872,140.473,-9.09495e-14,539.18
7.03125,53.123,31.032,-728.192,-294.471,131.27,-1.13687e-13,552.564
7.04102,3.96982,40.9672,-685.189,-297.583,106.817,-9.09495e-14,517.527
7.05078,-45.1833,52.0115,-642.185,-299.151,82.3635,-6.82121e-14,482.489
7.06055,-94.3365,64.442,-599.181,-299.388,57.9104,-4.54747e-14,447.452
7.07031,-143.49,78.0407,-556.177,-298.175,33.4572,-2.27374e-14,412.415
7.08008,-192.643,92.9762,-513.174,-295.539,9.00412,-5.51572e-27,377.377
7.08984,-241.796,109.45,-470.17,-291.451,-15.449,2.27374e-14,342.34
7.09961,-290.949,126.919,-427.166,-286.037,-39.9021,4.54747e-14,307.303
7.10937,-340.102,145.406,-384.162,-279.367,-64.3552,6.82121e-14,272.265
7.11914,-389.255,164.895,-341.158,-271.559,-88.8084,9.09495e-14,237.228
7.12891,-438.408,184.839,-298.155,-262.43,-113.261,1.13687e-13,202.19
7.13867,-487.562,205.133,-255.151,-251.99,-137.715,1.36424e-13,167.153
7.14844,-536.715,225.482,-212.147,-240.717,-162.168,1.59162e-13,132.116
7.1582,-585.868,245.295,-169.143,-228.447,-186.621,1.81899e-13,97.0784
7.16797,-635.021,264.227,-126.14,-215.421,-211.074,2.04636e-13,62.0411
7.17773,-684.174,281.998,-83.1358,-201.878,-235.527,2.27374e-13,27.0037
7.1875,-675.25,298.289,-18.959,-187.771,-237.779,2.27374e-13,-30.0118
7.19727,-666.327,312.458,45.2177,-173.585,-240.032,2.27374e-13,-87.0273
7.20703,-657.403,324.722,109.395,-159.293,-242.284,2.27374e-13,-144.043
7.2168,-648.479,334.698,173.571,-144.835,-244.536,2.27374e-13,-201.058
7.22656,-639.555,342.263,237.748,-130.676,-246.789,2.27374e-13,-258.074
7.23633,-630.632,347.598,301.925,-117.006,-249.041,2.27374e-13,-315.089
7.24609,-621.708,350.399,366.102,-104.211,-251.293,2.27374e-13,-372.105
7.25586,-612.784,350.996,430.278,-91.9758,-253.546,2.27374e-13,-429.12
7.26562,-603.86,349.505,494.455,-80.4782,-255.798,2.27374e-13,-486.136
7.27539,-594.937,345.952,558.632,-70.0716,-258.05,2.27374e-13,-543.152
7.28516,-586.013,340.34,622.809,-60.8581,-260.302,2.27374e-13,-600.167
7.29492,-577.089,332.88,686.985,-52.7398,-262.555,2.27374e-13,-657.183
7.30469,-568.165,323.782,751.162,-45.8711,-264.807,2.27374e-13,-714.198
7.31445,-559.242,312.692,815.339,-39.99,-267.059,2.27374e-13,-771.214
7.32422,-550.318,299.948,879.516,-35.1213,-269.312,2.27374e-13,-828.229
7.33398,-559.242,285.654,879.516,-31.0345,-269.312,2.50111e-13,-822.264
7.34375,-568.165,269.51,879.516,-27.4252,-269.312,2.72848e-13,-816.299
7.35352,-577.089,251.795,879.516,-24.3617,-269.312,2.95586e-13,-810.334
7.36328,-586.013,232.573,879.516,-21.9143,-269.312,3.18323e-13,-804.369
7.37305,-594.937,211.962,879.516,-19.9899,-269.312,3.41061e-13,-798.404
7.38281,-603.86,189.927,879.516,-17.792,-269.312,3.63798e-13,-792.439
7.39258,-612.784,166.968,879.516,-15.893,-269.312,3.86535e-13,-786.474
7.40234,-621.708,143.034,879.516,-14.1257,-269.312,4.09273e-13,-780.509
7.41211,-630.632,118.452,879.516,-12.599,-269.312,4.3201e-13,-774.544
7.42188,-639.555,93.3485,879.516,-11.3532,-269.312,4.54747e-13,-768.579
7.43164,-648.479,68.1702,879.516,-10.2386,-269.312,4.77485e-13,-762.614
7.44141,-657.403,42.7088,879.516,-9.42585,-269.312,5.00222e-13,-756.65
7.45117,-666.327,17.5187,879.516,-8.93696,-269.312,5.22959e-13,-750.685
7.46094,-675.25,-7.62407,879.516,-8.85505,-269.312,5.45697e-13,-744.72
7.4707,-684.174,-32.3674,879.516,-9.16198,-269.312,5.68434e-13,-738.755
7.48047,-684.174,-56.5225,816.574,-9.59346,-269.312,5.45697e-13,-690.436
7.49023,-684.174,-80.12,753.632,-10.3733,-269.312,5.22959e-13,-642.117
7.5,-684.174,-102.9,690.69,-11.0796,-269.312,5.00222e-13,-593.798
7.50977,-684.174,-124.762,627.747,-11.8834,-269.312,4.77485e-13,-545.479
7.51953,-684.174,-145.391,564.805,-12.4699,-269.312,4.54747e-13,-497.16
7.5293,-684.174,-164.846,501.863,-12.7895,-269.312,4.3201e-13,-448.841
7.53906,-684.174,-183.04,438.921,-12.6801,-269.312,4.09273e-13,-400.522
7.54883,-684.174,-199.616,375.979,-12.3377,-269.312,3.86535e-13,-352.203
7.55859,-684.174,-214.762,313.037,-11.248,-269.312,3.63798e-13,-303.884
7.56836,-684.174,-228.379,250.095,-9.45414,-269.312,3.41061e-13,-255.565
7.57812,-684.174,-240.358,187.153,-6.99952,-269.312,3.18323e-13,-207.246
7.58789,-684.174,-250.679,124.211,-3.62874,-269.312,2.95586e-13,-158.927
7.59766,-684.174,-259.608,61.269,0.654819,-269.312,2.72848e-13,-110.608
7.60742,-684.174,-266.736,-1.67305,6.04072,-269.312,2.50111e-13,-62.2894
7.61719,-684.174,-272.358,-64.6151,12.5665,-269.312,2.27374e-13,-13.9704
7.62695,-615.277,-276.346,-107.603,20.3805,-236.612,2.08426e-13,6.03023
7.63672,-546.38,-278.777,-150.591,29.507,-203.913,1.89478e-13,26.0309
7.64648,-477.483,-279.502,-193.579,40.0706,-171.213,1.7053e-13,46.0315
7.65625,-408.586,-278.971,-236.567,52.1297,-138.514,1.51582e-13,66.0321
7.66602,-339.689,-276.753,-279.554,65.6166,-105.814,1.32635e-13,86.0328
7.67578,-270.792,-273.143,-322.542,80.566,-73.1146,1.13687e-13,106.033
7.68555,-201.895,-268.194,-365.53,96.9082,-40.4151,9.4739e-14,126.034
7.69531,-132.998,-262.057,-408.518,114.358,-7.71561,7.57912e-14,146.035
7.70508,-64.1007,-254.618,-451.506,132.819,24.9839,5.68434e-14,166.035
7.71484,4.7964,-246.379,-494.494,152.102,57.6834,3.78956e-14,186.036
7.72461,73.6935,-236.891,-537.482,171.995,90.3829,1.89478e-14,206.037
7.73438,142.591,-226.884,-580.47,191.873,123.082,1.03499e-27,226.037
7.74414,211.488,-215.756,-623.457,211.641,155.782,-1.89478e-14,246.038
7.75391,280.385,-204.398,-666.445,230.845,188.481,-3.78956e-14,266.039
7.76367,349.282,-192.224,-709.433,249.193,221.181,-5.68434e-14,286.039
7.77344,380.561,-180.002,-698.954,266.195,224.39,-6.82121e-14,288.073
7.7832,411.84,-167.55,-688.474,281.556,227.598,-7.95808e-14,290.106
7.79297,443.119,-155.08,-677.994,294.82,230.807,-9.09495e-14,292.139
7.80273,474.398,-142.953,-667.515,305.973,234.016,-1.02318e-13,294.173
7.8125,505.677,-131.073,-657.035,314.702,237.224,-1.13687e-13,296.206
7.82227,536.956,-119.678,-646.556,321.225,240.433,-1.25056e-13,298.239
7.83203,568.235,-108.815,-636.076,325.3,243.642,-1.36424e-13,300.273
7.8418,599.514,-99.1154,-625.596,326.799,246.851,-1.47793e-13,302.306
7.85156,630.793,-89.7806,-615.117,325.893,250.059,-1.59162e-13,304.339
7.86133,662.072,-81.6564,-604.637,322.818,253.268,-1.7053e-13,306.373
7.87109,693.352,-74.5748,-594.158,317.684,256.477,-1.81899e-13,308.406
7.88086,724.631,-68.6132,-583.678,310.634,259.685,-1.93268e-13,310.439
7.89062,755.91,-63.514,-573.198,301.444,262.894,-2.04636e-13,312.473
7.90039,787.189,-60.0028,-562.719,290.629,266.103,-2.16005e-13,314.506
7.91016,818.468,-57.1006,-552.239,278.204,269.312,-2.27374e-13,316.539
7.91992,818.468,-55.1529,-552.239,264.389,269.312,-2.27374e-13,316.539
7.92969,818.468,-53.9406,-552.239,248.993,269.312,-2.27374e-13,316.539
7.93945,818.468,-53.4036,-552.239,232.135,269.312,-2.27374e-13,316.539
7.94922,818.468,-53.2056,-552.239,214.446,269.312,-2.27374e-13,316.539
7.95898,818.468,-53.5432,-552.239,195.479,269.312,-2.27374e-13,316.539
7.96875,818.468,-53.9858,-552.239,175.804,269.312,-2.27374e-13,316.539
7.97852,818.468,-54.3163,-552.239,155.237,269.312,-2.27374e-13,316.539
7.98828,818.468,-54.7627,-552.239,134.229,269.312,-2.27374e-13,316.539
7.99805,818.468,-55.2612,-552.239,112.75,269.312,-2.27374e-13,316.539
8.00781,818.468,-55.6589,-552.239,91.2711,269.312,-2.27374e-13,316.539
8.01758,818.468,-55.6522,-552.239,69.7233,269.312,-2.27374e-13,316.539
8.02734,818.468,-55.6496,-552.239,48.452,269.312,-2.27374e-13,316.539
8.03711,818.468,-55.1804,-552.239,27.3563,269.312,-2.27374e-13,316.539
8.04688,818.468,-54.717,-552.239,6.65501,269.312,-2.27374e-13,316.539
8.05664,818.468,-54.2139,-552.239,-13.4299,269.312,-2.27374e-13,316.539
8.06641,818.468,-53.2885,-552.239,-33.0319,269.312,-2.27374e-13,316.539
8.07617,818.468,-52.1545,-552.239,-52.0499,269.312,-2.27374e-13,316.539
8.08594,818.468,-50.7366,-552.239,-70.4697,269.312,-2.27374e-13,316.539


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_2.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-265.38158669608407, LMmax=265.38158669608407,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.0818,-0.855582,-7.47014e-05,-0.00253315,-0.00112185,0,0.0216881
0.00976562,24.0319,2.60102,-0.000497532,-0.0177321,-0.00832184,2.77556e-17,0.151565
0.0195312,44.982,33.2606,-0.000920363,-0.0122436,-0.0155218,5.55112e-17,0.281441
0.0292969,89.2498,74.4479,-0.00104259,0.0168877,-0.0273882,-2.77556e-17,0.383306
0.0390625,133.518,104.897,-0.00116481,-0.00675507,-0.0392546,-1.11022e-16,0.485172
0.0488281,164.767,154.896,-0.001721,-0.039686,-0.0573574,-5.55112e-17,0.550809
0.0585937,196.016,188.112,-0.0022772,-0.0185764,-0.0754602,0,0.616446
0.0683594,214.117,196.732,-0.000571272,-0.0523518,-0.0945804,1.11022e-16,0.692609
0.078125,232.217,201.131,0.00113465,0.0050663,-0.113701,2.22045e-16,0.768772
0.0878906,241.424,215.59,0.000634579,-0.0194208,-0.144116,1.11022e-16,0.913554
0.0976562,250.631,230.838,0.000134503,-0.0320866,-0.174531,0,1.05834
0.107422,260.62,244.786,0.000854034,-0.0350419,-0.216852,-4.44089e-16,1.38166
0.117187,270.608,260.183,0.00157357,0.0223762,-0.259172,-8.88178e-16,1.70499
0.126953,277.975,255.501,-0.000919333,-0.00675507,-0.322735,-6.90253e-31,1.98722
0.136719,285.342,257.758,-0.00341223,0.00591069,-0.386297,8.88178e-16,2.26945
0.146484,286.111,275.143,-0.00140274,0.0367307,-0.459514,9.86076e-32,2.5441
0.15625,286.879,280.396,0.00060676,-0.0802164,-0.532731,-8.88178e-16,2.81876
0.166016,280.941,269.664,-0.00332811,-0.0194208,-0.678735,-1.33227e-15,4.08431
0.175781,275.003,255.076,-0.00726299,-0.0358863,-0.824739,-1.77636e-15,5.34987
0.185547,270.16,254.25,-0.0302813,0.0232206,-1.40193,-8.88178e-16,13.9774
0.195312,265.316,258.093,-0.0532996,0.00928822,-1.97913,0,22.605
0.205078,257.083,256.899,-0.138159,-0.039686,-3.97675,7.10543e-15,50.4153
0.214844,248.85,239.385,-0.223019,-0.00886603,-5.97437,1.42109e-14,78.2257
0.224609,232.762,223.683,-0.343505,-0.0312422,-10.3387,-3.55271e-14,123.927
0.234375,216.674,217.755,-0.463992,0.00844384,-14.703,-8.52651e-14,169.629
0.244141,201.089,209.008,-0.508122,-0.0177321,-21.2269,4.26326e-14,207.269
0.253906,185.504,196.406,-0.552252,0.0776833,-27.7507,1.7053e-13,244.909
0.263672,166.28,173.07,-0.331125,0.0105548,-35.0972,1.42109e-13,256.132
0.273437,147.056,153.045,-0.109997,-0.0194208,-42.4437,1.13687e-13,267.355
0.283203,128.808,145.581,0.271316,0.0122436,-50.2163,1.26218e-29,274.324
0.292969,110.56,137.043,0.65263,-0.0223762,-57.989,-1.13687e-13,281.293
0.302734,90.2071,117.327,0.921592,-0.0531962,-66.1589,-1.7053e-13,292.75
0.3125,69.8543,96.6101,1.19055,0.0160433,-74.3287,-2.27374e-13,304.206
0.322266,47.1107,74.8291,1.06966,-0.0439079,-82.7402,-2.06745e-26,303.996
0.332031,24.3671,64.1555,0.94877,0.0249093,-91.1517,2.27374e-13,303.786
0.341797,5.28925,49.8895,0.853862,-0.0278647,-98.9905,1.13687e-13,294.464
0.351562,-13.7886,26.2315,0.758953,0.0240649,-106.829,0,285.142
0.361328,-34.2094,4.78017,0.656711,-0.0105548,-114.61,0,282.804
0.371094,-54.6302,-11.214,0.554469,-0.0168877,-122.39,0,280.466
0.380859,-75.5039,-22.5087,0.566121,-0.0185764,-129.409,1.13687e-13,273.406
0.390625,-96.3775,-41.5494,0.577774,0.028709,-136.428,2.27374e-13,266.345
0.400391,-123.669,-63.9198,0.327612,-0.0569959,-143.381,2.27374e-13,257.309
0.410156,-150.96,-81.7664,0.0774509,0.00591069,-150.333,2.27374e-13,248.272
0.419922,-178.063,-93.8275,0.386065,-0.0350419,-155.272,3.41061e-13,224.491
0.429687,-205.166,-109.398,0.694679,-0.00971041,-160.211,4.54747e-13,200.71
0.439453,-219.401,-127.452,0.645937,-0.0367307,-165.203,2.27374e-13,185.43
0.449219,-233.636,-147.883,0.597195,0.0358863,-170.195,0,170.149
0.458984,-237.643,-163.031,1.23932,0.0240649,-172.221,-2.27374e-13,143.768
0.46875,-241.65,-176.409,1.88145,-0.039686,-174.248,-4.54747e-13,117.388
0.478516,-246.922,-188.685,1.51782,0.0257537,-177.576,-4.13489e-26,105.803
0.488281,-252.194,-209.088,1.15418,-0.0738836,-180.904,4.54747e-13,94.2181
0.498047,-258.602,-230.978,2.67622,0.0341975,-178.983,2.27374e-13,51.2005
0.507812,-265.01,-242.956,4.19827,0.187453,-177.062,0,8.18296
0.517578,-255.014,-247.408,4.06922,0.390105,-179.407,2.27374e-13,12.5779
0.527344,-245.018,-251.73,3.94017,1.03395,-181.752,4.54747e-13,16.9728
0.537109,-222.141,-250.691,8.60979,2.42887,-174.923,2.27374e-13,-41.581
0.546875,-199.263,-242.444,13.2794,5.30653,-168.093,0,-100.135
0.556641,-195.189,-229.662,19.1366,10.7824,-171.419,-2.27374e-13,-72.1859
0.566406,-191.115,-225.111,24.9937,20.6878,-174.744,-4.54747e-13,-44.2372
0.576172,-200.767,-228.75,52.1794,37.2133,-160.347,-4.54747e-13,-141.599
0.585937,-210.419,-227.457,79.365,62.8331,-145.949,-4.54747e-13,-238.96
0.595703,-207.751,-222.48,121.923,100.039,-154.337,-2.27374e-13,-152.388
0.605469,-205.083,-207.9,164.481,149.958,-162.724,0,-65.8155
0.615234,-187.412,-193.899,244.805,211.933,-135.901,0,-240.734
0.625,-169.742,-189.624,325.129,282.532,-109.077,0,-415.652
0.634766,-163.703,-191.502,386.315,355.723,-131.297,-2.27374e-13,-203.174
0.644531,-157.664,-184.291,447.5,423.773,-153.516,-4.54747e-13,9.30356
0.654297,-143.767,-177.067,507.05,479.152,-104.303,-3.41061e-13,-317.015
0.664062,-129.87,-176.284,566.599,517.567,-55.0896,-2.27374e-13,-643.333
0.673828,-119.618,-169.942,550.166,538.569,-109.329,3.41061e-13,-170.231
0.683594,-109.366,-156.794,533.733,546.854,-163.569,9.09495e-13,302.871
0.693359,-73.3521,-136.58,569.713,549.862,-69.2947,4.54747e-13,-373.108
0.703125,-37.3386,-122.394,605.693,554.389,24.9791,0,-1049.09
0.712891,-33.3403,-107.71,563.099,563.702,-95.2108,2.27374e-13,-76.2259
0.722656,-29.342,-83.646,520.505,576.048,-215.401,4.54747e-13,896.636
0.732422,2.77849,-68.2519,591.347,585.632,-26.4662,4.54747e-13,-505.065
0.742187,34.8989,-45.9949,662.189,586.344,162.468,4.54747e-13,-1906.76
0.751953,28.5633,-35.7906,535.365,575.484,-54.1646,-2.27374e-13,128.153
0.761719,22.2276,-17.4556,408.542,555.022,-270.798,-9.09495e-13,2163.07
0.771484,76.5843,8.18811,541.508,530.174,-1.53477e-12,-5.25066e-27,-756.033
0.78125,130.941,2.74446,674.474,505.953,270.798,9.09495e-13,-3675.14
0.791016,69.8396,-5.16057,437.073,484.217,0,9.09495e-13,551.438
0.800781,8.73816,-17.0816,199.673,462.349,-270.798,9.09495e-13,4778.01
0.810547,93.7855,-3.75195,480.196,435.999,-2.46132e-11,-1.36424e-12,-1284.96
0.820312,178.833,7.69854,760.719,402.459,270.798,-3.63798e-12,-7347.93
0.830078,47.1212,4.39893,251.601,362.165,0,-2.72848e-12,1446.19
0.839844,-84.5905,-10.1946,-257.516,318.474,-270.798,-1.81899e-12,10240.3
0.849609,97.2988,-17.4573,311,275.841,0,9.09495e-13,-2401.76
0.859375,279.188,-2.48508,879.516,234.84,270.798,3.63798e-12,-15043.8
0.869141,6.23473,7.25721,75.6616,195.127,1.53477e-12,3.63798e-12,3221.77
0.878906,-266.719,2.41569,-728.192,155.05,-270.798,3.63798e-12,21487.4
0.888672,109.739,-12.2566,75.6616,113.013,-2.30784e-11,5.45697e-12,-4820.72
0.898437,486.197,-10.5886,879.516,70.6487,270.798,7.27596e-12,-31128.8
0.908203,-52.1538,0.841195,75.6616,28.6516,-1.53477e-12,-3.63798e-12,6860.33
0.917969,-590.505,3.72656,-728.192,-13.2167,-270.798,-1.45519e-11,44849.5
0.927734,113.982,-1.84445,75.6616,-54.6088,0,-1.61559e-27,-9895.84
0.9375,818.468,-11.3066,879.516,-96.7537,270.798,1.45519e-11,-64641.2
0.947266,67.1469,-2.84517,75.6616,-139.378,0,3.63798e-11,14363.8
0.957031,-684.174,7.25636,-728.192,-180.567,-270.798,5.82077e-11,93368.7
0.966797,67.1469,3.12867,75.6616,-218.808,-2.46132e-11,7.27596e-11,-20538.4
0.976562,818.468,-7.45355,879.516,-251.766,270.798,8.73115e-11,-134445
0.986328,67.1469,-9.17994,75.6616,-277.968,0,1.45519e-11,29887.2
0.996094,-684.174,-1.56349,-728.192,-298.57,-270.798,-5.82077e-11,194220
1.00586,67.1469,6.4943,75.6616,-314.117,0,-5.82077e-11,-42757.8
1.01562,818.468,3.80696,879.516,-326.882,270.798,-5.82077e-11,-279735
1.02539,67.1469,-6.8455,75.6616,-338.68,0,-2.91038e-11,62118.6
1.03516,-684.174,-7.42393,-728.192,-351.808,-270.798,0,403973
1.04492,67.1469,0.8742,75.6616,-366.294,0,5.82077e-11,-89031.8
1.05469,818.468,3.80526,879.516,-379.944,270.798,1.16415e-10,-582036
1.06445,67.1469,-3.22853,75.6616,-391.108,-2.46132e-11,-2.91038e-10,129064
1.07422,-684.174,-7.10488,-728.192,-398.811,-270.798,-6.98492e-10,840164
1.08398,67.1469,0.065163,75.6616,-405.197,3.06954e-12,-3.49246e-10,-185455
1.09375,818.468,4.59695,879.516,-410.948,270.798,0,-1.21107e+06
1.10352,67.1469,1.83133,75.6616,-418.056,0,-4.65661e-10,268201
1.11328,-684.174,-0.556001,-728.192,-425.291,-270.798,-9.31323e-10,1.74748e+06
1.12305,67.1469,0.629204,75.6616,-430.927,0,-1.03398e-25,-386111
1.13281,818.468,10.0998,879.516,-434.37,270.798,9.31323e-10,-2.5197e+06
1.14258,67.1469,23.2683,75.6616,-435.021,-2.46132e-11,9.31323e-10,557612
1.15234,-684.174,29.2586,-728.192,-434.211,-270.798,9.31323e-10,3.63492e+06
1.16211,67.1469,38.3586,75.6616,-430.34,0,-1.86265e-09,-803561
1.17187,818.468,64.8968,879.516,-422.386,270.798,-4.65661e-09,-5.24204e+06
1.18164,67.1469,100.445,75.6616,-410.802,0,-2.32831e-09,1.15962e+06
1.19141,-684.174,137.727,-728.192,-398.145,-270.798,0,7.56129e+06
1.20117,67.1469,180.715,75.6616,-384.881,0,1.86265e-09,-1.672e+06
1.21094,818.468,232.13,879.516,-371.01,270.798,3.72529e-09,-1.09053e+07
1.2207,67.1469,292.438,75.6616,-357.709,-2.46132e-11,1.86265e-09,2.41199e+06
1.23047,-684.174,355.301,-728.192,-342.101,-270.798,0,1.57293e+07
1.24023,67.1469,409.039,75.6616,-324.335,0,-7.45058e-09,-3.47856e+06
1.25,818.468,451.925,879.516,-304.164,270.798,-1.49012e-08,-2.26864e+07
1.25977,67.1469,491.412,75.6616,-282.916,0,-7.45058e-09,5.01737e+06
1.26953,-684.174,523.384,-728.192,-259.463,-270.798,0,3.27211e+07
1.2793,67.1469,537.539,75.6616,-232.498,0,-7.45058e-09,-7.23658e+06
1.28906,818.468,538.991,879.516,-201.138,270.798,-1.49012e-08,-4.71943e+07
1.29883,67.1469,539.771,75.6616,-166.896,2.46132e-11,7.45058e-09,1.04374e+07
1.30859,-684.174,542.36,-728.192,-130.992,-270.798,2.98023e-08,6.80691e+07
1.31836,67.1469,544.672,75.6616,-94.8344,-3.06954e-12,2.98023e-08,-1.50542e+07
1.32812,818.468,545.645,879.516,-59.9352,270.798,2.98023e-08,-9.81776e+07
1.33789,67.1469,542.517,75.6616,-28.2024,0,-1.49012e-08,2.17127e+07
1.34766,-684.174,536.951,-728.192,-1.49836,-270.798,-5.96046e-08,1.41603e+08
1.35742,67.1469,529.779,75.6616,18.655,0,-5.96046e-08,-3.1317e+07
1.36719,818.468,513.271,879.516,32.0574,270.798,-5.96046e-08,-2.04237e+08
1.37695,67.1469,484.695,75.6616,39.2693,2.46132e-11,-2.98023e-08,4.51688e+07
1.38672,-684.174,453.907,-728.192,41.9663,-270.798,0,2.94575e+08
1.39648,67.1469,426.624,75.6616,42.5823,0,0,-6.51481e+07
1.40625,818.468,398.989,879.516,41.919,270.798,0,-4.24871e+08
1.41602,67.1469,367.928,75.6616,43.4752,0,-1.78814e-07,9.39641e+07
1.42578,-684.174,334.32,-728.192,49.952,-270.798,-3.57628e-07,6.12799e+08
1.43555,67.1469,299.578,75.6616,60.4621,0,-2.98023e-07,-1.35526e+08
1.44531,818.468,263.256,879.516,71.8874,270.798,-2.38419e-07,-8.83851e+08
1.45508,67.1469,222.743,75.6616,82.1273,2.46132e-11,-2.38419e-07,1.95472e+08
1.46484,-684.174,177.225,-728.192,88.7283,-270.798,-2.38419e-07,1.2748e+09
1.47461,67.1469,132.934,75.6616,89.3214,0,3.57628e-07,-2.81933e+08
1.48437,818.468,94.7885,879.516,83.621,270.798,9.53674e-07,-1.83866e+09
1.49414,67.1469,58.6789,75.6616,73.5294,0,4.76837e-07,4.06637e+08
1.50391,-684.174,20.4282,-728.192,61.1448,-270.798,0,2.65194e+09
1.51367,67.1469,-19.0771,75.6616,48.2274,0,-1.90735e-06,-5.865e+08
1.52344,818.468,-58.6323,879.516,34.1059,270.798,-3.8147e-06,-3.82494e+09
1.5332,67.1469,-97.2786,75.6616,17.5269,0,-1.90735e-06,8.4592e+08
1.54297,-684.174,-134.34,-728.192,-0.223762,-270.798,0,5.51678e+09
1.55273,67.1469,-170.281,75.6616,-16.8894,2.46132e-11,1.90735e-06,-1.22009e+09
1.5625,818.468,-203.489,879.516,-30.6727,270.798,3.8147e-06,-7.95695e+09
1.57227,67.1469,-230.808,75.6616,-41.7919,-3.06954e-12,1.90735e-06,1.75975e+09
1.58203,-684.174,-255.365,-728.192,-51.5716,-270.798,0,1.14765e+10
1.5918,67.1469,-280.478,75.6616,-60.2202,0,7.62939e-06,-2.53813e+09
1.60156,818.468,-304.207,879.516,-68.3187,270.798,1.52588e-05,-1.65527e+10
1.61133,67.1469,-324.898,75.6616,-75.0754,0,3.8147e-06,3.66079e+09
1.62109,-684.174,-342.818,-728.192,-80.0374,-270.798,-7.62939e-06,2.38743e+10
1.63086,67.1469,-356.996,75.6616,-83.1376,2.46132e-11,-3.8147e-06,-5.28002e+09
1.64062,818.468,-370.316,879.516,-83.7717,270.798,0,-3.44343e+10
1.65039,67.1469,-384.041,75.6616,-82.4296,0,1.52588e-05,7.61547e+09
1.66016,-684.174,-393.92,-728.192,-82.7821,-270.798,3.05176e-05,4.96653e+10
1.66992,67.1469,-399.859,75.6616,-84.5228,0,7.62939e-06,-1.09839e+10
1.67969,818.468,-406.346,879.516,-85.0307,270.798,-1.52588e-05,-7.16331e+10
1.68945,67.1469,-411.352,75.6616,-82.9539,0,2.28882e-05,1.58423e+10
1.69922,-684.174,-411.321,-728.192,-77.1146,-270.798,6.10352e-05,1.03318e+11
1.70898,67.1469,-410.782,75.6616,-69.5075,2.46132e-11,7.62939e-05,-2.28497e+10
1.71875,818.468,-410.507,879.516,-60.1497,270.798,9.15527e-05,-1.49017e+11
1.72852,67.1469,-407.399,75.6616,-48.0015,0,4.57764e-05,3.29565e+10
1.73828,-684.174,-403.345,-728.192,-31.6796,-270.798,0,2.1493e+11
1.74805,67.1469,-398.089,75.6616,-11.1045,0,3.05176e-05,-4.75338e+10
1.75781,818.468,-388.718,879.516,13.9442,270.798,6.10352e-05,-3.09998e+11
1.76758,67.1469,-378.028,75.6616,44.5725,0,-0.000152588,6.85589e+10
1.77734,-684.174,-368.152,-728.192,81.5155,-270.798,-0.000366211,4.47116e+11
1.78711,67.1469,-354.867,75.6616,126.488,2.46132e-11,-6.10352e-05,-9.88839e+10
1.79687,818.468,-339.271,879.516,178.159,270.798,0.000244141,-6.44884e+11
1.80664,67.1469,-325.398,75.6616,233.757,3.06954e-12,0.000488281,1.42622e+11
1.81641,-684.174,-310.051,-728.192,290.181,-270.798,0.000732422,9.30128e+11
1.82617,67.1469,-292.424,75.6616,344.46,0,0.000610352,-2.05706e+11
1.83594,818.468,-275.677,879.516,396.331,270.798,0.000488281,-1.34154e+12
1.8457,67.1469,-258.718,75.6616,443.146,0,5.42101e-20,2.96694e+11
1.85547,-684.174,-238.962,-728.192,483.595,-270.798,-0.000488281,1.93493e+12
1.86523,67.1469,-219.238,75.6616,515.164,-2.46132e-11,0.000244141,-4.27928e+11
1.875,818.468,-198.401,879.516,536.518,270.798,0.000976562,-2.79078e+12
1.88477,67.1469,-173.835,75.6616,548.411,0,0.000488281,6.17208e+11
1.89453,-684.174,-147.592,-728.192,553.52,-270.798,0,4.0252e+12
1.9043,67.1469,-121.317,75.6616,556.163,0,0.000488281,-8.90211e+11
1.91406,818.468,-93.4556,879.516,556.719,270.798,0.000976562,-5.80562e+12
1.92383,67.1469,-66.2699,75.6616,556.344,0,0.00146484,1.28397e+12
1.93359,-684.174,-43.6702,-728.192,552.896,-270.798,0.00195312,8.37356e+12
1.94336,67.1469,-25.3543,75.6616,546.703,-2.46132e-11,-0.000976562,-1.85189e+12
1.95312,818.468,-11.5867,879.516,538.754,270.798,-0.00390625,-1.20773e+13
1.96289,67.1469,-3.8095,75.6616,526.006,0,-0.00195312,2.67102e+12
1.97266,-684.174,-1.5948,-728.192,506.349,-270.798,0,1.74194e+13
1.98242,67.1469,-3.4621,75.6616,479.39,0,-0.00390625,-3.85246e+12
1.99219,818.468,-8.64806,879.516,448.267,270.798,-0.0078125,-2.51243e+13
2.00195,67.1469,-14.7607,75.6616,415.307,-6.19593e-12,0.00390625,5.55647e+12
2.01172,-684.174,-19.1148,-728.192,382.473,-270.798,0.015625,3.62372e+13
2.02148,67.1469,-21.6849,75.6616,349.466,-1.84741e-11,0.0078125,-8.0142e+12
2.03125,818.468,-23.0571,879.516,315.093,270.798,0,-5.22656e+13
2.04102,67.1469,-22.546,75.6616,279.347,-6.19593e-12,-0.03125,1.1559e+13
2.05078,-684.174,-20.2792,-728.192,241.999,-270.798,-0.0625,7.53837e+13
2.06055,67.1469,-17.8889,75.6616,202.66,6.19593e-12,1.41553e-15,-1.66718e+13
2.07031,818.468,-15.849,879.516,160.843,270.798,0.0625,-1.08727e+14
2.08008,67.1469,-12.8625,75.6616,117.937,-6.19593e-12,0.03125,2.40461e+13
2.08984,-684.174,-9.42578,-728.192,76.7743,-270.798,0,1.56819e+14
2.09961,67.1469,-6.08809,75.6616,37.95,6.19593e-12,-0.09375,-3.46821e+13
2.10937,818.468,-2.87606,879.516,0.9208,270.798,-0.1875,-2.26184e+14
2.11914,67.1469,0.882239,75.6616,-35.4042,-3.07523e-11,-0.03125,5.00226e+13
2.12891,-684.174,4.34773,-728.192,-71.5856,-270.798,0.125,3.26229e+14
2.13867,67.1469,7.59995,75.6616,-106.394,6.19593e-12,0.125,-7.21485e+13
2.14844,818.468,9.49983,879.516,-140.151,270.798,0.125,-4.70526e+14
2.1582,67.1469,9.61408,75.6616,-173.629,0,0.125,1.04061e+14
2.16797,-684.174,8.59601,-728.192,-205.138,-270.798,0.125,6.78648e+14
2.17773,67.1469,8.01716,75.6616,-232.356,-6.13909e-12,0.0625,-1.50089e+14
2.1875,818.468,7.23817,879.516,-256.088,270.798,0,-9.78827e+14
2.19727,67.1469,6.3352,75.6616,-277.688,-1.84741e-11,0.125,2.16477e+14
2.20703,-684.174,4.66,-728.192,-297.867,-270.798,0.25,1.41178e+15
2.2168,67.1469,2.25066,75.6616,-316.328,-6.13909e-12,-0.375,-3.12228e+14
2.22656,818.468,-0.353319,879.516,-332.803,270.798,-1,-2.03624e+15
2.23633,67.1469,-3.39694,75.6616,-347.042,6.13909e-12,-1,4.50333e+14
2.24609,-684.174,-6.40205,-728.192,-359.829,-270.798,-1,2.9369e+15
2.25586,67.1469,-8.33875,75.6616,-370.915,-6.13909e-12,-1,-6.49524e+14
2.26562,818.468,-9.11266,879.516,-378.93,270.798,-1,-4.23595e+15
2.27539,67.1469,-8.84947,75.6616,-384.541,-1.84741e-11,-0.5,9.3682e+14
2.28516,-684.174,-7.28937,-728.192,-389.1,-270.798,0,6.10959e+15
2.29492,67.1469,-5.05267,75.6616,-392.827,-6.13909e-12,0,-1.35119e+15
2.30469,818.468,-1.91469,879.516,-395.139,270.798,0,-8.81198e+15
2.31445,67.1469,4.11923,75.6616,-394.586,6.13909e-12,0,1.94885e+15
2.32422,-684.174,13.2408,-728.192,-391.742,-270.798,0,1.27097e+16
2.33398,67.1469,25.6463,75.6616,-387.165,-6.13909e-12,-4,-2.81086e+15
2.34375,818.468,43.5974,879.516,-382.006,270.798,-8,-1.83314e+16
2.35352,67.1469,67.5067,75.6616,-374.759,3.08091e-11,-4,4.05416e+15
2.36328,-684.174,95.9868,-728.192,-365.392,-270.798,0,2.64397e+16
2.37305,67.1469,129.634,75.6616,-354.909,-6.13909e-12,-4,-5.84739e+15
2.38281,818.468,168.962,879.516,-343.825,270.798,-8,-3.81345e+16
2.39258,67.1469,211.924,75.6616,-331.42,6.13909e-12,12,8.4338e+15
2.40234,-684.174,257.603,-728.192,-316.817,-270.798,32,5.50021e+16
2.41211,67.1469,304.528,75.6616,-301.326,6.19593e-12,-8,-1.21642e+16
2.42187,818.468,348.407,879.516,-285.663,270.798,-48,-7.93306e+16
2.43164,67.1469,388.09,75.6616,-269.822,1.84741e-11,-8,1.75447e+16
2.44141,-684.174,423.777,-728.192,-252.866,-270.798,32,1.1442e+17
2.45117,67.1469,453.832,75.6616,-234.132,6.19593e-12,48,-2.5305e+16
2.46094,818.468,477.827,879.516,-213.589,270.798,64,-1.6503e+17
2.4707,67.1469,497.073,75.6616,-192.65,-6.19593e-12,64,3.64979e+16
2.48047,-684.174,510.941,-728.192,-170.49,-270.798,64,2.38026e+17
2.49023,67.1469,519.564,75.6616,-147.156,6.19593e-12,-160,-5.26417e+16
2.5,818.468,524.809,879.516,-123.405,270.798,-384,-3.43309e+17
2.50977,67.1469,527.405,75.6616,-100.874,1.84741e-11,-192,7.59261e+16
2.51953,-684.174,527.585,-728.192,-80.417,-270.798,0,4.95161e+17
2.5293,67.1469,526.656,75.6616,-62.5456,6.19593e-12,192,-1.0951e+17
2.53906,818.468,523.9,879.516,-47.9547,270.798,384,-7.14181e+17
2.54883,67.1469,516.721,75.6616,-36.7607,-6.19593e-12,-192,1.57948e+17
2.55859,-684.174,504.08,-728.192,-30.231,-270.798,-768,1.03008e+18
2.56836,67.1469,485.566,75.6616,-27.2812,6.19593e-12,-512,-2.27811e+17
2.57812,818.468,460.256,879.516,-26.1341,270.798,-256,-1.4857e+18
2.58789,67.1469,428.77,75.6616,-26.3916,-6.19593e-12,640,3.28576e+17
2.59766,-684.174,392.361,-728.192,-27.6835,-270.798,1536,2.14285e+18
2.60742,67.1469,352.063,75.6616,-28.9227,3.07523e-11,256,-4.73911e+17
2.61719,818.468,309.688,879.516,-28.7475,270.798,-1024,-3.09067e+18
2.62695,67.1469,267.087,75.6616,-27.6282,-6.19593e-12,-512,6.83531e+17
2.63672,-684.174,223.997,-728.192,-25.1305,-270.798,0,4.45773e+18
2.64648,67.1469,180.434,75.6616,-22.3808,0,-2048,-9.8587e+17
2.65625,818.468,136.402,879.516,-19.8278,270.798,-4096,-6.42947e+18
2.66602,67.1469,91.356,75.6616,-17.5053,6.13909e-12,-1024,1.42194e+18
2.67578,-684.174,45.3974,-728.192,-15.4075,-270.798,2048,9.27335e+18
2.68555,67.1469,-0.0964751,75.6616,-14.4394,1.84741e-11,-1024,-2.05089e+18
2.69531,818.468,-43.9029,879.516,-14.4504,270.798,-4096,-1.33751e+19
2.70508,67.1469,-85.3792,75.6616,-14.4584,6.13909e-12,-9.32232e-11,2.95803e+18
2.71484,-684.174,-123.725,-728.192,-14.1721,-270.798,4096,1.92912e+19
2.72461,67.1469,-159.138,75.6616,-13.5996,-6.13909e-12,6144,-4.26643e+18
2.73437,818.468,-192.058,879.516,-12.9841,270.798,8192,-2.7824e+19
2.74414,67.1469,-222.395,75.6616,-12.0937,6.13909e-12,4096,6.15355e+18
2.75391,-684.174,-250.424,-728.192,-11.6099,-270.798,0,4.01311e+19
2.76367,67.1469,-276.677,75.6616,-10.8267,1.84741e-11,0,-8.87538e+18
2.77344,818.468,-300.61,879.516,-10.3716,270.798,0,-5.78819e+19
2.7832,67.1469,-320.975,75.6616,-10.9673,6.13909e-12,-24576,1.28011e+19
2.79297,-684.174,-337.386,-728.192,-11.8235,-270.798,-49152,8.34841e+19
2.80273,67.1469,-349.948,75.6616,-11.8636,-6.13909e-12,-8192,-1.84633e+19
2.8125,818.468,-359.132,879.516,-11.2949,270.798,32768,-1.20411e+20
2.82227,67.1469,-366.455,75.6616,-10.5037,6.13909e-12,32768,2.663e+19
2.83203,-684.174,-372.751,-728.192,-8.93358,-270.798,32768,1.73671e+20
2.8418,67.1469,-377.026,75.6616,-7.00627,-3.08091e-11,-16384,-3.84089e+19
2.85156,818.468,-379.486,879.516,-4.56009,270.798,-65536,-2.50488e+20
2.86133,67.1469,-380.09,75.6616,-1.46501,6.13909e-12,-163840,5.53979e+19
2.87109,-684.174,-378.016,-728.192,2.00583,-270.798,-262144,3.61284e+20
2.88086,67.1469,-373.232,75.6616,6.19651,-6.13909e-12,-131072,-7.99014e+19
2.89062,818.468,-367.343,879.516,11.9003,270.798,0,-5.21087e+20
2.90039,67.1469,-359.469,75.6616,19.3465,-6.19593e-12,0,1.15243e+20
2.91016,-684.174,-350.161,-728.192,28.5203,-270.798,0,7.51573e+20
2.91992,67.1469,-340.889,75.6616,40.2138,-1.84741e-11,262144,-1.66217e+20
2.92969,818.468,-330.85,879.516,55.2151,270.798,524288,-1.08401e+21
2.93945,67.1469,-319.222,75.6616,73.8561,-6.19593e-12,524288,2.39739e+20
2.94922,-684.174,-307.036,-728.192,97.0585,-270.798,524288,1.56349e+21
2.95898,67.1469,-293.843,75.6616,124.683,6.19593e-12,-1.18744e-08,-3.45779e+20
2.96875,818.468,-278.58,879.516,156.505,270.798,-524288,-2.25504e+21
2.97852,67.1469,-263.788,75.6616,191.825,-6.19593e-12,-262144,4.98724e+20
2.98828,-684.174,-249.517,-728.192,230.704,-270.798,0,3.25249e+21
2.99805,67.1469,-234.338,75.6616,270.798,-1.84741e-11,1.04858e+06,-7.19319e+20
3.00781,818.468,-218.853,879.516,311.143,270.798,2.09715e+06,-4.69113e+21
3.01758,67.1469,-204.117,75.6616,350.137,-6.19593e-12,1.04858e+06,1.03749e+21
3.02734,-684.174,-187.916,-728.192,386.226,-270.798,0,6.76611e+21
3.03711,67.1469,-171.686,75.6616,417.878,6.19593e-12,2.09715e+06,-1.49639e+21
3.04687,818.468,-156.213,879.516,443.693,270.798,4.1943e+06,-9.75888e+21
3.05664,67.1469,-139.736,75.6616,462.667,-6.19593e-12,4.1943e+06,2.15827e+21
3.06641,-684.174,-122.47,-728.192,474.85,-270.798,4.1943e+06,1.40754e+22
3.07617,67.1469,-106.375,75.6616,481.262,6.19593e-12,2.09715e+06,-3.11291e+21
3.08594,818.468,-89.7667,879.516,482.366,270.798,0,-2.03012e+22
3.0957,67.1469,-73.269,75.6616,479.259,-3.07523e-11,-4.1943e+06,4.48981e+21
3.10547,-684.174,-58.5989,-728.192,473.397,-270.798,-8.38861e+06,2.92809e+22
3.11523,67.1469,-45.7487,75.6616,465.793,6.19593e-12,-1.25829e+07,-6.47573e+21
3.125,818.468,-34.7894,879.516,456.488,270.798,-1.67772e+07,-4.22323e+22
3.13477,67.1469,-27.7307,75.6616,445.32,0,-1.67772e+07,9.34007e+21
3.14453,-684.174,-24.0367,-728.192,432.435,-270.798,-1.67772e+07,6.09125e+22
3.1543,67.1469,-22.3175,75.6616,417.066,-6.13909e-12,-8.38861e+06,-1.34714e+22
3.16406,818.468,-23.3334,879.516,399.173,270.798,0,-8.78552e+22
3.17383,67.1469,-26.9407,75.6616,378.267,-1.84741e-11,1.67772e+07,1.943e+22
3.18359,-684.174,-30.6588,-728.192,354.465,-270.798,3.35544e+07,1.26715e+23
3.19336,67.1469,-35.433,75.6616,327.813,-6.13909e-12,3.35544e+07,-2.80242e+22
3.20312,818.468,-40.4539,879.516,298.973,270.798,3.35544e+07,-1.82764e+23
3.21289,67.1469,-43.8086,75.6616,268.672,6.13909e-12,1.67772e+07,4.04199e+22
3.22266,-684.174,-46.2585,-728.192,237.545,-270.798,0,2.63603e+23
3.23242,67.1469,-48.1419,75.6616,206.046,-6.13909e-12,0,-5.82984e+22
3.24219,818.468,-48.6285,879.516,174.132,270.798,0,-3.802e+23
3.25195,67.1469,-48.1119,75.6616,141.702,-1.84741e-11,0,8.40848e+22
3.26172,-684.174,-48.5401,-728.192,108.642,-270.798,0,5.4837e+23
3.27148,67.1469,-48.2727,75.6616,75.0247,-6.13909e-12,-1.34218e+08,-1.21277e+23
3.28125,818.468,-47.9037,879.516,40.7402,270.798,-2.68435e+08,-7.90924e+23
3.29102,67.1469,-48.6344,75.6616,6.59421,6.13909e-12,-2.68435e+08,1.7492e+23
3.30078,-684.174,-49.2903,-728.192,-27.1072,-270.798,-2.68435e+08,1.14076e+24
3.31055,67.1469,-49.3483,75.6616,-60.2801,-6.13909e-12,-4.02653e+08,-2.52291e+23
3.32031,818.468,-49.7947,879.516,-92.2312,270.798,-5.36871e+08,-1.64535e+24
3.33008,67.1469,-50.0638,75.6616,-122.934,3.08091e-11,8.05306e+08,3.63884e+23
3.33984,-684.174,-49.0889,-728.192,-152.168,-270.798,2.14748e+09,2.37311e+24
3.34961,67.1469,-48.3928,75.6616,-180.13,-6.13909e-12,1.61061e+09,-5.24836e+23
3.35937,818.468,-47.6722,879.516,-206.939,270.798,1.07374e+09,-3.42279e+24
3.36914,67.1469,-46.1379,75.6616,-232.143,6.13909e-12,1.61061e+09,7.56981e+23
3.37891,-684.174,-44.9557,-728.192,-255.634,-270.798,2.14748e+09,4.93675e+24
3.38867,67.1469,-43.9774,75.6616,-276.804,6.19593e-12,1.07374e+09,-1.09181e+24
3.39844,818.468,-42.0729,879.516,-295.241,270.798,0,-7.12036e+24
3.4082,67.1469,-40.0803,75.6616,-310.675,1.84741e-11,0,1.57473e+24
3.41797,-684.174,-37.836,-728.192,-323.238,-270.798,0,1.02698e+25
3.42773,67.1469,-34.4894,75.6616,-333.785,6.19593e-12,2.14748e+09,-2.27127e+24
3.4375,818.468,-29.9995,879.516,-342.766,270.798,4.29497e+09,-1.48124e+25
3.44727,67.1469,-25.6196,75.6616,-350.502,-6.19593e-12,-9.72748e-05,3.27589e+24
3.45703,-684.174,-19.9534,-728.192,-356.983,-270.798,-4.29497e+09,2.13642e+25
3.4668,67.1469,-13.1083,75.6616,-362.401,6.19593e-12,-2.14748e+09,-4.72488e+24
3.47656,818.468,-5.58074,879.516,-366.251,270.798,0,-3.08139e+25
3.48633,67.1469,3.5425,75.6616,-368.383,1.84741e-11,-1.28849e+10,6.81479e+24
3.49609,-684.174,15.3036,-728.192,-368.739,-270.798,-2.57698e+10,4.44435e+25
3.50586,67.1469,28.8545,75.6616,-367.624,6.19593e-12,-2.14748e+10,-9.8291e+24
3.51562,818.468,45.0864,879.516,-364.912,270.798,-1.71799e+10,-6.41017e+25
3.52539,67.1469,64.9861,75.6616,-360.445,-6.19593e-12,-8.58993e+09,1.41767e+25
3.53516,-684.174,87.8524,-728.192,-354.258,-270.798,0,9.24551e+25
3.54492,67.1469,113.351,75.6616,-346.431,6.19593e-12,5.15396e+10,-2.04473e+25
3.55469,818.468,142.763,879.516,-336.236,270.798,1.03079e+11,-1.3335e+26
3.56445,67.1469,174.768,75.6616,-323.663,-6.19593e-12,1.37439e+11,2.94915e+25
3.57422,-684.174,208.881,-728.192,-308.943,-270.798,1.71799e+11,1.92333e+26
3.58398,67.1469,245.407,75.6616,-292.168,3.07523e-11,1.54619e+11,-4.25362e+25
3.59375,818.468,282.491,879.516,-273.981,270.798,1.37439e+11,-2.77405e+26
3.60352,67.1469,318.774,75.6616,-255.159,-6.19593e-12,1.37439e+11,6.13507e+25
3.61328,-684.174,353.586,-728.192,-235.525,-270.798,1.37439e+11,4.00107e+26
3.62305,67.1469,385.979,75.6616,-215.309,0,-6.87195e+10,-8.84873e+25
3.63281,818.468,413.303,879.516,-194.905,270.798,-2.74878e+11,-5.77081e+26
3.64258,67.1469,436.459,75.6616,-174.155,6.13909e-12,-2.74878e+11,1.27627e+26
3.65234,-684.174,454.782,-728.192,-153.176,-270.798,-2.74878e+11,8.32335e+26
3.66211,67.1469,467.234,75.6616,-133.045,1.84741e-11,4.12317e+11,-1.84079e+26
3.67188,818.468,474.949,879.516,-113.811,270.798,1.09951e+12,-1.20049e+27
3.68164,67.1469,478.636,75.6616,-95.8874,6.13909e-12,8.24634e+11,2.655e+26
3.69141,-684.174,477.776,-728.192,-79.7913,-270.798,5.49756e+11,1.73149e+27
3.70117,67.1469,473.712,75.6616,-65.8754,-6.13909e-12,-8.24634e+11,-3.82936e+26
3.71094,818.468,467.739,879.516,-54.1503,270.798,-2.19902e+12,-2.49736e+27
3.7207,67.1469,458.976,75.6616,-45.0905,6.13909e-12,-1.64927e+12,5.52315e+26
3.73047,-684.174,448.095,-728.192,-38.9548,-270.798,-1.09951e+12,3.60199e+27
3.74023,67.1469,435.725,75.6616,-35.679,1.84741e-11,-1.64927e+12,-7.96615e+26
3.75,818.468,420.524,879.516,-35.1428,270.798,-2.19902e+12,-5.19522e+27
3.75977,67.1469,402.261,75.6616,-37.1596,6.13909e-12,1.09951e+12,1.14897e+27
3.76953,-684.174,381.652,-728.192,-40.8758,-270.798,4.39805e+12,7.49317e+27
3.7793,67.1469,357.969,75.6616,-45.5241,-6.13909e-12,4.39805e+12,-1.65718e+27
3.78906,818.468,331.217,879.516,-50.4181,270.798,4.39805e+12,-1.08075e+28
3.79883,67.1469,302.711,75.6616,-54.7139,6.13909e-12,0.100098,2.39019e+27
3.80859,-684.174,272.439,-728.192,-57.8073,-270.798,-4.39805e+12,1.55879e+28
3.81836,67.1469,240.135,75.6616,-59.6785,-3.08091e-11,-4.39805e+12,-3.44741e+27
3.82812,818.468,207.616,879.516,-60.7141,270.798,-4.39805e+12,-2.24827e+28
3.83789,67.1469,174.538,75.6616,-60.4608,6.13909e-12,-2.19902e+12,4.97227e+27
3.84766,-684.174,141.094,-728.192,-58.8831,-270.798,0,3.24273e+28
3.85742,67.1469,107.889,75.6616,-56.6375,-6.13909e-12,-4.39805e+12,-7.17159e+27
3.86719,818.468,75.2197,879.516,-54.3559,270.798,-8.79609e+12,-4.67705e+28
3.87695,67.1469,42.0944,75.6616,-51.393,-6.19593e-12,-2.19902e+13,1.03437e+28
3.88672,-684.174,9.47402,-728.192,-48.5702,-270.798,-3.51844e+13,6.74579e+28
3.89648,67.1469,-22.2003,75.6616,-45.2733,-1.84741e-11,8.79609e+12,-1.49189e+28
3.90625,818.468,-53.8183,879.516,-41.6268,270.798,5.27766e+13,-9.72958e+28
3.91602,67.1469,-83.5889,75.6616,-37.2221,-6.19593e-12,8.79609e+12,2.15179e+28
3.92578,-684.174,-111.79,-728.192,-32.4058,-270.798,-3.51844e+13,1.40332e+29
3.93555,67.1469,-138.473,75.6616,-26.7636,6.19593e-12,-5.27766e+13,-3.10356e+28
3.94531,818.468,-163.784,879.516,-20.9323,270.798,-7.03687e+13,-2.02403e+29
3.95508,67.1469,-186.883,75.6616,-14.8658,-6.19593e-12,1.59375,4.47633e+28
3.96484,-684.174,-209.249,-728.192,-8.43624,-270.798,7.03687e+13,2.91929e+29
3.97461,67.1469,-230.285,75.6616,-2.05312,-1.84741e-11,3.51844e+13,-6.45629e+28
3.98438,818.468,-249.73,879.516,4.43808,270.798,0,-4.21055e+29
3.99414,67.1469,-267.886,75.6616,10.8925,0,7.03687e+13,9.31203e+28
4.00391,-684.174,-284.603,-728.192,17.4445,-270.798,1.40737e+14,6.07296e+29
4.01367,67.1469,-298.511,75.6616,23.6225,-1.2335e-11,2.11106e+14,-1.34309e+29
4.02344,818.468,-310.682,879.516,30.0216,270.798,2.81475e+14,-8.75914e+29
4.0332,67.1469,-321.042,75.6616,36.5331,0,-1.40737e+14,1.93717e+29
4.04297,-684.174,-329.08,-728.192,43.4798,-270.798,-5.6295e+14,1.26335e+30
4.05273,67.1469,-335.231,75.6616,50.9142,-1.2335e-11,2.81475e+14,-2.79401e+29
4.0625,818.468,-340.197,879.516,58.8113,270.798,1.1259e+15,-1.82215e+30
4.07227,67.1469,-343.044,75.6616,67.3426,-2.46132e-11,-5.6295e+14,4.02985e+29
4.08203,-684.174,-344.22,-728.192,76.6363,-270.798,-2.2518e+15,2.62812e+30
4.0918,67.1469,-344.001,75.6616,87.2793,-1.2335e-11,-2.2518e+15,-5.81233e+29
4.10156,818.468,-341.746,879.516,99.2906,270.798,-2.2518e+15,-3.79059e+30
4.11133,67.1469,-337.758,75.6616,113.299,0,0,8.38324e+29
4.12109,-684.174,-332.642,-728.192,129.721,-270.798,2.2518e+15,5.46723e+30
4.13086,67.1469,-326.441,75.6616,148.227,1.2335e-11,-1.1259e+15,-1.20913e+30
4.14062,818.468,-319.047,879.516,168.859,270.798,-4.5036e+15,-7.88549e+30
4.15039,67.1469,-311.303,75.6616,191.461,-2.46132e-11,-4.5036e+15,1.74395e+30
4.16016,-684.174,-302.754,-728.192,215.975,-270.798,-4.5036e+15,1.13734e+31
4.16992,67.1469,-293.019,75.6616,241.489,1.2335e-11,-2.2518e+15,-2.51533e+30
4.17969,818.468,-282.522,879.516,267.943,270.798,0,-1.64041e+31
4.18945,67.1469,-270.847,75.6616,294.282,0,-2.2518e+15,3.62791e+30
4.19922,-684.174,-258.059,-728.192,319.702,-270.798,-4.5036e+15,2.36599e+31
4.20898,67.1469,-244.467,75.6616,343.416,1.2335e-11,-1.1259e+16,-5.2326e+30
4.21875,818.468,-230.156,879.516,364.436,270.798,-1.80144e+16,-3.41251e+31
4.22852,67.1469,-215.059,75.6616,382.041,-2.46132e-11,-1.35108e+16,7.54708e+30
4.23828,-684.174,-199.184,-728.192,395.48,-270.798,-9.0072e+15,4.92193e+31
4.24805,67.1469,-183.03,75.6616,405.063,1.2335e-11,4.5036e+15,-1.08853e+31
4.25781,818.468,-166.272,879.516,410.169,270.798,1.80144e+16,-7.09898e+31
4.26758,67.1469,-148.989,75.6616,411.461,0,-1.80144e+16,1.57001e+31
4.27734,-684.174,-132.388,-728.192,409.203,-270.798,-5.40432e+16,1.0239e+32
4.28711,67.1469,-115.895,75.6616,404.034,1.2335e-11,9.0072e+15,-2.26445e+31
4.29687,818.468,-100.199,879.516,396.36,270.798,7.20576e+16,-1.47679e+32
4.30664,67.1469,-85.9318,75.6616,386.96,2.46132e-11,5.40432e+16,3.26606e+31
4.31641,-684.174,-73.3033,-728.192,375.864,-270.798,3.60288e+16,2.13e+32
4.32617,67.1469,-62.2797,75.6616,362.955,1.2335e-11,-5.40432e+16,-4.7107e+31
4.33594,818.468,-53.0689,879.516,348.774,270.798,-1.44115e+17,-3.07214e+32
4.3457,67.1469,-46.1058,75.6616,332.794,0,-1.44115e+17,6.79433e+31
4.35547,-684.174,-40.528,-728.192,315.186,-270.798,-1.44115e+17,4.43101e+32
4.36523,67.1469,-36.9385,75.6616,295.552,0,0,-9.79958e+31
4.375,818.468,-34.698,879.516,274.062,270.798,1.44115e+17,-6.39092e+32
4.38477,67.1469,-33.289,75.6616,250.285,3.69482e-11,7.20576e+16,1.41341e+32
4.39453,-684.174,-32.4626,-728.192,224.747,-270.798,0,9.21775e+32
4.4043,67.1469,-31.9146,75.6616,198.237,0,0,-2.03859e+32
4.41406,818.468,-31.1923,879.516,170.801,270.798,0,-1.32949e+33
4.42383,67.1469,-30.0676,75.6616,142.974,1.2335e-11,2.8823e+17,2.9403e+32
4.43359,-684.174,-29.1681,-728.192,115.167,-270.798,5.76461e+17,1.91755e+33
4.44336,67.1469,-28.0472,75.6616,87.3886,0,5.76461e+17,-4.24085e+32
4.45312,818.468,-26.8205,879.516,59.9175,270.798,5.76461e+17,-2.76572e+33
4.46289,67.1469,-25.9666,75.6616,32.8562,3.69482e-11,1.44115e+18,6.11665e+32
4.47266,-684.174,-25.0679,-728.192,6.06436,-270.798,2.30584e+18,3.98905e+33
4.48242,67.1469,-23.9423,75.6616,-20.3218,0,2.30584e+18,-8.82216e+32
4.49219,818.468,-23.2403,879.516,-46.1291,270.798,2.30584e+18,-5.75348e+33
4.50195,67.1469,-22.6039,75.6616,-71.296,1.2335e-11,1.15292e+18,1.27244e+33
4.51172,-684.174,-21.9163,-728.192,-95.4833,-270.798,0,8.29836e+33
4.52148,67.1469,-21.4247,75.6616,-118.321,0,0,-1.83526e+33
4.53125,818.468,-21.1649,879.516,-139.887,270.798,0,-1.19689e+34
4.54102,67.1469,-20.7155,75.6616,-160.029,1.2335e-11,2.30584e+18,2.64703e+33
4.55078,-684.174,-20.4223,-728.192,-178.561,-270.798,4.61169e+18,1.72629e+34
4.56055,67.1469,-20.4007,75.6616,-195.493,2.46132e-11,4.61169e+18,-3.81786e+33
4.57031,818.468,-20.1921,879.516,-211.119,270.798,4.61169e+18,-2.48987e+34
4.58008,67.1469,-20.1244,75.6616,-225.447,1.2335e-11,2.30584e+18,5.50657e+33
4.58984,-684.174,-20.0986,-728.192,-238.489,-270.798,0,3.59118e+34
4.59961,67.1469,-19.6873,75.6616,-250.333,0,0,-7.94223e+33
4.60937,818.468,-18.6358,879.516,-260.876,270.798,0,-5.17963e+34
4.61914,67.1469,-17.0702,75.6616,-269.755,-1.2335e-11,-2.76701e+19,1.14552e+34
4.62891,-684.174,-14.3041,-728.192,-277.146,-270.798,-5.53402e+19,7.47067e+34
4.63867,67.1469,-9.85104,75.6616,-283.176,2.46132e-11,-1.84467e+19,-1.65221e+34
4.64844,818.468,-4.09004,879.516,-287.834,270.798,1.84467e+19,-1.07751e+35
4.6582,67.1469,3.67705,75.6616,-291.34,-1.2335e-11,4.61169e+19,2.38301e+34
4.66797,-684.174,13.7354,-728.192,-293.798,-270.798,7.3787e+19,1.55411e+35
4.67773,67.1469,26.0089,75.6616,-295.016,0,0,-3.43706e+34
4.6875,818.468,40.52,879.516,-295.131,270.798,-7.3787e+19,-2.24152e+35
4.69727,67.1469,57.8495,75.6616,-294.014,-1.2335e-11,-7.3787e+19,4.95734e+34
4.70703,-684.174,77.37,-728.192,-291.718,-270.798,-7.3787e+19,3.23299e+35
4.7168,67.1469,99.4391,75.6616,-288.015,2.46132e-11,3.68935e+19,-7.15006e+34
4.72656,818.468,123.882,879.516,-283.152,270.798,1.47574e+20,-4.663e+35
4.73633,67.1469,150.623,75.6616,-277.318,-1.2335e-11,2.21361e+20,1.03127e+35
4.74609,-684.174,178.995,-728.192,-270.423,-270.798,2.95148e+20,6.72554e+35
4.75586,67.1469,208.695,75.6616,-262.966,0,1.47574e+20,-1.48742e+35
4.76562,818.468,239.126,879.516,-254.258,270.798,0,-9.70037e+35
4.77539,67.1469,269.05,75.6616,-244.971,-1.2335e-11,1.47574e+20,2.14533e+35
4.78516,-684.174,298.077,-728.192,-234.483,-270.798,2.95148e+20,1.3991e+36
4.79492,67.1469,325.359,75.6616,-223.33,-2.46132e-11,-1.47574e+20,-3.09425e+35
4.80469,818.468,350.095,879.516,-211.198,270.798,-5.90296e+20,-2.01795e+36
4.81445,67.1469,371.597,75.6616,-198.308,-1.2335e-11,8.85444e+20,4.46289e+35
4.82422,-684.174,389.56,-728.192,-184.936,-270.798,2.36118e+21,2.91053e+36
4.83398,67.1469,403.31,75.6616,-171.301,0,0,-6.43691e+35
4.84375,818.468,412.489,879.516,-157.518,270.798,-2.36118e+21,-4.19791e+36
4.85352,67.1469,417.625,75.6616,-143.604,0,-2.95148e+21,9.28407e+35
4.86328,-684.174,418.771,-728.192,-130.158,-270.798,-3.54177e+21,6.05472e+36
4.87305,67.1469,415.895,75.6616,-117.176,-3.69482e-11,-2.95148e+21,-1.33906e+36
4.88281,818.468,410.178,879.516,-104.948,270.798,-2.36118e+21,-8.73284e+36
4.89258,67.1469,401.782,75.6616,-93.8706,0,2.36118e+21,1.93135e+36
4.90234,-684.174,391.014,-728.192,-84.0618,-270.798,7.08355e+21,1.25955e+37
4.91211,67.1469,378.52,75.6616,-75.7957,-1.2335e-11,1.18059e+21,-2.78562e+36
4.92187,818.468,364.333,879.516,-69.261,270.798,-4.72237e+21,-1.81668e+37
4.93164,67.1469,348.563,75.6616,-64.3028,0,-4.72237e+21,4.01775e+36
4.94141,-684.174,331.153,-728.192,-60.6508,-270.798,-4.72237e+21,2.62023e+37
4.95117,67.1469,312.351,75.6616,-58.2418,-3.69482e-11,-7.08355e+21,-5.79488e+36
4.96094,818.468,291.851,879.516,-56.9617,270.798,-9.44473e+21,-3.77921e+37
4.9707,67.1469,269.575,75.6616,-55.8214,0,-9.44473e+21,8.35807e+36
4.98047,-684.174,246.229,-728.192,-55.0652,-270.798,-9.44473e+21,5.45082e+37
4.99023,67.1469,221.525,75.6616,-54.182,-1.2335e-11,4.72237e+21,-1.2055e+37
5,818.468,195.668,879.516,-53.2333,270.798,1.88895e+22,-7.86182e+37
5.00977,67.1469,169.717,75.6616,-52.1386,0,2.83342e+22,1.73871e+37
5.01953,-684.174,143.188,-728.192,-50.5516,-270.798,3.77789e+22,1.13392e+38
5.0293,67.1469,116.777,75.6616,-48.8514,-1.2335e-11,1.88895e+22,-2.50778e+37
5.03906,818.468,90.6079,879.516,-46.8582,270.798,0,-1.63548e+38
5.04883,67.1469,65.0238,75.6616,-45.099,-2.46132e-11,-3.77789e+22,3.61702e+37
5.05859,-684.174,39.6403,-728.192,-43.6453,-270.798,-7.55579e+22,2.35888e+38
5.06836,67.1469,14.9376,75.6616,-42.5987,-1.2335e-11,-3.77789e+22,-5.21689e+37
5.07812,818.468,-8.95145,879.516,-41.813,270.798,0,-3.40226e+38
5.08789,67.1469,-32.8629,75.6616,-41.2739,0,0,7.52442e+37
5.09766,-684.174,-55.9314,-728.192,-40.9737,-270.798,0,4.90715e+38
5.10742,67.1469,-77.9544,75.6616,-40.7521,1.2335e-11,7.55579e+22,-1.08526e+38
5.11719,818.468,-99.4933,879.516,-40.2429,270.798,1.51116e+23,-7.07767e+38
5.12695,67.1469,-119.996,75.6616,-39.2989,-2.46132e-11,7.55579e+22,1.56529e+38
5.13672,-684.174,-139.092,-728.192,-38.0099,-270.798,0,1.02083e+39
5.14648,67.1469,-157.322,75.6616,-36.3271,1.2335e-11,-9.06694e+23,-2.25765e+38
5.15625,818.468,-174.571,879.516,-34.0671,270.798,-1.81339e+24,-1.47236e+39
5.16602,67.1469,-190.571,75.6616,-31.6158,0,0,3.25625e+38
5.17578,-684.174,-205.841,-728.192,-28.715,-270.798,1.81339e+24,2.12361e+39
5.18555,67.1469,-220.175,75.6616,-25.4193,1.2335e-11,-8.24097e+10,-4.69655e+38
5.19531,818.468,-233.402,879.516,-21.6859,270.798,-1.81339e+24,-3.06292e+39
5.20508,67.1469,-245.976,75.6616,-17.6426,-2.46132e-11,3.02231e+23,6.77393e+38
5.21484,-684.174,-257.654,-728.192,-12.8642,-270.798,2.41785e+24,4.4177e+39
5.22461,67.1469,-268.087,75.6616,-7.32249,1.2335e-11,2.41785e+24,-9.77016e+38
5.23437,818.468,-277.516,879.516,-0.80512,270.798,2.41785e+24,-6.37173e+39
5.24414,67.1469,-286.212,75.6616,6.84922,0,6.04463e+24,1.40917e+39
5.25391,-684.174,-293.336,-728.192,15.7777,-270.798,9.67141e+24,9.19007e+39
5.26367,67.1469,-299.453,75.6616,26.1717,1.2335e-11,4.8357e+24,-2.03247e+39
5.27344,818.468,-304.816,879.516,38.0023,270.798,0,-1.3255e+40
5.2832,67.1469,-308.752,75.6616,51.5374,-2.46132e-11,4.8357e+24,2.93147e+39
5.29297,-684.174,-311.538,-728.192,66.9782,-270.798,9.67141e+24,1.9118e+40
5.30273,67.1469,-313.156,75.6616,84.4802,1.2335e-11,4.8357e+24,-4.22811e+39
5.3125,818.468,-313.45,879.516,104.045,270.798,0,-2.75742e+40
5.32227,67.1469,-312.008,75.6616,125.567,0,0,6.09829e+39
5.33203,-684.174,-309.262,-728.192,148.931,-270.798,0,3.97708e+40
5.3418,67.1469,-305.204,75.6616,174.087,0,1.45071e+25,-8.79567e+39
5.35156,818.468,-299.389,879.516,200.397,270.798,2.90142e+25,-5.73621e+40
5.36133,67.1469,-292.556,75.6616,227.637,3.69482e-11,-4.8357e+24,1.26862e+40
5.37109,-684.174,-284.358,-728.192,255.013,-270.798,-3.86856e+25,8.27344e+40
5.38086,67.1469,-274.393,75.6616,282.158,0,-1.93428e+25,-1.82975e+40
5.39062,818.468,-263.285,879.516,308.117,270.798,0,-1.19329e+41
5.40039,67.1469,-251.265,75.6616,332.355,1.2335e-11,3.86856e+25,2.63908e+40
5.41016,-684.174,-237.591,-728.192,354.328,-270.798,7.73713e+25,1.72111e+41
5.41992,67.1469,-223.022,75.6616,373.381,0,3.86856e+25,-3.8064e+40
5.42969,818.468,-207.718,879.516,389.084,270.798,0,-2.48239e+41
5.43945,67.1469,-191.58,75.6616,401.371,3.69482e-11,0,5.49004e+40
5.44922,-684.174,-175.074,-728.192,409.913,-270.798,0,3.5804e+41
5.45898,67.1469,-158.93,75.6616,414.88,0,0,-7.91838e+40
5.46875,818.468,-142.663,879.516,416.238,270.798,0,-5.16407e+41
5.47852,67.1469,-126.936,75.6616,414.404,1.2335e-11,-7.73713e+25,1.14208e+41
5.48828,-684.174,-111.801,-728.192,409.648,-270.798,-1.54743e+26,7.44824e+41
5.49805,67.1469,-97.6015,75.6616,402.318,0,-2.32114e+26,-1.64725e+41
5.50781,818.468,-84.3907,879.516,392.755,270.798,-3.09485e+26,-1.07427e+42
5.51758,67.1469,-72.7871,75.6616,381.028,3.69482e-11,-6.1897e+26,2.37586e+41
5.52734,-684.174,-62.4583,-728.192,367.431,-270.798,-9.28455e+26,1.54944e+42
5.53711,67.1469,-53.1468,75.6616,351.87,0,-1.39268e+27,-3.42674e+41
5.54688,818.468,-45.331,879.516,334.251,270.798,-1.85691e+27,-2.23479e+42
5.55664,67.1469,-38.5943,75.6616,314.674,1.2335e-11,-6.1897e+26,4.94245e+41
5.56641,-684.174,-32.2967,-728.192,293.315,-270.798,6.1897e+26,3.22328e+42
5.57617,67.1469,-26.7274,75.6616,270.172,0,3.09485e+26,-7.12859e+41
5.58594,818.468,-21.4517,879.516,245.376,270.798,0,-4.649e+42
5.5957,67.1469,-16.1245,75.6616,219.274,-1.2335e-11,-2.47588e+27,1.02817e+42
5.60547,-684.174,-11.1488,-728.192,192.229,-270.798,-4.95176e+27,6.70534e+42
5.61523,67.1469,-6.42871,75.6616,164.291,2.46132e-11,-2.47588e+27,-1.48295e+42
5.625,818.468,-1.81399,879.516,135.828,270.798,0,-9.67124e+42
5.63477,67.1469,2.69284,75.6616,107.064,-1.2335e-11,-1.23794e+27,2.13889e+42
5.64453,-684.174,6.41644,-728.192,78.1448,-270.798,-2.47588e+27,1.3949e+43
5.6543,67.1469,9.86458,75.6616,49.2972,0,-1.23794e+27,-3.08495e+42
5.66406,818.468,12.8168,879.516,20.7224,270.798,0,-2.01189e+43
5.67383,67.1469,14.8851,75.6616,-7.34572,-6.15614e-11,4.95176e+27,4.44949e+42
5.68359,-684.174,16.2721,-728.192,-35.2788,-270.798,9.90352e+27,2.90179e+43
5.69336,67.1469,17.2682,75.6616,-62.1057,4.92264e-11,-1.801e+15,-6.41758e+42
5.70312,818.468,17.4747,879.516,-88.2406,270.798,-9.90352e+27,-4.18531e+43
5.71289,67.1469,17.258,75.6616,-113.253,-6.15614e-11,-4.95176e+27,9.2562e+42
5.72266,-684.174,17.2047,-728.192,-136.748,-270.798,0,6.03654e+43
5.73242,67.1469,16.5675,75.6616,-159.089,0,-9.90352e+27,-1.33504e+43
5.74219,818.468,15.9404,879.516,-179.317,270.798,-1.9807e+28,-8.70662e+43
5.75195,67.1469,15.4656,75.6616,-197.826,3.69482e-11,-2.97106e+28,1.92555e+43
5.76172,-684.174,14.844,-728.192,-214.24,-270.798,-3.96141e+28,1.25577e+44
5.77148,67.1469,14.1996,75.6616,-229.069,-4.92832e-11,-7.204e+15,-2.77726e+43
5.78125,818.468,14.0604,879.516,-241.862,270.798,3.96141e+28,-1.81122e+44
5.79102,67.1469,13.9707,75.6616,-253.103,3.69482e-11,1.9807e+28,4.00569e+43
5.80078,-684.174,14.104,-728.192,-262.683,-270.798,0,2.61236e+44
5.81055,67.1469,15.2024,75.6616,-270.638,-4.92832e-11,-7.92282e+28,-5.77748e+43
5.82031,818.468,16.9546,879.516,-277.013,270.798,-1.58456e+29,-3.76786e+44
5.83008,67.1469,19.4495,75.6616,-281.789,-4.92264e-11,-1.58456e+29,8.33297e+43
5.83984,-684.174,23.5018,-728.192,-285.293,-270.798,-1.58456e+29,5.43445e+44
5.84961,67.1469,28.9692,75.6616,-287.605,3.69482e-11,-7.92282e+28,-1.20188e+44
5.85937,818.468,35.6966,879.516,-288.518,270.798,0,-7.83821e+44
5.86914,67.1469,44.6295,75.6616,-288.482,-4.92264e-11,3.16913e+29,1.73349e+44
5.87891,-684.174,55.598,-728.192,-287.458,-270.798,6.33825e+29,1.13052e+45
5.88867,67.1469,68.1508,75.6616,-285.44,-1.2335e-11,1.58456e+29,-2.50025e+44
5.89844,818.468,83.0993,879.516,-282.728,270.798,-3.16913e+29,-1.63057e+45
5.9082,67.1469,100.121,75.6616,-279.221,4.92832e-11,-1.58456e+29,3.60616e+44
5.91797,-684.174,118.796,-728.192,-274.873,-270.798,0,2.3518e+45
5.92773,67.1469,139.068,75.6616,-269.607,-6.15614e-11,0,-5.20123e+44
5.9375,818.468,161.014,879.516,-263.695,270.798,0,-3.39205e+45
5.94727,67.1469,183.465,75.6616,-256.989,4.92832e-11,-6.33825e+29,7.50183e+44
5.95703,-684.174,206.583,-728.192,-249.591,-270.798,-1.26765e+30,4.89241e+45
5.9668,67.1469,229.804,75.6616,-241.38,-6.15614e-11,-6.33825e+29,-1.082e+45
5.97656,818.468,252.13,879.516,-232.785,270.798,0,-7.05642e+45
5.98633,67.1469,273.245,75.6616,-223.473,-4.92264e-11,-1.26765e+30,1.56059e+45
5.99609,-684.174,293.074,-728.192,-213.853,-270.798,-2.5353e+30,1.01776e+46
6.00586,67.1469,310.406,75.6616,-203.517,3.69482e-11,3.45651e+17,-2.25087e+45
6.01562,818.468,325.201,879.516,-192.424,270.798,2.5353e+30,-1.46794e+46
6.02539,67.1469,337.674,75.6616,-181.153,-4.92264e-11,1.26765e+30,3.24648e+45
6.03516,-684.174,347.021,-728.192,-169.645,-270.798,0,2.11723e+46
6.04492,67.1469,353.417,75.6616,-158.102,3.69482e-11,5.0706e+30,-4.68245e+45
6.05469,818.468,357.353,879.516,-146.367,270.798,1.01412e+31,-3.05372e+46
6.06445,67.1469,358.512,75.6616,-134.891,0,0,6.75359e+45
6.07422,-684.174,356.9,-728.192,-124.156,-270.798,-1.01412e+31,4.40444e+46
6.08398,67.1469,353.375,75.6616,-113.666,-3.69482e-11,5.0706e+30,-9.74083e+45
6.09375,818.468,347.527,879.516,-103.808,270.798,2.02824e+31,-6.3526e+46
6.10352,67.1469,339.571,75.6616,-94.7791,4.92832e-11,3.68845e+18,1.40494e+46
6.11328,-684.174,329.804,-728.192,-86.7477,-270.798,-2.02824e+31,9.16248e+46
6.12305,67.1469,318.344,75.6616,-79.3303,-3.69482e-11,-5.0706e+31,-2.02637e+46
6.13281,818.468,304.624,879.516,-72.5452,270.798,-8.11296e+31,-1.32152e+47
6.14258,67.1469,289.229,75.6616,-66.6569,-4.92264e-11,-4.05648e+31,2.92267e+46
6.15234,-684.174,272.326,-728.192,-61.244,-270.798,0,1.90606e+47
6.16211,67.1469,253.145,75.6616,-56.2089,6.15614e-11,-8.11296e+31,-4.21542e+46
6.17187,818.468,232.567,879.516,-51.2292,270.798,-1.62259e+32,-2.74914e+47
6.18164,67.1469,210.729,75.6616,-46.4229,-4.92264e-11,-1.21694e+32,6.07998e+46
6.19141,-684.174,187.378,-728.192,-41.6188,-270.798,-8.11296e+31,3.96513e+47
6.20117,67.1469,163.309,75.6616,-36.8088,6.15614e-11,-4.05648e+31,-8.76927e+46
6.21094,818.468,138.619,879.516,-31.805,270.798,0,-5.71899e+47
6.2207,67.1469,113.42,75.6616,-26.8615,0,1.62259e+32,1.26481e+47
6.23047,-684.174,88.1566,-728.192,-22.2246,-270.798,3.24519e+32,8.2486e+47
6.24023,67.1469,63.2322,75.6616,-18.0018,-3.69482e-11,1.62259e+32,-1.82426e+47
6.25,818.468,38.5503,879.516,-14.203,270.798,0,-1.18971e+48
6.25977,67.1469,14.0405,75.6616,-10.9825,4.92832e-11,0,2.63116e+47
6.26953,-684.174,-9.71098,-728.192,-8.31549,-270.798,0,1.71594e+48
6.2793,67.1469,-32.7728,75.6616,-6.36581,-3.69482e-11,-6.49037e+32,-3.79497e+47
6.28906,818.468,-55.3276,879.516,-5.01522,270.798,-1.29807e+33,-2.47494e+48
6.29883,67.1469,-76.9016,75.6616,-4.10793,4.92832e-11,-3.24519e+32,5.47355e+47
6.30859,-684.174,-97.4525,-728.192,-3.99647,-270.798,6.49037e+32,3.56965e+48
6.31836,67.1469,-117.34,75.6616,-3.90527,4.92264e-11,1.62259e+33,-7.89461e+47
6.32812,818.468,-135.905,879.516,-4.21052,270.798,2.59615e+33,-5.14857e+48
6.33789,67.1469,-153.206,75.6616,-4.77879,-3.69482e-11,-3.53947e+20,1.13865e+48
6.34766,-684.174,-169.487,-728.192,-5.52818,-270.798,-2.59615e+33,7.42588e+48
6.35742,67.1469,-184.641,75.6616,-6.15725,4.92264e-11,2.59615e+33,-1.6423e+48
6.36719,818.468,-198.614,879.516,-6.71918,270.798,7.78845e+33,-1.07105e+49
6.37695,67.1469,-211.477,75.6616,-7.27057,1.2335e-11,2.59615e+33,2.36872e+48
6.38672,-684.174,-223.267,-728.192,-7.37231,-270.798,-2.59615e+33,1.54479e+49
6.39648,67.1469,-233.801,75.6616,-6.91424,-4.92832e-11,-3.89422e+33,-3.41645e+48
6.40625,818.468,-243.374,879.516,-5.76207,270.798,-5.1923e+33,-2.22808e+49
6.41602,67.1469,-251.899,75.6616,-3.64056,6.15614e-11,-7.78845e+33,4.92761e+48
6.42578,-684.174,-258.836,-728.192,-0.176054,-270.798,-1.03846e+34,3.21361e+49
6.43555,67.1469,-264.555,75.6616,4.50352,-4.92832e-11,-5.1923e+33,-7.10719e+48
6.44531,818.468,-269.02,879.516,10.9318,270.798,0,-4.63504e+49
6.45508,67.1469,-271.97,75.6616,19.1101,6.15614e-11,0,1.02508e+49
6.46484,-684.174,-273.558,-728.192,29.3432,-270.798,0,6.68521e+49
6.47461,67.1469,-273.829,75.6616,41.6252,4.92264e-11,-4.15384e+34,-1.4785e+49
6.48437,818.468,-272.909,879.516,56.0063,270.798,-8.30767e+34,-9.64221e+49
6.49414,67.1469,-270.443,75.6616,72.5435,-3.69482e-11,-6.23076e+34,2.13246e+49
6.50391,-684.174,-267.043,-728.192,91.2314,-270.798,-4.15384e+34,1.39071e+50
6.51367,67.1469,-262.388,75.6616,111.594,4.92264e-11,7.55394e+21,-3.07569e+49
6.52344,818.468,-256.538,879.516,133.756,270.798,4.15384e+34,-2.00585e+50
6.5332,67.1469,-249.895,75.6616,156.968,-3.69482e-11,6.23076e+34,4.43613e+49
6.54297,-684.174,-242.403,-728.192,181.422,-270.798,8.30767e+34,2.89308e+50
6.55273,67.1469,-233.799,75.6616,206.163,0,-4.15384e+34,-6.39831e+49
6.5625,818.468,-224.706,879.516,230.882,270.798,-1.66153e+35,-4.17274e+50
6.57227,67.1469,-214.989,75.6616,254.962,3.69482e-11,-2.2671e+22,9.2284e+49
6.58203,-684.174,-204.588,-728.192,277.903,-270.798,1.66153e+35,6.01842e+50
6.5918,67.1469,-193.919,75.6616,299.195,-4.92832e-11,-1.66153e+35,-1.33103e+50
6.60156,818.468,-183.022,879.516,318.317,270.798,-4.9846e+35,-8.68048e+50
6.61133,67.1469,-171.543,75.6616,335.073,3.69482e-11,-4.15384e+35,1.91977e+50
6.62109,-684.174,-160.033,-728.192,349.242,-270.798,-3.32307e+35,1.252e+51
6.63086,67.1469,-148.647,75.6616,360.515,4.92264e-11,-3.32307e+35,-2.76892e+50
6.64062,818.468,-137.204,879.516,368.856,270.798,-3.32307e+35,-1.80579e+51
6.65039,67.1469,-126.141,75.6616,374.34,-6.15614e-11,-8.30767e+35,3.99366e+50
6.66016,-684.174,-115.598,-728.192,376.92,-270.798,-1.32923e+36,2.60452e+51
6.66992,67.1469,-105.824,75.6616,377.007,4.92264e-11,-9.96921e+35,-5.76014e+50
6.67969,818.468,-96.7374,879.516,374.385,270.798,-6.64614e+35,-3.75655e+51
6.68945,67.1469,-88.7148,75.6616,369.369,-6.15614e-11,-3.32307e+35,8.30795e+50
6.69922,-684.174,-81.6725,-728.192,361.932,-270.798,0,5.41814e+51
6.70898,67.1469,-75.7177,75.6616,352.477,0,1.99384e+36,-1.19827e+51
6.71875,818.468,-70.8207,879.516,340.75,270.798,3.98768e+36,-7.81468e+51
6.72852,67.1469,-66.9567,75.6616,326.953,3.69482e-11,6.64614e+35,1.72829e+51
6.73828,-684.174,-63.8716,-728.192,311.003,-270.798,-2.65846e+36,1.12713e+52
6.74805,67.1469,-61.6827,75.6616,293.203,-4.92832e-11,-1.32923e+36,-2.49274e+51
6.75781,818.468,-60.1467,879.516,273.299,270.798,0,-1.62567e+52
6.76758,67.1469,-58.9987,75.6616,251.667,3.69482e-11,-7.97537e+36,3.59533e+51
6.77734,-684.174,-57.9637,-728.192,228.424,-270.798,-1.59507e+37,2.34474e+52
6.78711,67.1469,-57.1843,75.6616,203.73,4.92264e-11,2.65846e+36,-5.18561e+51
6.79687,818.468,-56.1777,879.516,177.929,270.798,2.12676e+37,-3.38186e+52
6.80664,67.1469,-55.2823,75.6616,151.297,-4.92264e-11,2.12676e+37,7.47931e+51
6.81641,-684.174,-54.1356,-728.192,124.083,-270.798,2.12676e+37,4.87772e+52
6.82617,67.1469,-52.8599,75.6616,96.4134,3.69482e-11,-2.89953e+24,-1.07875e+52
6.83594,818.468,-51.3493,879.516,68.8059,270.798,-2.12676e+37,-7.03523e+52
6.8457,67.1469,-49.8831,75.6616,41.0708,-4.92264e-11,-4.25353e+37,1.55591e+52
6.85547,-684.174,-48.1923,-728.192,13.69,-270.798,-6.38029e+37,1.0147e+53
6.86523,67.1469,-46.4354,75.6616,-13.3662,-1.2335e-11,-5.31691e+37,-2.24411e+52
6.875,818.468,-44.533,879.516,-39.833,270.798,-4.25353e+37,-1.46353e+53
6.88477,67.1469,-42.3598,75.6616,-65.5829,4.92832e-11,4.25353e+37,3.23673e+52
6.89453,-684.174,-40.0884,-728.192,-90.5631,-270.798,1.27606e+38,2.11087e+53
6.9043,67.1469,-37.6134,75.6616,-114.552,-6.15614e-11,6.38029e+37,-4.66839e+52
6.91406,818.468,-34.7086,879.516,-137.455,270.798,0,-3.04455e+53
6.92383,67.1469,-31.7158,75.6616,-158.863,4.92832e-11,4.25353e+37,6.73331e+52
6.93359,-684.174,-28.2689,-728.192,-179.094,-270.798,8.50706e+37,4.39121e+53
6.94336,67.1469,-24.3989,75.6616,-197.617,-6.15614e-11,4.25353e+37,-9.71158e+52
6.95312,818.468,-20.1895,879.516,-214.785,270.798,0,-6.33353e+53
6.96289,67.1469,-15.6742,75.6616,-230.255,-4.92264e-11,8.50706e+37,1.40072e+53
6.97266,-684.174,-10.6948,-728.192,-244.022,-270.798,1.70141e+38,9.13497e+53
6.98242,67.1469,-5.20458,75.6616,-256.401,3.69482e-11,2.55212e+38,-2.02028e+53
6.99219,818.468,0.524266,879.516,-266.955,270.798,3.40282e+38,-1.31755e+54
7.00195,67.1469,7.0266,75.6616,-276.031,-4.92264e-11,5.10424e+38,2.91389e+53
7.01172,-684.174,14.1179,-728.192,-283.647,-270.798,6.80565e+38,1.90033e+54
7.02148,67.1469,22.0797,75.6616,-289.872,-1.2335e-11,3.40282e+38,-4.20276e+53
7.03125,818.468,31.032,879.516,-294.471,270.798,0,-2.74088e+54
7.04102,67.1469,40.9672,75.6616,-297.583,4.92832e-11,6.80565e+38,6.06172e+53
7.05078,-684.174,52.0115,-728.192,-299.151,-270.798,1.36113e+39,3.95323e+54
7.06055,67.1469,64.442,75.6616,-299.388,-3.69482e-11,6.80565e+38,-8.74294e+53
7.07031,818.468,78.0407,879.516,-298.175,270.798,0,-5.70182e+54
7.08008,67.1469,92.9762,75.6616,-295.539,4.92832e-11,2.72226e+39,1.26101e+54
7.08984,-684.174,109.45,-728.192,-291.451,-270.798,5.44452e+39,8.22384e+54
7.09961,67.1469,126.919,75.6616,-286.037,-3.69482e-11,5.44452e+39,-1.81878e+54
7.10937,818.468,145.406,879.516,-279.367,270.798,5.44452e+39,-1.18614e+55
7.11914,67.1469,164.895,75.6616,-271.559,-4.92264e-11,5.44452e+39,2.62326e+54
7.12891,-684.174,184.839,-728.192,-262.43,-270.798,5.44452e+39,1.71079e+55
7.13867,67.1469,205.133,75.6616,-251.99,6.15614e-11,-1.23794e+27,-3.78357e+54
7.14844,818.468,225.482,879.516,-240.717,270.798,-5.44452e+39,-2.46751e+55
7.1582,67.1469,245.295,75.6616,-228.447,-4.92264e-11,-8.16678e+39,5.45712e+54
7.16797,-684.174,264.227,-728.192,-215.421,-270.798,-1.0889e+40,3.55893e+55
7.17773,67.1469,281.998,75.6616,-201.878,6.15614e-11,1.0889e+40,-7.87091e+54
7.1875,818.468,298.289,879.516,-187.771,270.798,3.26671e+40,-5.13311e+55
7.19727,67.1469,312.458,75.6616,-173.585,0,2.72226e+40,1.13524e+55
7.20703,-684.174,324.722,-728.192,-159.293,-270.798,2.17781e+40,7.40358e+55
7.2168,67.1469,334.698,75.6616,-144.835,-3.69482e-11,2.97154e+27,-1.63737e+55
7.22656,818.468,342.263,879.516,-130.676,270.798,-2.17781e+40,-1.06783e+56
7.23633,67.1469,347.598,75.6616,-117.006,4.92832e-11,3.26671e+40,2.36161e+55
7.24609,-684.174,350.399,-728.192,-104.211,-270.798,8.71123e+40,1.54015e+56
7.25586,67.1469,350.996,75.6616,-91.9758,-3.69482e-11,-4.35561e+40,-3.4062e+55
7.26562,818.468,349.505,879.516,-80.4782,270.798,-1.74225e+41,-2.22139e+56
7.27539,67.1469,345.952,75.6616,-70.0716,-4.92264e-11,-4.35561e+40,4.91282e+55
7.28516,-684.174,340.34,-728.192,-60.8581,-270.798,8.71123e+40,3.20396e+56
7.29492,67.1469,332.88,75.6616,-52.7398,4.92264e-11,-1.58418e+28,-7.08585e+55
7.30469,818.468,323.782,879.516,-45.8711,270.798,-8.71123e+40,-4.62113e+56
7.31445,67.1469,312.692,75.6616,-39.99,-3.69482e-11,-1.30668e+41,1.02201e+56
7.32422,-684.174,299.948,-728.192,-35.1213,-270.798,-1.74225e+41,6.66514e+56
7.33398,67.1469,285.654,75.6616,-31.0345,4.92264e-11,-2.61337e+41,-1.47406e+56
7.34375,818.468,269.51,879.516,-27.4252,270.798,-3.48449e+41,-9.61326e+56
7.35352,67.1469,251.795,75.6616,-24.3617,1.2335e-11,5.22674e+41,2.12606e+56
7.36328,-684.174,232.573,-728.192,-21.9143,-270.798,1.3938e+42,1.38654e+57
7.37305,67.1469,211.962,75.6616,-19.9899,-4.92832e-11,5.22674e+41,-3.06646e+56
7.38281,818.468,189.927,879.516,-17.792,270.798,-3.48449e+41,-1.99983e+57
7.39258,67.1469,166.968,75.6616,-15.893,6.15614e-11,1.74225e+41,4.42281e+56
7.40234,-684.174,143.034,-728.192,-14.1257,-270.798,6.96898e+41,2.88439e+57
7.41211,67.1469,118.452,75.6616,-12.599,-4.92832e-11,1.04535e+42,-6.3791e+56
7.42188,818.468,93.3485,879.516,-11.3532,270.798,1.3938e+42,-4.16021e+57
7.43164,67.1469,68.1702,75.6616,-10.2386,6.15614e-11,2.78759e+42,9.2007e+56
7.44141,-684.174,42.7088,-728.192,-9.42585,-270.798,4.18139e+42,6.00035e+57
7.45117,67.1469,17.5187,75.6616,-8.93696,4.92264e-11,6.96898e+41,-1.32703e+57
7.46094,818.468,-7.62407,879.516,-8.85505,270.798,-2.78759e+42,-8.65442e+57
7.4707,67.1469,-32.3674,75.6616,-9.16198,-3.69482e-11,-2.78759e+42,1.91401e+57
7.48047,-684.174,-56.5225,-728.192,-9.59346,-270.798,-2.78759e+42,1.24824e+58
7.49023,67.1469,-80.12,75.6616,-10.3733,4.92264e-11,1.3938e+42,-2.76061e+57
7.5,818.468,-102.9,879.516,-11.0796,270.798,5.57519e+42,-1.80036e+58
7.50977,67.1469,-124.762,75.6616,-11.8834,1.2335e-11,2.53159e+29,3.98167e+57
7.51953,-684.174,-145.391,-728.192,-12.4699,-270.798,-5.57519e+42,2.5967e+58
7.5293,67.1469,-164.846,75.6616,-12.7895,-4.92832e-11,-1.3938e+43,-5.74284e+57
7.53906,818.468,-183.04,879.516,-12.6801,270.798,-2.23007e+43,-3.74527e+58
7.54883,67.1469,-199.616,75.6616,-12.3377,3.69482e-11,-5.57519e+42,8.28301e+57
7.55859,-684.174,-214.762,-728.192,-11.248,-270.798,1.11504e+43,5.40187e+58
7.56836,67.1469,-228.379,75.6616,-9.45414,-4.92832e-11,2.78759e+43,-1.19467e+58
7.57812,818.468,-240.358,879.516,-6.99952,270.798,4.46015e+43,-7.79122e+58
7.58789,67.1469,-250.679,75.6616,-3.62874,3.69482e-11,4.46015e+43,1.7231e+58
7.59766,-684.174,-259.608,-728.192,0.654819,-270.798,4.46015e+43,1.12374e+59
7.60742,67.1469,-266.736,75.6616,6.04072,4.92264e-11,2.23007e+43,-2.48526e+58
7.61719,818.468,-272.358,879.516,12.5665,270.798,0,-1.62079e+59
7.62695,67.1469,-276.346,75.6616,20.3805,-6.15614e-11,4.46015e+43,3.58454e+58
7.63672,-684.174,-278.777,-728.192,29.507,-270.798,8.9203e+43,2.3377e+59
7.64648,67.1469,-279.502,75.6616,40.0706,4.92264e-11,-1.6222e+31,-5.17004e+58
7.65625,818.468,-278.971,879.516,52.1297,270.798,-8.9203e+43,-3.37171e+59
7.66602,67.1469,-276.753,75.6616,65.6166,-6.15614e-11,-1.78406e+44,7.45685e+58
7.67578,-684.174,-273.143,-728.192,80.566,-270.798,-2.67609e+44,4.86308e+59
7.68555,67.1469,-268.194,75.6616,96.9082,0,-4.01413e+44,-1.07552e+59
7.69531,818.468,-262.057,879.516,114.358,270.798,-5.35218e+44,-7.01411e+59
7.70508,67.1469,-254.618,75.6616,132.819,3.69482e-11,-5.35218e+44,1.55124e+59
7.71484,-684.174,-246.379,-728.192,152.102,-270.798,-5.35218e+44,1.01166e+60
7.72461,67.1469,-236.891,75.6616,171.995,-4.92832e-11,8.9203e+43,-2.23738e+59
7.73438,818.468,-226.884,879.516,191.873,270.798,7.13624e+44,-1.45913e+60
7.74414,67.1469,-215.756,75.6616,211.641,3.69482e-11,7.13624e+44,3.22701e+59
7.75391,-684.174,-204.398,-728.192,230.845,-270.798,7.13624e+44,2.10454e+60
7.76367,67.1469,-192.224,75.6616,249.193,4.92264e-11,-1.29776e+32,-4.65438e+59
7.77344,818.468,-180.002,879.516,266.195,270.798,-7.13624e+44,-3.03541e+60
7.7832,67.1469,-167.55,75.6616,281.556,-4.92264e-11,-1.07044e+45,6.7131e+59
7.79297,-684.174,-155.08,-728.192,294.82,-270.798,-1.42725e+45,4.37803e+60
7.80273,67.1469,-142.953,75.6616,305.973,3.69482e-11,-1.42725e+45,-9.68242e+59
7.8125,818.468,-131.073,879.516,314.702,270.798,-1.42725e+45,-6.31451e+60
7.82227,67.1469,-119.678,75.6616,321.225,-4.92264e-11,-7.13624e+44,1.39651e+60
7.83203,-684.174,-108.815,-728.192,325.3,-270.798,0,9.10754e+60
7.8418,67.1469,-99.1154,75.6616,326.799,-1.2335e-11,0,-2.01422e+60
7.85156,818.468,-89.7806,879.516,325.893,270.798,0,-1.3136e+61
7.86133,67.1469,-81.6564,75.6616,322.818,4.92832e-11,0,2.90514e+60
7.87109,-684.174,-74.5748,-728.192,317.684,-270.798,0,1.89463e+61
7.88086,67.1469,-68.6132,75.6616,310.634,-6.15614e-11,1.1418e+46,-4.19014e+60
7.89062,818.468,-63.514,879.516,301.444,270.798,2.2836e+46,-2.73266e+61
7.90039,67.1469,-60.0028,75.6616,290.629,4.92832e-11,5.70899e+45,6.04352e+60
7.91016,-684.174,-57.1006,-728.192,278.204,-270.798,-1.1418e+46,3.94136e+61
7.91992,67.1469,-55.1529,75.6616,264.389,-6.15614e-11,-1.7127e+46,-8.71669e+60
7.92969,818.468,-53.9406,879.516,248.993,270.798,-2.2836e+46,-5.6847e+61
7.93945,67.1469,-53.4036,75.6616,232.135,-4.92264e-11,4.15282e+33,1.25722e+61
7.94922,-684.174,-53.2056,-728.192,214.446,-270.798,2.2836e+46,8.19915e+61
7.95898,67.1469,-53.5432,75.6616,195.479,3.69482e-11,2.2836e+46,-1.81332e+61
7.96875,818.468,-53.9858,879.516,175.804,270.798,2.2836e+46,-1.18258e+62
7.97852,67.1469,-54.3163,75.6616,155.237,-4.92264e-11,-1.1418e+46,2.61538e+61
7.98828,-684.174,-54.7627,-728.192,134.229,-270.798,-4.56719e+46,1.70565e+62
7.99805,67.1469,-55.2612,75.6616,112.75,-2.46132e-11,-1.37016e+47,-3.77221e+61
8.00781,818.468,-55.6589,879.516,91.2711,270.798,-2.2836e+47,-2.4601e+62
8.01758,67.1469,-55.6522,75.6616,69.7233,7.38964e-11,-1.59852e+47,5.44073e+61
8.02734,-684.174,-55.6496,-728.192,48.452,-270.798,-9.13439e+46,3.54824e+62
8.03711,67.1469,-55.1804,75.6616,27.3563,-4.92832e-11,-2.74032e+47,-7.84727e+61
8.04688,818.468,-54.717,879.516,6.65501,270.798,-4.56719e+47,-5.1177e+62
8.05664,67.1469,-54.2139,75.6616,-13.4299,4.92832e-11,-3.19703e+47,1.13183e+62
8.06641,-684.174,-53.2885,-728.192,-33.0319,-270.798,-1.82688e+47,7.38135e+62
8.07617,67.1469,-52.1545,75.6616,-52.0499,-4.92832e-11,-9.13439e+46,-1.63246e+62
8.08594,818.468,-50.7366,879.516,-70.4697,270.798,0,-1.06463e+63


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_3.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-266.08893776214114, LMmax=266.08893776214114,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.18698,-0.855582,-3.15724e-05,-0.00253315,-0.000328034,8.67362e-19,0.00505733
0.00976562,29.1545,2.60102,-0.000211739,-0.0177321,-0.00245102,5.78241e-19,0.0355923
0.0195312,55.1221,33.2606,-0.000391905,-0.0122436,-0.00457401,2.89121e-19,0.0661273
0.0292969,81.0897,74.4479,-0.000572072,0.0168877,-0.00669699,0,0.0966623
0.0390625,120.466,104.897,0.000635222,-0.00675507,0.00102516,0,-0.0642783
0.0488281,159.841,154.896,0.00184252,-0.039686,0.00874732,0,-0.225219
0.0585937,199.217,188.112,0.00304981,-0.0185764,0.0164695,0,-0.386159
0.0683594,213.356,196.732,-0.000695817,-0.0523518,-0.00342161,-7.40149e-17,0.0894814
0.078125,227.495,201.131,-0.00444144,0.0050663,-0.0233127,-1.4803e-16,0.565122
0.0878906,241.634,215.59,-0.00818707,-0.0194208,-0.0432038,-2.22045e-16,1.04076
0.0976562,250.723,230.838,-0.00524736,-0.0320866,-0.0574095,-7.40149e-17,0.802671
0.107422,259.812,244.786,-0.00230764,-0.0350419,-0.0716151,7.40149e-17,0.564579
0.117187,268.902,260.183,0.000632069,0.0223762,-0.0858208,2.22045e-16,0.326486
0.126953,276.03,255.501,-0.00126164,-0.00675507,-0.154381,-1.4803e-16,1.25451
0.136719,283.158,257.758,-0.00315536,0.00591069,-0.222942,-5.18104e-16,2.18253
0.146484,290.286,275.143,-0.00504907,0.0367307,-0.291503,-8.88178e-16,3.11055
0.15625,285.387,280.396,-0.0119414,-0.0802164,-0.424565,2.96059e-16,3.82482
0.166016,280.488,269.664,-0.0188337,-0.0194208,-0.557627,1.4803e-15,4.53908
0.175781,275.589,255.076,-0.025726,-0.0358863,-0.690689,2.66454e-15,5.25335
0.185547,270.325,254.25,-0.0826118,0.0232206,-1.65713,4.14483e-15,17.8954
0.195312,265.061,258.093,-0.139498,0.00928822,-2.62356,5.62513e-15,30.5375
0.205078,259.797,256.899,-0.196383,-0.039686,-3.59,7.10543e-15,43.1795
0.214844,246.993,239.385,-0.395413,-0.00886603,-7.50789,2.36848e-14,84.9311
0.224609,234.189,223.683,-0.594442,-0.0312422,-11.4258,4.02641e-14,126.683
0.234375,221.385,217.755,-0.793472,0.00844384,-15.3437,5.68434e-14,168.434
0.244141,203.269,209.008,-0.610564,-0.0177321,-22.0479,9.4739e-14,199.247
0.253906,185.154,196.406,-0.427657,0.0776833,-28.7521,1.32635e-13,230.061
0.263672,167.038,173.07,-0.24475,0.0105548,-35.4563,1.7053e-13,260.874
0.273437,148.496,153.045,0.0917577,-0.0194208,-43.1245,1.51582e-13,268.261
0.283203,129.955,145.581,0.428265,0.0122436,-50.7927,1.32635e-13,275.647
0.292969,111.413,137.043,0.764773,-0.0223762,-58.4608,1.13687e-13,283.034
0.302734,90.5985,117.327,0.77293,-0.0531962,-66.7092,1.13687e-13,290.696
0.3125,69.7843,96.6101,0.781087,0.0160433,-74.9575,1.13687e-13,298.358
0.322266,48.9701,74.8291,0.789244,-0.0439079,-83.2059,1.13687e-13,306.02
0.332031,26.7191,64.1555,0.860585,0.0249093,-91.2957,2.27374e-13,300.599
0.341797,4.46811,49.8895,0.931925,-0.0278647,-99.3854,3.41061e-13,295.178
0.351562,-17.7829,26.2315,1.00327,0.0240649,-107.475,4.54747e-13,289.758
0.361328,-37.3869,4.78017,0.694703,-0.0105548,-115.046,4.54747e-13,284.49
0.371094,-56.9909,-11.214,0.386141,-0.0168877,-122.616,4.54747e-13,279.222
0.380859,-76.595,-22.5087,0.0775782,-0.0185764,-130.187,4.54747e-13,273.955
0.390625,-105.252,-41.5494,-0.0427078,0.028709,-137,3.03165e-13,265.265
0.400391,-133.909,-63.9198,-0.162994,-0.0569959,-143.813,1.51582e-13,256.575
0.410156,-162.565,-81.7664,-0.28328,0.00591069,-150.626,0,247.885
0.419922,-184.374,-93.8275,-0.584059,-0.0350419,-155.797,1.51582e-13,226.626
0.429687,-206.184,-109.398,-0.884838,-0.00971041,-160.967,3.03165e-13,205.366
0.439453,-227.993,-127.452,-1.18562,-0.0367307,-166.138,4.54747e-13,184.107
0.449219,-230.246,-147.883,-1.1811,0.0358863,-169.545,3.03165e-13,165.404
0.458984,-232.5,-163.031,-1.17658,0.0240649,-172.952,1.51582e-13,146.7
0.46875,-234.754,-176.409,-1.17206,-0.039686,-176.359,0,127.997
0.478516,-245.122,-188.685,-0.264544,0.0257537,-177.759,1.51582e-13,103.5
0.488281,-255.49,-209.088,0.642969,-0.0738836,-179.159,3.03165e-13,79.0026
0.498047,-265.858,-230.978,1.55048,0.0341975,-180.559,4.54747e-13,54.5053
0.507812,-257.236,-242.956,2.29961,0.187453,-179.959,1.51582e-13,31.7744
0.517578,-248.614,-247.408,3.04873,0.390105,-179.358,-1.51582e-13,9.04349
0.527344,-239.992,-251.73,3.79785,1.03395,-178.757,-4.54747e-13,-13.6874
0.537109,-224.756,-250.691,9.32759,2.42887,-176.256,-3.03165e-13,-36.2663
0.546875,-209.52,-242.444,14.8573,5.30653,-173.754,-1.51582e-13,-58.8452
0.556641,-194.284,-229.662,20.3871,10.7824,-171.253,0,-81.4241
0.566406,-200.685,-225.111,40.3553,20.6878,-166.82,3.78956e-13,-105.894
0.576172,-207.086,-228.75,60.3235,37.2133,-162.387,7.57912e-13,-130.364
0.585937,-213.486,-227.457,80.2917,62.8331,-157.955,1.13687e-12,-154.834
0.595703,-204.216,-222.48,135.951,100.039,-151.941,7.57912e-13,-175.418
0.605469,-194.945,-207.9,191.611,149.958,-145.927,3.78956e-13,-196.002
0.615234,-185.675,-193.899,247.271,211.933,-139.913,0,-216.586
0.625,-175.653,-189.624,319.422,282.532,-132.927,7.57912e-14,-230.874
0.634766,-165.63,-191.502,391.572,355.723,-125.941,1.51582e-13,-245.161
0.644531,-155.608,-184.291,463.723,423.773,-118.956,2.27374e-13,-259.449
0.654297,-143.276,-177.067,493.858,479.152,-112.138,1.13687e-13,-257.075
0.664062,-130.945,-176.284,523.993,517.567,-105.321,-6.91673e-27,-254.701
0.673828,-118.613,-169.942,554.128,538.569,-98.5035,-1.13687e-13,-252.328
0.683594,-95.5702,-156.794,559.599,546.854,-91.924,-3.78956e-14,-252.823
0.693359,-72.5276,-136.58,565.07,549.862,-85.3445,3.78956e-14,-253.319
0.703125,-49.4849,-122.394,570.541,554.389,-78.765,1.13687e-13,-253.815
0.712891,-33.9003,-107.71,574.317,563.702,-72.2762,1.32635e-13,-253.715
0.722656,-18.3158,-83.646,578.093,576.048,-65.7874,1.51582e-13,-253.614
0.732422,-2.73122,-68.2519,581.869,585.632,-59.2986,1.7053e-13,-253.514
0.742187,17.7807,-45.9949,567.255,586.344,-53.2816,1.32635e-13,-246.532
0.751953,38.2926,-35.7906,552.641,575.484,-47.2647,9.4739e-14,-239.55
0.761719,58.8045,-17.4556,538.027,555.022,-41.2478,5.68434e-14,-232.568
0.771484,67.2287,8.18811,519.68,530.174,-35.6945,3.78956e-14,-227.355
0.78125,75.6528,2.74446,501.334,505.953,-30.1411,1.89478e-14,-222.142
0.791016,84.077,-5.16057,482.987,484.217,-24.5877,0,-216.929
0.800781,80.419,-17.0816,450.277,462.349,-20.2321,2.84217e-14,-198.649
0.810547,76.761,-3.75195,417.567,435.999,-15.8765,5.68434e-14,-180.37
0.820312,73.103,7.69854,384.856,402.459,-11.5208,8.52651e-14,-162.091
0.830078,69.5267,4.39893,336.338,362.165,-8.56282,5.68434e-14,-144.856
0.839844,65.9504,-10.1946,287.819,318.474,-5.60482,2.84217e-14,-127.621
0.849609,62.374,-17.4573,239.301,275.841,-2.64683,0,-110.386
0.859375,56.34,-2.48508,195.2,234.84,-0.737874,-4.73695e-15,-97.2836
0.869141,50.306,7.25721,151.099,195.127,1.17108,-9.4739e-15,-84.1813
0.878906,44.2719,2.41569,106.998,155.05,3.08004,-1.42109e-14,-71.0789
0.888672,47.7632,-12.2566,59.5229,113.013,3.705,-9.4739e-15,-52.4565
0.898437,51.2545,-10.5886,12.0483,70.6487,4.32997,-4.73695e-15,-33.834
0.908203,54.7457,0.841195,-35.4264,28.6516,4.95494,0,-15.2116
0.917969,58.4888,3.72656,-80.799,-13.2167,4.33025,-2.36848e-15,3.45331
0.927734,62.2319,-1.84445,-126.172,-54.6088,3.70556,-4.73695e-15,22.1183
0.9375,65.975,-11.3066,-171.544,-96.7537,3.08088,-7.10543e-15,40.7832
0.947266,67.8617,-2.84517,-215.148,-139.378,1.90816,-4.73695e-15,60.3263
0.957031,69.7484,7.25636,-258.751,-180.567,0.735444,-2.36848e-15,79.8695
0.966797,71.635,3.12867,-302.355,-218.808,-0.437273,0,99.4127
0.976562,62.7625,-7.45355,-341.622,-251.766,-0.359413,0,115.612
0.986328,53.89,-9.17994,-380.889,-277.968,-0.281552,0,131.811
0.996094,45.0176,-1.56349,-420.156,-298.57,-0.203692,0,148.01
1.00586,20.9297,6.4943,-442.216,-314.117,2.7721,0,170.051
1.01562,-3.15808,3.80696,-464.276,-326.882,5.7479,0,192.093
1.02539,-27.2459,-6.8455,-486.336,-338.68,8.72369,0,214.134
1.03516,-40.0372,-7.42393,-488.842,-351.808,14.5982,-1.89478e-14,233.89
1.04492,-52.8285,0.8742,-491.347,-366.294,20.4727,-3.78956e-14,253.647
1.05469,-65.6198,3.80526,-493.853,-379.944,26.3473,-5.68434e-14,273.403
1.06445,-68.4611,-3.22853,-485.457,-391.108,33.4253,-1.89478e-14,279.153
1.07422,-71.3023,-7.10488,-477.061,-398.811,40.5034,1.89478e-14,284.903
1.08398,-74.1435,0.065163,-468.665,-405.197,47.5815,5.68434e-14,290.653
1.09375,-68.6795,4.59695,-467.113,-410.948,54.5861,7.57912e-14,294.248
1.10352,-63.2155,1.83133,-465.561,-418.056,61.5907,9.4739e-14,297.843
1.11328,-57.7515,-0.556001,-464.009,-425.291,68.5953,1.13687e-13,301.437
1.12305,-43.571,0.629204,-456.846,-430.927,75.6676,6.89149e-27,298.582
1.13281,-29.3905,10.0998,-449.683,-434.37,82.74,-1.13687e-13,295.727
1.14258,-15.21,23.2683,-442.52,-435.021,89.8123,-2.27374e-13,292.871
1.15234,2.18237,29.2586,-426.009,-434.211,96.4706,-3.03165e-13,281.908
1.16211,19.5747,38.3586,-409.499,-430.34,103.129,-3.78956e-13,270.945
1.17187,36.9671,64.8968,-392.988,-422.386,109.787,-4.54747e-13,259.981
1.18164,79.7214,100.445,-370.079,-410.802,115.849,-3.78956e-13,239.756
1.19141,122.476,137.727,-347.17,-398.145,121.911,-3.03165e-13,219.531
1.20117,165.23,180.715,-324.261,-384.881,127.973,-2.27374e-13,199.306
1.21094,231.369,232.13,-287.784,-371.01,133.237,-2.27374e-13,171.949
1.2207,297.507,292.438,-251.308,-357.709,138.501,-2.27374e-13,144.592
1.23047,363.646,355.301,-214.832,-342.101,143.764,-2.27374e-13,117.234
1.24023,404.988,409.039,-183.928,-324.335,147.275,-1.51582e-13,92.8266
1.25,446.329,451.925,-153.025,-304.164,150.785,-7.57912e-14,68.4188
1.25977,487.671,491.412,-122.122,-282.916,154.296,0,44.0109
1.26953,484.971,523.384,-91.4518,-259.463,156.05,-3.03165e-13,20.3998
1.2793,482.27,537.539,-60.7817,-232.498,157.804,-6.0633e-13,-3.21127
1.28906,479.57,538.991,-30.1116,-201.138,159.558,-9.09495e-13,-26.8224
1.29883,471.659,539.771,6.3152,-166.896,159.282,-6.82121e-13,-47.412
1.30859,463.749,542.36,42.742,-130.992,159.005,-4.54747e-13,-68.0017
1.31836,455.838,544.672,79.1689,-94.8344,158.728,-2.27374e-13,-88.5913
1.32812,452.871,545.645,102.423,-59.9352,155.9,-7.57912e-14,-102.883
1.33789,449.904,542.517,125.677,-28.2024,153.071,7.57912e-14,-117.175
1.34766,446.937,536.951,148.931,-1.49836,150.243,2.27374e-13,-131.466
1.35742,436.786,529.779,148.964,18.655,144.39,2.27374e-13,-131.749
1.36719,426.635,513.271,148.997,32.0574,138.538,2.27374e-13,-132.032
1.37695,416.484,484.695,149.03,39.2693,132.686,2.27374e-13,-132.314
1.38672,401.235,453.907,127.188,41.9663,123.147,2.27374e-13,-114.058
1.39648,385.985,426.624,105.347,42.5823,113.608,2.27374e-13,-95.8011
1.40625,370.736,398.989,83.505,41.919,104.07,2.27374e-13,-77.5445
1.41602,326.979,367.928,65.1161,43.4752,91.5973,1.13687e-13,-53.1494
1.42578,283.222,334.32,46.7272,49.952,79.125,2.52435e-29,-28.7544
1.43555,239.464,299.578,28.3383,60.4621,66.6528,-1.13687e-13,-4.35938
1.44531,186.952,263.256,25.1581,71.8874,53.146,-9.4739e-14,9.71242
1.45508,134.44,222.743,21.978,82.1273,39.6391,-7.57912e-14,23.7842
1.46484,81.9282,177.225,18.7979,88.7283,26.1323,-5.68434e-14,37.856
1.47461,42.1635,132.934,19.7667,89.3214,13.126,-2.84217e-14,36.9503
1.48437,2.39881,94.7885,20.7356,83.621,0.119754,-6.31089e-30,36.0445
1.49414,-37.3659,58.6789,21.7045,73.5294,-12.8865,2.84217e-14,35.1388
1.50391,-84.7487,20.4282,17.0955,61.1448,-25.6699,-1.89478e-14,40.2746
1.51367,-132.132,-19.0771,12.4866,48.2274,-38.4533,-6.63173e-14,45.4105
1.52344,-179.514,-58.6323,7.87763,34.1059,-51.2367,-1.13687e-13,50.5463
1.5332,-220.827,-97.2786,0.05524,17.5269,-63.9812,-6.89149e-27,60.3185
1.54297,-262.14,-134.34,-7.76715,-0.223762,-76.7256,1.13687e-13,70.0906
1.55273,-303.453,-170.281,-15.5895,-16.8894,-89.4701,2.27374e-13,79.8628
1.5625,-344.562,-203.489,-21.8833,-30.6727,-100.798,7.57912e-14,79.1097
1.57227,-385.671,-230.808,-28.177,-41.7919,-112.126,-7.57912e-14,78.3565
1.58203,-426.78,-255.365,-34.4707,-51.5716,-123.454,-2.27374e-13,77.6034
1.5918,-457.38,-280.478,-44.8728,-60.2202,-132.34,-2.52435e-29,73.3103
1.60156,-487.98,-304.207,-55.2749,-68.3187,-141.226,2.27374e-13,69.0172
1.61133,-518.579,-324.898,-65.6771,-75.0754,-150.112,4.54747e-13,64.7241
1.62109,-510.63,-342.818,-67.1504,-80.0374,-155.538,6.0633e-13,51.9135
1.63086,-502.681,-356.996,-68.6238,-83.1376,-160.964,7.57912e-13,39.103
1.64062,-494.731,-370.316,-70.0972,-83.7717,-166.39,9.09495e-13,26.2925
1.65039,-473.943,-384.041,-65.1676,-82.4296,-168.398,6.0633e-13,13.8219
1.66016,-453.154,-393.92,-60.238,-82.7821,-170.406,3.03165e-13,1.35117
1.66992,-432.366,-399.859,-55.3084,-84.5228,-172.415,0,-11.1195
1.67969,-422.899,-406.346,-50.1985,-85.0307,-171.609,0,-18.2102
1.68945,-413.432,-411.352,-45.0887,-82.9539,-170.804,0,-25.3008
1.69922,-403.965,-411.321,-39.9788,-77.1146,-169.999,0,-32.3915
1.70898,-410.836,-410.782,-19.6197,-69.5075,-165.868,-2.27374e-13,-48.9679
1.71875,-417.708,-410.507,0.73933,-60.1497,-161.737,-4.54747e-13,-65.5443
1.72852,-424.579,-407.399,21.0984,-48.0015,-157.606,-6.82121e-13,-82.1207
1.73828,-421.769,-403.345,54.6147,-31.6796,-150.812,-3.78956e-13,-103.496
1.74805,-418.958,-398.089,88.131,-11.1045,-144.017,-7.57912e-14,-124.872
1.75781,-416.148,-388.718,121.647,13.9442,-137.222,2.27374e-13,-146.247
1.76758,-388.23,-378.028,172.277,44.5725,-129.108,2.27374e-13,-172.004
1.77734,-360.312,-368.152,222.907,81.5155,-120.993,2.27374e-13,-197.761
1.78711,-332.394,-354.867,273.537,126.488,-112.878,2.27374e-13,-223.518
1.79687,-283.574,-339.271,326.011,178.159,-104.76,1.89478e-13,-239.561
1.80664,-234.754,-325.398,378.484,233.757,-96.6428,1.51582e-13,-255.605
1.81641,-185.935,-310.051,430.958,290.181,-88.5251,1.13687e-13,-271.649
1.82617,-130.881,-292.424,456.091,344.46,-81.5436,7.57912e-14,-263.894
1.83594,-75.8283,-275.677,481.224,396.331,-74.562,3.78956e-14,-256.139
1.8457,-20.7752,-258.718,506.358,443.146,-67.5805,0,-248.384
1.85547,-0.159477,-238.962,506.879,483.595,-61.3974,5.68434e-14,-235.514
1.86523,20.4562,-219.238,507.4,515.164,-55.2144,1.13687e-13,-222.644
1.875,41.0719,-198.401,507.921,536.518,-49.0313,1.7053e-13,-209.773
1.88477,56.3759,-173.835,503.915,548.411,-42.9102,9.4739e-14,-207.235
1.89453,71.6798,-147.592,499.91,553.52,-36.7892,1.89478e-14,-204.696
1.9043,86.9838,-121.317,495.905,556.163,-30.6682,-5.68434e-14,-202.157
1.91406,110.455,-93.4556,501.029,556.719,-24.4291,-2.84217e-14,-207.7
1.92383,133.927,-66.2699,506.153,556.344,-18.19,-6.31089e-30,-213.242
1.93359,157.398,-43.6702,511.276,552.896,-11.9509,2.84217e-14,-218.785
1.94336,159.502,-25.3543,499.053,546.703,-6.55035,1.89478e-14,-211.441
1.95312,161.606,-11.5867,486.829,538.754,-1.14982,9.4739e-15,-204.097
1.96289,163.71,-3.8095,474.605,526.006,4.2507,0,-196.753
1.97266,156.427,-1.5948,435.491,506.349,7.7156,0,-177.68
1.98242,149.143,-3.4621,396.377,479.39,11.1805,0,-158.607
1.99219,141.859,-8.64806,357.263,448.267,14.6454,0,-139.535
2.00195,117.278,-14.7607,307.146,415.307,16.0499,1.89478e-14,-121.473
2.01172,92.6975,-19.1148,257.029,382.473,17.4544,3.78956e-14,-103.412
2.02148,68.1166,-21.6849,206.912,349.466,18.8588,5.68434e-14,-85.3513
2.03125,55.5511,-23.0571,149.115,315.093,18.7407,4.73695e-14,-66.7044
2.04102,42.9856,-22.546,91.319,279.347,18.6226,3.78956e-14,-48.0575
2.05078,30.4201,-20.2792,33.5227,241.999,18.5044,2.84217e-14,-29.4106
2.06055,48.9503,-17.8889,-15.2267,202.66,17.8214,9.4739e-15,-16.7299
2.07031,67.4805,-15.849,-63.976,160.843,17.1384,-9.4739e-15,-4.04914
2.08008,86.0107,-12.8625,-112.725,117.937,16.4553,-2.84217e-14,8.6316
2.08984,96.1311,-9.42578,-163.16,76.7743,15.1941,-2.84217e-14,30.7686
2.09961,106.251,-6.08809,-213.594,37.95,13.9329,-2.84217e-14,52.9056
2.10937,116.372,-2.87606,-264.029,0.9208,12.6717,-2.84217e-14,75.0426
2.11914,110.937,0.882239,-317.748,-35.4042,11.3899,-2.84217e-14,103.13
2.12891,105.503,4.34773,-371.468,-71.5856,10.108,-2.84217e-14,131.218
2.13867,100.068,7.59995,-425.187,-106.394,8.82614,-2.84217e-14,159.306
2.14844,75.0044,9.49983,-457.492,-140.151,9.55551,-1.89478e-14,171.521
2.1582,49.9405,9.61408,-489.798,-173.629,10.2849,-9.4739e-15,183.737
2.16797,24.8766,8.59601,-522.103,-205.138,11.0142,0,195.952
2.17773,-4.70446,8.01716,-533.81,-232.356,14.9096,-9.4739e-15,202.592
2.1875,-34.2856,7.23817,-545.517,-256.088,18.8049,-1.89478e-14,209.231
2.19727,-63.8667,6.3352,-557.224,-277.688,22.7002,-2.84217e-14,215.871
2.20703,-73.3067,4.66,-541.753,-297.867,29.3682,-3.78956e-14,219.32
2.2168,-82.7467,2.25066,-526.283,-316.328,36.0361,-4.73695e-14,222.768
2.22656,-92.1867,-0.353319,-510.813,-332.803,42.704,-5.68434e-14,226.217
2.23633,-78.7952,-3.39694,-482.845,-347.042,49.9148,-1.51582e-13,232.744
2.24609,-65.4036,-6.40205,-454.878,-359.829,57.1257,-2.46321e-13,239.271
2.25586,-52.012,-8.33875,-426.911,-370.915,64.3365,-3.41061e-13,245.798
2.26562,-32.5429,-9.11266,-413.339,-378.93,70.3665,-2.65269e-13,254.387
2.27539,-13.0738,-8.84947,-399.767,-384.541,76.3965,-1.89478e-13,262.976
2.28516,6.39524,-7.28937,-386.195,-389.1,82.4264,-1.13687e-13,271.565
2.29492,17.6823,-5.05267,-380.762,-392.827,87.9696,-2.65269e-13,268.28
2.30469,28.9694,-1.91469,-375.329,-395.139,93.5127,-4.16852e-13,264.995
2.31445,40.2565,4.11923,-369.896,-394.586,99.0559,-5.68434e-13,261.71
2.32422,72.7603,13.2408,-353.359,-391.742,105.046,-3.78956e-13,247.358
2.33398,105.264,25.6463,-336.822,-387.165,111.036,-1.89478e-13,233.007
2.34375,137.768,43.5974,-320.284,-382.006,117.025,0,218.655
2.35352,188.949,67.5067,-278.951,-374.759,123.068,0,191.503
2.36328,240.131,95.9868,-237.617,-365.392,129.112,0,164.35
2.37305,291.313,129.634,-196.284,-354.909,135.155,0,137.197
2.38281,342.618,168.962,-150.059,-343.825,139.812,-7.57912e-14,108.542
2.39258,393.924,211.924,-103.835,-331.42,144.47,-1.51582e-13,79.8866
2.40234,445.229,257.603,-57.6106,-316.817,149.127,-2.27374e-13,51.2312
2.41211,472.836,304.528,-24.708,-301.326,151.443,-3.78956e-13,29.2811
2.42187,500.444,348.407,8.19468,-285.663,153.758,-5.30539e-13,7.33111
2.43164,528.051,388.09,41.0973,-269.822,156.074,-6.82121e-13,-14.6189
2.44141,503.565,423.777,62.2224,-252.866,155.754,-6.82121e-13,-31.607
2.45117,479.079,453.832,83.3474,-234.132,155.434,-6.82121e-13,-48.5951
2.46094,454.594,477.827,104.472,-213.589,155.114,-6.82121e-13,-65.5832
2.4707,431.544,497.073,120.137,-192.65,152.36,-4.54747e-13,-79.8712
2.48047,408.495,510.941,135.802,-170.49,149.607,-2.27374e-13,-94.1591
2.49023,385.445,519.564,151.467,-147.156,146.853,0,-108.447
2.5,393.797,524.809,166.289,-123.405,141.615,0,-119.945
2.50977,402.15,527.405,181.112,-100.874,136.378,0,-131.443
2.51953,410.502,527.585,195.935,-80.417,131.141,0,-142.941
2.5293,418.379,526.656,183.596,-62.5456,122.251,-7.57912e-14,-133.168
2.53906,426.257,523.9,171.257,-47.9547,113.36,-1.51582e-13,-123.396
2.54883,434.134,516.721,158.918,-36.7607,104.47,-2.27374e-13,-113.623
2.55859,409.671,504.08,119.494,-30.231,92.1933,-2.65269e-13,-89.1027
2.56836,385.207,485.566,80.0697,-27.2812,79.9166,-3.03165e-13,-64.582
2.57812,360.744,460.256,40.6458,-26.1341,67.6399,-3.41061e-13,-40.0614
2.58789,292.438,428.77,10.1267,-26.3916,53.7622,-2.46321e-13,-19.3811
2.59766,224.132,392.361,-20.3923,-27.6835,39.8844,-1.51582e-13,1.29912
2.60742,155.826,352.063,-50.9113,-28.9227,26.0067,-5.68434e-14,21.9794
2.61719,83.4785,309.688,-53.6279,-28.7475,12.5758,-2.84217e-14,30.647
2.62695,11.1312,267.087,-56.3445,-27.6282,-0.855143,4.2914e-28,39.3145
2.63672,-61.2161,223.997,-59.0611,-25.1305,-14.2861,2.84217e-14,47.9821
2.64648,-109.513,180.434,-38.6618,-22.3808,-25.9465,1.89478e-14,43.7223
2.65625,-157.811,136.402,-18.2625,-19.8278,-37.607,9.4739e-15,39.4626
2.66602,-206.108,91.356,2.13676,-17.5053,-49.2674,0,35.2028
2.67578,-235.218,45.3974,9.5013,-15.4075,-60.4025,1.13687e-13,40.1317
2.68555,-264.329,-0.0964751,16.8659,-14.4394,-71.5376,2.27374e-13,45.0606
2.69531,-293.439,-43.9029,24.2304,-14.4504,-82.6727,3.41061e-13,49.9895
2.70508,-331.595,-85.3792,6.17698,-14.4584,-94.0619,3.78956e-13,63.098
2.71484,-369.752,-123.725,-11.8764,-14.1721,-105.451,4.16852e-13,76.2064
2.72461,-407.908,-159.138,-29.9299,-13.5996,-116.84,4.54747e-13,89.3149
2.73437,-452.802,-192.058,-49.2422,-12.9841,-126.734,4.54747e-13,94.4439
2.74414,-497.695,-222.395,-68.5545,-12.0937,-136.628,4.54747e-13,99.573
2.75391,-542.589,-250.424,-87.8668,-11.6099,-146.522,4.54747e-13,104.702
2.76367,-554.21,-276.677,-94.3799,-10.8267,-152.593,1.51582e-13,96.2644
2.77344,-565.83,-300.61,-100.893,-10.3716,-158.663,-1.51582e-13,87.8267
2.7832,-577.451,-320.975,-107.406,-10.9673,-164.734,-4.54747e-13,79.3891
2.79297,-560.265,-337.386,-98.88,-11.8235,-166.2,-4.54747e-13,61.487
2.80273,-543.078,-349.948,-90.354,-11.8636,-167.666,-4.54747e-13,43.5849
2.8125,-525.892,-359.132,-81.8281,-11.2949,-169.132,-4.54747e-13,25.6828
2.82227,-488.539,-366.455,-65.6585,-10.5037,-167.335,-1.51582e-13,12.2935
2.83203,-451.186,-372.751,-49.4889,-8.93358,-165.539,1.51582e-13,-1.09568
2.8418,-413.833,-377.026,-33.3193,-7.00627,-163.742,4.54747e-13,-14.4849
2.85156,-395.697,-379.486,-13.958,-4.56009,-159.71,4.54747e-13,-28.3549
2.86133,-377.561,-380.09,5.40329,-1.46501,-155.678,4.54747e-13,-42.2249
2.87109,-359.425,-378.016,24.7646,2.00583,-151.645,4.54747e-13,-56.0949
2.88086,-379.072,-373.232,50.2372,6.19651,-145.446,3.03165e-13,-75.7325
2.89062,-398.719,-367.343,75.7099,11.9003,-139.247,1.51582e-13,-95.3701
2.90039,-418.366,-359.469,101.183,19.3465,-133.048,0,-115.008
2.91016,-409.897,-350.161,147.122,28.5203,-124.722,0,-144.504
2.91992,-401.428,-340.889,193.061,40.2138,-116.396,0,-174
2.92969,-392.959,-330.85,239,55.2151,-108.071,0,-203.496
2.93945,-339.675,-319.222,298.521,73.8561,-99.1147,1.13687e-13,-232.794
2.94922,-286.392,-307.036,358.042,97.0585,-90.1588,2.27374e-13,-262.092
2.95898,-233.108,-293.843,417.562,124.683,-81.2029,3.41061e-13,-291.39
2.96875,-158.889,-278.58,453.265,156.505,-74.2034,1.89478e-13,-296.1
2.97852,-84.6705,-263.788,488.967,191.825,-67.2039,3.78956e-14,-300.811
2.98828,-10.4516,-249.517,524.67,230.704,-60.2044,-1.13687e-13,-305.521
2.99805,39.7788,-234.338,527.321,270.798,-55.3914,-5.17493e-27,-291.657
3.00781,90.0091,-218.853,529.972,311.143,-50.5783,1.13687e-13,-277.792
3.01758,140.239,-204.117,532.623,350.137,-45.7652,2.27374e-13,-263.928
3.02734,138.945,-187.916,514.076,386.226,-41.6941,1.51582e-13,-242.426
3.03711,137.651,-171.686,495.528,417.878,-37.623,7.57912e-14,-220.924
3.04687,136.356,-156.213,476.98,443.693,-33.5519,0,-199.422
3.05664,127.74,-139.736,467.051,462.667,-28.7267,1.89478e-14,-190.525
3.06641,119.125,-122.47,457.121,474.85,-23.9016,3.78956e-14,-181.628
3.07617,110.509,-106.375,447.192,481.262,-19.0764,5.68434e-14,-172.731
3.08594,119.111,-89.7667,455.329,482.366,-13.486,3.78956e-14,-178.258
3.0957,127.713,-73.269,463.466,479.259,-7.89569,1.89478e-14,-183.785
3.10547,136.315,-58.5989,471.603,473.397,-2.30535,0,-189.313
3.11523,145.841,-45.7487,452.686,465.793,1.57717,-2.84217e-14,-175.062
3.125,155.366,-34.7894,433.769,456.488,5.45968,-5.68434e-14,-160.811
3.13477,164.891,-27.7307,414.852,445.32,9.34219,-8.52651e-14,-146.56
3.14453,136.527,-24.0367,354.135,432.435,10.1468,-6.63173e-14,-112.941
3.1543,108.163,-22.3175,293.418,417.066,10.9515,-4.73695e-14,-79.3223
3.16406,79.7981,-23.3334,232.701,399.173,11.7561,-2.84217e-14,-45.7033
3.17383,29.5837,-26.9407,156.571,378.267,10.3629,-2.13163e-14,-13.0279
3.18359,-20.6308,-30.6588,80.4421,354.465,8.9698,-1.42109e-14,19.6475
3.19336,-70.8452,-35.433,4.31266,327.813,7.57666,-7.10543e-15,52.323
3.20312,-82.558,-40.4539,-56.4383,298.973,5.88017,-4.73695e-15,67.4611
3.21289,-94.2707,-43.8086,-117.189,268.672,4.18368,-2.36848e-15,82.5991
3.22266,-105.984,-46.2585,-177.94,237.545,2.4872,0,97.7372
3.23242,-76.3236,-48.1419,-217.883,206.046,1.7366,0,102.916
3.24219,-46.6637,-48.6285,-257.826,174.132,0.985994,0,108.095
3.25195,-17.0038,-48.1119,-297.768,141.702,0.235393,0,113.273
3.26172,23.5052,-48.5401,-339.31,108.642,-0.0655091,0,130.541
3.27148,64.0142,-48.2727,-380.853,75.0247,-0.366412,0,147.808
3.28125,104.523,-47.9037,-422.395,40.7402,-0.667314,0,165.076
3.29102,94.0265,-48.6344,-463.959,6.59421,-0.348772,0,185.103
3.30078,83.5298,-49.2903,-505.522,-27.1072,-0.0302309,0,205.131
3.31055,73.0331,-49.3483,-547.086,-60.2801,0.288311,0,225.158
3.32031,18.2075,-49.7947,-568.825,-92.2312,3.00677,-9.4739e-15,233.062
3.33008,-36.6181,-50.0638,-590.565,-122.934,5.72522,-1.89478e-14,240.966
3.33984,-91.4437,-49.0889,-612.305,-152.168,8.44368,-2.84217e-14,248.87
3.34961,-115.154,-48.3928,-593.128,-180.13,15.1315,-9.4739e-15,234.604
3.35937,-138.863,-47.6722,-573.952,-206.939,21.8193,9.4739e-15,220.338
3.36914,-162.573,-46.1379,-554.775,-232.143,28.5071,2.84217e-14,206.073
3.37891,-143.658,-44.9557,-511.088,-255.634,37.6966,1.89478e-14,189.622
3.38867,-124.743,-43.9774,-467.4,-276.804,46.886,9.4739e-15,173.172
3.39844,-105.827,-42.0729,-423.712,-295.241,56.0755,0,156.722
3.4082,-56.4732,-40.0803,-395.521,-310.675,64.2307,-3.78956e-14,162.642
3.41797,-7.11895,-37.836,-367.33,-323.238,72.3859,-7.57912e-14,168.561
3.42773,42.2353,-34.4894,-339.139,-333.785,80.541,-1.13687e-13,174.481
3.4375,78.4205,-29.9995,-329.586,-342.766,86.354,-1.72918e-27,185.583
3.44727,114.606,-25.6196,-320.032,-350.502,92.1669,1.13687e-13,196.686
3.45703,150.791,-19.9534,-310.479,-356.983,97.9799,2.27374e-13,207.788
3.4668,154.949,-13.1083,-307.903,-362.401,102.873,1.51582e-13,208.172
3.47656,159.107,-5.58074,-305.326,-366.251,107.766,7.57912e-14,208.557
3.48633,163.265,3.5425,-302.75,-368.383,112.659,0,208.941
3.49609,184.801,15.3036,-272.622,-368.739,118.727,-2.27374e-13,183.384
3.50586,206.337,28.8545,-242.494,-367.624,124.795,-4.54747e-13,157.827
3.51562,227.873,45.0864,-212.366,-364.912,130.863,-6.82121e-13,132.271
3.52539,280.698,64.9861,-144.94,-360.445,137.234,-6.0633e-13,92.5555
3.53516,333.524,87.8524,-77.5132,-354.258,143.604,-5.30539e-13,52.8404
3.54492,386.349,113.351,-10.0865,-346.431,149.975,-4.54747e-13,13.1252
3.55469,436.544,142.763,47.7895,-336.236,153.208,-6.82121e-13,-10.1614
3.56445,486.739,174.768,105.665,-323.663,156.441,-9.09495e-13,-33.448
3.57422,536.935,208.881,163.541,-308.943,159.674,-1.13687e-12,-56.7346
3.58398,533.197,245.407,187.178,-292.168,158.432,-7.57912e-13,-66.6917
3.59375,529.459,282.491,210.814,-273.981,157.191,-3.78956e-13,-76.6488
3.60352,525.721,318.774,234.45,-255.159,155.949,0,-86.6059
3.61328,480.505,353.586,229.976,-235.525,151.21,1.51582e-13,-91.1471
3.62305,435.288,385.979,225.502,-215.309,146.47,3.03165e-13,-95.6883
3.63281,390.072,413.303,221.029,-194.905,141.731,4.54747e-13,-100.229
3.64258,365.183,436.459,217.074,-174.155,135.025,3.03165e-13,-110.43
3.65234,340.295,454.782,213.12,-153.176,128.32,1.51582e-13,-120.63
3.66211,315.406,467.234,209.166,-133.045,121.615,0,-130.83
3.67188,335.149,474.949,210.236,-113.811,113,7.57912e-14,-137.94
3.68164,354.891,478.636,211.306,-95.8874,104.385,1.51582e-13,-145.051
3.69141,374.633,477.776,212.376,-79.7913,95.7709,2.27374e-13,-152.161
3.70117,398.73,473.712,183.421,-65.8754,83.9698,1.51582e-13,-133.57
3.71094,422.827,467.739,154.466,-54.1503,72.1688,7.57912e-14,-114.979
3.7207,446.923,458.976,125.511,-45.0905,60.3677,0,-96.3876
3.73047,391.488,448.095,66.6152,-38.9548,45.8872,2.84217e-14,-61.9935
3.74023,336.052,435.725,7.71974,-35.679,31.4068,5.68434e-14,-27.5995
3.75,280.617,420.524,-51.1758,-35.1428,16.9263,8.52651e-14,6.7945
3.75977,168.016,402.261,-98.7965,-37.1596,2.62923,5.68434e-14,30.5097
3.76953,55.4144,381.652,-146.417,-40.8758,-11.6678,2.84217e-14,54.225
3.7793,-57.187,357.969,-194.038,-45.5241,-25.9649,0,77.9402
3.78906,-140.734,331.217,-189.073,-50.4181,-37.2276,3.78956e-14,71.8827
3.79883,-224.281,302.711,-184.108,-54.7139,-48.4903,7.57912e-14,65.8252
3.80859,-307.828,272.439,-179.144,-57.8073,-59.753,1.13687e-13,59.7676
3.81836,-334.368,240.135,-143.447,-59.6785,-68.4804,2.27374e-13,48.3672
3.82812,-360.907,207.616,-107.75,-60.7141,-77.2077,3.41061e-13,36.9669
3.83789,-387.447,174.538,-72.0528,-60.4608,-85.935,4.54747e-13,25.5665
3.84766,-378.741,141.094,-62.6979,-58.8831,-94.703,3.03165e-13,37.2032
3.85742,-370.036,107.889,-53.343,-56.6375,-103.471,1.51582e-13,48.8399
3.86719,-361.33,75.2197,-43.9881,-54.3559,-112.239,0,60.4765
3.87695,-385.582,42.0944,-70.5609,-51.393,-121.638,1.51582e-13,83.7853
3.88672,-409.834,9.47402,-97.1338,-48.5702,-131.037,3.03165e-13,107.094
3.89648,-434.086,-22.2003,-123.707,-45.2733,-140.436,4.54747e-13,130.403
3.90625,-482.887,-53.8183,-151.227,-41.6268,-147.689,2.27374e-13,139.014
3.91602,-531.689,-83.5889,-178.748,-37.2221,-154.942,-1.72666e-26,147.626
3.92578,-580.491,-111.79,-206.268,-32.4058,-162.195,-2.27374e-13,156.238
3.93555,-583.13,-138.473,-187.627,-26.7636,-163.297,3.43312e-27,128.83
3.94531,-585.77,-163.784,-168.985,-20.9323,-164.399,2.27374e-13,101.422
3.95508,-588.409,-186.883,-150.344,-14.8658,-165.501,4.54747e-13,74.0147
3.96484,-534.874,-209.249,-97.2111,-8.43624,-160.713,2.27374e-13,37.0606
3.97461,-481.339,-230.285,-44.0787,-2.05312,-155.926,2.41328e-26,0.106512
3.98438,-427.804,-249.73,9.05368,4.43808,-151.138,-2.27374e-13,-36.8476
3.99414,-367.617,-267.886,51.1114,10.8925,-144.234,-1.51582e-13,-55.6438
4.00391,-307.43,-284.603,93.1692,17.4445,-137.329,-7.57912e-14,-74.4399
4.01367,-247.243,-298.511,135.227,23.6225,-130.424,0,-93.2361
4.02344,-242.724,-310.682,159.396,30.0216,-123.471,1.51582e-13,-104.65
4.0332,-238.206,-321.042,183.566,36.5331,-116.519,3.03165e-13,-116.063
4.04297,-233.688,-329.08,207.735,43.4798,-109.566,4.54747e-13,-127.477
4.05273,-261.699,-335.231,229.199,50.9142,-102.04,3.41061e-13,-145.587
4.0625,-289.71,-340.197,250.664,58.8113,-94.5132,2.27374e-13,-163.698
4.07227,-317.721,-343.044,272.128,67.3426,-86.9868,1.13687e-13,-181.809
4.08203,-304.911,-344.22,315.254,76.6363,-77.8188,5.68434e-14,-216.225
4.0918,-292.1,-344.001,358.38,87.2793,-68.6508,1.72918e-27,-250.642
4.10156,-279.29,-341.746,401.506,99.2906,-59.4828,-5.68434e-14,-285.059
4.11133,-190.444,-337.758,451.843,113.299,-50.6258,-5.68434e-14,-310.789
4.12109,-101.598,-332.642,502.18,129.721,-41.7689,-5.68434e-14,-336.519
4.13086,-12.7528,-326.441,552.517,148.227,-32.9119,-5.68434e-14,-362.249
4.14062,93.3086,-319.047,563.276,168.859,-27.7093,-1.89478e-14,-353.629
4.15039,199.37,-311.303,574.036,191.461,-22.5067,1.89478e-14,-345.009
4.16016,305.431,-302.754,584.796,215.975,-17.3041,5.68434e-14,-336.388
4.16992,323.867,-293.019,547.15,241.489,-15.7389,5.68434e-14,-304.847
4.17969,342.302,-282.522,509.503,267.943,-14.1736,5.68434e-14,-273.307
4.18945,360.738,-270.847,471.857,294.282,-12.6083,5.68434e-14,-241.766
4.19922,308.653,-258.059,427.79,319.702,-11.3488,3.78956e-14,-216.588
4.20898,256.568,-244.467,383.724,343.416,-10.0892,1.89478e-14,-191.411
4.21875,204.483,-230.156,339.657,364.436,-8.82964,0,-166.233
4.22852,159.317,-215.059,337.456,382.041,-5.17842,0,-167.832
4.23828,114.152,-199.184,335.255,395.48,-1.5272,0,-169.431
4.24805,68.986,-183.03,333.055,405.063,2.12402,0,-171.029
4.25781,74.7809,-166.272,350.137,410.169,6.32533,-1.89478e-14,-172.603
4.26758,80.5759,-148.989,367.219,411.461,10.5266,-3.78956e-14,-174.176
4.27734,86.3708,-132.388,384.3,409.203,14.7279,-5.68434e-14,-175.749
4.28711,110.536,-115.895,357.725,404.034,15.6264,-2.84217e-14,-147.496
4.29687,134.701,-100.199,331.15,396.36,16.5248,-8.64592e-28,-119.242
4.30664,158.867,-85.9318,304.575,386.96,17.4233,2.84217e-14,-90.9884
4.31641,115.502,-73.3033,211.295,375.864,13.9621,1.42109e-14,-35.1499
4.32617,72.1376,-62.2797,118.014,362.955,10.501,-1.72287e-27,20.6885
4.33594,28.7732,-53.0689,24.7341,348.774,7.03979,-1.42109e-14,76.5269
4.3457,-45.5976,-46.1058,-84.2403,332.794,2.37285,-9.4739e-15,123.818
4.35547,-119.968,-40.528,-193.215,315.186,-2.29409,-4.73695e-15,171.109
4.36523,-194.339,-36.9385,-302.189,295.552,-6.96103,0,218.4
4.375,-208.232,-34.698,-353.528,274.062,-8.47368,0,222.449
4.38477,-222.125,-33.289,-404.868,250.285,-9.98632,0,226.498
4.39453,-236.018,-32.4626,-456.207,224.747,-11.499,0,230.547
4.4043,-176.057,-31.9146,-465.496,198.237,-9.70455,9.4739e-15,222.842
4.41406,-116.097,-31.1923,-474.785,170.801,-7.91014,1.89478e-14,215.138
4.42383,-56.136,-30.0676,-484.075,142.974,-6.11572,2.84217e-14,207.433
4.43359,0.761528,-29.1681,-502.778,115.167,-3.4867,1.89478e-14,219.052
4.44336,57.6591,-28.0472,-521.482,87.3886,-0.857678,9.4739e-15,230.672
4.45312,114.557,-26.8205,-540.186,59.9175,1.77134,0,242.291
4.46289,79.6284,-25.9666,-573.357,32.8562,4.58021,0,263.011
4.47266,44.7002,-25.0679,-606.529,6.06436,7.38908,0,283.73
4.48242,9.7719,-23.9423,-639.7,-20.3218,10.198,0,304.45
4.49219,-69.7223,-23.2403,-649.808,-46.1291,15.3273,0,303.85
4.50195,-149.217,-22.6039,-659.916,-71.296,20.4566,0,303.25
4.51172,-228.711,-21.9163,-670.024,-95.4833,25.5859,0,302.651
4.52148,-242.822,-21.4247,-618.778,-118.321,35.1768,-7.57912e-14,264.245
4.53125,-256.934,-21.1649,-567.532,-139.887,44.7678,-1.51582e-13,225.84
4.54102,-271.046,-20.7155,-516.286,-160.029,54.3588,-2.27374e-13,187.435
4.55078,-180.475,-20.4223,-442.875,-178.561,65.5908,-1.13687e-13,155
4.56055,-89.9038,-20.4007,-369.464,-195.493,76.8228,6.91673e-27,122.564
4.57031,0.667223,-20.1921,-296.053,-211.119,88.0548,1.13687e-13,90.1294
4.58008,109.26,-20.1244,-262.584,-225.447,95.8505,6.89149e-27,95.2341
4.58984,217.853,-20.0986,-229.116,-238.489,103.646,-1.13687e-13,100.339
4.59961,326.446,-19.6873,-195.648,-250.333,111.442,-2.27374e-13,105.444
4.60937,348.094,-18.6358,-204.099,-260.876,114.868,-7.57912e-14,127.451
4.61914,369.741,-17.0702,-212.55,-269.755,118.294,7.57912e-14,149.458
4.62891,391.388,-14.3041,-221.001,-277.146,121.72,2.27374e-13,171.466
4.63867,358.753,-9.85104,-216.262,-283.176,124.639,1.51582e-13,167.22
4.64844,326.117,-4.09004,-211.523,-287.834,127.558,7.57912e-14,162.975
4.6582,293.481,3.67705,-206.785,-291.34,130.477,0,158.729
4.66797,286.852,13.7354,-139.544,-293.798,136.103,0,110.748
4.67773,280.223,26.0089,-72.3033,-295.016,141.728,0,62.7673
4.6875,273.594,40.52,-5.0626,-295.131,147.354,0,14.7864
4.69727,333.528,57.8495,90.3273,-294.014,152.761,0,-32.9885
4.70703,393.463,77.37,185.717,-291.718,158.167,0,-80.7634
4.7168,453.397,99.4391,281.107,-288.015,163.574,0,-128.538
4.72656,511.32,123.882,333.981,-283.152,163.052,2.27374e-13,-139.685
4.73633,569.242,150.623,386.854,-277.318,162.531,4.54747e-13,-150.833
4.74609,627.165,178.995,439.728,-270.423,162.01,6.82121e-13,-161.98
4.75586,582.872,208.695,416.186,-262.966,153.862,3.78956e-13,-139.876
4.76562,538.579,239.126,392.644,-254.258,145.715,7.57912e-14,-117.771
4.77539,494.286,269.05,369.102,-244.971,137.567,-2.27374e-13,-95.6672
4.78516,401.816,298.077,313.625,-234.483,125.863,-2.27374e-13,-78.9387
4.79492,309.346,325.359,258.148,-223.33,114.159,-2.27374e-13,-62.2102
4.80469,216.875,350.095,202.671,-211.198,102.455,-2.27374e-13,-45.4817
4.81445,181.56,371.597,183.759,-198.308,91.5408,-3.41061e-13,-58.8061
4.82422,146.245,389.56,164.847,-184.936,80.6265,-4.54747e-13,-72.1305
4.83398,110.93,403.31,145.936,-171.301,69.7121,-5.68434e-13,-85.4549
4.84375,158.367,412.489,145.429,-157.518,58.6741,-3.97904e-13,-92.0741
4.85352,205.805,417.625,144.922,-143.604,47.6361,-2.27374e-13,-98.6933
4.86328,253.243,418.771,144.416,-130.158,36.5981,-5.68434e-14,-105.312
4.87305,283.469,415.895,110.38,-117.176,22.7746,-2.84217e-14,-79.8523
4.88281,313.696,410.178,76.3449,-104.948,8.95115,8.58281e-28,-54.3921
4.89258,343.922,401.782,42.3096,-93.8706,-4.87231,2.84217e-14,-28.9319
4.90234,244.231,391.014,-32.4133,-84.0618,-20.9007,9.4739e-14,14.9283
4.91211,144.539,378.52,-107.136,-75.7957,-36.9291,1.61056e-13,58.7885
4.92187,44.8475,364.333,-181.859,-69.261,-52.9575,2.27374e-13,102.649
4.93164,-121.937,348.563,-233.453,-64.3028,-66.6448,2.27374e-13,119.591
4.94141,-288.722,331.153,-285.047,-60.6508,-80.3322,2.27374e-13,136.534
4.95117,-455.507,312.351,-336.642,-58.2418,-94.0196,2.27374e-13,153.476
4.96094,-531.729,291.851,-302.564,-56.9617,-101.739,2.27374e-13,121.914
4.9707,-607.952,269.575,-268.487,-55.8214,-109.458,2.27374e-13,90.352
4.98047,-684.174,246.229,-234.409,-55.0652,-117.178,2.27374e-13,58.7899
4.99023,-643.376,221.525,-169.148,-54.182,-121.607,1.51582e-13,32.5476
5,-602.579,195.668,-103.887,-53.2333,-126.036,7.57912e-14,6.3054
5.00977,-561.781,169.717,-38.6257,-52.1386,-130.465,0,-19.9368
5.01953,-491.037,143.188,-30.004,-50.5516,-136.345,7.57912e-14,-0.813298
5.0293,-420.292,116.777,-21.3822,-48.8514,-142.225,1.51582e-13,18.3102
5.03906,-349.548,90.6079,-12.7605,-46.8582,-148.105,2.27374e-13,37.4338
5.04883,-372.912,65.0238,-65.7035,-45.099,-155.347,-3.44827e-26,79.2092
5.05859,-396.277,39.6403,-118.647,-43.6453,-162.589,-2.27374e-13,120.985
5.06836,-419.641,14.9376,-171.589,-42.5987,-169.831,-4.54747e-13,162.76
5.07812,-487.019,-8.95145,-200.911,-41.813,-172.634,0,165.22
5.08789,-554.398,-32.8629,-230.232,-41.2739,-175.437,4.54747e-13,167.679
5.09766,-621.776,-55.9314,-259.553,-40.9737,-178.239,9.09495e-13,170.139
5.10742,-621.545,-77.9544,-195.042,-40.7521,-171.866,7.57912e-13,112.165
5.11719,-621.313,-99.4933,-130.531,-40.2429,-165.493,6.0633e-13,54.1914
5.12695,-621.082,-119.996,-66.0194,-39.2989,-159.119,4.54747e-13,-3.78232
5.13672,-514.162,-139.092,43.3678,-38.0099,-146.706,3.03165e-13,-63.5546
5.14648,-407.242,-157.322,152.755,-36.3271,-134.293,1.51582e-13,-123.327
5.15625,-300.321,-174.571,262.142,-34.0671,-121.88,0,-183.099
5.16602,-207.429,-190.571,326.055,-31.6158,-110.781,0,-198.22
5.17578,-114.536,-205.841,389.968,-28.715,-99.681,0,-213.34
5.18555,-21.6434,-220.175,453.881,-25.4193,-88.5815,0,-228.46
5.19531,-47.477,-233.402,448.698,-21.6859,-81.9983,3.78956e-14,-213.276
5.20508,-73.3105,-245.976,443.515,-17.6426,-75.415,7.57912e-14,-198.092
5.21484,-99.144,-257.654,438.331,-12.8642,-68.8318,1.13687e-13,-182.908
5.22461,-159.613,-268.087,430.714,-7.32249,-63.0396,9.4739e-14,-193.037
5.23437,-220.081,-277.516,423.098,-0.80512,-57.2474,7.57912e-14,-203.166
5.24414,-280.55,-286.212,415.481,6.84922,-51.4551,5.68434e-14,-213.295
5.25391,-247.61,-293.336,458.583,15.7777,-43.085,9.4739e-14,-258.421
5.26367,-214.67,-299.453,501.686,26.1717,-34.7148,1.32635e-13,-303.546
5.27344,-181.73,-304.816,544.789,38.0023,-26.3447,1.7053e-13,-348.671
5.2832,-31.0974,-308.752,591.595,51.5374,-18.608,1.13687e-13,-372.453
5.29297,119.535,-311.538,638.401,66.9782,-10.8713,5.68434e-14,-396.234
5.30273,270.167,-313.156,685.207,84.4802,-3.13463,0,-420.016
5.3125,391.082,-313.45,668.032,104.045,-0.92131,0,-391.775
5.32227,511.996,-312.008,650.858,125.567,1.29201,0,-363.533
5.33203,632.911,-309.262,633.683,148.931,3.50533,0,-335.292
5.3418,584.919,-305.204,546.451,174.087,0.619922,9.4739e-15,-277.061
5.35156,536.926,-299.389,459.219,200.397,-2.26548,1.89478e-14,-218.83
5.36133,488.934,-292.556,371.987,227.637,-5.15089,2.84217e-14,-160.599
5.37109,342.471,-284.358,299.94,255.013,-6.66847,1.42109e-14,-134.398
5.38086,196.008,-274.393,227.892,282.158,-8.18606,-8.64592e-28,-108.197
5.39062,49.5444,-263.285,155.844,308.117,-9.70365,-1.42109e-14,-81.9952
5.40039,-25.4843,-251.265,166.064,332.355,-5.92453,-9.4739e-15,-102.317
5.41016,-100.513,-237.591,176.284,354.328,-2.14541,-4.73695e-15,-122.639
5.41992,-175.542,-223.022,186.503,373.381,1.6337,0,-142.96
5.42969,-115.198,-207.718,213.788,389.084,6.01547,0,-146.23
5.43945,-54.8547,-191.58,241.073,401.371,10.3972,0,-149.499
5.44922,5.48879,-175.074,268.358,409.913,14.779,0,-152.768
5.45898,64.9187,-158.93,211.134,414.88,13.2829,-9.4739e-15,-97.2091
5.46875,124.349,-142.663,153.91,416.238,11.7868,-1.89478e-14,-41.6501
5.47852,183.778,-126.936,96.6855,414.404,10.2907,-2.84217e-14,13.909
5.48828,119.674,-111.801,-54.0463,409.648,3.24949,-1.89478e-14,102.33
5.49805,55.5688,-97.6015,-204.778,402.318,-3.7917,-9.4739e-15,190.751
5.50781,-8.53606,-84.3907,-355.51,392.755,-10.8329,0,279.173
5.51758,-126.253,-72.7871,-479.738,381.028,-15.6145,0,322.592
5.52734,-243.969,-62.4583,-603.965,367.431,-20.3961,0,366.012
5.53711,-361.686,-53.1468,-728.192,351.87,-25.1778,0,409.431
5.54688,-376.21,-45.331,-728.192,334.251,-21.5874,0,380.789
5.55664,-390.735,-38.5943,-728.192,314.674,-17.9971,0,352.147
5.56641,-405.26,-32.2967,-728.192,293.315,-14.4067,0,323.505
5.57617,-277.73,-26.7274,-674.437,270.172,-5.31521,0,284.984
5.58594,-150.2,-21.4517,-620.681,245.376,3.77629,0,246.464
5.5957,-22.6701,-16.1245,-566.925,219.274,12.8678,0,207.944
5.60547,67.0565,-11.1488,-544.428,192.229,20.6758,-1.89478e-14,215.204
5.61523,156.783,-6.42871,-521.931,164.291,28.4838,-3.78956e-14,222.465
5.625,246.51,-1.81399,-499.434,135.828,36.2919,-5.68434e-14,229.726
5.63477,177.74,2.69284,-541.018,107.064,41.1683,-1.32635e-13,264.157
5.64453,108.971,6.41644,-582.603,78.1448,46.0448,-2.08426e-13,298.587
5.6543,40.2016,9.86458,-624.187,49.2972,50.9212,-2.84217e-13,333.018
5.66406,-71.2822,12.8168,-628.945,20.7224,58.2078,-2.27374e-13,319.381
5.67383,-182.766,14.8851,-633.703,-7.34572,65.4945,-1.7053e-13,305.744
5.68359,-294.25,16.2721,-638.461,-35.2788,72.7811,-1.13687e-13,292.108
5.69336,-267.079,17.2682,-548.491,-62.1057,85.6975,1.3783e-26,223.915
5.70312,-239.909,17.4747,-458.522,-88.2406,98.614,1.13687e-13,155.722
5.71289,-212.738,17.258,-368.552,-113.253,111.531,2.27374e-13,87.5289
5.72266,-16.4072,17.2047,-262.2,-136.748,124.882,3.03165e-13,40.0822
5.73242,179.924,16.5675,-155.848,-159.089,138.234,3.78956e-13,-7.36449
5.74219,376.255,15.9404,-49.4959,-179.317,151.585,4.54747e-13,-54.8112
5.75195,523.659,15.4656,-26.4797,-197.826,157.921,-1.51582e-13,-35.5797
5.76172,671.064,14.844,-3.46357,-214.24,164.256,-7.57912e-13,-16.3481
5.77148,818.468,14.1996,19.5526,-229.069,170.592,-1.36424e-12,2.88339
5.78125,790.388,14.0604,-35.1646,-241.862,169.659,-7.57912e-13,51.1227
5.79102,762.308,13.9707,-89.8817,-253.103,168.726,-1.51582e-13,99.362
5.80078,734.228,14.104,-144.599,-262.683,167.794,4.54747e-13,147.601
5.81055,601.259,15.2024,-150.464,-270.638,167.545,3.03165e-13,134.554
5.82031,468.29,16.9546,-156.329,-277.013,167.296,1.51582e-13,121.508
5.83008,335.321,19.4495,-162.194,-281.789,167.047,0,108.461
5.83984,304.413,23.5018,-54.7837,-285.293,171.667,-1.51582e-13,31.1008
5.84961,273.505,28.9692,52.6268,-287.605,176.287,-3.03165e-13,-46.2593
5.85937,242.596,35.6966,160.037,-288.518,180.907,-4.54747e-13,-123.619
5.86914,356.199,44.6295,283.216,-288.482,183.565,-1.51582e-13,-175.88
5.87891,469.802,55.598,406.395,-287.458,186.224,1.51582e-13,-228.141
5.88867,583.406,68.1508,529.574,-285.44,188.882,4.54747e-13,-280.402
5.89844,655.011,83.0993,540.738,-282.728,180.44,7.57912e-14,-252.167
5.9082,726.616,100.121,551.903,-279.221,171.998,-3.03165e-13,-223.932
5.91797,798.222,118.796,563.068,-274.873,163.555,-6.82121e-13,-195.698
5.92773,694.456,139.068,449.13,-269.607,144.19,-5.30539e-13,-121.539
5.9375,590.689,161.014,335.193,-263.695,124.824,-3.78956e-13,-47.3806
5.94727,486.923,183.465,221.255,-256.989,105.458,-2.27374e-13,26.778
5.95703,311.442,206.583,113.799,-249.591,85.4589,-1.89478e-13,54.1579
5.9668,135.96,229.804,6.34235,-241.38,65.4598,-1.51582e-13,81.5377
5.97656,-39.5209,252.13,-101.114,-232.785,45.4607,-1.13687e-13,108.917
5.98633,-83.9284,273.245,-103.181,-223.473,32.2754,-8.05282e-14,73.001
5.99609,-128.336,293.074,-105.248,-213.853,19.09,-4.73695e-14,37.0845
6.00586,-172.743,310.406,-107.315,-203.517,5.90465,-1.42109e-14,1.16806
6.01562,-61.7914,325.201,-64.6337,-192.424,-4.20315,-9.4739e-15,-23.5245
6.02539,49.1604,337.674,-21.9525,-181.153,-14.311,-4.73695e-15,-48.2171
6.03516,160.112,347.021,20.7286,-169.645,-24.4188,0,-72.9097
6.04492,193.832,353.417,-8.84265,-158.102,-38.5759,1.13687e-13,-33.0176
6.05469,227.551,357.353,-38.4139,-146.367,-52.733,2.27374e-13,6.87438
6.06445,261.271,358.512,-67.9852,-134.891,-66.8901,3.41061e-13,46.7664
6.07422,83.8034,356.9,-175.924,-124.156,-84.2353,3.03165e-13,113.4
6.08398,-93.6639,353.375,-283.863,-113.666,-101.58,2.65269e-13,180.034
6.09375,-271.131,347.527,-391.802,-103.808,-118.926,2.27374e-13,246.667
6.10352,-408.812,339.571,-441.96,-94.7791,-130.596,3.03165e-13,246.774
6.11328,-546.493,329.804,-492.117,-86.7477,-142.267,3.78956e-13,246.881
6.12305,-684.174,318.344,-542.275,-79.3303,-153.937,4.54747e-13,246.988
6.13281,-684.174,304.624,-460.271,-72.5452,-155.585,3.78956e-13,177.775
6.14258,-684.174,289.229,-378.268,-66.6569,-157.232,3.03165e-13,108.562
6.15234,-684.174,272.326,-296.264,-61.244,-158.88,2.27374e-13,39.3491
6.16211,-637.59,253.145,-181.851,-56.2089,-156.851,1.51582e-13,-8.74193
6.17187,-591.006,232.567,-67.4373,-51.2292,-154.822,7.57912e-14,-56.8329
6.18164,-544.422,210.729,46.976,-46.4229,-152.793,0,-104.924
6.19141,-390.667,187.378,53.1974,-41.6188,-155.433,-7.57912e-14,-70.551
6.20117,-236.911,163.309,59.4188,-36.8088,-158.073,-1.51582e-13,-36.1781
6.21094,-83.1561,138.619,65.6402,-31.805,-160.714,-2.27374e-13,-1.80519
6.2207,-148.486,113.42,-24.3087,-26.8615,-166.423,-4.54747e-13,61.864
6.23047,-213.816,88.1566,-114.258,-22.2246,-172.133,-6.82121e-13,125.533
6.24023,-279.145,63.2322,-204.207,-18.0018,-177.843,-9.09495e-13,189.202
6.25,-414.155,38.5503,-212.558,-14.203,-175.63,-4.54747e-13,164.951
6.25977,-549.165,14.0405,-220.91,-10.9825,-173.416,-6.89654e-26,140.699
6.26953,-684.174,-9.71098,-229.261,-8.31549,-171.203,4.54747e-13,116.448
6.2793,-678.916,-32.7728,-74.686,-6.36581,-156.187,3.03165e-13,4.90617
6.28906,-673.657,-55.3276,79.8892,-5.01522,-141.17,1.51582e-13,-106.635
6.29883,-668.398,-76.9016,234.464,-4.10793,-126.154,0,-218.177
6.30859,-463.056,-97.4525,421.66,-3.99647,-107.338,0,-303.405
6.31836,-257.713,-117.34,608.856,-3.90527,-88.5217,0,-388.633
6.32812,-52.37,-135.905,796.051,-4.21052,-69.7054,0,-473.861
6.33789,82.9854,-153.206,823.873,-4.77879,-59.7241,0,-455.962
6.34766,218.341,-169.487,851.694,-5.52818,-49.7428,0,-438.063
6.35742,353.696,-184.641,879.516,-6.15725,-39.7615,0,-420.164
6.36719,268.788,-198.614,806.393,-6.71918,-40.1621,1.89478e-14,-351.085
6.37695,183.881,-211.477,733.269,-7.27057,-40.5627,3.78956e-14,-282.005
6.38672,98.9729,-223.267,660.146,-7.37231,-40.9633,5.68434e-14,-212.926
6.39648,-45.315,-233.801,593.372,-6.91424,-41.1681,5.16862e-27,-211.26
6.40625,-189.603,-243.374,526.599,-5.76207,-41.3728,-5.68434e-14,-209.595
6.41602,-333.891,-251.899,459.825,-3.64056,-41.5776,-1.13687e-13,-207.93
6.42578,-277.959,-258.836,512.444,-0.176054,-35.0374,-5.68434e-14,-274.828
6.43555,-222.027,-264.555,565.064,4.50352,-28.4972,-6.89149e-27,-341.727
6.44531,-166.096,-269.02,617.684,10.9318,-21.957,5.68434e-14,-408.625
6.45508,71.5564,-271.97,684.067,19.1101,-15.3131,3.78956e-14,-437.334
6.46484,309.208,-273.558,750.451,29.3432,-8.6692,1.89478e-14,-466.044
6.47461,546.86,-273.829,816.834,41.6252,-2.02528,0,-494.753
6.48437,637.396,-272.909,754.955,56.0063,-4.80797,0,-423.259
6.49414,727.932,-270.443,693.075,72.5435,-7.59065,0,-351.765
6.50391,818.468,-267.043,631.195,91.2314,-10.3733,0,-280.271
6.51367,653.277,-262.388,462.903,111.594,-20.4069,0,-177.356
6.52344,488.087,-256.538,294.611,133.756,-30.4404,0,-74.4406
6.5332,322.896,-249.895,126.32,156.968,-40.474,0,28.4748
6.54297,44.0069,-242.403,27.0581,181.422,-45.4571,0,46.9355
6.55273,-234.883,-233.799,-72.2033,206.163,-50.4402,0,65.3963
6.5625,-513.772,-224.706,-171.465,230.882,-55.4234,0,83.857
6.57227,-567.519,-214.989,-126.258,254.962,-50.2801,-1.89478e-14,29.6534
6.58203,-621.265,-204.588,-81.0511,277.903,-45.1369,-3.78956e-14,-24.5501
6.5918,-675.011,-193.919,-35.8443,299.195,-39.9936,-5.68434e-14,-78.7537
6.60156,-476.775,-183.022,21.6944,318.317,-34.0025,-3.78956e-14,-90.0959
6.61133,-278.538,-171.543,79.2331,335.073,-28.0113,-1.89478e-14,-101.438
6.62109,-80.301,-160.033,136.772,349.242,-22.0202,0,-112.78
6.63086,45.3388,-148.647,35.5371,360.515,-25.9685,0,-13.0686
6.64062,170.979,-137.204,-65.6976,368.856,-29.9168,0,86.6432
6.65039,296.618,-126.141,-166.932,374.34,-33.8651,0,186.355
6.66016,160.047,-115.598,-354.019,376.92,-43.8571,0,313.218
6.66992,23.4759,-105.824,-541.106,377.007,-53.8492,0,440.081
6.67969,-113.095,-96.7374,-728.192,374.385,-63.8412,0,566.944
6.68945,-303.455,-88.7148,-728.192,369.369,-64.4043,0,578.323
6.69922,-493.815,-81.6725,-728.192,361.932,-64.9674,0,589.702
6.70898,-684.174,-75.7177,-728.192,352.477,-65.5305,0,601.08
6.71875,-684.174,-70.8207,-728.192,340.75,-50.0193,1.89478e-14,500.835
6.72852,-684.174,-66.9567,-728.192,326.953,-34.5081,3.78956e-14,400.589
6.73828,-684.174,-63.8716,-728.192,311.003,-18.997,5.68434e-14,300.344
6.74805,-428.317,-61.6827,-599.907,293.203,2.20446,3.78956e-14,219.253
6.75781,-172.459,-60.1467,-471.621,273.299,23.4059,1.89478e-14,138.161
6.76758,83.3988,-58.9987,-343.335,251.667,44.6073,0,57.0697
6.77734,231.898,-57.9637,-306.635,228.424,57.3674,-1.13687e-13,87.7367
6.78711,380.396,-57.1843,-269.934,203.73,70.1275,-2.27374e-13,118.404
6.79687,528.895,-56.1777,-233.233,177.929,82.8876,-3.41061e-13,149.071
6.80664,393.647,-55.2823,-333.851,151.297,87.0863,-3.41061e-13,220.118
6.81641,258.399,-54.1356,-434.469,124.083,91.285,-3.41061e-13,291.164
6.82617,123.151,-52.8599,-535.086,96.4134,95.4836,-3.41061e-13,362.211
6.83594,-59.6687,-51.3493,-555.826,68.8059,103.757,-1.51582e-13,332.73
6.8457,-242.488,-49.8831,-576.566,41.0708,112.031,3.78956e-14,303.249
6.85547,-425.308,-48.1923,-597.306,13.69,120.305,2.27374e-13,273.768
6.86523,-311.553,-46.4354,-443.123,-13.3662,137.982,-1.3783e-26,154.421
6.875,-197.799,-44.533,-288.939,-39.833,155.659,-2.27374e-13,35.075
6.88477,-84.044,-42.3598,-134.756,-65.5829,173.336,-4.54747e-13,-84.2714
6.89453,216.793,-40.0884,33.4347,-90.5631,189.75,-4.54747e-13,-153.187
6.9043,517.631,-37.6134,201.625,-114.552,206.165,-4.54747e-13,-222.103
6.91406,818.468,-34.7086,369.816,-137.455,222.579,-4.54747e-13,-291.018
6.92383,818.468,-31.7158,359.807,-158.863,224.91,-6.0633e-13,-229.232
6.93359,818.468,-28.2689,349.798,-179.094,227.24,-7.57912e-13,-167.445
6.94336,818.468,-24.3989,339.789,-197.617,229.571,-9.09495e-13,-105.658
6.95312,818.468,-20.1895,205.288,-214.785,220.673,-9.09495e-13,-15.2281
6.96289,818.468,-15.6742,70.7876,-230.255,211.776,-9.09495e-13,75.202
6.97266,818.468,-10.6948,-63.7131,-244.022,202.879,-9.09495e-13,165.632
6.98242,564.638,-5.20458,-84.7366,-256.401,197.759,-9.09495e-13,135.703
6.99219,310.808,0.524266,-105.76,-266.955,192.639,-9.09495e-13,105.775
7.00195,56.9782,7.0266,-126.784,-276.031,187.519,-9.09495e-13,75.8461
7.01172,44.0402,14.1179,38.3525,-283.647,191.166,-7.57912e-13,-45.5389
7.02148,31.1023,22.0797,203.489,-289.872,194.813,-6.0633e-13,-166.924
7.03125,18.1644,31.032,368.625,-294.471,198.46,-4.54747e-13,-288.309
7.04102,269.865,40.9672,517.934,-297.583,197.519,-3.03165e-13,-337.605
7.05078,521.565,52.0115,667.243,-299.151,196.578,-1.51582e-13,-386.902
7.06055,773.265,64.442,816.551,-299.388,195.637,0,-436.198
7.07031,788.332,78.0407,726.071,-298.175,175.793,2.27374e-13,-325.884
7.08008,803.4,92.9762,635.591,-295.539,155.949,4.54747e-13,-215.571
7.08984,818.468,109.45,545.111,-291.451,136.106,6.82121e-13,-105.258
7.09961,670.139,126.919,282.322,-286.037,103.316,4.16852e-13,42.3317
7.10937,521.81,145.406,19.5331,-279.367,70.5273,1.51582e-13,189.921
7.11914,373.481,164.895,-243.256,-271.559,37.7381,-1.13687e-13,337.511
7.12891,54.3055,184.839,-392.82,-262.43,12.7392,-1.89478e-14,351.42
7.13867,-264.87,205.133,-542.384,-251.99,-12.2598,7.57912e-14,365.329
7.14844,-584.046,225.482,-691.948,-240.717,-37.2588,1.7053e-13,379.238
7.1582,-597.931,245.295,-608.389,-228.447,-45.1929,1.51582e-13,277.638
7.16797,-611.816,264.227,-524.831,-215.421,-53.1271,1.32635e-13,176.037
7.17773,-625.701,281.998,-441.273,-201.878,-61.0613,1.13687e-13,74.437
7.1875,-384.957,298.289,-302.676,-187.771,-63.9126,3.78956e-14,17.6433
7.19727,-144.212,312.458,-164.078,-173.585,-66.7639,-3.78956e-14,-39.1504
7.20703,96.5318,324.722,-25.4813,-159.293,-69.6153,-1.13687e-13,-95.9441
7.2168,156.973,334.698,-68.2923,-144.835,-82.6529,-1.51582e-13,-13.626
7.22656,217.414,342.263,-111.103,-130.676,-95.6905,-1.89478e-13,68.6922
7.23633,277.856,347.598,-153.914,-117.006,-108.728,-2.27374e-13,151.01
7.24609,-25.7377,350.399,-334.259,-104.211,-128.108,-1.51582e-13,257.778
7.25586,-329.331,350.996,-514.605,-91.9758,-147.488,-7.57912e-14,364.545
7.26562,-632.924,349.505,-694.95,-80.4782,-166.869,0,471.313
7.27539,-650.008,345.952,-706.031,-70.0716,-174.768,0,437.455
7.28516,-667.091,340.34,-717.112,-60.8581,-182.667,0,403.598
7.29492,-684.174,332.88,-728.192,-52.7398,-190.566,0,369.74
7.30469,-684.174,323.782,-577.076,-45.8711,-181.192,-1.51582e-13,225.5
7.31445,-684.174,312.692,-425.96,-39.99,-171.818,-3.03165e-13,81.2602
7.32422,-684.174,299.948,-274.844,-35.1213,-162.444,-4.54747e-13,-62.9798
7.33398,-482.423,285.654,-69.6172,-31.0345,-150.23,-2.27374e-13,-141.171
7.34375,-280.671,269.51,135.609,-27.4252,-138.016,-1.3783e-26,-219.362
7.35352,-78.9195,251.795,340.836,-24.3617,-125.802,2.27374e-13,-297.554
7.36328,146.198,232.573,322.623,-21.9143,-125.684,2.27374e-13,-218.316
7.37305,371.316,211.962,304.41,-19.9899,-125.566,2.27374e-13,-139.079
7.38281,596.434,189.927,286.197,-17.792,-125.449,2.27374e-13,-59.8422
7.39258,381.393,166.968,130.951,-15.893,-131.232,3.03165e-13,35.9575
7.40234,166.352,143.034,-24.2955,-14.1257,-137.016,3.78956e-13,131.757
7.41211,-48.6883,118.452,-179.542,-12.599,-142.799,4.54747e-13,227.557
7.42188,-260.517,93.3485,-158.315,-11.3532,-135.138,3.03165e-13,156.917
7.43164,-472.346,68.1702,-137.088,-10.2386,-127.477,1.51582e-13,86.2764
7.44141,-684.174,42.7088,-115.86,-9.42585,-119.815,0,15.6362
7.45117,-684.174,17.5187,167.438,-8.93696,-94.6179,3.78956e-14,-177.139
7.46094,-684.174,-7.62407,450.737,-8.85505,-69.4205,7.57912e-14,-369.914
7.4707,-684.174,-32.3674,734.036,-9.16198,-44.2231,1.13687e-13,-562.69
7.48047,-287.105,-56.5225,782.529,-9.59346,-21.1762,3.78956e-14,-660.585
7.49023,109.964,-80.12,831.022,-10.3733,1.87068,-3.78956e-14,-758.48
7.5,507.033,-102.9,879.516,-11.0796,24.9176,-1.13687e-13,-856.375
7.50977,610.845,-124.762,879.516,-11.8834,25.8369,-7.57912e-14,-747.62
7.51953,714.656,-145.391,879.516,-12.4699,26.7562,-3.78956e-14,-638.864
7.5293,818.468,-164.846,879.516,-12.7895,27.6754,0,-530.108
7.53906,653.539,-183.04,776.743,-12.6801,12.3004,-9.4739e-15,-376.825
7.54883,488.611,-199.616,673.97,-12.3377,-3.07472,-1.89478e-14,-223.542
7.55859,323.682,-214.762,571.198,-11.248,-18.4498,-2.84217e-14,-70.2585
7.56836,18.6428,-228.379,443.137,-9.45414,-26.8433,5.68434e-14,-78.7272
7.57812,-286.397,-240.358,315.077,-6.99952,-35.2367,1.42109e-13,-87.1958
7.58789,-591.437,-250.679,187.016,-3.62874,-43.6302,2.27374e-13,-95.6645
7.59766,-479.434,-259.608,319.058,0.654819,-36.0285,1.7053e-13,-228.628
7.60742,-367.432,-266.736,451.101,6.04072,-28.4268,1.13687e-13,-361.591
7.61719,-255.429,-272.358,583.143,12.5665,-20.8251,5.68434e-14,-494.554
7.62695,102.536,-276.346,681.934,20.3805,-13.4963,3.78956e-14,-536.329
7.63672,460.502,-278.777,780.725,29.507,-6.16752,1.89478e-14,-578.105
7.64648,818.468,-279.502,879.516,40.0706,1.16128,0,-619.881
7.65625,818.468,-278.971,777.261,52.1297,-9.69374,-9.4739e-15,-467.046
7.66602,818.468,-276.753,675.007,65.6166,-20.5488,-1.89478e-14,-314.211
7.67578,818.468,-273.143,572.752,80.566,-31.4038,-2.84217e-14,-161.377
7.68555,511.066,-268.194,266.209,96.9082,-52.7115,5.68434e-14,11.0388
7.69531,203.663,-262.057,-40.3351,114.358,-74.0191,1.42109e-13,183.454
7.70508,-103.739,-254.618,-346.879,132.819,-95.3268,2.27374e-13,355.87
7.71484,-297.217,-246.379,-473.019,152.102,-103.447,2.27374e-13,346.936
7.72461,-490.696,-236.891,-599.158,171.995,-111.568,2.27374e-13,338.002
7.73438,-684.174,-226.884,-725.298,191.873,-119.689,2.27374e-13,329.069
7.74414,-684.174,-215.756,-582.565,211.641,-108.276,2.65269e-13,199.268
7.75391,-684.174,-204.398,-439.832,230.845,-96.8638,3.03165e-13,69.4672
7.76367,-684.174,-192.224,-297.099,249.193,-85.4513,3.41061e-13,-60.3336
7.77344,-406.57,-180.002,-174.977,266.195,-74.0429,3.03165e-13,-80.5901
7.7832,-128.966,-167.55,-52.8551,281.556,-62.6346,2.65269e-13,-100.847
7.79297,148.638,-155.08,69.267,294.82,-51.2262,2.27374e-13,-121.103
7.80273,339.119,-142.953,-108.509,305.973,-57.5363,7.57912e-14,57.2532
7.8125,529.601,-131.073,-286.284,314.702,-63.8464,-7.57912e-14,235.61
7.82227,720.083,-119.678,-464.06,321.225,-70.1566,-2.27374e-13,413.966
7.83203,384.234,-108.815,-552.104,325.3,-82.6216,-1.51582e-13,583.807
7.8418,48.3862,-99.1154,-640.148,326.799,-95.0867,-7.57912e-14,753.649
7.85156,-287.462,-89.7806,-728.192,325.893,-107.552,0,923.49
7.86133,-419.699,-81.6564,-728.192,322.818,-99.2164,1.51582e-13,860.604
7.87109,-551.937,-74.5748,-728.192,317.684,-90.881,3.03165e-13,797.719
7.88086,-684.174,-68.6132,-728.192,310.634,-82.5456,4.54747e-13,734.834
7.89062,-684.174,-63.514,-702.767,301.444,-48.3463,3.03165e-13,507.735
7.90039,-684.174,-60.0028,-677.342,290.629,-14.147,1.51582e-13,280.637
7.91016,-684.174,-57.1006,-651.917,278.204,20.0523,0,53.5387
7.91992,-270.478,-55.1529,-327.199,264.389,54.5412,-1.51582e-13,-63.8662
7.92969,143.219,-53.9406,-2.4819,248.993,89.0301,-3.03165e-13,-181.271
7.93945,556.915,-53.4036,322.236,232.135,123.519,-4.54747e-13,-298.676
7.94922,644.1,-53.2056,294.931,214.446,134.149,-5.30539e-13,-183.019
7.95898,731.284,-53.5432,267.625,195.479,144.779,-6.0633e-13,-67.362
7.96875,818.468,-53.9858,240.32,175.804,155.409,-6.82121e-13,48.2951
7.97852,638.259,-54.3163,-6.48721,155.237,150.602,-5.30539e-13,188.755
7.98828,458.051,-54.7627,-253.295,134.229,145.794,-3.78956e-13,329.215
7.99805,277.843,-55.2612,-500.102,112.75,140.986,-2.27374e-13,469.676
8.00781,-41.3912,-55.6589,-538.033,91.2711,147.778,-3.03165e-13,397.869
8.01758,-360.625,-55.6522,-575.964,69.7233,154.57,-3.78956e-13,326.063
8.02734,-679.859,-55.6496,-613.894,48.452,161.362,-4.54747e-13,254.257
8.03711,-419.567,-55.1804,-322.13,27.3563,186.507,-4.54747e-13,35.1536
8.04688,-159.274,-54.717,-30.366,6.65501,211.652,-4.54747e-13,-183.949
8.05664,101.018,-54.2139,261.398,-13.4299,236.798,-4.54747e-13,-403.053
8.06641,101.018,-53.2885,261.398,-33.0319,236.798,-4.54747e-13,-403.053
8.07617,101.018,-52.1545,261.398,-52.0499,236.798,-4.54747e-13,-403.053
8.08594,101.018,-50.7366,261.398,-70.4697,236.798,-4.54747e-13,-403.053


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_4.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-266.04496904021937, LMmax=266.04496904021937,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.02865,-0.855582,0.000189687,-0.00253315,-0.00309364,-6.93889e-18,0.0377725
0.00976562,31.1659,2.60102,0.00167147,-0.0177321,-0.0303959,-6.07153e-17,0.358205
0.0195312,59.3031,33.2606,0.00315326,-0.0122436,-0.0576981,-1.14492e-16,0.678638
0.0292969,87.4404,74.4479,0.00463504,0.0168877,-0.0850004,-1.68268e-16,0.999071
0.0390625,115.578,104.897,0.00611683,-0.00675507,-0.112303,-2.22045e-16,1.3195
0.0488281,146.422,154.896,-0.00144217,-0.039686,-0.0931991,-1.66533e-16,0.635225
0.0585937,177.267,188.112,-0.00900118,-0.0185764,-0.0740955,-1.11022e-16,-0.0490531
0.0683594,208.111,196.732,-0.0165602,-0.0523518,-0.054992,-5.55112e-17,-0.733331
0.078125,238.955,201.131,-0.0241192,0.0050663,-0.0358885,0,-1.41761
0.0878906,245.539,215.59,-0.00256716,-0.0194208,-0.0879461,1.11022e-16,-0.286614
0.0976562,252.122,230.838,0.0189849,-0.0320866,-0.140004,2.22045e-16,0.844382
0.107422,258.705,244.786,0.0405369,-0.0350419,-0.192061,3.33067e-16,1.97538
0.117187,265.289,260.183,0.0620889,0.0223762,-0.244119,4.44089e-16,3.10637
0.126953,270.785,255.501,0.0252768,-0.00675507,-0.285399,-3.33067e-16,2.53243
0.136719,276.282,257.758,-0.0115353,0.00591069,-0.326679,-1.11022e-15,1.95849
0.146484,281.778,275.143,-0.0483474,0.0367307,-0.36796,-1.88738e-15,1.38455
0.15625,287.275,280.396,-0.0851595,-0.0802164,-0.40924,-2.66454e-15,0.810613
0.166016,281.766,269.664,-0.0175102,-0.0194208,-0.961591,-1.11022e-15,7.30747
0.175781,276.258,255.076,0.050139,-0.0358863,-1.51394,4.44089e-16,13.8043
0.185547,270.749,254.25,0.117788,0.0232206,-2.06629,1.9984e-15,20.3012
0.195312,265.241,258.093,0.185438,0.00928822,-2.61864,3.55271e-15,26.798
0.205078,252.801,256.899,0.262005,-0.039686,-6.10153,-1.15463e-14,60.1722
0.214844,240.361,239.385,0.338572,-0.00886603,-9.58442,-2.66454e-14,93.5464
0.224609,227.921,223.683,0.415139,-0.0312422,-13.0673,-4.17444e-14,126.921
0.234375,215.481,217.755,0.491706,0.00844384,-16.5502,-5.68434e-14,160.295
0.244141,200.637,209.008,0.270776,-0.0177321,-23.448,-7.10543e-14,189.881
0.253906,185.793,196.406,0.0498453,0.0776833,-30.3459,-8.52651e-14,219.467
0.263672,170.949,173.07,-0.171085,0.0105548,-37.2438,-9.9476e-14,249.053
0.273437,156.106,153.045,-0.392016,-0.0194208,-44.1416,-1.13687e-13,278.639
0.283203,132.572,145.581,-0.0258674,0.0122436,-52.1826,-1.13687e-13,282.774
0.292969,109.038,137.043,0.340281,-0.0223762,-60.2235,-1.13687e-13,286.908
0.302734,85.5048,117.327,0.706429,-0.0531962,-68.2645,-1.13687e-13,291.043
0.3125,61.9712,96.6101,1.07258,0.0160433,-76.3054,-1.13687e-13,295.177
0.322266,43.6862,74.8291,0.926136,-0.0439079,-84.4222,-1.42109e-13,295.069
0.332031,25.4012,64.1555,0.779695,0.0249093,-92.5389,-1.7053e-13,294.961
0.341797,7.11623,49.8895,0.633253,-0.0278647,-100.656,-1.98952e-13,294.854
0.351562,-11.1688,26.2315,0.486811,0.0240649,-108.772,-2.27374e-13,294.746
0.361328,-39.2875,4.78017,0.161954,-0.0105548,-116.304,-3.41061e-13,287.838
0.371094,-67.4063,-11.214,-0.162903,-0.0168877,-123.836,-4.54747e-13,280.93
0.380859,-95.525,-22.5087,-0.48776,-0.0185764,-131.367,-5.68434e-13,274.022
0.390625,-123.644,-41.5494,-0.812618,0.028709,-138.899,-6.82121e-13,267.114
0.400391,-145.804,-63.9198,-0.567927,-0.0569959,-144.866,-5.68434e-13,252.364
0.410156,-167.965,-81.7664,-0.323237,0.00591069,-150.834,-4.54747e-13,237.615
0.419922,-190.125,-93.8275,-0.078547,-0.0350419,-156.801,-3.41061e-13,222.865
0.429687,-212.285,-109.398,0.166143,-0.00971041,-162.769,-2.27374e-13,208.115
0.439453,-220.348,-127.452,-0.609399,-0.0367307,-166.519,-1.7053e-13,188.154
0.449219,-228.41,-147.883,-1.38494,0.0358863,-170.269,-1.13687e-13,168.194
0.458984,-236.472,-163.031,-2.16048,0.0240649,-174.019,-5.68434e-14,148.233
0.46875,-244.535,-176.409,-2.93603,-0.039686,-177.769,0,128.272
0.478516,-247.697,-188.685,-1.21243,0.0257537,-178.804,-1.7053e-13,103.646
0.488281,-250.859,-209.088,0.511157,-0.0738836,-179.839,-3.41061e-13,79.0204
0.498047,-254.022,-230.978,2.23475,0.0341975,-180.874,-5.11591e-13,54.3946
0.507812,-257.184,-242.956,3.95834,0.187453,-181.91,-6.82121e-13,29.7688
0.517578,-247.006,-247.408,6.34752,0.390105,-180.32,-7.95808e-13,7.68355
0.527344,-236.827,-251.73,8.73669,1.03395,-178.729,-9.09495e-13,-14.4017
0.537109,-226.648,-250.691,11.1259,2.42887,-177.139,-1.02318e-12,-36.4869
0.546875,-216.47,-242.444,13.515,5.30653,-175.549,-1.13687e-12,-58.5722
0.556641,-212.054,-229.662,33.5737,10.7824,-171.304,-1.02318e-12,-83.9815
0.566406,-207.638,-225.111,53.6324,20.6878,-167.058,-9.09495e-13,-109.391
0.576172,-203.223,-228.75,73.6911,37.2133,-162.813,-7.95808e-13,-134.8
0.585937,-198.807,-227.457,93.7498,62.8331,-158.568,-6.82121e-13,-160.21
0.595703,-195.51,-222.48,152.921,100.039,-152.216,-6.25278e-13,-179.969
0.605469,-192.213,-207.9,212.091,149.958,-145.864,-5.68434e-13,-199.728
0.615234,-188.916,-193.899,271.262,211.933,-139.512,-5.11591e-13,-219.487
0.625,-185.619,-189.624,330.433,282.532,-133.16,-4.54747e-13,-239.246
0.634766,-170.42,-191.502,381.882,355.723,-126.243,-3.97904e-13,-243.836
0.644531,-155.221,-184.291,433.33,423.773,-119.325,-3.41061e-13,-248.427
0.654297,-140.022,-177.067,484.779,479.152,-112.408,-2.84217e-13,-253.018
0.664062,-124.823,-176.284,536.228,517.567,-105.491,-2.27374e-13,-257.609
0.673828,-108.706,-169.942,546.794,538.569,-98.784,-1.7053e-13,-257.124
0.683594,-92.5895,-156.794,557.36,546.854,-92.0773,-1.13687e-13,-256.639
0.693359,-76.4727,-136.58,567.925,549.862,-85.3705,-5.68434e-14,-256.154
0.703125,-60.3559,-122.394,578.491,554.389,-78.6637,0,-255.669
0.712891,-38.3535,-107.71,575.74,563.702,-72.2291,-5.68434e-14,-253.945
0.722656,-16.3512,-83.646,572.989,576.048,-65.7945,-1.13687e-13,-252.222
0.732422,5.65113,-68.2519,570.237,585.632,-59.3599,-1.7053e-13,-250.498
0.742187,27.6535,-45.9949,567.486,586.344,-52.9253,-2.27374e-13,-248.774
0.751953,41.3126,-35.7906,552.684,575.484,-47.075,-1.77636e-13,-242.413
0.761719,54.9717,-17.4556,537.882,555.022,-41.2247,-1.27898e-13,-236.051
0.771484,68.6309,8.18811,523.08,530.174,-35.3745,-7.81597e-14,-229.69
0.78125,82.29,2.74446,508.278,505.953,-29.5242,-2.84217e-14,-223.328
0.791016,79.1019,-5.16057,475.515,484.217,-24.9986,-2.84217e-14,-208.439
0.800781,75.9137,-17.0816,442.752,462.349,-20.4729,-2.84217e-14,-193.549
0.810547,72.7255,-3.75195,409.988,435.999,-15.9472,-2.84217e-14,-178.659
0.820312,69.5374,7.69854,377.225,402.459,-11.4215,-2.84217e-14,-163.769
0.830078,65.9347,4.39893,333.389,362.165,-8.62888,-2.13163e-14,-147.147
0.839844,62.3319,-10.1946,289.554,318.474,-5.83622,-1.42109e-14,-130.525
0.849609,58.7292,-17.4573,245.718,275.841,-3.04356,-7.10543e-15,-113.904
0.859375,55.1265,-2.48508,201.882,234.84,-0.250905,0,-97.2821
0.869141,54.1777,7.25721,153.338,195.127,0.967417,3.55271e-15,-81.7261
0.878906,53.229,2.41569,104.795,155.05,2.18574,7.10543e-15,-66.1701
0.888672,52.2803,-12.2566,56.2508,113.013,3.40406,1.06581e-14,-50.6141
0.898437,51.3316,-10.5886,7.70701,70.6487,4.62238,1.42109e-14,-35.0581
0.908203,56.0419,0.841195,-37.8329,28.6516,4.1857,8.88178e-15,-14.9028
0.917969,60.7521,3.72656,-83.3729,-13.2167,3.74902,3.55271e-15,5.25245
0.927734,65.4624,-1.84445,-128.913,-54.6088,3.31233,-1.77636e-15,25.4077
0.9375,70.1726,-11.3066,-174.453,-96.7537,2.87565,-7.10543e-15,45.563
0.947266,68.9202,-2.84517,-219.949,-139.378,2.0033,-5.32907e-15,64.193
0.957031,67.6678,7.25636,-265.444,-180.567,1.13095,-3.55271e-15,82.8229
0.966797,66.4154,3.12867,-310.94,-218.808,0.258597,-1.77636e-15,101.453
0.976562,65.163,-7.45355,-356.436,-251.766,-0.613753,0,120.083
0.986328,47.973,-9.17994,-386.582,-277.968,1.19195,0,138.715
0.996094,30.783,-1.56349,-416.728,-298.57,2.99765,0,157.347
1.00586,13.593,6.4943,-446.873,-314.117,4.80335,0,175.979
1.01562,-3.597,3.80696,-477.019,-326.882,6.60905,0,194.612
1.02539,-19.8415,-6.8455,-480.551,-338.68,12.0854,0,213.366
1.03516,-36.086,-7.42393,-484.083,-351.808,17.5617,0,232.121
1.04492,-52.3305,0.8742,-487.615,-366.294,23.038,0,250.875
1.05469,-68.575,3.80526,-491.147,-379.944,28.5143,0,269.63
1.06445,-69.5176,-3.22853,-487.078,-391.108,35.5373,2.84217e-14,277.361
1.07422,-70.4602,-7.10488,-483.009,-398.811,42.5604,5.68434e-14,285.092
1.08398,-71.4028,0.065163,-478.94,-405.197,49.5834,8.52651e-14,292.823
1.09375,-72.3454,4.59695,-474.871,-410.948,56.6065,1.13687e-13,300.554
1.10352,-60.9386,1.83133,-469.561,-418.056,63.65,1.42109e-13,299.926
1.11328,-49.5318,-0.556001,-464.251,-425.291,70.6936,1.7053e-13,299.298
1.12305,-38.1249,0.629204,-458.941,-430.927,77.7371,1.98952e-13,298.67
1.13281,-26.7181,10.0998,-453.631,-434.37,84.7807,2.27374e-13,298.042
1.14258,-5.10967,23.2683,-439.063,-435.021,91.5732,2.55795e-13,288.36
1.15234,16.4987,29.2586,-424.495,-434.211,98.3656,2.84217e-13,278.677
1.16211,38.1072,38.3586,-409.927,-430.34,105.158,3.12639e-13,268.995
1.17187,59.7156,64.8968,-395.359,-422.386,111.95,3.41061e-13,259.312
1.18164,107.261,100.445,-367.328,-410.802,117.952,2.55795e-13,237.06
1.19141,154.806,137.727,-339.296,-398.145,123.954,1.7053e-13,214.807
1.20117,202.351,180.715,-311.264,-384.881,129.956,8.52651e-14,192.554
1.21094,249.897,232.13,-283.232,-371.01,135.958,0,170.302
1.2207,299.857,292.438,-250.082,-357.709,140.372,1.13687e-13,144.626
1.23047,349.818,355.301,-216.931,-342.101,144.786,2.27374e-13,118.951
1.24023,399.778,409.039,-183.781,-324.335,149.199,3.41061e-13,93.275
1.25,449.739,451.925,-150.63,-304.164,153.613,4.54747e-13,67.5995
1.25977,458.762,491.412,-118.921,-282.916,155.679,3.97904e-13,43.6427
1.26953,467.785,523.384,-87.2107,-259.463,157.744,3.41061e-13,19.686
1.2793,476.808,537.539,-55.5009,-232.498,159.81,2.84217e-13,-4.27081
1.28906,485.831,538.991,-23.791,-201.138,161.875,2.27374e-13,-28.2276
1.29883,477.619,539.771,8.75824,-166.896,161.011,3.41061e-13,-47.7026
1.30859,469.407,542.36,41.3075,-130.992,160.146,4.54747e-13,-67.1776
1.31836,461.195,544.672,73.8567,-94.8344,159.282,5.68434e-13,-86.6526
1.32812,452.983,545.645,106.406,-59.9352,158.418,6.82121e-13,-106.128
1.33789,449.672,542.517,116.759,-28.2024,153.716,6.82121e-13,-112.456
1.34766,446.36,536.951,127.112,-1.49836,149.015,6.82121e-13,-118.784
1.35742,443.049,529.779,137.465,18.655,144.314,6.82121e-13,-125.112
1.36719,439.738,513.271,147.817,32.0574,139.612,6.82121e-13,-131.44
1.37695,419.469,484.695,129.064,39.2693,130.246,5.68434e-13,-116.734
1.38672,399.2,453.907,110.311,41.9663,120.879,4.54747e-13,-102.027
1.39648,378.93,426.624,91.5576,42.5823,111.512,3.41061e-13,-87.3208
1.40625,358.661,398.989,72.8043,41.919,102.145,2.27374e-13,-72.6142
1.41602,316.129,367.928,60.6135,43.4752,89.4654,1.7053e-13,-51.4905
1.42578,273.596,334.32,48.4227,49.952,76.7856,1.13687e-13,-30.3668
1.43555,231.063,299.578,36.232,60.4621,64.1057,5.68434e-14,-9.24313
1.44531,188.53,263.256,24.0412,71.8874,51.4258,0,11.8806
1.45508,139.356,222.743,24.118,82.1273,38.0813,0,18.3142
1.46484,90.1821,177.225,24.1949,88.7283,24.7369,0,24.7479
1.47461,41.0079,132.934,24.2717,89.3214,11.3925,0,31.1816
1.48437,-8.16621,94.7885,24.3485,83.621,-1.95199,0,37.6153
1.49414,-53.036,58.6789,19.8936,73.5294,-15.0292,-2.84217e-14,41.365
1.50391,-97.9058,20.4282,15.4386,61.1448,-28.1064,-5.68434e-14,45.1148
1.51367,-142.776,-19.0771,10.9836,48.2274,-41.1836,-8.52651e-14,48.8646
1.52344,-187.645,-58.6323,6.52866,34.1059,-54.2608,-1.13687e-13,52.6144
1.5332,-232.657,-97.2786,-1.32135,17.5269,-66.8043,-1.98952e-13,60.1412
1.54297,-277.668,-134.34,-9.17136,-0.223762,-79.3478,-2.84217e-13,67.6681
1.55273,-322.679,-170.281,-17.0214,-16.8894,-91.8912,-3.69482e-13,75.1949
1.5625,-367.691,-203.489,-24.8714,-30.6727,-104.435,-4.54747e-13,82.7218
1.57227,-400.549,-230.808,-32.9936,-41.7919,-114.533,-2.84217e-13,79.6793
1.58203,-433.406,-255.365,-41.1158,-51.5716,-124.632,-1.13687e-13,76.6368
1.5918,-466.264,-280.478,-49.2381,-60.2202,-134.73,5.68434e-14,73.5943
1.60156,-499.122,-304.207,-57.3603,-68.3187,-144.829,2.27374e-13,70.5518
1.61133,-496.626,-324.898,-60.5321,-75.0754,-150.7,-5.68434e-14,59.6697
1.62109,-494.129,-342.818,-63.7039,-80.0374,-156.571,-3.41061e-13,48.7876
1.63086,-491.633,-356.996,-66.8757,-83.1376,-162.442,-6.25278e-13,37.9054
1.64062,-489.136,-370.316,-70.0475,-83.7717,-168.313,-9.09495e-13,27.0233
1.65039,-474.219,-384.041,-65.367,-82.4296,-169.828,-7.38964e-13,15.8343
1.66016,-459.302,-393.92,-60.6864,-82.7821,-171.344,-5.68434e-13,4.6453
1.66992,-444.385,-399.859,-56.0058,-84.5228,-172.859,-3.97904e-13,-6.5437
1.67969,-429.468,-406.346,-51.3252,-85.0307,-174.374,-2.27374e-13,-17.7327
1.68945,-429.458,-411.352,-36.5559,-82.9539,-171.623,-2.27374e-13,-30.984
1.69922,-429.447,-411.321,-21.7866,-77.1146,-168.873,-2.27374e-13,-44.2352
1.70898,-429.436,-410.782,-7.01726,-69.5075,-166.122,-2.27374e-13,-57.4865
1.71875,-429.425,-410.507,7.75206,-60.1497,-163.371,-2.27374e-13,-70.7378
1.72852,-425.027,-407.399,42.999,-48.0015,-156.872,-3.41061e-13,-92.9933
1.73828,-420.629,-403.345,78.246,-31.6796,-150.373,-4.54747e-13,-115.249
1.74805,-416.231,-398.089,113.493,-11.1045,-143.874,-5.68434e-13,-137.504
1.75781,-411.833,-388.718,148.74,13.9442,-137.375,-6.82121e-13,-159.76
1.76758,-376.805,-378.028,198.284,44.5725,-129.326,-5.40012e-13,-183.07
1.77734,-341.776,-368.152,247.828,81.5155,-121.277,-3.97904e-13,-206.379
1.78711,-306.747,-354.867,297.372,126.488,-113.228,-2.55795e-13,-229.689
1.79687,-271.718,-339.271,346.916,178.159,-105.179,-1.13687e-13,-252.999
1.80664,-221.63,-325.398,381.558,233.757,-97.7954,-8.52651e-14,-254.155
1.81641,-171.543,-310.051,416.2,290.181,-90.4114,-5.68434e-14,-255.312
1.82617,-121.455,-292.424,450.842,344.46,-83.0274,-2.84217e-14,-256.469
1.83594,-71.367,-275.677,485.484,396.331,-75.6434,0,-257.625
1.8457,-41.1931,-258.718,492.781,443.146,-69.1165,-1.42109e-14,-247.101
1.85547,-11.0192,-238.962,500.078,483.595,-62.5897,-2.84217e-14,-236.576
1.86523,19.1547,-219.238,507.375,515.164,-56.0628,-4.26326e-14,-226.051
1.875,49.3285,-198.401,514.672,536.518,-49.5359,-5.68434e-14,-215.527
1.88477,66.0979,-173.835,514.783,548.411,-43.1247,-4.9738e-14,-215.545
1.89453,82.8672,-147.592,514.894,553.52,-36.7136,-4.26326e-14,-215.563
1.9043,99.6365,-121.317,515.005,556.163,-30.3025,-3.55271e-14,-215.581
1.91406,116.406,-93.4556,515.116,556.719,-23.8913,-2.84217e-14,-215.6
1.92383,127.808,-66.2699,508.976,556.344,-18.1213,-2.13163e-14,-212.863
1.93359,139.21,-43.6702,502.835,552.896,-12.3513,-1.42109e-14,-210.126
1.94336,150.612,-25.3543,496.695,546.703,-6.58133,-7.10543e-15,-207.389
1.95312,162.013,-11.5867,490.555,538.754,-0.811331,0,-204.652
1.96289,150.103,-3.8095,456.004,526.006,2.76656,0,-187.879
1.97266,138.193,-1.5948,421.453,506.349,6.34444,0,-171.105
1.98242,126.283,-3.4621,386.903,479.39,9.92233,0,-154.332
1.99219,114.372,-8.64806,352.352,448.267,13.5002,0,-137.558
2.00195,98.9448,-14.7607,299.332,415.307,14.5545,7.10543e-15,-119.018
2.01172,83.5172,-19.1148,246.313,382.473,15.6088,1.42109e-14,-100.479
2.02148,68.0897,-21.6849,193.294,349.466,16.6631,2.13163e-14,-81.9392
2.03125,52.6622,-23.0571,140.274,315.093,17.7174,2.84217e-14,-63.3996
2.04102,59.5609,-22.546,87.4828,279.347,17.2747,4.26326e-14,-47.713
2.05078,66.4596,-20.2792,34.6912,241.999,16.8319,5.68434e-14,-32.0265
2.06055,73.3583,-17.8889,-18.1004,202.66,16.3891,7.10543e-14,-16.3399
2.07031,80.257,-15.849,-70.892,160.843,15.9464,8.52651e-14,-0.653353
2.08008,88.9907,-12.8625,-124.604,117.937,14.7701,8.17124e-14,21.4377
2.08984,97.7243,-9.42578,-178.316,76.7743,13.5938,7.81597e-14,43.5287
2.09961,106.458,-6.08809,-232.029,37.95,12.4175,7.4607e-14,65.6197
2.10937,115.192,-2.87606,-285.741,0.9208,11.2412,7.10543e-14,87.7108
2.11914,101.458,0.882239,-332.19,-35.4042,10.8326,5.32907e-14,110.088
2.12891,87.725,4.34773,-378.639,-71.5856,10.4241,3.55271e-14,132.465
2.13867,73.9917,7.59995,-425.088,-106.394,10.0156,1.77636e-14,154.843
2.14844,60.2584,9.49983,-471.537,-140.151,9.60702,0,177.22
2.1582,33.9127,9.61408,-491.601,-173.629,12.5682,7.10543e-15,185.199
2.16797,7.56695,8.59601,-511.666,-205.138,15.5295,1.42109e-14,193.178
2.17773,-18.7788,8.01716,-531.73,-232.356,18.4907,2.13163e-14,201.157
2.1875,-45.1245,7.23817,-551.794,-256.088,21.4519,2.84217e-14,209.136
2.19727,-53.6392,6.3352,-540.428,-277.688,27.7585,6.39488e-14,213.404
2.20703,-62.1539,4.66,-529.062,-297.867,34.0651,9.9476e-14,217.673
2.2168,-70.6686,2.25066,-517.696,-316.328,40.3717,1.35003e-13,221.942
2.22656,-79.1833,-0.353319,-506.33,-332.803,46.6783,1.7053e-13,226.21
2.23633,-66.2788,-3.39694,-486.302,-347.042,53.3789,8.52651e-14,236.07
2.24609,-53.3743,-6.40205,-466.273,-359.829,60.0795,0,245.93
2.25586,-40.4698,-8.33875,-446.244,-370.915,66.7801,-8.52651e-14,255.79
2.26562,-27.5653,-9.11266,-426.216,-378.93,73.4807,-1.7053e-13,265.65
2.27539,-9.89768,-8.84947,-415.817,-384.541,79.4471,-1.56319e-13,266.824
2.28516,7.76994,-7.28937,-405.419,-389.1,85.4136,-1.42109e-13,267.998
2.29492,25.4376,-5.05267,-395.021,-392.827,91.3801,-1.27898e-13,269.172
2.30469,43.1052,-1.91469,-384.622,-395.139,97.3465,-1.13687e-13,270.345
2.31445,75.4143,4.11923,-364.223,-394.586,103.557,8.52651e-14,254.737
2.32422,107.723,13.2408,-343.824,-391.742,109.768,2.84217e-13,239.128
2.33398,140.033,25.6463,-323.425,-387.165,115.978,4.83169e-13,223.519
2.34375,172.342,43.5974,-303.026,-382.006,122.188,6.82121e-13,207.911
2.35352,222.17,67.5067,-261.426,-374.759,127.958,5.68434e-13,181.863
2.36328,271.999,95.9868,-219.826,-365.392,133.727,4.54747e-13,155.816
2.37305,321.828,129.634,-178.226,-354.909,139.496,3.41061e-13,129.768
2.38281,371.656,168.962,-136.627,-343.825,145.266,2.27374e-13,103.721
2.39258,401.589,211.924,-98.716,-331.42,148.545,3.97904e-13,79.2982
2.40234,431.522,257.603,-60.8054,-316.817,151.825,5.68434e-13,54.8753
2.41211,461.455,304.528,-22.8948,-301.326,155.104,7.38964e-13,30.4525
2.42187,491.387,348.407,15.0157,-285.663,158.384,9.09495e-13,6.02962
2.43164,482.938,388.09,37.9914,-269.822,158.341,7.38964e-13,-12.3673
2.44141,474.488,423.777,60.967,-252.866,158.299,5.68434e-13,-30.7643
2.45117,466.038,453.832,83.9427,-234.132,158.256,3.97904e-13,-49.1612
2.46094,457.588,477.827,106.918,-213.589,158.214,2.27374e-13,-67.5582
2.4707,448.172,497.073,123.114,-192.65,154.698,3.41061e-13,-81.5482
2.48047,438.757,510.941,139.309,-170.49,151.182,4.54747e-13,-95.5382
2.49023,429.341,519.564,155.505,-147.156,147.666,5.68434e-13,-109.528
2.5,419.925,524.809,171.7,-123.405,144.15,6.82121e-13,-123.518
2.50977,424.865,527.405,166.855,-100.874,136.302,6.82121e-13,-120.893
2.51953,429.806,527.585,162.009,-80.417,128.453,6.82121e-13,-118.269
2.5293,434.746,526.656,157.163,-62.5456,120.604,6.82121e-13,-115.644
2.53906,439.686,523.9,152.317,-47.9547,112.756,6.82121e-13,-113.019
2.54883,412.357,516.721,119.896,-36.7607,100.657,5.40012e-13,-92.6802
2.55859,385.027,504.08,87.4758,-30.231,88.5595,3.97904e-13,-72.3415
2.56836,357.698,485.566,55.0552,-27.2812,76.4615,2.55795e-13,-52.0027
2.57812,330.368,460.256,22.6346,-26.1341,64.3635,1.13687e-13,-31.664
2.58789,263.399,428.77,3.34481,-26.3916,50.7327,9.59233e-14,-17.0448
2.59766,196.43,392.361,-15.945,-27.6835,37.102,7.81597e-14,-2.42566
2.60742,129.46,352.063,-35.2349,-28.9227,23.4713,6.03961e-14,12.1935
2.61719,62.491,309.688,-54.5247,-28.7475,9.8405,4.26326e-14,26.8127
2.62695,5.51481,267.087,-43.2629,-27.6282,-2.77942,4.61853e-14,29.6201
2.63672,-51.4614,223.997,-32.0012,-25.1305,-15.3993,4.9738e-14,32.4276
2.64648,-108.438,180.434,-20.7394,-22.3808,-28.0193,5.32907e-14,35.2351
2.65625,-165.414,136.402,-9.4777,-19.8278,-40.6392,5.68434e-14,38.0426
2.66602,-204.437,91.356,-6.34207,-17.5053,-52.5553,-4.26326e-14,44.5519
2.67578,-243.46,45.3974,-3.20644,-15.4075,-64.4715,-1.42109e-13,51.0613
2.68555,-282.483,-0.0964751,-0.0708049,-14.4394,-76.3876,-2.41585e-13,57.5706
2.69531,-321.506,-43.9029,3.06483,-14.4504,-88.3038,-3.41061e-13,64.0799
2.70508,-361.673,-85.3792,-13.6798,-14.4584,-99.447,-3.69482e-13,73.3613
2.71484,-401.839,-123.725,-30.4245,-14.1721,-110.59,-3.97904e-13,82.6427
2.72461,-442.005,-159.138,-47.1691,-13.5996,-121.733,-4.26326e-13,91.9241
2.73437,-482.171,-192.058,-63.9138,-12.9841,-132.876,-4.54747e-13,101.205
2.74414,-504.216,-222.395,-73.0903,-12.0937,-140.345,-3.97904e-13,97.1078
2.75391,-526.261,-250.424,-82.2669,-11.6099,-147.813,-3.41061e-13,93.0101
2.76367,-548.306,-276.677,-91.4434,-10.8267,-155.282,-2.84217e-13,88.9123
2.77344,-570.351,-300.61,-100.62,-10.3716,-162.75,-2.27374e-13,84.8146
2.7832,-554.545,-320.975,-92.9842,-10.9673,-164.735,-2.27374e-13,69.7313
2.79297,-538.738,-337.386,-85.3485,-11.8235,-166.721,-2.27374e-13,54.6479
2.80273,-522.932,-349.948,-77.7127,-11.8636,-168.707,-2.27374e-13,39.5645
2.8125,-507.126,-359.132,-70.077,-11.2949,-170.692,-2.27374e-13,24.4811
2.82227,-485.167,-366.455,-54.2296,-10.5037,-168.454,-1.7053e-13,10.5533
2.83203,-463.208,-372.751,-38.3822,-8.93358,-166.215,-1.13687e-13,-3.37454
2.8418,-441.248,-377.026,-22.5348,-7.00627,-163.977,-5.68434e-14,-17.3024
2.85156,-419.289,-379.486,-6.68738,-4.56009,-161.738,0,-31.2302
2.86133,-419.671,-380.09,19.7492,-1.46501,-156.25,-5.68434e-14,-50.8667
2.87109,-420.052,-378.016,46.1858,2.00583,-150.761,-1.13687e-13,-70.5032
2.88086,-420.434,-373.232,72.6223,6.19651,-145.273,-1.7053e-13,-90.1397
2.89062,-420.815,-367.343,99.0589,11.9003,-139.785,-2.27374e-13,-109.776
2.90039,-404.979,-359.469,145.433,19.3465,-131.67,-1.98952e-13,-139.168
2.91016,-389.142,-350.161,191.808,28.5203,-123.555,-1.7053e-13,-168.56
2.91992,-373.305,-340.889,238.182,40.2138,-115.44,-1.42109e-13,-197.952
2.92969,-357.468,-330.85,284.556,55.2151,-107.325,-1.13687e-13,-227.344
2.93945,-297.728,-319.222,331.35,73.8561,-99.3444,-1.13687e-13,-246.225
2.94922,-237.987,-307.036,378.144,97.0585,-91.3634,-1.13687e-13,-265.106
2.95898,-178.247,-293.843,424.938,124.683,-83.3824,-1.13687e-13,-283.987
2.96875,-118.506,-278.58,471.732,156.505,-75.4014,-1.13687e-13,-302.867
2.97852,-66.3304,-263.788,484.927,191.825,-69.7344,-5.68434e-14,-295.948
2.98828,-14.1546,-249.517,498.122,230.704,-64.0673,-5.16231e-27,-289.029
2.99805,38.0212,-234.338,511.318,270.798,-58.4002,5.68434e-14,-282.11
3.00781,90.197,-218.853,524.513,311.143,-52.7332,1.13687e-13,-275.191
3.01758,99.3679,-204.117,516.5,350.137,-47.9576,6.39488e-14,-259.596
3.02734,108.539,-187.916,508.486,386.226,-43.182,1.42109e-14,-244
3.03711,117.71,-171.686,500.473,417.878,-38.4064,-3.55271e-14,-228.405
3.04687,126.881,-156.213,492.459,443.693,-33.6309,-8.52651e-14,-212.809
3.05664,127.483,-139.736,491.729,462.667,-28.2684,-8.52651e-14,-208.209
3.06641,128.086,-122.47,491,474.85,-22.9059,-8.52651e-14,-203.609
3.07617,128.689,-106.375,490.27,481.262,-17.5434,-8.52651e-14,-199.008
3.08594,129.291,-89.7667,489.54,482.366,-12.1808,-8.52651e-14,-194.408
3.0957,131.956,-73.269,473.822,479.259,-8.0708,-6.39488e-14,-183.725
3.10547,134.621,-58.5989,458.103,473.397,-3.96074,-4.26326e-14,-173.042
3.11523,137.285,-45.7487,442.385,465.793,0.149313,-2.13163e-14,-162.358
3.125,139.95,-34.7894,426.666,456.488,4.25937,0,-151.675
3.13477,114.085,-27.7307,370.076,445.32,5.10072,3.55271e-15,-121.43
3.14453,88.221,-24.0367,313.486,432.435,5.94206,7.10543e-15,-91.1842
3.1543,62.3567,-22.3175,256.895,417.066,6.78341,1.06581e-14,-60.9386
3.16406,36.4923,-23.3334,200.305,399.173,7.62476,1.42109e-14,-30.6931
3.17383,7.89903,-26.9407,132.518,378.267,6.45432,1.06581e-14,-5.6081
3.18359,-20.6943,-30.6588,64.7317,354.465,5.28388,7.10543e-15,19.4769
3.19336,-49.2876,-35.433,-3.05504,327.813,4.11345,3.55271e-15,44.5619
3.20312,-77.8809,-40.4539,-70.8418,298.973,2.94301,0,69.6469
3.21289,-61.7069,-43.8086,-121.061,268.672,1.95157,3.55271e-15,81.2172
3.22266,-45.5328,-46.2585,-171.281,237.545,0.960134,7.10543e-15,92.7875
3.23242,-29.3588,-48.1419,-221.501,206.046,-0.031304,1.06581e-14,104.358
3.24219,-13.1848,-48.6285,-271.72,174.132,-1.02274,1.42109e-14,115.928
3.25195,7.33157,-48.1119,-316.774,141.702,-1.29585,3.55271e-15,132.731
3.26172,27.8479,-48.5401,-361.828,108.642,-1.56896,-7.10543e-15,149.534
3.27148,48.3642,-48.2727,-406.882,75.0247,-1.84208,-1.77636e-14,166.337
3.28125,68.8806,-47.9037,-451.936,40.7402,-2.11519,-2.84217e-14,183.14
3.29102,43.622,-48.6344,-485.604,6.59421,-0.444398,-2.13163e-14,196.941
3.30078,18.3635,-49.2903,-519.272,-27.1072,1.22639,-1.42109e-14,210.743
3.31055,-6.89507,-49.3483,-552.94,-60.2801,2.89718,-7.10543e-15,224.545
3.32031,-32.1536,-49.7947,-586.609,-92.2312,4.56797,0,238.347
3.33008,-58.7644,-50.0638,-580.23,-122.934,10.3309,5.68434e-14,231.073
3.33984,-85.3752,-49.0889,-573.852,-152.168,16.0937,1.13687e-13,223.799
3.34961,-111.986,-48.3928,-567.474,-180.13,21.8566,1.7053e-13,216.525
3.35937,-138.597,-47.6722,-561.096,-206.939,27.6195,2.27374e-13,209.252
3.36914,-117.875,-46.1379,-529.476,-232.143,36.0353,2.55795e-13,199.908
3.37891,-97.1535,-44.9557,-497.857,-255.634,44.4511,2.84217e-13,190.565
3.38867,-76.4318,-43.9774,-466.237,-276.804,52.8669,3.12639e-13,181.221
3.39844,-55.7101,-42.0729,-434.617,-295.241,61.2826,3.41061e-13,171.878
3.4082,-18.8287,-40.0803,-415.598,-310.675,68.5232,3.12639e-13,179.651
3.41797,18.0526,-37.836,-396.578,-323.238,75.7637,2.84217e-13,187.425
3.42773,54.934,-34.4894,-377.559,-333.785,83.0042,2.55795e-13,195.199
3.4375,91.8154,-29.9995,-358.539,-342.766,90.2448,2.27374e-13,202.973
3.44727,111.945,-25.6196,-346.371,-350.502,96.2407,1.7053e-13,203.752
3.45703,132.074,-19.9534,-334.202,-356.983,102.237,1.13687e-13,204.532
3.4668,152.203,-13.1083,-322.034,-362.401,108.233,5.68434e-14,205.312
3.47656,172.332,-5.58074,-309.865,-366.251,114.229,0,206.091
3.48633,202.146,3.5425,-271.411,-368.383,120.809,5.68434e-14,180.247
3.49609,231.96,15.3036,-232.956,-368.739,127.389,1.13687e-13,154.404
3.50586,261.774,28.8545,-194.502,-367.624,133.969,1.7053e-13,128.56
3.51562,291.588,45.0864,-156.048,-364.912,140.549,2.27374e-13,102.716
3.52539,336.025,64.9861,-98.839,-360.445,145.598,2.84217e-13,73.3961
3.53516,380.461,87.8524,-41.6303,-354.258,150.646,3.41061e-13,44.0766
3.54492,424.897,113.351,15.5784,-346.431,155.694,3.97904e-13,14.7571
3.55469,469.334,142.763,72.787,-336.236,160.742,4.54747e-13,-14.5625
3.56445,477.531,174.768,105.608,-323.663,160.931,3.97904e-13,-28.1958
3.57422,485.728,208.881,138.428,-308.943,161.12,3.41061e-13,-41.829
3.58398,493.924,245.407,171.249,-292.168,161.31,2.84217e-13,-55.4623
3.59375,502.121,282.491,204.07,-273.981,161.499,2.27374e-13,-69.0956
3.60352,476.695,318.774,208.395,-255.159,157.194,2.27374e-13,-78.5864
3.61328,451.268,353.586,212.721,-235.525,152.89,2.27374e-13,-88.0772
3.62305,425.841,385.979,217.046,-215.309,148.585,2.27374e-13,-97.568
3.63281,400.415,413.303,221.372,-194.905,144.281,2.27374e-13,-107.059
3.64258,400.316,436.459,219.117,-174.155,136.754,2.84217e-13,-115.13
3.65234,400.217,454.782,216.862,-153.176,129.227,3.41061e-13,-123.201
3.66211,400.118,467.234,214.607,-133.045,121.7,3.97904e-13,-131.272
3.67188,400.018,474.949,212.352,-113.811,114.173,4.54747e-13,-139.344
3.68164,405.385,478.636,187.663,-95.8874,102.788,3.69482e-13,-126.988
3.69141,410.752,477.776,162.974,-79.7913,91.4043,2.84217e-13,-114.632
3.70117,416.119,473.712,138.285,-65.8754,80.0201,1.98952e-13,-102.276
3.71094,421.486,467.739,113.595,-54.1503,68.636,1.13687e-13,-89.9195
3.7207,363.245,458.976,64.5991,-45.0905,54.466,9.9476e-14,-63.1263
3.73047,305.004,448.095,15.6027,-38.9548,40.296,8.52651e-14,-36.333
3.74023,246.763,435.725,-33.3936,-35.679,26.126,7.10543e-14,-9.53982
3.75,188.522,420.524,-82.39,-35.1428,11.9559,5.68434e-14,17.2534
3.75977,98.0517,402.261,-103.378,-37.1596,-1.07181,2.84217e-14,25.9023
3.76953,7.58121,381.652,-124.366,-40.8758,-14.0996,6.31089e-30,34.5511
3.7793,-82.8893,357.969,-145.355,-45.5241,-27.1273,-2.84217e-14,43.2
3.78906,-173.36,331.217,-166.343,-50.4181,-40.1551,-5.68434e-14,51.8488
3.79883,-216.363,302.711,-149.236,-54.7139,-50.6172,-1.56319e-13,48.3119
3.80859,-259.365,272.439,-132.129,-57.8073,-61.0794,-2.55795e-13,44.7749
3.81836,-302.368,240.135,-115.022,-59.6785,-71.5415,-3.55271e-13,41.2379
3.82812,-345.371,207.616,-97.9148,-60.7141,-82.0036,-4.54747e-13,37.7009
3.83789,-359.79,174.538,-97.7291,-60.4608,-91.9408,-3.97904e-13,51.7201
3.84766,-374.21,141.094,-97.5434,-58.8831,-101.878,-3.41061e-13,65.7394
3.85742,-388.629,107.889,-97.3577,-56.6375,-111.815,-2.84217e-13,79.7586
3.86719,-403.048,75.2197,-97.172,-54.3559,-121.752,-2.27374e-13,93.7779
3.87695,-434.88,42.0944,-117.967,-51.393,-130.223,-2.84217e-13,107.164
3.88672,-466.712,9.47402,-138.762,-48.5702,-138.693,-3.41061e-13,120.549
3.89648,-498.544,-22.2003,-159.557,-45.2733,-147.163,-3.97904e-13,133.935
3.90625,-530.376,-53.8183,-180.352,-41.6268,-155.633,-4.54747e-13,147.321
3.91602,-538.837,-83.5889,-169.349,-37.2221,-158.201,-4.54747e-13,129.918
3.92578,-547.297,-111.79,-158.346,-32.4058,-160.768,-4.54747e-13,112.515
3.93555,-555.758,-138.473,-147.343,-26.7636,-163.336,-4.54747e-13,95.1116
3.94531,-564.218,-163.784,-136.339,-20.9323,-165.903,-4.54747e-13,77.7086
3.95508,-524.602,-186.883,-93.8248,-14.8658,-162.084,-3.41061e-13,49.092
3.96484,-484.986,-209.249,-51.3103,-8.43624,-158.265,-2.27374e-13,20.4755
3.97461,-445.369,-230.285,-8.79566,-2.05312,-154.446,-1.13687e-13,-8.14099
3.98438,-405.753,-249.73,33.7189,4.43808,-150.627,0,-36.7575
3.99414,-379.759,-267.886,67.3769,10.8925,-144.17,-1.7053e-13,-53.7749
4.00391,-353.764,-284.603,101.035,17.4445,-137.712,-3.41061e-13,-70.7923
4.01367,-327.77,-298.511,134.693,23.6225,-131.254,-5.11591e-13,-87.8097
4.02344,-301.776,-310.682,168.351,30.0216,-124.796,-6.82121e-13,-104.827
4.0332,-305.362,-321.042,198.298,36.5331,-117.046,-4.83169e-13,-126.546
4.04297,-308.948,-329.08,228.246,43.4798,-109.296,-2.84217e-13,-148.265
4.05273,-312.534,-335.231,258.193,50.9142,-101.545,-8.52651e-14,-169.984
4.0625,-316.12,-340.197,288.14,58.8113,-93.7954,1.13687e-13,-191.703
4.07227,-278.636,-343.044,332.297,67.3426,-84.8716,5.68434e-14,-222.404
4.08203,-241.151,-344.22,376.454,76.6363,-75.9479,-7.74977e-27,-253.105
4.0918,-203.667,-344.001,420.612,87.2793,-67.0242,-5.68434e-14,-283.806
4.10156,-166.182,-341.746,464.769,99.2906,-58.1004,-1.13687e-13,-314.508
4.11133,-84.2396,-337.758,490.411,113.299,-51.219,-9.9476e-14,-322.501
4.12109,-2.29672,-332.642,516.054,129.721,-44.3375,-8.52651e-14,-330.494
4.13086,79.6461,-326.441,541.696,148.227,-37.456,-7.10543e-14,-338.488
4.14062,161.589,-319.047,567.339,168.859,-30.5746,-5.68434e-14,-346.481
4.15039,195.083,-311.303,547.383,191.461,-27.3958,-4.26326e-14,-325.978
4.16016,228.578,-302.754,527.427,215.975,-24.2171,-2.84217e-14,-305.475
4.16992,262.072,-293.019,507.471,241.489,-21.0384,-1.42109e-14,-284.973
4.17969,295.566,-282.522,487.515,267.943,-17.8597,0,-264.47
4.18945,264.997,-270.847,463.953,294.282,-15.0807,0,-249.975
4.19922,234.427,-258.059,440.39,319.702,-12.3017,0,-235.479
4.20898,203.857,-244.467,416.828,343.416,-9.52272,0,-220.984
4.21875,173.288,-230.156,393.266,364.436,-6.74373,0,-206.489
4.22852,157.626,-215.059,394.585,382.041,-3.0723,0,-202.499
4.23828,141.965,-199.184,395.905,395.48,0.599122,0,-198.51
4.24805,126.304,-183.03,397.224,405.063,4.27055,0,-194.52
4.25781,110.642,-166.272,398.543,410.169,7.94197,0,-190.531
4.26758,109.795,-148.989,369.739,411.461,8.76472,0,-163.27
4.27734,108.948,-132.388,340.934,409.203,9.58746,0,-136.009
4.28711,108.101,-115.895,312.129,404.034,10.4102,0,-108.748
4.29687,107.254,-100.199,283.324,396.36,11.233,0,-81.4875
4.30664,67.4172,-85.9318,198.303,386.96,8.18269,0,-34.3419
4.31641,27.5806,-73.3033,113.283,375.864,5.13242,0,12.8037
4.32617,-12.2559,-62.2797,28.2618,362.955,2.08215,0,59.9493
4.33594,-52.0925,-53.0689,-56.7589,348.774,-0.968116,0,107.095
4.3457,-83.9401,-46.1058,-131.025,332.794,-3.44673,0,132.314
4.35547,-115.788,-40.528,-205.292,315.186,-5.92534,0,157.532
4.36523,-147.635,-36.9385,-279.558,295.552,-8.40395,0,182.751
4.375,-179.483,-34.698,-353.824,274.062,-10.8826,0,207.97
4.38477,-149.366,-33.289,-385.264,250.285,-10.2343,-1.42109e-14,211.989
4.39453,-119.248,-32.4626,-416.703,224.747,-9.58606,-2.84217e-14,216.009
4.4043,-89.1312,-31.9146,-448.142,198.237,-8.93781,-4.26326e-14,220.028
4.41406,-59.0139,-31.1923,-479.581,170.801,-8.28956,-5.68434e-14,224.048
4.42383,-41.383,-30.0676,-507.563,142.974,-5.94033,-4.26326e-14,237.348
4.43359,-23.752,-29.1681,-535.544,115.167,-3.5911,-2.84217e-14,250.648
4.44336,-6.12104,-28.0472,-563.526,87.3886,-1.24187,-1.42109e-14,263.948
4.45312,11.5099,-26.8205,-591.508,59.9175,1.10736,0,277.248
4.46289,-31.1083,-25.9666,-608.542,32.8562,5.77185,1.42109e-14,282.522
4.47266,-73.7265,-25.0679,-625.577,6.06436,10.4364,2.84217e-14,287.797
4.48242,-116.345,-23.9423,-642.612,-20.3218,15.1008,4.26326e-14,293.071
4.49219,-158.963,-23.2403,-659.647,-46.1291,19.7653,5.68434e-14,298.345
4.50195,-165.794,-22.6039,-625.817,-71.296,28.5787,3.8812e-27,273.424
4.51172,-172.626,-21.9163,-591.988,-95.4833,37.3922,-5.68434e-14,248.502
4.52148,-179.458,-21.4247,-558.159,-118.321,46.2056,-1.13687e-13,223.58
4.53125,-186.289,-21.1649,-524.33,-139.887,55.019,-1.7053e-13,198.658
4.54102,-112.511,-20.7155,-475.178,-160.029,64.7296,-9.9476e-14,180.436
4.55078,-38.7319,-20.4223,-426.027,-178.561,74.4402,-2.84217e-14,162.213
4.56055,35.0469,-20.4007,-376.875,-195.493,84.1508,4.26326e-14,143.99
4.57031,108.826,-20.1921,-327.724,-211.119,93.8615,1.13687e-13,125.768
4.58008,163.648,-20.1244,-312.442,-225.447,100.171,1.98952e-13,134.589
4.58984,218.471,-20.0986,-297.16,-238.489,106.481,2.84217e-13,143.41
4.59961,273.293,-19.6873,-281.878,-250.333,112.791,3.69482e-13,152.231
4.60937,328.116,-18.6358,-266.595,-260.876,119.1,4.54747e-13,161.052
4.61914,325.782,-17.0702,-244.836,-269.755,124.045,5.11591e-13,153.094
4.62891,323.449,-14.3041,-223.077,-277.146,128.989,5.68434e-13,145.136
4.63867,321.115,-9.85104,-201.317,-283.176,133.934,6.25278e-13,137.177
4.64844,318.781,-4.09004,-179.558,-287.834,138.878,6.82121e-13,129.219
4.6582,337.531,3.67705,-109.929,-291.34,144.656,5.68434e-13,89.4916
4.66797,356.281,13.7354,-40.3,-293.798,150.433,4.54747e-13,49.7642
4.67773,375.031,26.0089,29.329,-295.016,156.211,3.41061e-13,10.0368
4.6875,393.781,40.52,98.9579,-295.131,161.989,2.27374e-13,-29.6905
4.69727,432.798,57.8495,160.579,-294.014,163.795,2.84217e-13,-53.1794
4.70703,471.815,77.37,222.2,-291.718,165.601,3.41061e-13,-76.6683
4.7168,510.832,99.4391,283.821,-288.015,167.407,3.97904e-13,-100.157
4.72656,549.849,123.882,345.442,-283.152,169.213,4.54747e-13,-123.646
4.73633,528.542,150.623,343.012,-277.318,163.205,3.41061e-13,-115.018
4.74609,507.236,178.995,340.582,-270.423,157.196,2.27374e-13,-106.389
4.75586,485.929,208.695,338.153,-262.966,151.188,1.13687e-13,-97.7609
4.76562,464.622,239.126,335.723,-254.258,145.18,0,-89.1325
4.77539,414.05,269.05,307.24,-244.971,134.906,5.68434e-14,-85.8343
4.78516,363.479,298.077,278.757,-234.483,124.631,1.13687e-13,-82.5361
4.79492,312.907,325.359,250.274,-223.33,114.357,1.7053e-13,-79.238
4.80469,262.335,350.095,221.791,-211.198,104.083,2.27374e-13,-75.9398
4.81445,265.557,371.597,205.263,-198.308,92.5336,1.98952e-13,-79.6844
4.82422,268.78,389.56,188.734,-184.936,80.9846,1.7053e-13,-83.4291
4.83398,272.002,403.31,172.206,-171.301,69.4356,1.42109e-13,-87.1737
4.84375,275.224,412.489,155.678,-157.518,57.8866,1.13687e-13,-90.9184
4.85352,269.149,417.625,117.658,-143.604,43.6421,8.65974e-14,-69.3403
4.86328,263.073,418.771,79.6388,-130.158,29.3977,5.9508e-14,-47.7623
4.87305,256.997,415.895,41.6194,-117.176,15.1533,3.24185e-14,-26.1842
4.88281,250.921,410.178,3.59995,-104.948,0.908869,5.32907e-15,-4.6062
4.89258,150.533,401.782,-51.9553,-93.8706,-14.2495,-5.28466e-14,22.4604
4.90234,50.1441,391.014,-107.511,-84.0618,-29.4079,-1.11022e-13,49.527
4.91211,-50.2443,378.52,-163.066,-75.7957,-44.5662,-1.69198e-13,76.5936
4.92187,-150.633,364.333,-218.621,-69.261,-59.7246,-2.27374e-13,103.66
4.93164,-248.489,348.563,-223.026,-64.3028,-70.7667,-2.84217e-13,96.0279
4.94141,-346.345,331.153,-227.431,-60.6508,-81.8088,-3.41061e-13,88.3955
4.95117,-444.201,312.351,-231.836,-58.2418,-92.851,-3.97904e-13,80.7632
4.96094,-542.057,291.851,-236.241,-56.9617,-103.893,-4.54747e-13,73.1308
4.9707,-538.015,269.575,-203.124,-55.8214,-111.301,-4.54747e-13,60.5368
4.98047,-533.973,246.229,-170.007,-55.0652,-118.708,-4.54747e-13,47.9428
4.99023,-529.93,221.525,-136.89,-54.182,-126.116,-4.54747e-13,35.3488
5,-525.888,195.668,-103.773,-53.2333,-133.523,-4.54747e-13,22.7548
5.00977,-507.025,169.717,-111.457,-52.1386,-140.825,-3.97904e-13,43.734
5.01953,-488.163,143.188,-119.14,-50.5516,-148.126,-3.41061e-13,64.7132
5.0293,-469.3,116.777,-126.824,-48.8514,-155.427,-2.84217e-13,85.6924
5.03906,-450.437,90.6079,-134.508,-46.8582,-162.729,-2.27374e-13,106.672
5.04883,-482.178,65.0238,-153.731,-45.099,-166.722,-3.41061e-13,116.636
5.05859,-513.92,39.6403,-172.954,-43.6453,-170.716,-4.54747e-13,126.599
5.06836,-545.661,14.9376,-192.178,-42.5987,-174.71,-5.68434e-13,136.563
5.07812,-577.403,-8.95145,-211.401,-41.813,-178.703,-6.82121e-13,146.527
5.08789,-568.578,-32.8629,-162.397,-41.2739,-174.019,-5.11591e-13,106.909
5.09766,-559.754,-55.9314,-113.393,-40.9737,-169.334,-3.41061e-13,67.29
5.10742,-550.929,-77.9544,-64.3888,-40.7521,-164.649,-1.7053e-13,27.6714
5.11719,-542.105,-99.4933,-15.3847,-40.2429,-159.964,0,-11.9473
5.12695,-472.481,-119.996,62.1446,-39.2989,-149.995,0,-50.6067
5.13672,-402.857,-139.092,139.674,-38.0099,-140.027,0,-89.2662
5.14648,-333.234,-157.322,217.203,-36.3271,-130.058,0,-127.926
5.15625,-263.61,-174.571,294.733,-34.0671,-120.09,0,-166.585
5.16602,-241.215,-190.571,325.692,-31.6158,-111.527,-1.42109e-13,-172.677
5.17578,-218.82,-205.841,356.651,-28.715,-102.964,-2.84217e-13,-178.768
5.18555,-196.426,-220.175,387.61,-25.4193,-94.4007,-4.26326e-13,-184.86
5.19531,-174.031,-233.402,418.569,-21.6859,-85.8376,-5.68434e-13,-190.951
5.20508,-185.407,-245.976,434.796,-17.6426,-78.305,-4.54747e-13,-207.716
5.21484,-196.782,-257.654,451.023,-12.8642,-70.7725,-3.41061e-13,-224.48
5.22461,-208.158,-268.087,467.25,-7.32249,-63.2399,-2.27374e-13,-241.245
5.23437,-219.533,-277.516,483.477,-0.80512,-55.7073,-1.13687e-13,-258.009
5.24414,-149.858,-286.212,520.769,6.84922,-47.7844,-8.52651e-14,-288.884
5.25391,-80.1831,-293.336,558.06,15.7777,-39.8615,-5.68434e-14,-319.759
5.26367,-10.5079,-299.453,595.352,26.1717,-31.9387,-2.84217e-14,-350.633
5.27344,59.1672,-304.816,632.643,38.0023,-24.0158,0,-381.508
5.2832,154.963,-308.752,633.2,51.5374,-19.8182,0,-373.964
5.29297,250.758,-311.538,633.756,66.9782,-15.6206,0,-366.421
5.30273,346.554,-313.156,634.313,84.4802,-11.4231,0,-358.877
5.3125,442.349,-313.45,634.869,104.045,-7.22551,0,-351.334
5.32227,421.94,-312.008,579.009,125.567,-7.46401,7.10543e-15,-315.146
5.33203,401.53,-309.262,523.149,148.931,-7.70251,1.42109e-14,-278.958
5.3418,381.12,-305.204,467.289,174.087,-7.941,2.13163e-14,-242.77
5.35156,360.71,-299.389,411.429,200.397,-8.1795,2.84217e-14,-206.581
5.36133,280.149,-292.556,377.234,227.637,-7.12469,2.13163e-14,-196.589
5.37109,199.588,-284.358,343.039,255.013,-6.06987,1.42109e-14,-186.597
5.38086,119.027,-274.393,308.844,282.158,-5.01505,7.10543e-15,-176.604
5.39062,38.466,-263.285,274.65,308.117,-3.96024,0,-166.612
5.40039,32.614,-251.265,271.567,332.355,-1.46625,0,-162.238
5.41016,26.7619,-237.591,268.484,354.328,1.02774,0,-157.864
5.41992,20.9099,-223.022,265.401,373.381,3.52172,0,-153.49
5.42969,15.0578,-207.718,262.318,389.084,6.01571,0,-149.116
5.43945,27.2083,-191.58,198.267,401.371,4.0546,-1.77636e-15,-97.8924
5.44922,39.3587,-175.074,134.215,409.913,2.09349,-3.55271e-15,-46.6692
5.45898,51.5091,-158.93,70.1637,414.88,0.132381,-5.32907e-15,4.55409
5.46875,63.6596,-142.663,6.11216,416.238,-1.82873,-7.10543e-15,55.7773
5.47852,4.99331,-126.936,-111.295,414.404,-6.44288,-1.95399e-14,115.624
5.48828,-53.673,-111.801,-228.702,409.648,-11.057,-3.19744e-14,175.47
5.49805,-112.339,-97.6015,-346.11,402.318,-15.6712,-4.44089e-14,235.316
5.50781,-171.005,-84.3907,-463.517,392.755,-20.2853,-5.68434e-14,295.163
5.51758,-201.239,-72.7871,-516.595,381.028,-19.5122,-4.26326e-14,301.087
5.52734,-231.472,-62.4583,-569.674,367.431,-18.7391,-2.84217e-14,307.012
5.53711,-261.706,-53.1468,-622.752,351.87,-17.966,-1.42109e-14,312.937
5.54688,-291.939,-45.331,-675.83,334.251,-17.1929,0,318.862
5.55664,-232.434,-38.5943,-659.477,314.674,-10.8445,0,304.596
5.56641,-172.929,-32.2967,-643.124,293.315,-4.49616,0,290.331
5.57617,-113.424,-26.7274,-626.772,270.172,1.85221,0,276.065
5.58594,-53.9195,-21.4517,-610.419,245.376,8.20058,0,261.799
5.5957,-35.9242,-16.1245,-613.581,219.274,14.8735,-1.42109e-14,273.044
5.60547,-17.929,-11.1488,-616.744,192.229,21.5465,-2.84217e-14,284.289
5.61523,0.0661856,-6.42871,-619.907,164.291,28.2194,-4.26326e-14,295.534
5.625,18.0614,-1.81399,-623.069,135.828,34.8923,-5.68434e-14,306.779
5.63477,-31.3071,2.69284,-622.338,107.064,43.0584,-2.84217e-14,300.715
5.64453,-80.6757,6.41644,-621.606,78.1448,51.2244,-1.29373e-27,294.65
5.6543,-130.044,9.86458,-620.875,49.2972,59.3904,2.84217e-14,288.585
5.66406,-179.413,12.8168,-620.143,20.7224,67.5564,5.68434e-14,282.52
5.67383,-135.337,14.8851,-555.415,-7.34572,79.64,9.9476e-14,237.354
5.68359,-91.2606,16.2721,-490.687,-35.2788,91.7236,1.42109e-13,192.188
5.69336,-47.1846,17.2682,-425.958,-62.1057,103.807,1.84741e-13,147.021
5.70312,-3.10849,17.4747,-361.23,-88.2406,115.891,2.27374e-13,101.855
5.71289,128.344,17.258,-303.091,-113.253,126.206,2.27374e-13,83.234
5.72266,259.796,17.2047,-244.952,-136.748,136.52,2.27374e-13,64.6129
5.73242,391.248,16.5675,-186.813,-159.089,146.835,2.27374e-13,45.9918
5.74219,522.7,15.9404,-128.675,-179.317,157.15,2.27374e-13,27.3707
5.75195,556.039,15.4656,-131.881,-197.826,161.36,3.97904e-13,45.7165
5.76172,589.378,14.844,-135.088,-214.24,165.569,5.68434e-13,64.0622
5.77148,622.717,14.1996,-138.295,-229.069,169.779,7.38964e-13,82.408
5.78125,656.056,14.0604,-141.502,-241.862,173.989,9.09495e-13,100.754
5.79102,602.41,13.9707,-115.486,-253.103,177.056,6.82121e-13,81.5964
5.80078,548.764,14.104,-89.4708,-262.683,180.122,4.54747e-13,62.4391
5.81055,495.118,15.2024,-63.4553,-270.638,183.189,2.27374e-13,43.2817
5.82031,441.472,16.9546,-37.4398,-277.013,186.256,0,24.1244
5.83008,459.685,19.4495,52.2171,-281.789,189.362,1.13687e-13,-25.3371
5.83984,477.897,23.5018,141.874,-285.293,192.467,2.27374e-13,-74.7985
5.84961,496.11,28.9692,231.531,-287.605,195.573,3.41061e-13,-124.26
5.85937,514.322,35.6966,321.188,-288.518,198.679,4.54747e-13,-173.721
5.86914,555.708,44.6295,354.35,-288.482,193.336,4.54747e-13,-170.805
5.87891,597.093,55.598,387.513,-287.458,187.994,4.54747e-13,-167.889
5.88867,638.478,68.1508,420.675,-285.44,182.652,4.54747e-13,-164.973
5.89844,679.863,83.0993,453.838,-282.728,177.309,4.54747e-13,-162.056
5.9082,612.009,100.121,388.984,-279.221,161.792,3.41061e-13,-120.93
5.91797,544.155,118.796,324.131,-274.873,146.275,2.27374e-13,-79.8027
5.92773,476.3,139.068,259.278,-269.607,130.757,1.13687e-13,-38.676
5.9375,408.446,161.014,194.424,-263.695,115.24,0,2.45078
5.94727,326.555,183.465,144.289,-256.989,98.8998,1.42109e-14,6.77334
5.95703,244.664,206.583,94.1547,-249.591,82.5593,2.84217e-14,11.0959
5.9668,162.773,229.804,44.0199,-241.38,66.2189,4.26326e-14,15.4185
5.97656,80.8817,252.13,-6.11483,-232.785,49.8784,5.68434e-14,19.741
5.98633,94.267,273.245,-9.53317,-223.473,36.0443,4.44089e-14,10.3047
5.99609,107.652,293.074,-12.9515,-213.853,22.2102,3.19744e-14,0.868444
6.00586,121.038,310.406,-16.3698,-203.517,8.37602,1.95399e-14,-8.56785
6.01562,134.423,325.201,-19.7882,-192.424,-5.45812,7.10543e-15,-18.0041
6.02539,104.6,337.674,-61.6654,-181.153,-21.1645,-2.30926e-14,13.9419
6.03516,74.7771,347.021,-103.543,-169.645,-36.8709,-5.32907e-14,45.8879
6.04492,44.9541,353.417,-145.42,-158.102,-52.5774,-8.34888e-14,77.8339
6.05469,15.131,357.353,-187.297,-146.367,-68.2838,-1.13687e-13,109.78
6.06445,-135.132,358.512,-244.621,-134.891,-82.8927,-3.12639e-13,134.189
6.07422,-285.394,356.9,-301.944,-124.156,-97.5016,-5.11591e-13,158.598
6.08398,-435.657,353.375,-359.268,-113.666,-112.111,-7.10543e-13,183.007
6.09375,-585.92,347.527,-416.591,-103.808,-126.719,-9.09495e-13,207.417
6.10352,-610.484,339.571,-390.845,-94.7791,-133.632,-7.38964e-13,175.936
6.11328,-635.047,329.804,-365.1,-86.7477,-140.545,-5.68434e-13,144.455
6.12305,-659.611,318.344,-339.354,-79.3303,-147.458,-3.97904e-13,112.974
6.13281,-684.174,304.624,-313.608,-72.5452,-154.372,-2.27374e-13,81.4937
6.14258,-645.787,289.229,-259.373,-66.6569,-157.217,-2.84217e-13,61.3251
6.15234,-607.4,272.326,-205.137,-61.244,-160.063,-3.41061e-13,41.1565
6.16211,-569.013,253.145,-150.902,-56.2089,-162.908,-3.97904e-13,20.9879
6.17187,-530.626,232.567,-96.6664,-51.2292,-165.754,-4.54747e-13,0.819301
6.18164,-490.841,210.729,-111.122,-46.4229,-169.502,-4.54747e-13,28.1616
6.19141,-451.057,187.378,-125.577,-41.6188,-173.249,-4.54747e-13,55.5039
6.20117,-411.273,163.309,-140.032,-36.8088,-176.997,-4.54747e-13,82.8461
6.21094,-371.489,138.619,-154.487,-31.805,-180.745,-4.54747e-13,110.188
6.2207,-427.726,113.42,-148.159,-26.8615,-178.818,-5.68434e-13,98.5879
6.23047,-483.962,88.1566,-141.83,-22.2246,-176.891,-6.82121e-13,86.9873
6.24023,-540.199,63.2322,-135.501,-18.0018,-174.964,-7.95808e-13,75.3868
6.25,-596.436,38.5503,-129.172,-14.203,-173.037,-9.09495e-13,63.7862
6.25977,-560.5,14.0405,-12.2648,-10.9825,-160.831,-7.95808e-13,-10.6556
6.26953,-524.564,-9.71098,104.643,-8.31549,-148.625,-6.82121e-13,-85.0974
6.2793,-488.629,-32.7728,221.55,-6.36581,-136.419,-5.68434e-13,-159.539
6.28906,-452.693,-55.3276,338.458,-5.01522,-124.214,-4.54747e-13,-233.981
6.29883,-341.272,-76.9016,441.053,-4.10793,-111.579,-3.83693e-13,-269.398
6.30859,-229.851,-97.4525,543.648,-3.99647,-98.9437,-3.12639e-13,-304.814
6.31836,-118.43,-117.34,646.243,-3.90527,-86.3088,-2.41585e-13,-340.231
6.32812,-7.00901,-135.905,748.838,-4.21052,-73.6738,-1.7053e-13,-375.647
6.33789,-4.35762,-153.206,739.287,-4.77879,-68.3974,-1.13687e-13,-353.716
6.34766,-1.70622,-169.487,729.736,-5.52818,-63.1211,-5.68434e-14,-331.785
6.35742,0.945168,-184.641,720.185,-6.15725,-57.8447,9.03719e-27,-309.854
6.36719,3.59656,-198.614,710.634,-6.71918,-52.5684,5.68434e-14,-287.923
6.37695,-27.2124,-211.477,695.925,-7.27057,-48.7865,4.26326e-14,-298.287
6.38672,-58.0214,-223.267,681.216,-7.37231,-45.0046,2.84217e-14,-308.65
6.39648,-88.8303,-233.801,666.506,-6.91424,-41.2227,1.42109e-14,-319.013
6.40625,-119.639,-243.374,651.797,-5.76207,-37.4408,0,-329.376
6.41602,-21.3668,-251.899,681.857,-3.64056,-32.3644,0,-358.797
6.42578,76.9058,-258.836,711.917,-0.176054,-27.288,0,-388.217
6.43555,175.178,-264.555,741.977,4.50352,-22.2116,0,-417.637
6.44531,273.451,-269.02,772.038,10.9318,-17.1353,0,-447.058
6.45508,348.101,-271.97,735.219,19.1101,-17.751,-2.84217e-14,-411.111
6.46484,422.75,-273.558,698.401,29.3432,-18.3668,-5.68434e-14,-375.164
6.47461,497.4,-273.829,661.582,41.6252,-18.9826,-8.52651e-14,-339.217
6.48437,572.05,-272.909,624.764,56.0063,-19.5983,-1.13687e-13,-303.27
6.49414,454.673,-270.443,521.871,72.5435,-24.8925,-1.42109e-13,-245.671
6.50391,337.296,-267.043,418.978,91.2314,-30.1867,-1.7053e-13,-188.072
6.51367,219.918,-262.388,316.085,111.594,-35.4809,-1.98952e-13,-130.473
6.52344,102.541,-256.538,213.192,133.756,-40.7751,-2.27374e-13,-72.8735
6.5332,-12.8384,-249.895,174.95,156.968,-41.6161,-2.27374e-13,-72.8757
6.54297,-128.218,-242.403,136.709,181.422,-42.457,-2.27374e-13,-72.8779
6.55273,-243.598,-233.799,98.4673,206.163,-43.298,-2.27374e-13,-72.8801
6.5625,-358.978,-224.706,60.2257,230.882,-44.139,-2.27374e-13,-72.8823
6.57227,-306.344,-214.989,54.12,254.962,-42.8251,-1.56319e-13,-64.7199
6.58203,-253.71,-204.588,48.0144,277.903,-41.5113,-8.52651e-14,-56.5575
6.5918,-201.076,-193.919,41.9087,299.195,-40.1974,-1.42109e-14,-48.3951
6.60156,-148.443,-183.022,35.8031,318.317,-38.8836,5.68434e-14,-40.2327
6.61133,-119.948,-171.543,-70.968,335.073,-43.1516,-4.26326e-14,39.8888
6.62109,-91.4532,-160.033,-177.739,349.242,-47.4196,-1.42109e-13,120.01
6.63086,-62.9586,-148.647,-284.51,360.515,-51.6876,-2.41585e-13,200.132
6.64062,-34.4639,-137.204,-391.281,368.856,-55.9556,-3.41061e-13,280.253
6.65039,-134.396,-126.141,-475.509,374.34,-58.6204,-3.69482e-13,334.767
6.66016,-234.329,-115.598,-559.737,376.92,-61.2851,-3.97904e-13,389.281
6.66992,-334.261,-105.824,-643.965,377.007,-63.9499,-4.26326e-13,443.795
6.67969,-434.193,-96.7374,-728.192,374.385,-66.6147,-4.54747e-13,498.309
6.68945,-445.728,-88.7148,-728.192,369.369,-57.0684,-3.69482e-13,459.105
6.69922,-457.264,-81.6725,-728.192,361.932,-47.5222,-2.84217e-13,419.9
6.70898,-468.799,-75.7177,-728.192,352.477,-37.9759,-1.98952e-13,380.695
6.71875,-480.334,-70.8207,-728.192,340.75,-28.4296,-1.13687e-13,341.49
6.72852,-360.961,-66.9567,-673.056,326.953,-13.3473,-7.10543e-14,307.86
6.73828,-241.587,-63.8716,-617.92,311.003,1.73504,-2.84217e-14,274.23
6.74805,-122.214,-61.6827,-562.783,293.203,16.8174,1.42109e-14,240.6
6.75781,-2.8401,-60.1467,-507.647,273.299,31.8997,5.68434e-14,206.971
6.76758,14.7745,-58.9987,-509.794,251.667,42.749,7.10543e-14,228.848
6.77734,32.3891,-57.9637,-511.94,228.424,53.5983,8.52651e-14,250.725
6.78711,50.0037,-57.1843,-514.087,203.73,64.4476,9.9476e-14,272.602
6.79687,67.6182,-56.1777,-516.233,177.929,75.2968,1.13687e-13,294.479
6.80664,15.4949,-55.2823,-508.485,151.297,86.8916,3.12639e-13,274.813
6.81641,-36.6284,-54.1356,-500.737,124.083,98.4865,5.11591e-13,255.148
6.82617,-88.7517,-52.8599,-492.988,96.4134,110.081,7.10543e-13,235.483
6.83594,-140.875,-51.3493,-485.24,68.8059,121.676,9.09495e-13,215.818
6.8457,-19.6521,-49.8831,-382.026,41.0708,137.416,6.25278e-13,145.671
6.85547,101.571,-48.1923,-278.813,13.69,153.156,3.41061e-13,75.5245
6.86523,222.794,-46.4354,-175.6,-13.3662,168.896,5.68434e-14,5.378
6.875,344.017,-44.533,-72.3873,-39.833,184.636,-2.27374e-13,-64.7686
6.88477,462.629,-42.3598,-12.2624,-65.5829,194.294,-1.7053e-13,-72.7511
6.89453,581.242,-40.0884,47.8626,-90.5631,203.952,-1.13687e-13,-80.7336
6.9043,699.855,-37.6134,107.988,-114.552,213.609,-5.68434e-14,-88.7161
6.91406,818.468,-34.7086,168.112,-137.455,223.267,0,-96.6986
6.92383,818.468,-31.7158,134.576,-158.863,223.233,2.27374e-13,-62.2749
6.93359,818.468,-28.2689,101.04,-179.094,223.199,4.54747e-13,-27.8511
6.94336,818.468,-24.3989,67.5041,-197.617,223.165,6.82121e-13,6.57266
6.95312,818.468,-20.1895,33.9679,-214.785,223.132,9.09495e-13,40.9964
6.96289,712.518,-15.6742,67.7746,-230.255,222.828,7.95808e-13,5.03947
6.97266,606.568,-10.6948,101.581,-244.022,222.525,6.82121e-13,-30.9175
6.98242,500.618,-5.20458,135.388,-256.401,222.221,5.68434e-13,-66.8744
6.99219,394.668,0.524266,169.195,-266.955,221.918,4.54747e-13,-102.831
7.00195,449.22,7.0266,265.614,-276.031,219.993,2.27374e-13,-151.522
7.01172,503.772,14.1179,362.033,-283.647,218.069,3.09991e-26,-200.214
7.02148,558.324,22.0797,458.453,-289.872,216.144,-2.27374e-13,-248.905
7.03125,612.876,31.032,554.872,-294.471,214.22,-4.54747e-13,-297.596
7.04102,656.934,40.9672,514.545,-297.583,198.512,-2.27374e-13,-242.71
7.05078,700.992,52.0115,474.219,-299.151,182.803,1.02994e-26,-187.825
7.06055,745.05,64.442,433.892,-299.388,167.095,2.27374e-13,-132.939
7.07031,789.108,78.0407,393.565,-298.175,151.387,4.54747e-13,-78.054
7.08008,639.331,92.9762,245.899,-295.539,126.507,3.97904e-13,-3.17038
7.08984,489.554,109.45,98.2328,-291.451,101.627,3.41061e-13,71.7132
7.09961,339.778,126.919,-49.4335,-286.037,76.7478,2.84217e-13,146.597
7.10937,190.001,145.406,-197.1,-279.367,51.8681,2.27374e-13,221.48
7.11914,79.439,164.895,-238.417,-271.559,34.1594,1.49214e-13,203.808
7.12891,-31.1233,184.839,-279.734,-262.43,16.4507,7.10543e-14,186.136
7.13867,-141.685,205.133,-321.051,-251.99,-1.25799,-7.10543e-15,168.463
7.14844,-252.248,225.482,-362.368,-240.717,-18.9667,-8.52651e-14,150.791
7.1582,-202.95,245.295,-327.739,-228.447,-30.5156,-1.77636e-13,129.835
7.16797,-153.652,264.227,-293.109,-215.421,-42.0645,-2.70006e-13,108.879
7.17773,-104.354,281.998,-258.479,-201.878,-53.6134,-3.62377e-13,87.9233
7.1875,-55.0565,298.289,-223.85,-187.771,-65.1623,-4.54747e-13,66.9674
7.19727,-112.894,312.458,-278.309,-173.585,-80.2221,-4.54747e-13,119.261
7.20703,-170.732,324.722,-332.769,-159.293,-95.2819,-4.54747e-13,171.554
7.2168,-228.57,334.698,-387.228,-144.835,-110.342,-4.54747e-13,223.847
7.22656,-286.408,342.263,-441.688,-130.676,-125.401,-4.54747e-13,276.14
7.23633,-385.85,347.598,-497.231,-117.006,-136.958,-5.11591e-13,289.02
7.24609,-485.291,350.399,-552.774,-104.211,-148.515,-5.68434e-13,301.9
7.25586,-584.733,350.996,-608.317,-91.9758,-160.072,-6.25278e-13,314.779
7.26562,-684.174,349.505,-663.859,-80.4782,-171.63,-6.82121e-13,327.659
7.27539,-684.174,345.952,-579.08,-70.0716,-170.794,-5.11591e-13,255.474
7.28516,-684.174,340.34,-494.301,-60.8581,-169.958,-3.41061e-13,183.29
7.29492,-684.174,332.88,-409.522,-52.7398,-169.123,-1.7053e-13,111.106
7.30469,-684.174,323.782,-324.743,-45.8711,-168.287,0,38.9212
7.31445,-561.694,312.692,-237.479,-39.99,-164.465,-1.13687e-13,13.9632
7.32422,-439.214,299.948,-150.215,-35.1213,-160.643,-2.27374e-13,-10.9947
7.33398,-316.733,285.654,-62.9511,-31.0345,-156.821,-3.41061e-13,-35.9527
7.34375,-194.253,269.51,24.3129,-27.4252,-152.999,-4.54747e-13,-60.9106
7.35352,-182.005,251.795,2.55781,-24.3617,-152.338,-3.97904e-13,-25.0774
7.36328,-169.757,232.573,-19.1973,-21.9143,-151.678,-3.41061e-13,10.7558
7.37305,-157.509,211.962,-40.9525,-19.9899,-151.017,-2.84217e-13,46.589
7.38281,-145.261,189.927,-62.7076,-17.792,-150.357,-2.27374e-13,82.4222
7.39258,-253.164,166.968,-11.0848,-15.893,-141.298,-2.84217e-13,33.001
7.40234,-361.068,143.034,40.538,-14.1257,-132.24,-3.41061e-13,-16.4203
7.41211,-468.971,118.452,92.1608,-12.599,-123.182,-3.97904e-13,-65.8415
7.42188,-576.874,93.3485,143.784,-11.3532,-114.124,-4.54747e-13,-115.263
7.43164,-476.166,68.1702,327.717,-10.2386,-95.5289,-3.97904e-13,-223.536
7.44141,-375.458,42.7088,511.65,-9.42585,-76.9341,-3.41061e-13,-331.81
7.45117,-274.75,17.5187,695.583,-8.93696,-58.3393,-2.84217e-13,-440.084
7.46094,-174.042,-7.62407,879.516,-8.85505,-39.7445,-2.27374e-13,-548.357
7.4707,-10.7199,-32.3674,879.516,-9.16198,-30.0389,-1.7053e-13,-547.84
7.48047,152.602,-56.5225,879.516,-9.59346,-20.3333,-1.13687e-13,-547.322
7.49023,315.924,-80.12,879.516,-10.3733,-10.6277,-5.68434e-14,-546.805
7.5,479.246,-102.9,879.516,-11.0796,-0.922124,0,-546.287
7.50977,416.613,-124.762,857.577,-11.8834,-4.43027,1.42109e-14,-480.059
7.51953,353.979,-145.391,835.638,-12.4699,-7.93841,2.84217e-14,-413.83
7.5293,291.346,-164.846,813.699,-12.7895,-11.4466,4.26326e-14,-347.601
7.53906,228.713,-183.04,791.76,-12.6801,-14.9547,5.68434e-14,-281.372
7.54883,158.91,-199.616,755.759,-12.3377,-16.2762,4.26326e-14,-302.146
7.55859,89.107,-214.762,719.759,-11.248,-17.5977,2.84217e-14,-322.919
7.56836,19.304,-228.379,683.758,-9.45414,-18.9192,1.42109e-14,-343.692
7.57812,-50.499,-240.358,647.758,-6.99952,-20.2407,0,-364.466
7.58789,83.2639,-250.679,692.778,-3.62874,-18.4411,0,-397.253
7.59766,217.027,-259.608,737.799,0.654819,-16.6416,0,-430.041
7.60742,350.79,-266.736,782.819,6.04072,-14.842,0,-462.829
7.61719,484.553,-272.358,827.839,12.5665,-13.0425,0,-495.616
7.62695,504.366,-276.346,738.94,20.3805,-20.8682,-1.42109e-14,-415.331
7.63672,524.18,-278.777,650.04,29.507,-28.6939,-2.84217e-14,-335.047
7.64648,543.993,-279.502,561.14,40.0706,-36.5196,-4.26326e-14,-254.762
7.65625,563.807,-278.971,472.24,52.1297,-44.3453,-5.68434e-14,-174.477
7.66602,322.387,-276.753,312.633,65.6166,-55.9159,-9.9476e-14,-97.4266
7.67578,80.9682,-273.143,153.027,80.566,-67.4865,-1.42109e-13,-20.3762
7.68555,-160.451,-268.194,-6.57961,96.9082,-79.0572,-1.84741e-13,56.6741
7.69531,-401.87,-262.057,-166.186,114.358,-90.6278,-2.27374e-13,133.724
7.70508,-472.446,-254.618,-187.59,132.819,-91.6819,-2.55795e-13,108.517
7.71484,-543.022,-246.379,-208.994,152.102,-92.736,-2.84217e-13,83.3086
7.72461,-613.598,-236.891,-230.398,171.995,-93.7901,-3.12639e-13,58.1008
7.73438,-684.174,-226.884,-251.802,191.873,-94.8442,-3.41061e-13,32.8929
7.74414,-548.539,-215.756,-254.021,211.641,-92.8984,-3.12639e-13,49.9059
7.75391,-412.904,-204.398,-256.24,230.845,-90.9525,-2.84217e-13,66.919
7.76367,-277.27,-192.224,-258.459,249.193,-89.0067,-2.55795e-13,83.932
7.77344,-141.635,-180.002,-260.677,266.195,-87.0608,-2.27374e-13,100.945
7.7832,-132.896,-167.55,-377.556,281.556,-91.5153,-1.7053e-13,213.779
7.79297,-124.157,-155.08,-494.435,294.82,-95.9699,-1.13687e-13,326.613
7.80273,-115.418,-142.953,-611.314,305.973,-100.424,-5.68434e-14,439.447
7.8125,-106.679,-131.073,-728.192,314.702,-104.879,0,552.282
7.82227,-251.053,-119.678,-728.192,321.225,-100.63,-2.84217e-14,571.954
7.83203,-395.427,-108.815,-728.192,325.3,-96.3814,-5.68434e-14,591.627
7.8418,-539.8,-99.1154,-728.192,326.799,-92.1326,-8.52651e-14,611.3
7.85156,-684.174,-89.7806,-728.192,325.893,-87.8839,-1.13687e-13,630.973
7.86133,-657.645,-81.6564,-716.141,322.818,-65.2187,-8.52651e-14,523.295
7.87109,-631.115,-74.5748,-704.089,317.684,-42.5536,-5.68434e-14,415.617
7.88086,-604.586,-68.6132,-692.037,310.634,-19.8885,-2.84217e-14,307.94
7.89062,-578.056,-63.514,-679.985,301.444,2.77663,0,200.262
7.90039,-357.944,-60.0028,-548.862,290.629,24.962,5.68434e-14,167.232
7.91016,-137.833,-57.1006,-417.739,278.204,47.1474,1.13687e-13,134.202
7.91992,82.2789,-55.1529,-286.616,264.389,69.3328,1.7053e-13,101.172
7.92969,302.391,-53.9406,-155.493,248.993,91.5183,2.27374e-13,68.1414
7.93945,292.314,-53.4036,-199.396,232.135,101.892,1.7053e-13,119.426
7.94922,282.238,-53.2056,-243.3,214.446,112.267,1.13687e-13,170.711
7.95898,272.162,-53.5432,-287.203,195.479,122.641,5.68434e-14,221.997
7.96875,262.086,-53.9858,-331.106,175.804,133.015,0,273.282
7.97852,198.447,-54.3163,-310.281,155.237,146.136,0,223.963
7.98828,134.808,-54.7627,-289.455,134.229,159.256,0,174.645
7.99805,71.1692,-55.2612,-268.63,112.75,172.377,0,125.326
8.00781,7.53037,-55.6589,-247.804,91.2711,185.497,0,76.0078
8.01758,210.265,-55.6522,-85.3731,69.7233,203.717,1.13687e-13,-25.5137
8.02734,412.999,-55.6496,77.0578,48.452,221.936,2.27374e-13,-127.035
8.03711,615.734,-55.1804,239.489,27.3563,240.156,3.41061e-13,-228.557
8.04688,818.468,-54.717,401.92,6.65501,258.376,4.54747e-13,-330.078
8.05664,818.468,-54.2139,401.92,-13.4299,258.376,4.54747e-13,-330.078
8.06641,818.468,-53.2885,401.92,-33.0319,258.376,4.54747e-13,-330.078
8.07617,818.468,-52.1545,401.92,-52.0499,258.376,4.54747e-13,-330.078
8.08594,818.468,-50.7366,401.92,-70.4697,258.376,4.54747e-13,-330.078


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_5.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-265.0005850922823, LMmax=265.0005850922823,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.399425,-0.855582,-1.83534e-05,-0.00253315,0.000500041,0,-0.0050095
0.00976562,29.9882,2.60102,-0.00135589,-0.0177321,0.0372363,-4.44089e-17,-0.371633
0.0195312,59.577,33.2606,-0.00269342,-0.0122436,0.0739726,-8.88178e-17,-0.738257
0.0292969,89.1657,74.4479,-0.00403095,0.0168877,0.110709,-1.33227e-16,-1.10488
0.0390625,118.755,104.897,-0.00536848,-0.00675507,0.147445,-1.77636e-16,-1.4715
0.0488281,148.343,154.896,-0.00670601,-0.039686,0.184181,-2.22045e-16,-1.83813
0.0585937,170.801,188.112,0.000382382,-0.0185764,0.0993014,-1.77636e-16,-0.471772
0.0683594,193.259,196.732,0.00747078,-0.0523518,0.0144213,-1.33227e-16,0.894585
0.078125,215.717,201.131,0.0145592,0.0050663,-0.0704587,-8.88178e-17,2.26094
0.0878906,238.174,215.59,0.0216476,-0.0194208,-0.155339,-4.44089e-17,3.6273
0.0976562,260.632,230.838,0.028736,-0.0320866,-0.240219,0,4.99366
0.107422,263.641,244.786,0.0168544,-0.0350419,-0.204341,0,3.22742
0.117187,266.649,260.183,0.0049729,0.0223762,-0.168464,0,1.46117
0.126953,269.658,255.501,-0.00690863,-0.00675507,-0.132587,0,-0.305066
0.136719,272.666,257.758,-0.0187902,0.00591069,-0.0967091,0,-2.07131
0.146484,275.675,275.143,-0.0306717,0.0367307,-0.0608317,0,-3.83755
0.15625,274.917,280.396,-0.0103332,-0.0802164,-0.710947,0,3.76398
0.166016,274.159,269.664,0.0100054,-0.0194208,-1.36106,0,11.3655
0.175781,273.402,255.076,0.0303439,-0.0358863,-2.01118,0,18.967
0.185547,272.644,254.25,0.0506825,0.0232206,-2.66129,0,26.5686
0.195312,271.887,258.093,0.071021,0.00928822,-3.31141,0,34.1701
0.205078,257.753,256.899,0.211774,-0.039686,-7.46321,5.68434e-15,66.1572
0.214844,243.619,239.385,0.352526,-0.00886603,-11.615,1.13687e-14,98.1442
0.224609,229.485,223.683,0.493279,-0.0312422,-15.7668,1.7053e-14,130.131
0.234375,215.351,217.755,0.634032,0.00844384,-19.9186,2.27374e-14,162.118
0.244141,201.217,209.008,0.774785,-0.0177321,-24.0704,2.84217e-14,194.105
0.253906,182.276,196.406,0.458136,0.0776833,-31.613,3.41061e-14,215.271
0.263672,163.336,173.07,0.141487,0.0105548,-39.1556,3.97904e-14,236.437
0.273437,144.395,153.045,-0.175162,-0.0194208,-46.6982,4.54747e-14,257.603
0.283203,125.454,145.581,-0.491811,0.0122436,-54.2408,5.11591e-14,278.769
0.292969,106.514,137.043,-0.80846,-0.0223762,-61.7835,5.68434e-14,299.935
0.302734,86.6225,117.327,-0.657751,-0.0531962,-69.9715,9.09495e-14,298.343
0.3125,66.7313,96.6101,-0.507042,0.0160433,-78.1596,1.25056e-13,296.751
0.322266,46.8401,74.8291,-0.356332,-0.0439079,-86.3476,1.59162e-13,295.159
0.332031,26.9489,64.1555,-0.205623,0.0249093,-94.5357,1.93268e-13,293.567
0.341797,7.05772,49.8895,-0.0549135,-0.0278647,-102.724,2.27374e-13,291.975
0.351562,-22.1496,26.2315,-0.443268,0.0240649,-110.352,1.36424e-13,287.59
0.361328,-51.3568,4.78017,-0.831622,-0.0105548,-117.981,4.54747e-14,283.204
0.371094,-80.5641,-11.214,-1.21998,-0.0168877,-125.61,-4.54747e-14,278.819
0.380859,-109.771,-22.5087,-1.60833,-0.0185764,-133.238,-1.36424e-13,274.434
0.390625,-138.979,-41.5494,-1.99669,0.028709,-140.867,-2.27374e-13,270.049
0.400391,-157.399,-63.9198,-2.27284,-0.0569959,-146.605,-1.81899e-13,254.123
0.410156,-175.819,-81.7664,-2.54899,0.00591069,-152.342,-1.36424e-13,238.198
0.419922,-194.239,-93.8275,-2.82515,-0.0350419,-158.08,-9.09495e-14,222.273
0.429687,-212.659,-109.398,-3.1013,-0.00971041,-163.818,-4.54747e-14,206.348
0.439453,-231.08,-127.452,-3.37745,-0.0367307,-169.555,0,190.423
0.449219,-235.592,-147.883,-1.52532,0.0358863,-172.219,-9.09495e-14,167.885
0.458984,-240.105,-163.031,0.326807,0.0240649,-174.882,-1.81899e-13,145.347
0.46875,-244.618,-176.409,2.17894,-0.039686,-177.546,-2.72848e-13,122.808
0.478516,-249.13,-188.685,4.03107,0.0257537,-180.21,-3.63798e-13,100.27
0.488281,-253.643,-209.088,5.8832,-0.0738836,-182.873,-4.54747e-13,77.7321
0.498047,-249.403,-230.978,5.75079,0.0341975,-182.281,-2.72848e-13,55.2554
0.507812,-245.162,-242.956,5.61839,0.187453,-181.689,-9.09495e-14,32.7787
0.517578,-240.922,-247.408,5.48598,0.390105,-181.097,9.09495e-14,10.3021
0.527344,-236.682,-251.73,5.35358,1.03395,-180.505,2.72848e-13,-12.1746
0.537109,-232.442,-250.691,5.22118,2.42887,-179.913,4.54747e-13,-34.6513
0.546875,-226.097,-242.444,27.4895,5.30653,-175.772,3.63798e-13,-61.7227
0.556641,-219.753,-229.662,49.7577,10.7824,-171.631,2.72848e-13,-88.7941
0.566406,-213.409,-225.111,72.026,20.6878,-167.49,1.81899e-13,-115.865
0.576172,-207.064,-228.75,94.2943,37.2133,-163.348,9.09495e-14,-142.937
0.585937,-200.72,-227.457,116.563,62.8331,-159.207,0,-170.008
0.595703,-193.969,-222.48,172.801,100.039,-152.679,9.09495e-14,-186.087
0.605469,-187.219,-207.9,229.04,149.958,-146.151,1.81899e-13,-202.166
0.615234,-180.468,-193.899,285.279,211.933,-139.623,2.72848e-13,-218.244
0.625,-173.717,-189.624,341.517,282.532,-133.095,3.63798e-13,-234.323
0.634766,-166.966,-191.502,397.756,355.723,-126.567,4.54747e-13,-250.402
0.644531,-153.328,-184.291,433.369,423.773,-119.681,3.86535e-13,-252.043
0.654297,-139.69,-177.067,468.982,479.152,-112.796,3.18323e-13,-253.685
0.664062,-126.051,-176.284,504.595,517.567,-105.911,2.50111e-13,-255.327
0.673828,-112.413,-169.942,540.208,538.569,-99.0258,1.81899e-13,-256.968
0.683594,-98.7742,-156.794,575.822,546.854,-92.1406,1.13687e-13,-258.61
0.693359,-77.1541,-136.58,575.462,549.862,-85.5,7.95808e-14,-257.997
0.703125,-55.5341,-122.394,575.103,554.389,-78.8593,4.54747e-14,-257.384
0.712891,-33.914,-107.71,574.744,563.702,-72.2187,1.13687e-14,-256.77
0.722656,-12.294,-83.646,574.385,576.048,-65.578,-2.27374e-14,-256.157
0.732422,9.32606,-68.2519,574.026,585.632,-58.9374,-5.68434e-14,-255.544
0.742187,24.121,-45.9949,561.089,586.344,-53.0028,-3.41061e-14,-248.982
0.751953,38.9159,-35.7906,548.152,575.484,-47.0681,-1.13687e-14,-242.421
0.761719,53.7108,-17.4556,535.215,555.022,-41.1335,1.13687e-14,-235.859
0.771484,68.5057,8.18811,522.278,530.174,-35.1988,3.41061e-14,-229.298
0.78125,83.3006,2.74446,509.341,505.953,-29.2642,5.68434e-14,-222.737
0.791016,79.104,-5.16057,474.501,484.217,-25.0721,4.54747e-14,-207.429
0.800781,74.9073,-17.0816,439.661,462.349,-20.88,3.41061e-14,-192.121
0.810547,70.7106,-3.75195,404.82,435.999,-16.6878,2.27374e-14,-176.813
0.820312,66.5139,7.69854,369.98,402.459,-12.4957,1.13687e-14,-161.505
0.830078,62.3173,4.39893,335.14,362.165,-8.30361,0,-146.197
0.839844,60.0978,-10.1946,288.579,318.474,-6.07081,0,-130.157
0.849609,57.8784,-17.4573,242.018,275.841,-3.83802,0,-114.118
0.859375,55.6589,-2.48508,195.457,234.84,-1.60523,0,-98.0781
0.869141,53.4394,7.25721,148.896,195.127,0.627568,0,-82.0386
0.878906,51.22,2.41569,102.334,155.05,2.86036,0,-65.9991
0.888672,55.6114,-12.2566,55.4361,113.013,2.93271,1.42109e-15,-47.5904
0.898437,60.0029,-10.5886,8.53773,70.6487,3.00506,2.84217e-15,-29.1817
0.908203,64.3943,0.841195,-38.3606,28.6516,3.07741,4.26326e-15,-10.7729
0.917969,68.7858,3.72656,-85.2589,-13.2167,3.14976,5.68434e-15,7.63581
0.927734,73.1773,-1.84445,-132.157,-54.6088,3.22211,7.10543e-15,26.0445
0.9375,68.6909,-11.3066,-180.054,-96.7537,2.61847,5.68434e-15,46.4212
0.947266,64.2045,-2.84517,-227.95,-139.378,2.01482,4.26326e-15,66.7978
0.957031,59.7181,7.25636,-275.847,-180.567,1.41117,2.84217e-15,87.1745
0.966797,55.2317,3.12867,-323.744,-218.808,0.807529,1.42109e-15,107.551
0.976562,50.7453,-7.45355,-371.64,-251.766,0.203883,0,127.928
0.986328,35.6997,-9.17994,-395.449,-277.968,2.91332,5.68434e-15,145.765
0.996094,20.654,-1.56349,-419.257,-298.57,5.62276,1.13687e-14,163.602
1.00586,5.60841,6.4943,-443.066,-314.117,8.3322,1.7053e-14,181.439
1.01562,-9.43722,3.80696,-466.874,-326.882,11.0416,2.27374e-14,199.276
1.02539,-24.4828,-6.8455,-490.683,-338.68,13.7511,2.84217e-14,217.113
1.03516,-34.6017,-7.42393,-489.849,-351.808,20.0731,2.27374e-14,231.81
1.04492,-44.7205,0.8742,-489.015,-366.294,26.3952,1.7053e-14,246.507
1.05469,-54.8393,3.80526,-488.181,-379.944,32.7173,1.13687e-14,261.204
1.06445,-64.9581,-3.22853,-487.347,-391.108,39.0393,5.68434e-15,275.901
1.07422,-75.0769,-7.10488,-486.513,-398.811,45.3614,0,290.598
1.08398,-68.0861,0.065163,-482.685,-405.197,52.476,4.54747e-14,293.858
1.09375,-61.0954,4.59695,-478.856,-410.948,59.5907,9.09495e-14,297.117
1.10352,-54.1046,1.83133,-475.028,-418.056,66.7054,1.36424e-13,300.377
1.11328,-47.1139,-0.556001,-471.2,-425.291,73.8201,1.81899e-13,303.637
1.12305,-40.1232,0.629204,-467.372,-430.927,80.9348,2.27374e-13,306.897
1.13281,-13.8962,10.0998,-452.115,-434.37,87.8776,2.72848e-13,295.986
1.14258,12.3307,23.2683,-436.859,-435.021,94.8204,3.18323e-13,285.076
1.15234,38.5576,29.2586,-421.602,-434.211,101.763,3.63798e-13,274.165
1.16211,64.7845,38.3586,-406.345,-430.34,108.706,4.09273e-13,263.255
1.17187,91.0115,64.8968,-391.088,-422.386,115.649,4.54747e-13,252.345
1.18164,137.661,100.445,-362.055,-410.802,121.511,3.63798e-13,231.062
1.19141,184.311,137.727,-333.021,-398.145,127.374,2.72848e-13,209.78
1.20117,230.961,180.715,-303.988,-384.881,133.236,1.81899e-13,188.498
1.21094,277.611,232.13,-274.955,-371.01,139.099,9.09495e-14,167.215
1.2207,324.261,292.438,-245.921,-357.709,144.961,0,145.933
1.23047,355.376,355.301,-214.127,-342.101,148.446,-1.36424e-13,120.119
1.24023,386.49,409.039,-182.334,-324.335,151.931,-2.72848e-13,94.3057
1.25,417.604,451.925,-150.54,-304.164,155.417,-4.09273e-13,68.492
1.25977,448.718,491.412,-118.746,-282.916,158.902,-5.45697e-13,42.6783
1.26953,479.833,523.384,-86.952,-259.463,162.387,-6.82121e-13,16.8646
1.2793,478.391,537.539,-53.7402,-232.498,162.594,-5.45697e-13,-4.64171
1.28906,476.95,538.991,-20.5284,-201.138,162.801,-4.09273e-13,-26.1481
1.29883,475.509,539.771,12.6834,-166.896,163.009,-2.72848e-13,-47.6544
1.30859,474.068,542.36,45.8952,-130.992,163.216,-1.36424e-13,-69.1608
1.31836,472.626,544.672,79.107,-94.8344,163.423,0,-90.6671
1.32812,466.786,545.645,88.7899,-59.9352,158.61,-4.54747e-14,-96.6852
1.33789,460.945,542.517,98.4727,-28.2024,153.798,-9.09495e-14,-102.703
1.34766,455.104,536.951,108.156,-1.49836,148.985,-1.36424e-13,-108.721
1.35742,449.263,529.779,117.838,18.655,144.173,-1.81899e-13,-114.739
1.36719,443.422,513.271,127.521,32.0574,139.36,-2.27374e-13,-120.757
1.37695,418.103,484.695,111.571,39.2693,129.04,-1.81899e-13,-105.48
1.38672,392.783,453.907,95.6217,41.9663,118.72,-1.36424e-13,-90.2017
1.39648,367.464,426.624,79.6718,42.5823,108.4,-9.09495e-14,-74.9239
1.40625,342.144,398.989,63.722,41.919,98.0798,-4.54747e-14,-59.6461
1.41602,316.825,367.928,47.7721,43.4752,87.7596,0,-44.3683
1.42578,269.549,334.32,42.5958,49.952,74.6278,1.7053e-14,-29.8463
1.43555,222.273,299.578,37.4196,60.4621,61.496,3.41061e-14,-15.3244
1.44531,174.997,263.256,32.2433,71.8874,48.3642,5.11591e-14,-0.802385
1.45508,127.721,222.743,27.067,82.1273,35.2324,6.82121e-14,13.7196
1.46484,80.4451,177.225,21.8908,88.7283,22.1006,8.52651e-14,28.2416
1.47461,33.5871,132.934,20.3393,89.3214,8.58959,9.09495e-14,33.0785
1.48437,-13.2709,94.7885,18.7878,83.621,-4.92143,9.66338e-14,37.9154
1.49414,-60.1289,58.6789,17.2363,73.5294,-18.4324,1.02318e-13,42.7522
1.50391,-106.987,20.4282,15.6847,61.1448,-31.9435,1.08002e-13,47.5891
1.51367,-153.845,-19.0771,14.1332,48.2274,-45.4545,1.13687e-13,52.426
1.52344,-202.458,-58.6323,4.42113,34.1059,-58.172,1.36424e-13,58.4473
1.5332,-251.072,-97.2786,-5.29096,17.5269,-70.8896,1.59162e-13,64.4686
1.54297,-299.685,-134.34,-15.0031,-0.223762,-83.6071,1.81899e-13,70.4899
1.55273,-348.299,-170.281,-24.7152,-16.8894,-96.3247,2.04636e-13,76.5112
1.5625,-396.912,-203.489,-34.4272,-30.6727,-109.042,2.27374e-13,82.5325
1.57227,-419.217,-230.808,-39.3842,-41.7919,-118.401,2.27374e-13,78.1899
1.58203,-441.523,-255.365,-44.3411,-51.5716,-127.759,2.27374e-13,73.8474
1.5918,-463.828,-280.478,-49.2981,-60.2202,-137.117,2.27374e-13,69.5048
1.60156,-486.133,-304.207,-54.255,-68.3187,-146.475,2.27374e-13,65.1623
1.61133,-508.438,-324.898,-59.2119,-75.0754,-155.834,2.27374e-13,60.8197
1.62109,-498.722,-342.818,-59.6657,-80.0374,-159.917,1.81899e-13,48.862
1.63086,-489.005,-356.996,-60.1195,-83.1376,-164.001,1.36424e-13,36.9042
1.64062,-479.289,-370.316,-60.5733,-83.7717,-168.085,9.09495e-14,24.9464
1.65039,-469.573,-384.041,-61.0271,-82.4296,-172.169,4.54747e-14,12.9887
1.66016,-459.857,-393.92,-61.4808,-82.7821,-176.252,0,1.03091
1.66992,-457.29,-399.859,-48.9516,-84.5228,-174.806,-4.54747e-14,-11.5391
1.67969,-454.723,-406.346,-36.4224,-85.0307,-173.359,-9.09495e-14,-24.1091
1.68945,-452.156,-411.352,-23.8932,-82.9539,-171.913,-1.36424e-13,-36.6791
1.69922,-449.589,-411.321,-11.3639,-77.1146,-170.467,-1.81899e-13,-49.2491
1.70898,-447.023,-410.782,1.1653,-69.5075,-169.02,-2.27374e-13,-61.8191
1.71875,-437.578,-410.507,38.3098,-60.1497,-162.785,-1.81899e-13,-85.9041
1.72852,-428.132,-407.399,75.4543,-48.0015,-156.55,-1.36424e-13,-109.989
1.73828,-418.687,-403.345,112.599,-31.6796,-150.315,-9.09495e-14,-134.074
1.74805,-409.242,-398.089,149.743,-11.1045,-144.081,-4.54747e-14,-158.159
1.75781,-399.797,-388.718,186.888,13.9442,-137.846,0,-182.244
1.76758,-360.208,-378.028,230.171,44.5725,-130.057,0,-198.588
1.77734,-320.618,-368.152,273.454,81.5155,-122.268,0,-214.933
1.78711,-281.028,-354.867,316.737,126.488,-114.479,0,-231.277
1.79687,-241.438,-339.271,360.02,178.159,-106.691,0,-247.621
1.80664,-201.848,-325.398,403.303,233.757,-98.9018,0,-263.966
1.81641,-162.269,-310.051,425.25,290.181,-91.8905,-3.41061e-14,-258.961
1.82617,-122.69,-292.424,447.196,344.46,-84.8792,-6.82121e-14,-253.957
1.83594,-83.1108,-275.677,469.142,396.331,-77.8679,-1.02318e-13,-248.952
1.8457,-43.5317,-258.718,491.088,443.146,-70.8566,-1.36424e-13,-243.947
1.85547,-3.9525,-238.962,513.035,483.595,-63.8453,-1.7053e-13,-238.943
1.86523,19.0769,-219.238,517.365,515.164,-57.1279,-1.42109e-13,-235.746
1.875,42.1062,-198.401,521.696,536.518,-50.4106,-1.13687e-13,-232.55
1.88477,65.1356,-173.835,526.026,548.411,-43.6933,-8.52651e-14,-229.353
1.89453,88.1649,-147.592,530.357,553.52,-36.976,-5.68434e-14,-226.157
1.9043,111.194,-121.317,534.688,556.163,-30.2587,-2.84217e-14,-222.96
1.91406,117.695,-93.4556,524.38,556.719,-24.6017,-2.27374e-14,-218.105
1.92383,124.196,-66.2699,514.072,556.344,-18.9447,-1.7053e-14,-213.251
1.93359,130.697,-43.6702,503.764,552.896,-13.2878,-1.13687e-14,-208.396
1.94336,137.198,-25.3543,493.456,546.703,-7.63077,-5.68434e-15,-203.541
1.95312,143.699,-11.5867,483.148,538.754,-1.97379,0,-198.686
1.96289,130.739,-3.8095,444.669,526.006,1.0153,2.84217e-15,-181.519
1.97266,117.78,-1.5948,406.189,506.349,4.0044,5.68434e-15,-164.353
1.98242,104.821,-3.4621,367.71,479.39,6.99349,8.52651e-15,-147.186
1.99219,91.8611,-8.64806,329.23,448.267,9.98259,1.13687e-14,-130.019
2.00195,78.9016,-14.7607,290.751,415.307,12.9717,1.42109e-14,-112.852
2.01172,77.197,-19.1148,237.113,382.473,13.4427,5.68434e-15,-96.1818
2.02148,75.4924,-21.6849,183.475,349.466,13.9137,-2.84217e-15,-79.5112
2.03125,73.7879,-23.0571,129.838,315.093,14.3848,-1.13687e-14,-62.8406
2.04102,72.0833,-22.546,76.1999,279.347,14.8558,-1.98952e-14,-46.17
2.05078,70.3787,-20.2792,22.5622,241.999,15.3268,-2.84217e-14,-29.4994
2.06055,78.7069,-17.8889,-32.4953,202.66,14.3651,-1.7053e-14,-8.25133
2.07031,87.035,-15.849,-87.5528,160.843,13.4034,-5.68434e-15,12.9967
2.08008,95.3632,-12.8625,-142.61,117.937,12.4417,5.68434e-15,34.2448
2.08984,103.691,-9.42578,-197.668,76.7743,11.48,1.7053e-14,55.4929
2.09961,112.019,-6.08809,-252.725,37.95,10.5182,2.84217e-14,76.741
2.10937,95.8276,-2.87606,-299.152,0.9208,10.7235,2.27374e-14,97.2938
2.11914,79.6357,0.882239,-345.578,-35.4042,10.9288,1.7053e-14,117.847
2.12891,63.4438,4.34773,-392.005,-71.5856,11.1341,1.13687e-14,138.4
2.13867,47.2519,7.59995,-438.431,-106.394,11.3393,5.68434e-15,158.952
2.14844,31.06,9.49983,-484.858,-140.151,11.5446,0,179.505
2.1582,13.4023,9.61408,-496.71,-173.629,15.7254,-1.13687e-14,185.76
2.16797,-4.25546,8.59601,-508.562,-205.138,19.9062,-2.27374e-14,192.015
2.17773,-21.9132,8.01716,-520.414,-232.356,24.087,-3.41061e-14,198.27
2.1875,-39.5709,7.23817,-532.266,-256.088,28.2679,-4.54747e-14,204.524
2.19727,-57.2286,6.3352,-544.118,-277.688,32.4487,-5.68434e-14,210.779
2.20703,-54.191,4.66,-530.152,-297.867,39.053,-9.09495e-14,219.274
2.2168,-51.1534,2.25066,-516.185,-316.328,45.6574,-1.25056e-13,227.769
2.22656,-48.1158,-0.353319,-502.218,-332.803,52.2617,-1.59162e-13,236.265
2.23633,-45.0782,-3.39694,-488.251,-347.042,58.8661,-1.93268e-13,244.76
2.24609,-42.0406,-6.40205,-474.285,-359.829,65.4704,-2.27374e-13,253.255
2.25586,-26.294,-8.33875,-460.638,-370.915,71.9539,-2.04636e-13,258.181
2.26562,-10.5473,-9.11266,-446.991,-378.93,78.4374,-1.81899e-13,263.108
2.27539,5.19935,-8.84947,-433.345,-384.541,84.9209,-1.59162e-13,268.034
2.28516,20.946,-7.28937,-419.698,-389.1,91.4044,-1.36424e-13,272.96
2.29492,36.6927,-5.05267,-406.051,-392.827,97.8879,-1.13687e-13,277.886
2.30469,74.07,-1.91469,-381.127,-395.139,104.434,-1.13687e-13,261.365
2.31445,111.447,4.11923,-356.203,-394.586,110.981,-1.13687e-13,244.843
2.32422,148.825,13.2408,-331.279,-391.742,117.528,-1.13687e-13,228.322
2.33398,186.202,25.6463,-306.355,-387.165,124.074,-1.13687e-13,211.8
2.34375,223.58,43.5974,-281.43,-382.006,130.621,-1.13687e-13,195.279
2.35352,264.654,67.5067,-242.593,-374.759,135.867,-1.36424e-13,171.578
2.36328,305.728,95.9868,-203.755,-365.392,141.112,-1.59162e-13,147.877
2.37305,346.802,129.634,-164.917,-354.909,146.358,-1.81899e-13,124.176
2.38281,387.876,168.962,-126.079,-343.825,151.604,-2.04636e-13,100.476
2.39258,428.95,211.924,-87.2416,-331.42,156.85,-2.27374e-13,76.7748
2.40234,438.624,257.603,-56.2064,-316.817,158.557,-1.36424e-13,54.7872
2.41211,448.299,304.528,-25.1712,-301.326,160.264,-4.54747e-14,32.7996
2.42187,457.973,348.407,5.86404,-285.663,161.972,4.54747e-14,10.8121
2.43164,467.647,388.09,36.8993,-269.822,163.679,1.36424e-13,-11.1755
2.44141,477.322,423.777,67.9345,-252.866,165.387,2.27374e-13,-33.1631
2.45117,474.377,453.832,85.7803,-234.132,162.677,2.27374e-13,-49.0017
2.46094,471.433,477.827,103.626,-213.589,159.968,2.27374e-13,-64.8403
2.4707,468.488,497.073,121.472,-192.65,157.259,2.27374e-13,-80.6789
2.48047,465.543,510.941,139.318,-170.49,154.55,2.27374e-13,-96.5175
2.49023,462.599,519.564,157.164,-147.156,151.84,2.27374e-13,-112.356
2.5,457.721,524.809,148.396,-123.405,143.512,1.81899e-13,-107.59
2.50977,452.844,527.405,139.629,-100.874,135.184,1.36424e-13,-102.823
2.51953,447.966,527.585,130.861,-80.417,126.856,9.09495e-14,-98.0566
2.5293,443.088,526.656,122.094,-62.5456,118.528,4.54747e-14,-93.2901
2.53906,438.211,523.9,113.326,-47.9547,110.2,0,-88.5236
2.54883,397.038,516.721,86.8035,-36.7607,97.5094,-2.27374e-14,-72.8704
2.55859,355.865,504.08,60.281,-30.231,84.8183,-4.54747e-14,-57.2173
2.56836,314.692,485.566,33.7585,-27.2812,72.1273,-6.82121e-14,-41.5641
2.57812,273.519,460.256,7.23605,-26.1341,59.4362,-9.09495e-14,-25.911
2.58789,232.346,428.77,-19.2864,-26.3916,46.7452,-1.13687e-13,-10.2579
2.59766,171.658,392.361,-21.7139,-27.6835,33.3771,-8.52651e-14,-1.9682
2.60742,110.97,352.063,-24.1413,-28.9227,20.009,-5.68434e-14,6.32146
2.61719,50.2819,309.688,-26.5688,-28.7475,6.64096,-2.84217e-14,14.6111
2.62695,-10.406,267.087,-28.9963,-27.6282,-6.72711,1.53986e-27,22.9008
2.63672,-71.094,223.997,-31.4237,-25.1305,-20.0952,2.84217e-14,31.1904
2.64648,-119.433,180.434,-27.5775,-22.3808,-32.929,2.27374e-14,39.1716
2.65625,-167.773,136.402,-23.7312,-19.8278,-45.7628,1.7053e-14,47.1527
2.66602,-216.112,91.356,-19.885,-17.5053,-58.5965,1.13687e-14,55.1338
2.67578,-264.452,45.3974,-16.0387,-15.4075,-71.4303,5.68434e-15,63.1149
2.68555,-312.791,-0.0964751,-12.1925,-14.4394,-84.2641,0,71.0961
2.69531,-352.746,-43.9029,-24.6902,-14.4504,-95.3797,4.54747e-14,77.0963
2.70508,-392.701,-85.3792,-37.188,-14.4584,-106.495,9.09495e-14,83.0965
2.71484,-432.656,-123.725,-49.6857,-14.1721,-117.611,1.36424e-13,89.0968
2.72461,-472.611,-159.138,-62.1835,-13.5996,-128.727,1.81899e-13,95.097
2.73437,-512.567,-192.058,-74.6812,-12.9841,-139.842,2.27374e-13,101.097
2.74414,-520.726,-222.395,-76.2148,-12.0937,-145.901,2.27374e-13,93.0575
2.75391,-528.885,-250.424,-77.7484,-11.6099,-151.961,2.27374e-13,85.0177
2.76367,-537.044,-276.677,-79.2819,-10.8267,-158.02,2.27374e-13,76.978
2.77344,-545.203,-300.61,-80.8155,-10.3716,-164.079,2.27374e-13,68.9382
2.7832,-553.362,-320.975,-82.3491,-10.9673,-170.138,2.27374e-13,60.8985
2.79297,-537.553,-337.386,-70.7412,-11.8235,-170.231,2.27374e-13,47.0653
2.80273,-521.744,-349.948,-59.1333,-11.8636,-170.325,2.27374e-13,33.232
2.8125,-505.936,-359.132,-47.5254,-11.2949,-170.418,2.27374e-13,19.3988
2.82227,-490.127,-366.455,-35.9175,-10.5037,-170.511,2.27374e-13,5.56555
2.83203,-474.319,-372.751,-24.3096,-8.93358,-170.605,2.27374e-13,-8.26769
2.8418,-468.816,-377.026,1.42957,-7.00627,-165.839,9.09495e-14,-28.7651
2.85156,-463.314,-379.486,27.1687,-4.56009,-161.073,-4.54747e-14,-49.2625
2.86133,-457.812,-380.09,52.9079,-1.46501,-156.307,-1.81899e-13,-69.7599
2.87109,-452.309,-378.016,78.6471,2.00583,-151.541,-3.18323e-13,-90.2573
2.88086,-446.807,-373.232,104.386,6.19651,-146.775,-4.54747e-13,-110.755
2.89062,-418.233,-367.343,151.127,11.9003,-138.976,-3.86535e-13,-139.003
2.90039,-389.658,-359.469,197.868,19.3465,-131.177,-3.18323e-13,-167.252
2.91016,-361.083,-350.161,244.609,28.5203,-123.378,-2.50111e-13,-195.5
2.91992,-332.509,-340.889,291.349,40.2138,-115.579,-1.81899e-13,-223.749
2.92969,-303.934,-330.85,338.09,55.2151,-107.779,-1.13687e-13,-251.997
2.93945,-250.183,-319.222,370.124,73.8561,-100.687,-7.95808e-14,-261.695
2.94922,-196.432,-307.036,402.158,97.0585,-93.5948,-4.54747e-14,-271.393
2.95898,-142.681,-293.843,434.192,124.683,-86.5026,-1.13687e-14,-281.091
2.96875,-88.93,-278.58,466.226,156.505,-79.4103,2.27374e-14,-290.788
2.97852,-35.179,-263.788,498.26,191.825,-72.318,5.68434e-14,-300.486
2.98828,-7.81649,-249.517,503.216,230.704,-66.8259,5.11591e-14,-290.932
2.99805,19.546,-234.338,508.173,270.798,-61.3337,4.54747e-14,-281.378
3.00781,46.9086,-218.853,513.129,311.143,-55.8416,3.97904e-14,-271.824
3.01758,74.2711,-204.117,518.086,350.137,-50.3494,3.41061e-14,-262.27
3.02734,101.634,-187.916,523.042,386.226,-44.8573,2.84217e-14,-252.716
3.03711,108.77,-171.686,522.731,417.878,-39.4566,2.84217e-14,-244.706
3.04687,115.907,-156.213,522.419,443.693,-34.0558,2.84217e-14,-236.695
3.05664,123.043,-139.736,522.107,462.667,-28.6551,2.84217e-14,-228.684
3.06641,130.18,-122.47,521.796,474.85,-23.2543,2.84217e-14,-220.673
3.07617,137.316,-106.375,521.484,481.262,-17.8536,2.84217e-14,-212.662
3.08594,130.658,-89.7667,496.207,482.366,-14.3645,2.27374e-14,-195.539
3.0957,124,-73.269,470.929,479.259,-10.8753,1.7053e-14,-178.417
3.10547,117.341,-58.5989,445.652,473.397,-7.38614,1.13687e-14,-161.294
3.11523,110.683,-45.7487,420.375,465.793,-3.89699,5.68434e-15,-144.171
3.125,104.025,-34.7894,395.097,456.488,-0.407837,0,-127.049
3.13477,78.3283,-27.7307,336.204,445.32,-0.0442156,-3.55271e-16,-100.166
3.14453,52.6315,-24.0367,277.31,432.435,0.319406,-7.10543e-16,-73.2842
3.1543,26.9346,-22.3175,218.417,417.066,0.683027,-1.06581e-15,-46.4018
3.16406,1.23781,-23.3334,159.524,399.173,1.04665,-1.42109e-15,-19.5195
3.17383,-24.459,-26.9407,100.63,378.267,1.41027,-1.77636e-15,7.36279
3.18359,-25.0612,-30.6588,41.8213,354.465,0.616034,1.42109e-15,26.1902
3.19336,-25.6634,-35.433,-16.9877,327.813,-0.178202,4.61853e-15,45.0176
3.20312,-26.2656,-40.4539,-75.7967,298.973,-0.972437,7.81597e-15,63.845
3.21289,-26.8678,-43.8086,-134.606,268.672,-1.76667,1.10134e-14,82.6725
3.22266,-27.47,-46.2585,-193.415,237.545,-2.56091,1.42109e-14,101.5
3.23242,-16.9405,-48.1419,-243.779,206.046,-2.81741,1.13687e-14,118.655
3.24219,-6.41092,-48.6285,-294.142,174.132,-3.07391,8.52651e-15,135.81
3.25195,4.11863,-48.1119,-344.506,141.702,-3.33042,5.68434e-15,152.965
3.26172,14.6482,-48.5401,-394.87,108.642,-3.58692,2.84217e-15,170.12
3.27148,25.1777,-48.2727,-445.234,75.0247,-3.84342,0,187.274
3.28125,5.34218,-47.9037,-473.195,40.7402,-1.07865,0,195.776
3.29102,-14.4934,-48.6344,-501.156,6.59421,1.68613,0,204.277
3.30078,-34.3289,-49.2903,-529.117,-27.1072,4.4509,0,212.778
3.31055,-54.1645,-49.3483,-557.078,-60.2801,7.21568,0,221.28
3.32031,-74,-49.7947,-585.039,-92.2312,9.98045,0,229.781
3.33008,-76.3495,-50.0638,-572.428,-122.934,16.9239,2.27374e-14,222.587
3.33984,-78.699,-49.0889,-559.816,-152.168,23.8674,4.54747e-14,215.393
3.34961,-81.0485,-48.3928,-547.204,-180.13,30.8108,6.82121e-14,208.199
3.35937,-83.398,-47.6722,-534.593,-206.939,37.7543,9.09495e-14,201.005
3.36914,-85.7475,-46.1379,-521.981,-232.143,44.6978,1.13687e-13,193.81
3.37891,-58.4759,-44.9557,-501.346,-255.634,52.5342,9.09495e-14,195.737
3.38867,-31.2044,-43.9774,-480.712,-276.804,60.3707,6.82121e-14,197.663
3.39844,-3.93282,-42.0729,-460.077,-295.241,68.2071,4.54747e-14,199.589
3.4082,23.3387,-40.0803,-439.442,-310.675,76.0436,2.27374e-14,201.515
3.41797,50.6103,-37.836,-418.807,-323.238,83.8801,0,203.441
3.42773,76.0068,-34.4894,-399.149,-333.785,91.0455,-2.27374e-14,202.607
3.4375,101.403,-29.9995,-379.49,-342.766,98.2109,-4.54747e-14,201.772
3.44727,126.8,-25.6196,-359.832,-350.502,105.376,-6.82121e-14,200.938
3.45703,152.196,-19.9534,-340.173,-356.983,112.542,-9.09495e-14,200.103
3.4668,177.593,-13.1083,-320.515,-362.401,119.707,-1.13687e-13,199.268
3.47656,215.566,-5.58074,-277.269,-366.251,126.553,-9.09495e-14,175.561
3.48633,253.54,3.5425,-234.024,-368.383,133.4,-6.82121e-14,151.854
3.49609,291.513,15.3036,-190.779,-368.739,140.246,-4.54747e-14,128.146
3.50586,329.487,28.8545,-147.533,-367.624,147.092,-2.27374e-14,104.439
3.51562,367.46,45.0864,-104.288,-364.912,153.939,0,80.7317
3.52539,392.328,64.9861,-60.4502,-360.445,157.297,9.09495e-14,59.8592
3.53516,417.196,87.8524,-16.6124,-354.258,160.655,1.81899e-13,38.9868
3.54492,442.063,113.351,27.2253,-346.431,164.013,2.72848e-13,18.1143
3.55469,466.931,142.763,71.0631,-336.236,167.372,3.63798e-13,-2.75811
3.56445,491.799,174.768,114.901,-323.663,170.73,4.54747e-13,-23.6306
3.57422,483.84,208.881,134.345,-308.943,168.513,2.72848e-13,-36.5993
3.58398,475.882,245.407,153.79,-292.168,166.296,9.09495e-14,-49.568
3.59375,467.923,282.491,173.235,-273.981,164.079,-9.09495e-14,-62.5368
3.60352,459.965,318.774,192.679,-255.159,161.862,-2.72848e-13,-75.5055
3.61328,452.006,353.586,212.124,-235.525,159.645,-4.54747e-13,-88.4742
3.62305,453.202,385.979,210.369,-215.309,152.393,-4.09273e-13,-95.8037
3.63281,454.398,413.303,208.613,-194.905,145.141,-3.63798e-13,-103.133
3.64258,455.593,436.459,206.858,-174.155,137.89,-3.18323e-13,-110.463
3.65234,456.789,454.782,205.103,-153.176,130.638,-2.72848e-13,-117.792
3.66211,457.985,467.234,203.347,-133.045,123.386,-2.27374e-13,-125.122
3.67188,440.139,474.949,172.318,-113.811,111.211,-1.81899e-13,-110.487
3.68164,422.293,478.636,141.289,-95.8874,99.0365,-1.36424e-13,-95.8532
3.69141,404.448,477.776,110.26,-79.7913,86.8616,-9.09495e-14,-81.2189
3.70117,386.602,473.712,79.2315,-65.8754,74.6868,-4.54747e-14,-66.5846
3.71094,368.756,467.739,48.2026,-54.1503,62.5119,0,-51.9503
3.7207,299.398,458.976,14.6937,-45.0905,48.5688,-1.42109e-15,-36.6364
3.73047,230.041,448.095,-18.8151,-38.9548,34.6257,-2.84217e-15,-21.3226
3.74023,160.683,435.725,-52.324,-35.679,20.6826,-4.26326e-15,-6.00875
3.75,91.3252,420.524,-85.8328,-35.1428,6.73947,-5.68434e-15,9.30509
3.75977,21.9675,402.261,-119.342,-37.1596,-7.20365,-7.10543e-15,24.6189
3.76953,-36.3727,381.652,-120.834,-40.8758,-19.5215,-5.68434e-15,28.1511
3.7793,-94.7128,357.969,-122.327,-45.5241,-31.8394,-4.26326e-15,31.6833
3.78906,-153.053,331.217,-123.819,-50.4181,-44.1572,-2.84217e-15,35.2155
3.79883,-211.393,302.711,-125.311,-54.7139,-56.4751,-1.42109e-15,38.7476
3.80859,-269.733,272.439,-126.804,-57.8073,-68.793,0,42.2798
3.81836,-302.248,240.135,-129.053,-59.6785,-79.8726,-4.54747e-14,55.4371
3.82812,-334.764,207.616,-131.302,-60.7141,-90.9523,-9.09495e-14,68.5943
3.83789,-367.279,174.538,-133.551,-60.4608,-102.032,-1.36424e-13,81.7516
3.84766,-399.794,141.094,-135.8,-58.8831,-113.112,-1.81899e-13,94.9088
3.85742,-432.309,107.889,-138.049,-56.6375,-124.191,-2.27374e-13,108.066
3.86719,-457.42,75.2197,-144.544,-54.3559,-131.743,-2.27374e-13,111.805
3.87695,-482.531,42.0944,-151.039,-51.393,-139.294,-2.27374e-13,115.544
3.88672,-507.642,9.47402,-157.535,-48.5702,-146.846,-2.27374e-13,119.282
3.89648,-532.752,-22.2003,-164.03,-45.2733,-154.398,-2.27374e-13,123.021
3.90625,-557.863,-53.8183,-170.525,-41.6268,-161.949,-2.27374e-13,126.76
3.91602,-546.145,-83.5889,-145.931,-37.2221,-162.464,-2.27374e-13,106.428
3.92578,-534.426,-111.79,-121.337,-32.4058,-162.979,-2.27374e-13,86.0962
3.93555,-522.708,-138.473,-96.7434,-26.7636,-163.494,-2.27374e-13,65.7644
3.94531,-510.99,-163.784,-72.1494,-20.9323,-164.008,-2.27374e-13,45.4326
3.95508,-499.271,-186.883,-47.5555,-14.8658,-164.523,-2.27374e-13,25.1008
3.96484,-477.192,-209.249,-11.7681,-8.43624,-159.647,-1.81899e-13,4.18717
3.97461,-455.113,-230.285,24.0194,-2.05312,-154.77,-1.36424e-13,-16.7265
3.98438,-433.034,-249.73,59.8068,4.43808,-149.894,-9.09495e-14,-37.6401
3.99414,-410.955,-267.886,95.5943,10.8925,-145.018,-4.54747e-14,-58.5538
4.00391,-388.876,-284.603,131.382,17.4445,-140.142,0,-79.4674
4.01367,-374.858,-298.511,168.754,23.6225,-132.336,-2.27374e-14,-105.367
4.02344,-360.84,-310.682,206.126,30.0216,-124.53,-4.54747e-14,-131.266
4.0332,-346.821,-321.042,243.499,36.5331,-116.725,-6.82121e-14,-157.165
4.04297,-332.803,-329.08,280.871,43.4798,-108.919,-9.09495e-14,-183.064
4.05273,-318.785,-335.231,318.244,50.9142,-101.114,-1.13687e-13,-208.963
4.0625,-265.855,-340.197,358.094,58.8113,-92.788,-7.95808e-14,-233.874
4.07227,-212.926,-343.044,397.945,67.3426,-84.4624,-4.54747e-14,-258.784
4.08203,-159.996,-344.22,437.795,76.6363,-76.1368,-1.13687e-14,-283.695
4.0918,-107.066,-344.001,477.646,87.2793,-67.8113,2.27374e-14,-308.605
4.10156,-54.1369,-341.746,517.496,99.2906,-59.4857,5.68434e-14,-333.516
4.11133,-3.10523,-337.758,522.373,113.299,-54.0249,4.54747e-14,-330.346
4.12109,47.9265,-332.642,527.249,129.721,-48.5641,3.41061e-14,-327.175
4.13086,98.9582,-326.441,532.126,148.227,-43.1032,2.27374e-14,-324.005
4.14062,149.99,-319.047,537.002,168.859,-37.6424,1.13687e-14,-320.835
4.15039,201.022,-311.303,541.879,191.461,-32.1816,0,-317.665
4.16016,200.267,-302.754,527.328,215.975,-28.4839,0,-306.063
4.16992,199.513,-293.019,512.778,241.489,-24.7861,0,-294.46
4.17969,198.759,-282.522,498.228,267.943,-21.0884,0,-282.858
4.18945,198.005,-270.847,483.677,294.282,-17.3907,0,-271.255
4.19922,197.251,-258.059,469.127,319.702,-13.6929,0,-259.653
4.20898,186.649,-244.467,460.125,343.416,-10.5703,0,-247.729
4.21875,176.048,-230.156,451.123,364.436,-7.44769,0,-235.804
4.22852,165.446,-215.059,442.121,382.041,-4.32507,0,-223.88
4.23828,154.844,-199.184,433.119,395.48,-1.20246,0,-211.956
4.24805,144.243,-183.03,424.117,405.063,1.92015,0,-200.032
4.25781,122.531,-166.272,377.352,410.169,1.66118,0,-165.478
4.26758,100.819,-148.989,330.587,411.461,1.40222,0,-130.924
4.27734,79.1078,-132.388,283.822,409.203,1.14325,0,-96.3694
4.28711,57.3962,-115.895,237.057,404.034,0.884278,0,-61.8153
4.29687,35.6846,-100.199,190.292,396.36,0.625309,0,-27.2611
4.30664,4.89766,-85.9318,116.1,386.96,-1.6054,0,6.98451
4.31641,-25.8893,-73.3033,41.9088,375.864,-3.83612,0,41.2302
4.32617,-56.6762,-62.2797,-32.2826,362.955,-6.06683,0,75.4758
4.33594,-87.4632,-53.0689,-106.474,348.774,-8.29754,0,109.721
4.3457,-118.25,-46.1058,-180.665,332.794,-10.5283,0,143.967
4.35547,-111.592,-40.528,-232.283,315.186,-10.8626,5.68434e-15,160.549
4.36523,-104.935,-36.9385,-283.901,295.552,-11.197,1.13687e-14,177.13
4.375,-98.2768,-34.698,-335.519,274.062,-11.5314,1.7053e-14,193.712
4.38477,-91.619,-33.289,-387.136,250.285,-11.8658,2.27374e-14,210.294
4.39453,-84.9612,-32.4626,-438.754,224.747,-12.2002,2.84217e-14,226.875
4.4043,-83.8075,-31.9146,-473.355,198.237,-9.89783,2.27374e-14,240.051
4.41406,-82.6537,-31.1923,-507.956,170.801,-7.59543,1.7053e-14,253.227
4.42383,-81.5,-30.0676,-542.557,142.974,-5.29304,1.13687e-14,266.404
4.43359,-80.3462,-29.1681,-577.158,115.167,-2.99065,5.68434e-15,279.58
4.44336,-79.1925,-28.0472,-611.759,87.3886,-0.688251,0,292.756
4.45312,-97.2417,-26.8205,-614.852,59.9175,5.65536,-1.13687e-14,287.468
4.46289,-115.291,-25.9666,-617.946,32.8562,11.999,-2.27374e-14,282.181
4.47266,-133.34,-25.0679,-621.04,6.06436,18.3426,-3.41061e-14,276.893
4.48242,-151.389,-23.9423,-624.134,-20.3218,24.6862,-4.54747e-14,271.605
4.49219,-169.439,-23.2403,-627.228,-46.1291,31.0298,-5.68434e-14,266.318
4.50195,-135.199,-22.6039,-594.05,-71.296,40.3975,-7.95808e-14,248.884
4.51172,-100.959,-21.9163,-560.872,-95.4833,49.7653,-1.02318e-13,231.45
4.52148,-66.7189,-21.4247,-527.695,-118.321,59.133,-1.25056e-13,214.015
4.53125,-32.479,-21.1649,-494.517,-139.887,68.5007,-1.47793e-13,196.581
4.54102,1.76089,-20.7155,-461.339,-160.029,77.8684,-1.7053e-13,179.147
4.55078,51.692,-20.4223,-436.529,-178.561,85.9407,-6.82121e-14,176.921
4.56055,101.623,-20.4007,-411.719,-195.493,94.013,3.41061e-14,174.695
4.57031,151.554,-20.1921,-386.91,-211.119,102.085,1.36424e-13,172.469
4.58008,201.485,-20.1244,-362.1,-225.447,110.158,2.38742e-13,170.242
4.58984,251.417,-20.0986,-337.29,-238.489,118.23,3.41061e-13,168.016
4.59961,272.855,-19.6873,-300.774,-250.333,125.094,2.72848e-13,154.352
4.60937,294.294,-18.6358,-264.257,-260.876,131.958,2.04636e-13,140.688
4.61914,315.733,-17.0702,-227.741,-269.755,138.823,1.36424e-13,127.023
4.62891,337.171,-14.3041,-191.224,-277.146,145.687,6.82121e-14,113.359
4.63867,358.61,-9.85104,-154.708,-283.176,152.551,0,99.6951
4.64844,386.986,-4.09004,-91.1261,-287.834,157.568,-1.36424e-13,70.9217
4.6582,415.363,3.67705,-27.5444,-291.34,162.584,-2.72848e-13,42.1484
4.66797,443.739,13.7354,36.0374,-293.798,167.6,-4.09273e-13,13.375
4.67773,472.116,26.0089,99.6191,-295.016,172.616,-5.45697e-13,-15.3984
4.6875,500.492,40.52,163.201,-295.131,177.632,-6.82121e-13,-44.1717
4.69727,502.335,57.8495,192.634,-294.014,175.932,-5.45697e-13,-52.2919
4.70703,504.178,77.37,222.067,-291.718,174.231,-4.09273e-13,-60.412
4.7168,506.021,99.4391,251.5,-288.015,172.53,-2.72848e-13,-68.5321
4.72656,507.864,123.882,280.934,-283.152,170.83,-1.36424e-13,-76.6523
4.73633,509.707,150.623,310.367,-277.318,169.129,0,-84.7724
4.74609,483.037,178.995,301.111,-270.423,160.829,0,-84.9336
4.75586,456.367,208.695,291.855,-262.966,152.529,0,-85.0949
4.76562,429.697,239.126,282.599,-254.258,144.228,0,-85.2561
4.77539,403.027,269.05,273.342,-244.971,135.928,0,-85.4173
4.78516,376.357,298.077,264.086,-234.483,127.628,0,-85.5785
4.79492,368.169,325.359,240.187,-223.33,115.304,0,-81.3233
4.80469,359.981,350.095,216.287,-211.198,102.98,0,-77.068
4.81445,351.793,371.597,192.388,-198.308,90.6566,0,-72.8127
4.82422,343.605,389.56,168.488,-184.936,78.333,0,-68.5574
4.83398,335.416,403.31,144.589,-171.301,66.0093,0,-64.3021
4.84375,286.086,412.489,98.5995,-157.518,50.7876,-2.84217e-15,-42.8815
4.85352,236.756,417.625,52.6103,-143.604,35.566,-5.68434e-15,-21.4609
4.86328,187.426,418.771,6.62104,-130.158,20.3443,-8.52651e-15,-0.0403105
4.87305,138.096,415.895,-39.3682,-117.176,5.12262,-1.13687e-14,21.3803
4.88281,88.7659,410.178,-85.3575,-104.948,-10.0991,-1.42109e-14,42.8009
4.89258,2.51768,401.782,-111.064,-93.8706,-23.8528,3.41061e-14,48.9926
4.90234,-83.7305,391.014,-136.771,-84.0618,-37.6066,8.2423e-14,55.1842
4.91211,-169.979,378.52,-162.477,-75.7957,-51.3604,1.3074e-13,61.3759
4.92187,-256.227,364.333,-188.184,-69.261,-65.1142,1.79057e-13,67.5676
4.93164,-342.475,348.563,-213.89,-64.3028,-78.868,2.27374e-13,73.7593
4.94141,-373.863,331.153,-205.811,-60.6508,-89.2278,9.09495e-14,70.5396
4.95117,-405.252,312.351,-197.732,-58.2418,-99.5877,-4.54747e-14,67.3198
4.96094,-436.64,291.851,-189.653,-56.9617,-109.948,-1.81899e-13,64.1001
4.9707,-468.028,269.575,-181.574,-55.8214,-120.307,-3.18323e-13,60.8804
4.98047,-499.416,246.229,-173.495,-55.0652,-130.667,-4.54747e-13,57.6607
4.99023,-509.117,221.525,-178.09,-54.182,-138.694,-4.09273e-13,70.6263
5,-518.817,195.668,-182.685,-53.2333,-146.721,-3.63798e-13,83.5918
5.00977,-528.518,169.717,-187.281,-52.1386,-154.748,-3.18323e-13,96.5574
5.01953,-538.219,143.188,-191.876,-50.5516,-162.776,-2.72848e-13,109.523
5.0293,-547.919,116.777,-196.471,-48.8514,-170.803,-2.27374e-13,122.488
5.03906,-555.294,90.6079,-182.041,-46.8582,-172.366,-9.09495e-14,112.916
5.04883,-562.668,65.0238,-167.611,-45.099,-173.93,4.54747e-14,103.344
5.05859,-570.043,39.6403,-153.181,-43.6453,-175.494,1.81899e-13,93.7713
5.06836,-577.418,14.9376,-138.751,-42.5987,-177.058,3.18323e-13,84.1989
5.07812,-584.792,-8.95145,-124.321,-41.813,-178.622,4.54747e-13,74.6266
5.08789,-549.863,-32.8629,-67.3988,-41.2739,-172.438,2.27374e-13,42.2431
5.09766,-514.934,-55.9314,-10.4761,-40.9737,-166.254,8.2294e-27,9.85974
5.10742,-480.005,-77.9544,46.4465,-40.7521,-160.071,-2.27374e-13,-22.5237
5.11719,-445.075,-99.4933,103.369,-40.2429,-153.887,-4.54747e-13,-54.9071
5.12695,-410.146,-119.996,160.292,-39.2989,-147.704,-6.82121e-13,-87.2905
5.13672,-384.54,-139.092,205.61,-38.0099,-139.128,-4.54747e-13,-106.815
5.14648,-358.933,-157.322,250.928,-36.3271,-130.553,-2.27374e-13,-126.34
5.15625,-333.327,-174.571,296.246,-34.0671,-121.977,-8.27988e-27,-145.865
5.16602,-307.72,-190.571,341.564,-31.6158,-113.402,2.27374e-13,-165.39
5.17578,-282.114,-205.841,386.882,-28.715,-104.826,4.54747e-13,-184.914
5.18555,-255.693,-220.175,421.102,-25.4193,-96.1978,3.86535e-13,-208.633
5.19531,-229.273,-233.402,455.322,-21.6859,-87.5695,3.18323e-13,-232.352
5.20508,-202.852,-245.976,489.542,-17.6426,-78.9412,2.50111e-13,-256.071
5.21484,-176.431,-257.654,523.762,-12.8642,-70.3129,1.81899e-13,-279.79
5.22461,-150.01,-268.087,557.982,-7.32249,-61.6846,1.13687e-13,-303.509
5.23437,-78.0839,-277.516,579.877,-0.80512,-55.0002,1.02318e-13,-318.198
5.24414,-6.15737,-286.212,601.773,6.84922,-48.3158,9.09495e-14,-332.887
5.25391,65.7692,-293.336,623.668,15.7777,-41.6314,7.95808e-14,-347.576
5.26367,137.696,-299.453,645.563,26.1717,-34.9469,6.82121e-14,-362.265
5.27344,209.622,-304.816,667.458,38.0023,-28.2625,5.68434e-14,-376.954
5.2832,232.832,-308.752,642.728,51.5374,-25.7267,5.68434e-14,-360.344
5.29297,256.043,-311.538,617.998,66.9782,-23.191,5.68434e-14,-343.735
5.30273,279.253,-313.156,593.268,84.4802,-20.6552,5.68434e-14,-327.125
5.3125,302.463,-313.45,568.538,104.045,-18.1194,5.68434e-14,-310.516
5.32227,325.673,-312.008,543.808,125.567,-15.5836,5.68434e-14,-293.907
5.33203,289.382,-309.262,514.152,148.931,-14.04,4.54747e-14,-281.22
5.3418,253.092,-305.204,484.497,174.087,-12.4963,3.41061e-14,-268.534
5.35156,216.801,-299.389,454.842,200.397,-10.9527,2.27374e-14,-255.848
5.36133,180.51,-292.556,425.186,227.637,-9.40908,1.13687e-14,-243.161
5.37109,144.219,-284.358,395.531,255.013,-7.86544,0,-230.475
5.38086,128.512,-274.393,364.858,282.158,-7.29643,0,-208.338
5.39062,112.804,-263.285,334.185,308.117,-6.72743,0,-186.2
5.40039,97.0963,-251.265,303.512,332.355,-6.15842,0,-164.062
5.41016,81.3885,-237.591,272.839,354.328,-5.58941,0,-141.925
5.41992,65.6808,-223.022,242.165,373.381,-5.02041,0,-119.787
5.42969,36.5067,-207.718,160.609,389.084,-7.72651,-5.68434e-15,-68.3119
5.43945,7.33265,-191.58,79.0525,401.371,-10.4326,-1.13687e-14,-16.8367
5.44922,-21.8414,-175.074,-2.50405,409.913,-13.1387,-1.7053e-14,34.6385
5.45898,-51.0155,-158.93,-84.0606,414.88,-15.8448,-2.27374e-14,86.1137
5.46875,-80.1896,-142.663,-165.617,416.238,-18.5509,-2.84217e-14,137.589
5.47852,-108.032,-126.936,-239.94,414.404,-19.3981,-2.27374e-14,166.434
5.48828,-135.874,-111.801,-314.263,409.648,-20.2453,-1.7053e-14,195.279
5.49805,-163.716,-97.6015,-388.586,402.318,-21.0925,-1.13687e-14,224.125
5.50781,-191.558,-84.3907,-462.909,392.755,-21.9397,-5.68434e-15,252.97
5.51758,-219.4,-72.7871,-537.232,381.028,-22.7869,0,281.815
5.52734,-200.638,-62.4583,-559.721,367.431,-18.5979,0,286.724
5.53711,-181.876,-53.1468,-582.211,351.87,-14.409,0,291.633
5.54688,-163.114,-45.331,-604.7,334.251,-10.22,0,296.542
5.55664,-144.352,-38.5943,-627.19,314.674,-6.03104,0,301.45
5.56641,-125.59,-32.2967,-649.679,293.315,-1.84209,0,306.359
5.57617,-126.515,-26.7274,-655.694,270.172,5.37704,0,310.385
5.58594,-127.441,-21.4517,-661.709,245.376,12.5962,0,314.41
5.5957,-128.366,-16.1245,-667.723,219.274,19.8153,0,318.436
5.60547,-129.291,-11.1488,-673.738,192.229,27.0344,0,322.461
5.61523,-130.217,-6.42871,-679.752,164.291,34.2536,0,326.487
5.625,-117.791,-1.81399,-651.221,135.828,45.0285,0,304.175
5.63477,-105.366,2.69284,-622.69,107.064,55.8035,0,281.863
5.64453,-92.9401,6.41644,-594.159,78.1448,66.5785,0,259.551
5.6543,-80.5146,9.86458,-565.628,49.2972,77.3534,0,237.24
5.66406,-68.089,12.8168,-537.096,20.7224,88.1284,0,214.928
5.67383,13.1004,14.8851,-488.931,-7.34572,99.4702,-4.54747e-14,191.996
5.68359,94.2899,16.2721,-440.766,-35.2788,110.812,-9.09495e-14,169.065
5.69336,175.479,17.2682,-392.6,-62.1057,122.154,-1.36424e-13,146.134
5.70312,256.669,17.4747,-344.435,-88.2406,133.496,-1.81899e-13,123.202
5.71289,337.858,17.258,-296.27,-113.253,144.838,-2.27374e-13,100.271
5.72266,382.436,17.2047,-272.728,-136.748,152.457,-1.81899e-13,97.1442
5.73242,427.014,16.5675,-249.187,-159.089,160.077,-1.36424e-13,94.0177
5.74219,471.592,15.9404,-225.645,-179.317,167.697,-9.09495e-14,90.8912
5.75195,516.17,15.4656,-202.104,-197.826,175.317,-4.54747e-14,87.7647
5.76172,560.747,14.844,-178.562,-214.24,182.936,0,84.6382
5.77148,562.621,14.1996,-130.641,-229.069,188.266,-4.54747e-14,59.8864
5.78125,564.494,14.0604,-82.7199,-241.862,193.595,-9.09495e-14,35.1345
5.79102,566.368,13.9707,-34.7988,-253.103,198.924,-1.36424e-13,10.3826
5.80078,568.241,14.104,13.1223,-262.683,204.253,-1.81899e-13,-14.3692
5.81055,570.114,15.2024,61.0433,-270.638,209.582,-2.27374e-13,-39.1211
5.82031,588.386,16.9546,115.849,-277.013,209.425,-2.27374e-13,-58.3259
5.83008,606.658,19.4495,170.655,-281.789,209.268,-2.27374e-13,-77.5307
5.83984,624.93,23.5018,225.461,-285.293,209.111,-2.27374e-13,-96.7355
5.84961,643.202,28.9692,280.266,-287.605,208.954,-2.27374e-13,-115.94
5.85937,661.474,35.6966,335.072,-288.518,208.797,-2.27374e-13,-135.145
5.86914,633.007,44.6295,321.151,-288.482,198.573,-1.81899e-13,-118.711
5.87891,604.541,55.598,307.229,-287.458,188.35,-1.36424e-13,-102.276
5.88867,576.074,68.1508,293.307,-285.44,178.126,-9.09495e-14,-85.8417
5.89844,547.607,83.0993,279.386,-282.728,167.902,-4.54747e-14,-69.4072
5.9082,519.141,100.121,265.464,-279.221,157.678,0,-52.9727
5.91797,471.17,118.796,229.473,-274.873,142.352,9.09495e-14,-44.1583
5.92773,423.199,139.068,193.482,-269.607,127.026,1.81899e-13,-35.344
5.9375,375.228,161.014,157.492,-263.695,111.7,2.72848e-13,-26.5296
5.94727,327.257,183.465,121.501,-256.989,96.3736,3.63798e-13,-17.7152
5.95703,279.286,206.583,85.5103,-249.591,81.0474,4.54747e-13,-8.90086
5.9668,251.581,229.804,53.9834,-241.38,64.4695,3.63798e-13,2.17053
5.97656,223.876,252.13,22.4565,-232.785,47.8917,2.72848e-13,13.2419
5.98633,196.171,273.245,-9.07045,-223.473,31.3138,1.81899e-13,24.3133
5.99609,168.466,293.074,-40.5974,-213.853,14.736,9.09495e-14,35.3847
6.00586,140.761,310.406,-72.1243,-203.517,-1.84188,0,46.4561
6.01562,53.5483,325.201,-118.494,-192.424,-18.398,2.27374e-14,68.7624
6.02539,-33.6641,337.674,-164.864,-181.153,-34.9541,4.54747e-14,91.0687
6.03516,-120.876,347.021,-211.234,-169.645,-51.5102,6.82121e-14,113.375
6.04492,-208.089,353.417,-257.604,-158.102,-68.0664,9.09495e-14,135.681
6.05469,-295.301,357.353,-303.974,-146.367,-84.6225,1.13687e-13,157.988
6.06445,-371.799,358.512,-310.126,-134.891,-96.1565,4.54747e-14,150.234
6.07422,-448.297,356.9,-316.277,-124.156,-107.691,-2.27374e-14,142.479
6.08398,-524.795,353.375,-322.429,-113.666,-119.225,-9.09495e-14,134.725
6.09375,-601.292,347.527,-328.581,-103.808,-130.759,-1.59162e-13,126.971
6.10352,-677.79,339.571,-334.733,-94.7791,-142.293,-2.27374e-13,119.217
6.11328,-663.112,329.804,-314.736,-86.7477,-149.04,-2.72848e-13,111.448
6.12305,-648.433,318.344,-294.74,-79.3303,-155.787,-3.18323e-13,103.679
6.13281,-633.755,304.624,-274.744,-72.5452,-162.534,-3.63798e-13,95.9102
6.14258,-619.077,289.229,-254.748,-66.6569,-169.281,-4.09273e-13,88.1412
6.15234,-604.398,272.326,-234.752,-61.244,-176.028,-4.54747e-13,80.3722
6.16211,-598.587,253.145,-227.596,-56.2089,-178.829,-3.63798e-13,83.6234
6.17187,-592.776,232.567,-220.44,-51.2292,-181.63,-2.72848e-13,86.8747
6.18164,-586.964,210.729,-213.284,-46.4229,-184.431,-1.81899e-13,90.126
6.19141,-581.153,187.378,-206.127,-41.6188,-187.233,-9.09495e-14,93.3772
6.20117,-575.341,163.309,-198.971,-36.8088,-190.034,0,96.6285
6.21094,-564.163,138.619,-137.316,-31.805,-184.198,4.54747e-14,59.4997
6.2207,-552.985,113.42,-75.6613,-26.8615,-178.361,9.09495e-14,22.3709
6.23047,-541.806,88.1566,-14.0063,-22.2246,-172.525,1.36424e-13,-14.7579
6.24023,-530.628,63.2322,47.6488,-18.0018,-166.688,1.81899e-13,-51.8868
6.25,-519.45,38.5503,109.304,-14.203,-160.852,2.27374e-13,-89.0156
6.25977,-461.053,14.0405,198.664,-10.9825,-150.245,1.13687e-13,-128.266
6.26953,-402.656,-9.71098,288.025,-8.31549,-139.638,-1.24198e-26,-167.517
6.2793,-344.259,-32.7728,377.385,-6.36581,-129.032,-1.13687e-13,-206.767
6.28906,-285.862,-55.3276,466.746,-5.01522,-118.425,-2.27374e-13,-246.017
6.29883,-227.466,-76.9016,556.106,-4.10793,-107.818,-3.41061e-13,-285.268
6.30859,-203.362,-97.4525,590.154,-3.99647,-99.9116,-2.95586e-13,-294.433
6.31836,-179.257,-117.34,624.202,-3.90527,-92.0047,-2.50111e-13,-303.599
6.32812,-155.153,-135.905,658.249,-4.21052,-84.0978,-2.04636e-13,-312.765
6.33789,-131.049,-153.206,692.297,-4.77879,-76.191,-1.59162e-13,-321.93
6.34766,-106.945,-169.487,726.345,-5.52818,-68.2841,-1.13687e-13,-331.096
6.35742,-70.4233,-184.641,742.322,-6.15725,-62.4887,-7.95808e-14,-347.894
6.36719,-33.9014,-198.614,758.299,-6.71918,-56.6934,-4.54747e-14,-364.693
6.37695,2.62055,-211.477,774.277,-7.27057,-50.898,-1.13687e-14,-381.492
6.38672,39.1425,-223.267,790.254,-7.37231,-45.1026,2.27374e-14,-398.29
6.39648,75.6644,-233.801,806.231,-6.91424,-39.3072,5.68434e-14,-415.089
6.40625,135.811,-243.374,796.235,-5.76207,-37.1279,4.54747e-14,-409.644
6.41602,195.958,-251.899,786.238,-3.64056,-34.9487,3.41061e-14,-404.199
6.42578,256.105,-258.836,776.242,-0.176054,-32.7694,2.27374e-14,-398.753
6.43555,316.252,-264.555,766.245,4.50352,-30.5902,1.13687e-14,-393.308
6.44531,376.399,-269.02,756.249,10.9318,-28.4109,0,-387.863
6.45508,336.576,-271.97,694.561,19.1101,-30.5941,5.68434e-15,-353.764
6.46484,296.754,-273.558,632.873,29.3432,-32.7773,1.13687e-14,-319.666
6.47461,256.931,-273.829,571.186,41.6252,-34.9605,1.7053e-14,-285.567
6.48437,217.109,-272.909,509.498,56.0063,-37.1436,2.27374e-14,-251.468
6.49414,177.287,-270.443,447.81,72.5435,-39.3268,2.84217e-14,-217.37
6.50391,116.567,-267.043,400.462,91.2314,-40.9676,3.41061e-14,-200.452
6.51367,55.8471,-262.388,353.114,111.594,-42.6084,3.97904e-14,-183.535
6.52344,-4.87257,-256.538,305.766,133.756,-44.2493,4.54747e-14,-166.617
6.5332,-65.5923,-249.895,258.418,156.968,-45.8901,5.11591e-14,-149.7
6.54297,-126.312,-242.403,211.07,181.422,-47.5309,5.68434e-14,-132.783
6.55273,-129.239,-233.799,149.518,206.163,-49.9597,6.82121e-14,-93.2844
6.5625,-132.165,-224.706,87.9668,230.882,-52.3884,7.95808e-14,-53.7862
6.57227,-135.092,-214.989,26.4153,254.962,-54.8172,9.09495e-14,-14.2879
6.58203,-138.018,-204.588,-35.1362,277.903,-57.246,1.02318e-13,25.2103
6.5918,-140.945,-193.919,-96.6877,299.195,-59.6747,1.13687e-13,64.7085
6.60156,-177.412,-183.022,-198.533,318.317,-62.3549,9.09495e-14,121.671
6.61133,-213.879,-171.543,-300.378,335.073,-65.0351,6.82121e-14,178.633
6.62109,-250.346,-160.033,-402.222,349.242,-67.7153,4.54747e-14,235.596
6.63086,-286.813,-148.647,-504.067,360.515,-70.3955,2.27374e-14,292.558
6.64062,-323.281,-137.204,-605.912,368.856,-73.0757,0,349.521
6.65039,-337.339,-126.141,-630.368,374.34,-67.8677,-1.13687e-14,353.899
6.66016,-351.397,-115.598,-654.824,376.92,-62.6598,-2.27374e-14,358.278
6.66992,-365.455,-105.824,-679.28,377.007,-57.4518,-3.41061e-14,362.657
6.67969,-379.514,-96.7374,-703.736,374.385,-52.2439,-4.54747e-14,367.036
6.68945,-393.572,-88.7148,-728.192,369.369,-47.0359,-5.68434e-14,371.415
6.69922,-350.719,-81.6725,-717.379,361.932,-35.3018,-3.41061e-14,361.138
6.70898,-307.865,-75.7177,-706.565,352.477,-23.5677,-1.13687e-14,350.862
6.71875,-265.012,-70.8207,-695.752,340.75,-11.8336,1.13687e-14,340.585
6.72852,-222.159,-66.9567,-684.938,326.953,-0.0994889,3.41061e-14,330.309
6.73828,-179.306,-63.8716,-674.124,311.003,11.6346,5.68434e-14,320.032
6.74805,-166.596,-61.6827,-656.313,293.203,24.9677,3.41061e-14,313.626
6.75781,-153.887,-60.1467,-638.501,273.299,38.3007,1.13687e-14,307.219
6.76758,-141.178,-58.9987,-620.689,251.667,51.6338,-1.13687e-14,300.812
6.77734,-128.469,-57.9637,-602.878,228.424,64.9668,-3.41061e-14,294.406
6.78711,-115.76,-57.1843,-585.066,203.73,78.2999,-5.68434e-14,287.999
6.79687,-51.4861,-56.1777,-528.863,177.929,93.8097,-4.54747e-14,249.107
6.80664,12.7878,-55.2823,-472.66,151.297,109.319,-3.41061e-14,210.215
6.81641,77.0616,-54.1356,-416.457,124.083,124.829,-2.27374e-14,171.323
6.82617,141.335,-52.8599,-360.254,96.4134,140.339,-1.13687e-14,132.431
6.83594,205.609,-51.3493,-304.051,68.8059,155.849,0,93.5387
6.8457,316.123,-49.8831,-249.456,41.0708,168.241,-4.54747e-14,72.1151
6.85547,426.637,-48.1923,-194.861,13.69,180.633,-9.09495e-14,50.6916
6.86523,537.15,-46.4354,-140.266,-13.3662,193.025,-1.36424e-13,29.268
6.875,647.664,-44.533,-85.6714,-39.833,205.417,-1.81899e-13,7.84441
6.88477,758.178,-42.3598,-31.0766,-65.5829,217.809,-2.27374e-13,-13.5792
6.89453,764.629,-40.0884,-9.87263,-90.5631,223.548,-1.81899e-13,-17.705
6.9043,771.081,-37.6134,11.3313,-114.552,229.287,-1.36424e-13,-21.8308
6.91406,777.532,-34.7086,32.5353,-137.455,235.026,-9.09495e-14,-25.9566
6.92383,783.984,-31.7158,53.7393,-158.863,240.765,-4.54747e-14,-30.0824
6.93359,790.435,-28.2689,74.9433,-179.094,246.504,0,-34.2082
6.94336,775.147,-24.3989,126.995,-197.617,247.662,0,-63.7824
6.95312,759.859,-20.1895,179.047,-214.785,248.819,0,-93.3567
6.96289,744.571,-15.6742,231.099,-230.255,249.976,0,-122.931
6.97266,729.282,-10.6948,283.151,-244.022,251.133,0,-152.505
6.98242,713.994,-5.20458,335.203,-256.401,252.29,0,-182.079
6.99219,721.687,0.524266,347.151,-266.955,243.265,-4.54747e-14,-172.805
7.00195,729.38,7.0266,359.098,-276.031,234.241,-9.09495e-14,-163.53
7.01172,737.072,14.1179,371.046,-283.647,225.216,-1.36424e-13,-154.256
7.02148,744.765,22.0797,382.993,-289.872,216.191,-1.81899e-13,-144.981
7.03125,752.458,31.032,394.941,-294.471,207.166,-2.27374e-13,-135.706
7.04102,680.28,40.9672,320.862,-297.583,187.782,-2.04636e-13,-92.4929
7.05078,608.103,52.0115,246.783,-299.151,168.398,-1.81899e-13,-49.2794
7.06055,535.925,64.442,172.704,-299.388,149.015,-1.59162e-13,-6.06586
7.07031,463.748,78.0407,98.6254,-298.175,129.631,-1.36424e-13,37.1477
7.08008,391.571,92.9762,24.5466,-295.539,110.248,-1.13687e-13,80.3612
7.08984,323.827,109.45,-24.5637,-291.451,90.9429,-8.2423e-14,89.3434
7.09961,256.083,126.919,-73.674,-286.037,71.6381,-5.11591e-14,98.3256
7.10937,188.34,145.406,-122.784,-279.367,52.3333,-1.98952e-14,107.308
7.11914,120.596,164.895,-171.895,-271.559,33.0286,1.13687e-14,116.29
7.12891,52.8523,184.839,-221.005,-262.43,13.7238,4.26326e-14,125.272
7.13867,4.46287,205.133,-253.338,-251.99,-3.63809,3.41061e-14,142.124
7.14844,-43.9265,225.482,-285.671,-240.717,-21,2.55795e-14,158.976
7.1582,-92.316,245.295,-318.004,-228.447,-38.3619,1.7053e-14,175.828
7.16797,-140.705,264.227,-350.337,-215.421,-55.7238,8.52651e-15,192.68
7.17773,-189.095,281.998,-382.671,-201.878,-73.0857,0,209.532
7.1875,-288.111,298.289,-421.233,-187.771,-87.4738,0,226.106
7.19727,-387.127,312.458,-459.795,-173.585,-101.862,0,242.68
7.20703,-486.142,324.722,-498.357,-159.293,-116.25,0,259.254
7.2168,-585.158,334.698,-536.919,-144.835,-130.638,0,275.829
7.22656,-684.174,342.263,-575.481,-130.676,-145.026,0,292.403
7.23633,-684.174,347.598,-547.161,-117.006,-150.928,4.54747e-14,263.516
7.24609,-684.174,350.399,-518.842,-104.211,-156.829,9.09495e-14,234.629
7.25586,-684.174,350.996,-490.522,-91.9758,-162.73,1.36424e-13,205.742
7.26562,-684.174,349.505,-462.203,-80.4782,-168.631,1.81899e-13,176.855
7.27539,-684.174,345.952,-433.883,-70.0716,-174.533,2.27374e-13,147.968
7.28516,-643.562,340.34,-390.954,-60.8581,-174.999,2.27374e-13,133.014
7.29492,-602.951,332.88,-348.025,-52.7398,-175.465,2.27374e-13,118.06
7.30469,-562.339,323.782,-305.095,-45.8711,-175.932,2.27374e-13,103.106
7.31445,-521.727,312.692,-262.166,-39.99,-176.398,2.27374e-13,88.1523
7.32422,-481.115,299.948,-219.237,-35.1213,-176.865,2.27374e-13,73.1984
7.33398,-475.638,285.654,-177.323,-31.0345,-172.033,1.81899e-13,54.4332
7.34375,-470.161,269.51,-135.409,-27.4252,-167.201,1.36424e-13,35.6679
7.35352,-464.684,251.795,-93.4954,-24.3617,-162.369,9.09495e-14,16.9027
7.36328,-459.207,232.573,-51.5817,-21.9143,-157.537,4.54747e-14,-1.86257
7.37305,-453.73,211.962,-9.66791,-19.9899,-152.706,0,-20.6278
7.38281,-415.148,189.927,106.333,-17.792,-139.801,0,-85.5845
7.39258,-376.567,166.968,222.333,-15.893,-126.896,0,-150.541
7.40234,-337.986,143.034,338.334,-14.1257,-113.991,0,-215.498
7.41211,-299.404,118.452,454.334,-12.599,-101.086,0,-280.455
7.42188,-260.823,93.3485,570.335,-11.3532,-88.1814,0,-345.411
7.43164,-181.743,68.1702,632.171,-10.2386,-77.5035,1.13687e-14,-370.998
7.44141,-102.663,42.7088,694.007,-9.42585,-66.8257,2.27374e-14,-396.585
7.45117,-23.5835,17.5187,755.843,-8.93696,-56.1478,3.41061e-14,-422.172
7.46094,55.4963,-7.62407,817.679,-8.85505,-45.47,4.54747e-14,-447.759
7.4707,134.576,-32.3674,879.516,-9.16198,-34.7922,5.68434e-14,-473.345
7.48047,141.166,-56.5225,879.516,-9.59346,-31.6826,4.54747e-14,-464.511
7.49023,147.756,-80.12,879.516,-10.3733,-28.573,3.41061e-14,-455.678
7.5,154.346,-102.9,879.516,-11.0796,-25.4634,2.27374e-14,-446.844
7.50977,160.936,-124.762,879.516,-11.8834,-22.3538,1.13687e-14,-438.01
7.51953,167.526,-145.391,879.516,-12.4699,-19.2442,0,-429.176
7.5293,199.194,-164.846,879.516,-12.7895,-18.7233,1.13687e-14,-439.031
7.53906,230.862,-183.04,879.516,-12.6801,-18.2024,2.27374e-14,-448.887
7.54883,262.53,-199.616,879.516,-12.3377,-17.6816,3.41061e-14,-458.742
7.55859,294.198,-214.762,879.516,-11.248,-17.1607,4.54747e-14,-468.598
7.56836,325.866,-228.379,879.516,-9.45414,-16.6398,5.68434e-14,-478.454
7.57812,338.385,-240.358,837.977,-6.99952,-21.249,3.41061e-14,-447.017
7.58789,350.904,-250.679,796.439,-3.62874,-25.8582,1.13687e-14,-415.581
7.59766,363.423,-259.608,754.9,0.654819,-30.4673,-1.13687e-14,-384.144
7.60742,375.941,-266.736,713.361,6.04072,-35.0765,-3.41061e-14,-352.708
7.61719,388.46,-272.358,671.823,12.5665,-39.6857,-5.68434e-14,-321.271
7.62695,279.222,-276.346,574.674,20.3805,-47.6734,-4.54747e-14,-273.352
7.63672,169.984,-278.777,477.524,29.507,-55.661,-3.41061e-14,-225.432
7.64648,60.7462,-279.502,380.375,40.0706,-63.6487,-2.27374e-14,-177.512
7.65625,-48.4918,-278.971,283.226,52.1297,-71.6364,-1.13687e-14,-129.592
7.66602,-157.73,-276.753,186.077,65.6166,-79.624,0,-81.6721
7.67578,-205.441,-273.143,124.723,80.566,-84.2005,-2.27374e-14,-61.2898
7.68555,-253.152,-268.194,63.3689,96.9082,-88.7769,-4.54747e-14,-40.9076
7.69531,-300.863,-262.057,2.01513,114.358,-93.3533,-6.82121e-14,-20.5253
7.70508,-348.574,-254.618,-59.3387,132.819,-97.9298,-9.09495e-14,-0.143031
7.71484,-396.285,-246.379,-120.693,152.102,-102.506,-1.13687e-13,20.2392
7.72461,-383.258,-236.891,-210.234,171.995,-106.002,-4.54747e-14,77.6105
7.73438,-370.231,-226.884,-299.776,191.873,-109.497,2.27374e-14,134.982
7.74414,-357.204,-215.756,-389.318,211.641,-112.993,9.09495e-14,192.353
7.75391,-344.176,-204.398,-478.859,230.845,-116.488,1.59162e-13,249.724
7.76367,-331.149,-192.224,-568.401,249.193,-119.984,2.27374e-13,307.095
7.77344,-383.536,-180.002,-600.359,266.195,-117.708,2.27374e-13,348.376
7.7832,-435.922,-167.55,-632.318,281.556,-115.433,2.27374e-13,389.657
7.79297,-488.308,-155.08,-664.276,294.82,-113.157,2.27374e-13,430.938
7.80273,-540.695,-142.953,-696.234,305.973,-110.882,2.27374e-13,472.219
7.8125,-593.081,-131.073,-728.192,314.702,-108.606,2.27374e-13,513.5
7.82227,-569.705,-119.678,-728.192,321.225,-93.4229,1.81899e-13,480.578
7.83203,-546.328,-108.815,-728.192,325.3,-78.2393,1.36424e-13,447.656
7.8418,-522.951,-99.1154,-728.192,326.799,-63.0558,9.09495e-14,414.734
7.85156,-499.574,-89.7806,-728.192,325.893,-47.8723,4.54747e-14,381.812
7.86133,-476.198,-81.6564,-728.192,322.818,-32.6887,0,348.89
7.87109,-395.698,-74.5748,-684.343,317.684,-13.8922,-2.27374e-14,331.605
7.88086,-315.198,-68.6132,-640.493,310.634,4.90442,-4.54747e-14,314.321
7.89062,-234.698,-63.514,-596.644,301.444,23.701,-6.82121e-14,297.036
7.90039,-154.199,-60.0028,-552.794,290.629,42.4976,-9.09495e-14,279.752
7.91016,-73.6989,-57.1006,-508.945,278.204,61.2941,-1.13687e-13,262.467
7.91992,-37.7392,-55.1529,-472.87,264.389,78.8091,-4.54747e-14,243.704
7.92969,-1.77951,-53.9406,-436.795,248.993,96.3242,2.27374e-14,224.94
7.93945,34.1802,-53.4036,-400.72,232.135,113.839,9.09495e-14,206.177
7.94922,70.1399,-53.2056,-364.645,214.446,131.354,1.59162e-13,187.413
7.95898,106.1,-53.5432,-328.571,195.479,148.869,2.27374e-13,168.649
7.96875,223.235,-53.9858,-243.205,175.804,166.615,4.96541e-26,113.608
7.97852,340.37,-54.3163,-157.84,155.237,184.362,-2.27374e-13,58.5662
7.98828,457.505,-54.7627,-72.4742,134.229,202.108,-4.54747e-13,3.52463
7.99805,574.64,-55.2612,12.8913,112.75,219.854,-6.82121e-13,-51.517
8.00781,691.776,-55.6589,98.2567,91.2711,237.601,-9.09495e-13,-106.559
8.01758,717.114,-55.6522,143.894,69.7233,244.162,-8.18545e-13,-115.795
8.02734,742.452,-55.6496,189.53,48.452,250.724,-7.27596e-13,-125.031
8.03711,767.791,-55.1804,235.167,27.3563,257.285,-6.36646e-13,-134.267
8.04688,793.129,-54.717,280.804,6.65501,263.847,-5.45697e-13,-143.503
8.05664,818.468,-54.2139,326.441,-13.4299,270.409,-4.54747e-13,-152.739
8.06641,818.468,-53.2885,326.441,-33.0319,270.409,-4.54747e-13,-152.739
8.07617,818.468,-52.1545,326.441,-52.0499,270.409,-4.54747e-13,-152.739
8.08594,818.468,-50.7366,326.441,-70.4697,270.409,-4.54747e-13,-152.739


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_a_DS_7.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-265.7137342895408, LMmax=265.7137342895408,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.40819,-0.855582,0.000958602,-0.00253315,-0.0134143,1.38778e-17,0.0990533
0.00976562,29.286,2.60102,0.0110247,-0.0177321,-0.160846,1.18952e-17,1.16674
0.0195312,56.1638,33.2606,0.0210909,-0.0122436,-0.308278,9.91271e-18,2.23443
0.0292969,83.0416,74.4479,0.031157,0.0168877,-0.45571,7.93016e-18,3.30212
0.0390625,109.919,104.897,0.0412231,-0.00675507,-0.603142,5.94762e-18,4.36981
0.0488281,136.797,154.896,0.0512892,-0.039686,-0.750574,3.96508e-18,5.4375
0.0585937,163.675,188.112,0.0613554,-0.0185764,-0.898005,1.98254e-18,6.50519
0.0683594,190.553,196.732,0.0714215,-0.0523518,-1.04544,0,7.57288
0.078125,204.488,201.131,0.0298823,0.0050663,-0.962344,-1.26883e-16,5.35652
0.0878906,218.423,215.59,-0.0116569,-0.0194208,-0.87925,-2.53765e-16,3.14016
0.0976562,232.358,230.838,-0.0531961,-0.0320866,-0.796157,-3.80648e-16,0.923803
0.107422,246.293,244.786,-0.0947353,-0.0350419,-0.713063,-5.07531e-16,-1.29256
0.117187,260.228,260.183,-0.136275,0.0223762,-0.62997,-6.34413e-16,-3.50892
0.126953,274.163,255.501,-0.177814,-0.00675507,-0.546876,-7.61296e-16,-5.72528
0.136719,288.098,257.758,-0.219353,0.00591069,-0.463783,-8.88178e-16,-7.94164
0.146484,280.478,275.143,-0.0641366,0.0367307,-1.78608,1.26883e-15,3.51777
0.15625,272.858,280.396,0.0910797,-0.0802164,-3.10838,3.42583e-15,14.9772
0.166016,265.238,269.664,0.246296,-0.0194208,-4.43067,5.58284e-15,26.4366
0.175781,257.617,255.076,0.401512,-0.0358863,-5.75297,7.73984e-15,37.896
0.185547,249.997,254.25,0.556729,0.0232206,-7.07526,9.89685e-15,49.3554
0.195312,242.377,258.093,0.711945,0.00928822,-8.39756,1.20538e-14,60.8148
0.205078,234.757,256.899,0.867161,-0.039686,-9.71986,1.42109e-14,72.2742
0.214844,222.861,239.385,0.957064,-0.00886603,-15.4231,1.21807e-14,99.1238
0.224609,210.965,223.683,1.04697,-0.0312422,-21.1263,1.01506e-14,125.973
0.234375,199.069,217.755,1.13687,0.00844384,-26.8295,8.12049e-15,152.823
0.244141,187.174,209.008,1.22677,-0.0177321,-32.5328,6.09037e-15,179.673
0.253906,175.278,196.406,1.31667,0.0776833,-38.236,4.06024e-15,206.522
0.263672,163.382,173.07,1.40658,0.0105548,-43.9392,2.03012e-15,233.372
0.273437,151.486,153.045,1.49648,-0.0194208,-49.6425,0,260.221
0.283203,127.086,145.581,0.840831,0.0122436,-58.0423,-8.12049e-15,267.264
0.292969,102.687,137.043,0.185183,-0.0223762,-66.4421,-1.6241e-14,274.307
0.302734,78.2866,117.327,-0.470466,-0.0531962,-74.8419,-2.43615e-14,281.35
0.3125,53.8867,96.6101,-1.12612,0.0160433,-83.2418,-3.2482e-14,288.393
0.322266,29.4868,74.8291,-1.78176,-0.0439079,-91.6416,-4.06024e-14,295.436
0.332031,5.08693,64.1555,-2.43741,0.0249093,-100.041,-4.87229e-14,302.479
0.341797,-19.313,49.8895,-3.09306,-0.0278647,-108.441,-5.68434e-14,309.521
0.351562,-46.3634,26.2315,-1.41062,0.0240649,-115.605,-4.87229e-14,297.824
0.361328,-73.4139,4.78017,0.271823,-0.0105548,-122.769,-4.06024e-14,286.126
0.371094,-100.464,-11.214,1.95427,-0.0168877,-129.933,-3.2482e-14,274.429
0.380859,-127.515,-22.5087,3.63671,-0.0185764,-137.097,-2.43615e-14,262.732
0.390625,-154.565,-41.5494,5.31915,0.028709,-144.261,-1.6241e-14,251.034
0.400391,-181.616,-63.9198,7.00159,-0.0569959,-151.425,-8.12049e-15,239.337
0.410156,-208.666,-81.7664,8.68403,0.00591069,-158.589,0,227.639
0.419922,-215.085,-93.8275,7.66244,-0.0350419,-162.568,6.49639e-14,211.146
0.429687,-221.504,-109.398,6.64085,-0.00971041,-166.547,1.29928e-13,194.653
0.439453,-227.923,-127.452,5.61925,-0.0367307,-170.527,1.94892e-13,178.16
0.449219,-234.343,-147.883,4.59766,0.0358863,-174.506,2.59856e-13,161.667
0.458984,-240.762,-163.031,3.57606,0.0240649,-178.485,3.2482e-13,145.175
0.46875,-247.181,-176.409,2.55447,-0.039686,-182.464,3.89783e-13,128.682
0.478516,-253.6,-188.685,1.53287,0.0257537,-186.443,4.54747e-13,112.189
0.488281,-249.783,-209.088,6.55376,-0.0738836,-185.466,4.54747e-13,84.4266
0.498047,-245.967,-230.978,11.5746,0.0341975,-184.49,4.54747e-13,56.6644
0.507812,-242.151,-242.956,16.5955,0.187453,-183.513,4.54747e-13,28.9023
0.517578,-238.335,-247.408,21.6164,0.390105,-182.537,4.54747e-13,1.14011
0.527344,-234.518,-251.73,26.6373,1.03395,-181.56,4.54747e-13,-26.6221
0.537109,-230.702,-250.691,31.6582,2.42887,-180.584,4.54747e-13,-54.3842
0.546875,-226.886,-242.444,36.6791,5.30653,-179.607,4.54747e-13,-82.1464
0.556641,-221.278,-229.662,74.1162,10.7824,-174.146,3.89783e-13,-103.443
0.566406,-215.67,-225.111,111.553,20.6878,-168.684,3.2482e-13,-124.74
0.576172,-210.062,-228.75,148.99,37.2133,-163.223,2.59856e-13,-146.036
0.585937,-204.453,-227.457,186.427,62.8331,-157.761,1.94892e-13,-167.333
0.595703,-198.845,-222.48,223.865,100.039,-152.3,1.29928e-13,-188.629
0.605469,-193.237,-207.9,261.302,149.958,-146.838,6.49639e-14,-209.926
0.615234,-187.629,-193.899,298.739,211.933,-141.377,0,-231.223
0.625,-173.534,-189.624,338.202,282.532,-134.396,0,-236.191
0.634766,-159.439,-191.502,377.666,355.723,-127.416,0,-241.159
0.644531,-145.344,-184.291,417.129,423.773,-120.435,0,-246.128
0.654297,-131.249,-177.067,456.593,479.152,-113.455,0,-251.096
0.664062,-117.154,-176.284,496.056,517.567,-106.474,0,-256.065
0.673828,-103.059,-169.942,535.52,538.569,-99.4939,0,-261.033
0.683594,-88.9642,-156.794,574.983,546.854,-92.5134,0,-266.002
0.693359,-69.1933,-136.58,573.173,549.862,-85.9169,4.06024e-15,-262.939
0.703125,-49.4224,-122.394,571.363,554.389,-79.3204,8.12049e-15,-259.876
0.712891,-29.6515,-107.71,569.554,563.702,-72.7238,1.21807e-14,-256.814
0.722656,-9.88055,-83.646,567.744,576.048,-66.1273,1.6241e-14,-253.751
0.732422,9.89037,-68.2519,565.934,585.632,-59.5308,2.03012e-14,-250.688
0.742187,29.6613,-45.9949,564.124,586.344,-52.9343,2.43615e-14,-247.625
0.751953,49.4322,-35.7906,562.315,575.484,-46.3378,2.84217e-14,-244.563
0.761719,51.9883,-17.4556,534.325,555.022,-41.2453,2.43615e-14,-233.055
0.771484,54.5445,8.18811,506.335,530.174,-36.1528,2.03012e-14,-221.547
0.78125,57.1006,2.74446,478.345,505.953,-31.0603,1.6241e-14,-210.039
0.791016,59.6567,-5.16057,450.355,484.217,-25.9678,1.21807e-14,-198.531
0.800781,62.2128,-17.0816,422.365,462.349,-20.8753,8.12049e-15,-187.023
0.810547,64.769,-3.75195,394.375,435.999,-15.7828,4.06024e-15,-175.515
0.820312,67.3251,7.69854,366.386,402.459,-10.6903,0,-164.007
0.830078,65.1822,4.39893,321.375,362.165,-8.66723,-1.01506e-15,-146.348
0.839844,63.0393,-10.1946,276.364,318.474,-6.64417,-2.03012e-15,-128.689
0.849609,60.8964,-17.4573,231.353,275.841,-4.6211,-3.04518e-15,-111.03
0.859375,58.7535,-2.48508,186.342,234.84,-2.59804,-4.06024e-15,-93.3704
0.869141,56.6107,7.25721,141.331,195.127,-0.57497,-5.07531e-15,-75.7111
0.878906,54.4678,2.41569,96.3203,155.05,1.4481,-6.09037e-15,-58.0519
0.888672,52.3249,-12.2566,51.3095,113.013,3.47116,-7.10543e-15,-40.3927
0.898437,56.3559,-10.5886,-0.537837,70.6487,3.42091,-6.09037e-15,-21.0108
0.908203,60.3869,0.841195,-52.3851,28.6516,3.37065,-5.07531e-15,-1.62896
0.917969,64.418,3.72656,-104.232,-13.2167,3.3204,-4.06024e-15,17.7529
0.927734,68.449,-1.84445,-156.08,-54.6088,3.27014,-3.04518e-15,37.1347
0.9375,72.48,-11.3066,-207.927,-96.7537,3.21989,-2.03012e-15,56.5166
0.947266,76.511,-2.84517,-259.774,-139.378,3.16963,-1.01506e-15,75.8984
0.957031,80.542,7.25636,-311.622,-180.567,3.11937,0,95.2803
0.966797,65.3013,3.12867,-337.29,-218.808,5.7184,0,113.595
0.976562,50.0606,-7.45355,-362.958,-251.766,8.31743,0,131.909
0.986328,34.8199,-9.17994,-388.627,-277.968,10.9165,0,150.224
0.996094,19.5792,-1.56349,-414.295,-298.57,13.5155,0,168.538
1.00586,4.33843,6.4943,-439.964,-314.117,16.1145,0,186.852
1.01562,-10.9023,3.80696,-465.632,-326.882,18.7135,0,205.167
1.02539,-26.143,-6.8455,-491.3,-338.68,21.3126,0,223.481
1.03516,-31.6186,-7.42393,-491.274,-351.808,27.8906,0,235.195
1.04492,-37.0942,0.8742,-491.248,-366.294,34.4687,0,246.908
1.05469,-42.5698,3.80526,-491.222,-379.944,41.0468,0,258.621
1.06445,-48.0454,-3.22853,-491.196,-391.108,47.6248,0,270.335
1.07422,-53.5209,-7.10488,-491.169,-398.811,54.2029,0,282.048
1.08398,-58.9965,0.065163,-491.143,-405.197,60.781,0,293.761
1.09375,-64.4721,4.59695,-491.117,-410.948,67.3591,0,305.475
1.10352,-37.8666,1.83133,-479.721,-418.056,74.5267,1.6241e-14,300.77
1.11328,-11.2612,-0.556001,-468.325,-425.291,81.6944,3.2482e-14,296.065
1.12305,15.3443,0.629204,-456.929,-430.927,88.8621,4.87229e-14,291.36
1.13281,41.9498,10.0998,-445.533,-434.37,96.0298,6.49639e-14,286.656
1.14258,68.5552,23.2683,-434.137,-435.021,103.197,8.12049e-14,281.951
1.15234,95.1607,29.2586,-422.741,-434.211,110.365,9.74459e-14,277.246
1.16211,121.766,38.3586,-411.346,-430.34,117.533,1.13687e-13,272.542
1.17187,157.082,64.8968,-383.034,-422.386,123.214,1.13687e-13,250.23
1.18164,192.399,100.445,-354.722,-410.802,128.896,1.13687e-13,227.919
1.19141,227.715,137.727,-326.41,-398.145,134.578,1.13687e-13,205.607
1.20117,263.031,180.715,-298.099,-384.881,140.259,1.13687e-13,183.296
1.21094,298.347,232.13,-269.787,-371.01,145.941,1.13687e-13,160.984
1.2207,333.664,292.438,-241.475,-357.709,151.622,1.13687e-13,138.673
1.23047,368.98,355.301,-213.164,-342.101,157.304,1.13687e-13,116.362
1.24023,387.25,409.039,-179.722,-324.335,159.226,6.49639e-14,92.1884
1.25,405.52,451.925,-146.28,-304.164,161.148,1.6241e-14,68.0151
1.25977,423.791,491.412,-112.839,-282.916,163.069,-3.2482e-14,43.8419
1.26953,442.061,523.384,-79.3974,-259.463,164.991,-8.12049e-14,19.6687
1.2793,460.331,537.539,-45.9558,-232.498,166.913,-1.29928e-13,-4.50452
1.28906,478.601,538.991,-12.5143,-201.138,168.835,-1.78651e-13,-28.6777
1.29883,496.871,539.771,20.9273,-166.896,170.756,-2.27374e-13,-52.851
1.30859,488.93,542.36,30.0462,-130.992,165.751,-1.6241e-13,-59.3307
1.31836,480.988,544.672,39.1652,-94.8344,160.746,-9.74459e-14,-65.8104
1.32812,473.046,545.645,48.2842,-59.9352,155.742,-3.2482e-14,-72.2902
1.33789,465.105,542.517,57.4031,-28.2024,150.737,3.2482e-14,-78.7699
1.34766,457.163,536.951,66.5221,-1.49836,145.732,9.74459e-14,-85.2497
1.35742,449.221,529.779,75.6411,18.655,140.727,1.6241e-13,-91.7294
1.36719,441.28,513.271,84.76,32.0574,135.722,2.27374e-13,-98.2091
1.37695,408.504,484.695,77.0536,39.2693,124.375,1.86771e-13,-86.2516
1.38672,375.729,453.907,69.3472,41.9663,113.028,1.46169e-13,-74.2941
1.39648,342.954,426.624,61.6408,42.5823,101.681,1.05566e-13,-62.3366
1.40625,310.178,398.989,53.9345,41.919,90.3345,6.49639e-14,-50.3791
1.41602,277.403,367.928,46.2281,43.4752,78.9876,2.43615e-14,-38.4215
1.42578,244.628,334.32,38.5217,49.952,67.6408,-1.6241e-14,-26.464
1.43555,211.852,299.578,30.8153,60.4621,56.294,-5.68434e-14,-14.5065
1.44531,157.937,263.256,27.959,71.8874,42.3257,-4.06024e-14,-3.80935
1.45508,104.022,222.743,25.1027,82.1273,28.3575,-2.43615e-14,6.88779
1.46484,50.1066,177.225,22.2464,88.7283,14.3893,-8.12049e-15,17.5849
1.47461,-3.80864,132.934,19.3901,89.3214,0.421039,8.12049e-15,28.2821
1.48437,-57.7239,94.7885,16.5338,83.621,-13.5472,2.43615e-14,38.9792
1.49414,-111.639,58.6789,13.6775,73.5294,-27.5154,4.06024e-14,49.6764
1.50391,-165.554,20.4282,10.8212,61.1448,-41.4837,5.68434e-14,60.3735
1.51367,-205.532,-19.0771,4.91453,48.2274,-54.1021,6.49639e-14,62.0048
1.52344,-245.51,-58.6323,-0.992179,34.1059,-66.7206,7.30844e-14,63.636
1.5332,-285.487,-97.2786,-6.89888,17.5269,-79.3391,8.12049e-14,65.2673
1.54297,-325.465,-134.34,-12.8056,-0.223762,-91.9576,8.93254e-14,66.8985
1.55273,-365.442,-170.281,-18.7123,-16.8894,-104.576,9.74459e-14,68.5297
1.5625,-405.42,-203.489,-24.619,-30.6727,-117.195,1.05566e-13,70.161
1.57227,-445.397,-230.808,-30.5257,-41.7919,-129.813,1.13687e-13,71.7922
1.58203,-453.273,-255.365,-34.7751,-51.5716,-136.785,6.49639e-14,65.433
1.5918,-461.15,-280.478,-39.0244,-60.2202,-143.756,1.6241e-14,59.0738
1.60156,-469.026,-304.207,-43.2737,-68.3187,-150.728,-3.2482e-14,52.7146
1.61133,-476.902,-324.898,-47.5231,-75.0754,-157.7,-8.12049e-14,46.3554
1.62109,-484.778,-342.818,-51.7724,-80.0374,-164.672,-1.29928e-13,39.9961
1.63086,-492.654,-356.996,-56.0218,-83.1376,-171.643,-1.78651e-13,33.6369
1.64062,-500.53,-370.316,-60.2711,-83.7717,-178.615,-2.27374e-13,27.2777
1.65039,-495.894,-384.041,-42.1263,-82.4296,-177.536,-2.11133e-13,8.59027
1.66016,-491.259,-393.92,-23.9814,-82.7821,-176.456,-1.94892e-13,-10.0972
1.66992,-486.623,-399.859,-5.8366,-84.5228,-175.377,-1.78651e-13,-28.7846
1.67969,-481.987,-406.346,12.3082,-85.0307,-174.297,-1.6241e-13,-47.472
1.68945,-477.352,-411.352,30.4531,-82.9539,-173.218,-1.46169e-13,-66.1595
1.69922,-472.716,-411.321,48.5979,-77.1146,-172.139,-1.29928e-13,-84.8469
1.70898,-468.081,-410.782,66.7428,-69.5075,-171.059,-1.13687e-13,-103.534
1.71875,-444.984,-410.507,102.193,-60.1497,-164.661,-1.13687e-13,-122.715
1.72852,-421.887,-407.399,137.643,-48.0015,-158.263,-1.13687e-13,-141.896
1.73828,-398.79,-403.345,173.093,-31.6796,-151.865,-1.13687e-13,-161.077
1.74805,-375.694,-398.089,208.543,-11.1045,-145.466,-1.13687e-13,-180.258
1.75781,-352.597,-388.718,243.993,13.9442,-139.068,-1.13687e-13,-199.439
1.76758,-329.5,-378.028,279.443,44.5725,-132.67,-1.13687e-13,-218.62
1.77734,-306.404,-368.152,314.894,81.5155,-126.272,-1.13687e-13,-237.801
1.78711,-265.565,-354.867,343.758,126.488,-118.752,-8.93254e-14,-241.538
1.79687,-224.726,-339.271,372.621,178.159,-111.232,-6.49639e-14,-245.275
1.80664,-183.886,-325.398,401.485,233.757,-103.712,-4.06024e-14,-249.011
1.81641,-143.047,-310.051,430.349,290.181,-96.192,-1.6241e-14,-252.748
1.82617,-102.208,-292.424,459.213,344.46,-88.6721,8.12049e-15,-256.485
1.83594,-61.3693,-275.677,488.077,396.331,-81.1521,3.2482e-14,-260.222
1.8457,-20.5302,-258.718,516.941,443.146,-73.6321,5.68434e-14,-263.958
1.85547,-2.62525,-238.962,521.151,483.595,-66.7709,4.06024e-14,-257.68
1.86523,15.2797,-219.238,525.361,515.164,-59.9097,2.43615e-14,-251.403
1.875,33.1847,-198.401,529.571,536.518,-53.0485,8.12049e-15,-245.125
1.88477,51.0896,-173.835,533.781,548.411,-46.1873,-8.12049e-15,-238.847
1.89453,68.9946,-147.592,537.991,553.52,-39.3261,-2.43615e-14,-232.569
1.9043,86.8996,-121.317,542.201,556.163,-32.4649,-4.06024e-14,-226.291
1.91406,104.805,-93.4556,546.411,556.719,-25.6037,-5.68434e-14,-220.013
1.92383,101.141,-66.2699,519.528,556.344,-21.1907,-4.87229e-14,-209.002
1.93359,97.4768,-43.6702,492.646,552.896,-16.7776,-4.06024e-14,-197.991
1.94336,93.813,-25.3543,465.763,546.703,-12.3645,-3.2482e-14,-186.98
1.95312,90.1491,-11.5867,438.88,538.754,-7.95147,-2.43615e-14,-175.968
1.96289,86.4853,-3.8095,411.998,526.006,-3.5384,-1.6241e-14,-164.957
1.97266,82.8214,-1.5948,385.115,506.349,0.874669,-8.12049e-15,-153.946
1.98242,79.1576,-3.4621,358.233,479.39,5.28774,0,-142.935
1.99219,81.8071,-8.64806,304.779,448.267,6.13517,-4.06024e-15,-123.271
2.00195,84.4567,-14.7607,251.325,415.307,6.98259,-8.12049e-15,-103.607
2.01172,87.1062,-19.1148,197.871,382.473,7.83002,-1.21807e-14,-83.9434
2.02148,89.7557,-21.6849,144.417,349.466,8.67745,-1.6241e-14,-64.2796
2.03125,92.4053,-23.0571,90.9624,315.093,9.52488,-2.03012e-14,-44.6158
2.04102,95.0548,-22.546,37.5083,279.347,10.3723,-2.43615e-14,-24.952
2.05078,97.7044,-20.2792,-15.9457,241.999,11.2197,-2.84217e-14,-5.2882
2.06055,92.7786,-17.8889,-69.2188,202.66,11.5536,-2.43615e-14,14.1875
2.07031,87.8529,-15.849,-122.492,160.843,11.8874,-2.03012e-14,33.6633
2.08008,82.9272,-12.8625,-175.765,117.937,12.2213,-1.6241e-14,53.139
2.08984,78.0015,-9.42578,-229.038,76.7743,12.5551,-1.21807e-14,72.6148
2.09961,73.0757,-6.08809,-282.311,37.95,12.8889,-8.12049e-15,92.0905
2.10937,68.15,-2.87606,-335.584,0.9208,13.2228,-4.06024e-15,111.566
2.11914,63.2243,0.882239,-388.857,-35.4042,13.5566,0,131.042
2.12891,49.6246,4.34773,-411.105,-71.5856,17.2313,-4.06024e-15,142.911
2.13867,36.0249,7.59995,-433.353,-106.394,20.9059,-8.12049e-15,154.779
2.14844,22.4251,9.49983,-455.601,-140.151,24.5806,-1.21807e-14,166.648
2.1582,8.82542,9.61408,-477.849,-173.629,28.2553,-1.6241e-14,178.516
2.16797,-4.7743,8.59601,-500.097,-205.138,31.9299,-2.03012e-14,190.385
2.17773,-18.374,8.01716,-522.345,-232.356,35.6046,-2.43615e-14,202.254
2.1875,-31.9737,7.23817,-544.593,-256.088,39.2793,-2.84217e-14,214.122
2.19727,-25.2659,6.3352,-536.827,-277.688,45.9279,-5.68434e-14,222.328
2.20703,-18.558,4.66,-529.06,-297.867,52.5764,-8.52651e-14,230.535
2.2168,-11.8501,2.25066,-521.293,-316.328,59.225,-1.13687e-13,238.741
2.22656,-5.14227,-0.353319,-513.527,-332.803,65.8736,-1.42109e-13,246.947
2.23633,1.5656,-3.39694,-505.76,-347.042,72.5222,-1.7053e-13,255.154
2.24609,8.27347,-6.40205,-497.994,-359.829,79.1708,-1.98952e-13,263.36
2.25586,14.9813,-8.33875,-490.227,-370.915,85.8194,-2.27374e-13,271.566
2.26562,44.4449,-9.11266,-466.146,-378.93,92.9363,-1.94892e-13,265.895
2.27539,73.9084,-8.84947,-442.065,-384.541,100.053,-1.6241e-13,260.224
2.28516,103.372,-7.28937,-417.985,-389.1,107.17,-1.29928e-13,254.553
2.29492,132.835,-5.05267,-393.904,-392.827,114.287,-9.74459e-14,248.882
2.30469,162.299,-1.91469,-369.823,-395.139,121.404,-6.49639e-14,243.211
2.31445,191.762,4.11923,-345.742,-394.586,128.521,-3.2482e-14,237.54
2.32422,221.226,13.2408,-321.661,-391.742,135.638,0,231.869
2.33398,250.55,25.6463,-286.532,-387.165,140.775,6.49639e-14,208.753
2.34375,279.873,43.5974,-251.404,-382.006,145.911,1.29928e-13,185.637
2.35352,309.197,67.5067,-216.275,-374.759,151.048,1.94892e-13,162.522
2.36328,338.521,95.9868,-181.146,-365.392,156.185,2.59856e-13,139.406
2.37305,367.845,129.634,-146.017,-354.909,161.322,3.2482e-13,116.291
2.38281,397.168,168.962,-110.889,-343.825,166.458,3.89783e-13,93.1751
2.39258,426.492,211.924,-75.7599,-331.42,171.595,4.54747e-13,70.0595
2.40234,440.019,257.603,-50.6085,-316.817,171.238,4.22265e-13,51.38
2.41211,453.545,304.528,-25.4571,-301.326,170.882,3.89783e-13,32.7004
2.42187,467.072,348.407,-0.305656,-285.663,170.525,3.57301e-13,14.0208
2.43164,480.598,388.09,24.8457,-269.822,170.168,3.2482e-13,-4.65875
2.44141,494.125,423.777,49.9971,-252.866,169.811,2.92338e-13,-23.3383
2.45117,507.651,453.832,75.1485,-234.132,169.454,2.59856e-13,-42.0179
2.46094,521.178,477.827,100.3,-213.589,169.098,2.27374e-13,-60.6975
2.4707,508.397,497.073,95.5358,-192.65,161.364,2.27374e-13,-62.0413
2.48047,495.616,510.941,90.7716,-170.49,153.63,2.27374e-13,-63.3852
2.49023,482.835,519.564,86.0074,-147.156,145.896,2.27374e-13,-64.729
2.5,470.054,524.809,81.2432,-123.405,138.162,2.27374e-13,-66.0729
2.50977,457.273,527.405,76.4791,-100.874,130.428,2.27374e-13,-67.4167
2.51953,444.491,527.585,71.7149,-80.417,122.695,2.27374e-13,-68.7606
2.5293,431.71,526.656,66.9507,-62.5456,114.961,2.27374e-13,-70.1044
2.53906,386.474,523.9,53.8444,-47.9547,102.036,1.98952e-13,-60.3849
2.54883,341.237,516.721,40.7381,-36.7607,89.111,1.7053e-13,-50.6654
2.55859,296.001,504.08,27.6318,-30.231,76.1862,1.42109e-13,-40.9459
2.56836,250.764,485.566,14.5255,-27.2812,63.2613,1.13687e-13,-31.2265
2.57812,205.528,460.256,1.41923,-26.1341,50.3365,8.52651e-14,-21.507
2.58789,160.291,428.77,-11.6871,-26.3916,37.4116,5.68434e-14,-11.7875
2.59766,115.055,392.361,-24.7934,-27.6835,24.4868,2.84217e-14,-2.06796
2.60742,58.1478,352.063,-27.1035,-28.9227,10.2537,-4.9856e-27,8.43282
2.61719,1.24097,309.688,-29.4136,-28.7475,-3.97947,-2.84217e-14,18.9336
2.62695,-55.6659,267.087,-31.7237,-27.6282,-18.2126,-5.68434e-14,29.4344
2.63672,-112.573,223.997,-34.0338,-25.1305,-32.4457,-8.52651e-14,39.9352
2.64648,-169.48,180.434,-36.3439,-22.3808,-46.6788,-1.13687e-13,50.4359
2.65625,-226.387,136.402,-38.654,-19.8278,-60.912,-1.42109e-13,60.9367
2.66602,-283.293,91.356,-40.9641,-17.5053,-75.1451,-1.7053e-13,71.4375
2.67578,-317.239,45.3974,-43.8189,-15.4075,-86.3092,-1.78651e-13,74.0588
2.68555,-351.186,-0.0964751,-46.6737,-14.4394,-97.4732,-1.86771e-13,76.6801
2.69531,-385.132,-43.9029,-49.5285,-14.4504,-108.637,-1.94892e-13,79.3013
2.70508,-419.078,-85.3792,-52.3833,-14.4584,-119.801,-2.03012e-13,81.9226
2.71484,-453.024,-123.725,-55.2381,-14.1721,-130.965,-2.11133e-13,84.5439
2.72461,-486.97,-159.138,-58.0929,-13.5996,-142.13,-2.19253e-13,87.1652
2.73437,-520.916,-192.058,-60.9477,-12.9841,-153.294,-2.27374e-13,89.7864
2.74414,-527.162,-222.395,-55.8818,-12.0937,-157.214,-2.27374e-13,79.217
2.75391,-533.407,-250.424,-50.816,-11.6099,-161.134,-2.27374e-13,68.6476
2.76367,-539.653,-276.677,-45.7502,-10.8267,-165.055,-2.27374e-13,58.0782
2.77344,-545.899,-300.61,-40.6844,-10.3716,-168.975,-2.27374e-13,47.5088
2.7832,-552.145,-320.975,-35.6185,-10.9673,-172.896,-2.27374e-13,36.9394
2.79297,-558.39,-337.386,-30.5527,-11.8235,-176.816,-2.27374e-13,26.37
2.80273,-564.636,-349.948,-25.4869,-11.8636,-180.737,-2.27374e-13,15.8006
2.8125,-549.545,-359.132,2.86779,-11.2949,-177.166,-2.59856e-13,-6.71421
2.82227,-534.454,-366.455,31.2225,-10.5037,-173.595,-2.92338e-13,-29.229
2.83203,-519.363,-372.751,59.5771,-8.93358,-170.024,-3.2482e-13,-51.7439
2.8418,-504.272,-377.026,87.9318,-7.00627,-166.453,-3.57301e-13,-74.2587
2.85156,-489.181,-379.486,116.286,-4.56009,-162.882,-3.89783e-13,-96.7736
2.86133,-474.09,-380.09,144.641,-1.46501,-159.311,-4.22265e-13,-119.288
2.87109,-458.999,-378.016,172.996,2.00583,-155.741,-4.54747e-13,-141.803
2.88086,-420.998,-373.232,207.874,6.19651,-148.811,-4.14145e-13,-162.264
2.89062,-382.996,-367.343,242.751,11.9003,-141.881,-3.73542e-13,-182.724
2.90039,-344.995,-359.469,277.629,19.3465,-134.951,-3.3294e-13,-203.185
2.91016,-306.993,-350.161,312.507,28.5203,-128.021,-2.92338e-13,-223.645
2.91992,-268.992,-340.889,347.385,40.2138,-121.092,-2.51735e-13,-244.105
2.92969,-230.991,-330.85,382.262,55.2151,-114.162,-2.11133e-13,-264.566
2.93945,-192.989,-319.222,417.14,73.8561,-107.232,-1.7053e-13,-285.026
2.94922,-157.446,-307.036,437.884,97.0585,-100.456,-1.54289e-13,-287.598
2.95898,-121.902,-293.843,458.627,124.683,-93.6793,-1.38048e-13,-290.17
2.96875,-86.3589,-278.58,479.371,156.505,-86.9029,-1.21807e-13,-292.742
2.97852,-50.8156,-263.788,500.115,191.825,-80.1264,-1.05566e-13,-295.314
2.98828,-15.2722,-249.517,520.858,230.704,-73.35,-8.93254e-14,-297.886
2.99805,20.2712,-234.338,541.602,270.798,-66.5736,-7.30844e-14,-300.458
3.00781,55.8146,-218.853,562.346,311.143,-59.7972,-5.68434e-14,-303.03
3.01758,61.6071,-204.117,556.959,350.137,-54.6153,-4.87229e-14,-288.98
3.02734,67.3996,-187.916,551.572,386.226,-49.4335,-4.06024e-14,-274.929
3.03711,73.1921,-171.686,546.186,417.878,-44.2516,-3.2482e-14,-260.879
3.04687,78.9845,-156.213,540.799,443.693,-39.0698,-2.43615e-14,-246.829
3.05664,84.777,-139.736,535.412,462.667,-33.8879,-1.6241e-14,-232.779
3.06641,90.5695,-122.47,530.026,474.85,-28.7061,-8.12049e-15,-218.729
3.07617,96.362,-106.375,524.639,481.262,-23.5242,0,-204.679
3.08594,86.061,-89.7667,482.803,482.366,-21.2916,0,-182.249
3.0957,75.76,-73.269,440.966,479.259,-19.0591,0,-159.819
3.10547,65.4589,-58.5989,399.13,473.397,-16.8265,0,-137.39
3.11523,55.1579,-45.7487,357.294,465.793,-14.5939,0,-114.96
3.125,44.8569,-34.7894,315.457,456.488,-12.3613,0,-92.5302
3.13477,34.5559,-27.7307,273.621,445.32,-10.1287,0,-70.1005
3.14453,24.2549,-24.0367,231.784,432.435,-7.8961,0,-47.6707
3.1543,17.9146,-22.3175,170.024,417.066,-7.78418,0,-24.1702
3.16406,11.5742,-23.3334,108.264,399.173,-7.67226,0,-0.669683
3.17383,5.23387,-26.9407,46.5044,378.267,-7.56034,0,22.8308
3.18359,-1.10648,-30.6588,-15.2555,354.465,-7.44841,0,46.3313
3.19336,-7.44683,-35.433,-77.0155,327.813,-7.33649,0,69.8319
3.20312,-13.7872,-40.4539,-138.775,298.973,-7.22457,0,93.3324
3.21289,-20.1275,-43.8086,-200.535,268.672,-7.11265,0,116.833
3.22266,-24.4931,-46.2585,-244.347,237.545,-5.21969,0,129.613
3.23242,-28.8586,-48.1419,-288.158,206.046,-3.32672,0,142.394
3.24219,-33.2242,-48.6285,-331.97,174.132,-1.43376,0,155.174
3.25195,-37.5897,-48.1119,-375.781,141.702,0.459203,0,167.955
3.26172,-41.9553,-48.5401,-419.592,108.642,2.35217,0,180.735
3.27148,-46.3208,-48.2727,-463.404,75.0247,4.24513,0,193.516
3.28125,-50.6863,-47.9037,-507.215,40.7402,6.13809,0,206.296
3.29102,-48.4689,-48.6344,-516.71,6.59421,12.0233,0,208.348
3.30078,-46.2515,-49.2903,-526.204,-27.1072,17.9085,0,210.4
3.31055,-44.0341,-49.3483,-535.699,-60.2801,23.7936,0,212.452
3.32031,-41.8167,-49.7947,-545.194,-92.2312,29.6788,0,214.504
3.33008,-39.5993,-50.0638,-554.688,-122.934,35.564,0,216.556
3.33984,-37.3819,-49.0889,-564.183,-152.168,41.4492,0,218.608
3.34961,-35.1644,-48.3928,-573.677,-180.13,47.3344,0,220.66
3.35937,-12.5634,-47.6722,-555.85,-206.939,55.7447,-8.12049e-15,219.356
3.36914,10.0376,-46.1379,-538.024,-232.143,64.155,-1.6241e-14,218.052
3.37891,32.6386,-44.9557,-520.197,-255.634,72.5653,-2.43615e-14,216.748
3.38867,55.2396,-43.9774,-502.37,-276.804,80.9756,-3.2482e-14,215.444
3.39844,77.8406,-42.0729,-484.543,-295.241,89.3859,-4.06024e-14,214.139
3.4082,100.442,-40.0803,-466.716,-310.675,97.7962,-4.87229e-14,212.835
3.41797,123.043,-37.836,-448.889,-323.238,106.207,-5.68434e-14,211.531
3.42773,154.658,-34.4894,-412.02,-333.785,114.172,-4.87229e-14,200.455
3.4375,186.273,-29.9995,-375.151,-342.766,122.137,-4.06024e-14,189.38
3.44727,217.888,-25.6196,-338.281,-350.502,130.102,-3.2482e-14,178.304
3.45703,249.503,-19.9534,-301.412,-356.983,138.067,-2.43615e-14,167.228
3.4668,281.118,-13.1083,-264.543,-362.401,146.032,-1.6241e-14,156.152
3.47656,312.733,-5.58074,-227.674,-366.251,153.997,-8.12049e-15,145.077
3.48633,344.347,3.5425,-190.804,-368.383,161.962,0,134.001
3.49609,365.319,15.3036,-151.668,-368.739,165.534,6.49639e-14,114.337
3.50586,386.29,28.8545,-112.533,-367.624,169.107,1.29928e-13,94.674
3.51562,407.261,45.0864,-73.3966,-364.912,172.679,1.94892e-13,75.0105
3.52539,428.232,64.9861,-34.2606,-360.445,176.252,2.59856e-13,55.347
3.53516,449.203,87.8524,4.87534,-354.258,179.825,3.2482e-13,35.6835
3.54492,470.174,113.351,44.0113,-346.431,183.397,3.89783e-13,16.02
3.55469,491.145,142.763,83.1473,-336.236,186.97,4.54747e-13,-3.64348
3.56445,496.264,174.768,96.0119,-323.663,182.844,3.89783e-13,-14.0803
3.57422,501.384,208.881,108.876,-308.943,178.718,3.2482e-13,-24.5172
3.58398,506.504,245.407,121.741,-292.168,174.592,2.59856e-13,-34.9541
3.59375,511.624,282.491,134.606,-273.981,170.466,1.94892e-13,-45.3909
3.60352,516.743,318.774,147.47,-255.159,166.34,1.29928e-13,-55.8278
3.61328,521.863,353.586,160.335,-235.525,162.215,6.49639e-14,-66.2647
3.62305,526.983,385.979,173.199,-215.309,158.089,0,-76.7016
3.63281,501.771,413.303,154.687,-194.905,146.942,-1.6241e-14,-73.0247
3.64258,476.56,436.459,136.175,-174.155,135.796,-3.2482e-14,-69.3479
3.65234,451.349,454.782,117.663,-153.176,124.65,-4.87229e-14,-65.6711
3.66211,426.137,467.234,99.1513,-133.045,113.504,-6.49639e-14,-61.9943
3.67188,400.926,474.949,80.6393,-113.811,102.358,-8.12049e-14,-58.3175
3.68164,375.714,478.636,62.1273,-95.8874,91.2113,-9.74459e-14,-54.6407
3.69141,350.503,477.776,43.6153,-79.7913,80.0651,-1.13687e-13,-50.9639
3.70117,293.78,473.712,21.2501,-65.8754,65.6582,-9.33856e-14,-40.8803
3.71094,237.057,467.739,-1.11516,-54.1503,51.2514,-7.30844e-14,-30.7968
3.7207,180.334,458.976,-23.4804,-45.0905,36.8445,-5.27832e-14,-20.7133
3.73047,123.611,448.095,-45.8456,-38.9548,22.4377,-3.2482e-14,-10.6297
3.74023,66.8876,435.725,-68.2108,-35.679,8.03082,-1.21807e-14,-0.546152
3.75,10.1645,420.524,-90.576,-35.1428,-6.37604,8.12049e-15,9.5374
3.75977,-46.5586,402.261,-112.941,-37.1596,-20.7829,2.84217e-14,19.6209
3.76953,-96.838,381.652,-121.649,-40.8758,-34.2065,2.43615e-14,30.4688
3.7793,-147.117,357.969,-130.357,-45.5241,-47.63,2.03012e-14,41.3167
3.78906,-197.397,331.217,-139.064,-50.4181,-61.0536,1.6241e-14,52.1646
3.79883,-247.676,302.711,-147.772,-54.7139,-74.4771,1.21807e-14,63.0125
3.80859,-297.956,272.439,-156.48,-57.8073,-87.9007,8.12049e-15,73.8604
3.81836,-348.235,240.135,-165.187,-59.6785,-101.324,4.06024e-15,84.7083
3.82812,-398.514,207.616,-173.895,-60.7141,-114.748,0,95.5562
3.83789,-420.148,174.538,-167.121,-60.4608,-122.596,0,95.9617
3.84766,-441.782,141.094,-160.348,-58.8831,-130.444,0,96.3672
3.85742,-463.416,107.889,-153.574,-56.6375,-138.293,0,96.7726
3.86719,-485.05,75.2197,-146.8,-54.3559,-146.141,0,97.1781
3.87695,-506.684,42.0944,-140.026,-51.393,-153.989,0,97.5836
3.88672,-528.318,9.47402,-133.252,-48.5702,-161.837,0,97.9891
3.89648,-549.952,-22.2003,-126.479,-45.2733,-169.686,0,98.3946
3.90625,-547.554,-53.8183,-97.8239,-41.6268,-169.197,0,79.7208
3.91602,-545.157,-83.5889,-69.1692,-37.2221,-168.709,0,61.047
3.92578,-542.759,-111.79,-40.5145,-32.4058,-168.22,0,42.3732
3.93555,-540.361,-138.473,-11.8597,-26.7636,-167.731,0,23.6994
3.94531,-537.963,-163.784,16.795,-20.9323,-167.243,0,5.02563
3.95508,-535.566,-186.883,45.4498,-14.8658,-166.754,0,-13.6482
3.96484,-533.168,-209.249,74.1045,-8.43624,-166.266,0,-32.322
3.97461,-501.881,-230.285,115.08,-2.05312,-159.857,-1.6241e-14,-59.217
3.98438,-470.594,-249.73,156.055,4.43808,-153.449,-3.2482e-14,-86.112
3.99414,-439.307,-267.886,197.03,10.8925,-147.04,-4.87229e-14,-113.007
4.00391,-408.02,-284.603,238.005,17.4445,-140.631,-6.49639e-14,-139.902
4.01367,-376.733,-298.511,278.98,23.6225,-134.222,-8.12049e-14,-166.797
4.02344,-345.447,-310.682,319.955,30.0216,-127.814,-9.74459e-14,-193.692
4.0332,-314.16,-321.042,360.93,36.5331,-121.405,-1.13687e-13,-220.587
4.04297,-268.125,-329.08,388.204,43.4798,-114.01,-8.93254e-14,-238.036
4.05273,-222.091,-335.231,415.478,50.9142,-106.614,-6.49639e-14,-255.485
4.0625,-176.056,-340.197,442.752,58.8113,-99.2187,-4.06024e-14,-272.934
4.07227,-130.022,-343.044,470.025,67.3426,-91.8232,-1.6241e-14,-290.384
4.08203,-83.9875,-344.22,497.299,76.6363,-84.4278,8.12049e-15,-307.833
4.0918,-37.9531,-344.001,524.573,87.2793,-77.0323,3.2482e-14,-325.282
4.10156,8.08133,-341.746,551.847,99.2906,-69.6368,5.68434e-14,-342.731
4.11133,30.8693,-337.758,554.946,113.299,-64.0871,5.68434e-14,-341.489
4.12109,53.6573,-332.642,558.045,129.721,-58.5375,5.68434e-14,-340.248
4.13086,76.4453,-326.441,561.144,148.227,-52.9878,5.68434e-14,-339.006
4.14062,99.2333,-319.047,564.243,168.859,-47.4381,5.68434e-14,-337.764
4.15039,122.021,-311.303,567.342,191.461,-41.8884,5.68434e-14,-336.523
4.16016,144.809,-302.754,570.441,215.975,-36.3387,5.68434e-14,-335.281
4.16992,167.597,-293.019,573.54,241.489,-30.789,5.68434e-14,-334.039
4.17969,158.338,-282.522,549.012,267.943,-28.2888,4.87229e-14,-312.299
4.18945,149.079,-270.847,524.485,294.282,-25.7886,4.06024e-14,-290.559
4.19922,139.819,-258.059,499.957,319.702,-23.2884,3.2482e-14,-268.819
4.20898,130.56,-244.467,475.429,343.416,-20.7882,2.43615e-14,-247.078
4.21875,121.3,-230.156,450.902,364.436,-18.288,1.6241e-14,-225.338
4.22852,112.041,-215.059,426.374,382.041,-15.7878,8.12049e-15,-203.598
4.23828,102.781,-199.184,401.846,395.48,-13.2876,0,-181.857
4.24805,83.5137,-183.03,346.295,405.063,-13.645,0,-148.52
4.25781,64.2459,-166.272,290.743,410.169,-14.0024,0,-115.184
4.26758,44.9782,-148.989,235.191,411.461,-14.3598,0,-81.8466
4.27734,25.7105,-132.388,179.64,409.203,-14.7172,0,-48.5096
4.28711,6.44271,-115.895,124.088,404.034,-15.0746,0,-15.1727
4.29687,-12.825,-100.199,68.5362,396.36,-15.432,0,18.1642
4.30664,-32.0928,-85.9318,12.9845,386.96,-15.7894,0,51.5012
4.31641,-45.8151,-73.3033,-47.5706,375.864,-15.6273,0,77.5674
4.32617,-59.5374,-62.2797,-108.126,362.955,-15.4652,0,103.634
4.33594,-73.2598,-53.0689,-168.681,348.774,-15.3031,0,129.7
4.3457,-86.9821,-46.1058,-229.236,332.794,-15.141,0,155.766
4.35547,-100.704,-40.528,-289.791,315.186,-14.9789,0,181.833
4.36523,-114.427,-36.9385,-350.346,295.552,-14.8168,0,207.899
4.375,-128.149,-34.698,-410.901,274.062,-14.6547,0,233.965
4.38477,-129.231,-33.289,-440.652,250.285,-10.2858,0,241.567
4.39453,-130.314,-32.4626,-470.403,224.747,-5.91694,0,249.168
4.4043,-131.396,-31.9146,-500.155,198.237,-1.54809,0,256.77
4.41406,-132.478,-31.1923,-529.906,170.801,2.82077,0,264.372
4.42383,-133.56,-30.0676,-559.657,142.974,7.18963,0,271.973
4.43359,-134.642,-29.1681,-589.408,115.167,11.5585,0,279.575
4.44336,-135.725,-28.0472,-619.159,87.3886,15.9273,0,287.177
4.45312,-113.711,-26.8205,-614.313,59.9175,24.4738,-2.84217e-14,281.257
4.46289,-91.6976,-25.9666,-609.468,32.8562,33.0203,-5.68434e-14,275.337
4.47266,-69.6841,-25.0679,-604.622,6.06436,41.5667,-8.52651e-14,269.418
4.48242,-47.6706,-23.9423,-599.776,-20.3218,50.1132,-1.13687e-13,263.498
4.49219,-25.6571,-23.2403,-594.93,-46.1291,58.6597,-1.42109e-13,257.578
4.50195,-3.6436,-22.6039,-590.084,-71.296,67.2061,-1.7053e-13,251.659
4.51172,18.3699,-21.9163,-585.239,-95.4833,75.7526,-1.98952e-13,245.739
4.52148,57.3278,-21.4247,-553.224,-118.321,85.6257,-1.05566e-13,233.125
4.53125,96.2857,-21.1649,-521.21,-139.887,95.4987,-1.21807e-14,220.512
4.54102,135.244,-20.7155,-489.195,-160.029,105.372,8.12049e-14,207.898
4.55078,174.201,-20.4223,-457.181,-178.561,115.245,1.74591e-13,195.284
4.56055,213.159,-20.4007,-425.166,-195.493,125.118,2.67976e-13,182.67
4.57031,252.117,-20.1921,-393.152,-211.119,134.991,3.61362e-13,170.056
4.58008,291.075,-20.1244,-361.137,-225.447,144.864,4.54747e-13,157.443
4.58984,320.583,-20.0986,-310.815,-238.489,151.87,3.57301e-13,140.369
4.59961,350.091,-19.6873,-260.492,-250.333,158.875,2.59856e-13,123.295
4.60937,379.599,-18.6358,-210.17,-260.876,165.881,1.6241e-13,106.221
4.61914,409.107,-17.0702,-159.847,-269.755,172.887,6.49639e-14,89.1473
4.62891,438.615,-14.3041,-109.525,-277.146,179.892,-3.2482e-14,72.0734
4.63867,468.123,-9.85104,-59.2025,-283.176,186.898,-1.29928e-13,54.9996
4.64844,497.631,-4.09004,-8.88003,-287.834,193.903,-2.27374e-13,37.9257
4.6582,505.972,3.67705,26.333,-291.34,193.429,-2.27374e-13,24.8849
4.66797,514.314,13.7354,61.5461,-293.798,192.955,-2.27374e-13,11.8441
4.67773,522.655,26.0089,96.7592,-295.016,192.481,-2.27374e-13,-1.19678
4.6875,530.997,40.52,131.972,-295.131,192.007,-2.27374e-13,-14.2376
4.69727,539.338,57.8495,167.185,-294.014,191.533,-2.27374e-13,-27.2784
4.70703,547.68,77.37,202.398,-291.718,191.059,-2.27374e-13,-40.3193
4.7168,556.021,99.4391,237.612,-288.015,190.585,-2.27374e-13,-53.3601
4.72656,539.997,123.882,230.957,-283.152,181.22,-1.78651e-13,-52.5558
4.73633,523.973,150.623,224.303,-277.318,171.855,-1.29928e-13,-51.7515
4.74609,507.948,178.995,217.649,-270.423,162.491,-8.12049e-14,-50.9472
4.75586,491.924,208.695,210.995,-262.966,153.126,-3.2482e-14,-50.1429
4.76562,475.9,239.126,204.34,-254.258,143.761,1.6241e-14,-49.3386
4.77539,459.876,269.05,197.686,-244.971,134.397,6.49639e-14,-48.5343
4.78516,443.852,298.077,191.032,-234.483,125.032,1.13687e-13,-47.73
4.79492,394.992,325.359,159.485,-223.33,110.137,9.9476e-14,-38.1168
4.80469,346.132,350.095,127.938,-211.198,95.2414,8.52651e-14,-28.5037
4.81445,297.272,371.597,96.3904,-198.308,80.3462,7.10543e-14,-18.8906
4.82422,248.412,389.56,64.8433,-184.936,65.451,5.68434e-14,-9.27751
4.83398,199.552,403.31,33.2962,-171.301,50.5558,4.26326e-14,0.335603
4.84375,150.692,412.489,1.74901,-157.518,35.6606,2.84217e-14,9.94871
4.85352,101.832,417.625,-29.7981,-143.604,20.7654,1.42109e-14,19.5618
4.86328,41.5108,418.771,-55.3378,-130.158,5.27375,1.21807e-14,27.8758
4.87305,-18.8103,415.895,-80.8775,-117.176,-10.2179,1.01506e-14,36.1897
4.88281,-79.1315,410.178,-106.417,-104.948,-25.7096,8.12049e-15,44.5036
4.89258,-139.453,401.782,-131.957,-93.8706,-41.2013,6.09037e-15,52.8176
4.90234,-199.774,391.014,-157.497,-84.0618,-56.6929,4.06024e-15,61.1315
4.91211,-260.095,378.52,-183.036,-75.7957,-72.1846,2.03012e-15,69.4454
4.92187,-320.416,364.333,-208.576,-69.261,-87.6763,0,77.7594
4.93164,-355.361,348.563,-212.252,-64.3028,-98.9911,0,81.0351
4.94141,-390.306,331.153,-215.928,-60.6508,-110.306,0,84.3108
4.95117,-425.251,312.351,-219.604,-58.2418,-121.621,0,87.5865
4.96094,-460.196,291.851,-223.28,-56.9617,-132.936,0,90.8622
4.9707,-495.141,269.575,-226.956,-55.8214,-144.251,0,94.1379
4.98047,-530.086,246.229,-230.632,-55.0652,-155.566,0,97.4136
4.99023,-565.031,221.525,-234.308,-54.182,-166.88,0,100.689
5,-569.981,195.668,-208.467,-53.2333,-169.898,3.2482e-14,91.4861
5.00977,-574.931,169.717,-182.625,-52.1386,-172.915,6.49639e-14,82.2829
5.01953,-579.88,143.188,-156.784,-50.5516,-175.933,9.74459e-14,73.0797
5.0293,-584.83,116.777,-130.942,-48.8514,-178.95,1.29928e-13,63.8765
5.03906,-589.78,90.6079,-105.101,-46.8582,-181.968,1.6241e-13,54.6733
5.04883,-594.729,65.0238,-79.2595,-45.099,-184.985,1.94892e-13,45.4701
5.05859,-599.679,39.6403,-53.4181,-43.6453,-188.003,2.27374e-13,36.2669
5.06836,-579.595,14.9376,-4.97365,-42.5987,-182.822,1.29928e-13,11.9155
5.07812,-559.511,-8.95145,43.4708,-41.813,-177.642,3.2482e-14,-12.4358
5.08789,-539.426,-32.8629,91.9153,-41.2739,-172.462,-6.49639e-14,-36.7872
5.09766,-519.342,-55.9314,140.36,-40.9737,-167.281,-1.6241e-13,-61.1385
5.10742,-499.258,-77.9544,188.804,-40.7521,-162.101,-2.59856e-13,-85.4899
5.11719,-479.174,-99.4933,237.249,-40.2429,-156.92,-3.57301e-13,-109.841
5.12695,-459.09,-119.996,285.693,-39.2989,-151.74,-4.54747e-13,-134.193
5.13672,-414.162,-139.092,329.012,-38.0099,-143.443,-3.89783e-13,-158.736
5.14648,-369.233,-157.322,372.331,-36.3271,-135.147,-3.2482e-13,-183.279
5.15625,-324.305,-174.571,415.649,-34.0671,-126.85,-2.59856e-13,-207.822
5.16602,-279.377,-190.571,458.968,-31.6158,-118.553,-1.94892e-13,-232.366
5.17578,-234.448,-205.841,502.287,-28.715,-110.257,-1.29928e-13,-256.909
5.18555,-189.52,-220.175,545.605,-25.4193,-101.96,-6.49639e-14,-281.452
5.19531,-144.591,-233.402,588.924,-21.6859,-93.6634,0,-305.996
5.20508,-102.571,-245.976,604.04,-17.6426,-87.0843,8.12049e-15,-316.692
5.21484,-60.5504,-257.654,619.156,-12.8642,-80.5052,1.6241e-14,-327.388
5.22461,-18.5298,-268.087,634.272,-7.32249,-73.9261,2.43615e-14,-338.084
5.23437,23.4907,-277.516,649.389,-0.80512,-67.347,3.2482e-14,-348.78
5.24414,65.5113,-286.212,664.505,6.84922,-60.7679,4.06024e-14,-359.476
5.25391,107.532,-293.336,679.621,15.7777,-54.1888,4.87229e-14,-370.172
5.26367,149.552,-299.453,694.737,26.1717,-47.6097,5.68434e-14,-380.868
5.27344,155.94,-304.816,676.373,38.0023,-44.5288,4.87229e-14,-371.959
5.2832,162.328,-308.752,658.009,51.5374,-41.448,4.06024e-14,-363.05
5.29297,168.716,-311.538,639.644,66.9782,-38.3672,3.2482e-14,-354.14
5.30273,175.104,-313.156,621.28,84.4802,-35.2863,2.43615e-14,-345.231
5.3125,181.492,-313.45,602.915,104.045,-32.2055,1.6241e-14,-336.322
5.32227,187.88,-312.008,584.551,125.567,-29.1247,8.12049e-15,-327.413
5.33203,194.268,-309.262,566.187,148.931,-26.0438,0,-318.503
5.3418,172.326,-305.204,514.127,174.087,-26.239,2.03012e-15,-287.293
5.35156,150.385,-299.389,462.068,200.397,-26.4342,4.06024e-15,-256.082
5.36133,128.443,-292.556,410.009,227.637,-26.6294,6.09037e-15,-224.871
5.37109,106.501,-284.358,357.95,255.013,-26.8247,8.12049e-15,-193.66
5.38086,84.5596,-274.393,305.891,282.158,-27.0199,1.01506e-14,-162.45
5.39062,62.6179,-263.285,253.831,308.117,-27.2151,1.21807e-14,-131.239
5.40039,40.6763,-251.265,201.772,332.355,-27.4103,1.42109e-14,-100.028
5.41016,15.5392,-237.591,131.34,354.328,-28.0419,1.21807e-14,-61.0908
5.41992,-9.5978,-223.022,60.9074,373.381,-28.6735,1.01506e-14,-22.1534
5.42969,-34.7348,-207.718,-9.52502,389.084,-29.3052,8.12049e-15,16.7841
5.43945,-59.8719,-191.58,-79.9574,401.371,-29.9368,6.09037e-15,55.7215
5.44922,-85.0089,-175.074,-150.39,409.913,-30.5684,4.06024e-15,94.6589
5.45898,-110.146,-158.93,-220.822,414.88,-31.2,2.03012e-15,133.596
5.46875,-135.283,-142.663,-291.255,416.238,-31.8316,0,172.534
5.47852,-147.801,-126.936,-340.94,414.404,-28.4438,0,194.36
5.48828,-160.318,-111.801,-390.625,409.648,-25.056,0,216.186
5.49805,-172.836,-97.6015,-440.311,402.318,-21.6682,0,238.013
5.50781,-185.354,-84.3907,-489.996,392.755,-18.2804,0,259.839
5.51758,-197.871,-72.7871,-539.681,381.028,-14.8926,0,281.665
5.52734,-210.389,-62.4583,-589.367,367.431,-11.5048,0,303.492
5.53711,-222.907,-53.1468,-639.052,351.87,-8.11699,0,325.318
5.54688,-205.572,-45.331,-644.956,334.251,0.909179,0,323.64
5.55664,-188.237,-38.5943,-650.86,314.674,9.93534,0,321.962
5.56641,-170.902,-32.2967,-656.763,293.315,18.9615,0,320.284
5.57617,-153.566,-26.7274,-662.667,270.172,27.9877,0,318.606
5.58594,-136.231,-21.4517,-668.571,245.376,37.0138,0,316.928
5.5957,-118.896,-16.1245,-674.475,219.274,46.04,0,315.25
5.60547,-101.561,-11.1488,-680.379,192.229,55.0662,0,313.572
5.61523,-52.778,-6.42871,-653.724,164.291,67.3115,0,297.611
5.625,-3.99485,-1.81399,-627.068,135.828,79.5569,0,281.65
5.63477,44.7883,2.69284,-600.413,107.064,91.8023,0,265.688
5.64453,93.5714,6.41644,-573.758,78.1448,104.048,0,249.727
5.6543,142.355,9.86458,-547.102,49.2972,116.293,0,233.766
5.66406,191.138,12.8168,-520.447,20.7224,128.538,0,217.804
5.67383,239.921,14.8851,-493.792,-7.34572,140.784,0,201.843
5.68359,288.044,16.2721,-448.649,-35.2788,151.728,-3.2482e-14,180.758
5.69336,336.168,17.2682,-403.507,-62.1057,162.673,-6.49639e-14,159.673
5.70312,384.291,17.4747,-358.365,-88.2406,173.617,-9.74459e-14,138.588
5.71289,432.415,17.258,-313.222,-113.253,184.561,-1.29928e-13,117.503
5.72266,480.538,17.2047,-268.08,-136.748,195.506,-1.6241e-13,96.4175
5.73242,528.662,16.5675,-222.938,-159.089,206.45,-1.94892e-13,75.3324
5.74219,576.785,15.9404,-177.796,-179.317,217.394,-2.27374e-13,54.2473
5.75195,597.53,15.4656,-133.056,-197.826,221.353,-2.59856e-13,39.0296
5.76172,618.274,14.844,-88.3168,-214.24,225.312,-2.92338e-13,23.8119
5.77148,639.019,14.1996,-43.5774,-229.069,229.272,-3.2482e-13,8.59426
5.78125,659.763,14.0604,1.16193,-241.862,233.231,-3.57301e-13,-6.62342
5.79102,680.508,13.9707,45.9013,-253.103,237.19,-3.89783e-13,-21.8411
5.80078,701.252,14.104,90.6407,-262.683,241.149,-4.22265e-13,-37.0588
5.81055,721.997,15.2024,135.38,-270.638,245.108,-4.54747e-13,-52.2765
5.82031,711.239,16.9546,146.905,-277.013,238.201,-3.57301e-13,-51.9862
5.83008,700.482,19.4495,158.429,-281.789,231.294,-2.59856e-13,-51.6959
5.83984,689.724,23.5018,169.954,-285.293,224.387,-1.6241e-13,-51.4057
5.84961,678.966,28.9692,181.479,-287.605,217.479,-6.49639e-14,-51.1154
5.85937,668.209,35.6966,193.004,-288.518,210.572,3.2482e-14,-50.8251
5.86914,657.451,44.6295,204.528,-288.482,203.665,1.29928e-13,-50.5348
5.87891,646.694,55.598,216.053,-287.458,196.758,2.27374e-13,-50.2446
5.88867,599.485,68.1508,188.834,-285.44,180.944,2.11133e-13,-37.7334
5.89844,552.277,83.0993,161.614,-282.728,165.13,1.94892e-13,-25.2222
5.9082,505.068,100.121,134.395,-279.221,149.316,1.78651e-13,-12.7111
5.91797,457.86,118.796,107.176,-274.873,133.502,1.6241e-13,-0.199893
5.92773,410.652,139.068,79.9565,-269.607,117.688,1.46169e-13,12.3113
5.9375,363.443,161.014,52.7372,-263.695,101.873,1.29928e-13,24.8224
5.94727,316.235,183.465,25.518,-256.989,86.0593,1.13687e-13,37.3336
5.95703,244.745,206.583,-10.6358,-249.591,67.5035,8.93254e-14,49.8836
5.9668,173.254,229.804,-46.7895,-241.38,48.9476,6.49639e-14,62.4336
5.97656,101.764,252.13,-82.9432,-232.785,30.3918,4.06024e-14,74.9836
5.98633,30.2735,273.245,-119.097,-223.473,11.8359,1.6241e-14,87.5336
5.99609,-41.2169,293.074,-155.251,-213.853,-6.71993,-8.12049e-15,100.084
6.00586,-112.707,310.406,-191.404,-203.517,-25.2758,-3.2482e-14,112.634
6.01562,-184.198,325.201,-227.558,-192.424,-43.8316,-5.68434e-14,125.184
6.02539,-239.577,337.674,-246.7,-181.153,-59.0821,-4.87229e-14,129.194
6.03516,-294.956,347.021,-265.842,-169.645,-74.3326,-4.06024e-14,133.205
6.04492,-350.336,353.417,-284.983,-158.102,-89.583,-3.2482e-14,137.215
6.05469,-405.715,357.353,-304.125,-146.367,-104.833,-2.43615e-14,141.226
6.06445,-461.095,358.512,-323.267,-134.891,-120.084,-1.6241e-14,145.237
6.07422,-516.474,356.9,-342.409,-124.156,-135.334,-8.12049e-15,149.247
6.08398,-571.853,353.375,-361.551,-113.666,-150.585,0,153.258
6.09375,-587.899,347.527,-346.449,-103.808,-157.755,-3.2482e-14,143.553
6.10352,-603.945,339.571,-331.347,-94.7791,-164.926,-6.49639e-14,133.848
6.11328,-619.991,329.804,-316.244,-86.7477,-172.096,-9.74459e-14,124.143
6.12305,-636.037,318.344,-301.142,-79.3303,-179.267,-1.29928e-13,114.437
6.13281,-652.082,304.624,-286.04,-72.5452,-186.437,-1.6241e-13,104.732
6.14258,-668.128,289.229,-270.938,-66.6569,-193.608,-1.94892e-13,95.0272
6.15234,-684.174,272.326,-255.836,-61.244,-200.779,-2.27374e-13,85.3221
6.16211,-668.079,253.145,-199.82,-56.2089,-198.219,-1.94892e-13,59.8656
6.17187,-651.984,232.567,-143.804,-51.2292,-195.659,-1.6241e-13,34.4092
6.18164,-635.889,210.729,-87.7882,-46.4229,-193.099,-1.29928e-13,8.95276
6.19141,-619.793,187.378,-31.7722,-41.6188,-190.539,-9.74459e-14,-16.5037
6.20117,-603.698,163.309,24.2439,-36.8088,-187.979,-6.49639e-14,-41.9601
6.21094,-587.603,138.619,80.2599,-31.805,-185.419,-3.2482e-14,-67.4166
6.2207,-571.508,113.42,136.276,-26.8615,-182.86,0,-92.873
6.23047,-531.119,88.1566,205.02,-22.2246,-174.66,0,-123.516
6.24023,-490.73,63.2322,273.765,-18.0018,-166.46,0,-154.159
6.25,-450.341,38.5503,342.509,-14.203,-158.261,0,-184.801
6.25977,-409.952,14.0405,411.253,-10.9825,-150.061,0,-215.444
6.26953,-369.563,-9.71098,479.998,-8.31549,-141.862,0,-246.087
6.2793,-329.174,-32.7728,548.742,-6.36581,-133.662,0,-276.73
6.28906,-288.785,-55.3276,617.486,-5.01522,-125.462,0,-307.373
6.29883,-240.88,-76.9016,654.919,-4.10793,-118.14,-1.6241e-14,-325.663
6.30859,-192.976,-97.4525,692.352,-3.99647,-110.817,-3.2482e-14,-343.953
6.31836,-145.071,-117.34,729.785,-3.90527,-103.494,-4.87229e-14,-362.243
6.32812,-97.1663,-135.905,767.217,-4.21052,-96.1708,-6.49639e-14,-380.533
6.33789,-49.2616,-153.206,804.65,-4.77879,-88.8479,-8.12049e-14,-398.823
6.34766,-1.35697,-169.487,842.083,-5.52818,-81.525,-9.74459e-14,-417.113
6.35742,46.5477,-184.641,879.516,-6.15725,-74.202,-1.13687e-13,-435.403
6.36719,66.7793,-198.614,872.229,-6.71918,-71.2893,-1.05566e-13,-432.727
6.37695,87.011,-211.477,864.943,-7.27057,-68.3766,-9.74459e-14,-430.051
6.38672,107.243,-223.267,857.657,-7.37231,-65.4639,-8.93254e-14,-427.375
6.39648,127.474,-233.801,850.37,-6.91424,-62.5511,-8.12049e-14,-424.699
6.40625,147.706,-243.374,843.084,-5.76207,-59.6384,-7.30844e-14,-422.023
6.41602,167.938,-251.899,835.798,-3.64056,-56.7257,-6.49639e-14,-419.347
6.42578,188.169,-258.836,828.511,-0.176054,-53.813,-5.68434e-14,-416.671
6.43555,168.095,-264.555,776.138,4.50352,-55.3164,-3.2482e-14,-391.368
6.44531,148.02,-269.02,723.765,10.9318,-56.8198,-8.12049e-15,-366.065
6.45508,127.945,-271.97,671.392,19.1101,-58.3232,1.6241e-14,-340.763
6.46484,107.871,-273.558,619.019,29.3432,-59.8266,4.06024e-14,-315.46
6.47461,87.7962,-273.829,566.646,41.6252,-61.33,6.49639e-14,-290.158
6.48437,67.7216,-272.909,514.273,56.0063,-62.8334,8.93254e-14,-264.855
6.49414,47.6469,-270.443,461.9,72.5435,-64.3368,1.13687e-13,-239.552
6.50391,12.6418,-267.043,380.471,91.2314,-67.2784,8.12049e-14,-197.299
6.51367,-22.3634,-262.388,299.041,111.594,-70.22,4.87229e-14,-155.047
6.52344,-57.3685,-256.538,217.612,133.756,-73.1616,1.6241e-14,-112.794
6.5332,-92.3737,-249.895,136.182,156.968,-76.1033,-1.6241e-14,-70.541
6.54297,-127.379,-242.403,54.7525,181.422,-79.0449,-4.87229e-14,-28.2882
6.55273,-162.384,-233.799,-26.677,206.163,-81.9865,-8.12049e-14,13.9647
6.5625,-197.389,-224.706,-108.107,230.882,-84.9281,-1.13687e-13,56.2175
6.57227,-222.185,-214.989,-179.374,254.962,-83.7244,-8.93254e-14,93.0095
6.58203,-246.981,-204.588,-250.641,277.903,-82.5206,-6.49639e-14,129.801
6.5918,-271.778,-193.919,-321.908,299.195,-81.3168,-4.06024e-14,166.593
6.60156,-296.574,-183.022,-393.175,318.317,-80.1131,-1.6241e-14,203.385
6.61133,-321.37,-171.543,-464.442,335.073,-78.9093,8.12049e-15,240.177
6.62109,-346.166,-160.033,-535.709,349.242,-77.7056,3.2482e-14,276.969
6.63086,-370.962,-148.647,-606.976,360.515,-76.5018,5.68434e-14,313.761
6.64062,-366.619,-137.204,-624.292,368.856,-67.2678,4.87229e-14,323.804
6.65039,-362.275,-126.141,-641.609,374.34,-58.0338,4.06024e-14,333.847
6.66016,-357.931,-115.598,-658.926,376.92,-48.7998,3.2482e-14,343.89
6.66992,-353.588,-105.824,-676.242,377.007,-39.5659,2.43615e-14,353.933
6.67969,-349.244,-96.7374,-693.559,374.385,-30.3319,1.6241e-14,363.976
6.68945,-344.9,-88.7148,-710.876,369.369,-21.0979,8.12049e-15,374.019
6.69922,-340.557,-81.6725,-728.192,361.932,-11.8639,0,384.062
6.70898,-290.922,-75.7177,-711.279,352.477,3.83584,-3.2482e-14,369.452
6.71875,-241.287,-70.8207,-694.365,340.75,19.5356,-6.49639e-14,354.843
6.72852,-191.652,-66.9567,-677.451,326.953,35.2353,-9.74459e-14,340.233
6.73828,-142.017,-63.8716,-660.537,311.003,50.935,-1.29928e-13,325.624
6.74805,-92.3823,-61.6827,-643.623,293.203,66.6347,-1.6241e-13,311.014
6.75781,-42.7474,-60.1467,-626.709,273.299,82.3345,-1.94892e-13,296.404
6.76758,6.8875,-58.9987,-609.795,251.667,98.0342,-2.27374e-13,281.795
6.77734,79.801,-57.9637,-561.621,228.424,114.765,-1.6241e-13,255.818
6.78711,152.714,-57.1843,-513.448,203.73,131.496,-9.74459e-14,229.842
6.79687,225.628,-56.1777,-465.274,177.929,148.226,-3.2482e-14,203.866
6.80664,298.541,-55.2823,-417.101,151.297,164.957,3.2482e-14,177.89
6.81641,371.455,-54.1356,-368.927,124.083,181.688,9.74459e-14,151.914
6.82617,444.368,-52.8599,-320.753,96.4134,198.418,1.6241e-13,125.938
6.83594,517.282,-51.3493,-272.58,68.8059,215.149,2.27374e-13,99.9615
6.8457,560.308,-49.8831,-220.789,41.0708,223.147,1.6241e-13,75.7877
6.85547,603.335,-48.1923,-168.998,13.69,231.145,9.74459e-14,51.6139
6.86523,646.362,-46.4354,-117.208,-13.3662,239.144,3.2482e-14,27.44
6.875,689.388,-44.533,-65.4171,-39.833,247.142,-3.2482e-14,3.26623
6.88477,732.415,-42.3598,-13.6264,-65.5829,255.14,-9.74459e-14,-20.9076
6.89453,775.441,-40.0884,38.1643,-90.5631,263.138,-1.6241e-13,-45.0814
6.9043,818.468,-37.6134,89.955,-114.552,271.136,-2.27374e-13,-69.2552
6.91406,818.468,-34.7086,115.034,-137.455,271.136,-2.59856e-13,-75.2516
6.92383,818.468,-31.7158,140.113,-158.863,271.136,-2.92338e-13,-81.2479
6.93359,818.468,-28.2689,165.191,-179.094,271.136,-3.2482e-13,-87.2443
6.94336,818.468,-24.3989,190.27,-197.617,271.136,-3.57301e-13,-93.2407
6.95312,818.468,-20.1895,215.349,-214.785,271.136,-3.89783e-13,-99.2371
6.96289,818.468,-15.6742,240.428,-230.255,271.136,-4.22265e-13,-105.233
6.97266,818.468,-10.6948,265.507,-244.022,271.136,-4.54747e-13,-111.23
6.98242,791.209,-5.20458,242.807,-256.401,258.037,-4.22265e-13,-94.0205
6.99219,763.951,0.524266,220.107,-266.955,244.938,-3.89783e-13,-76.8112
7.00195,736.693,7.0266,197.407,-276.031,231.839,-3.57301e-13,-59.6019
7.01172,709.434,14.1179,174.707,-283.647,218.74,-3.2482e-13,-42.3926
7.02148,682.176,22.0797,152.007,-289.872,205.641,-2.92338e-13,-25.1833
7.03125,654.917,31.032,129.307,-294.471,192.542,-2.59856e-13,-7.97402
7.04102,627.659,40.9672,106.607,-297.583,179.443,-2.27374e-13,9.23527
7.05078,547.486,52.0115,55.8552,-299.151,158.237,-1.94892e-13,33.6343
7.06055,467.314,64.442,5.1038,-299.388,137.032,-1.6241e-13,58.0333
7.07031,387.142,78.0407,-45.6476,-298.175,115.827,-1.29928e-13,82.4323
7.08008,306.969,92.9762,-96.3991,-295.539,94.6217,-9.74459e-14,106.831
7.08984,226.797,109.45,-147.151,-291.451,73.4165,-6.49639e-14,131.23
7.09961,146.625,126.919,-197.902,-286.037,52.2113,-3.2482e-14,155.629
7.10937,66.4523,145.406,-248.653,-279.367,31.006,0,180.028
7.11914,-14.3372,164.895,-288.061,-271.559,11.3853,-1.6241e-14,193.696
7.12891,-95.1267,184.839,-327.469,-262.43,-8.23554,-3.2482e-14,207.363
7.13867,-175.916,205.133,-366.877,-251.99,-27.8563,-4.87229e-14,221.031
7.14844,-256.706,225.482,-406.284,-240.717,-47.4771,-6.49639e-14,234.698
7.1582,-337.495,245.295,-445.692,-228.447,-67.0979,-8.12049e-14,248.366
7.16797,-418.285,264.227,-485.1,-215.421,-86.7187,-9.74459e-14,262.033
7.17773,-499.074,281.998,-524.508,-201.878,-106.34,-1.13687e-13,275.7
7.1875,-525.517,298.289,-525.163,-187.771,-117.969,-1.29928e-13,269.321
7.19727,-551.96,312.458,-525.817,-173.585,-129.598,-1.46169e-13,262.942
7.20703,-578.403,324.722,-526.472,-159.293,-141.227,-1.6241e-13,256.563
7.2168,-604.846,334.698,-527.127,-144.835,-152.856,-1.78651e-13,250.184
7.22656,-631.288,342.263,-527.782,-130.676,-164.485,-1.94892e-13,243.805
7.23633,-657.731,347.598,-528.437,-117.006,-176.114,-2.11133e-13,237.426
7.24609,-684.174,350.399,-529.091,-104.211,-187.743,-2.27374e-13,231.047
7.25586,-680.078,350.996,-476.772,-91.9758,-188.143,-1.94892e-13,201.239
7.26562,-675.983,349.505,-424.452,-80.4782,-188.542,-1.6241e-13,171.432
7.27539,-671.887,345.952,-372.132,-70.0716,-188.941,-1.29928e-13,141.625
7.28516,-667.791,340.34,-319.812,-60.8581,-189.341,-9.74459e-14,111.818
7.29492,-663.696,332.88,-267.492,-52.7398,-189.74,-6.49639e-14,82.0109
7.30469,-659.6,323.782,-215.172,-45.8711,-190.139,-3.2482e-14,52.2037
7.31445,-655.504,312.692,-162.852,-39.99,-190.539,0,22.3966
7.32422,-611.517,299.948,-73.0814,-35.1213,-182.263,1.6241e-14,-19.6396
7.33398,-567.531,285.654,16.6894,-31.0345,-173.987,3.2482e-14,-61.6759
7.34375,-523.544,269.51,106.46,-27.4252,-165.71,4.87229e-14,-103.712
7.35352,-479.558,251.795,196.231,-24.3617,-157.434,6.49639e-14,-145.748
7.36328,-435.571,232.573,286.002,-21.9143,-149.158,8.12049e-14,-187.784
7.37305,-391.585,211.962,375.772,-19.9899,-140.882,9.74459e-14,-229.821
7.38281,-347.598,189.927,465.543,-17.792,-132.606,1.13687e-13,-271.857
7.39258,-292.429,166.968,524.682,-15.893,-123.356,8.93254e-14,-303.197
7.40234,-237.26,143.034,583.821,-14.1257,-114.106,6.49639e-14,-334.536
7.41211,-182.091,118.452,642.96,-12.599,-104.856,4.06024e-14,-365.876
7.42188,-126.922,93.3485,702.099,-11.3532,-95.6067,1.6241e-14,-397.216
7.43164,-71.7525,68.1702,761.238,-10.2386,-86.3568,-8.12049e-15,-428.555
7.44141,-16.5834,42.7088,820.377,-9.42585,-77.107,-3.2482e-14,-459.895
7.45117,38.5857,17.5187,879.516,-8.93696,-67.8572,-5.68434e-14,-491.235
7.46094,71.7773,-7.62407,879.516,-8.85505,-64.1677,-4.87229e-14,-497.732
7.4707,104.969,-32.3674,879.516,-9.16198,-60.4782,-4.06024e-14,-504.228
7.48047,138.16,-56.5225,879.516,-9.59346,-56.7888,-3.2482e-14,-510.725
7.49023,171.352,-80.12,879.516,-10.3733,-53.0993,-2.43615e-14,-517.222
7.5,204.544,-102.9,879.516,-11.0796,-49.4098,-1.6241e-14,-523.719
7.50977,237.735,-124.762,879.516,-11.8834,-45.7203,-8.12049e-15,-530.216
7.51953,270.927,-145.391,879.516,-12.4699,-42.0309,0,-536.712
7.5293,255.968,-164.846,870.179,-12.7895,-45.361,8.12049e-15,-516.617
7.53906,241.009,-183.04,860.842,-12.6801,-48.6911,1.6241e-14,-496.523
7.54883,226.05,-199.616,851.505,-12.3377,-52.0212,2.43615e-14,-476.428
7.55859,211.091,-214.762,842.168,-11.248,-55.3513,3.2482e-14,-456.333
7.56836,196.132,-228.379,832.831,-9.45414,-58.6814,4.06024e-14,-436.238
7.57812,181.173,-240.358,823.494,-6.99952,-62.0116,4.87229e-14,-416.143
7.58789,166.214,-250.679,814.156,-3.62874,-65.3417,5.68434e-14,-396.049
7.59766,119.02,-259.608,725.759,0.654819,-72.5556,3.2482e-14,-353.681
7.60742,71.8261,-266.736,637.361,6.04072,-79.7695,8.12049e-15,-311.314
7.61719,24.6322,-272.358,548.964,12.5665,-86.9834,-1.6241e-14,-268.947
7.62695,-22.5617,-276.346,460.566,20.3805,-94.1973,-4.06024e-14,-226.579
7.63672,-69.7556,-278.777,372.169,29.507,-101.411,-6.49639e-14,-184.212
7.64648,-116.949,-279.502,283.771,40.0706,-108.625,-8.93254e-14,-141.845
7.65625,-164.143,-278.971,195.374,52.1297,-115.839,-1.13687e-13,-99.4773
7.66602,-208.785,-276.753,96.7095,65.6166,-120.029,-1.13687e-13,-51.7307
7.67578,-253.427,-273.143,-1.95499,80.566,-124.218,-1.13687e-13,-3.98401
7.68555,-298.068,-268.194,-100.619,96.9082,-128.408,-1.13687e-13,43.7626
7.69531,-342.71,-262.057,-199.284,114.358,-132.598,-1.13687e-13,91.5093
7.70508,-387.352,-254.618,-297.948,132.819,-136.787,-1.13687e-13,139.256
7.71484,-431.993,-246.379,-396.613,152.102,-140.977,-1.13687e-13,187.003
7.72461,-476.635,-236.891,-495.277,171.995,-145.167,-1.13687e-13,234.749
7.73438,-492.468,-226.884,-528.551,191.873,-139.36,-9.74459e-14,261.635
7.74414,-508.301,-215.756,-561.824,211.641,-133.553,-8.12049e-14,288.52
7.75391,-524.135,-204.398,-595.098,230.845,-127.746,-6.49639e-14,315.405
7.76367,-539.968,-192.224,-628.372,249.193,-121.939,-4.87229e-14,342.29
7.77344,-555.801,-180.002,-661.645,266.195,-116.132,-3.2482e-14,369.176
7.7832,-571.634,-167.55,-694.919,281.556,-110.325,-1.6241e-14,396.061
7.79297,-587.467,-155.08,-728.192,294.82,-104.518,0,422.946
7.80273,-550.632,-142.953,-728.192,305.973,-87.7113,0,416.794
7.8125,-513.797,-131.073,-728.192,314.702,-70.905,0,410.642
7.82227,-476.962,-119.678,-728.192,321.225,-54.0988,0,404.489
7.83203,-440.126,-108.815,-728.192,325.3,-37.2925,0,398.337
7.8418,-403.291,-99.1154,-728.192,326.799,-20.4863,0,392.185
7.85156,-366.456,-89.7806,-728.192,325.893,-3.68003,0,386.032
7.86133,-329.621,-81.6564,-728.192,322.818,13.1262,0,379.88
7.87109,-243.43,-74.5748,-678.449,317.684,35.2265,4.87229e-14,350.671
7.88086,-157.239,-68.6132,-628.706,310.634,57.3267,9.74459e-14,321.462
7.89062,-71.0482,-63.514,-578.963,301.444,79.4269,1.46169e-13,292.253
7.90039,15.1428,-60.0028,-529.22,290.629,101.527,1.94892e-13,263.044
7.91016,101.334,-57.1006,-479.477,278.204,123.627,2.43615e-13,233.835
7.91992,187.525,-55.1529,-429.733,264.389,145.728,2.92338e-13,204.626
7.92969,273.716,-53.9406,-379.99,248.993,167.828,3.41061e-13,175.416
7.93945,351.537,-53.4036,-312.441,232.135,182.586,3.2482e-13,141.554
7.94922,429.359,-53.2056,-244.892,214.446,197.345,3.08579e-13,107.691
7.95898,507.181,-53.5432,-177.343,195.479,212.103,2.92338e-13,73.828
7.96875,585.003,-53.9858,-109.794,175.804,226.861,2.76097e-13,39.9651
7.97852,662.824,-54.3163,-42.2445,155.237,241.62,2.59856e-13,6.1023
7.98828,740.646,-54.7627,25.3047,134.229,256.378,2.43615e-13,-27.7605
7.99805,818.468,-55.2612,92.8539,112.75,271.136,2.27374e-13,-61.6234
8.00781,818.468,-55.6589,92.8539,91.2711,271.136,2.27374e-13,-61.6234
8.01758,818.468,-55.6522,92.8539,69.7233,271.136,2.27374e-13,-61.6234
8.02734,818.468,-55.6496,92.8539,48.452,271.136,2.27374e-13,-61.6234
8.03711,818.468,-55.1804,92.8539,27.3563,271.136,2.27374e-13,-61.6234
8.04688,818.468,-54.717,92.8539,6.65501,271.136,2.27374e-13,-61.6234
8.05664,818.468,-54.2139,92.8539,-13.4299,271.136,2.27374e-13,-61.6234
8.06641,818.468,-53.2885,92.8539,-33.0319,271.136,2.27374e-13,-61.6234
8.07617,818.468,-52.1545,92.8539,-52.0499,271.136,2.27374e-13,-61.6234
8.08594,818.468,-50.7366,92.8539,-70.4697,271.136,2.27374e-13,-61.6234


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_10.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-323.0471003663823, LMmax=323.0471003663823,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,8.37225e-09,-2.63672e-09,8.31713e-11,1.52344e-08,0.0863722,-2.06795e-25,-9.40734e-10
0.00976562,7.52421e-08,3.22266e-08,6.64418e-10,-1.78711e-08,0.695884,-1.5096e-24,-7.87566e-09
0.0195312,1.42112e-07,3.92578e-08,1.24566e-09,2.7832e-08,1.3054,-2.81241e-24,-1.48106e-08
0.0292969,2.08982e-07,-2.7832e-08,1.82691e-09,3.01758e-08,1.91491,-4.11522e-24,-2.17455e-08
0.0390625,2.75852e-07,-6.5332e-08,2.40816e-09,-5.27344e-09,2.52442,-5.41803e-24,-2.86804e-08
0.0488281,3.42721e-07,2.21191e-07,2.9894e-09,-8.49609e-09,3.13393,-6.72084e-24,-3.56153e-08
0.0585937,4.09591e-07,1.63477e-07,3.57065e-09,-3.31055e-08,3.74344,-8.02365e-24,-4.25503e-08
0.0683594,4.76461e-07,1.88965e-07,4.1519e-09,4.92187e-08,4.35296,-9.32646e-24,-4.94852e-08
0.078125,5.43331e-07,3.91113e-07,4.73314e-09,-5.5957e-08,4.96247,-1.06293e-23,-5.64201e-08
0.0878906,6.10201e-07,6.4541e-07,5.31439e-09,-4.39453e-08,5.57198,-1.19321e-23,-6.3355e-08
0.0976562,6.77071e-07,7.95703e-07,5.89564e-09,5.85937e-10,6.18149,-1.32349e-23,-7.029e-08
0.107422,1.06266e-06,1.00371e-06,3.37074e-09,-1.34766e-08,3.97245,-9.26442e-24,-6.73895e-08
0.117187,1.44825e-06,1.35059e-06,8.45845e-10,-3.75e-08,1.76342,-5.29396e-24,-6.44891e-08
0.126953,1.83384e-06,1.43936e-06,-1.67905e-09,7.61719e-09,-0.445622,-1.32349e-24,-6.15886e-08
0.136719,2.21943e-06,1.91426e-06,-4.20395e-09,-1.34766e-08,-2.65466,2.64698e-24,-5.86882e-08
0.146484,2.60502e-06,2.18643e-06,-6.72884e-09,-2.49023e-08,-4.8637,6.61744e-24,-5.57878e-08
0.15625,2.9906e-06,2.56055e-06,-9.25374e-09,1.37695e-08,-7.07273,1.05879e-23,-5.28873e-08
0.166016,3.37619e-06,3.0126e-06,-1.17786e-08,3.16406e-08,-9.28177,1.45584e-23,-4.99869e-08
0.175781,3.76178e-06,3.48135e-06,-1.43035e-08,-2.49023e-08,-11.4908,1.85288e-23,-4.70864e-08
0.185547,4.14737e-06,3.97148e-06,-1.68284e-08,-4.07227e-08,-13.6998,2.24993e-23,-4.4186e-08
0.195312,4.53296e-06,4.48447e-06,-1.93533e-08,8.99414e-08,-15.9089,2.64698e-23,-4.12856e-08
0.205078,5.22201e-06,4.9418e-06,-2.94316e-08,6.73828e-09,-28.1009,4.49986e-23,1.49531e-07
0.214844,5.91106e-06,5.56172e-06,-3.95098e-08,-6.67969e-08,-40.2928,6.35275e-23,3.40347e-07
0.224609,6.60011e-06,6.06797e-06,-4.95881e-08,-4.7168e-08,-52.4848,8.20563e-23,5.31163e-07
0.234375,7.28916e-06,6.69316e-06,-5.96663e-08,1.10742e-07,-64.6768,1.00585e-22,7.2198e-07
0.244141,7.9782e-06,7.33916e-06,-6.97446e-08,-1.34473e-07,-76.8687,1.19114e-22,9.12796e-07
0.253906,8.66725e-06,7.81787e-06,-7.98228e-08,-9.66797e-09,-89.0607,1.37643e-22,1.10361e-06
0.263672,9.3563e-06,8.70146e-06,-8.99011e-08,6.26953e-08,-101.253,1.56172e-22,1.29443e-06
0.273437,1.00453e-05,9.17637e-06,-9.99794e-08,-1.61133e-08,-113.445,1.74701e-22,1.48525e-06
0.283203,1.07344e-05,9.84668e-06,-1.10058e-07,3.98438e-08,-125.637,1.93229e-22,1.67606e-06
0.292969,1.14234e-05,1.05738e-05,-1.20136e-07,1.52344e-08,-137.829,2.11758e-22,1.86688e-06
0.302734,1.2051e-05,1.1083e-05,-1.20702e-07,-2.60742e-08,-145.948,2.75286e-22,2.41342e-06
0.3125,1.26786e-05,1.17272e-05,-1.21267e-07,-3.31055e-08,-154.068,3.38813e-22,2.95996e-06
0.322266,1.33062e-05,1.24831e-05,-1.21833e-07,-7.06055e-08,-162.187,4.02341e-22,3.5065e-06
0.332031,1.39338e-05,1.30772e-05,-1.22399e-07,1.9043e-08,-170.307,4.65868e-22,4.05304e-06
0.341797,1.45613e-05,1.37329e-05,-1.22964e-07,-2.28516e-08,-178.426,5.29396e-22,4.59958e-06
0.351562,1.51889e-05,1.44064e-05,-1.2353e-07,-3.95508e-08,-186.546,5.92923e-22,5.14612e-06
0.361328,1.58165e-05,1.49707e-05,-1.24096e-07,-1.06641e-07,-194.666,6.56451e-22,5.69266e-06
0.371094,1.64441e-05,1.56404e-05,-1.24662e-07,4.16016e-08,-202.785,7.19978e-22,6.2392e-06
0.380859,1.70717e-05,1.61971e-05,-1.25227e-07,6.32812e-08,-210.905,7.83505e-22,6.78574e-06
0.390625,1.76992e-05,1.67856e-05,-1.25793e-07,-2.16797e-08,-219.024,8.47033e-22,7.33228e-06
0.400391,1.79071e-05,1.73443e-05,-1.56787e-07,-8.81836e-08,-225.28,9.31736e-22,8.09312e-06
0.410156,1.81149e-05,1.7908e-05,-1.87781e-07,3.10547e-08,-231.536,1.01644e-21,8.85395e-06
0.419922,1.83227e-05,1.83964e-05,-2.18774e-07,-5.5957e-08,-237.792,1.10114e-21,9.61478e-06
0.429687,1.85306e-05,1.90438e-05,-2.49768e-07,-3.69141e-08,-244.048,1.18585e-21,1.03756e-05
0.439453,1.87384e-05,1.93222e-05,-2.80762e-07,1.69922e-08,-250.304,1.27055e-21,1.11365e-05
0.449219,1.89462e-05,1.98765e-05,-3.11756e-07,-2.54883e-08,-256.559,1.35525e-21,1.18973e-05
0.458984,1.91541e-05,2.03771e-05,-3.4275e-07,-9.46289e-08,-262.815,1.43996e-21,1.26581e-05
0.46875,1.93619e-05,2.07501e-05,-3.73743e-07,5.30273e-08,-269.071,1.52466e-21,1.3419e-05
0.478516,1.95697e-05,2.11345e-05,-4.04737e-07,1.25977e-08,-275.327,1.60936e-21,1.41798e-05
0.488281,1.97776e-05,2.14597e-05,-4.35731e-07,-8.05664e-08,-281.583,1.69407e-21,1.49406e-05
0.498047,1.96444e-05,2.18959e-05,-3.61884e-07,-3.31055e-08,-244.785,1.52466e-21,1.54944e-05
0.507812,1.95113e-05,2.2069e-05,-2.88036e-07,-2.63672e-09,-207.987,1.35525e-21,1.60482e-05
0.517578,1.93782e-05,2.24171e-05,-2.14189e-07,5.30273e-08,-171.189,1.18585e-21,1.66019e-05
0.527344,1.9245e-05,2.27329e-05,-1.40342e-07,4.39453e-09,-134.39,1.01644e-21,1.71557e-05
0.537109,1.91119e-05,2.28929e-05,-6.64945e-08,8.20312e-09,-97.5923,8.47033e-22,1.77095e-05
0.546875,1.89788e-05,2.31527e-05,7.3528e-09,1.52344e-08,-60.7942,6.77626e-22,1.82633e-05
0.556641,1.88456e-05,2.33455e-05,8.12001e-08,-7.06055e-08,-23.9961,5.0822e-22,1.8817e-05
0.566406,1.87125e-05,2.3492e-05,1.55047e-07,7.4707e-08,12.8021,3.38813e-22,1.93708e-05
0.576172,1.85793e-05,2.36177e-05,2.28895e-07,-6.15234e-08,49.6002,1.69407e-22,1.99246e-05
0.585937,1.84462e-05,2.3797e-05,3.02742e-07,1.22168e-07,86.3983,0,2.04783e-05
0.595703,1.83824e-05,2.39657e-05,8.17288e-07,1.00195e-07,44.7945,0,2.0827e-05
0.605469,1.83186e-05,2.39783e-05,1.33183e-06,2.24414e-07,3.19065,0,2.11757e-05
0.615234,1.82548e-05,2.40595e-05,1.84638e-06,3.47461e-07,-38.4132,0,2.15244e-05
0.625,1.81911e-05,2.42194e-05,2.36093e-06,6.43359e-07,-80.017,0,2.18731e-05
0.634766,1.81273e-05,2.42435e-05,2.87547e-06,8.23535e-07,-121.621,0,2.22217e-05
0.644531,1.80635e-05,2.42865e-05,3.39002e-06,1.09746e-06,-163.225,0,2.25704e-05
0.654297,1.79997e-05,2.43442e-05,3.90456e-06,1.57324e-06,-204.828,0,2.29191e-05
0.664062,1.79359e-05,2.44102e-05,4.41911e-06,1.94912e-06,-246.432,0,2.32678e-05
0.673828,1.78721e-05,2.44585e-05,4.93366e-06,2.47617e-06,-288.036,0,2.36165e-05
0.683594,1.78083e-05,2.44989e-05,5.4482e-06,3.11074e-06,-329.64,0,2.39651e-05
0.693359,1.82144e-05,2.45561e-05,7.03846e-06,3.74502e-06,-263.712,-3.38813e-22,2.35259e-05
0.703125,1.86204e-05,2.46431e-05,8.62872e-06,4.41826e-06,-197.784,-6.77626e-22,2.30866e-05
0.712891,1.90265e-05,2.46612e-05,1.0219e-05,5.21543e-06,-131.856,-1.01644e-21,2.26473e-05
0.722656,1.94325e-05,2.4636e-05,1.18092e-05,6.0709e-06,-65.928,-1.35525e-21,2.22081e-05
0.732422,1.98386e-05,2.47274e-05,1.33995e-05,7.03037e-06,5.6275e-12,-1.69407e-21,2.17688e-05
0.742187,2.02446e-05,2.47368e-05,1.49898e-05,7.85479e-06,65.928,-2.03288e-21,2.13295e-05
0.751953,2.06507e-05,2.48675e-05,1.658e-05,8.94287e-06,131.856,-2.37169e-21,2.08903e-05
0.761719,2.10567e-05,2.47767e-05,1.81703e-05,9.98145e-06,197.784,-2.71051e-21,2.0451e-05
0.771484,2.14628e-05,2.48757e-05,1.97605e-05,1.1003e-05,263.712,-3.04932e-21,2.00117e-05
0.78125,2.18688e-05,2.49105e-05,2.13508e-05,1.21837e-05,329.64,-3.38813e-21,1.95725e-05
0.791016,2.20203e-05,2.49202e-05,2.22564e-05,1.32574e-05,263.712,-2.37169e-21,2.06545e-05
0.800781,2.21717e-05,2.49999e-05,2.31619e-05,1.44114e-05,197.784,-1.35525e-21,2.17366e-05
0.810547,2.23232e-05,2.50342e-05,2.40675e-05,1.56346e-05,131.856,-3.38813e-22,2.28187e-05
0.820312,2.24746e-05,2.49732e-05,2.49731e-05,1.6698e-05,65.928,6.77626e-22,2.39008e-05
0.830078,2.26261e-05,2.51953e-05,2.58786e-05,1.80387e-05,-5.6275e-12,1.69407e-21,2.49829e-05
0.839844,2.27775e-05,2.51027e-05,2.67842e-05,1.91367e-05,-65.928,2.71051e-21,2.6065e-05
0.849609,2.2929e-05,2.51104e-05,2.76898e-05,2.02852e-05,-131.856,3.72694e-21,2.7147e-05
0.859375,2.30804e-05,2.51174e-05,2.85954e-05,2.14805e-05,-197.784,4.74338e-21,2.82291e-05
0.869141,2.32319e-05,2.51256e-05,2.95009e-05,2.26535e-05,-263.712,5.75982e-21,2.93112e-05
0.878906,2.33833e-05,2.52378e-05,3.04065e-05,2.38433e-05,-329.64,6.77626e-21,3.03933e-05
0.888672,2.41964e-05,2.52003e-05,3.34393e-05,2.47919e-05,-263.712,3.38813e-21,2.70835e-05
0.898437,2.50096e-05,2.5227e-05,3.64721e-05,2.5899e-05,-197.784,-3.31019e-34,2.37737e-05
0.908203,2.58227e-05,2.52803e-05,3.95048e-05,2.69719e-05,-131.856,-3.38813e-21,2.04639e-05
0.917969,2.66359e-05,2.52384e-05,4.25376e-05,2.79759e-05,-65.928,-6.77626e-21,1.71542e-05
0.927734,2.7449e-05,2.53685e-05,4.55704e-05,2.89497e-05,0,-1.01644e-20,1.38444e-05
0.9375,2.82621e-05,2.52967e-05,4.86032e-05,2.98292e-05,65.928,-1.35525e-20,1.05346e-05
0.947266,2.90753e-05,2.53321e-05,5.1636e-05,3.07025e-05,131.856,-1.69407e-20,7.22482e-06
0.957031,2.98884e-05,2.5362e-05,5.46687e-05,3.14874e-05,197.784,-2.03288e-20,3.91503e-06
0.966797,3.07016e-05,2.53843e-05,5.77015e-05,3.23086e-05,263.712,-2.37169e-20,6.05254e-07
0.976562,3.15147e-05,2.54851e-05,6.07343e-05,3.30029e-05,329.64,-2.71051e-20,-2.70453e-06
0.986328,2.93668e-05,2.54432e-05,5.46923e-05,3.35517e-05,263.712,-3.52366e-20,8.41511e-06
0.996094,2.72188e-05,2.53761e-05,4.86503e-05,3.41868e-05,197.784,-4.33681e-20,1.95347e-05
1.00586,2.50709e-05,2.55144e-05,4.26083e-05,3.47748e-05,131.856,-5.14996e-20,3.06544e-05
1.01562,2.2923e-05,2.55029e-05,3.65663e-05,3.53391e-05,65.928,-5.96311e-20,4.1774e-05
1.02539,2.0775e-05,2.55237e-05,3.05243e-05,3.56956e-05,5.96856e-12,-6.77626e-20,5.28937e-05
1.03516,1.86271e-05,2.55319e-05,2.44823e-05,3.61799e-05,-65.928,-7.58942e-20,6.40133e-05
1.04492,1.64792e-05,2.55352e-05,1.84403e-05,3.65801e-05,-131.856,-8.40257e-20,7.51329e-05
1.05469,1.43312e-05,2.56538e-05,1.23983e-05,3.69264e-05,-197.784,-9.21572e-20,8.62526e-05
1.06445,1.21833e-05,2.55668e-05,6.35634e-06,3.72313e-05,-263.712,-1.00289e-19,9.73722e-05
1.07422,1.00354e-05,2.57083e-05,3.14343e-07,3.74716e-05,-329.64,-1.0842e-19,0.000108492
1.08398,1.63285e-05,2.55999e-05,1.89513e-05,3.7667e-05,-263.712,-1.19262e-19,7.7048e-05
1.09375,2.26215e-05,2.57089e-05,3.75882e-05,3.78844e-05,-197.784,-1.30104e-19,4.56041e-05
1.10352,2.89146e-05,2.56723e-05,5.62252e-05,3.8083e-05,-131.856,-1.40946e-19,1.41603e-05
1.11328,3.52077e-05,2.56898e-05,7.48621e-05,3.81691e-05,-65.928,-1.51788e-19,-1.72836e-05
1.12305,4.15007e-05,2.56784e-05,9.34991e-05,3.82066e-05,-5.22959e-12,-1.6263e-19,-4.87274e-05
1.13281,4.77938e-05,2.57792e-05,0.000112136,3.83479e-05,65.928,-1.73472e-19,-8.01713e-05
1.14258,5.40869e-05,2.58123e-05,0.000130773,3.83912e-05,131.856,-1.84314e-19,-0.000111615
1.15234,6.03799e-05,2.58003e-05,0.00014941,3.83836e-05,197.784,-1.95156e-19,-0.000143059
1.16211,6.6673e-05,2.58498e-05,0.000168047,3.83707e-05,263.712,-2.05998e-19,-0.000174503
1.17187,7.29661e-05,2.58346e-05,0.000186684,3.84533e-05,329.64,-2.1684e-19,-0.000205947
1.18164,5.90396e-05,2.60077e-05,0.000162982,3.84018e-05,263.712,-6.50521e-20,-0.000107007
1.19141,4.51131e-05,2.61706e-05,0.00013928,3.85148e-05,197.784,8.67362e-20,-8.06829e-06
1.20117,3.11867e-05,2.62497e-05,0.000115579,3.83555e-05,131.856,2.38524e-19,9.08709e-05
1.21094,1.72602e-05,2.64407e-05,9.18767e-05,3.84108e-05,65.928,3.90313e-19,0.00018981
1.2207,3.33374e-06,2.67914e-05,6.8175e-05,3.84272e-05,-6.0254e-12,5.42101e-19,0.000288749
1.23047,-1.05927e-05,2.69276e-05,4.44732e-05,3.82986e-05,-65.928,6.93889e-19,0.000387688
1.24023,-2.45192e-05,2.73715e-05,2.07714e-05,3.83892e-05,-131.856,8.45678e-19,0.000486628
1.25,-3.84457e-05,2.78871e-05,-2.93035e-06,3.82655e-05,-197.784,9.97466e-19,0.000585567
1.25977,-5.23721e-05,2.83254e-05,-2.66321e-05,3.82986e-05,-263.712,1.14925e-18,0.000684506
1.26953,-6.62986e-05,2.90355e-05,-5.03339e-05,3.82248e-05,-329.64,1.30104e-18,0.000783445
1.2793,-1.99288e-05,2.95934e-05,-1.51809e-05,3.82181e-05,-263.712,9.97466e-19,0.000484711
1.28906,2.6441e-05,3.03905e-05,1.99722e-05,3.82857e-05,-197.784,6.93889e-19,0.000185977
1.29883,7.28109e-05,3.12694e-05,5.51252e-05,3.81642e-05,-131.856,3.90313e-19,-0.000112757
1.30859,0.000119181,3.21706e-05,9.02783e-05,3.81598e-05,-65.928,8.67362e-20,-0.000411491
1.31836,0.00016555,3.30981e-05,0.000125431,3.81806e-05,5.22959e-12,-2.1684e-19,-0.000710225
1.32812,0.00021192,3.41262e-05,0.000160584,3.81583e-05,65.928,-5.20417e-19,-0.00100896
1.33789,0.00025829,3.52764e-05,0.000195737,3.82339e-05,131.856,-8.23994e-19,-0.00130769
1.34766,0.00030466,3.63475e-05,0.000230891,3.81551e-05,197.784,-1.12757e-18,-0.00160643
1.35742,0.00035103,3.76418e-05,0.000266044,3.81747e-05,263.712,-1.43115e-18,-0.00190516
1.36719,0.0003974,3.88515e-05,0.000301197,3.81964e-05,329.64,-1.73472e-18,-0.0022039
1.37695,0.00035103,4.0135e-05,0.000266044,3.82667e-05,263.712,-2.25514e-18,-0.00129254
1.38672,0.00030466,4.15485e-05,0.00023089,3.82802e-05,197.784,-2.77556e-18,-0.000381184
1.39648,0.00025829,4.28364e-05,0.000195737,3.83821e-05,131.856,-3.29597e-18,0.000530172
1.40625,0.00021192,4.42491e-05,0.000160584,3.83865e-05,65.928,-3.81639e-18,0.00144153
1.41602,0.00016555,4.5697e-05,0.000125431,3.84785e-05,0,-4.33681e-18,0.00235288
1.42578,0.000119181,4.71015e-05,9.02783e-05,3.85775e-05,-65.928,-4.85723e-18,0.00326424
1.43555,7.28109e-05,4.84983e-05,5.51252e-05,3.86689e-05,-131.856,-5.37764e-18,0.00417559
1.44531,2.6441e-05,5.00367e-05,1.99722e-05,3.86402e-05,-197.784,-5.89806e-18,0.00508695
1.45508,-1.99288e-05,5.14989e-05,-1.51809e-05,3.88995e-05,-263.712,-6.41848e-18,0.00599831
1.46484,-6.62986e-05,5.27748e-05,-5.03339e-05,3.89098e-05,-329.64,-6.93889e-18,0.00690966
1.47461,-1.99288e-05,5.43568e-05,-1.51809e-05,3.89883e-05,-263.712,-3.46945e-18,0.00413655
1.48437,2.6441e-05,5.56925e-05,1.99722e-05,3.90583e-05,-197.784,-1.26341e-31,0.00136343
1.49414,7.28109e-05,5.70817e-05,5.51252e-05,3.92115e-05,-131.856,3.46945e-18,-0.00140968
1.50391,0.000119181,5.8461e-05,9.02783e-05,3.91532e-05,-65.928,6.93889e-18,-0.00418279
1.51367,0.00016555,5.98248e-05,0.000125431,3.9336e-05,-5.96856e-12,1.04083e-17,-0.00695591
1.52344,0.00021192,6.10893e-05,0.000160584,3.94315e-05,65.928,1.38778e-17,-0.00972902
1.5332,0.00025829,6.22764e-05,0.000195737,3.93012e-05,131.856,1.73472e-17,-0.0125021
1.54297,0.00030466,6.35408e-05,0.00023089,3.93999e-05,197.784,2.08167e-17,-0.0152752
1.55273,0.00035103,6.46729e-05,0.000266044,3.95033e-05,263.712,2.42861e-17,-0.0180484
1.5625,0.0003974,6.57539e-05,0.000301197,3.94995e-05,329.64,2.77556e-17,-0.0208215
1.57227,0.00035103,6.68915e-05,0.000266044,3.94907e-05,263.712,3.05311e-17,-0.0123738
1.58203,0.00030466,6.78979e-05,0.000230891,3.94184e-05,197.784,3.33067e-17,-0.00392614
1.5918,0.00025829,6.89098e-05,0.000195737,3.94717e-05,131.856,3.60822e-17,0.00452152
1.60156,0.00021192,6.96278e-05,0.000160584,3.9462e-05,65.928,3.88578e-17,0.0129692
1.61133,0.00016555,7.04736e-05,0.000125431,3.94063e-05,5.22959e-12,4.16334e-17,0.0214169
1.62109,0.000119181,7.13804e-05,9.02783e-05,3.94102e-05,-65.928,4.44089e-17,0.0298645
1.63086,7.28109e-05,7.20284e-05,5.51252e-05,3.94424e-05,-131.856,4.71845e-17,0.0383122
1.64062,2.6441e-05,7.26753e-05,1.99722e-05,3.92713e-05,-197.784,4.996e-17,0.0467599
1.65039,-1.99288e-05,7.33277e-05,-1.51809e-05,3.92801e-05,-263.712,5.27356e-17,0.0552075
1.66016,-6.62986e-05,7.39491e-05,-5.03339e-05,3.9218e-05,-329.64,5.55112e-17,0.0636552
1.66992,-1.99288e-05,7.45655e-05,-1.51809e-05,3.91963e-05,-263.712,2.77556e-17,0.0379345
1.67969,2.6441e-05,7.50164e-05,1.99722e-05,3.90855e-05,-197.784,1.01073e-30,0.0122138
1.68945,7.28109e-05,7.53469e-05,5.51252e-05,3.90486e-05,-131.856,-2.77556e-17,-0.0135068
1.69922,0.000119181,7.57608e-05,9.02783e-05,3.90568e-05,-65.928,-5.55112e-17,-0.0392275
1.70898,0.00016555,7.61338e-05,0.000125431,3.89054e-05,6.0254e-12,-8.32667e-17,-0.0649482
1.71875,0.00021192,7.64596e-05,0.000160584,3.89751e-05,65.928,-1.11022e-16,-0.0906688
1.72852,0.00025829,7.66529e-05,0.000195737,3.87486e-05,131.856,-1.38778e-16,-0.116389
1.73828,0.00030466,7.69289e-05,0.000230891,3.88477e-05,197.784,-1.66533e-16,-0.14211
1.74805,0.00035103,7.71047e-05,0.000266044,3.87671e-05,263.712,-1.94289e-16,-0.167831
1.75781,0.0003974,7.71958e-05,0.000301197,3.87082e-05,329.64,-2.22045e-16,-0.193551
1.76758,0.00035103,7.74932e-05,0.000266044,3.87463e-05,263.712,-2.88658e-16,-0.115227
1.77734,0.00030466,7.75333e-05,0.000230891,3.8816e-05,197.784,-3.55271e-16,-0.0369032
1.78711,0.00025829,7.76042e-05,0.000195737,3.89276e-05,131.856,-4.21885e-16,0.041421
1.79687,0.00021192,7.7712e-05,0.000160584,3.89452e-05,65.928,-4.88498e-16,0.119745
1.80664,0.00016555,7.77741e-05,0.000125431,3.92109e-05,-5.22959e-12,-5.55112e-16,0.198069
1.81641,0.000119181,7.77621e-05,9.02783e-05,3.93917e-05,-65.928,-6.21725e-16,0.276394
1.82617,7.28109e-05,7.78673e-05,5.51252e-05,3.96454e-05,-131.856,-6.88338e-16,0.354718
1.83594,2.6441e-05,7.79218e-05,1.99722e-05,4.00995e-05,-197.784,-7.54952e-16,0.433042
1.8457,-1.99288e-05,7.79707e-05,-1.51809e-05,4.04514e-05,-263.712,-8.21565e-16,0.511366
1.85547,-6.62986e-05,7.79968e-05,-5.03339e-05,4.08964e-05,-329.64,-8.88178e-16,0.58969
1.86523,-1.99288e-05,7.80557e-05,-1.51809e-05,4.14589e-05,-263.712,-1.15463e-15,0.351183
1.875,2.6441e-05,7.80419e-05,1.99722e-05,4.20785e-05,-197.784,-1.42109e-15,0.112676
1.88477,7.28109e-05,7.80926e-05,5.51252e-05,4.26905e-05,-131.856,-1.68754e-15,-0.125831
1.89453,0.000119181,7.81128e-05,9.02783e-05,4.34584e-05,-65.928,-1.95399e-15,-0.364338
1.9043,0.00016555,7.8114e-05,0.000125431,4.4228e-05,0,-2.22045e-15,-0.602845
1.91406,0.00021192,7.82042e-05,0.000160584,4.50879e-05,65.928,-2.4869e-15,-0.841352
1.92383,0.00025829,7.81242e-05,0.000195737,4.59782e-05,131.856,-2.75335e-15,-1.07986
1.93359,0.00030466,7.82004e-05,0.00023089,4.6868e-05,197.784,-3.01981e-15,-1.31837
1.94336,0.00035103,7.82757e-05,0.000266044,4.77469e-05,263.712,-3.28626e-15,-1.55687
1.95312,0.0003974,7.82232e-05,0.000301197,4.88868e-05,329.64,-3.55271e-15,-1.79538
1.96289,0.00035103,7.8237e-05,0.000266044,4.99547e-05,263.712,-3.55271e-15,-1.0691
1.97266,0.00030466,7.82897e-05,0.000230891,5.09224e-05,197.784,-3.55271e-15,-0.342821
1.98242,0.00025829,7.83665e-05,0.000195737,5.19946e-05,131.856,-3.55271e-15,0.383459
1.99219,0.00021192,7.83302e-05,0.000160584,5.30335e-05,65.928,-3.55271e-15,1.10974
2.00195,0.00016555,7.85168e-05,0.000125431,5.43302e-05,4.49063e-12,-3.55271e-15,1.83602
2.01172,0.000119181,7.83867e-05,9.02783e-05,5.5403e-05,-65.928,-3.55271e-15,2.5623
2.02148,7.28109e-05,7.85027e-05,5.51252e-05,5.65236e-05,-131.856,-3.55271e-15,3.28858
2.03125,2.6441e-05,7.83987e-05,1.99722e-05,5.75355e-05,-197.784,-3.55271e-15,4.01486
2.04102,-1.99288e-05,7.84646e-05,-1.51809e-05,5.87487e-05,-263.712,-3.55271e-15,4.74114
2.05078,-6.62986e-05,7.84825e-05,-5.03339e-05,5.98819e-05,-329.64,-3.55271e-15,5.46742
2.06055,-1.99288e-05,7.86067e-05,-1.51809e-05,6.09776e-05,-263.712,-6.03961e-15,3.25581
2.07031,2.6441e-05,7.84324e-05,1.99722e-05,6.20124e-05,-197.784,-8.52651e-15,1.0442
2.08008,7.28109e-05,7.85473e-05,5.51252e-05,6.29871e-05,-131.856,-1.10134e-14,-1.1674
2.08984,0.000119181,7.85681e-05,9.02783e-05,6.40005e-05,-65.928,-1.35003e-14,-3.37901
2.09961,0.00016555,7.85212e-05,0.000125431,6.49198e-05,-4.49063e-12,-1.59872e-14,-5.59062
2.10937,0.00021192,7.84925e-05,0.000160584,6.59479e-05,65.928,-1.84741e-14,-7.80223
2.11914,0.00025829,7.85212e-05,0.000195737,6.68355e-05,131.856,-2.0961e-14,-10.0138
2.12891,0.00030466,7.85452e-05,0.000230891,6.77347e-05,197.784,-2.34479e-14,-12.2254
2.13867,0.00035103,7.85153e-05,0.000266044,6.84943e-05,263.712,-2.59348e-14,-14.437
2.14844,0.0003974,7.86524e-05,0.000301197,6.92927e-05,329.64,-2.84217e-14,-16.6487
2.1582,0.00035103,7.8624e-05,0.000266044,7.00228e-05,263.712,-2.55795e-14,-9.91405
2.16797,0.00030466,7.86302e-05,0.000230891,7.0672e-05,197.784,-2.27374e-14,-3.17945
2.17773,0.00025829,7.86258e-05,0.000195737,7.13657e-05,131.856,-1.98952e-14,3.55516
2.1875,0.00021192,7.87893e-05,0.000160584,7.19402e-05,65.928,-1.7053e-14,10.2898
2.19727,0.00016555,7.86797e-05,0.000125431,7.25165e-05,-5.96856e-12,-1.42109e-14,17.0244
2.20703,0.000119181,7.88256e-05,9.02783e-05,7.2987e-05,-65.928,-1.13687e-14,23.759
2.2168,7.28109e-05,7.86797e-05,5.51252e-05,7.33802e-05,-131.856,-8.52651e-15,30.4936
2.22656,2.6441e-05,7.88921e-05,1.99722e-05,7.37968e-05,-197.784,-5.68434e-15,37.2282
2.23633,-1.99288e-05,7.88637e-05,-1.51809e-05,7.4284e-05,-263.712,-2.84217e-15,43.9628
2.24609,-6.62986e-05,7.89454e-05,-5.03339e-05,7.45629e-05,-329.64,0,50.6974
2.25586,-1.99288e-05,7.90216e-05,-1.51809e-05,7.48292e-05,-263.712,0,30.1897
2.26562,2.6441e-05,7.89281e-05,1.99722e-05,7.51462e-05,-197.784,0,9.68209
2.27539,7.28109e-05,7.90359e-05,5.51252e-05,7.53319e-05,-131.856,0,-10.8256
2.28516,0.000119181,7.9074e-05,9.02783e-05,7.55915e-05,-65.928,0,-31.3332
2.29492,0.00016555,7.90424e-05,0.000125431,7.57392e-05,4.49063e-12,0,-51.8409
2.30469,0.00021192,7.90913e-05,0.000160584,7.58361e-05,65.928,0,-72.3485
2.31445,0.00025829,7.90418e-05,0.000195737,7.59079e-05,131.856,0,-92.8562
2.32422,0.00030466,7.91285e-05,0.000230891,7.60594e-05,197.784,0,-113.364
2.33398,0.00035103,7.91033e-05,0.000266044,7.61842e-05,263.712,0,-133.871
2.34375,0.0003974,7.91959e-05,0.000301197,7.62935e-05,329.64,0,-154.379
2.35352,0.00035103,7.9161e-05,0.000266044,7.63491e-05,263.712,4.54747e-14,-91.9309
2.36328,0.00030466,7.93213e-05,0.00023089,7.63582e-05,197.784,9.09495e-14,-29.4827
2.37305,0.00025829,7.93702e-05,0.000195737,7.64836e-05,131.856,1.36424e-13,32.9655
2.38281,0.00021192,7.94807e-05,0.000160584,7.65724e-05,65.928,1.81899e-13,95.4137
2.39258,0.00016555,7.97209e-05,0.000125431,7.65712e-05,1.47793e-12,2.27374e-13,157.862
2.40234,0.000119181,7.99087e-05,9.02783e-05,7.66274e-05,-65.928,2.72848e-13,220.31
2.41211,7.28109e-05,8.02154e-05,5.51252e-05,7.6776e-05,-131.856,3.18323e-13,282.758
2.42187,2.6441e-05,8.04665e-05,1.99722e-05,7.67684e-05,-197.784,3.63798e-13,345.206
2.43164,-1.99288e-05,8.09728e-05,-1.51809e-05,7.67455e-05,-263.712,4.09273e-13,407.655
2.44141,-6.62986e-05,8.12968e-05,-5.03339e-05,7.68114e-05,-329.64,4.54747e-13,470.103
2.45117,-1.99288e-05,8.19193e-05,-1.51809e-05,7.69535e-05,-263.712,5.91172e-13,279.941
2.46094,2.6441e-05,8.24977e-05,1.99722e-05,7.69764e-05,-197.784,7.27596e-13,89.7788
2.4707,7.28109e-05,8.32321e-05,5.51252e-05,7.69116e-05,-131.856,8.6402e-13,-100.383
2.48047,0.000119181,8.39783e-05,9.02783e-05,7.70678e-05,-65.928,1.00044e-12,-290.545
2.49023,0.00016555,8.4738e-05,0.000125431,7.69948e-05,-4.49063e-12,1.13687e-12,-480.707
2.5,0.00021192,8.56942e-05,0.000160584,7.70282e-05,65.928,1.27329e-12,-670.869
2.50977,0.00025829,8.66771e-05,0.000195737,7.71164e-05,131.856,1.40972e-12,-861.032
2.51953,0.00030466,8.76182e-05,0.000230891,7.71146e-05,197.784,1.54614e-12,-1051.19
2.5293,0.00035103,8.88217e-05,0.000266044,7.7107e-05,263.712,1.68257e-12,-1241.36
2.53906,0.0003974,9.00012e-05,0.000301197,7.72154e-05,329.64,1.81899e-12,-1431.52
2.54883,0.00035103,9.11153e-05,0.000266044,7.71823e-05,263.712,1.63709e-12,-852.452
2.55859,0.00030466,9.22562e-05,0.000230891,7.71779e-05,197.784,1.45519e-12,-273.386
2.56836,0.00025829,9.36422e-05,0.000195737,7.72072e-05,131.856,1.27329e-12,305.679
2.57812,0.00021192,9.50438e-05,0.000160584,7.72597e-05,65.928,1.09139e-12,884.745
2.58789,0.00016555,9.63721e-05,0.000125431,7.72813e-05,4.49063e-12,9.09495e-13,1463.81
2.59766,0.000119181,9.78179e-05,9.02783e-05,7.72553e-05,-65.928,7.27596e-13,2042.88
2.60742,7.28109e-05,9.9177e-05,5.51252e-05,7.73156e-05,-131.856,5.45697e-13,2621.94
2.61719,2.6441e-05,0.000100608,1.99722e-05,7.73326e-05,-197.784,3.63798e-13,3201.01
2.62695,-1.99288e-05,0.000102019,-1.51809e-05,7.7407e-05,-263.712,1.81899e-13,3780.07
2.63672,-6.62986e-05,0.000103496,-5.03339e-05,7.73657e-05,-329.64,0,4359.14
2.64648,-1.99288e-05,0.000104836,-1.51809e-05,7.73265e-05,-263.712,-1.45519e-12,2595.82
2.65625,2.6441e-05,0.000106297,1.99722e-05,7.74316e-05,-197.784,-2.91038e-12,832.494
2.66602,7.28109e-05,0.000107726,5.51252e-05,7.7325e-05,-131.856,-4.36557e-12,-930.828
2.67578,0.000119181,0.000109039,9.02783e-05,7.7436e-05,-65.928,-5.82077e-12,-2694.15
2.68555,0.00016555,0.000110411,0.000125431,7.74006e-05,5.96856e-12,-7.27596e-12,-4457.47
2.69531,0.00021192,0.000111665,0.000160584,7.74387e-05,65.928,-8.73115e-12,-6220.8
2.70508,0.00025829,0.000112976,0.000195737,7.74583e-05,131.856,-1.01863e-11,-7984.12
2.71484,0.00030466,0.00011418,0.000230891,7.74322e-05,197.784,-1.16415e-11,-9747.44
2.72461,0.00035103,0.000115279,0.000266044,7.74583e-05,263.712,-1.30967e-11,-11510.8
2.73437,0.0003974,0.000116549,0.000301197,7.75488e-05,329.64,-1.45519e-11,-13274.1
2.74414,0.00035103,0.000117511,0.000266044,7.74343e-05,263.712,-4.36557e-12,-7904.56
2.75391,0.00030466,0.000118517,0.000230891,7.74164e-05,197.784,5.82077e-12,-2535.04
2.76367,0.00025829,0.000119465,0.000195737,7.74791e-05,131.856,1.60071e-11,2834.48
2.77344,0.00021192,0.000120436,0.000160584,7.7424e-05,65.928,2.61934e-11,8204
2.7832,0.00016555,0.000121361,0.000125431,7.75298e-05,-4.49063e-12,3.63798e-11,13573.5
2.79297,0.000119181,0.00012207,9.02783e-05,7.74038e-05,-65.928,4.65661e-11,18943
2.80273,7.28109e-05,0.000122817,5.51252e-05,7.75198e-05,-131.856,5.67525e-11,24312.6
2.8125,2.6441e-05,0.00012351,1.99722e-05,7.73757e-05,-197.784,6.69388e-11,29682.1
2.82227,-1.99288e-05,0.000124071,-1.51809e-05,7.74583e-05,-263.712,7.71252e-11,35051.6
2.83203,-6.62986e-05,0.000124605,-5.03339e-05,7.74316e-05,-329.64,8.73115e-11,40421.1
2.8418,-1.99288e-05,0.000125133,-1.51809e-05,7.75471e-05,-263.712,4.36557e-11,24070.3
2.85156,2.6441e-05,0.0001256,1.99722e-05,7.74987e-05,-197.784,-4.75629e-24,7719.5
2.86133,7.28109e-05,0.000125992,5.51252e-05,7.74404e-05,-131.856,-4.36557e-11,-8631.33
2.87109,0.000119181,0.000126404,9.02783e-05,7.76118e-05,-65.928,-8.73115e-11,-24982.1
2.88086,0.00016555,0.000126665,0.000125431,7.75374e-05,-1.47793e-12,-1.30967e-10,-41333
2.89062,0.00021192,0.000126893,0.000160584,7.75521e-05,65.928,-1.74623e-10,-57683.8
2.90039,0.00025829,0.00012715,0.000195737,7.75497e-05,131.856,-2.18279e-10,-74034.6
2.91016,0.00030466,0.000127368,0.00023089,7.75579e-05,197.784,-2.61934e-10,-90385.4
2.91992,0.00035103,0.000127605,0.000266044,7.7717e-05,263.712,-3.0559e-10,-106736
2.92969,0.0003974,0.000127664,0.000301197,7.76256e-05,329.64,-3.49246e-10,-123087
2.93945,0.00035103,0.000127751,0.000266044,7.78324e-05,263.712,-3.14321e-10,-73296.9
2.94922,0.00030466,0.000127915,0.000230891,7.77943e-05,197.784,-2.79397e-10,-23506.8
2.95898,0.00025829,0.000128077,0.000195737,7.79446e-05,131.856,-2.44472e-10,26283.4
2.96875,0.00021192,0.000128089,0.000160584,7.80524e-05,65.928,-2.09548e-10,76073.6
2.97852,0.00016555,0.000128159,0.000125431,7.8254e-05,4.49063e-12,-1.74623e-10,125864
2.98828,0.000119181,0.00012828,9.02783e-05,7.84925e-05,-65.928,-1.39698e-10,175654
2.99805,7.28109e-05,0.000128202,5.51252e-05,7.88229e-05,-131.856,-1.04774e-10,225444
3.00781,2.6441e-05,0.000128347,1.99722e-05,7.90415e-05,-197.784,-6.98492e-11,275234
3.01758,-1.99288e-05,0.000128383,-1.51809e-05,7.94271e-05,-263.712,-3.49246e-11,325024
3.02734,-6.62986e-05,0.000128534,-5.03339e-05,7.98832e-05,-329.64,0,374815
3.03711,-1.99288e-05,0.000128623,-1.51809e-05,8.03689e-05,-263.712,0,223198
3.04687,2.6441e-05,0.000128647,1.99722e-05,8.09077e-05,-197.784,0,71580.8
3.05664,7.28109e-05,0.00012874,5.51252e-05,8.14163e-05,-131.856,0,-80036
3.06641,0.000119181,0.000128832,9.02783e-05,8.21584e-05,-65.928,0,-231653
3.07617,0.00016555,0.000128965,0.000125431,8.28272e-05,-4.49063e-12,0,-383270
3.08594,0.00021192,0.000129101,0.000160584,8.35069e-05,65.928,0,-534887
3.0957,0.00025829,0.000129232,0.000195737,8.42789e-05,131.856,0,-686503
3.10547,0.00030466,0.000129321,0.000230891,8.5154e-05,197.784,0,-838120
3.11523,0.00035103,0.00012943,0.000266044,8.59896e-05,263.712,0,-989737
3.125,0.0003974,0.000129526,0.000301197,8.68907e-05,329.64,0,-1.14135e+06
3.13477,0.00035103,0.000129659,0.000266044,8.78889e-05,263.712,3.72529e-10,-679663
3.14453,0.00030466,0.000129857,0.000230891,8.87912e-05,197.784,7.45058e-10,-217972
3.1543,0.00025829,0.000129993,0.000195737,8.9705e-05,131.856,1.11759e-09,243719
3.16406,0.00021192,0.000130169,0.000160584,9.07986e-05,65.928,1.49012e-09,705410
3.17383,0.00016555,0.000130374,0.000125431,9.16878e-05,-5.96856e-12,1.86265e-09,1.1671e+06
3.18359,0.000119181,0.000130425,9.02783e-05,9.27284e-05,-65.928,2.23517e-09,1.62879e+06
3.19336,7.28109e-05,0.000130584,5.51252e-05,9.38139e-05,-131.856,2.6077e-09,2.09048e+06
3.20312,2.6441e-05,0.000130772,1.99722e-05,9.48653e-05,-197.784,2.98023e-09,2.55217e+06
3.21289,-1.99288e-05,0.000130891,-1.51809e-05,9.58386e-05,-263.712,3.35276e-09,3.01386e+06
3.22266,-6.62986e-05,0.00013099,-5.03339e-05,9.68203e-05,-329.64,3.72529e-09,3.47556e+06
3.23242,-1.99288e-05,0.000131281,-1.51809e-05,9.7856e-05,-263.712,1.86265e-09,2.06965e+06
3.24219,2.6441e-05,0.00013128,1.99722e-05,9.88781e-05,-197.784,6.78288e-23,663750
3.25195,7.28109e-05,0.000131339,5.51252e-05,9.98449e-05,-131.856,-1.86265e-09,-742153
3.26172,0.000119181,0.000131623,9.02783e-05,0.000100881,-65.928,-3.72529e-09,-2.14806e+06
3.27148,0.00016555,0.000131645,0.000125431,0.000101791,4.49063e-12,-5.58794e-09,-3.55396e+06
3.28125,0.00021192,0.000131777,0.000160584,0.0001026,65.928,-7.45058e-09,-4.95986e+06
3.29102,0.00025829,0.000131928,0.000195737,0.000103611,131.856,-9.31323e-09,-6.36576e+06
3.30078,0.00030466,0.000132061,0.000230891,0.000104378,197.784,-1.11759e-08,-7.77167e+06
3.31055,0.00035103,0.000132129,0.000266044,0.000105152,263.712,-1.30385e-08,-9.17757e+06
3.32031,0.0003974,0.000132222,0.000301197,0.000105904,329.64,-1.49012e-08,-1.05835e+07
3.33008,0.00035103,0.000132264,0.000266044,0.000106687,263.712,-1.04308e-08,-6.30233e+06
3.33984,0.00030466,0.000132417,0.00023089,0.000107355,197.784,-5.96046e-09,-2.0212e+06
3.34961,0.00025829,0.000132412,0.000195737,0.000107977,131.856,-1.49012e-09,2.25994e+06
3.35937,0.00021192,0.000132538,0.000160584,0.000108619,65.928,2.98023e-09,6.54108e+06
3.36914,0.00016555,0.000132595,0.000125431,0.00010914,1.47793e-12,7.45058e-09,1.08222e+07
3.37891,0.000119181,0.000132576,9.02783e-05,0.000109694,-65.928,1.19209e-08,1.51034e+07
3.38867,7.28109e-05,0.000132648,5.51252e-05,0.000110074,-131.856,1.63913e-08,1.93845e+07
3.39844,2.6441e-05,0.000132761,1.99722e-05,0.000110597,-197.784,2.08616e-08,2.36656e+07
3.4082,-1.99288e-05,0.00013255,-1.51809e-05,0.000111038,-263.712,2.5332e-08,2.79468e+07
3.41797,-6.62986e-05,0.000132739,-5.03339e-05,0.000111294,-329.64,2.98023e-08,3.22279e+07
3.42773,-1.99288e-05,0.000132728,-1.51809e-05,0.000111662,-263.712,8.9407e-09,1.91913e+07
3.4375,2.6441e-05,0.000132692,1.99722e-05,0.00011194,-197.784,-1.19209e-08,6.15478e+06
3.44727,7.28109e-05,0.000132732,5.51252e-05,0.000112139,-131.856,-3.27826e-08,-6.88179e+06
3.45703,0.000119181,0.000132706,9.02783e-05,0.000112399,-65.928,-5.36442e-08,-1.99183e+07
3.4668,0.00016555,0.000132729,0.000125431,0.000112605,-4.49063e-12,-7.45058e-08,-3.29549e+07
3.47656,0.00021192,0.000132693,0.000160584,0.000112707,65.928,-9.53674e-08,-4.59915e+07
3.48633,0.00025829,0.000132661,0.000195737,0.00011284,131.856,-1.16229e-07,-5.9028e+07
3.49609,0.00030466,0.000132678,0.000230891,0.000113005,197.784,-1.37091e-07,-7.20646e+07
3.50586,0.00035103,0.000132795,0.000266044,0.000113109,263.712,-1.57952e-07,-8.51012e+07
3.51562,0.0003974,0.000132613,0.000301197,0.000113152,329.64,-1.78814e-07,-9.81377e+07
3.52539,0.00035103,0.000132758,0.000266044,0.000113256,263.712,-1.84774e-07,-5.84399e+07
3.53516,0.00030466,0.000132686,0.000230891,0.000113336,197.784,-1.90735e-07,-1.8742e+07
3.54492,0.00025829,0.000132734,0.000195737,0.000113393,131.856,-1.96695e-07,2.09558e+07
3.55469,0.00021192,0.000132803,0.000160584,0.000113457,65.928,-2.02656e-07,6.06537e+07
3.56445,0.00016555,0.000132891,0.000125431,0.000113567,4.49063e-12,-2.08616e-07,1.00352e+08
3.57422,0.000119181,0.000133152,9.02783e-05,0.000113551,-65.928,-2.14577e-07,1.40049e+08
3.58398,7.28109e-05,0.000133271,5.51252e-05,0.000113728,-131.856,-2.20537e-07,1.79747e+08
3.59375,2.6441e-05,0.000133489,1.99722e-05,0.000113742,-197.784,-2.26498e-07,2.19445e+08
3.60352,-1.99288e-05,0.000133717,-1.51809e-05,0.000113776,-263.712,-2.32458e-07,2.59143e+08
3.61328,-6.62986e-05,0.000134035,-5.03339e-05,0.000113783,-329.64,-2.38419e-07,2.98841e+08
3.62305,-1.99288e-05,0.000134423,-1.51809e-05,0.000113981,-263.712,-3.09944e-07,1.77956e+08
3.63281,2.6441e-05,0.00013485,1.99722e-05,0.000114011,-197.784,-3.8147e-07,5.70716e+07
3.64258,7.28109e-05,0.000135323,5.51252e-05,0.000114079,-131.856,-4.52995e-07,-6.3813e+07
3.65234,0.000119181,0.000135939,9.02783e-05,0.000114166,-65.928,-5.24521e-07,-1.84698e+08
3.66211,0.00016555,0.000136499,0.000125431,0.000114132,5.96856e-12,-5.96046e-07,-3.05582e+08
3.67188,0.00021192,0.00013723,0.000160584,0.000114187,65.928,-6.67572e-07,-4.26467e+08
3.68164,0.00025829,0.000137867,0.000195737,0.00011439,131.856,-7.39098e-07,-5.47351e+08
3.69141,0.00030466,0.000138667,0.000230891,0.000114388,197.784,-8.10623e-07,-6.68236e+08
3.70117,0.00035103,0.00013968,0.000266044,0.000114381,263.712,-8.82149e-07,-7.89121e+08
3.71094,0.0003974,0.00014045,0.000301197,0.000114517,329.64,-9.53674e-07,-9.10005e+08
3.7207,0.00035103,0.000141378,0.000266044,0.000114396,263.712,-6.67572e-07,-5.41897e+08
3.73047,0.00030466,0.000142302,0.000230891,0.000114534,197.784,-3.8147e-07,-1.7379e+08
3.74023,0.00025829,0.000143485,0.000195737,0.000114527,131.856,-9.53674e-08,1.94318e+08
3.75,0.00021192,0.000144489,0.000160584,0.000114625,65.928,1.90735e-07,5.62426e+08
3.75977,0.00016555,0.000145759,0.000125431,0.000114562,-4.49063e-12,4.76837e-07,9.30533e+08
3.76953,0.000119181,0.00014675,9.02783e-05,0.000114705,-65.928,7.62939e-07,1.29864e+09
3.7793,7.28109e-05,0.000147862,5.51252e-05,0.000114667,-131.856,1.04904e-06,1.66675e+09
3.78906,2.6441e-05,0.000149131,1.99722e-05,0.000114639,-197.784,1.33514e-06,2.03486e+09
3.79883,-1.99288e-05,0.000150334,-1.51809e-05,0.000114696,-263.712,1.62125e-06,2.40296e+09
3.80859,-6.62986e-05,0.000151543,-5.03339e-05,0.000114615,-329.64,1.90735e-06,2.77107e+09
3.81836,-1.99288e-05,0.000152794,-1.51809e-05,0.000114606,-263.712,1.71661e-06,1.65014e+09
3.82812,2.6441e-05,0.000153928,1.99722e-05,0.000114643,-197.784,1.52588e-06,5.2921e+08
3.83789,7.28109e-05,0.000155205,5.51252e-05,0.000114522,-131.856,1.33514e-06,-5.91721e+08
3.84766,0.000119181,0.000156417,9.02783e-05,0.000114548,-65.928,1.14441e-06,-1.71265e+09
3.85742,0.00016555,0.000157628,0.000125431,0.00011447,-1.47793e-12,9.53674e-07,-2.83358e+09
3.86719,0.00021192,0.000158838,0.000160584,0.000114462,65.928,7.62939e-07,-3.95451e+09
3.87695,0.00025829,0.000160009,0.000195737,0.000114489,131.856,5.72205e-07,-5.07544e+09
3.88672,0.00030466,0.000161104,0.00023089,0.000114471,197.784,3.8147e-07,-6.19638e+09
3.89648,0.00035103,0.000162271,0.000266044,0.000114437,263.712,1.90735e-07,-7.31731e+09
3.90625,0.0003974,0.00016331,0.000301197,0.000114444,329.64,0,-8.43824e+09
3.91602,0.00035103,0.00016443,0.000266044,0.000114374,263.712,0,-5.02487e+09
3.92578,0.00030466,0.000165526,0.000230891,0.000114369,197.784,0,-1.61151e+09
3.93555,0.00025829,0.000166366,0.000195737,0.000114359,131.856,0,1.80186e+09
3.94531,0.00021192,0.000167491,0.000160584,0.000114441,65.928,0,5.21522e+09
3.95508,0.00016555,0.000168367,0.000125431,0.000114394,6.0254e-12,0,8.62859e+09
3.96484,0.000119181,0.000169292,9.02783e-05,0.000114354,-65.928,0,1.2042e+10
3.97461,7.28109e-05,0.000170002,5.51252e-05,0.000114352,-131.856,0,1.54553e+10
3.98438,2.6441e-05,0.000170914,1.99722e-05,0.000114402,-197.784,0,1.88687e+10
3.99414,-1.99288e-05,0.000171612,-1.51809e-05,0.000114446,-263.712,0,2.2282e+10
4.00391,-6.62986e-05,0.000172401,-5.03339e-05,0.000114512,-329.64,0,2.56954e+10
4.01367,-1.99288e-05,0.000173085,-1.51809e-05,0.000114543,-263.712,-1.2207e-05,1.53013e+10
4.02344,2.6441e-05,0.000173732,1.99722e-05,0.000114515,-197.784,-2.44141e-05,4.90723e+09
4.0332,7.28109e-05,0.000174234,5.51252e-05,0.000114529,-131.856,-3.66211e-05,-5.48687e+09
4.04297,0.000119181,0.000174819,9.02783e-05,0.000114631,-65.928,-4.88281e-05,-1.5881e+10
4.05273,0.00016555,0.000175364,0.000125431,0.000114697,-8.98126e-12,-6.10352e-05,-2.62751e+10
4.0625,0.00021192,0.000175837,0.000160584,0.000114733,65.928,-7.32422e-05,-3.66692e+10
4.07227,0.00025829,0.000176318,0.000195737,0.000114788,131.856,-8.54492e-05,-4.70632e+10
4.08203,0.00030466,0.000176647,0.000230891,0.000114912,197.784,-9.76563e-05,-5.74573e+10
4.0918,0.00035103,0.000177112,0.000266044,0.000115012,263.712,-0.000109863,-6.78514e+10
4.10156,0.0003974,0.000177352,0.000301197,0.000115063,329.64,-0.00012207,-7.82455e+10
4.11133,0.00035103,0.000177694,0.000266044,0.000115162,263.712,-6.10352e-05,-4.65943e+10
4.12109,0.00030466,0.000178013,0.000230891,0.000115355,197.784,0,-1.49431e+10
4.13086,0.00025829,0.000178243,0.000195737,0.00011547,131.856,6.10352e-05,1.67082e+10
4.14062,0.00021192,0.000178532,0.000160584,0.000115623,65.928,0.00012207,4.83594e+10
4.15039,0.00016555,0.000178784,0.000125431,0.000115846,-5.96856e-12,0.000183105,8.00106e+10
4.16016,0.000119181,0.000178958,9.02783e-05,0.00011607,-65.928,0.000244141,1.11662e+11
4.16992,7.28109e-05,0.000179127,5.51252e-05,0.00011638,-131.856,0.000305176,1.43313e+11
4.17969,2.6441e-05,0.000179397,1.99722e-05,0.000116615,-197.784,0.000366211,1.74964e+11
4.18945,-1.99288e-05,0.000179491,-1.51809e-05,0.000117017,-263.712,0.000427246,2.06616e+11
4.19922,-6.62986e-05,0.000179632,-5.03339e-05,0.000117413,-329.64,0.000488281,2.38267e+11
4.20898,-1.99288e-05,0.000179861,-1.51809e-05,0.000117804,-263.712,0.000488281,1.41885e+11
4.21875,2.6441e-05,0.000180018,1.99722e-05,0.000118229,-197.784,0.000488281,4.55034e+10
4.22852,7.28109e-05,0.000180141,5.51252e-05,0.000118748,-131.856,0.000488281,-5.08783e+10
4.23828,0.000119181,0.000180222,9.02783e-05,0.000119378,-65.928,0.000488281,-1.4726e+11
4.24805,0.00016555,0.00018035,0.000125431,0.000119907,8.98126e-12,0.000488281,-2.43642e+11
4.25781,0.00021192,0.000180608,0.000160584,0.000120664,65.928,0.000488281,-3.40023e+11
4.26758,0.00025829,0.000180645,0.000195737,0.000121214,131.856,0.000488281,-4.36405e+11
4.27734,0.00030466,0.000180793,0.000230891,0.000122011,197.784,0.000488281,-5.32787e+11
4.28711,0.00035103,0.000180832,0.000266044,0.000122775,263.712,0.000488281,-6.29168e+11
4.29687,0.0003974,0.000180961,0.000301197,0.000123505,329.64,0.000488281,-7.2555e+11
4.30664,0.00035103,0.000181063,0.000266044,0.000124431,263.712,0.000439453,-4.32057e+11
4.31641,0.00030466,0.000181253,0.00023089,0.000125266,197.784,0.000390625,-1.38563e+11
4.32617,0.00025829,0.000181317,0.000195737,0.000126075,131.856,0.000341797,1.5493e+11
4.33594,0.00021192,0.000181406,0.000160584,0.000126972,65.928,0.000292969,4.48424e+11
4.3457,0.00016555,0.000181461,0.000125431,0.000127888,0,0.000244141,7.41917e+11
4.35547,0.000119181,0.000181548,9.02783e-05,0.00012881,-65.928,0.000195313,1.03541e+12
4.36523,7.28109e-05,0.000181718,5.51252e-05,0.0001297,-131.856,0.000146484,1.3289e+12
4.375,2.6441e-05,0.000181735,1.99722e-05,0.000130658,-197.784,9.76563e-05,1.6224e+12
4.38477,-1.99288e-05,0.000181979,-1.51809e-05,0.000131696,-263.712,4.88281e-05,1.91589e+12
4.39453,-6.62986e-05,0.00018198,-5.03339e-05,0.000132553,-329.64,0,2.20938e+12
4.4043,-1.99288e-05,0.000182038,-1.51809e-05,0.000133588,-263.712,0,1.31566e+12
4.41406,2.6441e-05,0.000182239,1.99722e-05,0.000134487,-197.784,0,4.21941e+11
4.42383,7.28109e-05,0.000182312,5.51252e-05,0.000135331,-131.856,0,-4.71781e+11
4.43359,0.000119181,0.000182397,9.02783e-05,0.000136224,-65.928,0,-1.3655e+12
4.44336,0.00016555,0.00018247,0.000125431,0.000137205,-6.0254e-12,0,-2.25922e+12
4.45312,0.00021192,0.000182537,0.000160584,0.000137965,65.928,0,-3.15295e+12
4.46289,0.00025829,0.000182575,0.000195737,0.000138816,131.856,0,-4.04667e+12
4.47266,0.00030466,0.000182754,0.000230891,0.000139673,197.784,0,-4.94039e+12
4.48242,0.00035103,0.000182741,0.000266044,0.000140454,263.712,0,-5.83411e+12
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,329.64,0,-6.72783e+12
4.50195,0.00035103,0.000182993,0.000266044,0.000141912,263.712,0.0046875,-4.00635e+12
4.51172,0.00030466,0.00018313,0.000230891,0.00014261,197.784,0.009375,-1.28486e+12
4.52148,0.00025829,0.00018311,0.000195737,0.000143255,131.856,0.0140625,1.43663e+12
4.53125,0.00021192,0.0001832,0.000160584,0.000143878,65.928,0.01875,4.15811e+12
4.54102,0.00016555,0.000183321,0.000125431,0.0001444,8.98126e-12,0.0234375,6.8796e+12
4.55078,0.000119181,0.000183319,9.02783e-05,0.000145103,-65.928,0.028125,9.60109e+12
4.56055,7.28109e-05,0.000183413,5.51252e-05,0.000145531,-131.856,0.0328125,1.23226e+13
4.57031,2.6441e-05,0.000183407,1.99722e-05,0.00014602,-197.784,0.0375,1.50441e+13
4.58008,-1.99288e-05,0.000183504,-1.51809e-05,0.000146511,-263.712,0.0421875,1.77656e+13
4.58984,-6.62986e-05,0.000183547,-5.03339e-05,0.000147011,-329.64,0.046875,2.0487e+13
4.59961,-1.99288e-05,0.000183663,-1.51809e-05,0.000147249,-263.712,0.0421875,1.21998e+13
4.60937,2.6441e-05,0.000183641,1.99722e-05,0.000147674,-197.784,0.0375,3.91255e+12
4.61914,7.28109e-05,0.000183758,5.51252e-05,0.000147975,-131.856,0.0328125,-4.3747e+12
4.62891,0.000119181,0.000183675,9.02783e-05,0.000148288,-65.928,0.028125,-1.26619e+13
4.63867,0.00016555,0.000183812,0.000125431,0.000148607,5.96856e-12,0.0234375,-2.09492e+13
4.64844,0.00021192,0.000183836,0.000160584,0.000148899,65.928,0.01875,-2.92364e+13
4.6582,0.00025829,0.000183938,0.000195737,0.000149183,131.856,0.0140625,-3.75237e+13
4.66797,0.00030466,0.000183933,0.000230891,0.000149209,197.784,0.009375,-4.58109e+13
4.67773,0.00035103,0.000184047,0.000266044,0.000149549,263.712,0.0046875,-5.40982e+13
4.6875,0.0003974,0.000184163,0.000301197,0.000149603,329.64,0,-6.23854e+13
4.69727,0.00035103,0.000184167,0.000266044,0.000149912,263.712,0.025,-3.71498e+13
4.70703,0.00030466,0.000184413,0.000230891,0.000150008,197.784,0.05,-1.19142e+13
4.7168,0.00025829,0.000184412,0.000195737,0.000150216,131.856,0.075,1.33215e+13
4.72656,0.00021192,0.000184569,0.000160584,0.000150258,65.928,0.1,3.85571e+13
4.73633,0.00016555,0.000184868,0.000125431,0.000150499,-8.98126e-12,0.125,6.37927e+13
4.74609,0.000119181,0.000184966,9.02783e-05,0.000150541,-65.928,0.15,8.90284e+13
4.75586,7.28109e-05,0.000185183,5.51252e-05,0.000150736,-131.856,0.175,1.14264e+14
4.76562,2.6441e-05,0.000185603,1.99722e-05,0.00015078,-197.784,0.2,1.395e+14
4.77539,-1.99288e-05,0.000185869,-1.51809e-05,0.000150894,-263.712,0.225,1.64735e+14
4.78516,-6.62986e-05,0.000186254,-5.03339e-05,0.000151042,-329.64,0.25,1.89971e+14
4.79492,-1.99288e-05,0.000186613,-1.51809e-05,0.000151099,-263.712,0.175,1.13125e+14
4.80469,2.6441e-05,0.000187154,1.99722e-05,0.000151201,-197.784,0.1,3.628e+13
4.81445,7.28109e-05,0.000187615,5.51252e-05,0.000151275,-131.856,0.025,-4.05654e+13
4.82422,0.000119181,0.00018827,9.02783e-05,0.000151429,-65.928,-0.05,-1.17411e+14
4.83398,0.00016555,0.000188841,0.000125431,0.000151438,0,-0.125,-1.94256e+14
4.84375,0.00021192,0.000189569,0.000160584,0.000151558,65.928,-0.2,-2.71102e+14
4.85352,0.00025829,0.000190304,0.000195737,0.000151601,131.856,-0.275,-3.47947e+14
4.86328,0.00030466,0.000191066,0.00023089,0.000151672,197.784,-0.35,-4.24793e+14
4.87305,0.00035103,0.000191929,0.000266044,0.000151747,263.712,-0.425,-5.01638e+14
4.88281,0.0003974,0.000192819,0.000301197,0.000151778,329.64,-0.5,-5.78483e+14
4.89258,0.00035103,0.000193773,0.000266044,0.000151884,263.712,-0.35,-3.4448e+14
4.90234,0.00030466,0.000194692,0.000230891,0.000151907,197.784,-0.2,-1.10477e+14
4.91211,0.00025829,0.00019579,0.000195737,0.000151948,131.856,-0.05,1.23526e+14
4.92187,0.00021192,0.000196712,0.000160584,0.000151985,65.928,0.1,3.5753e+14
4.93164,0.00016555,0.000197742,0.000125431,0.000151963,6.0254e-12,0.25,5.91533e+14
4.94141,0.000119181,0.000198867,9.02783e-05,0.000152115,-65.928,0.4,8.25536e+14
4.95117,7.28109e-05,0.000200017,5.51252e-05,0.000152043,-131.856,0.55,1.05954e+15
4.96094,2.6441e-05,0.00020108,1.99722e-05,0.000152172,-197.784,0.7,1.29354e+15
4.9707,-1.99288e-05,0.000202191,-1.51809e-05,0.000152157,-263.712,0.85,1.52755e+15
4.98047,-6.62986e-05,0.00020341,-5.03339e-05,0.000152223,-329.64,1,1.76155e+15
4.99023,-1.99288e-05,0.000204616,-1.51809e-05,0.000152264,-263.712,0.5,1.04898e+15
5,2.6441e-05,0.000205652,1.99722e-05,0.000152237,-197.784,3.64153e-14,3.36415e+14
5.00977,7.28109e-05,0.000206904,5.51252e-05,0.000152217,-131.856,-0.5,-3.76152e+14
5.01953,0.000119181,0.000207934,9.02783e-05,0.000152294,-65.928,-1,-1.08872e+15
5.0293,0.00016555,0.00020917,0.000125431,0.000152293,-8.98126e-12,-1.5,-1.80129e+15
5.03906,0.00021192,0.000210361,0.000160584,0.000152333,65.928,-2,-2.51385e+15
5.04883,0.00025829,0.000211272,0.000195737,0.000152283,131.856,-2.5,-3.22642e+15
5.05859,0.00030466,0.000212581,0.000230891,0.000152391,197.784,-3,-3.93899e+15
5.06836,0.00035103,0.000213586,0.000266044,0.00015231,263.712,-3.5,-4.65156e+15
5.07812,0.0003974,0.000214668,0.000301197,0.000152422,329.64,-4,-5.36412e+15
5.08789,0.00035103,0.000215595,0.000266044,0.000152285,263.712,-3.6,-3.19427e+15
5.09766,0.00030466,0.000216663,0.000230891,0.000152326,197.784,-3.2,-1.02442e+15
5.10742,0.00025829,0.000217679,0.000195737,0.000152295,131.856,-2.8,1.14543e+15
5.11719,0.00021192,0.000218631,0.000160584,0.000152387,65.928,-2.4,3.31528e+15
5.12695,0.00016555,0.000219474,0.000125431,0.000152295,-5.96856e-12,-2,5.48513e+15
5.13672,0.000119181,0.000220436,9.02783e-05,0.000152345,-65.928,-1.6,7.65498e+15
5.14648,7.28109e-05,0.000221254,5.51252e-05,0.000152338,-131.856,-1.2,9.82483e+15
5.15625,2.6441e-05,0.000222099,1.99722e-05,0.000152309,-197.784,-0.8,1.19947e+16
5.16602,-1.99288e-05,0.000222869,-1.51809e-05,0.000152271,-263.712,-0.4,1.41645e+16
5.17578,-6.62986e-05,0.000223602,-5.03339e-05,0.00015228,-329.64,0,1.63344e+16
5.18555,-1.99288e-05,0.000224359,-1.51809e-05,0.000152378,-263.712,-3.2,9.72693e+15
5.19531,2.6441e-05,0.000224976,1.99722e-05,0.000152324,-197.784,-6.4,3.11949e+15
5.20508,7.28109e-05,0.000225656,5.51252e-05,0.000152341,-131.856,-9.6,-3.48796e+15
5.21484,0.000119181,0.000226269,9.02783e-05,0.000152268,-65.928,-12.8,-1.00954e+16
5.22461,0.00016555,0.000226857,0.000125431,0.000152336,8.98126e-12,-16,-1.67029e+16
5.23437,0.00021192,0.000227315,0.000160584,0.000152388,65.928,-19.2,-2.33103e+16
5.24414,0.00025829,0.000227819,0.000195737,0.000152313,131.856,-22.4,-2.99178e+16
5.25391,0.00030466,0.000228163,0.000230891,0.000152436,197.784,-25.6,-3.65252e+16
5.26367,0.00035103,0.000228706,0.000266044,0.00015242,263.712,-28.8,-4.31327e+16
5.27344,0.0003974,0.000229057,0.000301197,0.000152503,329.64,-32,-4.97401e+16
5.2832,0.00035103,0.000229471,0.000266044,0.000152525,263.712,9.6,-2.96196e+16
5.29297,0.00030466,0.000229753,0.00023089,0.00015261,197.784,51.2,-9.4992e+15
5.30273,0.00025829,0.00023009,0.000195737,0.000152705,131.856,92.8,1.06213e+16
5.3125,0.00021192,0.000230471,0.000160584,0.000152805,65.928,134.4,3.07417e+16
5.32227,0.00016555,0.000230568,0.000125431,0.000153007,0,176,5.08622e+16
5.33203,0.000119181,0.000230825,9.02783e-05,0.000153133,-65.928,217.6,7.09826e+16
5.3418,7.28109e-05,0.000231022,5.51252e-05,0.000153404,-131.856,259.2,9.1103e+16
5.35156,2.6441e-05,0.000231281,1.99722e-05,0.000153533,-197.784,300.8,1.11223e+17
5.36133,-1.99288e-05,0.000231352,-1.51809e-05,0.000153744,-263.712,342.4,1.31344e+17
5.37109,-6.62986e-05,0.00023147,-5.03339e-05,0.000154073,-329.64,384,1.51464e+17
5.38086,-1.99288e-05,0.000231616,-1.51809e-05,0.000154446,-263.712,345.6,9.01953e+16
5.39062,2.6441e-05,0.000231694,1.99722e-05,0.000154854,-197.784,307.2,2.89262e+16
5.40039,7.28109e-05,0.00023179,5.51252e-05,0.000155274,-131.856,268.8,-3.23429e+16
5.41016,0.000119181,0.000231851,9.02783e-05,0.000155758,-65.928,230.4,-9.36121e+16
5.41992,0.00016555,0.000231976,0.000125431,0.000156279,-6.0254e-12,192,-1.54881e+17
5.42969,0.00021192,0.00023197,0.000160584,0.000156785,65.928,153.6,-2.1615e+17
5.43945,0.00025829,0.000232113,0.000195737,0.000157404,131.856,115.2,-2.77419e+17
5.44922,0.00030466,0.000232041,0.000230891,0.000158113,197.784,76.8,-3.38689e+17
5.45898,0.00035103,0.000232046,0.000266044,0.000158796,263.712,38.4,-3.99958e+17
5.46875,0.0003974,0.000232074,0.000301197,0.000159587,329.64,0,-4.61227e+17
5.47852,0.00035103,0.00023202,0.000266044,0.000160244,263.712,204.8,-2.74655e+17
5.48828,0.00030466,0.000232033,0.000230891,0.000161117,197.784,409.6,-8.80836e+16
5.49805,0.00025829,0.000232068,0.000195737,0.000161854,131.856,614.4,9.8488e+16
5.50781,0.00021192,0.000232017,0.000160584,0.00016271,65.928,819.2,2.8506e+17
5.51758,0.00016555,0.000231916,0.000125431,0.000163622,8.98126e-12,1024,4.71631e+17
5.52734,0.000119181,0.000231967,9.02783e-05,0.000164498,-65.928,1228.8,6.58203e+17
5.53711,7.28109e-05,0.000231941,5.51252e-05,0.000165369,-131.856,1433.6,8.44774e+17
5.54688,2.6441e-05,0.00023194,1.99722e-05,0.000166335,-197.784,1638.4,1.03135e+18
5.55664,-1.99288e-05,0.000231774,-1.51809e-05,0.000167264,-263.712,1843.2,1.21792e+18
5.56641,-6.62986e-05,0.000231829,-5.03339e-05,0.000168143,-329.64,2048,1.40449e+18
5.57617,-1.99288e-05,0.000231758,-1.51809e-05,0.000169123,-263.712,1843.2,8.36357e+17
5.58594,2.6441e-05,0.000231722,1.99722e-05,0.000170066,-197.784,1638.4,2.68225e+17
5.5957,7.28109e-05,0.00023174,5.51252e-05,0.000170862,-131.856,1433.6,-2.99908e+17
5.60547,0.000119181,0.000231584,9.02783e-05,0.000171842,-65.928,1228.8,-8.6804e+17
5.61523,0.00016555,0.000231604,0.000125431,0.000172721,5.96856e-12,1024,-1.43617e+18
5.625,0.00021192,0.000231659,0.000160584,0.000173617,65.928,819.2,-2.0043e+18
5.63477,0.00025829,0.000231592,0.000195737,0.000174463,131.856,614.4,-2.57244e+18
5.64453,0.00030466,0.000231527,0.000230891,0.000175269,197.784,409.6,-3.14057e+18
5.6543,0.00035103,0.000231459,0.000266044,0.000176195,263.712,204.8,-3.7087e+18
5.66406,0.0003974,0.000231596,0.000301197,0.000176822,329.64,0,-4.27683e+18
5.67383,0.00035103,0.000231502,0.000266044,0.000177678,263.712,0,-2.5468e+18
5.68359,0.00030466,0.000231633,0.000230891,0.000178433,197.784,0,-8.16775e+17
5.69336,0.00025829,0.000231497,0.000195737,0.000179049,131.856,0,9.13254e+17
5.70312,0.00021192,0.000231557,0.000160584,0.000179716,65.928,0,2.64328e+18
5.71289,0.00016555,0.00023161,0.000125431,0.000180338,-3.0127e-12,0,4.37331e+18
5.72266,0.000119181,0.000231577,9.02783e-05,0.000180867,-65.928,0,6.10334e+18
5.73242,7.28109e-05,0.000231667,5.51252e-05,0.000181535,-131.856,0,7.83337e+18
5.74219,2.6441e-05,0.00023162,1.99722e-05,0.000181993,-197.784,0,9.5634e+18
5.75195,-1.99288e-05,0.000231698,-1.51809e-05,0.000182456,-263.712,0,1.12934e+19
5.76172,-6.62986e-05,0.000231785,-5.03339e-05,0.000182969,-329.64,0,1.30235e+19
5.77148,-1.99288e-05,0.000231835,-1.51809e-05,0.000183375,-263.712,-3276.8,7.75532e+18
5.78125,2.6441e-05,0.000231792,1.99722e-05,0.000183771,-197.784,-6553.6,2.48718e+18
5.79102,7.28109e-05,0.000231979,5.51252e-05,0.000184215,-131.856,-9830.4,-2.78096e+18
5.80078,0.000119181,0.000231997,9.02783e-05,0.000184538,-65.928,-13107.2,-8.0491e+18
5.81055,0.00016555,0.00023209,0.000125431,0.000184885,-1.1994e-11,-16384,-1.33172e+19
5.82031,0.00021192,0.000232161,0.000160584,0.000185208,65.928,-19660.8,-1.85854e+19
5.83008,0.00025829,0.000232221,0.000195737,0.000185438,131.856,-22937.6,-2.38535e+19
5.83984,0.00030466,0.00023234,0.000230891,0.000185665,197.784,-26214.4,-2.91217e+19
5.84961,0.00035103,0.000232486,0.000266044,0.000185928,263.712,-29491.2,-3.43898e+19
5.85937,0.0003974,0.000232501,0.000301197,0.000186201,329.64,-32768,-3.96579e+19
5.86914,0.00035103,0.000232705,0.000266044,0.00018636,263.712,-16384,-2.36158e+19
5.87891,0.00030466,0.00023276,0.000230891,0.000186574,197.784,-5.92991e-10,-7.57374e+18
5.88867,0.00025829,0.000232997,0.000195737,0.000186752,131.856,16384,8.46836e+18
5.89844,0.00021192,0.000233147,0.000160584,0.000186882,65.928,32768,2.45105e+19
5.9082,0.00016555,0.000233279,0.000125431,0.000187102,0,49152,4.05526e+19
5.91797,0.000119181,0.000233582,9.02783e-05,0.000187236,-65.928,65536,5.65947e+19
5.92773,7.28109e-05,0.000233697,5.51252e-05,0.000187409,-131.856,81920,7.26368e+19
5.9375,2.6441e-05,0.000234016,1.99722e-05,0.000187485,-197.784,98304,8.86789e+19
5.94727,-1.99288e-05,0.000234309,-1.51809e-05,0.000187643,-263.712,114688,1.04721e+20
5.95703,-6.62986e-05,0.000234587,-5.03339e-05,0.000187735,-329.64,131072,1.20763e+20
5.9668,-1.99288e-05,0.000234976,-1.51809e-05,0.000187873,-263.712,144179,7.1913e+19
5.97656,2.6441e-05,0.00023551,1.99722e-05,0.000187887,-197.784,157286,2.30629e+19
5.98633,7.28109e-05,0.000235826,5.51252e-05,0.000187991,-131.856,170394,-2.57871e+19
5.99609,0.000119181,0.000236366,9.02783e-05,0.000188078,-65.928,183501,-7.46372e+19
6.00586,0.00016555,0.000236834,0.000125431,0.00018809,8.98126e-12,196608,-1.23487e+20
6.01562,0.00021192,0.000237326,0.000160584,0.00018822,65.928,209715,-1.72337e+20
6.02539,0.00025829,0.000238127,0.000195737,0.000188227,131.856,222822,-2.21187e+20
6.03516,0.00030466,0.000238688,0.000230891,0.000188347,197.784,235930,-2.70037e+20
6.04492,0.00035103,0.000239379,0.000266044,0.000188353,263.712,249037,-3.18888e+20
6.05469,0.0003974,0.000240145,0.000301197,0.000188375,329.64,262144,-3.67738e+20
6.06445,0.00035103,0.00024082,0.000266044,0.000188536,263.712,340787,-2.18983e+20
6.07422,0.00030466,0.000241622,0.00023089,0.000188465,197.784,419430,-7.02293e+19
6.08398,0.00025829,0.000242612,0.000195737,0.000188505,131.856,498074,7.85248e+19
6.09375,0.00021192,0.00024348,0.000160584,0.000188563,65.928,576717,2.27279e+20
6.10352,0.00016555,0.000244421,0.000125431,0.000188588,0,655360,3.76033e+20
6.11328,0.000119181,0.00024535,9.02783e-05,0.000188626,-65.928,734003,5.24787e+20
6.12305,7.28109e-05,0.000246352,5.51252e-05,0.000188695,-131.856,812646,6.73541e+20
6.13281,2.6441e-05,0.000247349,1.99722e-05,0.000188676,-197.784,891290,8.22296e+20
6.14258,-1.99288e-05,0.000248373,-1.51809e-05,0.000188756,-263.712,969933,9.7105e+20
6.15234,-6.62986e-05,0.000249491,-5.03339e-05,0.000188696,-329.64,1.04858e+06,1.1198e+21
6.16211,-1.99288e-05,0.000250504,-1.51809e-05,0.000188875,-263.712,943718,6.6683e+20
6.17187,2.6441e-05,0.000251518,1.99722e-05,0.000188723,-197.784,838861,2.13856e+20
6.18164,7.28109e-05,0.000252633,5.51252e-05,0.000188934,-131.856,734003,-2.39117e+20
6.19141,0.000119181,0.000253697,9.02783e-05,0.000188822,-65.928,629146,-6.92091e+20
6.20117,0.00016555,0.000254712,0.000125431,0.00018894,3.0127e-12,524288,-1.14506e+21
6.21094,0.00021192,0.000255723,0.000160584,0.000189002,65.928,419430,-1.59804e+21
6.2207,0.00025829,0.000256903,0.000195737,0.000188968,131.856,314573,-2.05101e+21
6.23047,0.00030466,0.00025792,0.000230891,0.000189033,197.784,209715,-2.50399e+21
6.24023,0.00035103,0.000258974,0.000266044,0.000189182,263.712,104858,-2.95696e+21
6.25,0.0003974,0.000259919,0.000301197,0.00018911,329.64,0,-3.40993e+21
6.25977,0.00035103,0.000260889,0.000266044,0.0001891,263.712,838861,-2.03058e+21
6.26953,0.00030466,0.000261919,0.00023089,0.000189248,197.784,1.67772e+06,-6.51218e+20
6.2793,0.00025829,0.000262864,0.000195737,0.000189339,131.856,2.51658e+06,7.2814e+20
6.28906,0.00021192,0.000263743,0.000160584,0.000189324,65.928,3.35544e+06,2.1075e+21
6.29883,0.00016555,0.000264695,0.000125431,0.000189333,1.1994e-11,4.1943e+06,3.48686e+21
6.30859,0.000119181,0.000265492,9.02783e-05,0.000189301,-65.928,5.03316e+06,4.86621e+21
6.31836,7.28109e-05,0.000266422,5.51252e-05,0.000189406,-131.856,5.87203e+06,6.24557e+21
6.32812,2.6441e-05,0.000267197,1.99722e-05,0.000189461,-197.784,6.71089e+06,7.62493e+21
6.33789,-1.99288e-05,0.000267946,-1.51809e-05,0.000189437,-263.712,7.54975e+06,9.00429e+21
6.34766,-6.62986e-05,0.000268719,-5.03339e-05,0.000189384,-329.64,8.38861e+06,1.03836e+22
6.35742,-1.99288e-05,0.000269385,-1.51809e-05,0.000189487,-263.712,-838861,6.18334e+21
6.36719,2.6441e-05,0.000270046,1.99722e-05,0.000189576,-197.784,-1.00663e+07,1.98303e+21
6.37695,7.28109e-05,0.000270771,5.51252e-05,0.000189441,-131.856,-1.92938e+07,-2.21727e+21
6.38672,0.000119181,0.000271402,9.02783e-05,0.000189559,-65.928,-2.85213e+07,-6.41758e+21
6.39648,0.00016555,0.000271902,0.000125431,0.000189569,0,-3.77487e+07,-1.06179e+22
6.40625,0.00021192,0.000272471,0.000160584,0.000189536,65.928,-4.69762e+07,-1.48182e+22
6.41602,0.00025829,0.000272941,0.000195737,0.000189543,131.856,-5.62037e+07,-1.90185e+22
6.42578,0.00030466,0.000273492,0.000230891,0.000189684,197.784,-6.54311e+07,-2.32188e+22
6.43555,0.00035103,0.00027394,0.000266044,0.000189617,263.712,-7.46586e+07,-2.74191e+22
6.44531,0.0003974,0.000274354,0.000301197,0.000189649,329.64,-8.38861e+07,-3.16194e+22
6.45508,0.00035103,0.000274767,0.000266044,0.000189682,263.712,-6.20757e+07,-1.8829e+22
6.46484,0.00030466,0.000275091,0.000230891,0.000189811,197.784,-4.02653e+07,-6.03857e+21
6.47461,0.00025829,0.000275484,0.000195737,0.0001898,131.856,-1.84549e+07,6.75185e+21
6.48437,0.00021192,0.000275803,0.000160584,0.000189891,65.928,3.35544e+06,1.95423e+22
6.49414,0.00016555,0.000276064,0.000125431,0.000189956,-8.98126e-12,2.51658e+07,3.23327e+22
6.50391,0.000119181,0.000276421,9.02783e-05,0.000190169,-65.928,4.69762e+07,4.51231e+22
6.51367,7.28109e-05,0.000276646,5.51252e-05,0.000190379,-131.856,6.87866e+07,5.79135e+22
6.52344,2.6441e-05,0.000276996,1.99722e-05,0.000190387,-197.784,9.0597e+07,7.07039e+22
6.5332,-1.99288e-05,0.000277133,-1.51809e-05,0.000190764,-263.712,1.12407e+08,8.34944e+22
6.54297,-6.62986e-05,0.000277418,-5.03339e-05,0.000190978,-329.64,1.34218e+08,9.62848e+22
6.55273,-1.99288e-05,0.000277639,-1.51809e-05,0.000191223,-263.712,1.20796e+08,5.73365e+22
6.5625,2.6441e-05,0.000277858,1.99722e-05,0.000191553,-197.784,1.07374e+08,1.83881e+22
6.57227,7.28109e-05,0.000278002,5.51252e-05,0.000191914,-131.856,9.39524e+07,-2.05602e+22
6.58203,0.000119181,0.000278236,9.02783e-05,0.000192314,-65.928,8.05306e+07,-5.95085e+22
6.5918,0.00016555,0.000278359,0.000125431,0.000192812,0,6.71089e+07,-9.84568e+22
6.60156,0.00021192,0.000278654,0.000160584,0.000193251,65.928,5.36871e+07,-1.37405e+23
6.61133,0.00025829,0.000278689,0.000195737,0.000193873,131.856,4.02653e+07,-1.76353e+23
6.62109,0.00030466,0.000278967,0.000230891,0.000194291,197.784,2.68435e+07,-2.15302e+23
6.63086,0.00035103,0.00027904,0.000266044,0.000194996,263.712,1.34218e+07,-2.5425e+23
6.64062,0.0003974,0.000279383,0.000301197,0.000195617,329.64,0,-2.93198e+23
6.65039,0.00035103,0.000279386,0.000266044,0.000196307,263.712,1.07374e+08,-1.74596e+23
6.66016,0.00030466,0.000279617,0.000230891,0.000196882,197.784,2.14748e+08,-5.59941e+22
6.66992,0.00025829,0.000279867,0.000195737,0.000197828,131.856,3.22123e+08,6.26081e+22
6.67969,0.00021192,0.000279854,0.000160584,0.000198494,65.928,4.29497e+08,1.8121e+23
6.68945,0.00016555,0.000280075,0.000125431,0.000199251,-3.0127e-12,5.36871e+08,2.99812e+23
6.69922,0.000119181,0.000280121,9.02783e-05,0.000200077,-65.928,6.44245e+08,4.18415e+23
6.70898,7.28109e-05,0.000280345,5.51252e-05,0.000201013,-131.856,7.51619e+08,5.37017e+23
6.71875,2.6441e-05,0.000280436,1.99722e-05,0.000201836,-197.784,8.58993e+08,6.55619e+23
6.72852,-1.99288e-05,0.000280562,-1.51809e-05,0.00020261,-263.712,9.66368e+08,7.74221e+23
6.73828,-6.62986e-05,0.000280723,-5.03339e-05,0.000203527,-329.64,1.07374e+09,8.92823e+23
6.74805,-1.99288e-05,0.00028079,-1.51809e-05,0.000204386,-263.712,9.66368e+08,5.31666e+23
6.75781,2.6441e-05,0.000280989,1.99722e-05,0.000205357,-197.784,8.58993e+08,1.70508e+23
6.76758,7.28109e-05,0.000281077,5.51252e-05,0.000206116,-131.856,7.51619e+08,-1.90649e+23
6.77734,0.000119181,0.000281108,9.02783e-05,0.000207025,-65.928,6.44245e+08,-5.51806e+23
6.78711,0.00016555,0.000281354,0.000125431,0.000207821,1.1994e-11,5.36871e+08,-9.12964e+23
6.79687,0.00021192,0.0002813,0.000160584,0.000208748,65.928,4.29497e+08,-1.27412e+24
6.80664,0.00025829,0.000281475,0.000195737,0.000209431,131.856,3.22123e+08,-1.63528e+24
6.81641,0.00030466,0.000281498,0.000230891,0.000210358,197.784,2.14748e+08,-1.99644e+24
6.82617,0.00035103,0.000281506,0.000266044,0.000211156,263.712,1.07374e+08,-2.35759e+24
6.83594,0.0003974,0.00028169,0.000301197,0.000211917,329.64,0,-2.71875e+24
6.8457,0.00035103,0.000281726,0.000266044,0.000212692,263.712,0,-1.61898e+24
6.85547,0.00030466,0.000281751,0.000230891,0.000213401,197.784,0,-5.19218e+23
6.86523,0.00025829,0.000281885,0.000195737,0.000214114,131.856,0,5.80548e+23
6.875,0.00021192,0.000281915,0.000160584,0.000214693,65.928,0,1.68031e+24
6.88477,0.00016555,0.000281963,0.000125431,0.00021532,0,0,2.78008e+24
6.89453,0.000119181,0.000282021,9.02783e-05,0.000216007,-65.928,0,3.87985e+24
6.9043,7.28109e-05,0.000282041,5.51252e-05,0.000216553,-131.856,0,4.97961e+24
6.91406,2.6441e-05,0.000282104,1.99722e-05,0.000217,-197.784,0,6.07938e+24
6.92383,-1.99288e-05,0.000282136,-1.51809e-05,0.000217596,-263.712,0,7.17915e+24
6.93359,-6.62986e-05,0.000282162,-5.03339e-05,0.000218066,-329.64,0,8.27891e+24
6.94336,-1.99288e-05,0.000282286,-1.51809e-05,0.000218487,-263.712,1.71799e+09,4.93e+24
6.95312,2.6441e-05,0.000282207,1.99722e-05,0.000218948,-197.784,3.43597e+09,1.58108e+24
6.96289,7.28109e-05,0.000282364,5.51252e-05,0.000219204,-131.856,5.15396e+09,-1.76784e+24
6.97266,0.000119181,0.000282286,9.02783e-05,0.00021971,-65.928,6.87195e+09,-5.11675e+24
6.98242,0.00016555,0.00028233,0.000125431,0.000219926,-2.95586e-12,8.58993e+09,-8.46567e+24
6.99219,0.00021192,0.000282438,0.000160584,0.000220267,65.928,1.03079e+10,-1.18146e+25
7.00195,0.00025829,0.000282371,0.000195737,0.000220494,131.856,1.20259e+10,-1.51635e+25
7.01172,0.00030466,0.000282536,0.00023089,0.000220795,197.784,1.37439e+10,-1.85124e+25
7.02148,0.00035103,0.000282486,0.000266044,0.000221052,263.712,1.54619e+10,-2.18613e+25
7.03125,0.0003974,0.000282573,0.000301197,0.000221233,329.64,1.71799e+10,-2.52103e+25
7.04102,0.00035103,0.000282613,0.000266044,0.000221419,263.712,2.23338e+10,-1.50124e+25
7.05078,0.00030466,0.00028271,0.00023089,0.000221631,197.784,2.74878e+10,-4.81457e+24
7.06055,0.00025829,0.000282768,0.000195737,0.000221814,131.856,3.26418e+10,5.38327e+24
7.07031,0.00021192,0.000282842,0.000160584,0.000221898,65.928,3.77957e+10,1.55811e+25
7.08008,0.00016555,0.000282895,0.000125431,0.000222091,1.1994e-11,4.29497e+10,2.5779e+25
7.08984,0.000119181,0.000283085,9.02783e-05,0.000222151,-65.928,4.81036e+10,3.59768e+25
7.09961,7.28109e-05,0.000283184,5.51252e-05,0.000222335,-131.856,5.32576e+10,4.61746e+25
7.10937,2.6441e-05,0.000283424,1.99722e-05,0.000222511,-197.784,5.84116e+10,5.63725e+25
7.11914,-1.99288e-05,0.000283463,-1.51809e-05,0.000222601,-263.712,6.35655e+10,6.65703e+25
7.12891,-6.62986e-05,0.000283763,-5.03339e-05,0.000222584,-329.64,6.87195e+10,7.67682e+25
7.13867,-1.99288e-05,0.000284068,-1.51809e-05,0.000222738,-263.712,4.81036e+10,4.57146e+25
7.14844,2.6441e-05,0.000284265,1.99722e-05,0.000222833,-197.784,2.74878e+10,1.46609e+25
7.1582,7.28109e-05,0.000284551,5.51252e-05,0.000222853,-131.856,6.87195e+09,-1.63927e+25
7.16797,0.000119181,0.000284936,9.02783e-05,0.00022304,-65.928,-1.37439e+10,-4.74463e+25
7.17773,0.00016555,0.000285295,0.000125431,0.000223057,3.0127e-12,-3.43597e+10,-7.84999e+25
7.1875,0.00021192,0.000285774,0.000160584,0.000223123,65.928,-5.49756e+10,-1.09554e+26
7.19727,0.00025829,0.000286251,0.000195737,0.000223228,131.856,-7.55914e+10,-1.40607e+26
7.20703,0.00030466,0.000286697,0.000230891,0.000223312,197.784,-9.62073e+10,-1.71661e+26
7.2168,0.00035103,0.00028734,0.000266044,0.000223386,263.712,-1.16823e+11,-2.02714e+26
7.22656,0.0003974,0.000287984,0.000301197,0.000223426,329.64,-1.37439e+11,-2.33768e+26
7.23633,0.00035103,0.000288556,0.000266044,0.000223521,263.712,4.12317e+10,-1.39206e+26
7.24609,0.00030466,0.000289283,0.00023089,0.000223594,197.784,2.19902e+11,-4.46442e+25
7.25586,0.00025829,0.000289991,0.000195737,0.000223641,131.856,3.98573e+11,4.99177e+25
7.26562,0.00021192,0.000290797,0.000160584,0.000223739,65.928,5.77244e+11,1.4448e+26
7.27539,0.00016555,0.000291596,0.000125431,0.000223739,-1.1994e-11,7.55914e+11,2.39041e+26
7.28516,0.000119181,0.000292368,9.02783e-05,0.000223883,-65.928,9.34585e+11,3.33603e+26
7.29492,7.28109e-05,0.000293294,5.51252e-05,0.000223883,-131.856,1.11326e+12,4.28165e+26
7.30469,2.6441e-05,0.000294259,1.99722e-05,0.000223936,-197.784,1.29193e+12,5.22727e+26
7.31445,-1.99288e-05,0.000295144,-1.51809e-05,0.000224045,-263.712,1.4706e+12,6.17289e+26
7.32422,-6.62986e-05,0.000296114,-5.03339e-05,0.000224076,-329.64,1.64927e+12,7.11851e+26
7.33398,-1.99288e-05,0.000297133,-1.51809e-05,0.000224213,-263.712,1.26444e+12,4.23899e+26
7.34375,2.6441e-05,0.000298092,1.99722e-05,0.000224263,-197.784,8.79609e+11,1.35947e+26
7.35352,7.28109e-05,0.000299163,5.51252e-05,0.00022429,-131.856,4.9478e+11,-1.52005e+26
7.36328,0.000119181,0.000300206,9.02783e-05,0.000224261,-65.928,1.09951e+11,-4.39957e+26
7.37305,0.00016555,0.000301221,0.000125431,0.000224328,0,-2.74878e+11,-7.27909e+26
7.38281,0.00021192,0.000302302,0.000160584,0.000224472,65.928,-6.59707e+11,-1.01586e+27
7.39258,0.00025829,0.000303366,0.000195737,0.000224454,131.856,-1.04454e+12,-1.30381e+27
7.40234,0.00030466,0.000304402,0.000230891,0.000224596,197.784,-1.42937e+12,-1.59177e+27
7.41211,0.00035103,0.000305546,0.000266044,0.000224617,263.712,-1.81419e+12,-1.87972e+27
7.42188,0.0003974,0.000306479,0.000301197,0.000224622,329.64,-2.19902e+12,-2.16767e+27
7.43164,0.00035103,0.000307568,0.000266044,0.000224727,263.712,-1.09951e+12,-1.29082e+27
7.44141,0.00030466,0.000308513,0.000230891,0.000224778,197.784,-0.120117,-4.13974e+26
7.45117,0.00025829,0.000309575,0.000195737,0.000224811,131.856,1.09951e+12,4.62873e+26
7.46094,0.00021192,0.000310591,0.000160584,0.000224829,65.928,2.19902e+12,1.33972e+27
7.4707,0.00016555,0.000311499,0.000125431,0.000224905,2.95586e-12,3.29853e+12,2.21657e+27
7.48047,0.000119181,0.000312491,9.02783e-05,0.000224894,-65.928,4.39805e+12,3.09342e+27
7.49023,7.28109e-05,0.000313354,5.51252e-05,0.000224971,-131.856,5.49756e+12,3.97026e+27
7.5,2.6441e-05,0.000314359,1.99722e-05,0.00022505,-197.784,6.59707e+12,4.84711e+27
7.50977,-1.99288e-05,0.000315123,-1.51809e-05,0.000225045,-263.712,7.69658e+12,5.72396e+27
7.51953,-6.62986e-05,0.000315995,-5.03339e-05,0.000225064,-329.64,8.79609e+12,6.6008e+27
7.5293,-1.99288e-05,0.000316759,-1.51809e-05,0.000225173,-263.712,4.39805e+12,3.9307e+27
7.53906,2.6441e-05,0.000317423,1.99722e-05,0.000225177,-197.784,-0.160156,1.2606e+27
7.54883,7.28109e-05,0.000318181,5.51252e-05,0.000225226,-131.856,-4.39805e+12,-1.4095e+27
7.55859,0.000119181,0.000318955,9.02783e-05,0.000225149,-65.928,-8.79609e+12,-4.07961e+27
7.56836,0.00016555,0.000319489,0.000125431,0.000225324,-1.1994e-11,-1.31941e+13,-6.74971e+27
7.57812,0.00021192,0.000320122,0.000160584,0.000225293,65.928,-1.75922e+13,-9.41981e+27
7.58789,0.00025829,0.000320783,0.000195737,0.000225262,131.856,-2.19902e+13,-1.20899e+28
7.59766,0.00030466,0.000321307,0.00023089,0.000225391,197.784,-2.63883e+13,-1.476e+28
7.60742,0.00035103,0.000321782,0.000266044,0.000225424,263.712,-3.07863e+13,-1.74301e+28
7.61719,0.0003974,0.000322378,0.000301197,0.000225517,329.64,-3.51844e+13,-2.01002e+28
7.62695,0.00035103,0.000322671,0.000266044,0.000225507,263.712,-1.40737e+13,-1.19694e+28
7.63672,0.00030466,0.000323206,0.000230891,0.000225557,197.784,7.03687e+12,-3.83867e+27
7.64648,0.00025829,0.000323583,0.000195737,0.000225749,131.856,2.81475e+13,4.2921e+27
7.65625,0.00021192,0.000323878,0.000160584,0.000225804,65.928,4.92581e+13,1.24229e+28
7.66602,0.00016555,0.000324279,0.000125431,0.000225926,-3.0127e-12,7.03687e+13,2.05536e+28
7.67578,0.000119181,0.000324601,9.02783e-05,0.00022598,-65.928,9.14794e+13,2.86844e+28
7.68555,7.28109e-05,0.000324906,5.51252e-05,0.000226209,-131.856,1.1259e+14,3.68152e+28
7.69531,2.6441e-05,0.000325177,1.99722e-05,0.000226375,-197.784,1.33701e+14,4.4946e+28
7.70508,-1.99288e-05,0.000325377,-1.51809e-05,0.000226508,-263.712,1.54811e+14,5.30767e+28
7.71484,-6.62986e-05,0.000325648,-5.03339e-05,0.000226787,-329.64,1.75922e+14,6.12075e+28
7.72461,-1.99288e-05,0.000325946,-1.51809e-05,0.000227049,-263.712,1.16108e+14,3.64484e+28
7.73438,2.6441e-05,0.000326097,1.99722e-05,0.000227366,-197.784,5.6295e+13,1.16892e+28
7.74414,7.28109e-05,0.000326325,5.51252e-05,0.00022775,-131.856,-3.51844e+12,-1.30699e+28
7.75391,0.000119181,0.000326525,9.02783e-05,0.000228,-65.928,-6.33319e+13,-3.78291e+28
7.76367,0.00016555,0.000326733,0.000125431,0.000228428,1.1994e-11,-1.23145e+14,-6.25883e+28
7.77344,0.00021192,0.000326827,0.000160584,0.000228857,65.928,-1.82959e+14,-8.73474e+28
7.7832,0.00025829,0.000327069,0.000195737,0.000229339,131.856,-2.42772e+14,-1.12107e+29
7.79297,0.00030466,0.000327272,0.000230891,0.000229839,197.784,-3.02586e+14,-1.36866e+29
7.80273,0.00035103,0.000327409,0.000266044,0.000230401,263.712,-3.62399e+14,-1.61625e+29
7.8125,0.0003974,0.000327538,0.000301197,0.000230917,329.64,-4.22212e+14,-1.86384e+29
7.82227,0.00035103,0.000327768,0.000266044,0.000231546,263.712,-3.23696e+14,-1.1099e+29
7.83203,0.00030466,0.00032788,0.000230891,0.000232202,197.784,-2.2518e+14,-3.5595e+28
7.8418,0.00025829,0.000328159,0.000195737,0.000232842,131.856,-1.26664e+14,3.97995e+28
7.85156,0.00021192,0.000328279,0.000160584,0.000233488,65.928,-2.81475e+13,1.15194e+29
7.86133,0.00016555,0.000328338,0.000125431,0.000234233,0,7.03687e+13,1.90589e+29
7.87109,0.000119181,0.000328565,9.02783e-05,0.000234829,-65.928,1.68885e+14,2.65983e+29
7.88086,7.28109e-05,0.000328701,5.51252e-05,0.000235657,-131.856,2.67401e+14,3.41378e+29
7.89062,2.6441e-05,0.000328802,1.99722e-05,0.00023641,-197.784,3.65917e+14,4.16772e+29
7.90039,-1.99288e-05,0.000329057,-1.51809e-05,0.000237236,-263.712,4.64434e+14,4.92167e+29
7.91016,-6.62986e-05,0.000329156,-5.03339e-05,0.000237967,-329.64,5.6295e+14,5.67561e+29
7.91992,-1.99288e-05,0.000329278,-1.51809e-05,0.000238705,-263.712,6.19245e+14,3.37976e+29
7.92969,2.6441e-05,0.000329504,1.99722e-05,0.000239534,-197.784,6.7554e+14,1.08391e+29
7.93945,7.28109e-05,0.000329584,5.51252e-05,0.000240465,-131.856,7.31835e+14,-1.21194e+29
7.94922,0.000119181,0.000329707,9.02783e-05,0.000241017,-65.928,7.8813e+14,-3.50779e+29
7.95898,0.00016555,0.00032985,0.000125431,0.000241927,-6.0254e-12,8.44425e+14,-5.80364e+29
7.96875,0.00021192,0.000329944,0.000160584,0.000242716,65.928,9.0072e+14,-8.09949e+29
7.97852,0.00025829,0.00033011,0.000195737,0.00024353,131.856,9.57015e+14,-1.03953e+30
7.98828,0.00030466,0.000330308,0.00023089,0.000244216,197.784,1.01331e+15,-1.26912e+30
7.99805,0.00035103,0.000330385,0.000266044,0.000245051,263.712,1.0696e+15,-1.4987e+30
8.00781,0.0003974,0.000330432,0.000301197,0.000245722,329.64,1.1259e+15,-1.72829e+30
8.01758,0.0003974,0.00033057,0.000301197,0.000246428,329.64,1.1259e+15,-1.72829e+30
8.02734,0.0003974,0.000330655,0.000301197,0.000247155,329.64,1.1259e+15,-1.72829e+30
8.03711,0.0003974,0.000330731,0.000301197,0.000247842,329.64,1.1259e+15,-1.72829e+30
8.04688,0.0003974,0.000330979,0.000301197,0.000248567,329.64,1.1259e+15,-1.72829e+30
8.05664,0.0003974,0.000330877,0.000301197,0.000249161,329.64,1.1259e+15,-1.72829e+30
8.06641,0.0003974,0.000331015,0.000301197,0.000249818,329.64,1.1259e+15,-1.72829e+30
8.07617,0.0003974,0.000331087,0.000301197,0.000250365,329.64,1.1259e+15,-1.72829e+30
8.08594,0.0003974,0.000331166,0.000301197,0.000250997,329.64,1.1259e+15,-1.72829e+30


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_15.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-325.4735706627789, LMmax=325.4735706627789,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.31613e-09,-2.63672e-09,2.41944e-11,1.52344e-08,0.047917,2.06795e-25,-7.84686e-10
0.00976562,1.19451e-07,3.22266e-08,8.49318e-10,-1.78711e-08,1.67648,-3.3363e-24,-2.76314e-08
0.0195312,2.35586e-07,3.92578e-08,1.67444e-09,2.7832e-08,3.30505,-6.87939e-24,-5.44781e-08
0.0292969,3.51721e-07,-2.7832e-08,2.49957e-09,3.01758e-08,4.93362,-1.04225e-23,-8.13248e-08
0.0390625,4.67856e-07,-6.5332e-08,3.32469e-09,-5.27344e-09,6.56218,-1.39656e-23,-1.08171e-07
0.0488281,5.83991e-07,2.21191e-07,4.14981e-09,-8.49609e-09,8.19075,-1.75087e-23,-1.35018e-07
0.0585937,7.00126e-07,1.63477e-07,4.97494e-09,-3.31055e-08,9.81932,-2.10517e-23,-1.61865e-07
0.0683594,8.16261e-07,1.88965e-07,5.80006e-09,4.92187e-08,11.4479,-2.45948e-23,-1.88712e-07
0.078125,9.32396e-07,3.91113e-07,6.62518e-09,-5.5957e-08,13.0764,-2.81379e-23,-2.15558e-07
0.0878906,1.04853e-06,6.4541e-07,7.45031e-09,-4.39453e-08,14.705,-3.1681e-23,-2.42405e-07
0.0976562,1.16467e-06,7.95703e-07,8.27543e-09,5.85937e-10,16.3336,-3.52241e-23,-2.69252e-07
0.107422,1.2808e-06,1.00371e-06,9.10056e-09,-1.34766e-08,17.9621,-3.87672e-23,-2.96098e-07
0.117187,1.39694e-06,1.35059e-06,9.92568e-09,-3.75e-08,19.5907,-4.23103e-23,-3.22945e-07
0.126953,1.51307e-06,1.43936e-06,1.07508e-08,7.61719e-09,21.2193,-4.58534e-23,-3.49792e-07
0.136719,1.62921e-06,1.91426e-06,1.15759e-08,-1.34766e-08,22.8478,-4.93965e-23,-3.76638e-07
0.146484,1.74534e-06,2.18643e-06,1.24011e-08,-2.49023e-08,24.4764,-5.29396e-23,-4.03485e-07
0.15625,2.46886e-06,2.56055e-06,6.11821e-09,1.37695e-08,9.23036,-7.76447e-23,-2.44397e-07
0.166016,3.19238e-06,3.0126e-06,-1.64622e-10,3.16406e-08,-6.0157,-1.0235e-22,-8.53095e-08
0.175781,3.91589e-06,3.48135e-06,-6.44746e-09,-2.49023e-08,-21.2618,-1.27055e-22,7.37783e-08
0.185547,4.63941e-06,3.97148e-06,-1.27303e-08,-4.07227e-08,-36.5078,-1.5176e-22,2.32866e-07
0.195312,5.36293e-06,4.48447e-06,-1.90131e-08,8.99414e-08,-51.7539,-1.76465e-22,3.91954e-07
0.205078,6.08645e-06,4.9418e-06,-2.5296e-08,6.73828e-09,-66.9999,-2.0117e-22,5.51042e-07
0.214844,6.80996e-06,5.56172e-06,-3.15788e-08,-6.67969e-08,-82.246,-2.25875e-22,7.1013e-07
0.224609,7.53348e-06,6.06797e-06,-3.78616e-08,-4.7168e-08,-97.492,-2.50581e-22,8.69217e-07
0.234375,8.257e-06,6.69316e-06,-4.41445e-08,1.10742e-07,-112.738,-2.75286e-22,1.02831e-06
0.244141,8.98051e-06,7.33916e-06,-5.04273e-08,-1.34473e-07,-127.984,-2.99991e-22,1.18739e-06
0.253906,9.70403e-06,7.81787e-06,-5.67102e-08,-9.66797e-09,-143.23,-3.24696e-22,1.34648e-06
0.263672,1.04275e-05,8.70146e-06,-6.2993e-08,6.26953e-08,-158.476,-3.49401e-22,1.50557e-06
0.273437,1.11511e-05,9.17637e-06,-6.92758e-08,-1.61133e-08,-173.722,-3.74106e-22,1.66466e-06
0.283203,1.18746e-05,9.84668e-06,-7.55587e-08,3.98438e-08,-188.968,-3.98811e-22,1.82374e-06
0.292969,1.25981e-05,1.05738e-05,-8.18415e-08,1.52344e-08,-204.214,-4.23516e-22,1.98283e-06
0.302734,1.29177e-05,1.1083e-05,-1.01884e-07,-2.60742e-08,-191.955,-3.95282e-22,2.5556e-06
0.3125,1.32373e-05,1.17272e-05,-1.21926e-07,-3.31055e-08,-179.695,-3.67048e-22,3.12837e-06
0.322266,1.35569e-05,1.24831e-05,-1.41968e-07,-7.06055e-08,-167.435,-3.38813e-22,3.70114e-06
0.332031,1.38765e-05,1.30772e-05,-1.6201e-07,1.9043e-08,-155.175,-3.10579e-22,4.27391e-06
0.341797,1.41961e-05,1.37329e-05,-1.82052e-07,-2.28516e-08,-142.916,-2.82344e-22,4.84668e-06
0.351562,1.45157e-05,1.44064e-05,-2.02094e-07,-3.95508e-08,-130.656,-2.5411e-22,5.41945e-06
0.361328,1.48353e-05,1.49707e-05,-2.22136e-07,-1.06641e-07,-118.396,-2.25875e-22,5.99222e-06
0.371094,1.51549e-05,1.56404e-05,-2.42178e-07,4.16016e-08,-106.136,-1.97641e-22,6.56499e-06
0.380859,1.54745e-05,1.61971e-05,-2.6222e-07,6.32812e-08,-93.8765,-1.69407e-22,7.13776e-06
0.390625,1.57941e-05,1.67856e-05,-2.82262e-07,-2.16797e-08,-81.6168,-1.41172e-22,7.71053e-06
0.400391,1.61137e-05,1.73443e-05,-3.02304e-07,-8.81836e-08,-69.357,-1.12938e-22,8.2833e-06
0.410156,1.64333e-05,1.7908e-05,-3.22346e-07,3.10547e-08,-57.0973,-8.47033e-23,8.85607e-06
0.419922,1.67528e-05,1.83964e-05,-3.42388e-07,-5.5957e-08,-44.8375,-5.64689e-23,9.42884e-06
0.429687,1.70724e-05,1.90438e-05,-3.6243e-07,-3.69141e-08,-32.5777,-2.82344e-23,1.00016e-05
0.439453,1.7392e-05,1.93222e-05,-3.82472e-07,1.69922e-08,-20.318,0,1.05744e-05
0.449219,1.77845e-05,1.98765e-05,-4.19581e-07,-2.54883e-08,-41.1045,0,1.13607e-05
0.458984,1.8177e-05,2.03771e-05,-4.5669e-07,-9.46289e-08,-61.891,0,1.2147e-05
0.46875,1.85695e-05,2.07501e-05,-4.93799e-07,5.30273e-08,-82.6776,0,1.29332e-05
0.478516,1.8962e-05,2.11345e-05,-5.30909e-07,1.25977e-08,-103.464,0,1.37195e-05
0.488281,1.93544e-05,2.14597e-05,-5.68018e-07,-8.05664e-08,-124.251,0,1.45058e-05
0.498047,1.97469e-05,2.18959e-05,-6.05127e-07,-3.31055e-08,-145.037,0,1.52921e-05
0.507812,2.01394e-05,2.2069e-05,-6.42236e-07,-2.63672e-09,-165.824,0,1.60784e-05
0.517578,2.05319e-05,2.24171e-05,-6.79345e-07,5.30273e-08,-186.61,0,1.68647e-05
0.527344,2.09244e-05,2.27329e-05,-7.16455e-07,4.39453e-09,-207.397,0,1.76509e-05
0.537109,2.13169e-05,2.28929e-05,-7.53564e-07,8.20312e-09,-228.183,0,1.84372e-05
0.546875,2.17093e-05,2.31527e-05,-7.90673e-07,1.52344e-08,-248.97,0,1.92235e-05
0.556641,2.21018e-05,2.33455e-05,-8.27782e-07,-7.06055e-08,-269.756,0,2.00098e-05
0.566406,2.24943e-05,2.3492e-05,-8.64892e-07,7.4707e-08,-290.543,0,2.07961e-05
0.576172,2.28868e-05,2.36177e-05,-9.02001e-07,-6.15234e-08,-311.329,0,2.15824e-05
0.585937,2.32793e-05,2.3797e-05,-9.3911e-07,1.22168e-07,-332.116,0,2.23686e-05
0.595703,2.19627e-05,2.39657e-05,1.36822e-07,1.00195e-07,-287.834,0,2.20394e-05
0.605469,2.06462e-05,2.39783e-05,1.21275e-06,2.24414e-07,-243.552,0,2.17101e-05
0.615234,1.93296e-05,2.40595e-05,2.28869e-06,3.47461e-07,-199.27,0,2.13809e-05
0.625,1.80131e-05,2.42194e-05,3.36462e-06,6.43359e-07,-154.987,0,2.10517e-05
0.634766,1.66965e-05,2.42435e-05,4.44055e-06,8.23535e-07,-110.705,0,2.07224e-05
0.644531,1.538e-05,2.42865e-05,5.51648e-06,1.09746e-06,-66.4232,0,2.03932e-05
0.654297,1.40634e-05,2.43442e-05,6.59241e-06,1.57324e-06,-22.1411,0,2.00639e-05
0.664062,1.27469e-05,2.44102e-05,7.66835e-06,1.94912e-06,22.1411,0,1.97347e-05
0.673828,1.14303e-05,2.44585e-05,8.74428e-06,2.47617e-06,66.4232,0,1.94054e-05
0.683594,1.01138e-05,2.44989e-05,9.82021e-06,3.11074e-06,110.705,0,1.90762e-05
0.693359,8.79723e-06,2.45561e-05,1.08961e-05,3.74502e-06,154.987,0,1.87469e-05
0.703125,7.48068e-06,2.46431e-05,1.19721e-05,4.41826e-06,199.27,0,1.84177e-05
0.712891,6.16413e-06,2.46612e-05,1.3048e-05,5.21543e-06,243.552,0,1.80884e-05
0.722656,4.84758e-06,2.4636e-05,1.41239e-05,6.0709e-06,287.834,0,1.77592e-05
0.732422,3.53103e-06,2.47274e-05,1.51999e-05,7.03037e-06,332.116,0,1.74299e-05
0.742187,8.5908e-06,2.47368e-05,1.59366e-05,7.85479e-06,287.834,-9.03502e-22,1.88264e-05
0.751953,1.36506e-05,2.48675e-05,1.66733e-05,8.94287e-06,243.552,-1.807e-21,2.02228e-05
0.761719,1.87103e-05,2.47767e-05,1.741e-05,9.98145e-06,199.27,-2.71051e-21,2.16193e-05
0.771484,2.37701e-05,2.48757e-05,1.81468e-05,1.1003e-05,154.987,-3.61401e-21,2.30157e-05
0.78125,2.88299e-05,2.49105e-05,1.88835e-05,1.21837e-05,110.705,-4.51751e-21,2.44122e-05
0.791016,3.38896e-05,2.49202e-05,1.96202e-05,1.32574e-05,66.4232,-5.42101e-21,2.58086e-05
0.800781,3.89494e-05,2.49999e-05,2.03569e-05,1.44114e-05,22.1411,-6.32451e-21,2.72051e-05
0.810547,4.40092e-05,2.50342e-05,2.10936e-05,1.56346e-05,-22.1411,-7.22801e-21,2.86015e-05
0.820312,4.90689e-05,2.49732e-05,2.18304e-05,1.6698e-05,-66.4232,-8.13152e-21,2.9998e-05
0.830078,5.41287e-05,2.51953e-05,2.25671e-05,1.80387e-05,-110.705,-9.03502e-21,3.13944e-05
0.839844,5.91885e-05,2.51027e-05,2.33038e-05,1.91367e-05,-154.987,-9.93852e-21,3.27909e-05
0.849609,6.42483e-05,2.51104e-05,2.40405e-05,2.02852e-05,-199.27,-1.0842e-20,3.41873e-05
0.859375,6.9308e-05,2.51174e-05,2.47773e-05,2.14805e-05,-243.552,-1.17455e-20,3.55838e-05
0.869141,7.43678e-05,2.51256e-05,2.5514e-05,2.26535e-05,-287.834,-1.2649e-20,3.69802e-05
0.878906,7.94276e-05,2.52378e-05,2.62507e-05,2.38433e-05,-332.116,-1.35525e-20,3.83767e-05
0.888672,6.97125e-05,2.52003e-05,2.9557e-05,2.47919e-05,-287.834,-9.03502e-21,3.39134e-05
0.898437,5.99974e-05,2.5227e-05,3.28633e-05,2.5899e-05,-243.552,-4.51751e-21,2.945e-05
0.908203,5.02823e-05,2.52803e-05,3.61696e-05,2.69719e-05,-199.27,4.9352e-34,2.49867e-05
0.917969,4.05673e-05,2.52384e-05,3.94759e-05,2.79759e-05,-154.987,4.51751e-21,2.05234e-05
0.927734,3.08522e-05,2.53685e-05,4.27823e-05,2.89497e-05,-110.705,9.03502e-21,1.60601e-05
0.9375,2.11371e-05,2.52967e-05,4.60886e-05,2.98292e-05,-66.4232,1.35525e-20,1.15968e-05
0.947266,1.1422e-05,2.53321e-05,4.93949e-05,3.07025e-05,-22.1411,1.807e-20,7.13345e-06
0.957031,1.70694e-06,2.5362e-05,5.27012e-05,3.14874e-05,22.1411,2.25875e-20,2.67013e-06
0.966797,-8.00813e-06,2.53843e-05,5.60075e-05,3.23086e-05,66.4232,2.71051e-20,-1.79319e-06
0.976562,-1.77232e-05,2.54851e-05,5.93138e-05,3.30029e-05,110.705,3.16226e-20,-6.25651e-06
0.986328,-2.74383e-05,2.54432e-05,6.26201e-05,3.35517e-05,154.987,3.61401e-20,-1.07198e-05
0.996094,-3.71534e-05,2.53761e-05,6.59264e-05,3.41868e-05,199.27,4.06576e-20,-1.51831e-05
1.00586,-4.68684e-05,2.55144e-05,6.92327e-05,3.47748e-05,243.552,4.51751e-20,-1.96465e-05
1.01562,-5.65835e-05,2.55029e-05,7.2539e-05,3.53391e-05,287.834,4.96926e-20,-2.41098e-05
1.02539,-6.62986e-05,2.55237e-05,7.58454e-05,3.56956e-05,332.116,5.42101e-20,-2.85731e-05
1.03516,-3.53854e-05,2.55319e-05,6.74334e-05,3.61799e-05,287.834,3.61401e-20,-1.24208e-05
1.04492,-4.47217e-06,2.55352e-05,5.90215e-05,3.65801e-05,243.552,1.807e-20,3.7316e-06
1.05469,2.6441e-05,2.56538e-05,5.06095e-05,3.69264e-05,199.27,1.39028e-33,1.9884e-05
1.06445,5.73543e-05,2.55668e-05,4.21976e-05,3.72313e-05,154.987,-1.807e-20,3.60363e-05
1.07422,8.82675e-05,2.57083e-05,3.37856e-05,3.74716e-05,110.705,-3.61401e-20,5.21887e-05
1.08398,0.000119181,2.55999e-05,2.53736e-05,3.7667e-05,66.4232,-5.42101e-20,6.8341e-05
1.09375,0.000150094,2.57089e-05,1.69617e-05,3.78844e-05,22.1411,-7.22801e-20,8.44934e-05
1.10352,0.000181007,2.56723e-05,8.54975e-06,3.8083e-05,-22.1411,-9.03502e-20,0.000100646
1.11328,0.00021192,2.56898e-05,1.37797e-07,3.81691e-05,-66.4232,-1.0842e-19,0.000116798
1.12305,0.000242834,2.56784e-05,-8.27415e-06,3.82066e-05,-110.705,-1.2649e-19,0.00013295
1.13281,0.000273747,2.57792e-05,-1.66861e-05,3.83479e-05,-154.987,-1.4456e-19,0.000149103
1.14258,0.00030466,2.58123e-05,-2.50981e-05,3.83912e-05,-199.27,-1.6263e-19,0.000165255
1.15234,0.000335573,2.58003e-05,-3.351e-05,3.83836e-05,-243.552,-1.807e-19,0.000181407
1.16211,0.000366486,2.58498e-05,-4.1922e-05,3.83707e-05,-287.834,-1.9877e-19,0.00019756
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,-332.116,-2.1684e-19,0.000213712
1.18164,0.000366486,2.60077e-05,-2.68985e-05,3.84018e-05,-287.834,-1.73472e-19,0.000164236
1.19141,0.000335573,2.61706e-05,-3.46317e-06,3.85148e-05,-243.552,-1.30104e-19,0.000114761
1.20117,0.00030466,2.62497e-05,1.99722e-05,3.83555e-05,-199.27,-8.67362e-20,6.52851e-05
1.21094,0.000273747,2.64407e-05,4.34076e-05,3.84108e-05,-154.987,-4.33681e-20,1.58094e-05
1.2207,0.000242834,2.67914e-05,6.68429e-05,3.84272e-05,-110.705,2.64815e-33,-3.36663e-05
1.23047,0.00021192,2.69276e-05,9.02783e-05,3.82986e-05,-66.4232,4.33681e-20,-8.3142e-05
1.24023,0.000181007,2.73715e-05,0.000113714,3.83892e-05,-22.1411,8.67362e-20,-0.000132618
1.25,0.000150094,2.78871e-05,0.000137149,3.82655e-05,22.1411,1.30104e-19,-0.000182093
1.25977,0.000119181,2.83254e-05,0.000160584,3.82986e-05,66.4232,1.73472e-19,-0.000231569
1.26953,8.82675e-05,2.90355e-05,0.00018402,3.82248e-05,110.705,2.1684e-19,-0.000281045
1.2793,5.73543e-05,2.95934e-05,0.000207455,3.82181e-05,154.987,2.60209e-19,-0.000330521
1.28906,2.6441e-05,3.03905e-05,0.00023089,3.82857e-05,199.27,3.03577e-19,-0.000379996
1.29883,-4.47217e-06,3.12694e-05,0.000254326,3.81642e-05,243.552,3.46945e-19,-0.000429472
1.30859,-3.53854e-05,3.21706e-05,0.000277761,3.81598e-05,287.834,3.90313e-19,-0.000478948
1.31836,-6.62986e-05,3.30981e-05,0.000301197,3.81806e-05,332.116,4.33681e-19,-0.000528423
1.32812,-3.53854e-05,3.41262e-05,0.000277761,3.81583e-05,287.834,5.20417e-19,-0.000365416
1.33789,-4.47217e-06,3.52764e-05,0.000254326,3.82339e-05,243.552,6.07153e-19,-0.000202408
1.34766,2.6441e-05,3.63475e-05,0.000230891,3.81551e-05,199.27,6.93889e-19,-3.94006e-05
1.35742,5.73542e-05,3.76418e-05,0.000207455,3.81747e-05,154.987,7.80626e-19,0.000123607
1.36719,8.82675e-05,3.88515e-05,0.00018402,3.81964e-05,110.705,8.67362e-19,0.000286614
1.37695,0.000119181,4.0135e-05,0.000160584,3.82667e-05,66.4232,9.54098e-19,0.000449622
1.38672,0.000150094,4.15485e-05,0.000137149,3.82802e-05,22.1411,1.04083e-18,0.00061263
1.39648,0.000181007,4.28364e-05,0.000113714,3.83821e-05,-22.1411,1.12757e-18,0.000775637
1.40625,0.00021192,4.42491e-05,9.02783e-05,3.83865e-05,-66.4232,1.21431e-18,0.000938645
1.41602,0.000242834,4.5697e-05,6.68429e-05,3.84785e-05,-110.705,1.30104e-18,0.00110165
1.42578,0.000273747,4.71015e-05,4.34076e-05,3.85775e-05,-154.987,1.38778e-18,0.00126466
1.43555,0.00030466,4.84983e-05,1.99722e-05,3.86689e-05,-199.27,1.47451e-18,0.00142767
1.44531,0.000335573,5.00367e-05,-3.46317e-06,3.86402e-05,-243.552,1.56125e-18,0.00159067
1.45508,0.000366486,5.14989e-05,-2.68985e-05,3.88995e-05,-287.834,1.64799e-18,0.00175368
1.46484,0.0003974,5.27748e-05,-5.03339e-05,3.89098e-05,-332.116,1.73472e-18,0.00191669
1.47461,0.000366486,5.43568e-05,-2.68985e-05,3.89883e-05,-287.834,2.08167e-18,0.00138987
1.48437,0.000335573,5.56925e-05,-3.46317e-06,3.90583e-05,-243.552,2.42861e-18,0.000863055
1.49414,0.00030466,5.70817e-05,1.99722e-05,3.92115e-05,-199.27,2.77556e-18,0.000336237
1.50391,0.000273747,5.8461e-05,4.34076e-05,3.91532e-05,-154.987,3.1225e-18,-0.00019058
1.51367,0.000242834,5.98248e-05,6.68429e-05,3.9336e-05,-110.705,3.46945e-18,-0.000717398
1.52344,0.00021192,6.10893e-05,9.02783e-05,3.94315e-05,-66.4232,3.81639e-18,-0.00124422
1.5332,0.000181007,6.22764e-05,0.000113714,3.93012e-05,-22.1411,4.16334e-18,-0.00177103
1.54297,0.000150094,6.35408e-05,0.000137149,3.93999e-05,22.1411,4.51028e-18,-0.00229785
1.55273,0.000119181,6.46729e-05,0.000160584,3.95033e-05,66.4232,4.85723e-18,-0.00282467
1.5625,8.82675e-05,6.57539e-05,0.00018402,3.94995e-05,110.705,5.20417e-18,-0.00335149
1.57227,5.73542e-05,6.68915e-05,0.000207455,3.94907e-05,154.987,5.55112e-18,-0.0038783
1.58203,2.6441e-05,6.78979e-05,0.000230891,3.94184e-05,199.27,5.89806e-18,-0.00440512
1.5918,-4.47217e-06,6.89098e-05,0.000254326,3.94717e-05,243.552,6.245e-18,-0.00493194
1.60156,-3.53854e-05,6.96278e-05,0.000277761,3.9462e-05,287.834,6.59195e-18,-0.00545876
1.61133,-6.62986e-05,7.04736e-05,0.000301197,3.94063e-05,332.116,6.93889e-18,-0.00598557
1.62109,-3.53854e-05,7.13804e-05,0.000277761,3.94102e-05,287.834,7.40149e-18,-0.00427238
1.63086,-4.47217e-06,7.20284e-05,0.000254326,3.94424e-05,243.552,7.86408e-18,-0.00255918
1.64062,2.6441e-05,7.26753e-05,0.00023089,3.92713e-05,199.27,8.32667e-18,-0.000845989
1.65039,5.73543e-05,7.33277e-05,0.000207455,3.92801e-05,154.987,8.78927e-18,0.000867206
1.66016,8.82675e-05,7.39491e-05,0.00018402,3.9218e-05,110.705,9.25186e-18,0.0025804
1.66992,0.000119181,7.45655e-05,0.000160584,3.91963e-05,66.4232,9.71445e-18,0.0042936
1.67969,0.000150094,7.50164e-05,0.000137149,3.90855e-05,22.1411,1.0177e-17,0.00600679
1.68945,0.000181007,7.53469e-05,0.000113714,3.90486e-05,-22.1411,1.06396e-17,0.00771998
1.69922,0.00021192,7.57608e-05,9.02783e-05,3.90568e-05,-66.4232,1.11022e-17,0.00943318
1.70898,0.000242834,7.61338e-05,6.68429e-05,3.89054e-05,-110.705,1.15648e-17,0.0111464
1.71875,0.000273747,7.64596e-05,4.34076e-05,3.89751e-05,-154.987,1.20274e-17,0.0128596
1.72852,0.00030466,7.66529e-05,1.99722e-05,3.87486e-05,-199.27,1.249e-17,0.0145728
1.73828,0.000335573,7.69289e-05,-3.46317e-06,3.88477e-05,-243.552,1.29526e-17,0.016286
1.74805,0.000366486,7.71047e-05,-2.68985e-05,3.87671e-05,-287.834,1.34152e-17,0.0179992
1.75781,0.0003974,7.71958e-05,-5.03339e-05,3.87082e-05,-332.116,1.38778e-17,0.0197123
1.76758,0.000366486,7.74932e-05,-2.68985e-05,3.87463e-05,-287.834,1.29526e-17,0.0141537
1.77734,0.000335573,7.75333e-05,-3.46317e-06,3.8816e-05,-243.552,1.20274e-17,0.00859508
1.78711,0.00030466,7.76042e-05,1.99722e-05,3.89276e-05,-199.27,1.11022e-17,0.00303645
1.79687,0.000273747,7.7712e-05,4.34076e-05,3.89452e-05,-154.987,1.0177e-17,-0.00252218
1.80664,0.000242834,7.77741e-05,6.68429e-05,3.92109e-05,-110.705,9.25186e-18,-0.00808082
1.81641,0.00021192,7.77621e-05,9.02783e-05,3.93917e-05,-66.4232,8.32667e-18,-0.0136395
1.82617,0.000181007,7.78673e-05,0.000113714,3.96454e-05,-22.1411,7.40149e-18,-0.0191981
1.83594,0.000150094,7.79218e-05,0.000137149,4.00995e-05,22.1411,6.4763e-18,-0.0247567
1.8457,0.000119181,7.79707e-05,0.000160584,4.04514e-05,66.4232,5.55112e-18,-0.0303154
1.85547,8.82675e-05,7.79968e-05,0.00018402,4.08964e-05,110.705,4.62593e-18,-0.035874
1.86523,5.73543e-05,7.80557e-05,0.000207455,4.14589e-05,154.987,3.70074e-18,-0.0414326
1.875,2.6441e-05,7.80419e-05,0.000230891,4.20785e-05,199.27,2.77556e-18,-0.0469912
1.88477,-4.47217e-06,7.80926e-05,0.000254326,4.26905e-05,243.552,1.85037e-18,-0.0525499
1.89453,-3.53854e-05,7.81128e-05,0.000277761,4.34584e-05,287.834,9.25186e-19,-0.0581085
1.9043,-6.62986e-05,7.8114e-05,0.000301197,4.4228e-05,332.116,0,-0.0636671
1.91406,-3.53854e-05,7.82042e-05,0.000277761,4.50879e-05,287.834,2.96059e-17,-0.0456268
1.92383,-4.47217e-06,7.81242e-05,0.000254326,4.59782e-05,243.552,5.92119e-17,-0.0275864
1.93359,2.6441e-05,7.82004e-05,0.000230891,4.6868e-05,199.27,8.88178e-17,-0.00954598
1.94336,5.73542e-05,7.82757e-05,0.000207455,4.77469e-05,154.987,1.18424e-16,0.00849441
1.95312,8.82675e-05,7.82232e-05,0.00018402,4.88868e-05,110.705,1.4803e-16,0.0265348
1.96289,0.000119181,7.8237e-05,0.000160584,4.99547e-05,66.4232,1.77636e-16,0.0445752
1.97266,0.000150094,7.82897e-05,0.000137149,5.09224e-05,22.1411,2.07242e-16,0.0626156
1.98242,0.000181007,7.83665e-05,0.000113714,5.19946e-05,-22.1411,2.36848e-16,0.080656
1.99219,0.00021192,7.83302e-05,9.02783e-05,5.30335e-05,-66.4232,2.66454e-16,0.0986964
2.00195,0.000242834,7.85168e-05,6.68429e-05,5.43302e-05,-110.705,2.96059e-16,0.116737
2.01172,0.000273747,7.83867e-05,4.34076e-05,5.5403e-05,-154.987,3.25665e-16,0.134777
2.02148,0.00030466,7.85027e-05,1.99722e-05,5.65236e-05,-199.27,3.55271e-16,0.152818
2.03125,0.000335573,7.83987e-05,-3.46317e-06,5.75355e-05,-243.552,3.84877e-16,0.170858
2.04102,0.000366486,7.84646e-05,-2.68985e-05,5.87487e-05,-287.834,4.14483e-16,0.188898
2.05078,0.0003974,7.84825e-05,-5.03339e-05,5.98819e-05,-332.116,4.44089e-16,0.206939
2.06055,0.000366486,7.86067e-05,-2.68985e-05,6.09776e-05,-287.834,4.73695e-16,0.148385
2.07031,0.000335573,7.84324e-05,-3.46317e-06,6.20124e-05,-243.552,5.03301e-16,0.0898322
2.08008,0.00030466,7.85473e-05,1.99722e-05,6.29871e-05,-199.27,5.32907e-16,0.031279
2.08984,0.000273747,7.85681e-05,4.34076e-05,6.40005e-05,-154.987,5.62513e-16,-0.0272742
2.09961,0.000242834,7.85212e-05,6.68429e-05,6.49198e-05,-110.705,5.92119e-16,-0.0858275
2.10937,0.00021192,7.84925e-05,9.02783e-05,6.59479e-05,-66.4232,6.21725e-16,-0.144381
2.11914,0.000181007,7.85212e-05,0.000113714,6.68355e-05,-22.1411,6.51331e-16,-0.202934
2.12891,0.000150094,7.85452e-05,0.000137149,6.77347e-05,22.1411,6.80937e-16,-0.261487
2.13867,0.000119181,7.85153e-05,0.000160584,6.84943e-05,66.4232,7.10543e-16,-0.32004
2.14844,8.82675e-05,7.86524e-05,0.00018402,6.92927e-05,110.705,7.40149e-16,-0.378594
2.1582,5.73543e-05,7.8624e-05,0.000207455,7.00228e-05,154.987,7.69755e-16,-0.437147
2.16797,2.6441e-05,7.86302e-05,0.00023089,7.0672e-05,199.27,7.99361e-16,-0.4957
2.17773,-4.47217e-06,7.86258e-05,0.000254326,7.13657e-05,243.552,8.28967e-16,-0.554253
2.1875,-3.53854e-05,7.87893e-05,0.000277761,7.19402e-05,287.834,8.58572e-16,-0.612807
2.19727,-6.62986e-05,7.86797e-05,0.000301197,7.25165e-05,332.116,8.88178e-16,-0.67136
2.20703,-3.53854e-05,7.88256e-05,0.000277761,7.2987e-05,287.834,5.92119e-16,-0.481312
2.2168,-4.47217e-06,7.86797e-05,0.000254326,7.33802e-05,243.552,2.96059e-16,-0.291264
2.22656,2.6441e-05,7.88921e-05,0.000230891,7.37968e-05,199.27,5.32481e-30,-0.101217
2.23633,5.73542e-05,7.88637e-05,0.000207455,7.4284e-05,154.987,-2.96059e-16,0.088831
2.24609,8.82675e-05,7.89454e-05,0.00018402,7.45629e-05,110.705,-5.92119e-16,0.278879
2.25586,0.000119181,7.90216e-05,0.000160584,7.48292e-05,66.4232,-8.88178e-16,0.468926
2.26562,0.000150094,7.89281e-05,0.000137149,7.51462e-05,22.1411,-1.18424e-15,0.658974
2.27539,0.000181007,7.90359e-05,0.000113714,7.53319e-05,-22.1411,-1.4803e-15,0.849022
2.28516,0.00021192,7.9074e-05,9.02783e-05,7.55915e-05,-66.4232,-1.77636e-15,1.03907
2.29492,0.000242834,7.90424e-05,6.68429e-05,7.57392e-05,-110.705,-2.07242e-15,1.22912
2.30469,0.000273747,7.90913e-05,4.34076e-05,7.58361e-05,-154.987,-2.36848e-15,1.41916
2.31445,0.00030466,7.90418e-05,1.99722e-05,7.59079e-05,-199.27,-2.66454e-15,1.60921
2.32422,0.000335573,7.91285e-05,-3.46317e-06,7.60594e-05,-243.552,-2.96059e-15,1.79926
2.33398,0.000366486,7.91033e-05,-2.68985e-05,7.61842e-05,-287.834,-3.25665e-15,1.98931
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,-332.116,-3.55271e-15,2.17936
2.35352,0.000366486,7.9161e-05,-2.68985e-05,7.63491e-05,-287.834,-3.31587e-15,1.56253
2.36328,0.000335573,7.93213e-05,-3.46317e-06,7.63582e-05,-243.552,-3.07902e-15,0.945699
2.37305,0.00030466,7.93702e-05,1.99722e-05,7.64836e-05,-199.27,-2.84217e-15,0.328871
2.38281,0.000273747,7.94807e-05,4.34076e-05,7.65724e-05,-154.987,-2.60532e-15,-0.287957
2.39258,0.000242834,7.97209e-05,6.68429e-05,7.65712e-05,-110.705,-2.36848e-15,-0.904785
2.40234,0.00021192,7.99087e-05,9.02783e-05,7.66274e-05,-66.4232,-2.13163e-15,-1.52161
2.41211,0.000181007,8.02154e-05,0.000113714,7.6776e-05,-22.1411,-1.89478e-15,-2.13844
2.42187,0.000150094,8.04665e-05,0.000137149,7.67684e-05,22.1411,-1.65793e-15,-2.75527
2.43164,0.000119181,8.09728e-05,0.000160584,7.67455e-05,66.4232,-1.42109e-15,-3.3721
2.44141,8.82675e-05,8.12968e-05,0.00018402,7.68114e-05,110.705,-1.18424e-15,-3.98893
2.45117,5.73542e-05,8.19193e-05,0.000207455,7.69535e-05,154.987,-9.4739e-16,-4.60575
2.46094,2.6441e-05,8.24977e-05,0.000230891,7.69764e-05,199.27,-7.10543e-16,-5.22258
2.4707,-4.47217e-06,8.32321e-05,0.000254326,7.69116e-05,243.552,-4.73695e-16,-5.83941
2.48047,-3.53854e-05,8.39783e-05,0.000277761,7.70678e-05,287.834,-2.36848e-16,-6.45624
2.49023,-6.62986e-05,8.4738e-05,0.000301197,7.69948e-05,332.116,0,-7.07307
2.5,-3.53854e-05,8.56942e-05,0.000277761,7.70282e-05,287.834,1.89478e-15,-5.07105
2.50977,-4.47217e-06,8.66771e-05,0.000254326,7.71164e-05,243.552,3.78956e-15,-3.06902
2.51953,2.6441e-05,8.76182e-05,0.00023089,7.71146e-05,199.27,5.68434e-15,-1.067
2.5293,5.73543e-05,8.88217e-05,0.000207455,7.7107e-05,154.987,7.57912e-15,0.935018
2.53906,8.82675e-05,9.00012e-05,0.00018402,7.72154e-05,110.705,9.4739e-15,2.93704
2.54883,0.000119181,9.11153e-05,0.000160584,7.71823e-05,66.4232,1.13687e-14,4.93906
2.55859,0.000150094,9.22562e-05,0.000137149,7.71779e-05,22.1411,1.32635e-14,6.94108
2.56836,0.000181007,9.36422e-05,0.000113714,7.72072e-05,-22.1411,1.51582e-14,8.9431
2.57812,0.00021192,9.50438e-05,9.02783e-05,7.72597e-05,-66.4232,1.7053e-14,10.9451
2.58789,0.000242834,9.63721e-05,6.68429e-05,7.72813e-05,-110.705,1.89478e-14,12.9471
2.59766,0.000273747,9.78179e-05,4.34076e-05,7.72553e-05,-154.987,2.08426e-14,14.9492
2.60742,0.00030466,9.9177e-05,1.99722e-05,7.73156e-05,-199.27,2.27374e-14,16.9512
2.61719,0.000335573,0.000100608,-3.46317e-06,7.73326e-05,-243.552,2.46321e-14,18.9532
2.62695,0.000366486,0.000102019,-2.68985e-05,7.7407e-05,-287.834,2.65269e-14,20.9552
2.63672,0.0003974,0.000103496,-5.03339e-05,7.73657e-05,-332.116,2.84217e-14,22.9573
2.64648,0.000366486,0.000104836,-2.68985e-05,7.73265e-05,-287.834,2.27374e-14,16.4594
2.65625,0.000335573,0.000106297,-3.46317e-06,7.74316e-05,-243.552,1.7053e-14,9.96146
2.66602,0.00030466,0.000107726,1.99722e-05,7.7325e-05,-199.27,1.13687e-14,3.46357
2.67578,0.000273747,0.000109039,4.34076e-05,7.7436e-05,-154.987,5.68434e-15,-3.03433
2.68555,0.000242834,0.000110411,6.68429e-05,7.74006e-05,-110.705,-4.2914e-28,-9.53222
2.69531,0.00021192,0.000111665,9.02783e-05,7.74387e-05,-66.4232,-5.68434e-15,-16.0301
2.70508,0.000181007,0.000112976,0.000113714,7.74583e-05,-22.1411,-1.13687e-14,-22.528
2.71484,0.000150094,0.00011418,0.000137149,7.74322e-05,22.1411,-1.7053e-14,-29.0259
2.72461,0.000119181,0.000115279,0.000160584,7.74583e-05,66.4232,-2.27374e-14,-35.5238
2.73437,8.82675e-05,0.000116549,0.00018402,7.75488e-05,110.705,-2.84217e-14,-42.0217
2.74414,5.73543e-05,0.000117511,0.000207455,7.74343e-05,154.987,-3.41061e-14,-48.5196
2.75391,2.6441e-05,0.000118517,0.00023089,7.74164e-05,199.27,-3.97904e-14,-55.0175
2.76367,-4.47217e-06,0.000119465,0.000254326,7.74791e-05,243.552,-4.54747e-14,-61.5154
2.77344,-3.53854e-05,0.000120436,0.000277761,7.7424e-05,287.834,-5.11591e-14,-68.0133
2.7832,-6.62986e-05,0.000121361,0.000301197,7.75298e-05,332.116,-5.68434e-14,-74.5112
2.79297,-3.53854e-05,0.00012207,0.000277761,7.74038e-05,287.834,-5.30539e-14,-53.4212
2.80273,-4.47217e-06,0.000122817,0.000254326,7.75198e-05,243.552,-4.92643e-14,-32.3311
2.8125,2.6441e-05,0.00012351,0.000230891,7.73757e-05,199.27,-4.54747e-14,-11.2411
2.82227,5.73542e-05,0.000124071,0.000207455,7.74583e-05,154.987,-4.16852e-14,9.8489
2.83203,8.82675e-05,0.000124605,0.00018402,7.74316e-05,110.705,-3.78956e-14,30.9389
2.8418,0.000119181,0.000125133,0.000160584,7.75471e-05,66.4232,-3.41061e-14,52.0289
2.85156,0.000150094,0.0001256,0.000137149,7.74987e-05,22.1411,-3.03165e-14,73.1189
2.86133,0.000181007,0.000125992,0.000113714,7.74404e-05,-22.1411,-2.65269e-14,94.209
2.87109,0.00021192,0.000126404,9.02783e-05,7.76118e-05,-66.4232,-2.27374e-14,115.299
2.88086,0.000242834,0.000126665,6.68429e-05,7.75374e-05,-110.705,-1.89478e-14,136.389
2.89062,0.000273747,0.000126893,4.34076e-05,7.75521e-05,-154.987,-1.51582e-14,157.479
2.90039,0.00030466,0.00012715,1.99722e-05,7.75497e-05,-199.27,-1.13687e-14,178.569
2.91016,0.000335573,0.000127368,-3.46317e-06,7.75579e-05,-243.552,-7.57912e-15,199.659
2.91992,0.000366486,0.000127605,-2.68985e-05,7.7717e-05,-287.834,-3.78956e-15,220.749
2.92969,0.0003974,0.000127664,-5.03339e-05,7.76256e-05,-332.116,0,241.839
2.93945,0.000366486,0.000127751,-2.68985e-05,7.78324e-05,-287.834,6.0633e-14,173.388
2.94922,0.000335573,0.000127915,-3.46317e-06,7.77943e-05,-243.552,1.21266e-13,104.937
2.95898,0.00030466,0.000128077,1.99722e-05,7.79446e-05,-199.27,1.81899e-13,36.4855
2.96875,0.000273747,0.000128089,4.34076e-05,7.80524e-05,-154.987,2.42532e-13,-31.9657
2.97852,0.000242834,0.000128159,6.68429e-05,7.8254e-05,-110.705,3.03165e-13,-100.417
2.98828,0.00021192,0.00012828,9.02783e-05,7.84925e-05,-66.4232,3.63798e-13,-168.868
2.99805,0.000181007,0.000128202,0.000113714,7.88229e-05,-22.1411,4.24431e-13,-237.319
3.00781,0.000150094,0.000128347,0.000137149,7.90415e-05,22.1411,4.85064e-13,-305.771
3.01758,0.000119181,0.000128383,0.000160584,7.94271e-05,66.4232,5.45697e-13,-374.222
3.02734,8.82675e-05,0.000128534,0.00018402,7.98832e-05,110.705,6.0633e-13,-442.673
3.03711,5.73542e-05,0.000128623,0.000207455,8.03689e-05,154.987,6.66963e-13,-511.124
3.04687,2.6441e-05,0.000128647,0.000230891,8.09077e-05,199.27,7.27596e-13,-579.575
3.05664,-4.47217e-06,0.00012874,0.000254326,8.14163e-05,243.552,7.88229e-13,-648.027
3.06641,-3.53854e-05,0.000128832,0.000277761,8.21584e-05,287.834,8.48862e-13,-716.478
3.07617,-6.62986e-05,0.000128965,0.000301197,8.28272e-05,332.116,9.09495e-13,-784.929
3.08594,-3.53854e-05,0.000129101,0.000277761,8.35069e-05,287.834,7.27596e-13,-562.759
3.0957,-4.47217e-06,0.000129232,0.000254326,8.42789e-05,243.552,5.45697e-13,-340.589
3.10547,2.6441e-05,0.000129321,0.00023089,8.5154e-05,199.27,3.63798e-13,-118.419
3.11523,5.73543e-05,0.00012943,0.000207455,8.59896e-05,154.987,1.81899e-13,103.751
3.125,8.82675e-05,0.000129526,0.00018402,8.68907e-05,110.705,-5.45261e-27,325.921
3.13477,0.000119181,0.000129659,0.000160584,8.78889e-05,66.4232,-1.81899e-13,548.091
3.14453,0.000150094,0.000129857,0.000137149,8.87912e-05,22.1411,-3.63798e-13,770.26
3.1543,0.000181007,0.000129993,0.000113714,8.9705e-05,-22.1411,-5.45697e-13,992.43
3.16406,0.00021192,0.000130169,9.02783e-05,9.07986e-05,-66.4232,-7.27596e-13,1214.6
3.17383,0.000242834,0.000130374,6.68429e-05,9.16878e-05,-110.705,-9.09495e-13,1436.77
3.18359,0.000273747,0.000130425,4.34076e-05,9.27284e-05,-154.987,-1.09139e-12,1658.94
3.19336,0.00030466,0.000130584,1.99722e-05,9.38139e-05,-199.27,-1.27329e-12,1881.11
3.20312,0.000335573,0.000130772,-3.46317e-06,9.48653e-05,-243.552,-1.45519e-12,2103.28
3.21289,0.000366486,0.000130891,-2.68985e-05,9.58386e-05,-287.834,-1.63709e-12,2325.45
3.22266,0.0003974,0.00013099,-5.03339e-05,9.68203e-05,-332.116,-1.81899e-12,2547.62
3.23242,0.000366486,0.000131281,-2.68985e-05,9.7856e-05,-287.834,-1.69772e-12,1826.53
3.24219,0.000335573,0.00013128,-3.46317e-06,9.88781e-05,-243.552,-1.57646e-12,1105.44
3.25195,0.00030466,0.000131339,1.99722e-05,9.98449e-05,-199.27,-1.45519e-12,384.35
3.26172,0.000273747,0.000131623,4.34076e-05,0.000100881,-154.987,-1.33393e-12,-336.74
3.27148,0.000242834,0.000131645,6.68429e-05,0.000101791,-110.705,-1.21266e-12,-1057.83
3.28125,0.00021192,0.000131777,9.02783e-05,0.0001026,-66.4232,-1.09139e-12,-1778.92
3.29102,0.000181007,0.000131928,0.000113714,0.000103611,-22.1411,-9.70128e-13,-2500.01
3.30078,0.000150094,0.000132061,0.000137149,0.000104378,22.1411,-8.48862e-13,-3221.1
3.31055,0.000119181,0.000132129,0.000160584,0.000105152,66.4232,-7.27596e-13,-3942.19
3.32031,8.82675e-05,0.000132222,0.00018402,0.000105904,110.705,-6.0633e-13,-4663.28
3.33008,5.73543e-05,0.000132264,0.000207455,0.000106687,154.987,-4.85064e-13,-5384.37
3.33984,2.6441e-05,0.000132417,0.000230891,0.000107355,199.27,-3.63798e-13,-6105.46
3.34961,-4.47217e-06,0.000132412,0.000254326,0.000107977,243.552,-2.42532e-13,-6826.55
3.35937,-3.53854e-05,0.000132538,0.000277761,0.000108619,287.834,-1.21266e-13,-7547.64
3.36914,-6.62986e-05,0.000132595,0.000301197,0.00010914,332.116,0,-8268.73
3.37891,-3.53854e-05,0.000132576,0.000277761,0.000109694,287.834,0,-5928.31
3.38867,-4.47217e-06,0.000132648,0.000254326,0.000110074,243.552,0,-3587.89
3.39844,2.6441e-05,0.000132761,0.000230891,0.000110597,199.27,0,-1247.47
3.4082,5.73542e-05,0.00013255,0.000207455,0.000111038,154.987,0,1092.95
3.41797,8.82675e-05,0.000132739,0.00018402,0.000111294,110.705,0,3433.37
3.42773,0.000119181,0.000132728,0.000160584,0.000111662,66.4232,0,5773.78
3.4375,0.000150094,0.000132692,0.000137149,0.00011194,22.1411,0,8114.2
3.44727,0.000181007,0.000132732,0.000113714,0.000112139,-22.1411,0,10454.6
3.45703,0.00021192,0.000132706,9.02783e-05,0.000112399,-66.4232,0,12795
3.4668,0.000242834,0.000132729,6.68429e-05,0.000112605,-110.705,0,15135.5
3.47656,0.000273747,0.000132693,4.34076e-05,0.000112707,-154.987,0,17475.9
3.48633,0.00030466,0.000132661,1.99722e-05,0.00011284,-199.27,0,19816.3
3.49609,0.000335573,0.000132678,-3.46317e-06,0.000113005,-243.552,0,22156.7
3.50586,0.000366486,0.000132795,-2.68985e-05,0.000113109,-287.834,0,24497.1
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,-332.116,0,26837.6
3.52539,0.000366486,0.000132758,-2.68985e-05,0.000113256,-287.834,-3.88051e-12,19241.3
3.53516,0.000335573,0.000132686,-3.46317e-06,0.000113336,-243.552,-7.76102e-12,11645.1
3.54492,0.00030466,0.000132734,1.99722e-05,0.000113393,-199.27,-1.16415e-11,4048.88
3.55469,0.000273747,0.000132803,4.34076e-05,0.000113457,-154.987,-1.5522e-11,-3547.34
3.56445,0.000242834,0.000132891,6.68429e-05,0.000113567,-110.705,-1.94026e-11,-11143.6
3.57422,0.00021192,0.000133152,9.02783e-05,0.000113551,-66.4232,-2.32831e-11,-18739.8
3.58398,0.000181007,0.000133271,0.000113714,0.000113728,-22.1411,-2.71636e-11,-26336
3.59375,0.000150094,0.000133489,0.000137149,0.000113742,22.1411,-3.10441e-11,-33932.2
3.60352,0.000119181,0.000133717,0.000160584,0.000113776,66.4232,-3.49246e-11,-41528.5
3.61328,8.82675e-05,0.000134035,0.00018402,0.000113783,110.705,-3.88051e-11,-49124.7
3.62305,5.73543e-05,0.000134423,0.000207455,0.000113981,154.987,-4.26856e-11,-56720.9
3.63281,2.6441e-05,0.00013485,0.00023089,0.000114011,199.27,-4.65661e-11,-64317.1
3.64258,-4.47217e-06,0.000135323,0.000254326,0.000114079,243.552,-5.04466e-11,-71913.4
3.65234,-3.53854e-05,0.000135939,0.000277761,0.000114166,287.834,-5.43272e-11,-79509.6
3.66211,-6.62986e-05,0.000136499,0.000301197,0.000114132,332.116,-5.82077e-11,-87105.8
3.67188,-3.53854e-05,0.00013723,0.000277761,0.000114187,287.834,-3.88051e-11,-62451
3.68164,-4.47217e-06,0.000137867,0.000254326,0.00011439,243.552,-1.94026e-11,-37796.2
3.69141,2.6441e-05,0.000138667,0.000230891,0.000114388,199.27,-3.48967e-25,-13141.3
3.70117,5.73542e-05,0.00013968,0.000207455,0.000114381,154.987,1.94026e-11,11513.5
3.71094,8.82675e-05,0.00014045,0.00018402,0.000114517,110.705,3.88051e-11,36168.3
3.7207,0.000119181,0.000141378,0.000160584,0.000114396,66.4232,5.82077e-11,60823.1
3.73047,0.000150094,0.000142302,0.000137149,0.000114534,22.1411,7.76102e-11,85478
3.74023,0.000181007,0.000143485,0.000113714,0.000114527,-22.1411,9.70128e-11,110133
3.75,0.00021192,0.000144489,9.02783e-05,0.000114625,-66.4232,1.16415e-10,134788
3.75977,0.000242834,0.000145759,6.68429e-05,0.000114562,-110.705,1.35818e-10,159442
3.76953,0.000273747,0.00014675,4.34076e-05,0.000114705,-154.987,1.5522e-10,184097
3.7793,0.00030466,0.000147862,1.99722e-05,0.000114667,-199.27,1.74623e-10,208752
3.78906,0.000335573,0.000149131,-3.46317e-06,0.000114639,-243.552,1.94026e-10,233407
3.79883,0.000366486,0.000150334,-2.68985e-05,0.000114696,-287.834,2.13428e-10,258062
3.80859,0.0003974,0.000151543,-5.03339e-05,0.000114615,-332.116,2.32831e-10,282717
3.81836,0.000366486,0.000152794,-2.68985e-05,0.000114606,-287.834,2.17309e-10,202695
3.82812,0.000335573,0.000153928,-3.46317e-06,0.000114643,-243.552,2.01787e-10,122674
3.83789,0.00030466,0.000155205,1.99722e-05,0.000114522,-199.27,1.86265e-10,42652.4
3.84766,0.000273747,0.000156417,4.34076e-05,0.000114548,-154.987,1.70742e-10,-37369
3.85742,0.000242834,0.000157628,6.68429e-05,0.00011447,-110.705,1.5522e-10,-117390
3.86719,0.00021192,0.000158838,9.02783e-05,0.000114462,-66.4232,1.39698e-10,-197412
3.87695,0.000181007,0.000160009,0.000113714,0.000114489,-22.1411,1.24176e-10,-277433
3.88672,0.000150094,0.000161104,0.000137149,0.000114471,22.1411,1.08654e-10,-357455
3.89648,0.000119181,0.000162271,0.000160584,0.000114437,66.4232,9.31323e-11,-437476
3.90625,8.82675e-05,0.00016331,0.00018402,0.000114444,110.705,7.76102e-11,-517497
3.91602,5.73542e-05,0.00016443,0.000207455,0.000114374,154.987,6.20882e-11,-597519
3.92578,2.6441e-05,0.000165526,0.000230891,0.000114369,199.27,4.65661e-11,-677540
3.93555,-4.47217e-06,0.000166366,0.000254326,0.000114359,243.552,3.10441e-11,-757562
3.94531,-3.53854e-05,0.000167491,0.000277761,0.000114441,287.834,1.5522e-11,-837583
3.95508,-6.62986e-05,0.000168367,0.000301197,0.000114394,332.116,0,-917604
3.96484,-3.53854e-05,0.000169292,0.000277761,0.000114354,287.834,2.48353e-10,-657881
3.97461,-4.47217e-06,0.000170002,0.000254326,0.000114352,243.552,4.96705e-10,-398158
3.98438,2.6441e-05,0.000170914,0.00023089,0.000114402,199.27,7.45058e-10,-138436
3.99414,5.73543e-05,0.000171612,0.000207455,0.000114446,154.987,9.93411e-10,121287
4.00391,8.82675e-05,0.000172401,0.00018402,0.000114512,110.705,1.24176e-09,381010
4.01367,0.000119181,0.000173085,0.000160584,0.000114543,66.4232,1.49012e-09,640733
4.02344,0.000150094,0.000173732,0.000137149,0.000114515,22.1411,1.73847e-09,900456
4.0332,0.000181007,0.000174234,0.000113714,0.000114529,-22.1411,1.98682e-09,1.16018e+06
4.04297,0.00021192,0.000174819,9.02783e-05,0.000114631,-66.4232,2.23517e-09,1.4199e+06
4.05273,0.000242834,0.000175364,6.68429e-05,0.000114697,-110.705,2.48353e-09,1.67962e+06
4.0625,0.000273747,0.000175837,4.34076e-05,0.000114733,-154.987,2.73188e-09,1.93935e+06
4.07227,0.00030466,0.000176318,1.99722e-05,0.000114788,-199.27,2.98023e-09,2.19907e+06
4.08203,0.000335573,0.000176647,-3.46317e-06,0.000114912,-243.552,3.22858e-09,2.45879e+06
4.0918,0.000366486,0.000177112,-2.68985e-05,0.000115012,-287.834,3.47694e-09,2.71852e+06
4.10156,0.0003974,0.000177352,-5.03339e-05,0.000115063,-332.116,3.72529e-09,2.97824e+06
4.11133,0.000366486,0.000177694,-2.68985e-05,0.000115162,-287.834,3.47694e-09,2.13527e+06
4.12109,0.000335573,0.000178013,-3.46317e-06,0.000115355,-243.552,3.22858e-09,1.29229e+06
4.13086,0.00030466,0.000178243,1.99722e-05,0.00011547,-199.27,2.98023e-09,449316
4.14062,0.000273747,0.000178532,4.34076e-05,0.000115623,-154.987,2.73188e-09,-393659
4.15039,0.000242834,0.000178784,6.68429e-05,0.000115846,-110.705,2.48353e-09,-1.23663e+06
4.16016,0.00021192,0.000178958,9.02783e-05,0.00011607,-66.4232,2.23517e-09,-2.07961e+06
4.16992,0.000181007,0.000179127,0.000113714,0.00011638,-22.1411,1.98682e-09,-2.92258e+06
4.17969,0.000150094,0.000179397,0.000137149,0.000116615,22.1411,1.73847e-09,-3.76556e+06
4.18945,0.000119181,0.000179491,0.000160584,0.000117017,66.4232,1.49012e-09,-4.60853e+06
4.19922,8.82675e-05,0.000179632,0.00018402,0.000117413,110.705,1.24176e-09,-5.45151e+06
4.20898,5.73543e-05,0.000179861,0.000207455,0.000117804,154.987,9.93411e-10,-6.29448e+06
4.21875,2.6441e-05,0.000180018,0.00023089,0.000118229,199.27,7.45058e-10,-7.13745e+06
4.22852,-4.47217e-06,0.000180141,0.000254326,0.000118748,243.552,4.96705e-10,-7.98043e+06
4.23828,-3.53854e-05,0.000180222,0.000277761,0.000119378,287.834,2.48353e-10,-8.8234e+06
4.24805,-6.62986e-05,0.00018035,0.000301197,0.000119907,332.116,0,-9.66638e+06
4.25781,-3.53854e-05,0.000180608,0.000277761,0.000120664,287.834,3.97364e-09,-6.93036e+06
4.26758,-4.47217e-06,0.000180645,0.000254326,0.000121214,243.552,7.94729e-09,-4.19435e+06
4.27734,2.6441e-05,0.000180793,0.000230891,0.000122011,199.27,1.19209e-08,-1.45833e+06
4.28711,5.73542e-05,0.000180832,0.000207455,0.000122775,154.987,1.58946e-08,1.27769e+06
4.29687,8.82675e-05,0.000180961,0.00018402,0.000123505,110.705,1.98682e-08,4.0137e+06
4.30664,0.000119181,0.000181063,0.000160584,0.000124431,66.4232,2.38419e-08,6.74972e+06
4.31641,0.000150094,0.000181253,0.000137149,0.000125266,22.1411,2.78155e-08,9.48573e+06
4.32617,0.000181007,0.000181317,0.000113714,0.000126075,-22.1411,3.17891e-08,1.22217e+07
4.33594,0.00021192,0.000181406,9.02783e-05,0.000126972,-66.4232,3.57628e-08,1.49578e+07
4.3457,0.000242834,0.000181461,6.68429e-05,0.000127888,-110.705,3.97364e-08,1.76938e+07
4.35547,0.000273747,0.000181548,4.34076e-05,0.00012881,-154.987,4.37101e-08,2.04298e+07
4.36523,0.00030466,0.000181718,1.99722e-05,0.0001297,-199.27,4.76837e-08,2.31658e+07
4.375,0.000335573,0.000181735,-3.46317e-06,0.000130658,-243.552,5.16574e-08,2.59018e+07
4.38477,0.000366486,0.000181979,-2.68985e-05,0.000131696,-287.834,5.5631e-08,2.86378e+07
4.39453,0.0003974,0.00018198,-5.03339e-05,0.000132553,-332.116,5.96046e-08,3.13739e+07
4.4043,0.000366486,0.000182038,-2.68985e-05,0.000133588,-287.834,4.76837e-08,2.24937e+07
4.41406,0.000335573,0.000182239,-3.46317e-06,0.000134487,-243.552,3.57628e-08,1.36135e+07
4.42383,0.00030466,0.000182312,1.99722e-05,0.000135331,-199.27,2.38419e-08,4.73326e+06
4.43359,0.000273747,0.000182397,4.34076e-05,0.000136224,-154.987,1.19209e-08,-4.14694e+06
4.44336,0.000242834,0.00018247,6.68429e-05,0.000137205,-110.705,3.57342e-22,-1.30271e+07
4.45312,0.00021192,0.000182537,9.02783e-05,0.000137965,-66.4232,-1.19209e-08,-2.19073e+07
4.46289,0.000181007,0.000182575,0.000113714,0.000138816,-22.1411,-2.38419e-08,-3.07875e+07
4.47266,0.000150094,0.000182754,0.000137149,0.000139673,22.1411,-3.57628e-08,-3.96677e+07
4.48242,0.000119181,0.000182741,0.000160584,0.000140454,66.4232,-4.76837e-08,-4.85479e+07
4.49219,8.82675e-05,0.00018302,0.00018402,0.000141241,110.705,-5.96046e-08,-5.74281e+07
4.50195,5.73542e-05,0.000182993,0.000207455,0.000141912,154.987,-7.15256e-08,-6.63084e+07
4.51172,2.6441e-05,0.00018313,0.000230891,0.00014261,199.27,-8.34465e-08,-7.51886e+07
4.52148,-4.47217e-06,0.00018311,0.000254326,0.000143255,243.552,-9.53674e-08,-8.40688e+07
4.53125,-3.53854e-05,0.0001832,0.000277761,0.000143878,287.834,-1.07288e-07,-9.2949e+07
4.54102,-6.62986e-05,0.000183321,0.000301197,0.0001444,332.116,-1.19209e-07,-1.01829e+08
4.55078,-3.53854e-05,0.000183319,0.000277761,0.000145103,287.834,-1.11262e-07,-7.3007e+07
4.56055,-4.47217e-06,0.000183413,0.000254326,0.000145531,243.552,-1.03315e-07,-4.41848e+07
4.57031,2.6441e-05,0.000183407,0.00023089,0.00014602,199.27,-9.53674e-08,-1.53626e+07
4.58008,5.73543e-05,0.000183504,0.000207455,0.000146511,154.987,-8.74201e-08,1.34596e+07
4.58984,8.82675e-05,0.000183547,0.00018402,0.000147011,110.705,-7.94729e-08,4.22818e+07
4.59961,0.000119181,0.000183663,0.000160584,0.000147249,66.4232,-7.15256e-08,7.1104e+07
4.60937,0.000150094,0.000183641,0.000137149,0.000147674,22.1411,-6.35783e-08,9.99262e+07
4.61914,0.000181007,0.000183758,0.000113714,0.000147975,-22.1411,-5.5631e-08,1.28748e+08
4.62891,0.00021192,0.000183675,9.02783e-05,0.000148288,-66.4232,-4.76837e-08,1.57571e+08
4.63867,0.000242834,0.000183812,6.68429e-05,0.000148607,-110.705,-3.97364e-08,1.86393e+08
4.64844,0.000273747,0.000183836,4.34076e-05,0.000148899,-154.987,-3.17891e-08,2.15215e+08
4.6582,0.00030466,0.000183938,1.99722e-05,0.000149183,-199.27,-2.38419e-08,2.44037e+08
4.66797,0.000335573,0.000183933,-3.46317e-06,0.000149209,-243.552,-1.58946e-08,2.72859e+08
4.67773,0.000366486,0.000184047,-2.68985e-05,0.000149549,-287.834,-7.94729e-09,3.01681e+08
4.6875,0.0003974,0.000184163,-5.03339e-05,0.000149603,-332.116,0,3.30504e+08
4.69727,0.000366486,0.000184167,-2.68985e-05,0.000149912,-287.834,-6.35783e-08,2.36956e+08
4.70703,0.000335573,0.000184413,-3.46317e-06,0.000150008,-243.552,-1.27157e-07,1.43409e+08
4.7168,0.00030466,0.000184412,1.99722e-05,0.000150216,-199.27,-1.90735e-07,4.98619e+07
4.72656,0.000273747,0.000184569,4.34076e-05,0.000150258,-154.987,-2.54313e-07,-4.36854e+07
4.73633,0.000242834,0.000184868,6.68429e-05,0.000150499,-110.705,-3.17891e-07,-1.37233e+08
4.74609,0.00021192,0.000184966,9.02783e-05,0.000150541,-66.4232,-3.8147e-07,-2.3078e+08
4.75586,0.000181007,0.000185183,0.000113714,0.000150736,-22.1411,-4.45048e-07,-3.24327e+08
4.76562,0.000150094,0.000185603,0.000137149,0.00015078,22.1411,-5.08626e-07,-4.17875e+08
4.77539,0.000119181,0.000185869,0.000160584,0.000150894,66.4232,-5.72205e-07,-5.11422e+08
4.78516,8.82675e-05,0.000186254,0.00018402,0.000151042,110.705,-6.35783e-07,-6.04969e+08
4.79492,5.73543e-05,0.000186613,0.000207455,0.000151099,154.987,-6.99361e-07,-6.98516e+08
4.80469,2.6441e-05,0.000187154,0.000230891,0.000151201,199.27,-7.62939e-07,-7.92064e+08
4.81445,-4.47217e-06,0.000187615,0.000254326,0.000151275,243.552,-8.26518e-07,-8.85611e+08
4.82422,-3.53854e-05,0.00018827,0.000277761,0.000151429,287.834,-8.90096e-07,-9.79158e+08
4.83398,-6.62986e-05,0.000188841,0.000301197,0.000151438,332.116,-9.53674e-07,-1.07271e+09
4.84375,-3.53854e-05,0.000189569,0.000277761,0.000151558,287.834,-6.35783e-07,-7.69082e+08
4.85352,-4.47217e-06,0.000190304,0.000254326,0.000151601,243.552,-3.17891e-07,-4.65459e+08
4.86328,2.6441e-05,0.000191066,0.000230891,0.000151672,199.27,-5.71747e-21,-1.61835e+08
4.87305,5.73542e-05,0.000191929,0.000207455,0.000151747,154.987,3.17891e-07,1.41788e+08
4.88281,8.82675e-05,0.000192819,0.00018402,0.000151778,110.705,6.35783e-07,4.45412e+08
4.89258,0.000119181,0.000193773,0.000160584,0.000151884,66.4232,9.53674e-07,7.49035e+08
4.90234,0.000150094,0.000194692,0.000137149,0.000151907,22.1411,1.27157e-06,1.05266e+09
4.91211,0.000181007,0.00019579,0.000113714,0.000151948,-22.1411,1.58946e-06,1.35628e+09
4.92187,0.00021192,0.000196712,9.02783e-05,0.000151985,-66.4232,1.90735e-06,1.65991e+09
4.93164,0.000242834,0.000197742,6.68429e-05,0.000151963,-110.705,2.22524e-06,1.96353e+09
4.94141,0.000273747,0.000198867,4.34076e-05,0.000152115,-154.987,2.54313e-06,2.26715e+09
4.95117,0.00030466,0.000200017,1.99722e-05,0.000152043,-199.27,2.86102e-06,2.57078e+09
4.96094,0.000335573,0.00020108,-3.46317e-06,0.000152172,-243.552,3.17891e-06,2.8744e+09
4.9707,0.000366486,0.000202191,-2.68985e-05,0.000152157,-287.834,3.49681e-06,3.17802e+09
4.98047,0.0003974,0.00020341,-5.03339e-05,0.000152223,-332.116,3.8147e-06,3.48165e+09
4.99023,0.000366486,0.000204616,-2.68985e-05,0.000152264,-287.834,5.59489e-06,2.49619e+09
5,0.000335573,0.000205652,-3.46317e-06,0.000152237,-243.552,7.37508e-06,1.51072e+09
5.00977,0.00030466,0.000206904,1.99722e-05,0.000152217,-199.27,9.15527e-06,5.25263e+08
5.01953,0.000273747,0.000207934,4.34076e-05,0.000152294,-154.987,1.09355e-05,-4.60198e+08
5.0293,0.000242834,0.00020917,6.68429e-05,0.000152293,-110.705,1.27157e-05,-1.44566e+09
5.03906,0.00021192,0.000210361,9.02783e-05,0.000152333,-66.4232,1.44958e-05,-2.43112e+09
5.04883,0.000181007,0.000211272,0.000113714,0.000152283,-22.1411,1.6276e-05,-3.41658e+09
5.05859,0.000150094,0.000212581,0.000137149,0.000152391,22.1411,1.80562e-05,-4.40204e+09
5.06836,0.000119181,0.000213586,0.000160584,0.00015231,66.4232,1.98364e-05,-5.3875e+09
5.07812,8.82675e-05,0.000214668,0.00018402,0.000152422,110.705,2.16166e-05,-6.37296e+09
5.08789,5.73543e-05,0.000215595,0.000207455,0.000152285,154.987,2.33968e-05,-7.35843e+09
5.09766,2.6441e-05,0.000216663,0.00023089,0.000152326,199.27,2.5177e-05,-8.34389e+09
5.10742,-4.47217e-06,0.000217679,0.000254326,0.000152295,243.552,2.69572e-05,-9.32935e+09
5.11719,-3.53854e-05,0.000218631,0.000277761,0.000152387,287.834,2.87374e-05,-1.03148e+10
5.12695,-6.62986e-05,0.000219474,0.000301197,0.000152295,332.116,3.05176e-05,-1.13003e+10
5.13672,-3.53854e-05,0.000220436,0.000277761,0.000152345,287.834,2.64486e-05,-8.10179e+09
5.14648,-4.47217e-06,0.000221254,0.000254326,0.000152338,243.552,2.23796e-05,-4.90331e+09
5.15625,2.6441e-05,0.000222099,0.000230891,0.000152309,199.27,1.83105e-05,-1.70483e+09
5.16602,5.73542e-05,0.000222869,0.000207455,0.000152271,154.987,1.42415e-05,1.49365e+09
5.17578,8.82675e-05,0.000223602,0.00018402,0.00015228,110.705,1.01725e-05,4.69213e+09
5.18555,0.000119181,0.000224359,0.000160584,0.000152378,66.4232,6.10352e-06,7.89061e+09
5.19531,0.000150094,0.000224976,0.000137149,0.000152324,22.1411,2.03451e-06,1.10891e+10
5.20508,0.000181007,0.000225656,0.000113714,0.000152341,-22.1411,-2.03451e-06,1.42876e+10
5.21484,0.00021192,0.000226269,9.02783e-05,0.000152268,-66.4232,-6.10352e-06,1.74861e+10
5.22461,0.000242834,0.000226857,6.68429e-05,0.000152336,-110.705,-1.01725e-05,2.06845e+10
5.23437,0.000273747,0.000227315,4.34076e-05,0.000152388,-154.987,-1.42415e-05,2.3883e+10
5.24414,0.00030466,0.000227819,1.99722e-05,0.000152313,-199.27,-1.83105e-05,2.70815e+10
5.25391,0.000335573,0.000228163,-3.46317e-06,0.000152436,-243.552,-2.23796e-05,3.028e+10
5.26367,0.000366486,0.000228706,-2.68985e-05,0.00015242,-287.834,-2.64486e-05,3.34785e+10
5.27344,0.0003974,0.000229057,-5.03339e-05,0.000152503,-332.116,-3.05176e-05,3.66769e+10
5.2832,0.000366486,0.000229471,-2.68985e-05,0.000152525,-287.834,-4.47591e-05,2.62957e+10
5.29297,0.000335573,0.000229753,-3.46317e-06,0.00015261,-243.552,-5.90007e-05,1.59145e+10
5.30273,0.00030466,0.00023009,1.99722e-05,0.000152705,-199.27,-7.32422e-05,5.53331e+09
5.3125,0.000273747,0.000230471,4.34076e-05,0.000152805,-154.987,-8.74837e-05,-4.84789e+09
5.32227,0.000242834,0.000230568,6.68429e-05,0.000153007,-110.705,-0.000101725,-1.52291e+10
5.33203,0.00021192,0.000230825,9.02783e-05,0.000153133,-66.4232,-0.000115967,-2.56103e+10
5.3418,0.000181007,0.000231022,0.000113714,0.000153404,-22.1411,-0.000130208,-3.59915e+10
5.35156,0.000150094,0.000231281,0.000137149,0.000153533,22.1411,-0.00014445,-4.63727e+10
5.36133,0.000119181,0.000231352,0.000160584,0.000153744,66.4232,-0.000158691,-5.67539e+10
5.37109,8.82675e-05,0.00023147,0.00018402,0.000154073,110.705,-0.000172933,-6.71351e+10
5.38086,5.73542e-05,0.000231616,0.000207455,0.000154446,154.987,-0.000187174,-7.75163e+10
5.39062,2.6441e-05,0.000231694,0.000230891,0.000154854,199.27,-0.000201416,-8.78975e+10
5.40039,-4.47217e-06,0.00023179,0.000254326,0.000155274,243.552,-0.000215658,-9.82787e+10
5.41016,-3.53854e-05,0.000231851,0.000277761,0.000155758,287.834,-0.000229899,-1.0866e+11
5.41992,-6.62986e-05,0.000231976,0.000301197,0.000156279,332.116,-0.000244141,-1.19041e+11
5.42969,-3.53854e-05,0.00023197,0.000277761,0.000156785,287.834,-0.000227865,-8.53472e+10
5.43945,-4.47217e-06,0.000232113,0.000254326,0.000157404,243.552,-0.000211589,-5.16533e+10
5.44922,2.6441e-05,0.000232041,0.00023089,0.000158113,199.27,-0.000195312,-1.79593e+10
5.45898,5.73543e-05,0.000232046,0.000207455,0.000158796,154.987,-0.000179036,1.57347e+10
5.46875,8.82675e-05,0.000232074,0.00018402,0.000159587,110.705,-0.00016276,4.94286e+10
5.47852,0.000119181,0.00023202,0.000160584,0.000160244,66.4232,-0.000146484,8.31226e+10
5.48828,0.000150094,0.000232033,0.000137149,0.000161117,22.1411,-0.000130208,1.16817e+11
5.49805,0.000181007,0.000232068,0.000113714,0.000161854,-22.1411,-0.000113932,1.5051e+11
5.50781,0.00021192,0.000232017,9.02783e-05,0.00016271,-66.4232,-9.76562e-05,1.84204e+11
5.51758,0.000242834,0.000231916,6.68429e-05,0.000163622,-110.705,-8.13802e-05,2.17898e+11
5.52734,0.000273747,0.000231967,4.34076e-05,0.000164498,-154.987,-6.51042e-05,2.51592e+11
5.53711,0.00030466,0.000231941,1.99722e-05,0.000165369,-199.27,-4.88281e-05,2.85286e+11
5.54688,0.000335573,0.00023194,-3.46317e-06,0.000166335,-243.552,-3.25521e-05,3.1898e+11
5.55664,0.000366486,0.000231774,-2.68985e-05,0.000167264,-287.834,-1.6276e-05,3.52674e+11
5.56641,0.0003974,0.000231829,-5.03339e-05,0.000168143,-332.116,0,3.86368e+11
5.57617,0.000366486,0.000231758,-2.68985e-05,0.000169123,-287.834,0,2.77009e+11
5.58594,0.000335573,0.000231722,-3.46317e-06,0.000170066,-243.552,0,1.67649e+11
5.5957,0.00030466,0.00023174,1.99722e-05,0.000170862,-199.27,0,5.82899e+10
5.60547,0.000273747,0.000231584,4.34076e-05,0.000171842,-154.987,0,-5.10695e+10
5.61523,0.000242834,0.000231604,6.68429e-05,0.000172721,-110.705,0,-1.60429e+11
5.625,0.00021192,0.000231659,9.02783e-05,0.000173617,-66.4232,0,-2.69788e+11
5.63477,0.000181007,0.000231592,0.000113714,0.000174463,-22.1411,0,-3.79148e+11
5.64453,0.000150094,0.000231527,0.000137149,0.000175269,22.1411,0,-4.88507e+11
5.6543,0.000119181,0.000231459,0.000160584,0.000176195,66.4232,0,-5.97867e+11
5.66406,8.82675e-05,0.000231596,0.00018402,0.000176822,110.705,0,-7.07226e+11
5.67383,5.73542e-05,0.000231502,0.000207455,0.000177678,154.987,0,-8.16585e+11
5.68359,2.6441e-05,0.000231633,0.00023089,0.000178433,199.27,0,-9.25945e+11
5.69336,-4.47217e-06,0.000231497,0.000254326,0.000179049,243.552,0,-1.0353e+12
5.70312,-3.53854e-05,0.000231557,0.000277761,0.000179716,287.834,0,-1.14466e+12
5.71289,-6.62986e-05,0.00023161,0.000301197,0.000180338,332.116,0,-1.25402e+12
5.72266,-3.53854e-05,0.000231577,0.000277761,0.000180867,287.834,-0.000260417,-8.99079e+11
5.73242,-4.47217e-06,0.000231667,0.000254326,0.000181535,243.552,-0.000520833,-5.44134e+11
5.74219,2.6441e-05,0.00023162,0.00023089,0.000181993,199.27,-0.00078125,-1.8919e+11
5.75195,5.73542e-05,0.000231698,0.000207455,0.000182456,154.987,-0.00104167,1.65755e+11
5.76172,8.82675e-05,0.000231785,0.00018402,0.000182969,110.705,-0.00130208,5.20699e+11
5.77148,0.000119181,0.000231835,0.000160584,0.000183375,66.4232,-0.0015625,8.75643e+11
5.78125,0.000150094,0.000231792,0.000137149,0.000183771,22.1411,-0.00182292,1.23059e+12
5.79102,0.000181007,0.000231979,0.000113714,0.000184215,-22.1411,-0.00208333,1.58553e+12
5.80078,0.00021192,0.000231997,9.02783e-05,0.000184538,-66.4232,-0.00234375,1.94048e+12
5.81055,0.000242834,0.00023209,6.68429e-05,0.000184885,-110.705,-0.00260417,2.29542e+12
5.82031,0.000273747,0.000232161,4.34076e-05,0.000185208,-154.987,-0.00286458,2.65037e+12
5.83008,0.00030466,0.000232221,1.99722e-05,0.000185438,-199.27,-0.003125,3.00531e+12
5.83984,0.000335573,0.00023234,-3.46317e-06,0.000185665,-243.552,-0.00338542,3.36025e+12
5.84961,0.000366486,0.000232486,-2.68985e-05,0.000185928,-287.834,-0.00364583,3.7152e+12
5.85937,0.0003974,0.000232501,-5.03339e-05,0.000186201,-332.116,-0.00390625,4.07014e+12
5.86914,0.000366486,0.000232705,-2.68985e-05,0.00018636,-287.834,-0.0046875,2.91811e+12
5.87891,0.000335573,0.00023276,-3.46317e-06,0.000186574,-243.552,-0.00546875,1.76608e+12
5.88867,0.00030466,0.000232997,1.99722e-05,0.000186752,-199.27,-0.00625,6.14047e+11
5.89844,0.000273747,0.000233147,4.34076e-05,0.000186882,-154.987,-0.00703125,-5.37985e+11
5.9082,0.000242834,0.000233279,6.68429e-05,0.000187102,-110.705,-0.0078125,-1.69002e+12
5.91797,0.00021192,0.000233582,9.02783e-05,0.000187236,-66.4232,-0.00859375,-2.84205e+12
5.92773,0.000181007,0.000233697,0.000113714,0.000187409,-22.1411,-0.009375,-3.99408e+12
5.9375,0.000150094,0.000234016,0.000137149,0.000187485,22.1411,-0.0101563,-5.14611e+12
5.94727,0.000119181,0.000234309,0.000160584,0.000187643,66.4232,-0.0109375,-6.29814e+12
5.95703,8.82675e-05,0.000234587,0.00018402,0.000187735,110.705,-0.0117188,-7.45018e+12
5.9668,5.73543e-05,0.000234976,0.000207455,0.000187873,154.987,-0.0125,-8.60221e+12
5.97656,2.6441e-05,0.00023551,0.00023089,0.000187887,199.27,-0.0132812,-9.75424e+12
5.98633,-4.47217e-06,0.000235826,0.000254326,0.000187991,243.552,-0.0140625,-1.09063e+13
5.99609,-3.53854e-05,0.000236366,0.000277761,0.000188078,287.834,-0.0148437,-1.20583e+13
6.00586,-6.62986e-05,0.000236834,0.000301197,0.00018809,332.116,-0.015625,-1.32103e+13
6.01562,-3.53854e-05,0.000237326,0.000277761,0.00018822,287.834,-0.00833333,-9.47122e+12
6.02539,-4.47217e-06,0.000238127,0.000254326,0.000188227,243.552,-0.00104167,-5.73211e+12
6.03516,2.6441e-05,0.000238688,0.000230891,0.000188347,199.27,0.00625,-1.99299e+12
6.04492,5.73542e-05,0.000239379,0.000207455,0.000188353,154.987,0.0135417,1.74612e+12
6.05469,8.82675e-05,0.000240145,0.00018402,0.000188375,110.705,0.0208333,5.48523e+12
6.06445,0.000119181,0.00024082,0.000160584,0.000188536,66.4232,0.028125,9.22435e+12
6.07422,0.000150094,0.000241622,0.000137149,0.000188465,22.1411,0.0354167,1.29635e+13
6.08398,0.000181007,0.000242612,0.000113714,0.000188505,-22.1411,0.0427083,1.67026e+13
6.09375,0.00021192,0.00024348,9.02783e-05,0.000188563,-66.4232,0.05,2.04417e+13
6.10352,0.000242834,0.000244421,6.68429e-05,0.000188588,-110.705,0.0572917,2.41808e+13
6.11328,0.000273747,0.00024535,4.34076e-05,0.000188626,-154.987,0.0645833,2.79199e+13
6.12305,0.00030466,0.000246352,1.99722e-05,0.000188695,-199.27,0.071875,3.1659e+13
6.13281,0.000335573,0.000247349,-3.46317e-06,0.000188676,-243.552,0.0791667,3.53981e+13
6.14258,0.000366486,0.000248373,-2.68985e-05,0.000188756,-287.834,0.0864583,3.91373e+13
6.15234,0.0003974,0.000249491,-5.03339e-05,0.000188696,-332.116,0.09375,4.28764e+13
6.16211,0.000366486,0.000250504,-2.68985e-05,0.000188875,-287.834,0.0791667,3.07404e+13
6.17187,0.000335573,0.000251518,-3.46317e-06,0.000188723,-243.552,0.0645833,1.86045e+13
6.18164,0.00030466,0.000252633,1.99722e-05,0.000188934,-199.27,0.05,6.4686e+12
6.19141,0.000273747,0.000253697,4.34076e-05,0.000188822,-154.987,0.0354167,-5.66732e+12
6.20117,0.000242834,0.000254712,6.68429e-05,0.00018894,-110.705,0.0208333,-1.78032e+13
6.21094,0.00021192,0.000255723,9.02783e-05,0.000189002,-66.4232,0.00625,-2.99392e+13
6.2207,0.000181007,0.000256903,0.000113714,0.000188968,-22.1411,-0.00833333,-4.20751e+13
6.23047,0.000150094,0.00025792,0.000137149,0.000189033,22.1411,-0.0229167,-5.4211e+13
6.24023,0.000119181,0.000258974,0.000160584,0.000189182,66.4232,-0.0375,-6.63469e+13
6.25,8.82675e-05,0.000259919,0.00018402,0.00018911,110.705,-0.0520833,-7.84829e+13
6.25977,5.73542e-05,0.000260889,0.000207455,0.0001891,154.987,-0.0666667,-9.06188e+13
6.26953,2.6441e-05,0.000261919,0.000230891,0.000189248,199.27,-0.08125,-1.02755e+14
6.2793,-4.47217e-06,0.000262864,0.000254326,0.000189339,243.552,-0.0958333,-1.14891e+14
6.28906,-3.53854e-05,0.000263743,0.000277761,0.000189324,287.834,-0.110417,-1.27027e+14
6.29883,-6.62986e-05,0.000264695,0.000301197,0.000189333,332.116,-0.125,-1.39162e+14
6.30859,-3.53854e-05,0.000265492,0.000277761,0.000189301,287.834,-0.05,-9.97733e+13
6.31836,-4.47217e-06,0.000266422,0.000254326,0.000189406,243.552,0.025,-6.03841e+13
6.32812,2.6441e-05,0.000267197,0.00023089,0.000189461,199.27,0.1,-2.09949e+13
6.33789,5.73543e-05,0.000267946,0.000207455,0.000189437,154.987,0.175,1.83943e+13
6.34766,8.82675e-05,0.000268719,0.00018402,0.000189384,110.705,0.25,5.77834e+13
6.35742,0.000119181,0.000269385,0.000160584,0.000189487,66.4232,0.325,9.71726e+13
6.36719,0.000150094,0.000270046,0.000137149,0.000189576,22.1411,0.4,1.36562e+14
6.37695,0.000181007,0.000270771,0.000113714,0.000189441,-22.1411,0.475,1.75951e+14
6.38672,0.00021192,0.000271402,9.02783e-05,0.000189559,-66.4232,0.55,2.1534e+14
6.39648,0.000242834,0.000271902,6.68429e-05,0.000189569,-110.705,0.625,2.54729e+14
6.40625,0.000273747,0.000272471,4.34076e-05,0.000189536,-154.987,0.7,2.94119e+14
6.41602,0.00030466,0.000272941,1.99722e-05,0.000189543,-199.27,0.775,3.33508e+14
6.42578,0.000335573,0.000273492,-3.46317e-06,0.000189684,-243.552,0.85,3.72897e+14
6.43555,0.000366486,0.00027394,-2.68985e-05,0.000189617,-287.834,0.925,4.12286e+14
6.44531,0.0003974,0.000274354,-5.03339e-05,0.000189649,-332.116,1,4.51675e+14
6.45508,0.000366486,0.000274767,-2.68985e-05,0.000189682,-287.834,0.6,3.23831e+14
6.46484,0.000335573,0.000275091,-3.46317e-06,0.000189811,-243.552,0.2,1.95987e+14
6.47461,0.00030466,0.000275484,1.99722e-05,0.0001898,-199.27,-0.2,6.81426e+13
6.48437,0.000273747,0.000275803,4.34076e-05,0.000189891,-154.987,-0.6,-5.97017e+13
6.49414,0.000242834,0.000276064,6.68429e-05,0.000189956,-110.705,-1,-1.87546e+14
6.50391,0.00021192,0.000276421,9.02783e-05,0.000190169,-66.4232,-1.4,-3.1539e+14
6.51367,0.000181007,0.000276646,0.000113714,0.000190379,-22.1411,-1.8,-4.43234e+14
6.52344,0.000150094,0.000276996,0.000137149,0.000190387,22.1411,-2.2,-5.71079e+14
6.5332,0.000119181,0.000277133,0.000160584,0.000190764,66.4232,-2.6,-6.98923e+14
6.54297,8.82675e-05,0.000277418,0.00018402,0.000190978,110.705,-3,-8.26767e+14
6.55273,5.73542e-05,0.000277639,0.000207455,0.000191223,154.987,-3.4,-9.54611e+14
6.5625,2.6441e-05,0.000277858,0.000230891,0.000191553,199.27,-3.8,-1.08246e+15
6.57227,-4.47217e-06,0.000278002,0.000254326,0.000191914,243.552,-4.2,-1.2103e+15
6.58203,-3.53854e-05,0.000278236,0.000277761,0.000192314,287.834,-4.6,-1.33814e+15
6.5918,-6.62986e-05,0.000278359,0.000301197,0.000192812,332.116,-5,-1.46599e+15
6.60156,-3.53854e-05,0.000278654,0.000277761,0.000193251,287.834,-4.93333,-1.05105e+15
6.61133,-4.47217e-06,0.000278689,0.000254326,0.000193873,243.552,-4.86667,-6.36108e+14
6.62109,2.6441e-05,0.000278967,0.00023089,0.000194291,199.27,-4.8,-2.21168e+14
6.63086,5.73543e-05,0.00027904,0.000207455,0.000194996,154.987,-4.73333,1.93772e+14
6.64062,8.82675e-05,0.000279383,0.00018402,0.000195617,110.705,-4.66667,6.08712e+14
6.65039,0.000119181,0.000279386,0.000160584,0.000196307,66.4232,-4.6,1.02365e+15
6.66016,0.000150094,0.000279617,0.000137149,0.000196882,22.1411,-4.53333,1.43859e+15
6.66992,0.000181007,0.000279867,0.000113714,0.000197828,-22.1411,-4.46667,1.85353e+15
6.67969,0.00021192,0.000279854,9.02783e-05,0.000198494,-66.4232,-4.4,2.26847e+15
6.68945,0.000242834,0.000280075,6.68429e-05,0.000199251,-110.705,-4.33333,2.68341e+15
6.69922,0.000273747,0.000280121,4.34076e-05,0.000200077,-154.987,-4.26667,3.09835e+15
6.70898,0.00030466,0.000280345,1.99722e-05,0.000201013,-199.27,-4.2,3.51329e+15
6.71875,0.000335573,0.000280436,-3.46317e-06,0.000201836,-243.552,-4.13333,3.92823e+15
6.72852,0.000366486,0.000280562,-2.68985e-05,0.00020261,-287.834,-4.06667,4.34317e+15
6.73828,0.0003974,0.000280723,-5.03339e-05,0.000203527,-332.116,-4,4.75811e+15
6.74805,0.000366486,0.00028079,-2.68985e-05,0.000204386,-287.834,-2.66667,3.41135e+15
6.75781,0.000335573,0.000280989,-3.46317e-06,0.000205357,-243.552,-1.33333,2.0646e+15
6.76758,0.00030466,0.000281077,1.99722e-05,0.000206116,-199.27,-2.18492e-13,7.17839e+14
6.77734,0.000273747,0.000281108,4.34076e-05,0.000207025,-154.987,1.33333,-6.28919e+14
6.78711,0.000242834,0.000281354,6.68429e-05,0.000207821,-110.705,2.66667,-1.97568e+15
6.79687,0.00021192,0.0002813,9.02783e-05,0.000208748,-66.4232,4,-3.32243e+15
6.80664,0.000181007,0.000281475,0.000113714,0.000209431,-22.1411,5.33333,-4.66919e+15
6.81641,0.000150094,0.000281498,0.000137149,0.000210358,22.1411,6.66667,-6.01595e+15
6.82617,0.000119181,0.000281506,0.000160584,0.000211156,66.4232,8,-7.36271e+15
6.83594,8.82675e-05,0.00028169,0.00018402,0.000211917,110.705,9.33333,-8.70947e+15
6.8457,5.73542e-05,0.000281726,0.000207455,0.000212692,154.987,10.6667,-1.00562e+16
6.85547,2.6441e-05,0.000281751,0.00023089,0.000213401,199.27,12,-1.1403e+16
6.86523,-4.47217e-06,0.000281885,0.000254326,0.000214114,243.552,13.3333,-1.27497e+16
6.875,-3.53854e-05,0.000281915,0.000277761,0.000214693,287.834,14.6667,-1.40965e+16
6.88477,-6.62986e-05,0.000281963,0.000301197,0.00021532,332.116,16,-1.54433e+16
6.89453,-3.53854e-05,0.000282021,0.000277761,0.000216007,287.834,19.2,-1.10721e+16
6.9043,-4.47217e-06,0.000282041,0.000254326,0.000216553,243.552,22.4,-6.701e+15
6.91406,2.6441e-05,0.000282104,0.00023089,0.000217,199.27,25.6,-2.32987e+15
6.92383,5.73542e-05,0.000282136,0.000207455,0.000217596,154.987,28.8,2.04126e+15
6.93359,8.82675e-05,0.000282162,0.00018402,0.000218066,110.705,32,6.41239e+15
6.94336,0.000119181,0.000282286,0.000160584,0.000218487,66.4232,35.2,1.07835e+16
6.95312,0.000150094,0.000282207,0.000137149,0.000218948,22.1411,38.4,1.51547e+16
6.96289,0.000181007,0.000282364,0.000113714,0.000219204,-22.1411,41.6,1.95258e+16
6.97266,0.00021192,0.000282286,9.02783e-05,0.00021971,-66.4232,44.8,2.38969e+16
6.98242,0.000242834,0.00028233,6.68429e-05,0.000219926,-110.705,48,2.8268e+16
6.99219,0.000273747,0.000282438,4.34076e-05,0.000220267,-154.987,51.2,3.26392e+16
7.00195,0.00030466,0.000282371,1.99722e-05,0.000220494,-199.27,54.4,3.70103e+16
7.01172,0.000335573,0.000282536,-3.46317e-06,0.000220795,-243.552,57.6,4.13814e+16
7.02148,0.000366486,0.000282486,-2.68985e-05,0.000221052,-287.834,60.8,4.57526e+16
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,-332.116,64,5.01237e+16
7.04102,0.000366486,0.000282613,-2.68985e-05,0.000221419,-287.834,51.2,3.59365e+16
7.05078,0.000335573,0.00028271,-3.46317e-06,0.000221631,-243.552,38.4,2.17492e+16
7.06055,0.00030466,0.000282768,1.99722e-05,0.000221814,-199.27,25.6,7.56197e+15
7.07031,0.000273747,0.000282842,4.34076e-05,0.000221898,-154.987,12.8,-6.62526e+15
7.08008,0.000242834,0.000282895,6.68429e-05,0.000222091,-110.705,3.10507e-12,-2.08125e+16
7.08984,0.00021192,0.000283085,9.02783e-05,0.000222151,-66.4232,-12.8,-3.49997e+16
7.09961,0.000181007,0.000283184,0.000113714,0.000222335,-22.1411,-25.6,-4.9187e+16
7.10937,0.000150094,0.000283424,0.000137149,0.000222511,22.1411,-38.4,-6.33742e+16
7.11914,0.000119181,0.000283463,0.000160584,0.000222601,66.4232,-51.2,-7.75615e+16
7.12891,8.82675e-05,0.000283763,0.00018402,0.000222584,110.705,-64,-9.17487e+16
7.13867,5.73542e-05,0.000284068,0.000207455,0.000222738,154.987,-76.8,-1.05936e+17
7.14844,2.6441e-05,0.000284265,0.00023089,0.000222833,199.27,-89.6,-1.20123e+17
7.1582,-4.47217e-06,0.000284551,0.000254326,0.000222853,243.552,-102.4,-1.3431e+17
7.16797,-3.53854e-05,0.000284936,0.000277761,0.00022304,287.834,-115.2,-1.48498e+17
7.17773,-6.62986e-05,0.000285295,0.000301197,0.000223057,332.116,-128,-1.62685e+17
7.1875,-3.53854e-05,0.000285774,0.000277761,0.000223123,287.834,-119.467,-1.16638e+17
7.19727,-4.47217e-06,0.000286251,0.000254326,0.000223228,243.552,-110.933,-7.05907e+16
7.20703,2.6441e-05,0.000286697,0.00023089,0.000223312,199.27,-102.4,-2.45437e+16
7.2168,5.73542e-05,0.00028734,0.000207455,0.000223386,154.987,-93.8667,2.15034e+16
7.22656,8.82675e-05,0.000287984,0.00018402,0.000223426,110.705,-85.3333,6.75505e+16
7.23633,0.000119181,0.000288556,0.000160584,0.000223521,66.4232,-76.8,1.13598e+17
7.24609,0.000150094,0.000289283,0.000137149,0.000223594,22.1411,-68.2667,1.59645e+17
7.25586,0.000181007,0.000289991,0.000113714,0.000223641,-22.1411,-59.7333,2.05692e+17
7.26562,0.00021192,0.000290797,9.02783e-05,0.000223739,-66.4232,-51.2,2.51739e+17
7.27539,0.000242834,0.000291596,6.68429e-05,0.000223739,-110.705,-42.6667,2.97786e+17
7.28516,0.000273747,0.000292368,4.34076e-05,0.000223883,-154.987,-34.1333,3.43833e+17
7.29492,0.00030466,0.000293294,1.99722e-05,0.000223883,-199.27,-25.6,3.8988e+17
7.30469,0.000335573,0.000294259,-3.46317e-06,0.000223936,-243.552,-17.0667,4.35927e+17
7.31445,0.000366486,0.000295144,-2.68985e-05,0.000224045,-287.834,-8.53333,4.81974e+17
7.32422,0.0003974,0.000296114,-5.03339e-05,0.000224076,-332.116,0,5.28021e+17
7.33398,0.000366486,0.000297133,-2.68985e-05,0.000224213,-287.834,0,3.78568e+17
7.34375,0.000335573,0.000298092,-3.46317e-06,0.000224263,-243.552,0,2.29114e+17
7.35352,0.00030466,0.000299163,1.99722e-05,0.00022429,-199.27,0,7.96606e+16
7.36328,0.000273747,0.000300206,4.34076e-05,0.000224261,-154.987,0,-6.97929e+16
7.37305,0.000242834,0.000301221,6.68429e-05,0.000224328,-110.705,0,-2.19246e+17
7.38281,0.00021192,0.000302302,9.02783e-05,0.000224472,-66.4232,0,-3.687e+17
7.39258,0.000181007,0.000303366,0.000113714,0.000224454,-22.1411,0,-5.18154e+17
7.40234,0.000150094,0.000304402,0.000137149,0.000224596,22.1411,0,-6.67607e+17
7.41211,0.000119181,0.000305546,0.000160584,0.000224617,66.4232,0,-8.17061e+17
7.42188,8.82675e-05,0.000306479,0.00018402,0.000224622,110.705,0,-9.66514e+17
7.43164,5.73543e-05,0.000307568,0.000207455,0.000224727,154.987,0,-1.11597e+18
7.44141,2.6441e-05,0.000308513,0.00023089,0.000224778,199.27,0,-1.26542e+18
7.45117,-4.47217e-06,0.000309575,0.000254326,0.000224811,243.552,0,-1.41487e+18
7.46094,-3.53854e-05,0.000310591,0.000277761,0.000224829,287.834,0,-1.56433e+18
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,332.116,0,-1.71378e+18
7.48047,-3.53854e-05,0.000312491,0.000277761,0.000224894,287.834,-273.067,-1.22871e+18
7.49023,-4.47217e-06,0.000313354,0.000254326,0.000224971,243.552,-546.133,-7.43629e+17
7.5,2.6441e-05,0.000314359,0.000230891,0.00022505,199.27,-819.2,-2.58552e+17
7.50977,5.73542e-05,0.000315123,0.000207455,0.000225045,154.987,-1092.27,2.26525e+17
7.51953,8.82675e-05,0.000315995,0.00018402,0.000225064,110.705,-1365.33,7.11601e+17
7.5293,0.000119181,0.000316759,0.000160584,0.000225173,66.4232,-1638.4,1.19668e+18
7.53906,0.000150094,0.000317423,0.000137149,0.000225177,22.1411,-1911.47,1.68175e+18
7.54883,0.000181007,0.000318181,0.000113714,0.000225226,-22.1411,-2184.53,2.16683e+18
7.55859,0.00021192,0.000318955,9.02783e-05,0.000225149,-66.4232,-2457.6,2.65191e+18
7.56836,0.000242834,0.000319489,6.68429e-05,0.000225324,-110.705,-2730.67,3.13698e+18
7.57812,0.000273747,0.000320122,4.34076e-05,0.000225293,-154.987,-3003.73,3.62206e+18
7.58789,0.00030466,0.000320783,1.99722e-05,0.000225262,-199.27,-3276.8,4.10714e+18
7.59766,0.000335573,0.000321307,-3.46317e-06,0.000225391,-243.552,-3549.87,4.59221e+18
7.60742,0.000366486,0.000321782,-2.68985e-05,0.000225424,-287.834,-3822.93,5.07729e+18
7.61719,0.0003974,0.000322378,-5.03339e-05,0.000225517,-332.116,-4096,5.56237e+18
7.62695,0.000366486,0.000322671,-2.68985e-05,0.000225507,-287.834,-4915.2,3.98797e+18
7.63672,0.000335573,0.000323206,-3.46317e-06,0.000225557,-243.552,-5734.4,2.41357e+18
7.64648,0.00030466,0.000323583,1.99722e-05,0.000225749,-199.27,-6553.6,8.39174e+17
7.65625,0.000273747,0.000323878,4.34076e-05,0.000225804,-154.987,-7372.8,-7.35224e+17
7.66602,0.000242834,0.000324279,6.68429e-05,0.000225926,-110.705,-8192,-2.30962e+18
7.67578,0.00021192,0.000324601,9.02783e-05,0.00022598,-66.4232,-9011.2,-3.88402e+18
7.68555,0.000181007,0.000324906,0.000113714,0.000226209,-22.1411,-9830.4,-5.45842e+18
7.69531,0.000150094,0.000325177,0.000137149,0.000226375,22.1411,-10649.6,-7.03282e+18
7.70508,0.000119181,0.000325377,0.000160584,0.000226508,66.4232,-11468.8,-8.60721e+18
7.71484,8.82675e-05,0.000325648,0.00018402,0.000226787,110.705,-12288,-1.01816e+19
7.72461,5.73543e-05,0.000325946,0.000207455,0.000227049,154.987,-13107.2,-1.1756e+19
7.73438,2.6441e-05,0.000326097,0.00023089,0.000227366,199.27,-13926.4,-1.33304e+19
7.74414,-4.47217e-06,0.000326325,0.000254326,0.00022775,243.552,-14745.6,-1.49048e+19
7.75391,-3.53854e-05,0.000326525,0.000277761,0.000228,287.834,-15564.8,-1.64792e+19
7.76367,-6.62986e-05,0.000326733,0.000301197,0.000228428,332.116,-16384,-1.80536e+19
7.77344,-3.53854e-05,0.000326827,0.000277761,0.000228857,287.834,-10922.7,-1.29436e+19
7.7832,-4.47217e-06,0.000327069,0.000254326,0.000229339,243.552,-5461.33,-7.83365e+18
7.79297,2.6441e-05,0.000327272,0.000230891,0.000229839,199.27,-8.94943e-10,-2.72368e+18
7.80273,5.73542e-05,0.000327409,0.000207455,0.000230401,154.987,5461.33,2.38629e+18
7.8125,8.82675e-05,0.000327538,0.00018402,0.000230917,110.705,10922.7,7.49627e+18
7.82227,0.000119181,0.000327768,0.000160584,0.000231546,66.4232,16384,1.26062e+19
7.83203,0.000150094,0.00032788,0.000137149,0.000232202,22.1411,21845.3,1.77162e+19
7.8418,0.000181007,0.000328159,0.000113714,0.000232842,-22.1411,27306.7,2.28262e+19
7.85156,0.00021192,0.000328279,9.02783e-05,0.000233488,-66.4232,32768,2.79362e+19
7.86133,0.000242834,0.000328338,6.68429e-05,0.000234233,-110.705,38229.3,3.30461e+19
7.87109,0.000273747,0.000328565,4.34076e-05,0.000234829,-154.987,43690.7,3.81561e+19
7.88086,0.00030466,0.000328701,1.99722e-05,0.000235657,-199.27,49152,4.32661e+19
7.89062,0.000335573,0.000328802,-3.46317e-06,0.00023641,-243.552,54613.3,4.83761e+19
7.90039,0.000366486,0.000329057,-2.68985e-05,0.000237236,-287.834,60074.7,5.3486e+19
7.91016,0.0003974,0.000329156,-5.03339e-05,0.000237967,-332.116,65536,5.8596e+19
7.91992,0.0003974,0.000329278,-5.03339e-05,0.000238705,-332.116,65536,5.8596e+19
7.92969,0.0003974,0.000329504,-5.03339e-05,0.000239534,-332.116,65536,5.8596e+19
7.93945,0.0003974,0.000329584,-5.03339e-05,0.000240465,-332.116,65536,5.8596e+19
7.94922,0.0003974,0.000329707,-5.03339e-05,0.000241017,-332.116,65536,5.8596e+19
7.95898,0.0003974,0.00032985,-5.03339e-05,0.000241927,-332.116,65536,5.8596e+19
7.96875,0.0003974,0.000329944,-5.03339e-05,0.000242716,-332.116,65536,5.8596e+19
7.97852,0.0003974,0.00033011,-5.03339e-05,0.00024353,-332.116,65536,5.8596e+19
7.98828,0.0003974,0.000330308,-5.03339e-05,0.000244216,-332.116,65536,5.8596e+19
7.99805,0.0003974,0.000330385,-5.03339e-05,0.000245051,-332.116,65536,5.8596e+19
8.00781,0.0003974,0.000330432,-5.03339e-05,0.000245722,-332.116,65536,5.8596e+19
8.01758,0.0003974,0.00033057,-5.03339e-05,0.000246428,-332.116,65536,5.8596e+19
8.02734,0.0003974,0.000330655,-5.03339e-05,0.000247155,-332.116,65536,5.8596e+19
8.03711,0.0003974,0.000330731,-5.03339e-05,0.000247842,-332.116,65536,5.8596e+19
8.04688,0.0003974,0.000330979,-5.03339e-05,0.000248567,-332.116,65536,5.8596e+19
8.05664,0.0003974,0.000330877,-5.03339e-05,0.000249161,-332.116,65536,5.8596e+19
8.06641,0.0003974,0.000331015,-5.03339e-05,0.000249818,-332.116,65536,5.8596e+19
8.07617,0.0003974,0.000331087,-5.03339e-05,0.000250365,-332.116,65536,5.8596e+19
8.08594,0.0003974,0.000331166,-5.03339e-05,0.000250997,-332.116,65536,5.8596e+19


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_2.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-324.1821672220685, LMmax=324.1821672220685,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.20662e-11,-2.63672e-09,-2.61596e-13,1.52344e-08,0.00217699,1.61559e-27,-1.01585e-11
0.00976562,-1.96373e-08,3.22266e-08,-4.26037e-10,-1.78711e-08,3.54646,8.07794e-28,-1.65511e-08
0.0195312,-3.92625e-08,3.92578e-08,-8.51813e-10,2.7832e-08,7.09075,0,-3.3092e-08
0.0292969,4.84931e-08,-2.7832e-08,6.89662e-11,3.01758e-08,2.7053,4.1359e-25,-1.9756e-08
0.0390625,1.36249e-07,-6.5332e-08,9.89745e-10,-5.27344e-09,-1.68016,8.27181e-25,-6.42004e-09
0.0488281,1.424e-07,2.21191e-07,-8.48052e-10,-8.49609e-09,-3.94029,2.89513e-24,-1.04773e-08
0.0585937,1.48551e-07,1.63477e-07,-2.68585e-09,-3.31055e-08,-6.20043,4.96308e-24,-1.45346e-08
0.0683594,2.54221e-07,1.88965e-07,2.3567e-09,4.92187e-08,-5.3638,1.24077e-24,-8.86342e-09
0.078125,3.59891e-07,3.91113e-07,7.39924e-09,-5.5957e-08,-4.52717,-2.48154e-24,-3.19228e-09
0.0878906,4.94676e-07,6.4541e-07,-8.664e-10,-4.39453e-08,9.78992,-7.85822e-24,-4.21102e-08
0.0976562,6.2946e-07,7.95703e-07,-9.13204e-09,5.85937e-10,24.107,-1.32349e-23,-8.10281e-08
0.107422,1.20862e-06,1.00371e-06,-9.83866e-10,-1.34766e-08,-5.55992,-1.98523e-23,3.27941e-08
0.117187,1.78779e-06,1.35059e-06,7.16431e-09,-3.75e-08,-35.2269,-2.64698e-23,1.46616e-07
0.126953,1.5298e-06,1.43936e-06,-1.15728e-09,7.61719e-09,-7.022,-1.32349e-23,-7.68011e-09
0.136719,1.27181e-06,1.91426e-06,-9.47886e-09,-1.34766e-08,21.1829,0,-1.61976e-07
0.146484,2.28929e-06,2.18643e-06,1.50487e-08,-2.49023e-08,-6.84048,1.32349e-23,2.52371e-08
0.15625,3.30678e-06,2.56055e-06,3.95762e-08,1.37695e-08,-34.8638,2.64698e-23,2.12451e-07
0.166016,2.96147e-06,3.0126e-06,-2.53442e-08,3.16406e-08,36.0176,1.32349e-23,-9.13746e-08
0.175781,2.61615e-06,3.48135e-06,-9.02646e-08,-2.49023e-08,106.899,0,-3.952e-07
0.185547,5.0234e-06,3.97148e-06,1.52978e-08,-4.07227e-08,-67.5588,0,3.22313e-07
0.195312,7.43064e-06,4.48447e-06,1.2086e-07,8.99414e-08,-242.017,0,1.03983e-06
0.205078,4.048e-06,4.9418e-06,-1.52926e-08,6.73828e-09,44.3392,-1.05879e-22,-2.4426e-07
0.214844,6.65356e-07,5.56172e-06,-1.51445e-07,-6.67969e-08,330.695,-2.11758e-22,-1.52834e-06
0.224609,7.94752e-06,6.06797e-06,7.85679e-08,-4.7168e-08,-0.0515909,1.05879e-22,6.81317e-07
0.234375,1.52297e-05,6.69316e-06,3.08581e-07,1.10742e-07,-330.798,4.23516e-22,2.89098e-06
0.244141,5.70612e-06,7.33916e-06,-1.56406e-07,-1.34473e-07,2.96154e-11,4.23516e-22,-2.49275e-07
0.253906,-3.81745e-06,7.81787e-06,-6.21393e-07,-9.66797e-09,330.798,4.23516e-22,-3.38953e-06
0.263672,1.38667e-05,8.70146e-06,2.41101e-07,6.26953e-08,9.09495e-13,-6.35275e-22,2.73022e-06
0.273437,3.15508e-05,9.17637e-06,1.10359e-06,-1.61133e-08,-330.798,-1.69407e-21,8.84997e-06
0.283203,7.2972e-07,9.84668e-06,-3.05459e-07,3.98438e-08,0,-1.88079e-37,-1.68114e-06
0.292969,-3.00914e-05,1.05738e-05,-1.71451e-06,1.52344e-08,330.798,1.69407e-21,-1.22123e-05
0.302734,2.75557e-05,1.1083e-05,5.90538e-07,-2.60742e-08,-9.66338e-13,8.47033e-22,7.20903e-06
0.3125,8.52028e-05,1.17272e-05,2.89559e-06,-3.31055e-08,-330.798,0,2.66303e-05
0.322266,9.45211e-06,1.24831e-05,-1.15636e-06,-7.06055e-08,-3.00702e-11,0,-4.87789e-06
0.332031,-6.62986e-05,1.30772e-05,-5.20831e-06,1.9043e-08,330.798,0,-3.63861e-05
0.341797,7.67407e-05,1.37329e-05,2.08082e-06,-2.28516e-08,0,0,1.87101e-05
0.351562,0.00021978,1.44064e-05,9.36995e-06,-3.95508e-08,-330.798,0,7.38063e-05
0.361328,7.67407e-05,1.49707e-05,-3.36347e-06,-1.06641e-07,0,-6.77626e-21,-2.11235e-05
0.371094,-6.62986e-05,1.56404e-05,-1.60969e-05,4.16016e-08,330.798,-1.35525e-20,-0.000116053
0.380859,0.00016555,1.61971e-05,5.57671e-06,6.32812e-08,-9.66338e-13,-6.77626e-21,5.25402e-05
0.390625,0.0003974,1.67856e-05,2.72503e-05,-2.16797e-08,-330.798,0,0.000221134
0.400391,0.00016555,1.73443e-05,-9.95293e-06,-8.81836e-08,-3.00702e-11,0,-6.90985e-05
0.410156,-6.62986e-05,1.7908e-05,-4.71562e-05,3.10547e-08,330.798,0,-0.000359331
0.419922,0.00016555,1.83964e-05,1.77239e-05,-5.5957e-08,0,0,0.000142116
0.429687,0.0003974,1.90438e-05,8.26039e-05,-3.69141e-08,-330.798,0,0.000643562
0.439453,0.00016555,1.93222e-05,1.6135e-05,1.69922e-08,9.66338e-13,0,-0.000221834
0.449219,-6.62986e-05,1.98765e-05,-5.03339e-05,-2.54883e-08,330.798,0,-0.00108723
0.458984,0.00016555,2.03771e-05,9.9368e-05,-9.46289e-08,0,1.0842e-19,0.000420326
0.46875,0.0003974,2.07501e-05,0.00024907,5.30273e-08,-330.798,2.1684e-19,0.00192788
0.478516,0.00016555,2.11345e-05,9.9368e-05,1.25977e-08,-3.00702e-11,1.0842e-19,-0.000690903
0.488281,-6.62986e-05,2.14597e-05,-5.03339e-05,-8.05664e-08,330.798,0,-0.00330969
0.498047,0.00016555,2.18959e-05,0.000125431,-3.31055e-08,0,0,0.00122942
0.507812,0.0003974,2.2069e-05,0.000301197,-2.63672e-09,-330.798,0,0.00576853
0.517578,0.00016555,2.24171e-05,0.000125431,5.30273e-08,0,0,-0.00208693
0.527344,-6.62986e-05,2.27329e-05,-5.03339e-05,4.39453e-09,330.798,0,-0.00994239
0.537109,0.00016555,2.28929e-05,0.000125431,8.20312e-09,-1.93268e-12,0,0.0036785
0.546875,0.0003974,2.31527e-05,0.000301197,1.52344e-08,-330.798,0,0.0172994
0.556641,0.00016555,2.33455e-05,0.000125431,-7.06055e-08,0,1.73472e-18,-0.00633863
0.566406,-6.62986e-05,2.3492e-05,-5.03339e-05,7.4707e-08,330.798,3.46945e-18,-0.0299766
0.576172,0.00016555,2.36177e-05,0.000125431,-6.15234e-08,-3.0127e-11,5.20417e-18,0.0110307
0.585937,0.0003974,2.3797e-05,0.000301197,1.22168e-07,-330.798,6.93889e-18,0.0520381
0.595703,0.00016555,2.39657e-05,0.000125431,1.00195e-07,0,3.46945e-18,-0.0190447
0.605469,-6.62986e-05,2.39783e-05,-5.03339e-05,2.24414e-07,330.798,0,-0.0901275
0.615234,0.00016555,2.40595e-05,0.000125431,3.47461e-07,0,0,0.0330882
0.625,0.0003974,2.42194e-05,0.000301197,6.43359e-07,-330.798,0,0.156304
0.634766,0.00016555,2.42435e-05,0.000125431,8.23535e-07,1.93268e-12,0,-0.0573629
0.644531,-6.62986e-05,2.42865e-05,-5.03339e-05,1.09746e-06,330.798,0,-0.27103
0.654297,0.00016555,2.43442e-05,0.000125431,1.57324e-06,-2.63753e-11,-2.77556e-17,0.0995504
0.664062,0.0003974,2.44102e-05,0.000301197,1.94912e-06,-330.798,-5.55112e-17,0.47013
0.673828,0.00016555,2.44585e-05,0.000125431,2.47617e-06,0,-8.32667e-17,-0.172494
0.683594,-6.62986e-05,2.44989e-05,-5.03339e-05,3.11074e-06,330.798,-1.11022e-16,-0.815118
0.693359,0.00016555,2.45561e-05,0.000125431,3.74502e-06,0,-1.66533e-16,0.299092
0.703125,0.0003974,2.46431e-05,0.000301197,4.41826e-06,-330.798,-2.22045e-16,1.4133
0.712891,0.00016555,2.46612e-05,0.000125431,5.21543e-06,0,-1.11022e-16,-0.518625
0.722656,-6.62986e-05,2.4636e-05,-5.03339e-05,6.0709e-06,330.798,0,-2.45055
0.732422,0.00016555,2.47274e-05,0.000125431,7.03037e-06,-3.0127e-11,0,0.899529
0.742187,0.0003974,2.47368e-05,0.000301197,7.85479e-06,-330.798,0,4.24961
0.751953,0.00016555,2.48675e-05,0.000125431,8.94287e-06,0,0,-1.55974
0.761719,-6.62986e-05,2.47767e-05,-5.03339e-05,9.98145e-06,330.798,0,-7.3691
0.771484,0.00016555,2.48757e-05,0.000125431,1.1003e-05,1.87583e-12,0,2.70441
0.78125,0.0003974,2.49105e-05,0.000301197,1.21837e-05,-330.798,0,12.7779
0.791016,0.00016555,2.49202e-05,0.000125431,1.32574e-05,0,-1.77636e-15,-4.68922
0.800781,-6.62986e-05,2.49999e-05,-5.03339e-05,1.44114e-05,330.798,-3.55271e-15,-22.1564
0.810547,0.00016555,2.50342e-05,0.000125431,1.56346e-05,3.00702e-11,-1.77636e-15,8.13155
0.820312,0.0003974,2.49732e-05,0.000301197,1.6698e-05,-330.798,0,38.4195
0.830078,0.00016555,2.51953e-05,0.000125431,1.80387e-05,0,0,-14.1007
0.839844,-6.62986e-05,2.51027e-05,-5.03339e-05,1.91367e-05,330.798,0,-66.6208
0.849609,0.00016555,2.51104e-05,0.000125431,2.02852e-05,0,7.10543e-15,24.4506
0.859375,0.0003974,2.51174e-05,0.000301197,2.14805e-05,-330.798,1.42109e-14,115.522
0.869141,0.00016555,2.51256e-05,0.000125431,2.26535e-05,-1.87583e-12,7.10543e-15,-42.3966
0.878906,-6.62986e-05,2.52378e-05,-5.03339e-05,2.38433e-05,330.798,0,-200.315
0.888672,0.00016555,2.52003e-05,0.000125431,2.47919e-05,2.81943e-11,2.84217e-14,73.5159
0.898437,0.0003974,2.5227e-05,0.000301197,2.5899e-05,-330.798,5.68434e-14,347.347
0.908203,0.00016555,2.52803e-05,0.000125431,2.69719e-05,1.93268e-12,8.52651e-14,-127.479
0.917969,-6.62986e-05,2.52384e-05,-5.03339e-05,2.79759e-05,330.798,1.13687e-13,-602.304
0.927734,0.00016555,2.53685e-05,0.000125431,2.89497e-05,0,-5.68434e-14,221.051
0.9375,0.0003974,2.52967e-05,0.000301197,2.98292e-05,-330.798,-2.27374e-13,1044.41
0.947266,0.00016555,2.53321e-05,0.000125431,3.07025e-05,0,-1.13687e-13,-383.304
0.957031,-6.62986e-05,2.5362e-05,-5.03339e-05,3.14874e-05,330.798,0,-1811.01
0.966797,0.00016555,2.53843e-05,0.000125431,3.23086e-05,3.00702e-11,0,664.65
0.976562,0.0003974,2.54851e-05,0.000301197,3.30029e-05,-330.798,0,3140.32
0.986328,0.00016555,2.54432e-05,0.000125431,3.35517e-05,0,-4.54747e-13,-1152.51
0.996094,-6.62986e-05,2.53761e-05,-5.03339e-05,3.41868e-05,330.798,-9.09495e-13,-5445.34
1.00586,0.00016555,2.55144e-05,0.000125431,3.47748e-05,0,-4.54747e-13,1998.47
1.01562,0.0003974,2.55029e-05,0.000301197,3.53391e-05,-330.798,0,9442.29
1.02539,0.00016555,2.55237e-05,0.000125431,3.56956e-05,0,9.09495e-13,-3465.38
1.03516,-6.62986e-05,2.55319e-05,-5.03339e-05,3.61799e-05,330.798,1.81899e-12,-16373.1
1.04492,0.00016555,2.55352e-05,0.000125431,3.65801e-05,0,-9.09495e-13,6009.01
1.05469,0.0003974,2.56538e-05,0.000301197,3.69264e-05,-330.798,-3.63798e-12,28391.1
1.06445,0.00016555,2.55668e-05,0.000125431,3.72313e-05,3.0127e-11,-9.09495e-12,-10419.7
1.07422,-6.62986e-05,2.57083e-05,-5.03339e-05,3.74716e-05,330.798,-1.45519e-11,-49230.4
1.08398,0.00016555,2.55999e-05,0.000125431,3.7667e-05,-3.75167e-12,-7.27596e-12,18067.9
1.09375,0.0003974,2.57089e-05,0.000301197,3.78844e-05,-330.798,0,85366.1
1.10352,0.00016555,2.56723e-05,0.000125431,3.8083e-05,0,1.45519e-11,-31329.9
1.11328,-6.62986e-05,2.56898e-05,-5.03339e-05,3.81691e-05,330.798,2.91038e-11,-148026
1.12305,0.00016555,2.56784e-05,0.000125431,3.82066e-05,0,1.45519e-11,54326.4
1.13281,0.0003974,2.57792e-05,0.000301197,3.83479e-05,-330.798,0,256679
1.14258,0.00016555,2.58123e-05,0.000125431,3.83912e-05,3.0127e-11,0,-94202.6
1.15234,-6.62986e-05,2.58003e-05,-5.03339e-05,3.83836e-05,330.798,0,-445084
1.16211,0.00016555,2.58498e-05,0.000125431,3.83707e-05,0,0,163348
1.17187,0.0003974,2.58346e-05,0.000301197,3.84533e-05,-330.798,0,771781
1.18164,0.00016555,2.60077e-05,0.000125431,3.84018e-05,0,1.16415e-10,-283248
1.19141,-6.62986e-05,2.61706e-05,-5.03339e-05,3.85148e-05,330.798,2.32831e-10,-1.33828e+06
1.20117,0.00016555,2.62497e-05,0.000125431,3.83555e-05,0,1.16415e-10,491156
1.21094,0.0003974,2.64407e-05,0.000301197,3.84108e-05,-330.798,0,2.32059e+06
1.2207,0.00016555,2.67914e-05,0.000125431,3.84272e-05,3.0127e-11,4.65661e-10,-851670
1.23047,-6.62986e-05,2.69276e-05,-5.03339e-05,3.82986e-05,330.798,9.31323e-10,-4.02393e+06
1.24023,0.00016555,2.73715e-05,0.000125431,3.83892e-05,0,1.03398e-25,1.47681e+06
1.25,0.0003974,2.78871e-05,0.000301197,3.82655e-05,-330.798,-9.31323e-10,6.97754e+06
1.25977,0.00016555,2.83254e-05,0.000125431,3.82986e-05,0,-4.65661e-10,-2.5608e+06
1.26953,-6.62986e-05,2.90355e-05,-5.03339e-05,3.82248e-05,330.798,0,-1.20991e+07
1.2793,0.00016555,2.95934e-05,0.000125431,3.82181e-05,0,0,4.44045e+06
1.28906,0.0003974,3.03905e-05,0.000301197,3.82857e-05,-330.798,0,2.098e+07
1.29883,0.00016555,3.12694e-05,0.000125431,3.81642e-05,-3.00702e-11,3.72529e-09,-7.6998e+06
1.30859,-6.62986e-05,3.21706e-05,-5.03339e-05,3.81598e-05,330.798,7.45058e-09,-3.63797e+07
1.31836,0.00016555,3.30981e-05,0.000125431,3.81806e-05,3.75167e-12,-3.72529e-09,1.33515e+07
1.32812,0.0003974,3.41262e-05,0.000301197,3.81583e-05,-330.798,-1.49012e-08,6.30827e+07
1.33789,0.00016555,3.52764e-05,0.000125431,3.82339e-05,0,-1.65436e-24,-2.31517e+07
1.34766,-6.62986e-05,3.63475e-05,-5.03339e-05,3.81551e-05,330.798,1.49012e-08,-1.09386e+08
1.35742,0.00016555,3.76418e-05,0.000125431,3.81747e-05,0,2.23517e-08,4.01454e+07
1.36719,0.0003974,3.88515e-05,0.000301197,3.81964e-05,-330.798,2.98023e-08,1.89677e+08
1.37695,0.00016555,4.0135e-05,0.000125431,3.82667e-05,-3.00702e-11,1.49012e-08,-6.96126e+07
1.38672,-6.62986e-05,4.15485e-05,-5.03339e-05,3.82802e-05,330.798,0,-3.28902e+08
1.39648,0.00016555,4.28364e-05,0.000125431,3.83821e-05,0,0,1.20709e+08
1.40625,0.0003974,4.42491e-05,0.000301197,3.83865e-05,-330.798,0,5.7032e+08
1.41602,0.00016555,4.5697e-05,0.000125431,3.84785e-05,0,-5.96046e-08,-2.09311e+08
1.42578,-6.62986e-05,4.71015e-05,-5.03339e-05,3.85775e-05,330.798,-1.19209e-07,-9.88942e+08
1.43555,0.00016555,4.84983e-05,0.000125431,3.86689e-05,0,-1.78814e-07,3.62948e+08
1.44531,0.0003974,5.00367e-05,0.000301197,3.86402e-05,-330.798,-2.38419e-07,1.71484e+09
1.45508,0.00016555,5.14989e-05,0.000125431,3.88995e-05,-3.00702e-11,-1.19209e-07,-6.29356e+08
1.46484,-6.62986e-05,5.27748e-05,-5.03339e-05,3.89098e-05,330.798,0,-2.97355e+09
1.47461,0.00016555,5.43568e-05,0.000125431,3.89883e-05,0,-4.76837e-07,1.09131e+09
1.48437,0.0003974,5.56925e-05,0.000301197,3.90583e-05,-330.798,-9.53674e-07,5.15617e+09
1.49414,0.00016555,5.70817e-05,0.000125431,3.92115e-05,0,-1.43051e-06,-1.89234e+09
1.50391,-6.62986e-05,5.8461e-05,-5.03339e-05,3.91532e-05,330.798,-1.90735e-06,-8.94086e+09
1.51367,0.00016555,5.98248e-05,0.000125431,3.9336e-05,0,-9.53674e-07,3.28135e+09
1.52344,0.0003974,6.10893e-05,0.000301197,3.94315e-05,-330.798,0,1.55036e+10
1.5332,0.00016555,6.22764e-05,0.000125431,3.93012e-05,0,0,-5.6899e+09
1.54297,-6.62986e-05,6.35408e-05,-5.03339e-05,3.93999e-05,330.798,0,-2.68833e+10
1.55273,0.00016555,6.46729e-05,0.000125431,3.95033e-05,-3.0127e-11,3.8147e-06,9.86635e+09
1.5625,0.0003974,6.57539e-05,0.000301197,3.94995e-05,-330.798,7.62939e-06,4.6616e+10
1.57227,0.00016555,6.68915e-05,0.000125431,3.94907e-05,3.75167e-12,3.8147e-06,-1.71084e+10
1.58203,-6.62986e-05,6.78979e-05,-5.03339e-05,3.94184e-05,330.798,0,-8.08328e+10
1.5918,0.00016555,6.89098e-05,0.000125431,3.94717e-05,0,-1.52588e-05,2.96661e+10
1.60156,0.0003974,6.96278e-05,0.000301197,3.9462e-05,-330.798,-3.05176e-05,1.40165e+11
1.61133,0.00016555,7.04736e-05,0.000125431,3.94063e-05,0,-1.52588e-05,-5.14414e+10
1.62109,-6.62986e-05,7.13804e-05,-5.03339e-05,3.94102e-05,330.798,0,-2.43048e+11
1.63086,0.00016555,7.20284e-05,0.000125431,3.94424e-05,-3.0127e-11,0,8.92e+10
1.64062,0.0003974,7.26753e-05,0.000301197,3.92713e-05,-330.798,0,4.21448e+11
1.65039,0.00016555,7.33277e-05,0.000125431,3.92801e-05,0,-6.10352e-05,-1.54674e+11
1.66016,-6.62986e-05,7.39491e-05,-5.03339e-05,3.9218e-05,330.798,-0.00012207,-7.30795e+11
1.66992,0.00016555,7.45655e-05,0.000125431,3.91963e-05,0,6.10352e-05,2.68206e+11
1.67969,0.0003974,7.50164e-05,0.000301197,3.90855e-05,-330.798,0.000244141,1.26721e+12
1.68945,0.00016555,7.53469e-05,0.000125431,3.90486e-05,0,-0.00012207,-4.65073e+11
1.69922,-6.62986e-05,7.57608e-05,-5.03339e-05,3.90568e-05,330.798,-0.000488281,-2.19735e+12
1.70898,0.00016555,7.61338e-05,0.000125431,3.89054e-05,-3.0127e-11,-0.000244141,8.06442e+11
1.71875,0.0003974,7.64596e-05,0.000301197,3.89751e-05,-330.798,0,3.81024e+12
1.72852,0.00016555,7.66529e-05,0.000125431,3.87486e-05,0,0,-1.39838e+12
1.73828,-6.62986e-05,7.69289e-05,-5.03339e-05,3.88477e-05,330.798,0,-6.607e+12
1.74805,0.00016555,7.71047e-05,0.000125431,3.87671e-05,0,0,2.42481e+12
1.75781,0.0003974,7.71958e-05,0.000301197,3.87082e-05,-330.798,0,1.14566e+13
1.76758,0.00016555,7.74932e-05,0.000125431,3.87463e-05,0,0,-4.20464e+12
1.77734,-6.62986e-05,7.75333e-05,-5.03339e-05,3.8816e-05,330.798,0,-1.98659e+13
1.78711,0.00016555,7.76042e-05,0.000125431,3.89276e-05,-3.0127e-11,0.00390625,7.2909e+12
1.79687,0.0003974,7.7712e-05,0.000301197,3.89452e-05,-330.798,0.0078125,3.44477e+13
1.80664,0.00016555,7.77741e-05,0.000125431,3.92109e-05,-3.75167e-12,8.84709e-17,-1.26425e+13
1.81641,-6.62986e-05,7.77621e-05,-5.03339e-05,3.93917e-05,330.798,-0.0078125,-5.97327e+13
1.82617,0.00016555,7.78673e-05,0.000125431,3.96454e-05,0,-0.0117188,2.19223e+13
1.83594,0.0003974,7.79218e-05,0.000301197,4.00995e-05,-330.798,-0.015625,1.03577e+14
1.8457,0.00016555,7.79707e-05,0.000125431,4.04514e-05,0,-0.0234375,-3.80135e+13
1.85547,-6.62986e-05,7.79968e-05,-5.03339e-05,4.08964e-05,330.798,-0.03125,-1.79604e+14
1.86523,0.00016555,7.80557e-05,0.000125431,4.14589e-05,3.00702e-11,-0.015625,6.59158e+13
1.875,0.0003974,7.80419e-05,0.000301197,4.20785e-05,-330.798,0,3.11436e+14
1.88477,0.00016555,7.80926e-05,0.000125431,4.26905e-05,0,-0.03125,-1.14299e+14
1.89453,-6.62986e-05,7.81128e-05,-5.03339e-05,4.34584e-05,330.798,-0.0625,-5.40033e+14
1.9043,0.00016555,7.8114e-05,0.000125431,4.4228e-05,0,-0.03125,1.98195e+14
1.91406,0.0003974,7.82042e-05,0.000301197,4.50879e-05,-330.798,0,9.36424e+14
1.92383,0.00016555,7.81242e-05,0.000125431,4.59782e-05,0,0,-3.43673e+14
1.93359,-6.62986e-05,7.82004e-05,-5.03339e-05,4.6868e-05,330.798,0,-1.62377e+15
1.94336,0.00016555,7.82757e-05,0.000125431,4.77469e-05,3.00702e-11,-0.25,5.95934e+14
1.95312,0.0003974,7.82232e-05,0.000301197,4.88868e-05,-330.798,-0.5,2.81564e+15
1.96289,0.00016555,7.8237e-05,0.000125431,4.99547e-05,0,-0.25,-1.03336e+15
1.97266,-6.62986e-05,7.82897e-05,-5.03339e-05,5.09224e-05,330.798,0,-4.88235e+15
1.98242,0.00016555,7.83665e-05,0.000125431,5.19946e-05,0,0,1.79185e+15
1.99219,0.0003974,7.83302e-05,0.000301197,5.30335e-05,-330.798,0,8.46605e+15
2.00195,0.00016555,7.85168e-05,0.000125431,5.43302e-05,7.50333e-12,0,-3.10709e+15
2.01172,-6.62986e-05,7.83867e-05,-5.03339e-05,5.5403e-05,330.798,0,-1.46802e+16
2.02148,0.00016555,7.85027e-05,0.000125431,5.65236e-05,2.251e-11,0,5.38773e+15
2.03125,0.0003974,7.83987e-05,0.000301197,5.75355e-05,-330.798,0,2.54557e+16
2.04102,0.00016555,7.84646e-05,0.000125431,5.87487e-05,7.50333e-12,0,-9.34239e+15
2.05078,-6.62986e-05,7.84825e-05,-5.03339e-05,5.98819e-05,330.798,0,-4.41405e+16
2.06055,0.00016555,7.86067e-05,0.000125431,6.09776e-05,-7.50333e-12,0,1.61998e+16
2.07031,0.0003974,7.84324e-05,0.000301197,6.20124e-05,-330.798,0,7.65401e+16
2.08008,0.00016555,7.85473e-05,0.000125431,6.29871e-05,7.50333e-12,0,-2.80907e+16
2.08984,-6.62986e-05,7.85681e-05,-5.03339e-05,6.40005e-05,330.798,0,-1.32722e+17
2.09961,0.00016555,7.85212e-05,0.000125431,6.49198e-05,-7.50333e-12,16,4.87096e+16
2.10937,0.0003974,7.84925e-05,0.000301197,6.59479e-05,-330.798,32,2.30141e+17
2.11914,0.00016555,7.85212e-05,0.000125431,6.68355e-05,3.76303e-11,48,-8.4463e+16
2.12891,-6.62986e-05,7.85452e-05,-5.03339e-05,6.77347e-05,330.798,64,-3.99067e+17
2.13867,0.00016555,7.85153e-05,0.000125431,6.84943e-05,-7.50333e-12,-32,1.4646e+17
2.14844,0.0003974,7.86524e-05,0.000301197,6.92927e-05,-330.798,-128,6.91986e+17
2.1582,0.00016555,7.8624e-05,0.000125431,7.00228e-05,0,64,-2.53963e+17
2.16797,-6.62986e-05,7.86302e-05,-5.03339e-05,7.0672e-05,330.798,256,-1.19991e+18
2.17773,0.00016555,7.86258e-05,0.000125431,7.13657e-05,7.50333e-12,128,4.40375e+17
2.1875,0.0003974,7.87893e-05,0.000301197,7.19402e-05,-330.798,0,2.08066e+18
2.19727,0.00016555,7.86797e-05,0.000125431,7.25165e-05,2.25668e-11,0,-7.63616e+17
2.20703,-6.62986e-05,7.88256e-05,-5.03339e-05,7.2987e-05,330.798,0,-3.60789e+18
2.2168,0.00016555,7.86797e-05,0.000125431,7.33802e-05,7.50333e-12,0,1.32412e+18
2.22656,0.0003974,7.88921e-05,0.000301197,7.37968e-05,-330.798,0,6.25613e+18
2.23633,0.00016555,7.88637e-05,0.000125431,7.4284e-05,-7.50333e-12,-1024,-2.29604e+18
2.24609,-6.62986e-05,7.89454e-05,-5.03339e-05,7.45629e-05,330.798,-2048,-1.08482e+19
2.25586,0.00016555,7.90216e-05,0.000125431,7.48292e-05,7.50333e-12,-1024,3.98136e+18
2.26562,0.0003974,7.89281e-05,0.000301197,7.51462e-05,-330.798,0,1.88109e+19
2.27539,0.00016555,7.90359e-05,0.000125431,7.53319e-05,2.25668e-11,0,-6.90372e+18
2.28516,-6.62986e-05,7.9074e-05,-5.03339e-05,7.55915e-05,330.798,0,-3.26184e+19
2.29492,0.00016555,7.90424e-05,0.000125431,7.57392e-05,7.50333e-12,0,1.19711e+19
2.30469,0.0003974,7.90913e-05,0.000301197,7.58361e-05,-330.798,0,5.65606e+19
2.31445,0.00016555,7.90418e-05,0.000125431,7.59079e-05,-7.50333e-12,0,-2.07581e+19
2.32422,-6.62986e-05,7.91285e-05,-5.03339e-05,7.60594e-05,330.798,0,-9.80768e+19
2.33398,0.00016555,7.91033e-05,0.000125431,7.61842e-05,7.50333e-12,0,3.59948e+19
2.34375,0.0003974,7.91959e-05,0.000301197,7.62935e-05,-330.798,0,1.70066e+20
2.35352,0.00016555,7.9161e-05,0.000125431,7.63491e-05,-3.75735e-11,0,-6.24153e+19
2.36328,-6.62986e-05,7.93213e-05,-5.03339e-05,7.63582e-05,330.798,0,-2.94897e+20
2.37305,0.00016555,7.93702e-05,0.000125431,7.64836e-05,7.50333e-12,32768,1.08229e+20
2.38281,0.0003974,7.94807e-05,0.000301197,7.65724e-05,-330.798,65536,5.11355e+20
2.39258,0.00016555,7.97209e-05,0.000125431,7.65712e-05,-7.50333e-12,98304,-1.8767e+20
2.40234,-6.62986e-05,7.99087e-05,-5.03339e-05,7.66274e-05,330.798,131072,-8.86695e+20
2.41211,0.00016555,8.02154e-05,0.000125431,7.6776e-05,-7.50333e-12,-196608,3.25422e+20
2.42187,0.0003974,8.04665e-05,0.000301197,7.67684e-05,-330.798,-524288,1.53754e+21
2.43164,0.00016555,8.09728e-05,0.000125431,7.67455e-05,-2.251e-11,-262144,-5.64286e+20
2.44141,-6.62986e-05,8.12968e-05,-5.03339e-05,7.68114e-05,330.798,0,-2.66611e+21
2.45117,0.00016555,8.19193e-05,0.000125431,7.69535e-05,-7.50333e-12,0,9.78479e+20
2.46094,0.0003974,8.24977e-05,0.000301197,7.69764e-05,-330.798,0,4.62307e+21
2.4707,0.00016555,8.32321e-05,0.000125431,7.69116e-05,7.50333e-12,0,-1.69669e+21
2.48047,-6.62986e-05,8.39783e-05,-5.03339e-05,7.70678e-05,330.798,0,-8.01646e+21
2.49023,0.00016555,8.4738e-05,0.000125431,7.69948e-05,-7.50333e-12,-1.04858e+06,2.94209e+21
2.5,0.0003974,8.56942e-05,0.000301197,7.70282e-05,-330.798,-2.09715e+06,1.39006e+22
2.50977,0.00016555,8.66771e-05,0.000125431,7.71164e-05,-2.251e-11,1.04858e+06,-5.10162e+21
2.51953,-6.62986e-05,8.76182e-05,-5.03339e-05,7.71146e-05,330.798,4.1943e+06,-2.41039e+22
2.5293,0.00016555,8.88217e-05,0.000125431,7.7107e-05,-7.50333e-12,-2.09715e+06,8.84627e+21
2.53906,0.0003974,9.00012e-05,0.000301197,7.72154e-05,-330.798,-8.38861e+06,4.17964e+22
2.54883,0.00016555,9.11153e-05,0.000125431,7.71823e-05,7.50333e-12,-8.38861e+06,-1.53395e+22
2.55859,-6.62986e-05,9.22562e-05,-5.03339e-05,7.71779e-05,330.798,-8.38861e+06,-7.24755e+22
2.56836,0.00016555,9.36422e-05,0.000125431,7.72072e-05,-7.50333e-12,-1.25829e+07,2.65989e+22
2.57812,0.0003974,9.50438e-05,0.000301197,7.72597e-05,-330.798,-1.67772e+07,1.25673e+23
2.58789,0.00016555,9.63721e-05,0.000125431,7.72813e-05,7.50333e-12,-2.51658e+07,-4.61229e+22
2.59766,-6.62986e-05,9.78179e-05,-5.03339e-05,7.72553e-05,330.798,-3.35544e+07,-2.17919e+23
2.60742,0.00016555,9.9177e-05,0.000125431,7.73156e-05,-3.76303e-11,-5.03316e+07,7.99776e+22
2.61719,0.0003974,0.000100608,0.000301197,7.73326e-05,-330.798,-6.71089e+07,3.77874e+23
2.62695,0.00016555,0.000102019,0.000125431,7.7407e-05,7.50333e-12,-3.35544e+07,-1.38682e+23
2.63672,-6.62986e-05,0.000103496,-5.03339e-05,7.73657e-05,330.798,0,-6.55238e+23
2.64648,0.00016555,0.000104836,0.000125431,7.73265e-05,0,-6.71089e+07,2.40476e+23
2.65625,0.0003974,0.000106297,0.000301197,7.74316e-05,-330.798,-1.34218e+08,1.13619e+24
2.66602,0.00016555,0.000107726,0.000125431,7.7325e-05,-7.50333e-12,-6.71089e+07,-4.16989e+23
2.67578,-6.62986e-05,0.000109039,-5.03339e-05,7.7436e-05,330.798,0,-1.97017e+24
2.68555,0.00016555,0.000110411,0.000125431,7.74006e-05,-2.25668e-11,0,7.23064e+23
2.69531,0.0003974,0.000111665,0.000301197,7.74387e-05,-330.798,0,3.4163e+24
2.70508,0.00016555,0.000112976,0.000125431,7.74583e-05,-7.50333e-12,1.07374e+09,-1.2538e+24
2.71484,-6.62986e-05,0.00011418,-5.03339e-05,7.74322e-05,330.798,2.14748e+09,-5.9239e+24
2.72461,0.00016555,0.000115279,0.000125431,7.74583e-05,7.50333e-12,1.07374e+09,2.17411e+24
2.73437,0.0003974,0.000116549,0.000301197,7.75488e-05,-330.798,0,1.02721e+25
2.74414,0.00016555,0.000117511,0.000125431,7.74343e-05,-7.50333e-12,0,-3.76993e+24
2.75391,-6.62986e-05,0.000118517,-5.03339e-05,7.74164e-05,330.798,0,-1.7812e+25
2.76367,0.00016555,0.000119465,0.000125431,7.74791e-05,-2.25668e-11,0,6.5371e+24
2.77344,0.0003974,0.000120436,0.000301197,7.7424e-05,-330.798,0,3.08862e+25
2.7832,0.00016555,0.000121361,0.000125431,7.75298e-05,-7.50333e-12,0,-1.13354e+25
2.79297,-6.62986e-05,0.00012207,-5.03339e-05,7.74038e-05,330.798,0,-5.3557e+25
2.80273,0.00016555,0.000122817,0.000125431,7.75198e-05,7.50333e-12,0,1.96557e+25
2.8125,0.0003974,0.00012351,0.000301197,7.73757e-05,-330.798,0,9.28684e+25
2.82227,0.00016555,0.000124071,0.000125431,7.74583e-05,-7.50333e-12,0,-3.40833e+25
2.83203,-6.62986e-05,0.000124605,-5.03339e-05,7.74316e-05,330.798,0,-1.61035e+26
2.8418,0.00016555,0.000125133,0.000125431,7.75471e-05,3.75735e-11,1.71799e+10,5.91008e+25
2.85156,0.0003974,0.0001256,0.000301197,7.74987e-05,-330.798,3.43597e+10,2.79236e+26
2.86133,0.00016555,0.000125992,0.000125431,7.74404e-05,-7.50333e-12,-1.71799e+10,-1.02481e+26
2.87109,-6.62986e-05,0.000126404,-5.03339e-05,7.76118e-05,330.798,-6.87195e+10,-4.84199e+26
2.88086,0.00016555,0.000126665,0.000125431,7.75374e-05,7.50333e-12,-1.03079e+11,1.77704e+26
2.89062,0.0003974,0.000126893,0.000301197,7.75521e-05,-330.798,-1.37439e+11,8.39607e+26
2.90039,0.00016555,0.00012715,0.000125431,7.75497e-05,7.50333e-12,-6.87195e+10,-3.08141e+26
2.91016,-6.62986e-05,0.000127368,-5.03339e-05,7.75579e-05,330.798,0,-1.45589e+27
2.91992,0.00016555,0.000127605,0.000125431,7.7717e-05,2.251e-11,0,5.3432e+26
2.92969,0.0003974,0.000127664,0.000301197,7.76256e-05,-330.798,0,2.52453e+27
2.93945,0.00016555,0.000127751,0.000125431,7.78324e-05,7.50333e-12,0,-9.26517e+26
2.94922,-6.62986e-05,0.000127915,-5.03339e-05,7.77943e-05,330.798,0,-4.37756e+27
2.95898,0.00016555,0.000128077,0.000125431,7.79446e-05,-7.50333e-12,5.49756e+11,1.60659e+27
2.96875,0.0003974,0.000128089,0.000301197,7.80524e-05,-330.798,1.09951e+12,7.59075e+27
2.97852,0.00016555,0.000128159,0.000125431,7.8254e-05,7.50333e-12,1.64927e+12,-2.78585e+27
2.98828,-6.62986e-05,0.00012828,-5.03339e-05,7.84925e-05,330.798,2.19902e+12,-1.31624e+28
2.99805,0.00016555,0.000128202,0.000125431,7.88229e-05,2.251e-11,1.09951e+12,4.8307e+27
3.00781,0.0003974,0.000128347,0.000301197,7.90415e-05,-330.798,0,2.28238e+28
3.01758,0.00016555,0.000128383,0.000125431,7.94271e-05,7.50333e-12,0,-8.37648e+27
3.02734,-6.62986e-05,0.000128534,-5.03339e-05,7.98832e-05,330.798,0,-3.95768e+28
3.03711,0.00016555,0.000128623,0.000125431,8.03689e-05,-7.50333e-12,-4.39805e+12,1.45249e+28
3.04687,0.0003974,0.000128647,0.000301197,8.09077e-05,-330.798,-8.79609e+12,6.86266e+28
3.05664,0.00016555,0.00012874,0.000125431,8.14163e-05,7.50333e-12,-4.39805e+12,-2.51864e+28
3.06641,-6.62986e-05,0.000128832,-5.03339e-05,8.21584e-05,330.798,0,-1.18999e+29
3.07617,0.00016555,0.000128965,0.000125431,8.28272e-05,-7.50333e-12,1.75922e+13,4.36735e+28
3.08594,0.0003974,0.000129101,0.000301197,8.35069e-05,-330.798,3.51844e+13,2.06346e+29
3.0957,0.00016555,0.000129232,0.000125431,8.42789e-05,3.76303e-11,1.75922e+13,-7.57304e+28
3.10547,-6.62986e-05,0.000129321,-5.03339e-05,8.5154e-05,330.798,0,-3.57807e+29
3.11523,0.00016555,0.00012943,0.000125431,8.59896e-05,-7.50333e-12,3.51844e+13,1.31317e+29
3.125,0.0003974,0.000129526,0.000301197,8.68907e-05,-330.798,7.03687e+13,6.20442e+29
3.13477,0.00016555,0.000129659,0.000125431,8.78889e-05,0,1.05553e+14,-2.27706e+29
3.14453,-6.62986e-05,0.000129857,-5.03339e-05,8.87912e-05,330.798,1.40737e+14,-1.07585e+30
3.1543,0.00016555,0.000129993,0.000125431,8.9705e-05,7.50333e-12,2.11106e+14,3.94845e+29
3.16406,0.0003974,0.000130169,0.000301197,9.07986e-05,-330.798,2.81475e+14,1.86554e+30
3.17383,0.00016555,0.000130374,0.000125431,9.16878e-05,2.25668e-11,-1.40737e+14,-6.84665e+29
3.18359,-6.62986e-05,0.000130425,-5.03339e-05,9.27284e-05,330.798,-5.6295e+14,-3.23487e+30
3.19336,0.00016555,0.000130584,0.000125431,9.38139e-05,7.50333e-12,-8.44425e+14,1.18722e+30
3.20312,0.0003974,0.000130772,0.000301197,9.48653e-05,-330.798,-1.1259e+15,5.60931e+30
3.21289,0.00016555,0.000130891,0.000125431,9.58386e-05,-7.50333e-12,-1.1259e+15,-2.05865e+30
3.22266,-6.62986e-05,0.00013099,-5.03339e-05,9.68203e-05,330.798,-1.1259e+15,-9.72661e+30
3.23242,0.00016555,0.000131281,0.000125431,9.7856e-05,7.50333e-12,-2.81475e+15,3.56972e+30
3.24219,0.0003974,0.00013128,0.000301197,9.88781e-05,-330.798,-4.5036e+15,1.68661e+31
3.25195,0.00016555,0.000131339,0.000125431,9.98449e-05,2.25668e-11,-4.5036e+15,-6.18994e+30
3.26172,-6.62986e-05,0.000131623,-5.03339e-05,0.000100881,330.798,-4.5036e+15,-2.92459e+31
3.27148,0.00016555,0.000131645,0.000125431,0.000101791,7.50333e-12,-2.2518e+15,1.07334e+31
3.28125,0.0003974,0.000131777,0.000301197,0.0001026,-330.798,0,5.07128e+31
3.29102,0.00016555,0.000131928,0.000125431,0.000103611,-7.50333e-12,-9.0072e+15,-1.86119e+31
3.30078,-6.62986e-05,0.000132061,-5.03339e-05,0.000104378,330.798,-1.80144e+16,-8.79366e+31
3.31055,0.00016555,0.000132129,0.000125431,0.000105152,7.50333e-12,-410,3.22733e+31
3.32031,0.0003974,0.000132222,0.000301197,0.000105904,-330.798,1.80144e+16,1.52483e+32
3.33008,0.00016555,0.000132264,0.000125431,0.000106687,-3.75735e-11,9.0072e+15,-5.59622e+31
3.33984,-6.62986e-05,0.000132417,-5.03339e-05,0.000107355,330.798,0,-2.64408e+32
3.34961,0.00016555,0.000132412,0.000125431,0.000107977,7.50333e-12,0,9.70391e+31
3.35937,0.0003974,0.000132538,0.000301197,0.000108619,-330.798,0,4.58486e+32
3.36914,0.00016555,0.000132595,0.000125431,0.00010914,-7.50333e-12,0,-1.68267e+32
3.37891,-6.62986e-05,0.000132576,-5.03339e-05,0.000109694,330.798,0,-7.9502e+32
3.38867,0.00016555,0.000132648,0.000125431,0.000110074,-7.50333e-12,-1.44115e+17,2.91777e+32
3.39844,0.0003974,0.000132761,0.000301197,0.000110597,-330.798,-2.8823e+17,1.37857e+33
3.4082,0.00016555,0.00013255,0.000125431,0.000111038,-2.251e-11,-1.44115e+17,-5.05945e+32
3.41797,-6.62986e-05,0.000132739,-5.03339e-05,0.000111294,330.798,0,-2.39046e+33
3.42773,0.00016555,0.000132728,0.000125431,0.000111662,-7.50333e-12,0,8.77314e+32
3.4375,0.0003974,0.000132692,0.000301197,0.00011194,-330.798,0,4.14509e+33
3.44727,0.00016555,0.000132732,0.000125431,0.000112139,7.50333e-12,0,-1.52127e+33
3.45703,-6.62986e-05,0.000132706,-5.03339e-05,0.000112399,330.798,0,-7.18764e+33
3.4668,0.00016555,0.000132729,0.000125431,0.000112605,-7.50333e-12,0,2.63791e+33
3.47656,0.0003974,0.000132693,0.000301197,0.000112707,-330.798,0,1.24635e+34
3.48633,0.00016555,0.000132661,0.000125431,0.00011284,-2.251e-11,-2.30584e+18,-4.57416e+33
3.49609,-6.62986e-05,0.000132678,-5.03339e-05,0.000113005,330.798,-4.61169e+18,-2.16118e+34
3.50586,0.00016555,0.000132795,0.000125431,0.000113109,-7.50333e-12,-4.61169e+18,7.93165e+33
3.51562,0.0003974,0.000132613,0.000301197,0.000113152,-330.798,-4.61169e+18,3.74751e+34
3.52539,0.00016555,0.000132758,0.000125431,0.000113256,7.50333e-12,-6.91753e+18,-1.37536e+34
3.53516,-6.62986e-05,0.000132686,-5.03339e-05,0.000113336,330.798,-9.22337e+18,-6.49822e+34
3.54492,0.00016555,0.000132734,0.000125431,0.000113393,-7.50333e-12,-4.61169e+18,2.38489e+34
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,-330.798,0,1.1268e+35
3.56445,0.00016555,0.000132891,0.000125431,0.000113567,7.50333e-12,0,-4.13542e+34
3.57422,-6.62986e-05,0.000133152,-5.03339e-05,0.000113551,330.798,0,-1.95388e+35
3.58398,0.00016555,0.000133271,0.000125431,0.000113728,-3.76303e-11,0,7.17087e+34
3.59375,0.0003974,0.000133489,0.000301197,0.000113742,-330.798,0,3.38806e+35
3.60352,0.00016555,0.000133717,0.000125431,0.000113776,7.50333e-12,3.68935e+19,-1.24344e+35
3.61328,-6.62986e-05,0.000134035,-5.03339e-05,0.000113783,330.798,7.3787e+19,-5.87493e+35
3.62305,0.00016555,0.000134423,0.000125431,0.000113981,0,3.68935e+19,2.15613e+35
3.63281,0.0003974,0.00013485,0.000301197,0.000114011,-330.798,0,1.01872e+36
3.64258,0.00016555,0.000135323,0.000125431,0.000114079,-7.50333e-12,1.47574e+20,-3.73876e+35
3.65234,-6.62986e-05,0.000135939,-5.03339e-05,0.000114166,330.798,2.95148e+20,-1.76647e+36
3.66211,0.00016555,0.000136499,0.000125431,0.000114132,-2.25668e-11,1.47574e+20,6.48306e+35
3.67188,0.0003974,0.00013723,0.000301197,0.000114187,-330.798,0,3.06308e+36
3.68164,0.00016555,0.000137867,0.000125431,0.00011439,-7.50333e-12,-2.95148e+20,-1.12417e+36
3.69141,-6.62986e-05,0.000138667,-5.03339e-05,0.000114388,330.798,-5.90296e+20,-5.31143e+36
3.70117,0.00016555,0.00013968,0.000125431,0.000114381,7.50333e-12,2.95148e+20,1.94932e+36
3.71094,0.0003974,0.00014045,0.000301197,0.000114517,-330.798,1.18059e+21,9.21008e+36
3.7207,0.00016555,0.000141378,0.000125431,0.000114396,-7.50333e-12,5.90296e+20,-3.38015e+36
3.73047,-6.62986e-05,0.000142302,-5.03339e-05,0.000114534,330.798,0,-1.59704e+37
3.74023,0.00016555,0.000143485,0.000125431,0.000114527,-2.25668e-11,0,5.86122e+36
3.75,0.0003974,0.000144489,0.000301197,0.000114625,-330.798,0,2.76928e+37
3.75977,0.00016555,0.000145759,0.000125431,0.000114562,-7.50333e-12,4.72237e+21,-1.01634e+37
3.76953,-6.62986e-05,0.00014675,-5.03339e-05,0.000114705,330.798,9.44473e+21,-4.80197e+37
3.7793,0.00016555,0.000147862,0.000125431,0.000114667,7.50333e-12,4.72237e+21,1.76235e+37
3.78906,0.0003974,0.000149131,0.000301197,0.000114639,-330.798,0,8.32667e+37
3.79883,0.00016555,0.000150334,0.000125431,0.000114696,-7.50333e-12,0,-3.05594e+37
3.80859,-6.62986e-05,0.000151543,-5.03339e-05,0.000114615,330.798,0,-1.44385e+38
3.81836,0.00016555,0.000152794,0.000125431,0.000114606,3.75735e-11,-1.88895e+22,5.29903e+37
3.82812,0.0003974,0.000153928,0.000301197,0.000114643,-330.798,-3.77789e+22,2.50366e+38
3.83789,0.00016555,0.000155205,0.000125431,0.000114522,-7.50333e-12,-1.88895e+22,-9.18859e+37
3.84766,-6.62986e-05,0.000156417,-5.03339e-05,0.000114548,330.798,0,-4.34138e+38
3.85742,0.00016555,0.000157628,0.000125431,0.00011447,7.50333e-12,0,1.59331e+38
3.86719,0.0003974,0.000158838,0.000301197,0.000114462,-330.798,0,7.528e+38
3.87695,0.00016555,0.000160009,0.000125431,0.000114489,7.50333e-12,-1.51116e+23,-2.76282e+38
3.88672,-6.62986e-05,0.000161104,-5.03339e-05,0.000114471,330.798,-3.02231e+23,-1.30536e+39
3.89648,0.00016555,0.000162271,0.000125431,0.000114437,2.251e-11,-2.06024e+10,4.79077e+38
3.90625,0.0003974,0.00016331,0.000301197,0.000114444,-330.798,3.02231e+23,2.26352e+39
3.91602,0.00016555,0.00016443,0.000125431,0.000114374,7.50333e-12,1.51116e+23,-8.30724e+38
3.92578,-6.62986e-05,0.000165526,-5.03339e-05,0.000114369,330.798,0,-3.92497e+39
3.93555,0.00016555,0.000166366,0.000125431,0.000114359,-7.50333e-12,6.04463e+23,1.44049e+39
3.94531,0.0003974,0.000167491,0.000301197,0.000114441,-330.798,1.20893e+24,6.80594e+39
3.95508,0.00016555,0.000168367,0.000125431,0.000114394,7.50333e-12,6.04463e+23,-2.49782e+39
3.96484,-6.62986e-05,0.000169292,-5.03339e-05,0.000114354,330.798,0,-1.18016e+40
3.97461,0.00016555,0.000170002,0.000125431,0.000114352,2.251e-11,0,4.33125e+39
3.98438,0.0003974,0.000170914,0.000301197,0.000114402,-330.798,0,2.04641e+40
3.99414,0.00016555,0.000171612,0.000125431,0.000114446,0,0,-7.51044e+39
4.00391,-6.62986e-05,0.000172401,-5.03339e-05,0.000114512,330.798,0,-3.5485e+40
4.01367,0.00016555,0.000173085,0.000125431,0.000114543,1.50635e-11,-4.8357e+24,1.30232e+40
4.02344,0.0003974,0.000173732,0.000301197,0.000114515,-330.798,-9.67141e+24,6.15313e+40
4.0332,0.00016555,0.000174234,0.000125431,0.000114529,0,4.8357e+24,-2.25824e+40
4.04297,-6.62986e-05,0.000174819,-5.03339e-05,0.000114631,330.798,1.93428e+25,-1.06696e+41
4.05273,0.00016555,0.000175364,0.000125431,0.000114697,1.50635e-11,9.67141e+24,3.91581e+40
4.0625,0.0003974,0.000175837,0.000301197,0.000114733,-330.798,0,1.85012e+41
4.07227,0.00016555,0.000176318,0.000125431,0.000114788,3.0127e-11,1.93428e+25,-6.79006e+40
4.08203,-6.62986e-05,0.000176647,-5.03339e-05,0.000114912,330.798,3.86856e+25,-3.20813e+41
4.0918,0.00016555,0.000177112,0.000125431,0.000115012,1.50635e-11,5.80284e+25,1.1774e+41
4.10156,0.0003974,0.000177352,0.000301197,0.000115063,-330.798,7.73713e+25,5.56294e+41
4.11133,0.00016555,0.000177694,0.000125431,0.000115162,0,3.86856e+25,-2.04163e+41
4.12109,-6.62986e-05,0.000178013,-5.03339e-05,0.000115355,330.798,0,-9.64621e+41
4.13086,0.00016555,0.000178243,0.000125431,0.00011547,-1.50635e-11,0,3.54022e+41
4.14062,0.0003974,0.000178532,0.000301197,0.000115623,-330.798,0,1.67266e+42
4.15039,0.00016555,0.000178784,0.000125431,0.000115846,3.0127e-11,0,-6.13878e+41
4.16016,-6.62986e-05,0.000178958,-5.03339e-05,0.00011607,330.798,0,-2.90042e+42
4.16992,0.00016555,0.000179127,0.000125431,0.00011638,-1.50635e-11,0,1.06447e+42
4.17969,0.0003974,0.000179397,0.000301197,0.000116615,-330.798,0,5.02936e+42
4.18945,0.00016555,0.000179491,0.000125431,0.000117017,0,0,-1.84581e+42
4.19922,-6.62986e-05,0.000179632,-5.03339e-05,0.000117413,330.798,0,-8.72097e+42
4.20898,0.00016555,0.000179861,0.000125431,0.000117804,-1.50635e-11,0,3.20065e+42
4.21875,0.0003974,0.000180018,0.000301197,0.000118229,-330.798,0,1.51223e+43
4.22852,0.00016555,0.000180141,0.000125431,0.000118748,3.0127e-11,0,-5.54996e+42
4.23828,-6.62986e-05,0.000180222,-5.03339e-05,0.000119378,330.798,0,-2.62222e+43
4.24805,0.00016555,0.00018035,0.000125431,0.000119907,-1.50635e-11,0,9.6237e+42
4.25781,0.0003974,0.000180608,0.000301197,0.000120664,-330.798,0,4.54696e+43
4.26758,0.00016555,0.000180645,0.000125431,0.000121214,0,0,-1.66876e+43
4.27734,-6.62986e-05,0.000180793,-5.03339e-05,0.000122011,330.798,0,-7.88448e+43
4.28711,0.00016555,0.000180832,0.000125431,0.000122775,-1.50635e-11,1.9807e+28,2.89365e+43
4.29687,0.0003974,0.000180961,0.000301197,0.000123505,-330.798,3.96141e+28,1.36718e+44
4.30664,0.00016555,0.000181063,0.000125431,0.000124431,-3.00702e-11,3.6064e+15,-5.01763e+43
4.31641,-6.62986e-05,0.000181253,-5.03339e-05,0.000125266,330.798,-3.96141e+28,-2.3707e+44
4.32617,0.00016555,0.000181317,0.000125431,0.000126075,-1.50635e-11,-5.94211e+28,8.70063e+43
4.33594,0.0003974,0.000181406,0.000301197,0.000126972,-330.798,-7.92282e+28,4.11083e+44
4.3457,0.00016555,0.000181461,0.000125431,0.000127888,0,0,-1.5087e+44
4.35547,-6.62986e-05,0.000181548,-5.03339e-05,0.00012881,330.798,7.92282e+28,-7.12823e+44
4.36523,0.00016555,0.000181718,0.000125431,0.0001297,0,3.96141e+28,2.6161e+44
4.375,0.0003974,0.000181735,0.000301197,0.000130658,-330.798,0,1.23604e+45
4.38477,0.00016555,0.000181979,0.000125431,0.000131696,-4.51905e-11,0,-4.53635e+44
4.39453,-6.62986e-05,0.00018198,-5.03339e-05,0.000132553,330.798,0,-2.14331e+45
4.4043,0.00016555,0.000182038,0.000125431,0.000133588,0,0,7.86609e+44
4.41406,0.0003974,0.000182239,0.000301197,0.000134487,-330.798,0,3.71653e+45
4.42383,0.00016555,0.000182312,0.000125431,0.000135331,-1.50635e-11,0,-1.36399e+45
4.43359,-6.62986e-05,0.000182397,-5.03339e-05,0.000136224,330.798,0,-6.44451e+45
4.44336,0.00016555,0.00018247,0.000125431,0.000137205,0,-6.33825e+29,2.36517e+45
4.45312,0.0003974,0.000182537,0.000301197,0.000137965,-330.798,-1.26765e+30,1.11749e+46
4.46289,0.00016555,0.000182575,0.000125431,0.000138816,-4.51905e-11,-1.90148e+30,-4.10124e+45
4.47266,-6.62986e-05,0.000182754,-5.03339e-05,0.000139673,330.798,-2.5353e+30,-1.93773e+46
4.48242,0.00016555,0.000182741,0.000125431,0.000140454,0,-3.80295e+30,7.1116e+45
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,-330.798,-5.0706e+30,3.36005e+46
4.50195,0.00016555,0.000182993,0.000125431,0.000141912,-1.50635e-11,2.5353e+30,-1.23316e+46
4.51172,-6.62986e-05,0.00018313,-5.03339e-05,0.00014261,330.798,1.01412e+31,-5.82637e+46
4.52148,0.00016555,0.00018311,0.000125431,0.000143255,0,1.52118e+31,2.13831e+46
4.53125,0.0003974,0.0001832,0.000301197,0.000143878,-330.798,2.02824e+31,1.0103e+47
4.54102,0.00016555,0.000183321,0.000125431,0.0001444,-1.50635e-11,9.23238e+17,-3.70786e+46
4.55078,-6.62986e-05,0.000183319,-5.03339e-05,0.000145103,330.798,-2.02824e+31,-1.75187e+47
4.56055,0.00016555,0.000183413,0.000125431,0.000145531,-3.0127e-11,-1.01412e+31,6.42947e+46
4.57031,0.0003974,0.000183407,0.000301197,0.00014602,-330.798,0,3.03777e+47
4.58008,0.00016555,0.000183504,0.000125431,0.000146511,-1.50635e-11,-4.05648e+31,-1.11488e+47
4.58984,-6.62986e-05,0.000183547,-5.03339e-05,0.000147011,330.798,-8.11296e+31,-5.26752e+47
4.59961,0.00016555,0.000183663,0.000125431,0.000147249,0,-4.05648e+31,1.93321e+47
4.60937,0.0003974,0.000183641,0.000301197,0.000147674,-330.798,0,9.13395e+47
4.61914,0.00016555,0.000183758,0.000125431,0.000147975,1.50635e-11,1.62259e+32,-3.35221e+47
4.62891,-6.62986e-05,0.000183675,-5.03339e-05,0.000148288,330.798,3.24519e+32,-1.58384e+48
4.63867,0.00016555,0.000183812,0.000125431,0.000148607,-3.0127e-11,-2.94716e+19,5.81278e+47
4.64844,0.0003974,0.000183836,0.000301197,0.000148899,-330.798,-3.24519e+32,2.74639e+48
4.6582,0.00016555,0.000183938,0.000125431,0.000149183,1.50635e-11,1.62259e+32,-1.00794e+48
4.66797,-6.62986e-05,0.000183933,-5.03339e-05,0.000149209,330.798,6.49037e+32,-4.76228e+48
4.67773,0.00016555,0.000184047,0.000125431,0.000149549,0,-3.24519e+32,1.74778e+48
4.6875,0.0003974,0.000184163,0.000301197,0.000149603,-330.798,-1.29807e+33,8.25784e+48
4.69727,0.00016555,0.000184167,0.000125431,0.000149912,1.50635e-11,6.49037e+32,-3.03068e+48
4.70703,-6.62986e-05,0.000184413,-5.03339e-05,0.000150008,330.798,2.59615e+33,-1.43192e+49
4.7168,0.00016555,0.000184412,0.000125431,0.000150216,-3.0127e-11,-1.29807e+33,5.25523e+48
4.72656,0.0003974,0.000184569,0.000301197,0.000150258,-330.798,-5.1923e+33,2.48297e+49
4.73633,0.00016555,0.000184868,0.000125431,0.000150499,1.50635e-11,-5.1923e+33,-9.11263e+48
4.74609,-6.62986e-05,0.000184966,-5.03339e-05,0.000150541,330.798,-5.1923e+33,-4.30549e+49
4.75586,0.00016555,0.000185183,0.000125431,0.000150736,0,-7.78845e+33,1.58014e+49
4.76562,0.0003974,0.000185603,0.000301197,0.00015078,-330.798,-1.03846e+34,7.46578e+49
4.77539,0.00016555,0.000185869,0.000125431,0.000150894,1.50635e-11,-1.55769e+34,-2.73998e+49
4.78516,-6.62986e-05,0.000186254,-5.03339e-05,0.000151042,330.798,-2.07692e+34,-1.29457e+50
4.79492,0.00016555,0.000186613,0.000125431,0.000151099,3.00702e-11,-1.03846e+34,4.75117e+49
4.80469,0.0003974,0.000187154,0.000301197,0.000151201,-330.798,0,2.24481e+50
4.81445,0.00016555,0.000187615,0.000125431,0.000151275,1.50635e-11,-4.15384e+34,-8.23858e+49
4.82422,-6.62986e-05,0.00018827,-5.03339e-05,0.000151429,330.798,-8.30767e+34,-3.89252e+50
4.83398,0.00016555,0.000188841,0.000125431,0.000151438,0,4.15384e+34,1.42858e+50
4.84375,0.0003974,0.000189569,0.000301197,0.000151558,-330.798,1.66153e+35,6.74968e+50
4.85352,0.00016555,0.000190304,0.000125431,0.000151601,0,8.30767e+34,-2.47717e+50
4.86328,-6.62986e-05,0.000191066,-5.03339e-05,0.000151672,330.798,0,-1.1704e+51
4.87305,0.00016555,0.000191929,0.000125431,0.000151747,4.51905e-11,-3.32307e+35,4.29545e+50
4.88281,0.0003974,0.000192819,0.000301197,0.000151778,-330.798,-6.64614e+35,2.02949e+51
4.89258,0.00016555,0.000193773,0.000125431,0.000151884,0,-3.32307e+35,-7.44836e+50
4.90234,-6.62986e-05,0.000194692,-5.03339e-05,0.000151907,330.798,0,-3.51916e+51
4.91211,0.00016555,0.00019579,0.000125431,0.000151948,1.50635e-11,6.64614e+35,1.29155e+51
4.92187,0.0003974,0.000196712,0.000301197,0.000151985,-330.798,1.32923e+36,6.10227e+51
4.93164,0.00016555,0.000197742,0.000125431,0.000151963,0,0,-2.23957e+51
4.94141,-6.62986e-05,0.000198867,-5.03339e-05,0.000152115,330.798,-1.32923e+36,-1.05814e+52
4.95117,0.00016555,0.000200017,0.000125431,0.000152043,4.51905e-11,-6.64614e+35,3.88344e+51
4.96094,0.0003974,0.00020108,0.000301197,0.000152172,-330.798,0,1.83483e+52
4.9707,0.00016555,0.000202191,0.000125431,0.000152157,0,0,-6.73393e+51
4.98047,-6.62986e-05,0.00020341,-5.03339e-05,0.000152223,330.798,0,-3.18162e+52
4.99023,0.00016555,0.000204616,0.000125431,0.000152264,1.50635e-11,-5.31691e+36,1.16767e+52
5,0.0003974,0.000205652,0.000301197,0.000152237,-330.798,-1.06338e+37,5.51696e+52
5.00977,0.00016555,0.000206904,0.000125431,0.000152217,0,-5.31691e+36,-2.02476e+52
5.01953,-6.62986e-05,0.000207934,-5.03339e-05,0.000152294,330.798,0,-9.56647e+52
5.0293,0.00016555,0.00020917,0.000125431,0.000152293,1.50635e-11,-1.06338e+37,3.51095e+52
5.03906,0.0003974,0.000210361,0.000301197,0.000152333,-330.798,-2.12676e+37,1.65884e+53
5.04883,0.00016555,0.000211272,0.000125431,0.000152283,3.0127e-11,1.06338e+37,-6.08803e+52
5.05859,-6.62986e-05,0.000212581,-5.03339e-05,0.000152391,330.798,4.25353e+37,-2.87644e+53
5.06836,0.00016555,0.000213586,0.000125431,0.00015231,1.50635e-11,2.12676e+37,1.05567e+53
5.07812,0.0003974,0.000214668,0.000301197,0.000152422,-330.798,0,4.98779e+53
5.08789,0.00016555,0.000215595,0.000125431,0.000152285,0,0,-1.83055e+53
5.09766,-6.62986e-05,0.000216663,-5.03339e-05,0.000152326,330.798,0,-8.64889e+53
5.10742,0.00016555,0.000217679,0.000125431,0.000152295,-1.50635e-11,0,3.17419e+53
5.11719,0.0003974,0.000218631,0.000301197,0.000152387,-330.798,0,1.49973e+54
5.12695,0.00016555,0.000219474,0.000125431,0.000152295,3.0127e-11,0,-5.50409e+53
5.13672,-6.62986e-05,0.000220436,-5.03339e-05,0.000152345,330.798,0,-2.60054e+54
5.14648,0.00016555,0.000221254,0.000125431,0.000152338,-1.50635e-11,-3.40282e+38,9.54415e+53
5.15625,0.0003974,0.000222099,0.000301197,0.000152309,-330.798,-6.80565e+38,4.50938e+54
5.16602,0.00016555,0.000222869,0.000125431,0.000152271,0,-3.40282e+38,-1.65497e+54
5.17578,-6.62986e-05,0.000223602,-5.03339e-05,0.00015228,330.798,0,-7.81931e+54
5.18555,0.00016555,0.000224359,0.000125431,0.000152378,-1.50635e-11,1.36113e+39,2.86973e+54
5.19531,0.0003974,0.000224976,0.000301197,0.000152324,-330.798,2.72226e+39,1.35588e+55
5.20508,0.00016555,0.000225656,0.000125431,0.000152341,3.0127e-11,1.36113e+39,-4.97615e+54
5.21484,-6.62986e-05,0.000226269,-5.03339e-05,0.000152268,330.798,0,-2.35111e+55
5.22461,0.00016555,0.000226857,0.000125431,0.000152336,-1.50635e-11,-2.72226e+39,8.62871e+54
5.23437,0.0003974,0.000227315,0.000301197,0.000152388,-330.798,-5.44452e+39,4.07685e+55
5.24414,0.00016555,0.000227819,0.000125431,0.000152313,0,2.72226e+39,-1.49623e+55
5.25391,-6.62986e-05,0.000228163,-5.03339e-05,0.000152436,330.798,1.0889e+40,-7.06931e+55
5.26367,0.00016555,0.000228706,0.000125431,0.00015242,-1.50635e-11,5.44452e+39,2.59448e+55
5.27344,0.0003974,0.000229057,0.000301197,0.000152503,-330.798,0,1.22583e+56
5.2832,0.00016555,0.000229471,0.000125431,0.000152525,3.0127e-11,2.17781e+40,-4.49885e+55
5.29297,-6.62986e-05,0.000229753,-5.03339e-05,0.00015261,330.798,4.35561e+40,-2.1256e+56
5.30273,0.00016555,0.00023009,0.000125431,0.000152705,-1.50635e-11,-1.98264e+27,7.80107e+55
5.3125,0.0003974,0.000230471,0.000301197,0.000152805,-330.798,-4.35561e+40,3.68581e+56
5.32227,0.00016555,0.000230568,0.000125431,0.000153007,0,-6.53342e+40,-1.35271e+56
5.33203,-6.62986e-05,0.000230825,-5.03339e-05,0.000153133,330.798,-8.71123e+40,-6.39124e+56
5.3418,0.00016555,0.000231022,0.000125431,0.000153404,0,-1.30668e+41,2.34562e+56
5.35156,0.0003974,0.000231281,0.000301197,0.000153533,-330.798,-1.74225e+41,1.10825e+57
5.36133,0.00016555,0.000231352,0.000125431,0.000153744,-4.51905e-11,-8.71123e+40,-4.06734e+56
5.37109,-6.62986e-05,0.00023147,-5.03339e-05,0.000154073,330.798,0,-1.92172e+57
5.38086,0.00016555,0.000231616,0.000125431,0.000154446,0,0,7.05281e+56
5.39062,0.0003974,0.000231694,0.000301197,0.000154854,-330.798,0,3.33228e+57
5.40039,0.00016555,0.00023179,0.000125431,0.000155274,-1.50635e-11,0,-1.22297e+57
5.41016,-6.62986e-05,0.000231851,-5.03339e-05,0.000155758,330.798,0,-5.77821e+57
5.41992,0.00016555,0.000231976,0.000125431,0.000156279,0,6.96898e+41,2.12064e+57
5.42969,0.0003974,0.00023197,0.000301197,0.000156785,-330.798,1.3938e+42,1.00195e+58
5.43945,0.00016555,0.000232113,0.000125431,0.000157404,-4.51905e-11,-6.96898e+41,-3.67721e+57
5.44922,-6.62986e-05,0.000232041,-5.03339e-05,0.000158113,330.798,-2.78759e+42,-1.73739e+58
5.45898,0.00016555,0.000232046,0.000125431,0.000158796,0,-1.3938e+42,6.37633e+57
5.46875,0.0003974,0.000232074,0.000301197,0.000159587,-330.798,0,3.01266e+58
5.47852,0.00016555,0.00023202,0.000125431,0.000160244,-1.50635e-11,0,-1.10566e+58
5.48828,-6.62986e-05,0.000232033,-5.03339e-05,0.000161117,330.798,0,-5.22398e+58
5.49805,0.00016555,0.000232068,0.000125431,0.000161854,0,0,1.91723e+58
5.50781,0.0003974,0.000232017,0.000301197,0.00016271,-330.798,0,9.05845e+58
5.51758,0.00016555,0.000231916,0.000125431,0.000163622,-4.51905e-11,0,-3.3245e+58
5.52734,-6.62986e-05,0.000231967,-5.03339e-05,0.000164498,330.798,0,-1.57075e+59
5.53711,0.00016555,0.000231941,0.000125431,0.000165369,0,0,5.76473e+58
5.54688,0.0003974,0.00023194,0.000301197,0.000166335,-330.798,0,2.72369e+59
5.55664,0.00016555,0.000231774,0.000125431,0.000167264,-1.50635e-11,4.46015e+43,-9.99611e+58
5.56641,-6.62986e-05,0.000231829,-5.03339e-05,0.000168143,330.798,8.9203e+43,-4.72291e+59
5.57617,0.00016555,0.000231758,0.000125431,0.000169123,0,4.46015e+43,1.73334e+59
5.58594,0.0003974,0.000231722,0.000301197,0.000170066,-330.798,0,8.18959e+59
5.5957,0.00016555,0.00023174,0.000125431,0.000170862,1.50635e-11,0,-3.00563e+59
5.60547,-6.62986e-05,0.000231584,-5.03339e-05,0.000171842,330.798,0,-1.42008e+60
5.61523,0.00016555,0.000231604,0.000125431,0.000172721,-3.0127e-11,1.78406e+44,5.21179e+59
5.625,0.0003974,0.000231659,0.000301197,0.000173617,-330.798,3.56812e+44,2.46244e+60
5.63477,0.00016555,0.000231592,0.000125431,0.000174463,1.50635e-11,1.78406e+44,-9.03731e+59
5.64453,-6.62986e-05,0.000231527,-5.03339e-05,0.000175269,330.798,0,-4.2699e+60
5.6543,0.00016555,0.000231459,0.000125431,0.000176195,0,-7.13624e+44,1.56708e+60
5.66406,0.0003974,0.000231596,0.000301197,0.000176822,-330.798,-1.42725e+45,7.40407e+60
5.67383,0.00016555,0.000231502,0.000125431,0.000177678,7.52038e-11,-7.13624e+44,-2.71734e+60
5.68359,-6.62986e-05,0.000231633,-5.03339e-05,0.000178433,330.798,0,-1.28387e+61
5.69336,0.00016555,0.000231497,0.000125431,0.000179049,-6.01403e-11,1.42725e+45,4.71189e+60
5.70312,0.0003974,0.000231557,0.000301197,0.000179716,-330.798,2.8545e+45,2.22625e+61
5.71289,0.00016555,0.00023161,0.000125431,0.000180338,7.52038e-11,1.42725e+45,-8.17048e+60
5.72266,-6.62986e-05,0.000231577,-5.03339e-05,0.000180867,330.798,0,-3.86035e+61
5.73242,0.00016555,0.000231667,0.000125431,0.000181535,0,5.70899e+45,1.41677e+61
5.74219,0.0003974,0.00023162,0.000301197,0.000181993,-330.798,1.1418e+46,6.69389e+61
5.75195,0.00016555,0.000231698,0.000125431,0.000182456,-4.51337e-11,5.70899e+45,-2.4567e+61
5.76172,-6.62986e-05,0.000231785,-5.03339e-05,0.000182969,330.798,0,-1.16073e+62
5.77148,0.00016555,0.000231835,0.000125431,0.000183375,6.01972e-11,0,4.25994e+61
5.78125,0.0003974,0.000231792,0.000301197,0.000183771,-330.798,0,2.01272e+62
5.79102,0.00016555,0.000231979,0.000125431,0.000184215,-4.51337e-11,-2.2836e+46,-7.38679e+61
5.80078,-6.62986e-05,0.000231997,-5.03339e-05,0.000184538,330.798,-4.56719e+46,-3.49007e+62
5.81055,0.00016555,0.00023209,0.000125431,0.000184885,6.01972e-11,-2.2836e+46,1.28088e+62
5.82031,0.0003974,0.000232161,0.000301197,0.000185208,-330.798,0,6.05183e+62
5.83008,0.00016555,0.000232221,0.000125431,0.000185438,6.01403e-11,-9.13439e+46,-2.22106e+62
5.83984,-6.62986e-05,0.00023234,-5.03339e-05,0.000185665,330.798,-1.82688e+47,-1.04939e+63
5.84961,0.00016555,0.000232486,0.000125431,0.000185928,-4.51337e-11,-9.13439e+46,3.85134e+62
5.85937,0.0003974,0.000232501,0.000301197,0.000186201,-330.798,0,1.81966e+63
5.86914,0.00016555,0.000232705,0.000125431,0.00018636,6.01403e-11,1.82688e+47,-6.67827e+62
5.87891,-6.62986e-05,0.00023276,-5.03339e-05,0.000186574,330.798,3.65375e+47,-3.15532e+63
5.88867,0.00016555,0.000232997,0.000125431,0.000186752,1.50635e-11,-1.82688e+47,1.15802e+63
5.89844,0.0003974,0.000233147,0.000301197,0.000186882,-330.798,-7.30751e+47,5.47136e+63
5.9082,0.00016555,0.000233279,0.000125431,0.000187102,-6.01972e-11,3.65375e+47,-2.00802e+63
5.91797,-6.62986e-05,0.000233582,-5.03339e-05,0.000187236,330.798,1.4615e+48,-9.4874e+63
5.92773,0.00016555,0.000233697,0.000125431,0.000187409,7.52038e-11,-7.30751e+47,3.48193e+63
5.9375,0.0003974,0.000234016,0.000301197,0.000187485,-330.798,-2.923e+48,1.64513e+64
5.94727,0.00016555,0.000234309,0.000125431,0.000187643,-6.01972e-11,-1.4615e+48,-6.03771e+63
5.95703,-6.62986e-05,0.000234587,-5.03339e-05,0.000187735,330.798,0,-2.85267e+64
5.9668,0.00016555,0.000234976,0.000125431,0.000187873,7.52038e-11,-2.923e+48,1.04695e+64
5.97656,0.0003974,0.00023551,0.000301197,0.000187887,-330.798,-5.84601e+48,4.94656e+64
5.98633,0.00016555,0.000235826,0.000125431,0.000187991,6.01403e-11,-2.0461e+49,-1.81542e+64
5.99609,-6.62986e-05,0.000236366,-5.03339e-05,0.000188078,330.798,-3.5076e+49,-8.5774e+64
6.00586,0.00016555,0.000236834,0.000125431,0.00018809,-4.51337e-11,-5.84601e+48,3.14796e+64
6.01562,0.0003974,0.000237326,0.000301197,0.00018822,-330.798,2.3384e+49,1.48733e+65
6.02539,0.00016555,0.000238127,0.000125431,0.000188227,6.01403e-11,1.1692e+49,-5.45859e+64
6.03516,-6.62986e-05,0.000238688,-5.03339e-05,0.000188347,330.798,0,-2.57905e+65
6.04492,0.00016555,0.000239379,0.000125431,0.000188353,-4.51337e-11,-4.67681e+49,9.46526e+64
6.05469,0.0003974,0.000240145,0.000301197,0.000188375,-330.798,-9.35361e+49,4.4721e+65
6.06445,0.00016555,0.00024082,0.000125431,0.000188536,0,-9.35361e+49,-1.64129e+65
6.07422,-6.62986e-05,0.000241622,-5.03339e-05,0.000188465,330.798,-9.35361e+49,-7.75468e+65
6.08398,0.00016555,0.000242612,0.000125431,0.000188505,4.51337e-11,-1.40304e+50,2.84601e+65
6.09375,0.0003974,0.00024348,0.000301197,0.000188563,-330.798,-1.87072e+50,1.34467e+66
6.10352,0.00016555,0.000244421,0.000125431,0.000188588,-6.01972e-11,-9.35361e+49,-4.93502e+65
6.11328,-6.62986e-05,0.00024535,-5.03339e-05,0.000188626,330.798,0,-2.33167e+66
6.12305,0.00016555,0.000246352,0.000125431,0.000188695,4.51337e-11,0,8.55738e+65
6.13281,0.0003974,0.000247349,0.000301197,0.000188676,-330.798,0,4.04315e+66
6.14258,0.00016555,0.000248373,0.000125431,0.000188756,6.01403e-11,0,-1.48386e+66
6.15234,-6.62986e-05,0.000249491,-5.03339e-05,0.000188696,330.798,0,-7.01087e+66
6.16211,0.00016555,0.000250504,0.000125431,0.000188875,-7.52038e-11,-7.48289e+50,2.57303e+66
6.17187,0.0003974,0.000251518,0.000301197,0.000188723,-330.798,-1.49658e+51,1.21569e+67
6.18164,0.00016555,0.000252633,0.000125431,0.000188934,6.01403e-11,-2.24487e+51,-4.46167e+66
6.19141,-6.62986e-05,0.000253697,-5.03339e-05,0.000188822,330.798,-2.99316e+51,-2.10803e+67
6.20117,0.00016555,0.000254712,0.000125431,0.00018894,-7.52038e-11,-4.48973e+51,7.73658e+66
6.21094,0.0003974,0.000255723,0.000301197,0.000189002,-330.798,-5.98631e+51,3.65534e+67
6.2207,0.00016555,0.000256903,0.000125431,0.000188968,0,2.99316e+51,-1.34153e+67
6.23047,-6.62986e-05,0.00025792,-5.03339e-05,0.000189033,330.798,1.19726e+52,-6.33841e+67
6.24023,0.00016555,0.000258974,0.000125431,0.000189182,4.51337e-11,5.98631e+51,2.32623e+67
6.25,0.0003974,0.000259919,0.000301197,0.00018911,-330.798,0,1.09909e+68
6.25977,0.00016555,0.000260889,0.000125431,0.0001891,-6.01972e-11,0,-4.03372e+67
6.26953,-6.62986e-05,0.000261919,-5.03339e-05,0.000189248,330.798,0,-1.90583e+68
6.2793,0.00016555,0.000262864,0.000125431,0.000189339,4.51337e-11,0,6.99451e+67
6.28906,0.0003974,0.000263743,0.000301197,0.000189324,-330.798,0,3.30473e+68
6.29883,0.00016555,0.000264695,0.000125431,0.000189333,-6.01972e-11,0,-1.21286e+68
6.30859,-6.62986e-05,0.000265492,-5.03339e-05,0.000189301,330.798,0,-5.73045e+68
6.31836,0.00016555,0.000266422,0.000125431,0.000189406,-6.01403e-11,0,2.10311e+68
6.32812,0.0003974,0.000267197,0.000301197,0.000189461,-330.798,0,9.93666e+68
6.33789,0.00016555,0.000267946,0.000125431,0.000189437,4.51337e-11,0,-3.64681e+68
6.34766,-6.62986e-05,0.000268719,-5.03339e-05,0.000189384,330.798,0,-1.72303e+69
6.35742,0.00016555,0.000269385,0.000125431,0.000189487,-6.01403e-11,0,6.32362e+68
6.36719,0.0003974,0.000270046,0.000301197,0.000189576,-330.798,0,2.98775e+69
6.37695,0.00016555,0.000270771,0.000125431,0.000189441,-1.50635e-11,0,-1.09652e+69
6.38672,-6.62986e-05,0.000271402,-5.03339e-05,0.000189559,330.798,0,-5.1808e+69
6.39648,0.00016555,0.000271902,0.000125431,0.000189569,6.01972e-11,-7.66248e+53,1.90138e+69
6.40625,0.0003974,0.000272471,0.000301197,0.000189536,-330.798,-1.5325e+54,8.98357e+69
6.41602,0.00016555,0.000272941,0.000125431,0.000189543,-7.52038e-11,-7.66248e+53,-3.29702e+69
6.42578,-6.62986e-05,0.000273492,-5.03339e-05,0.000189684,330.798,0,-1.55776e+70
6.43555,0.00016555,0.00027394,0.000125431,0.000189617,6.01972e-11,-1.5325e+54,5.71708e+69
6.44531,0.0003974,0.000274354,0.000301197,0.000189649,-330.798,-3.06499e+54,2.70118e+70
6.45508,0.00016555,0.000274767,0.000125431,0.000189682,-7.52038e-11,1.5325e+54,-9.91348e+69
6.46484,-6.62986e-05,0.000275091,-5.03339e-05,0.000189811,330.798,6.12998e+54,-4.68387e+70
6.47461,0.00016555,0.000275484,0.000125431,0.0001898,-6.01403e-11,9.19497e+54,1.71901e+70
6.48437,0.0003974,0.000275803,0.000301197,0.000189891,-330.798,1.226e+55,8.12189e+70
6.49414,0.00016555,0.000276064,0.000125431,0.000189956,4.51337e-11,1.83899e+55,-2.98078e+70
6.50391,-6.62986e-05,0.000276421,-5.03339e-05,0.000190169,330.798,2.45199e+55,-1.40835e+71
6.51367,0.00016555,0.000276646,0.000125431,0.000190379,-6.01403e-11,3.67799e+55,5.16871e+70
6.52344,0.0003974,0.000276996,0.000301197,0.000190387,-330.798,4.90399e+55,2.44209e+71
6.5332,0.00016555,0.000277133,0.000125431,0.000190764,4.51337e-11,2.45199e+55,-8.96261e+70
6.54297,-6.62986e-05,0.000277418,-5.03339e-05,0.000190978,330.798,0,-4.23461e+71
6.55273,0.00016555,0.000277639,0.000125431,0.000191223,0,0,1.55413e+71
6.5625,0.0003974,0.000277858,0.000301197,0.000191553,-330.798,0,7.34286e+71
6.57227,0.00016555,0.000278002,0.000125431,0.000191914,-4.51337e-11,-1.96159e+56,-2.69487e+71
6.58203,-6.62986e-05,0.000278236,-5.03339e-05,0.000192314,330.798,-3.92319e+56,-1.27326e+72
6.5918,0.00016555,0.000278359,0.000125431,0.000192812,6.01972e-11,-7.1345e+43,4.67294e+71
6.60156,0.0003974,0.000278654,0.000301197,0.000193251,-330.798,3.92319e+56,2.20785e+72
6.61133,0.00016555,0.000278689,0.000125431,0.000193873,-4.51337e-11,1.96159e+56,-8.10294e+71
6.62109,-6.62986e-05,0.000278967,-5.03339e-05,0.000194291,330.798,0,-3.82844e+72
6.63086,0.00016555,0.00027904,0.000125431,0.000194996,-6.01403e-11,-3.92319e+56,1.40506e+72
6.64062,0.0003974,0.000279383,0.000301197,0.000195617,-330.798,-7.84638e+56,6.63856e+72
6.65039,0.00016555,0.000279386,0.000125431,0.000196307,7.52038e-11,-1.17696e+57,-2.43639e+72
6.66016,-6.62986e-05,0.000279617,-5.03339e-05,0.000196882,330.798,-1.56928e+57,-1.15113e+73
6.66992,0.00016555,0.000279867,0.000125431,0.000197828,-6.01403e-11,-2.35391e+57,4.22473e+72
6.67969,0.0003974,0.000279854,0.000301197,0.000198494,-330.798,-3.13855e+57,1.99608e+73
6.68945,0.00016555,0.000280075,0.000125431,0.000199251,7.52038e-11,-1.56928e+57,-7.32573e+72
6.69922,-6.62986e-05,0.000280121,-5.03339e-05,0.000200077,330.798,0,-3.46123e+73
6.70898,0.00016555,0.000280345,0.000125431,0.000201013,0,0,1.27029e+73
6.71875,0.0003974,0.000280436,0.000301197,0.000201836,-330.798,0,6.00181e+73
6.72852,0.00016555,0.000280562,0.000125431,0.00020261,-4.51337e-11,6.2771e+57,-2.2027e+73
6.73828,-6.62986e-05,0.000280723,-5.03339e-05,0.000203527,330.798,1.25542e+58,-1.04072e+74
6.74805,0.00016555,0.00028079,0.000125431,0.000204386,6.01972e-11,6.2771e+57,3.81951e+73
6.75781,0.0003974,0.000280989,0.000301197,0.000205357,-330.798,0,1.80462e+74
6.76758,0.00016555,0.000281077,0.000125431,0.000206116,-4.51337e-11,0,-6.62307e+73
6.77734,-6.62986e-05,0.000281108,-5.03339e-05,0.000207025,330.798,0,-3.12924e+74
6.78711,0.00016555,0.000281354,0.000125431,0.000207821,-6.01403e-11,5.02168e+58,1.14845e+74
6.79687,0.0003974,0.0002813,0.000301197,0.000208748,-330.798,1.00434e+59,5.42613e+74
6.80664,0.00016555,0.000281475,0.000125431,0.000209431,6.01403e-11,5.02168e+58,-1.99142e+74
6.81641,-6.62986e-05,0.000281498,-5.03339e-05,0.000210358,330.798,0,-9.40898e+74
6.82617,0.00016555,0.000281506,0.000125431,0.000211156,-4.51337e-11,-1.00434e+59,3.45315e+74
6.83594,0.0003974,0.00028169,0.000301197,0.000211917,-330.798,-2.00867e+59,1.63153e+75
6.8457,0.00016555,0.000281726,0.000125431,0.000212692,6.01403e-11,1.00434e+59,-5.9878e+74
6.85547,-6.62986e-05,0.000281751,-5.03339e-05,0.000213401,330.798,4.01735e+59,-2.82909e+75
6.86523,0.00016555,0.000281885,0.000125431,0.000214114,1.50635e-11,2.00867e+59,1.03829e+75
6.875,0.0003974,0.000281915,0.000301197,0.000214693,-330.798,0,4.90567e+75
6.88477,0.00016555,0.000281963,0.000125431,0.00021532,-6.01972e-11,8.03469e+59,-1.80041e+75
6.89453,-6.62986e-05,0.000282021,-5.03339e-05,0.000216007,330.798,1.60694e+60,-8.5065e+75
6.9043,0.00016555,0.000282041,0.000125431,0.000216553,7.52038e-11,-2.41041e+60,3.12193e+75
6.91406,0.0003974,0.000282104,0.000301197,0.000217,-330.798,-6.42775e+60,1.47504e+76
6.92383,0.00016555,0.000282136,0.000125431,0.000217596,-6.01972e-11,-1.60694e+60,-5.41347e+75
6.93359,-6.62986e-05,0.000282162,-5.03339e-05,0.000218066,330.798,3.21388e+60,-2.55773e+76
6.94336,0.00016555,0.000282286,0.000125431,0.000218487,7.52038e-11,4.82081e+60,9.38702e+75
6.95312,0.0003974,0.000282207,0.000301197,0.000218948,-330.798,6.42775e+60,4.43514e+76
6.96289,0.00016555,0.000282364,0.000125431,0.000219204,6.01403e-11,3.21388e+60,-1.62772e+76
6.97266,-6.62986e-05,0.000282286,-5.03339e-05,0.00021971,330.798,0,-7.69058e+76
6.98242,0.00016555,0.00028233,0.000125431,0.000219926,-4.51337e-11,0,2.82249e+76
6.99219,0.0003974,0.000282438,0.000301197,0.000220267,-330.798,0,1.33356e+77
7.00195,0.00016555,0.000282371,0.000125431,0.000220494,6.01403e-11,0,-4.89423e+76
7.01172,-6.62986e-05,0.000282536,-5.03339e-05,0.000220795,330.798,0,-2.3124e+77
7.02148,0.00016555,0.000282486,0.000125431,0.000221052,1.50635e-11,0,8.48665e+76
7.03125,0.0003974,0.000282573,0.000301197,0.000221233,-330.798,0,4.00973e+77
7.04102,0.00016555,0.000282613,0.000125431,0.000221419,-6.01972e-11,0,-1.47159e+77
7.05078,-6.62986e-05,0.00028271,-5.03339e-05,0.000221631,330.798,0,-6.95292e+77
7.06055,0.00016555,0.000282768,0.000125431,0.000221814,4.51337e-11,0,2.55176e+77
7.07031,0.0003974,0.000282842,0.000301197,0.000221898,-330.798,0,1.20564e+78
7.08008,0.00016555,0.000282895,0.000125431,0.000222091,-6.01972e-11,-2.05688e+62,-4.42479e+77
7.08984,-6.62986e-05,0.000283085,-5.03339e-05,0.000222151,330.798,-4.11376e+62,-2.0906e+78
7.09961,0.00016555,0.000283184,0.000125431,0.000222335,4.51337e-11,-4.11376e+62,7.67263e+77
7.10937,0.0003974,0.000283424,0.000301197,0.000222511,-330.798,-4.11376e+62,3.62513e+78
7.11914,0.00016555,0.000283463,0.000125431,0.000222601,6.01403e-11,2.05688e+62,-1.33044e+78
7.12891,-6.62986e-05,0.000283763,-5.03339e-05,0.000222584,330.798,8.22752e+62,-6.28602e+78
7.13867,0.00016555,0.000284068,0.000125431,0.000222738,-7.52038e-11,4.11376e+62,2.30701e+78
7.14844,0.0003974,0.000284265,0.000301197,0.000222833,-330.798,0,1.09e+79
7.1582,0.00016555,0.000284551,0.000125431,0.000222853,6.01403e-11,0,-4.00037e+78
7.16797,-6.62986e-05,0.000284936,-5.03339e-05,0.00022304,330.798,0,-1.89008e+79
7.17773,0.00016555,0.000285295,0.000125431,0.000223057,-7.52038e-11,3.29101e+63,6.9367e+78
7.1875,0.0003974,0.000285774,0.000301197,0.000223123,-330.798,6.58202e+63,3.27742e+79
7.19727,0.00016555,0.000286251,0.000125431,0.000223228,0,3.29101e+63,-1.20283e+79
7.20703,-6.62986e-05,0.000286697,-5.03339e-05,0.000223312,330.798,0,-5.68308e+79
7.2168,0.00016555,0.00028734,0.000125431,0.000223386,4.51337e-11,6.58202e+63,2.08572e+79
7.22656,0.0003974,0.000287984,0.000301197,0.000223426,-330.798,1.3164e+64,9.85453e+79
7.23633,0.00016555,0.000288556,0.000125431,0.000223521,-6.01972e-11,6.58202e+63,-3.61667e+79
7.24609,-6.62986e-05,0.000289283,-5.03339e-05,0.000223594,330.798,0,-1.70879e+80
7.25586,0.00016555,0.000289991,0.000125431,0.000223641,4.51337e-11,-5.26561e+64,6.27135e+79
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,-330.798,-1.05312e+65,2.96306e+80
7.27539,0.00016555,0.000291596,0.000125431,0.000223739,6.01403e-11,-5.26561e+64,-1.08746e+80
7.28516,-6.62986e-05,0.000292368,-5.03339e-05,0.000223883,330.798,0,-5.13798e+80
7.29492,0.00016555,0.000293294,0.000125431,0.000223883,-6.01403e-11,5.26561e+64,1.88567e+80
7.30469,0.0003974,0.000294259,0.000301197,0.000223936,-330.798,1.05312e+65,8.90931e+80
7.31445,0.00016555,0.000295144,0.000125431,0.000224045,4.51337e-11,5.26561e+64,-3.26977e+80
7.32422,-6.62986e-05,0.000296114,-5.03339e-05,0.000224076,330.798,0,-1.54489e+81
7.33398,0.00016555,0.000297133,0.000125431,0.000224213,-6.01403e-11,0,5.66982e+80
7.34375,0.0003974,0.000298092,0.000301197,0.000224263,-330.798,0,2.67885e+81
7.35352,0.00016555,0.000299163,0.000125431,0.00022429,-1.50635e-11,-4.21249e+65,-9.83154e+80
7.36328,-6.62986e-05,0.000300206,-5.03339e-05,0.000224261,330.798,-8.42498e+65,-4.64516e+81
7.37305,0.00016555,0.000301221,0.000125431,0.000224328,6.01972e-11,-4.21249e+65,1.7048e+81
7.38281,0.0003974,0.000302302,0.000301197,0.000224472,-330.798,0,8.05476e+81
7.39258,0.00016555,0.000303366,0.000125431,0.000224454,-7.52038e-11,0,-2.95614e+81
7.40234,-6.62986e-05,0.000304402,-5.03339e-05,0.000224596,330.798,0,-1.3967e+82
7.41211,0.00016555,0.000305546,0.000125431,0.000224617,6.01972e-11,1.685e+66,5.12599e+81
7.42188,0.0003974,0.000306479,0.000301197,0.000224622,-330.798,3.36999e+66,2.4219e+82
7.43164,0.00016555,0.000307568,0.000125431,0.000224727,-7.52038e-11,1.685e+66,-8.88852e+81
7.44141,-6.62986e-05,0.000308513,-5.03339e-05,0.000224778,330.798,0,-4.19961e+82
7.45117,0.00016555,0.000309575,0.000125431,0.000224811,-6.01403e-11,6.73999e+66,1.54128e+82
7.46094,0.0003974,0.000310591,0.000301197,0.000224829,-330.798,1.348e+67,7.28217e+82
7.4707,0.00016555,0.000311499,0.000125431,0.000224905,4.51337e-11,6.73999e+66,-2.6726e+82
7.48047,-6.62986e-05,0.000312491,-5.03339e-05,0.000224894,330.798,0,-1.26274e+83
7.49023,0.00016555,0.000313354,0.000125431,0.000224971,-6.01403e-11,2.69599e+67,4.63432e+82
7.5,0.0003974,0.000314359,0.000301197,0.00022505,-330.798,5.39199e+67,2.1896e+83
7.50977,0.00016555,0.000315123,0.000125431,0.000225045,-1.50635e-11,5.39199e+67,-8.03596e+82
7.51953,-6.62986e-05,0.000315995,-5.03339e-05,0.000225064,330.798,5.39199e+67,-3.79679e+83
7.5293,0.00016555,0.000316759,0.000125431,0.000225173,6.01972e-11,8.08798e+67,1.39345e+83
7.53906,0.0003974,0.000317423,0.000301197,0.000225177,-330.798,1.0784e+68,6.58368e+83
7.54883,0.00016555,0.000318181,0.000125431,0.000225226,-4.51337e-11,5.39199e+67,-2.41625e+83
7.55859,-6.62986e-05,0.000318955,-5.03339e-05,0.000225149,330.798,0,-1.14162e+84
7.56836,0.00016555,0.000319489,0.000125431,0.000225324,6.01972e-11,0,4.18981e+83
7.57812,0.0003974,0.000320122,0.000301197,0.000225293,-330.798,0,1.97958e+84
7.58789,0.00016555,0.000320783,0.000125431,0.000225262,-4.51337e-11,0,-7.26518e+83
7.59766,-6.62986e-05,0.000321307,-5.03339e-05,0.000225391,330.798,0,-3.43262e+84
7.60742,0.00016555,0.000321782,0.000125431,0.000225424,-6.01403e-11,0,1.25979e+84
7.61719,0.0003974,0.000322378,0.000301197,0.000225517,-330.798,0,5.9522e+84
7.62695,0.00016555,0.000322671,0.000125431,0.000225507,7.52038e-11,-8.62718e+68,-2.18449e+84
7.63672,-6.62986e-05,0.000323206,-5.03339e-05,0.000225557,330.798,-1.72544e+69,-1.03212e+85
7.64648,0.00016555,0.000323583,0.000125431,0.000225749,-6.01403e-11,-8.62718e+68,3.78793e+84
7.65625,0.0003974,0.000323878,0.000301197,0.000225804,-330.798,0,1.7897e+85
7.66602,0.00016555,0.000324279,0.000125431,0.000225926,7.52038e-11,0,-6.56832e+84
7.67578,-6.62986e-05,0.000324601,-5.03339e-05,0.00022598,330.798,0,-3.10337e+85
7.68555,0.00016555,0.000324906,0.000125431,0.000226209,0,-3.45087e+69,1.13896e+85
7.69531,0.0003974,0.000325177,0.000301197,0.000226375,-330.798,-6.90175e+69,5.38128e+85
7.70508,0.00016555,0.000325377,0.000125431,0.000226508,-4.51337e-11,-1.03526e+70,-1.97496e+85
7.71484,-6.62986e-05,0.000325648,-5.03339e-05,0.000226787,330.798,-1.38035e+70,-9.3312e+85
7.72461,0.00016555,0.000325946,0.000125431,0.000227049,6.01972e-11,-6.90175e+69,3.42461e+85
7.73438,0.0003974,0.000326097,0.000301197,0.000227366,-330.798,0,1.61804e+86
7.74414,0.00016555,0.000326325,0.000125431,0.00022775,-4.51337e-11,0,-5.93831e+85
7.75391,-6.62986e-05,0.000326525,-5.03339e-05,0.000228,330.798,0,-2.8057e+86
7.76367,0.00016555,0.000326733,0.000125431,0.000228428,-6.01403e-11,-5.5214e+70,1.02971e+86
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,-330.798,-1.10428e+71,4.86512e+86
7.7832,0.00016555,0.000327069,0.000125431,0.000229339,6.01403e-11,-5.5214e+70,-1.78553e+86
7.79297,-6.62986e-05,0.000327272,-5.03339e-05,0.000229839,330.798,0,-8.43618e+86
7.80273,0.00016555,0.000327409,0.000125431,0.000230401,-4.51337e-11,0,3.09613e+86
7.8125,0.0003974,0.000327538,0.000301197,0.000230917,-330.798,0,1.46284e+87
7.82227,0.00016555,0.000327768,0.000125431,0.000231546,6.01403e-11,0,-5.36872e+86
7.83203,-6.62986e-05,0.00032788,-5.03339e-05,0.000232202,330.798,0,-2.53659e+87
7.8418,0.00016555,0.000328159,0.000125431,0.000232842,1.50635e-11,0,9.30943e+86
7.85156,0.0003974,0.000328279,0.000301197,0.000233488,-330.798,0,4.39847e+87
7.86133,0.00016555,0.000328338,0.000125431,0.000234233,-6.01972e-11,0,-1.61427e+87
7.87109,-6.62986e-05,0.000328565,-5.03339e-05,0.000234829,330.798,0,-7.62701e+87
7.88086,0.00016555,0.000328701,0.000125431,0.000235657,7.52038e-11,0,2.79916e+87
7.89062,0.0003974,0.000328802,0.000301197,0.00023641,-330.798,0,1.32253e+88
7.90039,0.00016555,0.000329057,0.000125431,0.000237236,-6.01972e-11,1.76685e+72,-4.85377e+87
7.91016,-6.62986e-05,0.000329156,-5.03339e-05,0.000237967,330.798,3.53369e+72,-2.29329e+88
7.91992,0.00016555,0.000329278,0.000125431,0.000238705,7.52038e-11,-5.30054e+72,8.4165e+87
7.92969,0.0003974,0.000329504,0.000301197,0.000239534,-330.798,-1.41348e+73,3.97659e+88
7.93945,0.00016555,0.000329584,0.000125431,0.000240465,6.01403e-11,-1.41348e+73,-1.45943e+88
7.94922,-6.62986e-05,0.000329707,-5.03339e-05,0.000241017,330.798,-1.41348e+73,-6.89545e+88
7.95898,0.00016555,0.00032985,0.000125431,0.000241927,-4.51337e-11,-7.06739e+72,2.53067e+88
7.96875,0.0003974,0.000329944,0.000301197,0.000242716,-330.798,0,1.19568e+89
7.97852,0.00016555,0.00033011,0.000125431,0.00024353,6.01403e-11,0,-4.38821e+88
7.98828,-6.62986e-05,0.000330308,-5.03339e-05,0.000244216,330.798,0,-2.07332e+89
7.99805,0.00016555,0.000330385,0.000125431,0.000245051,3.0127e-11,0,7.60921e+88
8.00781,0.0003974,0.000330432,0.000301197,0.000245722,-330.798,0,3.59516e+89
8.01758,0.00016555,0.00033057,0.000125431,0.000246428,-9.02105e-11,5.65391e+73,-1.31945e+89
8.02734,-6.62986e-05,0.000330655,-5.03339e-05,0.000247155,330.798,1.13078e+74,-6.23406e+89
8.03711,0.00016555,0.000330731,0.000125431,0.000247842,6.01972e-11,5.65391e+73,2.28794e+89
8.04688,0.0003974,0.000330979,0.000301197,0.000248567,-330.798,0,1.08099e+90
8.05664,0.00016555,0.000330877,0.000125431,0.000249161,-6.01972e-11,1.13078e+74,-3.96731e+89
8.06641,-6.62986e-05,0.000331015,-5.03339e-05,0.000249818,330.798,2.26156e+74,-1.87445e+90
8.07617,0.00016555,0.000331087,0.000125431,0.000250365,6.01972e-11,1.13078e+74,6.87936e+89
8.08594,0.0003974,0.000331166,0.000301197,0.000250997,-330.798,0,3.25033e+90


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_3.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-324.2188635958848, LMmax=324.2188635958848,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.44918e-11,-2.63672e-09,-4.57553e-13,1.52344e-08,0.00764567,-1.29247e-26,-3.15e-11
0.00976562,-4.97016e-09,3.22266e-08,-1.59839e-10,-1.78711e-08,2.66361,-2.21443e-24,-1.09944e-08
0.0195312,-9.92583e-09,3.92578e-08,-3.19221e-10,2.7832e-08,5.31958,-4.41594e-24,-2.19574e-08
0.0292969,-1.48815e-08,-2.7832e-08,-4.78602e-10,3.01758e-08,7.97554,-6.61744e-24,-3.29203e-08
0.0390625,8.6464e-08,-6.5332e-08,-3.26109e-10,-5.27344e-09,-2.15793,0,-1.24852e-08
0.0488281,1.87809e-07,2.21191e-07,-1.73616e-10,-8.49609e-09,-12.2914,6.61744e-24,7.94986e-09
0.0585937,2.89155e-07,1.63477e-07,-2.11231e-11,-3.31055e-08,-22.4249,1.32349e-23,2.83849e-08
0.0683594,2.42867e-07,1.88965e-07,5.86807e-10,4.92187e-08,8.22196,1.76465e-23,-3.75344e-08
0.078125,1.9658e-07,3.91113e-07,1.19474e-09,-5.5957e-08,38.8688,2.20581e-23,-1.03454e-07
0.0878906,1.50292e-07,6.4541e-07,1.80267e-09,-4.39453e-08,69.5157,2.64698e-23,-1.69373e-07
0.0976562,9.72245e-07,7.95703e-07,-6.49209e-10,5.85937e-10,-31.7987,-5.29396e-23,5.66582e-08
0.107422,1.7942e-06,1.00371e-06,-3.10108e-09,-1.34766e-08,-133.113,-1.32349e-22,2.82689e-07
0.117187,2.61615e-06,1.35059e-06,-5.55296e-09,-3.75e-08,-234.427,-2.11758e-22,5.08721e-07
0.126953,1.02759e-06,1.43936e-06,3.86978e-09,7.61719e-09,-46.0064,-2.11758e-22,-2.28213e-07
0.136719,-5.60963e-07,1.91426e-06,1.32925e-08,-1.34766e-08,142.415,-2.11758e-22,-9.65147e-07
0.146484,-2.14952e-06,2.18643e-06,2.27153e-08,-2.49023e-08,330.836,-2.11758e-22,-1.70208e-06
0.15625,4.67997e-06,2.56055e-06,-1.06729e-08,1.37695e-08,110.279,-4.23516e-22,7.52118e-07
0.166016,1.15095e-05,3.0126e-06,-4.40611e-08,3.16406e-08,-110.279,-6.35275e-22,3.20632e-06
0.175781,1.83389e-05,3.48135e-06,-7.74493e-08,-2.49023e-08,-330.836,-8.47033e-22,5.66052e-06
0.185547,-2.20812e-06,3.97148e-06,3.23716e-08,-4.07227e-08,-110.279,-5.64689e-22,-2.40242e-06
0.195312,-2.27552e-05,4.48447e-06,1.42193e-07,8.99414e-08,110.279,-2.82344e-22,-1.04654e-05
0.205078,-4.33022e-05,4.9418e-06,2.52013e-07,6.73828e-09,330.836,0,-1.85283e-05
0.214844,2.70272e-05,5.56172e-06,-1.04594e-07,-6.67969e-08,110.279,4.51751e-21,8.26442e-06
0.224609,9.73567e-05,6.06797e-06,-4.61202e-07,-4.7168e-08,-110.279,9.03502e-21,3.50571e-05
0.234375,0.000167686,6.69316e-06,-8.17809e-07,1.10742e-07,-330.836,1.35525e-20,6.18499e-05
0.244141,8.96912e-05,7.33916e-06,3.64926e-07,-1.34473e-07,-110.279,-1.61598e-33,-2.61406e-05
0.253906,1.16963e-05,7.81787e-06,1.54766e-06,-9.66797e-09,110.279,-1.35525e-20,-0.000114131
0.263672,-6.62986e-05,8.70146e-06,2.7304e-06,6.26953e-08,330.836,-2.71051e-20,-0.000202122
0.273437,8.82675e-05,9.17637e-06,-1.17158e-06,-1.61133e-08,110.279,1.2649e-19,8.93808e-05
0.283203,0.000242834,9.84668e-06,-5.07355e-06,3.98438e-08,-110.279,2.80086e-19,0.000380883
0.292969,0.0003974,1.05738e-05,-8.97553e-06,1.52344e-08,-330.836,4.33681e-19,0.000672386
0.302734,0.000242834,1.1083e-05,3.91285e-06,-2.60742e-08,-110.279,2.89121e-19,-0.00028885
0.3125,8.82675e-05,1.17272e-05,1.68012e-05,-3.31055e-08,110.279,1.4456e-19,-0.00125009
0.322266,-6.62986e-05,1.24831e-05,2.96896e-05,-7.06055e-08,330.836,0,-0.00221132
0.332031,8.82675e-05,1.30772e-05,3.0151e-06,1.9043e-08,110.279,5.78241e-19,0.000965003
0.341797,0.000242834,1.37329e-05,-2.36594e-05,-2.28516e-08,-110.279,1.15648e-18,0.00414133
0.351562,0.0003974,1.44064e-05,-5.03339e-05,-3.95508e-08,-330.836,1.73472e-18,0.00731766
0.361328,0.000242834,1.49707e-05,6.68429e-05,-1.06641e-07,-110.279,-1.15648e-18,-0.00316932
0.371094,8.82675e-05,1.56404e-05,0.00018402,4.16016e-08,110.279,-4.04769e-18,-0.0136563
0.380859,-6.62986e-05,1.61971e-05,0.000301197,6.32812e-08,330.836,-6.93889e-18,-0.0241433
0.390625,8.82675e-05,1.67856e-05,0.00018402,-2.16797e-08,110.279,-4.20623e-31,0.0104915
0.400391,0.000242834,1.73443e-05,6.68429e-05,-8.81836e-08,-110.279,6.93889e-18,0.0451262
0.410156,0.0003974,1.7908e-05,-5.03339e-05,3.10547e-08,-330.836,1.38778e-17,0.0797609
0.419922,0.000242834,1.83964e-05,6.68429e-05,-5.5957e-08,-110.279,9.25186e-18,-0.0346128
0.429687,8.82675e-05,1.90438e-05,0.00018402,-3.69141e-08,110.279,4.62593e-18,-0.148987
0.439453,-6.62986e-05,1.93222e-05,0.000301197,1.69922e-08,330.836,0,-0.26336
0.449219,8.82675e-05,1.98765e-05,0.00018402,-2.54883e-08,110.279,1.11022e-16,0.114348
0.458984,0.000242834,2.03771e-05,6.68429e-05,-9.46289e-08,-110.279,2.22045e-16,0.492056
0.46875,0.0003974,2.07501e-05,-5.03339e-05,5.30273e-08,-330.836,3.33067e-16,0.869764
0.478516,0.000242834,2.11345e-05,6.68429e-05,1.25977e-08,-110.279,-7.40149e-17,-0.377566
0.488281,8.82675e-05,2.14597e-05,0.00018402,-8.05664e-08,110.279,-4.81097e-16,-1.6249
0.498047,-6.62986e-05,2.18959e-05,0.000301197,-3.31055e-08,330.836,-8.88178e-16,-2.87223
0.507812,8.82675e-05,2.2069e-05,0.00018402,-2.63672e-09,110.279,-5.92119e-16,1.24693
0.517578,0.000242834,2.24171e-05,6.68429e-05,5.30273e-08,-110.279,-2.96059e-16,5.36608
0.527344,0.0003974,2.27329e-05,-5.03339e-05,4.39453e-09,-330.836,0,9.48524
0.537109,0.000242834,2.28929e-05,6.68429e-05,8.20312e-09,-110.279,-2.36848e-15,-4.11775
0.546875,8.82675e-05,2.31527e-05,0.00018402,1.52344e-08,110.279,-4.73695e-15,-17.7207
0.556641,-6.62986e-05,2.33455e-05,0.000301197,-7.06055e-08,330.836,-7.10543e-15,-31.3237
0.566406,8.82675e-05,2.3492e-05,0.00018402,7.4707e-08,110.279,9.4739e-15,13.5984
0.576172,0.000242834,2.36177e-05,6.68429e-05,-6.15234e-08,-110.279,2.60532e-14,58.5206
0.585937,0.0003974,2.3797e-05,-5.03339e-05,1.22168e-07,-330.836,4.26326e-14,103.443
0.595703,0.000242834,2.39657e-05,6.68429e-05,1.00195e-07,-110.279,9.4739e-15,-44.907
0.605469,8.82675e-05,2.39783e-05,0.00018402,2.24414e-07,110.279,-2.36848e-14,-193.257
0.615234,-6.62986e-05,2.40595e-05,0.000301197,3.47461e-07,330.836,-5.68434e-14,-341.607
0.625,8.82675e-05,2.42194e-05,0.00018402,6.43359e-07,110.279,3.78956e-14,148.3
0.634766,0.000242834,2.42435e-05,6.68429e-05,8.23535e-07,-110.279,1.32635e-13,638.206
0.644531,0.0003974,2.42865e-05,-5.03339e-05,1.09746e-06,-330.836,2.27374e-13,1128.11
0.654297,0.000242834,2.43442e-05,6.68429e-05,1.57324e-06,-110.279,-3.03165e-13,-489.742
0.664062,8.82675e-05,2.44102e-05,0.00018402,1.94912e-06,110.279,-8.33703e-13,-2107.6
0.673828,-6.62986e-05,2.44585e-05,0.000301197,2.47617e-06,330.836,-1.36424e-12,-3725.45
0.683594,8.82675e-05,2.44989e-05,0.00018402,3.11074e-06,110.279,-9.09495e-13,1617.31
0.693359,0.000242834,2.45561e-05,6.68429e-05,3.74502e-06,-110.279,-4.54747e-13,6960.07
0.703125,0.0003974,2.46431e-05,-5.03339e-05,4.41826e-06,-330.836,0,12302.8
0.712891,0.000242834,2.46612e-05,6.68429e-05,5.21543e-06,-110.279,0,-5340.96
0.722656,8.82675e-05,2.4636e-05,0.00018402,6.0709e-06,110.279,0,-22984.8
0.732422,-6.62986e-05,2.47274e-05,0.000301197,7.03037e-06,330.836,0,-40628.6
0.742187,8.82675e-05,2.47368e-05,0.00018402,7.85479e-06,110.279,0,17637.9
0.751953,0.000242834,2.48675e-05,6.68429e-05,8.94287e-06,-110.279,0,75904.3
0.761719,0.0003974,2.47767e-05,-5.03339e-05,9.98145e-06,-330.836,0,134171
0.771484,0.000242834,2.48757e-05,6.68429e-05,1.1003e-05,-110.279,-5.82077e-11,-58246.8
0.78125,8.82675e-05,2.49105e-05,0.00018402,1.21837e-05,110.279,-1.16415e-10,-250664
0.791016,-6.62986e-05,2.49202e-05,0.000301197,1.32574e-05,330.836,-1.74623e-10,-443082
0.800781,8.82675e-05,2.49999e-05,0.00018402,1.44114e-05,110.279,3.88051e-11,192353
0.810547,0.000242834,2.50342e-05,6.68429e-05,1.56346e-05,-110.279,2.52233e-10,827787
0.820312,0.0003974,2.49732e-05,-5.03339e-05,1.6698e-05,-330.836,4.65661e-10,1.46322e+06
0.830078,0.000242834,2.51953e-05,6.68429e-05,1.80387e-05,-110.279,-6.20882e-10,-635221
0.839844,8.82675e-05,2.51027e-05,0.00018402,1.91367e-05,110.279,-1.70742e-09,-2.73366e+06
0.849609,-6.62986e-05,2.51104e-05,0.000301197,2.02852e-05,330.836,-2.79397e-09,-4.83211e+06
0.859375,8.82675e-05,2.51174e-05,0.00018402,2.14805e-05,110.279,-3.10441e-09,2.09774e+06
0.869141,0.000242834,2.51256e-05,6.68429e-05,2.26535e-05,-110.279,-3.41485e-09,9.02758e+06
0.878906,0.0003974,2.52378e-05,-5.03339e-05,2.38433e-05,-330.836,-3.72529e-09,1.59574e+07
0.888672,0.000242834,2.52003e-05,6.68429e-05,2.47919e-05,-110.279,-2.2582e-22,-6.92751e+06
0.898437,8.82675e-05,2.5227e-05,0.00018402,2.5899e-05,110.279,3.72529e-09,-2.98124e+07
0.908203,-6.62986e-05,2.52803e-05,0.000301197,2.69719e-05,330.836,7.45058e-09,-5.26974e+07
0.917969,8.82675e-05,2.52384e-05,0.00018402,2.79759e-05,110.279,3.47694e-08,2.28772e+07
0.927734,0.000242834,2.53685e-05,6.68429e-05,2.89497e-05,-110.279,6.20882e-08,9.84519e+07
0.9375,0.0003974,2.52967e-05,-5.03339e-05,2.98292e-05,-330.836,8.9407e-08,1.74026e+08
0.947266,0.000242834,2.53321e-05,6.68429e-05,3.07025e-05,-110.279,-1.98682e-08,-7.55492e+07
0.957031,8.82675e-05,2.5362e-05,0.00018402,3.14874e-05,110.279,-1.29143e-07,-3.25125e+08
0.966797,-6.62986e-05,2.53843e-05,0.000301197,3.23086e-05,330.836,-2.38419e-07,-5.74701e+08
0.976562,8.82675e-05,2.54851e-05,0.00018402,3.30029e-05,110.279,-1.58946e-07,2.49492e+08
0.986328,0.000242834,2.54432e-05,6.68429e-05,3.35517e-05,-110.279,-7.94729e-08,1.07368e+09
0.996094,0.0003974,2.53761e-05,-5.03339e-05,3.41868e-05,-330.836,0,1.89788e+09
1.00586,0.000242834,2.55144e-05,6.68429e-05,3.47748e-05,-110.279,-6.35783e-07,-8.23915e+08
1.01562,8.82675e-05,2.55029e-05,0.00018402,3.53391e-05,110.279,-1.27157e-06,-3.54571e+09
1.02539,-6.62986e-05,2.55237e-05,0.000301197,3.56956e-05,330.836,-1.90735e-06,-6.2675e+09
1.03516,8.82675e-05,2.55319e-05,0.00018402,3.61799e-05,110.279,-3.8147e-06,2.72088e+09
1.04492,0.000242834,2.55352e-05,6.68429e-05,3.65801e-05,-110.279,-5.72205e-06,1.17092e+10
1.05469,0.0003974,2.56538e-05,-5.03339e-05,3.69264e-05,-330.836,-7.62939e-06,2.06976e+10
1.06445,0.000242834,2.55668e-05,6.68429e-05,3.72313e-05,-110.279,-2.54313e-06,-8.98535e+09
1.07422,8.82675e-05,2.57083e-05,0.00018402,3.74716e-05,110.279,2.54313e-06,-3.86683e+10
1.08398,-6.62986e-05,2.55999e-05,0.000301197,3.7667e-05,330.836,7.62939e-06,-6.83513e+10
1.09375,8.82675e-05,2.57089e-05,0.00018402,3.78844e-05,110.279,1.52588e-05,2.9673e+10
1.10352,0.000242834,2.56723e-05,6.68429e-05,3.8083e-05,-110.279,2.28882e-05,1.27697e+11
1.11328,0.0003974,2.56898e-05,-5.03339e-05,3.81691e-05,-330.836,3.05176e-05,2.25722e+11
1.12305,0.000242834,2.56784e-05,6.68429e-05,3.82066e-05,-110.279,-0.000101725,-9.79913e+10
1.13281,8.82675e-05,2.57792e-05,0.00018402,3.83479e-05,110.279,-0.000233968,-4.21704e+11
1.14258,-6.62986e-05,2.58123e-05,0.000301197,3.83912e-05,330.836,-0.000366211,-7.45417e+11
1.15234,8.82675e-05,2.58003e-05,0.00018402,3.83836e-05,110.279,-8.13802e-05,3.23604e+11
1.16211,0.000242834,2.58498e-05,6.68429e-05,3.83707e-05,-110.279,0.000203451,1.39262e+12
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,-330.836,0.000488281,2.46165e+12
1.18164,0.000242834,2.60077e-05,6.68429e-05,3.84018e-05,-110.279,-0.000651042,-1.06866e+12
1.19141,8.82675e-05,2.61706e-05,0.00018402,3.85148e-05,110.279,-0.00179036,-4.59897e+12
1.20117,-6.62986e-05,2.62497e-05,0.000301197,3.83555e-05,330.836,-0.00292969,-8.12928e+12
1.21094,8.82675e-05,2.64407e-05,0.00018402,3.84108e-05,110.279,0.000651042,3.52912e+12
1.2207,0.000242834,2.67914e-05,6.68429e-05,3.84272e-05,-110.279,0.00423177,1.51875e+13
1.23047,0.0003974,2.69276e-05,-5.03339e-05,3.82986e-05,-330.836,0.0078125,2.68459e+13
1.24023,0.000242834,2.73715e-05,6.68429e-05,3.83892e-05,-110.279,8.67362e-19,-1.16545e+13
1.25,8.82675e-05,2.78871e-05,0.00018402,3.82655e-05,110.279,-0.0078125,-5.01549e+13
1.25977,-6.62986e-05,2.83254e-05,0.000301197,3.82986e-05,330.836,-0.015625,-8.86552e+13
1.26953,8.82675e-05,2.90355e-05,0.00018402,3.82248e-05,110.279,-0.0104167,3.84874e+13
1.2793,0.000242834,2.95934e-05,6.68429e-05,3.82181e-05,-110.279,-0.00520833,1.6563e+14
1.28906,0.0003974,3.03905e-05,-5.03339e-05,3.82857e-05,-330.836,0,2.92773e+14
1.29883,0.000242834,3.12694e-05,6.68429e-05,3.81642e-05,-110.279,-0.0416667,-1.271e+14
1.30859,8.82675e-05,3.21706e-05,0.00018402,3.81598e-05,110.279,-0.0833333,-5.46973e+14
1.31836,-6.62986e-05,3.30981e-05,0.000301197,3.81806e-05,330.836,-0.125,-9.66845e+14
1.32812,8.82675e-05,3.41262e-05,0.00018402,3.81583e-05,110.279,0.25,4.19731e+14
1.33789,0.000242834,3.52764e-05,6.68429e-05,3.82339e-05,-110.279,0.625,1.80631e+15
1.34766,0.0003974,3.63475e-05,-5.03339e-05,3.81551e-05,-330.836,1,3.19289e+15
1.35742,0.000242834,3.76418e-05,6.68429e-05,3.81747e-05,-110.279,1.11022e-16,-1.38611e+15
1.36719,8.82675e-05,3.88515e-05,0.00018402,3.81964e-05,110.279,-1,-5.96511e+15
1.37695,-6.62986e-05,4.0135e-05,0.000301197,3.82667e-05,330.836,-2,-1.05441e+16
1.38672,8.82675e-05,4.15485e-05,0.00018402,3.82802e-05,110.279,2.42473e-13,4.57745e+15
1.39648,0.000242834,4.28364e-05,6.68429e-05,3.83821e-05,-110.279,2,1.9699e+16
1.40625,0.0003974,4.42491e-05,-5.03339e-05,3.83865e-05,-330.836,4,3.48206e+16
1.41602,0.000242834,4.5697e-05,6.68429e-05,3.84785e-05,-110.279,-2.66667,-1.51165e+16
1.42578,8.82675e-05,4.71015e-05,0.00018402,3.85775e-05,110.279,-9.33333,-6.50535e+16
1.43555,-6.62986e-05,4.84983e-05,0.000301197,3.86689e-05,330.836,-16,-1.14991e+17
1.44531,8.82675e-05,5.00367e-05,0.00018402,3.86402e-05,110.279,10.6667,4.99202e+16
1.45508,0.000242834,5.14989e-05,6.68429e-05,3.88995e-05,-110.279,37.3333,2.14831e+17
1.46484,0.0003974,5.27748e-05,-5.03339e-05,3.89098e-05,-330.836,64,3.79742e+17
1.47461,0.000242834,5.43568e-05,6.68429e-05,3.89883e-05,-110.279,-42.6667,-1.64855e+17
1.48437,8.82675e-05,5.56925e-05,0.00018402,3.90583e-05,110.279,-149.333,-7.09452e+17
1.49414,-6.62986e-05,5.70817e-05,0.000301197,3.92115e-05,330.836,-256,-1.25405e+18
1.50391,8.82675e-05,5.8461e-05,0.00018402,3.91532e-05,110.279,341.333,5.44414e+17
1.51367,0.000242834,5.98248e-05,6.68429e-05,3.9336e-05,-110.279,938.667,2.34288e+18
1.52344,0.0003974,6.10893e-05,-5.03339e-05,3.94315e-05,-330.836,1536,4.14134e+18
1.5332,0.000242834,6.22764e-05,6.68429e-05,3.93012e-05,-110.279,1024,-1.79786e+18
1.54297,8.82675e-05,6.35408e-05,0.00018402,3.93999e-05,110.279,512,-7.73706e+18
1.55273,-6.62986e-05,6.46729e-05,0.000301197,3.95033e-05,330.836,0,-1.36763e+19
1.5625,8.82675e-05,6.57539e-05,0.00018402,3.94995e-05,110.279,0,5.9372e+18
1.57227,0.000242834,6.68915e-05,6.68429e-05,3.94907e-05,-110.279,0,2.55507e+19
1.58203,0.0003974,6.78979e-05,-5.03339e-05,3.94184e-05,-330.836,0,4.51641e+19
1.5918,0.000242834,6.89098e-05,6.68429e-05,3.94717e-05,-110.279,-10922.7,-1.96069e+19
1.60156,8.82675e-05,6.96278e-05,0.00018402,3.9462e-05,110.279,-21845.3,-8.43778e+19
1.61133,-6.62986e-05,7.04736e-05,0.000301197,3.94063e-05,330.836,-32768,-1.49149e+20
1.62109,8.82675e-05,7.13804e-05,0.00018402,3.94102e-05,110.279,43690.7,6.47492e+19
1.63086,0.000242834,7.20284e-05,6.68429e-05,3.94424e-05,-110.279,120149,2.78647e+20
1.64062,0.0003974,7.26753e-05,-5.03339e-05,3.92713e-05,-330.836,196608,4.92545e+20
1.65039,0.000242834,7.33277e-05,6.68429e-05,3.92801e-05,-110.279,131072,-2.13826e+20
1.66016,8.82675e-05,7.39491e-05,0.00018402,3.9218e-05,110.279,65536,-9.20197e+20
1.66992,-6.62986e-05,7.45655e-05,0.000301197,3.91963e-05,330.836,0,-1.62657e+21
1.67969,8.82675e-05,7.50164e-05,0.00018402,3.90855e-05,110.279,699051,7.06134e+20
1.68945,0.000242834,7.53469e-05,6.68429e-05,3.90486e-05,-110.279,1.3981e+06,3.03884e+21
1.69922,0.0003974,7.57608e-05,-5.03339e-05,3.90568e-05,-330.836,2.09715e+06,5.37154e+21
1.70898,0.000242834,7.61338e-05,6.68429e-05,3.89054e-05,-110.279,699051,-2.33192e+21
1.71875,8.82675e-05,7.64596e-05,0.00018402,3.89751e-05,110.279,-699051,-1.00354e+22
1.72852,-6.62986e-05,7.66529e-05,0.000301197,3.87486e-05,330.836,-2.09715e+06,-1.77388e+22
1.73828,8.82675e-05,7.69289e-05,0.00018402,3.88477e-05,110.279,-1.3981e+06,7.70086e+21
1.74805,0.000242834,7.71047e-05,6.68429e-05,3.87671e-05,-110.279,-699051,3.31406e+22
1.75781,0.0003974,7.71958e-05,-5.03339e-05,3.87082e-05,-330.836,0,5.85802e+22
1.76758,0.000242834,7.74932e-05,6.68429e-05,3.87463e-05,-110.279,-2.23696e+07,-2.54311e+22
1.77734,8.82675e-05,7.75333e-05,0.00018402,3.8816e-05,110.279,-4.47392e+07,-1.09443e+23
1.78711,-6.62986e-05,7.76042e-05,0.000301197,3.89276e-05,330.836,-6.71089e+07,-1.93454e+23
1.79687,8.82675e-05,7.7712e-05,0.00018402,3.89452e-05,110.279,-4.47392e+07,8.39831e+22
1.80664,0.000242834,7.77741e-05,6.68429e-05,3.92109e-05,-110.279,-2.23696e+07,3.6142e+23
1.81641,0.0003974,7.77621e-05,-5.03339e-05,3.93917e-05,-330.836,0,6.38857e+23
1.82617,0.000242834,7.78673e-05,6.68429e-05,3.96454e-05,-110.279,-4.47392e+08,-2.77344e+23
1.83594,8.82675e-05,7.79218e-05,0.00018402,4.00995e-05,110.279,-8.94785e+08,-1.19354e+24
1.8457,-6.62986e-05,7.79707e-05,0.000301197,4.04514e-05,330.836,-1.34218e+09,-2.10975e+24
1.85547,8.82675e-05,7.79968e-05,0.00018402,4.08964e-05,110.279,5.36871e+08,9.15893e+23
1.86523,0.000242834,7.80557e-05,6.68429e-05,4.14589e-05,-110.279,2.41592e+09,3.94153e+24
1.875,0.0003974,7.80419e-05,-5.03339e-05,4.20785e-05,-330.836,4.29497e+09,6.96717e+24
1.88477,0.000242834,7.80926e-05,6.68429e-05,4.26905e-05,-110.279,2.86331e+09,-3.02462e+24
1.89453,8.82675e-05,7.81128e-05,0.00018402,4.34584e-05,110.279,1.43166e+09,-1.30164e+25
1.9043,-6.62986e-05,7.8114e-05,0.000301197,4.4228e-05,330.836,0,-2.30082e+25
1.91406,8.82675e-05,7.82042e-05,0.00018402,4.50879e-05,110.279,5.72662e+09,9.98843e+24
1.92383,0.000242834,7.81242e-05,6.68429e-05,4.59782e-05,-110.279,1.14532e+10,4.29851e+25
1.93359,0.0003974,7.82004e-05,-5.03339e-05,4.6868e-05,-330.836,1.71799e+10,7.59817e+25
1.94336,0.000242834,7.82757e-05,6.68429e-05,4.77469e-05,-110.279,1.14532e+10,-3.29855e+25
1.95312,8.82675e-05,7.82232e-05,0.00018402,4.88868e-05,110.279,5.72662e+09,-1.41953e+26
1.96289,-6.62986e-05,7.8237e-05,0.000301197,4.99547e-05,330.836,0,-2.5092e+26
1.97266,8.82675e-05,7.82897e-05,0.00018402,5.09224e-05,110.279,-4.5813e+10,1.08931e+26
1.98242,0.000242834,7.83665e-05,6.68429e-05,5.19946e-05,-110.279,-9.1626e+10,4.68781e+26
1.99219,0.0003974,7.83302e-05,-5.03339e-05,5.30335e-05,-330.836,-1.37439e+11,8.28632e+26
2.00195,0.000242834,7.85168e-05,6.68429e-05,5.43302e-05,-110.279,-6.41382e+11,-3.59729e+26
2.01172,8.82675e-05,7.83867e-05,0.00018402,5.5403e-05,110.279,-1.14532e+12,-1.54809e+27
2.02148,-6.62986e-05,7.85027e-05,0.000301197,5.65236e-05,330.836,-1.64927e+12,-2.73645e+27
2.03125,8.82675e-05,7.83987e-05,0.00018402,5.75355e-05,110.279,3.66504e+11,1.18796e+27
2.04102,0.000242834,7.84646e-05,6.68429e-05,5.87487e-05,-110.279,2.38228e+12,5.11237e+27
2.05078,0.0003974,7.84825e-05,-5.03339e-05,5.98819e-05,-330.836,4.39805e+12,9.03679e+27
2.06055,0.000242834,7.86067e-05,6.68429e-05,6.09776e-05,-110.279,-0.0664062,-3.92309e+27
2.07031,8.82675e-05,7.84324e-05,0.00018402,6.20124e-05,110.279,-4.39805e+12,-1.6883e+28
2.08008,-6.62986e-05,7.85473e-05,0.000301197,6.29871e-05,330.836,-8.79609e+12,-2.98428e+28
2.08984,8.82675e-05,7.85681e-05,0.00018402,6.40005e-05,110.279,-1.17281e+13,1.29555e+28
2.09961,0.000242834,7.85212e-05,6.68429e-05,6.49198e-05,-110.279,-1.46602e+13,5.57539e+28
2.10937,0.0003974,7.84925e-05,-5.03339e-05,6.59479e-05,-330.836,-1.75922e+13,9.85523e+28
2.11914,0.000242834,7.85212e-05,6.68429e-05,6.68355e-05,-110.279,-8.20969e+13,-4.2784e+28
2.12891,8.82675e-05,7.85452e-05,0.00018402,6.77347e-05,110.279,-1.46602e+14,-1.8412e+29
2.13867,-6.62986e-05,7.85153e-05,0.000301197,6.84943e-05,330.836,-2.11106e+14,-3.25456e+29
2.14844,8.82675e-05,7.86524e-05,0.00018402,6.92927e-05,110.279,-4.69125e+13,1.41289e+29
2.1582,0.000242834,7.8624e-05,6.68429e-05,7.00228e-05,-110.279,1.17281e+14,6.08034e+29
2.16797,0.0003974,7.86302e-05,-5.03339e-05,7.0672e-05,-330.836,2.81475e+14,1.07478e+30
2.17773,0.000242834,7.86258e-05,6.68429e-05,7.13657e-05,-110.279,21.3438,-4.66588e+29
2.1875,8.82675e-05,7.87893e-05,0.00018402,7.19402e-05,110.279,-2.81475e+14,-2.00796e+30
2.19727,-6.62986e-05,7.86797e-05,0.000301197,7.25165e-05,330.836,-5.6295e+14,-3.54932e+30
2.20703,8.82675e-05,7.88256e-05,0.00018402,7.2987e-05,110.279,-3.753e+14,1.54085e+30
2.2168,0.000242834,7.86797e-05,6.68429e-05,7.33802e-05,-110.279,-1.8765e+14,6.63102e+30
2.22656,0.0003974,7.88921e-05,-5.03339e-05,7.37968e-05,-330.836,0,1.17212e+31
2.23633,0.000242834,7.88637e-05,6.68429e-05,7.4284e-05,-110.279,-3.0024e+15,-5.08846e+30
2.24609,8.82675e-05,7.89454e-05,0.00018402,7.45629e-05,110.279,-6.0048e+15,-2.18981e+31
2.25586,-6.62986e-05,7.90216e-05,0.000301197,7.48292e-05,330.836,-9.0072e+15,-3.87078e+31
2.26562,8.82675e-05,7.89281e-05,0.00018402,7.51462e-05,110.279,1.20096e+16,1.6804e+31
2.27539,0.000242834,7.90359e-05,6.68429e-05,7.53319e-05,-110.279,3.30264e+16,7.23157e+31
2.28516,0.0003974,7.9074e-05,-5.03339e-05,7.55915e-05,-330.836,5.40432e+16,1.27827e+32
2.29492,0.000242834,7.90424e-05,6.68429e-05,7.57392e-05,-110.279,1.20096e+16,-5.54931e+31
2.30469,8.82675e-05,7.90913e-05,0.00018402,7.58361e-05,110.279,-3.0024e+16,-2.38814e+32
2.31445,-6.62986e-05,7.90418e-05,0.000301197,7.59079e-05,330.836,-7.20576e+16,-4.22134e+32
2.32422,8.82675e-05,7.91285e-05,0.00018402,7.60594e-05,110.279,-4.80384e+16,1.83259e+32
2.33398,0.000242834,7.91033e-05,6.68429e-05,7.61842e-05,-110.279,-2.40192e+16,7.88652e+32
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,-330.836,0,1.39405e+33
2.35352,0.000242834,7.9161e-05,6.68429e-05,7.63491e-05,-110.279,-9.60768e+17,-6.05189e+32
2.36328,8.82675e-05,7.93213e-05,0.00018402,7.63582e-05,110.279,-1.92154e+18,-2.60442e+33
2.37305,-6.62986e-05,7.93702e-05,0.000301197,7.64836e-05,330.836,-2.8823e+18,-4.60366e+33
2.38281,8.82675e-05,7.94807e-05,0.00018402,7.65724e-05,110.279,-1.92154e+18,1.99856e+33
2.39258,0.000242834,7.97209e-05,6.68429e-05,7.65712e-05,-110.279,-9.60768e+17,8.60078e+33
2.40234,0.0003974,7.99087e-05,-5.03339e-05,7.66274e-05,-330.836,0,1.5203e+34
2.41211,0.000242834,8.02154e-05,6.68429e-05,7.6776e-05,-110.279,0,-6.6e+33
2.42187,8.82675e-05,8.04665e-05,0.00018402,7.67684e-05,110.279,0,-2.8403e+34
2.43164,-6.62986e-05,8.09728e-05,0.000301197,7.67455e-05,330.836,0,-5.0206e+34
2.44141,8.82675e-05,8.12968e-05,0.00018402,7.68114e-05,110.279,1.22978e+19,2.17957e+34
2.45117,0.000242834,8.19193e-05,6.68429e-05,7.69535e-05,-110.279,2.45957e+19,9.37973e+34
2.46094,0.0003974,8.24977e-05,-5.03339e-05,7.69764e-05,-330.836,3.68935e+19,1.65799e+35
2.4707,0.000242834,8.32321e-05,6.68429e-05,7.69116e-05,-110.279,2.45957e+19,-7.19774e+34
2.48047,8.82675e-05,8.39783e-05,0.00018402,7.70678e-05,110.279,1.22978e+19,-3.09754e+35
2.49023,-6.62986e-05,8.4738e-05,0.000301197,7.69948e-05,330.836,0,-5.4753e+35
2.5,8.82675e-05,8.56942e-05,0.00018402,7.70282e-05,110.279,9.83826e+19,2.37696e+35
2.50977,0.000242834,8.66771e-05,6.68429e-05,7.71164e-05,-110.279,1.96765e+20,1.02292e+36
2.51953,0.0003974,8.76182e-05,-5.03339e-05,7.71146e-05,-330.836,2.95148e+20,1.80815e+36
2.5293,0.000242834,8.88217e-05,6.68429e-05,7.7107e-05,-110.279,-5.90296e+20,-7.84963e+35
2.53906,8.82675e-05,9.00012e-05,0.00018402,7.72154e-05,110.279,-1.47574e+21,-3.37808e+36
2.54883,-6.62986e-05,9.11153e-05,0.000301197,7.71823e-05,330.836,-2.36118e+21,-5.97119e+36
2.55859,8.82675e-05,9.22562e-05,0.00018402,7.71779e-05,110.279,7.87061e+20,2.59224e+36
2.56836,0.000242834,9.36422e-05,6.68429e-05,7.72072e-05,-110.279,3.93531e+21,1.11557e+37
2.57812,0.0003974,9.50438e-05,-5.03339e-05,7.72597e-05,-330.836,7.08355e+21,1.97191e+37
2.58789,0.000242834,9.63721e-05,6.68429e-05,7.72813e-05,-110.279,-1.57412e+21,-8.56055e+36
2.59766,8.82675e-05,9.78179e-05,0.00018402,7.72553e-05,110.279,-1.02318e+22,-3.68402e+37
2.60742,-6.62986e-05,9.9177e-05,0.000301197,7.73156e-05,330.836,-1.88895e+22,-6.51198e+37
2.61719,8.82675e-05,0.000100608,0.00018402,7.73326e-05,110.279,-2.8731e+08,2.82701e+37
2.62695,0.000242834,0.000102019,6.68429e-05,7.7407e-05,-110.279,1.88895e+22,1.2166e+38
2.63672,0.0003974,0.000103496,-5.03339e-05,7.73657e-05,-330.836,3.77789e+22,2.1505e+38
2.64648,0.000242834,0.000104836,6.68429e-05,7.73265e-05,-110.279,7.55579e+22,-9.33586e+37
2.65625,8.82675e-05,0.000106297,0.00018402,7.74316e-05,110.279,1.13337e+23,-4.01767e+38
2.66602,-6.62986e-05,0.000107726,0.000301197,7.7325e-05,330.836,1.51116e+23,-7.10176e+38
2.67578,8.82675e-05,0.000109039,0.00018402,7.7436e-05,110.279,2.01488e+23,3.08305e+38
2.68555,0.000242834,0.000110411,6.68429e-05,7.74006e-05,-110.279,2.5186e+23,1.32679e+39
2.69531,0.0003974,0.000111665,-5.03339e-05,7.74387e-05,-330.836,3.02231e+23,2.34527e+39
2.70508,0.000242834,0.000112976,6.68429e-05,7.74583e-05,-110.279,-6.04463e+23,-1.01814e+39
2.71484,8.82675e-05,0.00011418,0.00018402,7.74322e-05,110.279,-1.51116e+24,-4.38154e+39
2.72461,-6.62986e-05,0.000115279,0.000301197,7.74583e-05,330.836,-2.41785e+24,-7.74495e+39
2.73437,8.82675e-05,0.000116549,0.00018402,7.75488e-05,110.279,1.6119e+24,3.36227e+39
2.74414,0.000242834,0.000117511,6.68429e-05,7.74343e-05,-110.279,5.64165e+24,1.44695e+40
2.75391,0.0003974,0.000118517,-5.03339e-05,7.74164e-05,-330.836,9.67141e+24,2.55767e+40
2.76367,0.000242834,0.000119465,6.68429e-05,7.74791e-05,-110.279,3.2238e+24,-1.11035e+40
2.77344,8.82675e-05,0.000120436,0.00018402,7.7424e-05,110.279,-3.2238e+24,-4.77837e+40
2.7832,-6.62986e-05,0.000121361,0.000301197,7.75298e-05,330.836,-9.67141e+24,-8.44639e+40
2.79297,8.82675e-05,0.00012207,0.00018402,7.74038e-05,110.279,1.93428e+25,3.66679e+40
2.80273,0.000242834,0.000122817,6.68429e-05,7.75198e-05,-110.279,4.8357e+25,1.578e+41
2.8125,0.0003974,0.00012351,-5.03339e-05,7.73757e-05,-330.836,7.73713e+25,2.78931e+41
2.82227,0.000242834,0.000124071,6.68429e-05,7.74583e-05,-110.279,1.03162e+26,-1.21091e+41
2.83203,8.82675e-05,0.000124605,0.00018402,7.74316e-05,110.279,1.28952e+26,-5.21113e+41
2.8418,-6.62986e-05,0.000125133,0.000301197,7.75471e-05,330.836,1.54743e+26,-9.21136e+41
2.85156,8.82675e-05,0.0001256,0.00018402,7.74987e-05,110.279,1.03162e+26,3.99888e+41
2.86133,0.000242834,0.000125992,6.68429e-05,7.74404e-05,-110.279,5.15808e+25,1.72091e+42
2.87109,0.0003974,0.000126404,-5.03339e-05,7.76118e-05,-330.836,0,3.04193e+42
2.88086,0.000242834,0.000126665,6.68429e-05,7.75374e-05,-110.279,-8.25293e+26,-1.32058e+42
2.89062,8.82675e-05,0.000126893,0.00018402,7.75521e-05,110.279,-1.65059e+27,-5.68309e+42
2.90039,-6.62986e-05,0.00012715,0.000301197,7.75497e-05,330.836,-2.47588e+27,-1.00456e+43
2.91016,8.82675e-05,0.000127368,0.00018402,7.75579e-05,110.279,1.65059e+27,4.36105e+42
2.91992,0.000242834,0.000127605,6.68429e-05,7.7717e-05,-110.279,5.77705e+27,1.87677e+43
2.92969,0.0003974,0.000127664,-5.03339e-05,7.76256e-05,-330.836,9.90352e+27,3.31743e+43
2.93945,0.000242834,0.000127751,6.68429e-05,7.78324e-05,-110.279,6.60235e+27,-1.44018e+43
2.94922,8.82675e-05,0.000127915,0.00018402,7.77943e-05,110.279,3.30117e+27,-6.1978e+43
2.95898,-6.62986e-05,0.000128077,0.000301197,7.79446e-05,330.836,0,-1.09554e+44
2.96875,8.82675e-05,0.000128089,0.00018402,7.80524e-05,110.279,5.28188e+28,4.75602e+43
2.97852,0.000242834,0.000128159,6.68429e-05,7.8254e-05,-110.279,1.05638e+29,2.04674e+44
2.98828,0.0003974,0.00012828,-5.03339e-05,7.84925e-05,-330.836,1.58456e+29,3.61789e+44
2.99805,0.000242834,0.000128202,6.68429e-05,7.88229e-05,-110.279,1.58456e+29,-1.57061e+44
3.00781,8.82675e-05,0.000128347,0.00018402,7.90415e-05,110.279,1.58456e+29,-6.75912e+44
3.01758,-6.62986e-05,0.000128383,0.000301197,7.94271e-05,330.836,1.58456e+29,-1.19476e+45
3.02734,8.82675e-05,0.000128534,0.00018402,7.98832e-05,110.279,3.16913e+29,5.18676e+44
3.03711,0.000242834,0.000128623,6.68429e-05,8.03689e-05,-110.279,4.75369e+29,2.23211e+45
3.04687,0.0003974,0.000128647,-5.03339e-05,8.09077e-05,-330.836,6.33825e+29,3.94555e+45
3.05664,0.000242834,0.00012874,6.68429e-05,8.14163e-05,-110.279,-4.2255e+29,-1.71286e+45
3.06641,8.82675e-05,0.000128832,0.00018402,8.21584e-05,110.279,-1.47893e+30,-7.37127e+45
3.07617,-6.62986e-05,0.000128965,0.000301197,8.28272e-05,330.836,-2.5353e+30,-1.30297e+46
3.08594,8.82675e-05,0.000129101,0.00018402,8.35069e-05,110.279,-1.6902e+30,5.65651e+45
3.0957,0.000242834,0.000129232,6.68429e-05,8.42789e-05,-110.279,-8.451e+29,2.43427e+46
3.10547,0.0003974,0.000129321,-5.03339e-05,8.5154e-05,-330.836,0,4.30289e+46
3.11523,0.000242834,0.00012943,6.68429e-05,8.59896e-05,-110.279,-2.70432e+31,-1.86799e+46
3.125,8.82675e-05,0.000129526,0.00018402,8.68907e-05,110.279,-5.40864e+31,-8.03887e+46
3.13477,-6.62986e-05,0.000129659,0.000301197,8.78889e-05,330.836,-8.11296e+31,-1.42097e+47
3.14453,8.82675e-05,0.000129857,0.00018402,8.87912e-05,110.279,-2.70432e+31,6.1688e+46
3.1543,0.000242834,0.000129993,6.68429e-05,8.9705e-05,-110.279,2.70432e+31,2.65474e+47
3.16406,0.0003974,0.000130169,-5.03339e-05,9.07986e-05,-330.836,8.11296e+31,4.69259e+47
3.17383,0.000242834,0.000130374,6.68429e-05,9.16878e-05,-110.279,-1.62259e+32,-2.03717e+47
3.18359,8.82675e-05,0.000130425,0.00018402,9.27284e-05,110.279,-4.05648e+32,-8.76693e+47
3.19336,-6.62986e-05,0.000130584,0.000301197,9.38139e-05,330.836,-6.49037e+32,-1.54967e+48
3.20312,8.82675e-05,0.000130772,0.00018402,9.48653e-05,110.279,9.79983e+18,6.7275e+47
3.21289,0.000242834,0.000130891,6.68429e-05,9.58386e-05,-110.279,6.49037e+32,2.89517e+48
3.22266,0.0003974,0.00013099,-5.03339e-05,9.68203e-05,-330.836,1.29807e+33,5.11759e+48
3.23242,0.000242834,0.000131281,6.68429e-05,9.7856e-05,-110.279,-8.65383e+32,-2.22167e+48
3.24219,8.82675e-05,0.00013128,0.00018402,9.88781e-05,110.279,-3.02884e+33,-9.56093e+48
3.25195,-6.62986e-05,0.000131339,0.000301197,9.98449e-05,330.836,-5.1923e+33,-1.69002e+49
3.26172,8.82675e-05,0.000131623,0.00018402,0.000100881,110.279,7.83987e+19,7.33679e+48
3.27148,0.000242834,0.000131645,6.68429e-05,0.000101791,-110.279,5.1923e+33,3.15738e+49
3.28125,0.0003974,0.000131777,-5.03339e-05,0.0001026,-330.836,1.03846e+34,5.58107e+49
3.29102,0.000242834,0.000131928,6.68429e-05,0.000103611,-110.279,1.38461e+34,-2.42288e+49
3.30078,8.82675e-05,0.000132061,0.00018402,0.000104378,110.279,1.73077e+34,-1.04268e+50
3.31055,-6.62986e-05,0.000132129,0.000301197,0.000105152,330.836,2.07692e+34,-1.84308e+50
3.32031,8.82675e-05,0.000132222,0.00018402,0.000105904,110.279,4.15384e+34,8.00126e+49
3.33008,0.000242834,0.000132264,6.68429e-05,0.000106687,-110.279,6.23076e+34,3.44333e+50
3.33984,0.0003974,0.000132417,-5.03339e-05,0.000107355,-330.836,8.30767e+34,6.08654e+50
3.34961,0.000242834,0.000132412,6.68429e-05,0.000107977,-110.279,5.53845e+34,-2.64232e+50
3.35937,8.82675e-05,0.000132538,0.00018402,0.000108619,110.279,2.76922e+34,-1.13712e+51
3.36914,-6.62986e-05,0.000132595,0.000301197,0.00010914,330.836,0,-2.01e+51
3.37891,8.82675e-05,0.000132576,0.00018402,0.000109694,110.279,0,8.72592e+50
3.38867,0.000242834,0.000132648,6.68429e-05,0.000110074,-110.279,0,3.75519e+51
3.39844,0.0003974,0.000132761,-5.03339e-05,0.000110597,-330.836,0,6.63778e+51
3.4082,0.000242834,0.00013255,6.68429e-05,0.000111038,-110.279,0,-2.88162e+51
3.41797,8.82675e-05,0.000132739,0.00018402,0.000111294,110.279,0,-1.2401e+52
3.42773,-6.62986e-05,0.000132728,0.000301197,0.000111662,330.836,0,-2.19204e+52
3.4375,8.82675e-05,0.000132692,0.00018402,0.00011194,110.279,7.08922e+36,9.5162e+51
3.44727,0.000242834,0.000132732,6.68429e-05,0.000112139,-110.279,1.41784e+37,4.09528e+52
3.45703,0.0003974,0.000132706,-5.03339e-05,0.000112399,-330.836,2.12676e+37,7.23895e+52
3.4668,0.000242834,0.000132729,6.68429e-05,0.000112605,-110.279,-3.21121e+23,-3.14261e+52
3.47656,8.82675e-05,0.000132693,0.00018402,0.000112707,110.279,-2.12676e+37,-1.35242e+53
3.48633,-6.62986e-05,0.000132661,0.000301197,0.00011284,330.836,-4.25353e+37,-2.39057e+53
3.49609,8.82675e-05,0.000132678,0.00018402,0.000113005,110.279,-2.83569e+37,1.03781e+53
3.50586,0.000242834,0.000132795,6.68429e-05,0.000113109,-110.279,-1.41784e+37,4.46618e+53
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,-330.836,0,7.89456e+53
3.52539,0.000242834,0.000132758,6.68429e-05,0.000113256,-110.279,-3.40282e+38,-3.42722e+53
3.53516,8.82675e-05,0.000132686,0.00018402,0.000113336,110.279,-6.80565e+38,-1.4749e+54
3.54492,-6.62986e-05,0.000132734,0.000301197,0.000113393,330.836,-1.02085e+39,-2.60708e+54
3.55469,8.82675e-05,0.000132803,0.00018402,0.000113457,110.279,-1.58798e+39,1.1318e+54
3.56445,0.000242834,0.000132891,6.68429e-05,0.000113567,-110.279,-2.15512e+39,4.87068e+54
3.57422,0.0003974,0.000133152,-5.03339e-05,0.000113551,-330.836,-2.72226e+39,8.60955e+54
3.58398,0.000242834,0.000133271,6.68429e-05,0.000113728,-110.279,-5.44452e+39,-3.73762e+54
3.59375,8.82675e-05,0.000133489,0.00018402,0.000113742,110.279,-8.16678e+39,-1.60848e+55
3.60352,-6.62986e-05,0.000133717,0.000301197,0.000113776,330.836,-1.0889e+40,-2.8432e+55
3.61328,8.82675e-05,0.000134035,0.00018402,0.000113783,110.279,-3.30037e+26,1.2343e+55
3.62305,0.000242834,0.000134423,6.68429e-05,0.000113981,-110.279,1.0889e+40,5.3118e+55
3.63281,0.0003974,0.00013485,-5.03339e-05,0.000114011,-330.836,2.17781e+40,9.3893e+55
3.64258,0.000242834,0.000135323,6.68429e-05,0.000114079,-110.279,1.45187e+40,-4.07613e+55
3.65234,8.82675e-05,0.000135939,0.00018402,0.000114166,110.279,7.25936e+39,-1.75416e+56
3.66211,-6.62986e-05,0.000136499,0.000301197,0.000114132,330.836,0,-3.1007e+56
3.67188,8.82675e-05,0.00013723,0.00018402,0.000114187,110.279,1.74225e+41,1.34609e+56
3.68164,0.000242834,0.000137867,6.68429e-05,0.00011439,-110.279,3.48449e+41,5.79288e+56
3.69141,0.0003974,0.000138667,-5.03339e-05,0.000114388,-330.836,5.22674e+41,1.02397e+57
3.70117,0.000242834,0.00013968,6.68429e-05,0.000114381,-110.279,8.13048e+41,-4.44529e+56
3.71094,8.82675e-05,0.00014045,0.00018402,0.000114517,110.279,1.10342e+42,-1.91302e+57
3.7207,-6.62986e-05,0.000141378,0.000301197,0.000114396,330.836,1.3938e+42,-3.38152e+57
3.73047,8.82675e-05,0.000142302,0.00018402,0.000114534,110.279,2.78759e+42,1.468e+57
3.74023,0.000242834,0.000143485,6.68429e-05,0.000114527,-110.279,4.18139e+42,6.31752e+57
3.75,0.0003974,0.000144489,-5.03339e-05,0.000114625,-330.836,5.57519e+42,1.1167e+58
3.75977,0.000242834,0.000145759,6.68429e-05,0.000114562,-110.279,1.8584e+42,-4.84789e+57
3.76953,8.82675e-05,0.00014675,0.00018402,0.000114705,110.279,-1.8584e+42,-2.08628e+58
3.7793,-6.62986e-05,0.000147862,0.000301197,0.000114667,330.836,-5.57519e+42,-3.68778e+58
3.78906,8.82675e-05,0.000149131,0.00018402,0.000114639,110.279,1.11504e+43,1.60095e+58
3.79883,0.000242834,0.000150334,6.68429e-05,0.000114696,-110.279,2.78759e+43,6.88969e+58
3.80859,0.0003974,0.000151543,-5.03339e-05,0.000114615,-330.836,4.46015e+43,1.21784e+59
3.81836,0.000242834,0.000152794,6.68429e-05,0.000114606,-110.279,8.9203e+43,-5.28695e+58
3.82812,8.82675e-05,0.000153928,0.00018402,0.000114643,110.279,1.33804e+44,-2.27523e+59
3.83789,-6.62986e-05,0.000155205,0.000301197,0.000114522,330.836,1.78406e+44,-4.02177e+59
3.84766,8.82675e-05,0.000156417,0.00018402,0.000114548,110.279,1.78406e+44,1.74595e+59
3.85742,0.000242834,0.000157628,6.68429e-05,0.00011447,-110.279,1.78406e+44,7.51367e+59
3.86719,0.0003974,0.000158838,-5.03339e-05,0.000114462,-330.836,1.78406e+44,1.32814e+60
3.87695,0.000242834,0.000160009,6.68429e-05,0.000114489,-110.279,-3.56812e+44,-5.76578e+59
3.88672,8.82675e-05,0.000161104,0.00018402,0.000114471,110.279,-8.9203e+44,-2.48129e+60
3.89648,-6.62986e-05,0.000162271,0.000301197,0.000114437,330.836,-1.42725e+45,-4.38601e+60
3.90625,8.82675e-05,0.00016331,0.00018402,0.000114444,110.279,-2.8545e+45,1.90408e+60
3.91602,0.000242834,0.00016443,6.68429e-05,0.000114374,-110.279,-4.28174e+45,8.19416e+60
3.92578,0.0003974,0.000165526,-5.03339e-05,0.000114369,-330.836,-5.70899e+45,1.44842e+61
3.93555,0.000242834,0.000166366,6.68429e-05,0.000114359,-110.279,8.62002e+31,-6.28797e+60
3.94531,8.82675e-05,0.000167491,0.00018402,0.000114441,110.279,5.70899e+45,-2.70602e+61
3.95508,-6.62986e-05,0.000168367,0.000301197,0.000114394,330.836,1.1418e+46,-4.78324e+61
3.96484,8.82675e-05,0.000169292,0.00018402,0.000114354,110.279,7.61199e+45,2.07652e+61
3.97461,0.000242834,0.000170002,6.68429e-05,0.000114352,-110.279,3.80599e+45,8.93629e+61
3.98438,0.0003974,0.000170914,-5.03339e-05,0.000114402,-330.836,0,1.57961e+62
3.99414,0.000242834,0.000171612,6.68429e-05,0.000114446,-110.279,-6.08959e+46,-6.85746e+61
4.00391,8.82675e-05,0.000172401,0.00018402,0.000114512,110.279,-1.21792e+47,-2.9511e+62
4.01367,-6.62986e-05,0.000173085,0.000301197,0.000114543,330.836,-1.82688e+47,-5.21645e+62
4.02344,8.82675e-05,0.000173732,0.00018402,0.000114515,110.279,1.21792e+47,2.26459e+62
4.0332,0.000242834,0.000174234,6.68429e-05,0.000114529,-110.279,4.26271e+47,9.74562e+62
4.04297,0.0003974,0.000174819,-5.03339e-05,0.000114631,-330.836,7.30751e+47,1.72267e+63
4.05273,0.000242834,0.000175364,6.68429e-05,0.000114697,-110.279,2.43584e+47,-7.47852e+62
4.0625,8.82675e-05,0.000175837,0.00018402,0.000114733,110.279,-2.43584e+47,-3.21837e+63
4.07227,-6.62986e-05,0.000176318,0.000301197,0.000114788,330.836,-7.30751e+47,-5.68889e+63
4.08203,8.82675e-05,0.000176647,0.00018402,0.000114912,110.279,4.87167e+47,2.46969e+63
4.0918,0.000242834,0.000177112,6.68429e-05,0.000115012,-110.279,1.70509e+48,1.06283e+64
4.10156,0.0003974,0.000177352,-5.03339e-05,0.000115063,-330.836,2.923e+48,1.87868e+64
4.11133,0.000242834,0.000177694,6.68429e-05,0.000115162,-110.279,-1.94867e+48,-8.15583e+63
4.12109,8.82675e-05,0.000178013,0.00018402,0.000115355,110.279,-6.82034e+48,-3.50985e+64
4.13086,-6.62986e-05,0.000178243,0.000301197,0.00011547,330.836,-1.1692e+49,-6.20412e+64
4.14062,8.82675e-05,0.000178532,0.00018402,0.000115623,110.279,-1.55894e+49,2.69336e+64
4.15039,0.000242834,0.000178784,6.68429e-05,0.000115846,-110.279,-1.94867e+49,1.15908e+65
4.16016,0.0003974,0.000178958,-5.03339e-05,0.00011607,-330.836,-2.3384e+49,2.04883e+65
4.16992,0.000242834,0.000179127,6.68429e-05,0.00011638,-110.279,1.55894e+49,-8.89448e+64
4.17969,8.82675e-05,0.000179397,0.00018402,0.000116615,110.279,5.45627e+49,-3.82773e+65
4.18945,-6.62986e-05,0.000179491,0.000301197,0.000117017,330.836,9.35361e+49,-6.76601e+65
4.19922,8.82675e-05,0.000179632,0.00018402,0.000117413,110.279,3.11787e+50,2.93729e+65
4.20898,0.000242834,0.000179861,6.68429e-05,0.000117804,-110.279,5.30038e+50,1.26406e+66
4.21875,0.0003974,0.000180018,-5.03339e-05,0.000118229,-330.836,7.48289e+50,2.23439e+66
4.22852,0.000242834,0.000180141,6.68429e-05,0.000118748,-110.279,-9.07198e+37,-9.70003e+65
4.23828,8.82675e-05,0.000180222,0.00018402,0.000119378,110.279,-7.48289e+50,-4.1744e+66
4.24805,-6.62986e-05,0.00018035,0.000301197,0.000119907,330.836,-1.49658e+51,-7.37879e+66
4.25781,8.82675e-05,0.000180608,0.00018402,0.000120664,110.279,-9.07198e+37,3.20331e+66
4.26758,0.000242834,0.000180645,6.68429e-05,0.000121214,-110.279,1.49658e+51,1.37854e+67
4.27734,0.0003974,0.000180793,-5.03339e-05,0.000122011,-330.836,2.99316e+51,2.43675e+67
4.28711,0.000242834,0.000180832,6.68429e-05,0.000122775,-110.279,1.99544e+51,-1.05785e+67
4.29687,8.82675e-05,0.000180961,0.00018402,0.000123505,110.279,9.97718e+50,-4.55246e+67
4.30664,-6.62986e-05,0.000181063,0.000301197,0.000124431,330.836,0,-8.04707e+67
4.31641,8.82675e-05,0.000181253,0.00018402,0.000125266,110.279,4.78905e+52,3.49343e+67
4.32617,0.000242834,0.000181317,6.68429e-05,0.000126075,-110.279,9.5781e+52,1.50339e+68
4.33594,0.0003974,0.000181406,-5.03339e-05,0.000126972,-330.836,1.43671e+53,2.65744e+68
4.3457,0.000242834,0.000181461,6.68429e-05,0.000127888,-110.279,9.5781e+52,-1.15366e+68
4.35547,8.82675e-05,0.000181548,0.00018402,0.00012881,110.279,4.78905e+52,-4.96477e+68
4.36523,-6.62986e-05,0.000181718,0.000301197,0.0001297,330.836,0,-8.77587e+68
4.375,8.82675e-05,0.000181735,0.00018402,0.000130658,110.279,-3.83124e+53,3.80982e+68
4.38477,0.000242834,0.000181979,6.68429e-05,0.000131696,-110.279,-7.66248e+53,1.63955e+69
4.39453,0.0003974,0.00018198,-5.03339e-05,0.000132553,-330.836,-1.14937e+54,2.89812e+69
4.4043,0.000242834,0.000182038,6.68429e-05,0.000133588,-110.279,-1.27708e+54,-1.25815e+69
4.41406,8.82675e-05,0.000182239,0.00018402,0.000134487,110.279,-1.40479e+54,-5.41441e+69
4.42383,-6.62986e-05,0.000182312,0.000301197,0.000135331,330.836,-1.5325e+54,-9.57068e+69
4.43359,8.82675e-05,0.000182397,0.00018402,0.000136224,110.279,-1.02166e+54,4.15487e+69
4.44336,0.000242834,0.00018247,6.68429e-05,0.000137205,-110.279,-5.10832e+53,1.78804e+70
4.45312,0.0003974,0.000182537,-5.03339e-05,0.000137965,-330.836,0,3.1606e+70
4.46289,0.000242834,0.000182575,6.68429e-05,0.000138816,-110.279,0,-1.37209e+70
4.47266,8.82675e-05,0.000182754,0.00018402,0.000139673,110.279,0,-5.90478e+70
4.48242,-6.62986e-05,0.000182741,0.000301197,0.000140454,330.836,0,-1.04375e+71
4.49219,8.82675e-05,0.00018302,0.00018402,0.000141241,110.279,1.63466e+55,4.53116e+70
4.50195,0.000242834,0.000182993,6.68429e-05,0.000141912,-110.279,3.26932e+55,1.94998e+71
4.51172,0.0003974,0.00018313,-5.03339e-05,0.00014261,-330.836,4.90399e+55,3.44684e+71
4.52148,0.000242834,0.00018311,6.68429e-05,0.000143255,-110.279,-1.63466e+56,-1.49636e+71
4.53125,8.82675e-05,0.0001832,0.00018402,0.000143878,110.279,-3.75972e+56,-6.43956e+71
4.54102,-6.62986e-05,0.000183321,0.000301197,0.0001444,330.836,-5.88478e+56,-1.13828e+72
4.55078,8.82675e-05,0.000183319,0.00018402,0.000145103,110.279,3.92319e+56,4.94154e+71
4.56055,0.000242834,0.000183413,6.68429e-05,0.000145531,-110.279,1.37312e+57,2.12658e+72
4.57031,0.0003974,0.000183407,-5.03339e-05,0.00014602,-330.836,2.35391e+57,3.75902e+72
4.58008,0.000242834,0.000183504,6.68429e-05,0.000146511,-110.279,-1.04618e+57,-1.63188e+72
4.58984,8.82675e-05,0.000183547,0.00018402,0.000147011,110.279,-4.44628e+57,-7.02278e+72
4.59961,-6.62986e-05,0.000183663,0.000301197,0.000147249,330.836,-7.84638e+57,-1.24137e+73
4.60937,8.82675e-05,0.000183641,0.00018402,0.000147674,110.279,-3.13855e+57,5.38908e+72
4.61914,0.000242834,0.000183758,6.68429e-05,0.000147975,-110.279,1.56928e+57,2.31918e+73
4.62891,0.0003974,0.000183675,-5.03339e-05,0.000148288,-330.836,6.2771e+57,4.09946e+73
4.63867,0.000242834,0.000183812,6.68429e-05,0.000148607,-110.279,-2.92931e+58,-1.77968e+73
4.64844,8.82675e-05,0.000183836,0.00018402,0.000148899,110.279,-6.48634e+58,-7.65881e+73
4.6582,-6.62986e-05,0.000183938,0.000301197,0.000149183,330.836,-1.00434e+59,-1.3538e+74
4.66797,8.82675e-05,0.000183933,0.00018402,0.000149209,110.279,-5.02168e+58,5.87716e+73
4.67773,0.000242834,0.000184047,6.68429e-05,0.000149549,-110.279,-1.5276e+45,2.52923e+74
4.6875,0.0003974,0.000184163,-5.03339e-05,0.000149603,-330.836,5.02168e+58,4.47074e+74
4.69727,0.000242834,0.000184167,6.68429e-05,0.000149912,-110.279,-3.34779e+58,-1.94086e+74
4.70703,8.82675e-05,0.000184413,0.00018402,0.000150008,110.279,-1.17173e+59,-8.35245e+74
4.7168,-6.62986e-05,0.000184412,0.000301197,0.000150216,330.836,-2.00867e+59,-1.47641e+75
4.72656,8.82675e-05,0.000184569,0.00018402,0.000150258,110.279,-1.33912e+59,6.40944e+74
4.73633,0.000242834,0.000184868,6.68429e-05,0.000150499,-110.279,-6.69558e+58,2.75829e+75
4.74609,0.0003974,0.000184966,-5.03339e-05,0.000150541,-330.836,0,4.87564e+75
4.75586,0.000242834,0.000185183,6.68429e-05,0.000150736,-110.279,0,-2.11664e+75
4.76562,8.82675e-05,0.000185603,0.00018402,0.00015078,110.279,0,-9.10892e+75
4.77539,-6.62986e-05,0.000185869,0.000301197,0.000150894,330.836,0,-1.61012e+76
4.78516,8.82675e-05,0.000186254,0.00018402,0.000151042,110.279,0,6.98993e+75
4.79492,0.000242834,0.000186613,6.68429e-05,0.000151099,-110.279,0,3.0081e+76
4.80469,0.0003974,0.000187154,-5.03339e-05,0.000151201,-330.836,0,5.31722e+76
4.81445,0.000242834,0.000187615,6.68429e-05,0.000151275,-110.279,-1.71407e+61,-2.30834e+76
4.82422,8.82675e-05,0.00018827,0.00018402,0.000151429,110.279,-3.42813e+61,-9.93389e+76
4.83398,-6.62986e-05,0.000188841,0.000301197,0.000151438,330.836,-5.1422e+61,-1.75594e+77
4.84375,8.82675e-05,0.000189569,0.00018402,0.000151558,110.279,0,7.62299e+76
4.85352,0.000242834,0.000190304,6.68429e-05,0.000151601,-110.279,5.1422e+61,3.28054e+77
4.86328,0.0003974,0.000191066,-5.03339e-05,0.000151672,-330.836,1.02844e+62,5.79878e+77
4.87305,0.000242834,0.000191929,6.68429e-05,0.000151747,-110.279,-2.05688e+62,-2.5174e+77
4.88281,8.82675e-05,0.000192819,0.00018402,0.000151778,110.279,-5.1422e+62,-1.08336e+78
4.89258,-6.62986e-05,0.000193773,0.000301197,0.000151884,330.836,-8.22752e+62,-1.91498e+78
4.90234,8.82675e-05,0.000194692,0.00018402,0.000151907,110.279,-8.22752e+62,8.31338e+77
4.91211,0.000242834,0.00019579,6.68429e-05,0.000151948,-110.279,-8.22752e+62,3.57765e+78
4.92187,0.0003974,0.000196712,-5.03339e-05,0.000151985,-330.836,-8.22752e+62,6.32397e+78
4.93164,0.000242834,0.000197742,6.68429e-05,0.000151963,-110.279,-1.6455e+63,-2.74539e+78
4.94141,8.82675e-05,0.000198867,0.00018402,0.000152115,110.279,-2.46826e+63,-1.18147e+79
4.95117,-6.62986e-05,0.000200017,0.000301197,0.000152043,330.836,-3.29101e+63,-2.08841e+79
4.96094,8.82675e-05,0.00020108,0.00018402,0.000152172,110.279,-2.19401e+63,9.0663e+78
4.9707,0.000242834,0.000202191,6.68429e-05,0.000152157,-110.279,-1.097e+63,3.90167e+79
4.98047,0.0003974,0.00020341,-5.03339e-05,0.000152223,-330.836,0,6.89671e+79
4.99023,0.000242834,0.000204616,6.68429e-05,0.000152264,-110.279,0,-2.99403e+79
5,8.82675e-05,0.000205652,0.00018402,0.000152237,110.279,0,-1.28848e+80
5.00977,-6.62986e-05,0.000206904,0.000301197,0.000152217,330.836,0,-2.27755e+80
5.01953,8.82675e-05,0.000207934,0.00018402,0.000152294,110.279,0,9.88742e+79
5.0293,0.000242834,0.00020917,6.68429e-05,0.000152293,-110.279,0,4.25504e+80
5.03906,0.0003974,0.000210361,-5.03339e-05,0.000152333,-330.836,0,7.52133e+80
5.04883,0.000242834,0.000211272,6.68429e-05,0.000152283,-110.279,-1.40416e+65,-3.2652e+80
5.05859,8.82675e-05,0.000212581,0.00018402,0.000152391,110.279,-2.80833e+65,-1.40517e+81
5.06836,-6.62986e-05,0.000213586,0.000301197,0.00015231,330.836,-4.21249e+65,-2.48382e+81
5.07812,8.82675e-05,0.000214668,0.00018402,0.000152422,110.279,2.80833e+65,1.07829e+81
5.08789,0.000242834,0.000215595,6.68429e-05,0.000152285,-110.279,9.82915e+65,4.6404e+81
5.09766,0.0003974,0.000216663,-5.03339e-05,0.000152326,-330.836,1.685e+66,8.20252e+81
5.10742,0.000242834,0.000217679,6.68429e-05,0.000152295,-110.279,-1.12333e+66,-3.56092e+81
5.11719,8.82675e-05,0.000218631,0.00018402,0.000152387,110.279,-3.93166e+66,-1.53243e+82
5.12695,-6.62986e-05,0.000219474,0.000301197,0.000152295,330.836,-6.73999e+66,-2.70878e+82
5.13672,8.82675e-05,0.000220436,0.00018402,0.000152345,110.279,4.49332e+66,1.17595e+82
5.14648,0.000242834,0.000221254,6.68429e-05,0.000152338,-110.279,1.57266e+67,5.06067e+82
5.15625,0.0003974,0.000222099,-5.03339e-05,0.000152309,-330.836,2.69599e+67,8.9454e+82
5.16602,0.000242834,0.000222869,6.68429e-05,0.000152271,-110.279,1.79733e+67,-3.88342e+82
5.17578,8.82675e-05,0.000223602,0.00018402,0.00015228,110.279,8.98665e+66,-1.67122e+83
5.18555,-6.62986e-05,0.000224359,0.000301197,0.000152378,330.836,0,-2.95411e+83
5.19531,8.82675e-05,0.000224976,0.00018402,0.000152324,110.279,1.43786e+68,1.28245e+83
5.20508,0.000242834,0.000225656,6.68429e-05,0.000152341,-110.279,2.87573e+68,5.51901e+83
5.21484,0.0003974,0.000226269,-5.03339e-05,0.000152268,-330.836,4.31359e+68,9.75556e+83
5.22461,0.000242834,0.000226857,6.68429e-05,0.000152336,-110.279,1.43786e+68,-4.23513e+83
5.23437,8.82675e-05,0.000227315,0.00018402,0.000152388,110.279,-1.43786e+68,-1.82258e+84
5.24414,-6.62986e-05,0.000227819,0.000301197,0.000152313,330.836,-4.31359e+68,-3.22165e+84
5.25391,8.82675e-05,0.000228163,0.00018402,0.000152436,110.279,1.43786e+69,1.3986e+84
5.26367,0.000242834,0.000228706,6.68429e-05,0.00015242,-110.279,3.30709e+69,6.01885e+84
5.27344,0.0003974,0.000229057,-5.03339e-05,0.000152503,-330.836,5.17631e+69,1.06391e+85
5.2832,0.000242834,0.000229471,6.68429e-05,0.000152525,-110.279,-1.15029e+69,-4.6187e+84
5.29297,8.82675e-05,0.000229753,0.00018402,0.00015261,110.279,-7.47689e+69,-1.98765e+85
5.30273,-6.62986e-05,0.00023009,0.000301197,0.000152705,330.836,-1.38035e+70,-3.51343e+85
5.3125,8.82675e-05,0.000230471,0.00018402,0.000152805,110.279,-8.36743e+56,1.52527e+85
5.32227,0.000242834,0.000230568,6.68429e-05,0.000153007,-110.279,1.38035e+70,6.56396e+85
5.33203,0.0003974,0.000230825,-5.03339e-05,0.000153133,-330.836,2.7607e+70,1.16027e+86
5.3418,0.000242834,0.000231022,6.68429e-05,0.000153404,-110.279,-5.5214e+70,-5.037e+85
5.35156,8.82675e-05,0.000231281,0.00018402,0.000153533,110.279,-1.38035e+71,-2.16767e+86
5.36133,-6.62986e-05,0.000231352,0.000301197,0.000153744,330.836,-2.20856e+71,-3.83163e+86
5.37109,8.82675e-05,0.00023147,0.00018402,0.000154073,110.279,7.36186e+70,1.66341e+86
5.38086,0.000242834,0.000231616,6.68429e-05,0.000154446,-110.279,3.68093e+71,7.15844e+86
5.39062,0.0003974,0.000231694,-5.03339e-05,0.000154854,-330.836,6.62568e+71,1.26535e+87
5.40039,0.000242834,0.00023179,6.68429e-05,0.000155274,-110.279,4.41712e+71,-5.49319e+86
5.41016,8.82675e-05,0.000231851,0.00018402,0.000155758,110.279,2.20856e+71,-2.36399e+87
5.41992,-6.62986e-05,0.000231976,0.000301197,0.000156279,330.836,0,-4.17865e+87
5.42969,8.82675e-05,0.00023197,0.00018402,0.000156785,110.279,1.1779e+72,1.81406e+87
5.43945,0.000242834,0.000232113,6.68429e-05,0.000157404,-110.279,2.3558e+72,7.80677e+87
5.44922,0.0003974,0.000232041,-5.03339e-05,0.000158113,-330.836,3.53369e+72,1.37995e+88
5.45898,0.000242834,0.000232046,6.68429e-05,0.000158796,-110.279,-2.3558e+72,-5.99069e+87
5.46875,8.82675e-05,0.000232074,0.00018402,0.000159587,110.279,-8.24529e+72,-2.57809e+88
5.47852,-6.62986e-05,0.00023202,0.000301197,0.000160244,330.836,-1.41348e+73,-4.5571e+88
5.48828,8.82675e-05,0.000232033,0.00018402,0.000161117,110.279,1.88464e+73,1.97835e+88
5.49805,0.000242834,0.000232068,6.68429e-05,0.000161854,-110.279,5.18275e+73,8.5138e+88
5.50781,0.0003974,0.000232017,-5.03339e-05,0.00016271,-330.836,8.48087e+73,1.50493e+89
5.51758,0.000242834,0.000231916,6.68429e-05,0.000163622,-110.279,-3.76927e+73,-6.53325e+88
5.52734,8.82675e-05,0.000231967,0.00018402,0.000164498,110.279,-1.60194e+74,-2.81158e+89
5.53711,-6.62986e-05,0.000231941,0.000301197,0.000165369,330.836,-2.82696e+74,-4.96983e+89
5.54688,8.82675e-05,0.00023194,0.00018402,0.000166335,110.279,-1.88464e+74,2.15753e+89
5.55664,0.000242834,0.000231774,6.68429e-05,0.000167264,-110.279,-9.42318e+73,9.28488e+89
5.56641,0.0003974,0.000231829,-5.03339e-05,0.000168143,-330.836,0,1.64122e+90
5.57617,0.000242834,0.000231758,6.68429e-05,0.000169123,-110.279,6.03084e+74,-7.12496e+89
5.58594,8.82675e-05,0.000231722,0.00018402,0.000170066,110.279,1.20617e+75,-3.06621e+90
5.5957,-6.62986e-05,0.00023174,0.000301197,0.000170862,330.836,1.80925e+75,-5.41993e+90
5.60547,8.82675e-05,0.000231584,0.00018402,0.000171842,110.279,1.20617e+75,2.35293e+90
5.61523,0.000242834,0.000231604,6.68429e-05,0.000172721,-110.279,6.03084e+74,1.01258e+91
5.625,0.0003974,0.000231659,-5.03339e-05,0.000173617,-330.836,0,1.78986e+91
5.63477,0.000242834,0.000231592,6.68429e-05,0.000174463,-110.279,-2.41234e+75,7.9919e+90
5.64453,8.82675e-05,0.000231527,0.00018402,0.000175269,110.279,-4.82467e+75,-1.91485e+90
5.6543,-6.62986e-05,0.000231459,0.000301197,0.000176195,330.836,-7.23701e+75,-1.18216e+91
5.66406,8.82675e-05,0.000231596,0.00018402,0.000176822,110.279,-3.6185e+75,1.93334e+90
5.67383,0.000242834,0.000231502,6.68429e-05,0.000177678,-110.279,8.77388e+62,1.56883e+91
5.68359,0.0003974,0.000231633,-5.03339e-05,0.000178433,-330.836,3.6185e+75,2.94432e+91
5.69336,0.000242834,0.000231497,6.68429e-05,0.000179049,-110.279,-2.41234e+75,1.34482e+91
5.70312,8.82675e-05,0.000231557,0.00018402,0.000179716,110.279,-8.44317e+75,-2.54674e+90
5.71289,-6.62986e-05,0.00023161,0.000301197,0.000180338,330.836,-1.4474e+76,-1.85417e+91
5.72266,8.82675e-05,0.000231577,0.00018402,0.000180867,110.279,-9.64934e+75,-8.52047e+90
5.73242,0.000242834,0.000231667,6.68429e-05,0.000181535,-110.279,-4.82467e+75,1.50079e+90
5.74219,0.0003974,0.00023162,-5.03339e-05,0.000181993,-330.836,0,1.15221e+91
5.75195,0.000242834,0.000231698,6.68429e-05,0.000182456,-110.279,-2.41234e+75,4.05656e+90
5.76172,8.82675e-05,0.000231785,0.00018402,0.000182969,110.279,-4.82467e+75,-3.40893e+90
5.77148,-6.62986e-05,0.000231835,0.000301197,0.000183375,330.836,-7.23701e+75,-1.08744e+91
5.78125,8.82675e-05,0.000231792,0.00018402,0.000183771,110.279,-2.41234e+75,2.12016e+90
5.79102,0.000242834,0.000231979,6.68429e-05,0.000184215,-110.279,2.41234e+75,1.51148e+91
5.80078,0.0003974,0.000231997,-5.03339e-05,0.000184538,-330.836,7.23701e+75,2.81093e+91
5.81055,0.000242834,0.00023209,6.68429e-05,0.000184885,-110.279,2.41234e+75,1.49773e+91
5.82031,8.82675e-05,0.000232161,0.00018402,0.000185208,110.279,-2.41234e+75,1.84529e+90
5.83008,-6.62986e-05,0.000232221,0.000301197,0.000185438,330.836,-7.23701e+75,-1.12867e+91
5.83984,8.82675e-05,0.00023234,0.00018402,0.000185665,330.836,-8.44317e+75,-1.56416e+91
5.84961,0.000242834,0.000232486,6.68429e-05,0.000185928,330.836,-9.64934e+75,-1.99965e+91
5.85937,0.0003974,0.000232501,-5.03339e-05,0.000186201,330.836,-1.08555e+76,-2.43514e+91
5.86914,0.0003974,0.000232705,-5.03339e-05,0.00018636,110.279,-2.41234e+75,-1.12298e+91
5.87891,0.0003974,0.00023276,-5.03339e-05,0.000186574,-110.279,6.03084e+75,1.89175e+90
5.88867,0.0003974,0.000232997,-5.03339e-05,0.000186752,-330.836,1.4474e+76,1.50133e+91
5.89844,0.000242834,0.000233147,6.68429e-05,0.000186882,-110.279,9.64934e+75,7.20976e+90
5.9082,8.82675e-05,0.000233279,0.00018402,0.000187102,110.279,4.82467e+75,-5.93799e+89
5.91797,-6.62986e-05,0.000233582,0.000301197,0.000187236,330.836,0,-8.39736e+90
5.92773,8.82675e-05,0.000233697,0.000301197,0.000187409,110.279,9.64934e+75,3.63545e+89
5.9375,0.000242834,0.000234016,0.000301197,0.000187485,-110.279,1.92987e+76,9.12445e+90
5.94727,0.0003974,0.000234309,0.000301197,0.000187643,-330.836,2.8948e+76,1.78853e+91
5.95703,0.000242834,0.000234587,0.000301197,0.000187735,-110.279,9.64934e+75,3.86109e+90
5.9668,8.82675e-05,0.000234976,0.000301197,0.000187873,110.279,-9.64934e+75,-1.01632e+91
5.97656,-6.62986e-05,0.00023551,0.000301197,0.000187887,330.836,-2.8948e+76,-2.41874e+91
5.98633,8.82675e-05,0.000235826,0.000301197,0.000187991,110.279,-1.92987e+76,-1.08511e+91
5.99609,0.000242834,0.000236366,0.000301197,0.000188078,-110.279,-9.64934e+75,2.48522e+90
6.00586,0.0003974,0.000236834,0.000301197,0.00018809,-330.836,0,1.58216e+91
6.01562,0.000242834,0.000237326,0.000301197,0.00018822,-110.279,-9.64934e+75,6.66026e+89
6.02539,8.82675e-05,0.000238127,0.000301197,0.000188227,110.279,-1.92987e+76,-1.44895e+91
6.03516,-6.62986e-05,0.000238688,0.000301197,0.000188347,330.836,-2.8948e+76,-2.9645e+91
6.04492,8.82675e-05,0.000239379,0.000301197,0.000188353,110.279,-1.4474e+76,-1.67452e+91
6.05469,0.000242834,0.000240145,0.000301197,0.000188375,-110.279,-2.19508e+63,-3.84544e+90
6.06445,0.0003974,0.00024082,0.000301197,0.000188536,-330.836,1.4474e+76,9.05435e+90
6.07422,0.000242834,0.000241622,0.000301197,0.000188465,-110.279,4.82467e+75,2.54617e+90
6.08398,8.82675e-05,0.000242612,0.000301197,0.000188505,110.279,-4.82467e+75,-3.962e+90
6.09375,-6.62986e-05,0.00024348,0.000301197,0.000188563,330.836,-1.4474e+76,-1.04702e+91
6.10352,8.82675e-05,0.000244421,0.000301197,0.000188588,110.279,-9.64934e+75,-2.17383e+91
6.11328,0.000242834,0.00024535,0.000301197,0.000188626,-110.279,-4.82467e+75,-3.30064e+91
6.12305,0.0003974,0.000246352,0.000301197,0.000188695,-330.836,0,-4.42746e+91
6.13281,0.0003974,0.000247349,0.000301197,0.000188676,-330.836,4.82467e+75,-2.61712e+91
6.14258,0.0003974,0.000248373,0.000301197,0.000188756,-330.836,9.64934e+75,-8.06777e+90
6.15234,0.0003974,0.000249491,0.000301197,0.000188696,-330.836,1.4474e+76,1.00356e+91
6.16211,0.000242834,0.000250504,0.000301197,0.000188875,-110.279,9.64934e+75,-1.95495e+90
6.17187,8.82675e-05,0.000251518,0.000301197,0.000188723,110.279,4.82467e+75,-1.39455e+91
6.18164,-6.62986e-05,0.000252633,0.000301197,0.000188934,330.836,0,-2.59361e+91
6.19141,8.82675e-05,0.000253697,0.000301197,0.000188822,110.279,4.82467e+75,-1.24452e+91
6.20117,0.000242834,0.000254712,0.000301197,0.00018894,-110.279,9.64934e+75,1.04568e+90
6.21094,0.0003974,0.000255723,0.000301197,0.000189002,-330.836,1.4474e+76,1.45366e+91
6.2207,0.000242834,0.000256903,0.00018402,0.000188968,-110.279,9.64934e+75,3.3382e+90
6.23047,8.82675e-05,0.00025792,6.68429e-05,0.000189033,110.279,4.82467e+75,-7.86019e+90
6.24023,-6.62986e-05,0.000258974,-5.03339e-05,0.000189182,330.836,0,-1.90586e+91
6.25,8.82675e-05,0.000259919,-5.03339e-05,0.00018911,110.279,1.92987e+76,3.38764e+90
6.25977,0.000242834,0.000260889,-5.03339e-05,0.0001891,-110.279,3.85974e+76,2.58339e+91
6.26953,0.0003974,0.000261919,-5.03339e-05,0.000189248,-330.836,5.7896e+76,4.82801e+91
6.2793,0.000242834,0.000262864,-5.03339e-05,0.000189339,-110.279,2.8948e+76,2.16678e+91
6.28906,8.82675e-05,0.000263743,-5.03339e-05,0.000189324,110.279,-2.63538e+63,-4.94438e+90
6.29883,-6.62986e-05,0.000264695,-5.03339e-05,0.000189333,330.836,-2.8948e+76,-3.15566e+91
6.30859,8.82675e-05,0.000265492,-5.03339e-05,0.000189301,110.279,-9.64934e+75,-1.66669e+91
6.31836,0.000242834,0.000266422,-5.03339e-05,0.000189406,-110.279,9.64934e+75,-1.77723e+90
6.32812,0.0003974,0.000267197,-5.03339e-05,0.000189461,-330.836,2.8948e+76,1.31125e+91
6.33789,0.000242834,0.000267946,-5.03339e-05,0.000189437,-110.279,1.74894e+76,7.71625e+90
6.34766,8.82675e-05,0.000268719,-5.03339e-05,0.000189384,110.279,6.03084e+75,2.32004e+90
6.35742,-6.62986e-05,0.000269385,-5.03339e-05,0.000189487,330.836,-5.42775e+75,-3.07617e+90
6.36719,8.82675e-05,0.000270046,-5.03339e-05,0.000189576,110.279,-1.20617e+75,1.54847e+91
6.37695,0.000242834,0.000270771,-5.03339e-05,0.000189441,-110.279,3.01542e+75,3.40456e+91
6.38672,0.0003974,0.000271402,-5.03339e-05,0.000189559,-330.836,7.23701e+75,5.26065e+91
6.39648,0.000242834,0.000271902,-5.03339e-05,0.000189569,-110.279,2.41234e+75,3.6437e+91
6.40625,8.82675e-05,0.000272471,-5.03339e-05,0.000189536,110.279,-2.41234e+75,2.02675e+91
6.41602,-6.62986e-05,0.000272941,-5.03339e-05,0.000189543,330.836,-7.23701e+75,4.09805e+90
6.42578,-6.62986e-05,0.000273492,-5.03339e-05,0.000189684,330.836,-2.41234e+76,-7.61996e+90
6.43555,-6.62986e-05,0.00027394,-5.03339e-05,0.000189617,330.836,-4.10097e+76,-1.9338e+91
6.44531,-6.62986e-05,0.000274354,-5.03339e-05,0.000189649,330.836,-5.7896e+76,-3.1056e+91
6.45508,8.82675e-05,0.000274767,-5.03339e-05,0.000189682,110.279,-2.8948e+76,-9.34838e+90
6.46484,0.000242834,0.000275091,-5.03339e-05,0.000189811,-110.279,-4.39015e+63,1.23592e+91
6.47461,0.0003974,0.000275484,-5.03339e-05,0.0001898,-330.836,2.8948e+76,3.40668e+91
6.48437,0.000242834,0.000275803,-5.03339e-05,0.000189891,-110.279,1.4474e+76,1.64581e+91
6.49414,8.82675e-05,0.000276064,-5.03339e-05,0.000189956,110.279,-1.31769e+63,-1.15068e+90
6.50391,-6.62986e-05,0.000276421,-5.03339e-05,0.000190169,330.836,-1.4474e+76,-1.87594e+91
6.51367,8.82675e-05,0.000276646,6.68429e-05,0.000190379,110.279,-9.64934e+75,1.53145e+90
6.52344,0.000242834,0.000276996,0.00018402,0.000190387,-110.279,-4.82467e+75,2.18223e+91
6.5332,0.0003974,0.000277133,0.000301197,0.000190764,-330.836,0,4.21132e+91
6.54297,0.000242834,0.000277418,0.000301197,0.000190978,-110.279,-1.92987e+76,1.22471e+91
6.55273,8.82675e-05,0.000277639,0.000301197,0.000191223,110.279,-3.85974e+76,-1.76189e+91
6.5625,-6.62986e-05,0.000277858,0.000301197,0.000191553,330.836,-5.7896e+76,-4.7485e+91
6.57227,8.82675e-05,0.000278002,0.00018402,0.000191914,110.279,-2.8948e+76,-2.2498e+91
6.58203,0.000242834,0.000278236,6.68429e-05,0.000192314,-110.279,2.63538e+63,2.48903e+90
6.5918,0.0003974,0.000278359,-5.03339e-05,0.000192812,-330.836,2.8948e+76,2.7476e+91
6.60156,0.000242834,0.000278654,-5.03339e-05,0.000193251,-110.279,1.68863e+76,1.65274e+91
6.61133,8.82675e-05,0.000278689,-5.03339e-05,0.000193873,110.279,4.82467e+75,5.57875e+90
6.62109,-6.62986e-05,0.000278967,-5.03339e-05,0.000194291,330.836,-7.23701e+75,-5.3699e+90
6.63086,8.82675e-05,0.00027904,6.68429e-05,0.000194996,110.279,4.82467e+75,-8.51405e+89
6.64062,0.000242834,0.000279383,0.00018402,0.000195617,-110.279,1.68863e+76,3.66709e+90
6.65039,0.0003974,0.000279386,0.000301197,0.000196307,-330.836,2.8948e+76,8.18558e+90
6.66016,0.0003974,0.000279617,0.000301197,0.000196882,-330.836,2.35203e+76,5.47804e+90
6.66992,0.0003974,0.000279867,0.000301197,0.000197828,-330.836,1.80925e+76,2.7705e+90
6.67969,0.0003974,0.000279854,0.000301197,0.000198494,-330.836,1.26648e+76,6.29578e+88
6.68945,0.000242834,0.000280075,0.000301197,0.000199251,-110.279,8.44317e+75,-1.14263e+91
6.69922,8.82675e-05,0.000280121,0.000301197,0.000200077,110.279,4.22159e+75,-2.29155e+91
6.70898,-6.62986e-05,0.000280345,0.000301197,0.000201013,330.836,0,-3.44047e+91
6.71875,8.82675e-05,0.000280436,0.000301197,0.000201836,110.279,0,-9.54017e+90
6.72852,0.000242834,0.000280562,0.000301197,0.00020261,-110.279,0,1.53244e+91
6.73828,0.0003974,0.000280723,0.000301197,0.000203527,-330.836,0,4.01889e+91
6.74805,0.000242834,0.00028079,0.000301197,0.000204386,-110.279,-3.85974e+76,8.95789e+90
6.75781,8.82675e-05,0.000280989,0.000301197,0.000205357,110.279,-7.71947e+76,-2.22731e+91
6.76758,-6.62986e-05,0.000281077,0.000301197,0.000206116,330.836,-1.15792e+77,-5.35042e+91
6.77734,8.82675e-05,0.000281108,0.000301197,0.000207025,110.279,-7.71947e+76,-2.70507e+91
6.78711,0.000242834,0.000281354,0.000301197,0.000207821,-110.279,-3.85974e+76,-5.97179e+89
6.79687,0.0003974,0.0002813,0.000301197,0.000208748,-330.836,0,2.58563e+91
6.80664,0.000242834,0.000281475,0.000301197,0.000209431,-110.279,-1.92987e+76,4.84074e+90
6.81641,8.82675e-05,0.000281498,0.000301197,0.000210358,110.279,-3.85974e+76,-1.61748e+91
6.82617,-6.62986e-05,0.000281506,0.000301197,0.000211156,330.836,-5.7896e+76,-3.71904e+91
6.83594,8.82675e-05,0.00028169,0.00018402,0.000211917,110.279,-5.7896e+76,-5.20695e+90
6.8457,0.000242834,0.000281726,6.68429e-05,0.000212692,-110.279,-5.7896e+76,2.67765e+91
6.85547,0.0003974,0.000281751,-5.03339e-05,0.000213401,-330.836,-5.7896e+76,5.87599e+91
6.86523,0.000242834,0.000281885,6.68429e-05,0.000214114,-110.279,-4.82467e+76,3.02613e+91
6.875,8.82675e-05,0.000281915,0.00018402,0.000214693,110.279,-3.85974e+76,1.76263e+90
6.88477,-6.62986e-05,0.000281963,0.000301197,0.00021532,330.836,-2.8948e+76,-2.6736e+91
6.89453,8.82675e-05,0.000282021,0.00018402,0.000216007,330.836,-1.92987e+76,-2.0525e+91
6.9043,0.000242834,0.000282041,6.68429e-05,0.000216553,330.836,-9.64934e+75,-1.43139e+91
6.91406,0.0003974,0.000282104,-5.03339e-05,0.000217,330.836,0,-8.1029e+90
6.92383,0.000242834,0.000282136,-5.03339e-05,0.000217596,110.279,0,1.65674e+91
6.93359,8.82675e-05,0.000282162,-5.03339e-05,0.000218066,-110.279,0,4.12378e+91
6.94336,-6.62986e-05,0.000282286,-5.03339e-05,0.000218487,-330.836,0,6.59081e+91
6.95312,-6.62986e-05,0.000282207,-5.03339e-05,0.000218948,-110.279,-1.20617e+75,4.27023e+91
6.96289,-6.62986e-05,0.000282364,-5.03339e-05,0.000219204,110.279,-2.41234e+75,1.94965e+91
6.97266,-6.62986e-05,0.000282286,-5.03339e-05,0.00021971,330.836,-3.6185e+75,-3.70934e+90
6.98242,8.82675e-05,0.00028233,-5.03339e-05,0.000219926,110.279,2.65357e+76,9.38457e+90
6.99219,0.000242834,0.000282438,-5.03339e-05,0.000220267,-110.279,5.66899e+76,2.24785e+91
7.00195,0.0003974,0.000282371,-5.03339e-05,0.000220494,-330.836,8.68441e+76,3.55724e+91
7.01172,0.000242834,0.000282536,6.68429e-05,0.000220795,-110.279,3.85974e+76,-3.45146e+90
7.02148,8.82675e-05,0.000282486,0.00018402,0.000221052,110.279,-9.64934e+75,-4.24753e+91
7.03125,-6.62986e-05,0.000282573,0.000301197,0.000221233,330.836,-5.7896e+76,-8.14991e+91
7.04102,8.82675e-05,0.000282613,0.00018402,0.000221419,110.279,-7.01911e+63,-3.45592e+91
7.05078,0.000242834,0.00028271,6.68429e-05,0.000221631,-110.279,5.7896e+76,1.23806e+91
7.06055,0.0003974,0.000282768,-5.03339e-05,0.000221814,-330.836,1.15792e+77,5.93205e+91
7.07031,0.000242834,0.000282842,6.68429e-05,0.000221898,-110.279,5.7896e+76,2.49283e+91
7.08008,8.82675e-05,0.000282895,0.00018402,0.000222091,110.279,8.78031e+63,-9.46398e+90
7.08984,-6.62986e-05,0.000283085,0.000301197,0.000222151,330.836,-5.7896e+76,-4.38562e+91
7.09961,8.82675e-05,0.000283184,0.000301197,0.000222335,110.279,-1.92987e+76,-6.23496e+90
7.10937,0.000242834,0.000283424,0.000301197,0.000222511,-110.279,1.92987e+76,3.13863e+91
7.11914,0.0003974,0.000283463,0.000301197,0.000222601,-330.836,5.7896e+76,6.90076e+91
7.12891,0.000242834,0.000283763,0.000301197,0.000222584,-110.279,5.7896e+76,2.37784e+91
7.13867,8.82675e-05,0.000284068,0.000301197,0.000222738,110.279,5.7896e+76,-2.14509e+91
7.14844,-6.62986e-05,0.000284265,0.000301197,0.000222833,330.836,5.7896e+76,-6.66801e+91
7.1582,8.82675e-05,0.000284551,0.00018402,0.000222853,110.279,3.85974e+76,-4.23728e+91
7.16797,0.000242834,0.000284936,6.68429e-05,0.00022304,-110.279,1.92987e+76,-1.80655e+91
7.17773,0.0003974,0.000285295,-5.03339e-05,0.000223057,-330.836,0,6.24185e+90
7.1875,0.000242834,0.000285774,-5.03339e-05,0.000223123,-330.836,0,1.30126e+91
7.19727,8.82675e-05,0.000286251,-5.03339e-05,0.000223228,-330.836,0,1.97834e+91
7.20703,-6.62986e-05,0.000286697,-5.03339e-05,0.000223312,-330.836,0,2.65542e+91
7.2168,-6.62986e-05,0.00028734,6.68429e-05,0.000223386,-110.279,-4.82467e+75,1.1719e+91
7.22656,-6.62986e-05,0.000287984,0.00018402,0.000223426,110.279,-9.64934e+75,-3.11621e+90
7.23633,-6.62986e-05,0.000288556,0.000301197,0.000223521,330.836,-1.4474e+76,-1.79514e+91
7.24609,8.82675e-05,0.000289283,0.000301197,0.000223594,110.279,-1.92987e+76,-4.63734e+90
7.25586,0.000242834,0.000289991,0.000301197,0.000223641,-110.279,-2.41234e+76,8.67676e+90
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,-330.836,-2.8948e+76,2.19909e+91
7.27539,0.000242834,0.000291596,0.000301197,0.000223739,-110.279,-3.85974e+76,-1.64082e+91
7.28516,8.82675e-05,0.000292368,0.000301197,0.000223883,110.279,-4.82467e+76,-5.48073e+91
7.29492,-6.62986e-05,0.000293294,0.000301197,0.000223883,330.836,-5.7896e+76,-9.32064e+91
7.30469,8.82675e-05,0.000294259,0.00018402,0.000223936,110.279,1.92987e+76,-3.04245e+91
7.31445,0.000242834,0.000295144,6.68429e-05,0.000224045,-110.279,9.64934e+76,3.23575e+91
7.32422,0.0003974,0.000296114,-5.03339e-05,0.000224076,-330.836,1.73688e+77,9.51395e+91
7.33398,0.000242834,0.000297133,6.68429e-05,0.000224213,-110.279,9.64934e+76,3.02843e+91
7.34375,8.82675e-05,0.000298092,0.00018402,0.000224263,110.279,1.92987e+76,-3.45708e+91
7.35352,-6.62986e-05,0.000299163,0.000301197,0.00022429,330.836,-5.7896e+76,-9.9426e+91
7.36328,8.82675e-05,0.000300206,0.000301197,0.000224261,110.279,-4.82467e+76,-5.13456e+91
7.37305,0.000242834,0.000301221,0.000301197,0.000224328,-110.279,-3.85974e+76,-3.26526e+90
7.38281,0.0003974,0.000302302,0.000301197,0.000224472,-330.836,-2.8948e+76,4.48151e+91
7.39258,0.000242834,0.000303366,0.000301197,0.000224454,-110.279,-5.7896e+76,1.17566e+91
7.40234,8.82675e-05,0.000304402,0.000301197,0.000224596,110.279,-8.68441e+76,-2.13019e+91
7.41211,-6.62986e-05,0.000305546,0.000301197,0.000224617,330.836,-1.15792e+77,-5.43604e+91
7.42188,8.82675e-05,0.000306479,0.00018402,0.000224622,110.279,-5.7896e+76,-1.5908e+91
7.43164,0.000242834,0.000307568,6.68429e-05,0.000224727,-110.279,-8.78031e+63,2.25444e+91
7.44141,0.0003974,0.000308513,-5.03339e-05,0.000224778,-330.836,5.7896e+76,6.09968e+91
7.45117,0.000242834,0.000309575,6.68429e-05,0.000224811,-110.279,3.49789e+76,4.19887e+91
7.46094,8.82675e-05,0.000310591,0.00018402,0.000224829,110.279,1.20617e+76,2.29807e+91
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,330.836,-1.08555e+76,3.97259e+90
7.48047,-6.62986e-05,0.000312491,0.00018402,0.000224894,330.836,-2.65357e+76,-1.5836e+91
7.49023,-6.62986e-05,0.000313354,6.68429e-05,0.000224971,330.836,-4.22159e+76,-3.56446e+91
7.5,-6.62986e-05,0.000314359,-5.03339e-05,0.00022505,330.836,-5.7896e+76,-5.54532e+91
7.50977,8.82675e-05,0.000315123,-5.03339e-05,0.000225045,110.279,-5.7896e+76,-1.23885e+91
7.51953,0.000242834,0.000315995,-5.03339e-05,0.000225064,-110.279,-5.7896e+76,3.06762e+91
7.5293,0.0003974,0.000316759,-5.03339e-05,0.000225173,-330.836,-5.7896e+76,7.3741e+91
7.53906,0.000242834,0.000317423,-5.03339e-05,0.000225177,-110.279,-3.85974e+76,3.3351e+91
7.54883,8.82675e-05,0.000318181,-5.03339e-05,0.000225226,110.279,-1.92987e+76,-7.03891e+90
7.55859,-6.62986e-05,0.000318955,-5.03339e-05,0.000225149,330.836,0,-4.74289e+91
7.56836,8.82675e-05,0.000319489,-5.03339e-05,0.000225324,110.279,0,1.08137e+91
7.57812,0.000242834,0.000320122,-5.03339e-05,0.000225293,-110.279,0,6.90562e+91
7.58789,0.0003974,0.000320783,-5.03339e-05,0.000225262,-330.836,0,1.27299e+92
7.59766,0.000242834,0.000321307,-5.03339e-05,0.000225391,-110.279,0,4.06242e+91
7.60742,8.82675e-05,0.000321782,-5.03339e-05,0.000225424,110.279,0,-4.60503e+91
7.61719,-6.62986e-05,0.000322378,-5.03339e-05,0.000225517,330.836,0,-1.32725e+92
7.62695,8.82675e-05,0.000322671,-5.03339e-05,0.000225507,110.279,3.85974e+76,-5.89433e+91
7.63672,0.000242834,0.000323206,-5.03339e-05,0.000225557,-110.279,7.71947e+76,1.48381e+91
7.64648,0.0003974,0.000323583,-5.03339e-05,0.000225749,-330.836,1.15792e+77,8.86195e+91
7.65625,0.000242834,0.000323878,-5.03339e-05,0.000225804,-110.279,5.7896e+76,4.83317e+91
7.66602,8.82675e-05,0.000324279,-5.03339e-05,0.000225926,110.279,-1.05415e+64,8.04403e+90
7.67578,-6.62986e-05,0.000324601,-5.03339e-05,0.00022598,330.836,-5.7896e+76,-3.22437e+91
7.68555,8.82675e-05,0.000324906,-5.03339e-05,0.000226209,110.279,-3.85974e+76,-2.35258e+90
7.69531,0.000242834,0.000325177,-5.03339e-05,0.000226375,-110.279,-1.92987e+76,2.75385e+91
7.70508,0.0003974,0.000325377,-5.03339e-05,0.000226508,-330.836,0,5.74296e+91
7.71484,0.000242834,0.000325648,6.68429e-05,0.000226787,-110.279,-9.64934e+75,2.4941e+91
7.72461,8.82675e-05,0.000325946,0.00018402,0.000227049,110.279,-1.92987e+76,-7.54757e+90
7.73438,-6.62986e-05,0.000326097,0.000301197,0.000227366,330.836,-2.8948e+76,-4.00362e+91
7.74414,-6.62986e-05,0.000326325,0.00018402,0.00022775,330.836,-4.82467e+76,-4.15138e+91
7.75391,-6.62986e-05,0.000326525,6.68429e-05,0.000228,330.836,-6.75454e+76,-4.29914e+91
7.76367,-6.62986e-05,0.000326733,-5.03339e-05,0.000228428,330.836,-8.68441e+76,-4.4469e+91
7.77344,8.82675e-05,0.000326827,-5.03339e-05,0.000228857,110.279,-5.7896e+76,7.01383e+90
7.7832,0.000242834,0.000327069,-5.03339e-05,0.000229339,-110.279,-2.8948e+76,5.84966e+91
7.79297,0.0003974,0.000327272,-5.03339e-05,0.000229839,-330.836,0,1.09979e+92
7.80273,0.000242834,0.000327409,6.68429e-05,0.000230401,-110.279,-7.71947e+76,4.46701e+91
7.8125,8.82675e-05,0.000327538,0.00018402,0.000230917,110.279,-1.54389e+77,-2.06393e+91
7.82227,-6.62986e-05,0.000327768,0.000301197,0.000231546,330.836,-2.31584e+77,-8.59486e+91
7.83203,8.82675e-05,0.00032788,0.000301197,0.000232202,110.279,-1.54389e+77,-2.68567e+91
7.8418,0.000242834,0.000328159,0.000301197,0.000232842,-110.279,-7.71947e+76,3.22352e+91
7.85156,0.0003974,0.000328279,0.000301197,0.000233488,-330.836,0,9.13272e+91
7.86133,0.000242834,0.000328338,0.000301197,0.000234233,-110.279,3.85974e+76,6.63746e+90
7.87109,8.82675e-05,0.000328565,0.000301197,0.000234829,110.279,7.71947e+76,-7.80523e+91
7.88086,-6.62986e-05,0.000328701,0.000301197,0.000235657,330.836,1.15792e+77,-1.62742e+92
7.89062,8.82675e-05,0.000328802,0.00018402,0.00023641,110.279,7.71947e+76,-5.96969e+91
7.90039,0.000242834,0.000329057,6.68429e-05,0.000237236,-110.279,3.85974e+76,4.33481e+91
7.91016,0.0003974,0.000329156,-5.03339e-05,0.000237967,-330.836,0,1.46393e+92
7.91992,0.000242834,0.000329278,6.68429e-05,0.000238705,-110.279,-1.92987e+76,7.01349e+91
7.92969,8.82675e-05,0.000329504,0.00018402,0.000239534,110.279,-3.85974e+76,-6.12337e+90
7.93945,-6.62986e-05,0.000329584,0.000301197,0.000240465,330.836,-5.7896e+76,-8.23816e+91
7.94922,8.82675e-05,0.000329707,0.000301197,0.000241017,110.279,-1.92987e+76,-4.99178e+91
7.95898,0.000242834,0.00032985,0.000301197,0.000241927,-110.279,1.92987e+76,-1.74539e+91
7.96875,0.0003974,0.000329944,0.000301197,0.000242716,-330.836,5.7896e+76,1.50099e+91
7.97852,0.000242834,0.00033011,0.000301197,0.00024353,-110.279,-8.78031e+63,-8.63453e+90
7.98828,8.82675e-05,0.000330308,0.000301197,0.000244216,110.279,-5.7896e+76,-3.2279e+91
7.99805,-6.62986e-05,0.000330385,0.000301197,0.000245051,330.836,-1.15792e+77,-5.59234e+91
8.00781,8.82675e-05,0.000330432,0.000301197,0.000245722,110.279,-6.99577e+76,-3.5366e+91
8.01758,0.000242834,0.00033057,0.000301197,0.000246428,-110.279,-2.41234e+76,-1.48085e+91
8.02734,0.0003974,0.000330655,0.000301197,0.000247155,-330.836,2.1711e+76,5.74889e+90
8.03711,0.0003974,0.000330731,0.000301197,0.000247842,-330.836,7.23701e+76,3.64487e+91
8.04688,0.0003974,0.000330979,0.000301197,0.000248567,-330.836,1.23029e+77,6.71485e+91
8.05664,0.0003974,0.000330877,0.000301197,0.000249161,-330.836,1.73688e+77,9.78483e+91
8.06641,0.0003974,0.000331015,0.000301197,0.000249818,-330.836,1.73688e+77,9.78483e+91
8.07617,0.0003974,0.000331087,0.000301197,0.000250365,-330.836,1.73688e+77,9.78483e+91
8.08594,0.0003974,0.000331166,0.000301197,0.000250997,-330.836,1.73688e+77,9.78483e+91


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_4.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-325.47523136080736, LMmax=325.47523136080736,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.76139e-11,-2.63672e-09,-6.3463e-13,1.52344e-08,0.0126997,-1.29247e-26,-5.92302e-11
0.00976562,4.22464e-09,3.22266e-08,-9.25753e-11,-1.78711e-08,1.83819,-9.69352e-27,-8.61107e-09
0.0195312,8.42167e-09,3.92578e-08,-1.84516e-10,2.7832e-08,3.66367,-6.46235e-27,-1.71629e-08
0.0292969,1.26187e-08,-2.7832e-08,-2.76457e-10,3.01758e-08,5.48916,-3.23117e-27,-2.57148e-08
0.0390625,1.68157e-08,-6.5332e-08,-3.68397e-10,-5.27344e-09,7.31464,0,-3.42666e-08
0.0488281,1.32373e-07,2.21191e-07,-4.02002e-10,-8.49609e-09,-0.243878,4.96308e-24,-2.08856e-08
0.0585937,2.4793e-07,1.63477e-07,-4.35606e-10,-3.31055e-08,-7.8024,9.92617e-24,-7.50451e-09
0.0683594,3.63487e-07,1.88965e-07,-4.6921e-10,4.92187e-08,-15.3609,1.48893e-23,5.87654e-09
0.078125,4.79044e-07,3.91113e-07,-5.02815e-10,-5.5957e-08,-22.9194,1.98523e-23,1.92576e-08
0.0878906,5.96895e-07,6.4541e-07,7.10961e-10,-4.39453e-08,2.60514,1.65436e-24,-2.81881e-08
0.0976562,7.14745e-07,7.95703e-07,1.92474e-09,5.85937e-10,28.1297,-1.65436e-23,-7.56339e-08
0.107422,8.32596e-07,1.00371e-06,3.13851e-09,-1.34766e-08,53.6543,-3.47416e-23,-1.2308e-07
0.117187,9.50446e-07,1.35059e-06,4.35229e-09,-3.75e-08,79.1789,-5.29396e-23,-1.70525e-07
0.126953,1.66881e-06,1.43936e-06,-5.81317e-11,7.61719e-09,-14.1537,1.32349e-23,1.15901e-08
0.136719,2.38718e-06,1.91426e-06,-4.46855e-09,-1.34766e-08,-107.486,7.94093e-23,1.93706e-07
0.146484,3.10554e-06,2.18643e-06,-8.87897e-09,-2.49023e-08,-200.819,1.45584e-22,3.75821e-07
0.15625,3.82391e-06,2.56055e-06,-1.32894e-08,1.37695e-08,-294.151,2.11758e-22,5.57937e-07
0.166016,3.01209e-06,3.0126e-06,1.74575e-09,3.16406e-08,-137.584,1.58819e-22,-8.31968e-08
0.175781,2.20027e-06,3.48135e-06,1.67809e-08,-2.49023e-08,18.9831,1.05879e-22,-7.2433e-07
0.185547,1.38845e-06,3.97148e-06,3.18161e-08,-4.07227e-08,175.55,5.29396e-23,-1.36546e-06
0.195312,5.76626e-07,4.48447e-06,4.68512e-08,8.99414e-08,332.118,0,-2.0066e-06
0.205078,5.98107e-06,4.9418e-06,-6.18476e-09,6.73828e-09,166.059,0,4.50367e-07
0.214844,1.13855e-05,5.56172e-06,-5.92207e-08,-6.67969e-08,0,0,2.90733e-06
0.224609,1.67899e-05,6.06797e-06,-1.12257e-07,-4.7168e-08,-166.059,0,5.36429e-06
0.234375,2.21944e-05,6.69316e-06,-1.65293e-07,1.10742e-07,-332.118,0,7.82126e-06
0.244141,5.40012e-06,7.33916e-06,3.51571e-08,-1.34473e-07,-166.059,8.47033e-22,-6.42904e-07
0.253906,-1.13942e-05,7.81787e-06,2.35607e-07,-9.66797e-09,1.43814e-11,1.69407e-21,-9.10707e-06
0.263672,-2.81884e-05,8.70146e-06,4.36057e-07,6.26953e-08,166.059,2.5411e-21,-1.75712e-05
0.273437,-4.49827e-05,9.17637e-06,6.36506e-07,-1.61133e-08,332.118,3.38813e-21,-2.60354e-05
0.283203,1.93121e-05,9.84668e-06,-8.95113e-08,3.98438e-08,166.059,1.27055e-20,5.92342e-06
0.292969,8.3607e-05,1.05738e-05,-8.15529e-07,1.52344e-08,4.54747e-13,2.20229e-20,3.78822e-05
0.302734,0.000147902,1.1083e-05,-1.54155e-06,-2.60742e-08,-166.059,3.13402e-20,6.9841e-05
0.3125,0.000212197,1.17272e-05,-2.26756e-06,-3.31055e-08,-332.118,4.06576e-20,0.0001018
0.322266,0.000142573,1.24831e-05,3.74685e-07,-7.06055e-08,-166.059,3.38813e-21,-1.2795e-05
0.332031,7.2949e-05,1.30772e-05,3.01693e-06,1.9043e-08,1.51203e-11,-3.38813e-20,-0.00012739
0.341797,3.32522e-06,1.37329e-05,5.65918e-06,-2.28516e-08,166.059,-7.11508e-20,-0.000241985
0.351562,-6.62986e-05,1.44064e-05,8.30143e-06,-3.95508e-08,332.118,-1.0842e-19,-0.00035658
0.361328,4.96259e-05,1.49707e-05,-1.33552e-06,-1.06641e-07,166.059,1.35525e-19,6.35486e-05
0.371094,0.00016555,1.56404e-05,-1.09725e-05,4.16016e-08,4.54747e-13,3.79471e-19,0.000483677
0.380859,0.000281475,1.61971e-05,-2.06094e-05,6.32812e-08,-166.059,6.23416e-19,0.000903805
0.390625,0.0003974,1.67856e-05,-3.02464e-05,-2.16797e-08,-332.118,8.67362e-19,0.00132393
0.400391,0.000281475,1.73443e-05,4.82984e-06,-8.81836e-08,-166.059,1.30104e-18,-0.000203791
0.410156,0.00016555,1.7908e-05,3.9906e-05,3.10547e-08,1.51203e-11,1.73472e-18,-0.00173151
0.419922,4.96259e-05,1.83964e-05,7.49823e-05,-5.5957e-08,166.059,2.1684e-18,-0.00325924
0.429687,-6.62986e-05,1.90438e-05,0.000110058,-3.69141e-08,332.118,2.60209e-18,-0.00478696
0.439453,4.96259e-05,1.93222e-05,6.99604e-05,1.69922e-08,166.059,2.81893e-18,0.000783095
0.449219,0.00016555,1.98765e-05,2.98623e-05,-2.54883e-08,-5.11591e-13,3.03577e-18,0.00635315
0.458984,0.000281475,2.03771e-05,-1.02358e-05,-9.46289e-08,-166.059,3.25261e-18,0.0119232
0.46875,0.0003974,2.07501e-05,-5.03339e-05,5.30273e-08,-332.118,3.46945e-18,0.0174933
0.478516,0.000281475,2.11345e-05,3.75487e-05,1.25977e-08,-166.059,-1.12757e-17,-0.00279923
0.488281,0.00016555,2.14597e-05,0.000125431,-8.05664e-08,1.51203e-11,-2.60209e-17,-0.0230917
0.498047,4.96259e-05,2.18959e-05,0.000213314,-3.31055e-08,166.059,-4.0766e-17,-0.0433842
0.507812,-6.62986e-05,2.2069e-05,0.000301197,-2.63672e-09,332.118,-5.55112e-17,-0.0636767
0.517578,4.96259e-05,2.24171e-05,0.000213314,5.30273e-08,166.059,-1.38778e-17,0.0102674
0.527344,0.00016555,2.27329e-05,0.000125431,4.39453e-09,9.66338e-13,2.77556e-17,0.0842116
0.537109,0.000281475,2.28929e-05,3.75487e-05,8.20312e-09,-166.059,6.93889e-17,0.158156
0.546875,0.0003974,2.31527e-05,-5.03339e-05,1.52344e-08,-332.118,1.11022e-16,0.2321
0.556641,0.000281475,2.33455e-05,3.75487e-05,-7.06055e-08,-166.059,2.77556e-17,-0.0373317
0.566406,0.00016555,2.3492e-05,0.000125431,7.4707e-08,-1.50635e-11,-5.55112e-17,-0.306763
0.576172,4.96259e-05,2.36177e-05,0.000213314,-6.15234e-08,166.059,-1.38778e-16,-0.576195
0.585937,-6.62986e-05,2.3797e-05,0.000301197,1.22168e-07,332.118,-2.22045e-16,-0.845627
0.595703,4.96259e-05,2.39657e-05,0.000213314,1.00195e-07,166.059,-1.66533e-16,0.136119
0.605469,0.00016555,2.39783e-05,0.000125431,2.24414e-07,0,-1.11022e-16,1.11786
0.615234,0.000281475,2.40595e-05,3.75487e-05,3.47461e-07,-166.059,-5.55112e-17,2.09961
0.625,0.0003974,2.42194e-05,-5.03339e-05,6.43359e-07,-332.118,0,3.08135
0.634766,0.000281475,2.42435e-05,3.75487e-05,8.23535e-07,-166.059,-8.88178e-16,-0.495884
0.644531,0.00016555,2.42865e-05,0.000125431,1.09746e-06,-1.42109e-11,-1.77636e-15,-4.07312
0.654297,4.96259e-05,2.43442e-05,0.000213314,1.57324e-06,166.059,-2.66454e-15,-7.65036
0.664062,-6.62986e-05,2.44102e-05,0.000301197,1.94912e-06,332.118,-3.55271e-15,-11.2276
0.673828,4.96259e-05,2.44585e-05,0.000213314,2.47617e-06,166.059,-4.44089e-15,1.80699
0.683594,0.00016555,2.44989e-05,0.000125431,3.11074e-06,0,-5.32907e-15,14.8416
0.693359,0.000281475,2.45561e-05,3.75487e-05,3.74502e-06,-166.059,-6.21725e-15,27.8762
0.703125,0.0003974,2.46431e-05,-5.03339e-05,4.41826e-06,-332.118,-7.10543e-15,40.9107
0.712891,0.000281475,2.46612e-05,3.75487e-05,5.21543e-06,-166.059,8.88178e-15,-6.58411
0.722656,0.00016555,2.4636e-05,0.000125431,6.0709e-06,-1.50635e-11,2.4869e-14,-54.079
0.732422,4.96259e-05,2.47274e-05,0.000213314,7.03037e-06,166.059,4.08562e-14,-101.574
0.742187,-6.62986e-05,2.47368e-05,0.000301197,7.85479e-06,332.118,5.68434e-14,-149.069
0.751953,4.96259e-05,2.48675e-05,0.000213314,8.94287e-06,166.059,9.9476e-14,23.991
0.761719,0.00016555,2.47767e-05,0.000125431,9.98145e-06,9.66338e-13,1.42109e-13,197.051
0.771484,0.000281475,2.48757e-05,3.75487e-05,1.1003e-05,-166.059,1.84741e-13,370.11
0.78125,0.0003974,2.49105e-05,-5.03339e-05,1.21837e-05,-332.118,2.27374e-13,543.17
0.791016,0.000281475,2.49202e-05,3.75487e-05,1.32574e-05,-166.059,2.27374e-13,-87.4172
0.800781,0.00016555,2.49999e-05,0.000125431,1.44114e-05,-1.50635e-11,2.27374e-13,-718.004
0.810547,4.96259e-05,2.50342e-05,0.000213314,1.56346e-05,166.059,2.27374e-13,-1348.59
0.820312,-6.62986e-05,2.49732e-05,0.000301197,1.6698e-05,332.118,2.27374e-13,-1979.18
0.830078,4.96259e-05,2.51953e-05,0.000213314,1.80387e-05,166.059,-5.11591e-13,318.527
0.839844,0.00016555,2.51027e-05,0.000125431,1.91367e-05,0,-1.25056e-12,2616.23
0.849609,0.000281475,2.51104e-05,3.75487e-05,2.02852e-05,-166.059,-1.98952e-12,4913.94
0.859375,0.0003974,2.51174e-05,-5.03339e-05,2.14805e-05,-332.118,-2.72848e-12,7211.64
0.869141,0.000281475,2.51256e-05,3.75487e-05,2.26535e-05,-166.059,-2.04636e-12,-1160.63
0.878906,0.00016555,2.52378e-05,0.000125431,2.38433e-05,-1.31877e-11,-1.36424e-12,-9532.91
0.888672,4.96259e-05,2.52003e-05,0.000213314,2.47919e-05,166.059,-6.82121e-13,-17905.2
0.898437,-6.62986e-05,2.5227e-05,0.000301197,2.5899e-05,332.118,0,-26277.5
0.908203,4.96259e-05,2.52803e-05,0.000213314,2.69719e-05,166.059,-3.63798e-12,4229.07
0.917969,0.00016555,2.52384e-05,0.000125431,2.79759e-05,-9.66338e-13,-7.27596e-12,34735.6
0.927734,0.000281475,2.53685e-05,3.75487e-05,2.89497e-05,-166.059,-1.09139e-11,65242.2
0.9375,0.0003974,2.52967e-05,-5.03339e-05,2.98292e-05,-332.118,-1.45519e-11,95748.7
0.947266,0.000281475,2.53321e-05,3.75487e-05,3.07025e-05,-166.059,-4.00178e-11,-15409.7
0.957031,0.00016555,2.5362e-05,0.000125431,3.14874e-05,-1.50635e-11,-6.54836e-11,-126568
0.966797,4.96259e-05,2.53843e-05,0.000213314,3.23086e-05,166.059,-9.09495e-11,-237726
0.976562,-6.62986e-05,2.54851e-05,0.000301197,3.30029e-05,332.118,-1.16415e-10,-348885
0.986328,4.96259e-05,2.54432e-05,0.000213314,3.35517e-05,166.059,-2.03727e-10,56149.2
0.996094,0.00016555,2.53761e-05,0.000125431,3.41868e-05,0,-2.91038e-10,461183
1.00586,0.000281475,2.55144e-05,3.75487e-05,3.47748e-05,-166.059,-3.7835e-10,866217
1.01562,0.0003974,2.55029e-05,-5.03339e-05,3.53391e-05,-332.118,-4.65661e-10,1.27125e+06
1.02539,0.000281475,2.55237e-05,3.75487e-05,3.56956e-05,-166.059,-3.49246e-10,-204594
1.03516,0.00016555,2.55319e-05,0.000125431,3.61799e-05,0,-2.32831e-10,-1.68044e+06
1.04492,4.96259e-05,2.55352e-05,0.000213314,3.65801e-05,166.059,-1.16415e-10,-3.15628e+06
1.05469,-6.62986e-05,2.56538e-05,0.000301197,3.69264e-05,332.118,0,-4.63213e+06
1.06445,4.96259e-05,2.55668e-05,0.000213314,3.72313e-05,166.059,0,745490
1.07422,0.00016555,2.57083e-05,0.000125431,3.74716e-05,-1.31877e-11,0,6.12311e+06
1.08398,0.000281475,2.55999e-05,3.75487e-05,3.7667e-05,-166.059,0,1.15007e+07
1.09375,0.0003974,2.57089e-05,-5.03339e-05,3.78844e-05,-332.118,0,1.68784e+07
1.10352,0.000281475,2.56723e-05,3.75487e-05,3.8083e-05,-166.059,0,-2.71638e+06
1.11328,0.00016555,2.56898e-05,0.000125431,3.81691e-05,0,0,-2.23111e+07
1.12305,4.96259e-05,2.56784e-05,0.000213314,3.82066e-05,166.059,0,-4.19059e+07
1.13281,-6.62986e-05,2.57792e-05,0.000301197,3.83479e-05,332.118,0,-6.15006e+07
1.14258,4.96259e-05,2.58123e-05,0.000213314,3.83912e-05,166.059,7.45058e-09,9.89784e+06
1.15234,0.00016555,2.58003e-05,0.000125431,3.83836e-05,-1.51203e-11,1.49012e-08,8.12963e+07
1.16211,0.000281475,2.58498e-05,3.75487e-05,3.83707e-05,-166.059,2.23517e-08,1.52695e+08
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,-332.118,2.98023e-08,2.24093e+08
1.18164,0.000281475,2.60077e-05,3.75487e-05,3.84018e-05,-166.059,-7.45058e-09,-3.60653e+07
1.19141,0.00016555,2.61706e-05,0.000125431,3.85148e-05,0,-4.47035e-08,-2.96224e+08
1.20117,4.96259e-05,2.62497e-05,0.000213314,3.83555e-05,166.059,-8.19564e-08,-5.56382e+08
1.21094,-6.62986e-05,2.64407e-05,0.000301197,3.84108e-05,332.118,-1.19209e-07,-8.16541e+08
1.2207,4.96259e-05,2.67914e-05,0.000213314,3.84272e-05,166.059,2.98023e-08,1.31413e+08
1.23047,0.00016555,2.69276e-05,0.000125431,3.82986e-05,-1.51203e-11,1.78814e-07,1.07937e+09
1.24023,0.000281475,2.73715e-05,3.75487e-05,3.83892e-05,-166.059,3.27826e-07,2.02732e+09
1.25,0.0003974,2.78871e-05,-5.03339e-05,3.82655e-05,-332.118,4.76837e-07,2.97528e+09
1.25977,0.000281475,2.83254e-05,3.75487e-05,3.82986e-05,-166.059,-1.19209e-07,-4.78838e+08
1.26953,0.00016555,2.90355e-05,0.000125431,3.82248e-05,0,-7.15256e-07,-3.93295e+09
1.2793,4.96259e-05,2.95934e-05,0.000213314,3.82181e-05,166.059,-1.3113e-06,-7.38706e+09
1.28906,-6.62986e-05,3.03905e-05,0.000301197,3.82857e-05,332.118,-1.90735e-06,-1.08412e+10
1.29883,4.96259e-05,3.12694e-05,0.000213314,3.81642e-05,166.059,4.76837e-07,1.74477e+09
1.30859,0.00016555,3.21706e-05,0.000125431,3.81598e-05,-1.31877e-11,2.86102e-06,1.43307e+10
1.31836,0.000281475,3.30981e-05,3.75487e-05,3.81806e-05,-166.059,5.24521e-06,2.69167e+10
1.32812,0.0003974,3.41262e-05,-5.03339e-05,3.81583e-05,-332.118,7.62939e-06,3.95026e+10
1.33789,0.000281475,3.52764e-05,3.75487e-05,3.82339e-05,-166.059,-2.47955e-05,-6.35751e+09
1.34766,0.00016555,3.63475e-05,0.000125431,3.81551e-05,0,-5.72205e-05,-5.22176e+10
1.35742,4.96259e-05,3.76418e-05,0.000213314,3.81747e-05,166.059,-8.96454e-05,-9.80777e+10
1.36719,-6.62986e-05,3.88515e-05,0.000301197,3.81964e-05,332.118,-0.00012207,-1.43938e+11
1.37695,4.96259e-05,4.0135e-05,0.000213314,3.82667e-05,166.059,-9.15527e-05,2.31652e+10
1.38672,0.00016555,4.15485e-05,0.000125431,3.82802e-05,-1.51203e-11,-6.10352e-05,1.90268e+11
1.39648,0.000281475,4.28364e-05,3.75487e-05,3.83821e-05,-166.059,-3.05176e-05,3.57371e+11
1.40625,0.0003974,4.42491e-05,-5.03339e-05,3.83865e-05,-332.118,0,5.24474e+11
1.41602,0.000281475,4.5697e-05,3.75487e-05,3.84785e-05,-166.059,-0.000305176,-8.44084e+10
1.42578,0.00016555,4.71015e-05,0.000125431,3.85775e-05,0,-0.000610352,-6.93291e+11
1.43555,4.96259e-05,4.84983e-05,0.000213314,3.86689e-05,166.059,-0.000915527,-1.30217e+12
1.44531,-6.62986e-05,5.00367e-05,0.000301197,3.86402e-05,332.118,-0.0012207,-1.91106e+12
1.45508,4.96259e-05,5.14989e-05,0.000213314,3.88995e-05,166.059,6.10352e-05,3.07564e+11
1.46484,0.00016555,5.27748e-05,0.000125431,3.89098e-05,-1.51203e-11,0.00134277,2.52618e+12
1.47461,0.000281475,5.43568e-05,3.75487e-05,3.89883e-05,-166.059,0.00262451,4.7448e+12
1.48437,0.0003974,5.56925e-05,-5.03339e-05,3.90583e-05,-332.118,0.00390625,6.96342e+12
1.49414,0.000281475,5.70817e-05,3.75487e-05,3.92115e-05,-166.059,0.00585938,-1.12069e+12
1.50391,0.00016555,5.8461e-05,0.000125431,3.91532e-05,0,0.0078125,-9.2048e+12
1.51367,4.96259e-05,5.98248e-05,0.000213314,3.9336e-05,166.059,0.00976562,-1.72889e+13
1.52344,-6.62986e-05,6.10893e-05,0.000301197,3.94315e-05,332.118,0.0117188,-2.5373e+13
1.5332,4.96259e-05,6.22764e-05,0.000213314,3.93012e-05,166.059,0.0205078,4.08351e+12
1.54297,0.00016555,6.35408e-05,0.000125431,3.93999e-05,1.50635e-11,0.0292969,3.354e+13
1.55273,0.000281475,6.46729e-05,3.75487e-05,3.95033e-05,-166.059,0.0380859,6.29966e+13
1.5625,0.0003974,6.57539e-05,-5.03339e-05,3.94995e-05,-332.118,0.046875,9.24531e+13
1.57227,0.000281475,6.68915e-05,3.75487e-05,3.94907e-05,-166.059,0.0195312,-1.48793e+13
1.58203,0.00016555,6.78979e-05,0.000125431,3.94184e-05,1.93268e-12,-0.0078125,-1.22212e+14
1.5918,4.96259e-05,6.89098e-05,0.000213314,3.94717e-05,166.059,-0.0351563,-2.29544e+14
1.60156,-6.62986e-05,6.96278e-05,0.000301197,3.9462e-05,332.118,-0.0625,-3.36877e+14
1.61133,4.96259e-05,7.04736e-05,0.000213314,3.94063e-05,166.059,-0.109375,5.42166e+13
1.62109,0.00016555,7.13804e-05,0.000125431,3.94102e-05,1.50635e-11,-0.15625,4.4531e+14
1.63086,0.000281475,7.20284e-05,3.75487e-05,3.94424e-05,-166.059,-0.203125,8.36403e+14
1.64062,0.0003974,7.26753e-05,-5.03339e-05,3.92713e-05,-332.118,-0.25,1.2275e+15
1.65039,0.000281475,7.33277e-05,3.75487e-05,3.92801e-05,-166.059,-0.0625,-1.97552e+14
1.66016,0.00016555,7.39491e-05,0.000125431,3.9218e-05,0,0.125,-1.6226e+15
1.66992,4.96259e-05,7.45655e-05,0.000213314,3.91963e-05,166.059,0.3125,-3.04765e+15
1.67969,-6.62986e-05,7.50164e-05,0.000301197,3.90855e-05,332.118,0.5,-4.4727e+15
1.68945,4.96259e-05,7.53469e-05,0.000213314,3.90486e-05,166.059,0.375,7.19831e+14
1.69922,0.00016555,7.57608e-05,0.000125431,3.90568e-05,1.50635e-11,0.25,5.91236e+15
1.70898,0.000281475,7.61338e-05,3.75487e-05,3.89054e-05,-166.059,0.125,1.11049e+16
1.71875,0.0003974,7.64596e-05,-5.03339e-05,3.89751e-05,-332.118,0,1.62974e+16
1.72852,0.000281475,7.66529e-05,3.75487e-05,3.87486e-05,-166.059,-4,-2.62289e+15
1.73828,0.00016555,7.69289e-05,0.000125431,3.88477e-05,0,-8,-2.15432e+16
1.74805,4.96259e-05,7.71047e-05,0.000213314,3.87671e-05,166.059,-12,-4.04635e+16
1.75781,-6.62986e-05,7.71958e-05,0.000301197,3.87082e-05,332.118,-16,-5.93838e+16
1.76758,4.96259e-05,7.74932e-05,0.000213314,3.87463e-05,166.059,-12,9.55717e+15
1.77734,0.00016555,7.75333e-05,0.000125431,3.8816e-05,1.50635e-11,-8,7.84981e+16
1.78711,0.000281475,7.76042e-05,3.75487e-05,3.89276e-05,-166.059,-4,1.47439e+17
1.79687,0.0003974,7.7712e-05,-5.03339e-05,3.89452e-05,-332.118,0,2.1638e+17
1.80664,0.000281475,7.77741e-05,3.75487e-05,3.92109e-05,-166.059,0,-3.4824e+16
1.81641,0.00016555,7.77621e-05,0.000125431,3.93917e-05,1.93268e-12,0,-2.86028e+17
1.82617,4.96259e-05,7.78673e-05,0.000213314,3.96454e-05,166.059,0,-5.37232e+17
1.83594,-6.62986e-05,7.79218e-05,0.000301197,4.00995e-05,332.118,0,-7.88436e+17
1.8457,4.96259e-05,7.79707e-05,0.000213314,4.04514e-05,166.059,0,1.2689e+17
1.85547,0.00016555,7.79968e-05,0.000125431,4.08964e-05,1.50635e-11,0,1.04222e+18
1.86523,0.000281475,7.80557e-05,3.75487e-05,4.14589e-05,-166.059,0,1.95754e+18
1.875,0.0003974,7.80419e-05,-5.03339e-05,4.20785e-05,-332.118,0,2.87287e+18
1.88477,0.000281475,7.80926e-05,3.75487e-05,4.26905e-05,-166.059,0,-4.62357e+17
1.89453,0.00016555,7.81128e-05,0.000125431,4.34584e-05,0,0,-3.79758e+18
1.9043,4.96259e-05,7.8114e-05,0.000213314,4.4228e-05,166.059,0,-7.13281e+18
1.91406,-6.62986e-05,7.82042e-05,0.000301197,4.50879e-05,332.118,0,-1.0468e+19
1.92383,4.96259e-05,7.81242e-05,0.000213314,4.59782e-05,166.059,4096,1.68471e+18
1.93359,0.00016555,7.82004e-05,0.000125431,4.6868e-05,1.50635e-11,8192,1.38375e+19
1.94336,0.000281475,7.82757e-05,3.75487e-05,4.77469e-05,-166.059,12288,2.59902e+19
1.95312,0.0003974,7.82232e-05,-5.03339e-05,4.88868e-05,-332.118,16384,3.8143e+19
1.96289,0.000281475,7.8237e-05,3.75487e-05,4.99547e-05,-166.059,8192,-6.13869e+18
1.97266,0.00016555,7.82897e-05,0.000125431,5.09224e-05,0,1.81899e-12,-5.04203e+19
1.98242,4.96259e-05,7.83665e-05,0.000213314,5.19946e-05,166.059,-8192,-9.4702e+19
1.99219,-6.62986e-05,7.83302e-05,0.000301197,5.30335e-05,332.118,-16384,-1.38984e+20
2.00195,4.96259e-05,7.85168e-05,0.000213314,5.43302e-05,166.059,-12288,2.23679e+19
2.01172,0.00016555,7.83867e-05,0.000125431,5.5403e-05,1.50635e-11,-8192,1.83719e+20
2.02148,0.000281475,7.85027e-05,3.75487e-05,5.65236e-05,-166.059,-4096,3.45071e+20
2.03125,0.0003974,7.83987e-05,-5.03339e-05,5.75355e-05,-332.118,0,5.06422e+20
2.04102,0.000281475,7.84646e-05,3.75487e-05,5.87487e-05,-166.059,131072,-8.15031e+19
2.05078,0.00016555,7.84825e-05,0.000125431,5.98819e-05,0,262144,-6.69429e+20
2.06055,4.96259e-05,7.86067e-05,0.000213314,6.09776e-05,166.059,393216,-1.25735e+21
2.07031,-6.62986e-05,7.84324e-05,0.000301197,6.20124e-05,332.118,524288,-1.84528e+21
2.08008,4.96259e-05,7.85473e-05,0.000213314,6.29871e-05,166.059,-393216,2.96977e+20
2.08984,0.00016555,7.85681e-05,0.000125431,6.40005e-05,0,-1.31072e+06,2.43923e+21
2.09961,0.000281475,7.85212e-05,3.75487e-05,6.49198e-05,-166.059,-2.22822e+06,4.58149e+21
2.10937,0.0003974,7.84925e-05,-5.03339e-05,6.59479e-05,-332.118,-3.14573e+06,6.72375e+21
2.11914,0.000281475,7.85212e-05,3.75487e-05,6.68355e-05,-166.059,-4.45645e+06,-1.08211e+21
2.12891,0.00016555,7.85452e-05,0.000125431,6.77347e-05,1.51203e-11,-5.76717e+06,-8.88798e+21
2.13867,4.96259e-05,7.85153e-05,0.000213314,6.84943e-05,166.059,-7.07789e+06,-1.66938e+22
2.14844,-6.62986e-05,7.86524e-05,0.000301197,6.92927e-05,332.118,-8.38861e+06,-2.44997e+22
2.1582,4.96259e-05,7.8624e-05,0.000213314,7.00228e-05,166.059,-6.29146e+06,3.94296e+21
2.16797,0.00016555,7.86302e-05,0.000125431,7.0672e-05,-3.75167e-12,-4.1943e+06,3.23856e+22
2.17773,0.000281475,7.86258e-05,3.75487e-05,7.13657e-05,-166.059,-2.09715e+06,6.08283e+22
2.1875,0.0003974,7.87893e-05,-5.03339e-05,7.19402e-05,-332.118,0,8.92709e+22
2.19727,0.000281475,7.86797e-05,3.75487e-05,7.25165e-05,-166.059,-6.71089e+07,-1.43672e+22
2.20703,0.00016555,7.88256e-05,0.000125431,7.2987e-05,1.51203e-11,-1.34218e+08,-1.18005e+23
2.2168,4.96259e-05,7.86797e-05,0.000213314,7.33802e-05,166.059,-2.01327e+08,-2.21643e+23
2.22656,-6.62986e-05,7.88921e-05,0.000301197,7.37968e-05,332.118,-2.68435e+08,-3.25281e+23
2.23633,4.96259e-05,7.88637e-05,0.000213314,7.4284e-05,166.059,3.35544e+07,5.23505e+22
2.24609,0.00016555,7.89454e-05,0.000125431,7.45629e-05,0,3.35544e+08,4.29982e+23
2.25586,0.000281475,7.90216e-05,3.75487e-05,7.48292e-05,-166.059,6.37534e+08,8.07614e+23
2.26562,0.0003974,7.89281e-05,-5.03339e-05,7.51462e-05,-332.118,9.39524e+08,1.18525e+24
2.27539,0.000281475,7.90359e-05,3.75487e-05,7.53319e-05,-166.059,7.04643e+08,-1.90752e+23
2.28516,0.00016555,7.9074e-05,0.000125431,7.55915e-05,1.51203e-11,4.69762e+08,-1.56675e+24
2.29492,4.96259e-05,7.90424e-05,0.000213314,7.57392e-05,166.059,2.34881e+08,-2.94275e+24
2.30469,-6.62986e-05,7.90913e-05,0.000301197,7.58361e-05,332.118,0,-4.31875e+24
2.31445,4.96259e-05,7.90418e-05,0.000213314,7.59079e-05,166.059,2.14748e+09,6.95055e+23
2.32422,0.00016555,7.91285e-05,0.000125431,7.60594e-05,0,4.29497e+09,5.70886e+24
2.33398,0.000281475,7.91033e-05,3.75487e-05,7.61842e-05,-166.059,6.44245e+09,1.07227e+25
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,-332.118,8.58993e+09,1.57365e+25
2.35352,0.000281475,7.9161e-05,3.75487e-05,7.63491e-05,-166.059,6.44245e+09,-2.53261e+24
2.36328,0.00016555,7.93213e-05,0.000125431,7.63582e-05,1.51203e-11,4.29497e+09,-2.08017e+25
2.37305,4.96259e-05,7.93702e-05,0.000213314,7.64836e-05,166.059,2.14748e+09,-3.90708e+25
2.38281,-6.62986e-05,7.94807e-05,0.000301197,7.65724e-05,332.118,0,-5.73398e+25
2.39258,4.96259e-05,7.97209e-05,0.000213314,7.65712e-05,166.059,0,9.22822e+24
2.40234,0.00016555,7.99087e-05,0.000125431,7.66274e-05,0,0,7.57963e+25
2.41211,0.000281475,8.02154e-05,3.75487e-05,7.6776e-05,-166.059,0,1.42364e+26
2.42187,0.0003974,8.04665e-05,-5.03339e-05,7.67684e-05,-332.118,0,2.08932e+26
2.43164,0.000281475,8.09728e-05,3.75487e-05,7.67455e-05,-166.059,-1.03079e+11,-3.36254e+25
2.44141,0.00016555,8.12968e-05,0.000125431,7.68114e-05,1.51203e-11,-2.06158e+11,-2.76183e+26
2.45117,4.96259e-05,8.19193e-05,0.000213314,7.69535e-05,166.059,-3.09238e+11,-5.18741e+26
2.46094,-6.62986e-05,8.24977e-05,0.000301197,7.69764e-05,332.118,-4.12317e+11,-7.61299e+26
2.4707,4.96259e-05,8.32321e-05,0.000213314,7.69116e-05,166.059,-1.71799e+11,1.22523e+26
2.48047,0.00016555,8.39783e-05,0.000125431,7.70678e-05,0,6.87195e+10,1.00634e+27
2.49023,0.000281475,8.4738e-05,3.75487e-05,7.69948e-05,-166.059,3.09238e+11,1.89017e+27
2.5,0.0003974,8.56942e-05,-5.03339e-05,7.70282e-05,-332.118,5.49756e+11,2.77399e+27
2.50977,0.000281475,8.66771e-05,3.75487e-05,7.71164e-05,-166.059,-6.87195e+11,-4.46443e+26
2.51953,0.00016555,8.76182e-05,0.000125431,7.71146e-05,1.51203e-11,-1.92415e+12,-3.66687e+27
2.5293,4.96259e-05,8.88217e-05,0.000213314,7.7107e-05,166.059,-3.1611e+12,-6.8873e+27
2.53906,-6.62986e-05,9.00012e-05,0.000301197,7.72154e-05,332.118,-4.39805e+12,-1.01077e+28
2.54883,4.96259e-05,9.11153e-05,0.000213314,7.71823e-05,166.059,-4.39805e+12,1.62673e+27
2.55859,0.00016555,9.22562e-05,0.000125431,7.71779e-05,0,-4.39805e+12,1.33612e+28
2.56836,0.000281475,9.36422e-05,3.75487e-05,7.72072e-05,-166.059,-4.39805e+12,2.50956e+28
2.57812,0.0003974,9.50438e-05,-5.03339e-05,7.72597e-05,-332.118,-4.39805e+12,3.68301e+28
2.58789,0.000281475,9.63721e-05,3.75487e-05,7.72813e-05,-166.059,-1.20946e+13,-5.9274e+27
2.59766,0.00016555,9.78179e-05,0.000125431,7.72553e-05,-1.50635e-11,-1.97912e+13,-4.86849e+28
2.60742,4.96259e-05,9.9177e-05,0.000213314,7.73156e-05,166.059,-2.74878e+13,-9.14424e+28
2.61719,-6.62986e-05,0.000100608,0.000301197,7.73326e-05,332.118,-3.51844e+13,-1.342e+29
2.62695,4.96259e-05,0.000102019,0.000213314,7.7407e-05,166.059,6.15727e+13,2.1598e+28
2.63672,0.00016555,0.000103496,0.000125431,7.73657e-05,3.80851e-12,1.5833e+14,1.77396e+29
2.64648,0.000281475,0.000104836,3.75487e-05,7.73265e-05,-166.059,2.55087e+14,3.33194e+29
2.65625,0.0003974,0.000106297,-5.03339e-05,7.74316e-05,-332.118,3.51844e+14,4.88992e+29
2.66602,0.000281475,0.000107726,3.75487e-05,7.7325e-05,-166.059,2.63883e+14,-7.86978e+28
2.67578,0.00016555,0.000109039,0.000125431,7.7436e-05,-1.50635e-11,1.75922e+14,-6.46387e+29
2.68555,4.96259e-05,0.000110411,0.000213314,7.74006e-05,166.059,8.79609e+13,-1.21408e+30
2.69531,-6.62986e-05,0.000111665,0.000301197,7.74387e-05,332.118,0,-1.78177e+30
2.70508,4.96259e-05,0.000112976,0.000213314,7.74583e-05,166.059,2.81475e+14,2.86756e+29
2.71484,0.00016555,0.00011418,0.000125431,7.74322e-05,0,5.6295e+14,2.35528e+30
2.72461,0.000281475,0.000115279,3.75487e-05,7.74583e-05,-166.059,8.44425e+14,4.4238e+30
2.73437,0.0003974,0.000116549,-5.03339e-05,7.75488e-05,-332.118,1.1259e+15,6.49232e+30
2.74414,0.000281475,0.000117511,3.75487e-05,7.74343e-05,-166.059,1.97032e+15,-1.04487e+30
2.75391,0.00016555,0.000118517,0.000125431,7.74164e-05,-1.50635e-11,2.81475e+15,-8.58206e+30
2.76367,4.96259e-05,0.000119465,0.000213314,7.74791e-05,166.059,3.65917e+15,-1.61192e+31
2.77344,-6.62986e-05,0.000120436,0.000301197,7.7424e-05,332.118,4.5036e+15,-2.36564e+31
2.7832,4.96259e-05,0.000121361,0.000213314,7.75298e-05,166.059,7.8813e+15,3.80724e+30
2.79297,0.00016555,0.00012207,0.000125431,7.74038e-05,0,1.1259e+16,3.12709e+31
2.80273,0.000281475,0.000122817,3.75487e-05,7.75198e-05,-166.059,1.46367e+16,5.87346e+31
2.8125,0.0003974,0.00012351,-5.03339e-05,7.73757e-05,-332.118,1.80144e+16,8.61983e+31
2.82227,0.000281475,0.000124071,3.75487e-05,7.74583e-05,-166.059,1.35108e+16,-1.38727e+31
2.83203,0.00016555,0.000124605,0.000125431,7.74316e-05,-1.50635e-11,9.0072e+15,-1.13944e+32
2.8418,4.96259e-05,0.000125133,0.000213314,7.75471e-05,166.059,4.5036e+15,-2.14015e+32
2.85156,-6.62986e-05,0.0001256,0.000301197,7.74987e-05,332.118,0,-3.14085e+32
2.86133,4.96259e-05,0.000125992,0.000213314,7.74404e-05,166.059,7.20576e+16,5.05486e+31
2.87109,0.00016555,0.000126404,0.000125431,7.76118e-05,0,1.44115e+17,4.15183e+32
2.88086,0.000281475,0.000126665,3.75487e-05,7.75374e-05,-166.059,2.16173e+17,7.79817e+32
2.89062,0.0003974,0.000126893,-5.03339e-05,7.75521e-05,-332.118,2.8823e+17,1.14445e+33
2.90039,0.000281475,0.00012715,3.75487e-05,7.75497e-05,-166.059,3.60288e+17,-1.84187e+32
2.91016,0.00016555,0.000127368,0.000125431,7.75579e-05,-1.50635e-11,4.32346e+17,-1.51282e+33
2.91992,4.96259e-05,0.000127605,0.000213314,7.7717e-05,166.059,5.04403e+17,-2.84146e+33
2.92969,-6.62986e-05,0.000127664,0.000301197,7.76256e-05,332.118,5.76461e+17,-4.1701e+33
2.93945,4.96259e-05,0.000127751,0.000213314,7.78324e-05,166.059,2.73819e+18,6.71132e+32
2.94922,0.00016555,0.000127915,0.000125431,7.77943e-05,0,4.89992e+18,5.51236e+33
2.95898,0.000281475,0.000128077,3.75487e-05,7.79446e-05,-166.059,7.06164e+18,1.03536e+34
2.96875,0.0003974,0.000128089,-5.03339e-05,7.80524e-05,-332.118,9.22337e+18,1.51948e+34
2.97852,0.000281475,0.000128159,3.75487e-05,7.8254e-05,-166.059,4.61169e+18,-2.44544e+33
2.98828,0.00016555,0.00012828,0.000125431,7.84925e-05,-1.50635e-11,418816,-2.00857e+34
2.99805,4.96259e-05,0.000128202,0.000213314,7.88229e-05,166.059,-4.61169e+18,-3.7726e+34
3.00781,-6.62986e-05,0.000128347,0.000301197,7.90415e-05,332.118,-9.22337e+18,-5.53662e+34
3.01758,4.96259e-05,0.000128383,0.000213314,7.94271e-05,166.059,2.9976e+19,8.91059e+33
3.02734,0.00016555,0.000128534,0.000125431,7.98832e-05,0,6.91753e+19,7.31874e+34
3.03711,0.000281475,0.000128623,3.75487e-05,8.03689e-05,-166.059,1.08375e+20,1.37464e+35
3.04687,0.0003974,0.000128647,-5.03339e-05,8.09077e-05,-332.118,1.47574e+20,2.01741e+35
3.05664,0.000281475,0.00012874,3.75487e-05,8.14163e-05,-166.059,1.1068e+20,-3.2468e+34
3.06641,0.00016555,0.000128832,0.000125431,8.21584e-05,0,7.3787e+19,-2.66677e+35
3.07617,4.96259e-05,0.000128965,0.000213314,8.28272e-05,166.059,3.68935e+19,-5.00886e+35
3.08594,-6.62986e-05,0.000129101,0.000301197,8.35069e-05,332.118,0,-7.35095e+35
3.0957,4.96259e-05,0.000129232,0.000213314,8.42789e-05,166.059,1.47574e+20,1.18305e+35
3.10547,0.00016555,0.000129321,0.000125431,8.5154e-05,-1.51203e-11,2.95148e+20,9.71706e+35
3.11523,0.000281475,0.00012943,3.75487e-05,8.59896e-05,-166.059,4.42722e+20,1.82511e+36
3.125,0.0003974,0.000129526,-5.03339e-05,8.68907e-05,-332.118,5.90296e+20,2.67851e+36
3.13477,0.000281475,0.000129659,3.75487e-05,8.78889e-05,-166.059,1.03302e+21,-4.31076e+35
3.14453,0.00016555,0.000129857,0.000125431,8.87912e-05,3.75167e-12,1.47574e+21,-3.54066e+36
3.1543,4.96259e-05,0.000129993,0.000213314,8.9705e-05,166.059,1.91846e+21,-6.65024e+36
3.16406,-6.62986e-05,0.000130169,0.000301197,9.07986e-05,332.118,2.36118e+21,-9.75983e+36
3.17383,4.96259e-05,0.000130374,0.000213314,9.16878e-05,166.059,1.77089e+21,1.57074e+36
3.18359,0.00016555,0.000130425,0.000125431,9.27284e-05,-1.51203e-11,1.18059e+21,1.29013e+37
3.19336,0.000281475,0.000130584,3.75487e-05,9.38139e-05,-166.059,5.90296e+20,2.42319e+37
3.20312,0.0003974,0.000130772,-5.03339e-05,9.48653e-05,-332.118,0,3.55624e+37
3.21289,0.000281475,0.000130891,3.75487e-05,9.58386e-05,-166.059,-1.41671e+22,-5.72338e+36
3.22266,0.00016555,0.00013099,0.000125431,9.68203e-05,0,-2.83342e+22,-4.70092e+37
3.23242,4.96259e-05,0.000131281,0.000213314,9.7856e-05,166.059,-4.25013e+22,-8.8295e+37
3.24219,-6.62986e-05,0.00013128,0.000301197,9.88781e-05,332.118,-5.66684e+22,-1.29581e+38
3.25195,4.96259e-05,0.000131339,0.000213314,9.98449e-05,166.059,-2.36118e+22,2.08546e+37
3.26172,0.00016555,0.000131623,0.000125431,0.000100881,-1.51203e-11,9.44473e+21,1.7129e+38
3.27148,0.000281475,0.000131645,3.75487e-05,0.000101791,-166.059,4.25013e+22,3.21725e+38
3.28125,0.0003974,0.000131777,-5.03339e-05,0.0001026,-332.118,7.55579e+22,4.72161e+38
3.29102,0.000281475,0.000131928,3.75487e-05,0.000103611,-166.059,-2.45563e+23,-7.59891e+37
3.30078,0.00016555,0.000132061,0.000125431,0.000104378,0,-5.66684e+23,-6.24139e+38
3.31055,4.96259e-05,0.000132129,0.000213314,0.000105152,166.059,-8.87805e+23,-1.17229e+39
3.32031,-6.62986e-05,0.000132222,0.000301197,0.000105904,332.118,-1.20893e+24,-1.72044e+39
3.33008,4.96259e-05,0.000132264,0.000213314,0.000106687,166.059,-3.02231e+23,2.76886e+38
3.33984,0.00016555,0.000132417,0.000125431,0.000107355,-1.51203e-11,6.04463e+23,2.27421e+39
3.34961,0.000281475,0.000132412,3.75487e-05,0.000107977,-166.059,1.51116e+24,4.27154e+39
3.35937,0.0003974,0.000132538,-5.03339e-05,0.000108619,-332.118,2.41785e+24,6.26886e+39
3.36914,0.000281475,0.000132595,3.75487e-05,0.00010914,-166.059,1.81339e+24,-1.0089e+39
3.37891,0.00016555,0.000132576,0.000125431,0.000109694,0,1.20893e+24,-8.28667e+39
3.38867,4.96259e-05,0.000132648,0.000213314,0.000110074,166.059,6.04463e+23,-1.55644e+40
3.39844,-6.62986e-05,0.000132761,0.000301197,0.000110597,332.118,0,-2.28422e+40
3.4082,4.96259e-05,0.00013255,0.000213314,0.000111038,166.059,1.6925e+25,3.6762e+39
3.41797,0.00016555,0.000132739,0.000125431,0.000111294,-1.51203e-11,3.38499e+25,3.01946e+40
3.42773,0.000281475,0.000132728,3.75487e-05,0.000111662,-166.059,5.07749e+25,5.6713e+40
3.4375,0.0003974,0.000132692,-5.03339e-05,0.00011194,-332.118,6.76998e+25,8.32314e+40
3.44727,0.000281475,0.000132732,3.75487e-05,0.000112139,-166.059,6.04463e+25,-1.33952e+40
3.45703,0.00016555,0.000132706,0.000125431,0.000112399,0,5.31927e+25,-1.10022e+41
3.4668,4.96259e-05,0.000132729,0.000213314,0.000112605,166.059,4.59392e+25,-2.06648e+41
3.47656,-6.62986e-05,0.000132693,0.000301197,0.000112707,332.118,3.86856e+25,-3.03275e+41
3.48633,4.96259e-05,0.000132661,0.000213314,0.00011284,166.059,1.45071e+26,4.88088e+40
3.49609,0.00016555,0.000132678,0.000125431,0.000113005,-1.51203e-11,2.51457e+26,4.00892e+41
3.50586,0.000281475,0.000132795,3.75487e-05,0.000113109,-166.059,3.57842e+26,7.52976e+41
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,-332.118,4.64228e+26,1.10506e+42
3.52539,0.000281475,0.000132758,3.75487e-05,0.000113256,-166.059,-4.25542e+26,-1.77847e+41
3.53516,0.00016555,0.000132686,0.000125431,0.000113336,0,-1.31531e+27,-1.46075e+42
3.54492,4.96259e-05,0.000132734,0.000213314,0.000113393,166.059,-2.20508e+27,-2.74366e+42
3.55469,-6.62986e-05,0.000132803,0.000301197,0.000113457,332.118,-3.09485e+27,-4.02657e+42
3.56445,4.96259e-05,0.000132891,0.000213314,0.000113567,166.059,-2.32114e+27,6.48032e+41
3.57422,0.00016555,0.000133152,0.000125431,0.000113551,1.50635e-11,-1.54743e+27,5.32263e+42
3.58398,0.000281475,0.000133271,3.75487e-05,0.000113728,-166.059,-7.73713e+26,9.99723e+42
3.59375,0.0003974,0.000133489,-5.03339e-05,0.000113742,-332.118,0,1.46718e+43
3.60352,0.000281475,0.000133717,3.75487e-05,0.000113776,-166.059,0,-2.36127e+42
3.61328,0.00016555,0.000134035,0.000125431,0.000113783,-3.80851e-12,0,-1.93944e+43
3.62305,4.96259e-05,0.000134423,0.000213314,0.000113981,166.059,0,-3.64275e+43
3.63281,-6.62986e-05,0.00013485,0.000301197,0.000114011,332.118,0,-5.34606e+43
3.64258,4.96259e-05,0.000135323,0.000213314,0.000114079,166.059,-1.9807e+28,8.60389e+42
3.65234,0.00016555,0.000135939,0.000125431,0.000114166,1.50635e-11,-3.96141e+28,7.06684e+43
3.66211,0.000281475,0.000136499,3.75487e-05,0.000114132,-166.059,-5.94211e+28,1.32733e+44
3.67188,0.0003974,0.00013723,-5.03339e-05,0.000114187,-332.118,-7.92282e+28,1.94797e+44
3.68164,0.000281475,0.000137867,3.75487e-05,0.00011439,-166.059,-5.94211e+28,-3.13505e+43
3.69141,0.00016555,0.000138667,0.000125431,0.000114388,0,-3.96141e+28,-2.57498e+44
3.70117,4.96259e-05,0.00013968,0.000213314,0.000114381,166.059,-1.9807e+28,-4.83646e+44
3.71094,-6.62986e-05,0.00014045,0.000301197,0.000114517,332.118,0,-7.09794e+44
3.7207,4.96259e-05,0.000141378,0.000213314,0.000114396,166.059,2.37684e+29,1.14233e+44
3.73047,0.00016555,0.000142302,0.000125431,0.000114534,1.50635e-11,4.75369e+29,9.38261e+44
3.74023,0.000281475,0.000143485,3.75487e-05,0.000114527,-166.059,7.13053e+29,1.76229e+45
3.75,0.0003974,0.000144489,-5.03339e-05,0.000114625,-332.118,9.50738e+29,2.58632e+45
3.75977,0.000281475,0.000145759,3.75487e-05,0.000114562,-166.059,-8.7151e+29,-4.16239e+44
3.76953,0.00016555,0.00014675,0.000125431,0.000114705,0,-2.69376e+30,-3.41879e+45
3.7793,4.96259e-05,0.000147862,0.000213314,0.000114667,166.059,-4.51601e+30,-6.42135e+45
3.78906,-6.62986e-05,0.000149131,0.000301197,0.000114639,332.118,-6.33825e+30,-9.4239e+45
3.79883,4.96259e-05,0.000150334,0.000213314,0.000114696,166.059,-3.48604e+30,1.51667e+45
3.80859,0.00016555,0.000151543,0.000125431,0.000114615,1.50635e-11,-6.33825e+29,1.24572e+46
3.81836,0.000281475,0.000152794,3.75487e-05,0.000114606,-166.059,2.21839e+30,2.33978e+46
3.82812,0.0003974,0.000153928,-5.03339e-05,0.000114643,-332.118,5.0706e+30,3.43384e+46
3.83789,0.000281475,0.000155205,3.75487e-05,0.000114522,-166.059,8.87355e+30,-5.52639e+45
3.84766,0.00016555,0.000156417,0.000125431,0.000114548,0,1.26765e+31,-4.53912e+46
3.85742,4.96259e-05,0.000157628,0.000213314,0.00011447,166.059,1.64795e+31,-8.5256e+46
3.86719,-6.62986e-05,0.000158838,0.000301197,0.000114462,332.118,2.02824e+31,-1.25121e+47
3.87695,4.96259e-05,0.000160009,0.000213314,0.000114489,166.059,5.57766e+31,2.01368e+46
3.88672,0.00016555,0.000161104,0.000125431,0.000114471,1.50635e-11,9.12708e+31,1.65394e+47
3.89648,0.000281475,0.000162271,3.75487e-05,0.000114437,-166.059,1.26765e+32,3.10652e+47
3.90625,0.0003974,0.00016331,-5.03339e-05,0.000114444,-332.118,1.62259e+32,4.55909e+47
3.91602,0.000281475,0.00016443,3.75487e-05,0.000114374,-166.059,4.05648e+31,-7.33736e+46
3.92578,0.00016555,0.000165526,0.000125431,0.000114369,0,-8.11296e+31,-6.02657e+47
3.93555,4.96259e-05,0.000166366,0.000213314,0.000114359,166.059,-2.02824e+32,-1.13194e+48
3.94531,-6.62986e-05,0.000167491,0.000301197,0.000114441,332.118,-3.24519e+32,-1.66122e+48
3.95508,4.96259e-05,0.000168367,0.000213314,0.000114394,166.059,7.30167e+32,2.67356e+47
3.96484,0.00016555,0.000169292,0.000125431,0.000114354,1.50635e-11,1.78485e+33,2.19593e+48
3.97461,0.000281475,0.000170002,3.75487e-05,0.000114352,-166.059,2.83954e+33,4.12451e+48
3.98438,0.0003974,0.000170914,-5.03339e-05,0.000114402,-332.118,3.89422e+33,6.05309e+48
3.99414,0.000281475,0.000171612,3.75487e-05,0.000114446,-166.059,1.62259e+33,-9.74178e+47
4.00391,0.00016555,0.000172401,0.000125431,0.000114512,7.50333e-12,-6.49037e+32,-8.00145e+48
4.01367,4.96259e-05,0.000173085,0.000213314,0.000114543,166.059,-2.92067e+33,-1.50287e+49
4.02344,-6.62986e-05,0.000173732,0.000301197,0.000114515,332.118,-5.1923e+33,-2.2056e+49
4.0332,4.96259e-05,0.000174234,0.000213314,0.000114529,166.059,-1.29807e+33,3.54967e+48
4.04297,0.00016555,0.000174819,0.000125431,0.000114631,-7.50333e-12,2.59615e+33,2.91553e+49
4.05273,0.000281475,0.000175364,3.75487e-05,0.000114697,-166.059,6.49037e+33,5.4761e+49
4.0625,0.0003974,0.000175837,-5.03339e-05,0.000114733,-332.118,1.03846e+34,8.03666e+49
4.07227,0.000281475,0.000176318,3.75487e-05,0.000114788,-166.059,-4.41345e+34,-1.29341e+49
4.08203,0.00016555,0.000176647,0.000125431,0.000114912,2.26805e-11,-9.86536e+34,-1.06235e+50
4.0918,4.96259e-05,0.000177112,0.000213314,0.000115012,166.059,-1.53173e+35,-1.99536e+50
4.10156,-6.62986e-05,0.000177352,0.000301197,0.000115063,332.118,-2.07692e+35,-2.92836e+50
4.11133,4.96259e-05,0.000177694,0.000213314,0.000115162,166.059,-1.55769e+35,4.71288e+49
4.12109,0.00016555,0.000178013,0.000125431,0.000115355,-7.50333e-12,-1.03846e+35,3.87094e+50
4.13086,0.000281475,0.000178243,3.75487e-05,0.00011547,-166.059,-5.1923e+34,7.27059e+50
4.14062,0.0003974,0.000178532,-5.03339e-05,0.000115623,-332.118,0,1.06702e+51
4.15039,0.000281475,0.000178784,3.75487e-05,0.000115846,-166.059,3.32307e+35,-1.71726e+50
4.16016,0.00016555,0.000178958,0.000125431,0.00011607,2.26805e-11,6.64614e+35,-1.41048e+51
4.16992,4.96259e-05,0.000179127,0.000213314,0.00011638,166.059,9.96921e+35,-2.64923e+51
4.17969,-6.62986e-05,0.000179397,0.000301197,0.000116615,332.118,1.32923e+36,-3.88798e+51
4.18945,4.96259e-05,0.000179491,0.000213314,0.000117017,166.059,9.96921e+35,6.25727e+50
4.19922,0.00016555,0.000179632,0.000125431,0.000117413,-7.50333e-12,6.64614e+35,5.13943e+51
4.20898,0.000281475,0.000179861,3.75487e-05,0.000117804,-166.059,3.32307e+35,9.65313e+51
4.21875,0.0003974,0.000180018,-5.03339e-05,0.000118229,-332.118,0,1.41668e+52
4.22852,0.000281475,0.000180141,3.75487e-05,0.000118748,-166.059,-2.65846e+36,-2.28e+51
4.23828,0.00016555,0.000180222,0.000125431,0.000119378,2.26805e-11,-5.31691e+36,-1.87268e+52
4.24805,4.96259e-05,0.00018035,0.000213314,0.000119907,166.059,-7.97537e+36,-3.51737e+52
4.25781,-6.62986e-05,0.000180608,0.000301197,0.000120664,332.118,-1.06338e+37,-5.16205e+52
4.26758,4.96259e-05,0.000180645,0.000213314,0.000121214,166.059,-1.86092e+37,8.30775e+51
4.27734,0.00016555,0.000180793,0.000125431,0.000122011,-7.50333e-12,-2.65846e+37,6.8236e+52
4.28711,0.000281475,0.000180832,3.75487e-05,0.000122775,-166.059,-3.45599e+37,1.28164e+53
4.29687,0.0003974,0.000180961,-5.03339e-05,0.000123505,-332.118,-4.25353e+37,1.88092e+53
4.30664,0.000281475,0.000181063,3.75487e-05,0.000124431,-166.059,-1.59507e+38,-3.02714e+52
4.31641,0.00016555,0.000181253,0.000125431,0.000125266,2.26805e-11,-2.76479e+38,-2.48635e+53
4.32617,4.96259e-05,0.000181317,0.000213314,0.000126075,166.059,-3.93451e+38,-4.66999e+53
4.33594,-6.62986e-05,0.000181406,0.000301197,0.000126972,332.118,-5.10424e+38,-6.85363e+53
4.3457,4.96259e-05,0.000181461,0.000213314,0.000127888,166.059,-5.52959e+38,1.10302e+53
4.35547,0.00016555,0.000181548,0.000125431,0.00012881,0,-5.95494e+38,9.05966e+53
4.36523,0.000281475,0.000181718,3.75487e-05,0.0001297,-166.059,-6.38029e+38,1.70163e+54
4.375,0.0003974,0.000181735,-5.03339e-05,0.000130658,-332.118,-6.80565e+38,2.4973e+54
4.38477,0.000281475,0.000181979,3.75487e-05,0.000131696,-166.059,-1.70141e+38,-4.01912e+53
4.39453,0.00016555,0.00018198,0.000125431,0.000132553,7.56017e-12,3.40282e+38,-3.30112e+54
4.4043,4.96259e-05,0.000182038,0.000213314,0.000133588,166.059,8.50706e+38,-6.20033e+54
4.41406,-6.62986e-05,0.000182239,0.000301197,0.000134487,332.118,1.36113e+39,-9.09954e+54
4.42383,4.96259e-05,0.000182312,0.000213314,0.000135331,166.059,-3.06254e+39,1.46447e+54
4.43359,0.00016555,0.000182397,0.000125431,0.000136224,7.56017e-12,-7.48621e+39,1.20285e+55
4.44336,0.000281475,0.00018247,3.75487e-05,0.000137205,-166.059,-1.19099e+40,2.25925e+55
4.45312,0.0003974,0.000182537,-5.03339e-05,0.000137965,-332.118,-1.63336e+40,3.31565e+55
4.46289,0.000281475,0.000182575,3.75487e-05,0.000138816,-166.059,-2.31392e+40,-5.33617e+54
4.47266,0.00016555,0.000182754,0.000125431,0.000139673,7.56017e-12,-2.99448e+40,-4.38288e+55
4.48242,4.96259e-05,0.000182741,0.000213314,0.000140454,166.059,-3.67505e+40,-8.23215e+55
4.49219,-6.62986e-05,0.00018302,0.000301197,0.000141241,332.118,-4.35561e+40,-1.20814e+56
4.50195,4.96259e-05,0.000182993,0.000213314,0.000141912,166.059,3.26671e+40,1.94437e+55
4.51172,0.00016555,0.00018313,0.000125431,0.00014261,7.56017e-12,1.0889e+41,1.59702e+56
4.52148,0.000281475,0.00018311,3.75487e-05,0.000143255,-166.059,1.85114e+41,2.99959e+56
4.53125,0.0003974,0.0001832,-5.03339e-05,0.000143878,-332.118,2.61337e+41,4.40217e+56
4.54102,0.000281475,0.000183321,3.75487e-05,0.0001444,-166.059,2.17781e+40,-7.08481e+55
4.55078,0.00016555,0.000183319,0.000125431,0.000145103,-2.26237e-11,-2.17781e+41,-5.81914e+56
4.56055,4.96259e-05,0.000183413,0.000213314,0.000145531,166.059,-4.5734e+41,-1.09298e+57
4.57031,-6.62986e-05,0.000183407,0.000301197,0.00014602,332.118,-6.96898e+41,-1.60404e+57
4.58008,4.96259e-05,0.000183504,0.000213314,0.000146511,166.059,-8.71123e+41,2.58153e+56
4.58984,0.00016555,0.000183547,0.000125431,0.000147011,7.56017e-12,-1.04535e+42,2.12035e+57
4.59961,0.000281475,0.000183663,3.75487e-05,0.000147249,-166.059,-1.21957e+42,3.98255e+57
4.60937,0.0003974,0.000183641,-5.03339e-05,0.000147674,-332.118,-1.3938e+42,5.84475e+57
4.61914,0.000281475,0.000183758,3.75487e-05,0.000147975,-166.059,-3.48449e+41,-9.40648e+56
4.62891,0.00016555,0.000183675,0.000125431,0.000148288,-2.26237e-11,6.96898e+41,-7.72604e+57
4.63867,4.96259e-05,0.000183812,0.000213314,0.000148607,166.059,1.74225e+42,-1.45114e+58
4.64844,-6.62986e-05,0.000183836,0.000301197,0.000148899,332.118,2.78759e+42,-2.12968e+58
4.6582,4.96259e-05,0.000183938,0.000213314,0.000149183,166.059,-6.96898e+41,3.42749e+57
4.66797,0.00016555,0.000183933,0.000125431,0.000149209,7.56017e-12,-4.18139e+42,2.81518e+58
4.67773,0.000281475,0.000184047,3.75487e-05,0.000149549,-166.059,-7.66588e+42,5.28761e+58
4.6875,0.0003974,0.000184163,-5.03339e-05,0.000149603,-332.118,-1.11504e+43,7.76005e+58
4.69727,0.000281475,0.000184167,3.75487e-05,0.000149912,-166.059,-1.95132e+43,-1.24889e+58
4.70703,0.00016555,0.000184413,0.000125431,0.000150008,-2.26237e-11,-2.78759e+43,-1.02578e+59
4.7168,4.96259e-05,0.000184412,0.000213314,0.000150216,166.059,-3.62387e+43,-1.92668e+59
4.72656,-6.62986e-05,0.000184569,0.000301197,0.000150258,332.118,-4.46015e+43,-2.82757e+59
4.73633,4.96259e-05,0.000184868,0.000213314,0.000150499,166.059,1.11504e+43,4.55067e+58
4.74609,0.00016555,0.000184966,0.000125431,0.000150541,7.56017e-12,6.69022e+43,3.7377e+59
4.75586,0.000281475,0.000185183,3.75487e-05,0.000150736,-166.059,1.22654e+44,7.02034e+59
4.76562,0.0003974,0.000185603,-5.03339e-05,0.00015078,-332.118,1.78406e+44,1.0303e+60
4.77539,0.000281475,0.000185869,3.75487e-05,0.000150894,-166.059,-2.23007e+44,-1.65815e+59
4.78516,0.00016555,0.000186254,0.000125431,0.000151042,-2.26237e-11,-6.24421e+44,-1.36193e+60
4.79492,4.96259e-05,0.000186613,0.000213314,0.000151099,166.059,-1.02583e+45,-2.55804e+60
4.80469,-6.62986e-05,0.000187154,0.000301197,0.000151201,332.118,-1.42725e+45,-3.75415e+60
4.81445,4.96259e-05,0.000187615,0.000213314,0.000151275,166.059,-2.49768e+45,6.0419e+59
4.82422,0.00016555,0.00018827,0.000125431,0.000151429,7.56017e-12,-3.56812e+45,4.96253e+60
4.83398,0.000281475,0.000188841,3.75487e-05,0.000151438,-166.059,-4.63856e+45,9.32088e+60
4.84375,0.0003974,0.000189569,-5.03339e-05,0.000151558,-332.118,-5.70899e+45,1.36792e+61
4.85352,0.000281475,0.000190304,3.75487e-05,0.000151601,-166.059,-4.28174e+45,-2.20152e+60
4.86328,0.00016555,0.000191066,0.000125431,0.000151672,-7.50333e-12,-2.8545e+45,-1.80823e+61
4.87305,4.96259e-05,0.000191929,0.000213314,0.000151747,166.059,-1.42725e+45,-3.3963e+61
4.88281,-6.62986e-05,0.000192819,0.000301197,0.000151778,332.118,0,-4.98438e+61
4.89258,4.96259e-05,0.000193773,0.000213314,0.000151884,166.059,2.8545e+46,8.0218e+60
4.90234,0.00016555,0.000194692,0.000125431,0.000151907,-7.50333e-12,5.70899e+46,6.58874e+61
4.91211,0.000281475,0.00019579,3.75487e-05,0.000151948,-166.059,8.56349e+46,1.23753e+62
4.92187,0.0003974,0.000196712,-5.03339e-05,0.000151985,-332.118,1.1418e+47,1.81618e+62
4.93164,0.000281475,0.000197742,3.75487e-05,0.000151963,-166.059,1.54143e+47,-2.92295e+61
4.94141,0.00016555,0.000198867,0.000125431,0.000152115,-7.50333e-12,1.94106e+47,-2.40077e+62
4.95117,4.96259e-05,0.000200017,0.000213314,0.000152043,166.059,2.34069e+47,-4.50925e+62
4.96094,-6.62986e-05,0.00020108,0.000301197,0.000152172,332.118,2.74032e+47,-6.61773e+62
4.9707,4.96259e-05,0.000202191,0.000213314,0.000152157,166.059,2.05524e+47,1.06505e+62
4.98047,0.00016555,0.00020341,0.000125431,0.000152223,-7.50333e-12,1.37016e+47,8.74784e+62
4.99023,0.000281475,0.000204616,3.75487e-05,0.000152264,-166.059,6.85079e+46,1.64306e+63
5,0.0003974,0.000205652,-5.03339e-05,0.000152237,-332.118,0,2.41134e+63
5.00977,0.000281475,0.000206904,3.75487e-05,0.000152217,-166.059,0,-3.88079e+62
5.01953,0.00016555,0.000207934,0.000125431,0.000152294,7.50333e-12,0,-3.1875e+63
5.0293,4.96259e-05,0.00020917,0.000213314,0.000152293,166.059,0,-5.98692e+63
5.03906,-6.62986e-05,0.000210361,0.000301197,0.000152333,332.118,0,-8.78634e+63
5.04883,4.96259e-05,0.000211272,0.000213314,0.000152283,166.059,1.4615e+48,1.41406e+63
5.05859,0.00016555,0.000212581,0.000125431,0.000152391,-2.26805e-11,2.923e+48,1.16145e+64
5.06836,0.000281475,0.000213586,3.75487e-05,0.00015231,-166.059,4.3845e+48,2.18149e+64
5.07812,0.0003974,0.000214668,-5.03339e-05,0.000152422,-332.118,5.84601e+48,3.20153e+64
5.08789,0.000281475,0.000215595,3.75487e-05,0.000152285,-166.059,4.3845e+48,-5.15251e+63
5.09766,0.00016555,0.000216663,0.000125431,0.000152326,7.50333e-12,2.923e+48,-4.23203e+64
5.10742,4.96259e-05,0.000217679,0.000213314,0.000152295,166.059,1.4615e+48,-7.94881e+64
5.11719,-6.62986e-05,0.000218631,0.000301197,0.000152387,332.118,0,-1.16656e+65
5.12695,4.96259e-05,0.000219474,0.000213314,0.000152295,166.059,4.67681e+49,1.87745e+64
5.13672,0.00016555,0.000220436,0.000125431,0.000152345,-2.26805e-11,9.35361e+49,1.54205e+65
5.14648,0.000281475,0.000221254,3.75487e-05,0.000152338,-166.059,1.40304e+50,2.89635e+65
5.15625,0.0003974,0.000222099,-5.03339e-05,0.000152309,-332.118,1.87072e+50,4.25065e+65
5.16602,0.000281475,0.000222869,3.75487e-05,0.000152271,-166.059,-9.35361e+49,-6.84096e+64
5.17578,0.00016555,0.000223602,0.000125431,0.00015228,7.50333e-12,-3.74144e+50,-5.61885e+65
5.18555,4.96259e-05,0.000224359,0.000213314,0.000152378,166.059,-6.54753e+50,-1.05536e+66
5.19531,-6.62986e-05,0.000224976,0.000301197,0.000152324,332.118,-9.35361e+50,-1.54883e+66
5.20508,4.96259e-05,0.000225656,0.000213314,0.000152341,166.059,-1.40304e+50,2.49268e+65
5.21484,0.00016555,0.000226269,0.000125431,0.000152268,-2.26805e-11,6.54753e+50,2.04737e+66
5.22461,0.000281475,0.000226857,3.75487e-05,0.000152336,-166.059,1.44981e+51,3.84547e+66
5.23437,0.0003974,0.000227315,-5.03339e-05,0.000152388,-332.118,2.24487e+51,5.64358e+66
5.24414,0.000281475,0.000227819,3.75487e-05,0.000152313,-166.059,1.87072e+50,-9.08271e+65
5.25391,0.00016555,0.000228163,0.000125431,0.000152436,7.50333e-12,-1.87072e+51,-7.46012e+66
5.26367,4.96259e-05,0.000228706,0.000213314,0.00015242,166.059,-3.92852e+51,-1.4012e+67
5.27344,-6.62986e-05,0.000229057,0.000301197,0.000152503,332.118,-5.98631e+51,-2.05638e+67
5.2832,4.96259e-05,0.000229471,0.000213314,0.000152525,166.059,-4.48973e+51,3.30952e+66
5.29297,0.00016555,0.000229753,0.000125431,0.00015261,-2.26805e-11,-2.99316e+51,2.71828e+67
5.30273,0.000281475,0.00023009,3.75487e-05,0.000152705,-166.059,-1.49658e+51,5.10562e+67
5.3125,0.0003974,0.000230471,-5.03339e-05,0.000152805,-332.118,0,7.49295e+67
5.32227,0.000281475,0.000230568,3.75487e-05,0.000153007,-166.059,-3.59179e+52,-1.20591e+67
5.33203,0.00016555,0.000230825,0.000125431,0.000153133,0,-7.18357e+52,-9.90477e+67
5.3418,4.96259e-05,0.000231022,0.000213314,0.000153404,166.059,-1.07754e+53,-1.86036e+68
5.35156,-6.62986e-05,0.000231281,0.000301197,0.000153533,332.118,-1.43671e+53,-2.73025e+68
5.36133,4.96259e-05,0.000231352,0.000213314,0.000153744,166.059,1.31699e+53,4.39403e+67
5.37109,0.00016555,0.00023147,0.000125431,0.000154073,-7.56017e-12,4.07069e+53,3.60906e+68
5.38086,0.000281475,0.000231616,3.75487e-05,0.000154446,-166.059,6.82439e+53,6.77871e+68
5.39062,0.0003974,0.000231694,-5.03339e-05,0.000154854,-332.118,9.5781e+53,9.94836e+68
5.40039,0.000281475,0.00023179,3.75487e-05,0.000155274,-166.059,1.10148e+54,-1.60108e+68
5.41016,0.00016555,0.000231851,0.000125431,0.000155758,-7.56017e-12,1.24515e+54,-1.31505e+69
5.41992,4.96259e-05,0.000231976,0.000213314,0.000156279,166.059,1.38882e+54,-2.47e+69
5.42969,-6.62986e-05,0.00023197,0.000301197,0.000156785,332.118,1.5325e+54,-3.62494e+69
5.43945,4.96259e-05,0.000232113,0.000213314,0.000157404,166.059,1.5325e+54,5.83394e+68
5.44922,0.00016555,0.000232041,0.000125431,0.000158113,-7.56017e-12,1.5325e+54,4.79173e+69
5.45898,0.000281475,0.000232046,3.75487e-05,0.000158796,-166.059,1.5325e+54,9.00006e+69
5.46875,0.0003974,0.000232074,-5.03339e-05,0.000159587,-332.118,1.5325e+54,1.32084e+70
5.47852,0.000281475,0.00023202,3.75487e-05,0.000160244,-166.059,-3.83124e+53,-2.12575e+69
5.48828,0.00016555,0.000232033,0.000125431,0.000161117,-7.56017e-12,-2.29874e+54,-1.74599e+70
5.49805,4.96259e-05,0.000232068,0.000213314,0.000161854,166.059,-4.21436e+54,-3.2794e+70
5.50781,-6.62986e-05,0.000232017,0.000301197,0.00016271,332.118,-6.12998e+54,-4.81282e+70
5.51758,4.96259e-05,0.000231916,0.000213314,0.000163622,166.059,-1.07275e+55,7.7457e+69
5.52734,0.00016555,0.000231967,0.000125431,0.000164498,-7.56017e-12,-1.5325e+55,6.36196e+70
5.53711,0.000281475,0.000231941,3.75487e-05,0.000165369,-166.059,-1.99224e+55,1.19493e+71
5.54688,0.0003974,0.00023194,-5.03339e-05,0.000166335,-332.118,-2.45199e+55,1.75367e+71
5.55664,0.000281475,0.000231774,3.75487e-05,0.000167264,-166.059,-1.1647e+56,-2.82234e+70
5.56641,0.00016555,0.000231829,0.000125431,0.000168143,-7.56017e-12,-2.08419e+56,-2.31814e+71
5.57617,4.96259e-05,0.000231758,0.000213314,0.000169123,166.059,-3.00369e+56,-4.35405e+71
5.58594,-6.62986e-05,0.000231722,0.000301197,0.000170066,332.118,-3.92319e+56,-6.38996e+71
5.5957,4.96259e-05,0.00023174,0.000213314,0.000170862,166.059,9.80797e+55,1.02839e+71
5.60547,0.00016555,0.000231584,0.000125431,0.000171842,2.26237e-11,5.88478e+56,8.44674e+71
5.61523,0.000281475,0.000231604,3.75487e-05,0.000172721,-166.059,1.07888e+57,1.58651e+72
5.625,0.0003974,0.000231659,-5.03339e-05,0.000173617,-332.118,1.56928e+57,2.32834e+72
5.63477,0.000281475,0.000231592,3.75487e-05,0.000174463,-166.059,7.84638e+56,-3.74721e+71
5.64453,0.00016555,0.000231527,0.000125431,0.000175269,-7.56017e-12,3.5716e+43,-3.07779e+72
5.6543,4.96259e-05,0.000231459,0.000213314,0.000176195,166.059,-7.84638e+56,-5.78085e+72
5.66406,-6.62986e-05,0.000231596,0.000301197,0.000176822,332.118,-1.56928e+57,-8.48392e+72
5.67383,4.96259e-05,0.000231502,0.000213314,0.000177678,166.059,1.96159e+57,1.36539e+72
5.68359,0.00016555,0.000231633,0.000125431,0.000178433,7.56017e-12,5.49246e+57,1.12147e+73
5.69336,0.000281475,0.000231497,3.75487e-05,0.000179049,-166.059,9.02333e+57,2.1064e+73
5.70312,0.0003974,0.000231557,-5.03339e-05,0.000179716,-332.118,1.25542e+58,3.09133e+73
5.71289,0.000281475,0.00023161,3.75487e-05,0.000180338,-166.059,6.2771e+57,-4.97516e+72
5.72266,0.00016555,0.000231577,0.000125431,0.000180867,-3.7744e-11,1.42725e+45,-4.08636e+73
5.73242,4.96259e-05,0.000231667,0.000213314,0.000181535,166.059,-6.2771e+57,-7.67521e+73
5.74219,-6.62986e-05,0.00023162,0.000301197,0.000181993,332.118,-1.25542e+58,-1.12641e+74
5.75195,4.96259e-05,0.000231698,0.000213314,0.000182456,166.059,2.8247e+58,1.81283e+73
5.76172,0.00016555,0.000231785,0.000125431,0.000182969,7.56017e-12,6.90481e+58,1.48897e+74
5.77148,0.000281475,0.000231835,3.75487e-05,0.000183375,-166.059,1.09849e+59,2.79666e+74
5.78125,0.0003974,0.000231792,-5.03339e-05,0.000183771,-332.118,1.5065e+59,4.10435e+74
5.79102,0.000281475,0.000231979,3.75487e-05,0.000184215,-166.059,-3.76626e+58,-6.6055e+73
5.80078,0.00016555,0.000231997,0.000125431,0.000184538,-7.56017e-12,-2.25976e+59,-5.42545e+74
5.81055,4.96259e-05,0.00023209,0.000213314,0.000184885,166.059,-4.14289e+59,-1.01903e+75
5.82031,-6.62986e-05,0.000232161,0.000301197,0.000185208,332.118,-6.02602e+59,-1.49552e+75
5.83008,4.96259e-05,0.000232221,0.000213314,0.000185438,166.059,-2.51084e+59,2.40688e+74
5.83984,0.00016555,0.00023234,0.000125431,0.000185665,-7.50333e-12,1.00434e+59,1.9769e+75
5.84961,0.000281475,0.000232486,3.75487e-05,0.000185928,-166.059,4.51951e+59,3.71311e+75
5.85937,0.0003974,0.000232501,-5.03339e-05,0.000186201,-332.118,8.03469e+59,5.44933e+75
5.86914,0.000281475,0.000232705,3.75487e-05,0.00018636,-166.059,-1.80781e+60,-8.77009e+74
5.87891,0.00016555,0.00023276,0.000125431,0.000186574,-2.26805e-11,-4.41908e+60,-7.20335e+75
5.88867,4.96259e-05,0.000232997,0.000213314,0.000186752,166.059,-7.03035e+60,-1.35297e+76
5.89844,-6.62986e-05,0.000233147,0.000301197,0.000186882,332.118,-9.64163e+60,-1.9856e+76
5.9082,4.96259e-05,0.000233279,0.000213314,0.000187102,166.059,2.41041e+60,3.19561e+75
5.91797,0.00016555,0.000233582,0.000125431,0.000187236,-7.50333e-12,1.44624e+61,2.62472e+76
5.92773,0.000281475,0.000233697,3.75487e-05,0.000187409,-166.059,2.65145e+61,4.92989e+76
5.9375,0.0003974,0.000234016,-5.03339e-05,0.000187485,-332.118,3.85665e+61,7.23505e+76
5.94727,0.000281475,0.000234309,3.75487e-05,0.000187643,-166.059,2.89249e+61,-1.1644e+76
5.95703,0.00016555,0.000234587,0.000125431,0.000187735,7.50333e-12,1.92833e+61,-9.56385e+76
5.9668,4.96259e-05,0.000234976,0.000213314,0.000187873,166.059,9.64163e+60,-1.79633e+77
5.97656,-6.62986e-05,0.00023551,0.000301197,0.000187887,332.118,0,-2.63628e+77
5.98633,4.96259e-05,0.000235826,0.000213314,0.000187991,166.059,0,4.24279e+76
5.99609,0.00016555,0.000236366,0.000125431,0.000188078,-7.50333e-12,0,3.48483e+77
6.00586,0.000281475,0.000236834,3.75487e-05,0.00018809,-166.059,0,6.54539e+77
6.01562,0.0003974,0.000237326,-5.03339e-05,0.00018822,-332.118,0,9.60594e+77
6.02539,0.000281475,0.000238127,3.75487e-05,0.000188227,-166.059,0,-1.54597e+77
6.03516,0.00016555,0.000238688,0.000125431,0.000188347,7.50333e-12,0,-1.26979e+78
6.04492,4.96259e-05,0.000239379,0.000213314,0.000188353,166.059,0,-2.38498e+78
6.05469,-6.62986e-05,0.000240145,0.000301197,0.000188375,332.118,0,-3.50017e+78
6.06445,4.96259e-05,0.00024082,0.000213314,0.000188536,166.059,2.05688e+63,5.63314e+77
6.07422,0.00016555,0.000241622,0.000125431,0.000188465,-3.7744e-11,4.11376e+63,4.6268e+78
6.08398,0.000281475,0.000242612,3.75487e-05,0.000188505,-166.059,6.17064e+63,8.69029e+78
6.09375,0.0003974,0.00024348,-5.03339e-05,0.000188563,-332.118,8.22752e+63,1.27538e+79
6.10352,0.000281475,0.000244421,3.75487e-05,0.000188588,-166.059,1.11072e+64,-2.05258e+78
6.11328,0.00016555,0.00024535,0.000125431,0.000188626,7.50333e-12,1.39868e+64,-1.68589e+79
6.12305,4.96259e-05,0.000246352,0.000213314,0.000188695,166.059,1.68664e+64,-3.16653e+79
6.13281,-6.62986e-05,0.000247349,0.000301197,0.000188676,332.118,1.97461e+64,-4.64716e+79
6.14258,4.96259e-05,0.000248373,0.000213314,0.000188756,166.059,2.13916e+64,7.4791e+78
6.15234,0.00016555,0.000249491,0.000125431,0.000188696,-7.50333e-12,2.30371e+64,6.14298e+79
6.16211,0.000281475,0.000250504,3.75487e-05,0.000188875,-166.059,2.46826e+64,1.15381e+80
6.17187,0.0003974,0.000251518,-5.03339e-05,0.000188723,-332.118,2.63281e+64,1.69331e+80
6.18164,0.000281475,0.000252633,3.75487e-05,0.000188934,-166.059,4.60741e+64,-2.7252e+79
6.19141,0.00016555,0.000253697,0.000125431,0.000188822,7.50333e-12,6.58202e+64,-2.23835e+80
6.20117,4.96259e-05,0.000254712,0.000213314,0.00018894,166.059,8.55662e+64,-4.20419e+80
6.21094,-6.62986e-05,0.000255723,0.000301197,0.000189002,332.118,1.05312e+65,-6.17002e+80
6.2207,4.96259e-05,0.000256903,0.000213314,0.000188968,166.059,7.89842e+64,9.92997e+79
6.23047,0.00016555,0.00025792,0.000125431,0.000189033,-3.7744e-11,5.26561e+64,8.15601e+80
6.24023,0.000281475,0.000258974,3.75487e-05,0.000189182,-166.059,2.63281e+64,1.5319e+81
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,-332.118,0,2.2482e+81
6.25977,0.000281475,0.000260889,3.75487e-05,0.0001891,-166.059,0,-3.61824e+80
6.26953,0.00016555,0.000261919,0.000125431,0.000189248,7.50333e-12,0,-2.97185e+81
6.2793,4.96259e-05,0.000262864,0.000213314,0.000189339,166.059,0,-5.58188e+81
6.28906,-6.62986e-05,0.000263743,0.000301197,0.000189324,332.118,0,-8.19191e+81
6.29883,4.96259e-05,0.000264695,0.000213314,0.000189333,166.059,0,1.3184e+81
6.30859,0.00016555,0.000265492,0.000125431,0.000189301,0,0,1.08287e+82
6.31836,0.000281475,0.000266422,3.75487e-05,0.000189406,-166.059,0,2.0339e+82
6.32812,0.0003974,0.000267197,-5.03339e-05,0.000189461,-332.118,0,2.98493e+82
6.33789,0.000281475,0.000267946,3.75487e-05,0.000189437,-166.059,-3.36999e+66,-4.80392e+81
6.34766,0.00016555,0.000268719,0.000125431,0.000189384,-7.56017e-12,-6.73999e+66,-3.94571e+82
6.35742,4.96259e-05,0.000269385,0.000213314,0.000189487,166.059,-1.011e+67,-7.41104e+82
6.36719,-6.62986e-05,0.000270046,0.000301197,0.000189576,332.118,-1.348e+67,-1.08764e+83
6.37695,4.96259e-05,0.000270771,0.000213314,0.000189441,166.059,-2.359e+67,1.75043e+82
6.38672,0.00016555,0.000271402,0.000125431,0.000189559,-2.26237e-11,-3.36999e+67,1.43772e+83
6.39648,0.000281475,0.000271902,3.75487e-05,0.000189569,-166.059,-4.38099e+67,2.7004e+83
6.40625,0.0003974,0.000272471,-5.03339e-05,0.000189536,-332.118,-5.39199e+67,3.96308e+83
6.41602,0.000281475,0.000272941,3.75487e-05,0.000189543,-166.059,-2.022e+68,-6.37814e+82
6.42578,0.00016555,0.000273492,0.000125431,0.000189684,-7.56017e-12,-3.50479e+68,-5.23871e+83
6.43555,4.96259e-05,0.00027394,0.000213314,0.000189617,166.059,-4.98759e+68,-9.8396e+83
6.44531,-6.62986e-05,0.000274354,0.000301197,0.000189649,332.118,-6.47039e+68,-1.44405e+84
6.45508,4.96259e-05,0.000274767,0.000213314,0.000189682,166.059,-1.348e+69,2.32404e+83
6.46484,0.00016555,0.000275091,0.000125431,0.000189811,7.56017e-12,-2.04896e+69,1.90886e+84
6.47461,0.000281475,0.000275484,3.75487e-05,0.0001898,-166.059,-2.74991e+69,3.58531e+84
6.48437,0.0003974,0.000275803,-5.03339e-05,0.000189891,-332.118,-3.45087e+69,5.26177e+84
6.49414,0.000281475,0.000276064,3.75487e-05,0.000189956,-166.059,-3.45087e+69,-8.46823e+83
6.50391,0.00016555,0.000276421,0.000125431,0.000190169,-7.56017e-12,-3.45087e+69,-6.95541e+84
6.51367,4.96259e-05,0.000276646,0.000213314,0.000190379,166.059,-3.45087e+69,-1.3064e+85
6.52344,-6.62986e-05,0.000276996,0.000301197,0.000190387,332.118,-3.45087e+69,-1.91726e+85
6.5332,4.96259e-05,0.000277133,0.000213314,0.000190764,166.059,8.62718e+68,3.08562e+84
6.54297,0.00016555,0.000277418,0.000125431,0.000190978,3.7744e-11,5.17631e+69,2.53438e+85
6.55273,0.000281475,0.000277639,3.75487e-05,0.000191223,-166.059,9.4899e+69,4.7602e+85
6.5625,0.0003974,0.000277858,-5.03339e-05,0.000191553,-332.118,1.38035e+70,6.98602e+85
6.57227,0.000281475,0.000278002,3.75487e-05,0.000191914,-166.059,1.03526e+70,-1.12432e+85
6.58203,0.00016555,0.000278236,0.000125431,0.000192314,-7.56017e-12,6.90175e+69,-9.23467e+85
6.5918,4.96259e-05,0.000278359,0.000213314,0.000192812,166.059,3.45087e+69,-1.7345e+86
6.60156,-6.62986e-05,0.000278654,0.000301197,0.000193251,332.118,0,-2.54554e+86
6.61133,4.96259e-05,0.000278689,0.000213314,0.000193873,166.059,5.5214e+70,4.09676e+85
6.62109,0.00016555,0.000278967,0.000125431,0.000194291,7.56017e-12,1.10428e+71,3.36489e+86
6.63086,0.000281475,0.00027904,3.75487e-05,0.000194996,-166.059,1.65642e+71,6.3201e+86
6.64062,0.0003974,0.000279383,-5.03339e-05,0.000195617,-332.118,2.20856e+71,9.27531e+86
6.65039,0.000281475,0.000279386,3.75487e-05,0.000196307,-166.059,2.7607e+71,-1.49276e+86
6.66016,0.00016555,0.000279617,0.000125431,0.000196882,-7.56017e-12,3.31284e+71,-1.22608e+87
6.66992,4.96259e-05,0.000279867,0.000213314,0.000197828,166.059,3.86498e+71,-2.30289e+87
6.67969,-6.62986e-05,0.000279854,0.000301197,0.000198494,332.118,4.41712e+71,-3.3797e+87
6.68945,4.96259e-05,0.000280075,0.000213314,0.000199251,166.059,1.21471e+72,5.43925e+86
6.69922,0.00016555,0.000280121,0.000125431,0.000200077,3.7744e-11,1.9877e+72,4.46755e+87
6.70898,0.000281475,0.000280345,3.75487e-05,0.000201013,-166.059,2.7607e+72,8.39117e+87
6.71875,0.0003974,0.000280436,-5.03339e-05,0.000201836,-332.118,3.53369e+72,1.23148e+88
6.72852,0.000281475,0.000280562,3.75487e-05,0.00020261,-166.059,-2.65027e+72,-1.98193e+87
6.73828,0.00016555,0.000280723,0.000125431,0.000203527,-7.56017e-12,-8.83424e+72,-1.62787e+88
6.74805,4.96259e-05,0.00028079,0.000213314,0.000204386,166.059,-1.50182e+73,-3.05754e+88
6.75781,-6.62986e-05,0.000280989,0.000301197,0.000205357,332.118,-2.12022e+73,-4.48721e+88
6.76758,4.96259e-05,0.000281077,0.000213314,0.000206116,166.059,5.30054e+72,7.22167e+87
6.77734,0.00016555,0.000281108,0.000125431,0.000207025,7.56017e-12,3.18032e+73,5.93155e+88
6.78711,0.000281475,0.000281354,3.75487e-05,0.000207821,-166.059,5.8306e+73,1.11409e+89
6.79687,0.0003974,0.0002813,-5.03339e-05,0.000208748,-332.118,8.48087e+73,1.63503e+89
6.80664,0.000281475,0.000281475,3.75487e-05,0.000209431,-166.059,7.06739e+72,-2.6314e+88
6.81641,0.00016555,0.000281498,0.000125431,0.000210358,7.50333e-12,-7.06739e+73,-2.16131e+89
6.82617,4.96259e-05,0.000281506,0.000213314,0.000211156,166.059,-1.48415e+74,-4.05948e+89
6.83594,-6.62986e-05,0.00028169,0.000301197,0.000211917,332.118,-2.26156e+74,-5.95765e+89
6.8457,4.96259e-05,0.000281726,0.000213314,0.000212692,166.059,-5.65391e+73,9.58818e+88
6.85547,0.00016555,0.000281751,0.000125431,0.000213401,2.26805e-11,1.13078e+74,7.87529e+89
6.86523,0.000281475,0.000281885,3.75487e-05,0.000214114,-166.059,2.82696e+74,1.47918e+90
6.875,0.0003974,0.000281915,-5.03339e-05,0.000214693,-332.118,4.52313e+74,2.17082e+90
6.88477,0.000281475,0.000281963,3.75487e-05,0.00021532,-166.059,-3.39235e+74,-3.4937e+89
6.89453,0.00016555,0.000282021,0.000125431,0.000216007,7.50333e-12,-1.13078e+75,-2.86956e+90
6.9043,4.96259e-05,0.000282041,0.000213314,0.000216553,166.059,-1.92233e+75,-5.38976e+90
6.91406,-6.62986e-05,0.000282104,0.000301197,0.000217,332.118,-2.71388e+75,-7.90995e+90
6.92383,4.96259e-05,0.000282136,0.000213314,0.000217596,166.059,-2.26156e+74,-4.49136e+90
6.93359,0.00016555,0.000282162,0.000125431,0.000218066,-7.50333e-12,2.26156e+75,-1.07278e+90
6.94336,0.000281475,0.000282286,3.75487e-05,0.000218487,-166.059,4.74928e+75,2.3458e+90
6.95312,0.0003974,0.000282207,-5.03339e-05,0.000218948,-332.118,7.23701e+75,5.76438e+90
6.96289,0.000281475,0.000282364,3.75487e-05,0.000219204,-166.059,5.42775e+75,1.01227e+90
6.97266,0.00016555,0.000282286,0.000125431,0.00021971,7.50333e-12,3.6185e+75,-3.73984e+90
6.98242,4.96259e-05,0.00028233,0.000213314,0.000219926,166.059,1.80925e+75,-8.49195e+90
6.99219,-6.62986e-05,0.000282438,0.000301197,0.000220267,332.118,0,-1.32441e+91
7.00195,4.96259e-05,0.000282371,0.000213314,0.000220494,166.059,1.80925e+75,-7.55165e+90
7.01172,0.00016555,0.000282536,0.000125431,0.000220795,2.26805e-11,3.6185e+75,-1.85923e+90
7.02148,0.000281475,0.000282486,3.75487e-05,0.000221052,-166.059,5.42775e+75,3.83318e+90
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,-332.118,7.23701e+75,9.5256e+90
7.04102,0.000281475,0.000282613,3.75487e-05,0.000221419,-166.059,3.6185e+75,5.50946e+90
7.05078,0.00016555,0.00028271,0.000125431,0.000221631,7.50333e-12,-1.63908e+62,1.49333e+90
7.06055,4.96259e-05,0.000282768,0.000213314,0.000221814,166.059,-3.6185e+75,-2.52281e+90
7.07031,-6.62986e-05,0.000282842,0.000301197,0.000221898,332.118,-7.23701e+75,-6.53895e+90
7.08008,4.96259e-05,0.000282895,0.000213314,0.000222091,166.059,-5.42775e+75,-2.72493e+90
7.08984,0.00016555,0.000283085,0.000125431,0.000222151,-7.50333e-12,-3.6185e+75,1.0891e+90
7.09961,0.000281475,0.000283184,3.75487e-05,0.000222335,-166.059,-1.80925e+75,4.90312e+90
7.10937,0.0003974,0.000283424,-5.03339e-05,0.000222511,-332.118,0,8.71714e+90
7.11914,0.000281475,0.000283463,3.75487e-05,0.000222601,-166.059,3.6185e+75,4.55749e+90
7.12891,0.00016555,0.000283763,0.000125431,0.000222584,7.50333e-12,7.23701e+75,3.97838e+89
7.13867,4.96259e-05,0.000284068,0.000213314,0.000222738,166.059,1.08555e+76,-3.76181e+90
7.14844,-6.62986e-05,0.000284265,0.000301197,0.000222833,332.118,1.4474e+76,-7.92146e+90
7.1582,4.96259e-05,0.000284551,0.000213314,0.000222853,166.059,9.04626e+75,-4.21682e+90
7.16797,0.00016555,0.000284936,0.000125431,0.00022304,-7.50333e-12,3.6185e+75,-5.12185e+89
7.17773,0.000281475,0.000285295,3.75487e-05,0.000223057,-166.059,-1.80925e+75,3.19245e+90
7.1875,0.0003974,0.000285774,-5.03339e-05,0.000223123,-332.118,-7.23701e+75,6.89709e+90
7.19727,0.000281475,0.000286251,3.75487e-05,0.000223228,-166.059,-9.04626e+75,3.86288e+90
7.20703,0.00016555,0.000286697,0.000125431,0.000223312,3.7744e-11,-1.08555e+76,8.28669e+89
7.2168,4.96259e-05,0.00028734,0.000213314,0.000223386,166.059,-1.26648e+76,-2.20554e+90
7.22656,-6.62986e-05,0.000287984,0.000301197,0.000223426,332.118,-1.4474e+76,-5.23976e+90
7.23633,4.96259e-05,0.000288556,0.000301197,0.000223521,166.059,-7.23701e+75,2.80279e+89
7.24609,0.00016555,0.000289283,0.000301197,0.000223594,-7.50333e-12,3.27815e+62,5.80031e+90
7.25586,0.000281475,0.000289991,0.000301197,0.000223641,-166.059,7.23701e+75,1.13203e+91
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,-332.118,1.4474e+76,1.68404e+91
7.27539,0.000281475,0.000291596,0.000213314,0.000223739,-166.059,9.04626e+75,1.07159e+91
7.28516,0.00016555,0.000292368,0.000125431,0.000223883,0,3.6185e+75,4.59145e+90
7.29492,4.96259e-05,0.000293294,3.75487e-05,0.000223883,166.059,-1.80925e+75,-1.53301e+90
7.30469,-6.62986e-05,0.000294259,-5.03339e-05,0.000223936,332.118,-7.23701e+75,-7.65748e+90
7.31445,4.96259e-05,0.000295144,-5.03339e-05,0.000224045,166.059,-5.42775e+75,8.80858e+90
7.32422,0.00016555,0.000296114,-5.03339e-05,0.000224076,7.56017e-12,-3.6185e+75,2.52746e+91
7.33398,0.000281475,0.000297133,-5.03339e-05,0.000224213,-166.059,-1.80925e+75,4.17407e+91
7.34375,0.0003974,0.000298092,-5.03339e-05,0.000224263,-332.118,0,5.82067e+91
7.35352,0.000281475,0.000299163,-5.03339e-05,0.00022429,-166.059,0,4.05518e+91
7.36328,0.00016555,0.000300206,-5.03339e-05,0.000224261,2.26237e-11,0,2.28969e+91
7.37305,4.96259e-05,0.000301221,-5.03339e-05,0.000224328,166.059,0,5.24192e+90
7.38281,-6.62986e-05,0.000302302,-5.03339e-05,0.000224472,332.118,0,-1.2413e+91
7.39258,4.96259e-05,0.000303366,-5.03339e-05,0.000224454,166.059,0,-5.45656e+90
7.40234,0.00016555,0.000304402,-5.03339e-05,0.000224596,7.56017e-12,0,1.49991e+90
7.41211,0.000281475,0.000305546,-5.03339e-05,0.000224617,-166.059,0,8.45637e+90
7.42188,0.0003974,0.000306479,-5.03339e-05,0.000224622,-332.118,0,1.54128e+91
7.43164,0.000281475,0.000307568,-5.03339e-05,0.000224727,-166.059,-3.6185e+75,7.74801e+90
7.44141,0.00016555,0.000308513,-5.03339e-05,0.000224778,-7.56017e-12,-7.23701e+75,8.31776e+88
7.45117,4.96259e-05,0.000309575,-5.03339e-05,0.000224811,166.059,-1.08555e+76,-7.58165e+90
7.46094,-6.62986e-05,0.000310591,-5.03339e-05,0.000224829,332.118,-1.4474e+76,-1.52465e+91
7.4707,4.96259e-05,0.000311499,-5.03339e-05,0.000224905,166.059,-9.04626e+75,-8.65446e+90
7.48047,0.00016555,0.000312491,-5.03339e-05,0.000224894,7.56017e-12,-3.6185e+75,-2.06243e+90
7.49023,0.000281475,0.000313354,-5.03339e-05,0.000224971,-166.059,1.80925e+75,4.5296e+90
7.5,0.0003974,0.000314359,-5.03339e-05,0.00022505,-332.118,7.23701e+75,1.11216e+91
7.50977,0.000281475,0.000315123,3.75487e-05,0.000225045,-166.059,5.42775e+75,5.76502e+90
7.51953,0.00016555,0.000315995,0.000125431,0.000225064,2.26237e-11,3.6185e+75,4.08402e+89
7.5293,4.96259e-05,0.000316759,0.000213314,0.000225173,166.059,1.80925e+75,-4.94821e+90
7.53906,-6.62986e-05,0.000317423,0.000301197,0.000225177,332.118,0,-1.03048e+91
7.54883,4.96259e-05,0.000318181,0.000301197,0.000225226,166.059,-1.80925e+75,-6.04808e+90
7.55859,0.00016555,0.000318955,0.000301197,0.000225149,7.56017e-12,-3.6185e+75,-1.79133e+90
7.56836,0.000281475,0.000319489,0.000301197,0.000225324,-166.059,-5.42775e+75,2.46542e+90
7.57812,0.0003974,0.000320122,0.000301197,0.000225293,-332.118,-7.23701e+75,6.72216e+90
7.58789,0.000281475,0.000320783,0.000301197,0.000225262,-166.059,-1.80925e+75,2.7742e+90
7.59766,0.00016555,0.000321307,0.000301197,0.000225391,-7.56017e-12,3.6185e+75,-1.17377e+90
7.60742,4.96259e-05,0.000321782,0.000301197,0.000225424,166.059,9.04626e+75,-5.12173e+90
7.61719,-6.62986e-05,0.000322378,0.000301197,0.000225517,332.118,1.4474e+76,-9.0697e+90
7.62695,4.96259e-05,0.000322671,0.000301197,0.000225507,332.118,1.08555e+76,-2.54072e+91
7.63672,0.00016555,0.000323206,0.000301197,0.000225557,332.118,7.23701e+75,-4.17447e+91
7.64648,0.000281475,0.000323583,0.000301197,0.000225749,332.118,3.6185e+75,-5.80821e+91
7.65625,0.0003974,0.000323878,0.000301197,0.000225804,332.118,0,-7.44196e+91
7.66602,0.0003974,0.000324279,0.000301197,0.000225926,166.059,0,-5.76075e+91
7.67578,0.0003974,0.000324601,0.000301197,0.00022598,3.7744e-11,0,-4.07954e+91
7.68555,0.0003974,0.000324906,0.000301197,0.000226209,-166.059,0,-2.39833e+91
7.69531,0.0003974,0.000325177,0.000301197,0.000226375,-332.118,0,-7.17121e+90
7.70508,0.000281475,0.000325377,0.000301197,0.000226508,-166.059,0,-3.0185e+91
7.71484,0.00016555,0.000325648,0.000301197,0.000226787,-7.56017e-12,0,-5.31987e+91
7.72461,4.96259e-05,0.000325946,0.000301197,0.000227049,166.059,0,-7.62125e+91
7.73438,-6.62986e-05,0.000326097,0.000301197,0.000227366,332.118,0,-9.92262e+91
7.74414,4.96259e-05,0.000326325,0.000301197,0.00022775,166.059,1.80925e+75,-7.58413e+91
7.75391,0.00016555,0.000326525,0.000301197,0.000228,7.56017e-12,3.6185e+75,-5.24563e+91
7.76367,0.000281475,0.000326733,0.000301197,0.000228428,-166.059,5.42775e+75,-2.90714e+91
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,-332.118,7.23701e+75,-5.68643e+90
7.7832,0.000281475,0.000327069,0.000301197,0.000229339,-166.059,5.42775e+75,-1.84383e+91
7.79297,0.00016555,0.000327272,0.000301197,0.000229839,7.50333e-12,3.6185e+75,-3.11903e+91
7.80273,4.96259e-05,0.000327409,0.000301197,0.000230401,166.059,1.80925e+75,-4.39422e+91
7.8125,-6.62986e-05,0.000327538,0.000301197,0.000230917,332.118,0,-5.66941e+91
7.82227,4.96259e-05,0.000327768,0.000301197,0.000231546,166.059,2.53295e+76,-3.64131e+91
7.83203,0.00016555,0.00032788,0.000301197,0.000232202,2.26805e-11,5.0659e+76,-1.61322e+91
7.8418,0.000281475,0.000328159,0.000301197,0.000232842,-166.059,7.59886e+76,4.14878e+90
7.85156,0.0003974,0.000328279,0.000301197,0.000233488,-332.118,1.01318e+77,2.44297e+91
7.86133,0.000281475,0.000328338,0.000301197,0.000234233,-166.059,6.87516e+76,1.38352e+91
7.87109,0.00016555,0.000328565,0.000301197,0.000234829,7.50333e-12,3.6185e+76,3.2407e+90
7.88086,4.96259e-05,0.000328701,0.000301197,0.000235657,166.059,3.6185e+75,-7.35382e+90
7.89062,-6.62986e-05,0.000328802,0.000301197,0.00023641,332.118,-2.8948e+76,-1.79483e+91
7.90039,4.96259e-05,0.000329057,0.000213314,0.000237236,166.059,-2.8948e+76,-8.91023e+90
7.91016,0.00016555,0.000329156,0.000125431,0.000237967,-7.50333e-12,-2.8948e+76,1.27878e+89
7.91992,0.000281475,0.000329278,3.75487e-05,0.000238705,-166.059,-2.8948e+76,9.16598e+90
7.92969,0.0003974,0.000329504,-5.03339e-05,0.000239534,-332.118,-2.8948e+76,1.82041e+91
7.93945,0.000281475,0.000329584,-5.03339e-05,0.000240465,-166.059,-2.71388e+76,1.12686e+91
7.94922,0.00016555,0.000329707,-5.03339e-05,0.000241017,7.50333e-12,-2.53295e+76,4.33305e+90
7.95898,4.96259e-05,0.00032985,-5.03339e-05,0.000241927,166.059,-2.35203e+76,-2.60246e+90
7.96875,-6.62986e-05,0.000329944,-5.03339e-05,0.000242716,332.118,-2.1711e+76,-9.53798e+90
7.97852,4.96259e-05,0.00033011,-5.03339e-05,0.00024353,166.059,-9.04626e+75,-1.48794e+90
7.98828,0.00016555,0.000330308,-5.03339e-05,0.000244216,3.01839e-11,3.6185e+75,6.56211e+90
7.99805,0.000281475,0.000330385,-5.03339e-05,0.000245051,-166.059,1.62833e+76,1.46122e+91
8.00781,0.0003974,0.000330432,-5.03339e-05,0.000245722,-332.118,2.8948e+76,2.26622e+91
8.01758,0.000281475,0.00033057,-5.03339e-05,0.000246428,-166.059,1.80925e+76,1.84638e+91
8.02734,0.00016555,0.000330655,-5.03339e-05,0.000247155,-1.50635e-11,7.23701e+75,1.42655e+91
8.03711,4.96259e-05,0.000330731,-5.03339e-05,0.000247842,166.059,-3.6185e+75,1.00671e+91
8.04688,-6.62986e-05,0.000330979,-5.03339e-05,0.000248567,332.118,-1.4474e+76,5.86878e+90
8.05664,-6.62986e-05,0.000330877,-5.03339e-05,0.000249161,332.118,-1.4474e+76,5.86878e+90
8.06641,-6.62986e-05,0.000331015,-5.03339e-05,0.000249818,332.118,-1.4474e+76,5.86878e+90
8.07617,-6.62986e-05,0.000331087,-5.03339e-05,0.000250365,332.118,-1.4474e+76,5.86878e+90
8.08594,-6.62986e-05,0.000331166,-5.03339e-05,0.000250997,332.118,-1.4474e+76,5.86878e+90


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_5.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-322.28388086200675, LMmax=322.28388086200675,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-1.09113e-10,-2.63672e-09,8.30187e-14,1.52344e-08,-0.00624808,-1.29247e-26,3.73766e-11
0.00976562,1.73383e-08,3.22266e-08,-1.28819e-11,-1.78711e-08,1.00587,-1.03398e-26,-5.99985e-09
0.0195312,3.47857e-08,3.92578e-08,-2.58469e-11,2.7832e-08,2.01799,-7.75482e-27,-1.20371e-08
0.0292969,5.22332e-08,-2.7832e-08,-3.88119e-11,3.01758e-08,3.03011,-5.16988e-27,-1.80743e-08
0.0390625,6.96806e-08,-6.5332e-08,-5.17768e-11,-5.27344e-09,4.04223,-2.58494e-27,-2.41115e-08
0.0488281,8.7128e-08,2.21191e-07,-6.47418e-11,-8.49609e-09,5.05435,0,-3.01487e-08
0.0585937,2.23528e-07,1.63477e-07,-4.21563e-10,-3.31055e-08,2.35561,6.61744e-25,-2.80508e-08
0.0683594,3.59929e-07,1.88965e-07,-7.78384e-10,4.92187e-08,-0.343122,1.32349e-24,-2.59529e-08
0.078125,4.96329e-07,3.91113e-07,-1.1352e-09,-5.5957e-08,-3.04186,1.98523e-24,-2.38549e-08
0.0878906,6.3273e-07,6.4541e-07,-1.49203e-09,-4.39453e-08,-5.74059,2.64698e-24,-2.1757e-08
0.0976562,7.6913e-07,7.95703e-07,-1.84885e-09,5.85937e-10,-8.43933,3.30872e-24,-1.96591e-08
0.107422,1.06384e-06,1.00371e-06,2.43133e-10,-1.34766e-08,-3.95056,2.64698e-24,-2.53014e-08
0.117187,1.35855e-06,1.35059e-06,2.33511e-09,-3.75e-08,0.538203,1.98523e-24,-3.09438e-08
0.126953,1.65327e-06,1.43936e-06,4.42709e-09,7.61719e-09,5.02697,1.32349e-24,-3.65862e-08
0.136719,1.94798e-06,1.91426e-06,6.51907e-09,-1.34766e-08,9.51573,6.61744e-25,-4.22285e-08
0.146484,2.24269e-06,2.18643e-06,8.61105e-09,-2.49023e-08,14.0045,0,-4.78709e-08
0.15625,2.73746e-06,2.56055e-06,2.9988e-09,1.37695e-08,4.33927,5.29396e-24,-2.34831e-08
0.166016,3.23223e-06,3.0126e-06,-2.61346e-09,3.16406e-08,-5.32595,1.05879e-23,9.04722e-10
0.175781,3.727e-06,3.48135e-06,-8.22571e-09,-2.49023e-08,-14.9912,1.58819e-23,2.52925e-08
0.185547,4.22177e-06,3.97148e-06,-1.3838e-08,-4.07227e-08,-24.6564,2.11758e-23,4.96803e-08
0.195312,4.71654e-06,4.48447e-06,-1.94502e-08,8.99414e-08,-34.3216,2.64698e-23,7.40681e-08
0.205078,5.32143e-06,4.9418e-06,-7.01571e-09,6.73828e-09,-31.5735,3.17637e-23,1.41229e-07
0.214844,5.92632e-06,5.56172e-06,5.4188e-09,-6.67969e-08,-28.8255,3.70577e-23,2.0839e-07
0.224609,6.5312e-06,6.06797e-06,1.78533e-08,-4.7168e-08,-26.0774,4.23516e-23,2.75551e-07
0.234375,7.13609e-06,6.69316e-06,3.02878e-08,1.10742e-07,-23.3293,4.76456e-23,3.42712e-07
0.244141,7.74098e-06,7.33916e-06,4.27223e-08,-1.34473e-07,-20.5812,5.29396e-23,4.09872e-07
0.253906,8.45957e-06,7.81787e-06,2.39211e-08,-9.66797e-09,-58.9947,4.23516e-23,7.22408e-07
0.263672,9.17817e-06,8.70146e-06,5.11986e-09,6.26953e-08,-97.4081,3.17637e-23,1.03494e-06
0.273437,9.89676e-06,9.17637e-06,-1.36814e-08,-1.61133e-08,-135.822,2.11758e-23,1.34748e-06
0.283203,1.06154e-05,9.84668e-06,-3.24826e-08,3.98438e-08,-174.235,1.05879e-23,1.66002e-06
0.292969,1.1334e-05,1.05738e-05,-5.12838e-08,1.52344e-08,-212.648,0,1.97255e-06
0.302734,1.19336e-05,1.1083e-05,-1.89653e-08,-2.60742e-08,-179.65,0,2.35244e-06
0.3125,1.25332e-05,1.17272e-05,1.33532e-08,-3.31055e-08,-146.651,0,2.73234e-06
0.322266,1.31329e-05,1.24831e-05,4.56718e-08,-7.06055e-08,-113.652,0,3.11223e-06
0.332031,1.37325e-05,1.30772e-05,7.79903e-08,1.9043e-08,-80.6529,0,3.49212e-06
0.341797,1.43321e-05,1.37329e-05,1.10309e-07,-2.28516e-08,-47.6541,0,3.87202e-06
0.351562,1.50743e-05,1.44064e-05,4.26589e-08,-3.95508e-08,-103.895,0,4.67796e-06
0.361328,1.58164e-05,1.49707e-05,-2.4991e-08,-1.06641e-07,-160.137,0,5.4839e-06
0.371094,1.65585e-05,1.56404e-05,-9.26408e-08,4.16016e-08,-216.378,0,6.28985e-06
0.380859,1.73006e-05,1.61971e-05,-1.60291e-07,6.32812e-08,-272.62,0,7.09579e-06
0.390625,1.80428e-05,1.67856e-05,-2.27941e-07,-2.16797e-08,-328.861,0,7.90173e-06
0.400391,1.80991e-05,1.73443e-05,-1.33735e-07,-8.81836e-08,-206.929,0,8.33098e-06
0.410156,1.81555e-05,1.7908e-05,-3.95292e-08,3.10547e-08,-84.9967,0,8.76024e-06
0.419922,1.82118e-05,1.83964e-05,5.46765e-08,-5.5957e-08,36.9356,0,9.18949e-06
0.429687,1.82682e-05,1.90438e-05,1.48882e-07,-3.69141e-08,158.868,0,9.61874e-06
0.439453,1.83246e-05,1.93222e-05,2.43088e-07,1.69922e-08,280.8,0,1.0048e-05
0.449219,1.89793e-05,1.98765e-05,3.37577e-08,-2.54883e-08,158.868,-6.77626e-22,1.13585e-05
0.458984,1.9634e-05,2.03771e-05,-1.75573e-07,-9.46289e-08,36.9356,-1.35525e-21,1.2669e-05
0.46875,2.02887e-05,2.07501e-05,-3.84903e-07,5.30273e-08,-84.9967,-2.03288e-21,1.39795e-05
0.478516,2.09434e-05,2.11345e-05,-5.94233e-07,1.25977e-08,-206.929,-2.71051e-21,1.52901e-05
0.488281,2.15981e-05,2.14597e-05,-8.03563e-07,-8.05664e-08,-328.861,-3.38813e-21,1.66006e-05
0.498047,2.04977e-05,2.18959e-05,-4.09921e-07,-3.31055e-08,-197.317,-3.04932e-21,1.62126e-05
0.507812,1.93974e-05,2.2069e-05,-1.62784e-08,-2.63672e-09,-65.7722,-2.71051e-21,1.58246e-05
0.517578,1.82971e-05,2.24171e-05,3.77364e-07,5.30273e-08,65.7722,-2.37169e-21,1.54366e-05
0.527344,1.71967e-05,2.27329e-05,7.71006e-07,4.39453e-09,197.317,-2.03288e-21,1.50486e-05
0.537109,1.60964e-05,2.28929e-05,1.16465e-06,8.20312e-09,328.861,-1.69407e-21,1.46607e-05
0.546875,1.7764e-05,2.31527e-05,5.01514e-07,1.52344e-08,197.317,-1.35525e-21,1.71813e-05
0.556641,1.94315e-05,2.33455e-05,-1.61621e-07,-7.06055e-08,65.7722,-1.01644e-21,1.97019e-05
0.566406,2.10991e-05,2.3492e-05,-8.24756e-07,7.4707e-08,-65.7722,-6.77626e-22,2.22226e-05
0.576172,2.27666e-05,2.36177e-05,-1.48789e-06,-6.15234e-08,-197.317,-3.38813e-22,2.47432e-05
0.585937,2.44342e-05,2.3797e-05,-2.15103e-06,1.22168e-07,-328.861,0,2.72639e-05
0.595703,2.08197e-05,2.39657e-05,-4.40364e-07,1.00195e-07,-197.317,-3.38813e-22,2.38736e-05
0.605469,1.72053e-05,2.39783e-05,1.2703e-06,2.24414e-07,-65.7722,-6.77626e-22,2.04834e-05
0.615234,1.35908e-05,2.40595e-05,2.98096e-06,3.47461e-07,65.7722,-1.01644e-21,1.70931e-05
0.625,9.97641e-06,2.42194e-05,4.69163e-06,6.43359e-07,197.317,-1.35525e-21,1.37029e-05
0.634766,6.36197e-06,2.42435e-05,6.40229e-06,8.23535e-07,328.861,-1.69407e-21,1.03127e-05
0.644531,1.29264e-05,2.42865e-05,4.65796e-06,1.09746e-06,197.317,-1.35525e-21,1.738e-05
0.654297,1.94907e-05,2.43442e-05,2.91363e-06,1.57324e-06,65.7722,-1.01644e-21,2.44474e-05
0.664062,2.60551e-05,2.44102e-05,1.1693e-06,1.94912e-06,-65.7722,-6.77626e-22,3.15147e-05
0.673828,3.26195e-05,2.44585e-05,-5.75029e-07,2.47617e-06,-197.317,-3.38813e-22,3.85821e-05
0.683594,3.91839e-05,2.44989e-05,-2.31936e-06,3.11074e-06,-328.861,0,4.56495e-05
0.693359,2.72153e-05,2.45561e-05,3.63966e-06,3.74502e-06,-197.317,-8.13152e-21,3.26614e-05
0.703125,1.52468e-05,2.46431e-05,9.59868e-06,4.41826e-06,-65.7722,-1.6263e-20,1.96734e-05
0.712891,3.27823e-06,2.46612e-05,1.55577e-05,5.21543e-06,65.7722,-2.43945e-20,6.68536e-06
0.722656,-8.69032e-06,2.4636e-05,2.15167e-05,6.0709e-06,197.317,-3.25261e-20,-6.30267e-06
0.732422,-2.06589e-05,2.47274e-05,2.74757e-05,7.03037e-06,328.861,-4.06576e-20,-1.92907e-05
0.742187,2.60566e-06,2.47368e-05,2.01502e-05,7.85479e-06,197.317,-3.25261e-20,4.81976e-06
0.751953,2.58702e-05,2.48675e-05,1.28247e-05,8.94287e-06,65.7722,-2.43945e-20,2.89302e-05
0.761719,4.91347e-05,2.47767e-05,5.49914e-06,9.98145e-06,-65.7722,-1.6263e-20,5.30407e-05
0.771484,7.23992e-05,2.48757e-05,-1.8264e-06,1.1003e-05,-197.317,-8.13152e-21,7.71511e-05
0.78125,9.56638e-05,2.49105e-05,-9.15194e-06,1.21837e-05,-328.861,0,0.000101262
0.791016,6.32713e-05,2.49202e-05,9.00823e-06,1.32574e-05,-197.317,1.0842e-20,5.59322e-05
0.800781,3.08788e-05,2.49999e-05,2.71684e-05,1.44114e-05,-65.7722,2.1684e-20,1.06027e-05
0.810547,-1.51364e-06,2.50342e-05,4.53286e-05,1.56346e-05,65.7722,3.25261e-20,-3.47267e-05
0.820312,-3.39061e-05,2.49732e-05,6.34887e-05,1.6698e-05,197.317,4.33681e-20,-8.00561e-05
0.830078,-6.62986e-05,2.51953e-05,8.16489e-05,1.80387e-05,328.861,5.42101e-20,-0.000125386
0.839844,3.84613e-06,2.51027e-05,5.52523e-05,1.91367e-05,197.317,3.25261e-20,-4.0903e-05
0.849609,7.39909e-05,2.51104e-05,2.88558e-05,2.02852e-05,65.7722,1.0842e-20,4.35796e-05
0.859375,0.000144136,2.51174e-05,2.45922e-06,2.14805e-05,-65.7722,-1.0842e-20,0.000128062
0.869141,0.00021428,2.51256e-05,-2.39373e-05,2.26535e-05,-197.317,-3.25261e-20,0.000212545
0.878906,0.000284425,2.52378e-05,-5.03339e-05,2.38433e-05,-328.861,-5.42101e-20,0.000297027
0.888672,0.00021428,2.52003e-05,5.63204e-06,2.47919e-05,-197.317,4.33681e-20,0.000139262
0.898437,0.000144136,2.5227e-05,6.1598e-05,2.5899e-05,-65.7722,1.40946e-19,-1.85026e-05
0.908203,7.39909e-05,2.52803e-05,0.000117564,2.69719e-05,65.7722,2.38524e-19,-0.000176268
0.917969,3.84613e-06,2.52384e-05,0.00017353,2.79759e-05,197.317,3.36103e-19,-0.000334033
0.927734,-6.62986e-05,2.53685e-05,0.000229496,2.89497e-05,328.861,4.33681e-19,-0.000491798
0.9375,2.6441e-05,2.52967e-05,0.00017353,2.98292e-05,197.317,2.1684e-19,-0.000196659
0.947266,0.000119181,2.53321e-05,0.000117564,3.07025e-05,65.7722,1.57926e-32,9.84792e-05
0.957031,0.00021192,2.5362e-05,6.1598e-05,3.14874e-05,-65.7722,-2.1684e-19,0.000393618
0.966797,0.00030466,2.53843e-05,5.63204e-06,3.23086e-05,-197.317,-4.33681e-19,0.000688756
0.976562,0.0003974,2.54851e-05,-5.03339e-05,3.30029e-05,-328.861,-6.50521e-19,0.000983894
0.986328,0.00030466,2.54432e-05,1.99722e-05,3.35517e-05,-197.317,-4.33681e-19,0.000433415
0.996094,0.00021192,2.53761e-05,9.02783e-05,3.41868e-05,-65.7722,-2.1684e-19,-0.000117065
1.00586,0.000119181,2.55144e-05,0.000160584,3.47748e-05,65.7722,0,-0.000667544
1.01562,2.6441e-05,2.55029e-05,0.000230891,3.53391e-05,197.317,2.1684e-19,-0.00121802
1.02539,-6.62986e-05,2.55237e-05,0.000301197,3.56956e-05,328.861,4.33681e-19,-0.0017685
1.03516,2.6441e-05,2.55319e-05,0.000230891,3.61799e-05,197.317,5.20417e-19,-0.000738714
1.04492,0.000119181,2.55352e-05,0.000160584,3.65801e-05,65.7722,6.07153e-19,0.000291076
1.05469,0.00021192,2.56538e-05,9.02783e-05,3.69264e-05,-65.7722,6.93889e-19,0.00132087
1.06445,0.00030466,2.55668e-05,1.99722e-05,3.72313e-05,-197.317,7.80626e-19,0.00235065
1.07422,0.0003974,2.57083e-05,-5.03339e-05,3.74716e-05,-328.861,8.67362e-19,0.00338044
1.08398,0.00030466,2.55999e-05,1.99722e-05,3.7667e-05,-197.317,6.93889e-19,0.00145868
1.09375,0.00021192,2.57089e-05,9.02783e-05,3.78844e-05,-65.7722,5.20417e-19,-0.000463076
1.10352,0.000119181,2.56723e-05,0.000160584,3.8083e-05,65.7722,3.46945e-19,-0.00238484
1.11328,2.6441e-05,2.56898e-05,0.000230891,3.81691e-05,197.317,1.73472e-19,-0.0043066
1.12305,-6.62986e-05,2.56784e-05,0.000301197,3.82066e-05,328.861,0,-0.00622836
1.13281,2.6441e-05,2.57792e-05,0.000230891,3.83479e-05,197.317,-6.93889e-19,-0.00263598
1.14258,0.000119181,2.58123e-05,0.000160584,3.83912e-05,65.7722,-1.38778e-18,0.000956405
1.15234,0.00021192,2.58003e-05,9.02783e-05,3.83836e-05,-65.7722,-2.08167e-18,0.00454879
1.16211,0.00030466,2.58498e-05,1.99722e-05,3.83707e-05,-197.317,-2.77556e-18,0.00814117
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,-328.861,-3.46945e-18,0.0117335
1.18164,0.00030466,2.60077e-05,1.99722e-05,3.84018e-05,-197.317,-4.16334e-18,0.00502499
1.19141,0.00021192,2.61706e-05,9.02783e-05,3.85148e-05,-65.7722,-4.85723e-18,-0.00168356
1.20117,0.000119181,2.62497e-05,0.000160584,3.83555e-05,65.7722,-5.55112e-18,-0.00839212
1.21094,2.6441e-05,2.64407e-05,0.00023089,3.84108e-05,197.317,-6.245e-18,-0.0151007
1.2207,-6.62986e-05,2.67914e-05,0.000301197,3.84272e-05,328.861,-6.93889e-18,-0.0218092
1.23047,2.6441e-05,2.69276e-05,0.000230891,3.82986e-05,197.317,-5.55112e-18,-0.00927485
1.24023,0.000119181,2.73715e-05,0.000160584,3.83892e-05,65.7722,-4.16334e-18,0.00325953
1.25,0.00021192,2.78871e-05,9.02783e-05,3.82655e-05,-65.7722,-2.77556e-18,0.0157939
1.25977,0.00030466,2.83254e-05,1.99722e-05,3.82986e-05,-197.317,-1.38778e-18,0.0283283
1.26953,0.0003974,2.90355e-05,-5.03339e-05,3.82248e-05,-328.861,0,0.0408627
1.2793,0.00030466,2.95934e-05,1.99722e-05,3.82181e-05,-197.317,5.55112e-18,0.0174488
1.28906,0.00021192,3.03905e-05,9.02783e-05,3.82857e-05,-65.7722,1.11022e-17,-0.00596505
1.29883,0.000119181,3.12694e-05,0.000160584,3.81642e-05,65.7722,1.66533e-17,-0.0293789
1.30859,2.6441e-05,3.21706e-05,0.000230891,3.81598e-05,197.317,2.22045e-17,-0.0527928
1.31836,-6.62986e-05,3.30981e-05,0.000301197,3.81806e-05,328.861,2.77556e-17,-0.0762066
1.32812,2.6441e-05,3.41262e-05,0.00023089,3.81583e-05,197.317,4.996e-17,-0.0324661
1.33789,0.000119181,3.52764e-05,0.000160584,3.82339e-05,65.7722,7.21645e-17,0.0112745
1.34766,0.00021192,3.63475e-05,9.02783e-05,3.81551e-05,-65.7722,9.4369e-17,0.0550151
1.35742,0.00030466,3.76418e-05,1.99722e-05,3.81747e-05,-197.317,1.16573e-16,0.0987557
1.36719,0.0003974,3.88515e-05,-5.03339e-05,3.81964e-05,-328.861,1.38778e-16,0.142496
1.37695,0.00030466,4.0135e-05,1.99722e-05,3.82667e-05,-197.317,1.22125e-16,0.0607854
1.38672,0.00021192,4.15485e-05,9.02783e-05,3.82802e-05,-65.7722,1.05471e-16,-0.0209254
1.39648,0.000119181,4.28364e-05,0.000160584,3.83821e-05,65.7722,8.88178e-17,-0.102636
1.40625,2.6441e-05,4.42491e-05,0.000230891,3.83865e-05,197.317,7.21645e-17,-0.184347
1.41602,-6.62986e-05,4.5697e-05,0.000301197,3.84785e-05,328.861,5.55112e-17,-0.266058
1.42578,2.6441e-05,4.71015e-05,0.000230891,3.85775e-05,197.317,1.11022e-16,-0.113413
1.43555,0.000119181,4.84983e-05,0.000160584,3.86689e-05,65.7722,1.66533e-16,0.0392323
1.44531,0.00021192,5.00367e-05,9.02783e-05,3.86402e-05,-65.7722,2.22045e-16,0.191877
1.45508,0.00030466,5.14989e-05,1.99722e-05,3.88995e-05,-197.317,2.77556e-16,0.344522
1.46484,0.0003974,5.27748e-05,-5.03339e-05,3.89098e-05,-328.861,3.33067e-16,0.497167
1.47461,0.00030466,5.43568e-05,1.99722e-05,3.89883e-05,-197.317,2.22045e-16,0.212013
1.48437,0.00021192,5.56925e-05,9.02783e-05,3.90583e-05,-65.7722,1.11022e-16,-0.0731417
1.49414,0.000119181,5.70817e-05,0.000160584,3.92115e-05,65.7722,0,-0.358296
1.50391,2.6441e-05,5.8461e-05,0.000230891,3.91532e-05,197.317,-1.11022e-16,-0.643451
1.51367,-6.62986e-05,5.98248e-05,0.000301197,3.9336e-05,328.861,-2.22045e-16,-0.928606
1.52344,2.6441e-05,6.10893e-05,0.000230891,3.94315e-05,197.317,-3.55271e-16,-0.395906
1.5332,0.000119181,6.22764e-05,0.000160584,3.93012e-05,65.7722,-4.88498e-16,0.136793
1.54297,0.00021192,6.35408e-05,9.02783e-05,3.93999e-05,-65.7722,-6.21725e-16,0.669492
1.55273,0.00030466,6.46729e-05,1.99722e-05,3.95033e-05,-197.317,-7.54952e-16,1.20219
1.5625,0.0003974,6.57539e-05,-5.03339e-05,3.94995e-05,-328.861,-8.88178e-16,1.73489
1.57227,0.00030466,6.68915e-05,1.99722e-05,3.94907e-05,-197.317,-5.32907e-16,0.739758
1.58203,0.00021192,6.78979e-05,9.02783e-05,3.94184e-05,-65.7722,-1.77636e-16,-0.255375
1.5918,0.000119181,6.89098e-05,0.000160584,3.94717e-05,65.7722,1.77636e-16,-1.25051
1.60156,2.6441e-05,6.96278e-05,0.000230891,3.9462e-05,197.317,5.32907e-16,-2.24564
1.61133,-6.62986e-05,7.04736e-05,0.000301197,3.94063e-05,328.861,8.88178e-16,-3.24077
1.62109,2.6441e-05,7.13804e-05,0.000230891,3.94102e-05,197.317,1.06581e-15,-1.38176
1.63086,0.000119181,7.20284e-05,0.000160584,3.94424e-05,65.7722,1.24345e-15,0.477247
1.64062,0.00021192,7.26753e-05,9.02783e-05,3.92713e-05,-65.7722,1.42109e-15,2.33626
1.65039,0.00030466,7.33277e-05,1.99722e-05,3.92801e-05,-197.317,1.59872e-15,4.19527
1.66016,0.0003974,7.39491e-05,-5.03339e-05,3.9218e-05,-328.861,1.77636e-15,6.05428
1.66992,0.00030466,7.45655e-05,1.99722e-05,3.91963e-05,-197.317,7.10543e-16,2.58146
1.67969,0.00021192,7.50164e-05,9.02783e-05,3.90855e-05,-65.7722,-3.55271e-16,-0.89135
1.68945,0.000119181,7.53469e-05,0.000160584,3.90486e-05,65.7722,-1.42109e-15,-4.36416
1.69922,2.6441e-05,7.57608e-05,0.00023089,3.90568e-05,197.317,-2.4869e-15,-7.83698
1.70898,-6.62986e-05,7.61338e-05,0.000301197,3.89054e-05,328.861,-3.55271e-15,-11.3098
1.71875,2.6441e-05,7.64596e-05,0.000230891,3.89751e-05,197.317,-2.84217e-15,-4.82223
1.72852,0.000119181,7.66529e-05,0.000160584,3.87486e-05,65.7722,-2.13163e-15,1.66534
1.73828,0.00021192,7.69289e-05,9.02783e-05,3.88477e-05,-65.7722,-1.42109e-15,8.1529
1.74805,0.00030466,7.71047e-05,1.99722e-05,3.87671e-05,-197.317,-7.10543e-16,14.6405
1.75781,0.0003974,7.71958e-05,-5.03339e-05,3.87082e-05,-328.861,0,21.128
1.76758,0.00030466,7.74932e-05,1.99722e-05,3.87463e-05,-197.317,-2.84217e-15,9.00861
1.77734,0.00021192,7.75333e-05,9.02783e-05,3.8816e-05,-65.7722,-5.68434e-15,-3.1108
1.78711,0.000119181,7.76042e-05,0.000160584,3.89276e-05,65.7722,-8.52651e-15,-15.2302
1.79687,2.6441e-05,7.7712e-05,0.000230891,3.89452e-05,197.317,-1.13687e-14,-27.3496
1.80664,-6.62986e-05,7.77741e-05,0.000301197,3.92109e-05,328.861,-1.42109e-14,-39.469
1.81641,2.6441e-05,7.77621e-05,0.00023089,3.93917e-05,197.317,-1.13687e-14,-16.8288
1.82617,0.000119181,7.78673e-05,0.000160584,3.96454e-05,65.7722,-8.52651e-15,5.8115
1.83594,0.00021192,7.79218e-05,9.02783e-05,4.00995e-05,-65.7722,-5.68434e-15,28.4518
1.8457,0.00030466,7.79707e-05,1.99722e-05,4.04514e-05,-197.317,-2.84217e-15,51.0921
1.85547,0.0003974,7.79968e-05,-5.03339e-05,4.08964e-05,-328.861,0,73.7323
1.86523,0.00030466,7.80557e-05,1.99722e-05,4.14589e-05,-197.317,-5.68434e-15,31.438
1.875,0.00021192,7.80419e-05,9.02783e-05,4.20785e-05,-65.7722,-1.13687e-14,-10.8563
1.88477,0.000119181,7.80926e-05,0.000160584,4.26905e-05,65.7722,-1.7053e-14,-53.1505
1.89453,2.6441e-05,7.81128e-05,0.000230891,4.34584e-05,197.317,-2.27374e-14,-95.4448
1.9043,-6.62986e-05,7.8114e-05,0.000301197,4.4228e-05,328.861,-2.84217e-14,-137.739
1.91406,2.6441e-05,7.82042e-05,0.000230891,4.50879e-05,197.317,-4.54747e-14,-58.7292
1.92383,0.000119181,7.81242e-05,0.000160584,4.59782e-05,65.7722,-6.25278e-14,20.2808
1.93359,0.00021192,7.82004e-05,9.02783e-05,4.6868e-05,-65.7722,-7.95808e-14,99.2907
1.94336,0.00030466,7.82757e-05,1.99722e-05,4.77469e-05,-197.317,-9.66338e-14,178.301
1.95312,0.0003974,7.82232e-05,-5.03339e-05,4.88868e-05,-328.861,-1.13687e-13,257.311
1.96289,0.00030466,7.8237e-05,1.99722e-05,4.99547e-05,-197.317,-1.36424e-13,109.712
1.97266,0.00021192,7.82897e-05,9.02783e-05,5.09224e-05,-65.7722,-1.59162e-13,-37.8863
1.98242,0.000119181,7.83665e-05,0.000160584,5.19946e-05,65.7722,-1.81899e-13,-185.485
1.99219,2.6441e-05,7.83302e-05,0.00023089,5.30335e-05,197.317,-2.04636e-13,-333.083
2.00195,-6.62986e-05,7.85168e-05,0.000301197,5.43302e-05,328.861,-2.27374e-13,-480.682
2.01172,2.6441e-05,7.83867e-05,0.000230891,5.5403e-05,197.317,-9.09495e-14,-204.953
2.02148,0.000119181,7.85027e-05,0.000160584,5.65236e-05,65.7722,4.54747e-14,70.7756
2.03125,0.00021192,7.83987e-05,9.02783e-05,5.75355e-05,-65.7722,1.81899e-13,346.504
2.04102,0.00030466,7.84646e-05,1.99722e-05,5.87487e-05,-197.317,3.18323e-13,622.233
2.05078,0.0003974,7.84825e-05,-5.03339e-05,5.98819e-05,-328.861,4.54747e-13,897.961
2.06055,0.00030466,7.86067e-05,1.99722e-05,6.09776e-05,-197.317,3.63798e-13,382.873
2.07031,0.00021192,7.84324e-05,9.02783e-05,6.20124e-05,-65.7722,2.72848e-13,-132.216
2.08008,0.000119181,7.85473e-05,0.000160584,6.29871e-05,65.7722,1.81899e-13,-647.304
2.08984,2.6441e-05,7.85681e-05,0.00023089,6.40005e-05,197.317,9.09495e-14,-1162.39
2.09961,-6.62986e-05,7.85212e-05,0.000301197,6.49198e-05,328.861,0,-1677.48
2.10937,2.6441e-05,7.84925e-05,0.000230891,6.59479e-05,197.317,1.81899e-13,-715.245
2.11914,0.000119181,7.85212e-05,0.000160584,6.68355e-05,65.7722,3.63798e-13,246.992
2.12891,0.00021192,7.85452e-05,9.02783e-05,6.77347e-05,-65.7722,5.45697e-13,1209.23
2.13867,0.00030466,7.85153e-05,1.99722e-05,6.84943e-05,-197.317,7.27596e-13,2171.47
2.14844,0.0003974,7.86524e-05,-5.03339e-05,6.92927e-05,-328.861,9.09495e-13,3133.7
2.1582,0.00030466,7.8624e-05,1.99722e-05,7.00228e-05,-197.317,-3.63798e-13,1336.15
2.16797,0.00021192,7.86302e-05,9.02783e-05,7.0672e-05,-65.7722,-1.63709e-12,-461.406
2.17773,0.000119181,7.86258e-05,0.000160584,7.13657e-05,65.7722,-2.91038e-12,-2258.96
2.1875,2.6441e-05,7.87893e-05,0.00023089,7.19402e-05,197.317,-4.18368e-12,-4056.51
2.19727,-6.62986e-05,7.86797e-05,0.000301197,7.25165e-05,328.861,-5.45697e-12,-5854.07
2.20703,2.6441e-05,7.88256e-05,0.00023089,7.2987e-05,197.317,-3.63798e-12,-2496.06
2.2168,0.000119181,7.86797e-05,0.000160584,7.33802e-05,65.7722,-1.81899e-12,861.952
2.22656,0.00021192,7.88921e-05,9.02783e-05,7.37968e-05,-65.7722,1.69637e-26,4219.96
2.23633,0.00030466,7.88637e-05,1.99722e-05,7.4284e-05,-197.317,1.81899e-12,7577.97
2.24609,0.0003974,7.89454e-05,-5.03339e-05,7.45629e-05,-328.861,3.63798e-12,10936
2.25586,0.00030466,7.90216e-05,1.99722e-05,7.48292e-05,-197.317,2.91038e-12,4662.89
2.26562,0.00021192,7.89281e-05,9.02783e-05,7.51462e-05,-65.7722,2.18279e-12,-1610.21
2.27539,0.000119181,7.90359e-05,0.000160584,7.53319e-05,65.7722,1.45519e-12,-7883.31
2.28516,2.6441e-05,7.9074e-05,0.000230891,7.55915e-05,197.317,7.27596e-13,-14156.4
2.29492,-6.62986e-05,7.90424e-05,0.000301197,7.57392e-05,328.861,0,-20429.5
2.30469,2.6441e-05,7.90913e-05,0.00023089,7.58361e-05,197.317,2.91038e-12,-8710.73
2.31445,0.000119181,7.90418e-05,0.000160584,7.59079e-05,65.7722,5.82077e-12,3008.04
2.32422,0.00021192,7.91285e-05,9.02783e-05,7.60594e-05,-65.7722,8.73115e-12,14726.8
2.33398,0.00030466,7.91033e-05,1.99722e-05,7.61842e-05,-197.317,1.16415e-11,26445.6
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,-328.861,1.45519e-11,38164.4
2.35352,0.00030466,7.9161e-05,1.99722e-05,7.63491e-05,-197.317,2.91038e-12,16272.5
2.36328,0.00021192,7.93213e-05,9.02783e-05,7.63582e-05,-65.7722,-8.73115e-12,-5619.31
2.37305,0.000119181,7.93702e-05,0.000160584,7.64836e-05,65.7722,-2.03727e-11,-27511.1
2.38281,2.6441e-05,7.94807e-05,0.000230891,7.65724e-05,197.317,-3.20142e-11,-49403
2.39258,-6.62986e-05,7.97209e-05,0.000301197,7.65712e-05,328.861,-4.36557e-11,-71294.8
2.40234,2.6441e-05,7.99087e-05,0.000230891,7.66274e-05,197.317,-5.23869e-11,-30398.7
2.41211,0.000119181,8.02154e-05,0.000160584,7.6776e-05,65.7722,-6.1118e-11,10497.4
2.42187,0.00021192,8.04665e-05,9.02783e-05,7.67684e-05,-65.7722,-6.98492e-11,51393.6
2.43164,0.00030466,8.09728e-05,1.99722e-05,7.67455e-05,-197.317,-7.85803e-11,92289.7
2.44141,0.0003974,8.12968e-05,-5.03339e-05,7.68114e-05,-328.861,-8.73115e-11,133186
2.45117,0.00030466,8.19193e-05,1.99722e-05,7.69535e-05,-197.317,-5.82077e-11,56787.8
2.46094,0.00021192,8.24977e-05,9.02783e-05,7.69764e-05,-65.7722,-2.91038e-11,-19610.3
2.4707,0.000119181,8.32321e-05,0.000160584,7.69116e-05,65.7722,2.71419e-25,-96008.3
2.48047,2.6441e-05,8.39783e-05,0.00023089,7.70678e-05,197.317,2.91038e-11,-172406
2.49023,-6.62986e-05,8.4738e-05,0.000301197,7.69948e-05,328.861,5.82077e-11,-248804
2.5,2.6441e-05,8.56942e-05,0.000230891,7.70282e-05,197.317,4.65661e-11,-106085
2.50977,0.000119181,8.66771e-05,0.000160584,7.71164e-05,65.7722,3.49246e-11,36633.9
2.51953,0.00021192,8.76182e-05,9.02783e-05,7.71146e-05,-65.7722,2.32831e-11,179353
2.5293,0.00030466,8.88217e-05,1.99722e-05,7.7107e-05,-197.317,1.16415e-11,322072
2.53906,0.0003974,9.00012e-05,-5.03339e-05,7.72154e-05,-328.861,0,464791
2.54883,0.00030466,9.11153e-05,1.99722e-05,7.71823e-05,-197.317,-4.65661e-11,198178
2.55859,0.00021192,9.22562e-05,9.02783e-05,7.71779e-05,-65.7722,-9.31323e-11,-68435.8
2.56836,0.000119181,9.36422e-05,0.000160584,7.72072e-05,65.7722,-1.39698e-10,-335049
2.57812,2.6441e-05,9.50438e-05,0.00023089,7.72597e-05,197.317,-1.86265e-10,-601663
2.58789,-6.62986e-05,9.63721e-05,0.000301197,7.72813e-05,328.861,-2.32831e-10,-868277
2.59766,2.6441e-05,9.78179e-05,0.000230891,7.72553e-05,197.317,-1.86265e-10,-370216
2.60742,0.000119181,9.9177e-05,0.000160584,7.73156e-05,65.7722,-1.39698e-10,127845
2.61719,0.00021192,0.000100608,9.02783e-05,7.73326e-05,-65.7722,-9.31323e-11,625906
2.62695,0.00030466,0.000102019,1.99722e-05,7.7407e-05,-197.317,-4.65661e-11,1.12397e+06
2.63672,0.0003974,0.000103496,-5.03339e-05,7.73657e-05,-328.861,0,1.62203e+06
2.64648,0.00030466,0.000104836,1.99722e-05,7.73265e-05,-197.317,1.86265e-10,691600
2.65625,0.00021192,0.000106297,9.02783e-05,7.74316e-05,-65.7722,3.72529e-10,-238827
2.66602,0.000119181,0.000107726,0.000160584,7.7325e-05,65.7722,5.58794e-10,-1.16925e+06
2.67578,2.6441e-05,0.000109039,0.00023089,7.7436e-05,197.317,7.45058e-10,-2.09968e+06
2.68555,-6.62986e-05,0.000110411,0.000301197,7.74006e-05,328.861,9.31323e-10,-3.03011e+06
2.69531,2.6441e-05,0.000111665,0.00023089,7.74387e-05,197.317,3.72529e-10,-1.29198e+06
2.70508,0.000119181,0.000112976,0.000160584,7.74583e-05,65.7722,-1.86265e-10,446153
2.71484,0.00021192,0.00011418,9.02783e-05,7.74322e-05,-65.7722,-7.45058e-10,2.18428e+06
2.72461,0.00030466,0.000115279,1.99722e-05,7.74583e-05,-197.317,-1.30385e-09,3.92241e+06
2.73437,0.0003974,0.000116549,-5.03339e-05,7.75488e-05,-328.861,-1.86265e-09,5.66055e+06
2.74414,0.00030466,0.000117511,1.99722e-05,7.74343e-05,-197.317,-7.45058e-10,2.41354e+06
2.75391,0.00021192,0.000118517,9.02783e-05,7.74164e-05,-65.7722,3.72529e-10,-833458
2.76367,0.000119181,0.000119465,0.000160584,7.74791e-05,65.7722,1.49012e-09,-4.08046e+06
2.77344,2.6441e-05,0.000120436,0.000230891,7.7424e-05,197.317,2.6077e-09,-7.32746e+06
2.7832,-6.62986e-05,0.000121361,0.000301197,7.75298e-05,328.861,3.72529e-09,-1.05745e+07
2.79297,2.6441e-05,0.00012207,0.00023089,7.74038e-05,197.317,4.47035e-09,-4.50874e+06
2.80273,0.000119181,0.000122817,0.000160584,7.75198e-05,65.7722,5.21541e-09,1.55698e+06
2.8125,0.00021192,0.00012351,9.02783e-05,7.73757e-05,-65.7722,5.96046e-09,7.6227e+06
2.82227,0.00030466,0.000124071,1.99722e-05,7.74583e-05,-197.317,6.70552e-09,1.36884e+07
2.83203,0.0003974,0.000124605,-5.03339e-05,7.74316e-05,-328.861,7.45058e-09,1.97541e+07
2.8418,0.00030466,0.000125133,1.99722e-05,7.75471e-05,-197.317,-1.49012e-09,8.42278e+06
2.85156,0.00021192,0.0001256,9.02783e-05,7.74987e-05,-65.7722,-1.04308e-08,-2.9086e+06
2.86133,0.000119181,0.000125992,0.000160584,7.74404e-05,65.7722,-1.93715e-08,-1.424e+07
2.87109,2.6441e-05,0.000126404,0.000230891,7.76118e-05,197.317,-2.83122e-08,-2.55713e+07
2.88086,-6.62986e-05,0.000126665,0.000301197,7.75374e-05,328.861,-3.72529e-08,-3.69027e+07
2.89062,2.6441e-05,0.000126893,0.000230891,7.75521e-05,197.317,-3.57628e-08,-1.57346e+07
2.90039,0.000119181,0.00012715,0.000160584,7.75497e-05,65.7722,-3.42727e-08,5.43355e+06
2.91016,0.00021192,0.000127368,9.02783e-05,7.75579e-05,-65.7722,-3.27826e-08,2.66017e+07
2.91992,0.00030466,0.000127605,1.99722e-05,7.7717e-05,-197.317,-3.12924e-08,4.77698e+07
2.92969,0.0003974,0.000127664,-5.03339e-05,7.76256e-05,-328.861,-2.98023e-08,6.8938e+07
2.93945,0.00030466,0.000127751,1.99722e-05,7.78324e-05,-197.317,5.4263e-22,2.93938e+07
2.94922,0.00021192,0.000127915,9.02783e-05,7.77943e-05,-65.7722,2.98023e-08,-1.01504e+07
2.95898,0.000119181,0.000128077,0.000160584,7.79446e-05,65.7722,5.96046e-08,-4.96946e+07
2.96875,2.6441e-05,0.000128089,0.00023089,7.80524e-05,197.317,8.9407e-08,-8.92388e+07
2.97852,-6.62986e-05,0.000128159,0.000301197,7.8254e-05,328.861,1.19209e-07,-1.28783e+08
2.98828,2.6441e-05,0.00012828,0.000230891,7.84925e-05,197.317,9.53674e-08,-5.49105e+07
2.99805,0.000119181,0.000128202,0.000160584,7.88229e-05,65.7722,7.15256e-08,1.8962e+07
3.00781,0.00021192,0.000128347,9.02783e-05,7.90415e-05,-65.7722,4.76837e-08,9.28345e+07
3.01758,0.00030466,0.000128383,1.99722e-05,7.94271e-05,-197.317,2.38419e-08,1.66707e+08
3.02734,0.0003974,0.000128534,-5.03339e-05,7.98832e-05,-328.861,0,2.40579e+08
3.03711,0.00030466,0.000128623,1.99722e-05,8.03689e-05,-197.317,4.76837e-08,1.02578e+08
3.04687,0.00021192,0.000128647,9.02783e-05,8.09077e-05,-65.7722,9.53674e-08,-3.54229e+07
3.05664,0.000119181,0.00012874,0.000160584,8.14163e-05,65.7722,1.43051e-07,-1.73424e+08
3.06641,2.6441e-05,0.000128832,0.00023089,8.21584e-05,197.317,1.90735e-07,-3.11425e+08
3.07617,-6.62986e-05,0.000128965,0.000301197,8.28272e-05,328.861,2.38419e-07,-4.49426e+08
3.08594,2.6441e-05,0.000129101,0.000230891,8.35069e-05,197.317,2.38419e-07,-1.91626e+08
3.0957,0.000119181,0.000129232,0.000160584,8.42789e-05,65.7722,2.38419e-07,6.61735e+07
3.10547,0.00021192,0.000129321,9.02783e-05,8.5154e-05,-65.7722,2.38419e-07,3.23973e+08
3.11523,0.00030466,0.00012943,1.99722e-05,8.59896e-05,-197.317,2.38419e-07,5.81773e+08
3.125,0.0003974,0.000129526,-5.03339e-05,8.68907e-05,-328.861,2.38419e-07,8.39573e+08
3.13477,0.00030466,0.000129659,1.99722e-05,8.78889e-05,-197.317,2.86102e-07,3.57977e+08
3.14453,0.00021192,0.000129857,9.02783e-05,8.87912e-05,-65.7722,3.33786e-07,-1.23619e+08
3.1543,0.000119181,0.000129993,0.000160584,8.9705e-05,65.7722,3.8147e-07,-6.05215e+08
3.16406,2.6441e-05,0.000130169,0.00023089,9.07986e-05,197.317,4.29153e-07,-1.08681e+09
3.17383,-6.62986e-05,0.000130374,0.000301197,9.16878e-05,328.861,4.76837e-07,-1.56841e+09
3.18359,2.6441e-05,0.000130425,0.00023089,9.27284e-05,197.317,7.62939e-07,-6.68737e+08
3.19336,0.000119181,0.000130584,0.000160584,9.38139e-05,65.7722,1.04904e-06,2.30932e+08
3.20312,0.00021192,0.000130772,9.02783e-05,9.48653e-05,-65.7722,1.33514e-06,1.1306e+09
3.21289,0.00030466,0.000130891,1.99722e-05,9.58386e-05,-197.317,1.62125e-06,2.03027e+09
3.22266,0.0003974,0.00013099,-5.03339e-05,9.68203e-05,-328.861,1.90735e-06,2.92994e+09
3.23242,0.00030466,0.000131281,1.99722e-05,9.7856e-05,-197.317,1.14441e-06,1.24927e+09
3.24219,0.00021192,0.00013128,9.02783e-05,9.88781e-05,-65.7722,3.8147e-07,-4.31404e+08
3.25195,0.000119181,0.000131339,0.000160584,9.98449e-05,65.7722,-3.8147e-07,-2.11208e+09
3.26172,2.6441e-05,0.000131623,0.000230891,0.000100881,197.317,-1.14441e-06,-3.79275e+09
3.27148,-6.62986e-05,0.000131645,0.000301197,0.000101791,328.861,-1.90735e-06,-5.47342e+09
3.28125,2.6441e-05,0.000131777,0.00023089,0.0001026,197.317,-1.52588e-06,-2.33376e+09
3.29102,0.000119181,0.000131928,0.000160584,0.000103611,65.7722,-1.14441e-06,8.05906e+08
3.30078,0.00021192,0.000132061,9.02783e-05,0.000104378,-65.7722,-7.62939e-07,3.94557e+09
3.31055,0.00030466,0.000132129,1.99722e-05,0.000105152,-197.317,-3.8147e-07,7.08523e+09
3.32031,0.0003974,0.000132222,-5.03339e-05,0.000105904,-328.861,0,1.02249e+10
3.33008,0.00030466,0.000132264,1.99722e-05,0.000106687,-197.317,-7.62939e-07,4.35969e+09
3.33984,0.00021192,0.000132417,9.02783e-05,0.000107355,-65.7722,-1.52588e-06,-1.50551e+09
3.34961,0.000119181,0.000132412,0.000160584,0.000107977,65.7722,-2.28882e-06,-7.37071e+09
3.35937,2.6441e-05,0.000132538,0.000230891,0.000108619,197.317,-3.05176e-06,-1.32359e+10
3.36914,-6.62986e-05,0.000132595,0.000301197,0.00010914,328.861,-3.8147e-06,-1.91011e+10
3.37891,2.6441e-05,0.000132576,0.000230891,0.000109694,197.317,-6.10352e-06,-8.14434e+09
3.38867,0.000119181,0.000132648,0.000160584,0.000110074,65.7722,-8.39233e-06,2.81245e+09
3.39844,0.00021192,0.000132761,9.02783e-05,0.000110597,-65.7722,-1.06812e-05,1.37692e+10
3.4082,0.00030466,0.00013255,1.99722e-05,0.000111038,-197.317,-1.297e-05,2.4726e+10
3.41797,0.0003974,0.000132739,-5.03339e-05,0.000111294,-328.861,-1.52588e-05,3.56828e+10
3.42773,0.00030466,0.000132728,1.99722e-05,0.000111662,-197.317,-1.2207e-05,1.52144e+10
3.4375,0.00021192,0.000132692,9.02783e-05,0.00011194,-65.7722,-9.15527e-06,-5.25393e+09
3.44727,0.000119181,0.000132732,0.000160584,0.000112139,65.7722,-6.10352e-06,-2.57223e+10
3.45703,2.6441e-05,0.000132706,0.00023089,0.000112399,197.317,-3.05176e-06,-4.61907e+10
3.4668,-6.62986e-05,0.000132729,0.000301197,0.000112605,328.861,0,-6.6659e+10
3.47656,2.6441e-05,0.000132693,0.000230891,0.000112707,197.317,-1.2207e-05,-2.84221e+10
3.48633,0.000119181,0.000132661,0.000160584,0.00011284,65.7722,-2.44141e-05,9.81486e+09
3.49609,0.00021192,0.000132678,9.02783e-05,0.000113005,-65.7722,-3.66211e-05,4.80518e+10
3.50586,0.00030466,0.000132795,1.99722e-05,0.000113109,-197.317,-4.88281e-05,8.62887e+10
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,-328.861,-6.10352e-05,1.24526e+11
3.52539,0.00030466,0.000132758,1.99722e-05,0.000113256,-197.317,-2.44141e-05,5.30953e+10
3.53516,0.00021192,0.000132686,9.02783e-05,0.000113336,-65.7722,1.2207e-05,-1.83351e+10
3.54492,0.000119181,0.000132734,0.000160584,0.000113393,65.7722,4.88281e-05,-8.97656e+10
3.55469,2.6441e-05,0.000132803,0.00023089,0.000113457,197.317,8.54492e-05,-1.61196e+11
3.56445,-6.62986e-05,0.000132891,0.000301197,0.000113567,328.861,0.00012207,-2.32626e+11
3.57422,2.6441e-05,0.000133152,0.000230891,0.000113551,197.317,4.88281e-05,-9.91873e+10
3.58398,0.000119181,0.000133271,0.000160584,0.000113728,65.7722,-2.44141e-05,3.42519e+10
3.59375,0.00021192,0.000133489,9.02783e-05,0.000113742,-65.7722,-9.76563e-05,1.67691e+11
3.60352,0.00030466,0.000133717,1.99722e-05,0.000113776,-197.317,-0.000170898,3.0113e+11
3.61328,0.0003974,0.000134035,-5.03339e-05,0.000113783,-328.861,-0.000244141,4.34569e+11
3.62305,0.00030466,0.000134423,1.99722e-05,0.000113981,-197.317,-0.000146484,1.85292e+11
3.63281,0.00021192,0.00013485,9.02783e-05,0.000114011,-65.7722,-4.88281e-05,-6.39859e+10
3.64258,0.000119181,0.000135323,0.000160584,0.000114079,65.7722,4.88281e-05,-3.13264e+11
3.65234,2.6441e-05,0.000135939,0.00023089,0.000114166,197.317,0.000146484,-5.62541e+11
3.66211,-6.62986e-05,0.000136499,0.000301197,0.000114132,328.861,0.000244141,-8.11819e+11
3.67188,2.6441e-05,0.00013723,0.00023089,0.000114187,197.317,9.76562e-05,-3.46143e+11
3.68164,0.000119181,0.000137867,0.000160584,0.00011439,65.7722,-4.88281e-05,1.19532e+11
3.69141,0.00021192,0.000138667,9.02783e-05,0.000114388,-65.7722,-0.000195313,5.85207e+11
3.70117,0.00030466,0.00013968,1.99722e-05,0.000114381,-197.317,-0.000341797,1.05088e+12
3.71094,0.0003974,0.00014045,-5.03339e-05,0.000114517,-328.861,-0.000488281,1.51656e+12
3.7207,0.00030466,0.000141378,1.99722e-05,0.000114396,-197.317,-0.00078125,6.4663e+11
3.73047,0.00021192,0.000142302,9.02783e-05,0.000114534,-65.7722,-0.00107422,-2.23298e+11
3.74023,0.000119181,0.000143485,0.000160584,0.000114527,65.7722,-0.00136719,-1.09323e+12
3.75,2.6441e-05,0.000144489,0.000230891,0.000114625,197.317,-0.00166016,-1.96315e+12
3.75977,-6.62986e-05,0.000145759,0.000301197,0.000114562,328.861,-0.00195312,-2.83308e+12
3.76953,2.6441e-05,0.00014675,0.00023089,0.000114705,197.317,-0.00195312,-1.20797e+12
3.7793,0.000119181,0.000147862,0.000160584,0.000114667,65.7722,-0.00195312,4.17143e+11
3.78906,0.00021192,0.000149131,9.02783e-05,0.000114639,-65.7722,-0.00195312,2.04225e+12
3.79883,0.00030466,0.000150334,1.99722e-05,0.000114696,-197.317,-0.00195312,3.66737e+12
3.80859,0.0003974,0.000151543,-5.03339e-05,0.000114615,-328.861,-0.00195312,5.29248e+12
3.81836,0.00030466,0.000152794,1.99722e-05,0.000114606,-197.317,-0.00195312,2.25661e+12
3.82812,0.00021192,0.000153928,9.02783e-05,0.000114643,-65.7722,-0.00195312,-7.79264e+11
3.83789,0.000119181,0.000155205,0.000160584,0.000114522,65.7722,-0.00195312,-3.81514e+12
3.84766,2.6441e-05,0.000156417,0.000230891,0.000114548,197.317,-0.00195312,-6.85101e+12
3.85742,-6.62986e-05,0.000157628,0.000301197,0.00011447,328.861,-0.00195312,-9.88688e+12
3.86719,2.6441e-05,0.000158838,0.000230891,0.000114462,197.317,-0.0015625,-4.21557e+12
3.87695,0.000119181,0.000160009,0.000160584,0.000114489,65.7722,-0.00117188,1.45574e+12
3.88672,0.00021192,0.000161104,9.02783e-05,0.000114471,-65.7722,-0.00078125,7.12705e+12
3.89648,0.00030466,0.000162271,1.99722e-05,0.000114437,-197.317,-0.000390625,1.27984e+13
3.90625,0.0003974,0.00016331,-5.03339e-05,0.000114444,-328.861,0,1.84697e+13
3.91602,0.00030466,0.00016443,1.99722e-05,0.000114374,-197.317,0,7.8751e+12
3.92578,0.00021192,0.000165526,9.02783e-05,0.000114369,-65.7722,0,-2.71947e+12
3.93555,0.000119181,0.000166366,0.000160584,0.000114359,65.7722,0,-1.3314e+13
3.94531,2.6441e-05,0.000167491,0.00023089,0.000114441,197.317,0,-2.39086e+13
3.95508,-6.62986e-05,0.000168367,0.000301197,0.000114394,328.861,0,-3.45032e+13
3.96484,2.6441e-05,0.000169292,0.000230891,0.000114354,197.317,0.00625,-1.47115e+13
3.97461,0.000119181,0.000170002,0.000160584,0.000114352,65.7722,0.0125,5.08025e+12
3.98438,0.00021192,0.000170914,9.02783e-05,0.000114402,-65.7722,0.01875,2.4872e+13
3.99414,0.00030466,0.000171612,1.99722e-05,0.000114446,-197.317,0.025,4.46637e+13
4.00391,0.0003974,0.000172401,-5.03339e-05,0.000114512,-328.861,0.03125,6.44554e+13
4.01367,0.00030466,0.000173085,1.99722e-05,0.000114543,-197.317,0.0375,2.74825e+13
4.02344,0.00021192,0.000173732,9.02783e-05,0.000114515,-65.7722,0.04375,-9.49041e+12
4.0332,0.000119181,0.000174234,0.000160584,0.000114529,65.7722,0.05,-4.64633e+13
4.04297,2.6441e-05,0.000174819,0.000230891,0.000114631,197.317,0.05625,-8.34362e+13
4.05273,-6.62986e-05,0.000175364,0.000301197,0.000114697,328.861,0.0625,-1.20409e+14
4.0625,2.6441e-05,0.000175837,0.000230891,0.000114733,197.317,0.025,-5.13401e+13
4.07227,0.000119181,0.000176318,0.000160584,0.000114788,65.7722,-0.0125,1.7729e+13
4.08203,0.00021192,0.000176647,9.02783e-05,0.000114912,-65.7722,-0.05,8.67981e+13
4.0918,0.00030466,0.000177112,1.99722e-05,0.000115012,-197.317,-0.0875,1.55867e+14
4.10156,0.0003974,0.000177352,-5.03339e-05,0.000115063,-328.861,-0.125,2.24936e+14
4.11133,0.00030466,0.000177694,1.99722e-05,0.000115162,-197.317,-0.175,9.59083e+13
4.12109,0.00021192,0.000178013,9.02783e-05,0.000115355,-65.7722,-0.225,-3.31196e+13
4.13086,0.000119181,0.000178243,0.000160584,0.00011547,65.7722,-0.275,-1.62147e+14
4.14062,2.6441e-05,0.000178532,0.00023089,0.000115623,197.317,-0.325,-2.91175e+14
4.15039,-6.62986e-05,0.000178784,0.000301197,0.000115846,328.861,-0.375,-4.20203e+14
4.16016,2.6441e-05,0.000178958,0.00023089,0.00011607,197.317,-0.35,-1.79166e+14
4.16992,0.000119181,0.000179127,0.000160584,0.00011638,65.7722,-0.325,6.18707e+13
4.17969,0.00021192,0.000179397,9.02783e-05,0.000116615,-65.7722,-0.3,3.02908e+14
4.18945,0.00030466,0.000179491,1.99722e-05,0.000117017,-197.317,-0.275,5.43945e+14
4.19922,0.0003974,0.000179632,-5.03339e-05,0.000117413,-328.861,-0.25,7.84982e+14
4.20898,0.00030466,0.000179861,1.99722e-05,0.000117804,-197.317,-0.1,3.34701e+14
4.21875,0.00021192,0.000180018,9.02783e-05,0.000118229,-65.7722,0.05,-1.15581e+14
4.22852,0.000119181,0.000180141,0.000160584,0.000118748,65.7722,0.2,-5.65862e+14
4.23828,2.6441e-05,0.000180222,0.000230891,0.000119378,197.317,0.35,-1.01614e+15
4.24805,-6.62986e-05,0.00018035,0.000301197,0.000119907,328.861,0.5,-1.46642e+15
4.25781,2.6441e-05,0.000180608,0.000230891,0.000120664,197.317,0.4,-6.25254e+14
4.26758,0.000119181,0.000180645,0.000160584,0.000121214,65.7722,0.3,2.15916e+14
4.27734,0.00021192,0.000180793,9.02783e-05,0.000122011,-65.7722,0.2,1.05709e+15
4.28711,0.00030466,0.000180832,1.99722e-05,0.000122775,-197.317,0.1,1.89826e+15
4.29687,0.0003974,0.000180961,-5.03339e-05,0.000123505,-328.861,0,2.73943e+15
4.30664,0.00030466,0.000181063,1.99722e-05,0.000124431,-197.317,-0.4,1.16804e+15
4.31641,0.00021192,0.000181253,9.02783e-05,0.000125266,-65.7722,-0.8,-4.03353e+14
4.32617,0.000119181,0.000181317,0.000160584,0.000126075,65.7722,-1.2,-1.97474e+15
4.33594,2.6441e-05,0.000181406,0.000230891,0.000126972,197.317,-1.6,-3.54613e+15
4.3457,-6.62986e-05,0.000181461,0.000301197,0.000127888,328.861,-2,-5.11752e+15
4.35547,2.6441e-05,0.000181548,0.000230891,0.00012881,197.317,-0.4,-2.18201e+15
4.36523,0.000119181,0.000181718,0.000160584,0.0001297,65.7722,1.2,7.53503e+14
4.375,0.00021192,0.000181735,9.02783e-05,0.000130658,-65.7722,2.8,3.68902e+15
4.38477,0.00030466,0.000181979,1.99722e-05,0.000131696,-197.317,4.4,6.62453e+15
4.39453,0.0003974,0.00018198,-5.03339e-05,0.000132553,-328.861,6,9.56004e+15
4.4043,0.00030466,0.000182038,1.99722e-05,0.000133588,-197.317,4.8,4.07621e+15
4.41406,0.00021192,0.000182239,9.02783e-05,0.000134487,-65.7722,3.6,-1.40762e+15
4.42383,0.000119181,0.000182312,0.000160584,0.000135331,65.7722,2.4,-6.89145e+15
4.43359,2.6441e-05,0.000182397,0.00023089,0.000136224,197.317,1.2,-1.23753e+16
4.44336,-6.62986e-05,0.00018247,0.000301197,0.000137205,328.861,0,-1.78591e+16
4.45312,2.6441e-05,0.000182537,0.000230891,0.000137965,197.317,1.6,-7.61477e+15
4.46289,0.000119181,0.000182575,0.000160584,0.000138816,65.7722,3.2,2.62957e+15
4.47266,0.00021192,0.000182754,9.02783e-05,0.000139673,-65.7722,4.8,1.28739e+16
4.48242,0.00030466,0.000182741,1.99722e-05,0.000140454,-197.317,6.4,2.31183e+16
4.49219,0.0003974,0.00018302,-5.03339e-05,0.000141241,-328.861,8,3.33626e+16
4.50195,0.00030466,0.000182993,1.99722e-05,0.000141912,-197.317,4.36096e-13,1.42251e+16
4.51172,0.00021192,0.00018313,9.02783e-05,0.00014261,-65.7722,-8,-4.9123e+15
4.52148,0.000119181,0.00018311,0.000160584,0.000143255,65.7722,-16,-2.40498e+16
4.53125,2.6441e-05,0.0001832,0.000230891,0.000143878,197.317,-24,-4.31872e+16
4.54102,-6.62986e-05,0.000183321,0.000301197,0.0001444,328.861,-32,-6.23246e+16
4.55078,2.6441e-05,0.000183319,0.000230891,0.000145103,197.317,-44.8,-2.6574e+16
4.56055,0.000119181,0.000183413,0.000160584,0.000145531,65.7722,-57.6,9.17667e+15
4.57031,0.00021192,0.000183407,9.02783e-05,0.00014602,-65.7722,-70.4,4.49273e+16
4.58008,0.00030466,0.000183504,1.99722e-05,0.000146511,-197.317,-83.2,8.0678e+16
4.58984,0.0003974,0.000183547,-5.03339e-05,0.000147011,-328.861,-96,1.16429e+17
4.59961,0.00030466,0.000183663,1.99722e-05,0.000147249,-197.317,-76.8,4.96429e+16
4.60937,0.00021192,0.000183641,9.02783e-05,0.000147674,-65.7722,-57.6,-1.71429e+16
4.61914,0.000119181,0.000183758,0.000160584,0.000147975,65.7722,-38.4,-8.39287e+16
4.62891,2.6441e-05,0.000183675,0.00023089,0.000148288,197.317,-19.2,-1.50715e+17
4.63867,-6.62986e-05,0.000183812,0.000301197,0.000148607,328.861,0,-2.175e+17
4.64844,2.6441e-05,0.000183836,0.00023089,0.000148899,197.317,51.2,-9.27378e+16
4.6582,0.000119181,0.000183938,0.000160584,0.000149183,65.7722,102.4,3.20247e+16
4.66797,0.00021192,0.000183933,9.02783e-05,0.000149209,-65.7722,153.6,1.56787e+17
4.67773,0.00030466,0.000184047,1.99722e-05,0.000149549,-197.317,204.8,2.8155e+17
4.6875,0.0003974,0.000184163,-5.03339e-05,0.000149603,-328.861,256,4.06312e+17
4.69727,0.00030466,0.000184167,1.99722e-05,0.000149912,-197.317,204.8,1.73243e+17
4.70703,0.00021192,0.000184413,9.02783e-05,0.000150008,-65.7722,153.6,-5.98254e+16
4.7168,0.000119181,0.000184412,0.000160584,0.000150216,65.7722,102.4,-2.92894e+17
4.72656,2.6441e-05,0.000184569,0.000230891,0.000150258,197.317,51.2,-5.25963e+17
4.73633,-6.62986e-05,0.000184868,0.000301197,0.000150499,328.861,0,-7.59032e+17
4.74609,2.6441e-05,0.000184966,0.000230891,0.000150541,197.317,102.4,-3.23636e+17
4.75586,0.000119181,0.000185183,0.000160584,0.000150736,65.7722,204.8,1.1176e+17
4.76562,0.00021192,0.000185603,9.02783e-05,0.00015078,-65.7722,307.2,5.47156e+17
4.77539,0.00030466,0.000185869,1.99722e-05,0.000150894,-197.317,409.6,9.82551e+17
4.78516,0.0003974,0.000186254,-5.03339e-05,0.000151042,-328.861,512,1.41795e+18
4.79492,0.00030466,0.000186613,1.99722e-05,0.000151099,-197.317,102.4,6.04584e+17
4.80469,0.00021192,0.000187154,9.02783e-05,0.000151201,-65.7722,-307.2,-2.08778e+17
4.81445,0.000119181,0.000187615,0.000160584,0.000151275,65.7722,-716.8,-1.02214e+18
4.82422,2.6441e-05,0.00018827,0.000230891,0.000151429,197.317,-1126.4,-1.8355e+18
4.83398,-6.62986e-05,0.000188841,0.000301197,0.000151438,328.861,-1536,-2.64887e+18
4.84375,2.6441e-05,0.000189569,0.000230891,0.000151558,197.317,-819.2,-1.12942e+18
4.85352,0.000119181,0.000190304,0.000160584,0.000151601,65.7722,-102.4,3.90019e+17
4.86328,0.00021192,0.000191066,9.02783e-05,0.000151672,-65.7722,614.4,1.90946e+18
4.87305,0.00030466,0.000191929,1.99722e-05,0.000151747,-197.317,1331.2,3.4289e+18
4.88281,0.0003974,0.000192819,-5.03339e-05,0.000151778,-328.861,2048,4.94835e+18
4.89258,0.00030466,0.000193773,1.99722e-05,0.000151884,-197.317,2457.6,2.10988e+18
4.90234,0.00021192,0.000194692,9.02783e-05,0.000151907,-65.7722,2867.2,-7.28594e+17
4.91211,0.000119181,0.00019579,0.000160584,0.000151948,65.7722,3276.8,-3.56706e+18
4.92187,2.6441e-05,0.000196712,0.00023089,0.000151985,197.317,3686.4,-6.40553e+18
4.93164,-6.62986e-05,0.000197742,0.000301197,0.000151963,328.861,4096,-9.244e+18
4.94141,2.6441e-05,0.000198867,0.000230891,0.000152115,197.317,7.41238e-11,-3.94146e+18
4.95117,0.000119181,0.000200017,0.000160584,0.000152043,65.7722,-4096,1.36109e+18
4.96094,0.00021192,0.00020108,9.02783e-05,0.000152172,-65.7722,-8192,6.66363e+18
4.9707,0.00030466,0.000202191,1.99722e-05,0.000152157,-197.317,-12288,1.19662e+19
4.98047,0.0003974,0.00020341,-5.03339e-05,0.000152223,-328.861,-16384,1.72687e+19
4.99023,0.00030466,0.000204616,1.99722e-05,0.000152264,-197.317,-18022.4,7.36304e+18
5,0.00021192,0.000205652,9.02783e-05,0.000152237,-65.7722,-19660.8,-2.54264e+18
5.00977,0.000119181,0.000206904,0.000160584,0.000152217,65.7722,-21299.2,-1.24483e+19
5.01953,2.6441e-05,0.000207934,0.000230891,0.000152294,197.317,-22937.6,-2.2354e+19
5.0293,-6.62986e-05,0.00020917,0.000301197,0.000152293,328.861,-24576,-3.22597e+19
5.03906,2.6441e-05,0.000210361,0.000230891,0.000152333,197.317,-19660.8,-1.37549e+19
5.04883,0.000119181,0.000211272,0.000160584,0.000152283,65.7722,-14745.6,4.74991e+18
5.05859,0.00021192,0.000212581,9.02783e-05,0.000152391,-65.7722,-9830.4,2.32547e+19
5.06836,0.00030466,0.000213586,1.99722e-05,0.00015231,-197.317,-4915.2,4.17595e+19
5.07812,0.0003974,0.000214668,-5.03339e-05,0.000152422,-328.861,0,6.02643e+19
5.08789,0.00030466,0.000215595,1.99722e-05,0.000152285,-197.317,6553.6,2.56955e+19
5.09766,0.00021192,0.000216663,9.02783e-05,0.000152326,-65.7722,13107.2,-8.87331e+18
5.10742,0.000119181,0.000217679,0.000160584,0.000152295,65.7722,19660.8,-4.34421e+19
5.11719,2.6441e-05,0.000218631,0.00023089,0.000152387,197.317,26214.4,-7.80109e+19
5.12695,-6.62986e-05,0.000219474,0.000301197,0.000152295,328.861,32768,-1.1258e+20
5.13672,2.6441e-05,0.000220436,0.00023089,0.000152345,197.317,13107.2,-4.80018e+19
5.14648,0.000119181,0.000221254,0.000160584,0.000152338,65.7722,-6553.6,1.65762e+19
5.15625,0.00021192,0.000222099,9.02783e-05,0.000152309,-65.7722,-26214.4,8.11542e+19
5.16602,0.00030466,0.000222869,1.99722e-05,0.000152271,-197.317,-45875.2,1.45732e+20
5.17578,0.0003974,0.000223602,-5.03339e-05,0.00015228,-328.861,-65536,2.1031e+20
5.18555,0.00030466,0.000224359,1.99722e-05,0.000152378,-197.317,-26214.4,8.96721e+19
5.19531,0.00021192,0.000224976,9.02783e-05,0.000152324,-65.7722,13107.2,-3.0966e+19
5.20508,0.000119181,0.000225656,0.000160584,0.000152341,65.7722,52428.8,-1.51604e+20
5.21484,2.6441e-05,0.000226269,0.000230891,0.000152268,197.317,91750.4,-2.72242e+20
5.22461,-6.62986e-05,0.000226857,0.000301197,0.000152336,328.861,131072,-3.9288e+20
5.23437,2.6441e-05,0.000227315,0.000230891,0.000152388,197.317,209715,-1.67516e+20
5.24414,0.000119181,0.000227819,0.000160584,0.000152313,65.7722,288358,5.78477e+19
5.25391,0.00021192,0.000228163,9.02783e-05,0.000152436,-65.7722,367002,2.83212e+20
5.26367,0.00030466,0.000228706,1.99722e-05,0.00015242,-197.317,445645,5.08576e+20
5.27344,0.0003974,0.000229057,-5.03339e-05,0.000152503,-328.861,524288,7.3394e+20
5.2832,0.00030466,0.000229471,1.99722e-05,0.000152525,-197.317,314573,3.12937e+20
5.29297,0.00021192,0.000229753,9.02783e-05,0.00015261,-65.7722,104858,-1.08065e+20
5.30273,0.000119181,0.00023009,0.000160584,0.000152705,65.7722,-104858,-5.29068e+20
5.3125,2.6441e-05,0.000230471,0.000230891,0.000152805,197.317,-314573,-9.5007e+20
5.32227,-6.62986e-05,0.000230568,0.000301197,0.000153007,328.861,-524288,-1.37107e+21
5.33203,2.6441e-05,0.000230825,0.000230891,0.000153133,197.317,-629146,-5.84598e+20
5.3418,0.000119181,0.000231022,0.000160584,0.000153404,65.7722,-734003,2.01877e+20
5.35156,0.00021192,0.000231281,9.02783e-05,0.000153533,-65.7722,-838861,9.88351e+20
5.36133,0.00030466,0.000231352,1.99722e-05,0.000153744,-197.317,-943718,1.77483e+21
5.37109,0.0003974,0.00023147,-5.03339e-05,0.000154073,-328.861,-1.04858e+06,2.5613e+21
5.38086,0.00030466,0.000231616,1.99722e-05,0.000154446,-197.317,-838861,1.09209e+21
5.39062,0.00021192,0.000231694,9.02783e-05,0.000154854,-65.7722,-629146,-3.77126e+20
5.40039,0.000119181,0.00023179,0.000160584,0.000155274,65.7722,-419430,-1.84634e+21
5.41016,2.6441e-05,0.000231851,0.00023089,0.000155758,197.317,-209715,-3.31555e+21
5.41992,-6.62986e-05,0.000231976,0.000301197,0.000156279,328.861,0,-4.78476e+21
5.42969,2.6441e-05,0.00023197,0.000230891,0.000156785,197.317,2.09715e+06,-2.04013e+21
5.43945,0.000119181,0.000232113,0.000160584,0.000157404,65.7722,4.1943e+06,7.04508e+20
5.44922,0.00021192,0.000232041,9.02783e-05,0.000158113,-65.7722,6.29146e+06,3.44914e+21
5.45898,0.00030466,0.000232046,1.99722e-05,0.000158796,-197.317,8.38861e+06,6.19378e+21
5.46875,0.0003974,0.000232074,-5.03339e-05,0.000159587,-328.861,1.04858e+07,8.93842e+21
5.47852,0.00030466,0.00023202,1.99722e-05,0.000160244,-197.317,7.54975e+06,3.81116e+21
5.48828,0.00021192,0.000232033,9.02783e-05,0.000161117,-65.7722,4.61373e+06,-1.31609e+21
5.49805,0.000119181,0.000232068,0.000160584,0.000161854,65.7722,1.67772e+06,-6.44335e+21
5.50781,2.6441e-05,0.000232017,0.000230891,0.00016271,197.317,-1.25829e+06,-1.15706e+22
5.51758,-6.62986e-05,0.000231916,0.000301197,0.000163622,328.861,-4.1943e+06,-1.66979e+22
5.52734,2.6441e-05,0.000231967,0.00023089,0.000164498,197.317,-5.03316e+06,-7.11963e+21
5.53711,0.000119181,0.000231941,0.000160584,0.000165369,65.7722,-5.87203e+06,2.45859e+21
5.54688,0.00021192,0.00023194,9.02783e-05,0.000166335,-65.7722,-6.71089e+06,1.20368e+22
5.55664,0.00030466,0.000231774,1.99722e-05,0.000167264,-197.317,-7.54975e+06,2.1615e+22
5.56641,0.0003974,0.000231829,-5.03339e-05,0.000168143,-328.861,-8.38861e+06,3.11933e+22
5.57617,0.00030466,0.000231758,1.99722e-05,0.000169123,-197.317,-1.51806e-07,1.33002e+22
5.58594,0.00021192,0.000231722,9.02783e-05,0.000170066,-65.7722,8.38861e+06,-4.59289e+21
5.5957,0.000119181,0.00023174,0.000160584,0.000170862,65.7722,1.67772e+07,-2.2486e+22
5.60547,2.6441e-05,0.000231584,0.00023089,0.000171842,197.317,2.51658e+07,-4.0379e+22
5.61523,-6.62986e-05,0.000231604,0.000301197,0.000172721,328.861,3.35544e+07,-5.82721e+22
5.625,2.6441e-05,0.000231659,0.00023089,0.000173617,197.317,1.34218e+07,-2.48461e+22
5.63477,0.000119181,0.000231592,0.000160584,0.000174463,65.7722,-6.71089e+06,8.57998e+21
5.64453,0.00021192,0.000231527,9.02783e-05,0.000175269,-65.7722,-2.68435e+07,4.2006e+22
5.6543,0.00030466,0.000231459,1.99722e-05,0.000176195,-197.317,-4.69762e+07,7.54321e+22
5.66406,0.0003974,0.000231596,-5.03339e-05,0.000176822,-328.861,-6.71089e+07,1.08858e+23
5.67383,0.00030466,0.000231502,1.99722e-05,0.000177678,-197.317,-4.02653e+07,4.64149e+22
5.68359,0.00021192,0.000231633,9.02783e-05,0.000178433,-65.7722,-1.34218e+07,-1.60283e+22
5.69336,0.000119181,0.000231497,0.000160584,0.000179049,65.7722,1.34218e+07,-7.84714e+22
5.70312,2.6441e-05,0.000231557,0.00023089,0.000179716,197.317,4.02653e+07,-1.40915e+23
5.71289,-6.62986e-05,0.00023161,0.000301197,0.000180338,328.861,6.71089e+07,-2.03358e+23
5.72266,2.6441e-05,0.000231577,0.000230891,0.000180867,197.317,8.05306e+07,-8.67077e+22
5.73242,0.000119181,0.000231667,0.000160584,0.000181535,65.7722,9.39524e+07,2.99424e+22
5.74219,0.00021192,0.00023162,9.02783e-05,0.000181993,-65.7722,1.07374e+08,1.46592e+23
5.75195,0.00030466,0.000231698,1.99722e-05,0.000182456,-197.317,1.20796e+08,2.63243e+23
5.76172,0.0003974,0.000231785,-5.03339e-05,0.000182969,-328.861,1.34218e+08,3.79893e+23
5.77148,0.00030466,0.000231835,1.99722e-05,0.000183375,-197.317,2.68435e+07,1.61979e+23
5.78125,0.00021192,0.000231792,9.02783e-05,0.000183771,-65.7722,-8.05306e+07,-5.59353e+22
5.79102,0.000119181,0.000231979,0.000160584,0.000184215,65.7722,-1.87905e+08,-2.73849e+23
5.80078,2.6441e-05,0.000231997,0.000230891,0.000184538,197.317,-2.95279e+08,-4.91763e+23
5.81055,-6.62986e-05,0.00023209,0.000301197,0.000184885,328.861,-4.02653e+08,-7.09677e+23
5.82031,2.6441e-05,0.000232161,0.00023089,0.000185208,197.317,-4.29497e+08,-3.02592e+23
5.83008,0.000119181,0.000232221,0.000160584,0.000185438,65.7722,-4.5634e+08,1.04493e+23
5.83984,0.00021192,0.00023234,9.02783e-05,0.000185665,-65.7722,-4.83184e+08,5.11578e+23
5.84961,0.00030466,0.000232486,1.99722e-05,0.000185928,-197.317,-5.10027e+08,9.18663e+23
5.85937,0.0003974,0.000232501,-5.03339e-05,0.000186201,-328.861,-5.36871e+08,1.32575e+24
5.86914,0.00030466,0.000232705,1.99722e-05,0.00018636,-197.317,-3.22123e+08,5.65272e+23
5.87891,0.00021192,0.00023276,9.02783e-05,0.000186574,-65.7722,-1.07374e+08,-1.95203e+23
5.88867,0.000119181,0.000232997,0.000160584,0.000186752,65.7722,1.07374e+08,-9.55678e+23
5.89844,2.6441e-05,0.000233147,0.000230891,0.000186882,197.317,3.22123e+08,-1.71615e+24
5.9082,-6.62986e-05,0.000233279,0.000301197,0.000187102,328.861,5.36871e+08,-2.47663e+24
5.91797,2.6441e-05,0.000233582,0.00023089,0.000187236,197.317,6.44245e+08,-1.05599e+24
5.92773,0.000119181,0.000233697,0.000160584,0.000187409,65.7722,7.51619e+08,3.64659e+23
5.9375,0.00021192,0.000234016,9.02783e-05,0.000187485,-65.7722,8.58993e+08,1.7853e+24
5.94727,0.00030466,0.000234309,1.99722e-05,0.000187643,-197.317,9.66368e+08,3.20595e+24
5.95703,0.0003974,0.000234587,-5.03339e-05,0.000187735,-328.861,1.07374e+09,4.62659e+24
5.9668,0.00030466,0.000234976,1.99722e-05,0.000187873,-197.317,8.58993e+08,1.97269e+24
5.97656,0.00021192,0.00023551,9.02783e-05,0.000187887,-65.7722,6.44245e+08,-6.81219e+23
5.98633,0.000119181,0.000235826,0.000160584,0.000187991,65.7722,4.29497e+08,-3.33512e+24
5.99609,2.6441e-05,0.000236366,0.00023089,0.000188078,197.317,2.14748e+08,-5.98903e+24
6.00586,-6.62986e-05,0.000236834,0.000301197,0.00018809,328.861,0,-8.64293e+24
6.01562,2.6441e-05,0.000237326,0.000230891,0.00018822,197.317,2.57698e+09,-3.68517e+24
6.02539,0.000119181,0.000238127,0.000160584,0.000188227,65.7722,5.15396e+09,1.27258e+24
6.03516,0.00021192,0.000238688,9.02783e-05,0.000188347,-65.7722,7.73094e+09,6.23034e+24
6.04492,0.00030466,0.000239379,1.99722e-05,0.000188353,-197.317,1.03079e+10,1.11881e+25
6.05469,0.0003974,0.000240145,-5.03339e-05,0.000188375,-328.861,1.28849e+10,1.61459e+25
6.06445,0.00030466,0.00024082,1.99722e-05,0.000188536,-197.317,1.37439e+10,6.88427e+24
6.07422,0.00021192,0.000241622,9.02783e-05,0.000188465,-65.7722,1.46029e+10,-2.37731e+24
6.08398,0.000119181,0.000242612,0.000160584,0.000188505,65.7722,1.54619e+10,-1.16389e+25
6.09375,2.6441e-05,0.00024348,0.000230891,0.000188563,197.317,1.63209e+10,-2.09005e+25
6.10352,-6.62986e-05,0.000244421,0.000301197,0.000188588,328.861,1.71799e+10,-3.01621e+25
6.11328,2.6441e-05,0.00024535,0.00023089,0.000188626,197.317,1.03079e+10,-1.28605e+25
6.12305,0.000119181,0.000246352,0.000160584,0.000188695,65.7722,3.43597e+09,4.44106e+24
6.13281,0.00021192,0.000247349,9.02783e-05,0.000188676,-65.7722,-3.43597e+09,2.17426e+25
6.14258,0.00030466,0.000248373,1.99722e-05,0.000188756,-197.317,-1.03079e+10,3.90442e+25
6.15234,0.0003974,0.000249491,-5.03339e-05,0.000188696,-328.861,-1.71799e+10,5.63458e+25
6.16211,0.00030466,0.000250504,1.99722e-05,0.000188875,-197.317,0.00281525,2.40247e+25
6.17187,0.00021192,0.000251518,9.02783e-05,0.000188723,-65.7722,1.71799e+10,-8.29634e+24
6.18164,0.000119181,0.000252633,0.000160584,0.000188934,65.7722,3.43597e+10,-4.06174e+25
6.19141,2.6441e-05,0.000253697,0.00023089,0.000188822,197.317,5.15396e+10,-7.29384e+25
6.20117,-6.62986e-05,0.000254712,0.000301197,0.00018894,328.861,6.87195e+10,-1.05259e+26
6.21094,2.6441e-05,0.000255723,0.000230891,0.000189002,197.317,5.49756e+10,-4.48805e+25
6.2207,0.000119181,0.000256903,0.000160584,0.000188968,65.7722,4.12317e+10,1.54984e+25
6.23047,0.00021192,0.00025792,9.02783e-05,0.000189033,-65.7722,2.74878e+10,7.58773e+25
6.24023,0.00030466,0.000258974,1.99722e-05,0.000189182,-197.317,1.37439e+10,1.36256e+26
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,-328.861,0,1.96635e+26
6.25977,0.00030466,0.000260889,1.99722e-05,0.0001891,-197.317,2.74878e+10,8.38413e+25
6.26953,0.00021192,0.000261919,9.02783e-05,0.000189248,-65.7722,5.49756e+10,-2.89525e+25
6.2793,0.000119181,0.000262864,0.000160584,0.000189339,65.7722,8.24634e+10,-1.41746e+26
6.28906,2.6441e-05,0.000263743,0.000230891,0.000189324,197.317,1.09951e+11,-2.5454e+26
6.29883,-6.62986e-05,0.000264695,0.000301197,0.000189333,328.861,1.37439e+11,-3.67334e+26
6.30859,2.6441e-05,0.000265492,0.00023089,0.000189301,197.317,-2.74878e+10,-1.56624e+26
6.31836,0.000119181,0.000266422,0.000160584,0.000189406,65.7722,-1.92415e+11,5.40862e+25
6.32812,0.00021192,0.000267197,9.02783e-05,0.000189461,-65.7722,-3.57341e+11,2.64796e+26
6.33789,0.00030466,0.000267946,1.99722e-05,0.000189437,-197.317,-5.22268e+11,4.75507e+26
6.34766,0.0003974,0.000268719,-5.03339e-05,0.000189384,-328.861,-6.87195e+11,6.86217e+26
6.35742,0.00030466,0.000269385,1.99722e-05,0.000189487,-197.317,-2.19902e+11,2.92589e+26
6.36719,0.00021192,0.000270046,9.02783e-05,0.000189576,-65.7722,2.4739e+11,-1.01038e+26
6.37695,0.000119181,0.000270771,0.000160584,0.000189441,65.7722,7.14683e+11,-4.94666e+26
6.38672,2.6441e-05,0.000271402,0.000230891,0.000189559,197.317,1.18197e+12,-8.88294e+26
6.39648,-6.62986e-05,0.000271902,0.000301197,0.000189569,328.861,1.64927e+12,-1.28192e+27
6.40625,2.6441e-05,0.000272471,0.00023089,0.000189536,197.317,1.31941e+12,-5.46586e+26
6.41602,0.000119181,0.000272941,0.000160584,0.000189543,65.7722,9.8956e+11,1.8875e+26
6.42578,0.00021192,0.000273492,9.02783e-05,0.000189684,-65.7722,6.59707e+11,9.24086e+26
6.43555,0.00030466,0.00027394,1.99722e-05,0.000189617,-197.317,3.29853e+11,1.65942e+27
6.44531,0.0003974,0.000274354,-5.03339e-05,0.000189649,-328.861,0,2.39476e+27
6.45508,0.00030466,0.000274767,1.99722e-05,0.000189682,-197.317,-6.59707e+11,1.02108e+27
6.46484,0.00021192,0.000275091,9.02783e-05,0.000189811,-65.7722,-1.31941e+12,-3.52604e+26
6.47461,0.000119181,0.000275484,0.000160584,0.0001898,65.7722,-1.97912e+12,-1.72628e+27
6.48437,2.6441e-05,0.000275803,0.00023089,0.000189891,197.317,-2.63883e+12,-3.09996e+27
6.49414,-6.62986e-05,0.000276064,0.000301197,0.000189956,328.861,-3.29853e+12,-4.47364e+27
6.50391,2.6441e-05,0.000276421,0.000230891,0.000190169,197.317,-1.75922e+12,-1.90747e+27
6.51367,0.000119181,0.000276646,0.000160584,0.000190379,65.7722,-2.19902e+11,6.58699e+26
6.52344,0.00021192,0.000276996,9.02783e-05,0.000190387,-65.7722,1.31941e+12,3.22487e+27
6.5332,0.00030466,0.000277133,1.99722e-05,0.000190764,-197.317,2.85873e+12,5.79104e+27
6.54297,0.0003974,0.000277418,-5.03339e-05,0.000190978,-328.861,4.39805e+12,8.35721e+27
6.55273,0.00030466,0.000277639,1.99722e-05,0.000191223,-197.317,2.63883e+12,3.56335e+27
6.5625,0.00021192,0.000277858,9.02783e-05,0.000191553,-65.7722,8.79609e+11,-1.23052e+27
6.57227,0.000119181,0.000278002,0.000160584,0.000191914,65.7722,-8.79609e+11,-6.02438e+27
6.58203,2.6441e-05,0.000278236,0.000230891,0.000192314,197.317,-2.63883e+12,-1.08182e+28
6.5918,-6.62986e-05,0.000278359,0.000301197,0.000192812,328.861,-4.39805e+12,-1.56121e+28
6.60156,2.6441e-05,0.000278654,0.00023089,0.000193251,197.317,-5.27766e+12,-6.65669e+27
6.61133,0.000119181,0.000278689,0.000160584,0.000193873,65.7722,-6.15727e+12,2.29872e+27
6.62109,0.00021192,0.000278967,9.02783e-05,0.000194291,-65.7722,-7.03687e+12,1.12541e+28
6.63086,0.00030466,0.00027904,1.99722e-05,0.000194996,-197.317,-7.91648e+12,2.02096e+28
6.64062,0.0003974,0.000279383,-5.03339e-05,0.000195617,-328.861,-8.79609e+12,2.9165e+28
6.65039,0.00030466,0.000279386,1.99722e-05,0.000196307,-197.317,-2.11106e+13,1.24354e+28
6.66016,0.00021192,0.000279617,9.02783e-05,0.000196882,-65.7722,-3.34252e+13,-4.29425e+27
6.66992,0.000119181,0.000279867,0.000160584,0.000197828,65.7722,-4.57397e+13,-2.10239e+28
6.67969,2.6441e-05,0.000279854,0.00023089,0.000198494,197.317,-5.80542e+13,-3.77535e+28
6.68945,-6.62986e-05,0.000280075,0.000301197,0.000199251,328.861,-7.03687e+13,-5.44831e+28
6.69922,2.6441e-05,0.000280121,0.000230891,0.000200077,197.317,-7.03687e+13,-2.32305e+28
6.70898,0.000119181,0.000280345,0.000160584,0.000201013,65.7722,-7.03687e+13,8.02208e+27
6.71875,0.00021192,0.000280436,9.02783e-05,0.000201836,-65.7722,-7.03687e+13,3.92747e+28
6.72852,0.00030466,0.000280562,1.99722e-05,0.00020261,-197.317,-7.03687e+13,7.05272e+28
6.73828,0.0003974,0.000280723,-5.03339e-05,0.000203527,-328.861,-7.03687e+13,1.0178e+29
6.74805,0.00030466,0.00028079,1.99722e-05,0.000204386,-197.317,-5.6295e+13,4.33969e+28
6.75781,0.00021192,0.000280989,9.02783e-05,0.000205357,-65.7722,-4.22212e+13,-1.4986e+28
6.76758,0.000119181,0.000281077,0.000160584,0.000206116,65.7722,-2.81475e+13,-7.3369e+28
6.77734,2.6441e-05,0.000281108,0.00023089,0.000207025,197.317,-1.40737e+13,-1.31752e+29
6.78711,-6.62986e-05,0.000281354,0.000301197,0.000207821,328.861,0,-1.90135e+29
6.79687,2.6441e-05,0.0002813,0.000230891,0.000208748,197.317,-5.6295e+13,-8.10697e+28
6.80664,0.000119181,0.000281475,0.000160584,0.000209431,65.7722,-1.1259e+14,2.79954e+28
6.81641,0.00021192,0.000281498,9.02783e-05,0.000210358,-65.7722,-1.68885e+14,1.37061e+29
6.82617,0.00030466,0.000281506,1.99722e-05,0.000211156,-197.317,-2.2518e+14,2.46126e+29
6.83594,0.0003974,0.00028169,-5.03339e-05,0.000211917,-328.861,-2.81475e+14,3.55191e+29
6.8457,0.00030466,0.000281726,1.99722e-05,0.000212692,-197.317,-2.2518e+14,1.51446e+29
6.85547,0.00021192,0.000281751,9.02783e-05,0.000213401,-65.7722,-1.68885e+14,-5.22983e+28
6.86523,0.000119181,0.000281885,0.000160584,0.000214114,65.7722,-1.1259e+14,-2.56043e+29
6.875,2.6441e-05,0.000281915,0.000230891,0.000214693,197.317,-5.6295e+13,-4.59787e+29
6.88477,-6.62986e-05,0.000281963,0.000301197,0.00021532,328.861,0,-6.63532e+29
6.89453,2.6441e-05,0.000282021,0.00023089,0.000216007,197.317,5.6295e+13,-2.82917e+29
6.9043,0.000119181,0.000282041,0.000160584,0.000216553,65.7722,1.1259e+14,9.76984e+28
6.91406,0.00021192,0.000282104,9.02783e-05,0.000217,-65.7722,1.68885e+14,4.78314e+29
6.92383,0.00030466,0.000282136,1.99722e-05,0.000217596,-197.317,2.2518e+14,8.58929e+29
6.93359,0.0003974,0.000282162,-5.03339e-05,0.000218066,-328.861,2.81475e+14,1.23954e+30
6.94336,0.00030466,0.000282286,1.99722e-05,0.000218487,-197.317,-1.1259e+14,5.28517e+29
6.95312,0.00021192,0.000282207,9.02783e-05,0.000218948,-65.7722,-5.06655e+14,-1.8251e+29
6.96289,0.000119181,0.000282364,0.000160584,0.000219204,65.7722,-9.0072e+14,-8.93537e+29
6.97266,2.6441e-05,0.000282286,0.00023089,0.00021971,197.317,-1.29478e+15,-1.60456e+30
6.98242,-6.62986e-05,0.00028233,0.000301197,0.000219926,328.861,-1.68885e+15,-2.31559e+30
6.99219,2.6441e-05,0.000282438,0.000230891,0.000220267,197.317,-1.57626e+15,-9.87322e+29
7.00195,0.000119181,0.000282371,0.000160584,0.000220494,65.7722,-1.46367e+15,3.40947e+29
7.01172,0.00021192,0.000282536,9.02783e-05,0.000220795,-65.7722,-1.35108e+15,1.66922e+30
7.02148,0.00030466,0.000282486,1.99722e-05,0.000221052,-197.317,-1.23849e+15,2.99749e+30
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,-328.861,-1.1259e+15,4.32576e+30
7.04102,0.00030466,0.000282613,1.99722e-05,0.000221419,-197.317,-4.5036e+14,1.84442e+30
7.05078,0.00021192,0.00028271,9.02783e-05,0.000221631,-65.7722,2.2518e+14,-6.36924e+29
7.06055,0.000119181,0.000282768,0.000160584,0.000221814,65.7722,9.0072e+14,-3.11826e+30
7.07031,2.6441e-05,0.000282842,0.000230891,0.000221898,197.317,1.57626e+15,-5.5996e+30
7.08008,-6.62986e-05,0.000282895,0.000301197,0.000222091,328.861,2.2518e+15,-8.08094e+30
7.08984,2.6441e-05,0.000283085,0.00023089,0.000222151,197.317,1.80144e+15,-3.44555e+30
7.09961,0.000119181,0.000283184,0.000160584,0.000222335,65.7722,1.35108e+15,1.18984e+30
7.10937,0.00021192,0.000283424,9.02783e-05,0.000222511,-65.7722,9.0072e+14,5.82523e+30
7.11914,0.00030466,0.000283463,1.99722e-05,0.000222601,-197.317,4.5036e+14,1.04606e+31
7.12891,0.0003974,0.000283763,-5.03339e-05,0.000222584,-328.861,0,1.5096e+31
7.13867,0.00030466,0.000284068,1.99722e-05,0.000222738,-197.317,9.0072e+15,6.43664e+30
7.14844,0.00021192,0.000284265,9.02783e-05,0.000222833,-65.7722,1.80144e+16,-2.22273e+30
7.1582,0.000119181,0.000284551,0.000160584,0.000222853,65.7722,2.70216e+16,-1.08821e+31
7.16797,2.6441e-05,0.000284936,0.00023089,0.00022304,197.317,3.60288e+16,-1.95415e+31
7.17773,-6.62986e-05,0.000285295,0.000301197,0.000223057,328.861,4.5036e+16,-2.82008e+31
7.1875,2.6441e-05,0.000285774,0.000230891,0.000223123,197.317,4.32346e+16,-1.20243e+31
7.19727,0.000119181,0.000286251,0.000160584,0.000223228,65.7722,4.14331e+16,4.15229e+30
7.20703,0.00021192,0.000286697,9.02783e-05,0.000223312,-65.7722,3.96317e+16,2.03289e+31
7.2168,0.00030466,0.00028734,1.99722e-05,0.000223386,-197.317,3.78302e+16,3.65054e+31
7.22656,0.0003974,0.000287984,-5.03339e-05,0.000223426,-328.861,3.60288e+16,5.2682e+31
7.23633,0.00030466,0.000288556,1.99722e-05,0.000223521,-197.317,3.60288e+16,2.24625e+31
7.24609,0.00021192,0.000289283,9.02783e-05,0.000223594,-65.7722,3.60288e+16,-7.75689e+30
7.25586,0.000119181,0.000289991,0.000160584,0.000223641,65.7722,3.60288e+16,-3.79763e+31
7.26562,2.6441e-05,0.000290797,0.00023089,0.000223739,197.317,3.60288e+16,-6.81958e+31
7.27539,-6.62986e-05,0.000291596,0.000301197,0.000223739,328.861,3.60288e+16,-9.84152e+31
7.28516,2.6441e-05,0.000292368,0.000230891,0.000223883,197.317,4.32346e+16,-4.19623e+31
7.29492,0.000119181,0.000293294,0.000160584,0.000223883,65.7722,5.04403e+16,1.44906e+31
7.30469,0.00021192,0.000294259,9.02783e-05,0.000223936,-65.7722,5.76461e+16,7.09436e+31
7.31445,0.00030466,0.000295144,1.99722e-05,0.000224045,-197.317,6.48518e+16,1.27396e+32
7.32422,0.0003974,0.000296114,-5.03339e-05,0.000224076,-328.861,7.20576e+16,1.83849e+32
7.33398,0.00030466,0.000297133,1.99722e-05,0.000224213,-197.317,2.8823e+16,7.83897e+31
7.34375,0.00021192,0.000298092,9.02783e-05,0.000224263,-65.7722,-1.44115e+16,-2.707e+31
7.35352,0.000119181,0.000299163,0.000160584,0.00022429,65.7722,-5.76461e+16,-1.3253e+32
7.36328,2.6441e-05,0.000300206,0.000230891,0.000224261,197.317,-1.00881e+17,-2.37989e+32
7.37305,-6.62986e-05,0.000301221,0.000301197,0.000224328,328.861,-1.44115e+17,-3.43449e+32
7.38281,2.6441e-05,0.000302302,0.00023089,0.000224472,197.317,-1.72938e+17,-1.4644e+32
7.39258,0.000119181,0.000303366,0.000160584,0.000224454,65.7722,-2.01761e+17,5.05694e+31
7.40234,0.00021192,0.000304402,9.02783e-05,0.000224596,-65.7722,-2.30584e+17,2.47579e+32
7.41211,0.00030466,0.000305546,1.99722e-05,0.000224617,-197.317,-2.59407e+17,4.44588e+32
7.42188,0.0003974,0.000306479,-5.03339e-05,0.000224622,-328.861,-2.8823e+17,6.41597e+32
7.43164,0.00030466,0.000307568,1.99722e-05,0.000224727,-197.317,-2.30584e+17,2.73564e+32
7.44141,0.00021192,0.000308513,9.02783e-05,0.000224778,-65.7722,-1.72938e+17,-9.44687e+31
7.45117,0.000119181,0.000309575,0.000160584,0.000224811,65.7722,-1.15292e+17,-4.62501e+32
7.46094,2.6441e-05,0.000310591,0.00023089,0.000224829,197.317,-5.76461e+16,-8.30534e+32
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,328.861,0,-1.19857e+33
7.48047,2.6441e-05,0.000312491,0.000230891,0.000224894,197.317,0,-5.11045e+32
7.49023,0.000119181,0.000313354,0.000160584,0.000224971,65.7722,0,1.76477e+32
7.5,0.00021192,0.000314359,9.02783e-05,0.00022505,-65.7722,0,8.63999e+32
7.50977,0.00030466,0.000315123,1.99722e-05,0.000225045,-197.317,0,1.55152e+33
7.51953,0.0003974,0.000315995,-5.03339e-05,0.000225064,-328.861,0,2.23904e+33
7.5293,0.00030466,0.000316759,1.99722e-05,0.000225173,-197.317,-2.30584e+17,9.54683e+32
7.53906,0.00021192,0.000317423,9.02783e-05,0.000225177,-65.7722,-4.61169e+17,-3.29676e+32
7.54883,0.000119181,0.000318181,0.000160584,0.000225226,65.7722,-6.91753e+17,-1.61404e+33
7.55859,2.6441e-05,0.000318955,0.000230891,0.000225149,197.317,-9.22337e+17,-2.8984e+33
7.56836,-6.62986e-05,0.000319489,0.000301197,0.000225324,328.861,-1.15292e+18,-4.18276e+33
7.57812,2.6441e-05,0.000320122,0.00023089,0.000225293,197.317,-4.61169e+17,-1.78344e+33
7.58789,0.000119181,0.000320783,0.000160584,0.000225262,65.7722,2.30584e+17,6.15868e+32
7.59766,0.00021192,0.000321307,9.02783e-05,0.000225391,-65.7722,9.22337e+17,3.01518e+33
7.60742,0.00030466,0.000321782,1.99722e-05,0.000225424,-197.317,1.61409e+18,5.41449e+33
7.61719,0.0003974,0.000322378,-5.03339e-05,0.000225517,-328.861,2.30584e+18,7.8138e+33
7.62695,0.00030466,0.000322671,1.99722e-05,0.000225507,-197.317,2.76701e+18,3.33165e+33
7.63672,0.00021192,0.000323206,9.02783e-05,0.000225557,-65.7722,3.22818e+18,-1.1505e+33
7.64648,0.000119181,0.000323583,0.000160584,0.000225749,65.7722,3.68935e+18,-5.63266e+33
7.65625,2.6441e-05,0.000323878,0.00023089,0.000225804,197.317,4.15052e+18,-1.01148e+34
7.66602,-6.62986e-05,0.000324279,0.000301197,0.000225926,328.861,4.61169e+18,-1.4597e+34
7.67578,2.6441e-05,0.000324601,0.000230891,0.00022598,197.317,1.84467e+18,-6.22385e+33
7.68555,0.000119181,0.000324906,0.000160584,0.000226209,65.7722,-9.22337e+17,2.14925e+33
7.69531,0.00021192,0.000325177,9.02783e-05,0.000226375,-65.7722,-3.68935e+18,1.05224e+34
7.70508,0.00030466,0.000325377,1.99722e-05,0.000226508,-197.317,-6.45636e+18,1.88955e+34
7.71484,0.0003974,0.000325648,-5.03339e-05,0.000226787,-328.861,-9.22337e+18,2.72686e+34
7.72461,0.00030466,0.000325946,1.99722e-05,0.000227049,-197.317,-7.3787e+18,1.16268e+34
7.73438,0.00021192,0.000326097,9.02783e-05,0.000227366,-65.7722,-5.53402e+18,-4.01502e+33
7.74414,0.000119181,0.000326325,0.000160584,0.00022775,65.7722,-3.68935e+18,-1.96568e+34
7.75391,2.6441e-05,0.000326525,0.00023089,0.000228,197.317,-1.84467e+18,-3.52986e+34
7.76367,-6.62986e-05,0.000326733,0.000301197,0.000228428,328.861,0,-5.09404e+34
7.77344,2.6441e-05,0.000326827,0.000230891,0.000228857,197.317,-3.68935e+18,-2.172e+34
7.7832,0.000119181,0.000327069,0.000160584,0.000229339,65.7722,-7.3787e+18,7.50046e+33
7.79297,0.00021192,0.000327272,9.02783e-05,0.000229839,-65.7722,-1.1068e+19,3.67209e+34
7.80273,0.00030466,0.000327409,1.99722e-05,0.000230401,-197.317,-1.47574e+19,6.59414e+34
7.8125,0.0003974,0.000327538,-5.03339e-05,0.000230917,-328.861,-1.84467e+19,9.51618e+34
7.82227,0.00030466,0.000327768,1.99722e-05,0.000231546,-197.317,7.3787e+18,4.05751e+34
7.83203,0.00021192,0.00032788,9.02783e-05,0.000232202,-65.7722,3.32041e+19,-1.40116e+34
7.8418,0.000119181,0.000328159,0.000160584,0.000232842,65.7722,5.90296e+19,-6.85983e+34
7.85156,2.6441e-05,0.000328279,0.000230891,0.000233488,197.317,8.4855e+19,-1.23185e+35
7.86133,-6.62986e-05,0.000328338,0.000301197,0.000234233,328.861,1.1068e+20,-1.77772e+35
7.87109,2.6441e-05,0.000328565,0.00023089,0.000234829,197.317,1.32817e+20,-7.57983e+34
7.88086,0.000119181,0.000328701,0.000160584,0.000235657,65.7722,1.54953e+20,2.61751e+34
7.89062,0.00021192,0.000328802,9.02783e-05,0.00023641,-65.7722,1.77089e+20,1.28148e+35
7.90039,0.00030466,0.000329057,1.99722e-05,0.000237236,-197.317,1.99225e+20,2.30122e+35
7.91016,0.0003974,0.000329156,-5.03339e-05,0.000237967,-328.861,2.21361e+20,3.32095e+35
7.91992,0.00030466,0.000329278,1.99722e-05,0.000238705,-197.317,2.06604e+20,1.41599e+35
7.92969,0.00021192,0.000329504,9.02783e-05,0.000239534,-65.7722,1.91846e+20,-4.88977e+34
7.93945,0.000119181,0.000329584,0.000160584,0.000240465,65.7722,1.77089e+20,-2.39394e+35
7.94922,2.6441e-05,0.000329707,0.00023089,0.000241017,197.317,1.62331e+20,-4.29891e+35
7.95898,-6.62986e-05,0.00032985,0.000301197,0.000241927,328.861,1.47574e+20,-6.20387e+35
7.96875,2.6441e-05,0.000329944,0.000230891,0.000242716,197.317,2.36118e+20,-2.64521e+35
7.97852,0.000119181,0.00033011,0.000160584,0.00024353,65.7722,3.24663e+20,9.13457e+34
7.98828,0.00021192,0.000330308,9.02783e-05,0.000244216,-65.7722,4.13207e+20,4.47212e+35
7.99805,0.00030466,0.000330385,1.99722e-05,0.000245051,-197.317,5.01751e+20,8.03079e+35
8.00781,0.0003974,0.000330432,-5.03339e-05,0.000245722,-328.861,5.90296e+20,1.15894e+36
8.01758,0.00030466,0.00033057,1.99722e-05,0.000246428,-197.317,3.54177e+20,4.94151e+35
8.02734,0.00021192,0.000330655,9.02783e-05,0.000247155,-65.7722,1.18059e+20,-1.70643e+35
8.03711,0.000119181,0.000330731,0.000160584,0.000247842,65.7722,-1.18059e+20,-8.35437e+35
8.04688,2.6441e-05,0.000330979,0.000230891,0.000248567,197.317,-3.54177e+20,-1.50023e+36
8.05664,-6.62986e-05,0.000330877,0.000301197,0.000249161,328.861,-5.90296e+20,-2.16502e+36
8.06641,-6.62986e-05,0.000331015,0.000301197,0.000249818,328.861,-5.90296e+20,-2.16502e+36
8.07617,-6.62986e-05,0.000331087,0.000301197,0.000250365,328.861,-5.90296e+20,-2.16502e+36
8.08594,-6.62986e-05,0.000331166,0.000301197,0.000250997,328.861,-5.90296e+20,-2.16502e+36


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_d_DS_7.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-325.4918574836389, LMmax=325.4918574836389,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,7.77666e-10,-2.63672e-09,1.11882e-11,1.52344e-08,0.0413668,-5.16988e-26,-2.98423e-10
0.00976562,2.91863e-08,3.22266e-08,3.95967e-10,-1.78711e-08,1.47191,-4.43132e-26,-1.07568e-08
0.0195312,5.75948e-08,3.92578e-08,7.80747e-10,2.7832e-08,2.90245,-3.69277e-26,-2.12153e-08
0.0292969,8.60034e-08,-2.7832e-08,1.16553e-09,3.01758e-08,4.33299,-2.95422e-26,-3.16737e-08
0.0390625,1.14412e-07,-6.5332e-08,1.5503e-09,-5.27344e-09,5.76353,-2.21566e-26,-4.21321e-08
0.0488281,1.42821e-07,2.21191e-07,1.93508e-09,-8.49609e-09,7.19408,-1.47711e-26,-5.25905e-08
0.0585937,1.71229e-07,1.63477e-07,2.31986e-09,-3.31055e-08,8.62462,-7.38554e-27,-6.30489e-08
0.0683594,1.99638e-07,1.88965e-07,2.70464e-09,4.92187e-08,10.0552,0,-7.35073e-08
0.078125,4.55422e-07,3.91113e-07,5.02348e-10,-5.5957e-08,3.79466,7.56279e-24,-6.19592e-08
0.0878906,7.11207e-07,6.4541e-07,-1.69995e-09,-4.39453e-08,-2.46583,1.51256e-23,-5.0411e-08
0.0976562,9.66991e-07,7.95703e-07,-3.90224e-09,5.85937e-10,-8.72633,2.26884e-23,-3.88628e-08
0.107422,1.22278e-06,1.00371e-06,-6.10453e-09,-1.34766e-08,-14.9868,3.02512e-23,-2.73147e-08
0.117187,1.47856e-06,1.35059e-06,-8.30683e-09,-3.75e-08,-21.2473,3.7814e-23,-1.57665e-08
0.126953,1.73435e-06,1.43936e-06,-1.05091e-08,7.61719e-09,-27.5078,4.53768e-23,-4.21836e-09
0.136719,1.99013e-06,1.91426e-06,-1.27114e-08,-1.34766e-08,-33.7683,5.29396e-23,7.32981e-09
0.146484,2.38459e-06,2.18643e-06,-3.49795e-09,-2.49023e-08,-13.8085,3.7814e-23,-1.84119e-08
0.15625,2.77904e-06,2.56055e-06,5.71551e-09,1.37695e-08,6.15138,2.26884e-23,-4.41535e-08
0.166016,3.1735e-06,3.0126e-06,1.4929e-08,3.16406e-08,26.1112,7.56279e-24,-6.98952e-08
0.175781,3.56796e-06,3.48135e-06,2.41424e-08,-2.49023e-08,46.0711,-7.56279e-24,-9.56368e-08
0.185547,3.96241e-06,3.97148e-06,3.33559e-08,-4.07227e-08,66.0309,-2.26884e-23,-1.21379e-07
0.195312,4.35687e-06,4.48447e-06,4.25694e-08,8.99414e-08,85.9908,-3.7814e-23,-1.4712e-07
0.205078,4.75133e-06,4.9418e-06,5.17828e-08,6.73828e-09,105.951,-5.29396e-23,-1.72862e-07
0.214844,5.76533e-06,5.56172e-06,1.05935e-08,-6.67969e-08,43.367,-4.53768e-23,1.38139e-07
0.224609,6.77933e-06,6.06797e-06,-3.05958e-08,-4.7168e-08,-19.2166,-3.7814e-23,4.49141e-07
0.234375,7.79333e-06,6.69316e-06,-7.17851e-08,1.10742e-07,-81.8002,-3.02512e-23,7.60142e-07
0.244141,8.80733e-06,7.33916e-06,-1.12974e-07,-1.34473e-07,-144.384,-2.26884e-23,1.07114e-06
0.253906,9.82133e-06,7.81787e-06,-1.54164e-07,-9.66797e-09,-206.967,-1.51256e-23,1.38214e-06
0.263672,1.08353e-05,8.70146e-06,-1.95353e-07,6.26953e-08,-269.551,-7.56279e-24,1.69315e-06
0.273437,1.18493e-05,9.17637e-06,-2.36542e-07,-1.61133e-08,-332.135,0,2.00415e-06
0.283203,1.1254e-05,9.84668e-06,-9.51229e-08,3.98438e-08,-237.239,-3.63014e-22,1.87762e-06
0.292969,1.06587e-05,1.05738e-05,4.62966e-08,1.52344e-08,-142.343,-7.26028e-22,1.7511e-06
0.302734,1.00634e-05,1.1083e-05,1.87716e-07,-2.60742e-08,-47.4478,-1.08904e-21,1.62457e-06
0.3125,9.46804e-06,1.17272e-05,3.29136e-07,-3.31055e-08,47.4478,-1.45206e-21,1.49805e-06
0.322266,8.87272e-06,1.24831e-05,4.70555e-07,-7.06055e-08,142.343,-1.81507e-21,1.37152e-06
0.332031,8.27739e-06,1.30772e-05,6.11975e-07,1.9043e-08,237.239,-2.17808e-21,1.245e-06
0.341797,7.68207e-06,1.37329e-05,7.53394e-07,-2.28516e-08,332.135,-2.5411e-21,1.11848e-06
0.351562,1.28007e-05,1.44064e-05,2.16558e-07,-3.95508e-08,237.239,-1.69407e-21,3.78748e-06
0.361328,1.79194e-05,1.49707e-05,-3.20278e-07,-1.06641e-07,142.343,-8.47033e-22,6.45649e-06
0.371094,2.3038e-05,1.56404e-05,-8.57114e-07,4.16016e-08,47.4478,-6.80846e-35,9.12549e-06
0.380859,2.81567e-05,1.61971e-05,-1.39395e-06,6.32812e-08,-47.4478,8.47033e-22,1.17945e-05
0.390625,3.32754e-05,1.67856e-05,-1.93079e-06,-2.16797e-08,-142.343,1.69407e-21,1.44635e-05
0.400391,3.8394e-05,1.73443e-05,-2.46762e-06,-8.81836e-08,-237.239,2.5411e-21,1.71325e-05
0.410156,4.35127e-05,1.7908e-05,-3.00446e-06,3.10547e-08,-332.135,3.38813e-21,1.98015e-05
0.419922,2.78253e-05,1.83964e-05,-1.15241e-06,-5.5957e-08,-237.239,6.77626e-21,1.33482e-05
0.429687,1.2138e-05,1.90438e-05,6.99638e-07,-3.69141e-08,-142.343,1.01644e-20,6.89498e-06
0.439453,-3.5493e-06,1.93222e-05,2.55169e-06,1.69922e-08,-47.4478,1.35525e-20,4.41709e-07
0.449219,-1.92366e-05,1.98765e-05,4.40373e-06,-2.54883e-08,47.4478,1.69407e-20,-6.01156e-06
0.458984,-3.49239e-05,2.03771e-05,6.25578e-06,-9.46289e-08,142.343,2.03288e-20,-1.24648e-05
0.46875,-5.06113e-05,2.07501e-05,8.10783e-06,5.30273e-08,237.239,2.37169e-20,-1.89181e-05
0.478516,-6.62986e-05,2.11345e-05,9.95988e-06,1.25977e-08,332.135,2.71051e-20,-2.53714e-05
0.488281,-7.6472e-06,2.14597e-05,3.27067e-06,-8.05664e-08,237.239,2.32329e-20,1.17838e-06
0.498047,5.10042e-05,2.18959e-05,-3.41854e-06,-3.31055e-08,142.343,1.93608e-20,2.77281e-05
0.507812,0.000109656,2.2069e-05,-1.01078e-05,-2.63672e-09,47.4478,1.54886e-20,5.42779e-05
0.517578,0.000168307,2.24171e-05,-1.6797e-05,5.30273e-08,-47.4478,1.16165e-20,8.08276e-05
0.527344,0.000226958,2.27329e-05,-2.34862e-05,4.39453e-09,-142.343,7.7443e-21,0.000107377
0.537109,0.00028561,2.28929e-05,-3.01754e-05,8.20312e-09,-237.239,3.87215e-21,0.000133927
0.546875,0.000344261,2.31527e-05,-3.68646e-05,1.52344e-08,-332.135,0,0.000160477
0.556641,0.00028561,2.33455e-05,-1.2619e-05,-7.06055e-08,-237.239,0,6.7918e-05
0.566406,0.000226958,2.3492e-05,1.16266e-05,7.4707e-08,-142.343,0,-2.46409e-05
0.576172,0.000168307,2.36177e-05,3.58722e-05,-6.15234e-08,-47.4478,0,-0.0001172
0.585937,0.000109656,2.3797e-05,6.01178e-05,1.22168e-07,47.4478,0,-0.000209759
0.595703,5.10042e-05,2.39657e-05,8.43634e-05,1.00195e-07,142.343,0,-0.000302318
0.605469,-7.6472e-06,2.39783e-05,0.000108609,2.24414e-07,237.239,0,-0.000394876
0.615234,-6.62986e-05,2.40595e-05,0.000132855,3.47461e-07,332.135,0,-0.000487435
0.625,-5.59989e-08,2.42194e-05,0.000106685,6.43359e-07,237.239,2.47818e-19,-0.000153034
0.634766,6.61866e-05,2.42435e-05,8.0515e-05,8.23535e-07,142.343,4.95635e-19,0.000181366
0.644531,0.000132429,2.42865e-05,5.43452e-05,1.09746e-06,47.4478,7.43453e-19,0.000515767
0.654297,0.000198672,2.43442e-05,2.81754e-05,1.57324e-06,-47.4478,9.91271e-19,0.000850168
0.664062,0.000264914,2.44102e-05,2.00565e-06,1.94912e-06,-142.343,1.23909e-18,0.00118457
0.673828,0.000331157,2.44585e-05,-2.41641e-05,2.47617e-06,-237.239,1.48691e-18,0.00151897
0.683594,0.0003974,2.44989e-05,-5.03339e-05,3.11074e-06,-332.135,1.73472e-18,0.00185337
0.693359,0.000331157,2.45561e-05,-1.15262e-07,3.74502e-06,-237.239,2.23036e-18,0.000652198
0.703125,0.000264914,2.46431e-05,5.01034e-05,4.41826e-06,-142.343,2.72599e-18,-0.000548974
0.712891,0.000198672,2.46612e-05,0.000100322,5.21543e-06,-47.4478,3.22163e-18,-0.00175015
0.722656,0.000132429,2.4636e-05,0.000150541,6.0709e-06,47.4478,3.71726e-18,-0.00295132
0.732422,6.61866e-05,2.47274e-05,0.000200759,7.03037e-06,142.343,4.2129e-18,-0.00415249
0.742187,-5.59989e-08,2.47368e-05,0.000250978,7.85479e-06,237.239,4.70854e-18,-0.00535366
0.751953,-6.62986e-05,2.48675e-05,0.000301197,8.94287e-06,332.135,5.20417e-18,-0.00655484
0.761719,-5.59989e-08,2.47767e-05,0.000250978,9.98145e-06,237.239,2.47818e-18,-0.00223845
0.771484,6.61866e-05,2.48757e-05,0.000200759,1.1003e-05,142.343,-2.47818e-19,0.00207794
0.78125,0.000132429,2.49105e-05,0.000150541,1.21837e-05,47.4478,-2.97381e-18,0.00639432
0.791016,0.000198672,2.49202e-05,0.000100322,1.32574e-05,-47.4478,-5.69981e-18,0.0107107
0.800781,0.000264914,2.49999e-05,5.01034e-05,1.44114e-05,-142.343,-8.4258e-18,0.0150271
0.810547,0.000331157,2.50342e-05,-1.15262e-07,1.56346e-05,-237.239,-1.11518e-17,0.0193435
0.820312,0.0003974,2.49732e-05,-5.03339e-05,1.6698e-05,-332.135,-1.38778e-17,0.0236599
0.830078,0.000331157,2.51953e-05,-1.15262e-07,1.80387e-05,-237.239,-2.37905e-17,0.00814765
0.839844,0.000264914,2.51027e-05,5.01034e-05,1.91367e-05,-142.343,-3.37032e-17,-0.00736457
0.849609,0.000198672,2.51104e-05,0.000100322,2.02852e-05,-47.4478,-4.36159e-17,-0.0228768
0.859375,0.000132429,2.51174e-05,0.000150541,2.14805e-05,47.4478,-5.35286e-17,-0.038389
0.869141,6.61866e-05,2.51256e-05,0.000200759,2.26535e-05,142.343,-6.34413e-17,-0.0539012
0.878906,-5.59989e-08,2.52378e-05,0.000250978,2.38433e-05,237.239,-7.3354e-17,-0.0694134
0.888672,-6.62986e-05,2.52003e-05,0.000301197,2.47919e-05,332.135,-8.32667e-17,-0.0849257
0.898437,-5.59989e-08,2.5227e-05,0.000250978,2.5899e-05,237.239,-5.55112e-17,-0.0291793
0.908203,6.61866e-05,2.52803e-05,0.000200759,2.69719e-05,142.343,-2.77556e-17,0.0265671
0.917969,0.000132429,2.52384e-05,0.000150541,2.79759e-05,47.4478,2.88427e-30,0.0823134
0.927734,0.000198672,2.53685e-05,0.000100322,2.89497e-05,-47.4478,2.77556e-17,0.13806
0.9375,0.000264914,2.52967e-05,5.01034e-05,2.98292e-05,-142.343,5.55112e-17,0.193806
0.947266,0.000331157,2.53321e-05,-1.15262e-07,3.07025e-05,-237.239,8.32667e-17,0.249552
0.957031,0.0003974,2.5362e-05,-5.03339e-05,3.14874e-05,-332.135,1.11022e-16,0.305299
0.966797,0.000331157,2.53843e-05,-1.15262e-07,3.23086e-05,-237.239,1.58603e-16,0.104964
0.976562,0.000264914,2.54851e-05,5.01034e-05,3.30029e-05,-142.343,2.06184e-16,-0.0953707
0.986328,0.000198672,2.54432e-05,0.000100322,3.35517e-05,-47.4478,2.53765e-16,-0.295706
0.996094,0.000132429,2.53761e-05,0.000150541,3.41868e-05,47.4478,3.01346e-16,-0.49604
1.00586,6.61866e-05,2.55144e-05,0.000200759,3.47748e-05,142.343,3.48927e-16,-0.696375
1.01562,-5.59989e-08,2.55029e-05,0.000250978,3.53391e-05,237.239,3.96508e-16,-0.89671
1.02539,-6.62986e-05,2.55237e-05,0.000301197,3.56956e-05,332.135,4.44089e-16,-1.09704
1.03516,-5.59989e-08,2.55319e-05,0.000250978,3.61799e-05,237.239,-1.26883e-16,-0.377099
1.04492,6.61866e-05,2.55352e-05,0.000200759,3.65801e-05,142.343,-6.97854e-16,0.342846
1.05469,0.000132429,2.56538e-05,0.000150541,3.69264e-05,47.4478,-1.26883e-15,1.06279
1.06445,0.000198672,2.55668e-05,0.000100322,3.72313e-05,-47.4478,-1.8398e-15,1.78274
1.07422,0.000264914,2.57083e-05,5.01034e-05,3.74716e-05,-142.343,-2.41077e-15,2.50268
1.08398,0.000331157,2.55999e-05,-1.15262e-07,3.7667e-05,-237.239,-2.98174e-15,3.22263
1.09375,0.0003974,2.57089e-05,-5.03339e-05,3.78844e-05,-332.135,-3.55271e-15,3.94257
1.10352,0.000331157,2.56723e-05,-1.15262e-07,3.8083e-05,-237.239,-2.03012e-15,1.35531
1.11328,0.000264914,2.56898e-05,5.01034e-05,3.81691e-05,-142.343,-5.07531e-16,-1.23196
1.12305,0.000198672,2.56784e-05,0.000100322,3.82066e-05,-47.4478,1.01506e-15,-3.81922
1.13281,0.000132429,2.57792e-05,0.000150541,3.83479e-05,47.4478,2.53765e-15,-6.40649
1.14258,6.61866e-05,2.58123e-05,0.000200759,3.83912e-05,142.343,4.06024e-15,-8.99375
1.15234,-5.59989e-08,2.58003e-05,0.000250978,3.83836e-05,237.239,5.58284e-15,-11.581
1.16211,-6.62986e-05,2.58498e-05,0.000301197,3.83707e-05,332.135,7.10543e-15,-14.1683
1.17187,-5.59989e-08,2.58346e-05,0.000250978,3.84533e-05,237.239,8.12049e-15,-4.87042
1.18164,6.61866e-05,2.60077e-05,0.000200759,3.84018e-05,142.343,9.13555e-15,4.42744
1.19141,0.000132429,2.61706e-05,0.000150541,3.85148e-05,47.4478,1.01506e-14,13.7253
1.20117,0.000198672,2.62497e-05,0.000100322,3.83555e-05,-47.4478,1.11657e-14,23.0232
1.21094,0.000264914,2.64407e-05,5.01034e-05,3.84108e-05,-142.343,1.21807e-14,32.321
1.2207,0.000331157,2.67914e-05,-1.15262e-07,3.84272e-05,-237.239,1.31958e-14,41.6189
1.23047,0.0003974,2.69276e-05,-5.03339e-05,3.82986e-05,-332.135,1.42109e-14,50.9167
1.24023,0.000331157,2.73715e-05,-1.15262e-07,3.83892e-05,-237.239,1.21807e-14,17.503
1.25,0.000264914,2.78871e-05,5.01034e-05,3.82655e-05,-142.343,1.01506e-14,-15.9107
1.25977,0.000198672,2.83254e-05,0.000100322,3.82986e-05,-47.4478,8.12049e-15,-49.3244
1.26953,0.000132429,2.90355e-05,0.000150541,3.82248e-05,47.4478,6.09037e-15,-82.7381
1.2793,6.61866e-05,2.95934e-05,0.000200759,3.82181e-05,142.343,4.06024e-15,-116.152
1.28906,-5.59989e-08,3.03905e-05,0.000250978,3.82857e-05,237.239,2.03012e-15,-149.566
1.29883,-6.62986e-05,3.12694e-05,0.000301197,3.81642e-05,332.135,0,-182.979
1.30859,-5.59989e-08,3.21706e-05,0.000250978,3.81598e-05,237.239,-3.2482e-14,-62.9004
1.31836,6.61866e-05,3.30981e-05,0.000200759,3.81806e-05,142.343,-6.49639e-14,57.1785
1.32812,0.000132429,3.41262e-05,0.000150541,3.81583e-05,47.4478,-9.74459e-14,177.257
1.33789,0.000198672,3.52764e-05,0.000100322,3.82339e-05,-47.4478,-1.29928e-13,297.336
1.34766,0.000264914,3.63475e-05,5.01034e-05,3.81551e-05,-142.343,-1.6241e-13,417.415
1.35742,0.000331157,3.76418e-05,-1.15262e-07,3.81747e-05,-237.239,-1.94892e-13,537.494
1.36719,0.0003974,3.88515e-05,-5.03339e-05,3.81964e-05,-332.135,-2.27374e-13,657.573
1.37695,0.000331157,4.0135e-05,-1.15262e-07,3.82667e-05,-237.239,-1.94892e-13,226.045
1.38672,0.000264914,4.15485e-05,5.01034e-05,3.82802e-05,-142.343,-1.6241e-13,-205.482
1.39648,0.000198672,4.28364e-05,0.000100322,3.83821e-05,-47.4478,-1.29928e-13,-637.01
1.40625,0.000132429,4.42491e-05,0.000150541,3.83865e-05,47.4478,-9.74459e-14,-1068.54
1.41602,6.61866e-05,4.5697e-05,0.000200759,3.84785e-05,142.343,-6.49639e-14,-1500.07
1.42578,-5.59989e-08,4.71015e-05,0.000250978,3.85775e-05,237.239,-3.2482e-14,-1931.59
1.43555,-6.62986e-05,4.84983e-05,0.000301197,3.86689e-05,332.135,0,-2363.12
1.44531,-5.59989e-08,5.00367e-05,0.000250978,3.86402e-05,237.239,1.03942e-12,-812.339
1.45508,6.61866e-05,5.14989e-05,0.000200759,3.88995e-05,142.343,2.07885e-12,738.442
1.46484,0.000132429,5.27748e-05,0.000150541,3.89098e-05,47.4478,3.11827e-12,2289.22
1.47461,0.000198672,5.43568e-05,0.000100322,3.89883e-05,-47.4478,4.15769e-12,3840
1.48437,0.000264914,5.56925e-05,5.01034e-05,3.90583e-05,-142.343,5.19711e-12,5390.79
1.49414,0.000331157,5.70817e-05,-1.15262e-07,3.92115e-05,-237.239,6.23654e-12,6941.57
1.50391,0.0003974,5.8461e-05,-5.03339e-05,3.91532e-05,-332.135,7.27596e-12,8492.35
1.51367,0.000331157,5.98248e-05,-1.15262e-07,3.9336e-05,-237.239,6.23654e-12,2919.3
1.52344,0.000264914,6.10893e-05,5.01034e-05,3.94315e-05,-142.343,5.19711e-12,-2653.74
1.5332,0.000198672,6.22764e-05,0.000100322,3.93012e-05,-47.4478,4.15769e-12,-8226.78
1.54297,0.000132429,6.35408e-05,0.000150541,3.93999e-05,47.4478,3.11827e-12,-13799.8
1.55273,6.61866e-05,6.46729e-05,0.000200759,3.95033e-05,142.343,2.07885e-12,-19372.9
1.5625,-5.59989e-08,6.57539e-05,0.000250978,3.94995e-05,237.239,1.03942e-12,-24945.9
1.57227,-6.62986e-05,6.68915e-05,0.000301197,3.94907e-05,332.135,0,-30519
1.58203,-5.59989e-08,6.78979e-05,0.000250978,3.94184e-05,237.239,0,-10491.1
1.5918,6.61866e-05,6.89098e-05,0.000200759,3.94717e-05,142.343,0,9536.75
1.60156,0.000132429,6.96278e-05,0.000150541,3.9462e-05,47.4478,0,29564.6
1.61133,0.000198672,7.04736e-05,0.000100322,3.94063e-05,-47.4478,0,49592.5
1.62109,0.000264914,7.13804e-05,5.01034e-05,3.94102e-05,-142.343,0,69620.3
1.63086,0.000331157,7.20284e-05,-1.15262e-07,3.94424e-05,-237.239,0,89648.2
1.64062,0.0003974,7.26753e-05,-5.03339e-05,3.92713e-05,-332.135,0,109676
1.65039,0.000331157,7.33277e-05,-1.15262e-07,3.92801e-05,-237.239,6.6523e-11,37701.9
1.66016,0.000264914,7.39491e-05,5.01034e-05,3.9218e-05,-142.343,1.33046e-10,-34272.2
1.66992,0.000198672,7.45655e-05,0.000100322,3.91963e-05,-47.4478,1.99569e-10,-106246
1.67969,0.000132429,7.50164e-05,0.000150541,3.90855e-05,47.4478,2.66092e-10,-178220
1.68945,6.61866e-05,7.53469e-05,0.000200759,3.90486e-05,142.343,3.32615e-10,-250195
1.69922,-5.59989e-08,7.57608e-05,0.000250978,3.90568e-05,237.239,3.99138e-10,-322169
1.70898,-6.62986e-05,7.61338e-05,0.000301197,3.89054e-05,332.135,4.65661e-10,-394143
1.71875,-5.59989e-08,7.64596e-05,0.000250978,3.89751e-05,237.239,3.99138e-10,-135489
1.72852,6.61866e-05,7.66529e-05,0.000200759,3.87486e-05,142.343,3.32615e-10,123164
1.73828,0.000132429,7.69289e-05,0.000150541,3.88477e-05,47.4478,2.66092e-10,381817
1.74805,0.000198672,7.71047e-05,0.000100322,3.87671e-05,-47.4478,1.99569e-10,640471
1.75781,0.000264914,7.71958e-05,5.01034e-05,3.87082e-05,-142.343,1.33046e-10,899124
1.76758,0.000331157,7.74932e-05,-1.15262e-07,3.87463e-05,-237.239,6.6523e-11,1.15778e+06
1.77734,0.0003974,7.75333e-05,-5.03339e-05,3.8816e-05,-332.135,0,1.41643e+06
1.78711,0.000331157,7.76042e-05,-1.15262e-07,3.89276e-05,-237.239,0,486908
1.79687,0.000264914,7.7712e-05,5.01034e-05,3.89452e-05,-142.343,0,-442615
1.80664,0.000198672,7.77741e-05,0.000100322,3.92109e-05,-47.4478,0,-1.37214e+06
1.81641,0.000132429,7.77621e-05,0.000150541,3.93917e-05,47.4478,0,-2.30166e+06
1.82617,6.61866e-05,7.78673e-05,0.000200759,3.96454e-05,142.343,0,-3.23118e+06
1.83594,-5.59989e-08,7.79218e-05,0.000250978,4.00995e-05,237.239,0,-4.16071e+06
1.8457,-6.62986e-05,7.79707e-05,0.000301197,4.04514e-05,332.135,0,-5.09023e+06
1.85547,-5.59989e-08,7.79968e-05,0.000250978,4.08964e-05,237.239,-1.06437e-09,-1.7498e+06
1.86523,6.61866e-05,7.80557e-05,0.000200759,4.14589e-05,142.343,-2.12874e-09,1.59063e+06
1.875,0.000132429,7.80419e-05,0.000150541,4.20785e-05,47.4478,-3.19311e-09,4.93105e+06
1.88477,0.000198672,7.80926e-05,0.000100322,4.26905e-05,-47.4478,-4.25747e-09,8.27148e+06
1.89453,0.000264914,7.81128e-05,5.01034e-05,4.34584e-05,-142.343,-5.32184e-09,1.16119e+07
1.9043,0.000331157,7.8114e-05,-1.15262e-07,4.4228e-05,-237.239,-6.38621e-09,1.49523e+07
1.91406,0.0003974,7.82042e-05,-5.03339e-05,4.50879e-05,-332.135,-7.45058e-09,1.82928e+07
1.92383,0.000331157,7.81242e-05,-1.15262e-07,4.59782e-05,-237.239,2.12874e-09,6.28827e+06
1.93359,0.000264914,7.82004e-05,5.01034e-05,4.6868e-05,-142.343,1.17081e-08,-5.71623e+06
1.94336,0.000198672,7.82757e-05,0.000100322,4.77469e-05,-47.4478,2.12874e-08,-1.77207e+07
1.95312,0.000132429,7.82232e-05,0.000150541,4.88868e-05,47.4478,3.08667e-08,-2.97252e+07
1.96289,6.61866e-05,7.8237e-05,0.000200759,4.99547e-05,142.343,4.0446e-08,-4.17297e+07
1.97266,-5.59989e-08,7.82897e-05,0.000250978,5.09224e-05,237.239,5.00253e-08,-5.37342e+07
1.98242,-6.62986e-05,7.83665e-05,0.000301197,5.19946e-05,332.135,5.96046e-08,-6.57387e+07
1.99219,-5.59989e-08,7.83302e-05,0.000250978,5.30335e-05,237.239,5.10897e-08,-2.25981e+07
2.00195,6.61866e-05,7.85168e-05,0.000200759,5.43302e-05,142.343,4.25747e-08,2.05424e+07
2.01172,0.000132429,7.83867e-05,0.000150541,5.5403e-05,47.4478,3.40598e-08,6.3683e+07
2.02148,0.000198672,7.85027e-05,0.000100322,5.65236e-05,-47.4478,2.55448e-08,1.06824e+08
2.03125,0.000264914,7.83987e-05,5.01034e-05,5.75355e-05,-142.343,1.70299e-08,1.49964e+08
2.04102,0.000331157,7.84646e-05,-1.15262e-07,5.87487e-05,-237.239,8.51495e-09,1.93105e+08
2.05078,0.0003974,7.84825e-05,-5.03339e-05,5.98819e-05,-332.135,0,2.36245e+08
2.06055,0.000331157,7.86067e-05,-1.15262e-07,6.09776e-05,-237.239,6.81196e-08,8.1211e+07
2.07031,0.000264914,7.84324e-05,5.01034e-05,6.20124e-05,-142.343,1.36239e-07,-7.38233e+07
2.08008,0.000198672,7.85473e-05,0.000100322,6.29871e-05,-47.4478,2.04359e-07,-2.28858e+08
2.08984,0.000132429,7.85681e-05,0.000150541,6.40005e-05,47.4478,2.72478e-07,-3.83892e+08
2.09961,6.61866e-05,7.85212e-05,0.000200759,6.49198e-05,142.343,3.40598e-07,-5.38926e+08
2.10937,-5.59989e-08,7.84925e-05,0.000250978,6.59479e-05,237.239,4.08718e-07,-6.9396e+08
2.11914,-6.62986e-05,7.85212e-05,0.000301197,6.68355e-05,332.135,4.76837e-07,-8.48995e+08
2.12891,-5.59989e-08,7.85452e-05,0.000250978,6.77347e-05,237.239,4.08718e-07,-2.91848e+08
2.13867,6.61866e-05,7.85153e-05,0.000200759,6.84943e-05,142.343,3.40598e-07,2.65299e+08
2.14844,0.000132429,7.86524e-05,0.000150541,6.92927e-05,47.4478,2.72478e-07,8.22446e+08
2.1582,0.000198672,7.8624e-05,0.000100322,7.00228e-05,-47.4478,2.04359e-07,1.37959e+09
2.16797,0.000264914,7.86302e-05,5.01034e-05,7.0672e-05,-142.343,1.36239e-07,1.93674e+09
2.17773,0.000331157,7.86258e-05,-1.15262e-07,7.13657e-05,-237.239,6.81196e-08,2.49389e+09
2.1875,0.0003974,7.87893e-05,-5.03339e-05,7.19402e-05,-332.135,0,3.05103e+09
2.19727,0.000331157,7.86797e-05,-1.15262e-07,7.25165e-05,-237.239,5.44957e-07,1.04881e+09
2.20703,0.000264914,7.88256e-05,5.01034e-05,7.2987e-05,-142.343,1.08991e-06,-9.53405e+08
2.2168,0.000198672,7.86797e-05,0.000100322,7.33802e-05,-47.4478,1.63487e-06,-2.95562e+09
2.22656,0.000132429,7.88921e-05,0.000150541,7.37968e-05,47.4478,2.17983e-06,-4.95784e+09
2.23633,6.61866e-05,7.88637e-05,0.000200759,7.4284e-05,142.343,2.72478e-06,-6.96006e+09
2.24609,-5.59989e-08,7.89454e-05,0.000250978,7.45629e-05,237.239,3.26974e-06,-8.96228e+09
2.25586,-6.62986e-05,7.90216e-05,0.000301197,7.48292e-05,332.135,3.8147e-06,-1.09645e+10
2.26562,-5.59989e-08,7.89281e-05,0.000250978,7.51462e-05,237.239,3.26974e-06,-3.76912e+09
2.27539,6.61866e-05,7.90359e-05,0.000200759,7.53319e-05,142.343,2.72478e-06,3.42625e+09
2.28516,0.000132429,7.9074e-05,0.000150541,7.55915e-05,47.4478,2.17983e-06,1.06216e+10
2.29492,0.000198672,7.90424e-05,0.000100322,7.57392e-05,-47.4478,1.63487e-06,1.7817e+10
2.30469,0.000264914,7.90913e-05,5.01034e-05,7.58361e-05,-142.343,1.08991e-06,2.50124e+10
2.31445,0.000331157,7.90418e-05,-1.15262e-07,7.59079e-05,-237.239,5.44957e-07,3.22078e+10
2.32422,0.0003974,7.91285e-05,-5.03339e-05,7.60594e-05,-332.135,0,3.94031e+10
2.33398,0.000331157,7.91033e-05,-1.15262e-07,7.61842e-05,-237.239,8.71931e-06,1.35451e+10
2.34375,0.000264914,7.91959e-05,5.01034e-05,7.62935e-05,-142.343,1.74386e-05,-1.23129e+10
2.35352,0.000198672,7.9161e-05,0.000100322,7.63491e-05,-47.4478,2.61579e-05,-3.8171e+10
2.36328,0.000132429,7.93213e-05,0.000150541,7.63582e-05,47.4478,3.48772e-05,-6.4029e+10
2.37305,6.61866e-05,7.93702e-05,0.000200759,7.64836e-05,142.343,4.35965e-05,-8.9887e+10
2.38281,-5.59989e-08,7.94807e-05,0.000250978,7.65724e-05,237.239,5.23158e-05,-1.15745e+11
2.39258,-6.62986e-05,7.97209e-05,0.000301197,7.65712e-05,332.135,6.10352e-05,-1.41603e+11
2.40234,-5.59989e-08,7.99087e-05,0.000250978,7.66274e-05,237.239,5.23158e-05,-4.86771e+10
2.41211,6.61866e-05,8.02154e-05,0.000200759,7.6776e-05,142.343,4.35965e-05,4.4249e+10
2.42187,0.000132429,8.04665e-05,0.000150541,7.67684e-05,47.4478,3.48772e-05,1.37175e+11
2.43164,0.000198672,8.09728e-05,0.000100322,7.67455e-05,-47.4478,2.61579e-05,2.30101e+11
2.44141,0.000264914,8.12968e-05,5.01034e-05,7.68114e-05,-142.343,1.74386e-05,3.23027e+11
2.45117,0.000331157,8.19193e-05,-1.15262e-07,7.69535e-05,-237.239,8.71931e-06,4.15953e+11
2.46094,0.0003974,8.24977e-05,-5.03339e-05,7.69764e-05,-332.135,0,5.08879e+11
2.4707,0.000331157,8.32321e-05,-1.15262e-07,7.69116e-05,-237.239,0.000209263,1.74931e+11
2.48047,0.000264914,8.39783e-05,5.01034e-05,7.70678e-05,-142.343,0.000418527,-1.59018e+11
2.49023,0.000198672,8.4738e-05,0.000100322,7.69948e-05,-47.4478,0.00062779,-4.92966e+11
2.5,0.000132429,8.56942e-05,0.000150541,7.70282e-05,47.4478,0.000837054,-8.26914e+11
2.50977,6.61866e-05,8.66771e-05,0.000200759,7.71164e-05,142.343,0.00104632,-1.16086e+12
2.51953,-5.59989e-08,8.76182e-05,0.000250978,7.71146e-05,237.239,0.00125558,-1.49481e+12
2.5293,-6.62986e-05,8.88217e-05,0.000301197,7.7107e-05,332.135,0.00146484,-1.82876e+12
2.53906,-5.59989e-08,9.00012e-05,0.000250978,7.72154e-05,237.239,0.0015346,-6.28649e+11
2.54883,6.61866e-05,9.11153e-05,0.000200759,7.71823e-05,142.343,0.00160435,5.71461e+11
2.55859,0.000132429,9.22562e-05,0.000150541,7.71779e-05,47.4478,0.00167411,1.77157e+12
2.56836,0.000198672,9.36422e-05,0.000100322,7.72072e-05,-47.4478,0.00174386,2.97168e+12
2.57812,0.000264914,9.50438e-05,5.01034e-05,7.72597e-05,-142.343,0.00181362,4.17179e+12
2.58789,0.000331157,9.63721e-05,-1.15262e-07,7.72813e-05,-237.239,0.00188337,5.3719e+12
2.59766,0.0003974,9.78179e-05,-5.03339e-05,7.72553e-05,-332.135,0.00195312,6.57201e+12
2.60742,0.000331157,9.9177e-05,-1.15262e-07,7.73156e-05,-237.239,0.00390625,2.25918e+12
2.61719,0.000264914,0.000100608,5.01034e-05,7.73326e-05,-142.343,0.00585938,-2.05366e+12
2.62695,0.000198672,0.000102019,0.000100322,7.7407e-05,-47.4478,0.0078125,-6.3665e+12
2.63672,0.000132429,0.000103496,0.000150541,7.73657e-05,47.4478,0.00976563,-1.06793e+13
2.64648,6.61866e-05,0.000104836,0.000200759,7.73265e-05,142.343,0.0117188,-1.49922e+13
2.65625,-5.59989e-08,0.000106297,0.000250978,7.74316e-05,237.239,0.0136719,-1.9305e+13
2.66602,-6.62986e-05,0.000107726,0.000301197,7.7325e-05,332.135,0.015625,-2.36178e+13
2.67578,-5.59989e-08,0.000109039,0.000250978,7.7436e-05,237.239,0.00446429,-8.1188e+12
2.68555,6.61866e-05,0.000110411,0.000200759,7.74006e-05,142.343,-0.00669643,7.38024e+12
2.69531,0.000132429,0.000111665,0.000150541,7.74387e-05,47.4478,-0.0178571,2.28793e+13
2.70508,0.000198672,0.000112976,0.000100322,7.74583e-05,-47.4478,-0.0290179,3.83783e+13
2.71484,0.000264914,0.00011418,5.01034e-05,7.74322e-05,-142.343,-0.0401786,5.38774e+13
2.72461,0.000331157,0.000115279,-1.15262e-07,7.74583e-05,-237.239,-0.0513393,6.93764e+13
2.73437,0.0003974,0.000116549,-5.03339e-05,7.75488e-05,-332.135,-0.0625,8.48755e+13
2.74414,0.000331157,0.000117511,-1.15262e-07,7.74343e-05,-237.239,-0.0178571,2.91765e+13
2.75391,0.000264914,0.000118517,5.01034e-05,7.74164e-05,-142.343,0.0267857,-2.65224e+13
2.76367,0.000198672,0.000119465,0.000100322,7.74791e-05,-47.4478,0.0714286,-8.22213e+13
2.77344,0.000132429,0.000120436,0.000150541,7.7424e-05,47.4478,0.116071,-1.3792e+14
2.7832,6.61866e-05,0.000121361,0.000200759,7.75298e-05,142.343,0.160714,-1.93619e+14
2.79297,-5.59989e-08,0.00012207,0.000250978,7.74038e-05,237.239,0.205357,-2.49318e+14
2.80273,-6.62986e-05,0.000122817,0.000301197,7.75198e-05,332.135,0.25,-3.05017e+14
2.8125,-5.59989e-08,0.00012351,0.000250978,7.73757e-05,237.239,0.285714,-1.04852e+14
2.82227,6.61866e-05,0.000124071,0.000200759,7.74583e-05,142.343,0.321429,9.53135e+13
2.83203,0.000132429,0.000124605,0.000150541,7.74316e-05,47.4478,0.357143,2.95479e+14
2.8418,0.000198672,0.000125133,0.000100322,7.75471e-05,-47.4478,0.392857,4.95644e+14
2.85156,0.000264914,0.0001256,5.01034e-05,7.74987e-05,-142.343,0.428571,6.95809e+14
2.86133,0.000331157,0.000125992,-1.15262e-07,7.74404e-05,-237.239,0.464286,8.95975e+14
2.87109,0.0003974,0.000126404,-5.03339e-05,7.76118e-05,-332.135,0.5,1.09614e+15
2.88086,0.000331157,0.000126665,-1.15262e-07,7.75374e-05,-237.239,0.142857,3.76806e+14
2.89062,0.000264914,0.000126893,5.01034e-05,7.75521e-05,-142.343,-0.214286,-3.42528e+14
2.90039,0.000198672,0.00012715,0.000100322,7.75497e-05,-47.4478,-0.571429,-1.06186e+15
2.91016,0.000132429,0.000127368,0.000150541,7.75579e-05,47.4478,-0.928571,-1.7812e+15
2.91992,6.61866e-05,0.000127605,0.000200759,7.7717e-05,142.343,-1.28571,-2.50053e+15
2.92969,-5.59989e-08,0.000127664,0.000250978,7.76256e-05,237.239,-1.64286,-3.21986e+15
2.93945,-6.62986e-05,0.000127751,0.000301197,7.78324e-05,332.135,-2,-3.9392e+15
2.94922,-5.59989e-08,0.000127915,0.000250978,7.77943e-05,237.239,-2.28571,-1.35413e+15
2.95898,6.61866e-05,0.000128077,0.000200759,7.79446e-05,142.343,-2.57143,1.23094e+15
2.96875,0.000132429,0.000128089,0.000150541,7.80524e-05,47.4478,-2.85714,3.81602e+15
2.97852,0.000198672,0.000128159,0.000100322,7.8254e-05,-47.4478,-3.14286,6.40109e+15
2.98828,0.000264914,0.00012828,5.01034e-05,7.84925e-05,-142.343,-3.42857,8.98616e+15
2.99805,0.000331157,0.000128202,-1.15262e-07,7.88229e-05,-237.239,-3.71429,1.15712e+16
3.00781,0.0003974,0.000128347,-5.03339e-05,7.90415e-05,-332.135,-4,1.41563e+16
3.01758,0.000331157,0.000128383,-1.15262e-07,7.94271e-05,-237.239,-12.5714,4.86633e+15
3.02734,0.000264914,0.000128534,5.01034e-05,7.98832e-05,-142.343,-21.1429,-4.42365e+15
3.03711,0.000198672,0.000128623,0.000100322,8.03689e-05,-47.4478,-29.7143,-1.37136e+16
3.04687,0.000132429,0.000128647,0.000150541,8.09077e-05,47.4478,-38.2857,-2.30036e+16
3.05664,6.61866e-05,0.00012874,0.000200759,8.14163e-05,142.343,-46.8571,-3.22936e+16
3.06641,-5.59989e-08,0.000128832,0.000250978,8.21584e-05,237.239,-55.4286,-4.15835e+16
3.07617,-6.62986e-05,0.000128965,0.000301197,8.28272e-05,332.135,-64,-5.08735e+16
3.08594,-5.59989e-08,0.000129101,0.000250978,8.35069e-05,237.239,-73.1429,-1.74881e+16
3.0957,6.61866e-05,0.000129232,0.000200759,8.42789e-05,142.343,-82.2857,1.58973e+16
3.10547,0.000132429,0.000129321,0.000150541,8.5154e-05,47.4478,-91.4286,4.92826e+16
3.11523,0.000198672,0.00012943,0.000100322,8.59896e-05,-47.4478,-100.571,8.2668e+16
3.125,0.000264914,0.000129526,5.01034e-05,8.68907e-05,-142.343,-109.714,1.16053e+17
3.13477,0.000331157,0.000129659,-1.15262e-07,8.78889e-05,-237.239,-118.857,1.49439e+17
3.14453,0.0003974,0.000129857,-5.03339e-05,8.87912e-05,-332.135,-128,1.82824e+17
3.1543,0.000331157,0.000129993,-1.15262e-07,8.9705e-05,-237.239,-109.714,6.28471e+16
3.16406,0.000264914,0.000130169,5.01034e-05,9.07986e-05,-142.343,-91.4286,-5.713e+16
3.17383,0.000198672,0.000130374,0.000100322,9.16878e-05,-47.4478,-73.1429,-1.77107e+17
3.18359,0.000132429,0.000130425,0.000150541,9.27284e-05,47.4478,-54.8571,-2.97084e+17
3.19336,6.61866e-05,0.000130584,0.000200759,9.38139e-05,142.343,-36.5714,-4.17061e+17
3.20312,-5.59989e-08,0.000130772,0.000250978,9.48653e-05,237.239,-18.2857,-5.37038e+17
3.21289,-6.62986e-05,0.000130891,0.000301197,9.58386e-05,332.135,0,-6.57015e+17
3.22266,-5.59989e-08,0.00013099,0.000250978,9.68203e-05,237.239,146.286,-2.25854e+17
3.23242,6.61866e-05,0.000131281,0.000200759,9.7856e-05,142.343,292.571,2.05308e+17
3.24219,0.000132429,0.00013128,0.000150541,9.88781e-05,47.4478,438.857,6.3647e+17
3.25195,0.000198672,0.000131339,0.000100322,9.98449e-05,-47.4478,585.143,1.06763e+18
3.26172,0.000264914,0.000131623,5.01034e-05,0.000100881,-142.343,731.429,1.49879e+18
3.27148,0.000331157,0.000131645,-1.15262e-07,0.000101791,-237.239,877.714,1.92996e+18
3.28125,0.0003974,0.000131777,-5.03339e-05,0.0001026,-332.135,1024,2.36112e+18
3.29102,0.000331157,0.000131928,-1.15262e-07,0.000103611,-237.239,292.571,8.11651e+17
3.30078,0.000264914,0.000132061,5.01034e-05,0.000104378,-142.343,-438.857,-7.37816e+17
3.31055,0.000198672,0.000132129,0.000100322,0.000105152,-47.4478,-1170.29,-2.28728e+18
3.32031,0.000132429,0.000132222,0.000150541,0.000105904,47.4478,-1901.71,-3.83675e+18
3.33008,6.61866e-05,0.000132264,0.000200759,0.000106687,142.343,-2633.14,-5.38621e+18
3.33984,-5.59989e-08,0.000132417,0.000250978,0.000107355,237.239,-3364.57,-6.93568e+18
3.34961,-6.62986e-05,0.000132412,0.000301197,0.000107977,332.135,-4096,-8.48515e+18
3.35937,-5.59989e-08,0.000132538,0.000250978,0.000108619,237.239,-2340.57,-2.91683e+18
3.36914,6.61866e-05,0.000132595,0.000200759,0.00010914,142.343,-585.143,2.65149e+18
3.37891,0.000132429,0.000132576,0.000150541,0.000109694,47.4478,1170.29,8.21981e+18
3.38867,0.000198672,0.000132648,0.000100322,0.000110074,-47.4478,2925.71,1.37881e+19
3.39844,0.000264914,0.000132761,5.01034e-05,0.000110597,-142.343,4681.14,1.93564e+19
3.4082,0.000331157,0.00013255,-1.15262e-07,0.000111038,-237.239,6436.57,2.49248e+19
3.41797,0.0003974,0.000132739,-5.03339e-05,0.000111294,-332.135,8192,3.04931e+19
3.42773,0.000331157,0.000132728,-1.15262e-07,0.000111662,-237.239,-2340.57,1.04822e+19
3.4375,0.000264914,0.000132692,5.01034e-05,0.00011194,-142.343,-12873.1,-9.52866e+18
3.44727,0.000198672,0.000132732,0.000100322,0.000112139,-47.4478,-23405.7,-2.95395e+19
3.45703,0.000132429,0.000132706,0.000150541,0.000112399,47.4478,-33938.3,-4.95504e+19
3.4668,6.61866e-05,0.000132729,0.000200759,0.000112605,142.343,-44470.9,-6.95613e+19
3.47656,-5.59989e-08,0.000132693,0.000250978,0.000112707,237.239,-55003.4,-8.95721e+19
3.48633,-6.62986e-05,0.000132661,0.000301197,0.00011284,332.135,-65536,-1.09583e+20
3.49609,-5.59989e-08,0.000132678,0.000250978,0.000113005,237.239,-37449.1,-3.76699e+19
3.50586,6.61866e-05,0.000132795,0.000200759,0.000113109,142.343,-9362.29,3.42431e+19
3.51562,0.000132429,0.000132613,0.000150541,0.000113152,47.4478,18724.6,1.06156e+20
3.52539,0.000198672,0.000132758,0.000100322,0.000113256,-47.4478,46811.4,1.78069e+20
3.53516,0.000264914,0.000132686,5.01034e-05,0.000113336,-142.343,74898.3,2.49982e+20
3.54492,0.000331157,0.000132734,-1.15262e-07,0.000113393,-237.239,102985,3.21895e+20
3.55469,0.0003974,0.000132803,-5.03339e-05,0.000113457,-332.135,131072,3.93809e+20
3.56445,0.000331157,0.000132891,-1.15262e-07,0.000113567,-237.239,37449.1,1.35374e+20
3.57422,0.000264914,0.000133152,5.01034e-05,0.000113551,-142.343,-56173.7,-1.2306e+20
3.58398,0.000198672,0.000133271,0.000100322,0.000113728,-47.4478,-149797,-3.81494e+20
3.59375,0.000132429,0.000133489,0.000150541,0.000113742,47.4478,-243419,-6.39928e+20
3.60352,6.61866e-05,0.000133717,0.000200759,0.000113776,142.343,-337042,-8.98362e+20
3.61328,-5.59989e-08,0.000134035,0.000250978,0.000113783,237.239,-430665,-1.1568e+21
3.62305,-6.62986e-05,0.000134423,0.000301197,0.000113981,332.135,-524288,-1.41523e+21
3.63281,-5.59989e-08,0.00013485,0.000250978,0.000114011,237.239,-748983,-4.86495e+20
3.64258,6.61866e-05,0.000135323,0.000200759,0.000114079,142.343,-973678,4.42239e+20
3.65234,0.000132429,0.000135939,0.000150541,0.000114166,47.4478,-1.19837e+06,1.37097e+21
3.66211,0.000198672,0.000136499,0.000100322,0.000114132,-47.4478,-1.42307e+06,2.29971e+21
3.67188,0.000264914,0.00013723,5.01034e-05,0.000114187,-142.343,-1.64776e+06,3.22844e+21
3.68164,0.000331157,0.000137867,-1.15262e-07,0.00011439,-237.239,-1.87246e+06,4.15718e+21
3.69141,0.0003974,0.000138667,-5.03339e-05,0.000114388,-332.135,-2.09715e+06,5.08591e+21
3.70117,0.000331157,0.00013968,-1.15262e-07,0.000114381,-237.239,-2.99593e+06,1.74832e+21
3.71094,0.000264914,0.00014045,5.01034e-05,0.000114517,-142.343,-3.89471e+06,-1.58928e+21
3.7207,0.000198672,0.000141378,0.000100322,0.000114396,-47.4478,-4.79349e+06,-4.92687e+21
3.73047,0.000132429,0.000142302,0.000150541,0.000114534,47.4478,-5.69227e+06,-8.26447e+21
3.74023,6.61866e-05,0.000143485,0.000200759,0.000114527,142.343,-6.59105e+06,-1.16021e+22
3.75,-5.59989e-08,0.000144489,0.000250978,0.000114625,237.239,-7.48983e+06,-1.49397e+22
3.75977,-6.62986e-05,0.000145759,0.000301197,0.000114562,332.135,-8.38861e+06,-1.82773e+22
3.76953,-5.59989e-08,0.00014675,0.000250978,0.000114705,237.239,-2.39675e+06,-6.28293e+21
3.7793,6.61866e-05,0.000147862,0.000200759,0.000114667,142.343,3.59512e+06,5.71138e+21
3.78906,0.000132429,0.000149131,0.000150541,0.000114639,47.4478,9.58698e+06,1.77057e+22
3.79883,0.000198672,0.000150334,0.000100322,0.000114696,-47.4478,1.55788e+07,2.97e+22
3.80859,0.000264914,0.000151543,5.01034e-05,0.000114615,-142.343,2.15707e+07,4.16943e+22
3.81836,0.000331157,0.000152794,-1.15262e-07,0.000114606,-237.239,2.75626e+07,5.36887e+22
3.82812,0.0003974,0.000153928,-5.03339e-05,0.000114643,-332.135,3.35544e+07,6.5683e+22
3.83789,0.000331157,0.000155205,-1.15262e-07,0.000114522,-237.239,-9.58698e+06,2.2579e+22
3.84766,0.000264914,0.000156417,5.01034e-05,0.000114548,-142.343,-5.27284e+07,-2.0525e+22
3.85742,0.000198672,0.000157628,0.000100322,0.00011447,-47.4478,-9.58698e+07,-6.3629e+22
3.86719,0.000132429,0.000158838,0.000150541,0.000114462,47.4478,-1.39011e+08,-1.06733e+23
3.87695,6.61866e-05,0.000160009,0.000200759,0.000114489,142.343,-1.82153e+08,-1.49837e+23
3.88672,-5.59989e-08,0.000161104,0.000250978,0.000114471,237.239,-2.25294e+08,-1.92941e+23
3.89648,-6.62986e-05,0.000162271,0.000301197,0.000114437,332.135,-2.68435e+08,-2.36045e+23
3.90625,-5.59989e-08,0.00016331,0.000250978,0.000114444,237.239,-1.53392e+08,-8.11421e+22
3.91602,6.61866e-05,0.00016443,0.000200759,0.000114374,142.343,-3.83479e+07,7.37607e+22
3.92578,0.000132429,0.000165526,0.000150541,0.000114369,47.4478,7.66958e+07,2.28664e+23
3.93555,0.000198672,0.000166366,0.000100322,0.000114359,-47.4478,1.9174e+08,3.83566e+23
3.94531,0.000264914,0.000167491,5.01034e-05,0.000114441,-142.343,3.06783e+08,5.38469e+23
3.95508,0.000331157,0.000168367,-1.15262e-07,0.000114394,-237.239,4.21827e+08,6.93372e+23
3.96484,0.0003974,0.000169292,-5.03339e-05,0.000114354,-332.135,5.36871e+08,8.48275e+23
3.97461,0.000331157,0.000170002,-1.15262e-07,0.000114352,-237.239,6.13567e+08,2.916e+23
3.98438,0.000264914,0.000170914,5.01034e-05,0.000114402,-142.343,6.90263e+08,-2.65074e+23
3.99414,0.000198672,0.000171612,0.000100322,0.000114446,-47.4478,7.66958e+08,-8.21748e+23
4.00391,0.000132429,0.000172401,0.000150541,0.000114512,47.4478,8.43654e+08,-1.37842e+24
4.01367,6.61866e-05,0.000173085,0.000200759,0.000114543,142.343,9.2035e+08,-1.9351e+24
4.02344,-5.59989e-08,0.000173732,0.000250978,0.000114515,237.239,9.97046e+08,-2.49177e+24
4.0332,-6.62986e-05,0.000174234,0.000301197,0.000114529,332.135,1.07374e+09,-3.04845e+24
4.04297,-5.59989e-08,0.000174819,0.000250978,0.000114631,237.239,9.2035e+08,-1.04792e+24
4.05273,6.61866e-05,0.000175364,0.000200759,0.000114697,142.343,7.66958e+08,9.52596e+23
4.0625,0.000132429,0.000175837,0.000150541,0.000114733,47.4478,6.13567e+08,2.95312e+24
4.07227,0.000198672,0.000176318,0.000100322,0.000114788,-47.4478,4.60175e+08,4.95364e+24
4.08203,0.000264914,0.000176647,5.01034e-05,0.000114912,-142.343,3.06783e+08,6.95416e+24
4.0918,0.000331157,0.000177112,-1.15262e-07,0.000115012,-237.239,1.53392e+08,8.95468e+24
4.10156,0.0003974,0.000177352,-5.03339e-05,0.000115063,-332.135,0,1.09552e+25
4.11133,0.000331157,0.000177694,-1.15262e-07,0.000115162,-237.239,-4.90853e+09,3.76593e+24
4.12109,0.000264914,0.000178013,5.01034e-05,0.000115355,-142.343,-9.81707e+09,-3.42335e+24
4.13086,0.000198672,0.000178243,0.000100322,0.00011547,-47.4478,-1.47256e+10,-1.06126e+25
4.14062,0.000132429,0.000178532,0.000150541,0.000115623,47.4478,-1.96341e+10,-1.78019e+25
4.15039,6.61866e-05,0.000178784,0.000200759,0.000115846,142.343,-2.45427e+10,-2.49912e+25
4.16016,-5.59989e-08,0.000178958,0.000250978,0.00011607,237.239,-2.94512e+10,-3.21804e+25
4.16992,-6.62986e-05,0.000179127,0.000301197,0.00011638,332.135,-3.43597e+10,-3.93697e+25
4.17969,-5.59989e-08,0.000179397,0.000250978,0.000116615,237.239,-2.94512e+10,-1.35336e+25
4.18945,6.61866e-05,0.000179491,0.000200759,0.000117017,142.343,-2.45427e+10,1.23025e+25
4.19922,0.000132429,0.000179632,0.000150541,0.000117413,47.4478,-1.96341e+10,3.81386e+25
4.20898,0.000198672,0.000179861,0.000100322,0.000117804,-47.4478,-1.47256e+10,6.39747e+25
4.21875,0.000264914,0.000180018,5.01034e-05,0.000118229,-142.343,-9.81707e+09,8.98108e+25
4.22852,0.000331157,0.000180141,-1.15262e-07,0.000118748,-237.239,-4.90853e+09,1.15647e+26
4.23828,0.0003974,0.000180222,-5.03339e-05,0.000119378,-332.135,0,1.41483e+26
4.24805,0.000331157,0.00018035,-1.15262e-07,0.000119907,-237.239,1.96341e+10,4.86358e+25
4.25781,0.000264914,0.000180608,5.01034e-05,0.000120664,-142.343,3.92683e+10,-4.42114e+25
4.26758,0.000198672,0.000180645,0.000100322,0.000121214,-47.4478,5.89024e+10,-1.37059e+26
4.27734,0.000132429,0.000180793,0.000150541,0.000122011,47.4478,7.85365e+10,-2.29906e+26
4.28711,6.61866e-05,0.000180832,0.000200759,0.000122775,142.343,9.81707e+10,-3.22753e+26
4.29687,-5.59989e-08,0.000180961,0.000250978,0.000123505,237.239,1.17805e+11,-4.156e+26
4.30664,-6.62986e-05,0.000181063,0.000301197,0.000124431,332.135,1.37439e+11,-5.08448e+26
4.31641,-5.59989e-08,0.000181253,0.000250978,0.000125266,237.239,-3.92683e+10,-1.74782e+26
4.32617,6.61866e-05,0.000181317,0.000200759,0.000126075,142.343,-2.15975e+11,1.58883e+26
4.33594,0.000132429,0.000181406,0.000150541,0.000126972,47.4478,-3.92683e+11,4.92548e+26
4.3457,0.000198672,0.000181461,0.000100322,0.000127888,-47.4478,-5.6939e+11,8.26213e+26
4.35547,0.000264914,0.000181548,5.01034e-05,0.00012881,-142.343,-7.46097e+11,1.15988e+27
4.36523,0.000331157,0.000181718,-1.15262e-07,0.0001297,-237.239,-9.22804e+11,1.49354e+27
4.375,0.0003974,0.000181735,-5.03339e-05,0.000130658,-332.135,-1.09951e+12,1.82721e+27
4.38477,0.000331157,0.000181979,-1.15262e-07,0.000131696,-237.239,-6.28292e+11,6.28116e+26
4.39453,0.000264914,0.00018198,5.01034e-05,0.000132553,-142.343,-1.57073e+11,-5.70977e+26
4.4043,0.000198672,0.000182038,0.000100322,0.000133588,-47.4478,3.14146e+11,-1.77007e+27
4.41406,0.000132429,0.000182239,0.000150541,0.000134487,47.4478,7.85365e+11,-2.96916e+27
4.42383,6.61866e-05,0.000182312,0.000200759,0.000135331,142.343,1.25658e+12,-4.16825e+27
4.43359,-5.59989e-08,0.000182397,0.000250978,0.000136224,237.239,1.7278e+12,-5.36735e+27
4.44336,-6.62986e-05,0.00018247,0.000301197,0.000137205,332.135,2.19902e+12,-6.56644e+27
4.45312,-5.59989e-08,0.000182537,0.000250978,0.000137965,237.239,1.88488e+12,-2.25726e+27
4.46289,6.61866e-05,0.000182575,0.000200759,0.000138816,142.343,1.57073e+12,2.05192e+27
4.47266,0.000132429,0.000182754,0.000150541,0.000139673,47.4478,1.25658e+12,6.3611e+27
4.48242,0.000198672,0.000182741,0.000100322,0.000140454,-47.4478,9.42439e+11,1.06703e+28
4.49219,0.000264914,0.00018302,5.01034e-05,0.000141241,-142.343,6.28292e+11,1.49795e+28
4.50195,0.000331157,0.000182993,-1.15262e-07,0.000141912,-237.239,3.14146e+11,1.92886e+28
4.51172,0.0003974,0.00018313,-5.03339e-05,0.00014261,-332.135,0,2.35978e+28
4.52148,0.000331157,0.00018311,-1.15262e-07,0.000143255,-237.239,-1.5079e+13,8.11192e+27
4.53125,0.000264914,0.0001832,5.01034e-05,0.000143878,-142.343,-3.0158e+13,-7.37399e+27
4.54102,0.000198672,0.000183321,0.000100322,0.0001444,-47.4478,-4.5237e+13,-2.28599e+28
4.55078,0.000132429,0.000183319,0.000150541,0.000145103,47.4478,-6.03161e+13,-3.83458e+28
4.56055,6.61866e-05,0.000183413,0.000200759,0.000145531,142.343,-7.53951e+13,-5.38317e+28
4.57031,-5.59989e-08,0.000183407,0.000250978,0.00014602,237.239,-9.04741e+13,-6.93176e+28
4.58008,-6.62986e-05,0.000183504,0.000301197,0.000146511,332.135,-1.05553e+14,-8.48035e+28
4.58984,-5.59989e-08,0.000183547,0.000250978,0.000147011,237.239,-1.10579e+14,-2.91518e+28
4.59961,6.61866e-05,0.000183663,0.000200759,0.000147249,142.343,-1.15606e+14,2.64999e+28
4.60937,0.000132429,0.000183641,0.000150541,0.000147674,47.4478,-1.20632e+14,8.21516e+28
4.61914,0.000198672,0.000183758,0.000100322,0.000147975,-47.4478,-1.25658e+14,1.37803e+29
4.62891,0.000264914,0.000183675,5.01034e-05,0.000148288,-142.343,-1.30685e+14,1.93455e+29
4.63867,0.000331157,0.000183812,-1.15262e-07,0.000148607,-237.239,-1.35711e+14,2.49107e+29
4.64844,0.0003974,0.000183836,-5.03339e-05,0.000148899,-332.135,-1.40737e+14,3.04758e+29
4.6582,0.000331157,0.000183938,-1.15262e-07,0.000149183,-237.239,-1.20632e+14,1.04763e+29
4.66797,0.000264914,0.000183933,5.01034e-05,0.000149209,-142.343,-1.00527e+14,-9.52327e+28
4.67773,0.000198672,0.000184047,0.000100322,0.000149549,-47.4478,-8.04214e+13,-2.95228e+29
4.6875,0.000132429,0.000184163,0.000150541,0.000149603,47.4478,-6.03161e+13,-4.95224e+29
4.69727,6.61866e-05,0.000184167,0.000200759,0.000149912,142.343,-4.02107e+13,-6.95219e+29
4.70703,-5.59989e-08,0.000184413,0.000250978,0.000150008,237.239,-2.01054e+13,-8.95215e+29
4.7168,-6.62986e-05,0.000184412,0.000301197,0.000150216,332.135,0,-1.09521e+30
4.72656,-5.59989e-08,0.000184569,0.000250978,0.000150258,237.239,-4.82529e+14,-3.76486e+29
4.73633,6.61866e-05,0.000184868,0.000200759,0.000150499,142.343,-9.65057e+14,3.42238e+29
4.74609,0.000132429,0.000184966,0.000150541,0.000150541,47.4478,-1.44759e+15,1.06096e+30
4.75586,0.000198672,0.000185183,0.000100322,0.000150736,-47.4478,-1.93011e+15,1.77969e+30
4.76562,0.000264914,0.000185603,5.01034e-05,0.00015078,-142.343,-2.41264e+15,2.49841e+30
4.77539,0.000331157,0.000185869,-1.15262e-07,0.000150894,-237.239,-2.89517e+15,3.21713e+30
4.78516,0.0003974,0.000186254,-5.03339e-05,0.000151042,-332.135,-3.3777e+15,3.93586e+30
4.79492,0.000331157,0.000186613,-1.15262e-07,0.000151099,-237.239,-2.2518e+15,1.35298e+30
4.80469,0.000264914,0.000187154,5.01034e-05,0.000151201,-142.343,-1.1259e+15,-1.2299e+30
4.81445,0.000198672,0.000187615,0.000100322,0.000151275,-47.4478,161,-3.81278e+30
4.82422,0.000132429,0.00018827,0.000150541,0.000151429,47.4478,1.1259e+15,-6.39566e+30
4.83398,6.61866e-05,0.000188841,0.000200759,0.000151438,142.343,2.2518e+15,-8.97854e+30
4.84375,-5.59989e-08,0.000189569,0.000250978,0.000151558,237.239,3.3777e+15,-1.15614e+31
4.85352,-6.62986e-05,0.000190304,0.000301197,0.000151601,332.135,4.5036e+15,-1.41443e+31
4.86328,-5.59989e-08,0.000191066,0.000250978,0.000151672,237.239,-3.86023e+15,-4.8622e+30
4.87305,6.61866e-05,0.000191929,0.000200759,0.000151747,142.343,-1.22241e+16,4.41989e+30
4.88281,0.000132429,0.000192819,0.000150541,0.000151778,47.4478,-2.05879e+16,1.3702e+31
4.89258,0.000198672,0.000193773,0.000100322,0.000151884,-47.4478,-2.89517e+16,2.29841e+31
4.90234,0.000264914,0.000194692,5.01034e-05,0.000151907,-142.343,-3.73155e+16,3.22662e+31
4.91211,0.000331157,0.00019579,-1.15262e-07,0.000151948,-237.239,-4.56794e+16,4.15483e+31
4.92187,0.0003974,0.000196712,-5.03339e-05,0.000151985,-332.135,-5.40432e+16,5.08304e+31
4.93164,0.000331157,0.000197742,-1.15262e-07,0.000151963,-237.239,-5.66167e+16,1.74733e+31
4.94141,0.000264914,0.000198867,5.01034e-05,0.000152115,-142.343,-5.91902e+16,-1.58838e+31
4.95117,0.000198672,0.000200017,0.000100322,0.000152043,-47.4478,-6.17637e+16,-4.92409e+31
4.96094,0.000132429,0.00020108,0.000150541,0.000152172,47.4478,-6.43371e+16,-8.25979e+31
4.9707,6.61866e-05,0.000202191,0.000200759,0.000152157,142.343,-6.69106e+16,-1.15955e+32
4.98047,-5.59989e-08,0.00020341,0.000250978,0.000152223,237.239,-6.94841e+16,-1.49312e+32
4.99023,-6.62986e-05,0.000204616,0.000301197,0.000152264,332.135,-7.20576e+16,-1.82669e+32
5,-5.59989e-08,0.000205652,0.000250978,0.000152237,237.239,-6.17637e+16,-6.27938e+31
5.00977,6.61866e-05,0.000206904,0.000200759,0.000152217,142.343,-5.14697e+16,5.70815e+31
5.01953,0.000132429,0.000207934,0.000150541,0.000152294,47.4478,-4.11758e+16,1.76957e+32
5.0293,0.000198672,0.00020917,0.000100322,0.000152293,-47.4478,-3.08818e+16,2.96832e+32
5.03906,0.000264914,0.000210361,5.01034e-05,0.000152333,-142.343,-2.05879e+16,4.16708e+32
5.04883,0.000331157,0.000211272,-1.15262e-07,0.000152283,-237.239,-1.02939e+16,5.36583e+32
5.05859,0.0003974,0.000212581,-5.03339e-05,0.000152391,-332.135,0,6.56458e+32
5.06836,0.000331157,0.000213586,-1.15262e-07,0.00015231,-237.239,3.29406e+17,2.25662e+32
5.07812,0.000264914,0.000214668,5.01034e-05,0.000152422,-142.343,6.58812e+17,-2.05134e+32
5.08789,0.000198672,0.000215595,0.000100322,0.000152285,-47.4478,9.88218e+17,-6.3593e+32
5.09766,0.000132429,0.000216663,0.000150541,0.000152326,47.4478,1.31762e+18,-1.06673e+33
5.10742,6.61866e-05,0.000217679,0.000200759,0.000152295,142.343,1.64703e+18,-1.49752e+33
5.11719,-5.59989e-08,0.000218631,0.000250978,0.000152387,237.239,1.97644e+18,-1.92832e+33
5.12695,-6.62986e-05,0.000219474,0.000301197,0.000152295,332.135,2.30584e+18,-2.35911e+33
5.13672,-5.59989e-08,0.000220436,0.000250978,0.000152345,237.239,1.64703e+18,-8.10962e+32
5.14648,6.61866e-05,0.000221254,0.000200759,0.000152338,142.343,9.88218e+17,7.3719e+32
5.15625,0.000132429,0.000222099,0.000150541,0.000152309,47.4478,3.29406e+17,2.28534e+33
5.16602,0.000198672,0.000222869,0.000100322,0.000152271,-47.4478,-3.29406e+17,3.8335e+33
5.17578,0.000264914,0.000223602,5.01034e-05,0.00015228,-142.343,-9.88218e+17,5.38165e+33
5.18555,0.000331157,0.000224359,-1.15262e-07,0.000152378,-237.239,-1.64703e+18,6.9298e+33
5.19531,0.0003974,0.000224976,-5.03339e-05,0.000152324,-332.135,-2.30584e+18,8.47795e+33
5.20508,0.000331157,0.000225656,-1.15262e-07,0.000152341,-237.239,-4.61169e+18,2.91436e+33
5.21484,0.000264914,0.000226269,5.01034e-05,0.000152268,-142.343,-6.91753e+18,-2.64924e+33
5.22461,0.000198672,0.000226857,0.000100322,0.000152336,-47.4478,-9.22337e+18,-8.21284e+33
5.23437,0.000132429,0.000227315,0.000150541,0.000152388,47.4478,-1.15292e+19,-1.37764e+34
5.24414,6.61866e-05,0.000227819,0.000200759,0.000152313,142.343,-1.38351e+19,-1.934e+34
5.25391,-5.59989e-08,0.000228163,0.000250978,0.000152436,237.239,-1.61409e+19,-2.49036e+34
5.26367,-6.62986e-05,0.000228706,0.000301197,0.00015242,332.135,-1.84467e+19,-3.04672e+34
5.27344,-5.59989e-08,0.000229057,0.000250978,0.000152503,237.239,-2.63525e+19,-1.04733e+34
5.2832,6.61866e-05,0.000229471,0.000200759,0.000152525,142.343,-3.42582e+19,9.52058e+33
5.29297,0.000132429,0.000229753,0.000150541,0.00015261,47.4478,-4.2164e+19,2.95145e+34
5.30273,0.000198672,0.00023009,0.000100322,0.000152705,-47.4478,-5.00697e+19,4.95084e+34
5.3125,0.000264914,0.000230471,5.01034e-05,0.000152805,-142.343,-5.79755e+19,6.95023e+34
5.32227,0.000331157,0.000230568,-1.15262e-07,0.000153007,-237.239,-6.58812e+19,8.94962e+34
5.33203,0.0003974,0.000230825,-5.03339e-05,0.000153133,-332.135,-7.3787e+19,1.0949e+35
5.3418,0.000331157,0.000231022,-1.15262e-07,0.000153404,-237.239,-4.2164e+19,3.7638e+34
5.35156,0.000264914,0.000231281,5.01034e-05,0.000153533,-142.343,-1.0541e+19,-3.42141e+34
5.36133,0.000198672,0.000231352,0.000100322,0.000153744,-47.4478,2.1082e+19,-1.06066e+35
5.37109,0.000132429,0.00023147,0.000150541,0.000154073,47.4478,5.2705e+19,-1.77918e+35
5.38086,6.61866e-05,0.000231616,0.000200759,0.000154446,142.343,8.4328e+19,-2.4977e+35
5.39062,-5.59989e-08,0.000231694,0.000250978,0.000154854,237.239,1.15951e+20,-3.21623e+35
5.40039,-6.62986e-05,0.00023179,0.000301197,0.000155274,332.135,1.47574e+20,-3.93475e+35
5.41016,-5.59989e-08,0.000231851,0.000250978,0.000155758,237.239,2.1082e+20,-1.3526e+35
5.41992,6.61866e-05,0.000231976,0.000200759,0.000156279,142.343,2.74066e+20,1.22955e+35
5.42969,0.000132429,0.00023197,0.000150541,0.000156785,47.4478,3.37312e+20,3.8117e+35
5.43945,0.000198672,0.000232113,0.000100322,0.000157404,-47.4478,4.00558e+20,6.39385e+35
5.44922,0.000264914,0.000232041,5.01034e-05,0.000158113,-142.343,4.63804e+20,8.976e+35
5.45898,0.000331157,0.000232046,-1.15262e-07,0.000158796,-237.239,5.2705e+20,1.15582e+36
5.46875,0.0003974,0.000232074,-5.03339e-05,0.000159587,-332.135,5.90296e+20,1.41403e+36
5.47852,0.000331157,0.00023202,-1.15262e-07,0.000160244,-237.239,1.18059e+21,4.86083e+35
5.48828,0.000264914,0.000232033,5.01034e-05,0.000161117,-142.343,1.77089e+21,-4.41864e+35
5.49805,0.000198672,0.000232068,0.000100322,0.000161854,-47.4478,2.36118e+21,-1.36981e+36
5.50781,0.000132429,0.000232017,0.000150541,0.00016271,47.4478,2.95148e+21,-2.29776e+36
5.51758,6.61866e-05,0.000231916,0.000200759,0.000163622,142.343,3.54177e+21,-3.22571e+36
5.52734,-5.59989e-08,0.000231967,0.000250978,0.000164498,237.239,4.13207e+21,-4.15365e+36
5.53711,-6.62986e-05,0.000231941,0.000301197,0.000165369,332.135,4.72237e+21,-5.0816e+36
5.54688,-5.59989e-08,0.00023194,0.000250978,0.000166335,237.239,4.04774e+21,-1.74684e+36
5.55664,6.61866e-05,0.000231774,0.000200759,0.000167264,142.343,3.37312e+21,1.58793e+36
5.56641,0.000132429,0.000231829,0.000150541,0.000168143,47.4478,2.6985e+21,4.92269e+36
5.57617,0.000198672,0.000231758,0.000100322,0.000169123,-47.4478,2.02387e+21,8.25746e+36
5.58594,0.000264914,0.000231722,5.01034e-05,0.000170066,-142.343,1.34925e+21,1.15922e+37
5.5957,0.000331157,0.00023174,-1.15262e-07,0.000170862,-237.239,6.74624e+20,1.4927e+37
5.60547,0.0003974,0.000231584,-5.03339e-05,0.000171842,-332.135,0,1.82618e+37
5.61523,0.000331157,0.000231604,-1.15262e-07,0.000172721,-237.239,-2.6985e+21,6.27761e+36
5.625,0.000264914,0.000231659,5.01034e-05,0.000173617,-142.343,-5.39699e+21,-5.70654e+36
5.63477,0.000198672,0.000231592,0.000100322,0.000174463,-47.4478,-8.09549e+21,-1.76907e+37
5.64453,0.000132429,0.000231527,0.000150541,0.000175269,47.4478,-1.0794e+22,-2.96748e+37
5.6543,6.61866e-05,0.000231459,0.000200759,0.000176195,142.343,-1.34925e+22,-4.1659e+37
5.66406,-5.59989e-08,0.000231596,0.000250978,0.000176822,237.239,-1.6191e+22,-5.36431e+37
5.67383,-6.62986e-05,0.000231502,0.000301197,0.000177678,332.135,-1.88895e+22,-6.56273e+37
5.68359,-5.59989e-08,0.000231633,0.000250978,0.000178433,237.239,1.6191e+22,-2.25598e+37
5.69336,6.61866e-05,0.000231497,0.000200759,0.000179049,142.343,5.12714e+22,2.05076e+37
5.70312,0.000132429,0.000231557,0.000150541,0.000179716,47.4478,8.63518e+22,6.3575e+37
5.71289,0.000198672,0.00023161,0.000100322,0.000180338,-47.4478,1.21432e+23,1.06642e+38
5.72266,0.000264914,0.000231577,5.01034e-05,0.000180867,-142.343,1.56513e+23,1.4971e+38
5.73242,0.000331157,0.000231667,-1.15262e-07,0.000181535,-237.239,1.91593e+23,1.92777e+38
5.74219,0.0003974,0.00023162,-5.03339e-05,0.000181993,-332.135,2.26674e+23,2.35845e+38
5.75195,0.000331157,0.000231698,-1.15262e-07,0.000182456,-237.239,2.80643e+23,8.10733e+37
5.76172,0.000264914,0.000231785,5.01034e-05,0.000182969,-142.343,3.34613e+23,-7.36982e+37
5.77148,0.000198672,0.000231835,0.000100322,0.000183375,-47.4478,3.88583e+23,-2.2847e+38
5.78125,0.000132429,0.000231792,0.000150541,0.000183771,47.4478,4.42553e+23,-3.83241e+38
5.79102,6.61866e-05,0.000231979,0.000200759,0.000184215,142.343,4.96523e+23,-5.38013e+38
5.80078,-5.59989e-08,0.000231997,0.000250978,0.000184538,237.239,5.50493e+23,-6.92784e+38
5.81055,-6.62986e-05,0.00023209,0.000301197,0.000184885,332.135,6.04463e+23,-8.47556e+38
5.82031,-5.59989e-08,0.000232161,0.000250978,0.000185208,237.239,6.90815e+23,-2.91353e+38
5.83008,6.61866e-05,0.000232221,0.000200759,0.000185438,142.343,7.77167e+23,2.64849e+38
5.83984,0.000132429,0.00023234,0.000150541,0.000185665,47.4478,8.63518e+23,8.21052e+38
5.84961,0.000198672,0.000232486,0.000100322,0.000185928,-47.4478,9.4987e+23,1.37725e+39
5.85937,0.000264914,0.000232501,5.01034e-05,0.000186201,-142.343,1.03622e+24,1.93346e+39
5.86914,0.000331157,0.000232705,-1.15262e-07,0.00018636,-237.239,1.12257e+24,2.48966e+39
5.87891,0.0003974,0.00023276,-5.03339e-05,0.000186574,-332.135,1.20893e+24,3.04586e+39
5.88867,0.000331157,0.000232997,-1.15262e-07,0.000186752,-237.239,3.45407e+23,1.04704e+39
5.89844,0.000264914,0.000233147,5.01034e-05,0.000186882,-142.343,-5.18111e+23,-9.51789e+38
5.9082,0.000198672,0.000233279,0.000100322,0.000187102,-47.4478,-1.38163e+24,-2.95061e+39
5.91797,0.000132429,0.000233582,0.000150541,0.000187236,47.4478,-2.24515e+24,-4.94944e+39
5.92773,6.61866e-05,0.000233697,0.000200759,0.000187409,142.343,-3.10867e+24,-6.94826e+39
5.9375,-5.59989e-08,0.000234016,0.000250978,0.000187485,237.239,-3.97218e+24,-8.94709e+39
5.94727,-6.62986e-05,0.000234309,0.000301197,0.000187643,332.135,-4.8357e+24,-1.09459e+40
5.95703,-5.59989e-08,0.000234587,0.000250978,0.000187735,237.239,-6.90815e+24,-3.76273e+39
5.9668,6.61866e-05,0.000234976,0.000200759,0.000187873,142.343,-8.98059e+24,3.42044e+39
5.97656,0.000132429,0.00023551,0.000150541,0.000187887,47.4478,-1.1053e+25,1.06036e+40
5.98633,0.000198672,0.000235826,0.000100322,0.000187991,-47.4478,-1.31255e+25,1.77868e+40
5.99609,0.000264914,0.000236366,5.01034e-05,0.000188078,-142.343,-1.51979e+25,2.497e+40
6.00586,0.000331157,0.000236834,-1.15262e-07,0.00018809,-237.239,-1.72704e+25,3.21532e+40
6.01562,0.0003974,0.000237326,-5.03339e-05,0.00018822,-332.135,-1.93428e+25,3.93363e+40
6.02539,0.000331157,0.000238127,-1.15262e-07,0.000188227,-237.239,-1.1053e+25,1.35221e+40
6.03516,0.000264914,0.000238688,5.01034e-05,0.000188347,-142.343,-2.76326e+24,-1.22921e+40
6.04492,0.000198672,0.000239379,0.000100322,0.000188353,-47.4478,5.52652e+24,-3.81062e+40
6.05469,0.000132429,0.000240145,0.000150541,0.000188375,47.4478,1.38163e+25,-6.39204e+40
6.06445,6.61866e-05,0.00024082,0.000200759,0.000188536,142.343,2.21061e+25,-8.97346e+40
6.07422,-5.59989e-08,0.000241622,0.000250978,0.000188465,237.239,3.03958e+25,-1.15549e+41
6.08398,-6.62986e-05,0.000242612,0.000301197,0.000188505,332.135,3.86856e+25,-1.41363e+41
6.09375,-5.59989e-08,0.00024348,0.000250978,0.000188563,237.239,5.52652e+25,-4.85945e+40
6.10352,6.61866e-05,0.000244421,0.000200759,0.000188588,142.343,7.18447e+25,4.4174e+40
6.11328,0.000132429,0.00024535,0.000150541,0.000188626,47.4478,8.84243e+25,1.36942e+41
6.12305,0.000198672,0.000246352,0.000100322,0.000188695,-47.4478,1.05004e+26,2.29711e+41
6.13281,0.000264914,0.000247349,5.01034e-05,0.000188676,-142.343,1.21583e+26,3.22479e+41
6.14258,0.000331157,0.000248373,-1.15262e-07,0.000188756,-237.239,1.38163e+26,4.15248e+41
6.15234,0.0003974,0.000249491,-5.03339e-05,0.000188696,-332.135,1.54743e+26,5.08016e+41
6.16211,0.000331157,0.000250504,-1.15262e-07,0.000188875,-237.239,-4.42121e+25,1.74634e+41
6.17187,0.000264914,0.000251518,5.01034e-05,0.000188723,-142.343,-2.43167e+26,-1.58748e+41
6.18164,0.000198672,0.000252633,0.000100322,0.000188934,-47.4478,-4.42121e+26,-4.9213e+41
6.19141,0.000132429,0.000253697,0.000150541,0.000188822,47.4478,-6.41076e+26,-8.25512e+41
6.20117,6.61866e-05,0.000254712,0.000200759,0.00018894,142.343,-8.40031e+26,-1.15889e+42
6.21094,-5.59989e-08,0.000255723,0.000250978,0.000189002,237.239,-1.03899e+27,-1.49228e+42
6.2207,-6.62986e-05,0.000256903,0.000301197,0.000188968,332.135,-1.23794e+27,-1.82566e+42
6.23047,-5.59989e-08,0.00025792,0.000250978,0.000189033,237.239,-7.07394e+26,-6.27583e+41
6.24023,6.61866e-05,0.000258974,0.000200759,0.000189182,142.343,-1.76849e+26,5.70493e+41
6.25,0.000132429,0.000259919,0.000150541,0.00018911,47.4478,3.53697e+26,1.76857e+42
6.25977,0.000198672,0.000260889,0.000100322,0.0001891,-47.4478,8.84243e+26,2.96664e+42
6.26953,0.000264914,0.000261919,5.01034e-05,0.000189248,-142.343,1.41479e+27,4.16472e+42
6.2793,0.000331157,0.000262864,-1.15262e-07,0.000189339,-237.239,1.94533e+27,5.3628e+42
6.28906,0.0003974,0.000263743,-5.03339e-05,0.000189324,-332.135,2.47588e+27,6.56087e+42
6.29883,0.000331157,0.000264695,-1.15262e-07,0.000189333,-237.239,-7.07394e+26,2.25535e+42
6.30859,0.000264914,0.000265492,5.01034e-05,0.000189301,-142.343,-3.89067e+27,-2.05018e+42
6.31836,0.000198672,0.000266422,0.000100322,0.000189406,-47.4478,-7.07394e+27,-6.35571e+42
6.32812,0.000132429,0.000267197,0.000150541,0.000189461,47.4478,-1.02572e+28,-1.06612e+43
6.33789,6.61866e-05,0.000267946,0.000200759,0.000189437,142.343,-1.34405e+28,-1.49668e+43
6.34766,-5.59989e-08,0.000268719,0.000250978,0.000189384,237.239,-1.66238e+28,-1.92723e+43
6.35742,-6.62986e-05,0.000269385,0.000301197,0.000189487,332.135,-1.9807e+28,-2.35778e+43
6.36719,-5.59989e-08,0.000270046,0.000250978,0.000189576,237.239,-1.69775e+28,-8.10504e+42
6.37695,6.61866e-05,0.000270771,0.000200759,0.000189441,142.343,-1.41479e+28,7.36773e+42
6.38672,0.000132429,0.000271402,0.000150541,0.000189559,47.4478,-1.13183e+28,2.28405e+43
6.39648,0.000198672,0.000271902,0.000100322,0.000189569,-47.4478,-8.48873e+27,3.83133e+43
6.40625,0.000264914,0.000272471,5.01034e-05,0.000189536,-142.343,-5.65915e+27,5.3786e+43
6.41602,0.000331157,0.000272941,-1.15262e-07,0.000189543,-237.239,-2.82958e+27,6.92588e+43
6.42578,0.0003974,0.000273492,-5.03339e-05,0.000189684,-332.135,0,8.47316e+43
6.43555,0.000331157,0.00027394,-1.15262e-07,0.000189617,-237.239,-2.26366e+28,2.91271e+43
6.44531,0.000264914,0.000274354,5.01034e-05,0.000189649,-142.343,-4.52732e+28,-2.64774e+43
6.45508,0.000198672,0.000274767,0.000100322,0.000189682,-47.4478,-6.79099e+28,-8.20819e+43
6.46484,0.000132429,0.000275091,0.000150541,0.000189811,47.4478,-9.05465e+28,-1.37686e+44
6.47461,6.61866e-05,0.000275484,0.000200759,0.0001898,142.343,-1.13183e+29,-1.93291e+44
6.48437,-5.59989e-08,0.000275803,0.000250978,0.000189891,237.239,-1.3582e+29,-2.48895e+44
6.49414,-6.62986e-05,0.000276064,0.000301197,0.000189956,332.135,-1.58456e+29,-3.045e+44
6.50391,-5.59989e-08,0.000276421,0.000250978,0.000190169,237.239,-9.05465e+28,-1.04674e+44
6.51367,6.61866e-05,0.000276646,0.000200759,0.000190379,142.343,-2.26366e+28,9.5152e+43
6.52344,0.000132429,0.000276996,0.000150541,0.000190387,47.4478,4.52732e+28,2.94978e+44
6.5332,0.000198672,0.000277133,0.000100322,0.000190764,-47.4478,1.13183e+29,4.94804e+44
6.54297,0.000264914,0.000277418,5.01034e-05,0.000190978,-142.343,1.81093e+29,6.9463e+44
6.55273,0.000331157,0.000277639,-1.15262e-07,0.000191223,-237.239,2.49003e+29,8.94456e+44
6.5625,0.0003974,0.000277858,-5.03339e-05,0.000191553,-332.135,3.16913e+29,1.09428e+45
6.57227,0.000331157,0.000278002,-1.15262e-07,0.000191914,-237.239,8.14918e+29,3.76167e+44
6.58203,0.000264914,0.000278236,5.01034e-05,0.000192314,-142.343,1.31292e+30,-3.41948e+44
6.5918,0.000198672,0.000278359,0.000100322,0.000192812,-47.4478,1.81093e+30,-1.06006e+45
6.60156,0.000132429,0.000278654,0.000150541,0.000193251,47.4478,2.30894e+30,-1.77818e+45
6.61133,6.61866e-05,0.000278689,0.000200759,0.000193873,142.343,2.80694e+30,-2.49629e+45
6.62109,-5.59989e-08,0.000278967,0.000250978,0.000194291,237.239,3.30495e+30,-3.21441e+45
6.63086,-6.62986e-05,0.00027904,0.000301197,0.000194996,332.135,3.80295e+30,-3.93252e+45
6.64062,-5.59989e-08,0.000279383,0.000250978,0.000195617,237.239,3.25967e+30,-1.35183e+45
6.65039,6.61866e-05,0.000279386,0.000200759,0.000196307,142.343,2.71639e+30,1.22886e+45
6.66016,0.000132429,0.000279617,0.000150541,0.000196882,47.4478,2.17312e+30,3.80955e+45
6.66992,0.000198672,0.000279867,0.000100322,0.000197828,-47.4478,1.62984e+30,6.39024e+45
6.67969,0.000264914,0.000279854,5.01034e-05,0.000198494,-142.343,1.08656e+30,8.97093e+45
6.68945,0.000331157,0.000280075,-1.15262e-07,0.000199251,-237.239,5.43279e+29,1.15516e+46
6.69922,0.0003974,0.000280121,-5.03339e-05,0.000200077,-332.135,0,1.41323e+46
6.70898,0.000331157,0.000280345,-1.15262e-07,0.000201013,-237.239,0,4.85808e+45
6.71875,0.000264914,0.000280436,5.01034e-05,0.000201836,-142.343,0,-4.41615e+45
6.72852,0.000198672,0.000280562,0.000100322,0.00020261,-47.4478,0,-1.36904e+46
6.73828,0.000132429,0.000280723,0.000150541,0.000203527,47.4478,0,-2.29646e+46
6.74805,6.61866e-05,0.00028079,0.000200759,0.000204386,142.343,0,-3.22388e+46
6.75781,-5.59989e-08,0.000280989,0.000250978,0.000205357,237.239,0,-4.1513e+46
6.76758,-6.62986e-05,0.000281077,0.000301197,0.000206116,332.135,0,-5.07873e+46
6.77734,-5.59989e-08,0.000281108,0.000250978,0.000207025,237.239,-4.63598e+31,-1.74585e+46
6.78711,6.61866e-05,0.000281354,0.000200759,0.000207821,142.343,-9.27196e+31,1.58703e+46
6.79687,0.000132429,0.0002813,0.000150541,0.000208748,47.4478,-1.39079e+32,4.91991e+46
6.80664,0.000198672,0.000281475,0.000100322,0.000209431,-47.4478,-1.85439e+32,8.25279e+46
6.81641,0.000264914,0.000281498,5.01034e-05,0.000210358,-142.343,-2.31799e+32,1.15857e+47
6.82617,0.000331157,0.000281506,-1.15262e-07,0.000211156,-237.239,-2.78159e+32,1.49185e+47
6.83594,0.0003974,0.00028169,-5.03339e-05,0.000211917,-332.135,-3.24519e+32,1.82514e+47
6.8457,0.000331157,0.000281726,-1.15262e-07,0.000212692,-237.239,-3.24519e+32,6.27406e+46
6.85547,0.000264914,0.000281751,5.01034e-05,0.000213401,-142.343,-3.24519e+32,-5.70331e+46
6.86523,0.000198672,0.000281885,0.000100322,0.000214114,-47.4478,-3.24519e+32,-1.76807e+47
6.875,0.000132429,0.000281915,0.000150541,0.000214693,47.4478,-3.24519e+32,-2.96581e+47
6.88477,6.61866e-05,0.000281963,0.000200759,0.00021532,142.343,-3.24519e+32,-4.16354e+47
6.89453,-5.59989e-08,0.000282021,0.000250978,0.000216007,237.239,-3.24519e+32,-5.36128e+47
6.9043,-6.62986e-05,0.000282041,0.000301197,0.000216553,332.135,-3.24519e+32,-6.55902e+47
6.91406,-5.59989e-08,0.000282104,0.000250978,0.000217,237.239,-4.63598e+32,-2.25471e+47
6.92383,6.61866e-05,0.000282136,0.000200759,0.000217596,142.343,-6.02677e+32,2.0496e+47
6.93359,0.000132429,0.000282162,0.000150541,0.000218066,47.4478,-7.41757e+32,6.35391e+47
6.94336,0.000198672,0.000282286,0.000100322,0.000218487,-47.4478,-8.80836e+32,1.06582e+48
6.95312,0.000264914,0.000282207,5.01034e-05,0.000218948,-142.343,-1.01992e+33,1.49625e+48
6.96289,0.000331157,0.000282364,-1.15262e-07,0.000219204,-237.239,-1.15899e+33,1.92668e+48
6.97266,0.0003974,0.000282286,-5.03339e-05,0.00021971,-332.135,-1.29807e+33,2.35711e+48
6.98242,0.000331157,0.00028233,-1.15262e-07,0.000219926,-237.239,3.70878e+32,8.10275e+47
6.99219,0.000264914,0.000282438,5.01034e-05,0.000220267,-142.343,2.03983e+33,-7.36565e+47
7.00195,0.000198672,0.000282371,0.000100322,0.000220494,-47.4478,3.70878e+33,-2.2834e+48
7.01172,0.000132429,0.000282536,0.000150541,0.000220795,47.4478,5.37774e+33,-3.83024e+48
7.02148,6.61866e-05,0.000282486,0.000200759,0.000221052,142.343,7.04669e+33,-5.37708e+48
7.03125,-5.59989e-08,0.000282573,0.000250978,0.000221233,237.239,8.71564e+33,-6.92392e+48
7.04102,-6.62986e-05,0.000282613,0.000301197,0.000221419,332.135,1.03846e+34,-8.47076e+48
7.05078,-5.59989e-08,0.00028271,0.000250978,0.000221631,237.239,8.90108e+33,-2.91188e+48
7.06055,6.61866e-05,0.000282768,0.000200759,0.000221814,142.343,7.41757e+33,2.64699e+48
7.07031,0.000132429,0.000282842,0.000150541,0.000221898,47.4478,5.93405e+33,8.20587e+48
7.08008,0.000198672,0.000282895,0.000100322,0.000222091,-47.4478,4.45054e+33,1.37648e+49
7.08984,0.000264914,0.000283085,5.01034e-05,0.000222151,-142.343,2.96703e+33,1.93236e+49
7.09961,0.000331157,0.000283184,-1.15262e-07,0.000222335,-237.239,1.48351e+33,2.48825e+49
7.10937,0.0003974,0.000283424,-5.03339e-05,0.000222511,-332.135,0,3.04414e+49
7.11914,0.000331157,0.000283463,-1.15262e-07,0.000222601,-237.239,-5.93405e+33,1.04644e+49
7.12891,0.000264914,0.000283763,5.01034e-05,0.000222584,-142.343,-1.18681e+34,-9.51251e+48
7.13867,0.000198672,0.000284068,0.000100322,0.000222738,-47.4478,-1.78022e+34,-2.94895e+49
7.14844,0.000132429,0.000284265,0.000150541,0.000222833,47.4478,-2.37362e+34,-4.94664e+49
7.1582,6.61866e-05,0.000284551,0.000200759,0.000222853,142.343,-2.96703e+34,-6.94433e+49
7.16797,-5.59989e-08,0.000284936,0.000250978,0.00022304,237.239,-3.56043e+34,-8.94203e+49
7.17773,-6.62986e-05,0.000285295,0.000301197,0.000223057,332.135,-4.15384e+34,-1.09397e+50
7.1875,-5.59989e-08,0.000285774,0.000250978,0.000223123,237.239,-5.93405e+34,-3.76061e+49
7.19727,6.61866e-05,0.000286251,0.000200759,0.000223228,142.343,-7.71427e+34,3.41851e+49
7.20703,0.000132429,0.000286697,0.000150541,0.000223312,47.4478,-9.49449e+34,1.05976e+50
7.2168,0.000198672,0.00028734,0.000100322,0.000223386,-47.4478,-1.12747e+35,1.77767e+50
7.22656,0.000264914,0.000287984,5.01034e-05,0.000223426,-142.343,-1.30549e+35,2.49559e+50
7.23633,0.000331157,0.000288556,-1.15262e-07,0.000223521,-237.239,-1.48351e+35,3.2135e+50
7.24609,0.0003974,0.000289283,-5.03339e-05,0.000223594,-332.135,-1.66153e+35,3.93141e+50
7.25586,0.000331157,0.000289991,-1.15262e-07,0.000223641,-237.239,-1.42417e+35,1.35145e+50
7.26562,0.000264914,0.000290797,5.01034e-05,0.000223739,-142.343,-1.18681e+35,-1.22851e+50
7.27539,0.000198672,0.000291596,0.000100322,0.000223739,-47.4478,-9.49449e+34,-3.80847e+50
7.28516,0.000132429,0.000292368,0.000150541,0.000223883,47.4478,-7.12086e+34,-6.38843e+50
7.29492,6.61866e-05,0.000293294,0.000200759,0.000223883,142.343,-4.74724e+34,-8.96839e+50
7.30469,-5.59989e-08,0.000294259,0.000250978,0.000223936,237.239,-2.37362e+34,-1.15483e+51
7.31445,-6.62986e-05,0.000295144,0.000301197,0.000224045,332.135,0,-1.41283e+51
7.32422,-5.59989e-08,0.000296114,0.000250978,0.000224076,237.239,0,-4.85671e+50
7.33398,6.61866e-05,0.000297133,0.000200759,0.000224213,142.343,0,4.4149e+50
7.34375,0.000132429,0.000298092,0.000150541,0.000224263,47.4478,0,1.36865e+51
7.35352,0.000198672,0.000299163,0.000100322,0.00022429,-47.4478,0,2.29581e+51
7.36328,0.000264914,0.000300206,5.01034e-05,0.000224261,-142.343,0,3.22297e+51
7.37305,0.000331157,0.000301221,-1.15262e-07,0.000224328,-237.239,0,4.15013e+51
7.38281,0.0003974,0.000302302,-5.03339e-05,0.000224472,-332.135,0,5.07729e+51
7.39258,0.000331157,0.000303366,-1.15262e-07,0.000224454,-237.239,-1.51912e+36,1.74535e+51
7.40234,0.000264914,0.000304402,5.01034e-05,0.000224596,-142.343,-3.03824e+36,-1.58658e+51
7.41211,0.000198672,0.000305546,0.000100322,0.000224617,-47.4478,-4.55735e+36,-4.91852e+51
7.42188,0.000132429,0.000306479,0.000150541,0.000224622,47.4478,-6.07647e+36,-8.25046e+51
7.43164,6.61866e-05,0.000307568,0.000200759,0.000224727,142.343,-7.59559e+36,-1.15824e+52
7.44141,-5.59989e-08,0.000308513,0.000250978,0.000224778,237.239,-9.11471e+36,-1.49143e+52
7.45117,-6.62986e-05,0.000309575,0.000301197,0.000224811,332.135,-1.06338e+37,-1.82463e+52
7.46094,-5.59989e-08,0.000310591,0.000250978,0.000224829,237.239,-9.11471e+36,-6.27228e+51
7.4707,6.61866e-05,0.000311499,0.000200759,0.000224905,142.343,-7.59559e+36,5.7017e+51
7.48047,0.000132429,0.000312491,0.000150541,0.000224894,47.4478,-6.07647e+36,1.76757e+52
7.49023,0.000198672,0.000313354,0.000100322,0.000224971,-47.4478,-4.55735e+36,2.96497e+52
7.5,0.000264914,0.000314359,5.01034e-05,0.00022505,-142.343,-3.03824e+36,4.16237e+52
7.50977,0.000331157,0.000315123,-1.15262e-07,0.000225045,-237.239,-1.51912e+36,5.35976e+52
7.51953,0.0003974,0.000315995,-5.03339e-05,0.000225064,-332.135,0,6.55716e+52
7.5293,0.000331157,0.000316759,-1.15262e-07,0.000225173,-237.239,2.43059e+37,2.25407e+52
7.53906,0.000264914,0.000317423,5.01034e-05,0.000225177,-142.343,4.86118e+37,-2.04902e+52
7.54883,0.000198672,0.000318181,0.000100322,0.000225226,-47.4478,7.29177e+37,-6.35211e+52
7.55859,0.000132429,0.000318955,0.000150541,0.000225149,47.4478,9.72235e+37,-1.06552e+53
7.56836,6.61866e-05,0.000319489,0.000200759,0.000225324,142.343,1.21529e+38,-1.49583e+53
7.57812,-5.59989e-08,0.000320122,0.000250978,0.000225293,237.239,1.45835e+38,-1.92614e+53
7.58789,-6.62986e-05,0.000320783,0.000301197,0.000225262,332.135,1.70141e+38,-2.35645e+53
7.59766,-5.59989e-08,0.000321307,0.000250978,0.000225391,237.239,1.45835e+38,-8.10046e+52
7.60742,6.61866e-05,0.000321782,0.000200759,0.000225424,142.343,1.21529e+38,7.36357e+52
7.61719,0.000132429,0.000322378,0.000150541,0.000225517,47.4478,9.72235e+37,2.28276e+53
7.62695,0.000198672,0.000322671,0.000100322,0.000225507,-47.4478,7.29177e+37,3.82916e+53
7.63672,0.000264914,0.000323206,5.01034e-05,0.000225557,-142.343,4.86118e+37,5.37556e+53
7.64648,0.000331157,0.000323583,-1.15262e-07,0.000225749,-237.239,2.43059e+37,6.92197e+53
7.65625,0.0003974,0.000323878,-5.03339e-05,0.000225804,-332.135,0,8.46837e+53
7.66602,0.000331157,0.000324279,-1.15262e-07,0.000225926,-237.239,0,2.91106e+53
7.67578,0.000264914,0.000324601,5.01034e-05,0.00022598,-142.343,0,-2.64625e+53
7.68555,0.000198672,0.000324906,0.000100322,0.000226209,-47.4478,0,-8.20355e+53
7.69531,0.000132429,0.000325177,0.000150541,0.000226375,47.4478,0,-1.37609e+54
7.70508,6.61866e-05,0.000325377,0.000200759,0.000226508,142.343,0,-1.93182e+54
7.71484,-5.59989e-08,0.000325648,0.000250978,0.000226787,237.239,0,-2.48755e+54
7.72461,-6.62986e-05,0.000325946,0.000301197,0.000227049,332.135,0,-3.04328e+54
7.73438,-5.59989e-08,0.000326097,0.000250978,0.000227366,237.239,-7.77788e+38,-1.04615e+54
7.74414,6.61866e-05,0.000326325,0.000200759,0.00022775,142.343,-1.55558e+39,9.50982e+53
7.75391,0.000132429,0.000326525,0.000150541,0.000228,47.4478,-2.33336e+39,2.94811e+54
7.76367,0.000198672,0.000326733,0.000100322,0.000228428,-47.4478,-3.11115e+39,4.94524e+54
7.77344,0.000264914,0.000326827,5.01034e-05,0.000228857,-142.343,-3.88894e+39,6.94237e+54
7.7832,0.000331157,0.000327069,-1.15262e-07,0.000229339,-237.239,-4.66673e+39,8.9395e+54
7.79297,0.0003974,0.000327272,-5.03339e-05,0.000229839,-332.135,-5.44452e+39,1.09366e+55
7.80273,0.000331157,0.000327409,-1.15262e-07,0.000230401,-237.239,4.9566e+26,3.75954e+54
7.8125,0.000264914,0.000327538,5.01034e-05,0.000230917,-142.343,5.44452e+39,-3.41754e+54
7.82227,0.000198672,0.000327768,0.000100322,0.000231546,-47.4478,1.0889e+40,-1.05946e+55
7.83203,0.000132429,0.00032788,0.000150541,0.000232202,47.4478,1.63336e+40,-1.77717e+55
7.8418,6.61866e-05,0.000328159,0.000200759,0.000232842,142.343,2.17781e+40,-2.49488e+55
7.85156,-5.59989e-08,0.000328279,0.000250978,0.000233488,237.239,2.72226e+40,-3.21259e+55
7.86133,-6.62986e-05,0.000328338,0.000301197,0.000234233,332.135,3.26671e+40,-3.9303e+55
7.87109,-5.59989e-08,0.000328565,0.000250978,0.000234829,237.239,2.17781e+40,-1.35107e+55
7.88086,6.61866e-05,0.000328701,0.000200759,0.000235657,142.343,1.0889e+40,1.22816e+55
7.89062,0.000132429,0.000328802,0.000150541,0.00023641,47.4478,-9.91319e+26,3.80739e+55
7.90039,0.000198672,0.000329057,0.000100322,0.000237236,-47.4478,-1.0889e+40,6.38662e+55
7.91016,0.000264914,0.000329156,5.01034e-05,0.000237967,-142.343,-2.17781e+40,8.96585e+55
7.91992,0.000331157,0.000329278,-1.15262e-07,0.000238705,-237.239,-3.26671e+40,1.15451e+56
7.92969,0.0003974,0.000329504,-5.03339e-05,0.000239534,-332.135,-4.35561e+40,1.41243e+56
7.93945,0.000331157,0.000329584,-1.15262e-07,0.000240465,-237.239,-8.71123e+40,4.85533e+55
7.94922,0.000264914,0.000329707,5.01034e-05,0.000241017,-142.343,-1.30668e+41,-4.41365e+55
7.95898,0.000198672,0.00032985,0.000100322,0.000241927,-47.4478,-1.74225e+41,-1.36826e+56
7.96875,0.000132429,0.000329944,0.000150541,0.000242716,47.4478,-2.17781e+41,-2.29516e+56
7.97852,6.61866e-05,0.00033011,0.000200759,0.00024353,142.343,-2.61337e+41,-3.22206e+56
7.98828,-5.59989e-08,0.000330308,0.000250978,0.000244216,237.239,-3.04893e+41,-4.14896e+56
7.99805,-6.62986e-05,0.000330385,0.000301197,0.000245051,332.135,-3.48449e+41,-5.07586e+56
8.00781,-6.62986e-05,0.000330432,0.000301197,0.000245722,332.135,-3.48449e+41,-5.07586e+56
8.01758,-6.62986e-05,0.00033057,0.000301197,0.000246428,332.135,-3.48449e+41,-5.07586e+56
8.02734,-6.62986e-05,0.000330655,0.000301197,0.000247155,332.135,-3.48449e+41,-5.07586e+56
8.03711,-6.62986e-05,0.000330731,0.000301197,0.000247842,332.135,-3.48449e+41,-5.07586e+56
8.04688,-6.62986e-05,0.000330979,0.000301197,0.000248567,332.135,-3.48449e+41,-5.07586e+56
8.05664,-6.62986e-05,0.000330877,0.000301197,0.000249161,332.135,-3.48449e+41,-5.07586e+56
8.06641,-6.62986e-05,0.000331015,0.000301197,0.000249818,332.135,-3.48449e+41,-5.07586e+56
8.07617,-6.62986e-05,0.000331087,0.000301197,0.000250365,332.135,-3.48449e+41,-5.07586e+56
8.08594,-6.62986e-05,0.000331166,0.000301197,0.000250997,332.135,-3.48449e+41,-5.07586e+56


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_10.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-323.0471003663823, LMmax=323.0471003663823,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.000216811,2.5166e-05,-8.32396e-08,-1.5498e-05,-0.00875845,8.47033e-22,1.96062e-06
0.00976562,0.00186501,-4.24512e-05,-7.56881e-07,-1.61426e-05,-0.0819203,6.18334e-21,1.84543e-05
0.0195312,0.00351321,6.59766e-05,-1.43052e-06,-3.48633e-06,-0.155082,1.15196e-20,3.49481e-05
0.0292969,0.00516141,0.000840059,-2.10416e-06,-1.3418e-05,-0.228244,1.6856e-20,5.14418e-05
0.0390625,0.00680961,0.00181928,-2.77781e-06,-4.6875e-06,-0.301406,2.21923e-20,6.79355e-05
0.0488281,0.00845781,0.00332886,-3.45145e-06,-1.27148e-05,-0.374568,2.75286e-20,8.44292e-05
0.0585937,0.010106,0.0056635,-4.12509e-06,-1.13379e-05,-0.44773,3.28649e-20,0.000100923
0.0683594,0.0117542,0.00833789,-4.79873e-06,-7.03125e-07,-0.520891,3.82012e-20,0.000117417
0.078125,0.0134024,0.0108947,-5.47237e-06,-1.64063e-06,-0.594053,4.35375e-20,0.00013391
0.0878906,0.0150506,0.0137114,-6.14601e-06,-7.4707e-06,-0.667215,4.88738e-20,0.000150404
0.0976562,0.0166988,0.0168122,-6.81966e-06,-1.13965e-05,-0.740377,5.42101e-20,0.000166898
0.107422,0.0203084,0.0200272,-1.26275e-05,-7.79297e-06,-1.53814,4.87891e-20,0.000355136
0.117187,0.0239179,0.0232619,-1.84354e-05,-5.30273e-06,-2.3359,4.33681e-20,0.000543374
0.126953,0.0275274,0.0265897,-2.42433e-05,-1.6875e-05,-3.13366,3.79471e-20,0.000731611
0.136719,0.031137,0.0300524,-3.00512e-05,-5.06836e-06,-3.93143,3.25261e-20,0.000919849
0.146484,0.0347465,0.0335172,-3.58591e-05,-1.11914e-05,-4.72919,2.71051e-20,0.00110809
0.15625,0.0383561,0.0369762,-4.16669e-05,-1.01074e-05,-5.52695,2.1684e-20,0.00129633
0.166016,0.0419656,0.0401998,-4.74748e-05,-3.48633e-06,-6.32471,1.6263e-20,0.00148456
0.175781,0.0455752,0.0431774,-5.32827e-05,-1.27734e-05,-7.12247,1.0842e-20,0.0016728
0.185547,0.0491847,0.0462811,-5.90906e-05,-1.16895e-05,-7.92024,5.42101e-21,0.00186104
0.195312,0.0527942,0.0493123,-6.48985e-05,-9.28711e-06,-8.718,0,0.00204928
0.205078,0.0544394,0.0519278,-0.0001668,-8.78906e-06,-21.1996,1.73472e-18,0.00494561
0.214844,0.0560846,0.0543616,-0.000268701,-3.04687e-06,-33.6811,3.46945e-18,0.00784194
0.224609,0.0577298,0.056773,-0.000370603,-1.23926e-05,-46.1627,5.20417e-18,0.0107383
0.234375,0.059375,0.0589807,-0.000472504,-1.20117e-06,-58.6442,6.93889e-18,0.0136346
0.244141,0.0610202,0.0607737,-0.000574406,-1.27148e-05,-71.1258,8.67362e-18,0.0165309
0.253906,0.0626654,0.0623764,-0.000676307,-1.77246e-05,-83.6073,1.04083e-17,0.0194273
0.263672,0.0643105,0.0637655,-0.000778208,-7.91016e-06,-96.0889,1.21431e-17,0.0223236
0.273437,0.0659557,0.0649216,-0.00088011,-1.03125e-05,-108.57,1.38778e-17,0.0252199
0.283203,0.0676009,0.0657982,-0.000982011,-3.80859e-07,-121.052,1.56125e-17,0.0281163
0.292969,0.0692461,0.0663888,-0.00108391,-4.48242e-06,-133.534,1.73472e-17,0.0310126
0.302734,0.0681992,0.0667857,-0.000893299,-1.2334e-05,-143.188,1.56125e-17,0.0347957
0.3125,0.0671523,0.0670135,-0.000702685,-2.1709e-05,-152.842,1.38778e-17,0.0385789
0.322266,0.0661055,0.0670498,-0.000512072,-2.66602e-06,-162.497,1.21431e-17,0.0423621
0.332031,0.0650586,0.0666997,-0.000321458,-5.12695e-06,-172.151,1.04083e-17,0.0461452
0.341797,0.0640117,0.0660287,-0.000130845,-5.77148e-06,-181.806,8.67362e-18,0.0499284
0.351562,0.0629648,0.065389,5.97688e-05,-6.12305e-06,-191.46,6.93889e-18,0.0537115
0.361328,0.061918,0.0645749,0.000250382,-9.28711e-06,-201.115,5.20417e-18,0.0574947
0.371094,0.0608711,0.0634875,0.000440996,-1.10742e-05,-210.769,3.46945e-18,0.0612778
0.380859,0.0598242,0.0622238,0.000631609,-9.375e-07,-220.423,1.73472e-18,0.065061
0.390625,0.0587774,0.0608368,0.000822223,-7.70508e-06,-230.078,0,0.0688441
0.400391,0.0536352,0.0593133,0.000648991,-2.28516e-06,-229.674,1.38778e-18,0.0694907
0.410156,0.0484931,0.0576073,0.000475759,-8.23242e-06,-229.27,2.77556e-18,0.0701373
0.419922,0.0433509,0.0557329,0.000302526,-4.80469e-06,-228.866,4.16334e-18,0.0707838
0.429687,0.0382088,0.0537642,0.000129294,-6.00586e-06,-228.463,5.55112e-18,0.0714304
0.439453,0.0330667,0.051775,-4.39382e-05,-1.86035e-05,-228.059,6.93889e-18,0.072077
0.449219,0.0279245,0.0497166,-0.00021717,2.34375e-06,-227.655,8.32667e-18,0.0727236
0.458984,0.0227824,0.0473981,-0.000390403,1.52344e-06,-227.251,9.71445e-18,0.0733701
0.46875,0.0176403,0.0447785,-0.000563635,3.28125e-06,-226.848,1.11022e-17,0.0740167
0.478516,0.0124981,0.0421042,-0.000736867,-1.23926e-05,-226.444,1.249e-17,0.0746633
0.488281,0.007356,0.0395313,-0.000910099,-4.39453e-07,-226.04,1.38778e-17,0.0753098
0.498047,0.00481301,0.0368993,0.000399117,-8.78906e-07,-212.928,1.38778e-17,0.0728511
0.507812,0.00227002,0.0342784,0.00170833,4.16016e-06,-199.816,1.38778e-17,0.0703923
0.517578,-0.000272964,0.0317565,0.00301755,3.22266e-06,-186.703,1.38778e-17,0.0679335
0.527344,-0.00281595,0.0292891,0.00432677,1.7959e-05,-173.591,1.38778e-17,0.0654747
0.537109,-0.00535894,0.0268518,0.00563598,7.68457e-05,-160.479,1.38778e-17,0.063016
0.546875,-0.00790193,0.0244611,0.0069452,0.000170391,-147.366,1.38778e-17,0.0605572
0.556641,-0.0104449,0.0221186,0.00825442,0.00036082,-134.254,1.38778e-17,0.0580984
0.566406,-0.0129879,0.019848,0.00956363,0.000730459,-121.142,1.38778e-17,0.0556396
0.576172,-0.0155309,0.0176245,0.0108728,0.00140531,-108.03,1.38778e-17,0.0531809
0.585937,-0.0180739,0.0155939,0.0121821,0.00248889,-94.9174,1.38778e-17,0.0507221
0.595703,-0.0156749,0.0135998,0.0197947,0.00422388,-85.4721,1.249e-17,0.0466028
0.605469,-0.0132759,0.0117659,0.0274074,0.00674927,-76.0268,1.11022e-17,0.0424835
0.615234,-0.0108769,0.0102357,0.03502,0.010233,-66.5815,9.71445e-18,0.0383642
0.625,-0.00847794,0.00880037,0.0426327,0.0147277,-57.1362,8.32667e-18,0.0342449
0.634766,-0.00607896,0.00754154,0.0502453,0.0201993,-47.6909,6.93889e-18,0.0301256
0.644531,-0.00367997,0.00655459,0.057858,0.0264617,-38.2456,5.55112e-18,0.0260063
0.654297,-0.00128099,0.00600129,0.0654706,0.0332484,-28.8003,4.16334e-18,0.021887
0.664062,0.00111799,0.00560985,0.0730833,0.0402637,-19.3551,2.77556e-18,0.0177678
0.673828,0.00351698,0.00535421,0.0806959,0.0472417,-9.90977,1.38778e-18,0.0136485
0.683594,0.00591596,0.00520526,0.0883086,0.0540977,-0.464481,0,0.00952916
0.693359,0.00995514,0.005047,0.0954873,0.0607711,5.72534,-5.20417e-19,0.00753836
0.703125,0.0139943,0.00477738,0.102666,0.067347,11.9152,-1.04083e-18,0.00554756
0.712891,0.0180335,0.00448869,0.109845,0.0738783,18.105,-1.56125e-18,0.00355676
0.722656,0.0220727,0.00422769,0.117023,0.0802782,24.2948,-2.08167e-18,0.00156596
0.732422,0.0261118,0.00401997,0.124202,0.0864883,30.4846,-2.60209e-18,-0.000424839
0.742187,0.030151,0.00391579,0.131381,0.0923056,36.6744,-3.1225e-18,-0.00241564
0.751953,0.0341902,0.00386487,0.13856,0.0976137,42.8642,-3.64292e-18,-0.00440644
0.761719,0.0382294,0.0037459,0.145738,0.102384,49.0541,-4.16334e-18,-0.00639724
0.771484,0.0422685,0.00359165,0.152917,0.106648,55.2439,-4.68375e-18,-0.00838804
0.78125,0.0463077,0.00347426,0.160096,0.110448,61.4337,-5.20417e-18,-0.0103788
0.791016,0.0443909,0.00335851,0.159042,0.113794,52.2285,-4.68375e-18,-0.00933092
0.800781,0.042474,0.0032105,0.157988,0.116583,43.0232,-4.16334e-18,-0.00828299
0.810547,0.0405572,0.00311147,0.156934,0.118753,33.818,-3.64292e-18,-0.00723506
0.820312,0.0386404,0.00306604,0.15588,0.120272,24.6128,-3.1225e-18,-0.00618714
0.830078,0.0367235,0.00301626,0.154826,0.121168,15.4075,-2.60209e-18,-0.00513921
0.839844,0.0348067,0.00294929,0.153772,0.121512,6.2023,-2.08167e-18,-0.00409129
0.849609,0.0328899,0.00286518,0.152718,0.121325,-3.00293,-1.56125e-18,-0.00304336
0.859375,0.030973,0.00274468,0.151664,0.120618,-12.2082,-1.04083e-18,-0.00199543
0.869141,0.0290562,0.00268081,0.150611,0.119328,-21.4134,-5.20417e-19,-0.000947509
0.878906,0.0271393,0.00266833,0.149557,0.117491,-30.6186,0,0.000100417
0.888672,0.0256898,0.00264255,0.141742,0.115119,-31.2877,0,0.00291834
0.898437,0.0242402,0.00255393,0.133927,0.112342,-31.9569,0,0.00573626
0.908203,0.0227907,0.00248396,0.126112,0.109198,-32.626,0,0.00855418
0.917969,0.0213411,0.00244184,0.118297,0.105682,-33.2951,0,0.0113721
0.927734,0.0198916,0.00242042,0.110482,0.101751,-33.9642,0,0.01419
0.9375,0.018442,0.00237366,0.102667,0.0974349,-34.6333,0,0.017008
0.947266,0.0169925,0.00233153,0.0948519,0.0927279,-35.3024,0,0.0198259
0.957031,0.0155429,0.00228448,0.0870369,0.0877172,-35.9716,0,0.0226438
0.966797,0.0140934,0.00224432,0.079222,0.082533,-36.6407,0,0.0254617
0.976562,0.0126438,0.00220986,0.071407,0.0772739,-37.3098,0,0.0282796
0.986328,0.0103807,0.00216114,0.0637246,0.07203,-24.8996,0,0.0321607
0.996094,0.00811767,0.00211813,0.0560422,0.0668672,-12.4893,0,0.0360417
1.00586,0.00585459,0.00212801,0.0483598,0.0618403,-0.0790758,0,0.0399227
1.01562,0.00359152,0.00213729,0.0406774,0.0569819,12.3312,0,0.0438037
1.02539,0.00132845,0.00207293,0.0329951,0.0522798,24.7414,0,0.0476848
1.03516,-0.000934626,0.00202269,0.0253127,0.0476157,37.1516,0,0.0515658
1.04492,-0.0031977,0.00198038,0.0176303,0.0430551,49.5619,0,0.0554468
1.05469,-0.00546077,0.001949,0.0099479,0.0386048,61.9721,0,0.0593278
1.06445,-0.00772385,0.00194458,0.00226551,0.0342841,74.3824,0,0.0632089
1.07422,-0.00998692,0.00194871,-0.00541688,0.030137,86.7926,0,0.0670899
1.08398,-0.00784722,0.00193831,-0.00790044,0.0261289,104.575,0,0.0692553
1.09375,-0.00570753,0.00193104,-0.010384,0.0222843,122.357,0,0.0714208
1.10352,-0.00356783,0.00191379,-0.0128676,0.0185743,140.139,0,0.0735862
1.11328,-0.00142814,0.00193998,-0.0153511,0.0151729,157.921,0,0.0757517
1.12305,0.000711556,0.00200314,-0.0178347,0.0120551,175.703,0,0.0779171
1.13281,0.00285125,0.00219563,-0.0203183,0.00928321,193.485,0,0.0800826
1.14258,0.00499095,0.00251769,-0.0228018,0.00684996,211.267,0,0.082248
1.15234,0.00713064,0.00300489,-0.0252854,0.00474973,229.049,0,0.0844134
1.16211,0.00927034,0.00374763,-0.027769,0.00308883,246.831,0,0.0865789
1.17187,0.01141,0.00490532,-0.0302525,0.00178271,264.613,0,0.0887443
1.18164,0.0203429,0.00655181,-0.0253712,0.00083918,263.289,-1.38778e-18,0.0858192
1.19141,0.0292759,0.00886286,-0.0204899,8.44336e-05,261.965,-2.77556e-18,0.082894
1.20117,0.0382088,0.0119027,-0.0156085,-0.000460957,260.642,-4.16334e-18,0.0799688
1.21094,0.0471417,0.0157978,-0.0107272,-0.000947461,259.318,-5.55112e-18,0.0770437
1.2207,0.0560746,0.0206092,-0.00584583,-0.00139178,257.994,-6.93889e-18,0.0741185
1.23047,0.0650075,0.0262104,-0.000964485,-0.00180595,256.671,-8.32667e-18,0.0711933
1.24023,0.0739404,0.0326129,0.00391686,-0.00224862,255.347,-9.71445e-18,0.0682681
1.25,0.0828733,0.0396032,0.0087982,-0.0025923,254.024,-1.11022e-17,0.065343
1.25977,0.0918062,0.0470551,0.0136795,-0.00281572,252.7,-1.249e-17,0.0624178
1.26953,0.100739,0.0547617,0.0185609,-0.00285044,251.376,-1.38778e-17,0.0594926
1.2793,0.109683,0.0625063,0.0213824,-0.00274843,231.752,-1.249e-17,0.0569067
1.28906,0.118626,0.0701675,0.0242038,-0.00248215,212.128,-1.11022e-17,0.0543207
1.29883,0.12757,0.0776923,0.0270253,-0.00213592,192.504,-9.71445e-18,0.0517347
1.30859,0.136514,0.0850836,0.0298468,-0.00171229,172.88,-8.32667e-18,0.0491488
1.31836,0.145457,0.0923054,0.0326683,-0.00123835,153.256,-6.93889e-18,0.0465628
1.32812,0.154401,0.0993723,0.0354897,-0.000782314,133.632,-5.55112e-18,0.0439768
1.33789,0.163345,0.106203,0.0383112,-0.000265459,114.008,-4.16334e-18,0.0413909
1.34766,0.172288,0.112726,0.0411327,0.00031377,94.3842,-2.77556e-18,0.0388049
1.35742,0.181232,0.118787,0.0439542,0.000975615,74.7601,-1.38778e-18,0.036219
1.36719,0.190176,0.124333,0.0467756,0.0017277,55.1361,0,0.033633
1.37695,0.187053,0.129292,0.0435255,0.00256582,23.9519,3.46945e-18,0.0354743
1.38672,0.18393,0.133675,0.0402753,0.00346805,-7.23228,6.93889e-18,0.0373156
1.39648,0.180808,0.137511,0.0370251,0.00449186,-38.4165,1.04083e-17,0.039157
1.40625,0.177685,0.140836,0.033775,0.00555495,-69.6007,1.38778e-17,0.0409983
1.41602,0.174562,0.143591,0.0305248,0.00658488,-100.785,1.73472e-17,0.0428396
1.42578,0.17144,0.145738,0.0272746,0.00748998,-131.969,2.08167e-17,0.0446809
1.43555,0.168317,0.147299,0.0240245,0.00818748,-163.153,2.42861e-17,0.0465223
1.44531,0.165194,0.148206,0.0207743,0.00874143,-194.337,2.77556e-17,0.0483636
1.45508,0.162072,0.148478,0.0175241,0.00906284,-225.522,3.1225e-17,0.0502049
1.46484,0.158949,0.148147,0.0142739,0.00921958,-256.706,3.46945e-17,0.0520463
1.47461,0.145081,0.147259,0.00944894,0.00917745,-263.999,3.53884e-17,0.0555246
1.48437,0.131213,0.14587,0.00462394,0.00896962,-271.293,3.60822e-17,0.059003
1.49414,0.117345,0.143991,-0.000201059,0.00861029,-278.586,3.67761e-17,0.0624814
1.50391,0.103477,0.141605,-0.00502606,0.00807979,-285.879,3.747e-17,0.0659598
1.51367,0.089609,0.138731,-0.00985106,0.00743268,-293.173,3.81639e-17,0.0694382
1.52344,0.0757411,0.135415,-0.0146761,0.00663524,-300.466,3.88578e-17,0.0729166
1.5332,0.0618731,0.131685,-0.0195011,0.00578194,-307.76,3.95517e-17,0.076395
1.54297,0.0480052,0.127604,-0.0243261,0.00488634,-315.053,4.02456e-17,0.0798734
1.55273,0.0341372,0.123221,-0.0291511,0.00393091,-322.346,4.09395e-17,0.0833518
1.5625,0.0202692,0.11858,-0.0339761,0.00293221,-329.64,4.16334e-17,0.0868302
1.57227,0.0104089,0.113688,-0.0345011,0.00195123,-315.752,3.60822e-17,0.0875314
1.58203,0.000548552,0.108576,-0.0350262,0.000952646,-301.863,3.05311e-17,0.0882325
1.5918,-0.00931179,0.103279,-0.0355513,-5.56641e-06,-287.975,2.498e-17,0.0889337
1.60156,-0.0191721,0.0978464,-0.0360763,-0.000946904,-274.087,1.94289e-17,0.0896349
1.61133,-0.0290325,0.0923385,-0.0366014,-0.00186838,-260.199,1.38778e-17,0.0903361
1.62109,-0.0388928,0.0867671,-0.0371265,-0.00268562,-246.31,8.32667e-18,0.0910373
1.63086,-0.0487532,0.0811979,-0.0376515,-0.00342738,-232.422,2.77556e-18,0.0917384
1.64062,-0.0586135,0.0756148,-0.0381766,-0.00410839,-218.534,-2.77556e-18,0.0924396
1.65039,-0.0684739,0.0700608,-0.0387017,-0.00468023,-204.646,-8.32667e-18,0.0931408
1.66016,-0.0783342,0.0645758,-0.0392267,-0.00517603,-190.757,-1.38778e-17,0.093842
1.66992,-0.0783342,0.0591781,-0.031224,-0.00560124,-163.8,-1.31839e-17,0.0887564
1.67969,-0.0783342,0.0539333,-0.0232213,-0.00591533,-136.843,-1.249e-17,0.0836708
1.68945,-0.0783342,0.0488272,-0.0152185,-0.00610116,-109.885,-1.17961e-17,0.0785852
1.69922,-0.0783342,0.043905,-0.00721579,-0.00618618,-82.9277,-1.11022e-17,0.0734997
1.70898,-0.0783342,0.0391556,0.000786954,-0.00615416,-55.9703,-1.04083e-17,0.0684141
1.71875,-0.0783342,0.0346472,0.00878969,-0.00590769,-29.0129,-9.71445e-18,0.0633285
1.72852,-0.0783342,0.0303919,0.0167924,-0.00548842,-2.05555,-9.02056e-18,0.0582429
1.73828,-0.0783342,0.0264286,0.0247952,-0.00480867,24.9018,-8.32667e-18,0.0531574
1.74805,-0.0783342,0.0227339,0.0327979,-0.00380728,51.8592,-7.63278e-18,0.0480718
1.75781,-0.0783342,0.0193644,0.0408007,-0.0024242,78.8166,-6.93889e-18,0.0429862
1.76758,-0.06578,0.0162961,0.0542195,-0.000608262,90.6982,-6.245e-18,0.0353859
1.77734,-0.0532257,0.0135477,0.0676384,0.00175389,102.58,-5.55112e-18,0.0277855
1.78711,-0.0406715,0.0112026,0.0810572,0.00475143,114.461,-4.85723e-18,0.0201851
1.79687,-0.0281172,0.00922603,0.094476,0.00839089,126.343,-4.16334e-18,0.0125848
1.80664,-0.015563,0.00760131,0.107895,0.0127034,138.224,-3.46945e-18,0.0049844
1.81641,-0.00300876,0.00635985,0.121314,0.0177083,150.106,-2.77556e-18,-0.00261597
1.82617,0.00954549,0.00547046,0.134733,0.023247,161.988,-2.08167e-18,-0.0102163
1.83594,0.0220997,0.00485259,0.148151,0.0293282,173.869,-1.38778e-18,-0.0178167
1.8457,0.034654,0.0045051,0.16157,0.0357677,185.751,-6.93889e-19,-0.0254171
1.85547,0.0472082,0.00429814,0.174989,0.0423839,197.632,0,-0.0330174
1.86523,0.0540046,0.00415195,0.175717,0.0490995,181.695,0,-0.0352687
1.875,0.0608011,0.00392414,0.176445,0.0557183,165.758,0,-0.0375199
1.88477,0.0675975,0.00361195,0.177173,0.0621824,149.821,0,-0.0397712
1.89453,0.0743939,0.00323637,0.177901,0.0683811,133.884,0,-0.0420224
1.9043,0.0811903,0.00287238,0.178629,0.0742973,117.947,0,-0.0442737
1.91406,0.0879867,0.0025834,0.179356,0.0799332,102.01,0,-0.0465249
1.92383,0.0947832,0.00245379,0.180084,0.0853119,86.0725,0,-0.0487762
1.93359,0.10158,0.00248013,0.180812,0.0904006,70.1354,0,-0.0510274
1.94336,0.108376,0.00266095,0.18154,0.0951418,54.1983,0,-0.0532786
1.95312,0.115172,0.00290414,0.182268,0.0994753,38.2612,0,-0.0555299
1.96289,0.110453,0.00313283,0.177417,0.103363,19.3866,3.46945e-19,-0.0502848
1.97266,0.105734,0.00325726,0.172567,0.106715,0.511965,6.93889e-19,-0.0450398
1.98242,0.101015,0.00321387,0.167717,0.109507,-18.3627,1.04083e-18,-0.0397947
1.99219,0.0962961,0.00302121,0.162866,0.111741,-37.2373,1.38778e-18,-0.0345496
2.00195,0.091577,0.00271711,0.158016,0.113408,-56.1119,1.73472e-18,-0.0293046
2.01172,0.0868579,0.00238102,0.153165,0.114568,-74.9866,2.08167e-18,-0.0240595
2.02148,0.0821388,0.00204313,0.148315,0.115202,-93.8612,2.42861e-18,-0.0188144
2.03125,0.0774197,0.00172942,0.143464,0.115365,-112.736,2.77556e-18,-0.0135693
2.04102,0.0727006,0.00141064,0.138614,0.114999,-131.61,3.1225e-18,-0.00832428
2.05078,0.0679815,0.00107528,0.133763,0.114124,-150.485,3.46945e-18,-0.00307921
2.06055,0.0563928,0.000781494,0.117433,0.112775,-145.987,4.51028e-18,0.00510243
2.07031,0.0448042,0.000504551,0.101103,0.110916,-141.49,5.55112e-18,0.0132841
2.08008,0.0332155,0.000345732,0.0847727,0.108635,-136.992,6.59195e-18,0.0214657
2.08984,0.0216268,0.00028708,0.0684425,0.10591,-132.495,7.63278e-18,0.0296473
2.09961,0.0100381,0.000344824,0.0521123,0.102872,-127.997,8.67362e-18,0.037829
2.10937,-0.00155063,0.000526055,0.0357821,0.0994828,-123.499,9.71445e-18,0.0460106
2.11914,-0.0131393,0.000797959,0.019452,0.0958455,-119.002,1.07553e-17,0.0541923
2.12891,-0.024728,0.00113001,0.00312177,0.0919105,-114.504,1.17961e-17,0.0623739
2.13867,-0.0363167,0.00151354,-0.0132084,0.0877455,-110.006,1.2837e-17,0.0705555
2.14844,-0.0479054,0.00189659,-0.0295386,0.0834086,-105.509,1.38778e-17,0.0787372
2.1582,-0.0509483,0.00227291,-0.033279,0.0788963,-68.6748,1.249e-17,0.0836864
2.16797,-0.0539912,0.00265359,-0.0370193,0.0742948,-31.841,1.11022e-17,0.0886357
2.17773,-0.0570341,0.00303688,-0.0407597,0.0696333,4.99286,9.71445e-18,0.0935849
2.1875,-0.0600769,0.00341739,-0.0445,0.0649434,41.8267,8.32667e-18,0.0985341
2.19727,-0.0631198,0.00371244,-0.0482404,0.0602792,78.6605,6.93889e-18,0.103483
2.20703,-0.0661627,0.00392212,-0.0519807,0.055636,115.494,5.55112e-18,0.108433
2.2168,-0.0692056,0.00398373,-0.0557211,0.0510441,152.328,4.16334e-18,0.113382
2.22656,-0.0722485,0.00394925,-0.0594614,0.046532,189.162,2.77556e-18,0.118331
2.23633,-0.0752913,0.00384642,-0.0632018,0.0421455,225.996,1.38778e-18,0.12328
2.24609,-0.0783342,0.00369747,-0.0669422,0.0379269,262.83,0,0.12823
2.25586,-0.0689922,0.00347716,-0.0636735,0.0338669,269.511,-2.77556e-18,0.124966
2.26562,-0.0596502,0.00320045,-0.0604048,0.0300317,276.192,-5.55112e-18,0.121703
2.27539,-0.0503082,0.0028582,-0.0571362,0.0264124,282.873,-8.32667e-18,0.118439
2.28516,-0.0409662,0.00247239,-0.0538675,0.0230477,289.554,-1.11022e-17,0.115176
2.29492,-0.0316242,0.0021094,-0.0505988,0.0199901,296.235,-1.38778e-17,0.111912
2.30469,-0.0222822,0.00182074,-0.0473302,0.0172317,302.916,-1.66533e-17,0.108649
2.31445,-0.0129402,0.00163491,-0.0440615,0.0148102,309.597,-1.94289e-17,0.105385
2.32422,-0.00359819,0.00166655,-0.0407929,0.012718,316.278,-2.22045e-17,0.102122
2.33398,0.00574381,0.00195085,-0.0375242,0.0110256,322.959,-2.498e-17,0.0988581
2.34375,0.0150858,0.00258952,-0.0342555,0.00960064,329.64,-2.77556e-17,0.0955947
2.35352,0.0358489,0.00364793,-0.0203807,0.00849671,329.64,-2.63678e-17,0.0882574
2.36328,0.056612,0.00520119,-0.00650587,0.00764508,329.64,-2.498e-17,0.0809201
2.37305,0.0773751,0.00735812,0.00736896,0.0070079,329.64,-2.35922e-17,0.0735828
2.38281,0.0981381,0.0101721,0.0212438,0.00656276,329.64,-2.22045e-17,0.0662455
2.39258,0.118901,0.0136557,0.0351186,0.00619383,329.64,-2.08167e-17,0.0589082
2.40234,0.139664,0.0178207,0.0489934,0.00588422,329.64,-1.94289e-17,0.0515709
2.41211,0.160427,0.0227192,0.0628683,0.00562497,329.64,-1.80411e-17,0.0442336
2.42187,0.18119,0.0282596,0.0767431,0.00531803,329.64,-1.66533e-17,0.0368963
2.43164,0.201954,0.0344061,0.0906179,0.00502107,329.64,-1.52656e-17,0.029559
2.44141,0.222717,0.0410728,0.104493,0.0047093,329.64,-1.38778e-17,0.0222217
2.45117,0.222717,0.0481492,0.106043,0.00441932,274.301,-1.11022e-17,0.0194347
2.46094,0.222717,0.0555251,0.107594,0.00412541,218.963,-8.32667e-18,0.0166476
2.4707,0.222717,0.0630502,0.109144,0.00383672,163.624,-5.55112e-18,0.0138606
2.48047,0.222717,0.0705909,0.110695,0.00360176,108.285,-2.77556e-18,0.0110735
2.49023,0.222717,0.0780698,0.112245,0.00342105,52.9468,-1.89512e-31,0.00828647
2.5,0.222717,0.0853977,0.113795,0.00326982,-2.39185,2.77556e-18,0.00549941
2.50977,0.222717,0.0925354,0.115346,0.00316078,-57.7305,5.55112e-18,0.00271236
2.51953,0.222717,0.0994584,0.116896,0.00301424,-113.069,8.32667e-18,-7.46935e-05
2.5293,0.222717,0.106128,0.118447,0.00287212,-168.408,1.11022e-17,-0.00286175
2.53906,0.222717,0.112516,0.119997,0.00272438,-223.746,1.38778e-17,-0.0056488
2.54883,0.217155,0.118553,0.106604,0.00254821,-234.336,1.94289e-17,5.07998e-05
2.55859,0.211594,0.124153,0.0932107,0.00240674,-244.925,2.498e-17,0.0057504
2.56836,0.206033,0.129229,0.0798175,0.00225527,-255.514,3.05311e-17,0.01145
2.57812,0.200471,0.133713,0.0664242,0.00214646,-266.104,3.60822e-17,0.0171496
2.58789,0.19491,0.137505,0.053031,0.00205148,-276.693,4.16334e-17,0.0228492
2.59766,0.189349,0.140615,0.0396377,0.00196266,-287.282,4.71845e-17,0.0285488
2.60742,0.183787,0.143036,0.0262445,0.00184313,-297.872,5.27356e-17,0.0342484
2.61719,0.178226,0.144788,0.0128512,0.00174378,-308.461,5.82867e-17,0.039948
2.62695,0.172665,0.145921,-0.000542008,0.00165466,-319.051,6.38378e-17,0.0456476
2.63672,0.167104,0.14642,-0.0139353,0.00153624,-329.64,6.93889e-17,0.0513472
2.64648,0.14256,0.146319,-0.0192359,0.00144357,-329.64,7.07767e-17,0.059335
2.65625,0.118016,0.145575,-0.0245366,0.00133834,-329.64,7.21645e-17,0.0673227
2.66602,0.0934722,0.144212,-0.0298373,0.00128235,-329.64,7.35523e-17,0.0753104
2.67578,0.0689284,0.142215,-0.035138,0.00118951,-329.64,7.49401e-17,0.0832982
2.68555,0.0443847,0.139658,-0.0404387,0.00111993,-329.64,7.63278e-17,0.0912859
2.69531,0.0198409,0.136576,-0.0457394,0.00106295,-329.64,7.77156e-17,0.0992737
2.70508,-0.0047029,0.132994,-0.0510401,0.000955635,-329.64,7.91034e-17,0.107261
2.71484,-0.0292467,0.12899,-0.0563408,0.00089833,-329.64,8.04912e-17,0.115249
2.72461,-0.0537904,0.124574,-0.0616415,0.000817031,-329.64,8.18789e-17,0.123237
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-329.64,8.32667e-17,0.131225
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-289.835,7.49401e-17,0.130821
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-250.029,6.66134e-17,0.130417
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-210.224,5.82867e-17,0.130013
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-170.419,4.996e-17,0.129609
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-130.614,4.16334e-17,0.129205
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-90.8086,3.33067e-17,0.128801
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,-51.0034,2.498e-17,0.128397
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,-11.1982,1.66533e-17,0.127994
2.82227,-0.0783342,0.0681611,-0.0669422,0.000213135,28.607,8.32667e-18,0.12759
2.83203,-0.0783342,0.0623513,-0.0669422,0.000175313,68.4122,0,0.127186
2.8418,-0.0775228,0.0566735,-0.0452993,0.000201504,94.535,0,0.11401
2.85156,-0.0767115,0.0511624,-0.0236564,0.000265518,120.658,0,0.100834
2.86133,-0.0759001,0.0458886,-0.00201354,0.000381387,146.781,0,0.0876586
2.87109,-0.0750887,0.0408571,0.0196293,0.000563291,172.903,0,0.0744829
2.88086,-0.0742773,0.0361218,0.0412722,0.000810908,199.026,0,0.0613071
2.89062,-0.0734659,0.0316897,0.0629151,0.00112146,225.149,0,0.0481314
2.90039,-0.0726546,0.0275761,0.0845579,0.00157427,251.272,0,0.0349556
2.91016,-0.0718432,0.0238102,0.106201,0.00213369,277.394,0,0.0217799
2.91992,-0.0710318,0.020358,0.127844,0.00290584,303.517,0,0.00860413
2.92969,-0.0702204,0.0173026,0.149487,0.00395323,329.64,0,-0.00457162
2.93945,-0.0427634,0.0146357,0.152765,0.0053182,326.349,0,-0.0170438
2.94922,-0.0153065,0.0123475,0.156043,0.00706424,323.058,0,-0.029516
2.95898,0.0121505,0.0104982,0.159321,0.00928529,319.767,0,-0.0419882
2.96875,0.0396075,0.00900935,0.162599,0.0119796,316.476,0,-0.0544604
2.97852,0.0670645,0.00787022,0.165877,0.0152056,313.185,0,-0.0669326
2.98828,0.0945214,0.00706816,0.169155,0.0189206,309.894,0,-0.0794048
2.99805,0.121978,0.00662323,0.172434,0.0231542,306.603,0,-0.0918769
3.00781,0.149435,0.00651583,0.175712,0.0278601,303.312,0,-0.104349
3.01758,0.176892,0.00665218,0.17899,0.032901,300.021,0,-0.116821
3.02734,0.204349,0.00706046,0.182268,0.0382942,296.73,0,-0.129294
3.03711,0.206186,0.00759062,0.182268,0.0438468,238.251,1.38778e-18,-0.126482
3.04687,0.208023,0.00822621,0.182268,0.0494892,179.773,2.77556e-18,-0.12367
3.05664,0.20986,0.00897272,0.182268,0.0551202,121.294,4.16334e-18,-0.120858
3.06641,0.211696,0.00971672,0.182268,0.0606118,62.8156,5.55112e-18,-0.118046
3.07617,0.213533,0.0104405,0.182268,0.0659277,4.33708,6.93889e-18,-0.115234
3.08594,0.21537,0.0110871,0.182268,0.0709921,-54.1415,8.32667e-18,-0.112423
3.0957,0.217206,0.0117402,0.182268,0.0757527,-112.62,9.71445e-18,-0.109611
3.10547,0.219043,0.012318,0.182268,0.0802232,-171.099,1.11022e-17,-0.106799
3.11523,0.22088,0.0128032,0.182268,0.0843759,-229.577,1.249e-17,-0.103987
3.125,0.222717,0.0132531,0.182268,0.0882028,-288.056,1.38778e-17,-0.101175
3.13477,0.199647,0.0136927,0.164471,0.0917201,-292.214,1.38778e-17,-0.0856087
3.14453,0.176578,0.0140312,0.146674,0.0948503,-296.373,1.38778e-17,-0.070042
3.1543,0.153508,0.0143771,0.128876,0.0976236,-300.531,1.38778e-17,-0.0544753
3.16406,0.130438,0.0146931,0.111079,0.0999909,-304.689,1.38778e-17,-0.0389086
3.17383,0.107369,0.0148893,0.093282,0.101933,-308.848,1.38778e-17,-0.0233419
3.18359,0.0842994,0.0150742,0.0754848,0.103428,-313.006,1.38778e-17,-0.00777521
3.19336,0.0612299,0.0151292,0.0576876,0.104471,-317.165,1.38778e-17,0.00779148
3.20312,0.0381604,0.015082,0.0398905,0.105066,-321.323,1.38778e-17,0.0233582
3.21289,0.0150909,0.0150003,0.0220933,0.105238,-325.481,1.38778e-17,0.0389249
3.22266,-0.00797865,0.0147972,0.00429608,0.104995,-329.64,1.38778e-17,0.0544916
3.23242,-0.0150142,0.0145608,-0.00282774,0.10437,-297.217,1.249e-17,0.0682387
3.24219,-0.0220498,0.0142821,-0.00995156,0.103341,-264.794,1.11022e-17,0.0819859
3.25195,-0.0290853,0.0139014,-0.0170754,0.10196,-232.371,9.71445e-18,0.095733
3.26172,-0.0361209,0.0135211,-0.0241992,0.10017,-199.948,8.32667e-18,0.10948
3.27148,-0.0431564,0.0130761,-0.031323,0.0980096,-167.525,6.93889e-18,0.123227
3.28125,-0.050192,0.0125484,-0.0384469,0.0954727,-135.102,5.55112e-18,0.136974
3.29102,-0.0572275,0.0120009,-0.0455707,0.0925498,-102.679,4.16334e-18,0.150722
3.30078,-0.0642631,0.0114029,-0.0526945,0.0893451,-70.2565,2.77556e-18,0.164469
3.31055,-0.0712987,0.0107145,-0.0598183,0.0858278,-37.8336,1.38778e-18,0.178216
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,-5.4107,0,0.191963
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,28.0944,0,0.190943
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,61.5994,0,0.189923
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,95.1045,0,0.188903
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,128.61,0,0.187883
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,162.115,0,0.186863
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,195.62,0,0.185843
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,229.125,0,0.184824
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,262.63,0,0.183804
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,296.135,0,0.182784
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,329.64,0,0.181764
3.42773,-0.0520486,0.00168108,-0.0477683,0.0361072,329.64,2.77556e-18,0.166429
3.4375,-0.025763,0.000994219,-0.0285944,0.032238,329.64,5.55112e-18,0.151094
3.44727,0.000522617,0.000361963,-0.00942052,0.0285506,329.64,8.32667e-18,0.135759
3.45703,0.0268082,-0.000194414,0.00975336,0.0250823,329.64,1.11022e-17,0.120425
3.4668,0.0530938,-0.000673037,0.0289272,0.0218427,329.64,1.38778e-17,0.10509
3.47656,0.0793795,-0.00103843,0.0481011,0.0189039,329.64,1.66533e-17,0.0897551
3.48633,0.105665,-0.00123721,0.067275,0.0162517,329.64,1.94289e-17,0.0744203
3.49609,0.131951,-0.00127028,0.0864489,0.0139461,329.64,2.22045e-17,0.0590855
3.50586,0.158236,-0.00107314,0.105623,0.0119857,329.64,2.498e-17,0.0437507
3.51562,0.184522,-0.000608086,0.124797,0.0103439,329.64,2.77556e-17,0.028416
3.52539,0.188341,0.000145986,0.130544,0.00907485,309.458,2.35922e-17,0.0167414
3.53516,0.192161,0.00129085,0.136291,0.00808383,289.277,1.94289e-17,0.00506685
3.54492,0.19598,0.00283729,0.142038,0.00740294,269.095,1.52656e-17,-0.0066077
3.55469,0.1998,0.00483955,0.147785,0.00692379,248.914,1.11022e-17,-0.0182823
3.56445,0.203619,0.00734446,0.153532,0.00666451,228.733,6.93889e-18,-0.0299568
3.57422,0.207439,0.0103906,0.159279,0.00655775,208.551,2.77556e-18,-0.0416314
3.58398,0.211258,0.0139773,0.165027,0.00656895,188.37,-1.38778e-18,-0.0533059
3.59375,0.215078,0.0180671,0.170774,0.00664081,168.188,-5.55112e-18,-0.0649805
3.60352,0.218897,0.0227015,0.176521,0.00674294,148.007,-9.71445e-18,-0.0766551
3.61328,0.222717,0.0277812,0.182268,0.00680771,127.825,-1.38778e-17,-0.0883296
3.62305,0.222717,0.0332669,0.177363,0.00685693,82.0786,-4.16334e-18,-0.0817009
3.63281,0.222717,0.0391008,0.172459,0.00688778,36.3321,5.55112e-18,-0.0750721
3.64258,0.222717,0.0451542,0.167554,0.00686736,-9.41439,1.52656e-17,-0.0684434
3.65234,0.222717,0.0513779,0.16265,0.00678205,-55.1609,2.498e-17,-0.0618147
3.66211,0.222717,0.0576253,0.157745,0.00666249,-100.907,3.46945e-17,-0.0551859
3.67188,0.222717,0.0638626,0.152841,0.00648035,-146.654,4.44089e-17,-0.0485572
3.68164,0.222717,0.070009,0.147936,0.00623777,-192.4,5.41234e-17,-0.0419285
3.69141,0.222717,0.0759959,0.143032,0.00595734,-238.147,6.38378e-17,-0.0352997
3.70117,0.222717,0.081787,0.138127,0.00561598,-283.893,7.35523e-17,-0.028671
3.71094,0.222717,0.0873262,0.133222,0.00518651,-329.64,8.32667e-17,-0.0220423
3.7207,0.192612,0.092599,0.113206,0.00472632,-329.64,7.77156e-17,-0.00336226
3.73047,0.162506,0.0975577,0.0931895,0.00422268,-329.64,7.21645e-17,0.0153177
3.74023,0.132401,0.102195,0.073173,0.00362086,-329.64,6.66134e-17,0.0339977
3.75,0.102296,0.106482,0.0531566,0.00302303,-329.64,6.10623e-17,0.0526777
3.75977,0.0721912,0.110386,0.0331401,0.00237422,-329.64,5.55112e-17,0.0713577
3.76953,0.0420861,0.113878,0.0131237,0.00173232,-329.64,4.996e-17,0.0900377
3.7793,0.011981,0.116958,-0.00689279,0.00111507,-329.64,4.44089e-17,0.108718
3.78906,-0.0181241,0.119565,-0.0269092,0.000524766,-329.64,3.88578e-17,0.127398
3.79883,-0.0482291,0.121695,-0.0469257,-4.3125e-05,-329.64,3.33067e-17,0.146078
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-329.64,2.77556e-17,0.164758
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-318.085,2.498e-17,0.174653
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-306.53,2.22045e-17,0.184548
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-294.975,1.94289e-17,0.194443
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-283.42,1.66533e-17,0.204339
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-271.865,1.38778e-17,0.214234
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-260.31,1.11022e-17,0.224129
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-248.755,8.32667e-18,0.234024
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-237.2,5.55112e-18,0.24392
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-225.645,2.77556e-18,0.253815
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,-214.09,0,0.26371
3.91602,-0.0783342,0.112232,-0.0635791,-0.00166324,-159.717,-2.77556e-18,0.248276
3.92578,-0.0783342,0.10918,-0.0602161,-0.00136611,-105.344,-5.55112e-18,0.232843
3.93555,-0.0783342,0.105874,-0.056853,-0.000985049,-50.9708,-8.32667e-18,0.217409
3.94531,-0.0783342,0.102352,-0.05349,-0.000603018,3.40216,-1.11022e-17,0.201975
3.95508,-0.0783342,0.0986142,-0.050127,-0.000155098,57.7751,-1.38778e-17,0.186542
3.96484,-0.0783342,0.0946924,-0.0467639,0.000307207,112.148,-1.66533e-17,0.171108
3.97461,-0.0783342,0.0906161,-0.0434009,0.000788965,166.521,-1.94289e-17,0.155674
3.98438,-0.0783342,0.0864047,-0.0400378,0.0012895,220.894,-2.22045e-17,0.140241
3.99414,-0.0783342,0.0820788,-0.0366748,0.00179455,275.267,-2.498e-17,0.124807
4.00391,-0.0783342,0.0777016,-0.0333118,0.002296,329.64,-2.77556e-17,0.109373
4.01367,-0.0482291,0.0732935,-0.0117538,0.00280002,329.64,-2.77556e-17,0.0797555
4.02344,-0.0181241,0.0689019,0.00980418,0.0033179,329.64,-2.77556e-17,0.0501376
4.0332,0.011981,0.0645449,0.0313621,0.00381363,329.64,-2.77556e-17,0.0205197
4.04297,0.0420861,0.0602919,0.0529201,0.00435835,329.64,-2.77556e-17,-0.00909818
4.05273,0.0721912,0.0561282,0.0744781,0.00491815,329.64,-2.77556e-17,-0.0387161
4.0625,0.102296,0.0521391,0.0960361,0.0055304,329.64,-2.77556e-17,-0.068334
4.07227,0.132401,0.0482902,0.117594,0.00621431,329.64,-2.77556e-17,-0.0979519
4.08203,0.162506,0.0446471,0.139152,0.00700283,329.64,-2.77556e-17,-0.12757
4.0918,0.192612,0.0412027,0.16071,0.0079285,329.64,-2.77556e-17,-0.157188
4.10156,0.222717,0.0379661,0.182268,0.00898688,329.64,-2.77556e-17,-0.186806
4.11133,0.222717,0.0349598,0.182268,0.0102598,275.764,-2.498e-17,-0.198498
4.12109,0.222717,0.0321908,0.182268,0.0117904,221.889,-2.22045e-17,-0.210191
4.13086,0.222717,0.0296441,0.182268,0.0136112,168.013,-1.94289e-17,-0.221884
4.14062,0.222717,0.027341,0.182268,0.0156851,114.137,-1.66533e-17,-0.233577
4.15039,0.222717,0.0252493,0.182268,0.0181465,60.2618,-1.38778e-17,-0.245269
4.16016,0.222717,0.0233794,0.182268,0.0209316,6.38612,-1.11022e-17,-0.256962
4.16992,0.222717,0.0217029,0.182268,0.024076,-47.4895,-8.32667e-18,-0.268655
4.17969,0.222717,0.0202256,0.182268,0.027531,-101.365,-5.55112e-18,-0.280348
4.18945,0.222717,0.0189463,0.182268,0.0313341,-155.241,-2.77556e-18,-0.29204
4.19922,0.222717,0.0178009,0.182268,0.0353987,-209.116,0,-0.303733
4.20898,0.222717,0.0168387,0.182122,0.0396671,-221.169,1.66533e-17,-0.280779
4.21875,0.222717,0.0159462,0.181976,0.0441199,-233.221,3.33067e-17,-0.257825
4.22852,0.222717,0.0152243,0.18183,0.0486456,-245.273,4.996e-17,-0.234871
4.23828,0.222717,0.0145209,0.181685,0.0532057,-257.326,6.66134e-17,-0.211917
4.24805,0.222717,0.0138816,0.181539,0.0577098,-269.378,8.32667e-17,-0.188963
4.25781,0.222717,0.0133309,0.181393,0.0621251,-281.43,9.99201e-17,-0.166009
4.26758,0.222717,0.0127759,0.181247,0.0663688,-293.483,1.16573e-16,-0.143054
4.27734,0.222717,0.012269,0.181101,0.0704277,-305.535,1.33227e-16,-0.1201
4.28711,0.222717,0.01184,0.180955,0.0742616,-317.588,1.4988e-16,-0.0971463
4.29687,0.222717,0.0114412,0.18081,0.0778215,-329.64,1.66533e-16,-0.0741923
4.30664,0.192612,0.0110729,0.156034,0.0811369,-329.64,1.4988e-16,-0.0385225
4.31641,0.162506,0.010792,0.131259,0.0841678,-329.64,1.33227e-16,-0.00285269
4.32617,0.132401,0.0105992,0.106484,0.0868841,-329.64,1.16573e-16,0.0328171
4.33594,0.102296,0.010431,0.0817089,0.089304,-329.64,9.99201e-17,0.0684869
4.3457,0.0721912,0.0103433,0.0569337,0.0913787,-329.64,8.32667e-17,0.104157
4.35547,0.0420861,0.0103104,0.0321585,0.093114,-329.64,6.66134e-17,0.139826
4.36523,0.011981,0.0103394,0.00738337,0.0944588,-329.64,4.996e-17,0.175496
4.375,-0.0181241,0.0103231,-0.0173918,0.0954314,-329.64,3.33067e-17,0.211166
4.38477,-0.0482291,0.0103493,-0.042167,0.0960129,-329.64,1.66533e-17,0.246836
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-329.64,0,0.282506
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-263.712,0,0.293594
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-197.784,0,0.304683
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,-131.856,0,0.315772
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,-65.928,0,0.326861
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,-6.0254e-12,0,0.33795
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,65.928,0,0.349038
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,131.856,0,0.360127
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,197.784,0,0.371216
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,263.712,0,0.382305
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,329.64,0,0.393394
4.50195,-0.0783342,0.00856488,-0.0614083,0.0770011,329.64,5.55112e-18,0.36529
4.51172,-0.0783342,0.0082527,-0.0558744,0.0738422,329.64,1.11022e-17,0.337187
4.52148,-0.0783342,0.00788663,-0.0503405,0.070564,329.64,1.66533e-17,0.309084
4.53125,-0.0783342,0.00753021,-0.0448066,0.0671824,329.64,2.22045e-17,0.280981
4.54102,-0.0783342,0.00712945,-0.0392727,0.0637431,329.64,2.77556e-17,0.252877
4.55078,-0.0783342,0.00671291,-0.0337388,0.0602665,329.64,3.33067e-17,0.224774
4.56055,-0.0783342,0.0063307,-0.0282049,0.0567771,329.64,3.88578e-17,0.196671
4.57031,-0.0783342,0.00594331,-0.022671,0.0533043,329.64,4.44089e-17,0.168567
4.58008,-0.0783342,0.00555735,-0.0171371,0.0498443,329.64,4.996e-17,0.140464
4.58984,-0.0783342,0.00521194,-0.0116032,0.0464414,329.64,5.55112e-17,0.112361
4.59961,-0.0482291,0.00491279,0.00778391,0.0431328,329.64,3.88578e-17,0.0754673
4.60937,-0.0181241,0.00464177,0.027171,0.0399277,329.64,2.22045e-17,0.0385737
4.61914,0.011981,0.00446587,0.0465581,0.0368476,329.64,5.55112e-18,0.00168021
4.62891,0.0420861,0.004381,0.0659453,0.033902,329.64,-1.11022e-17,-0.0352133
4.63867,0.0721912,0.00440098,0.0853324,0.0311315,329.64,-2.77556e-17,-0.0721068
4.64844,0.102296,0.00456231,0.104719,0.0285406,329.64,-4.44089e-17,-0.109
4.6582,0.132401,0.00487629,0.124107,0.0261219,329.64,-6.10623e-17,-0.145894
4.66797,0.162506,0.0053678,0.143494,0.0239343,329.64,-7.77156e-17,-0.182787
4.67773,0.192612,0.00606431,0.162881,0.0219392,329.64,-9.4369e-17,-0.219681
4.6875,0.222717,0.00697963,0.182268,0.0201533,329.64,-1.11022e-16,-0.256574
4.69727,0.222717,0.00815897,0.182268,0.018574,263.712,-9.99201e-17,-0.258545
4.70703,0.222717,0.00963976,0.182268,0.0171861,197.784,-8.88178e-17,-0.260516
4.7168,0.222717,0.0114507,0.182268,0.0160055,131.856,-7.77156e-17,-0.262486
4.72656,0.222717,0.0135552,0.182268,0.0149719,65.928,-6.66134e-17,-0.264457
4.73633,0.222717,0.0160806,0.182268,0.0140877,-8.98126e-12,-5.55112e-17,-0.266428
4.74609,0.222717,0.0189815,0.182268,0.0132984,-65.928,-4.44089e-17,-0.268398
4.75586,0.222717,0.0222562,0.182268,0.0126158,-131.856,-3.33067e-17,-0.270369
4.76562,0.222717,0.0259358,0.182268,0.0120163,-197.784,-2.22045e-17,-0.272339
4.77539,0.222717,0.029998,0.182268,0.0114543,-263.712,-1.11022e-17,-0.27431
4.78516,0.222717,0.0343997,0.182268,0.0109132,-329.64,0,-0.276281
4.79492,0.220559,0.039124,0.157347,0.0104304,-329.64,3.33067e-17,-0.236312
4.80469,0.218401,0.0441388,0.132426,0.00995364,-329.64,6.66134e-17,-0.196344
4.81445,0.216243,0.0493309,0.107505,0.0094703,-329.64,9.99201e-17,-0.156376
4.82422,0.214085,0.0547026,0.0825839,0.00901743,-329.64,1.33227e-16,-0.116408
4.83398,0.211927,0.060125,0.0576629,0.00858223,-329.64,1.66533e-16,-0.0764402
4.84375,0.209769,0.0655538,0.0327419,0.00816718,-329.64,1.9984e-16,-0.0364721
4.85352,0.207611,0.0709208,0.00782087,0.00774179,-329.64,2.33147e-16,0.00349594
4.86328,0.205453,0.0761648,-0.0171001,0.00731391,-329.64,2.66454e-16,0.043464
4.87305,0.203295,0.0812292,-0.0420211,0.00693094,-329.64,2.9976e-16,0.0834321
4.88281,0.201137,0.0860505,-0.0669422,0.00652734,-329.64,3.33067e-16,0.1234
4.89258,0.17319,0.0906267,-0.0669422,0.00614874,-329.64,2.9976e-16,0.163648
4.90234,0.145243,0.0949047,-0.0669422,0.00579067,-329.64,2.66454e-16,0.203896
4.91211,0.117296,0.0988705,-0.0669422,0.00540328,-329.64,2.33147e-16,0.244144
4.92187,0.0893487,0.102504,-0.0669422,0.00503326,-329.64,1.9984e-16,0.284392
4.93164,0.0614015,0.105788,-0.0669422,0.00468451,-329.64,1.66533e-16,0.32464
4.94141,0.0334544,0.108719,-0.0669422,0.00436752,-329.64,1.33227e-16,0.364888
4.95117,0.00550722,0.111279,-0.0669422,0.00402604,-329.64,9.99201e-17,0.405136
4.96094,-0.0224399,0.113442,-0.0669422,0.00371643,-329.64,6.66134e-17,0.445384
4.9707,-0.0503871,0.115241,-0.0669422,0.00342586,-329.64,3.33067e-17,0.485632
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-329.64,0,0.52588
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-263.712,-5.55112e-18,0.517647
5,-0.0783342,0.118195,-0.0669422,0.0026705,-197.784,-1.11022e-17,0.509415
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,-131.856,-1.66533e-17,0.501182
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,-65.928,-2.22045e-17,0.492949
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,-8.98126e-12,-2.77556e-17,0.484717
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,65.928,-3.33067e-17,0.476484
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,131.856,-3.88578e-17,0.468252
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,197.784,-4.44089e-17,0.460019
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,263.712,-4.996e-17,0.451787
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,329.64,-5.55112e-17,0.443554
5.08789,-0.0680816,0.108103,-0.0420211,0.000572959,329.64,-6.10623e-17,0.384015
5.09766,-0.0578291,0.105611,-0.0171001,0.000371016,329.64,-6.66134e-17,0.324477
5.10742,-0.0475765,0.102899,0.00782087,0.00017127,329.64,-7.21645e-17,0.264938
5.11719,-0.0373239,0.100018,0.0327419,-3.26953e-05,329.64,-7.77156e-17,0.205399
5.12695,-0.0270714,0.0969667,0.0576629,-0.000200449,329.64,-8.32667e-17,0.14586
5.13672,-0.0168188,0.0937524,0.0825839,-0.000338496,329.64,-8.88178e-17,0.0863218
5.14648,-0.00656623,0.09043,0.107505,-0.000449063,329.64,-9.4369e-17,0.0267831
5.15625,0.00368634,0.0869999,0.132426,-0.000557344,329.64,-9.99201e-17,-0.0327556
5.16602,0.0139389,0.0834902,0.157347,-0.000585674,329.64,-1.05471e-16,-0.0922943
5.17578,0.0241915,0.0799035,0.182268,-0.000584092,329.64,-1.11022e-16,-0.151833
5.18555,0.044044,0.076254,0.182268,-0.000538887,329.64,-9.99201e-17,-0.202665
5.19531,0.0638965,0.0725471,0.182268,-0.000416924,329.64,-8.88178e-17,-0.253498
5.20508,0.083749,0.0688393,0.182268,-0.000249521,329.64,-7.77156e-17,-0.30433
5.21484,0.103602,0.0651017,0.182268,-1.08398e-06,329.64,-6.66134e-17,-0.355163
5.22461,0.123454,0.0613852,0.182268,0.000308584,329.64,-5.55112e-17,-0.405995
5.23437,0.143307,0.0576858,0.182268,0.000713437,329.64,-4.44089e-17,-0.456828
5.24414,0.163159,0.0540131,0.182268,0.0012092,329.64,-3.33067e-17,-0.50766
5.25391,0.183012,0.0504075,0.182268,0.00182637,329.64,-2.22045e-17,-0.558493
5.26367,0.202864,0.0468742,0.182268,0.00259187,329.64,-1.11022e-17,-0.609325
5.27344,0.222717,0.0434063,0.182268,0.00352371,329.64,0,-0.660158
5.2832,0.222717,0.040036,0.182268,0.00463849,263.712,-5.55112e-18,-0.64137
5.29297,0.222717,0.0367857,0.182268,0.00601749,197.784,-1.11022e-17,-0.622582
5.30273,0.222717,0.033654,0.182268,0.00763597,131.856,-1.66533e-17,-0.603794
5.3125,0.222717,0.030644,0.182268,0.00954448,65.928,-2.22045e-17,-0.585006
5.32227,0.222717,0.0278007,0.182268,0.0117611,0,-2.77556e-17,-0.566218
5.33203,0.222717,0.0250805,0.182268,0.0143253,-65.928,-3.33067e-17,-0.547429
5.3418,0.222717,0.0225338,0.182268,0.0172145,-131.856,-3.88578e-17,-0.528641
5.35156,0.222717,0.0201308,0.182268,0.0204132,-197.784,-4.44089e-17,-0.509853
5.36133,0.222717,0.0179135,0.182268,0.0239347,-263.712,-4.996e-17,-0.491065
5.37109,0.222717,0.0158243,0.182268,0.0277475,-329.64,-5.55112e-17,-0.472277
5.38086,0.192612,0.0138825,0.157347,0.0318022,-329.64,-4.996e-17,-0.396046
5.39062,0.162506,0.012102,0.132426,0.0360655,-329.64,-4.44089e-17,-0.319814
5.40039,0.132401,0.0104373,0.107505,0.0404728,-329.64,-3.88578e-17,-0.243583
5.41016,0.102296,0.008858,0.0825839,0.0449951,-329.64,-3.33067e-17,-0.167352
5.41992,0.0721912,0.00744173,0.0576629,0.0495137,-329.64,-2.77556e-17,-0.0911205
5.42969,0.0420861,0.00609618,0.0327419,0.0540488,-329.64,-2.22045e-17,-0.0148892
5.43945,0.011981,0.00483809,0.00782087,0.0585162,-329.64,-1.66533e-17,0.0613422
5.44922,-0.0181241,0.00366281,-0.0171001,0.0628357,-329.64,-1.11022e-17,0.137574
5.45898,-0.0482291,0.00255463,-0.0420211,0.0670166,-329.64,-5.55112e-18,0.213805
5.46875,-0.0783342,0.00150981,-0.0669422,0.0709805,-329.64,0,0.290036
5.47852,-0.0783342,0.000541289,-0.0669422,0.0747402,-318.639,0,0.344843
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-307.637,0,0.39965
5.49805,-0.0783342,-0.00114062,-0.0669422,0.0814306,-296.636,0,0.454457
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-285.635,0,0.509264
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-274.634,0,0.564071
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-263.632,0,0.618878
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,-252.631,0,0.673685
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,-241.63,0,0.728492
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,-230.629,0,0.783299
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,-219.627,0,0.838106
5.57617,-0.0783342,-0.00409535,-0.0669422,0.0949742,-164.701,-4.44089e-17,0.806599
5.58594,-0.0783342,-0.00403983,-0.0669422,0.0949766,-109.774,-8.88178e-17,0.775091
5.5957,-0.0783342,-0.00393205,-0.0669422,0.0945726,-54.8473,-1.33227e-16,0.743583
5.60547,-0.0783342,-0.00374862,-0.0669422,0.0937936,0.0794787,-1.77636e-16,0.712076
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,55.0062,-2.22045e-16,0.680568
5.625,-0.0783342,-0.00318445,-0.0669422,0.0911622,109.933,-2.66454e-16,0.649061
5.63477,-0.0783342,-0.00280345,-0.0669422,0.0893749,164.86,-3.10862e-16,0.617553
5.64453,-0.0783342,-0.00237694,-0.0669422,0.0873006,219.786,-3.55271e-16,0.586045
5.6543,-0.0783342,-0.00189861,-0.0669422,0.0849516,274.713,-3.9968e-16,0.554538
5.66406,-0.0783342,-0.00138592,-0.0669422,0.0823842,329.64,-4.44089e-16,0.52303
5.67383,-0.0482291,-0.000844805,-0.0420211,0.0796198,329.64,-4.32987e-16,0.431367
5.68359,-0.0181241,-0.00026918,-0.0171001,0.0766628,329.64,-4.21885e-16,0.339704
5.69336,0.011981,0.000313477,0.00782087,0.0735788,329.64,-4.10783e-16,0.248041
5.70312,0.0420861,0.000893379,0.0327419,0.0703649,329.64,-3.9968e-16,0.156378
5.71289,0.0721912,0.00148673,0.0576629,0.0671071,329.64,-3.88578e-16,0.064715
5.72266,0.102296,0.00208822,0.0825839,0.0637835,329.64,-3.77476e-16,-0.0269481
5.73242,0.132401,0.00269092,0.107505,0.060434,329.64,-3.66374e-16,-0.118611
5.74219,0.162506,0.00328078,0.132426,0.0570969,329.64,-3.55271e-16,-0.210274
5.75195,0.192612,0.00387949,0.157347,0.0538043,329.64,-3.44169e-16,-0.301937
5.76172,0.222717,0.00445664,0.182268,0.0505778,329.64,-3.33067e-16,-0.3936
5.77148,0.222717,0.00500962,0.182268,0.0474166,284.101,-2.9976e-16,-0.4435
5.78125,0.222717,0.00556913,0.182268,0.0443574,238.563,-2.66454e-16,-0.493399
5.79102,0.222717,0.00611982,0.182268,0.0414037,193.025,-2.33147e-16,-0.543299
5.80078,0.222717,0.00664978,0.182268,0.038569,147.486,-1.9984e-16,-0.593198
5.81055,0.222717,0.00718518,0.182268,0.0358726,101.948,-1.66533e-16,-0.643098
5.82031,0.222717,0.00772192,0.182268,0.0332978,56.4095,-1.33227e-16,-0.692997
5.83008,0.222717,0.00826655,0.182268,0.0309118,10.8711,-9.99201e-17,-0.742897
5.83984,0.222717,0.00889134,0.182268,0.0286626,-34.6674,-6.66134e-17,-0.792796
5.84961,0.222717,0.00961614,0.182268,0.0265712,-80.2058,-3.33067e-17,-0.842696
5.85937,0.222717,0.0104409,0.182268,0.0246373,-125.744,0,-0.892595
5.86914,0.222717,0.0113852,0.182268,0.0228514,-146.134,1.11022e-17,-0.833531
5.87891,0.222717,0.0124952,0.182268,0.0212152,-166.523,2.22045e-17,-0.774468
5.88867,0.222717,0.0138374,0.182268,0.0197138,-186.913,3.33067e-17,-0.715404
5.89844,0.222717,0.015335,0.182268,0.0183373,-207.302,4.44089e-17,-0.65634
5.9082,0.222717,0.0171173,0.182268,0.0170531,-227.692,5.55112e-17,-0.597277
5.91797,0.222717,0.0191487,0.182268,0.015883,-248.082,6.66134e-17,-0.538213
5.92773,0.222717,0.0214591,0.182268,0.0148035,-268.471,7.77156e-17,-0.479149
5.9375,0.222717,0.0240642,0.182268,0.0137836,-288.861,8.88178e-17,-0.420086
5.94727,0.222717,0.0269539,0.182268,0.0128234,-309.25,9.99201e-17,-0.361022
5.95703,0.222717,0.0301405,0.182268,0.0118984,-329.64,1.11022e-16,-0.301958
5.9668,0.192612,0.0335968,0.157347,0.0110173,-329.64,1.55431e-16,-0.188587
5.97656,0.162506,0.037329,0.132426,0.0101749,-329.64,1.9984e-16,-0.0752163
5.98633,0.132401,0.0412807,0.107505,0.00937245,-329.64,2.44249e-16,0.0381548
5.99609,0.102296,0.0454292,0.0825839,0.00857912,-329.64,2.88658e-16,0.151526
6.00586,0.0721912,0.0497356,0.0576629,0.00782602,-329.64,3.33067e-16,0.264897
6.01562,0.0420861,0.0541793,0.0327419,0.00714041,-329.64,3.77476e-16,0.378268
6.02539,0.011981,0.0586775,0.00782087,0.00647508,-329.64,4.21885e-16,0.491639
6.03516,-0.0181241,0.0631924,-0.0171001,0.00589831,-329.64,4.66294e-16,0.60501
6.04492,-0.0482291,0.0676883,-0.0420211,0.00536994,-329.64,5.10703e-16,0.718381
6.05469,-0.0783342,0.0721097,-0.0669422,0.00489489,-329.64,5.55112e-16,0.831752
6.06445,-0.0783342,0.0764121,-0.0669422,0.00446631,-263.712,4.77396e-16,0.873299
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-197.784,3.9968e-16,0.914846
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-131.856,3.21965e-16,0.956393
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-65.928,2.44249e-16,0.997939
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,0,1.66533e-16,1.03949
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,65.928,8.88178e-17,1.08103
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,131.856,1.11022e-17,1.12258
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,197.784,-6.66134e-17,1.16413
6.14258,-0.0783342,0.102816,-0.0669422,0.00337989,263.712,-1.44329e-16,1.20567
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,329.64,-2.22045e-16,1.24722
6.16211,-0.0783342,0.106367,-0.0669422,0.00348475,329.64,-2.44249e-16,1.15343
6.17187,-0.0783342,0.107604,-0.0669422,0.00357735,329.64,-2.66454e-16,1.05963
6.18164,-0.0783342,0.108459,-0.0669422,0.00368804,329.64,-2.88658e-16,0.965843
6.19141,-0.0783342,0.108959,-0.0669422,0.00379354,329.64,-3.10862e-16,0.87205
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,329.64,-3.33067e-16,0.778258
6.21094,-0.0783342,0.108893,-0.0669422,0.00399472,329.64,-3.55271e-16,0.684466
6.2207,-0.0783342,0.108345,-0.0669422,0.00405082,329.64,-3.77476e-16,0.590673
6.23047,-0.0783342,0.107493,-0.0669422,0.00411864,329.64,-3.9968e-16,0.496881
6.24023,-0.0783342,0.106331,-0.0669422,0.00416751,329.64,-4.21885e-16,0.403088
6.25,-0.0783342,0.104889,-0.0669422,0.00414601,329.64,-4.44089e-16,0.309296
6.25977,-0.0482291,0.103198,-0.0420211,0.00411205,329.64,-3.9968e-16,0.166001
6.26953,-0.0181241,0.101255,-0.0171001,0.0040239,329.64,-3.55271e-16,0.0227054
6.2793,0.011981,0.0991165,0.00782087,0.0039196,329.64,-3.10862e-16,-0.12059
6.28906,0.0420861,0.0967689,0.0327419,0.00379846,329.64,-2.66454e-16,-0.263885
6.29883,0.0721912,0.0942252,0.0576629,0.00363642,329.64,-2.22045e-16,-0.407181
6.30859,0.102296,0.0915252,0.0825839,0.00341499,329.64,-1.77636e-16,-0.550476
6.31836,0.132401,0.0886814,0.107505,0.00319034,329.64,-1.33227e-16,-0.693771
6.32812,0.162506,0.085701,0.132426,0.00295626,329.64,-8.88178e-17,-0.837067
6.33789,0.192612,0.082617,0.157347,0.00269856,329.64,-4.44089e-17,-0.980362
6.34766,0.222717,0.0794365,0.182268,0.00242818,329.64,0,-1.12366
6.35742,0.222717,0.0761834,0.182268,0.00218139,263.712,0,-1.15759
6.36719,0.222717,0.072866,0.182268,0.00194086,197.784,0,-1.19152
6.37695,0.222717,0.0695161,0.182268,0.00172289,131.856,0,-1.22545
6.38672,0.222717,0.0661536,0.182268,0.001559,65.928,0,-1.25938
6.39648,0.222717,0.0627774,0.182268,0.00146408,0,0,-1.29331
6.40625,0.222717,0.0594188,0.182268,0.00145072,-65.928,0,-1.32725
6.41602,0.222717,0.0561006,0.182268,0.00155232,-131.856,0,-1.36118
6.42578,0.222717,0.0528386,0.182268,0.00176818,-197.784,0,-1.39511
6.43555,0.222717,0.0496577,0.182268,0.00214488,-263.712,0,-1.42904
6.44531,0.222717,0.0465809,0.182268,0.00271811,-329.64,0,-1.46297
6.45508,0.222717,0.0436198,0.163422,0.00347083,-329.64,6.66134e-17,-1.33101
6.46484,0.222717,0.0408109,0.144577,0.00443525,-329.64,1.33227e-16,-1.19904
6.47461,0.222717,0.038157,0.125731,0.0056741,-329.64,1.9984e-16,-1.06708
6.48437,0.222717,0.0356467,0.106886,0.00719771,-329.64,2.66454e-16,-0.935116
6.49414,0.222717,0.033348,0.0880401,0.00898966,-329.64,3.33067e-16,-0.803153
6.50391,0.222717,0.0312203,0.0691945,0.0110486,-329.64,3.9968e-16,-0.671189
6.51367,0.222717,0.0292646,0.0503489,0.0134748,-329.64,4.66294e-16,-0.539225
6.52344,0.222717,0.0275018,0.0315034,0.016175,-329.64,5.32907e-16,-0.407262
6.5332,0.222717,0.0259313,0.0126578,0.0191725,-329.64,5.9952e-16,-0.275298
6.54297,0.222717,0.0245329,-0.00618778,0.0224527,-329.64,6.66134e-16,-0.143335
6.55273,0.192612,0.0232945,-0.0122632,0.0259789,-329.64,6.21725e-16,0.0247282
6.5625,0.162506,0.0222167,-0.0183387,0.0297367,-329.64,5.77316e-16,0.192791
6.57227,0.132401,0.0213086,-0.0244141,0.0336666,-329.64,5.32907e-16,0.360854
6.58203,0.102296,0.020479,-0.0304895,0.0377579,-329.64,4.88498e-16,0.528917
6.5918,0.0721912,0.0198004,-0.036565,0.0419371,-329.64,4.44089e-16,0.696979
6.60156,0.0420861,0.0191801,-0.0426404,0.0461509,-329.64,3.9968e-16,0.865042
6.61133,0.011981,0.0186595,-0.0487158,0.0503733,-329.64,3.55271e-16,1.0331
6.62109,-0.0181241,0.0181782,-0.0547913,0.0545416,-329.64,3.10862e-16,1.20117
6.63086,-0.0482291,0.0177246,-0.0608667,0.0586119,-329.64,2.66454e-16,1.36923
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-329.64,2.22045e-16,1.53729
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-263.712,1.77636e-16,1.5522
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-197.784,1.33227e-16,1.56711
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,-131.856,8.88178e-17,1.58202
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,-65.928,4.44089e-17,1.59693
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,3.0127e-12,-2.02146e-30,1.61184
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,65.928,-4.44089e-17,1.62675
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,131.856,-8.88178e-17,1.64166
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,197.784,-1.33227e-16,1.65656
6.72852,-0.0783342,0.0134718,-0.0669422,0.0869609,263.712,-1.77636e-16,1.67147
6.73828,-0.0783342,0.0130192,-0.0669422,0.0881201,329.64,-2.22045e-16,1.68638
6.74805,-0.0783342,0.0124929,-0.0420211,0.0889158,329.64,-2.88658e-16,1.5088
6.75781,-0.0783342,0.0119898,-0.0171001,0.0893606,329.64,-3.55271e-16,1.33123
6.76758,-0.0783342,0.0114888,0.00782087,0.0894523,329.64,-4.21885e-16,1.15365
6.77734,-0.0783342,0.0109659,0.0327419,0.0891821,329.64,-4.88498e-16,0.976071
6.78711,-0.0783342,0.0104017,0.0576629,0.0885955,329.64,-5.55112e-16,0.798493
6.79687,-0.0783342,0.00988008,0.0825839,0.0876689,329.64,-6.21725e-16,0.620915
6.80664,-0.0783342,0.00934887,0.107505,0.0864287,329.64,-6.88338e-16,0.443337
6.81641,-0.0783342,0.00883289,0.132426,0.0849151,329.64,-7.54952e-16,0.265759
6.82617,-0.0783342,0.00828823,0.157347,0.083079,329.64,-8.21565e-16,0.0881807
6.83594,-0.0783342,0.00779511,0.182268,0.081012,329.64,-8.88178e-16,-0.0893972
6.8457,-0.0482291,0.00732788,0.182268,0.0787166,329.64,-7.99361e-16,-0.276166
6.85547,-0.0181241,0.00687647,0.182268,0.0762,329.64,-7.10543e-16,-0.462935
6.86523,0.011981,0.00645334,0.182268,0.0735157,329.64,-6.21725e-16,-0.649704
6.875,0.0420861,0.00603299,0.182268,0.0706437,329.64,-5.32907e-16,-0.836473
6.88477,0.0721912,0.00564785,0.182268,0.0676342,329.64,-4.44089e-16,-1.02324
6.89453,0.102296,0.00529582,0.182268,0.0645263,329.64,-3.55271e-16,-1.21001
6.9043,0.132401,0.00499729,0.182268,0.0613408,329.64,-2.66454e-16,-1.39678
6.91406,0.162506,0.00469711,0.182268,0.0581101,329.64,-1.77636e-16,-1.58355
6.92383,0.192612,0.00442957,0.182268,0.0548404,329.64,-8.88178e-17,-1.77032
6.93359,0.222717,0.00419669,0.182268,0.0515676,329.64,0,-1.95709
6.94336,0.222717,0.00400978,0.182268,0.0483296,263.712,4.44089e-17,-1.93079
6.95312,0.222717,0.00383906,0.182268,0.0451415,197.784,8.88178e-17,-1.9045
6.96289,0.222717,0.00369955,0.182268,0.0420172,131.856,1.33227e-16,-1.8782
6.97266,0.222717,0.00360847,0.182268,0.0389992,65.928,1.77636e-16,-1.85191
6.98242,0.222717,0.00358134,0.182268,0.0360578,2.95586e-12,2.22045e-16,-1.82561
6.99219,0.222717,0.00360858,0.182268,0.0332624,-65.928,2.66454e-16,-1.79931
7.00195,0.222717,0.00371461,0.182268,0.0306037,-131.856,3.10862e-16,-1.77302
7.01172,0.222717,0.00388063,0.182268,0.0280701,-197.784,3.55271e-16,-1.74672
7.02148,0.222717,0.00414229,0.182268,0.0257443,-263.712,3.9968e-16,-1.72043
7.03125,0.222717,0.00453026,0.182268,0.023539,-329.64,4.44089e-16,-1.69413
7.04102,0.192612,0.00504199,0.157347,0.0215134,-329.64,4.88498e-16,-1.45291
7.05078,0.162506,0.00571661,0.132426,0.0196865,-329.64,5.32907e-16,-1.21168
7.06055,0.132401,0.00652975,0.107505,0.0180248,-329.64,5.77316e-16,-0.970449
7.07031,0.102296,0.00759366,0.0825839,0.0165196,-329.64,6.21725e-16,-0.729221
7.08008,0.0721912,0.00885401,0.0576629,0.0151713,-329.64,6.66134e-16,-0.487993
7.08984,0.0420861,0.0103791,0.0327419,0.0140026,-329.64,7.10543e-16,-0.246765
7.09961,0.011981,0.0121155,0.00782087,0.0129732,-329.64,7.54952e-16,-0.00553639
7.10937,-0.0181241,0.014171,-0.0171001,0.0120709,-329.64,7.99361e-16,0.235692
7.11914,-0.0482291,0.0165087,-0.0420211,0.0113082,-329.64,8.43769e-16,0.47692
7.12891,-0.0783342,0.019102,-0.0669422,0.0106226,-329.64,8.88178e-16,0.718148
7.13867,-0.0783342,0.0220349,-0.0669422,0.0100429,-329.64,8.43769e-16,0.921656
7.14844,-0.0783342,0.025218,-0.0669422,0.00954126,-329.64,7.99361e-16,1.12516
7.1582,-0.0783342,0.0286829,-0.0669422,0.00913488,-329.64,7.54952e-16,1.32867
7.16797,-0.0783342,0.0323937,-0.0669422,0.00877761,-329.64,7.10543e-16,1.53218
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-329.64,6.66134e-16,1.73568
7.1875,-0.0783342,0.0404442,-0.0669422,0.0081985,-329.64,6.21725e-16,1.93919
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-329.64,5.77316e-16,2.1427
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-329.64,5.32907e-16,2.34621
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-329.64,4.88498e-16,2.54971
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-329.64,4.44089e-16,2.75322
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-263.712,3.10862e-16,2.67135
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-197.784,1.77636e-16,2.58947
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,-131.856,4.44089e-17,2.5076
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,-65.928,-8.88178e-17,2.42572
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,1.1994e-11,-2.22045e-16,2.34385
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,65.928,-3.55271e-16,2.26198
7.29492,-0.0783342,0.0870241,-0.0669422,0.00658104,131.856,-4.88498e-16,2.1801
7.30469,-0.0783342,0.0904663,-0.0669422,0.00647959,197.784,-6.21725e-16,2.09823
7.31445,-0.0783342,0.0936472,-0.0669422,0.00640544,263.712,-7.54952e-16,2.01635
7.32422,-0.0783342,0.0965477,-0.0669422,0.00634081,329.64,-8.88178e-16,1.93448
7.33398,-0.0482291,0.0991883,-0.0420211,0.00625822,329.64,-8.88178e-16,1.61477
7.34375,-0.0181241,0.101501,-0.0171001,0.00618249,329.64,-8.88178e-16,1.29506
7.35352,0.011981,0.103509,0.00782087,0.00611136,329.64,-8.88178e-16,0.975347
7.36328,0.0420861,0.105167,0.0327419,0.00602534,329.64,-8.88178e-16,0.655635
7.37305,0.0721912,0.106483,0.0576629,0.00595063,329.64,-8.88178e-16,0.335924
7.38281,0.102296,0.107466,0.0825839,0.00589661,329.64,-8.88178e-16,0.0162127
7.39258,0.132401,0.108079,0.107505,0.00578725,329.64,-8.88178e-16,-0.303499
7.40234,0.162506,0.108342,0.132426,0.00568304,329.64,-8.88178e-16,-0.62321
7.41211,0.192612,0.108254,0.157347,0.00557886,329.64,-8.88178e-16,-0.942921
7.42188,0.222717,0.107835,0.182268,0.00546407,329.64,-8.88178e-16,-1.26263
7.43164,0.222717,0.107058,0.182268,0.00532409,329.64,-7.99361e-16,-1.48352
7.44141,0.222717,0.105969,0.182268,0.00519507,329.64,-7.10543e-16,-1.70441
7.45117,0.222717,0.104553,0.182268,0.00504428,329.64,-6.21725e-16,-1.9253
7.46094,0.222717,0.102851,0.182268,0.00488083,329.64,-5.32907e-16,-2.14619
7.4707,0.222717,0.10087,0.182268,0.00469066,329.64,-4.44089e-16,-2.36708
7.48047,0.222717,0.0986194,0.182268,0.00451324,329.64,-3.55271e-16,-2.58797
7.49023,0.222717,0.0961255,0.182268,0.0043345,329.64,-2.66454e-16,-2.80886
7.5,0.222717,0.0934138,0.182268,0.0041514,329.64,-1.77636e-16,-3.02975
7.50977,0.222717,0.0904894,0.182268,0.00398493,329.64,-8.88178e-17,-3.25064
7.51953,0.222717,0.0874017,0.182268,0.00380959,329.64,0,-3.47153
7.5293,0.222717,0.0841412,0.182268,0.00365622,263.712,0,-3.31853
7.53906,0.222717,0.0807689,0.182268,0.00353719,197.784,0,-3.16553
7.54883,0.222717,0.0772976,0.182268,0.00345111,131.856,0,-3.01253
7.55859,0.222717,0.07377,0.182268,0.00338684,65.928,0,-2.85953
7.56836,0.222717,0.0701648,0.182268,0.00338918,1.1994e-11,0,-2.70653
7.57812,0.222717,0.0665745,0.182268,0.00345782,-65.928,0,-2.55353
7.58789,0.222717,0.0629769,0.182268,0.00360624,-131.856,0,-2.40053
7.59766,0.222717,0.0594094,0.182268,0.00386777,-197.784,0,-2.24754
7.60742,0.222717,0.0559043,0.182268,0.00425525,-263.712,0,-2.09454
7.61719,0.222717,0.05248,0.182268,0.0047579,-329.64,0,-1.94154
7.62695,0.192612,0.0491471,0.157347,0.00542774,-329.64,1.77636e-16,-1.53859
7.63672,0.162506,0.0459428,0.132426,0.00630615,-329.64,3.55271e-16,-1.13564
7.64648,0.132401,0.0428734,0.107505,0.00734824,-329.64,5.32907e-16,-0.73269
7.65625,0.102296,0.0399655,0.0825839,0.0085914,-329.64,7.10543e-16,-0.329741
7.66602,0.0721912,0.0372072,0.0576629,0.0100919,-329.64,8.88178e-16,0.0732076
7.67578,0.0420861,0.034653,0.0327419,0.0118196,-329.64,1.06581e-15,0.476156
7.68555,0.011981,0.0322906,0.00782087,0.0137926,-329.64,1.24345e-15,0.879105
7.69531,-0.0181241,0.0301077,-0.0171001,0.0160018,-329.64,1.42109e-15,1.28205
7.70508,-0.0482291,0.0281403,-0.0420211,0.0184619,-329.64,1.59872e-15,1.685
7.71484,-0.0783342,0.026368,-0.0669422,0.0211458,-329.64,1.77636e-15,2.08795
7.72461,-0.0783342,0.0247936,-0.0669422,0.0240622,-263.712,1.59872e-15,2.30665
7.73438,-0.0783342,0.0234229,-0.0669422,0.0271655,-197.784,1.42109e-15,2.52535
7.74414,-0.0783342,0.022203,-0.0669422,0.0304021,-131.856,1.24345e-15,2.74405
7.75391,-0.0783342,0.0211637,-0.0669422,0.0338204,-65.928,1.06581e-15,2.96275
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,1.1994e-11,8.88178e-16,3.18145
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,65.928,7.10543e-16,3.40015
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,131.856,5.32907e-16,3.61885
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,197.784,3.55271e-16,3.83755
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,263.712,1.77636e-16,4.05625
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,329.64,0,4.27495
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,329.64,-1.77636e-16,4.02571
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,329.64,-3.55271e-16,3.77647
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,329.64,-5.32907e-16,3.52723
7.85156,-0.0783342,0.0165303,-0.0669422,0.0671577,329.64,-7.10543e-16,3.27799
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,329.64,-8.88178e-16,3.02875
7.87109,-0.0783342,0.0162028,-0.0669422,0.0720277,329.64,-1.06581e-15,2.77951
7.88086,-0.0783342,0.015993,-0.0669422,0.0741217,329.64,-1.24345e-15,2.53027
7.89062,-0.0783342,0.015862,-0.0669422,0.0759349,329.64,-1.42109e-15,2.28103
7.90039,-0.0783342,0.0156718,-0.0669422,0.0775106,329.64,-1.59872e-15,2.03179
7.91016,-0.0783342,0.0154772,-0.0669422,0.0788226,329.64,-1.77636e-15,1.78256
7.91992,-0.0482291,0.015281,-0.0420211,0.0798509,329.64,-1.55431e-15,1.28944
7.92969,-0.0181241,0.0150065,-0.0171001,0.0806344,329.64,-1.33227e-15,0.796316
7.93945,0.011981,0.0147497,0.00782087,0.0811201,329.64,-1.11022e-15,0.303195
7.94922,0.0420861,0.0144417,0.0327419,0.0813509,329.64,-8.88178e-16,-0.189925
7.95898,0.0721912,0.0140783,0.0576629,0.0813251,329.64,-6.66134e-16,-0.683045
7.96875,0.102296,0.0137081,0.0825839,0.0810173,329.64,-4.44089e-16,-1.17616
7.97852,0.132401,0.0132718,0.107505,0.0804635,329.64,-2.22045e-16,-1.66928
7.98828,0.162506,0.0128051,0.132426,0.0796815,329.64,-7.25752e-29,-2.16241
7.99805,0.192612,0.0123171,0.157347,0.0786511,329.64,2.22045e-16,-2.65553
8.00781,0.222717,0.0117908,0.182268,0.0774018,329.64,4.44089e-16,-3.14865
8.01758,0.222717,0.0112265,0.182268,0.0759338,329.64,4.44089e-16,-3.14865
8.02734,0.222717,0.0106677,0.182268,0.0742934,329.64,4.44089e-16,-3.14865
8.03711,0.222717,0.0100739,0.182268,0.0724723,329.64,4.44089e-16,-3.14865
8.04688,0.222717,0.0094519,0.182268,0.0704646,329.64,4.44089e-16,-3.14865
8.05664,0.222717,0.00882448,0.182268,0.0683329,329.64,4.44089e-16,-3.14865
8.06641,0.222717,0.00821678,0.182268,0.0660507,329.64,4.44089e-16,-3.14865
8.07617,0.222717,0.00758643,0.182268,0.0636645,329.64,4.44089e-16,-3.14865
8.08594,0.222717,0.0069733,0.182268,0.0611807,329.64,4.44089e-16,-3.14865


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_15.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-325.4735706627789, LMmax=325.4735706627789,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,6.71917e-05,2.5166e-05,-3.60851e-07,-1.5498e-05,0.0215414,8.47033e-22,-5.45581e-06
0.00976562,0.00239771,-4.24512e-05,-1.24613e-05,-1.61426e-05,0.748848,7.90564e-22,-0.000189827
0.0195312,0.00472822,6.59766e-05,-2.45616e-05,-3.48633e-06,1.47615,7.34095e-22,-0.000374197
0.0292969,0.00705873,0.000840059,-3.6662e-05,-1.3418e-05,2.20346,6.77626e-22,-0.000558568
0.0390625,0.00938925,0.00181928,-4.87624e-05,-4.6875e-06,2.93077,6.21157e-22,-0.000742939
0.0488281,0.0117198,0.00332886,-6.08628e-05,-1.27148e-05,3.65807,5.64689e-22,-0.00092731
0.0585937,0.0140503,0.0056635,-7.29632e-05,-1.13379e-05,4.38538,5.0822e-22,-0.00111168
0.0683594,0.0163808,0.00833789,-8.50636e-05,-7.03125e-07,5.11269,4.51751e-22,-0.00129605
0.078125,0.0187113,0.0108947,-9.7164e-05,-1.64063e-06,5.83999,3.95282e-22,-0.00148042
0.0878906,0.0210418,0.0137114,-0.000109264,-7.4707e-06,6.5673,3.38813e-22,-0.00166479
0.0976562,0.0233723,0.0168122,-0.000121365,-1.13965e-05,7.29461,2.82344e-22,-0.00184916
0.107422,0.0257028,0.0200272,-0.000133465,-7.79297e-06,8.02191,2.25875e-22,-0.00203353
0.117187,0.0280334,0.0232619,-0.000145566,-5.30273e-06,8.74922,1.69407e-22,-0.00221791
0.126953,0.0303639,0.0265897,-0.000157666,-1.6875e-05,9.47652,1.12938e-22,-0.00240228
0.136719,0.0326944,0.0300524,-0.000169766,-5.06836e-06,10.2038,5.64689e-23,-0.00258665
0.146484,0.0350249,0.0335172,-0.000181867,-1.11914e-05,10.9311,0,-0.00277102
0.15625,0.0379254,0.0369762,1.70372e-05,-1.01074e-05,1.54709,-4.62593e-19,-0.00047782
0.166016,0.0408259,0.0401998,0.000215941,-3.48633e-06,-7.83697,-9.25186e-19,0.00181538
0.175781,0.0437264,0.0431774,0.000414845,-1.27734e-05,-17.221,-1.38778e-18,0.00410858
0.185547,0.0466269,0.0462811,0.000613749,-1.16895e-05,-26.6051,-1.85037e-18,0.00640178
0.195312,0.0495274,0.0493123,0.000812653,-9.28711e-06,-35.9891,-2.31296e-18,0.00869497
0.205078,0.0524279,0.0519278,0.00101156,-8.78906e-06,-45.3732,-2.77556e-18,0.0109882
0.214844,0.0553284,0.0543616,0.00121046,-3.04687e-06,-54.7572,-3.23815e-18,0.0132814
0.224609,0.0582289,0.056773,0.00140937,-1.23926e-05,-64.1413,-3.70074e-18,0.0155746
0.234375,0.0611294,0.0589807,0.00160827,-1.20117e-06,-73.5253,-4.16334e-18,0.0178678
0.244141,0.0640299,0.0607737,0.00180717,-1.27148e-05,-82.9094,-4.62593e-18,0.020161
0.253906,0.0669303,0.0623764,0.00200608,-1.77246e-05,-92.2934,-5.08852e-18,0.0224542
0.263672,0.0698308,0.0637655,0.00220498,-7.91016e-06,-101.677,-5.55112e-18,0.0247474
0.273437,0.0727313,0.0649216,0.00240389,-1.03125e-05,-111.062,-6.01371e-18,0.0270406
0.283203,0.0756318,0.0657982,0.00260279,-3.80859e-07,-120.446,-6.4763e-18,0.0293338
0.292969,0.0785323,0.0663888,0.00280169,-4.48242e-06,-129.83,-6.93889e-18,0.031627
0.302734,0.07515,0.0667857,0.00219484,-1.2334e-05,-137.667,-6.4763e-18,0.0347163
0.3125,0.0717677,0.0670135,0.00158799,-2.1709e-05,-145.504,-6.01371e-18,0.0378055
0.322266,0.0683854,0.0670498,0.000981132,-2.66602e-06,-153.342,-5.55112e-18,0.0408948
0.332031,0.0650031,0.0666997,0.000374278,-5.12695e-06,-161.179,-5.08852e-18,0.0439841
0.341797,0.0616208,0.0660287,-0.000232575,-5.77148e-06,-169.016,-4.62593e-18,0.0470734
0.351562,0.0582385,0.065389,-0.000839429,-6.12305e-06,-176.854,-4.16334e-18,0.0501627
0.361328,0.0548561,0.0645749,-0.00144628,-9.28711e-06,-184.691,-3.70074e-18,0.053252
0.371094,0.0514738,0.0634875,-0.00205314,-1.10742e-05,-192.529,-3.23815e-18,0.0563413
0.380859,0.0480915,0.0622238,-0.00265999,-9.375e-07,-200.366,-2.77556e-18,0.0594306
0.390625,0.0447092,0.0608368,-0.00326684,-7.70508e-06,-208.203,-2.31296e-18,0.0625199
0.400391,0.0413269,0.0593133,-0.0038737,-2.28516e-06,-216.041,-1.85037e-18,0.0656092
0.410156,0.0379446,0.0576073,-0.00448055,-8.23242e-06,-223.878,-1.38778e-18,0.0686985
0.419922,0.0345623,0.0557329,-0.0050874,-4.80469e-06,-231.715,-9.25186e-19,0.0717878
0.429687,0.03118,0.0537642,-0.00569426,-6.00586e-06,-239.553,-4.62593e-19,0.0748771
0.439453,0.0277977,0.051775,-0.00630111,-1.86035e-05,-247.39,0,0.0779664
0.449219,0.0249276,0.0497166,-0.00479625,2.34375e-06,-237.961,4.62593e-19,0.0761152
0.458984,0.0220576,0.0473981,-0.00329138,1.52344e-06,-228.531,9.25186e-19,0.074264
0.46875,0.0191876,0.0447785,-0.00178652,3.28125e-06,-219.101,1.38778e-18,0.0724128
0.478516,0.0163176,0.0421042,-0.000281657,-1.23926e-05,-209.672,1.85037e-18,0.0705616
0.488281,0.0134476,0.0395313,0.00122321,-4.39453e-07,-200.242,2.31296e-18,0.0687104
0.498047,0.0105776,0.0368993,0.00272807,-8.78906e-07,-190.813,2.77556e-18,0.0668592
0.507812,0.00770756,0.0342784,0.00423293,4.16016e-06,-181.383,3.23815e-18,0.0650081
0.517578,0.00483755,0.0317565,0.0057378,3.22266e-06,-171.954,3.70074e-18,0.0631569
0.527344,0.00196754,0.0292891,0.00724266,1.7959e-05,-162.524,4.16334e-18,0.0613057
0.537109,-0.000902477,0.0268518,0.00874753,7.68457e-05,-153.094,4.62593e-18,0.0594545
0.546875,-0.00377249,0.0244611,0.0102524,0.000170391,-143.665,5.08852e-18,0.0576033
0.556641,-0.0066425,0.0221186,0.0117573,0.00036082,-134.235,5.55112e-18,0.0557521
0.566406,-0.00951252,0.019848,0.0132621,0.000730459,-124.806,6.01371e-18,0.0539009
0.576172,-0.0123825,0.0176245,0.014767,0.00140531,-115.376,6.4763e-18,0.0520497
0.585937,-0.0152525,0.0155939,0.0162718,0.00248889,-105.947,6.93889e-18,0.0501985
0.595703,-0.0123129,0.0135998,0.0238319,0.00422388,-95.3842,6.4763e-18,0.0465124
0.605469,-0.00937318,0.0117659,0.031392,0.00674927,-84.8217,6.01371e-18,0.0428263
0.615234,-0.00643349,0.0102357,0.038952,0.010233,-74.2593,5.55112e-18,0.0391402
0.625,-0.00349381,0.00880037,0.0465121,0.0147277,-63.6969,5.08852e-18,0.0354541
0.634766,-0.000554128,0.00754154,0.0540721,0.0201993,-53.1344,4.62593e-18,0.0317679
0.644531,0.00238555,0.00655459,0.0616322,0.0264617,-42.572,4.16334e-18,0.0280818
0.654297,0.00532524,0.00600129,0.0691923,0.0332484,-32.0095,3.70074e-18,0.0243957
0.664062,0.00826492,0.00560985,0.0767523,0.0402637,-21.4471,3.23815e-18,0.0207096
0.673828,0.0112046,0.00535421,0.0843124,0.0472417,-10.8847,2.77556e-18,0.0170235
0.683594,0.0141443,0.00520526,0.0918724,0.0540977,-0.322238,2.31296e-18,0.0133373
0.693359,0.017084,0.005047,0.0994325,0.0607711,10.2402,1.85037e-18,0.00965122
0.703125,0.0200237,0.00477738,0.106993,0.067347,20.8026,1.38778e-18,0.0059651
0.712891,0.0229633,0.00448869,0.114553,0.0738783,31.3651,9.25186e-19,0.00227898
0.722656,0.025903,0.00422769,0.122113,0.0802782,41.9275,4.62593e-19,-0.00140714
0.732422,0.0288427,0.00401997,0.129673,0.0864883,52.4899,0,-0.00509326
0.742187,0.0293509,0.00391579,0.131338,0.0923056,46.9222,1.73472e-19,-0.00491862
0.751953,0.0298591,0.00386487,0.133004,0.0976137,41.3546,3.46945e-19,-0.00474399
0.761719,0.0303672,0.0037459,0.134669,0.102384,35.7869,5.20417e-19,-0.00456935
0.771484,0.0308754,0.00359165,0.136335,0.106648,30.2192,6.93889e-19,-0.00439471
0.78125,0.0313836,0.00347426,0.138001,0.110448,24.6515,8.67362e-19,-0.00422008
0.791016,0.0318918,0.00335851,0.139666,0.113794,19.0838,1.04083e-18,-0.00404544
0.800781,0.0323999,0.0032105,0.141332,0.116583,13.5161,1.21431e-18,-0.0038708
0.810547,0.0329081,0.00311147,0.142997,0.118753,7.9484,1.38778e-18,-0.00369617
0.820312,0.0334163,0.00306604,0.144663,0.120272,2.38071,1.56125e-18,-0.00352153
0.830078,0.0339244,0.00301626,0.146329,0.121168,-3.18698,1.73472e-18,-0.0033469
0.839844,0.0344326,0.00294929,0.147994,0.121512,-8.75468,1.9082e-18,-0.00317226
0.849609,0.0349408,0.00286518,0.14966,0.121325,-14.3224,2.08167e-18,-0.00299762
0.859375,0.035449,0.00274468,0.151325,0.120618,-19.8901,2.25514e-18,-0.00282299
0.869141,0.0359571,0.00268081,0.152991,0.119328,-25.4578,2.42861e-18,-0.00264835
0.878906,0.0364653,0.00266833,0.154656,0.117491,-31.0254,2.60209e-18,-0.00247371
0.888672,0.0335408,0.00264255,0.145776,0.115119,-28.7807,2.42861e-18,0.00121994
0.898437,0.0306164,0.00255393,0.136895,0.112342,-26.536,2.25514e-18,0.00491359
0.908203,0.0276919,0.00248396,0.128014,0.109198,-24.2912,2.08167e-18,0.00860724
0.917969,0.0247674,0.00244184,0.119134,0.105682,-22.0465,1.9082e-18,0.0123009
0.927734,0.0218429,0.00242042,0.110253,0.101751,-19.8018,1.73472e-18,0.0159945
0.9375,0.0189184,0.00237366,0.101372,0.0974349,-17.557,1.56125e-18,0.0196882
0.947266,0.0159939,0.00233153,0.0924917,0.0927279,-15.3123,1.38778e-18,0.0233818
0.957031,0.0130694,0.00228448,0.0836111,0.0877172,-13.0675,1.21431e-18,0.0270755
0.966797,0.010145,0.00224432,0.0747304,0.082533,-10.8228,1.04083e-18,0.0307691
0.976562,0.00722048,0.00220986,0.0658497,0.0772739,-8.57806,8.67362e-19,0.0344628
0.986328,0.00429599,0.00216114,0.0569691,0.07203,-6.33333,6.93889e-19,0.0381565
0.996094,0.00137151,0.00211813,0.0480884,0.0668672,-4.08859,5.20417e-19,0.0418501
1.00586,-0.00155298,0.00212801,0.0392077,0.0618403,-1.84385,3.46945e-19,0.0455438
1.01562,-0.00447746,0.00213729,0.0303271,0.0569819,0.400889,1.73472e-19,0.0492374
1.02539,-0.00740195,0.00207293,0.0214464,0.0522798,2.64563,0,0.0529311
1.03516,-0.00614279,0.00202269,0.0181967,0.0476157,20.2606,0,0.0550282
1.04492,-0.00488363,0.00198038,0.014947,0.0430551,37.8756,0,0.0571254
1.05469,-0.00362448,0.001949,0.0116973,0.0386048,55.4906,0,0.0592226
1.06445,-0.00236532,0.00194458,0.00844758,0.0342841,73.1056,0,0.0613198
1.07422,-0.00110617,0.00194871,0.00519788,0.030137,90.7206,0,0.063417
1.08398,0.000152987,0.00193831,0.00194817,0.0261289,108.336,0,0.0655142
1.09375,0.00141214,0.00193104,-0.00130153,0.0222843,125.951,0,0.0676114
1.10352,0.0026713,0.00191379,-0.00455124,0.0185743,143.566,0,0.0697086
1.11328,0.00393045,0.00193998,-0.00780094,0.0151729,161.18,0,0.0718058
1.12305,0.00518961,0.00200314,-0.0110506,0.0120551,178.795,0,0.073903
1.13281,0.00644876,0.00219563,-0.0143003,0.00928321,196.41,0,0.0760002
1.14258,0.00770792,0.00251769,-0.0175501,0.00684996,214.025,0,0.0780973
1.15234,0.00896707,0.00300489,-0.0207998,0.00474973,231.64,0,0.0801945
1.16211,0.0102262,0.00374763,-0.0240495,0.00308883,249.255,0,0.0822917
1.17187,0.0114854,0.00490532,-0.0272992,0.00178271,266.87,0,0.0843889
1.18164,0.0213689,0.00655181,-0.0226986,0.00083918,261.53,-4.62593e-19,0.0816693
1.19141,0.0312525,0.00886286,-0.018098,8.44336e-05,256.189,-9.25186e-19,0.0789497
1.20117,0.0411361,0.0119027,-0.0134974,-0.000460957,250.848,-1.38778e-18,0.0762301
1.21094,0.0510196,0.0157978,-0.00889682,-0.000947461,245.508,-1.85037e-18,0.0735104
1.2207,0.0609032,0.0206092,-0.00429624,-0.00139178,240.167,-2.31296e-18,0.0707908
1.23047,0.0707868,0.0262104,0.000304349,-0.00180595,234.826,-2.77556e-18,0.0680712
1.24023,0.0806703,0.0326129,0.00490493,-0.00224862,229.486,-3.23815e-18,0.0653516
1.25,0.0905539,0.0396032,0.00950552,-0.0025923,224.145,-3.70074e-18,0.0626319
1.25977,0.100437,0.0470551,0.0141061,-0.00281572,218.804,-4.16334e-18,0.0599123
1.26953,0.110321,0.0547617,0.0187067,-0.00285044,213.464,-4.62593e-18,0.0571927
1.2793,0.120205,0.0625063,0.0233073,-0.00274843,208.123,-5.08852e-18,0.0544731
1.28906,0.130088,0.0701675,0.0279079,-0.00248215,202.782,-5.55112e-18,0.0517534
1.29883,0.139972,0.0776923,0.0325084,-0.00213592,197.442,-6.01371e-18,0.0490338
1.30859,0.149855,0.0850836,0.037109,-0.00171229,192.101,-6.4763e-18,0.0463142
1.31836,0.159739,0.0923054,0.0417096,-0.00123835,186.76,-6.93889e-18,0.0435946
1.32812,0.160151,0.0993723,0.0402657,-0.000782314,156.83,-8.32667e-18,0.0438547
1.33789,0.160563,0.106203,0.0388218,-0.000265459,126.9,-9.71445e-18,0.0441149
1.34766,0.160974,0.112726,0.0373779,0.00031377,96.9707,-1.11022e-17,0.044375
1.35742,0.161386,0.118787,0.035934,0.000975615,67.0409,-1.249e-17,0.0446351
1.36719,0.161798,0.124333,0.0344901,0.0017277,37.111,-1.38778e-17,0.0448953
1.37695,0.16221,0.129292,0.0330462,0.00256582,7.18121,-1.52656e-17,0.0451554
1.38672,0.162622,0.133675,0.0316022,0.00346805,-22.7486,-1.66533e-17,0.0454156
1.39648,0.163034,0.137511,0.0301583,0.00449186,-52.6784,-1.80411e-17,0.0456757
1.40625,0.163445,0.140836,0.0287144,0.00555495,-82.6083,-1.94289e-17,0.0459358
1.41602,0.163857,0.143591,0.0272705,0.00658488,-112.538,-2.08167e-17,0.046196
1.42578,0.164269,0.145738,0.0258266,0.00748998,-142.468,-2.22045e-17,0.0464561
1.43555,0.164681,0.147299,0.0243827,0.00818748,-172.398,-2.35922e-17,0.0467163
1.44531,0.165093,0.148206,0.0229388,0.00874143,-202.328,-2.498e-17,0.0469764
1.45508,0.165505,0.148478,0.0214949,0.00906284,-232.257,-2.63678e-17,0.0472365
1.46484,0.165917,0.148147,0.020051,0.00921958,-262.187,-2.77556e-17,0.0474967
1.47461,0.150692,0.147259,0.0150533,0.00917745,-266.849,-2.68304e-17,0.0511521
1.48437,0.135467,0.14587,0.0100557,0.00896962,-271.511,-2.59052e-17,0.0548074
1.49414,0.120242,0.143991,0.00505805,0.00861029,-276.173,-2.498e-17,0.0584628
1.50391,0.105017,0.141605,6.04205e-05,0.00807979,-280.835,-2.40548e-17,0.0621181
1.51367,0.0897924,0.138731,-0.00493721,0.00743268,-285.497,-2.31296e-17,0.0657735
1.52344,0.0745676,0.135415,-0.00993485,0.00663524,-290.159,-2.22045e-17,0.0694289
1.5332,0.0593428,0.131685,-0.0149325,0.00578194,-294.821,-2.12793e-17,0.0730842
1.54297,0.044118,0.127604,-0.0199301,0.00488634,-299.482,-2.03541e-17,0.0767396
1.55273,0.0288932,0.123221,-0.0249277,0.00393091,-304.144,-1.94289e-17,0.0803949
1.5625,0.0136683,0.11858,-0.0299254,0.00293221,-308.806,-1.85037e-17,0.0840503
1.57227,-0.00155647,0.113688,-0.034923,0.00195123,-313.468,-1.75785e-17,0.0877057
1.58203,-0.0167813,0.108576,-0.0399206,0.000952646,-318.13,-1.66533e-17,0.091361
1.5918,-0.0320061,0.103279,-0.0449183,-5.56641e-06,-322.792,-1.57282e-17,0.0950164
1.60156,-0.0472309,0.0978464,-0.0499159,-0.000946904,-327.454,-1.4803e-17,0.0986717
1.61133,-0.0624557,0.0923385,-0.0549135,-0.00186838,-332.116,-1.38778e-17,0.102327
1.62109,-0.0635143,0.0867671,-0.0484038,-0.00268562,-302.873,-1.29526e-17,0.0982493
1.63086,-0.0645729,0.0811979,-0.0418941,-0.00342738,-273.631,-1.20274e-17,0.0941716
1.64062,-0.0656314,0.0756148,-0.0353844,-0.00410839,-244.389,-1.11022e-17,0.0900938
1.65039,-0.06669,0.0700608,-0.0288747,-0.00468023,-215.146,-1.0177e-17,0.0860161
1.66016,-0.0677486,0.0645758,-0.0223649,-0.00517603,-185.904,-9.25186e-18,0.0819383
1.66992,-0.0688071,0.0591781,-0.0158552,-0.00560124,-156.661,-8.32667e-18,0.0778606
1.67969,-0.0698657,0.0539333,-0.0093455,-0.00591533,-127.419,-7.40149e-18,0.0737828
1.68945,-0.0709243,0.0488272,-0.00283578,-0.00610116,-98.1764,-6.4763e-18,0.0697051
1.69922,-0.0719828,0.043905,0.00367394,-0.00618618,-68.9339,-5.55112e-18,0.0656273
1.70898,-0.0730414,0.0391556,0.0101837,-0.00615416,-39.6915,-4.62593e-18,0.0615496
1.71875,-0.0741,0.0346472,0.0166934,-0.00590769,-10.449,-3.70074e-18,0.0574718
1.72852,-0.0751585,0.0303919,0.0232031,-0.00548842,18.7934,-2.77556e-18,0.0533941
1.73828,-0.0762171,0.0264286,0.0297128,-0.00480867,48.0358,-1.85037e-18,0.0493163
1.74805,-0.0772757,0.0227339,0.0362225,-0.00380728,77.2783,-9.25186e-19,0.0452386
1.75781,-0.0783342,0.0193644,0.0427323,-0.0024242,106.521,0,0.0411608
1.76758,-0.0661505,0.0162961,0.0520346,-0.000608262,109.31,4.62593e-19,0.0345913
1.77734,-0.0539668,0.0135477,0.061337,0.00175389,112.1,9.25186e-19,0.0280217
1.78711,-0.0417831,0.0112026,0.0706394,0.00475143,114.889,1.38778e-18,0.0214521
1.79687,-0.0295995,0.00922603,0.0799418,0.00839089,117.678,1.85037e-18,0.0148825
1.80664,-0.0174158,0.00760131,0.0892442,0.0127034,120.468,2.31296e-18,0.00831295
1.81641,-0.00523208,0.00635985,0.0985465,0.0177083,123.257,2.77556e-18,0.00174337
1.82617,0.00695161,0.00547046,0.107849,0.023247,126.047,3.23815e-18,-0.0048262
1.83594,0.0191353,0.00485259,0.117151,0.0293282,128.836,3.70074e-18,-0.0113958
1.8457,0.031319,0.0045051,0.126454,0.0357677,131.625,4.16334e-18,-0.0179654
1.85547,0.0435027,0.00429814,0.135756,0.0423839,134.415,4.62593e-18,-0.0245349
1.86523,0.0556864,0.00415195,0.145058,0.0490995,137.204,5.08852e-18,-0.0311045
1.875,0.0678701,0.00392414,0.154361,0.0557183,139.994,5.55112e-18,-0.0376741
1.88477,0.0800538,0.00361195,0.163663,0.0621824,142.783,6.01371e-18,-0.0442437
1.89453,0.0922374,0.00323637,0.172966,0.0683811,145.572,6.4763e-18,-0.0508132
1.9043,0.104421,0.00287238,0.182268,0.0742973,148.362,6.93889e-18,-0.0573828
1.91406,0.102097,0.0025834,0.179252,0.0799332,126.895,6.93889e-18,-0.0537997
1.92383,0.099772,0.00245379,0.176236,0.0853119,105.428,6.93889e-18,-0.0502166
1.93359,0.0974474,0.00248013,0.17322,0.0904006,83.9604,6.93889e-18,-0.0466336
1.94336,0.0951228,0.00266095,0.170205,0.0951418,62.4933,6.93889e-18,-0.0430505
1.95312,0.0927983,0.00290414,0.167189,0.0994753,41.0262,6.93889e-18,-0.0394674
1.96289,0.0904737,0.00313283,0.164173,0.103363,19.559,6.93889e-18,-0.0358843
1.97266,0.0881491,0.00325726,0.161157,0.106715,-1.90808,6.93889e-18,-0.0323012
1.98242,0.0858246,0.00321387,0.158141,0.109507,-23.3752,6.93889e-18,-0.0287181
1.99219,0.0835,0.00302121,0.155126,0.111741,-44.8423,6.93889e-18,-0.0251351
2.00195,0.0811754,0.00271711,0.15211,0.113408,-66.3094,6.93889e-18,-0.021552
2.01172,0.0788508,0.00238102,0.149094,0.114568,-87.7766,6.93889e-18,-0.0179689
2.02148,0.0765263,0.00204313,0.146078,0.115202,-109.244,6.93889e-18,-0.0143858
2.03125,0.0742017,0.00172942,0.143062,0.115365,-130.711,6.93889e-18,-0.0108027
2.04102,0.0718771,0.00141064,0.140046,0.114999,-152.178,6.93889e-18,-0.00721964
2.05078,0.0695525,0.00107528,0.137031,0.114124,-173.645,6.93889e-18,-0.00363656
2.06055,0.0596934,0.000781494,0.123432,0.112775,-159.27,6.4763e-18,0.00447516
2.07031,0.0498343,0.000504551,0.109834,0.110916,-144.896,6.01371e-18,0.0125869
2.08008,0.0399752,0.000345732,0.096236,0.108635,-130.521,5.55112e-18,0.0206986
2.08984,0.0301161,0.00028708,0.0826378,0.10591,-116.147,5.08852e-18,0.0288103
2.09961,0.020257,0.000344824,0.0690397,0.102872,-101.772,4.62593e-18,0.036922
2.10937,0.0103978,0.000526055,0.0554415,0.0994828,-87.3975,4.16334e-18,0.0450337
2.11914,0.000538723,0.000797959,0.0418433,0.0958455,-73.0229,3.70074e-18,0.0531455
2.12891,-0.0093204,0.00113001,0.0282451,0.0919105,-58.6483,3.23815e-18,0.0612572
2.13867,-0.0191795,0.00151354,0.0146469,0.0877455,-44.2737,2.77556e-18,0.0693689
2.14844,-0.0290386,0.00189659,0.00104875,0.0834086,-29.8991,2.31296e-18,0.0774806
2.1582,-0.0388977,0.00227291,-0.0125494,0.0788963,-15.5245,1.85037e-18,0.0855923
2.16797,-0.0487569,0.00265359,-0.0261476,0.0742948,-1.14994,1.38778e-18,0.093704
2.17773,-0.058616,0.00303688,-0.0397458,0.0696333,13.2247,9.25186e-19,0.101816
2.1875,-0.0684751,0.00341739,-0.053344,0.0649434,27.5992,4.62593e-19,0.109927
2.19727,-0.0783342,0.00371244,-0.0669422,0.0602792,41.9738,0,0.118039
2.20703,-0.0716495,0.00392212,-0.0647853,0.055636,61.3166,-1.85037e-18,0.116549
2.2168,-0.0649647,0.00398373,-0.0626284,0.0510441,80.6594,-3.70074e-18,0.115059
2.22656,-0.0582799,0.00394925,-0.0604715,0.046532,100.002,-5.55112e-18,0.113569
2.23633,-0.0515952,0.00384642,-0.0583147,0.0421455,119.345,-7.40149e-18,0.112079
2.24609,-0.0449104,0.00369747,-0.0561578,0.0379269,138.688,-9.25186e-18,0.110589
2.25586,-0.0382256,0.00347716,-0.0540009,0.0338669,158.031,-1.11022e-17,0.109099
2.26562,-0.0315409,0.00320045,-0.051844,0.0300317,177.373,-1.29526e-17,0.107609
2.27539,-0.0248561,0.0028582,-0.0496871,0.0264124,196.716,-1.4803e-17,0.106119
2.28516,-0.0181713,0.00247239,-0.0475303,0.0230477,216.059,-1.66533e-17,0.104629
2.29492,-0.0114866,0.0021094,-0.0453734,0.0199901,235.402,-1.85037e-17,0.103138
2.30469,-0.0048018,0.00182074,-0.0432165,0.0172317,254.745,-2.03541e-17,0.101648
2.31445,0.00188297,0.00163491,-0.0410596,0.0148102,274.087,-2.22045e-17,0.100158
2.32422,0.00856773,0.00166655,-0.0389028,0.012718,293.43,-2.40548e-17,0.0986683
2.33398,0.0152525,0.00195085,-0.0367459,0.0110256,312.773,-2.59052e-17,0.0971782
2.34375,0.0219373,0.00258952,-0.034589,0.00960064,332.116,-2.77556e-17,0.0956881
2.35352,0.0353226,0.00364793,-0.0224001,0.00849671,315.884,-2.61365e-17,0.088672
2.36328,0.0487078,0.00520119,-0.0102112,0.00764508,299.652,-2.45174e-17,0.0816558
2.37305,0.0620931,0.00735812,0.00197769,0.0070079,283.419,-2.28983e-17,0.0746396
2.38281,0.0754784,0.0101721,0.0141666,0.00656276,267.187,-2.12793e-17,0.0676235
2.39258,0.0888637,0.0136557,0.0263555,0.00619383,250.955,-1.96602e-17,0.0606073
2.40234,0.102249,0.0178207,0.0385444,0.00588422,234.723,-1.80411e-17,0.0535911
2.41211,0.115634,0.0227192,0.0507333,0.00562497,218.491,-1.6422e-17,0.046575
2.42187,0.12902,0.0282596,0.0629222,0.00531803,202.258,-1.4803e-17,0.0395588
2.43164,0.142405,0.0344061,0.0751111,0.00502107,186.026,-1.31839e-17,0.0325426
2.44141,0.15579,0.0410728,0.0873,0.0047093,169.794,-1.15648e-17,0.0255264
2.45117,0.169175,0.0481492,0.0994889,0.00441932,153.562,-9.94575e-18,0.0185103
2.46094,0.182561,0.0555251,0.111678,0.00412541,137.33,-8.32667e-18,0.0114941
2.4707,0.195946,0.0630502,0.123867,0.00383672,121.098,-6.7076e-18,0.00447794
2.48047,0.209331,0.0705909,0.136056,0.00360176,104.865,-5.08852e-18,-0.00253823
2.49023,0.222717,0.0780698,0.148244,0.00342105,88.6332,-3.46945e-18,-0.0095544
2.5,0.218949,0.0853977,0.137633,0.00326982,60.5833,-4.16334e-18,-0.00548627
2.50977,0.21518,0.0925354,0.127021,0.00316078,32.5334,-4.85723e-18,-0.00141814
2.51953,0.211412,0.0994584,0.11641,0.00301424,4.48341,-5.55112e-18,0.00264999
2.5293,0.207644,0.106128,0.105798,0.00287212,-23.5665,-6.245e-18,0.00671812
2.53906,0.203876,0.112516,0.0951862,0.00272438,-51.6165,-6.93889e-18,0.0107863
2.54883,0.200108,0.118553,0.0845746,0.00254821,-79.6664,-7.63278e-18,0.0148544
2.55859,0.19634,0.124153,0.0739629,0.00240674,-107.716,-8.32667e-18,0.0189225
2.56836,0.192572,0.129229,0.0633512,0.00225527,-135.766,-9.02056e-18,0.0229906
2.57812,0.188804,0.133713,0.0527396,0.00214646,-163.816,-9.71445e-18,0.0270588
2.58789,0.185036,0.137505,0.0421279,0.00205148,-191.866,-1.04083e-17,0.0311269
2.59766,0.181268,0.140615,0.0315163,0.00196266,-219.916,-1.11022e-17,0.035195
2.60742,0.1775,0.143036,0.0209046,0.00184313,-247.966,-1.17961e-17,0.0392632
2.61719,0.173731,0.144788,0.010293,0.00174378,-276.016,-1.249e-17,0.0433313
2.62695,0.169963,0.145921,-0.000318704,0.00165466,-304.066,-1.31839e-17,0.0473994
2.63672,0.166195,0.14642,-0.0109304,0.00153624,-332.116,-1.38778e-17,0.0514676
2.64648,0.149893,0.146319,-0.0146645,0.00144357,-327.601,-1.11022e-17,0.0582988
2.65625,0.133591,0.145575,-0.0183986,0.00133834,-323.086,-8.32667e-18,0.06513
2.66602,0.117289,0.144212,-0.0221327,0.00128235,-318.572,-5.55112e-18,0.0719612
2.67578,0.100987,0.142215,-0.0258668,0.00118951,-314.057,-2.77556e-18,0.0787924
2.68555,0.0846854,0.139658,-0.029601,0.00111993,-309.542,2.09541e-31,0.0856236
2.69531,0.0683835,0.136576,-0.0333351,0.00106295,-305.028,2.77556e-18,0.0924548
2.70508,0.0520815,0.132994,-0.0370692,0.000955635,-300.513,5.55112e-18,0.099286
2.71484,0.0357795,0.12899,-0.0408033,0.00089833,-295.998,8.32667e-18,0.106117
2.72461,0.0194776,0.124574,-0.0445374,0.000817031,-291.484,1.11022e-17,0.112948
2.73437,0.0031756,0.119804,-0.0482716,0.000760811,-286.969,1.38778e-17,0.11978
2.74414,-0.0131264,0.114707,-0.0520057,0.000697764,-282.454,1.66533e-17,0.126611
2.75391,-0.0294283,0.109347,-0.0557398,0.000638496,-277.939,1.94289e-17,0.133442
2.76367,-0.0457303,0.103732,-0.0594739,0.000592324,-273.425,2.22045e-17,0.140273
2.77344,-0.0620323,0.0979398,-0.063208,0.000530156,-268.91,2.498e-17,0.147104
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-264.395,2.77556e-17,0.153936
2.79297,-0.0775978,0.0860265,-0.0522535,0.000390117,-224.628,2.40548e-17,0.143209
2.80273,-0.0768613,0.0800208,-0.0375648,0.000310225,-184.861,2.03541e-17,0.132481
2.8125,-0.0761249,0.0740642,-0.0228762,0.000254766,-145.093,1.66533e-17,0.121754
2.82227,-0.0753884,0.0681611,-0.0081875,0.000213135,-105.326,1.29526e-17,0.111027
2.83203,-0.074652,0.0623513,0.00650116,0.000175313,-65.5583,9.25186e-18,0.1003
2.8418,-0.0739155,0.0566735,0.0211898,0.000201504,-25.7909,5.55112e-18,0.089573
2.85156,-0.0731791,0.0511624,0.0358785,0.000265518,13.9765,1.85037e-18,0.0788459
2.86133,-0.0724426,0.0458886,0.0505672,0.000381387,53.744,-1.85037e-18,0.0681188
2.87109,-0.0717062,0.0408571,0.0652558,0.000563291,93.5114,-5.55112e-18,0.0573917
2.88086,-0.0709697,0.0361218,0.0799445,0.000810908,133.279,-9.25186e-18,0.0466646
2.89062,-0.0702333,0.0316897,0.0946331,0.00112146,173.046,-1.29526e-17,0.0359376
2.90039,-0.0694968,0.0275761,0.109322,0.00157427,212.814,-1.66533e-17,0.0252105
2.91016,-0.0687604,0.0238102,0.12401,0.00213369,252.581,-2.03541e-17,0.0144834
2.91992,-0.068024,0.020358,0.138699,0.00290584,292.348,-2.40548e-17,0.00375627
2.92969,-0.0672875,0.0173026,0.153388,0.00395323,332.116,-2.77556e-17,-0.00697083
2.93945,-0.0479539,0.0146357,0.155313,0.0053182,310.999,-2.59052e-17,-0.0163477
2.94922,-0.0286203,0.0123475,0.157238,0.00706424,289.882,-2.40548e-17,-0.0257246
2.95898,-0.00928668,0.0104982,0.159164,0.00928529,268.766,-2.22045e-17,-0.0351016
2.96875,0.0100469,0.00900935,0.161089,0.0119796,247.649,-2.03541e-17,-0.0444785
2.97852,0.0293805,0.00787022,0.163015,0.0152056,226.532,-1.85037e-17,-0.0538554
2.98828,0.0487141,0.00706816,0.16494,0.0189206,205.415,-1.66533e-17,-0.0632323
2.99805,0.0680477,0.00662323,0.166865,0.0231542,184.299,-1.4803e-17,-0.0726092
3.00781,0.0873814,0.00651583,0.168791,0.0278601,163.182,-1.29526e-17,-0.0819861
3.01758,0.106715,0.00665218,0.170716,0.032901,142.065,-1.11022e-17,-0.091363
3.02734,0.126049,0.00706046,0.172641,0.0382942,120.948,-9.25186e-18,-0.10074
3.03711,0.145382,0.00759062,0.174567,0.0438468,99.8315,-7.40149e-18,-0.110117
3.04687,0.164716,0.00822621,0.176492,0.0494892,78.7147,-5.55112e-18,-0.119494
3.05664,0.184049,0.00897272,0.178417,0.0551202,57.598,-3.70074e-18,-0.128871
3.06641,0.203383,0.00971672,0.180343,0.0606118,36.4812,-1.85037e-18,-0.138248
3.07617,0.222717,0.0104405,0.182268,0.0659277,15.3645,0,-0.147624
3.08594,0.206892,0.0110871,0.169737,0.0709921,-7.8009,9.25186e-19,-0.133779
3.0957,0.191068,0.0117402,0.157206,0.0757527,-30.9663,1.85037e-18,-0.119934
3.10547,0.175244,0.012318,0.144676,0.0802232,-54.1316,2.77556e-18,-0.106088
3.11523,0.15942,0.0128032,0.132145,0.0843759,-77.297,3.70074e-18,-0.0922431
3.125,0.143596,0.0132531,0.119614,0.0882028,-100.462,4.62593e-18,-0.0783977
3.13477,0.127772,0.0136927,0.107084,0.0917201,-123.628,5.55112e-18,-0.0645524
3.14453,0.111948,0.0140312,0.0945528,0.0948503,-146.793,6.4763e-18,-0.0507071
3.1543,0.0961235,0.0143771,0.0820221,0.0976236,-169.958,7.40149e-18,-0.0368617
3.16406,0.0802993,0.0146931,0.0694914,0.0999909,-193.124,8.32667e-18,-0.0230164
3.17383,0.0644752,0.0148893,0.0569607,0.101933,-216.289,9.25186e-18,-0.00917105
3.18359,0.048651,0.0150742,0.0444299,0.103428,-239.454,1.0177e-17,0.00467429
3.19336,0.0328269,0.0151292,0.0318992,0.104471,-262.62,1.11022e-17,0.0185196
3.20312,0.0170028,0.015082,0.0193685,0.105066,-285.785,1.20274e-17,0.032365
3.21289,0.00117863,0.0150003,0.00683777,0.105238,-308.951,1.29526e-17,0.0462103
3.22266,-0.0146455,0.0147972,-0.00569296,0.104995,-332.116,1.38778e-17,0.0600556
3.23242,-0.0188914,0.0145608,-0.00977624,0.10437,-287.834,1.29526e-17,0.0709371
3.24219,-0.0231373,0.0142821,-0.0138595,0.103341,-243.552,1.20274e-17,0.0818186
3.25195,-0.0273833,0.0139014,-0.0179428,0.10196,-199.27,1.11022e-17,0.0927001
3.26172,-0.0316292,0.0135211,-0.0220261,0.10017,-154.987,1.0177e-17,0.103582
3.27148,-0.0358751,0.0130761,-0.0261094,0.0980096,-110.705,9.25186e-18,0.114463
3.28125,-0.040121,0.0125484,-0.0301926,0.0954727,-66.4232,8.32667e-18,0.125345
3.29102,-0.0443669,0.0120009,-0.0342759,0.0925498,-22.1411,7.40149e-18,0.136226
3.30078,-0.0486128,0.0114029,-0.0383592,0.0893451,22.1411,6.4763e-18,0.147108
3.31055,-0.0528587,0.0107145,-0.0424425,0.0858278,66.4232,5.55112e-18,0.157989
3.32031,-0.0571047,0.0100199,-0.0465258,0.0820797,110.705,4.62593e-18,0.168871
3.33008,-0.0613506,0.00932229,-0.050609,0.0781597,154.987,3.70074e-18,0.179752
3.33984,-0.0655965,0.0086076,-0.0546923,0.0741017,199.27,2.77556e-18,0.190633
3.34961,-0.0698424,0.00783741,-0.0587756,0.0699297,243.552,1.85037e-18,0.201515
3.35937,-0.0740883,0.00706198,-0.0628589,0.0656866,287.834,9.25186e-19,0.212396
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,332.116,0,0.223278
3.37891,-0.059922,0.00550518,-0.0532541,0.0570737,332.116,0,0.209863
3.38867,-0.0415097,0.00469444,-0.039566,0.0527576,332.116,0,0.196448
3.39844,-0.0230974,0.00391365,-0.0258779,0.0484806,332.116,0,0.183032
3.4082,-0.00468519,0.00315313,-0.0121898,0.0442412,332.116,0,0.169617
3.41797,0.0137271,0.00239162,0.00149825,0.0401,332.116,0,0.156202
3.42773,0.0321393,0.00168108,0.0151863,0.0361072,332.116,0,0.142787
3.4375,0.0505516,0.000994219,0.0288744,0.032238,332.116,0,0.129372
3.44727,0.0689638,0.000361963,0.0425625,0.0285506,332.116,0,0.115957
3.45703,0.0873761,-0.000194414,0.0562506,0.0250823,332.116,0,0.102541
3.4668,0.105788,-0.000673037,0.0699387,0.0218427,332.116,0,0.0891262
3.47656,0.124201,-0.00103843,0.0836267,0.0189039,332.116,0,0.075711
3.48633,0.142613,-0.00123721,0.0973148,0.0162517,332.116,0,0.0622958
3.49609,0.161025,-0.00127028,0.111003,0.0139461,332.116,0,0.0488807
3.50586,0.179437,-0.00107314,0.124691,0.0119857,332.116,0,0.0354655
3.51562,0.19785,-0.000608086,0.138379,0.0103439,332.116,0,0.0220503
3.52539,0.199507,0.000145986,0.141305,0.00907485,287.834,1.85037e-18,0.0140846
3.53516,0.201165,0.00129085,0.144231,0.00808383,243.552,3.70074e-18,0.00611887
3.54492,0.202823,0.00283729,0.147157,0.00740294,199.27,5.55112e-18,-0.00184685
3.55469,0.204481,0.00483955,0.150083,0.00692379,154.987,7.40149e-18,-0.00981257
3.56445,0.206139,0.00734446,0.153009,0.00666451,110.705,9.25186e-18,-0.0177783
3.57422,0.207796,0.0103906,0.155935,0.00655775,66.4232,1.11022e-17,-0.025744
3.58398,0.209454,0.0139773,0.158861,0.00656895,22.1411,1.29526e-17,-0.0337097
3.59375,0.211112,0.0180671,0.161786,0.00664081,-22.1411,1.4803e-17,-0.0416755
3.60352,0.21277,0.0227015,0.164712,0.00674294,-66.4232,1.66533e-17,-0.0496412
3.61328,0.214428,0.0277812,0.167638,0.00680771,-110.705,1.85037e-17,-0.0576069
3.62305,0.216085,0.0332669,0.170564,0.00685693,-154.987,2.03541e-17,-0.0655726
3.63281,0.217743,0.0391008,0.17349,0.00688778,-199.27,2.22045e-17,-0.0735383
3.64258,0.219401,0.0451542,0.176416,0.00686736,-243.552,2.40548e-17,-0.0815041
3.65234,0.221059,0.0513779,0.179342,0.00678205,-287.834,2.59052e-17,-0.0894698
3.66211,0.222717,0.0576253,0.182268,0.00666249,-332.116,2.77556e-17,-0.0974355
3.67188,0.202647,0.0638626,0.165654,0.00648035,-332.116,2.59052e-17,-0.0791417
3.68164,0.182576,0.070009,0.14904,0.00623777,-332.116,2.40548e-17,-0.0608479
3.69141,0.162506,0.0759959,0.132426,0.00595734,-332.116,2.22045e-17,-0.0425541
3.70117,0.142436,0.081787,0.115812,0.00561598,-332.116,2.03541e-17,-0.0242603
3.71094,0.122366,0.0873262,0.0991979,0.00518651,-332.116,1.85037e-17,-0.00596655
3.7207,0.102296,0.092599,0.0825839,0.00472632,-332.116,1.66533e-17,0.0123272
3.73047,0.0822262,0.0975577,0.0659699,0.00422268,-332.116,1.4803e-17,0.030621
3.74023,0.0621562,0.102195,0.0493559,0.00362086,-332.116,1.29526e-17,0.0489148
3.75,0.0420861,0.106482,0.0327419,0.00302303,-332.116,1.11022e-17,0.0672086
3.75977,0.0220161,0.110386,0.0161279,0.00237422,-332.116,9.25186e-18,0.0855024
3.76953,0.001946,0.113878,-0.000486135,0.00173232,-332.116,7.40149e-18,0.103796
3.7793,-0.0181241,0.116958,-0.0171001,0.00111507,-332.116,5.55112e-18,0.12209
3.78906,-0.0381941,0.119565,-0.0337141,0.000524766,-332.116,3.70074e-18,0.140384
3.79883,-0.0582642,0.121695,-0.0503282,-4.3125e-05,-332.116,1.85037e-18,0.158678
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-332.116,0,0.176971
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-287.834,0,0.180815
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-243.552,0,0.184659
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-199.27,0,0.188503
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-154.987,0,0.192347
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-110.705,0,0.196191
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-66.4232,0,0.200035
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-22.1411,0,0.203879
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,22.1411,0,0.207723
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,66.4232,0,0.211567
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,110.705,0,0.21541
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,154.987,0,0.219254
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,199.27,0,0.223098
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,243.552,0,0.226942
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,287.834,0,0.230786
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,332.116,0,0.23463
3.96484,-0.0582642,0.0946924,-0.0503282,0.000307207,332.116,-3.70074e-18,0.205416
3.97461,-0.0381941,0.0906161,-0.0337141,0.000788965,332.116,-7.40149e-18,0.176203
3.98438,-0.0181241,0.0864047,-0.0171001,0.0012895,332.116,-1.11022e-17,0.146989
3.99414,0.001946,0.0820788,-0.000486135,0.00179455,332.116,-1.4803e-17,0.117776
4.00391,0.0220161,0.0777016,0.0161279,0.002296,332.116,-1.85037e-17,0.0885622
4.01367,0.0420861,0.0732935,0.0327419,0.00280002,332.116,-2.22045e-17,0.0593487
4.02344,0.0621562,0.0689019,0.0493559,0.0033179,332.116,-2.59052e-17,0.0301351
4.0332,0.0822262,0.0645449,0.0659699,0.00381363,332.116,-2.96059e-17,0.000921548
4.04297,0.102296,0.0602919,0.0825839,0.00435835,332.116,-3.33067e-17,-0.028292
4.05273,0.122366,0.0561282,0.0991979,0.00491815,332.116,-3.70074e-17,-0.0575056
4.0625,0.142436,0.0521391,0.115812,0.0055304,332.116,-4.07082e-17,-0.0867191
4.07227,0.162506,0.0482902,0.132426,0.00621431,332.116,-4.44089e-17,-0.115933
4.08203,0.182576,0.0446471,0.14904,0.00700283,332.116,-4.81097e-17,-0.145146
4.0918,0.202647,0.0412027,0.165654,0.0079285,332.116,-5.18104e-17,-0.17436
4.10156,0.222717,0.0379661,0.182268,0.00898688,332.116,-5.55112e-17,-0.203573
4.11133,0.222717,0.0349598,0.182268,0.0102598,287.834,-4.81097e-17,-0.206529
4.12109,0.222717,0.0321908,0.182268,0.0117904,243.552,-4.07082e-17,-0.209484
4.13086,0.222717,0.0296441,0.182268,0.0136112,199.27,-3.33067e-17,-0.21244
4.14062,0.222717,0.027341,0.182268,0.0156851,154.987,-2.59052e-17,-0.215395
4.15039,0.222717,0.0252493,0.182268,0.0181465,110.705,-1.85037e-17,-0.218351
4.16016,0.222717,0.0233794,0.182268,0.0209316,66.4232,-1.11022e-17,-0.221307
4.16992,0.222717,0.0217029,0.182268,0.024076,22.1411,-3.70074e-18,-0.224262
4.17969,0.222717,0.0202256,0.182268,0.027531,-22.1411,3.70074e-18,-0.227218
4.18945,0.222717,0.0189463,0.182268,0.0313341,-66.4232,1.11022e-17,-0.230173
4.19922,0.222717,0.0178009,0.182268,0.0353987,-110.705,1.85037e-17,-0.233129
4.20898,0.222717,0.0168387,0.182268,0.0396671,-154.987,2.59052e-17,-0.236084
4.21875,0.222717,0.0159462,0.182268,0.0441199,-199.27,3.33067e-17,-0.23904
4.22852,0.222717,0.0152243,0.182268,0.0486456,-243.552,4.07082e-17,-0.241995
4.23828,0.222717,0.0145209,0.182268,0.0532057,-287.834,4.81097e-17,-0.244951
4.24805,0.222717,0.0138816,0.182268,0.0577098,-332.116,5.55112e-17,-0.247906
4.25781,0.202647,0.0133309,0.165654,0.0621251,-332.116,4.81097e-17,-0.210549
4.26758,0.182576,0.0127759,0.14904,0.0663688,-332.116,4.07082e-17,-0.173191
4.27734,0.162506,0.012269,0.132426,0.0704277,-332.116,3.33067e-17,-0.135834
4.28711,0.142436,0.01184,0.115812,0.0742616,-332.116,2.59052e-17,-0.0984759
4.29687,0.122366,0.0114412,0.0991979,0.0778215,-332.116,1.85037e-17,-0.0611183
4.30664,0.102296,0.0110729,0.0825839,0.0811369,-332.116,1.11022e-17,-0.0237606
4.31641,0.0822262,0.010792,0.0659699,0.0841678,-332.116,3.70074e-18,0.013597
4.32617,0.0621562,0.0105992,0.0493559,0.0868841,-332.116,-3.70074e-18,0.0509547
4.33594,0.0420861,0.010431,0.0327419,0.089304,-332.116,-1.11022e-17,0.0883123
4.3457,0.0220161,0.0103433,0.0161279,0.0913787,-332.116,-1.85037e-17,0.12567
4.35547,0.001946,0.0103104,-0.000486135,0.093114,-332.116,-2.59052e-17,0.163028
4.36523,-0.0181241,0.0103394,-0.0171001,0.0944588,-332.116,-3.33067e-17,0.200385
4.375,-0.0381941,0.0103231,-0.0337141,0.0954314,-332.116,-4.07082e-17,0.237743
4.38477,-0.0582642,0.0103493,-0.0503282,0.0960129,-332.116,-4.81097e-17,0.275101
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-332.116,-5.55112e-17,0.312458
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-287.834,-5.55112e-17,0.312635
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-243.552,-5.55112e-17,0.312812
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,-199.27,-5.55112e-17,0.312989
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,-154.987,-5.55112e-17,0.313166
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,-110.705,-5.55112e-17,0.313343
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,-66.4232,-5.55112e-17,0.31352
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,-22.1411,-5.55112e-17,0.313697
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,22.1411,-5.55112e-17,0.313874
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,66.4232,-5.55112e-17,0.31405
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,110.705,-5.55112e-17,0.314227
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,154.987,-5.55112e-17,0.314404
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,199.27,-5.55112e-17,0.314581
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,243.552,-5.55112e-17,0.314758
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,287.834,-5.55112e-17,0.314935
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,332.116,-5.55112e-17,0.315112
4.55078,-0.0582642,0.00671291,-0.0503282,0.0602665,332.116,-4.81097e-17,0.274642
4.56055,-0.0381941,0.0063307,-0.0337141,0.0567771,332.116,-4.07082e-17,0.234171
4.57031,-0.0181241,0.00594331,-0.0171001,0.0533043,332.116,-3.33067e-17,0.193701
4.58008,0.001946,0.00555735,-0.000486135,0.0498443,332.116,-2.59052e-17,0.15323
4.58984,0.0220161,0.00521194,0.0161279,0.0464414,332.116,-1.85037e-17,0.112759
4.59961,0.0420861,0.00491279,0.0327419,0.0431328,332.116,-1.11022e-17,0.072289
4.60937,0.0621562,0.00464177,0.0493559,0.0399277,332.116,-3.70074e-18,0.0318185
4.61914,0.0822262,0.00446587,0.0659699,0.0368476,332.116,3.70074e-18,-0.00865205
4.62891,0.102296,0.004381,0.0825839,0.033902,332.116,1.11022e-17,-0.0491226
4.63867,0.122366,0.00440098,0.0991979,0.0311315,332.116,1.85037e-17,-0.0895931
4.64844,0.142436,0.00456231,0.115812,0.0285406,332.116,2.59052e-17,-0.130064
4.6582,0.162506,0.00487629,0.132426,0.0261219,332.116,3.33067e-17,-0.170534
4.66797,0.182576,0.0053678,0.14904,0.0239343,332.116,4.07082e-17,-0.211005
4.67773,0.202647,0.00606431,0.165654,0.0219392,332.116,4.81097e-17,-0.251475
4.6875,0.222717,0.00697963,0.182268,0.0201533,332.116,5.55112e-17,-0.291946
4.69727,0.222717,0.00815897,0.182268,0.018574,287.834,5.18104e-17,-0.281826
4.70703,0.222717,0.00963976,0.182268,0.0171861,243.552,4.81097e-17,-0.271706
4.7168,0.222717,0.0114507,0.182268,0.0160055,199.27,4.44089e-17,-0.261587
4.72656,0.222717,0.0135552,0.182268,0.0149719,154.987,4.07082e-17,-0.251467
4.73633,0.222717,0.0160806,0.182268,0.0140877,110.705,3.70074e-17,-0.241348
4.74609,0.222717,0.0189815,0.182268,0.0132984,66.4232,3.33067e-17,-0.231228
4.75586,0.222717,0.0222562,0.182268,0.0126158,22.1411,2.96059e-17,-0.221109
4.76562,0.222717,0.0259358,0.182268,0.0120163,-22.1411,2.59052e-17,-0.210989
4.77539,0.222717,0.029998,0.182268,0.0114543,-66.4232,2.22045e-17,-0.200869
4.78516,0.222717,0.0343997,0.182268,0.0109132,-110.705,1.85037e-17,-0.19075
4.79492,0.222717,0.039124,0.182268,0.0104304,-154.987,1.4803e-17,-0.18063
4.80469,0.222717,0.0441388,0.182268,0.00995364,-199.27,1.11022e-17,-0.170511
4.81445,0.222717,0.0493309,0.182268,0.0094703,-243.552,7.40149e-18,-0.160391
4.82422,0.222717,0.0547026,0.182268,0.00901743,-287.834,3.70074e-18,-0.150272
4.83398,0.222717,0.060125,0.182268,0.00858223,-332.116,0,-0.140152
4.84375,0.202647,0.0655538,0.165654,0.00816718,-332.116,0,-0.0923105
4.85352,0.182576,0.0709208,0.14904,0.00774179,-332.116,0,-0.0444691
4.86328,0.162506,0.0761648,0.132426,0.00731391,-332.116,0,0.00337238
4.87305,0.142436,0.0812292,0.115812,0.00693094,-332.116,0,0.0512138
4.88281,0.122366,0.0860505,0.0991979,0.00652734,-332.116,0,0.0990553
4.89258,0.102296,0.0906267,0.0825839,0.00614874,-332.116,0,0.146897
4.90234,0.0822262,0.0949047,0.0659699,0.00579067,-332.116,0,0.194738
4.91211,0.0621562,0.0988705,0.0493559,0.00540328,-332.116,0,0.24258
4.92187,0.0420861,0.102504,0.0327419,0.00503326,-332.116,0,0.290421
4.93164,0.0220161,0.105788,0.0161279,0.00468451,-332.116,0,0.338263
4.94141,0.001946,0.108719,-0.000486135,0.00436752,-332.116,0,0.386104
4.95117,-0.0181241,0.111279,-0.0171001,0.00402604,-332.116,0,0.433945
4.96094,-0.0381941,0.113442,-0.0337141,0.00371643,-332.116,0,0.481787
4.9707,-0.0582642,0.115241,-0.0503282,0.00342586,-332.116,0,0.529628
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-332.116,0,0.57747
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-287.834,0,0.552473
5,-0.0783342,0.118195,-0.0669422,0.0026705,-243.552,0,0.527476
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,-199.27,0,0.50248
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,-154.987,0,0.477483
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,-110.705,0,0.452486
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,-66.4232,0,0.42749
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,-22.1411,0,0.402493
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,22.1411,0,0.377496
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,66.4232,0,0.3525
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,110.705,0,0.327503
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,154.987,0,0.302506
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,199.27,0,0.27751
5.10742,-0.0783342,0.102899,-0.0669422,0.00017127,243.552,0,0.252513
5.11719,-0.0783342,0.100018,-0.0669422,-3.26953e-05,287.834,0,0.227516
5.12695,-0.0783342,0.0969667,-0.0669422,-0.000200449,332.116,0,0.20252
5.13672,-0.0582642,0.0937524,-0.0503282,-0.000338496,332.116,7.40149e-18,0.140638
5.14648,-0.0381941,0.09043,-0.0337141,-0.000449063,332.116,1.4803e-17,0.0787568
5.15625,-0.0181241,0.0869999,-0.0171001,-0.000557344,332.116,2.22045e-17,0.0168755
5.16602,0.001946,0.0834902,-0.000486135,-0.000585674,332.116,2.96059e-17,-0.0450058
5.17578,0.0220161,0.0799035,0.0161279,-0.000584092,332.116,3.70074e-17,-0.106887
5.18555,0.0420861,0.076254,0.0327419,-0.000538887,332.116,4.44089e-17,-0.168768
5.19531,0.0621562,0.0725471,0.0493559,-0.000416924,332.116,5.18104e-17,-0.23065
5.20508,0.0822262,0.0688393,0.0659699,-0.000249521,332.116,5.92119e-17,-0.292531
5.21484,0.102296,0.0651017,0.0825839,-1.08398e-06,332.116,6.66134e-17,-0.354412
5.22461,0.122366,0.0613852,0.0991979,0.000308584,332.116,7.40149e-17,-0.416294
5.23437,0.142436,0.0576858,0.115812,0.000713437,332.116,8.14164e-17,-0.478175
5.24414,0.162506,0.0540131,0.132426,0.0012092,332.116,8.88178e-17,-0.540056
5.25391,0.182576,0.0504075,0.14904,0.00182637,332.116,9.62193e-17,-0.601938
5.26367,0.202647,0.0468742,0.165654,0.00259187,332.116,1.03621e-16,-0.663819
5.27344,0.222717,0.0434063,0.182268,0.00352371,332.116,1.11022e-16,-0.7257
5.2832,0.222717,0.040036,0.182268,0.00463849,287.834,1.03621e-16,-0.68679
5.29297,0.222717,0.0367857,0.182268,0.00601749,243.552,9.62193e-17,-0.647879
5.30273,0.222717,0.033654,0.182268,0.00763597,199.27,8.88178e-17,-0.608968
5.3125,0.222717,0.030644,0.182268,0.00954448,154.987,8.14164e-17,-0.570057
5.32227,0.222717,0.0278007,0.182268,0.0117611,110.705,7.40149e-17,-0.531146
5.33203,0.222717,0.0250805,0.182268,0.0143253,66.4232,6.66134e-17,-0.492236
5.3418,0.222717,0.0225338,0.182268,0.0172145,22.1411,5.92119e-17,-0.453325
5.35156,0.222717,0.0201308,0.182268,0.0204132,-22.1411,5.18104e-17,-0.414414
5.36133,0.222717,0.0179135,0.182268,0.0239347,-66.4232,4.44089e-17,-0.375503
5.37109,0.222717,0.0158243,0.182268,0.0277475,-110.705,3.70074e-17,-0.336592
5.38086,0.222717,0.0138825,0.182268,0.0318022,-154.987,2.96059e-17,-0.297681
5.39062,0.222717,0.012102,0.182268,0.0360655,-199.27,2.22045e-17,-0.258771
5.40039,0.222717,0.0104373,0.182268,0.0404728,-243.552,1.4803e-17,-0.21986
5.41016,0.222717,0.008858,0.182268,0.0449951,-287.834,7.40149e-18,-0.180949
5.41992,0.222717,0.00744173,0.182268,0.0495137,-332.116,0,-0.142038
5.42969,0.202647,0.00609618,0.165654,0.0540488,-332.116,0,-0.0702255
5.43945,0.182576,0.00483809,0.14904,0.0585162,-332.116,0,0.00158724
5.44922,0.162506,0.00366281,0.132426,0.0628357,-332.116,0,0.0734
5.45898,0.142436,0.00255463,0.115812,0.0670166,-332.116,0,0.145213
5.46875,0.122366,0.00150981,0.0991979,0.0709805,-332.116,0,0.217025
5.47852,0.102296,0.000541289,0.0825839,0.0747402,-332.116,0,0.288838
5.48828,0.0822262,-0.000343301,0.0659699,0.0782089,-332.116,0,0.360651
5.49805,0.0621562,-0.00114062,0.0493559,0.0814306,-332.116,0,0.432464
5.50781,0.0420861,-0.00185604,0.0327419,0.0843421,-332.116,0,0.504276
5.51758,0.0220161,-0.0024803,0.0161279,0.0869336,-332.116,0,0.576089
5.52734,0.001946,-0.00298951,-0.000486135,0.0892031,-332.116,0,0.647902
5.53711,-0.0181241,-0.00340752,-0.0171001,0.0911177,-332.116,0,0.719714
5.54688,-0.0381941,-0.00370752,-0.0337141,0.0926656,-332.116,0,0.791527
5.55664,-0.0582642,-0.00394526,-0.0503282,0.0938365,-332.116,0,0.86334
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,-332.116,0,0.935153
5.57617,-0.0783342,-0.00409535,-0.0536074,0.0949742,-287.834,1.4803e-17,0.879174
5.58594,-0.0783342,-0.00403983,-0.0402727,0.0949766,-243.552,2.96059e-17,0.823196
5.5957,-0.0783342,-0.00393205,-0.026938,0.0945726,-199.27,4.44089e-17,0.767218
5.60547,-0.0783342,-0.00374862,-0.0136033,0.0937936,-154.987,5.92119e-17,0.71124
5.61523,-0.0783342,-0.00350156,-0.000268584,0.0926457,-110.705,7.40149e-17,0.655262
5.625,-0.0783342,-0.00318445,0.0130661,0.0911622,-66.4232,8.88178e-17,0.599283
5.63477,-0.0783342,-0.00280345,0.0264008,0.0893749,-22.1411,1.03621e-16,0.543305
5.64453,-0.0783342,-0.00237694,0.0397356,0.0873006,22.1411,1.18424e-16,0.487327
5.6543,-0.0783342,-0.00189861,0.0530703,0.0849516,66.4232,1.33227e-16,0.431349
5.66406,-0.0783342,-0.00138592,0.066405,0.0823842,110.705,1.4803e-16,0.375371
5.67383,-0.0783342,-0.000844805,0.0797397,0.0796198,154.987,1.62833e-16,0.319393
5.68359,-0.0783342,-0.00026918,0.0930744,0.0766628,199.27,1.77636e-16,0.263414
5.69336,-0.0783342,0.000313477,0.106409,0.0735788,243.552,1.92439e-16,0.207436
5.70312,-0.0783342,0.000893379,0.119744,0.0703649,287.834,2.07242e-16,0.151458
5.71289,-0.0783342,0.00148673,0.133079,0.0671071,332.116,2.22045e-16,0.0954798
5.72266,-0.0582642,0.00208822,0.136358,0.0637835,316.475,2.07242e-16,0.0216567
5.73242,-0.0381941,0.00269092,0.139637,0.060434,300.833,1.92439e-16,-0.0521664
5.74219,-0.0181241,0.00328078,0.142916,0.0570969,285.192,1.77636e-16,-0.12599
5.75195,0.001946,0.00387949,0.146196,0.0538043,269.551,1.62833e-16,-0.199813
5.76172,0.0220161,0.00445664,0.149475,0.0505778,253.909,1.4803e-16,-0.273636
5.77148,0.0420861,0.00500962,0.152754,0.0474166,238.268,1.33227e-16,-0.347459
5.78125,0.0621562,0.00556913,0.156034,0.0443574,222.627,1.18424e-16,-0.421282
5.79102,0.0822262,0.00611982,0.159313,0.0414037,206.985,1.03621e-16,-0.495105
5.80078,0.102296,0.00664978,0.162592,0.038569,191.344,8.88178e-17,-0.568928
5.81055,0.122366,0.00718518,0.165871,0.0358726,175.702,7.40149e-17,-0.642751
5.82031,0.142436,0.00772192,0.169151,0.0332978,160.061,5.92119e-17,-0.716574
5.83008,0.162506,0.00826655,0.17243,0.0309118,144.42,4.44089e-17,-0.790398
5.83984,0.182576,0.00889134,0.175709,0.0286626,128.778,2.96059e-17,-0.864221
5.84961,0.202647,0.00961614,0.178989,0.0265712,113.137,1.4803e-17,-0.938044
5.85937,0.222717,0.0104409,0.182268,0.0246373,97.4958,0,-1.01187
5.86914,0.222124,0.0113852,0.165654,0.0228514,68.855,1.4803e-17,-0.926288
5.87891,0.221532,0.0124952,0.14904,0.0212152,40.2142,2.96059e-17,-0.84071
5.88867,0.220939,0.0138374,0.132426,0.0197138,11.5735,4.44089e-17,-0.755131
5.89844,0.220347,0.015335,0.115812,0.0183373,-17.0673,5.92119e-17,-0.669553
5.9082,0.219754,0.0171173,0.0991979,0.0170531,-45.7081,7.40149e-17,-0.583974
5.91797,0.219162,0.0191487,0.0825839,0.015883,-74.3489,8.88178e-17,-0.498396
5.92773,0.218569,0.0214591,0.0659699,0.0148035,-102.99,1.03621e-16,-0.412817
5.9375,0.217977,0.0240642,0.0493559,0.0137836,-131.63,1.18424e-16,-0.327239
5.94727,0.217384,0.0269539,0.0327419,0.0128234,-160.271,1.33227e-16,-0.24166
5.95703,0.216792,0.0301405,0.0161279,0.0118984,-188.912,1.4803e-16,-0.156082
5.9668,0.216199,0.0335968,-0.000486135,0.0110173,-217.553,1.62833e-16,-0.0705031
5.97656,0.215607,0.037329,-0.0171001,0.0101749,-246.194,1.77636e-16,0.0150754
5.98633,0.215014,0.0412807,-0.0337141,0.00937245,-274.834,1.92439e-16,0.100654
5.99609,0.214422,0.0454292,-0.0503282,0.00857912,-303.475,2.07242e-16,0.186232
6.00586,0.213829,0.0497356,-0.0669422,0.00782602,-332.116,2.22045e-16,0.271811
6.01562,0.194352,0.0541793,-0.0669422,0.00714041,-287.834,2.07242e-16,0.346843
6.02539,0.174874,0.0586775,-0.0669422,0.00647508,-243.552,1.92439e-16,0.421874
6.03516,0.155397,0.0631924,-0.0669422,0.00589831,-199.27,1.77636e-16,0.496906
6.04492,0.135919,0.0676883,-0.0669422,0.00536994,-154.987,1.62833e-16,0.571937
6.05469,0.116442,0.0721097,-0.0669422,0.00489489,-110.705,1.4803e-16,0.646969
6.06445,0.096964,0.0764121,-0.0669422,0.00446631,-66.4232,1.33227e-16,0.722001
6.07422,0.0774864,0.0805619,-0.0669422,0.00414322,-22.1411,1.18424e-16,0.797032
6.08398,0.0580088,0.0845234,-0.0669422,0.00388966,22.1411,1.03621e-16,0.872064
6.09375,0.0385312,0.0882709,-0.0669422,0.00367348,66.4232,8.88178e-17,0.947095
6.10352,0.0190537,0.0917543,-0.0669422,0.00353142,110.705,7.40149e-17,1.02213
6.11328,-0.000423917,0.0949871,-0.0669422,0.00342246,154.987,5.92119e-17,1.09716
6.12305,-0.0199015,0.0979168,-0.0669422,0.00338045,199.27,4.44089e-17,1.17219
6.13281,-0.0393791,0.100538,-0.0669422,0.00335971,243.552,2.96059e-17,1.24722
6.14258,-0.0588566,0.102816,-0.0669422,0.00337989,287.834,1.4803e-17,1.32225
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,332.116,0,1.39728
6.16211,-0.0582642,0.106367,-0.0503282,0.00348475,332.116,-1.4803e-17,1.27234
6.17187,-0.0381941,0.107604,-0.0337141,0.00357735,332.116,-2.96059e-17,1.1474
6.18164,-0.0181241,0.108459,-0.0171001,0.00368804,332.116,-4.44089e-17,1.02246
6.19141,0.001946,0.108959,-0.000486135,0.00379354,332.116,-5.92119e-17,0.897517
6.20117,0.0220161,0.109103,0.0161279,0.00388371,332.116,-7.40149e-17,0.772575
6.21094,0.0420861,0.108893,0.0327419,0.00399472,332.116,-8.88178e-17,0.647633
6.2207,0.0621562,0.108345,0.0493559,0.00405082,332.116,-1.03621e-16,0.522691
6.23047,0.0822262,0.107493,0.0659699,0.00411864,332.116,-1.18424e-16,0.397748
6.24023,0.102296,0.106331,0.0825839,0.00416751,332.116,-1.33227e-16,0.272806
6.25,0.122366,0.104889,0.0991979,0.00414601,332.116,-1.4803e-16,0.147864
6.25977,0.142436,0.103198,0.115812,0.00411205,332.116,-1.62833e-16,0.0229223
6.26953,0.162506,0.101255,0.132426,0.0040239,332.116,-1.77636e-16,-0.10202
6.2793,0.182576,0.0991165,0.14904,0.0039196,332.116,-1.92439e-16,-0.226962
6.28906,0.202647,0.0967689,0.165654,0.00379846,332.116,-2.07242e-16,-0.351904
6.29883,0.222717,0.0942252,0.182268,0.00363642,332.116,-2.22045e-16,-0.476846
6.30859,0.222717,0.0915252,0.182268,0.00341499,287.834,-2.07242e-16,-0.55529
6.31836,0.222717,0.0886814,0.182268,0.00319034,243.552,-1.92439e-16,-0.633734
6.32812,0.222717,0.085701,0.182268,0.00295626,199.27,-1.77636e-16,-0.712177
6.33789,0.222717,0.082617,0.182268,0.00269856,154.987,-1.62833e-16,-0.790621
6.34766,0.222717,0.0794365,0.182268,0.00242818,110.705,-1.4803e-16,-0.869065
6.35742,0.222717,0.0761834,0.182268,0.00218139,66.4232,-1.33227e-16,-0.947509
6.36719,0.222717,0.072866,0.182268,0.00194086,22.1411,-1.18424e-16,-1.02595
6.37695,0.222717,0.0695161,0.182268,0.00172289,-22.1411,-1.03621e-16,-1.1044
6.38672,0.222717,0.0661536,0.182268,0.001559,-66.4232,-8.88178e-17,-1.18284
6.39648,0.222717,0.0627774,0.182268,0.00146408,-110.705,-7.40149e-17,-1.26128
6.40625,0.222717,0.0594188,0.182268,0.00145072,-154.987,-5.92119e-17,-1.33973
6.41602,0.222717,0.0561006,0.182268,0.00155232,-199.27,-4.44089e-17,-1.41817
6.42578,0.222717,0.0528386,0.182268,0.00176818,-243.552,-2.96059e-17,-1.49662
6.43555,0.222717,0.0496577,0.182268,0.00214488,-287.834,-1.4803e-17,-1.57506
6.44531,0.222717,0.0465809,0.182268,0.00271811,-332.116,0,-1.6535
6.45508,0.202647,0.0436198,0.165654,0.00347083,-332.116,-1.4803e-17,-1.48648
6.46484,0.182576,0.0408109,0.14904,0.00443525,-332.116,-2.96059e-17,-1.31945
6.47461,0.162506,0.038157,0.132426,0.0056741,-332.116,-4.44089e-17,-1.15243
6.48437,0.142436,0.0356467,0.115812,0.00719771,-332.116,-5.92119e-17,-0.985405
6.49414,0.122366,0.033348,0.0991979,0.00898966,-332.116,-7.40149e-17,-0.818381
6.50391,0.102296,0.0312203,0.0825839,0.0110486,-332.116,-8.88178e-17,-0.651356
6.51367,0.0822262,0.0292646,0.0659699,0.0134748,-332.116,-1.03621e-16,-0.484332
6.52344,0.0621562,0.0275018,0.0493559,0.016175,-332.116,-1.18424e-16,-0.317307
6.5332,0.0420861,0.0259313,0.0327419,0.0191725,-332.116,-1.33227e-16,-0.150283
6.54297,0.0220161,0.0245329,0.0161279,0.0224527,-332.116,-1.4803e-16,0.0167415
6.55273,0.001946,0.0232945,-0.000486135,0.0259789,-332.116,-1.62833e-16,0.183766
6.5625,-0.0181241,0.0222167,-0.0171001,0.0297367,-332.116,-1.77636e-16,0.35079
6.57227,-0.0381941,0.0213086,-0.0337141,0.0336666,-332.116,-1.92439e-16,0.517815
6.58203,-0.0582642,0.020479,-0.0503282,0.0377579,-332.116,-2.07242e-16,0.684839
6.5918,-0.0783342,0.0198004,-0.0669422,0.0419371,-332.116,-2.22045e-16,0.851864
6.60156,-0.0783342,0.0191801,-0.0669422,0.0461509,-287.834,-1.92439e-16,0.923576
6.61133,-0.0783342,0.0186595,-0.0669422,0.0503733,-243.552,-1.62833e-16,0.995289
6.62109,-0.0783342,0.0181782,-0.0669422,0.0545416,-199.27,-1.33227e-16,1.067
6.63086,-0.0783342,0.0177246,-0.0669422,0.0586119,-154.987,-1.03621e-16,1.13871
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-110.705,-7.40149e-17,1.21043
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-66.4232,-4.44089e-17,1.28214
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-22.1411,-1.4803e-17,1.35385
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,22.1411,1.4803e-17,1.42557
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,66.4232,4.44089e-17,1.49728
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,110.705,7.40149e-17,1.56899
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,154.987,1.03621e-16,1.6407
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,199.27,1.33227e-16,1.71242
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,243.552,1.62833e-16,1.78413
6.72852,-0.0783342,0.0134718,-0.0669422,0.0869609,287.834,1.92439e-16,1.85584
6.73828,-0.0783342,0.0130192,-0.0669422,0.0881201,332.116,2.22045e-16,1.92755
6.74805,-0.0582642,0.0124929,-0.0503282,0.0889158,332.116,2.07242e-16,1.71268
6.75781,-0.0381941,0.0119898,-0.0337141,0.0893606,332.116,1.92439e-16,1.4978
6.76758,-0.0181241,0.0114888,-0.0171001,0.0894523,332.116,1.77636e-16,1.28292
6.77734,0.001946,0.0109659,-0.000486135,0.0891821,332.116,1.62833e-16,1.06805
6.78711,0.0220161,0.0104017,0.0161279,0.0885955,332.116,1.4803e-16,0.853169
6.79687,0.0420861,0.00988008,0.0327419,0.0876689,332.116,1.33227e-16,0.638291
6.80664,0.0621562,0.00934887,0.0493559,0.0864287,332.116,1.18424e-16,0.423414
6.81641,0.0822262,0.00883289,0.0659699,0.0849151,332.116,1.03621e-16,0.208537
6.82617,0.102296,0.00828823,0.0825839,0.083079,332.116,8.88178e-17,-0.00634001
6.83594,0.122366,0.00779511,0.0991979,0.081012,332.116,7.40149e-17,-0.221217
6.8457,0.142436,0.00732788,0.115812,0.0787166,332.116,5.92119e-17,-0.436094
6.85547,0.162506,0.00687647,0.132426,0.0762,332.116,4.44089e-17,-0.650971
6.86523,0.182576,0.00645334,0.14904,0.0735157,332.116,2.96059e-17,-0.865849
6.875,0.202647,0.00603299,0.165654,0.0706437,332.116,1.4803e-17,-1.08073
6.88477,0.222717,0.00564785,0.182268,0.0676342,332.116,0,-1.2956
6.89453,0.222717,0.00529582,0.182268,0.0645263,287.834,1.4803e-17,-1.34145
6.9043,0.222717,0.00499729,0.182268,0.0613408,243.552,2.96059e-17,-1.3873
6.91406,0.222717,0.00469711,0.182268,0.0581101,199.27,4.44089e-17,-1.43315
6.92383,0.222717,0.00442957,0.182268,0.0548404,154.987,5.92119e-17,-1.479
6.93359,0.222717,0.00419669,0.182268,0.0515676,110.705,7.40149e-17,-1.52485
6.94336,0.222717,0.00400978,0.182268,0.0483296,66.4232,8.88178e-17,-1.5707
6.95312,0.222717,0.00383906,0.182268,0.0451415,22.1411,1.03621e-16,-1.61655
6.96289,0.222717,0.00369955,0.182268,0.0420172,-22.1411,1.18424e-16,-1.6624
6.97266,0.222717,0.00360847,0.182268,0.0389992,-66.4232,1.33227e-16,-1.70825
6.98242,0.222717,0.00358134,0.182268,0.0360578,-110.705,1.4803e-16,-1.7541
6.99219,0.222717,0.00360858,0.182268,0.0332624,-154.987,1.62833e-16,-1.79995
7.00195,0.222717,0.00371461,0.182268,0.0306037,-199.27,1.77636e-16,-1.8458
7.01172,0.222717,0.00388063,0.182268,0.0280701,-243.552,1.92439e-16,-1.89165
7.02148,0.222717,0.00414229,0.182268,0.0257443,-287.834,2.07242e-16,-1.9375
7.03125,0.222717,0.00453026,0.182268,0.023539,-332.116,2.22045e-16,-1.98335
7.04102,0.202647,0.00504199,0.165654,0.0215134,-332.116,2.36848e-16,-1.70604
7.05078,0.182576,0.00571661,0.14904,0.0196865,-332.116,2.51651e-16,-1.42873
7.06055,0.162506,0.00652975,0.132426,0.0180248,-332.116,2.66454e-16,-1.15142
7.07031,0.142436,0.00759366,0.115812,0.0165196,-332.116,2.81256e-16,-0.87411
7.08008,0.122366,0.00885401,0.0991979,0.0151713,-332.116,2.96059e-16,-0.596799
7.08984,0.102296,0.0103791,0.0825839,0.0140026,-332.116,3.10862e-16,-0.319488
7.09961,0.0822262,0.0121155,0.0659699,0.0129732,-332.116,3.25665e-16,-0.0421766
7.10937,0.0621562,0.014171,0.0493559,0.0120709,-332.116,3.40468e-16,0.235135
7.11914,0.0420861,0.0165087,0.0327419,0.0113082,-332.116,3.55271e-16,0.512446
7.12891,0.0220161,0.019102,0.0161279,0.0106226,-332.116,3.70074e-16,0.789757
7.13867,0.001946,0.0220349,-0.000486135,0.0100429,-332.116,3.84877e-16,1.06707
7.14844,-0.0181241,0.025218,-0.0171001,0.00954126,-332.116,3.9968e-16,1.34438
7.1582,-0.0381941,0.0286829,-0.0337141,0.00913488,-332.116,4.14483e-16,1.62169
7.16797,-0.0582642,0.0323937,-0.0503282,0.00877761,-332.116,4.29286e-16,1.899
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-332.116,4.44089e-16,2.17631
7.1875,-0.0783342,0.0404442,-0.0669422,0.0081985,-287.834,4.14483e-16,2.18216
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-243.552,3.84877e-16,2.188
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-199.27,3.55271e-16,2.19384
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-154.987,3.25665e-16,2.19969
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-110.705,2.96059e-16,2.20553
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-66.4232,2.66454e-16,2.21138
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-22.1411,2.36848e-16,2.21722
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,22.1411,2.07242e-16,2.22306
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,66.4232,1.77636e-16,2.22891
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,110.705,1.4803e-16,2.23475
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,154.987,1.18424e-16,2.2406
7.29492,-0.0783342,0.0870241,-0.0669422,0.00658104,199.27,8.88178e-17,2.24644
7.30469,-0.0783342,0.0904663,-0.0669422,0.00647959,243.552,5.92119e-17,2.25228
7.31445,-0.0783342,0.0936472,-0.0669422,0.00640544,287.834,2.96059e-17,2.25813
7.32422,-0.0783342,0.0965477,-0.0669422,0.00634081,332.116,0,2.26397
7.33398,-0.0582642,0.0991883,-0.0503282,0.00625822,332.116,2.96059e-17,1.9103
7.34375,-0.0381941,0.101501,-0.0337141,0.00618249,332.116,5.92119e-17,1.55663
7.35352,-0.0181241,0.103509,-0.0171001,0.00611136,332.116,8.88178e-17,1.20296
7.36328,0.001946,0.105167,-0.000486135,0.00602534,332.116,1.18424e-16,0.849293
7.37305,0.0220161,0.106483,0.0161279,0.00595063,332.116,1.4803e-16,0.495623
7.38281,0.0420861,0.107466,0.0327419,0.00589661,332.116,1.77636e-16,0.141953
7.39258,0.0621562,0.108079,0.0493559,0.00578725,332.116,2.07242e-16,-0.211717
7.40234,0.0822262,0.108342,0.0659699,0.00568304,332.116,2.36848e-16,-0.565387
7.41211,0.102296,0.108254,0.0825839,0.00557886,332.116,2.66454e-16,-0.919057
7.42188,0.122366,0.107835,0.0991979,0.00546407,332.116,2.96059e-16,-1.27273
7.43164,0.142436,0.107058,0.115812,0.00532409,332.116,3.25665e-16,-1.6264
7.44141,0.162506,0.105969,0.132426,0.00519507,332.116,3.55271e-16,-1.98007
7.45117,0.182576,0.104553,0.14904,0.00504428,332.116,3.84877e-16,-2.33374
7.46094,0.202647,0.102851,0.165654,0.00488083,332.116,4.14483e-16,-2.68741
7.4707,0.222717,0.10087,0.182268,0.00469066,332.116,4.44089e-16,-3.04108
7.48047,0.222717,0.0986194,0.182268,0.00451324,287.834,3.55271e-16,-2.9929
7.49023,0.222717,0.0961255,0.182268,0.0043345,243.552,2.66454e-16,-2.94473
7.5,0.222717,0.0934138,0.182268,0.0041514,199.27,1.77636e-16,-2.89655
7.50977,0.222717,0.0904894,0.182268,0.00398493,154.987,8.88178e-17,-2.84838
7.51953,0.222717,0.0874017,0.182268,0.00380959,110.705,-1.07482e-29,-2.8002
7.5293,0.222717,0.0841412,0.182268,0.00365622,66.4232,-8.88178e-17,-2.75202
7.53906,0.222717,0.0807689,0.182268,0.00353719,22.1411,-1.77636e-16,-2.70385
7.54883,0.222717,0.0772976,0.182268,0.00345111,-22.1411,-2.66454e-16,-2.65567
7.55859,0.222717,0.07377,0.182268,0.00338684,-66.4232,-3.55271e-16,-2.6075
7.56836,0.222717,0.0701648,0.182268,0.00338918,-110.705,-4.44089e-16,-2.55932
7.57812,0.222717,0.0665745,0.182268,0.00345782,-154.987,-5.32907e-16,-2.51115
7.58789,0.222717,0.0629769,0.182268,0.00360624,-199.27,-6.21725e-16,-2.46297
7.59766,0.222717,0.0594094,0.182268,0.00386777,-243.552,-7.10543e-16,-2.4148
7.60742,0.222717,0.0559043,0.182268,0.00425525,-287.834,-7.99361e-16,-2.36662
7.61719,0.222717,0.05248,0.182268,0.0047579,-332.116,-8.88178e-16,-2.31844
7.62695,0.202647,0.0491471,0.165654,0.00542774,-332.116,-8.28967e-16,-1.88711
7.63672,0.182576,0.0459428,0.14904,0.00630615,-332.116,-7.69755e-16,-1.45577
7.64648,0.162506,0.0428734,0.132426,0.00734824,-332.116,-7.10543e-16,-1.02443
7.65625,0.142436,0.0399655,0.115812,0.0085914,-332.116,-6.51331e-16,-0.593093
7.66602,0.122366,0.0372072,0.0991979,0.0100919,-332.116,-5.92119e-16,-0.161755
7.67578,0.102296,0.034653,0.0825839,0.0118196,-332.116,-5.32907e-16,0.269583
7.68555,0.0822262,0.0322906,0.0659699,0.0137926,-332.116,-4.73695e-16,0.700921
7.69531,0.0621562,0.0301077,0.0493559,0.0160018,-332.116,-4.14483e-16,1.13226
7.70508,0.0420861,0.0281403,0.0327419,0.0184619,-332.116,-3.55271e-16,1.5636
7.71484,0.0220161,0.026368,0.0161279,0.0211458,-332.116,-2.96059e-16,1.99494
7.72461,0.001946,0.0247936,-0.000486135,0.0240622,-332.116,-2.36848e-16,2.42627
7.73438,-0.0181241,0.0234229,-0.0171001,0.0271655,-332.116,-1.77636e-16,2.85761
7.74414,-0.0381941,0.022203,-0.0337141,0.0304021,-332.116,-1.18424e-16,3.28895
7.75391,-0.0582642,0.0211637,-0.0503282,0.0338204,-332.116,-5.92119e-17,3.72029
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,-332.116,0,4.15163
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,-287.834,-2.96059e-17,4.02147
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,-243.552,-5.92119e-17,3.89131
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,-199.27,-8.88178e-17,3.76115
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,-154.987,-1.18424e-16,3.63099
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,-110.705,-1.4803e-16,3.50084
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,-66.4232,-1.77636e-16,3.37068
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,-22.1411,-2.07242e-16,3.24052
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,22.1411,-2.36848e-16,3.11036
7.85156,-0.0783342,0.0165303,-0.0669422,0.0671577,66.4232,-2.66454e-16,2.9802
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,110.705,-2.96059e-16,2.85005
7.87109,-0.0783342,0.0162028,-0.0669422,0.0720277,154.987,-3.25665e-16,2.71989
7.88086,-0.0783342,0.015993,-0.0669422,0.0741217,199.27,-3.55271e-16,2.58973
7.89062,-0.0783342,0.015862,-0.0669422,0.0759349,243.552,-3.84877e-16,2.45957
7.90039,-0.0783342,0.0156718,-0.0669422,0.0775106,287.834,-4.14483e-16,2.32941
7.91016,-0.0783342,0.0154772,-0.0669422,0.0788226,332.116,-4.44089e-16,2.19926
7.91992,-0.0783342,0.015281,-0.0669422,0.0798509,332.116,-4.44089e-16,2.19926
7.92969,-0.0783342,0.0150065,-0.0669422,0.0806344,332.116,-4.44089e-16,2.19926
7.93945,-0.0783342,0.0147497,-0.0669422,0.0811201,332.116,-4.44089e-16,2.19926
7.94922,-0.0783342,0.0144417,-0.0669422,0.0813509,332.116,-4.44089e-16,2.19926
7.95898,-0.0783342,0.0140783,-0.0669422,0.0813251,332.116,-4.44089e-16,2.19926
7.96875,-0.0783342,0.0137081,-0.0669422,0.0810173,332.116,-4.44089e-16,2.19926
7.97852,-0.0783342,0.0132718,-0.0669422,0.0804635,332.116,-4.44089e-16,2.19926
7.98828,-0.0783342,0.0128051,-0.0669422,0.0796815,332.116,-4.44089e-16,2.19926
7.99805,-0.0783342,0.0123171,-0.0669422,0.0786511,332.116,-4.44089e-16,2.19926
8.00781,-0.0783342,0.0117908,-0.0669422,0.0774018,332.116,-4.44089e-16,2.19926
8.01758,-0.0783342,0.0112265,-0.0669422,0.0759338,332.116,-4.44089e-16,2.19926
8.02734,-0.0783342,0.0106677,-0.0669422,0.0742934,332.116,-4.44089e-16,2.19926
8.03711,-0.0783342,0.0100739,-0.0669422,0.0724723,332.116,-4.44089e-16,2.19926
8.04688,-0.0783342,0.0094519,-0.0669422,0.0704646,332.116,-4.44089e-16,2.19926
8.05664,-0.0783342,0.00882448,-0.0669422,0.0683329,332.116,-4.44089e-16,2.19926
8.06641,-0.0783342,0.00821678,-0.0669422,0.0660507,332.116,-4.44089e-16,2.19926
8.07617,-0.0783342,0.00758643,-0.0669422,0.0636645,332.116,-4.44089e-16,2.19926
8.08594,-0.0783342,0.0069733,-0.0669422,0.0611807,332.116,-4.44089e-16,2.19926


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_2.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-324.1821672220685, LMmax=324.1821672220685,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,7.4143e-07,2.5166e-05,-4.17168e-13,-1.5498e-05,-4.71548e-07,5.16988e-26,1.2436e-10
0.00976562,0.00120902,-4.24512e-05,-6.75433e-10,-1.61426e-05,-0.000763267,7.94352e-23,2.01267e-07
0.0195312,0.00241731,6.59766e-05,-1.35045e-09,-3.48633e-06,-0.00152606,1.58819e-22,4.0241e-07
0.0292969,0.00477777,0.000840059,1.30786e-08,-1.3418e-05,0.0154714,9.26442e-22,-4.16986e-06
0.0390625,0.00713823,0.00181928,2.75077e-08,-4.6875e-06,0.032469,1.69407e-21,-8.74214e-06
0.0488281,0.0099244,0.00332886,1.21431e-07,-1.27148e-05,0.122903,7.6233e-21,-3.04797e-05
0.0585937,0.0127106,0.0056635,2.15354e-07,-1.13379e-05,0.213337,1.35525e-20,-5.22174e-05
0.0683594,0.0162834,0.00833789,4.09105e-07,-7.03125e-07,0.360403,-6.77626e-21,-8.30372e-05
0.078125,0.0198561,0.0108947,6.02856e-07,-1.64063e-06,0.507469,-2.71051e-20,-0.000113857
0.0878906,0.0235294,0.0137114,8.43294e-07,-7.4707e-06,0.685439,-1.35525e-20,-0.000155734
0.0976562,0.0272027,0.0168122,1.08373e-06,-1.13965e-05,0.863409,0,-0.000197611
0.107422,0.0309313,0.0200272,1.41785e-06,-7.79297e-06,1.09577,0,-0.000252394
0.117187,0.0346599,0.0232619,1.75197e-06,-5.30273e-06,1.32814,0,-0.000307177
0.126953,0.0385994,0.0265897,2.22209e-06,-1.6875e-05,1.55359,-8.13152e-20,-0.000354945
0.136719,0.0425389,0.0300524,2.69222e-06,-5.06836e-06,1.77905,-1.6263e-19,-0.000402714
0.146484,0.0461499,0.0335172,3.21377e-06,-1.11914e-05,1.88061,-5.42101e-20,-0.000427754
0.15625,0.0497609,0.0369762,3.73532e-06,-1.01074e-05,1.98217,5.42101e-20,-0.000452795
0.166016,0.0530804,0.0401998,3.54235e-06,-3.48633e-06,1.30173,-4.9352e-33,-0.000283578
0.175781,0.0563998,0.0431774,3.34937e-06,-1.27734e-05,0.621297,-5.42101e-20,-0.000114361
0.185547,0.0593108,0.0462811,1.70051e-07,-1.16895e-05,-2.81016,-2.43945e-19,0.000705866
0.195312,0.0622217,0.0493123,-3.00927e-06,-9.28711e-06,-6.24161,-4.33681e-19,0.00152609
0.205078,0.0648988,0.0519278,-1.23594e-05,-8.78906e-06,-14.6457,6.50521e-19,0.00344163
0.214844,0.0675759,0.0543616,-2.17094e-05,-3.04687e-06,-23.0497,1.73472e-18,0.00535717
0.224609,0.0696491,0.056773,-3.82554e-05,-1.23926e-05,-35.8415,2.50371e-33,0.00819107
0.234375,0.0717223,0.0589807,-5.48015e-05,-1.20117e-06,-48.6333,-1.73472e-18,0.011025
0.244141,0.0732709,0.0607737,-7.59419e-05,-1.27148e-05,-62.6686,-6.07153e-18,0.0141951
0.253906,0.0748194,0.0623764,-9.70823e-05,-1.77246e-05,-76.704,-1.04083e-17,0.0173653
0.263672,0.0760657,0.0637655,-0.000123515,-7.91016e-06,-91.2509,1.73472e-18,0.0208109
0.273437,0.0773121,0.0649216,-0.000149948,-1.03125e-05,-105.798,1.38778e-17,0.0242566
0.283203,0.0778839,0.0657982,-0.000188032,-3.80859e-07,-121.805,1.04083e-17,0.027989
0.292969,0.0784558,0.0663888,-0.000226116,-4.48242e-06,-137.813,6.93889e-18,0.0317214
0.302734,0.0784665,0.0667857,-0.000275403,-1.2334e-05,-153.316,-3.46945e-18,0.0353798
0.3125,0.0784772,0.0670135,-0.000324691,-2.1709e-05,-168.819,-1.38778e-17,0.0390381
0.322266,0.0778216,0.0670498,-0.000374827,-2.66602e-06,-181.991,-6.93889e-18,0.0425132
0.332031,0.077166,0.0666997,-0.000424964,-5.12695e-06,-195.163,0,0.0459882
0.341797,0.0754959,0.0660287,-0.000469964,-5.77148e-06,-206.503,-3.46945e-18,0.0490647
0.351562,0.0738258,0.065389,-0.000514964,-6.12305e-06,-217.842,-6.93889e-18,0.0521411
0.361328,0.0703587,0.0645749,-0.000557852,-9.28711e-06,-227.04,-6.93889e-18,0.0546014
0.371094,0.0668917,0.0634875,-0.00060074,-1.10742e-05,-236.238,-6.93889e-18,0.0570616
0.380859,0.0614241,0.0622238,-0.000640097,-9.375e-07,-242.256,6.93889e-18,0.0590853
0.390625,0.0559565,0.0608368,-0.000679453,-7.70508e-06,-248.274,2.08167e-17,0.061109
0.400391,0.0495586,0.0593133,-0.000712445,-2.28516e-06,-250.958,3.46945e-18,0.0625538
0.410156,0.0431607,0.0576073,-0.000745437,-8.23242e-06,-253.642,-1.38778e-17,0.0639987
0.419922,0.0370392,0.0557329,-0.000790217,-4.80469e-06,-254.033,-1.38778e-17,0.0647326
0.429687,0.0309176,0.0537642,-0.000834996,-6.00586e-06,-254.424,-1.38778e-17,0.0654666
0.439453,0.0253332,0.051775,-0.000912455,-1.86035e-05,-252.744,4.00593e-32,0.0656804
0.449219,0.0197488,0.0497166,-0.000989915,2.34375e-06,-251.063,1.38778e-17,0.0658943
0.458984,0.0136064,0.0473981,-0.00108986,1.52344e-06,-246.172,1.54074e-33,0.0656241
0.46875,0.00746398,0.0447785,-0.0011898,3.28125e-06,-241.28,-1.38778e-17,0.065354
0.478516,0.000999367,0.0421042,-0.00128359,-1.23926e-05,-234.201,-1.38778e-17,0.0645647
0.488281,-0.00546524,0.0395313,-0.00137738,-4.39453e-07,-227.122,-1.38778e-17,0.0637754
0.498047,-0.0105142,0.0368993,-0.00140289,-8.78906e-07,-219.308,-2.08167e-17,0.0624644
0.507812,-0.0155631,0.0342784,-0.00142839,4.16016e-06,-211.494,-2.77556e-17,0.0611534
0.517578,-0.0189467,0.0317565,-0.00117177,3.22266e-06,-201.704,-1.73472e-17,0.0594367
0.527344,-0.0223302,0.0292891,-0.000915161,1.7959e-05,-191.915,-6.93889e-18,0.05772
0.537109,-0.0245811,0.0268518,0.000162907,7.68457e-05,-179.411,-1.04083e-17,0.0554876
0.546875,-0.026832,0.0244611,0.00124098,0.000170391,-166.908,-1.38778e-17,0.0532553
0.556641,-0.0276027,0.0221186,0.00405206,0.00036082,-152.77,-3.46945e-18,0.0501703
0.566406,-0.0283735,0.019848,0.00686314,0.000730459,-138.633,6.93889e-18,0.0470854
0.576172,-0.0274778,0.0176245,0.012319,0.00140531,-122.945,3.46945e-18,0.043234
0.585937,-0.0265821,0.0155939,0.0177749,0.00248889,-107.257,0,0.0393826
0.595703,-0.0248239,0.0135998,0.0259995,0.00422388,-89.7124,0,0.0351559
0.605469,-0.0230656,0.0117659,0.034224,0.00674927,-72.1678,0,0.0309293
0.615234,-0.0204349,0.0102357,0.044144,0.010233,-55.7303,-3.46945e-18,0.0267915
0.625,-0.0178041,0.00880037,0.054064,0.0147277,-39.2928,-6.93889e-18,0.0226537
0.634766,-0.0135569,0.00754154,0.0642901,0.0201993,-27.0506,-3.46945e-18,0.0189067
0.644531,-0.00930976,0.00655459,0.0745163,0.0264617,-14.8085,0,0.0151597
0.654297,-0.00387722,0.00600129,0.0846193,0.0332484,-4.45097,0,0.0117097
0.664062,0.00155533,0.00560985,0.0947223,0.0402637,5.90655,0,0.00825966
0.673828,0.00673658,0.00535421,0.104819,0.0472417,16.9506,4.33681e-19,0.00498379
0.683594,0.0119178,0.00520526,0.114915,0.0540977,27.9946,8.67362e-19,0.00170792
0.693359,0.0162592,0.005047,0.124287,0.0607711,37.002,-4.33681e-19,-0.00115371
0.703125,0.0206006,0.00477738,0.133658,0.067347,46.0094,-1.73472e-18,-0.00401534
0.712891,0.0251194,0.00448869,0.141245,0.0738783,50.8666,-8.67362e-19,-0.00609893
0.722656,0.0296382,0.00422769,0.148831,0.0802782,55.7239,0,-0.00818252
0.732422,0.034073,0.00401997,0.154632,0.0864883,59.1847,2.60209e-18,-0.00959411
0.742187,0.0385078,0.00391579,0.160433,0.0923056,62.6455,5.20417e-18,-0.0110057
0.751953,0.0416158,0.00386487,0.16476,0.0976137,65.455,5.20417e-18,-0.0119214
0.761719,0.0447238,0.0037459,0.169088,0.102384,68.2645,5.20417e-18,-0.0128371
0.771484,0.0466066,0.00359165,0.171481,0.106648,66.7949,2.60209e-18,-0.0130018
0.78125,0.0484894,0.00347426,0.173874,0.110448,65.3254,0,-0.0131664
0.791016,0.0486729,0.00335851,0.174235,0.113794,59.8369,-1.73472e-18,-0.0125261
0.800781,0.0488565,0.0032105,0.174597,0.116583,54.3485,-3.46945e-18,-0.0118857
0.810547,0.0469661,0.00311147,0.173583,0.118753,48.6294,-1.73472e-18,-0.0107737
0.820312,0.0450758,0.00306604,0.172569,0.120272,42.9103,0,-0.00966164
0.830078,0.0424943,0.00301626,0.170022,0.121168,36.3897,-4.33681e-19,-0.00833495
0.839844,0.0399128,0.00294929,0.167475,0.121512,29.869,-8.67362e-19,-0.00700827
0.849609,0.0382023,0.00286518,0.162816,0.121325,20.6869,-4.33681e-19,-0.00549857
0.859375,0.0364918,0.00274468,0.158156,0.120618,11.5047,0,-0.00398888
0.869141,0.0348971,0.00268081,0.151971,0.119328,1.8718,2.1684e-19,-0.00214625
0.878906,0.0333024,0.00266833,0.145786,0.117491,-7.76109,4.33681e-19,-0.000303631
0.888672,0.0300771,0.00264255,0.138765,0.115119,-16.3457,2.1684e-19,0.00191706
0.898437,0.0268518,0.00255393,0.131744,0.112342,-24.9304,0,0.00413775
0.908203,0.023557,0.00248396,0.123379,0.109198,-34.183,8.67362e-19,0.00665869
0.917969,0.0202622,0.00244184,0.115014,0.105682,-43.4356,1.73472e-18,0.00917962
0.927734,0.0185759,0.00242042,0.104847,0.101751,-52.6729,-8.67362e-19,0.0123707
0.9375,0.0168896,0.00237366,0.09468,0.0974349,-61.9101,-3.46945e-18,0.0155618
0.947266,0.0148494,0.00233153,0.0834543,0.0927279,-66.647,1.73472e-18,0.0197771
0.957031,0.0128093,0.00228448,0.0722286,0.0877172,-71.3838,6.93889e-18,0.0239924
0.966797,0.00945122,0.00224432,0.061003,0.082533,-68.8438,3.46945e-18,0.0289523
0.976562,0.00609317,0.00220986,0.0497774,0.0772739,-66.3038,0,0.0339122
0.986328,0.00349415,0.00216114,0.0390629,0.07203,-57.2858,0,0.0395009
0.996094,0.000895131,0.00211813,0.0283485,0.0668672,-48.2678,0,0.0450897
1.00586,-0.000339066,0.00212801,0.018981,0.0618403,-32.731,0,0.0510877
1.01562,-0.00157326,0.00213729,0.00961341,0.0569819,-17.1943,0,0.0570858
1.02539,-0.00342668,0.00207293,0.00245673,0.0522798,4.56112,0,0.0628002
1.03516,-0.00528009,0.00202269,-0.00469994,0.0476157,26.3166,0,0.0685146
1.04492,-0.00780794,0.00198038,-0.0106205,0.0430551,48.684,-6.93889e-18,0.0738221
1.05469,-0.0103358,0.001949,-0.0165411,0.0386048,71.0515,-1.38778e-17,0.0791296
1.06445,-0.0121205,0.00194458,-0.022304,0.0342841,90.4908,-6.93889e-18,0.0840675
1.07422,-0.0139053,0.00194871,-0.028067,0.030137,109.93,0,0.0890053
1.08398,-0.0155926,0.00193831,-0.0323585,0.0261289,130.539,0,0.0930534
1.09375,-0.01728,0.00193104,-0.0366501,0.0222843,151.148,0,0.0971015
1.10352,-0.0187098,0.00191379,-0.038386,0.0185743,173.699,0,0.0997876
1.11328,-0.0201396,0.00193998,-0.0401218,0.0151729,196.25,0,0.102474
1.12305,-0.0186434,0.00200314,-0.0404708,0.0120551,214.712,0,0.10382
1.13281,-0.0171473,0.00219563,-0.0408198,0.00928321,233.174,0,0.105167
1.14258,-0.0112557,0.00251769,-0.0403195,0.00684996,246.195,0,0.105377
1.15234,-0.00536407,0.00300489,-0.0398193,0.00474973,259.217,0,0.105588
1.16211,0.0038368,0.00374763,-0.0371367,0.00308883,271.671,2.08167e-17,0.104456
1.17187,0.0130377,0.00490532,-0.0344541,0.00178271,284.125,4.16334e-17,0.103324
1.18164,0.0243281,0.00655181,-0.0295844,0.00083918,294.989,1.38778e-17,0.100917
1.19141,0.0356185,0.00886286,-0.0247148,8.44336e-05,305.854,-1.38778e-17,0.0985108
1.20117,0.0487505,0.0119027,-0.0195149,-0.000460957,308.402,-6.93889e-18,0.0955779
1.21094,0.0618824,0.0157978,-0.0143149,-0.000947461,310.951,0,0.092645
1.2207,0.075608,0.0206092,-0.00882124,-0.00139178,307.207,0,0.0892695
1.23047,0.0893335,0.0262104,-0.00332756,-0.00180595,303.463,0,0.085894
1.24023,0.101906,0.0326129,0.00372413,-0.00224862,300.954,-6.93889e-18,0.0814828
1.25,0.114479,0.0396032,0.0107758,-0.0025923,298.444,-1.38778e-17,0.0770717
1.25977,0.127063,0.0470551,0.018296,-0.00281572,294.711,-1.54074e-33,0.0716772
1.26953,0.139646,0.0547617,0.0258162,-0.00285044,290.977,1.38778e-17,0.0662827
1.2793,0.153172,0.0625063,0.0321308,-0.00274843,279.774,1.54074e-33,0.0606619
1.28906,0.166699,0.0701675,0.0384455,-0.00248215,268.571,-1.38778e-17,0.0550411
1.29883,0.177458,0.0776923,0.0440738,-0.00213592,252.347,-1.04083e-17,0.0497819
1.30859,0.188218,0.0850836,0.0497021,-0.00171229,236.124,-6.93889e-18,0.0445227
1.31836,0.194349,0.0923054,0.0544062,-0.00123835,216.546,-1.04083e-17,0.0399106
1.32812,0.20048,0.0993723,0.0591103,-0.000782314,196.968,-1.38778e-17,0.0352985
1.33789,0.205451,0.106203,0.0603255,-0.000265459,166.722,-1.73472e-18,0.0319381
1.34766,0.210422,0.112726,0.0615408,0.00031377,136.477,1.04083e-17,0.0285778
1.35742,0.214705,0.118787,0.0585544,0.000975615,93.8044,5.20417e-18,0.0271738
1.36719,0.218987,0.124333,0.055568,0.0017277,51.1323,0,0.0257698
1.37695,0.218663,0.129292,0.0505842,0.00256582,6.32336,3.46945e-18,0.0262924
1.38672,0.218338,0.133675,0.0456003,0.00346805,-38.4855,6.93889e-18,0.0268149
1.39648,0.213391,0.137511,0.0398065,0.00449186,-79.6816,-1.73472e-18,0.028516
1.40625,0.208443,0.140836,0.0340126,0.00555495,-120.878,-1.04083e-17,0.030217
1.41602,0.203373,0.143591,0.0273625,0.00658488,-161.094,1.73472e-18,0.0324783
1.42578,0.198302,0.145738,0.0207124,0.00748998,-201.311,1.38778e-17,0.0347395
1.43555,0.193256,0.147299,0.0143206,0.00818748,-237.624,1.38778e-17,0.0375346
1.44531,0.188209,0.148206,0.00792867,0.00874143,-273.937,1.38778e-17,0.0403297
1.45508,0.178218,0.148478,0.00248375,0.00906284,-301.41,1.26187e-30,0.0436972
1.46484,0.168227,0.148147,-0.00296117,0.00921958,-328.883,-1.38778e-17,0.0470648
1.47461,0.153059,0.147259,-0.00886686,0.00917745,-329.841,-6.93889e-18,0.0508225
1.48437,0.137892,0.14587,-0.0147726,0.00896962,-330.798,0,0.0545801
1.49414,0.120944,0.143991,-0.021536,0.00861029,-330.798,-3.46945e-18,0.0584474
1.50391,0.103996,0.141605,-0.0282994,0.00807979,-330.798,-6.93889e-18,0.0623146
1.51367,0.0838008,0.138731,-0.0336826,0.00743268,-330.798,-3.46945e-18,0.0657574
1.52344,0.063606,0.135415,-0.0390658,0.00663524,-330.798,0,0.0692002
1.5332,0.0390842,0.131685,-0.0425279,0.00578194,-330.798,-1.38778e-17,0.0719401
1.54297,0.0145624,0.127604,-0.04599,0.00488634,-330.798,-2.77556e-17,0.0746799
1.55273,-0.00880004,0.123221,-0.0497507,0.00393091,-330.798,2.52682e-30,0.077106
1.5625,-0.0321624,0.11858,-0.0535115,0.00293221,-330.798,2.77556e-17,0.079532
1.57227,-0.0500673,0.113688,-0.0570224,0.00195123,-330.798,2.08167e-17,0.0817742
1.58203,-0.0679721,0.108576,-0.0605333,0.000952646,-330.798,1.38778e-17,0.0840165
1.5918,-0.0731532,0.103279,-0.0609627,-5.56641e-06,-330.798,3.46945e-17,0.0857322
1.60156,-0.0783342,0.0978464,-0.061392,-0.000946904,-330.798,5.55112e-17,0.0874478
1.61133,-0.0783342,0.0923385,-0.0599875,-0.00186838,-330.798,2.77556e-17,0.0887746
1.62109,-0.0783342,0.0867671,-0.058583,-0.00268562,-330.798,0,0.0901015
1.63086,-0.0783342,0.0811979,-0.058168,-0.00342738,-319.033,6.93889e-18,0.091403
1.64062,-0.0783342,0.0756148,-0.0577531,-0.00410839,-307.268,1.38778e-17,0.0927046
1.65039,-0.0783342,0.0700608,-0.0561172,-0.00468023,-284.468,1.38778e-17,0.0933309
1.66016,-0.0783342,0.0645758,-0.0544814,-0.00517603,-261.668,1.38778e-17,0.0939572
1.66992,-0.0783342,0.0591781,-0.0481199,-0.00560124,-219.731,6.93889e-18,0.0923211
1.67969,-0.0783342,0.0539333,-0.0417584,-0.00591533,-177.794,0,0.0906849
1.68945,-0.0783342,0.0488272,-0.031649,-0.00610116,-128.848,0,0.086074
1.69922,-0.0783342,0.043905,-0.0215397,-0.00618618,-79.9016,0,0.0814631
1.70898,-0.0783342,0.0391556,-0.00884105,-0.00615416,-39.26,0,0.0746212
1.71875,-0.0783342,0.0346472,0.00385756,-0.00590769,1.38162,0,0.0677793
1.72852,-0.0783342,0.0303919,0.0214726,-0.00548842,43.8839,3.46945e-18,0.058993
1.73828,-0.0783342,0.0264286,0.0390877,-0.00480867,86.3862,6.93889e-18,0.0502067
1.74805,-0.0783342,0.0227339,0.0610318,-0.00380728,133,3.46945e-18,0.0393542
1.75781,-0.0783342,0.0193644,0.0829759,-0.0024242,179.614,0,0.0285017
1.76758,-0.0721628,0.0162961,0.103411,-0.000608262,206.694,-1.73472e-17,0.0172362
1.77734,-0.0659914,0.0135477,0.123846,0.00175389,233.774,-3.46945e-17,0.00597073
1.78711,-0.0482952,0.0112026,0.140532,0.00475143,237.775,-1.73472e-17,-0.00350366
1.79687,-0.0305989,0.00922603,0.157218,0.00839089,241.776,0,-0.0129781
1.80664,-0.0161173,0.00760131,0.169743,0.0127034,247.352,6.93889e-18,-0.0208066
1.81641,-0.00163563,0.00635985,0.182268,0.0177083,252.929,1.38778e-17,-0.0286351
1.82617,0.0110515,0.00547046,0.182268,0.023247,261.58,1.73472e-17,-0.0362122
1.83594,0.0237386,0.00485259,0.182268,0.0293282,270.231,2.08167e-17,-0.0437894
1.8457,0.0442526,0.0045051,0.182268,0.0357677,264.124,1.73472e-17,-0.0507668
1.85547,0.0647666,0.00429814,0.182268,0.0423839,258.017,1.38778e-17,-0.0577442
1.86523,0.0885949,0.00415195,0.182268,0.0490995,245.101,1.38778e-17,-0.0626952
1.875,0.112423,0.00392414,0.182268,0.0557183,232.184,1.38778e-17,-0.0676462
1.88477,0.127157,0.00361195,0.182268,0.0621824,225.386,6.93889e-18,-0.0704669
1.89453,0.141892,0.00323637,0.182268,0.0683811,218.588,0,-0.0732876
1.9043,0.149636,0.00287238,0.182268,0.0742973,200.709,6.93889e-18,-0.0743555
1.91406,0.15738,0.0025834,0.182268,0.0799332,182.831,1.38778e-17,-0.0754235
1.92383,0.164804,0.00245379,0.182268,0.0853119,145.757,1.38778e-17,-0.0744555
1.93359,0.172229,0.00248013,0.182268,0.0904006,108.683,1.38778e-17,-0.0734874
1.94336,0.172053,0.00266095,0.182268,0.0951418,78.8796,1.26187e-30,-0.0710657
1.95312,0.171877,0.00290414,0.182268,0.0994753,49.0763,-1.38778e-17,-0.0686441
1.96289,0.158949,0.00313283,0.182268,0.103363,33.4382,-6.93889e-18,-0.0658701
1.97266,0.146022,0.00325726,0.182268,0.106715,17.8,0,-0.0630961
1.98242,0.132865,0.00321387,0.182268,0.109507,-9.40744,0,-0.0593719
1.99219,0.119708,0.00302121,0.182268,0.111741,-36.6149,0,-0.0556477
2.00195,0.113445,0.00271711,0.182268,0.113408,-71.9699,-3.46945e-18,-0.0499187
2.01172,0.107182,0.00238102,0.182268,0.114568,-107.325,-6.93889e-18,-0.0441896
2.02148,0.0967036,0.00204313,0.173929,0.115202,-125.744,-5.20417e-18,-0.0367916
2.03125,0.0862247,0.00172942,0.165591,0.115365,-144.162,-3.46945e-18,-0.0293937
2.04102,0.0686483,0.00141064,0.14663,0.114999,-162.542,1.73472e-18,-0.0198868
2.05078,0.0510719,0.00107528,0.12767,0.114124,-180.922,6.93889e-18,-0.0103799
2.06055,0.0369561,0.000781494,0.0996565,0.112775,-222.545,1.38778e-17,0.00273866
2.07031,0.0228403,0.000504551,0.0716432,0.110916,-264.168,2.08167e-17,0.0158572
2.08008,0.0101571,0.000345732,0.0414096,0.108635,-293.532,3.46945e-18,0.0311505
2.08984,-0.00252614,0.00028708,0.011176,0.10591,-322.895,-1.38778e-17,0.0464438
2.09961,-0.0217576,0.000344824,-0.0130977,0.102872,-306.591,-2.08167e-17,0.060365
2.10937,-0.040989,0.000526055,-0.0373714,0.0994828,-290.286,-2.77556e-17,0.0742862
2.11914,-0.0574447,0.000797959,-0.0521568,0.0958455,-259.118,-6.93889e-18,0.0864311
2.12891,-0.0739005,0.00113001,-0.0669422,0.0919105,-227.949,1.38778e-17,0.0985761
2.13867,-0.0761173,0.00151354,-0.0669422,0.0877455,-201.687,-3.14312e-31,0.110315
2.14844,-0.0783342,0.00189659,-0.0669422,0.0834086,-175.426,-1.38778e-17,0.122054
2.1582,-0.0783342,0.00227291,-0.0669422,0.0788963,-121.422,-6.93889e-18,0.131718
2.16797,-0.0783342,0.00265359,-0.0669422,0.0742948,-67.4187,0,0.141382
2.17773,-0.0783342,0.00303688,-0.0669422,0.0696333,10.0144,0,0.147161
2.1875,-0.0783342,0.00341739,-0.0669422,0.0649434,87.4474,0,0.15294
2.19727,-0.0783342,0.00371244,-0.0669422,0.0602792,135.583,-1.38778e-17,0.157301
2.20703,-0.0783342,0.00392212,-0.0669422,0.055636,183.718,-2.77556e-17,0.161662
2.2168,-0.0783342,0.00398373,-0.0669422,0.0510441,207.499,-1.38778e-17,0.16649
2.22656,-0.0783342,0.00394925,-0.0669422,0.046532,231.279,0,0.171317
2.23633,-0.0783342,0.00384642,-0.0669422,0.0421455,281.039,0,0.173334
2.24609,-0.0783342,0.00369747,-0.0669422,0.0379269,330.798,0,0.175351
2.25586,-0.0783342,0.00347716,-0.0669422,0.0338669,330.798,0,0.172315
2.26562,-0.0783342,0.00320045,-0.0669422,0.0300317,330.798,0,0.169278
2.27539,-0.0783342,0.0028582,-0.0669422,0.0264124,330.798,0,0.164229
2.28516,-0.0783342,0.00247239,-0.0669422,0.0230477,330.798,0,0.159179
2.29492,-0.0599807,0.0021094,-0.0669422,0.0199901,330.798,0,0.15403
2.30469,-0.0416273,0.00182074,-0.0669422,0.0172317,330.798,0,0.148882
2.31445,-0.0146222,0.00163491,-0.0608262,0.0148102,330.798,1.38778e-17,0.141923
2.32422,0.0123829,0.00166655,-0.0547103,0.012718,330.798,2.77556e-17,0.134965
2.33398,0.0419806,0.00195085,-0.0354514,0.0110256,330.798,2.77556e-17,0.126549
2.34375,0.0715784,0.00258952,-0.0161925,0.00960064,330.798,2.77556e-17,0.118133
2.35352,0.114499,0.00364793,-0.00327839,0.00849671,330.798,5.55112e-17,0.110171
2.36328,0.157421,0.00520119,0.0096357,0.00764508,330.798,8.32667e-17,0.102209
2.37305,0.189636,0.00735812,0.0283494,0.0070079,330.798,1.38778e-17,0.0929701
2.38281,0.221852,0.0101721,0.0470632,0.00656276,330.798,-5.55112e-17,0.0837311
2.39258,0.222284,0.0136557,0.0724605,0.00619383,330.798,-2.77556e-17,0.0706817
2.40234,0.222717,0.0178207,0.0978578,0.00588422,330.798,0,0.0576324
2.41211,0.222717,0.0227192,0.117468,0.00562497,330.798,-1.38778e-17,0.0424837
2.42187,0.222717,0.0282596,0.137079,0.00531803,330.798,-2.77556e-17,0.027335
2.43164,0.222717,0.0344061,0.152821,0.00502107,330.798,-6.93889e-18,0.0127802
2.44141,0.222717,0.0410728,0.168564,0.0047093,330.798,1.38778e-17,-0.00177468
2.45117,0.222717,0.0481492,0.175416,0.00441932,330.798,-2.08167e-17,-0.0150455
2.46094,0.222717,0.0555251,0.182268,0.00412541,330.798,-5.55112e-17,-0.0283164
2.4707,0.222717,0.0630502,0.182268,0.00383672,300.303,-2.77556e-17,-0.0376438
2.48047,0.222717,0.0705909,0.182268,0.00360176,269.808,0,-0.0469712
2.49023,0.222717,0.0780698,0.182268,0.00342105,130.837,0,-0.048815
2.5,0.222717,0.0853977,0.182268,0.00326982,-8.13324,0,-0.0506589
2.50977,0.222717,0.0925354,0.16864,0.00316078,-141.091,0,-0.04744
2.51953,0.222717,0.0994584,0.155012,0.00301424,-274.049,0,-0.0442212
2.5293,0.222717,0.106128,0.140041,0.00287212,-302.423,0,-0.0407347
2.53906,0.222717,0.112516,0.125069,0.00272438,-330.798,0,-0.0372481
2.54883,0.222717,0.118553,0.103007,0.00254821,-330.798,-1.38778e-17,-0.0322773
2.55859,0.222717,0.124153,0.0809439,0.00240674,-330.798,-2.77556e-17,-0.0273065
2.56836,0.222717,0.129229,0.0512011,0.00225527,-330.798,-1.38778e-17,-0.0184832
2.57812,0.222717,0.133713,0.0214584,0.00214646,-330.798,0,-0.00965999
2.58789,0.222717,0.137505,0.00426788,0.00205148,-330.798,-4.16334e-17,-0.000406991
2.59766,0.222717,0.140615,-0.0129226,0.00196266,-330.798,-8.32667e-17,0.00884601
2.60742,0.222717,0.143036,-0.0218264,0.00184313,-330.798,-4.16334e-17,0.016778
2.61719,0.222717,0.144788,-0.0307303,0.00174378,-330.798,0,0.02471
2.62695,0.183998,0.145921,-0.0488362,0.00165466,-330.798,4.16334e-17,0.0362315
2.63672,0.145279,0.14642,-0.0669422,0.00153624,-330.798,8.32667e-17,0.0477531
2.64648,0.102814,0.146319,-0.0669422,0.00144357,-330.798,8.32667e-17,0.0633996
2.65625,0.0603486,0.145575,-0.0669422,0.00133834,-330.798,8.32667e-17,0.079046
2.66602,-0.0089928,0.144212,-0.0669422,0.00128235,-330.798,1.38778e-17,0.0909869
2.67578,-0.0783342,0.142215,-0.0669422,0.00118951,-330.798,-5.55112e-17,0.102928
2.68555,-0.0783342,0.139658,-0.0669422,0.00111993,-330.798,2.77556e-17,0.10887
2.69531,-0.0783342,0.136576,-0.0669422,0.00106295,-330.798,1.11022e-16,0.114813
2.70508,-0.0783342,0.132994,-0.0669422,0.000955635,-330.798,2.77556e-17,0.121692
2.71484,-0.0783342,0.12899,-0.0669422,0.00089833,-330.798,-5.55112e-17,0.128571
2.72461,-0.0783342,0.124574,-0.0669422,0.000817031,-330.798,-1.26341e-30,0.138204
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-330.798,5.55112e-17,0.147837
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-330.798,2.77556e-17,0.154901
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-330.798,0,0.161966
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-330.798,0,0.166956
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-330.798,0,0.171946
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-330.798,0,0.17856
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-330.798,0,0.185173
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,-263.635,0,0.187542
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,-196.471,0,0.189911
2.82227,-0.0783342,0.0681611,-0.0669422,0.000213135,-15.8693,0,0.179887
2.83203,-0.0783342,0.0623513,-0.0669422,0.000175313,164.733,0,0.169864
2.8418,-0.0783342,0.0566735,-0.0586725,0.000201504,247.765,-2.77556e-17,0.150349
2.85156,-0.0783342,0.0511624,-0.0504029,0.000265518,330.798,-5.55112e-17,0.130834
2.86133,-0.0783342,0.0458886,-0.00740078,0.000381387,330.798,-1.26341e-30,0.107612
2.87109,-0.0783342,0.0408571,0.0356014,0.000563291,330.798,5.55112e-17,0.0843904
2.88086,-0.0783342,0.0361218,0.102082,0.000810908,330.798,6.93889e-17,0.057151
2.89062,-0.0783342,0.0316897,0.168563,0.00112146,330.798,8.32667e-17,0.0299115
2.90039,-0.0783342,0.0275761,0.175416,0.00157427,330.798,4.16334e-17,0.00170183
2.91016,-0.0783342,0.0238102,0.182268,0.00213369,330.798,0,-0.0265078
2.91992,-0.0634571,0.020358,0.182268,0.00290584,330.798,1.38778e-17,-0.0480294
2.92969,-0.04858,0.0173026,0.182268,0.00395323,330.798,2.77556e-17,-0.069551
2.93945,0.00560395,0.0146357,0.182268,0.0053182,330.798,-6.93889e-18,-0.086166
2.94922,0.0597879,0.0123475,0.182268,0.00706424,330.798,-4.16334e-17,-0.102781
2.95898,0.073135,0.0104982,0.182268,0.00928529,330.798,-2.08167e-17,-0.121796
2.96875,0.0864821,0.00900935,0.182268,0.0119796,330.798,0,-0.140812
2.97852,0.122908,0.00787022,0.182268,0.0152056,330.798,0,-0.158324
2.98828,0.159334,0.00706816,0.182268,0.0189206,330.798,0,-0.175836
2.99805,0.191025,0.00662323,0.182268,0.0231542,330.798,2.77556e-17,-0.185041
3.00781,0.222717,0.00651583,0.182268,0.0278601,330.798,5.55112e-17,-0.194245
3.01758,0.222717,0.00665218,0.182268,0.032901,330.798,1.38778e-17,-0.200502
3.02734,0.222717,0.00706046,0.182268,0.0382942,330.798,-2.77556e-17,-0.206758
3.03711,0.222717,0.00759062,0.182268,0.0438468,330.798,-1.38778e-17,-0.21263
3.04687,0.222717,0.00822621,0.182268,0.0494892,330.798,0,-0.218502
3.05664,0.222717,0.00897272,0.182268,0.0551202,219.151,0,-0.213558
3.06641,0.222717,0.00971672,0.182268,0.0606118,107.504,0,-0.208615
3.07617,0.222717,0.0104405,0.182268,0.0659277,-91.132,0,-0.193573
3.08594,0.222717,0.0110871,0.182268,0.0709921,-289.768,0,-0.178532
3.0957,0.222717,0.0117402,0.182268,0.0757527,-278.286,0,-0.170352
3.10547,0.222717,0.012318,0.182268,0.0802232,-266.805,0,-0.162172
3.11523,0.218364,0.0128032,0.182268,0.0843759,-246.501,1.38778e-17,-0.161232
3.125,0.214011,0.0132531,0.182268,0.0882028,-226.198,2.77556e-17,-0.160291
3.13477,0.216117,0.0136927,0.182268,0.0917201,-278.498,-1.38778e-17,-0.148578
3.14453,0.218224,0.0140312,0.182268,0.0948503,-330.798,-5.55112e-17,-0.136864
3.1543,0.211867,0.0143771,0.180339,0.0976236,-330.798,4.16334e-17,-0.113368
3.16406,0.205509,0.0146931,0.17841,0.0999909,-330.798,1.38778e-16,-0.0898713
3.17383,0.122764,0.0148893,0.152903,0.101933,-330.798,5.55112e-17,-0.0665198
3.18359,0.0400176,0.0150742,0.127396,0.103428,-330.798,-2.77556e-17,-0.0431683
3.19336,-0.0161048,0.0151292,0.0602222,0.104471,-330.798,-1.38778e-17,-0.0126894
3.20312,-0.0722272,0.015082,-0.00695179,0.105066,-330.798,0,0.0177895
3.21289,-0.0689962,0.0150003,-0.036947,0.105238,-330.798,2.77556e-17,0.0648957
3.22266,-0.0657653,0.0147972,-0.0669422,0.104995,-330.798,5.55112e-17,0.112002
3.23242,-0.0720498,0.0145608,-0.0669422,0.10437,-330.798,9.71445e-17,0.156678
3.24219,-0.0783342,0.0142821,-0.0669422,0.103341,-330.798,1.38778e-16,0.201354
3.25195,-0.0783342,0.0139014,-0.0669422,0.10196,-330.798,6.93889e-17,0.225196
3.26172,-0.0783342,0.0135211,-0.0669422,0.10017,-330.798,0,0.249038
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-330.798,0,0.264318
3.28125,-0.0783342,0.0125484,-0.0669422,0.0954727,-330.798,0,0.279598
3.29102,-0.0783342,0.0120009,-0.0669422,0.0925498,-330.798,-2.77556e-17,0.296256
3.30078,-0.0783342,0.0114029,-0.0669422,0.0893451,-330.798,-5.55112e-17,0.312914
3.31055,-0.0783342,0.0107145,-0.0669422,0.0858278,-31.4623,-2.77556e-17,0.319036
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,267.873,0,0.325158
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,299.336,0,0.322198
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,330.798,0,0.319238
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,330.798,0,0.323547
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,330.798,0,0.327855
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,330.798,-2.77556e-17,0.330779
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,330.798,-5.55112e-17,0.333703
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,330.798,-5.55112e-17,0.316582
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,330.798,-5.55112e-17,0.29946
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,330.798,-5.55112e-17,0.274758
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,330.798,-5.55112e-17,0.250057
3.42773,-0.0783342,0.00168108,-0.0669422,0.0361072,330.798,-5.55112e-17,0.233706
3.4375,-0.0783342,0.000994219,-0.0669422,0.032238,330.798,-5.55112e-17,0.217356
3.44727,0.0195221,0.000361963,-0.0498276,0.0285506,330.798,2.77556e-17,0.195688
3.45703,0.117378,-0.000194414,-0.0327129,0.0250823,330.798,1.11022e-16,0.17402
3.4668,0.133149,-0.000673037,0.0587836,0.0218427,330.798,5.55112e-17,0.143726
3.47656,0.148919,-0.00103843,0.15028,0.0189039,330.798,0,0.113431
3.48633,0.185818,-0.00123721,0.154018,0.0162517,330.798,-5.55112e-17,0.0973157
3.49609,0.222717,-0.00127028,0.157757,0.0139461,330.798,-1.11022e-16,0.0812
3.50586,0.222717,-0.00107314,0.163546,0.0119857,330.798,-8.32667e-17,0.0719939
3.51562,0.222717,-0.000608086,0.169335,0.0103439,330.798,-5.55112e-17,0.0627879
3.52539,0.222717,0.000145986,0.175801,0.00907485,330.798,-2.77556e-17,0.0258482
3.53516,0.222717,0.00129085,0.182268,0.00808383,330.798,0,-0.0110915
3.54492,0.222717,0.00283729,0.182268,0.00740294,330.798,0,-0.06595
3.55469,0.222717,0.00483955,0.182268,0.00692379,330.798,0,-0.120809
3.56445,0.222717,0.00734446,0.182268,0.00666451,330.798,-2.77556e-17,-0.155228
3.57422,0.222717,0.0103906,0.182268,0.00655775,330.798,-5.55112e-17,-0.189647
3.58398,0.222717,0.0139773,0.182268,0.00656895,330.798,-5.55112e-17,-0.210296
3.59375,0.222717,0.0180671,0.182268,0.00664081,330.798,-5.55112e-17,-0.230946
3.60352,0.222717,0.0227015,0.182268,0.00674294,330.798,-2.77556e-17,-0.256767
3.61328,0.222717,0.0277812,0.182268,0.00680771,330.798,0,-0.282588
3.62305,0.222717,0.0332669,0.182268,0.00685693,124.224,0,-0.283363
3.63281,0.222717,0.0391008,0.182268,0.00688778,-82.3505,0,-0.284138
3.64258,0.222717,0.0451542,0.182268,0.00686736,-206.574,-2.77556e-17,-0.241955
3.65234,0.222717,0.0513779,0.182268,0.00678205,-330.798,-5.55112e-17,-0.199772
3.66211,0.222717,0.0576253,0.182268,0.00666249,-330.798,8.32667e-17,-0.161429
3.67188,0.222717,0.0638626,0.182268,0.00648035,-330.798,2.22045e-16,-0.123087
3.68164,0.222717,0.070009,0.178917,0.00623777,-330.798,5.55112e-17,-0.114568
3.69141,0.222717,0.0759959,0.175567,0.00595734,-330.798,-1.11022e-16,-0.106049
3.70117,0.222717,0.081787,0.064329,0.00561598,-330.798,-1.38778e-16,-0.0879903
3.71094,0.222717,0.0873262,-0.0469089,0.00518651,-330.798,-1.66533e-16,-0.0699318
3.7207,0.222717,0.092599,-0.0569255,0.00472632,-330.798,-2.77556e-17,-0.0299413
3.73047,0.222717,0.0975577,-0.0669422,0.00422268,-330.798,1.11022e-16,0.0100493
3.74023,0.222717,0.102195,-0.0669422,0.00362086,-330.798,-7.56813e-30,0.035626
3.75,0.222717,0.106482,-0.0669422,0.00302303,-330.798,-1.11022e-16,0.0612027
3.75977,0.0721912,0.110386,-0.0669422,0.00237422,-330.798,-8.32667e-17,0.0793485
3.76953,-0.0783342,0.113878,-0.0669422,0.00173232,-330.798,-5.55112e-17,0.0974943
3.7793,-0.0783342,0.116958,-0.0669422,0.00111507,-330.798,2.77556e-17,0.144041
3.78906,-0.0783342,0.119565,-0.0669422,0.000524766,-330.798,1.11022e-16,0.190587
3.79883,-0.0783342,0.121695,-0.0669422,-4.3125e-05,-330.798,5.55112e-17,0.237279
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-330.798,0,0.28397
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-330.798,5.55112e-17,0.289002
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-330.798,1.11022e-16,0.294034
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-330.798,2.52682e-30,0.291817
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-330.798,-1.11022e-16,0.2896
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-330.798,-1.66533e-16,0.314731
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-330.798,-2.22045e-16,0.339862
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-330.798,-1.11022e-16,0.357591
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-330.798,0,0.375319
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-2.251e-11,0,0.376329
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,330.798,0,0.37734
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,-7.50333e-12,2.77556e-17,0.404601
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,-330.798,5.55112e-17,0.431863
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,-330.798,2.77556e-17,0.460142
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,-330.798,0,0.48842
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,7.50333e-12,0,0.444998
3.96484,-0.0783342,0.0946924,-0.0669422,0.000307207,330.798,0,0.401576
3.97461,-0.0783342,0.0906161,-0.0378552,0.000788965,330.798,-5.55112e-17,0.3137
3.98438,-0.0783342,0.0864047,-0.00876823,0.0012895,330.798,-1.11022e-16,0.225824
3.99414,-0.0783342,0.0820788,0.0168276,0.00179455,330.798,-8.32667e-17,0.165662
4.00391,-0.0783342,0.0777016,0.0424234,0.002296,330.798,-5.55112e-17,0.1055
4.01367,0.0283036,0.0732935,0.112346,0.00280002,330.798,2.77556e-17,0.0443839
4.02344,0.134942,0.0689019,0.182268,0.0033179,330.798,1.11022e-16,-0.0167319
4.0332,0.0283036,0.0645449,0.182268,0.00381363,330.798,-5.55112e-17,-0.113434
4.04297,-0.0783342,0.0602919,0.182268,0.00435835,330.798,-2.22045e-16,-0.210137
4.05273,-0.0586565,0.0561282,0.182268,0.00491815,330.798,-1.11022e-16,-0.267159
4.0625,-0.0389787,0.0521391,0.182268,0.0055304,330.798,0,-0.324181
4.07227,0.0918689,0.0482902,0.182268,0.00621431,330.798,-2.77556e-17,-0.311687
4.08203,0.222717,0.0446471,0.182268,0.00700283,330.798,-5.55112e-17,-0.299194
4.0918,0.222717,0.0412027,0.182268,0.0079285,330.798,2.77556e-17,-0.319688
4.10156,0.222717,0.0379661,0.182268,0.00898688,330.798,1.11022e-16,-0.340183
4.11133,0.222717,0.0349598,0.182268,0.0102598,330.798,1.66533e-16,-0.420035
4.12109,0.222717,0.0321908,0.182268,0.0117904,330.798,2.22045e-16,-0.499888
4.13086,0.222717,0.0296441,0.182268,0.0136112,330.798,5.55112e-17,-0.5323
4.14062,0.222717,0.027341,0.182268,0.0156851,330.798,-1.11022e-16,-0.564712
4.15039,0.222717,0.0252493,0.182268,0.0181465,-3.0127e-11,-5.55112e-17,-0.540456
4.16016,0.222717,0.0233794,0.182268,0.0209316,-330.798,0,-0.516199
4.16992,0.222717,0.0217029,0.182268,0.024076,1.50635e-11,0,-0.528208
4.17969,0.222717,0.0202256,0.182268,0.027531,330.798,0,-0.540216
4.18945,0.222717,0.0189463,0.182268,0.0313341,330.798,0,-0.555079
4.19922,0.222717,0.0178009,0.182268,0.0353987,330.798,0,-0.569941
4.20898,0.222717,0.0168387,0.182268,0.0396671,-1.50635e-11,-1.11022e-16,-0.502911
4.21875,0.222717,0.0159462,0.182268,0.0441199,-330.798,-2.22045e-16,-0.435882
4.22852,0.222717,0.0152243,0.182268,0.0486456,-330.798,5.55112e-17,-0.369752
4.23828,0.222717,0.0145209,0.182268,0.0532057,-330.798,3.33067e-16,-0.303623
4.24805,0.0759746,0.0138816,0.182268,0.0577098,-323.875,1.66533e-16,-0.328768
4.25781,-0.0707674,0.0133309,0.182268,0.0621251,-316.952,0,-0.353913
4.26758,-0.0745508,0.0127759,0.182268,0.0663688,-323.875,0,-0.3656
4.27734,-0.0783342,0.012269,0.182268,0.0704277,-330.798,0,-0.377286
4.28711,0.0721912,0.01184,0.0576629,0.0742616,-330.798,5.55112e-17,-0.295276
4.29687,0.222717,0.0114412,-0.0669422,0.0778215,-330.798,1.11022e-16,-0.213266
4.30664,0.222717,0.0110729,-0.0444644,0.0811369,-330.798,1.11022e-16,-0.133108
4.31641,0.222717,0.010792,-0.0219866,0.0841678,-330.798,1.11022e-16,-0.0529511
4.32617,0.0721912,0.0105992,-0.0444644,0.0868841,-330.798,2.77556e-17,0.00867215
4.33594,-0.0783342,0.010431,-0.0669422,0.089304,-330.798,-5.55112e-17,0.0702954
4.3457,-0.0783342,0.0103433,-0.0669422,0.0913787,-330.798,-8.32667e-17,0.220452
4.35547,-0.0783342,0.0103104,-0.0669422,0.093114,-330.798,-1.11022e-16,0.370608
4.36523,-0.0783342,0.0103394,-0.0669422,0.0944588,-330.798,-1.66533e-16,0.542446
4.375,-0.0783342,0.0103231,-0.0669422,0.0954314,-330.798,-2.22045e-16,0.714284
4.38477,-0.0783342,0.0103493,-0.0669422,0.0960129,-330.798,-1.11022e-16,0.743562
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-330.798,0,0.772841
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,0,0,0.734597
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,330.798,0,0.696353
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,1.50635e-11,0,0.733736
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,-330.798,0,0.771118
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,0,0,0.78314
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,330.798,0,0.795162
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,330.798,2.22045e-16,0.706295
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,330.798,4.44089e-16,0.617427
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,330.798,2.22045e-16,0.601788
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,330.798,0,0.586149
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,1.50635e-11,0,0.67245
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,-330.798,0,0.758752
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,0,0,0.709415
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,330.798,0,0.660077
4.54102,-0.0783342,0.00712945,0.0427139,0.0637431,330.798,-3.33067e-16,0.476974
4.55078,-0.0783342,0.00671291,0.15237,0.0602665,330.798,-6.66134e-16,0.293871
4.56055,-0.0783342,0.0063307,0.0427139,0.0567771,330.798,-3.88578e-16,0.233748
4.57031,-0.0783342,0.00594331,-0.0669422,0.0533043,330.798,-1.11022e-16,0.173626
4.58008,0.0721912,0.00555735,-0.0669422,0.0498443,330.798,-8.32667e-17,0.197027
4.58984,0.222717,0.00521194,-0.0669422,0.0464414,330.798,-5.55112e-17,0.220429
4.59961,0.222717,0.00491279,0.0576629,0.0431328,330.798,-1.38778e-16,0.110864
4.60937,0.222717,0.00464177,0.182268,0.0399277,330.798,-2.22045e-16,0.00129815
4.61914,0.222717,0.00446587,0.182268,0.0368476,330.798,-2.22045e-16,-0.110843
4.62891,0.222717,0.004381,0.182268,0.033902,330.798,-2.22045e-16,-0.222984
4.63867,0.222717,0.00440098,0.182268,0.0311315,-3.0127e-11,-1.17961e-16,-0.16304
4.64844,0.222717,0.00456231,0.182268,0.0285406,-330.798,-1.38778e-17,-0.103096
4.6582,0.222717,0.00487629,0.182268,0.0261219,1.50635e-11,-3.46945e-17,-0.114093
4.66797,0.222717,0.0053678,0.182268,0.0239343,330.798,-5.55112e-17,-0.12509
4.67773,0.222717,0.00606431,0.182268,0.0219392,330.798,1.94289e-16,-0.370598
4.6875,0.222717,0.00697963,0.182268,0.0201533,330.798,4.44089e-16,-0.616106
4.69727,0.222717,0.00815897,0.182268,0.018574,330.798,1.66533e-16,-0.793831
4.70703,0.222717,0.00963976,0.182268,0.0171861,330.798,-1.11022e-16,-0.971556
4.7168,0.222717,0.0114507,0.182268,0.0160055,-3.0127e-11,-5.55112e-17,-0.937993
4.72656,0.222717,0.0135552,0.182268,0.0149719,-330.798,0,-0.90443
4.73633,0.222717,0.0160806,0.182268,0.0140877,1.50635e-11,-5.55112e-17,-0.918362
4.74609,0.222717,0.0189815,0.182268,0.0132984,330.798,-1.11022e-16,-0.932293
4.75586,0.222717,0.0222562,0.182268,0.0126158,330.798,-5.55112e-17,-0.97871
4.76562,0.222717,0.0259358,0.182268,0.0120163,330.798,0,-1.02513
4.77539,0.222717,0.029998,0.182268,0.0114543,-1.50635e-11,3.33067e-16,-0.825775
4.78516,0.222717,0.0343997,0.182268,0.0109132,-330.798,6.66134e-16,-0.626422
4.79492,0.222717,0.039124,0.0576629,0.0104304,-330.798,-1.11022e-16,-0.361076
4.80469,0.222717,0.0441388,-0.0669422,0.00995364,-330.798,-8.88178e-16,-0.0957303
4.81445,0.107138,0.0493309,0.0576629,0.0094703,-330.798,-3.88578e-16,-0.10945
4.82422,-0.00844119,0.0547026,0.182268,0.00901743,-330.798,1.11022e-16,-0.12317
4.83398,-0.0433877,0.060125,0.0864226,0.00858223,-330.798,0,-0.185113
4.84375,-0.0783342,0.0655538,-0.00942264,0.00816718,-330.798,-1.11022e-16,-0.247057
4.85352,0.0721912,0.0709208,-0.0381824,0.00774179,-330.798,-4.996e-16,-0.0701136
4.86328,0.222717,0.0761648,-0.0669422,0.00731391,-330.798,-8.88178e-16,0.10683
4.87305,0.222717,0.0812292,-0.0669422,0.00693094,-330.798,-2.22045e-16,0.230951
4.88281,0.222717,0.0860505,-0.0669422,0.00652734,-330.798,4.44089e-16,0.355072
4.89258,0.0721912,0.0906267,0.0576629,0.00614874,0,1.66533e-16,0.28305
4.90234,-0.0783342,0.0949047,0.182268,0.00579067,330.798,-1.11022e-16,0.211027
4.91211,-0.0783342,0.0988705,0.0576629,0.00540328,1.50635e-11,-5.05364e-30,0.340719
4.92187,-0.0783342,0.102504,-0.0669422,0.00503326,-330.798,1.11022e-16,0.470411
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-330.798,2.77556e-16,0.785982
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,-330.798,4.44089e-16,1.10155
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-330.798,2.22045e-16,1.07861
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-330.798,0,1.05567
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,0,0,0.81118
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,330.798,0,0.566687
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,1.50635e-11,0,0.658694
5,-0.0783342,0.118195,-0.0669422,0.0026705,-330.798,0,0.750702
5.00977,0.0721912,0.118384,-0.0669422,0.00244356,-330.798,-2.22045e-16,0.969203
5.01953,0.222717,0.118208,-0.0669422,0.00220983,-330.798,-4.44089e-16,1.1877
5.0293,0.0721912,0.117688,-0.0669422,0.00198507,-1.50635e-11,3.33067e-16,1.07424
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,330.798,1.11022e-15,0.960772
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,330.798,4.44089e-16,0.898191
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,330.798,-2.22045e-16,0.835611
5.06836,0.0721912,0.112394,-0.0669422,0.0010314,1.50635e-11,-4.44089e-16,1.12755
5.07812,0.222717,0.110369,-0.0669422,0.000808506,-330.798,-6.66134e-16,1.41949
5.08789,0.0721912,0.108103,-0.0669422,0.000572959,0,-4.44089e-16,1.41798
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,330.798,-2.22045e-16,1.41647
5.10742,-0.0783342,0.102899,0.0576629,0.00017127,330.798,1.11022e-16,0.862861
5.11719,-0.0783342,0.100018,0.182268,-3.26953e-05,330.798,4.44089e-16,0.309252
5.12695,-0.0783342,0.0969667,0.182268,-0.000200449,330.798,4.44089e-16,-0.0348632
5.13672,-0.0783342,0.0937524,0.182268,-0.000338496,330.798,4.44089e-16,-0.378979
5.14648,0.0721912,0.09043,0.182268,-0.000449063,330.798,2.498e-16,-0.333837
5.15625,0.222717,0.0869999,0.182268,-0.000557344,330.798,5.55112e-17,-0.288695
5.16602,0.222717,0.0834902,0.182268,-0.000585674,330.798,2.77556e-17,-0.520242
5.17578,0.222717,0.0799035,0.182268,-0.000584092,330.798,0,-0.75179
5.18555,0.0721912,0.076254,0.182268,-0.000538887,330.798,-2.22045e-16,-1.09981
5.19531,-0.0783342,0.0725471,0.182268,-0.000416924,330.798,-4.44089e-16,-1.44783
5.20508,0.0721912,0.0688393,0.182268,-0.000249521,-3.0127e-11,-1.11022e-16,-1.23947
5.21484,0.222717,0.0651017,0.182268,-1.08398e-06,-330.798,2.22045e-16,-1.03111
5.22461,0.222717,0.0613852,0.182268,0.000308584,-330.798,2.22045e-16,-0.758498
5.23437,0.222717,0.0576858,0.182268,0.000713437,-330.798,2.22045e-16,-0.485883
5.24414,0.0721912,0.0540131,0.182268,0.0012092,0,5.55112e-16,-0.856237
5.25391,-0.0783342,0.0504075,0.182268,0.00182637,330.798,8.88178e-16,-1.22659
5.26367,0.0363404,0.0468742,0.182268,0.00259187,330.798,6.66134e-16,-1.56246
5.27344,0.151015,0.0434063,0.182268,0.00352371,330.798,4.44089e-16,-1.89833
5.2832,0.186866,0.040036,0.182268,0.00463849,-3.0127e-11,4.44089e-16,-1.61331
5.29297,0.222717,0.0367857,0.182268,0.00601749,-330.798,4.44089e-16,-1.3283
5.30273,0.222717,0.033654,0.182268,0.00763597,-330.798,2.22045e-16,-1.20573
5.3125,0.222717,0.030644,0.182268,0.00954448,-330.798,0,-1.08316
5.32227,0.0721912,0.0278007,0.182268,0.0117611,0,-2.22045e-16,-1.37489
5.33203,-0.0783342,0.0250805,0.182268,0.0143253,330.798,-4.44089e-16,-1.66662
5.3418,0.0721912,0.0225338,0.182268,0.0172145,0,4.44089e-16,-1.43192
5.35156,0.222717,0.0201308,0.182268,0.0204132,-330.798,1.33227e-15,-1.19722
5.36133,0.222717,0.0179135,0.0576629,0.0239347,-330.798,-2.22045e-16,-0.601525
5.37109,0.222717,0.0158243,-0.0669422,0.0277475,-330.798,-1.77636e-15,-0.00582926
5.38086,0.0721912,0.0138825,0.0576629,0.0318022,0,-8.88178e-16,-0.200543
5.39062,-0.0783342,0.012102,0.182268,0.0360655,330.798,0,-0.395258
5.40039,-0.0783342,0.0104373,0.182268,0.0404728,330.798,2.22045e-16,-0.904357
5.41016,-0.0783342,0.008858,0.182268,0.0449951,330.798,4.44089e-16,-1.41346
5.41992,0.0721912,0.00744173,0.0576629,0.0495137,0,6.66134e-16,-1.02635
5.42969,0.222717,0.00609618,-0.0669422,0.0540488,-330.798,8.88178e-16,-0.639239
5.43945,0.222717,0.00483809,-0.0669422,0.0585162,-330.798,4.44089e-16,-0.043563
5.44922,0.222717,0.00366281,-0.0669422,0.0628357,-330.798,0,0.552113
5.45898,0.0721912,0.00255463,0.0576629,0.0670166,0,0,0.427436
5.46875,-0.0783342,0.00150981,0.182268,0.0709805,330.798,0,0.30276
5.47852,-0.0783342,0.000541289,0.0576629,0.0747402,1.50635e-11,1.66533e-16,0.50986
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-330.798,3.33067e-16,0.71696
5.49805,0.0721912,-0.00114062,-0.0669422,0.0814306,-330.798,1.66533e-16,1.74741
5.50781,0.222717,-0.00185604,-0.0669422,0.0843421,-330.798,0,2.77787
5.51758,0.0721912,-0.0024803,-0.0669422,0.0869336,-330.798,0,3.00945
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-330.798,0,3.24104
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,0,4.44089e-16,2.36638
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,330.798,8.88178e-16,1.49172
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,1.50635e-11,4.44089e-16,1.33128
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,-330.798,0,1.17085
5.57617,0.0721912,-0.00409535,-0.0669422,0.0949742,-330.798,8.88178e-16,1.72966
5.58594,0.222717,-0.00403983,-0.0669422,0.0949766,-330.798,1.77636e-15,2.28847
5.5957,0.0721912,-0.00393205,0.0576629,0.0945726,1.50635e-11,8.88178e-16,1.91473
5.60547,-0.0783342,-0.00374862,0.182268,0.0937936,330.798,0,1.54099
5.61523,-0.0783342,-0.00350156,0.182268,0.0926457,330.798,-8.88178e-16,0.914658
5.625,-0.0783342,-0.00318445,0.182268,0.0911622,330.798,-1.77636e-15,0.288328
5.63477,0.0721912,-0.00280345,0.0576629,0.0893749,-1.50635e-11,-1.11022e-15,0.92196
5.64453,0.222717,-0.00237694,-0.0669422,0.0873006,-330.798,-4.44089e-16,1.55559
5.6543,0.222717,-0.00189861,-0.0669422,0.0849516,-330.798,-4.44089e-16,2.028
5.66406,0.222717,-0.00138592,-0.0669422,0.0823842,-330.798,-4.44089e-16,2.5004
5.67383,0.0721912,-0.000844805,0.0576629,0.0796198,7.52038e-11,-2.22045e-16,1.40516
5.68359,-0.0783342,-0.00026918,0.182268,0.0766628,330.798,0,0.309924
5.69336,-0.0783342,0.000313477,0.182268,0.0735788,330.798,4.44089e-16,-0.444353
5.70312,-0.0783342,0.000893379,0.182268,0.0703649,330.798,8.88178e-16,-1.19863
5.71289,0.0721912,0.00148673,0.0576629,0.0671071,-7.52038e-11,8.88178e-16,-0.527391
5.72266,0.222717,0.00208822,-0.0669422,0.0637835,-330.798,8.88178e-16,0.143849
5.73242,0.222717,0.00269092,0.0576629,0.060434,0,-6.66134e-16,0.146467
5.74219,0.222717,0.00328078,0.182268,0.0570969,330.798,-2.22045e-15,0.149084
5.75195,0.0721912,0.00387949,0.182268,0.0538043,330.798,-2.88658e-15,-0.821564
5.76172,-0.0783342,0.00445664,0.182268,0.0505778,330.798,-3.55271e-15,-1.79221
5.77148,0.0721912,0.00500962,0.0576629,0.0474166,6.01972e-11,-1.9984e-15,-1.4703
5.78125,0.222717,0.00556913,-0.0669422,0.0443574,-330.798,-4.44089e-16,-1.14838
5.79102,0.222717,0.00611982,-0.0669422,0.0414037,-330.798,-2.22045e-16,-0.263751
5.80078,0.222717,0.00664978,-0.0669422,0.038569,-330.798,0,0.620882
5.81055,0.0721912,0.00718518,0.0576629,0.0358726,-6.01972e-11,4.44089e-16,-0.470693
5.82031,-0.0783342,0.00772192,0.182268,0.0332978,330.798,8.88178e-16,-1.56227
5.83008,-0.0783342,0.00826655,0.182268,0.0309118,330.798,2.22045e-15,-3.06628
5.83984,-0.0783342,0.00889134,0.182268,0.0286626,330.798,3.55271e-15,-4.57029
5.84961,0.0721912,0.00961614,0.0576629,0.0265712,-4.51337e-11,3.10862e-15,-3.91851
5.85937,0.222717,0.0104409,-0.0669422,0.0246373,-330.798,2.66454e-15,-3.26672
5.86914,0.222717,0.0113852,0.0576629,0.0228514,-330.798,4.44089e-16,-2.47877
5.87891,0.222717,0.0124952,0.182268,0.0212152,-330.798,-1.77636e-15,-1.69083
5.88867,0.0721912,0.0138374,0.182268,0.0197138,-1.50635e-11,-8.88178e-16,-2.52537
5.89844,-0.0783342,0.015335,0.182268,0.0183373,330.798,0,-3.35992
5.9082,-0.0783342,0.0171173,0.182268,0.0170531,6.01972e-11,0,-3.02422
5.91797,-0.0783342,0.0191487,0.182268,0.015883,-330.798,0,-2.68853
5.92773,0.0721912,0.0214591,0.0576629,0.0148035,-330.798,0,-0.524083
5.9375,0.222717,0.0240642,-0.0669422,0.0137836,-330.798,0,1.64036
5.94727,0.222717,0.0269539,-0.0669422,0.0128234,-330.798,0,1.79696
5.95703,0.222717,0.0301405,-0.0669422,0.0118984,-330.798,0,1.95356
5.9668,0.0721912,0.0335968,0.0576629,0.0110173,-7.52038e-11,8.88178e-16,0.156052
5.97656,-0.0783342,0.037329,0.182268,0.0101749,330.798,1.77636e-15,-1.64145
5.98633,0.0721912,0.0412807,0.0576629,0.00937245,-6.01403e-11,1.77636e-15,-1.20915
5.99609,0.222717,0.0454292,-0.0669422,0.00857912,-330.798,1.77636e-15,-0.776855
6.00586,0.222717,0.0497356,-0.0669422,0.00782602,-330.798,2.66454e-15,0.966481
6.01562,0.222717,0.0541793,-0.0669422,0.00714041,-330.798,3.55271e-15,2.70982
6.02539,0.0721912,0.0586775,0.0576629,0.00647508,6.01403e-11,2.66454e-15,1.98107
6.03516,-0.0783342,0.0631924,0.182268,0.00589831,330.798,1.77636e-15,1.25232
6.04492,-0.0783342,0.0676883,0.182268,0.00536994,330.798,4.44089e-16,0.360069
6.05469,-0.0783342,0.0721097,0.182268,0.00489489,330.798,-8.88178e-16,-0.532186
6.06445,0.0721912,0.0764121,0.0576629,0.00446631,0,2.22045e-15,1.53535
6.07422,0.222717,0.0805619,-0.0669422,0.00414322,-330.798,5.32907e-15,3.60288
6.08398,0.222717,0.0845234,-0.0669422,0.00388966,-330.798,1.77636e-15,4.70046
6.09375,0.222717,0.0882709,-0.0669422,0.00367348,-330.798,-1.77636e-15,5.79804
6.10352,0.0721912,0.0917543,0.0576629,0.00353142,-6.01972e-11,2.66454e-15,3.39713
6.11328,-0.0783342,0.0949871,0.182268,0.00342246,330.798,7.10543e-15,0.996206
6.12305,-0.0783342,0.0979168,0.0576629,0.00338045,330.798,3.10862e-15,0.13581
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,330.798,-8.88178e-16,-0.724586
6.14258,0.0721912,0.102816,-0.0669422,0.00337989,-6.01403e-11,4.44089e-16,1.57883
6.15234,0.222717,0.104768,-0.0669422,0.00343017,-330.798,1.77636e-15,3.88226
6.16211,0.222717,0.106367,0.0576629,0.00348475,7.52038e-11,4.44089e-16,4.00268
6.17187,0.222717,0.107604,0.182268,0.00357735,330.798,-8.88178e-16,4.1231
6.18164,0.0721912,0.108459,0.182268,0.00368804,330.798,-4.44089e-16,2.19472
6.19141,-0.0783342,0.108959,0.182268,0.00379354,330.798,0,0.266344
6.20117,0.0721912,0.109103,0.0576629,0.00388371,-7.52038e-11,0,1.59465
6.21094,0.222717,0.108893,-0.0669422,0.00399472,-330.798,0,2.92296
6.2207,0.222717,0.108345,-0.0669422,0.00405082,-330.798,3.55271e-15,4.89683
6.23047,0.222717,0.107493,-0.0669422,0.00411864,-330.798,7.10543e-15,6.87071
6.24023,0.0721912,0.106331,0.0576629,0.00416751,-4.51337e-11,5.32907e-15,3.96068
6.25,-0.0783342,0.104889,0.182268,0.00414601,330.798,3.55271e-15,1.05065
6.25977,-0.0783342,0.103198,0.182268,0.00411205,330.798,3.55271e-15,-2.18616
6.26953,-0.0783342,0.101255,0.182268,0.0040239,330.798,3.55271e-15,-5.42296
6.2793,0.0721912,0.0991165,0.0576629,0.0039196,4.51337e-11,3.55271e-15,-3.78746
6.28906,0.222717,0.0967689,-0.0669422,0.00379846,-330.798,3.55271e-15,-2.15196
6.29883,0.222717,0.0942252,0.0576629,0.00363642,-330.798,1.77636e-15,-1.23862
6.30859,0.222717,0.0915252,0.182268,0.00341499,-330.798,0,-0.325282
6.31836,0.0721912,0.0886814,0.182268,0.00319034,6.01403e-11,-3.55271e-15,-3.25915
6.32812,-0.0783342,0.085701,0.182268,0.00295626,330.798,-7.10543e-15,-6.19302
6.33789,-0.0783342,0.082617,0.182268,0.00269856,-4.51337e-11,-3.9968e-15,-5.89444
6.34766,-0.0783342,0.0794365,0.182268,0.00242818,-330.798,-8.88178e-16,-5.59586
6.35742,0.0721912,0.0761834,0.0576629,0.00218139,-330.798,-2.22045e-15,-1.62787
6.36719,0.222717,0.072866,-0.0669422,0.00194086,-330.798,-3.55271e-15,2.34013
6.37695,0.222717,0.0695161,0.0576629,0.00172289,-1.50635e-11,-3.55271e-15,1.18971
6.38672,0.222717,0.0661536,0.182268,0.001559,330.798,-3.55271e-15,0.0392826
6.39648,0.0721912,0.0627774,0.182268,0.00146408,330.798,-5.32907e-15,-4.43179
6.40625,-0.0783342,0.0594188,0.182268,0.00145072,330.798,-7.10543e-15,-8.90286
6.41602,0.0721912,0.0561006,0.0576629,0.00155232,7.52038e-11,-7.10543e-15,-7.35698
6.42578,0.222717,0.0528386,-0.0669422,0.00176818,-330.798,-7.10543e-15,-5.81109
6.43555,0.222717,0.0496577,-0.0669422,0.00214488,-330.798,-1.29215e-27,-2.22324
6.44531,0.222717,0.0465809,-0.0669422,0.00271811,-330.798,7.10543e-15,1.36461
6.45508,0.0721912,0.0436198,0.0576629,0.00347083,-7.52038e-11,8.88178e-15,-1.18281
6.46484,-0.0783342,0.0408109,0.182268,0.00443525,330.798,1.06581e-14,-3.73024
6.47461,-0.0783342,0.038157,0.182268,0.0056741,330.798,6.21725e-15,-5.53678
6.48437,-0.0783342,0.0356467,0.182268,0.00719771,330.798,1.77636e-15,-7.34333
6.49414,0.0721912,0.033348,0.0576629,0.00898966,-4.51337e-11,8.88178e-16,-2.35849
6.50391,0.222717,0.0312203,-0.0669422,0.0110486,-330.798,0,2.62635
6.51367,0.222717,0.0292646,-0.0669422,0.0134748,-330.798,3.55271e-15,4.13932
6.52344,0.222717,0.0275018,-0.0669422,0.016175,-330.798,7.10543e-15,5.65228
6.5332,0.0721912,0.0259313,0.0576629,0.0191725,4.51337e-11,7.10543e-15,-0.213863
6.54297,-0.0783342,0.0245329,0.182268,0.0224527,330.798,7.10543e-15,-6.08001
6.55273,-0.0783342,0.0232945,0.0576629,0.0259789,0,2.66454e-15,-6.63768
6.5625,-0.0783342,0.0222167,-0.0669422,0.0297367,-330.798,-1.77636e-15,-7.19535
6.57227,0.0721912,0.0213086,-0.0669422,0.0336666,-330.798,-8.88178e-16,-0.976876
6.58203,0.222717,0.020479,-0.0669422,0.0377579,-330.798,0,5.2416
6.5918,0.0721912,0.0198004,0.0576629,0.0419371,-6.01972e-11,0,5.21084
6.60156,-0.0783342,0.0191801,0.182268,0.0461509,330.798,0,5.18007
6.61133,-0.0783342,0.0186595,0.182268,0.0503733,330.798,0,1.50344
6.62109,-0.0783342,0.0181782,0.182268,0.0545416,330.798,0,-2.1732
6.63086,0.0721912,0.0177246,0.0576629,0.0586119,-6.01403e-11,3.55271e-15,2.65367
6.64062,0.222717,0.017324,-0.0669422,0.0625407,-330.798,7.10543e-15,7.48053
6.65039,0.222717,0.0169133,-0.0669422,0.066316,-330.798,3.55271e-15,12.5391
6.66016,0.222717,0.0165478,-0.0669422,0.0698538,-330.798,0,17.5977
6.66992,0.0721912,0.0161171,0.0576629,0.0731702,6.01403e-11,3.55271e-15,11.1707
6.67969,-0.0783342,0.0157219,0.182268,0.0762246,330.798,7.10543e-15,4.74376
6.68945,-0.0783342,0.0152974,0.182268,0.0790056,330.798,3.55271e-15,-0.548351
6.69922,-0.0783342,0.0148542,0.182268,0.0814832,330.798,0,-5.84046
6.70898,0.0721912,0.0144362,0.0576629,0.0836293,0,-1.06581e-14,-0.0763703
6.71875,0.222717,0.0139546,-0.0669422,0.085473,-330.798,-2.13163e-14,5.68772
6.72852,0.222717,0.0134718,-0.0669422,0.0869609,-4.51337e-11,-1.06581e-14,7.45825
6.73828,0.222717,0.0130192,-0.0669422,0.0881201,330.798,0,9.22878
6.74805,0.0721912,0.0124929,0.0576629,0.0889158,330.798,0,2.09777
6.75781,-0.0783342,0.0119898,0.182268,0.0893606,330.798,0,-5.03324
6.76758,-0.0783342,0.0114888,0.0576629,0.0894523,4.51337e-11,1.77636e-15,-3.56166
6.77734,-0.0783342,0.0109659,-0.0669422,0.0891821,-330.798,3.55271e-15,-2.09008
6.78711,0.0721912,0.0104017,-0.0669422,0.0885955,-330.798,1.77636e-15,6.26533
6.79687,0.222717,0.00988008,-0.0669422,0.0876689,-330.798,0,14.6207
6.80664,0.0721912,0.00934887,0.0576629,0.0864287,6.01403e-11,0,9.90035
6.81641,-0.0783342,0.00883289,0.182268,0.0849151,330.798,0,5.17995
6.82617,-0.0783342,0.00828823,0.182268,0.083079,330.798,-2.13163e-14,-4.81377
6.83594,-0.0783342,0.00779511,0.182268,0.081012,330.798,-4.26326e-14,-14.8075
6.8457,0.0721912,0.00732788,0.0576629,0.0787166,-6.01403e-11,-1.77636e-14,-9.75863
6.85547,0.222717,0.00687647,-0.0669422,0.0762,-330.798,7.10543e-15,-4.70977
6.86523,0.222717,0.00645334,-0.0669422,0.0735157,-330.798,1.77636e-15,2.27673
6.875,0.222717,0.00603299,-0.0669422,0.0706437,-330.798,-3.55271e-15,9.26323
6.88477,0.0721912,0.00564785,0.0576629,0.0676342,-6.01972e-11,5.32907e-15,1.30975
6.89453,-0.0783342,0.00529582,0.182268,0.0645263,330.798,1.42109e-14,-6.64373
6.9043,-0.0783342,0.00499729,0.182268,0.0613408,330.798,8.88178e-15,-10.4551
6.91406,-0.0783342,0.00469711,0.182268,0.0581101,330.798,3.55271e-15,-14.2665
6.92383,0.0721912,0.00442957,0.0576629,0.0548404,6.01972e-11,-1.24345e-14,-3.25653
6.93359,0.222717,0.00419669,-0.0669422,0.0515676,-330.798,-2.84217e-14,7.75342
6.94336,0.222717,0.00400978,0.0576629,0.0483296,-330.798,-1.42109e-14,7.73554
6.95312,0.222717,0.00383906,0.182268,0.0451415,-330.798,0,7.71766
6.96289,0.0721912,0.00369955,0.182268,0.0420172,6.01403e-11,0,-7.45624
6.97266,-0.0783342,0.00360847,0.182268,0.0389992,330.798,0,-22.6302
6.98242,0.0721912,0.00358134,0.0576629,0.0360578,-4.51337e-11,-1.77636e-15,-22.2727
6.99219,0.222717,0.00360858,-0.0669422,0.0332624,-330.798,-3.55271e-15,-21.9153
7.00195,0.222717,0.00371461,-0.0669422,0.0306037,-330.798,-8.88178e-15,-8.35841
7.01172,0.222717,0.00388063,-0.0669422,0.0280701,-330.798,-1.42109e-14,5.19852
7.02148,0.0721912,0.00414229,0.0576629,0.0257443,-1.50635e-11,-6.45288e-28,1.64597
7.03125,-0.0783342,0.00453026,0.182268,0.023539,330.798,1.42109e-14,-1.90658
7.04102,-0.0783342,0.00504199,0.182268,0.0215134,330.798,1.77636e-14,-10.6639
7.05078,-0.0783342,0.00571661,0.182268,0.0196865,330.798,2.13163e-14,-19.4212
7.06055,0.0721912,0.00652975,0.0576629,0.0180248,4.51337e-11,1.77636e-14,-6.59935
7.07031,0.222717,0.00759366,-0.0669422,0.0165196,-330.798,1.42109e-14,6.22251
7.08008,0.222717,0.00885401,-0.0669422,0.0151713,-330.798,-7.10543e-15,16.3928
7.08984,0.222717,0.0103791,-0.0669422,0.0140026,-330.798,-2.84217e-14,26.563
7.09961,0.0721912,0.0121155,0.0576629,0.0129732,-4.51337e-11,-1.42109e-14,10.7819
7.10937,-0.0783342,0.014171,0.182268,0.0120709,330.798,0,-4.99916
7.11914,-0.0783342,0.0165087,0.182268,0.0113082,330.798,-3.55271e-15,-12.937
7.12891,-0.0783342,0.019102,0.182268,0.0106226,330.798,-7.10543e-15,-20.8749
7.13867,0.0721912,0.0220349,0.0576629,0.0100429,-7.52038e-11,3.55271e-15,-3.9433
7.14844,0.222717,0.025218,-0.0669422,0.00954126,-330.798,1.42109e-14,12.9883
7.1582,0.222717,0.0286829,0.0576629,0.00913488,6.01403e-11,7.10543e-15,15.8315
7.16797,0.222717,0.0323937,0.182268,0.00877761,330.798,0,18.6747
7.17773,0.0721912,0.0363228,0.182268,0.008453,330.798,-2.84217e-14,2.44103
7.1875,-0.0783342,0.0404442,0.182268,0.0081985,330.798,-5.68434e-14,-13.7926
7.19727,-0.0783342,0.0447238,0.0576629,0.00794985,0,-2.13163e-14,-6.93696
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-330.798,1.42109e-14,-0.0812918
7.2168,0.0721912,0.0535547,-0.0669422,0.00754236,-330.798,-7.10543e-15,18.8883
7.22656,0.222717,0.0580335,-0.0669422,0.0073829,-330.798,-2.84217e-14,37.858
7.23633,0.0721912,0.0625137,0.0576629,0.00722971,-6.01972e-11,-1.42109e-14,24.4475
7.24609,-0.0783342,0.066914,0.182268,0.00707982,330.798,0,11.0371
7.25586,-0.0783342,0.0712425,0.182268,0.00697772,330.798,-2.13163e-14,-8.6119
7.26562,-0.0783342,0.0754476,0.182268,0.00688494,330.798,-4.26326e-14,-28.2609
7.27539,0.0721912,0.0794999,0.0576629,0.00675231,-6.01403e-11,-2.13163e-14,-11.4668
7.28516,0.222717,0.0833674,-0.0669422,0.00665314,-330.798,0,5.32728
7.29492,0.222717,0.0870241,-0.0669422,0.00658104,-330.798,1.06581e-14,20.0475
7.30469,0.222717,0.0904663,-0.0669422,0.00647959,-330.798,2.13163e-14,34.7677
7.31445,0.0721912,0.0936472,0.0576629,0.00640544,4.51337e-11,-3.55271e-15,14.5654
7.32422,-0.0783342,0.0965477,0.182268,0.00634081,330.798,-2.84217e-14,-5.63684
7.33398,-0.0783342,0.0991883,0.182268,0.00625822,330.798,-1.59872e-14,-10.5023
7.34375,-0.0783342,0.101501,0.182268,0.00618249,330.798,-3.55271e-15,-15.3678
7.35352,0.0721912,0.103509,0.0576629,0.00611136,1.50635e-11,-1.59872e-14,10.9739
7.36328,0.222717,0.105167,-0.0669422,0.00602534,-330.798,-2.84217e-14,37.3155
7.37305,0.222717,0.106483,0.0576629,0.00595063,-6.01972e-11,-2.13163e-14,31.8024
7.38281,0.222717,0.107466,0.182268,0.00589661,330.798,-1.42109e-14,26.2892
7.39258,0.0721912,0.108079,0.182268,0.00578725,330.798,-2.13163e-14,-9.07301
7.40234,-0.0783342,0.108342,0.182268,0.00568304,330.798,-2.84217e-14,-44.4352
7.41211,0.0721912,0.108254,0.0576629,0.00557886,6.01972e-11,-2.13163e-14,-38.3933
7.42188,0.222717,0.107835,-0.0669422,0.00546407,-330.798,-1.42109e-14,-32.3513
7.43164,0.222717,0.107058,-0.0669422,0.00532409,-330.798,7.10543e-15,-3.77068
7.44141,0.222717,0.105969,-0.0669422,0.00519507,-330.798,2.84217e-14,24.8099
7.45117,0.0721912,0.104553,0.0576629,0.00504428,6.01403e-11,5.68434e-14,8.33212
7.46094,-0.0783342,0.102851,0.182268,0.00488083,330.798,8.52651e-14,-8.1457
7.4707,-0.0783342,0.10087,0.182268,0.00469066,330.798,5.68434e-14,-28.8717
7.48047,-0.0783342,0.0986194,0.182268,0.00451324,330.798,2.84217e-14,-49.5977
7.49023,0.0721912,0.0961255,0.0576629,0.0043345,-6.01403e-11,4.26326e-14,-18.4854
7.5,0.222717,0.0934138,-0.0669422,0.0041514,-330.798,5.68434e-14,12.6268
7.50977,0.222717,0.0904894,-0.0669422,0.00398493,-330.798,4.26326e-14,28.8905
7.51953,0.222717,0.0874017,-0.0669422,0.00380959,-330.798,2.84217e-14,45.1541
7.5293,0.0721912,0.0841412,0.0576629,0.00365622,-6.01972e-11,1.42109e-14,4.14348
7.53906,-0.0783342,0.0807689,0.182268,0.00353719,330.798,0,-36.8672
7.54883,-0.0783342,0.0772976,0.182268,0.00345111,330.798,3.55271e-15,-48.0621
7.55859,-0.0783342,0.07377,0.182268,0.00338684,330.798,7.10543e-15,-59.257
7.56836,0.0721912,0.0701648,0.0576629,0.00338918,6.01972e-11,3.55271e-15,-16.8351
7.57812,0.222717,0.0665745,-0.0669422,0.00345782,-330.798,0,25.5869
7.58789,0.222717,0.0629769,0.0576629,0.00360624,-4.51337e-11,0,24.8387
7.59766,0.222717,0.0594094,0.182268,0.00386777,330.798,0,24.0906
7.60742,0.0721912,0.0559043,0.182268,0.00425525,330.798,-1.42109e-14,-14.6995
7.61719,-0.0783342,0.05248,0.182268,0.0047579,330.798,-2.84217e-14,-53.4895
7.62695,0.0721912,0.0491471,0.0576629,0.00542774,-7.52038e-11,6.46235e-27,-31.572
7.63672,0.222717,0.0459428,-0.0669422,0.00630615,-330.798,2.84217e-14,-9.65444
7.64648,0.222717,0.0428734,-0.0669422,0.00734824,-330.798,-5.16862e-27,30.5762
7.65625,0.222717,0.0399655,-0.0669422,0.0085914,-330.798,-2.84217e-14,70.8067
7.66602,0.0721912,0.0372072,0.0576629,0.0100919,7.52038e-11,-4.26326e-14,32.7932
7.67578,-0.0783342,0.034653,0.182268,0.0118196,330.798,-5.68434e-14,-5.22036
7.68555,-0.0783342,0.0322906,0.182268,0.0137926,330.798,-4.26326e-14,-43.1106
7.69531,-0.0783342,0.0301077,0.182268,0.0160018,330.798,-2.84217e-14,-81.0007
7.70508,0.0721912,0.0281403,0.0576629,0.0184619,4.51337e-11,-4.26326e-14,-32.6527
7.71484,0.222717,0.026368,-0.0669422,0.0211458,-330.798,-5.68434e-14,15.6953
7.72461,0.222717,0.0247936,-0.0669422,0.0240622,-330.798,-2.84217e-14,44.4651
7.73438,0.222717,0.0234229,-0.0669422,0.0271655,-330.798,0,73.2349
7.74414,0.0721912,0.022203,0.0576629,0.0304021,-4.51337e-11,8.52651e-14,23.7099
7.75391,-0.0783342,0.0211637,0.182268,0.0338204,330.798,1.7053e-13,-25.8152
7.76367,-0.0783342,0.0202631,0.0576629,0.0373177,-6.01403e-11,8.88178e-14,-25.7155
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,-330.798,7.10543e-15,-25.6157
7.7832,0.0721912,0.0188815,-0.0669422,0.0444742,-330.798,-5.32907e-14,38.84
7.79297,0.222717,0.0183387,-0.0669422,0.0480404,-330.798,-1.13687e-13,103.296
7.80273,0.0721912,0.0178994,0.0576629,0.0515458,4.51337e-11,-7.10543e-14,82.1998
7.8125,-0.0783342,0.0175194,0.182268,0.0549648,330.798,-2.84217e-14,61.1039
7.82227,-0.0783342,0.0172211,0.182268,0.0582703,330.798,7.10543e-14,-14.3305
7.83203,-0.0783342,0.016944,0.182268,0.0614132,330.798,1.7053e-13,-89.7649
7.8418,0.0721912,0.0167355,0.0576629,0.0643823,1.50635e-11,1.42109e-13,-59.3467
7.85156,0.222717,0.0165303,-0.0669422,0.0671577,-330.798,1.13687e-13,-28.9285
7.86133,0.222717,0.0163535,-0.0669422,0.0697063,-330.798,8.52651e-14,33.2794
7.87109,0.222717,0.0162028,-0.0669422,0.0720277,-330.798,5.68434e-14,95.4873
7.88086,0.0721912,0.015993,0.0576629,0.0741217,-7.52038e-11,1.29247e-26,44.3034
7.89062,-0.0783342,0.015862,0.182268,0.0759349,330.798,-5.68434e-14,-6.88054
7.90039,-0.0783342,0.0156718,0.182268,0.0775106,330.798,1.42109e-14,-48.7745
7.91016,-0.0783342,0.0154772,0.182268,0.0788226,330.798,8.52651e-14,-90.6685
7.91992,0.0721912,0.015281,0.0576629,0.0798509,7.52038e-11,-1.42109e-14,-12.9279
7.92969,0.222717,0.0150065,-0.0669422,0.0806344,-330.798,-1.13687e-13,64.8126
7.93945,0.222717,0.0147497,-0.0669422,0.0811201,-330.798,-7.10543e-14,86.5491
7.94922,0.222717,0.0144417,-0.0669422,0.0813509,-330.798,-2.84217e-14,108.286
7.95898,0.0721912,0.0140783,0.0576629,0.0813251,4.51337e-11,4.26326e-14,6.8522
7.96875,-0.0783342,0.0137081,0.182268,0.0810173,330.798,1.13687e-13,-94.5812
7.97852,-0.0783342,0.0132718,0.0576629,0.0804635,-6.01403e-11,6.39488e-14,-102.52
7.98828,-0.0783342,0.0128051,-0.0669422,0.0796815,-330.798,1.42109e-14,-110.458
7.99805,0.0721912,0.0123171,-0.0669422,0.0786511,-330.798,1.20792e-13,-9.411
8.00781,0.222717,0.0117908,-0.0669422,0.0774018,-330.798,2.27374e-13,91.6363
8.01758,0.0721912,0.0112265,0.0576629,0.0759338,-9.02105e-11,1.42109e-13,69.7608
8.02734,-0.0783342,0.0106677,0.182268,0.0742934,330.798,5.68434e-14,47.8852
8.03711,-0.0783342,0.0100739,0.182268,0.0724723,330.798,-2.84217e-14,-43.3403
8.04688,-0.0783342,0.0094519,0.182268,0.0704646,330.798,-1.13687e-13,-134.566
8.05664,0.0721912,0.00882448,0.0576629,0.0683329,6.01972e-11,-1.13687e-13,-71.3288
8.06641,0.222717,0.00821678,-0.0669422,0.0660507,-330.798,-1.13687e-13,-8.09161
8.07617,0.222717,0.00758643,-0.0669422,0.0636645,-330.798,-5.68434e-14,70.9997
8.08594,0.222717,0.0069733,-0.0669422,0.0611807,-330.798,0,150.091


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_3.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-324.2188635958848, LMmax=324.2188635958848,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,7.38118e-07,2.5166e-05,1.05453e-09,-1.5498e-05,-0.000494678,0,5.52923e-08
0.00976562,0.000259744,-4.24512e-05,3.68108e-07,-1.61426e-05,-0.172914,-2.25875e-21,1.93628e-05
0.0195312,0.00051875,6.59766e-05,7.35162e-07,-3.48633e-06,-0.345332,-4.51751e-21,3.86704e-05
0.0292969,0.000777756,0.000840059,1.10222e-06,-1.3418e-05,-0.517751,-6.77626e-21,5.79779e-05
0.0390625,0.0025162,0.00181928,4.64595e-07,-4.6875e-06,-0.464188,-4.51751e-21,8.91505e-05
0.0488281,0.00425465,0.00332886,-1.73026e-07,-1.27148e-05,-0.410625,-2.25875e-21,0.000120323
0.0585937,0.0059931,0.0056635,-8.10648e-07,-1.13379e-05,-0.357062,0,0.000151496
0.0683594,0.0088686,0.00833789,1.64066e-06,-7.03125e-07,-1.0868,1.807e-20,0.000211828
0.078125,0.0117441,0.0108947,4.09197e-06,-1.64063e-06,-1.81654,3.61401e-20,0.000272161
0.0878906,0.0146196,0.0137114,6.54328e-06,-7.4707e-06,-2.54628,5.42101e-20,0.000332494
0.0976562,0.0179408,0.0168122,-1.93605e-06,-1.13965e-05,-0.361129,3.61401e-20,0.000253904
0.107422,0.0212619,0.0200272,-1.04154e-05,-7.79297e-06,1.82402,1.807e-20,0.000175315
0.117187,0.024583,0.0232619,-1.88947e-05,-5.30273e-06,4.00918,0,9.67256e-05
0.126953,0.0281339,0.0265897,7.57912e-06,-1.6875e-05,-3.07686,0,0.000377516
0.136719,0.0316848,0.0300524,3.4053e-05,-5.06836e-06,-10.1629,0,0.000658306
0.146484,0.0352356,0.0335172,6.05268e-05,-1.11914e-05,-17.2489,0,0.000939097
0.15625,0.0388503,0.0369762,-2.52667e-05,-1.01074e-05,5.0615,0,0.000117596
0.166016,0.042465,0.0401998,-0.00011106,-3.48633e-06,27.3719,0,-0.000703905
0.175781,0.0460796,0.0431774,-0.000196854,-1.27734e-05,49.6823,0,-0.00152541
0.185547,0.0486139,0.0462811,8.626e-05,-1.16895e-05,-26.0801,-1.15648e-18,0.00168035
0.195312,0.0511482,0.0493123,0.000369374,-9.28711e-06,-101.843,-2.31296e-18,0.00488611
0.205078,0.0536825,0.0519278,0.000652487,-8.78906e-06,-177.605,-3.46945e-18,0.00809187
0.214844,0.0574991,0.0543616,-0.000206716,-3.04687e-06,-8.12476,-1.15648e-18,0.00190501
0.224609,0.0613157,0.056773,-0.00106592,-1.23926e-05,161.355,1.15648e-18,-0.00428185
0.234375,0.0651323,0.0589807,-0.00192512,-1.20117e-06,330.836,3.46945e-18,-0.0104687
0.244141,0.0621926,0.0607737,0.000836938,-1.27148e-05,110.279,-2.31296e-18,0.0193998
0.253906,0.0592529,0.0623764,0.003599,-1.77246e-05,-110.279,-8.09538e-18,0.0492683
0.263672,0.0563132,0.0637655,0.00636106,-7.91016e-06,-330.836,-1.38778e-17,0.0791368
0.273437,0.0716281,0.0649216,-0.00232144,-1.03125e-05,-110.279,9.25186e-18,-2.08725e-05
0.283203,0.086943,0.0657982,-0.0110039,-3.80859e-07,110.279,3.23815e-17,-0.0791786
0.292969,0.102258,0.0663888,-0.0196865,-4.48242e-06,330.836,5.55112e-17,-0.158336
0.302734,0.0571741,0.0667857,0.0077323,-1.2334e-05,110.279,1.11022e-16,0.108823
0.3125,0.0120903,0.0670135,0.0351511,-2.1709e-05,-110.279,1.66533e-16,0.375981
0.322266,-0.0329935,0.0670498,0.0625698,-2.66602e-06,-330.836,2.22045e-16,0.64314
0.332031,0.0522432,0.0666997,0.0193992,-5.12695e-06,-110.279,4.44089e-16,-0.183128
0.341797,0.13748,0.0660287,-0.0237715,-5.77148e-06,110.279,6.66134e-16,-1.0094
0.351562,0.222717,0.065389,-0.0669422,-6.12305e-06,330.836,8.88178e-16,-1.83567
0.361328,0.122366,0.0645749,0.0161279,-9.28711e-06,110.279,5.92119e-16,0.790375
0.371094,0.0220161,0.0634875,0.0991979,-1.10742e-05,-110.279,2.96059e-16,3.41641
0.380859,-0.0783342,0.0622238,0.182268,-9.375e-07,-330.836,0,6.04246
0.390625,0.0220161,0.0608368,0.0991979,-7.70508e-06,-110.279,1.18424e-15,-2.24043
0.400391,0.122366,0.0593133,0.0161279,-2.28516e-06,110.279,2.36848e-15,-10.5233
0.410156,0.222717,0.0576073,-0.0669422,-8.23242e-06,330.836,3.55271e-15,-18.8062
0.419922,0.122366,0.0557329,0.0161279,-4.80469e-06,110.279,-2.36848e-15,7.36659
0.429687,0.0220161,0.0537642,0.0991979,-6.00586e-06,-110.279,-8.28967e-15,33.5394
0.439453,-0.0783342,0.051775,0.182268,-1.86035e-05,-330.836,-1.42109e-14,59.7122
0.449219,0.0220161,0.0497166,0.0991979,2.34375e-06,-110.279,-9.4739e-15,-22.9606
0.458984,0.122366,0.0473981,0.0161279,1.52344e-06,110.279,-4.73695e-15,-105.633
0.46875,0.222717,0.0447785,-0.0669422,3.28125e-06,330.836,0,-188.306
0.478516,0.122366,0.0421042,0.0161279,-1.23926e-05,110.279,3.78956e-14,72.8456
0.488281,0.0220161,0.0395313,0.0991979,-4.39453e-07,-110.279,7.57912e-14,333.997
0.498047,-0.0783342,0.0368993,0.182268,-8.78906e-07,-330.836,1.13687e-13,595.149
0.507812,0.0220161,0.0342784,0.0991979,4.16016e-06,-110.279,-5.30539e-13,-229.799
0.517578,0.122366,0.0317565,0.0161279,3.22266e-06,110.279,-1.17476e-12,-1054.75
0.527344,0.222717,0.0292891,-0.0669422,1.7959e-05,330.836,-1.81899e-12,-1879.7
0.537109,0.122366,0.0268518,0.0161279,7.68457e-05,110.279,-1.81899e-12,726.199
0.546875,0.0220161,0.0244611,0.0991979,0.000170391,-110.279,-1.81899e-12,3332.09
0.556641,-0.0783342,0.0221186,0.182268,0.00036082,-330.836,-1.81899e-12,5937.99
0.566406,0.0220161,0.019848,0.0991979,0.000730459,-110.279,1.21266e-12,-2293.7
0.576172,0.122366,0.0176245,0.0161279,0.00140531,110.279,4.24431e-12,-10525.4
0.585937,0.222717,0.0155939,-0.0669422,0.00248889,330.836,7.27596e-12,-18757.1
0.595703,0.122366,0.0135998,0.0161279,0.00422388,110.279,-4.85064e-12,7245.72
0.605469,0.0220161,0.0117659,0.0991979,0.00674927,-110.279,-1.69772e-11,33248.5
0.615234,-0.0783342,0.0102357,0.182268,0.010233,-330.836,-2.91038e-11,59251.3
0.625,0.0220161,0.00880037,0.0991979,0.0147277,-110.279,-1.94026e-11,-22888.1
0.634766,0.122366,0.00754154,0.0161279,0.0201993,110.279,-9.70128e-12,-105028
0.644531,0.222717,0.00655459,-0.0669422,0.0264617,330.836,0,-187167
0.654297,0.122366,0.00600129,0.0161279,0.0332484,110.279,0,72300.6
0.664062,0.0220161,0.00560985,0.0991979,0.0402637,-110.279,0,331768
0.673828,-0.0783342,0.00535421,0.182268,0.0472417,-330.836,0,591236
0.683594,0.0220161,0.00520526,0.0991979,0.0540977,-110.279,-3.10441e-10,-228388
0.693359,0.122366,0.005047,0.0161279,0.0607711,110.279,-6.20882e-10,-1.04801e+06
0.703125,0.222717,0.00477738,-0.0669422,0.067347,330.836,-9.31323e-10,-1.86764e+06
0.712891,0.122366,0.00448869,0.0161279,0.0738783,110.279,-5.64551e-23,721448
0.722656,0.0220161,0.00422769,0.0991979,0.0802782,-110.279,9.31323e-10,3.31053e+06
0.732422,-0.0783342,0.00401997,0.182268,0.0864883,-330.836,1.86265e-09,5.89962e+06
0.742187,0.0220161,0.00391579,0.0991979,0.0923056,-110.279,2.48353e-09,-2.27896e+06
0.751953,0.122366,0.00386487,0.0161279,0.0976137,110.279,3.10441e-09,-1.04575e+07
0.761719,0.222717,0.0037459,-0.0669422,0.102384,330.836,3.72529e-09,-1.86361e+07
0.771484,0.122366,0.00359165,0.0161279,0.106648,110.279,2.48353e-09,7.19893e+06
0.78125,0.0220161,0.00347426,0.0991979,0.110448,-110.279,1.24176e-09,3.3034e+07
0.791016,-0.0783342,0.00335851,0.182268,0.113794,-330.836,0,5.8869e+07
0.800781,0.0220161,0.0032105,0.0991979,0.116583,-110.279,0,-2.27405e+07
0.810547,0.122366,0.00311147,0.0161279,0.118753,110.279,0,-1.0435e+08
0.820312,0.222717,0.00306604,-0.0669422,0.120272,330.836,0,-1.85959e+08
0.830078,0.122366,0.00301626,0.0161279,0.121168,110.279,0,7.18341e+07
0.839844,0.0220161,0.00294929,0.0991979,0.121512,-110.279,0,3.29628e+08
0.849609,-0.0783342,0.00286518,0.182268,0.121325,-330.836,0,5.87421e+08
0.859375,0.0220161,0.00274468,0.0991979,0.120618,-110.279,-3.17891e-07,-2.26915e+08
0.869141,0.122366,0.00268081,0.0161279,0.119328,110.279,-6.35783e-07,-1.04125e+09
0.878906,0.222717,0.00266833,-0.0669422,0.117491,330.836,-9.53674e-07,-1.85559e+09
0.888672,0.122366,0.00264255,0.0161279,0.115119,110.279,-5.781e-20,7.16793e+08
0.898437,0.0220161,0.00255393,0.0991979,0.112342,-110.279,9.53674e-07,3.28917e+09
0.908203,-0.0783342,0.00248396,0.182268,0.109198,-330.836,1.90735e-06,5.86155e+09
0.917969,0.0220161,0.00244184,0.0991979,0.105682,-110.279,2.54313e-06,-2.26425e+09
0.927734,0.122366,0.00242042,0.0161279,0.101751,110.279,3.17891e-06,-1.03901e+10
0.9375,0.222717,0.00237366,-0.0669422,0.0974349,330.836,3.8147e-06,-1.85159e+10
0.947266,0.122366,0.00233153,0.0161279,0.0927279,110.279,7.62939e-06,7.15248e+09
0.957031,0.0220161,0.00228448,0.0991979,0.0877172,-110.279,1.14441e-05,3.28208e+10
0.966797,-0.0783342,0.00224432,0.182268,0.082533,-330.836,1.52588e-05,5.84892e+10
0.976562,0.0220161,0.00220986,0.0991979,0.0772739,-110.279,-3.05176e-05,-2.25937e+10
0.986328,0.122366,0.00216114,0.0161279,0.07203,110.279,-7.62939e-05,-1.03677e+11
0.996094,0.222717,0.00211813,-0.0669422,0.0668672,330.836,-0.00012207,-1.8476e+11
1.00586,0.122366,0.00212801,0.0161279,0.0618403,110.279,-0.00016276,7.13706e+10
1.01562,0.0220161,0.00213729,0.0991979,0.0569819,-110.279,-0.000203451,3.27501e+11
1.02539,-0.0783342,0.00207293,0.182268,0.0522798,-330.836,-0.000244141,5.83631e+11
1.03516,0.0220161,0.00202269,0.0991979,0.0476157,-110.279,-0.000488281,-2.2545e+11
1.04492,0.122366,0.00198038,0.0161279,0.0430551,110.279,-0.000732422,-1.03453e+12
1.05469,0.222717,0.001949,-0.0669422,0.0386048,330.836,-0.000976562,-1.84361e+12
1.06445,0.122366,0.00194458,0.0161279,0.0342841,110.279,-0.00130208,7.12168e+11
1.07422,0.0220161,0.00194871,0.0991979,0.030137,-110.279,-0.0016276,3.26795e+12
1.08398,-0.0783342,0.00193831,0.182268,0.0261289,-330.836,-0.00195312,5.82373e+12
1.09375,0.0220161,0.00193104,0.0991979,0.0222843,-110.279,-0.00130208,-2.24965e+12
1.10352,0.122366,0.00191379,0.0161279,0.0185743,110.279,-0.000651042,-1.0323e+13
1.11328,0.222717,0.00193998,-0.0669422,0.0151729,330.836,0,-1.83964e+13
1.12305,0.122366,0.00200314,0.0161279,0.0120551,110.279,0.00520833,7.10633e+12
1.13281,0.0220161,0.00219563,0.0991979,0.00928321,-110.279,0.0104167,3.26091e+13
1.14258,-0.0783342,0.00251769,0.182268,0.00684996,-330.836,0.015625,5.81118e+13
1.15234,0.0220161,0.00300489,0.0991979,0.00474973,-110.279,-0.03125,-2.2448e+13
1.16211,0.122366,0.00374763,0.0161279,0.00308883,110.279,-0.078125,-1.03008e+14
1.17187,0.222717,0.00490532,-0.0669422,0.00178271,330.836,-0.125,-1.83567e+14
1.18164,0.122366,0.00655181,0.0161279,0.00083918,110.279,-0.166667,7.09102e+13
1.19141,0.0220161,0.00886286,0.0991979,8.44336e-05,-110.279,-0.208333,3.25388e+14
1.20117,-0.0783342,0.0119027,0.182268,-0.000460957,-330.836,-0.25,5.79865e+14
1.21094,0.0220161,0.0157978,0.0991979,-0.000947461,-110.279,-0.333333,-2.23996e+14
1.2207,0.122366,0.0206092,0.0161279,-0.00139178,110.279,-0.416667,-1.02786e+15
1.23047,0.222717,0.0262104,-0.0669422,-0.00180595,330.836,-0.5,-1.83172e+15
1.24023,0.122366,0.0326129,0.0161279,-0.00224862,110.279,-1,7.07573e+14
1.25,0.0220161,0.0396032,0.0991979,-0.0025923,-110.279,-1.5,3.24686e+15
1.25977,-0.0783342,0.0470551,0.182268,-0.00281572,-330.836,-2,5.78616e+15
1.26953,0.0220161,0.0547617,0.0991979,-0.00285044,-110.279,-4,-2.23513e+15
1.2793,0.122366,0.0625063,0.0161279,-0.00274843,110.279,-6,-1.02564e+16
1.28906,0.222717,0.0701675,-0.0669422,-0.00248215,330.836,-8,-1.82777e+16
1.29883,0.122366,0.0776923,0.0161279,-0.00213592,110.279,-26.6667,7.06048e+15
1.30859,0.0220161,0.0850836,0.0991979,-0.00171229,-110.279,-45.3333,3.23987e+16
1.31836,-0.0783342,0.0923054,0.182268,-0.00123835,-330.836,-64,5.77369e+16
1.32812,0.0220161,0.0993723,0.0991979,-0.000782314,-110.279,-21.3333,-2.23031e+16
1.33789,0.122366,0.106203,0.0161279,-0.000265459,110.279,21.3333,-1.02343e+17
1.34766,0.222717,0.112726,-0.0669422,0.00031377,330.836,64,-1.82383e+17
1.35742,0.122366,0.118787,0.0161279,0.000975615,110.279,7.10543e-15,7.04526e+16
1.36719,0.0220161,0.124333,0.0991979,0.0017277,-110.279,-64,3.23288e+17
1.37695,-0.0783342,0.129292,0.182268,0.00256582,-330.836,-128,5.76124e+17
1.38672,0.0220161,0.133675,0.0991979,0.00346805,-110.279,-256,-2.22551e+17
1.39648,0.122366,0.137511,0.0161279,0.00449186,110.279,-384,-1.02123e+18
1.40625,0.222717,0.140836,-0.0669422,0.00555495,330.836,-512,-1.8199e+18
1.41602,0.122366,0.143591,0.0161279,0.00658488,110.279,-1024,7.03008e+17
1.42578,0.0220161,0.145738,0.0991979,0.00748998,-110.279,-1536,3.22592e+18
1.43555,-0.0783342,0.147299,0.182268,0.00818748,-330.836,-2048,5.74882e+18
1.44531,0.0220161,0.148206,0.0991979,0.00874143,-110.279,-1.24146e-10,-2.22071e+18
1.45508,0.122366,0.148478,0.0161279,0.00906284,110.279,2048,-1.01902e+19
1.46484,0.222717,0.148147,-0.0669422,0.00921958,330.836,4096,-1.81598e+19
1.47461,0.122366,0.147259,0.0161279,0.00917745,110.279,8192,7.01493e+18
1.48437,0.0220161,0.14587,0.0991979,0.00896962,-110.279,12288,3.21896e+19
1.49414,-0.0783342,0.143991,0.182268,0.00861029,-330.836,16384,5.73643e+19
1.50391,0.0220161,0.141605,0.0991979,0.00807979,-110.279,32768,-2.21592e+19
1.51367,0.122366,0.138731,0.0161279,0.00743268,110.279,49152,-1.01683e+20
1.52344,0.222717,0.135415,-0.0669422,0.00663524,330.836,65536,-1.81206e+20
1.5332,0.122366,0.131685,0.0161279,0.00578194,110.279,131072,6.99981e+19
1.54297,0.0220161,0.127604,0.0991979,0.00488634,-110.279,196608,3.21203e+20
1.55273,-0.0783342,0.123221,0.182268,0.00393091,-330.836,262144,5.72407e+20
1.5625,0.0220161,0.11858,0.0991979,0.00293221,-110.279,-174763,-2.21115e+20
1.57227,0.122366,0.113688,0.0161279,0.00195123,110.279,-611669,-1.01464e+21
1.58203,0.222717,0.108576,-0.0669422,0.000952646,330.836,-1.04858e+06,-1.80816e+21
1.5918,0.122366,0.103279,0.0161279,-5.56641e-06,110.279,-2.09715e+06,6.98472e+20
1.60156,0.0220161,0.0978464,0.0991979,-0.000946904,-110.279,-3.14573e+06,3.2051e+21
1.61133,-0.0783342,0.0923385,0.182268,-0.00186838,-330.836,-4.1943e+06,5.71173e+21
1.62109,0.0220161,0.0867671,0.0991979,-0.00268562,-110.279,-2.7962e+06,-2.20638e+21
1.63086,0.122366,0.0811979,0.0161279,-0.00342738,110.279,-1.3981e+06,-1.01245e+22
1.64062,0.222717,0.0756148,-0.0669422,-0.00410839,330.836,0,-1.80426e+22
1.65039,0.122366,0.0700608,0.0161279,-0.00468023,110.279,5.59241e+06,6.96967e+21
1.66016,0.0220161,0.0645758,0.0991979,-0.00517603,-110.279,1.11848e+07,3.19819e+22
1.66992,-0.0783342,0.0591781,0.182268,-0.00560124,-330.836,1.67772e+07,5.69942e+22
1.67969,0.0220161,0.0539333,0.0991979,-0.00591533,-110.279,5.59241e+07,-2.20163e+22
1.68945,0.122366,0.0488272,0.0161279,-0.00610116,110.279,9.50709e+07,-1.01027e+23
1.69922,0.222717,0.043905,-0.0669422,-0.00618618,330.836,1.34218e+08,-1.80037e+23
1.70898,0.122366,0.0391556,0.0161279,-0.00615416,110.279,8.94785e+07,6.95465e+22
1.71875,0.0220161,0.0346472,0.0991979,-0.00590769,-110.279,4.47392e+07,3.1913e+23
1.72852,-0.0783342,0.0303919,0.182268,-0.00548842,-330.836,0,5.68714e+23
1.73828,0.0220161,0.0264286,0.0991979,-0.00480867,-110.279,1.78957e+08,-2.19688e+23
1.74805,0.122366,0.0227339,0.0161279,-0.00380728,110.279,3.57914e+08,-1.00809e+24
1.75781,0.222717,0.0193644,-0.0669422,-0.0024242,330.836,5.36871e+08,-1.79649e+24
1.76758,0.122366,0.0162961,0.0161279,-0.000608262,110.279,3.25441e-05,6.93966e+23
1.77734,0.0220161,0.0135477,0.0991979,0.00175389,-110.279,-5.36871e+08,3.18442e+24
1.78711,-0.0783342,0.0112026,0.182268,0.00475143,-330.836,-1.07374e+09,5.67488e+24
1.79687,0.0220161,0.00922603,0.0991979,0.00839089,-110.279,3.57914e+09,-2.19215e+24
1.80664,0.122366,0.00760131,0.0161279,0.0127034,110.279,8.23202e+09,-1.00592e+25
1.81641,0.222717,0.00635985,-0.0669422,0.0177083,330.836,1.28849e+10,-1.79262e+25
1.82617,0.122366,0.00547046,0.0161279,0.023247,110.279,8.58993e+09,6.9247e+24
1.83594,0.0220161,0.00485259,0.0991979,0.0293282,-110.279,4.29497e+09,3.17756e+25
1.8457,-0.0783342,0.0045051,0.182268,0.0357677,-330.836,0,5.66265e+25
1.85547,0.0220161,0.00429814,0.0991979,0.0423839,-110.279,-2.29065e+10,-2.18742e+25
1.86523,0.122366,0.00415195,0.0161279,0.0490995,110.279,-4.5813e+10,-1.00375e+26
1.875,0.222717,0.00392414,-0.0669422,0.0557183,330.836,-6.87195e+10,-1.78876e+26
1.88477,0.122366,0.00361195,0.0161279,0.0621824,110.279,4.5813e+10,6.90977e+25
1.89453,0.0220161,0.00323637,0.0991979,0.0683811,-110.279,1.60345e+11,3.17071e+26
1.9043,-0.0783342,0.00287238,0.182268,0.0742973,-330.836,2.74878e+11,5.65044e+26
1.91406,0.0220161,0.0025834,0.0991979,0.0799332,-110.279,3.05176e-05,-2.18271e+26
1.92383,0.122366,0.00245379,0.0161279,0.0853119,110.279,-2.74878e+11,-1.00159e+27
1.93359,0.222717,0.00248013,-0.0669422,0.0904006,330.836,-5.49756e+11,-1.7849e+27
1.94336,0.122366,0.00266095,0.0161279,0.0951418,110.279,-1.46602e+12,6.89488e+26
1.95312,0.0220161,0.00290414,0.0991979,0.0994753,-110.279,-2.38228e+12,3.16388e+27
1.96289,-0.0783342,0.00313283,0.182268,0.103363,-330.836,-3.29853e+12,5.63827e+27
1.97266,0.0220161,0.00325726,0.0991979,0.106715,-110.279,-7.33008e+11,-2.178e+27
1.98242,0.122366,0.00321387,0.0161279,0.109507,110.279,1.83252e+12,-9.99427e+27
1.99219,0.222717,0.00302121,-0.0669422,0.111741,330.836,4.39805e+12,-1.78105e+28
2.00195,0.122366,0.00271711,0.0161279,0.113408,110.279,-2.93203e+12,6.88002e+27
2.01172,0.0220161,0.00238102,0.0991979,0.114568,-110.279,-1.02621e+13,3.15706e+28
2.02148,-0.0783342,0.00204313,0.182268,0.115202,-330.836,-1.75922e+13,5.62611e+28
2.03125,0.0220161,0.00172942,0.0991979,0.115365,-110.279,-2.34562e+13,-2.17331e+28
2.04102,0.122366,0.00141064,0.0161279,0.114999,110.279,-2.93203e+13,-9.97273e+28
2.05078,0.222717,0.00107528,-0.0669422,0.114124,330.836,-3.51844e+13,-1.77721e+29
2.06055,0.122366,0.000781494,0.0161279,0.112775,110.279,1.17281e+14,6.86519e+28
2.07031,0.0220161,0.000504551,0.0991979,0.110916,-110.279,2.69747e+14,3.15025e+29
2.08008,-0.0783342,0.000345732,0.182268,0.108635,-330.836,4.22212e+14,5.61399e+29
2.08984,0.0220161,0.00028708,0.0991979,0.10591,-110.279,1.03207e+15,-2.16862e+29
2.09961,0.122366,0.000344824,0.0161279,0.102872,110.279,1.64194e+15,-9.95123e+29
2.10937,0.222717,0.000526055,-0.0669422,0.0994828,330.836,2.2518e+15,-1.77338e+30
2.11914,0.122366,0.000797959,0.0161279,0.0958455,110.279,1.8765e+15,6.85039e+29
2.12891,0.0220161,0.00113001,0.0991979,0.0919105,-110.279,1.5012e+15,3.14346e+30
2.13867,-0.0783342,0.00151354,0.182268,0.0877455,-330.836,1.1259e+15,5.60189e+30
2.14844,0.0220161,0.00189659,0.0991979,0.0834086,-110.279,7.506e+14,-2.16395e+30
2.1582,0.122366,0.00227291,0.0161279,0.0788963,110.279,3.753e+14,-9.92979e+30
2.16797,0.222717,0.00265359,-0.0669422,0.0742948,330.836,0,-1.76956e+31
2.17773,0.122366,0.00303688,0.0161279,0.0696333,110.279,0,6.83563e+30
2.1875,0.0220161,0.00341739,0.0991979,0.0649434,-110.279,0,3.13669e+31
2.19727,-0.0783342,0.00371244,0.182268,0.0602792,-330.836,0,5.58981e+31
2.20703,0.0220161,0.00392212,0.0991979,0.055636,-110.279,4.80384e+16,-2.15929e+31
2.2168,0.122366,0.00398373,0.0161279,0.0510441,110.279,9.60768e+16,-9.90838e+31
2.22656,0.222717,0.00394925,-0.0669422,0.046532,330.836,1.44115e+17,-1.76575e+32
2.23633,0.122366,0.00384642,0.0161279,0.0421455,110.279,9.60768e+16,6.8209e+31
2.24609,0.0220161,0.00369747,0.0991979,0.0379269,-110.279,4.80384e+16,3.12993e+32
2.25586,-0.0783342,0.00347716,0.182268,0.0338669,-330.836,0,5.57777e+32
2.26562,0.0220161,0.00320045,0.0991979,0.0300317,-110.279,1.92154e+17,-2.15463e+32
2.27539,0.122366,0.0028582,0.0161279,0.0264124,110.279,3.84307e+17,-9.88703e+32
2.28516,0.222717,0.00247239,-0.0669422,0.0230477,330.836,5.76461e+17,-1.76194e+33
2.29492,0.122366,0.0021094,0.0161279,0.0199901,110.279,1.15292e+18,6.8062e+32
2.30469,0.0220161,0.00182074,0.0991979,0.0172317,-110.279,1.72938e+18,3.12318e+33
2.31445,-0.0783342,0.00163491,0.182268,0.0148102,-330.836,2.30584e+18,5.56574e+33
2.32422,0.0220161,0.00166655,0.0991979,0.012718,-110.279,-4.61169e+18,-2.14999e+33
2.33398,0.122366,0.00195085,0.0161279,0.0110256,110.279,-1.15292e+19,-9.86572e+33
2.34375,0.222717,0.00258952,-0.0669422,0.00960064,330.836,-1.84467e+19,-1.75814e+34
2.35352,0.122366,0.00364793,0.0161279,0.00849671,110.279,-1.22978e+19,6.79153e+33
2.36328,0.0220161,0.00520119,0.0991979,0.00764508,-110.279,-6.14891e+18,3.11645e+34
2.37305,-0.0783342,0.00735812,0.182268,0.0070079,-330.836,0,5.55375e+34
2.38281,0.0220161,0.0101721,0.0991979,0.00656276,-110.279,4.91913e+19,-2.14535e+34
2.39258,0.122366,0.0136557,0.0161279,0.00619383,110.279,9.83826e+19,-9.84445e+34
2.40234,0.222717,0.0178207,-0.0669422,0.00588422,330.836,1.47574e+20,-1.75436e+35
2.41211,0.122366,0.0227192,0.0161279,0.00562497,110.279,4.91913e+19,6.77689e+34
2.42187,0.0220161,0.0282596,0.0991979,0.00531803,-110.279,-4.91913e+19,3.10973e+35
2.43164,-0.0783342,0.0344061,0.182268,0.00502107,-330.836,-1.47574e+20,5.54178e+35
2.44141,0.0220161,0.0410728,0.0991979,0.0047093,-110.279,-6.88678e+20,-2.14073e+35
2.45117,0.122366,0.0481492,0.0161279,0.00441932,110.279,-1.22978e+21,-9.82324e+35
2.46094,0.222717,0.0555251,-0.0669422,0.00412541,330.836,-1.77089e+21,-1.75057e+36
2.4707,0.122366,0.0630502,0.0161279,0.00383672,110.279,-1.57412e+21,6.76228e+35
2.48047,0.0220161,0.0705909,0.0991979,0.00360176,-110.279,-1.37736e+21,3.10303e+36
2.49023,-0.0783342,0.0780698,0.182268,0.00342105,-330.836,-1.18059e+21,5.52983e+36
2.5,0.0220161,0.0853977,0.0991979,0.00326982,-110.279,-7.87061e+20,-2.13612e+36
2.50977,0.122366,0.0925354,0.0161279,0.00316078,110.279,-3.93531e+20,-9.80206e+36
2.51953,0.222717,0.0994584,-0.0669422,0.00301424,330.836,0,-1.7468e+37
2.5293,0.122366,0.106128,0.0161279,0.00287212,110.279,6.29649e+21,6.74771e+36
2.53906,0.0220161,0.112516,0.0991979,0.00272438,-110.279,1.2593e+22,3.09634e+37
2.54883,-0.0783342,0.118553,0.182268,0.00254821,-330.836,1.88895e+22,5.51791e+37
2.55859,0.0220161,0.124153,0.0991979,0.00240674,-110.279,-2.5186e+22,-2.13151e+37
2.56836,0.122366,0.129229,0.0161279,0.00225527,110.279,-6.92614e+22,-9.78094e+37
2.57812,0.222717,0.133713,-0.0669422,0.00214646,330.836,-1.13337e+23,-1.74304e+38
2.58789,0.122366,0.137505,0.0161279,0.00205148,110.279,-7.55579e+22,6.73316e+37
2.59766,0.0220161,0.140615,0.0991979,0.00196266,-110.279,-3.77789e+22,3.08967e+38
2.60742,-0.0783342,0.143036,0.182268,0.00184313,-330.836,0,5.50602e+38
2.61719,0.0220161,0.144788,0.0991979,0.00174378,-110.279,0,-2.12692e+38
2.62695,0.122366,0.145921,0.0161279,0.00165466,110.279,0,-9.75986e+38
2.63672,0.222717,0.14642,-0.0669422,0.00153624,330.836,0,-1.73928e+39
2.64648,0.122366,0.146319,0.0161279,0.00144357,110.279,-4.02975e+23,6.71865e+38
2.65625,0.0220161,0.145575,0.0991979,0.00133834,-110.279,-8.05951e+23,3.08301e+39
2.66602,-0.0783342,0.144212,0.182268,0.00128235,-330.836,-1.20893e+24,5.49415e+39
2.67578,0.0220161,0.142215,0.0991979,0.00118951,-110.279,8.05951e+23,-2.12233e+39
2.68555,0.122366,0.139658,0.0161279,0.00111993,110.279,2.82083e+24,-9.73882e+39
2.69531,0.222717,0.136576,-0.0669422,0.00106295,330.836,4.8357e+24,-1.73553e+40
2.70508,0.122366,0.132994,0.0161279,0.000955635,110.279,-3.2238e+24,6.70417e+39
2.71484,0.0220161,0.12899,0.0991979,0.00089833,-110.279,-1.12833e+25,3.07636e+40
2.72461,-0.0783342,0.124574,0.182268,0.000817031,-330.836,-1.93428e+25,5.48231e+40
2.73437,0.0220161,0.119804,0.0991979,0.000760811,-110.279,-3.86856e+25,-2.11776e+40
2.74414,0.122366,0.114707,0.0161279,0.000697764,110.279,-5.80284e+25,-9.71783e+40
2.75391,0.222717,0.109347,-0.0669422,0.000638496,330.836,-7.73713e+25,-1.73179e+41
2.76367,0.122366,0.103732,0.0161279,0.000592324,110.279,-5.15808e+25,6.68972e+40
2.77344,0.0220161,0.0979398,0.0991979,0.000530156,-110.279,-2.57904e+25,3.06973e+41
2.7832,-0.0783342,0.0920089,0.182268,0.000449824,-330.836,0,5.4705e+41
2.79297,0.0220161,0.0860265,0.0991979,0.000390117,-110.279,-4.12647e+26,-2.11319e+41
2.80273,0.122366,0.0800208,0.0161279,0.000310225,110.279,-8.25293e+26,-9.69689e+41
2.8125,0.222717,0.0740642,-0.0669422,0.000254766,330.836,-1.23794e+27,-1.72806e+42
2.82227,0.122366,0.0681611,0.0161279,0.000213135,110.279,-1.65059e+27,6.6753e+41
2.83203,0.0220161,0.0623513,0.0991979,0.000175313,-110.279,-2.06323e+27,3.06312e+42
2.8418,-0.0783342,0.0566735,0.182268,0.000201504,-330.836,-2.47588e+27,5.45871e+42
2.85156,0.0220161,0.0511624,0.0991979,0.000265518,-110.279,-4.95176e+27,-2.10864e+42
2.86133,0.122366,0.0458886,0.0161279,0.000381387,110.279,-7.42764e+27,-9.67599e+42
2.87109,0.222717,0.0408571,-0.0669422,0.000563291,330.836,-9.90352e+27,-1.72433e+43
2.88086,0.122366,0.0361218,0.0161279,0.000810908,110.279,6.60235e+27,6.66091e+42
2.89062,0.0220161,0.0316897,0.0991979,0.00112146,-110.279,2.31082e+28,3.05652e+43
2.90039,-0.0783342,0.0275761,0.182268,0.00157427,-330.836,3.96141e+28,5.44694e+43
2.91016,0.0220161,0.0238102,0.0991979,0.00213369,-110.279,-2.64094e+28,-2.10409e+43
2.91992,0.122366,0.020358,0.0161279,0.00290584,110.279,-9.24329e+28,-9.65513e+43
2.92969,0.222717,0.0173026,-0.0669422,0.00395323,330.836,-1.58456e+29,-1.72062e+44
2.93945,0.122366,0.0146357,0.0161279,0.0053182,110.279,5.28188e+28,6.64656e+43
2.94922,0.0220161,0.0123475,0.0991979,0.00706424,-110.279,2.64094e+29,3.04993e+44
2.95898,-0.0783342,0.0104982,0.182268,0.00928529,-330.836,4.75369e+29,5.4352e+44
2.96875,0.0220161,0.00900935,0.0991979,0.0119796,-110.279,1.05638e+29,-2.09956e+44
2.97852,0.122366,0.00787022,0.0161279,0.0152056,110.279,-2.64094e+29,-9.63432e+44
2.98828,0.222717,0.00706816,-0.0669422,0.0189206,330.836,-6.33825e+29,-1.71691e+45
2.99805,0.122366,0.00662323,0.0161279,0.0231542,110.279,4.2255e+29,6.63223e+44
3.00781,0.0220161,0.00651583,0.0991979,0.0278601,-110.279,1.47893e+30,3.04335e+45
3.01758,-0.0783342,0.00665218,0.182268,0.032901,-330.836,2.5353e+30,5.42349e+45
3.02734,0.0220161,0.00706046,0.0991979,0.0382942,-110.279,-1.6902e+30,-2.09503e+45
3.03711,0.122366,0.00759062,0.0161279,0.0438468,110.279,-5.9157e+30,-9.61356e+45
3.04687,0.222717,0.00822621,-0.0669422,0.0494892,330.836,-1.01412e+31,-1.71321e+46
3.05664,0.122366,0.00897272,0.0161279,0.0551202,110.279,-1.35216e+31,6.61794e+45
3.06641,0.0220161,0.00971672,0.0991979,0.0606118,-110.279,-1.6902e+31,3.0368e+46
3.07617,-0.0783342,0.0104405,0.182268,0.0659277,-330.836,-2.02824e+31,5.4118e+46
3.08594,0.0220161,0.0110871,0.0991979,0.0709921,-110.279,-2.70432e+31,-2.09052e+46
3.0957,0.122366,0.0117402,0.0161279,0.0757527,110.279,-3.3804e+31,-9.59283e+46
3.10547,0.222717,0.012318,-0.0669422,0.0802232,330.836,-4.05648e+31,-1.70952e+47
3.11523,0.122366,0.0128032,0.0161279,0.0843759,110.279,-8.11296e+31,6.60367e+46
3.125,0.0220161,0.0132531,0.0991979,0.0882028,-110.279,-1.21694e+32,3.03025e+47
3.13477,-0.0783342,0.0136927,0.182268,0.0917201,-330.836,-1.62259e+32,5.40013e+47
3.14453,0.0220161,0.0140312,0.0991979,0.0948503,-110.279,2.44996e+18,-2.08601e+47
3.1543,0.122366,0.0143771,0.0161279,0.0976236,110.279,1.62259e+32,-9.57216e+47
3.16406,0.222717,0.0146931,-0.0669422,0.0999909,330.836,3.24519e+32,-1.70583e+48
3.17383,0.122366,0.0148893,0.0161279,0.101933,110.279,2.16346e+32,6.58944e+47
3.18359,0.0220161,0.0150742,0.0991979,0.103428,-110.279,1.08173e+32,3.02372e+48
3.19336,-0.0783342,0.0151292,0.182268,0.104471,-330.836,0,5.38849e+48
3.20312,0.0220161,0.015082,0.0991979,0.105066,-110.279,1.73077e+33,-2.08152e+48
3.21289,0.122366,0.0150003,0.0161279,0.105238,110.279,3.46153e+33,-9.55153e+48
3.22266,0.222717,0.0147972,-0.0669422,0.104995,330.836,5.1923e+33,-1.70215e+49
3.23242,0.122366,0.0145608,0.0161279,0.10437,110.279,1.38461e+34,6.57524e+48
3.24219,0.0220161,0.0142821,0.0991979,0.103341,-110.279,2.25e+34,3.0172e+49
3.25195,-0.0783342,0.0139014,0.182268,0.10196,-330.836,3.11538e+34,5.37688e+49
3.26172,0.0220161,0.0135211,0.0991979,0.10017,-110.279,6.23076e+34,-2.07703e+49
3.27148,0.122366,0.0130761,0.0161279,0.0980096,110.279,9.34613e+34,-9.53094e+49
3.28125,0.222717,0.0125484,-0.0669422,0.0954727,330.836,1.24615e+35,-1.69849e+50
3.29102,0.122366,0.0120009,0.0161279,0.0925498,110.279,3.04615e+35,6.56107e+49
3.30078,0.0220161,0.0114029,0.0991979,0.0893451,-110.279,4.84614e+35,3.0107e+50
3.31055,-0.0783342,0.0107145,0.182268,0.0858278,-330.836,6.64614e+35,5.36529e+50
3.32031,0.0220161,0.0100199,0.0991979,0.0820797,-110.279,6.64614e+35,-2.07255e+50
3.33008,0.122366,0.00932229,0.0161279,0.0781597,110.279,6.64614e+35,-9.5104e+50
3.33984,0.222717,0.0086076,-0.0669422,0.0741017,330.836,6.64614e+35,-1.69482e+51
3.34961,0.122366,0.00783741,0.0161279,0.0699297,110.279,4.43076e+35,6.54693e+50
3.35937,0.0220161,0.00706198,0.0991979,0.0656866,-110.279,2.21538e+35,3.00421e+51
3.36914,-0.0783342,0.00629294,0.182268,0.0613989,-330.836,0,5.35373e+51
3.37891,0.0220161,0.00550518,0.0991979,0.0570737,-110.279,0,-2.06809e+51
3.38867,0.122366,0.00469444,0.0161279,0.0527576,110.279,0,-9.4899e+51
3.39844,0.222717,0.00391365,-0.0669422,0.0484806,330.836,0,-1.69117e+52
3.4082,0.122366,0.00315313,0.0161279,0.0442412,110.279,3.54461e+36,6.53281e+51
3.41797,0.0220161,0.00239162,0.0991979,0.0401,-110.279,7.08922e+36,2.99773e+52
3.42773,-0.0783342,0.00168108,0.182268,0.0361072,-330.836,1.06338e+37,5.34219e+52
3.4375,0.0220161,0.000994219,0.0991979,0.032238,-110.279,7.08922e+36,-2.06363e+52
3.44727,0.122366,0.000361963,0.0161279,0.0285506,110.279,3.54461e+36,-9.46945e+52
3.45703,0.222717,-0.000194414,-0.0669422,0.0250823,330.836,0,-1.68753e+53
3.4668,0.122366,-0.000673037,0.0161279,0.0218427,110.279,5.67137e+37,6.51873e+52
3.47656,0.0220161,-0.00103843,0.0991979,0.0189039,-110.279,1.13427e+38,2.99127e+53
3.48633,-0.0783342,-0.00123721,0.182268,0.0162517,-330.836,1.70141e+38,5.33067e+53
3.49609,0.0220161,-0.00127028,0.0991979,0.0139461,-110.279,3.40282e+38,-2.05918e+53
3.50586,0.122366,-0.00107314,0.0161279,0.0119857,110.279,5.10424e+38,-9.44904e+53
3.51562,0.222717,-0.000608086,-0.0669422,0.0103439,330.836,6.80565e+38,-1.68389e+54
3.52539,0.122366,0.000145986,0.0161279,0.00907485,110.279,9.0742e+38,6.50468e+53
3.53516,0.0220161,0.00129085,0.0991979,0.00808383,-110.279,1.13427e+39,2.98483e+54
3.54492,-0.0783342,0.00283729,0.182268,0.00740294,-330.836,1.36113e+39,5.31918e+54
3.55469,0.0220161,0.00483955,0.0991979,0.00692379,-110.279,9.0742e+38,-2.05474e+54
3.56445,0.122366,0.00734446,0.0161279,0.00666451,110.279,4.5371e+38,-9.42867e+54
3.57422,0.222717,0.0103906,-0.0669422,0.00655775,330.836,0,-1.68026e+55
3.58398,0.122366,0.0139773,0.0161279,0.00656895,110.279,0,6.49066e+54
3.59375,0.0220161,0.0180671,0.0991979,0.00664081,-110.279,0,2.97839e+55
3.60352,-0.0783342,0.0227015,0.182268,0.00674294,-330.836,0,5.30772e+55
3.61328,0.0220161,0.0277812,0.0991979,0.00680771,-110.279,-4.35561e+40,-2.05032e+55
3.62305,0.122366,0.0332669,0.0161279,0.00685693,110.279,-8.71123e+40,-9.40835e+55
3.63281,0.222717,0.0391008,-0.0669422,0.00688778,330.836,-1.30668e+41,-1.67664e+56
3.64258,0.122366,0.0451542,0.0161279,0.00686736,110.279,-2.90374e+40,6.47668e+55
3.65234,0.0220161,0.0513779,0.0991979,0.00678205,-110.279,7.25936e+40,2.97197e+56
3.66211,-0.0783342,0.0576253,0.182268,0.00666249,-330.836,1.74225e+41,5.29628e+56
3.67188,0.0220161,0.0638626,0.0991979,0.00648035,-110.279,-2.63062e+27,-2.0459e+56
3.68164,0.122366,0.070009,0.0161279,0.00623777,110.279,-1.74225e+41,-9.38807e+56
3.69141,0.222717,0.0759959,-0.0669422,0.00595734,330.836,-3.48449e+41,-1.67302e+57
3.70117,0.122366,0.081787,0.0161279,0.00561598,110.279,2.32299e+41,6.46272e+56
3.71094,0.0220161,0.0873262,0.0991979,0.00518651,-110.279,8.13048e+41,2.96557e+57
3.7207,-0.0783342,0.092599,0.182268,0.00472632,-330.836,1.3938e+42,5.28486e+57
3.73047,0.0220161,0.0975577,0.0991979,0.00422268,-110.279,-2.78759e+42,-2.04149e+57
3.74023,0.122366,0.102195,0.0161279,0.00362086,110.279,-6.96898e+42,-9.36784e+57
3.75,0.222717,0.106482,-0.0669422,0.00302303,330.836,-1.11504e+43,-1.66942e+58
3.75977,0.122366,0.110386,0.0161279,0.00237422,110.279,-3.71679e+42,6.44879e+57
3.76953,0.0220161,0.113878,0.0991979,0.00173232,-110.279,3.71679e+42,2.95918e+58
3.7793,-0.0783342,0.116958,0.182268,0.00111507,-330.836,1.11504e+43,5.27347e+58
3.78906,0.0220161,0.119565,0.0991979,0.000524766,-110.279,-2.23007e+43,-2.03709e+58
3.79883,0.122366,0.121695,0.0161279,-4.3125e-05,110.279,-5.57519e+43,-9.34765e+58
3.80859,0.222717,0.123334,-0.0669422,-0.000531416,330.836,-8.9203e+43,-1.66582e+59
3.81836,0.122366,0.124481,0.0161279,-0.00101262,110.279,-5.94687e+43,6.43489e+58
3.82812,0.0220161,0.125119,0.0991979,-0.00139989,-110.279,-2.97343e+43,2.9528e+59
3.83789,-0.0783342,0.125287,0.182268,-0.00173604,-330.836,0,5.26211e+59
3.84766,0.0220161,0.124977,0.0991979,-0.00199538,-110.279,-1.18937e+44,-2.0327e+59
3.85742,0.122366,0.124238,0.0161279,-0.0021958,110.279,-2.37875e+44,-9.3275e+59
3.86719,0.222717,0.123093,-0.0669422,-0.00229213,330.836,-3.56812e+44,-1.66223e+60
3.87695,0.122366,0.121587,0.0161279,-0.00232693,110.279,2.37875e+44,6.42102e+59
3.88672,0.0220161,0.119704,0.0991979,-0.00227188,-110.279,8.32561e+44,2.94643e+60
3.89648,-0.0783342,0.117514,0.182268,-0.00214318,-330.836,1.42725e+45,5.25077e+60
3.90625,0.0220161,0.11501,0.0991979,-0.00193585,-110.279,2.8545e+45,-2.02831e+60
3.91602,0.122366,0.112232,0.0161279,-0.00166324,110.279,4.28174e+45,-9.3074e+60
3.92578,0.222717,0.10918,-0.0669422,-0.00136611,330.836,5.70899e+45,-1.65865e+61
3.93555,0.122366,0.105874,0.0161279,-0.000985049,110.279,7.61199e+45,6.40718e+60
3.94531,0.0220161,0.102352,0.0991979,-0.000603018,-110.279,9.51498e+45,2.94008e+61
3.95508,-0.0783342,0.0986142,0.182268,-0.000155098,-330.836,1.1418e+46,5.23945e+61
3.96484,0.0220161,0.0946924,0.0991979,0.000307207,-110.279,2.2836e+46,-2.02394e+61
3.97461,0.122366,0.0906161,0.0161279,0.000788965,110.279,3.42539e+46,-9.28734e+61
3.98438,0.222717,0.0864047,-0.0669422,0.0012895,330.836,4.56719e+46,-1.65507e+62
3.99414,0.122366,0.0820788,0.0161279,0.00179455,110.279,9.13439e+46,6.39337e+61
4.00391,0.0220161,0.0777016,0.0991979,0.002296,-110.279,1.37016e+47,2.93375e+62
4.01367,-0.0783342,0.0732935,0.182268,0.00280002,-330.836,1.82688e+47,5.22816e+62
4.02344,0.0220161,0.0689019,0.0991979,0.0033179,-110.279,2.43584e+47,-2.01958e+62
4.0332,0.122366,0.0645449,0.0161279,0.00381363,110.279,3.0448e+47,-9.26732e+62
4.04297,0.222717,0.0602919,-0.0669422,0.00435835,330.836,3.65375e+47,-1.65151e+63
4.05273,0.122366,0.0561282,0.0161279,0.00491815,110.279,-7.30751e+47,6.37959e+62
4.0625,0.0220161,0.0521391,0.0991979,0.0055304,-110.279,-1.82688e+48,2.92742e+63
4.07227,-0.0783342,0.0482902,0.182268,0.00621431,-330.836,-2.923e+48,5.21689e+63
4.08203,0.0220161,0.0446471,0.0991979,0.00700283,-110.279,-3.89734e+48,-2.01523e+63
4.0918,0.122366,0.0412027,0.0161279,0.0079285,110.279,-4.87167e+48,-9.24734e+63
4.10156,0.222717,0.0379661,-0.0669422,0.00898688,330.836,-5.84601e+48,-1.64795e+64
4.11133,0.122366,0.0349598,0.0161279,0.0102598,110.279,-3.89734e+48,6.36584e+63
4.12109,0.0220161,0.0321908,0.0991979,0.0117904,-110.279,-1.94867e+48,2.92111e+64
4.13086,-0.0783342,0.0296441,0.182268,0.0136112,-330.836,0,5.20564e+64
4.14062,0.0220161,0.027341,0.0991979,0.0156851,-110.279,-6.23574e+49,-2.01088e+64
4.15039,0.122366,0.0252493,0.0161279,0.0181465,110.279,-1.24715e+50,-9.22741e+64
4.16016,0.222717,0.0233794,-0.0669422,0.0209316,330.836,-1.87072e+50,-1.64439e+65
4.16992,0.122366,0.0217029,0.0161279,0.024076,110.279,-1.24715e+50,6.35212e+64
4.17969,0.0220161,0.0202256,0.0991979,0.027531,-110.279,-6.23574e+49,2.91482e+65
4.18945,-0.0783342,0.0189463,0.182268,0.0313341,-330.836,0,5.19442e+65
4.19922,0.0220161,0.0178009,0.0991979,0.0353987,-110.279,-1.24715e+50,-2.00655e+65
4.20898,0.122366,0.0168387,0.0161279,0.0396671,110.279,-2.4943e+50,-9.20753e+65
4.21875,0.222717,0.0159462,-0.0669422,0.0441199,330.836,-3.74144e+50,-1.64085e+66
4.22852,0.122366,0.0152243,0.0161279,0.0486456,110.279,-7.48289e+50,6.33843e+65
4.23828,0.0220161,0.0145209,0.0991979,0.0532057,-110.279,-1.12243e+51,2.90854e+66
4.24805,-0.0783342,0.0138816,0.182268,0.0577098,-330.836,-1.49658e+51,5.18323e+66
4.25781,0.0220161,0.0133309,0.0991979,0.0621251,-110.279,9.97718e+50,-2.00223e+66
4.26758,0.122366,0.0127759,0.0161279,0.0663688,110.279,3.49201e+51,-9.18768e+66
4.27734,0.222717,0.012269,-0.0669422,0.0704277,330.836,5.98631e+51,-1.63731e+67
4.28711,0.122366,0.01184,0.0161279,0.0742616,110.279,7.98175e+51,6.32477e+66
4.29687,0.0220161,0.0114412,0.0991979,0.0778215,-110.279,9.97718e+51,2.90227e+67
4.30664,-0.0783342,0.0110729,0.182268,0.0811369,-330.836,1.19726e+52,5.17206e+67
4.31641,0.0220161,0.010792,0.0991979,0.0841678,-110.279,3.99087e+52,-1.99791e+67
4.32617,0.122366,0.0105992,0.0161279,0.0868841,110.279,6.78449e+52,-9.16788e+67
4.33594,0.222717,0.010431,-0.0669422,0.089304,330.836,9.5781e+52,-1.63378e+68
4.3457,0.122366,0.0103433,0.0161279,0.0913787,110.279,6.3854e+52,6.31113e+67
4.35547,0.0220161,0.0103104,0.0991979,0.093114,-110.279,3.1927e+52,2.89601e+68
4.36523,-0.0783342,0.0103394,0.182268,0.0944588,-330.836,0,5.16091e+68
4.375,0.0220161,0.0103231,0.0991979,0.0954314,-110.279,1.27708e+53,-1.9936e+68
4.38477,0.122366,0.0103493,0.0161279,0.0960129,110.279,2.55416e+53,-9.14812e+68
4.39453,0.222717,0.0103733,-0.0669422,0.0961937,330.836,3.83124e+53,-1.63026e+69
4.4043,0.122366,0.0103687,0.0161279,0.0960317,110.279,2.55416e+53,6.29753e+68
4.41406,0.0220161,0.0103188,0.0991979,0.0954701,-110.279,1.27708e+53,2.88977e+69
4.42383,-0.0783342,0.0102601,0.182268,0.094562,-330.836,0,5.14979e+69
4.43359,0.0220161,0.0101613,0.0991979,0.0933197,-110.279,-1.02166e+54,-1.98931e+69
4.44336,0.122366,0.0100273,0.0161279,0.0917796,110.279,-2.04333e+54,-9.1284e+69
4.45312,0.222717,0.00984322,-0.0669422,0.0899373,330.836,-3.06499e+54,-1.62675e+70
4.46289,0.122366,0.0096336,0.0161279,0.0878201,110.279,1.43033e+55,6.28396e+69
4.47266,0.0220161,0.00941786,0.0991979,0.0854319,-110.279,3.16716e+55,2.88354e+70
4.48242,-0.0783342,0.00916564,0.182268,0.082836,-330.836,4.90399e+55,5.13869e+70
4.49219,0.0220161,0.00887502,0.0991979,0.0800182,-110.279,3.26932e+55,-1.98502e+70
4.50195,0.122366,0.00856488,0.0161279,0.0770011,110.279,1.63466e+55,-9.10873e+70
4.51172,0.222717,0.0082527,-0.0669422,0.0738422,330.836,0,-1.62324e+71
4.52148,0.122366,0.00788663,0.0161279,0.070564,110.279,0,6.27042e+70
4.53125,0.0220161,0.00753021,0.0991979,0.0671824,-110.279,0,2.87733e+71
4.54102,-0.0783342,0.00712945,0.182268,0.0637431,-330.836,0,5.12761e+71
4.55078,0.0220161,0.00671291,0.0991979,0.0602665,-110.279,3.92319e+56,-1.98074e+71
4.56055,0.122366,0.0063307,0.0161279,0.0567771,110.279,7.84638e+56,-9.08909e+71
4.57031,0.222717,0.00594331,-0.0669422,0.0533043,330.836,1.17696e+57,-1.61974e+72
4.58008,0.122366,0.00555735,0.0161279,0.0498443,110.279,2.61546e+56,6.2569e+71
4.58984,0.0220161,0.00521194,0.0991979,0.0464414,-110.279,-6.53865e+56,2.87112e+72
4.59961,-0.0783342,0.00491279,0.182268,0.0431328,-330.836,-1.56928e+57,5.11656e+72
4.60937,0.0220161,0.00464177,0.0991979,0.0399277,-110.279,4.73891e+43,-1.97647e+72
4.61914,0.122366,0.00446587,0.0161279,0.0368476,110.279,1.56928e+57,-9.0695e+72
4.62891,0.222717,0.004381,-0.0669422,0.033902,330.836,3.13855e+57,-1.61625e+73
4.63867,0.122366,0.00440098,0.0161279,0.0311315,110.279,2.09237e+57,6.24341e+72
4.64844,0.0220161,0.00456231,0.0991979,0.0285406,-110.279,1.04618e+57,2.86494e+73
4.6582,-0.0783342,0.00487629,0.182268,0.0261219,-330.836,0,5.10553e+73
4.66797,0.0220161,0.0053678,0.0991979,0.0239343,-110.279,-1.67389e+58,-1.97221e+73
4.67773,0.122366,0.00606431,0.0161279,0.0219392,110.279,-3.34779e+58,-9.04996e+73
4.6875,0.222717,0.00697963,-0.0669422,0.0201533,330.836,-5.02168e+58,-1.61277e+74
4.69727,0.122366,0.00815897,0.0161279,0.018574,110.279,-6.69558e+58,6.22996e+73
4.70703,0.0220161,0.00963976,0.0991979,0.0171861,-110.279,-8.36947e+58,2.85876e+74
4.7168,-0.0783342,0.0114507,0.182268,0.0160055,-330.836,-1.00434e+59,5.09453e+74
4.72656,0.0220161,0.0135552,0.0991979,0.0149719,-110.279,-4.6869e+59,-1.96796e+74
4.73633,0.122366,0.0160806,0.0161279,0.0140877,110.279,-8.36947e+59,-9.03045e+74
4.74609,0.222717,0.0189815,-0.0669422,0.0132984,330.836,-1.2052e+60,-1.60929e+75
4.75586,0.122366,0.0222562,0.0161279,0.0126158,110.279,-1.33912e+60,6.21653e+74
4.76562,0.0220161,0.0259358,0.0991979,0.0120163,-110.279,-1.47303e+60,2.8526e+75
4.77539,-0.0783342,0.029998,0.182268,0.0114543,-330.836,-1.60694e+60,5.08355e+75
4.78516,0.0220161,0.0343997,0.0991979,0.0109132,-110.279,-1.07129e+60,-1.96372e+75
4.79492,0.122366,0.039124,0.0161279,0.0104304,110.279,-5.35646e+59,-9.01099e+75
4.80469,0.222717,0.0441388,-0.0669422,0.00995364,330.836,0,-1.60583e+76
4.81445,0.122366,0.0493309,0.0161279,0.0094703,110.279,-8.57034e+60,6.20313e+75
4.82422,0.0220161,0.0547026,0.0991979,0.00901743,-110.279,-1.71407e+61,2.84645e+76
4.83398,-0.0783342,0.060125,0.182268,0.00858223,-330.836,-2.5711e+61,5.07259e+76
4.84375,0.0220161,0.0655538,0.0991979,0.00816718,-110.279,0,-1.95949e+76
4.85352,0.122366,0.0709208,0.0161279,0.00774179,110.279,2.5711e+61,-8.99157e+76
4.86328,0.222717,0.0761648,-0.0669422,0.00731391,330.836,5.1422e+61,-1.60236e+77
4.87305,0.122366,0.0812292,0.0161279,0.00693094,110.279,3.42813e+61,6.18976e+76
4.88281,0.0220161,0.0860505,0.0991979,0.00652734,-110.279,1.71407e+61,2.84032e+77
4.89258,-0.0783342,0.0906267,0.182268,0.00614874,-330.836,0,5.06166e+77
4.90234,0.0220161,0.0949047,0.0991979,0.00579067,-110.279,-1.37125e+62,-1.95526e+77
4.91211,0.122366,0.0988705,0.0161279,0.00540328,110.279,-2.74251e+62,-8.97219e+77
4.92187,0.222717,0.102504,-0.0669422,0.00503326,330.836,-4.11376e+62,-1.59891e+78
4.93164,0.122366,0.105788,0.0161279,0.00468451,110.279,-8.22752e+62,6.17642e+77
4.94141,0.0220161,0.108719,0.0991979,0.00436752,-110.279,-1.23413e+63,2.83419e+78
4.95117,-0.0783342,0.111279,0.182268,0.00402604,-330.836,-1.6455e+63,5.05075e+78
4.96094,0.0220161,0.113442,0.0991979,0.00371643,-110.279,-3.29101e+63,-1.95105e+78
4.9707,0.122366,0.115241,0.0161279,0.00342586,110.279,-4.93651e+63,-8.95285e+78
4.98047,0.222717,0.116613,-0.0669422,0.00316781,330.836,-6.58202e+63,-1.59546e+79
4.99023,0.122366,0.117597,0.0161279,0.00290944,110.279,-4.38801e+63,6.16311e+78
5,0.0220161,0.118195,0.0991979,0.0026705,-110.279,-2.19401e+63,2.82809e+79
5.00977,-0.0783342,0.118384,0.182268,0.00244356,-330.836,0,5.03986e+79
5.01953,0.0220161,0.118208,0.0991979,0.00220983,-110.279,3.51041e+64,-1.94684e+79
5.0293,0.122366,0.117688,0.0161279,0.00198507,110.279,7.02082e+64,-8.93355e+79
5.03906,0.222717,0.116814,-0.0669422,0.00173385,330.836,1.05312e+65,-1.59203e+80
5.04883,0.122366,0.115629,0.0161279,0.00151277,110.279,1.7552e+65,6.14983e+79
5.05859,0.0220161,0.114147,0.0991979,0.00127559,-110.279,2.45729e+65,2.82199e+80
5.06836,-0.0783342,0.112394,0.182268,0.0010314,-330.836,3.15937e+65,5.029e+80
5.07812,0.0220161,0.110369,0.0991979,0.000808506,-110.279,3.51041e+65,-1.94265e+80
5.08789,0.122366,0.108103,0.0161279,0.000572959,110.279,3.86145e+65,-8.9143e+80
5.09766,0.222717,0.105611,-0.0669422,0.000371016,330.836,4.21249e+65,-1.58859e+81
5.10742,0.122366,0.102899,0.0161279,0.00017127,110.279,-8.42498e+65,6.13657e+80
5.11719,0.0220161,0.100018,0.0991979,-3.26953e-05,-110.279,-2.10625e+66,2.81591e+81
5.12695,-0.0783342,0.0969667,0.182268,-0.000200449,-330.836,-3.36999e+66,5.01816e+81
5.13672,0.0220161,0.0937524,0.0991979,-0.000338496,-110.279,-4.49332e+66,-1.93846e+81
5.14648,0.122366,0.09043,0.0161279,-0.000449063,110.279,-5.61666e+66,-8.89508e+81
5.15625,0.222717,0.0869999,-0.0669422,-0.000557344,330.836,-6.73999e+66,-1.58517e+82
5.16602,0.122366,0.0834902,0.0161279,-0.000585674,110.279,4.49332e+66,6.12334e+81
5.17578,0.0220161,0.0799035,0.0991979,-0.000584092,-110.279,1.57266e+67,2.80984e+82
5.18555,-0.0783342,0.076254,0.182268,-0.000538887,-330.836,2.69599e+67,5.00734e+82
5.19531,0.0220161,0.0725471,0.0991979,-0.000416924,-110.279,-3.59466e+67,-1.93428e+82
5.20508,0.122366,0.0688393,0.0161279,-0.000249521,110.279,-9.88531e+67,-8.87591e+82
5.21484,0.222717,0.0651017,-0.0669422,-1.08398e-06,330.836,-1.6176e+68,-1.58175e+83
5.22461,0.122366,0.0613852,0.0161279,0.000308584,110.279,4.90877e+54,6.11015e+82
5.23437,0.0220161,0.0576858,0.0991979,0.000713437,-110.279,1.6176e+68,2.80378e+83
5.24414,-0.0783342,0.0540131,0.182268,0.0012092,-330.836,3.23519e+68,4.99655e+83
5.25391,0.0220161,0.0504075,0.0991979,0.00182637,-110.279,-7.18932e+67,-1.93011e+83
5.26367,0.122366,0.0468742,0.0161279,0.00259187,110.279,-4.67306e+68,-8.85678e+83
5.27344,0.222717,0.0434063,-0.0669422,0.00352371,330.836,-8.62718e+68,-1.57834e+84
5.2832,0.122366,0.040036,0.0161279,0.00463849,110.279,1.72544e+69,6.09698e+83
5.29297,0.0220161,0.0367857,0.0991979,0.00601749,-110.279,4.31359e+69,2.79774e+84
5.30273,-0.0783342,0.033654,0.182268,0.00763597,-330.836,6.90175e+69,4.98578e+84
5.3125,0.0220161,0.030644,0.0991979,0.00954448,-110.279,4.18371e+56,-1.92595e+84
5.32227,0.122366,0.0278007,0.0161279,0.0117611,110.279,-6.90175e+69,-8.83769e+84
5.33203,0.222717,0.0250805,-0.0669422,0.0143253,330.836,-1.38035e+70,-1.57494e+85
5.3418,0.122366,0.0225338,0.0161279,0.0172145,110.279,4.16839e+56,6.08384e+84
5.35156,0.0220161,0.0201308,0.0991979,0.0204132,-110.279,1.38035e+70,2.79171e+85
5.36133,-0.0783342,0.0179135,0.182268,0.0239347,-330.836,2.7607e+70,4.97504e+85
5.37109,0.0220161,0.0158243,0.0991979,0.0277475,-110.279,5.5214e+70,-1.9218e+85
5.38086,0.122366,0.0138825,0.0161279,0.0318022,110.279,8.2821e+70,-8.81864e+85
5.39062,0.222717,0.012102,-0.0669422,0.0360655,330.836,1.10428e+71,-1.57155e+86
5.40039,0.122366,0.0104373,0.0161279,0.0404728,110.279,1.47237e+71,6.07072e+85
5.41016,0.0220161,0.008858,0.0991979,0.0449951,-110.279,1.84047e+71,2.78569e+86
5.41992,-0.0783342,0.00744173,0.182268,0.0495137,-330.836,2.20856e+71,4.96431e+86
5.42969,0.0220161,0.00609618,0.0991979,0.0540488,-110.279,4.41712e+71,-1.91766e+86
5.43945,0.122366,0.00483809,0.0161279,0.0585162,110.279,6.62568e+71,-8.79964e+86
5.44922,0.222717,0.00366281,-0.0669422,0.0628357,330.836,8.83424e+71,-1.56816e+87
5.45898,0.122366,0.00255463,0.0161279,0.0670166,110.279,-5.88949e+71,6.05764e+86
5.46875,0.0220161,0.00150981,0.0991979,0.0709805,-110.279,-2.06132e+72,2.77969e+87
5.47852,-0.0783342,0.000541289,0.182268,0.0747402,-330.836,-3.53369e+72,4.95361e+87
5.48828,0.0220161,-0.000343301,0.0991979,0.0782089,-110.279,1.1779e+72,-1.91353e+87
5.49805,0.122366,-0.00114062,0.0161279,0.0814306,110.279,5.88949e+72,-8.78067e+87
5.50781,0.222717,-0.00185604,-0.0669422,0.0843421,330.836,1.06011e+73,-1.56478e+88
5.51758,0.122366,-0.0024803,0.0161279,0.0869336,110.279,1.1779e+73,6.04458e+87
5.52734,0.0220161,-0.00298951,0.0991979,0.0892031,-110.279,1.29569e+73,2.7737e+88
5.53711,-0.0783342,-0.00340752,0.182268,0.0911177,-330.836,1.41348e+73,4.94294e+88
5.54688,0.0220161,-0.00370752,0.0991979,0.0926656,-110.279,-9.42318e+72,-1.9094e+88
5.55664,0.122366,-0.00394526,0.0161279,0.0938365,110.279,-3.29811e+73,-8.76175e+88
5.56641,0.222717,-0.00406594,-0.0669422,0.0946228,330.836,-5.65391e+73,-1.56141e+89
5.57617,0.122366,-0.00409535,0.0161279,0.0949742,110.279,3.76927e+73,6.03155e+88
5.58594,0.0220161,-0.00403983,0.0991979,0.0949766,-110.279,1.31925e+74,2.76772e+89
5.5957,-0.0783342,-0.00393205,0.182268,0.0945726,-330.836,2.26156e+74,4.93228e+89
5.60547,0.0220161,-0.00374862,0.0991979,0.0937936,-110.279,-1.50771e+74,-1.90529e+89
5.61523,0.122366,-0.00350156,0.0161279,0.0926457,110.279,-5.27698e+74,-8.74286e+89
5.625,0.222717,-0.00318445,-0.0669422,0.0911622,330.836,-9.04626e+74,-1.55804e+90
5.63477,0.122366,-0.00280345,0.0161279,0.0893749,110.279,2.73179e+61,6.01856e+89
5.64453,0.0220161,-0.00237694,0.0991979,0.0873006,-110.279,9.04626e+74,2.76175e+90
5.6543,-0.0783342,-0.00189861,0.182268,0.0849516,-330.836,1.80925e+75,4.92165e+90
5.66406,0.0220161,-0.00138592,0.0991979,0.0823842,-110.279,-2.41234e+75,-1.90118e+90
5.67383,0.122366,-0.000844805,0.0161279,0.0796198,110.279,-6.63392e+75,-8.72402e+90
5.68359,0.222717,-0.00026918,-0.0669422,0.0766628,330.836,-1.08555e+76,-1.55469e+91
5.69336,0.122366,0.000313477,0.0161279,0.0735788,110.279,2.41234e+75,6.00558e+90
5.70312,0.0220161,0.000893379,0.0991979,0.0703649,-110.279,1.56802e+76,2.7558e+91
5.71289,-0.0783342,0.00148673,0.182268,0.0671071,-330.836,2.8948e+76,4.91105e+91
5.72266,0.0220161,0.00208822,0.0991979,0.0637835,-110.279,8.7771e+63,-1.89708e+91
5.73242,0.122366,0.00269092,0.0161279,0.060434,110.279,-2.8948e+76,-8.70521e+91
5.74219,0.222717,0.00328078,-0.0669422,0.0570969,330.836,-5.7896e+76,-1.55133e+92
5.75195,0.122366,0.00387949,0.0161279,0.0538043,110.279,-7.71947e+76,5.99264e+91
5.76172,0.0220161,0.00445664,0.0991979,0.0505778,-110.279,-9.64934e+76,2.74986e+92
5.77148,-0.0783342,0.00500962,0.182268,0.0474166,-330.836,-1.15792e+77,4.90046e+92
5.78125,0.0220161,0.00556913,0.0991979,0.0443574,-110.279,2.31584e+77,-1.893e+92
5.79102,0.122366,0.00611982,0.0161279,0.0414037,110.279,5.7896e+77,-8.68645e+92
5.80078,0.222717,0.00664978,-0.0669422,0.038569,330.836,9.26337e+77,-1.54799e+93
5.81055,0.122366,0.00718518,0.0161279,0.0358726,110.279,-3.08779e+77,5.97972e+92
5.82031,0.0220161,0.00772192,0.0991979,0.0332978,-110.279,-1.54389e+78,2.74394e+93
5.83008,-0.0783342,0.00826655,0.182268,0.0309118,-330.836,-2.77901e+78,4.8899e+93
5.83984,0.0220161,0.00889134,0.0991979,0.0286626,-110.279,1.85267e+78,-1.88892e+93
5.84961,0.122366,0.00961614,0.0161279,0.0265712,110.279,6.48436e+78,-8.66773e+93
5.85937,0.222717,0.0104409,-0.0669422,0.0246373,330.836,1.1116e+79,-1.54465e+94
5.86914,0.122366,0.0113852,0.0161279,0.0228514,110.279,1.72916e+79,5.96683e+93
5.87891,0.0220161,0.0124952,0.0991979,0.0212152,-110.279,2.34672e+79,2.73802e+94
5.88867,-0.0783342,0.0138374,0.182268,0.0197138,-330.836,2.96428e+79,4.87936e+94
5.89844,0.0220161,0.015335,0.0991979,0.0183373,-110.279,1.97618e+79,-1.88484e+94
5.9082,0.122366,0.0171173,0.0161279,0.0170531,110.279,9.88092e+78,-8.64905e+94
5.91797,0.222717,0.0191487,-0.0669422,0.015883,330.836,0,-1.54133e+95
5.92773,0.122366,0.0214591,0.0161279,0.0148035,110.279,-3.95237e+79,-7.02961e+94
5.9375,0.0220161,0.0240642,0.0991979,0.0137836,-110.279,-7.90474e+79,1.35404e+94
5.94727,-0.0783342,0.0269539,0.182268,0.0128234,-330.836,-1.18571e+80,9.73769e+94
5.95703,0.0220161,0.0301405,0.0991979,0.0118984,-110.279,-1.58095e+80,8.07167e+93
5.9668,0.122366,0.0335968,0.0161279,0.0110173,110.279,-1.97618e+80,-8.12335e+94
5.97656,0.222717,0.037329,-0.0669422,0.0101749,330.836,-2.37142e+80,-1.70539e+95
5.98633,0.122366,0.0412807,0.0161279,0.00937245,110.279,-3.1619e+80,-1.49106e+94
5.99609,0.0220161,0.0454292,0.0991979,0.00857912,-110.279,-3.95237e+80,1.40718e+95
6.00586,-0.0783342,0.0497356,0.182268,0.00782602,-330.836,-4.74284e+80,2.96346e+95
6.01562,0.0220161,0.0541793,0.0991979,0.00714041,-110.279,-6.32379e+80,2.69808e+94
6.02539,0.122366,0.0586775,0.0161279,0.00647508,110.279,-7.90474e+80,-2.42384e+95
6.03516,0.222717,0.0631924,-0.0669422,0.00589831,330.836,-9.48569e+80,-5.11749e+95
6.04492,0.122366,0.0676883,0.0161279,0.00536994,110.279,-1.26476e+81,-4.63805e+94
6.05469,0.0220161,0.0721097,0.0991979,0.00489489,-110.279,-1.58095e+81,4.18988e+95
6.06445,-0.0783342,0.0764121,0.182268,0.00446631,-330.836,-1.89714e+81,8.84356e+95
6.07422,0.0220161,0.0805619,0.0991979,0.00414322,-110.279,-1.26476e+81,8.13344e+94
6.08398,0.122366,0.0845234,0.0161279,0.00388966,110.279,-6.32379e+80,-7.21687e+95
6.09375,0.222717,0.0882709,-0.0669422,0.00367348,330.836,0,-1.52471e+96
6.10352,0.122366,0.0917543,0.0161279,0.00353142,110.279,-2.52952e+81,-1.39865e+95
6.11328,0.0220161,0.0949871,0.0991979,0.00342246,-110.279,-5.05903e+81,1.24498e+96
6.12305,-0.0783342,0.0979168,0.182268,0.00338045,-330.836,-7.58855e+81,2.62982e+96
6.13281,0.0220161,0.100538,0.0991979,0.00335971,-110.279,4.60004e+68,2.41164e+95
6.14258,0.122366,0.102816,0.0161279,0.00337989,110.279,7.58855e+81,-2.14749e+96
6.15234,0.222717,0.104768,-0.0669422,0.00343017,330.836,1.51771e+82,-4.53615e+96
6.16211,0.122366,0.106367,0.0161279,0.00348475,110.279,5.05903e+81,-4.1558e+95
6.17187,0.0220161,0.107604,0.0991979,0.00357735,-110.279,-5.05903e+81,3.70499e+96
6.18164,-0.0783342,0.108459,0.182268,0.00368804,-330.836,-1.51771e+82,7.82557e+96
6.19141,0.0220161,0.108959,0.0991979,0.00379354,-110.279,-5.05903e+81,7.16839e+95
6.20117,0.122366,0.109103,0.0161279,0.00388371,110.279,5.05903e+81,-6.39189e+96
6.21094,0.222717,0.108893,-0.0669422,0.00399472,330.836,1.51771e+82,-1.35006e+97
6.2207,0.122366,0.108345,0.0161279,0.00405082,110.279,1.01181e+82,-1.23755e+96
6.23047,0.0220161,0.107493,0.0991979,0.00411864,-110.279,5.05903e+81,1.10255e+97
6.24023,-0.0783342,0.106331,0.182268,0.00416751,-330.836,0,2.32886e+97
6.25,0.0220161,0.104889,0.0991979,0.00414601,-110.279,2.02361e+82,2.13675e+96
6.25977,0.122366,0.103198,0.0161279,0.00411205,110.279,4.04723e+82,-1.90151e+97
6.26953,0.222717,0.101255,-0.0669422,0.0040239,330.836,6.07084e+82,-4.01669e+97
6.2793,0.122366,0.0991165,0.0161279,0.0039196,110.279,8.09445e+82,-3.67063e+96
6.28906,0.0220161,0.0967689,0.0991979,0.00379846,-110.279,1.01181e+83,3.28256e+97
6.29883,-0.0783342,0.0942252,0.182268,0.00363642,-330.836,1.21417e+83,6.93219e+97
6.30859,0.0220161,0.0915252,0.0991979,0.00341499,-110.279,4.04723e+82,6.39662e+96
6.31836,0.122366,0.0886814,0.0161279,0.00319034,110.279,-4.04723e+82,-5.65287e+97
6.32812,0.222717,0.085701,-0.0669422,0.00295626,330.836,-1.21417e+83,-1.19454e+98
6.33789,0.122366,0.082617,0.0161279,0.00269856,110.279,-1.61889e+83,-1.0965e+97
6.34766,0.0220161,0.0794365,0.0991979,0.00242818,-110.279,-2.02361e+83,9.7524e+97
6.35742,-0.0783342,0.0761834,0.182268,0.00218139,-330.836,-2.42834e+83,2.06013e+98
6.36719,0.0220161,0.072866,0.0991979,0.00194086,-110.279,-5.15474e+70,1.89063e+97
6.37695,0.122366,0.0695161,0.0161279,0.00172289,110.279,2.42834e+83,-1.682e+98
6.38672,0.222717,0.0661536,-0.0669422,0.001559,330.836,4.85667e+83,-3.55307e+98
6.39648,0.122366,0.0627774,0.0161279,0.00146408,110.279,4.41604e+70,-3.26152e+97
6.40625,0.0220161,0.0594188,0.0991979,0.00145072,-110.279,-4.85667e+83,2.90076e+98
6.41602,-0.0783342,0.0561006,0.182268,0.00155232,-330.836,-9.71334e+83,6.12768e+98
6.42578,0.0220161,0.0528386,0.0991979,0.00176818,-110.279,-9.71334e+83,5.62489e+97
6.43555,0.122366,0.0496577,0.0161279,0.00214488,110.279,-9.71334e+83,-5.0027e+98
6.44531,0.222717,0.0465809,-0.0669422,0.00271811,330.836,-9.71334e+83,-1.05679e+99
6.45508,0.122366,0.0436198,0.0161279,0.00347083,110.279,-1.94267e+84,-9.70086e+97
6.46484,0.0220161,0.0408109,0.0991979,0.00443525,-110.279,-2.914e+84,8.62772e+98
6.47461,-0.0783342,0.038157,0.182268,0.0056741,-330.836,-3.88534e+84,1.82255e+99
6.48437,0.0220161,0.0356467,0.0991979,0.00719771,-110.279,-3.53283e+71,1.67301e+98
6.49414,0.122366,0.033348,0.0161279,0.00898966,110.279,3.88534e+84,-1.48795e+99
6.50391,0.222717,0.0312203,-0.0669422,0.0110486,330.836,7.77068e+84,-3.1432e+99
6.51367,0.122366,0.0292646,0.0161279,0.0134748,110.279,1.03609e+85,-2.88541e+98
6.52344,0.0220161,0.0275018,0.0991979,0.016175,-110.279,1.29511e+85,2.56612e+99
6.5332,-0.0783342,0.0259313,0.182268,0.0191725,-330.836,1.55414e+85,5.42079e+99
6.54297,0.0220161,0.0245329,0.0991979,0.0224527,-110.279,1.03609e+85,4.97626e+98
6.55273,0.122366,0.0232945,0.0161279,0.0259789,110.279,5.18045e+84,-4.42553e+99
6.5625,0.222717,0.0222167,-0.0669422,0.0297367,330.836,0,-9.3487e+99
6.57227,0.122366,0.0213086,0.0161279,0.0336666,110.279,1.55414e+85,-8.58195e+98
6.58203,0.0220161,0.020479,0.0991979,0.0377579,-110.279,3.10827e+85,7.63231e+99
6.5918,-0.0783342,0.0198004,0.182268,0.0419371,-330.836,4.66241e+85,1.61228e+100
6.60156,0.0220161,0.0191801,0.0991979,0.0461509,-110.279,2.07218e+85,1.48004e+99
6.61133,0.122366,0.0186595,0.0161279,0.0503733,110.279,-5.18045e+84,-1.31627e+100
6.62109,0.222717,0.0181782,-0.0669422,0.0545416,330.836,-3.10827e+85,-2.78055e+100
6.63086,0.122366,0.0177246,0.0161279,0.0586119,110.279,2.07218e+85,-2.5525e+99
6.64062,0.0220161,0.017324,0.0991979,0.0625407,-110.279,7.25263e+85,2.27005e+100
6.65039,-0.0783342,0.0169133,0.182268,0.066316,-330.836,1.24331e+86,4.79535e+100
6.66016,0.0220161,0.0165478,0.0991979,0.0698538,-110.279,8.28872e+85,4.40204e+99
6.66992,0.122366,0.0161171,0.0161279,0.0731702,110.279,4.14436e+85,-3.91494e+100
6.67969,0.222717,0.0157219,-0.0669422,0.0762246,330.836,0,-8.27009e+100
6.68945,0.122366,0.0152974,0.0161279,0.0790056,110.279,1.65774e+86,-7.59182e+99
6.69922,0.0220161,0.0148542,0.0991979,0.0814832,-110.279,3.31549e+86,6.75173e+100
6.70898,-0.0783342,0.0144362,0.182268,0.0836293,-330.836,4.97323e+86,1.42626e+101
6.71875,0.0220161,0.0139546,0.0991979,0.085473,-110.279,1.65774e+86,1.30928e+100
6.72852,0.122366,0.0134718,0.0161279,0.0869609,110.279,-1.65774e+86,-1.16441e+101
6.73828,0.222717,0.0130192,-0.0669422,0.0881201,330.836,-4.97323e+86,-2.45974e+101
6.74805,0.122366,0.0124929,0.0161279,0.0889158,110.279,-6.63098e+86,-2.258e+100
6.75781,0.0220161,0.0119898,0.0991979,0.0893606,-110.279,-8.28872e+86,2.00814e+101
6.76758,-0.0783342,0.0114888,0.182268,0.0894523,-330.836,-9.94646e+86,4.24208e+101
6.77734,0.0220161,0.0109659,0.0991979,0.0891821,-110.279,-3.31549e+86,3.89416e+100
6.78711,0.122366,0.0104017,0.0161279,0.0885955,110.279,3.31549e+86,-3.46325e+101
6.79687,0.222717,0.00988008,-0.0669422,0.0876689,330.836,9.94646e+86,-7.31592e+101
6.80664,0.122366,0.00934887,0.0161279,0.0864287,110.279,2.65239e+87,-6.71589e+100
6.81641,0.0220161,0.00883289,0.0991979,0.0849151,-110.279,4.31013e+87,5.97274e+101
6.82617,-0.0783342,0.00828823,0.182268,0.083079,-330.836,5.96788e+87,1.26171e+102
6.83594,0.0220161,0.00779511,0.0991979,0.081012,-110.279,4.64168e+87,1.15823e+101
6.8457,0.122366,0.00732788,0.0161279,0.0787166,110.279,3.31549e+87,-1.03006e+102
6.85547,0.222717,0.00687647,-0.0669422,0.0762,330.836,1.98929e+87,-2.17595e+102
6.86523,0.122366,0.00645334,0.0161279,0.0735157,110.279,7.95717e+87,-1.99748e+101
6.875,0.0220161,0.00603299,0.0991979,0.0706437,-110.279,1.39251e+88,1.77645e+102
6.88477,-0.0783342,0.00564785,0.182268,0.0676342,-330.836,1.98929e+88,3.75265e+102
6.89453,0.0220161,0.00529582,0.0991979,0.0645263,-110.279,1.59143e+88,3.44487e+101
6.9043,0.122366,0.00499729,0.0161279,0.0613408,110.279,1.19358e+88,-3.06368e+102
6.91406,0.222717,0.00469711,-0.0669422,0.0581101,330.836,7.95717e+87,-6.47184e+102
6.92383,0.122366,0.00442957,0.0161279,0.0548404,110.279,5.30478e+87,-5.94104e+101
6.93359,0.0220161,0.00419669,0.0991979,0.0515676,-110.279,2.65239e+87,5.28363e+102
6.94336,-0.0783342,0.00400978,0.182268,0.0483296,-330.836,0,1.11614e+103
6.95312,0.0220161,0.00383906,0.0991979,0.0451415,-110.279,0,1.02459e+102
6.96289,0.122366,0.00369955,0.0161279,0.0420172,110.279,0,-9.11218e+102
6.97266,0.222717,0.00360847,-0.0669422,0.0389992,330.836,0,-1.9249e+103
6.98242,0.122366,0.00358134,0.0161279,0.0360578,110.279,0,-1.76702e+102
6.99219,0.0220161,0.00360858,0.0991979,0.0332624,-110.279,0,1.57149e+103
7.00195,-0.0783342,0.00371461,0.182268,0.0306037,-330.836,0,3.31969e+103
7.01172,0.0220161,0.00388063,0.0991979,0.0280701,-110.279,-2.12191e+88,3.04741e+102
7.02148,0.122366,0.00414229,0.0161279,0.0257443,110.279,-4.24382e+88,-2.7102e+103
7.03125,0.222717,0.00453026,-0.0669422,0.023539,330.836,-6.36574e+88,-5.72515e+103
7.04102,0.122366,0.00504199,0.0161279,0.0215134,110.279,-1.69753e+89,-5.25559e+102
7.05078,0.0220161,0.00571661,0.0991979,0.0196865,-110.279,-2.75849e+89,4.67403e+103
7.06055,-0.0783342,0.00652975,0.182268,0.0180248,-330.836,-3.81944e+89,9.87362e+103
7.07031,0.0220161,0.00759366,0.0991979,0.0165196,-110.279,-1.69753e+89,9.06381e+102
7.08008,0.122366,0.00885401,0.0161279,0.0151713,110.279,4.24382e+88,-8.06086e+103
7.08984,0.222717,0.0103791,-0.0669422,0.0140026,330.836,2.54629e+89,-1.70281e+104
7.09961,0.122366,0.0121155,0.0161279,0.0129732,110.279,1.69753e+89,-1.56315e+103
7.10937,0.0220161,0.014171,0.0991979,0.0120709,-110.279,8.48765e+88,1.39018e+104
7.11914,-0.0783342,0.0165087,0.182268,0.0113082,-330.836,0,2.93668e+104
7.12891,0.0220161,0.019102,0.0991979,0.0106226,-110.279,0,2.69582e+103
7.13867,0.122366,0.0220349,0.0161279,0.0100429,110.279,0,-2.39751e+104
7.14844,0.222717,0.025218,-0.0669422,0.00954126,330.836,0,-5.06461e+104
7.1582,0.122366,0.0286829,0.0161279,0.00913488,110.279,0,-4.64922e+103
7.16797,0.0220161,0.0323937,0.0991979,0.00877761,-110.279,0,4.13476e+104
7.17773,-0.0783342,0.0363228,0.182268,0.008453,-330.836,0,8.73445e+104
7.1875,0.0220161,0.0404442,0.0991979,0.0081985,-110.279,2.03704e+90,8.01807e+103
7.19727,0.122366,0.0447238,0.0161279,0.00794985,110.279,4.07407e+90,-7.13083e+104
7.20703,0.222717,0.0491006,-0.0669422,0.00775506,330.836,6.11111e+90,-1.50635e+105
7.2168,0.122366,0.0535547,0.0161279,0.00754236,110.279,4.07407e+90,-1.3828e+104
7.22656,0.0220161,0.0580335,0.0991979,0.0073829,-110.279,2.03704e+90,1.22979e+105
7.23633,-0.0783342,0.0625137,0.182268,0.00722971,-330.836,0,2.59785e+105
7.24609,0.0220161,0.066914,0.0991979,0.00707982,-110.279,-1.35802e+90,2.38478e+104
7.25586,0.122366,0.0712425,0.0161279,0.00697772,110.279,-2.71605e+90,-2.1209e+105
7.26562,0.222717,0.0754476,-0.0669422,0.00688494,330.836,-4.07407e+90,-4.48027e+105
7.27539,0.122366,0.0794999,0.0161279,0.00675231,110.279,-2.71605e+90,-4.11281e+104
7.28516,0.0220161,0.0833674,0.0991979,0.00665314,-110.279,-1.35802e+90,3.65771e+105
7.29492,-0.0783342,0.0870241,0.182268,0.00658104,-330.836,0,7.7267e+105
7.30469,0.0220161,0.0904663,0.0991979,0.00647959,-110.279,0,7.09298e+104
7.31445,0.122366,0.0936472,0.0161279,0.00640544,110.279,0,-6.30811e+105
7.32422,0.222717,0.0965477,-0.0669422,0.00634081,330.836,0,-1.33255e+106
7.33398,0.122366,0.0991883,0.0161279,0.00625822,110.279,0,-1.22326e+105
7.34375,0.0220161,0.101501,0.0991979,0.00618249,-110.279,0,1.0879e+106
7.35352,-0.0783342,0.103509,0.182268,0.00611136,-330.836,0,2.29813e+106
7.36328,0.0220161,0.105167,0.0991979,0.00602534,-110.279,-4.34568e+91,2.10964e+105
7.37305,0.122366,0.106483,0.0161279,0.00595063,110.279,-8.69135e+91,-1.8762e+106
7.38281,0.222717,0.107466,-0.0669422,0.00589661,330.836,-1.3037e+92,-3.96336e+106
7.39258,0.122366,0.108079,0.0161279,0.00578725,110.279,-1.73827e+92,-3.63829e+105
7.40234,0.0220161,0.108342,0.0991979,0.00568304,-110.279,-2.17284e+92,3.2357e+106
7.41211,-0.0783342,0.108254,0.182268,0.00557886,-330.836,-2.60741e+92,6.83523e+106
7.42188,0.0220161,0.107835,0.0991979,0.00546407,-110.279,-2.17284e+92,6.27462e+105
7.43164,0.122366,0.107058,0.0161279,0.00532409,110.279,-1.73827e+92,-5.58031e+106
7.44141,0.222717,0.105969,-0.0669422,0.00519507,330.836,-1.3037e+92,-1.17881e+107
7.45117,0.122366,0.104553,0.0161279,0.00504428,110.279,1.97715e+79,-1.08212e+106
7.46094,0.0220161,0.102851,0.0991979,0.00488083,-110.279,1.3037e+92,9.62383e+106
7.4707,-0.0783342,0.10087,0.182268,0.00469066,-330.836,2.60741e+92,2.03298e+107
7.48047,0.0220161,0.0986194,0.0991979,0.00451324,-110.279,-5.21481e+92,1.86624e+106
7.49023,0.122366,0.0961255,0.0161279,0.0043345,110.279,-1.3037e+93,-1.65973e+107
7.5,0.222717,0.0934138,-0.0669422,0.0041514,330.836,-2.08592e+93,-3.50608e+107
7.50977,0.122366,0.0904894,0.0161279,0.00398493,110.279,-1.39062e+93,-3.21852e+106
7.51953,0.0220161,0.0874017,0.0991979,0.00380959,-110.279,-6.95308e+92,2.86238e+107
7.5293,-0.0783342,0.0841412,0.182268,0.00365622,-330.836,0,6.04661e+107
7.53906,0.0220161,0.0807689,0.0991979,0.00353719,-110.279,3.47654e+92,5.55068e+106
7.54883,0.122366,0.0772976,0.0161279,0.00345111,110.279,6.95308e+92,-4.93648e+107
7.55859,0.222717,0.07377,-0.0669422,0.00338684,330.836,1.04296e+93,-1.0428e+108
7.56836,0.122366,0.0701648,0.0161279,0.00338918,110.279,1.39062e+93,-9.57274e+106
7.57812,0.0220161,0.0665745,0.0991979,0.00345782,-110.279,1.73827e+93,8.51347e+107
7.58789,-0.0783342,0.0629769,0.182268,0.00360624,-330.836,2.08592e+93,1.79842e+108
7.59766,0.0220161,0.0594094,0.0991979,0.00386777,-110.279,1.39062e+93,1.65092e+107
7.60742,0.122366,0.0559043,0.0161279,0.00425525,110.279,6.95308e+92,-1.46824e+108
7.61719,0.222717,0.05248,-0.0669422,0.0047579,330.836,0,-3.10157e+108
7.62695,0.122366,0.0491471,0.0161279,0.00542774,110.279,-8.3437e+93,-2.84718e+107
7.63672,0.0220161,0.0459428,0.0991979,0.00630615,-110.279,-1.66874e+94,2.53213e+108
7.64648,-0.0783342,0.0428734,0.182268,0.00734824,-330.836,-2.50311e+94,5.34898e+108
7.65625,0.0220161,0.0399655,0.0991979,0.0085914,-110.279,-1.66874e+94,4.91027e+107
7.66602,0.122366,0.0372072,0.0161279,0.0100919,110.279,-8.3437e+93,-4.36693e+108
7.67578,0.222717,0.034653,-0.0669422,0.0118196,330.836,0,-9.22488e+108
7.68555,0.122366,0.0322906,0.0161279,0.0137926,110.279,-1.66874e+94,-8.46828e+107
7.69531,0.0220161,0.0301077,0.0991979,0.0160018,-110.279,-3.33748e+94,7.53122e+108
7.70508,-0.0783342,0.0281403,0.182268,0.0184619,-330.836,-5.00622e+94,1.59093e+109
7.71484,0.0220161,0.026368,0.0991979,0.0211458,-110.279,-1.11249e+94,1.46044e+108
7.72461,0.122366,0.0247936,0.0161279,0.0240622,110.279,2.78123e+94,-1.29884e+109
7.73438,0.222717,0.0234229,-0.0669422,0.0271655,330.836,6.67496e+94,-2.74372e+109
7.74414,0.122366,0.022203,0.0161279,0.0304021,110.279,4.44997e+94,-2.51869e+108
7.75391,0.0220161,0.0211637,0.0991979,0.0338204,-110.279,2.22499e+94,2.23998e+109
7.76367,-0.0783342,0.0202631,0.182268,0.0373177,-330.836,0,4.73184e+109
7.77344,0.0220161,0.0195197,0.0991979,0.0408772,-110.279,8.89995e+94,4.34374e+108
7.7832,0.122366,0.0188815,0.0161279,0.0444742,110.279,1.77999e+95,-3.86309e+109
7.79297,0.222717,0.0183387,-0.0669422,0.0480404,330.836,2.66998e+95,-8.16055e+109
7.80273,0.122366,0.0178994,0.0161279,0.0515458,110.279,3.55998e+95,-7.49124e+108
7.8125,0.0220161,0.0175194,0.0991979,0.0549648,-110.279,4.44997e+95,6.6623e+109
7.82227,-0.0783342,0.0172211,0.182268,0.0582703,-330.836,5.33997e+95,1.40737e+110
7.83203,0.0220161,0.016944,0.0991979,0.0614132,-110.279,3.55998e+95,1.29194e+109
7.8418,0.122366,0.0167355,0.0161279,0.0643823,110.279,1.77999e+95,-1.14898e+110
7.85156,0.222717,0.0165303,-0.0669422,0.0671577,330.836,0,-2.42716e+110
7.86133,0.122366,0.0163535,0.0161279,0.0697063,110.279,0,-2.22809e+109
7.87109,0.0220161,0.0162028,0.0991979,0.0720277,-110.279,0,1.98154e+110
7.88086,-0.0783342,0.015993,0.182268,0.0741217,-330.836,0,4.1859e+110
7.89062,0.0220161,0.015862,0.0991979,0.0759349,-110.279,1.06799e+96,3.84258e+109
7.90039,0.122366,0.0156718,0.0161279,0.0775106,110.279,2.13599e+96,-3.41738e+110
7.91016,0.222717,0.0154772,-0.0669422,0.0788226,330.836,3.20398e+96,-7.21902e+110
7.91992,0.122366,0.015281,0.0161279,0.0798509,110.279,1.42399e+96,-6.62694e+109
7.92969,0.0220161,0.0150065,0.0991979,0.0806344,-110.279,-3.55998e+95,5.89364e+110
7.93945,-0.0783342,0.0147497,0.182268,0.0811201,-330.836,-2.13599e+96,1.245e+111
7.94922,0.0220161,0.0144417,0.0991979,0.0813509,-110.279,-1.42399e+96,1.14288e+110
7.95898,0.122366,0.0140783,0.0161279,0.0813251,110.279,-7.11996e+95,-1.01642e+111
7.96875,0.222717,0.0137081,-0.0669422,0.0810173,330.836,0,-2.14713e+111
7.97852,0.122366,0.0132718,0.0161279,0.0804635,110.279,-4.27197e+96,-1.97103e+110
7.98828,0.0220161,0.0128051,0.0991979,0.0796815,-110.279,-8.54395e+96,1.75292e+111
7.99805,-0.0783342,0.0123171,0.182268,0.0786511,-330.836,-1.28159e+97,3.70295e+111
8.00781,0.0220161,0.0117908,0.0991979,0.0774018,-110.279,-8.54395e+96,3.39924e+110
8.01758,0.122366,0.0112265,0.0161279,0.0759338,110.279,-4.27197e+96,-3.0231e+111
8.02734,0.222717,0.0106677,-0.0669422,0.0742934,330.836,0,-6.38612e+111
8.03711,0.122366,0.0100739,0.0161279,0.0724723,110.279,-5.69597e+96,-5.86235e+110
8.04688,0.0220161,0.0094519,0.0991979,0.0704646,-110.279,-1.13919e+97,5.21365e+111
8.05664,-0.0783342,0.00882448,0.182268,0.0683329,-330.836,-1.70879e+97,1.10135e+112
8.06641,-0.0783342,0.00821678,0.182268,0.0660507,-330.836,-1.70879e+97,1.10135e+112
8.07617,-0.0783342,0.00758643,0.182268,0.0636645,-330.836,-1.70879e+97,1.10135e+112
8.08594,-0.0783342,0.0069733,0.182268,0.0611807,-330.836,-1.70879e+97,1.10135e+112


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_4.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-325.47523136080736, LMmax=325.47523136080736,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.68405e-06,2.5166e-05,6.67189e-10,-1.5498e-05,-0.000378794,6.61744e-24,5.44911e-08
0.00976562,0.000541063,-4.24512e-05,9.76118e-08,-1.61426e-05,-0.0554651,-1.6891e-21,7.99726e-06
0.0195312,0.00107844,6.59766e-05,1.94556e-07,-3.48633e-06,-0.110551,-3.38482e-21,1.594e-05
0.0292969,0.00161582,0.000840059,2.91501e-07,-1.3418e-05,-0.165638,-5.08054e-21,2.38828e-05
0.0390625,0.0021532,0.00181928,3.88446e-07,-4.6875e-06,-0.220724,-6.77626e-21,3.18256e-05
0.0488281,0.00448559,0.00332886,5.91604e-07,-1.27148e-05,-0.363251,-5.0822e-21,6.3007e-05
0.0585937,0.00681799,0.0056635,7.94763e-07,-1.13379e-05,-0.505778,-3.38813e-21,9.41884e-05
0.0683594,0.00915038,0.00833789,9.97922e-07,-7.03125e-07,-0.648305,-1.69407e-21,0.00012537
0.078125,0.0114828,0.0108947,1.20108e-06,-1.64063e-06,-0.790832,0,0.000156551
0.0878906,0.014797,0.0137114,8.5802e-07,-7.4707e-06,-0.782105,0,0.000179046
0.0976562,0.0181112,0.0168122,5.1496e-07,-1.13965e-05,-0.773378,0,0.000201541
0.107422,0.0214254,0.0200272,1.719e-07,-7.79297e-06,-0.76465,0,0.000224036
0.117187,0.0247396,0.0232619,-1.7116e-07,-5.30273e-06,-0.755923,0,0.000246531
0.126953,0.0282708,0.0265897,-2.88398e-07,-1.6875e-05,-0.810713,0,0.000246142
0.136719,0.0318021,0.0300524,-4.05637e-07,-5.06836e-06,-0.865503,0,0.000245752
0.146484,0.0353333,0.0335172,-5.22876e-07,-1.11914e-05,-0.920292,0,0.000245362
0.15625,0.0388645,0.0369762,-6.40115e-07,-1.01074e-05,-0.975082,0,0.000244972
0.166016,0.042155,0.0401998,1.54665e-06,-3.48633e-06,-2.21581,-5.42101e-20,0.000443162
0.175781,0.0454456,0.0431774,3.73341e-06,-1.27734e-05,-3.45653,-1.0842e-19,0.000641351
0.185547,0.0487361,0.0462811,5.92017e-06,-1.16895e-05,-4.69726,-1.6263e-19,0.00083954
0.195312,0.0520267,0.0493123,8.10694e-06,-9.28711e-06,-5.93798,-2.1684e-19,0.00103773
0.205078,0.0545555,0.0519278,2.64955e-05,-8.78906e-06,-17.6802,-1.6263e-19,0.00296228
0.214844,0.0570844,0.0543616,4.48841e-05,-3.04687e-06,-29.4224,-1.0842e-19,0.00488682
0.224609,0.0596133,0.056773,6.32727e-05,-1.23926e-05,-41.1645,-5.42101e-20,0.00681137
0.234375,0.0621422,0.0589807,8.16612e-05,-1.20117e-06,-52.9067,0,0.00873592
0.244141,0.0636374,0.0607737,8.46905e-05,-1.27148e-05,-61.7605,0,0.012206
0.253906,0.0651325,0.0623764,8.77198e-05,-1.77246e-05,-70.6144,0,0.0156762
0.263672,0.0666277,0.0637655,9.07491e-05,-7.91016e-06,-79.4682,0,0.0191463
0.273437,0.0681228,0.0649216,9.37784e-05,-1.03125e-05,-88.322,0,0.0226164
0.283203,0.0687414,0.0657982,9.12909e-05,-3.80859e-07,-113.579,-1.73472e-18,0.027216
0.292969,0.0693599,0.0663888,8.88035e-05,-4.48242e-06,-138.836,-3.46945e-18,0.0318155
0.302734,0.0699784,0.0667857,8.6316e-05,-1.2334e-05,-164.093,-5.20417e-18,0.0364151
0.3125,0.0705969,0.0670135,8.38285e-05,-2.1709e-05,-189.35,-6.93889e-18,0.0410146
0.322266,0.0700688,0.0670498,5.96578e-05,-2.66602e-06,-177.16,-5.20417e-18,0.0442693
0.332031,0.0695406,0.0666997,3.54871e-05,-5.12695e-06,-164.969,-3.46945e-18,0.0475239
0.341797,0.0690125,0.0660287,1.13164e-05,-5.77148e-06,-152.779,-1.73472e-18,0.0507786
0.351562,0.0684843,0.065389,-1.28543e-05,-6.12305e-06,-140.588,0,0.0540332
0.361328,0.0662924,0.0645749,-8.24328e-05,-9.28711e-06,-188.471,-3.46945e-18,0.0589642
0.371094,0.0641004,0.0634875,-0.000152011,-1.10742e-05,-236.353,-6.93889e-18,0.0638951
0.380859,0.0619084,0.0622238,-0.00022159,-9.375e-07,-284.235,-1.04083e-17,0.0688261
0.390625,0.0597164,0.0608368,-0.000291168,-7.70508e-06,-332.118,-1.38778e-17,0.073757
0.400391,0.0538967,0.0593133,-0.000237553,-2.28516e-06,-229.5,-1.04083e-17,0.0714543
0.410156,0.048077,0.0576073,-0.000183939,-8.23242e-06,-126.883,-6.93889e-18,0.0691515
0.419922,0.0422573,0.0557329,-0.000130324,-4.80469e-06,-24.2663,-3.46945e-18,0.0668487
0.429687,0.0364376,0.0537642,-7.67091e-05,-6.00586e-06,78.3508,0,0.064546
0.439453,0.0330443,0.051775,-0.000135071,-1.86035e-05,-24.2663,3.46945e-18,0.0735874
0.449219,0.0296511,0.0497166,-0.000193433,2.34375e-06,-126.883,6.93889e-18,0.0826288
0.458984,0.0262579,0.0473981,-0.000251795,1.52344e-06,-229.5,1.04083e-17,0.0916702
0.46875,0.0228647,0.0447785,-0.000310157,3.28125e-06,-332.118,1.38778e-17,0.100712
0.478516,0.0139788,0.0421042,-2.50908e-05,-1.23926e-05,-166.059,2.08167e-17,0.0804702
0.488281,0.00509292,0.0395313,0.000259975,-4.39453e-07,1.51203e-11,2.77556e-17,0.0602288
0.498047,-0.00379297,0.0368993,0.000545042,-8.78906e-07,166.059,3.46945e-17,0.0399873
0.507812,-0.0126789,0.0342784,0.000830108,4.16016e-06,332.118,4.16334e-17,0.0197459
0.517578,-0.00795106,0.0317565,0.000513059,3.22266e-06,166.059,3.46945e-18,0.059946
0.527344,-0.00322326,0.0292891,0.00019601,1.7959e-05,9.66338e-13,-3.46945e-17,0.100146
0.537109,0.00150454,0.0268518,-0.000121038,7.68457e-05,-166.059,-7.28584e-17,0.140346
0.546875,0.00623233,0.0244611,-0.000438087,0.000170391,-332.118,-1.11022e-16,0.180546
0.556641,-0.0131471,0.0221186,0.00236486,0.00036082,-166.059,-8.32667e-17,0.0846452
0.566406,-0.0325265,0.019848,0.0051678,0.000730459,-1.50635e-11,-5.55112e-17,-0.0112561
0.576172,-0.0519059,0.0176245,0.00797075,0.00140531,166.059,-2.77556e-17,-0.107157
0.585937,-0.0712853,0.0155939,0.0107737,0.00248889,332.118,0,-0.203058
0.595703,-0.0289838,0.0135998,0.0150286,0.00422388,166.059,-1.66533e-16,-0.00440202
0.605469,0.0133177,0.0117659,0.0192835,0.00674927,0,-3.33067e-16,0.194254
0.615234,0.0556191,0.0102357,0.0235384,0.010233,-166.059,-4.996e-16,0.392911
0.625,0.0979206,0.00880037,0.0277934,0.0147277,-332.118,-6.66134e-16,0.591567
0.634766,0.0538569,0.00754154,0.0416272,0.0201993,-166.059,-7.21645e-16,0.141571
0.644531,0.00979318,0.00655459,0.0554611,0.0264617,-1.42109e-11,-7.77156e-16,-0.308426
0.654297,-0.0342705,0.00600129,0.069295,0.0332484,166.059,-8.32667e-16,-0.758423
0.664062,-0.0783342,0.00560985,0.0831288,0.0402637,332.118,-8.88178e-16,-1.20842
0.673828,-0.00307151,0.00535421,0.0827825,0.0472417,166.059,-6.66134e-16,-0.233365
0.683594,0.0721912,0.00520526,0.0824361,0.0540977,0,-4.44089e-16,0.74169
0.693359,0.147454,0.005047,0.0820898,0.0607711,-166.059,-2.22045e-16,1.71674
0.703125,0.222717,0.00477738,0.0817434,0.067347,-332.118,0,2.6918
0.712891,0.147454,0.00448869,0.106875,0.0738783,-166.059,-8.88178e-16,0.541739
0.722656,0.0721912,0.00422769,0.132006,0.0802782,-1.50635e-11,-1.77636e-15,-1.60832
0.732422,-0.00307151,0.00401997,0.157137,0.0864883,166.059,-2.66454e-15,-3.75838
0.742187,-0.0783342,0.00391579,0.182268,0.0923056,332.118,-3.55271e-15,-5.90844
0.751953,-0.00307151,0.00386487,0.144125,0.0976137,166.059,-8.88178e-16,-1.19612
0.761719,0.0721912,0.0037459,0.105983,0.102384,9.66338e-13,1.77636e-15,3.51621
0.771484,0.147454,0.00359165,0.0678402,0.106648,-166.059,4.44089e-15,8.22854
0.78125,0.222717,0.00347426,0.0296977,0.110448,-332.118,7.10543e-15,12.9409
0.791016,0.147454,0.00335851,0.0678402,0.113794,-166.059,1.77636e-15,2.59667
0.800781,0.0721912,0.0032105,0.105983,0.116583,-1.50635e-11,-3.55271e-15,-7.74751
0.810547,-0.00307151,0.00311147,0.144125,0.118753,166.059,-8.88178e-15,-18.0917
0.820312,-0.0783342,0.00306604,0.182268,0.120272,332.118,-1.42109e-14,-28.4359
0.830078,-0.00307151,0.00301626,0.119965,0.121168,166.059,-1.06581e-14,-5.7304
0.839844,0.0721912,0.00294929,0.0576629,0.121512,0,-7.10543e-15,16.9751
0.849609,0.147454,0.00286518,-0.00463964,0.121325,-166.059,-3.55271e-15,39.6806
0.859375,0.222717,0.00274468,-0.0669422,0.120618,-332.118,0,62.3861
0.869141,0.147454,0.00268081,-0.00463964,0.119328,-166.059,2.84217e-14,12.5585
0.878906,0.0721912,0.00266833,0.0576629,0.117491,-1.31877e-11,5.68434e-14,-37.2691
0.888672,-0.00307151,0.00264255,0.119965,0.115119,166.059,8.52651e-14,-87.0968
0.898437,-0.0783342,0.00255393,0.182268,0.112342,332.118,1.13687e-13,-136.924
0.908203,-0.00307151,0.00248396,0.119965,0.109198,166.059,1.13687e-13,-27.5583
0.917969,0.0721912,0.00244184,0.0576629,0.105682,-9.66338e-13,1.13687e-13,81.8077
0.927734,0.147454,0.00242042,-0.00463964,0.101751,-166.059,1.13687e-13,191.174
0.9375,0.222717,0.00237366,-0.0669422,0.0974349,-332.118,1.13687e-13,300.54
0.947266,0.147454,0.00233153,-0.00463964,0.0927279,-166.059,2.84217e-14,60.517
0.957031,0.0721912,0.00228448,0.0576629,0.0877172,-1.50635e-11,-5.68434e-14,-179.506
0.966797,-0.00307151,0.00224432,0.119965,0.082533,166.059,-1.42109e-13,-419.529
0.976562,-0.0783342,0.00220986,0.182268,0.0772739,332.118,-2.27374e-13,-659.551
0.986328,-0.00307151,0.00216114,0.119965,0.07203,166.059,2.84217e-13,-132.749
0.996094,0.0721912,0.00211813,0.0576629,0.0668672,0,7.95808e-13,394.053
1.00586,0.147454,0.00212801,-0.00463964,0.0618403,-166.059,1.3074e-12,920.855
1.01562,0.222717,0.00213729,-0.0669422,0.0569819,-332.118,1.81899e-12,1447.66
1.02539,0.147454,0.00207293,-0.00463964,0.0522798,-166.059,1.36424e-12,291.47
1.03516,0.0721912,0.00202269,0.0576629,0.0476157,0,9.09495e-13,-864.718
1.04492,-0.00307151,0.00198038,0.119965,0.0430551,166.059,4.54747e-13,-2020.9
1.05469,-0.0783342,0.001949,0.182268,0.0386048,332.118,0,-3177.09
1.06445,-0.00307151,0.00194458,0.119965,0.0342841,166.059,9.09495e-13,-639.533
1.07422,0.0721912,0.00194871,0.0576629,0.030137,-1.31877e-11,1.81899e-12,1898.03
1.08398,0.147454,0.00193831,-0.00463964,0.0261289,-166.059,2.72848e-12,4435.59
1.09375,0.222717,0.00193104,-0.0669422,0.0222843,-332.118,3.63798e-12,6973.14
1.10352,0.147454,0.00191379,-0.00463964,0.0185743,-166.059,-9.09495e-13,1403.84
1.11328,0.0721912,0.00193998,0.0576629,0.0151729,0,-5.45697e-12,-4165.47
1.12305,-0.00307151,0.00200314,0.119965,0.0120551,166.059,-1.00044e-11,-9734.77
1.13281,-0.0783342,0.00219563,0.182268,0.00928321,332.118,-1.45519e-11,-15304.1
1.14258,-0.00307151,0.00251769,0.119965,0.00684996,166.059,-3.63798e-12,-3080.82
1.15234,0.0721912,0.00300489,0.0576629,0.00474973,-1.51203e-11,7.27596e-12,9142.43
1.16211,0.147454,0.00374763,-0.00463964,0.00308883,-166.059,1.81899e-11,21365.7
1.17187,0.222717,0.00490532,-0.0669422,0.00178271,-332.118,2.91038e-11,33588.9
1.18164,0.147454,0.00655181,-0.00463964,0.00083918,-166.059,2.18279e-11,6761.92
1.19141,0.0721912,0.00886286,0.0576629,8.44336e-05,0,1.45519e-11,-20065.1
1.20117,-0.00307151,0.0119027,0.119965,-0.000460957,166.059,7.27596e-12,-46892.1
1.21094,-0.0783342,0.0157978,0.182268,-0.000947461,332.118,0,-73719.2
1.2207,-0.00307151,0.0206092,0.119965,-0.00139178,166.059,0,-14840.5
1.23047,0.0721912,0.0262104,0.0576629,-0.00180595,-1.51203e-11,0,44038.2
1.24023,0.147454,0.0326129,-0.00463964,-0.00224862,-166.059,0,102917
1.25,0.222717,0.0396032,-0.0669422,-0.0025923,-332.118,0,161796
1.25977,0.147454,0.0470551,-0.00463964,-0.00281572,-166.059,5.82077e-11,32571.4
1.26953,0.0721912,0.0547617,0.0576629,-0.00285044,0,1.16415e-10,-96652.8
1.2793,-0.00307151,0.0625063,0.119965,-0.00274843,166.059,1.74623e-10,-225877
1.28906,-0.0783342,0.0701675,0.182268,-0.00248215,332.118,2.32831e-10,-355101
1.29883,-0.00307151,0.0776923,0.119965,-0.00213592,166.059,2.91038e-10,-71486
1.30859,0.0721912,0.0850836,0.0576629,-0.00171229,-1.31877e-11,3.49246e-10,212129
1.31836,0.147454,0.0923054,-0.00463964,-0.00123835,-166.059,4.07454e-10,495744
1.32812,0.222717,0.0993723,-0.0669422,-0.000782314,-332.118,4.65661e-10,779360
1.33789,0.147454,0.106203,-0.00463964,-0.000265459,-166.059,1.16415e-10,156894
1.34766,0.0721912,0.112726,0.0576629,0.00031377,0,-2.32831e-10,-465571
1.35742,-0.00307151,0.118787,0.119965,0.000975615,166.059,-5.82077e-10,-1.08804e+06
1.36719,-0.0783342,0.124333,0.182268,0.0017277,332.118,-9.31323e-10,-1.7105e+06
1.37695,-0.00307151,0.129292,0.119965,0.00256582,166.059,-1.16415e-09,-344344
1.38672,0.0721912,0.133675,0.0576629,0.00346805,-1.51203e-11,-1.39698e-09,1.02181e+06
1.39648,0.147454,0.137511,-0.00463964,0.00449186,-166.059,-1.62981e-09,2.38797e+06
1.40625,0.222717,0.140836,-0.0669422,0.00555495,-332.118,-1.86265e-09,3.75413e+06
1.41602,0.147454,0.143591,-0.00463964,0.00658488,-166.059,-1.39698e-09,755750
1.42578,0.0721912,0.145738,0.0576629,0.00748998,0,-9.31323e-10,-2.24263e+06
1.43555,-0.00307151,0.147299,0.119965,0.00818748,166.059,-4.65661e-10,-5.24101e+06
1.44531,-0.0783342,0.148206,0.182268,0.00874143,332.118,0,-8.23938e+06
1.45508,-0.00307151,0.148478,0.119965,0.00906284,166.059,-3.72529e-09,-1.65868e+06
1.46484,0.0721912,0.148147,0.0576629,0.00921958,-1.51203e-11,-7.45058e-09,4.92202e+06
1.47461,0.147454,0.147259,-0.00463964,0.00917745,-166.059,-1.11759e-08,1.15027e+07
1.48437,0.222717,0.14587,-0.0669422,0.00896962,-332.118,-1.49012e-08,1.80834e+07
1.49414,0.147454,0.143991,-0.00463964,0.00861029,-166.059,-1.65436e-24,3.6404e+06
1.50391,0.0721912,0.141605,0.0576629,0.00807979,0,1.49012e-08,-1.08026e+07
1.51367,-0.00307151,0.138731,0.119965,0.00743268,166.059,2.98023e-08,-2.52456e+07
1.52344,-0.0783342,0.135415,0.182268,0.00663524,332.118,4.47035e-08,-3.96886e+07
1.5332,-0.00307151,0.131685,0.119965,0.00578194,166.059,7.07805e-08,-7.98979e+06
1.54297,0.0721912,0.127604,0.0576629,0.00488634,1.50635e-11,9.68575e-08,2.37091e+07
1.55273,0.147454,0.123221,-0.00463964,0.00393091,-166.059,1.22935e-07,5.54079e+07
1.5625,0.222717,0.11858,-0.0669422,0.00293221,-332.118,1.49012e-07,8.71067e+07
1.57227,0.147454,0.113688,-0.00463964,0.00195123,-166.059,1.11759e-07,1.75356e+07
1.58203,0.0721912,0.108576,0.0576629,0.000952646,1.93268e-12,7.45058e-08,-5.20355e+07
1.5918,-0.00307151,0.103279,0.119965,-5.56641e-06,166.059,3.72529e-08,-1.21607e+08
1.60156,-0.0783342,0.0978464,0.182268,-0.000946904,332.118,0,-1.91178e+08
1.61133,-0.00307151,0.0923385,0.119965,-0.00186838,166.059,-1.19209e-07,-3.84863e+07
1.62109,0.0721912,0.0867671,0.0576629,-0.00268562,1.50635e-11,-2.38419e-07,1.14205e+08
1.63086,0.147454,0.0811979,-0.00463964,-0.00342738,-166.059,-3.57628e-07,2.66897e+08
1.64062,0.222717,0.0756148,-0.0669422,-0.00410839,-332.118,-4.76837e-07,4.19588e+08
1.65039,0.147454,0.0700608,-0.00463964,-0.00468023,-166.059,-5.96046e-07,8.4468e+07
1.66016,0.0721912,0.0645758,0.0576629,-0.00517603,0,-7.15256e-07,-2.50652e+08
1.66992,-0.00307151,0.0591781,0.119965,-0.00560124,166.059,-8.34465e-07,-5.85772e+08
1.67969,-0.0783342,0.0539333,0.182268,-0.00591533,332.118,-9.53674e-07,-9.20892e+08
1.68945,-0.00307151,0.0488272,0.119965,-0.00610116,166.059,-4.76837e-07,-1.85386e+08
1.69922,0.0721912,0.043905,0.0576629,-0.00618618,1.50635e-11,-4.33046e-20,5.50119e+08
1.70898,0.147454,0.0391556,-0.00463964,-0.00615416,-166.059,4.76837e-07,1.28563e+09
1.71875,0.222717,0.0346472,-0.0669422,-0.00590769,-332.118,9.53674e-07,2.02113e+09
1.72852,0.147454,0.0303919,-0.00463964,-0.00548842,-166.059,1.19209e-06,4.06877e+08
1.73828,0.0721912,0.0264286,0.0576629,-0.00480867,0,1.43051e-06,-1.20738e+09
1.74805,-0.00307151,0.0227339,0.119965,-0.00380728,166.059,1.66893e-06,-2.82163e+09
1.75781,-0.0783342,0.0193644,0.182268,-0.0024242,332.118,1.90735e-06,-4.43588e+09
1.76758,-0.00307151,0.0162961,0.119965,-0.000608262,166.059,1.43051e-06,-8.92995e+08
1.77734,0.0721912,0.0135477,0.0576629,0.00175389,1.50635e-11,9.53674e-07,2.64989e+09
1.78711,0.147454,0.0112026,-0.00463964,0.00475143,-166.059,4.76837e-07,6.19278e+09
1.79687,0.222717,0.00922603,-0.0669422,0.00839089,-332.118,0,9.73567e+09
1.80664,0.147454,0.00760131,-0.00463964,0.0127034,-166.059,0,1.9599e+09
1.81641,0.0721912,0.00635985,0.0576629,0.0177083,1.93268e-12,0,-5.81586e+09
1.82617,-0.00307151,0.00547046,0.119965,0.023247,166.059,0,-1.35916e+10
1.83594,-0.0783342,0.00485259,0.182268,0.0293282,332.118,0,-2.13674e+10
1.8457,-0.00307151,0.0045051,0.119965,0.0357677,166.059,-7.62939e-06,-4.30151e+09
1.85547,0.0721912,0.00429814,0.0576629,0.0423839,1.50635e-11,-1.52588e-05,1.27644e+10
1.86523,0.147454,0.00415195,-0.00463964,0.0490995,-166.059,-2.28882e-05,2.98303e+10
1.875,0.222717,0.00392414,-0.0669422,0.0557183,-332.118,-3.05176e-05,4.68961e+10
1.88477,0.147454,0.00361195,-0.00463964,0.0621824,-166.059,-2.28882e-05,9.44074e+09
1.89453,0.0721912,0.00323637,0.0576629,0.0683811,0,-1.52588e-05,-2.80146e+10
1.9043,-0.00307151,0.00287238,0.119965,0.0742973,166.059,-7.62939e-06,-6.547e+10
1.91406,-0.0783342,0.0025834,0.182268,0.0799332,332.118,0,-1.02925e+11
1.92383,-0.00307151,0.00245379,0.119965,0.0853119,166.059,0,-2.07201e+10
1.93359,0.0721912,0.00248013,0.0576629,0.0904006,1.50635e-11,0,6.14852e+10
1.94336,0.147454,0.00266095,-0.00463964,0.0951418,-166.059,0,1.43691e+11
1.95312,0.222717,0.00290414,-0.0669422,0.0994753,-332.118,0,2.25896e+11
1.96289,0.147454,0.00313283,-0.00463964,0.103363,-166.059,6.10352e-05,4.54755e+10
1.97266,0.0721912,0.00325726,0.0576629,0.106715,0,0.00012207,-1.34945e+11
1.98242,-0.00307151,0.00321387,0.119965,0.109507,166.059,0.000183105,-3.15365e+11
1.99219,-0.0783342,0.00302121,0.182268,0.111741,332.118,0.000244141,-4.95786e+11
2.00195,-0.00307151,0.00271711,0.119965,0.113408,166.059,0.000305176,-9.98075e+10
2.01172,0.0721912,0.00238102,0.0576629,0.114568,1.50635e-11,0.000366211,2.96171e+11
2.02148,0.147454,0.00204313,-0.00463964,0.115202,-166.059,0.000427246,6.92149e+11
2.03125,0.222717,0.00172942,-0.0669422,0.115365,-332.118,0.000488281,1.08813e+12
2.04102,0.147454,0.00141064,-0.00463964,0.114999,-166.059,0.000366211,2.19053e+11
2.05078,0.0721912,0.00107528,0.0576629,0.114124,0,0.000244141,-6.50022e+11
2.06055,-0.00307151,0.000781494,0.119965,0.112775,166.059,0.00012207,-1.5191e+12
2.07031,-0.0783342,0.000504551,0.182268,0.110916,332.118,0,-2.38817e+12
2.08008,-0.00307151,0.000345732,0.119965,0.108635,166.059,0.000488281,-4.80767e+11
2.08984,0.0721912,0.00028708,0.0576629,0.10591,0,0.000976562,1.42664e+12
2.09961,0.147454,0.000344824,-0.00463964,0.102872,-166.059,0.00146484,3.33404e+12
2.10937,0.222717,0.000526055,-0.0669422,0.0994828,-332.118,0.00195312,5.24144e+12
2.11914,0.147454,0.000797959,-0.00463964,0.0958455,-166.059,0.00341797,1.05516e+12
2.12891,0.0721912,0.00113001,0.0576629,0.0919105,1.51203e-11,0.00488281,-3.13112e+12
2.13867,-0.00307151,0.00151354,0.119965,0.0877455,166.059,0.00634766,-7.3174e+12
2.14844,-0.0783342,0.00189659,0.182268,0.0834086,332.118,0.0078125,-1.15037e+13
2.1582,-0.00307151,0.00227291,0.119965,0.0788963,166.059,0.00195312,-2.31583e+12
2.16797,0.0721912,0.00265359,0.0576629,0.0742948,-3.75167e-12,-0.00390625,6.87203e+12
2.17773,0.147454,0.00303688,-0.00463964,0.0696333,-166.059,-0.00976562,1.60599e+13
2.1875,0.222717,0.00341739,-0.0669422,0.0649434,-332.118,-0.015625,2.52477e+13
2.19727,0.147454,0.00371244,-0.00463964,0.0602792,-166.059,-0.00390625,5.08266e+12
2.20703,0.0721912,0.00392212,0.0576629,0.055636,1.51203e-11,0.0078125,-1.50824e+13
2.2168,-0.00307151,0.00398373,0.119965,0.0510441,166.059,0.0195313,-3.52475e+13
2.22656,-0.0783342,0.00394925,0.182268,0.046532,332.118,0.03125,-5.54125e+13
2.23633,-0.00307151,0.00384642,0.119965,0.0421455,166.059,0.0234375,-1.11552e+13
2.24609,0.0721912,0.00369747,0.0576629,0.0379269,0,0.015625,3.31021e+13
2.25586,0.147454,0.00347716,-0.00463964,0.0338669,-166.059,0.0078125,7.73595e+13
2.26562,0.222717,0.00320045,-0.0669422,0.0300317,-332.118,0,1.21617e+14
2.27539,0.147454,0.0028582,-0.00463964,0.0264124,-166.059,-0.0625,2.44829e+13
2.28516,0.0721912,0.00247239,0.0576629,0.0230477,1.51203e-11,-0.125,-7.2651e+13
2.29492,-0.00307151,0.0021094,0.119965,0.0199901,166.059,-0.1875,-1.69785e+14
2.30469,-0.0783342,0.00182074,0.182268,0.0172317,332.118,-0.25,-2.66919e+14
2.31445,-0.00307151,0.00163491,0.119965,0.0148102,166.059,-0.1875,-5.37339e+13
2.32422,0.0721912,0.00166655,0.0576629,0.012718,0,-0.125,1.59451e+14
2.33398,0.147454,0.00195085,-0.00463964,0.0110256,-166.059,-0.0625,3.72636e+14
2.34375,0.222717,0.00258952,-0.0669422,0.00960064,-332.118,0,5.85821e+14
2.35352,0.147454,0.00364793,-0.00463964,0.00849671,-166.059,-0.125,1.17933e+14
2.36328,0.0721912,0.00520119,0.0576629,0.00764508,1.51203e-11,-0.25,-3.49956e+14
2.37305,-0.00307151,0.00735812,0.119965,0.0070079,166.059,-0.375,-8.17844e+14
2.38281,-0.0783342,0.0101721,0.182268,0.00656276,332.118,-0.5,-1.28573e+15
2.39258,-0.00307151,0.0136557,0.119965,0.00619383,166.059,-0.875,-2.58833e+14
2.40234,0.0721912,0.0178207,0.0576629,0.00588422,0,-1.25,7.68066e+14
2.41211,0.147454,0.0227192,-0.00463964,0.00562497,-166.059,-1.625,1.79497e+15
2.42187,0.222717,0.0282596,-0.0669422,0.00531803,-332.118,-2,2.82187e+15
2.43164,0.147454,0.0344061,-0.00463964,0.00502107,-166.059,-1.5,5.68075e+14
2.44141,0.0721912,0.0410728,0.0576629,0.0047093,1.51203e-11,-1,-1.68572e+15
2.45117,-0.00307151,0.0481492,0.119965,0.00441932,166.059,-0.5,-3.93951e+15
2.46094,-0.0783342,0.0555251,0.182268,0.00412541,332.118,0,-6.1933e+15
2.4707,-0.00307151,0.0630502,0.119965,0.00383672,166.059,-4,-1.24678e+15
2.48047,0.0721912,0.0705909,0.0576629,0.00360176,0,-8,3.69973e+15
2.49023,0.147454,0.0780698,-0.00463964,0.00342105,-166.059,-12,8.64624e+15
2.5,0.222717,0.0853977,-0.0669422,0.00326982,-332.118,-16,1.35928e+16
2.50977,0.147454,0.0925354,-0.00463964,0.00316078,-166.059,-16,2.73638e+15
2.51953,0.0721912,0.0994584,0.0576629,0.00301424,1.51203e-11,-16,-8.11999e+15
2.5293,-0.00307151,0.106128,0.119965,0.00287212,166.059,-16,-1.89764e+16
2.53906,-0.0783342,0.112516,0.182268,0.00272438,332.118,-16,-2.98327e+16
2.54883,-0.00307151,0.118553,0.119965,0.00254821,166.059,4,-6.00568e+15
2.55859,0.0721912,0.124153,0.0576629,0.00240674,0,24,1.78214e+16
2.56836,0.147454,0.129229,-0.00463964,0.00225527,-166.059,44,4.16484e+16
2.57812,0.222717,0.133713,-0.0669422,0.00214646,-332.118,64,6.54755e+16
2.58789,0.147454,0.137505,-0.00463964,0.00205148,-166.059,48,1.3181e+16
2.59766,0.0721912,0.140615,0.0576629,0.00196266,-1.50635e-11,32,-3.91135e+16
2.60742,-0.00307151,0.143036,0.119965,0.00184313,166.059,16,-9.14081e+16
2.61719,-0.0783342,0.144788,0.182268,0.00174378,332.118,0,-1.43703e+17
2.62695,-0.00307151,0.145921,0.119965,0.00165466,166.059,32,-2.8929e+16
2.63672,0.0721912,0.14642,0.0576629,0.00153624,3.80851e-12,64,8.58445e+16
2.64648,0.147454,0.146319,-0.00463964,0.00144357,-166.059,96,2.00618e+17
2.65625,0.222717,0.145575,-0.0669422,0.00133834,-332.118,128,3.15392e+17
2.66602,0.147454,0.144212,-0.00463964,0.00128235,-166.059,224,6.3492e+16
2.67578,0.0721912,0.142215,0.0576629,0.00118951,-1.50635e-11,320,-1.88408e+17
2.68555,-0.00307151,0.139658,0.119965,0.00111993,166.059,416,-4.40307e+17
2.69531,-0.0783342,0.136576,0.182268,0.00106295,332.118,512,-6.92207e+17
2.70508,-0.00307151,0.132994,0.119965,0.000955635,166.059,384,-1.39349e+17
2.71484,0.0721912,0.12899,0.0576629,0.00089833,0,256,4.13508e+17
2.72461,0.147454,0.124574,-0.00463964,0.000817031,-166.059,128,9.66366e+17
2.73437,0.222717,0.119804,-0.0669422,0.000760811,-332.118,0,1.51922e+18
2.74414,0.147454,0.114707,-0.00463964,0.000697764,-166.059,512,3.05837e+17
2.75391,0.0721912,0.109347,0.0576629,0.000638496,-1.50635e-11,1024,-9.07548e+17
2.76367,-0.00307151,0.103732,0.119965,0.000592324,166.059,1536,-2.12093e+18
2.77344,-0.0783342,0.0979398,0.182268,0.000530156,332.118,2048,-3.33432e+18
2.7832,-0.00307151,0.0920089,0.119965,0.000449824,166.059,512,-6.71238e+17
2.79297,0.0721912,0.0860265,0.0576629,0.000390117,0,-1024,1.99184e+18
2.80273,0.147454,0.0800208,-0.00463964,0.000310225,-166.059,-2560,4.65493e+18
2.8125,0.222717,0.0740642,-0.0669422,0.000254766,-332.118,-4096,7.31801e+18
2.82227,0.147454,0.0681611,-0.00463964,0.000213135,-166.059,-1024,1.4732e+18
2.83203,0.0721912,0.0623513,0.0576629,0.000175313,-1.50635e-11,2048,-4.37161e+18
2.8418,-0.00307151,0.0566735,0.119965,0.000201504,166.059,5120,-1.02164e+19
2.85156,-0.0783342,0.0511624,0.182268,0.000265518,332.118,8192,-1.60612e+19
2.86133,-0.00307151,0.0458886,0.119965,0.000381387,166.059,-2048,-3.23331e+18
2.87109,0.0721912,0.0408571,0.0576629,0.000563291,0,-12288,9.5946e+18
2.88086,0.147454,0.0361218,-0.00463964,0.000810908,-166.059,-22528,2.24225e+19
2.89062,0.222717,0.0316897,-0.0669422,0.00112146,-332.118,-32768,3.52504e+19
2.90039,0.147454,0.0275761,-0.00463964,0.00157427,-166.059,-24576,7.09632e+18
2.91016,0.0721912,0.0238102,0.0576629,0.00213369,-1.50635e-11,-16384,-2.10578e+19
2.91992,-0.00307151,0.020358,0.119965,0.00290584,166.059,-8192,-4.92119e+19
2.92969,-0.0783342,0.0173026,0.182268,0.00395323,332.118,0,-7.73659e+19
2.93945,-0.00307151,0.0146357,0.119965,0.0053182,166.059,16384,-1.55747e+19
2.94922,0.0721912,0.0123475,0.0576629,0.00706424,0,32768,4.62166e+19
2.95898,0.147454,0.0104982,-0.00463964,0.00928529,-166.059,49152,1.08008e+20
2.96875,0.222717,0.00900935,-0.0669422,0.0119796,-332.118,65536,1.69799e+20
2.97852,0.147454,0.00787022,-0.00463964,0.0152056,-166.059,-16384,3.41826e+19
2.98828,0.0721912,0.00706816,0.0576629,0.0189206,-1.50635e-11,-98304,-1.01434e+20
2.99805,-0.00307151,0.00662323,0.119965,0.0231542,166.059,-180224,-2.37051e+20
3.00781,-0.0783342,0.00651583,0.182268,0.0278601,332.118,-262144,-3.72667e+20
3.01758,-0.00307151,0.00665218,0.119965,0.032901,166.059,-65536,-7.50223e+19
3.02734,0.0721912,0.00706046,0.0576629,0.0382942,0,131072,2.22623e+20
3.03711,0.147454,0.00759062,-0.00463964,0.0438468,-166.059,327680,5.20268e+20
3.04687,0.222717,0.00822621,-0.0669422,0.0494892,-332.118,524288,8.17912e+20
3.05664,0.147454,0.00897272,-0.00463964,0.0551202,-166.059,131072,1.64655e+20
3.06641,0.0721912,0.00971672,0.0576629,0.0606118,0,-262144,-4.88602e+20
3.07617,-0.00307151,0.0104405,0.119965,0.0659277,166.059,-655360,-1.14186e+21
3.08594,-0.0783342,0.0110871,0.182268,0.0709921,332.118,-1.04858e+06,-1.79512e+21
3.0957,-0.00307151,0.0117402,0.119965,0.0757527,166.059,-1.31072e+06,-3.61378e+20
3.10547,0.0721912,0.012318,0.0576629,0.0802232,-1.51203e-11,-1.57286e+06,1.07236e+21
3.11523,0.147454,0.0128032,-0.00463964,0.0843759,-166.059,-1.83501e+06,2.5061e+21
3.125,0.222717,0.0132531,-0.0669422,0.0882028,-332.118,-2.09715e+06,3.93984e+21
3.13477,0.147454,0.0136927,-0.00463964,0.0917201,-166.059,-2.62144e+06,7.93135e+20
3.14453,0.0721912,0.0140312,0.0576629,0.0948503,3.75167e-12,-3.14573e+06,-2.35357e+21
3.1543,-0.00307151,0.0143771,0.119965,0.0976236,166.059,-3.67002e+06,-5.50027e+21
3.16406,-0.0783342,0.0146931,0.182268,0.0999909,332.118,-4.1943e+06,-8.64697e+21
3.17383,-0.00307151,0.0148893,0.119965,0.101933,166.059,-9.43718e+06,-1.74074e+21
3.18359,0.0721912,0.0150742,0.0576629,0.103428,-1.51203e-11,-1.46801e+07,5.16549e+21
3.19336,0.147454,0.0151292,-0.00463964,0.104471,-166.059,-1.99229e+07,1.20717e+22
3.20312,0.222717,0.015082,-0.0669422,0.105066,-332.118,-2.51658e+07,1.8978e+22
3.21289,0.147454,0.0150003,-0.00463964,0.105238,-166.059,-1.88744e+07,3.82049e+21
3.22266,0.0721912,0.0147972,0.0576629,0.104995,0,-1.25829e+07,-1.1337e+22
3.23242,-0.00307151,0.0145608,0.119965,0.10437,166.059,-6.29146e+06,-2.64945e+22
3.24219,-0.0783342,0.0142821,0.182268,0.103341,332.118,0,-4.16519e+22
3.25195,-0.00307151,0.0139014,0.119965,0.10196,166.059,-1.67772e+07,-8.38502e+21
3.26172,0.0721912,0.0135211,0.0576629,0.10017,-1.51203e-11,-3.35544e+07,2.48819e+22
3.27148,0.147454,0.0130761,-0.00463964,0.0980096,-166.059,-5.03316e+07,5.81488e+22
3.28125,0.222717,0.0125484,-0.0669422,0.0954727,-332.118,-6.71089e+07,9.14157e+22
3.29102,0.147454,0.0120009,-0.00463964,0.0925498,-166.059,-5.03316e+07,1.84031e+22
3.30078,0.0721912,0.0114029,0.0576629,0.0893451,0,-3.35544e+07,-5.46096e+22
3.31055,-0.00307151,0.0107145,0.119965,0.0858278,166.059,-1.67772e+07,-1.27622e+23
3.32031,-0.0783342,0.0100199,0.182268,0.0820797,332.118,0,-2.00635e+23
3.33008,-0.00307151,0.00932229,0.119965,0.0781597,166.059,0,-4.03902e+22
3.33984,0.0721912,0.0086076,0.0576629,0.0741017,-1.51203e-11,0,1.19855e+23
3.34961,0.147454,0.00783741,-0.00463964,0.0699297,-166.059,0,2.80099e+23
3.35937,0.222717,0.00706198,-0.0669422,0.0656866,-332.118,0,4.40344e+23
3.36914,0.147454,0.00629294,-0.00463964,0.0613989,-166.059,0,8.86464e+22
3.37891,0.0721912,0.00550518,0.0576629,0.0570737,0,0,-2.63051e+23
3.38867,-0.00307151,0.00469444,0.119965,0.0527576,166.059,0,-6.14749e+23
3.39844,-0.0783342,0.00391365,0.182268,0.0484806,332.118,0,-9.66446e+23
3.4082,-0.00307151,0.00315313,0.119965,0.0442412,166.059,2.68435e+08,-1.94557e+23
3.41797,0.0721912,0.00239162,0.0576629,0.0401,-1.51203e-11,5.36871e+08,5.77332e+23
3.42773,0.147454,0.00168108,-0.00463964,0.0361072,-166.059,8.05306e+08,1.34922e+24
3.4375,0.222717,0.000994219,-0.0669422,0.032238,-332.118,1.07374e+09,2.12111e+24
3.44727,0.147454,0.000361963,-0.00463964,0.0285506,-166.059,8.05306e+08,4.27005e+23
3.45703,0.0721912,-0.000194414,0.0576629,0.0250823,0,5.36871e+08,-1.2671e+24
3.4668,-0.00307151,-0.000673037,0.119965,0.0218427,166.059,2.68435e+08,-2.96121e+24
3.47656,-0.0783342,-0.00103843,0.182268,0.0189039,332.118,0,-4.65531e+24
3.48633,-0.00307151,-0.00123721,0.119965,0.0162517,166.059,0,-9.3717e+23
3.49609,0.0721912,-0.00127028,0.0576629,0.0139461,-1.51203e-11,0,2.78098e+24
3.50586,0.147454,-0.00107314,-0.00463964,0.0119857,-166.059,0,6.49912e+24
3.51562,0.222717,-0.000608086,-0.0669422,0.0103439,-332.118,0,1.02173e+25
3.52539,0.147454,0.000145986,-0.00463964,0.00907485,-166.059,0,2.05686e+24
3.53516,0.0721912,0.00129085,0.0576629,0.00808383,0,0,-6.10356e+24
3.54492,-0.00307151,0.00283729,0.119965,0.00740294,166.059,0,-1.4264e+25
3.55469,-0.0783342,0.00483955,0.182268,0.00692379,332.118,0,-2.24244e+25
3.56445,-0.00307151,0.00734446,0.119965,0.00666451,166.059,4.29497e+09,-4.51429e+24
3.57422,0.0721912,0.0103906,0.0576629,0.00655775,1.50635e-11,8.58993e+09,1.33958e+25
3.58398,0.147454,0.0139773,-0.00463964,0.00656895,-166.059,1.28849e+10,3.13059e+25
3.59375,0.222717,0.0180671,-0.0669422,0.00664081,-332.118,1.71799e+10,4.9216e+25
3.60352,0.147454,0.0227015,-0.00463964,0.00674294,-166.059,-4.29497e+09,9.90775e+24
3.61328,0.0721912,0.0277812,0.0576629,0.00680771,-3.80851e-12,-2.57698e+10,-2.94005e+25
3.62305,-0.00307151,0.0332669,0.119965,0.00685693,166.059,-4.72446e+10,-6.87087e+25
3.63281,-0.0783342,0.0391008,0.182268,0.00688778,332.118,-6.87195e+10,-1.08017e+26
3.64258,-0.00307151,0.0451542,0.119965,0.00686736,166.059,1.71799e+10,-2.17451e+25
3.65234,0.0721912,0.0513779,0.0576629,0.00678205,1.50635e-11,1.03079e+11,6.45268e+25
3.66211,0.147454,0.0576253,-0.00463964,0.00666249,-166.059,1.88979e+11,1.50799e+26
3.67188,0.222717,0.0638626,-0.0669422,0.00648035,-332.118,2.74878e+11,2.3707e+26
3.68164,0.147454,0.070009,-0.00463964,0.00623777,-166.059,2.74878e+11,4.77251e+25
3.69141,0.0721912,0.0759959,0.0576629,0.00595734,0,2.74878e+11,-1.4162e+26
3.70117,-0.00307151,0.081787,0.119965,0.00561598,166.059,2.74878e+11,-3.30966e+26
3.71094,-0.0783342,0.0873262,0.182268,0.00518651,332.118,2.74878e+11,-5.20311e+26
3.7207,-0.00307151,0.092599,0.119965,0.00472632,166.059,6.87195e+10,-1.04745e+26
3.73047,0.0721912,0.0975577,0.0576629,0.00422268,1.50635e-11,-1.37439e+11,3.10822e+26
3.74023,0.147454,0.102195,-0.00463964,0.00362086,-166.059,-3.43597e+11,7.26388e+26
3.75,0.222717,0.106482,-0.0669422,0.00302303,-332.118,-5.49756e+11,1.14195e+27
3.75977,0.147454,0.110386,-0.00463964,0.00237422,-166.059,-9.62073e+11,2.29889e+26
3.76953,0.0721912,0.113878,0.0576629,0.00173232,0,-1.37439e+12,-6.82177e+26
3.7793,-0.00307151,0.116958,0.119965,0.00111507,166.059,-1.78671e+12,-1.59424e+27
3.78906,-0.0783342,0.119565,0.182268,0.000524766,332.118,-2.19902e+12,-2.50631e+27
3.79883,-0.00307151,0.121695,0.119965,-4.3125e-05,166.059,-2.19902e+12,-5.04549e+26
3.80859,0.0721912,0.123334,0.0576629,-0.000531416,1.50635e-11,-2.19902e+12,1.49721e+27
3.81836,0.147454,0.124481,-0.00463964,-0.00101262,-166.059,-2.19902e+12,3.49897e+27
3.82812,0.222717,0.125119,-0.0669422,-0.00139989,-332.118,-2.19902e+12,5.50073e+27
3.83789,0.147454,0.125287,-0.00463964,-0.00173604,-166.059,-3.84829e+12,1.10736e+27
3.84766,0.0721912,0.124977,0.0576629,-0.00199538,0,-5.49756e+12,-3.286e+27
3.85742,-0.00307151,0.124238,0.119965,-0.0021958,166.059,-7.14683e+12,-7.67937e+27
3.86719,-0.0783342,0.123093,0.182268,-0.00229213,332.118,-8.79609e+12,-1.20727e+28
3.87695,-0.00307151,0.121587,0.119965,-0.00232693,166.059,-2.19902e+12,-2.43038e+27
3.88672,0.0721912,0.119704,0.0576629,-0.00227188,1.50635e-11,4.39805e+12,7.21197e+27
3.89648,0.147454,0.117514,-0.00463964,-0.00214318,-166.059,1.09951e+13,1.68543e+28
3.90625,0.222717,0.11501,-0.0669422,-0.00193585,-332.118,1.75922e+13,2.64967e+28
3.91602,0.147454,0.112232,-0.00463964,-0.00166324,-166.059,3.07863e+13,5.33409e+27
3.92578,0.0721912,0.10918,0.0576629,-0.00136611,0,4.39805e+13,-1.58285e+28
3.93555,-0.00307151,0.105874,0.119965,-0.000985049,166.059,5.71746e+13,-3.69911e+28
3.94531,-0.0783342,0.102352,0.182268,-0.000603018,332.118,7.03687e+13,-5.81536e+28
3.95508,-0.00307151,0.0986142,0.119965,-0.000155098,166.059,7.03687e+13,-1.1707e+28
3.96484,0.0721912,0.0946924,0.0576629,0.000307207,1.50635e-11,7.03687e+13,3.47396e+28
3.97461,0.147454,0.0906161,-0.00463964,0.000788965,-166.059,7.03687e+13,8.11863e+28
3.98438,0.222717,0.0864047,-0.0669422,0.0012895,-332.118,7.03687e+13,1.27633e+29
3.99414,0.147454,0.0820788,-0.00463964,0.00179455,-166.059,5.27766e+13,2.5694e+28
4.00391,0.0721912,0.0777016,0.0576629,0.002296,7.50333e-12,3.51844e+13,-7.62449e+28
4.01367,-0.00307151,0.0732935,0.119965,0.00280002,166.059,1.75922e+13,-1.78184e+29
4.02344,-0.0783342,0.0689019,0.182268,0.0033179,332.118,0,-2.80123e+29
4.0332,-0.00307151,0.0645449,0.119965,0.00381363,166.059,-7.03687e+13,-5.6392e+28
4.04297,0.0721912,0.0602919,0.0576629,0.00435835,-7.50333e-12,-1.40737e+14,1.67339e+29
4.05273,0.147454,0.0561282,-0.00463964,0.00491815,-166.059,-2.11106e+14,3.91069e+29
4.0625,0.222717,0.0521391,-0.0669422,0.0055304,-332.118,-2.81475e+14,6.148e+29
4.07227,0.147454,0.0482902,-0.00463964,0.00621431,-166.059,-2.11106e+14,1.23766e+29
4.08203,0.0721912,0.0446471,0.0576629,0.00700283,2.26805e-11,-1.40737e+14,-3.67267e+29
4.0918,-0.00307151,0.0412027,0.119965,0.0079285,166.059,-7.03687e+13,-8.58301e+29
4.10156,-0.0783342,0.0379661,0.182268,0.00898688,332.118,0,-1.34933e+30
4.11133,-0.00307151,0.0349598,0.119965,0.0102598,166.059,5.6295e+14,-2.71637e+29
4.12109,0.0721912,0.0321908,0.0576629,0.0117904,-7.50333e-12,1.1259e+15,8.06061e+29
4.13086,0.147454,0.0296441,-0.00463964,0.0136112,-166.059,1.68885e+15,1.88376e+30
4.14062,0.222717,0.027341,-0.0669422,0.0156851,-332.118,2.2518e+15,2.96146e+30
4.15039,0.147454,0.0252493,-0.00463964,0.0181465,-166.059,2.81475e+15,5.96176e+29
4.16016,0.0721912,0.0233794,0.0576629,0.0209316,2.26805e-11,3.3777e+15,-1.7691e+30
4.16992,-0.00307151,0.0217029,0.119965,0.024076,166.059,3.94065e+15,-4.13438e+30
4.17969,-0.0783342,0.0202256,0.182268,0.027531,332.118,4.5036e+15,-6.49966e+30
4.18945,-0.00307151,0.0189463,0.119965,0.0313341,166.059,1.1259e+15,-1.30846e+30
4.19922,0.0721912,0.0178009,0.0576629,0.0353987,-7.50333e-12,-2.2518e+15,3.88275e+30
4.20898,0.147454,0.0168387,-0.00463964,0.0396671,-166.059,-5.6295e+15,9.07395e+30
4.21875,0.222717,0.0159462,-0.0669422,0.0441199,-332.118,-9.0072e+15,1.42652e+31
4.22852,0.147454,0.0152243,-0.00463964,0.0486456,-166.059,-2.2518e+15,2.87174e+30
4.23828,0.0721912,0.0145209,0.0576629,0.0532057,2.26805e-11,4.5036e+15,-8.52167e+30
4.24805,-0.00307151,0.0138816,0.119965,0.0577098,166.059,1.1259e+16,-1.99151e+31
4.25781,-0.0783342,0.0133309,0.182268,0.0621251,332.118,1.80144e+16,-3.13085e+31
4.26758,-0.00307151,0.0127759,0.119965,0.0663688,166.059,4.5036e+15,-6.30277e+30
4.27734,0.0721912,0.012269,0.0576629,0.0704277,-7.50333e-12,-9.0072e+15,1.8703e+31
4.28711,0.147454,0.01184,-0.00463964,0.0742616,-166.059,-2.2518e+16,4.37087e+31
4.29687,0.222717,0.0114412,-0.0669422,0.0778215,-332.118,-3.60288e+16,6.87144e+31
4.30664,0.147454,0.0110729,-0.00463964,0.0811369,-166.059,-2.70216e+16,1.3833e+31
4.31641,0.0721912,0.010792,0.0576629,0.0841678,2.26805e-11,-1.80144e+16,-4.10484e+31
4.32617,-0.00307151,0.0105992,0.119965,0.0868841,166.059,-9.0072e+15,-9.59298e+31
4.33594,-0.0783342,0.010431,0.182268,0.089304,332.118,0,-1.50811e+32
4.3457,-0.00307151,0.0103433,0.119965,0.0913787,166.059,-3.60288e+16,-3.03601e+31
4.35547,0.0721912,0.0103104,0.0576629,0.093114,0,-7.20576e+16,9.00911e+31
4.36523,0.147454,0.0103394,-0.00463964,0.0944588,-166.059,-1.08086e+17,2.10542e+32
4.375,0.222717,0.0103231,-0.0669422,0.0954314,-332.118,-1.44115e+17,3.30993e+32
4.38477,0.147454,0.0103493,-0.00463964,0.0960129,-166.059,-3.96317e+17,6.66328e+31
4.39453,0.0721912,0.0103733,0.0576629,0.0961937,7.56017e-12,-6.48518e+17,-1.97728e+32
4.4043,-0.00307151,0.0103687,0.119965,0.0960317,166.059,-9.0072e+17,-4.62088e+32
4.41406,-0.0783342,0.0103188,0.182268,0.0954701,332.118,-1.15292e+18,-7.26449e+32
4.42383,-0.00307151,0.0102601,0.119965,0.094562,166.059,-1.00881e+18,-1.46243e+32
4.43359,0.0721912,0.0101613,0.0576629,0.0933197,7.56017e-12,-8.64691e+17,4.33963e+32
4.44336,0.147454,0.0100273,-0.00463964,0.0917796,-166.059,-7.20576e+17,1.01417e+33
4.45312,0.222717,0.00984322,-0.0669422,0.0899373,-332.118,-5.76461e+17,1.59438e+33
4.46289,0.147454,0.0096336,-0.00463964,0.0878201,-166.059,7.20576e+17,3.20966e+32
4.47266,0.0721912,0.00941786,0.0576629,0.0854319,7.56017e-12,2.01761e+18,-9.52442e+32
4.48242,-0.00307151,0.00916564,0.119965,0.082836,166.059,3.31465e+18,-2.22585e+33
4.49219,-0.0783342,0.00887502,0.182268,0.0800182,332.118,4.61169e+18,-3.49926e+33
4.50195,-0.00307151,0.00856488,0.119965,0.0770011,166.059,2.30584e+18,-7.04442e+32
4.51172,0.0721912,0.0082527,0.0576629,0.0738422,7.56017e-12,104960,2.09038e+33
4.52148,0.147454,0.00788663,-0.00463964,0.070564,-166.059,-2.30584e+18,4.88519e+33
4.53125,0.222717,0.00753021,-0.0669422,0.0671824,-332.118,-4.61169e+18,7.68001e+33
4.54102,0.147454,0.00712945,-0.00463964,0.0637431,-166.059,-5.76461e+18,1.54608e+33
4.55078,0.0721912,0.00671291,0.0576629,0.0602665,-2.26237e-11,-6.91753e+18,-4.58786e+33
4.56055,-0.00307151,0.0063307,0.119965,0.0567771,166.059,-8.07045e+18,-1.07218e+34
4.57031,-0.0783342,0.00594331,0.182268,0.0533043,332.118,-9.22337e+18,-1.68557e+34
4.58008,-0.00307151,0.00555735,0.119965,0.0498443,166.059,-1.15292e+19,-3.39326e+33
4.58984,0.0721912,0.00521194,0.0576629,0.0464414,7.56017e-12,-1.38351e+19,1.00692e+34
4.59961,0.147454,0.00491279,-0.00463964,0.0431328,-166.059,-1.61409e+19,2.35317e+34
4.60937,0.222717,0.00464177,-0.0669422,0.0399277,-332.118,-1.84467e+19,3.69942e+34
4.61914,0.147454,0.00446587,-0.00463964,0.0368476,-166.059,-4.61169e+18,7.44736e+33
4.62891,0.0721912,0.004381,0.0576629,0.033902,-2.26237e-11,9.22337e+18,-2.20994e+34
4.63867,-0.00307151,0.00440098,0.119965,0.0311315,166.059,2.30584e+19,-5.16462e+34
4.64844,-0.0783342,0.00456231,0.182268,0.0285406,332.118,3.68935e+19,-8.1193e+34
4.6582,-0.00307151,0.00487629,0.119965,0.0261219,166.059,4.61169e+19,-1.63451e+34
4.66797,0.0721912,0.0053678,0.0576629,0.0239343,7.56017e-12,5.53402e+19,4.85028e+34
4.67773,0.147454,0.00606431,-0.00463964,0.0219392,-166.059,6.45636e+19,1.13351e+35
4.6875,0.222717,0.00697963,-0.0669422,0.0201533,-332.118,7.3787e+19,1.78199e+35
4.69727,0.147454,0.00815897,-0.00463964,0.018574,-166.059,5.53402e+19,3.58735e+34
4.70703,0.0721912,0.00963976,0.0576629,0.0171861,-2.26237e-11,3.68935e+19,-1.06452e+35
4.7168,-0.00307151,0.0114507,0.119965,0.0160055,166.059,1.84467e+19,-2.48777e+35
4.72656,-0.0783342,0.0135552,0.182268,0.0149719,332.118,0,-3.91102e+35
4.73633,-0.00307151,0.0160806,0.119965,0.0140877,166.059,0,-7.87334e+34
4.74609,0.0721912,0.0189815,0.0576629,0.0132984,7.56017e-12,0,2.33635e+35
4.75586,0.147454,0.0222562,-0.00463964,0.0126158,-166.059,0,5.46004e+35
4.76562,0.222717,0.0259358,-0.0669422,0.0120163,-332.118,0,8.58373e+35
4.77539,0.147454,0.029998,-0.00463964,0.0114543,-166.059,0,1.728e+35
4.78516,0.0721912,0.0343997,0.0576629,0.0109132,-2.26237e-11,0,-5.12772e+35
4.79492,-0.00307151,0.039124,0.119965,0.0104304,166.059,0,-1.19834e+36
4.80469,-0.0783342,0.0441388,0.182268,0.00995364,332.118,0,-1.88392e+36
4.81445,-0.00307151,0.0493309,0.119965,0.0094703,166.059,0,-3.79254e+35
4.82422,0.0721912,0.0547026,0.0576629,0.00901743,7.56017e-12,0,1.12541e+36
4.83398,0.147454,0.060125,-0.00463964,0.00858223,-166.059,0,2.63007e+36
4.84375,0.222717,0.0655538,-0.0669422,0.00816718,-332.118,0,4.13473e+36
4.85352,0.147454,0.0709208,-0.00463964,0.00774179,-166.059,1.18059e+21,8.3237e+35
4.86328,0.0721912,0.0761648,0.0576629,0.00731391,-7.50333e-12,2.36118e+21,-2.46999e+36
4.87305,-0.00307151,0.0812292,0.119965,0.00693094,166.059,3.54177e+21,-5.77235e+36
4.88281,-0.0783342,0.0860505,0.182268,0.00652734,332.118,4.72237e+21,-9.07471e+36
4.89258,-0.00307151,0.0906267,0.119965,0.00614874,166.059,5.90296e+21,-1.82685e+36
4.90234,0.0721912,0.0949047,0.0576629,0.00579067,-7.50333e-12,7.08355e+21,5.42102e+36
4.91211,0.147454,0.0988705,-0.00463964,0.00540328,-166.059,8.26414e+21,1.26689e+37
4.92187,0.222717,0.102504,-0.0669422,0.00503326,-332.118,9.44473e+21,1.99167e+37
4.93164,0.147454,0.105788,-0.00463964,0.00468451,-166.059,7.08355e+21,4.00948e+36
4.94141,0.0721912,0.108719,0.0576629,0.00436752,-7.50333e-12,4.72237e+21,-1.18978e+37
4.95117,-0.00307151,0.111279,0.119965,0.00402604,166.059,2.36118e+21,-2.78051e+37
4.96094,-0.0783342,0.113442,0.182268,0.00371643,332.118,0,-4.37123e+37
4.9707,-0.00307151,0.115241,0.119965,0.00342586,166.059,1.88895e+22,-8.79981e+36
4.98047,0.0721912,0.116613,0.0576629,0.00316781,-7.50333e-12,3.77789e+22,2.61127e+37
4.99023,0.147454,0.117597,-0.00463964,0.00290944,-166.059,5.66684e+22,6.10253e+37
5,0.222717,0.118195,-0.0669422,0.0026705,-332.118,7.55579e+22,9.59378e+37
5.00977,0.147454,0.118384,-0.00463964,0.00244356,-166.059,5.66684e+22,1.93134e+37
5.01953,0.0721912,0.118208,0.0576629,0.00220983,7.50333e-12,3.77789e+22,-5.7311e+37
5.0293,-0.00307151,0.117688,0.119965,0.00198507,166.059,1.88895e+22,-1.33935e+38
5.03906,-0.0783342,0.116814,0.182268,0.00173385,332.118,0,-2.1056e+38
5.04883,-0.00307151,0.115629,0.119965,0.00151277,166.059,7.55579e+22,-4.23882e+37
5.05859,0.0721912,0.114147,0.0576629,0.00127559,-2.26805e-11,1.51116e+23,1.25783e+38
5.06836,0.147454,0.112394,-0.00463964,0.0010314,-166.059,2.26674e+23,2.93955e+38
5.07812,0.222717,0.110369,-0.0669422,0.000808506,-332.118,3.02231e+23,4.62127e+38
5.08789,0.147454,0.108103,-0.00463964,0.000572959,-166.059,3.77789e+23,9.30315e+37
5.09766,0.0721912,0.105611,0.0576629,0.000371016,7.50333e-12,4.53347e+23,-2.76064e+38
5.10742,-0.00307151,0.102899,0.119965,0.00017127,166.059,5.28905e+23,-6.45159e+38
5.11719,-0.0783342,0.100018,0.182268,-3.26953e-05,332.118,6.04463e+23,-1.01425e+39
5.12695,-0.00307151,0.0969667,0.119965,-0.000200449,166.059,1.51116e+23,-2.04181e+38
5.13672,0.0721912,0.0937524,0.0576629,-0.000338496,-2.26805e-11,-3.02231e+23,6.05892e+38
5.14648,0.147454,0.09043,-0.00463964,-0.000449063,-166.059,-7.55579e+23,1.41596e+39
5.15625,0.222717,0.0869999,-0.0669422,-0.000557344,-332.118,-1.20893e+24,2.22604e+39
5.16602,0.147454,0.0834902,-0.00463964,-0.000585674,-166.059,-1.51116e+24,4.48127e+38
5.17578,0.0721912,0.0799035,0.0576629,-0.000584092,7.50333e-12,-1.81339e+24,-1.32978e+39
5.18555,-0.00307151,0.076254,0.119965,-0.000538887,166.059,-2.11562e+24,-3.10769e+39
5.19531,-0.0783342,0.0725471,0.182268,-0.000416924,332.118,-2.41785e+24,-4.8856e+39
5.20508,-0.00307151,0.0688393,0.119965,-0.000249521,166.059,-1.81339e+24,-9.83529e+38
5.21484,0.0721912,0.0651017,0.0576629,-1.08398e-06,-2.26805e-11,-1.20893e+24,2.91854e+39
5.22461,0.147454,0.0613852,-0.00463964,0.000308584,-166.059,-6.04463e+23,6.82062e+39
5.23437,0.222717,0.0576858,-0.0669422,0.000713437,-332.118,0,1.07227e+40
5.24414,0.147454,0.0540131,-0.00463964,0.0012092,-166.059,7.25355e+24,2.1586e+39
5.25391,0.0721912,0.0504075,0.0576629,0.00182637,7.50333e-12,1.45071e+25,-6.40548e+39
5.26367,-0.00307151,0.0468742,0.119965,0.00259187,166.059,2.17607e+25,-1.49696e+40
5.27344,-0.0783342,0.0434063,0.182268,0.00352371,332.118,2.90142e+25,-2.35337e+40
5.2832,-0.00307151,0.040036,0.119965,0.00463849,166.059,3.14321e+25,-4.7376e+39
5.29297,0.0721912,0.0367857,0.0576629,0.00601749,-2.26805e-11,3.38499e+25,1.40585e+40
5.30273,0.147454,0.033654,-0.00463964,0.00763597,-166.059,3.62678e+25,3.28545e+40
5.3125,0.222717,0.030644,-0.0669422,0.00954448,-332.118,3.86856e+25,5.16506e+40
5.32227,0.147454,0.0278007,-0.00463964,0.0117611,-166.059,2.90142e+25,1.03979e+40
5.33203,0.0721912,0.0250805,0.0576629,0.0143253,0,1.93428e+25,-3.08548e+40
5.3418,-0.00307151,0.0225338,0.119965,0.0172145,166.059,9.67141e+24,-7.21075e+40
5.35156,-0.0783342,0.0201308,0.182268,0.0204132,332.118,0,-1.1336e+41
5.36133,-0.00307151,0.0179135,0.119965,0.0239347,166.059,0,-2.28207e+40
5.37109,0.0721912,0.0158243,0.0576629,0.0277475,-7.56017e-12,0,6.77187e+40
5.38086,0.147454,0.0138825,-0.00463964,0.0318022,-166.059,0,1.58258e+41
5.39062,0.222717,0.012102,-0.0669422,0.0360655,-332.118,0,2.48798e+41
5.40039,0.147454,0.0104373,-0.00463964,0.0404728,-166.059,0,5.00859e+40
5.41016,0.0721912,0.008858,0.0576629,0.0449951,-7.56017e-12,0,-1.48626e+41
5.41992,-0.00307151,0.00744173,0.119965,0.0495137,166.059,0,-3.47338e+41
5.42969,-0.0783342,0.00609618,0.182268,0.0540488,332.118,0,-5.46049e+41
5.43945,-0.00307151,0.00483809,0.119965,0.0585162,166.059,-1.54743e+26,-1.09926e+41
5.44922,0.0721912,0.00366281,0.0576629,0.0628357,-7.56017e-12,-3.09485e+26,3.26197e+41
5.45898,0.147454,0.00255463,-0.00463964,0.0670166,-166.059,-4.64228e+26,7.6232e+41
5.46875,0.222717,0.00150981,-0.0669422,0.0709805,-332.118,-6.1897e+26,1.19844e+42
5.47852,0.147454,0.000541289,-0.00463964,0.0747402,-166.059,-1.0832e+27,2.41261e+41
5.48828,0.0721912,-0.000343301,0.0576629,0.0782089,-7.56017e-12,-1.54743e+27,-7.15922e+41
5.49805,-0.00307151,-0.00114062,0.119965,0.0814306,166.059,-2.01165e+27,-1.67311e+42
5.50781,-0.0783342,-0.00185604,0.182268,0.0843421,332.118,-2.47588e+27,-2.63029e+42
5.51758,-0.00307151,-0.0024803,0.119965,0.0869336,166.059,-1.23794e+27,-5.29508e+41
5.52734,0.0721912,-0.00298951,0.0576629,0.0892031,-7.56017e-12,5.66248e+13,1.57127e+42
5.53711,0.147454,-0.00340752,-0.00463964,0.0911177,-166.059,1.23794e+27,3.67205e+42
5.54688,0.222717,-0.00370752,-0.0669422,0.0926656,-332.118,2.47588e+27,5.77283e+42
5.55664,0.147454,-0.00394526,-0.00463964,0.0938365,-166.059,-6.1897e+26,1.16214e+42
5.56641,0.0721912,-0.00406594,0.0576629,0.0946228,-7.56017e-12,-3.71382e+27,-3.44855e+42
5.57617,-0.00307151,-0.00409535,0.119965,0.0949742,166.059,-6.80867e+27,-8.05925e+42
5.58594,-0.0783342,-0.00403983,0.182268,0.0949766,332.118,-9.90352e+27,-1.26699e+43
5.5957,-0.00307151,-0.00393205,0.119965,0.0945726,166.059,-1.23794e+28,-2.55061e+42
5.60547,0.0721912,-0.00374862,0.0576629,0.0937936,2.26237e-11,-1.48553e+28,7.56873e+42
5.61523,0.147454,-0.00350156,-0.00463964,0.0926457,-166.059,-1.73312e+28,1.76881e+43
5.625,0.222717,-0.00318445,-0.0669422,0.0911622,-332.118,-1.9807e+28,2.78074e+43
5.63477,0.147454,-0.00280345,-0.00463964,0.0893749,-166.059,-4.95176e+27,5.59796e+42
5.64453,0.0721912,-0.00237694,0.0576629,0.0873006,-7.56017e-12,9.90352e+27,-1.66115e+43
5.6543,-0.00307151,-0.00189861,0.119965,0.0849516,166.059,2.47588e+28,-3.88209e+43
5.66406,-0.0783342,-0.00138592,0.182268,0.0823842,332.118,3.96141e+28,-6.10304e+43
5.67383,-0.00307151,-0.000844805,0.119965,0.0796198,166.059,4.95176e+28,-1.22861e+43
5.68359,0.0721912,-0.00026918,0.0576629,0.0766628,7.56017e-12,5.94211e+28,3.64581e+43
5.69336,0.147454,0.000313477,-0.00463964,0.0735788,-166.059,6.93246e+28,8.52023e+43
5.70312,0.222717,0.000893379,-0.0669422,0.0703649,-332.118,7.92282e+28,1.33947e+44
5.71289,0.147454,0.00148673,-0.00463964,0.0671071,-166.059,5.94211e+28,2.6965e+43
5.72266,0.0721912,0.00208822,0.0576629,0.0637835,-3.7744e-11,3.96141e+28,-8.00165e+43
5.73242,-0.00307151,0.00269092,0.119965,0.060434,166.059,1.9807e+28,-1.86998e+44
5.74219,-0.0783342,0.00328078,0.182268,0.0570969,332.118,0,-2.9398e+44
5.75195,-0.00307151,0.00387949,0.119965,0.0538043,166.059,7.92282e+28,-5.91816e+43
5.76172,0.0721912,0.00445664,0.0576629,0.0505778,7.56017e-12,1.58456e+29,1.75617e+44
5.77148,0.147454,0.00500962,-0.00463964,0.0474166,-166.059,2.37684e+29,4.10415e+44
5.78125,0.222717,0.00556913,-0.0669422,0.0443574,-332.118,3.16913e+29,6.45213e+44
5.79102,0.147454,0.00611982,-0.00463964,0.0414037,-166.059,2.37684e+29,1.29889e+44
5.80078,0.0721912,0.00664978,0.0576629,0.038569,-7.56017e-12,1.58456e+29,-3.85435e+44
5.81055,-0.00307151,0.00718518,0.119965,0.0358726,166.059,7.92282e+28,-9.00759e+44
5.82031,-0.0783342,0.00772192,0.182268,0.0332978,332.118,0,-1.41608e+45
5.83008,-0.00307151,0.00826655,0.119965,0.0309118,166.059,0,-2.85074e+44
5.83984,0.0721912,0.00889134,0.0576629,0.0286626,-7.50333e-12,0,8.45935e+44
5.84961,0.147454,0.00961614,-0.00463964,0.0265712,-166.059,0,1.97694e+45
5.85937,0.222717,0.0104409,-0.0669422,0.0246373,-332.118,0,3.10795e+45
5.86914,0.147454,0.0113852,-0.00463964,0.0228514,-166.059,-6.33825e+29,6.25667e+44
5.87891,0.0721912,0.0124952,0.0576629,0.0212152,-2.26805e-11,-1.26765e+30,-1.85662e+45
5.88867,-0.00307151,0.0138374,0.119965,0.0197138,166.059,-1.90148e+30,-4.3389e+45
5.89844,-0.0783342,0.015335,0.182268,0.0183373,332.118,-2.5353e+30,-6.82119e+45
5.9082,-0.00307151,0.0171173,0.119965,0.0170531,166.059,-4.43678e+30,-1.37318e+45
5.91797,0.0721912,0.0191487,0.0576629,0.015883,-7.50333e-12,-6.33825e+30,4.07482e+45
5.92773,0.147454,0.0214591,-0.00463964,0.0148035,-166.059,-8.23973e+30,9.52282e+45
5.9375,0.222717,0.0240642,-0.0669422,0.0137836,-332.118,-1.01412e+31,1.49708e+46
5.94727,0.147454,0.0269539,-0.00463964,0.0128234,-166.059,-2.5353e+30,3.0138e+45
5.95703,0.0721912,0.0301405,0.0576629,0.0118984,7.50333e-12,5.0706e+30,-8.94322e+45
5.9668,-0.00307151,0.0335968,0.119965,0.0110173,166.059,1.26765e+31,-2.09002e+46
5.97656,-0.0783342,0.037329,0.182268,0.0101749,332.118,2.02824e+31,-3.28573e+46
5.98633,-0.00307151,0.0412807,0.119965,0.00937245,166.059,1.52118e+31,-6.61455e+45
5.99609,0.0721912,0.0454292,0.0576629,0.00857912,-7.50333e-12,1.01412e+31,1.96282e+46
6.00586,0.147454,0.0497356,-0.00463964,0.00782602,-166.059,5.0706e+30,4.58709e+46
6.01562,0.222717,0.0541793,-0.0669422,0.00714041,-332.118,0,7.21136e+46
6.02539,0.147454,0.0586775,-0.00463964,0.00647508,-166.059,0,1.45173e+46
6.03516,0.0721912,0.0631924,0.0576629,0.00589831,7.50333e-12,0,-4.30789e+46
6.04492,-0.00307151,0.0676883,0.119965,0.00536994,166.059,0,-1.00675e+47
6.05469,-0.0783342,0.0721097,0.182268,0.00489489,332.118,0,-1.58271e+47
6.06445,-0.00307151,0.0764121,0.119965,0.00446631,166.059,0,-3.18619e+46
6.07422,0.0721912,0.0805619,0.0576629,0.00414322,-3.7744e-11,0,9.45476e+46
6.08398,0.147454,0.0845234,-0.00463964,0.00388966,-166.059,0,2.20957e+47
6.09375,0.222717,0.0882709,-0.0669422,0.00367348,-332.118,0,3.47367e+47
6.10352,0.147454,0.0917543,-0.00463964,0.00353142,-166.059,0,6.9929e+46
6.11328,0.0721912,0.0949871,0.0576629,0.00342246,7.50333e-12,0,-2.07509e+47
6.12305,-0.00307151,0.0979168,0.119965,0.00338045,166.059,0,-4.84946e+47
6.13281,-0.0783342,0.100538,0.182268,0.00335971,332.118,0,-7.62384e+47
6.14258,-0.00307151,0.102816,0.119965,0.00337989,166.059,3.24519e+32,-1.53477e+47
6.15234,0.0721912,0.104768,0.0576629,0.00343017,-7.50333e-12,6.49037e+32,4.5543e+47
6.16211,0.147454,0.106367,-0.00463964,0.00348475,-166.059,9.73556e+32,1.06434e+48
6.17187,0.222717,0.107604,-0.0669422,0.00357735,-332.118,1.29807e+33,1.67324e+48
6.18164,0.147454,0.108459,-0.00463964,0.00368804,-166.059,1.29807e+33,3.36844e+47
6.19141,0.0721912,0.108959,0.0576629,0.00379354,7.50333e-12,1.29807e+33,-9.99557e+47
6.20117,-0.00307151,0.109103,0.119965,0.00388371,166.059,1.29807e+33,-2.33596e+48
6.21094,-0.0783342,0.108893,0.182268,0.00399472,332.118,1.29807e+33,-3.67236e+48
6.2207,-0.00307151,0.108345,0.119965,0.00405082,166.059,-3.24519e+32,-7.39289e+47
6.23047,0.0721912,0.107493,0.0576629,0.00411864,-3.7744e-11,-1.94711e+33,2.19378e+48
6.24023,0.147454,0.106331,-0.00463964,0.00416751,-166.059,-3.5697e+33,5.12685e+48
6.25,0.222717,0.104889,-0.0669422,0.00414601,-332.118,-5.1923e+33,8.05992e+48
6.25977,0.147454,0.103198,-0.00463964,0.00411205,-166.059,-6.49037e+33,1.62256e+48
6.26953,0.0721912,0.101255,0.0576629,0.0040239,7.50333e-12,-7.78845e+33,-4.81481e+48
6.2793,-0.00307151,0.0991165,0.119965,0.0039196,166.059,-9.08652e+33,-1.12522e+49
6.28906,-0.0783342,0.0967689,0.182268,0.00379846,332.118,-1.03846e+34,-1.76895e+49
6.29883,-0.00307151,0.0942252,0.119965,0.00363642,166.059,-7.78845e+33,-3.56111e+48
6.30859,0.0721912,0.0915252,0.0576629,0.00341499,0,-5.1923e+33,1.05673e+49
6.31836,0.147454,0.0886814,-0.00463964,0.00319034,-166.059,-2.59615e+33,2.46957e+49
6.32812,0.222717,0.085701,-0.0669422,0.00295626,-332.118,0,3.88242e+49
6.33789,0.147454,0.082617,-0.00463964,0.00269856,-166.059,-2.07692e+34,7.81576e+48
6.34766,0.0721912,0.0794365,0.0576629,0.00242818,-7.56017e-12,-4.15384e+34,-2.31926e+49
6.35742,-0.00307151,0.0761834,0.119965,0.00218139,166.059,-6.23076e+34,-5.42011e+49
6.36719,-0.0783342,0.072866,0.182268,0.00194086,332.118,-8.30767e+34,-8.52095e+49
6.37695,-0.00307151,0.0695161,0.119965,0.00172289,166.059,-6.23076e+34,-1.71537e+49
6.38672,0.0721912,0.0661536,0.0576629,0.001559,-2.26237e-11,-4.15384e+34,5.09021e+49
6.39648,0.147454,0.0627774,-0.00463964,0.00146408,-166.059,-2.07692e+34,1.18958e+50
6.40625,0.222717,0.0594188,-0.0669422,0.00145072,-332.118,0,1.87014e+50
6.41602,0.147454,0.0561006,-0.00463964,0.00155232,-166.059,-8.30767e+34,3.76481e+49
6.42578,0.0721912,0.0528386,0.0576629,0.00176818,-7.56017e-12,-1.66153e+35,-1.11718e+50
6.43555,-0.00307151,0.0496577,0.119965,0.00214488,166.059,-2.4923e+35,-2.61083e+50
6.44531,-0.0783342,0.0465809,0.182268,0.00271811,332.118,-3.32307e+35,-4.10449e+50
6.45508,-0.00307151,0.0436198,0.119965,0.00347083,166.059,-2.4923e+35,-8.26282e+49
6.46484,0.0721912,0.0408109,0.0576629,0.00443525,7.56017e-12,-1.66153e+35,2.45193e+50
6.47461,0.147454,0.038157,-0.00463964,0.0056741,-166.059,-8.30767e+34,5.73013e+50
6.48437,0.222717,0.0356467,-0.0669422,0.00719771,-332.118,0,9.00834e+50
6.49414,0.147454,0.033348,-0.00463964,0.00898966,-166.059,0,1.81348e+50
6.50391,0.0721912,0.0312203,0.0576629,0.0110486,-7.56017e-12,0,-5.38137e+50
6.51367,-0.00307151,0.0292646,0.119965,0.0134748,166.059,0,-1.25762e+51
6.52344,-0.0783342,0.0275018,0.182268,0.016175,332.118,0,-1.97711e+51
6.5332,-0.00307151,0.0259313,0.119965,0.0191725,166.059,0,-3.98015e+50
6.54297,0.0721912,0.0245329,0.0576629,0.0224527,3.7744e-11,0,1.18108e+51
6.55273,0.147454,0.0232945,-0.00463964,0.0259789,-166.059,0,2.76017e+51
6.5625,0.222717,0.0222167,-0.0669422,0.0297367,-332.118,0,4.33926e+51
6.57227,0.147454,0.0213086,-0.00463964,0.0336666,-166.059,-1.32923e+36,8.73545e+50
6.58203,0.0721912,0.020479,0.0576629,0.0377579,-7.56017e-12,-2.65846e+36,-2.59217e+51
6.5918,-0.00307151,0.0198004,0.119965,0.0419371,166.059,-3.98768e+36,-6.05789e+51
6.60156,-0.0783342,0.0191801,0.182268,0.0461509,332.118,-5.31691e+36,-9.52361e+51
6.61133,-0.00307151,0.0186595,0.119965,0.0503733,166.059,-6.64614e+36,-1.91722e+51
6.62109,0.0721912,0.0181782,0.0576629,0.0545416,7.56017e-12,-7.97537e+36,5.68918e+51
6.63086,0.147454,0.0177246,-0.00463964,0.0586119,-166.059,-9.3046e+36,1.32956e+52
6.64062,0.222717,0.017324,-0.0669422,0.0625407,-332.118,-1.06338e+37,2.0902e+52
6.65039,0.147454,0.0169133,-0.00463964,0.066316,-166.059,-1.86092e+37,4.20781e+51
6.66016,0.0721912,0.0165478,0.0576629,0.0698538,-7.56017e-12,-2.65846e+37,-1.24864e+52
6.66992,-0.00307151,0.0161171,0.119965,0.0731702,166.059,-3.45599e+37,-2.91805e+52
6.67969,-0.0783342,0.0157219,0.182268,0.0762246,332.118,-4.25353e+37,-4.58747e+52
6.68945,-0.00307151,0.0152974,0.119965,0.0790056,166.059,-2.12676e+37,-9.23511e+51
6.69922,0.0721912,0.0148542,0.0576629,0.0814832,3.7744e-11,-4.8357e+24,2.74045e+52
6.70898,0.147454,0.0144362,-0.00463964,0.0836293,-166.059,2.12676e+37,6.4044e+52
6.71875,0.222717,0.0139546,-0.0669422,0.085473,-332.118,4.25353e+37,1.00684e+53
6.72852,0.147454,0.0134718,-0.00463964,0.0869609,-166.059,3.19015e+37,2.02688e+52
6.73828,0.0721912,0.0130192,0.0576629,0.0881201,-7.56017e-12,2.12676e+37,-6.0146e+52
6.74805,-0.00307151,0.0124929,0.119965,0.0889158,166.059,1.06338e+37,-1.40561e+53
6.75781,-0.0783342,0.0119898,0.182268,0.0893606,332.118,0,-2.20976e+53
6.76758,-0.00307151,0.0114888,0.119965,0.0894523,166.059,4.25353e+37,-4.4485e+52
6.77734,0.0721912,0.0109659,0.0576629,0.0891821,7.56017e-12,8.50706e+37,1.32006e+53
6.78711,0.147454,0.0104017,-0.00463964,0.0885955,-166.059,1.27606e+38,3.08496e+53
6.79687,0.222717,0.00988008,-0.0669422,0.0876689,-332.118,1.70141e+38,4.84987e+53
6.80664,0.147454,0.00934887,-0.00463964,0.0864287,-166.059,1.27606e+38,9.76336e+52
6.81641,0.0721912,0.00883289,0.0576629,0.0849151,7.50333e-12,8.50706e+37,-2.8972e+53
6.82617,-0.00307151,0.00828823,0.119965,0.083079,166.059,4.25353e+37,-6.77073e+53
6.83594,-0.0783342,0.00779511,0.182268,0.081012,332.118,0,-1.06443e+54
6.8457,-0.00307151,0.00732788,0.119965,0.0787166,166.059,-6.80565e+38,-2.14282e+53
6.85547,0.0721912,0.00687647,0.0576629,0.0762,2.26805e-11,-1.36113e+39,6.35863e+53
6.86523,0.147454,0.00645334,-0.00463964,0.0735157,-166.059,-2.04169e+39,1.48601e+54
6.875,0.222717,0.00603299,-0.0669422,0.0706437,-332.118,-2.72226e+39,2.33615e+54
6.88477,0.147454,0.00564785,-0.00463964,0.0676342,-166.059,-2.04169e+39,4.70295e+53
6.89453,0.0721912,0.00529582,0.0576629,0.0645263,7.50333e-12,-1.36113e+39,-1.39556e+54
6.9043,-0.00307151,0.00499729,0.119965,0.0613408,166.059,-6.80565e+38,-3.26142e+54
6.91406,-0.0783342,0.00469711,0.182268,0.0581101,332.118,0,-5.12728e+54
6.92383,-0.00307151,0.00442957,0.119965,0.0548404,166.059,-1.36113e+39,-1.03218e+54
6.93359,0.0721912,0.00419669,0.0576629,0.0515676,-7.50333e-12,-2.72226e+39,3.06292e+54
6.94336,0.147454,0.00400978,-0.00463964,0.0483296,-166.059,-4.08339e+39,7.15802e+54
6.95312,0.222717,0.00383906,-0.0669422,0.0451415,-332.118,-5.44452e+39,1.12531e+55
6.96289,0.147454,0.00369955,-0.00463964,0.0420172,-166.059,-6.80565e+39,2.26538e+54
6.97266,0.0721912,0.00360847,0.0576629,0.0389992,7.50333e-12,-8.16678e+39,-6.72235e+54
6.98242,-0.00307151,0.00358134,0.119965,0.0360578,166.059,-9.52791e+39,-1.57101e+55
6.99219,-0.0783342,0.00360858,0.182268,0.0332624,332.118,-1.0889e+40,-2.46978e+55
7.00195,-0.00307151,0.00371461,0.119965,0.0306037,166.059,-8.16678e+39,-4.97196e+54
7.01172,0.0721912,0.00388063,0.0576629,0.0280701,2.26805e-11,-5.44452e+39,1.47539e+55
7.02148,0.147454,0.00414229,-0.00463964,0.0257443,-166.059,-2.72226e+39,3.44797e+55
7.03125,0.222717,0.00453026,-0.0669422,0.023539,-332.118,0,5.42056e+55
7.04102,0.147454,0.00504199,-0.00463964,0.0215134,-166.059,0,1.09122e+55
7.05078,0.0721912,0.00571661,0.0576629,0.0196865,7.50333e-12,0,-3.23811e+55
7.06055,-0.00307151,0.00652975,0.119965,0.0180248,166.059,0,-7.56745e+55
7.07031,-0.0783342,0.00759366,0.182268,0.0165196,332.118,0,-1.18968e+56
7.08008,-0.00307151,0.00885401,0.119965,0.0151713,166.059,0,-2.39496e+55
7.08984,0.0721912,0.0103791,0.0576629,0.0140026,-7.50333e-12,0,7.10686e+55
7.09961,0.147454,0.0121155,-0.00463964,0.0129732,-166.059,0,1.66087e+56
7.10937,0.222717,0.014171,-0.0669422,0.0120709,-332.118,0,2.61105e+56
7.11914,0.147454,0.0165087,-0.00463964,0.0113082,-166.059,-8.71123e+40,5.25635e+55
7.12891,0.0721912,0.019102,0.0576629,0.0106226,7.50333e-12,-1.74225e+41,-1.55978e+56
7.13867,-0.00307151,0.0220349,0.119965,0.0100429,166.059,-2.61337e+41,-3.6452e+56
7.14844,-0.0783342,0.025218,0.182268,0.00954126,332.118,-3.48449e+41,-5.73061e+56
7.1582,-0.00307151,0.0286829,0.119965,0.00913488,166.059,-8.71123e+40,-1.15364e+56
7.16797,0.0721912,0.0323937,0.0576629,0.00877761,-7.50333e-12,1.74225e+41,3.42333e+56
7.17773,0.147454,0.0363228,-0.00463964,0.008453,-166.059,4.35561e+41,8.00031e+56
7.1875,0.222717,0.0404442,-0.0669422,0.0081985,-332.118,6.96898e+41,1.25773e+57
7.19727,0.147454,0.0447238,-0.00463964,0.00794985,-166.059,5.22674e+41,2.53195e+56
7.20703,0.0721912,0.0491006,0.0576629,0.00775506,3.7744e-11,3.48449e+41,-7.51337e+56
7.2168,-0.00307151,0.0535547,0.119965,0.00754236,166.059,1.74225e+41,-1.75587e+57
7.22656,-0.0783342,0.0580335,0.182268,0.0073829,332.118,0,-2.7604e+57
7.23633,-0.00307151,0.0625137,0.119965,0.00722971,166.059,0,-5.55701e+56
7.24609,0.0721912,0.066914,0.0576629,0.00707982,-7.50333e-12,0,1.649e+57
7.25586,0.147454,0.0712425,-0.00463964,0.00697772,-166.059,0,3.8537e+57
7.26562,0.222717,0.0754476,-0.0669422,0.00688494,-332.118,0,6.0584e+57
7.27539,0.147454,0.0794999,-0.00463964,0.00675231,-166.059,2.78759e+42,1.21963e+57
7.28516,0.0721912,0.0833674,0.0576629,0.00665314,0,5.57519e+42,-3.61915e+57
7.29492,-0.00307151,0.0870241,0.119965,0.00658104,166.059,8.36278e+42,-8.45792e+57
7.30469,-0.0783342,0.0904663,0.182268,0.00647959,332.118,1.11504e+43,-1.32967e+58
7.31445,-0.00307151,0.0936472,0.119965,0.00640544,166.059,-1.26765e+30,-2.67678e+57
7.32422,0.0721912,0.0965477,0.0576629,0.00634081,7.56017e-12,-1.11504e+43,7.94313e+57
7.33398,0.147454,0.0991883,-0.00463964,0.00625822,-166.059,-2.23007e+43,1.8563e+58
7.34375,0.222717,0.101501,-0.0669422,0.00618249,-332.118,-3.34511e+43,2.9183e+58
7.35352,0.147454,0.103509,-0.00463964,0.00611136,-166.059,-2.78759e+42,5.87487e+57
7.36328,0.0721912,0.105167,0.0576629,0.00602534,2.26237e-11,2.78759e+43,-1.74332e+58
7.37305,-0.00307151,0.106483,0.119965,0.00595063,166.059,5.85395e+43,-4.07413e+58
7.38281,-0.0783342,0.107466,0.182268,0.00589661,332.118,8.9203e+43,-6.40494e+58
7.39258,-0.00307151,0.108079,0.119965,0.00578725,166.059,2.23007e+43,-1.28939e+58
7.40234,0.0721912,0.108342,0.0576629,0.00568304,7.56017e-12,-4.46015e+43,3.82616e+58
7.41211,0.147454,0.108254,-0.00463964,0.00557886,-166.059,-1.11504e+44,8.94171e+58
7.42188,0.222717,0.107835,-0.0669422,0.00546407,-332.118,-1.78406e+44,1.40573e+59
7.43164,0.147454,0.107058,-0.00463964,0.00532409,-166.059,-8.9203e+43,2.82989e+58
7.44141,0.0721912,0.105969,0.0576629,0.00519507,-7.56017e-12,-4.06044e+30,-8.39748e+58
7.45117,-0.00307151,0.104553,0.119965,0.00504428,166.059,8.9203e+43,-1.96248e+59
7.46094,-0.0783342,0.102851,0.182268,0.00488083,332.118,1.78406e+44,-3.08522e+59
7.4707,-0.00307151,0.10087,0.119965,0.00469066,166.059,1.33804e+44,-6.21091e+58
7.48047,0.0721912,0.0986194,0.0576629,0.00451324,7.56017e-12,8.9203e+43,1.84304e+59
7.49023,0.147454,0.0961255,-0.00463964,0.0043345,-166.059,4.46015e+43,4.30717e+59
7.5,0.222717,0.0934138,-0.0669422,0.0041514,-332.118,0,6.7713e+59
7.50977,0.147454,0.0904894,-0.00463964,0.00398493,-166.059,3.56812e+44,1.36314e+59
7.51953,0.0721912,0.0874017,0.0576629,0.00380959,2.26237e-11,7.13624e+44,-4.04501e+59
7.5293,-0.00307151,0.0841412,0.119965,0.00365622,166.059,1.07044e+45,-9.45317e+59
7.53906,-0.0783342,0.0807689,0.182268,0.00353719,332.118,1.42725e+45,-1.48613e+60
7.54883,-0.00307151,0.0772976,0.119965,0.00345111,166.059,7.13624e+44,-2.99176e+59
7.55859,0.0721912,0.07377,0.0576629,0.00338684,7.56017e-12,3.24835e+31,8.87781e+59
7.56836,0.147454,0.0701648,-0.00463964,0.00338918,-166.059,-7.13624e+44,2.07474e+60
7.57812,0.222717,0.0665745,-0.0669422,0.00345782,-332.118,-1.42725e+45,3.26169e+60
7.58789,0.147454,0.0629769,-0.00463964,0.00360624,-166.059,-2.49768e+45,6.56617e+59
7.59766,0.0721912,0.0594094,0.0576629,0.00386777,-7.56017e-12,-3.56812e+45,-1.94846e+60
7.60742,-0.00307151,0.0559043,0.119965,0.00425525,166.059,-4.63856e+45,-4.55354e+60
7.61719,-0.0783342,0.05248,0.182268,0.0047579,332.118,-5.70899e+45,-7.15861e+60
7.62695,-0.00307151,0.0491471,0.119965,0.00542774,166.059,-5.70899e+45,-1.44111e+60
7.63672,0.0721912,0.0459428,0.0576629,0.00630615,7.56017e-12,-5.70899e+45,4.27639e+60
7.64648,0.147454,0.0428734,-0.00463964,0.00734824,-166.059,-5.70899e+45,9.99389e+60
7.65625,0.222717,0.0399655,-0.0669422,0.0085914,-332.118,-5.70899e+45,1.57114e+61
7.66602,0.147454,0.0372072,-0.00463964,0.0100919,-166.059,1.42725e+45,3.16289e+60
7.67578,0.0721912,0.034653,0.0576629,0.0118196,-3.7744e-11,8.56349e+45,-9.38561e+60
7.68555,-0.00307151,0.0322906,0.119965,0.0137926,166.059,1.56997e+46,-2.19341e+61
7.69531,-0.0783342,0.0301077,0.182268,0.0160018,332.118,2.2836e+46,-3.44826e+61
7.70508,-0.00307151,0.0281403,0.119965,0.0184619,166.059,5.70899e+45,-6.94176e+60
7.71484,0.0721912,0.026368,0.0576629,0.0211458,7.56017e-12,-1.1418e+46,2.05991e+61
7.72461,0.147454,0.0247936,-0.00463964,0.0240622,-166.059,-2.8545e+46,4.814e+61
7.73438,0.222717,0.0234229,-0.0669422,0.0271655,-332.118,-4.56719e+46,7.56808e+61
7.74414,0.147454,0.022203,-0.00463964,0.0304021,-166.059,-5.70899e+46,1.52354e+61
7.75391,0.0721912,0.0211637,0.0576629,0.0338204,-7.56017e-12,-6.85079e+46,-4.521e+61
7.76367,-0.00307151,0.0202631,0.119965,0.0373177,166.059,-7.99259e+46,-1.05655e+62
7.77344,-0.0783342,0.0195197,0.182268,0.0408772,332.118,-9.13439e+46,-1.66101e+62
7.7832,-0.00307151,0.0188815,0.119965,0.0444742,166.059,-6.85079e+46,-3.3438e+61
7.79297,0.0721912,0.0183387,0.0576629,0.0480404,-7.50333e-12,-4.56719e+46,9.92247e+61
7.80273,0.147454,0.0178994,-0.00463964,0.0515458,-166.059,-2.2836e+46,2.31887e+62
7.8125,0.222717,0.0175194,-0.0669422,0.0549648,-332.118,0,3.6455e+62
7.82227,0.147454,0.0172211,-0.00463964,0.0582703,-166.059,-9.13439e+46,7.33882e+61
7.83203,0.0721912,0.016944,0.0576629,0.0614132,-2.26805e-11,-1.82688e+47,-2.17774e+62
7.8418,-0.00307151,0.0167355,0.119965,0.0643823,166.059,-2.74032e+47,-5.08936e+62
7.85156,-0.0783342,0.0165303,0.182268,0.0671577,332.118,-3.65375e+47,-8.00097e+62
7.86133,-0.00307151,0.0163535,0.119965,0.0697063,166.059,-4.56719e+47,-1.61069e+62
7.87109,0.0721912,0.0162028,0.0576629,0.0720277,-7.50333e-12,-5.48063e+47,4.77959e+62
7.88086,0.147454,0.015993,-0.00463964,0.0741217,-166.059,-6.39407e+47,1.11699e+63
7.89062,0.222717,0.015862,-0.0669422,0.0759349,-332.118,-7.30751e+47,1.75602e+63
7.90039,0.147454,0.0156718,-0.00463964,0.0775106,-166.059,-5.48063e+47,3.53507e+62
7.91016,0.0721912,0.0154772,0.0576629,0.0788226,7.50333e-12,-3.65375e+47,-1.049e+63
7.91992,-0.00307151,0.015281,0.119965,0.0798509,166.059,-1.82688e+47,-2.45151e+63
7.92969,-0.0783342,0.0150065,0.182268,0.0806344,332.118,0,-3.85402e+63
7.93945,-0.00307151,0.0147497,0.119965,0.0811201,166.059,-7.30751e+47,-7.7586e+62
7.94922,0.0721912,0.0144417,0.0576629,0.0813509,-7.50333e-12,-1.4615e+48,2.3023e+63
7.95898,0.147454,0.0140783,-0.00463964,0.0813251,-166.059,-2.19225e+48,5.38046e+63
7.96875,0.222717,0.0137081,-0.0669422,0.0810173,-332.118,-2.923e+48,8.45863e+63
7.97852,0.147454,0.0132718,-0.00463964,0.0804635,-166.059,3.65375e+48,1.70282e+63
7.98828,0.0721912,0.0128051,0.0576629,0.0796815,-3.01839e-11,1.02305e+49,-5.05298e+63
7.99805,-0.00307151,0.0123171,0.119965,0.0786511,166.059,1.68073e+49,-1.18088e+64
8.00781,-0.0783342,0.0117908,0.182268,0.0774018,332.118,2.3384e+49,-1.85646e+64
8.01758,-0.00307151,0.0112265,0.119965,0.0759338,166.059,1.1692e+49,-3.73727e+63
8.02734,0.0721912,0.0106677,0.0576629,0.0742934,1.50635e-11,1.06442e+36,1.10901e+64
8.03711,0.147454,0.0100739,-0.00463964,0.0724723,-166.059,-1.1692e+49,2.59174e+64
8.04688,0.222717,0.0094519,-0.0669422,0.0704646,-332.118,-2.3384e+49,4.07447e+64
8.05664,0.222717,0.00882448,-0.0669422,0.0683329,-332.118,-2.3384e+49,4.07447e+64
8.06641,0.222717,0.00821678,-0.0669422,0.0660507,-332.118,-2.3384e+49,4.07447e+64
8.07617,0.222717,0.00758643,-0.0669422,0.0636645,-332.118,-2.3384e+49,4.07447e+64
8.08594,0.222717,0.0069733,-0.0669422,0.0611807,-332.118,-2.3384e+49,4.07447e+64


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_5.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-322.28388086200675, LMmax=322.28388086200675,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,-5.00191e-06,2.5166e-05,-5.30441e-10,-1.5498e-05,0.000647533,0,-1.09545e-07
0.00976562,0.000799142,-4.24512e-05,8.48019e-08,-1.61426e-05,-0.10388,5.42101e-21,1.75522e-05
0.0195312,0.00160329,6.59766e-05,1.70134e-07,-3.48633e-06,-0.208408,1.0842e-20,3.5214e-05
0.0292969,0.00240743,0.000840059,2.55467e-07,-1.3418e-05,-0.312936,1.6263e-20,5.28758e-05
0.0390625,0.00321158,0.00181928,3.40799e-07,-4.6875e-06,-0.417464,2.1684e-20,7.05376e-05
0.0488281,0.00401572,0.00332886,4.26131e-07,-1.27148e-05,-0.521991,2.71051e-20,8.81993e-05
0.0585937,0.00678692,0.0056635,6.78221e-07,-1.13379e-05,-0.537844,2.71051e-20,0.000108199
0.0683594,0.00955812,0.00833789,9.30311e-07,-7.03125e-07,-0.553696,2.71051e-20,0.000128198
0.078125,0.0123293,0.0108947,1.1824e-06,-1.64063e-06,-0.569548,2.71051e-20,0.000148197
0.0878906,0.0151005,0.0137114,1.43449e-06,-7.4707e-06,-0.5854,2.71051e-20,0.000168196
0.0976562,0.0178717,0.0168122,1.68658e-06,-1.13965e-05,-0.601252,2.71051e-20,0.000188195
0.107422,0.0213824,0.0200272,1.18451e-07,-7.79297e-06,-0.552338,2.1684e-20,0.000177129
0.117187,0.0248931,0.0232619,-1.44968e-06,-5.30273e-06,-0.503424,1.6263e-20,0.000166064
0.126953,0.0284039,0.0265897,-3.01781e-06,-1.6875e-05,-0.45451,1.0842e-20,0.000154998
0.136719,0.0319146,0.0300524,-4.58593e-06,-5.06836e-06,-0.405595,5.42101e-21,0.000143932
0.146484,0.0354253,0.0335172,-6.15406e-06,-1.11914e-05,-0.356681,0,0.000132866
0.15625,0.03872,0.0369762,-3.25244e-06,-1.01074e-05,-1.54866,0,0.000331376
0.166016,0.0420147,0.0401998,-3.50807e-07,-3.48633e-06,-2.74064,0,0.000529885
0.175781,0.0453095,0.0431774,2.55082e-06,-1.27734e-05,-3.93262,0,0.000728395
0.185547,0.0486042,0.0462811,5.45245e-06,-1.16895e-05,-5.1246,0,0.000926905
0.195312,0.0518989,0.0493123,8.35408e-06,-9.28711e-06,-6.31657,0,0.00112541
0.205078,0.0542811,0.0519278,1.84214e-05,-8.78906e-06,-17.6923,-3.46945e-19,0.00325004
0.214844,0.0566633,0.0543616,2.84887e-05,-3.04687e-06,-29.068,-6.93889e-19,0.00537466
0.224609,0.0590455,0.056773,3.8556e-05,-1.23926e-05,-40.4437,-1.04083e-18,0.00749929
0.234375,0.0614277,0.0589807,4.86233e-05,-1.20117e-06,-51.8194,-1.38778e-18,0.00962391
0.244141,0.0638099,0.0607737,5.86905e-05,-1.27148e-05,-63.1951,-1.73472e-18,0.0117485
0.253906,0.0650607,0.0623764,7.9285e-05,-1.77246e-05,-75.616,-1.38778e-18,0.0156706
0.263672,0.0663115,0.0637655,9.98794e-05,-7.91016e-06,-88.0368,-1.04083e-18,0.0195926
0.273437,0.0675624,0.0649216,0.000120474,-1.03125e-05,-100.458,-6.93889e-19,0.0235147
0.283203,0.0688132,0.0657982,0.000141068,-3.80859e-07,-112.878,-3.46945e-19,0.0274367
0.292969,0.070064,0.0663888,0.000161663,-4.48242e-06,-125.299,0,0.0313588
0.302734,0.0700397,0.0667857,5.76551e-05,-1.2334e-05,-141.739,0,0.0356771
0.3125,0.0700154,0.0670135,-4.63523e-05,-2.1709e-05,-158.179,0,0.0399955
0.322266,0.0699911,0.0670498,-0.00015036,-2.66602e-06,-174.619,0,0.0443139
0.332031,0.0699668,0.0666997,-0.000254367,-5.12695e-06,-191.06,0,0.0486323
0.341797,0.0699424,0.0660287,-0.000358375,-5.77148e-06,-207.5,0,0.0529507
0.351562,0.0678281,0.065389,-0.000284664,-6.12305e-06,-209.527,0,0.0559934
0.361328,0.0657138,0.0645749,-0.000210953,-9.28711e-06,-211.554,0,0.0590362
0.371094,0.0635995,0.0634875,-0.000137242,-1.10742e-05,-213.582,0,0.0620789
0.380859,0.0614851,0.0622238,-6.35313e-05,-9.375e-07,-215.609,0,0.0651217
0.390625,0.0593708,0.0608368,1.01796e-05,-7.70508e-06,-217.636,0,0.0681644
0.400391,0.0540564,0.0593133,-0.000180781,-2.28516e-06,-228.092,0,0.0700479
0.410156,0.0487419,0.0576073,-0.000371741,-8.23242e-06,-238.548,0,0.0719314
0.419922,0.0434275,0.0557329,-0.000562701,-4.80469e-06,-249.003,0,0.0738149
0.429687,0.0381131,0.0537642,-0.000753661,-6.00586e-06,-259.459,0,0.0756984
0.439453,0.0327986,0.051775,-0.000944621,-1.86035e-05,-269.914,0,0.0775819
0.449219,0.0281272,0.0497166,-0.00056671,2.34375e-06,-249.296,0,0.0767268
0.458984,0.0234557,0.0473981,-0.000188798,1.52344e-06,-228.678,0,0.0758716
0.46875,0.0187843,0.0447785,0.000189114,3.28125e-06,-208.059,0,0.0750164
0.478516,0.0141128,0.0421042,0.000567026,-1.23926e-05,-187.441,0,0.0741612
0.488281,0.00944139,0.0395313,0.000944938,-4.39453e-07,-166.823,0,0.0733061
0.498047,0.0041541,0.0368993,0.000482702,-8.78906e-07,-184.196,2.77556e-18,0.072709
0.507812,-0.00113318,0.0342784,2.04655e-05,4.16016e-06,-201.569,5.55112e-18,0.072112
0.517578,-0.00642047,0.0317565,-0.000441771,3.22266e-06,-218.943,8.32667e-18,0.0715149
0.527344,-0.0117078,0.0292891,-0.000904007,1.7959e-05,-236.316,1.11022e-17,0.0709179
0.537109,-0.016995,0.0268518,-0.00136624,7.68457e-05,-253.69,1.38778e-17,0.0703208
0.546875,-0.0166768,0.0244611,0.00100988,0.000170391,-196.926,1.11022e-17,0.0655466
0.556641,-0.0163586,0.0221186,0.00338601,0.00036082,-140.162,8.32667e-18,0.0607724
0.566406,-0.0160404,0.019848,0.00576214,0.000730459,-83.398,5.55112e-18,0.0559982
0.576172,-0.0157223,0.0176245,0.00813827,0.00140531,-26.6341,2.77556e-18,0.051224
0.585937,-0.0154041,0.0155939,0.0105144,0.00248889,30.1297,0,0.0464498
0.595703,-0.0163897,0.0135998,0.0160921,0.00422388,-26.5995,0,0.0445895
0.605469,-0.0173754,0.0117659,0.0216698,0.00674927,-83.3287,0,0.0427291
0.615234,-0.018361,0.0102357,0.0272475,0.010233,-140.058,0,0.0408687
0.625,-0.0193467,0.00880037,0.0328252,0.0147277,-196.787,0,0.0390084
0.634766,-0.0203323,0.00754154,0.0384029,0.0201993,-253.516,0,0.037148
0.644531,-0.0117902,0.00655459,0.0499849,0.0264617,-137.041,2.77556e-18,0.0289616
0.654297,-0.00324814,0.00600129,0.0615669,0.0332484,-20.5653,5.55112e-18,0.0207751
0.664062,0.00529395,0.00560985,0.0731489,0.0402637,95.9102,8.32667e-18,0.0125887
0.673828,0.013836,0.00535421,0.0847309,0.0472417,212.386,1.11022e-17,0.00440227
0.683594,0.0223781,0.00520526,0.0963129,0.0540977,328.861,1.38778e-17,-0.00378417
0.693359,0.019287,0.005047,0.101905,0.0607711,197.317,8.32667e-18,0.000280681
0.703125,0.0161959,0.00477738,0.107498,0.067347,65.7722,2.77556e-18,0.00434553
0.712891,0.0131048,0.00448869,0.113091,0.0738783,-65.7722,-2.77556e-18,0.00841039
0.722656,0.0100137,0.00422769,0.118683,0.0802782,-197.317,-8.32667e-18,0.0124752
0.732422,0.00692259,0.00401997,0.124276,0.0864883,-328.861,-1.38778e-17,0.0165401
0.742187,0.0223529,0.00391579,0.134579,0.0923056,-197.317,-1.11022e-17,0.00387367
0.751953,0.0377832,0.00386487,0.144883,0.0976137,-65.7722,-8.32667e-18,-0.00879275
0.761719,0.0532135,0.0037459,0.155187,0.102384,65.7722,-5.55112e-18,-0.0214592
0.771484,0.0686438,0.00359165,0.16549,0.106648,197.317,-2.77556e-18,-0.0341256
0.78125,0.0840741,0.00347426,0.175794,0.110448,328.861,0,-0.046792
0.791016,0.0632984,0.00335851,0.168619,0.113794,197.317,5.55112e-18,-0.0274283
0.800781,0.0425227,0.0032105,0.161443,0.116583,65.7722,1.11022e-17,-0.00806468
0.810547,0.021747,0.00311147,0.154268,0.118753,-65.7722,1.66533e-17,0.011299
0.820312,0.000971316,0.00306604,0.147093,0.120272,-197.317,2.22045e-17,0.0306626
0.830078,-0.0198044,0.00301626,0.139917,0.121168,-328.861,2.77556e-17,0.0500263
0.839844,0.0112924,0.00294929,0.148388,0.121512,-197.317,2.22045e-17,0.0209555
0.849609,0.0423891,0.00286518,0.156858,0.121325,-65.7722,1.66533e-17,-0.00811524
0.859375,0.0734858,0.00274468,0.165328,0.120618,65.7722,1.11022e-17,-0.037186
0.869141,0.104583,0.00268081,0.173798,0.119328,197.317,5.55112e-18,-0.0662568
0.878906,0.135679,0.00266833,0.182268,0.117491,328.861,0,-0.0953275
0.888672,0.0928766,0.00264255,0.155849,0.115119,197.317,0,-0.0425538
0.898437,0.0500739,0.00255393,0.129431,0.112342,65.7722,0,0.0102199
0.908203,0.00727119,0.00248396,0.103012,0.109198,-65.7722,0,0.0629937
0.917969,-0.0355315,0.00244184,0.0765938,0.105682,-197.317,0,0.115767
0.927734,-0.0783342,0.00242042,0.0501752,0.101751,-328.861,0,0.168541
0.9375,-0.0181241,0.00237366,0.0765938,0.0974349,-197.317,4.44089e-17,0.088684
0.947266,0.0420861,0.00233153,0.103012,0.0927279,-65.7722,8.88178e-17,0.00882676
0.957031,0.102296,0.00228448,0.129431,0.0877172,65.7722,1.33227e-16,-0.0710304
0.966797,0.162506,0.00224432,0.155849,0.082533,197.317,1.77636e-16,-0.150888
0.976562,0.222717,0.00220986,0.182268,0.0772739,328.861,2.22045e-16,-0.230745
0.986328,0.162506,0.00216114,0.132426,0.07203,197.317,1.77636e-16,-0.090035
0.996094,0.102296,0.00211813,0.0825839,0.0668672,65.7722,1.33227e-16,0.0506748
1.00586,0.0420861,0.00212801,0.0327419,0.0618403,-65.7722,8.88178e-17,0.191385
1.01562,-0.0181241,0.00213729,-0.0171001,0.0569819,-197.317,4.44089e-17,0.332094
1.02539,-0.0783342,0.00207293,-0.0669422,0.0522798,-328.861,0,0.472804
1.03516,-0.0181241,0.00202269,-0.0171001,0.0476157,-197.317,8.88178e-17,0.252638
1.04492,0.0420861,0.00198038,0.0327419,0.0430551,-65.7722,1.77636e-16,0.0324714
1.05469,0.102296,0.001949,0.0825839,0.0386048,65.7722,2.66454e-16,-0.187695
1.06445,0.162506,0.00194458,0.132426,0.0342841,197.317,3.55271e-16,-0.407861
1.07422,0.222717,0.00194871,0.182268,0.030137,328.861,4.44089e-16,-0.628028
1.08398,0.162506,0.00193831,0.132426,0.0261289,197.317,3.55271e-16,-0.256209
1.09375,0.102296,0.00193104,0.0825839,0.0222843,65.7722,2.66454e-16,0.11561
1.10352,0.0420861,0.00191379,0.0327419,0.0185743,-65.7722,1.77636e-16,0.48743
1.11328,-0.0181241,0.00193998,-0.0171001,0.0151729,-197.317,8.88178e-17,0.859249
1.12305,-0.0783342,0.00200314,-0.0669422,0.0120551,-328.861,0,1.23107
1.13281,-0.0181241,0.00219563,-0.0171001,0.00928321,-197.317,-1.77636e-16,0.625512
1.14258,0.0420861,0.00251769,0.0327419,0.00684996,-65.7722,-3.55271e-16,0.0199559
1.15234,0.102296,0.00300489,0.0825839,0.00474973,65.7722,-5.32907e-16,-0.5856
1.16211,0.162506,0.00374763,0.132426,0.00308883,197.317,-7.10543e-16,-1.19116
1.17187,0.222717,0.00490532,0.182268,0.00178271,328.861,-8.88178e-16,-1.79671
1.18164,0.162506,0.00655181,0.132426,0.00083918,197.317,-3.55271e-16,-0.802577
1.19141,0.102296,0.00886286,0.0825839,8.44336e-05,65.7722,1.77636e-16,0.191558
1.20117,0.0420861,0.0119027,0.0327419,-0.000460957,-65.7722,7.10543e-16,1.18569
1.21094,-0.0181241,0.0157978,-0.0171001,-0.000947461,-197.317,1.24345e-15,2.17983
1.2207,-0.0783342,0.0206092,-0.0669422,-0.00139178,-328.861,1.77636e-15,3.17396
1.23047,-0.0181241,0.0262104,-0.0171001,-0.00180595,-197.317,-7.10543e-16,1.53432
1.24023,0.0420861,0.0326129,0.0327419,-0.00224862,-65.7722,-3.19744e-15,-0.105317
1.25,0.102296,0.0396032,0.0825839,-0.0025923,65.7722,-5.68434e-15,-1.74496
1.25977,0.162506,0.0470551,0.132426,-0.00281572,197.317,-8.17124e-15,-3.3846
1.26953,0.222717,0.0547617,0.182268,-0.00285044,328.861,-1.06581e-14,-5.02424
1.2793,0.162506,0.0625063,0.132426,-0.00274843,197.317,-1.06581e-14,-2.3393
1.28906,0.102296,0.0701675,0.0825839,-0.00248215,65.7722,-1.06581e-14,0.345633
1.29883,0.0420861,0.0776923,0.0327419,-0.00213592,-65.7722,-1.06581e-14,3.03057
1.30859,-0.0181241,0.0850836,-0.0171001,-0.00171229,-197.317,-1.06581e-14,5.7155
1.31836,-0.0783342,0.0923054,-0.0669422,-0.00123835,-328.861,-1.06581e-14,8.40044
1.32812,-0.0181241,0.0993723,-0.0171001,-0.000782314,-197.317,-1.13687e-14,3.97846
1.33789,0.0420861,0.106203,0.0327419,-0.000265459,-65.7722,-1.20792e-14,-0.443511
1.34766,0.102296,0.112726,0.0825839,0.00031377,65.7722,-1.27898e-14,-4.86549
1.35742,0.162506,0.118787,0.132426,0.000975615,197.317,-1.35003e-14,-9.28746
1.36719,0.222717,0.124333,0.182268,0.0017277,328.861,-1.42109e-14,-13.7094
1.37695,0.162506,0.129292,0.132426,0.00256582,197.317,-1.42109e-14,-6.44503
1.38672,0.102296,0.133675,0.0825839,0.00346805,65.7722,-1.42109e-14,0.819383
1.39648,0.0420861,0.137511,0.0327419,0.00449186,-65.7722,-1.42109e-14,8.08379
1.40625,-0.0181241,0.140836,-0.0171001,0.00555495,-197.317,-1.42109e-14,15.3482
1.41602,-0.0783342,0.143591,-0.0669422,0.00658488,-328.861,-1.42109e-14,22.6126
1.42578,-0.0181241,0.145738,-0.0171001,0.00748998,-197.317,-1.7053e-14,10.6805
1.43555,0.0420861,0.147299,0.0327419,0.00818748,-65.7722,-1.98952e-14,-1.25164
1.44531,0.102296,0.148206,0.0825839,0.00874143,65.7722,-2.27374e-14,-13.1838
1.45508,0.162506,0.148478,0.132426,0.00906284,197.317,-2.55795e-14,-25.1159
1.46484,0.222717,0.148147,0.182268,0.00921958,328.861,-2.84217e-14,-37.048
1.47461,0.162506,0.147259,0.132426,0.00917745,197.317,-1.13687e-14,-17.4299
1.48437,0.102296,0.14587,0.0825839,0.00896962,65.7722,5.68434e-15,2.18814
1.49414,0.0420861,0.143991,0.0327419,0.00861029,-65.7722,2.27374e-14,21.8062
1.50391,-0.0181241,0.141605,-0.0171001,0.00807979,-197.317,3.97904e-14,41.4243
1.51367,-0.0783342,0.138731,-0.0669422,0.00743268,-328.861,5.68434e-14,61.0424
1.52344,-0.0181241,0.135415,-0.0171001,0.00663524,-197.317,3.41061e-14,28.8128
1.5332,0.0420861,0.131685,0.0327419,0.00578194,-65.7722,1.13687e-14,-3.41685
1.54297,0.102296,0.127604,0.0825839,0.00488634,65.7722,-1.13687e-14,-35.6464
1.55273,0.162506,0.123221,0.132426,0.00393091,197.317,-3.41061e-14,-67.876
1.5625,0.222717,0.11858,0.182268,0.00293221,328.861,-5.68434e-14,-100.106
1.57227,0.162506,0.113688,0.132426,0.00195123,197.317,-6.82121e-14,-47.1353
1.58203,0.102296,0.108576,0.0825839,0.000952646,65.7722,-7.95808e-14,5.83511
1.5918,0.0420861,0.103279,0.0327419,-5.56641e-06,-65.7722,-9.09495e-14,58.8055
1.60156,-0.0181241,0.0978464,-0.0171001,-0.000946904,-197.317,-1.02318e-13,111.776
1.61133,-0.0783342,0.0923385,-0.0669422,-0.00186838,-328.861,-1.13687e-13,164.746
1.62109,-0.0181241,0.0867671,-0.0171001,-0.00268562,-197.317,-4.13994e-27,77.6996
1.63086,0.0420861,0.0811979,0.0327419,-0.00342738,-65.7722,1.13687e-13,-9.34703
1.64062,0.102296,0.0756148,0.0825839,-0.00410839,65.7722,2.27374e-13,-96.3937
1.65039,0.162506,0.0700608,0.132426,-0.00468023,197.317,3.41061e-13,-183.44
1.66016,0.222717,0.0645758,0.182268,-0.00517603,328.861,4.54747e-13,-270.487
1.66992,0.162506,0.0591781,0.132426,-0.00560124,197.317,2.27374e-13,-127.441
1.67969,0.102296,0.0539333,0.0825839,-0.00591533,65.7722,1.65598e-26,15.6055
1.68945,0.0420861,0.0488272,0.0327419,-0.00610116,-65.7722,-2.27374e-13,158.652
1.69922,-0.0181241,0.043905,-0.0171001,-0.00618618,-197.317,-4.54747e-13,301.698
1.70898,-0.0783342,0.0391556,-0.0669422,-0.00615416,-328.861,-6.82121e-13,444.744
1.71875,-0.0181241,0.0346472,-0.0171001,-0.00590769,-197.317,-4.54747e-13,209.658
1.72852,0.0420861,0.0303919,0.0327419,-0.00548842,-65.7722,-2.27374e-13,-25.429
1.73828,0.102296,0.0264286,0.0825839,-0.00480867,65.7722,0,-260.516
1.74805,0.162506,0.0227339,0.132426,-0.00380728,197.317,2.27374e-13,-495.602
1.75781,0.222717,0.0193644,0.182268,-0.0024242,328.861,4.54747e-13,-730.689
1.76758,0.162506,0.0162961,0.132426,-0.000608262,197.317,1.65598e-26,-344.382
1.77734,0.102296,0.0135477,0.0825839,0.00175389,65.7722,-4.54747e-13,41.9245
1.78711,0.0420861,0.0112026,0.0327419,0.00475143,-65.7722,-9.09495e-13,428.231
1.79687,-0.0181241,0.00922603,-0.0171001,0.00839089,-197.317,-1.36424e-12,814.538
1.80664,-0.0783342,0.00760131,-0.0669422,0.0127034,-328.861,-1.81899e-12,1200.84
1.81641,-0.0181241,0.00635985,-0.0171001,0.0177083,-197.317,-5.45697e-13,565.988
1.82617,0.0420861,0.00547046,0.0327419,0.023247,-65.7722,7.27596e-13,-68.8694
1.83594,0.102296,0.00485259,0.0825839,0.0293282,65.7722,2.00089e-12,-703.726
1.8457,0.162506,0.0045051,0.132426,0.0357677,197.317,3.27418e-12,-1338.58
1.85547,0.222717,0.00429814,0.182268,0.0423839,328.861,4.54747e-12,-1973.44
1.86523,0.162506,0.00415195,0.132426,0.0490995,197.317,3.27418e-12,-930.166
1.875,0.102296,0.00392414,0.0825839,0.0557183,65.7722,2.00089e-12,113.109
1.88477,0.0420861,0.00361195,0.0327419,0.0621824,-65.7722,7.27596e-13,1156.38
1.89453,-0.0181241,0.00323637,-0.0171001,0.0683811,-197.317,-5.45697e-13,2199.66
1.9043,-0.0783342,0.00287238,-0.0669422,0.0742973,-328.861,-1.81899e-12,3242.93
1.91406,-0.0181241,0.0025834,-0.0171001,0.0799332,-197.317,-1.45519e-12,1528.47
1.92383,0.0420861,0.00245379,0.0327419,0.0853119,-65.7722,-1.09139e-12,-186.003
1.93359,0.102296,0.00248013,0.0825839,0.0904006,65.7722,-7.27596e-13,-1900.47
1.94336,0.162506,0.00266095,0.132426,0.0951418,197.317,-3.63798e-13,-3614.94
1.95312,0.222717,0.00290414,0.182268,0.0994753,328.861,0,-5329.41
1.96289,0.162506,0.00313283,0.132426,0.103363,197.317,-1.45519e-12,-2511.94
1.97266,0.102296,0.00325726,0.0825839,0.106715,65.7722,-2.91038e-12,305.532
1.98242,0.0420861,0.00321387,0.0327419,0.109507,-65.7722,-4.36557e-12,3123
1.99219,-0.0181241,0.00302121,-0.0171001,0.111741,-197.317,-5.82077e-12,5940.47
2.00195,-0.0783342,0.00271711,-0.0669422,0.113408,-328.861,-7.27596e-12,8757.94
2.01172,-0.0181241,0.00238102,-0.0171001,0.114568,-197.317,-7.27596e-12,4127.87
2.02148,0.0420861,0.00204313,0.0327419,0.115202,-65.7722,-7.27596e-12,-502.199
2.03125,0.102296,0.00172942,0.0825839,0.115365,65.7722,-7.27596e-12,-5132.27
2.04102,0.162506,0.00141064,0.132426,0.114999,197.317,-7.27596e-12,-9762.34
2.05078,0.222717,0.00107528,0.182268,0.114124,328.861,-7.27596e-12,-14392.4
2.06055,0.162506,0.000781494,0.132426,0.112775,197.317,1.32478e-25,-6783.58
2.07031,0.102296,0.000504551,0.0825839,0.110916,65.7722,7.27596e-12,825.249
2.08008,0.0420861,0.000345732,0.0327419,0.108635,-65.7722,1.45519e-11,8434.08
2.08984,-0.0181241,0.00028708,-0.0171001,0.10591,-197.317,2.18279e-11,16042.9
2.09961,-0.0783342,0.000344824,-0.0669422,0.102872,-328.861,2.91038e-11,23651.7
2.10937,-0.0181241,0.000526055,-0.0171001,0.0994828,-197.317,1.74623e-11,11147.8
2.11914,0.0420861,0.000797959,0.0327419,0.0958455,-65.7722,5.82077e-12,-1356.1
2.12891,0.102296,0.00113001,0.0825839,0.0919105,65.7722,-5.82077e-12,-13860
2.13867,0.162506,0.00151354,0.132426,0.0877455,197.317,-1.74623e-11,-26363.9
2.14844,0.222717,0.00189659,0.182268,0.0834086,328.861,-2.91038e-11,-38867.8
2.1582,0.162506,0.00227291,0.132426,0.0788963,197.317,-3.49246e-11,-18319.6
2.16797,0.102296,0.00265359,0.0825839,0.0742948,65.7722,-4.07454e-11,2228.73
2.17773,0.0420861,0.00303688,0.0327419,0.0696333,-65.7722,-4.65661e-11,22777
2.1875,-0.0181241,0.00341739,-0.0171001,0.0649434,-197.317,-5.23869e-11,43325.3
2.19727,-0.0783342,0.00371244,-0.0669422,0.0602792,-328.861,-5.82077e-11,63873.6
2.20703,-0.0181241,0.00392212,-0.0171001,0.055636,-197.317,-2.32831e-11,30105.6
2.2168,0.0420861,0.00398373,0.0327419,0.0510441,-65.7722,1.16415e-11,-3662.3
2.22656,0.102296,0.00394925,0.0825839,0.046532,65.7722,4.65661e-11,-37430.2
2.23633,0.162506,0.00384642,0.132426,0.0421455,197.317,8.14907e-11,-71198.2
2.24609,0.222717,0.00369747,0.182268,0.0379269,328.861,1.16415e-10,-104966
2.25586,0.162506,0.00347716,0.132426,0.0338669,197.317,9.31323e-11,-49473.7
2.26562,0.102296,0.00320045,0.0825839,0.0300317,65.7722,6.98492e-11,6018.75
2.27539,0.0420861,0.0028582,0.0327419,0.0264124,-65.7722,4.65661e-11,61511.2
2.28516,-0.0181241,0.00247239,-0.0171001,0.0230477,-197.317,2.32831e-11,117004
2.29492,-0.0783342,0.0021094,-0.0669422,0.0199901,-328.861,0,172496
2.30469,-0.0181241,0.00182074,-0.0171001,0.0172317,-197.317,0,81302.7
2.31445,0.0420861,0.00163491,0.0327419,0.0148102,-65.7722,0,-9890.57
2.32422,0.102296,0.00166655,0.0825839,0.012718,65.7722,0,-101084
2.33398,0.162506,0.00195085,0.132426,0.0110256,197.317,0,-192277
2.34375,0.222717,0.00258952,0.182268,0.00960064,328.861,0,-283471
2.35352,0.162506,0.00364793,0.132426,0.00849671,197.317,9.31323e-11,-133608
2.36328,0.102296,0.00520119,0.0825839,0.00764508,65.7722,1.86265e-10,16253.9
2.37305,0.0420861,0.00735812,0.0327419,0.0070079,-65.7722,2.79397e-10,166116
2.38281,-0.0181241,0.0101721,-0.0171001,0.00656276,-197.317,3.72529e-10,315978
2.39258,-0.0783342,0.0136557,-0.0669422,0.00619383,-328.861,4.65661e-10,465841
2.40234,-0.0181241,0.0178207,-0.0171001,0.00588422,-197.317,2.79397e-10,219565
2.41211,0.0420861,0.0227192,0.0327419,0.00562497,-65.7722,9.31323e-11,-26710.6
2.42187,0.102296,0.0282596,0.0825839,0.00531803,65.7722,-9.31323e-11,-272986
2.43164,0.162506,0.0344061,0.132426,0.00502107,197.317,-2.79397e-10,-519262
2.44141,0.222717,0.0410728,0.182268,0.0047093,328.861,-4.65661e-10,-765537
2.45117,0.162506,0.0481492,0.132426,0.00441932,197.317,-3.72529e-10,-360821
2.46094,0.102296,0.0555251,0.0825839,0.00412541,65.7722,-2.79397e-10,43894.9
2.4707,0.0420861,0.0630502,0.0327419,0.00383672,-65.7722,-1.86265e-10,448611
2.48047,-0.0181241,0.0705909,-0.0171001,0.00360176,-197.317,-9.31323e-11,853327
2.49023,-0.0783342,0.0780698,-0.0669422,0.00342105,-328.861,0,1.25804e+06
2.5,-0.0181241,0.0853977,-0.0171001,0.00326982,-197.317,7.45058e-10,592954
2.50977,0.0420861,0.0925354,0.0327419,0.00316078,-65.7722,1.49012e-09,-72134.5
2.51953,0.102296,0.0994584,0.0825839,0.00301424,65.7722,2.23517e-09,-737223
2.5293,0.162506,0.106128,0.132426,0.00287212,197.317,2.98023e-09,-1.40231e+06
2.53906,0.222717,0.112516,0.182268,0.00272438,328.861,3.72529e-09,-2.0674e+06
2.54883,0.162506,0.118553,0.132426,0.00254821,197.317,2.98023e-09,-974430
2.55859,0.102296,0.124153,0.0825839,0.00240674,65.7722,2.23517e-09,118542
2.56836,0.0420861,0.129229,0.0327419,0.00225527,-65.7722,1.49012e-09,1.21151e+06
2.57812,-0.0181241,0.133713,-0.0171001,0.00214646,-197.317,7.45058e-10,2.30448e+06
2.58789,-0.0783342,0.137505,-0.0669422,0.00205148,-328.861,0,3.39746e+06
2.59766,-0.0181241,0.140615,-0.0171001,0.00196266,-197.317,-7.45058e-10,1.60133e+06
2.60742,0.0420861,0.143036,0.0327419,0.00184313,-65.7722,-1.49012e-09,-194805
2.61719,0.102296,0.144788,0.0825839,0.00174378,65.7722,-2.23517e-09,-1.99094e+06
2.62695,0.162506,0.145921,0.132426,0.00165466,197.317,-2.98023e-09,-3.78707e+06
2.63672,0.222717,0.14642,0.182268,0.00153624,328.861,-3.72529e-09,-5.5832e+06
2.64648,0.162506,0.146319,0.132426,0.00144357,197.317,-4.47035e-09,-2.63153e+06
2.65625,0.102296,0.145575,0.0825839,0.00133834,65.7722,-5.21541e-09,320133
2.66602,0.0420861,0.144212,0.0327419,0.00128235,-65.7722,-5.96046e-09,3.2718e+06
2.67578,-0.0181241,0.142215,-0.0171001,0.00118951,-197.317,-6.70552e-09,6.22346e+06
2.68555,-0.0783342,0.139658,-0.0669422,0.00111993,-328.861,-7.45058e-09,9.17513e+06
2.69531,-0.0181241,0.136576,-0.0171001,0.00106295,-197.317,-7.45058e-09,4.32452e+06
2.70508,0.0420861,0.132994,0.0327419,0.000955635,-65.7722,-7.45058e-09,-526089
2.71484,0.102296,0.12899,0.0825839,0.00089833,65.7722,-7.45058e-09,-5.3767e+06
2.72461,0.162506,0.124574,0.132426,0.000817031,197.317,-7.45058e-09,-1.02273e+07
2.73437,0.222717,0.119804,0.182268,0.000760811,328.861,-7.45058e-09,-1.50779e+07
2.74414,0.162506,0.114707,0.132426,0.000697764,197.317,-5.96046e-09,-7.10669e+06
2.75391,0.102296,0.109347,0.0825839,0.000638496,65.7722,-4.47035e-09,864547
2.76367,0.0420861,0.103732,0.0327419,0.000592324,-65.7722,-2.98023e-09,8.83578e+06
2.77344,-0.0181241,0.0979398,-0.0171001,0.000530156,-197.317,-1.49012e-09,1.6807e+07
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-328.861,0,2.47782e+07
2.79297,-0.0181241,0.0860265,-0.0171001,0.000390117,-197.317,-1.19209e-08,1.16787e+07
2.80273,0.0420861,0.0800208,0.0327419,0.000310225,-65.7722,-2.38419e-08,-1.42075e+06
2.8125,0.102296,0.0740642,0.0825839,0.000254766,65.7722,-3.57628e-08,-1.45202e+07
2.82227,0.162506,0.0681611,0.132426,0.000213135,197.317,-4.76837e-08,-2.76197e+07
2.83203,0.222717,0.0623513,0.182268,0.000175313,328.861,-5.96046e-08,-4.07192e+07
2.8418,0.162506,0.0566735,0.132426,0.000201504,197.317,-6.55651e-08,-1.91922e+07
2.85156,0.102296,0.0511624,0.0825839,0.000265518,65.7722,-7.15256e-08,2.33479e+06
2.86133,0.0420861,0.0458886,0.0327419,0.000381387,-65.7722,-7.7486e-08,2.38618e+07
2.87109,-0.0181241,0.0408571,-0.0171001,0.000563291,-197.317,-8.34465e-08,4.53888e+07
2.88086,-0.0783342,0.0361218,-0.0669422,0.000810908,-328.861,-8.9407e-08,6.69158e+07
2.89062,-0.0181241,0.0316897,-0.0171001,0.00112146,-197.317,-7.15256e-08,3.15395e+07
2.90039,0.0420861,0.0275761,0.0327419,0.00157427,-65.7722,-5.36442e-08,-3.83686e+06
2.91016,0.102296,0.0238102,0.0825839,0.00213369,65.7722,-3.57628e-08,-3.92132e+07
2.91992,0.162506,0.020358,0.132426,0.00290584,197.317,-1.78814e-08,-7.45896e+07
2.92969,0.222717,0.0173026,0.182268,0.00395323,328.861,0,-1.09966e+08
2.93945,0.162506,0.0146357,0.132426,0.0053182,197.317,4.76837e-08,-5.18303e+07
2.94922,0.102296,0.0123475,0.0825839,0.00706424,65.7722,9.53674e-08,6.30529e+06
2.95898,0.0420861,0.0104982,0.0327419,0.00928529,-65.7722,1.43051e-07,6.44409e+07
2.96875,-0.0181241,0.00900935,-0.0171001,0.0119796,-197.317,1.90735e-07,1.22576e+08
2.97852,-0.0783342,0.00787022,-0.0669422,0.0152056,-328.861,2.38419e-07,1.80712e+08
2.98828,-0.0181241,0.00706816,-0.0171001,0.0189206,-197.317,1.43051e-07,8.51752e+07
2.99805,0.0420861,0.00662323,0.0327419,0.0231542,-65.7722,4.76837e-08,-1.03618e+07
3.00781,0.102296,0.00651583,0.0825839,0.0278601,65.7722,-4.76837e-08,-1.05899e+08
3.01758,0.162506,0.00665218,0.132426,0.032901,197.317,-1.43051e-07,-2.01436e+08
3.02734,0.222717,0.00706046,0.182268,0.0382942,328.861,-2.38419e-07,-2.96973e+08
3.03711,0.162506,0.00759062,0.132426,0.0438468,197.317,-9.53674e-08,-1.39972e+08
3.04687,0.102296,0.00822621,0.0825839,0.0494892,65.7722,4.76837e-08,1.7028e+07
3.05664,0.0420861,0.00897272,0.0327419,0.0551202,-65.7722,1.90735e-07,1.74028e+08
3.06641,-0.0181241,0.00971672,-0.0171001,0.0606118,-197.317,3.33786e-07,3.31029e+08
3.07617,-0.0783342,0.0104405,-0.0669422,0.0659277,-328.861,4.76837e-07,4.88029e+08
3.08594,-0.0181241,0.0110871,-0.0171001,0.0709921,-197.317,5.72205e-07,2.30023e+08
3.0957,0.0420861,0.0117402,0.0327419,0.0757527,-65.7722,6.67572e-07,-2.79829e+07
3.10547,0.102296,0.012318,0.0825839,0.0802232,65.7722,7.62939e-07,-2.85989e+08
3.11523,0.162506,0.0128032,0.132426,0.0843759,197.317,8.58307e-07,-5.43995e+08
3.125,0.222717,0.0132531,0.182268,0.0882028,328.861,9.53674e-07,-8.02001e+08
3.13477,0.162506,0.0136927,0.132426,0.0917201,197.317,3.8147e-07,-3.78008e+08
3.14453,0.102296,0.0140312,0.0825839,0.0948503,65.7722,-1.90735e-07,4.59856e+07
3.1543,0.0420861,0.0143771,0.0327419,0.0976236,-65.7722,-7.62939e-07,4.69979e+08
3.16406,-0.0181241,0.0146931,-0.0171001,0.0999909,-197.317,-1.33514e-06,8.93972e+08
3.17383,-0.0783342,0.0148893,-0.0669422,0.101933,-328.861,-1.90735e-06,1.31797e+09
3.18359,-0.0181241,0.0150742,-0.0171001,0.103428,-197.317,-2.28882e-06,6.21197e+08
3.19336,0.0420861,0.0151292,0.0327419,0.104471,-65.7722,-2.67029e-06,-7.55703e+07
3.20312,0.102296,0.015082,0.0825839,0.105066,65.7722,-3.05176e-06,-7.72338e+08
3.21289,0.162506,0.0150003,0.132426,0.105238,197.317,-3.43323e-06,-1.46911e+09
3.22266,0.222717,0.0147972,0.182268,0.104995,328.861,-3.8147e-06,-2.16587e+09
3.23242,0.162506,0.0145608,0.132426,0.10437,197.317,-3.43323e-06,-1.02084e+09
3.24219,0.102296,0.0142821,0.0825839,0.103341,65.7722,-3.05176e-06,1.24188e+08
3.25195,0.0420861,0.0139014,0.0327419,0.10196,-65.7722,-2.67029e-06,1.26922e+09
3.26172,-0.0181241,0.0135211,-0.0171001,0.10017,-197.317,-2.28882e-06,2.41425e+09
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-328.861,-1.90735e-06,3.55928e+09
3.28125,-0.0181241,0.0125484,-0.0171001,0.0954727,-197.317,-7.62939e-07,1.6776e+09
3.29102,0.0420861,0.0120009,0.0327419,0.0925498,-65.7722,3.8147e-07,-2.04084e+08
3.30078,0.102296,0.0114029,0.0825839,0.0893451,65.7722,1.52588e-06,-2.08577e+09
3.31055,0.162506,0.0107145,0.132426,0.0858278,197.317,2.67029e-06,-3.96745e+09
3.32031,0.222717,0.0100199,0.182268,0.0820797,328.861,3.8147e-06,-5.84913e+09
3.33008,0.162506,0.00932229,0.132426,0.0781597,197.317,6.10352e-06,-2.75688e+09
3.33984,0.102296,0.0086076,0.0825839,0.0741017,65.7722,8.39233e-06,3.35381e+08
3.34961,0.0420861,0.00783741,0.0327419,0.0699297,-65.7722,1.06812e-05,3.42764e+09
3.35937,-0.0181241,0.00706198,-0.0171001,0.0656866,-197.317,1.297e-05,6.51989e+09
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,-328.861,1.52588e-05,9.61215e+09
3.37891,-0.0181241,0.00550518,-0.0171001,0.0570737,-197.317,1.37329e-05,4.5305e+09
3.38867,0.0420861,0.00469444,0.0327419,0.0527576,-65.7722,1.2207e-05,-5.51148e+08
3.39844,0.102296,0.00391365,0.0825839,0.0484806,65.7722,1.06812e-05,-5.6328e+09
3.4082,0.162506,0.00315313,0.132426,0.0442412,197.317,9.15527e-06,-1.07144e+10
3.41797,0.222717,0.00239162,0.182268,0.0401,328.861,7.62939e-06,-1.57961e+10
3.42773,0.162506,0.00168108,0.132426,0.0361072,197.317,9.15527e-06,-7.44518e+09
3.4375,0.102296,0.000994219,0.0825839,0.032238,65.7722,1.06812e-05,9.05726e+08
3.44727,0.0420861,0.000361963,0.0327419,0.0285506,-65.7722,1.2207e-05,9.25664e+09
3.45703,-0.0181241,-0.000194414,-0.0171001,0.0250823,-197.317,1.37329e-05,1.76075e+10
3.4668,-0.0783342,-0.000673037,-0.0669422,0.0218427,-328.861,1.52588e-05,2.59585e+10
3.47656,-0.0181241,-0.00103843,-0.0171001,0.0189039,-197.317,1.83105e-05,1.2235e+10
3.48633,0.0420861,-0.00123721,0.0327419,0.0162517,-65.7722,2.13623e-05,-1.48842e+09
3.49609,0.102296,-0.00127028,0.0825839,0.0139461,65.7722,2.44141e-05,-1.52119e+10
3.50586,0.162506,-0.00107314,0.132426,0.0119857,197.317,2.74658e-05,-2.89353e+10
3.51562,0.222717,-0.000608086,0.182268,0.0103439,328.861,3.05176e-05,-4.26587e+10
3.52539,0.162506,0.000145986,0.132426,0.00907485,197.317,3.05176e-05,-2.01064e+10
3.53516,0.102296,0.00129085,0.0825839,0.00808383,65.7722,3.05176e-05,2.44599e+09
3.54492,0.0420861,0.00283729,0.0327419,0.00740294,-65.7722,3.05176e-05,2.49984e+10
3.55469,-0.0181241,0.00483955,-0.0171001,0.00692379,-197.317,3.05176e-05,4.75507e+10
3.56445,-0.0783342,0.00734446,-0.0669422,0.00666451,-328.861,3.05176e-05,7.01031e+10
3.57422,-0.0181241,0.0103906,-0.0171001,0.00655775,-197.317,2.44141e-05,3.30417e+10
3.58398,0.0420861,0.0139773,0.0327419,0.00656895,-65.7722,1.83105e-05,-4.01962e+09
3.59375,0.102296,0.0180671,0.0825839,0.00664081,65.7722,1.2207e-05,-4.1081e+10
3.60352,0.162506,0.0227015,0.132426,0.00674294,197.317,6.10352e-06,-7.81423e+10
3.61328,0.222717,0.0277812,0.182268,0.00680771,328.861,0,-1.15204e+11
3.62305,0.162506,0.0332669,0.132426,0.00685693,197.317,-2.44141e-05,-5.4299e+10
3.63281,0.102296,0.0391008,0.0825839,0.00688778,65.7722,-4.88281e-05,6.60562e+09
3.64258,0.0420861,0.0451542,0.0327419,0.00686736,-65.7722,-7.32422e-05,6.75103e+10
3.65234,-0.0181241,0.0513779,-0.0171001,0.00678205,-197.317,-9.76562e-05,1.28415e+11
3.66211,-0.0783342,0.0576253,-0.0669422,0.00666249,-328.861,-0.00012207,1.8932e+11
3.67188,-0.0181241,0.0638626,-0.0171001,0.00648035,-197.317,-0.000146484,8.92321e+10
3.68164,0.0420861,0.070009,0.0327419,0.00623777,-65.7722,-0.000170898,-1.08553e+10
3.69141,0.102296,0.0759959,0.0825839,0.00595734,65.7722,-0.000195313,-1.10943e+11
3.70117,0.162506,0.081787,0.132426,0.00561598,197.317,-0.000219727,-2.1103e+11
3.71094,0.222717,0.0873262,0.182268,0.00518651,328.861,-0.000244141,-3.11118e+11
3.7207,0.162506,0.092599,0.132426,0.00472632,197.317,-9.76563e-05,-1.46639e+11
3.73047,0.102296,0.0975577,0.0825839,0.00422268,65.7722,4.88281e-05,1.78391e+10
3.74023,0.0420861,0.102195,0.0327419,0.00362086,-65.7722,0.000195313,1.82317e+11
3.75,-0.0181241,0.106482,-0.0171001,0.00302303,-197.317,0.000341797,3.46796e+11
3.75977,-0.0783342,0.110386,-0.0669422,0.00237422,-328.861,0.000488281,5.11274e+11
3.76953,-0.0181241,0.113878,-0.0171001,0.00173232,-197.317,0.000390625,2.40979e+11
3.7793,0.0420861,0.116958,0.0327419,0.00111507,-65.7722,0.000292969,-2.93158e+10
3.78906,0.102296,0.119565,0.0825839,0.000524766,65.7722,0.000195312,-2.99611e+11
3.79883,0.162506,0.121695,0.132426,-4.3125e-05,197.317,9.76563e-05,-5.69906e+11
3.80859,0.222717,0.123334,0.182268,-0.000531416,328.861,0,-8.40201e+11
3.81836,0.162506,0.124481,0.132426,-0.00101262,197.317,-0.000390625,-3.96012e+11
3.82812,0.102296,0.125119,0.0825839,-0.00139989,65.7722,-0.00078125,4.8176e+10
3.83789,0.0420861,0.125287,0.0327419,-0.00173604,-65.7722,-0.00117188,4.92364e+11
3.84766,-0.0181241,0.124977,-0.0171001,-0.00199538,-197.317,-0.0015625,9.36553e+11
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-328.861,-0.00195312,1.38074e+12
3.86719,-0.0181241,0.123093,-0.0171001,-0.00229213,-197.317,-0.00136719,6.50786e+11
3.87695,0.0420861,0.121587,0.0327419,-0.00232693,-65.7722,-0.00078125,-7.91698e+10
3.88672,0.102296,0.119704,0.0825839,-0.00227188,65.7722,-0.000195313,-8.09125e+11
3.89648,0.162506,0.117514,0.132426,-0.00214318,197.317,0.000390625,-1.53908e+12
3.90625,0.222717,0.11501,0.182268,-0.00193585,328.861,0.000976562,-2.26904e+12
3.91602,0.162506,0.112232,0.132426,-0.00166324,197.317,0.000390625,-1.06947e+12
3.92578,0.102296,0.10918,0.0825839,-0.00136611,65.7722,-0.000195312,1.30103e+11
3.93555,0.0420861,0.105874,0.0327419,-0.000985049,-65.7722,-0.00078125,1.32967e+12
3.94531,-0.0181241,0.102352,-0.0171001,-0.000603018,-197.317,-0.00136719,2.52924e+12
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,-328.861,-0.00195312,3.72881e+12
3.96484,-0.0181241,0.0946924,-0.0171001,0.000307207,-197.317,-0.00078125,1.7575e+12
3.97461,0.0420861,0.0906161,0.0327419,0.000788965,-65.7722,0.000390625,-2.13805e+11
3.98438,0.102296,0.0864047,0.0825839,0.0012895,65.7722,0.0015625,-2.18511e+12
3.99414,0.162506,0.0820788,0.132426,0.00179455,197.317,0.00273438,-4.15642e+12
4.00391,0.222717,0.0777016,0.182268,0.002296,328.861,0.00390625,-6.12773e+12
4.01367,0.162506,0.0732935,0.132426,0.00280002,197.317,0.003125,-2.88819e+12
4.02344,0.102296,0.0689019,0.0825839,0.0033179,65.7722,0.00234375,3.51356e+11
4.0332,0.0420861,0.0645449,0.0327419,0.00381363,-65.7722,0.0015625,3.5909e+12
4.04297,-0.0181241,0.0602919,-0.0171001,0.00435835,-197.317,0.00078125,6.83044e+12
4.05273,-0.0783342,0.0561282,-0.0669422,0.00491815,-328.861,0,1.007e+13
4.0625,-0.0181241,0.0521391,-0.0171001,0.0055304,-197.317,0.003125,4.74629e+12
4.07227,0.0420861,0.0482902,0.0327419,0.00621431,-65.7722,0.00625,-5.77399e+11
4.08203,0.102296,0.0446471,0.0825839,0.00700283,65.7722,0.009375,-5.90109e+12
4.0918,0.162506,0.0412027,0.132426,0.0079285,197.317,0.0125,-1.12248e+13
4.10156,0.222717,0.0379661,0.182268,0.00898688,328.861,0.015625,-1.65485e+13
4.11133,0.162506,0.0349598,0.132426,0.0102598,197.317,0.015625,-7.79981e+12
4.12109,0.102296,0.0321908,0.0825839,0.0117904,65.7722,0.015625,9.48867e+11
4.13086,0.0420861,0.0296441,0.0327419,0.0136112,-65.7722,0.015625,9.69754e+12
4.14062,-0.0181241,0.027341,-0.0171001,0.0156851,-197.317,0.015625,1.84462e+13
4.15039,-0.0783342,0.0252493,-0.0669422,0.0181465,-328.861,0.015625,2.71949e+13
4.16016,-0.0181241,0.0233794,-0.0171001,0.0209316,-197.317,0.01875,1.28178e+13
4.16992,0.0420861,0.0217029,0.0327419,0.024076,-65.7722,0.021875,-1.55932e+12
4.17969,0.102296,0.0202256,0.0825839,0.027531,65.7722,0.025,-1.59364e+13
4.18945,0.162506,0.0189463,0.132426,0.0313341,197.317,0.028125,-3.03135e+13
4.19922,0.222717,0.0178009,0.182268,0.0353987,328.861,0.03125,-4.46906e+13
4.20898,0.162506,0.0168387,0.132426,0.0396671,197.317,0.025,-2.10641e+13
4.21875,0.102296,0.0159462,0.0825839,0.0441199,65.7722,0.01875,2.5625e+12
4.22852,0.0420861,0.0152243,0.0327419,0.0486456,-65.7722,0.0125,2.61891e+13
4.23828,-0.0181241,0.0145209,-0.0171001,0.0532057,-197.317,0.00625,4.98156e+13
4.24805,-0.0783342,0.0138816,-0.0669422,0.0577098,-328.861,0,7.34422e+13
4.25781,-0.0181241,0.0133309,-0.0171001,0.0621251,-197.317,0,3.46156e+13
4.26758,0.0420861,0.0127759,0.0327419,0.0663688,-65.7722,0,-4.21107e+12
4.27734,0.102296,0.012269,0.0825839,0.0704277,65.7722,0,-4.30377e+13
4.28711,0.162506,0.01184,0.132426,0.0742616,197.317,0,-8.18643e+13
4.29687,0.222717,0.0114412,0.182268,0.0778215,328.861,0,-1.20691e+14
4.30664,0.162506,0.0110729,0.132426,0.0811369,197.317,-0.025,-5.68854e+13
4.31641,0.102296,0.010792,0.0825839,0.0841678,65.7722,-0.05,6.92025e+12
4.32617,0.0420861,0.0105992,0.0327419,0.0868841,-65.7722,-0.075,7.07259e+13
4.33594,-0.0181241,0.010431,-0.0171001,0.089304,-197.317,-0.1,1.34531e+14
4.3457,-0.0783342,0.0103433,-0.0669422,0.0913787,-328.861,-0.125,1.98337e+14
4.35547,-0.0181241,0.0103104,-0.0171001,0.093114,-197.317,-0.15,9.34823e+13
4.36523,0.0420861,0.0103394,0.0327419,0.0944588,-65.7722,-0.175,-1.13724e+13
4.375,0.102296,0.0103231,0.0825839,0.0954314,65.7722,-0.2,-1.16227e+14
4.38477,0.162506,0.0103493,0.132426,0.0960129,197.317,-0.225,-2.21082e+14
4.39453,0.222717,0.0103733,0.182268,0.0961937,328.861,-0.25,-3.25937e+14
4.4043,0.162506,0.0103687,0.132426,0.0960317,197.317,-0.2,-1.53624e+14
4.41406,0.102296,0.0103188,0.0825839,0.0954701,65.7722,-0.15,1.86888e+13
4.42383,0.0420861,0.0102601,0.0327419,0.094562,-65.7722,-0.1,1.91001e+14
4.43359,-0.0181241,0.0101613,-0.0171001,0.0933197,-197.317,-0.05,3.63314e+14
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,-328.861,0,5.35627e+14
4.45312,-0.0181241,0.00984322,-0.0171001,0.0899373,-197.317,0,2.52457e+14
4.46289,0.0420861,0.0096336,0.0327419,0.0878201,-65.7722,0,-3.07121e+13
4.47266,0.102296,0.00941786,0.0825839,0.0854319,65.7722,0,-3.13882e+14
4.48242,0.162506,0.00916564,0.132426,0.082836,197.317,0,-5.97051e+14
4.49219,0.222717,0.00887502,0.182268,0.0800182,328.861,0,-8.8022e+14
4.50195,0.162506,0.00856488,0.132426,0.0770011,197.317,-0.6,-4.14875e+14
4.51172,0.102296,0.0082527,0.0825839,0.0738422,65.7722,-1.2,5.04706e+13
4.52148,0.0420861,0.00788663,0.0327419,0.070564,-65.7722,-1.8,5.15816e+14
4.53125,-0.0181241,0.00753021,-0.0171001,0.0671824,-197.317,-2.4,9.81162e+14
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,-328.861,-3,1.44651e+15
4.55078,-0.0181241,0.00671291,-0.0171001,0.0602665,-197.317,-3,6.81783e+14
4.56055,0.0420861,0.0063307,0.0327419,0.0567771,-65.7722,-3,-8.29407e+13
4.57031,0.102296,0.00594331,0.0825839,0.0533043,65.7722,-3,-8.47665e+14
4.58008,0.162506,0.00555735,0.132426,0.0498443,197.317,-3,-1.61239e+15
4.58984,0.222717,0.00521194,0.182268,0.0464414,328.861,-3,-2.37711e+15
4.59961,0.162506,0.00491279,0.132426,0.0431328,197.317,-2.8,-1.12041e+15
4.60937,0.102296,0.00464177,0.0825839,0.0399277,65.7722,-2.6,1.363e+14
4.61914,0.0420861,0.00446587,0.0327419,0.0368476,-65.7722,-2.4,1.39301e+15
4.62891,-0.0181241,0.004381,-0.0171001,0.033902,-197.317,-2.2,2.64971e+15
4.63867,-0.0783342,0.00440098,-0.0669422,0.0311315,-328.861,-2,3.90642e+15
4.64844,-0.0181241,0.00456231,-0.0171001,0.0285406,-197.317,-2.4,1.84122e+15
4.6582,0.0420861,0.00487629,0.0327419,0.0261219,-65.7722,-2.8,-2.23989e+14
4.66797,0.102296,0.0053678,0.0825839,0.0239343,65.7722,-3.2,-2.28919e+15
4.67773,0.162506,0.00606431,0.132426,0.0219392,197.317,-3.6,-4.3544e+15
4.6875,0.222717,0.00697963,0.182268,0.0201533,328.861,-4,-6.4196e+15
4.69727,0.162506,0.00815897,0.132426,0.018574,197.317,-3.2,-3.02576e+15
4.70703,0.102296,0.00963976,0.0825839,0.0171861,65.7722,-2.4,3.68091e+14
4.7168,0.0420861,0.0114507,0.0327419,0.0160055,-65.7722,-1.6,3.76194e+15
4.72656,-0.0181241,0.0135552,-0.0171001,0.0149719,-197.317,-0.8,7.15578e+15
4.73633,-0.0783342,0.0160806,-0.0669422,0.0140877,-328.861,0,1.05496e+16
4.74609,-0.0181241,0.0189815,-0.0171001,0.0132984,-197.317,0,4.97236e+15
4.75586,0.0420861,0.0222562,0.0327419,0.0126158,-65.7722,0,-6.04901e+14
4.76562,0.102296,0.0259358,0.0825839,0.0120163,65.7722,0,-6.18217e+15
4.77539,0.162506,0.029998,0.132426,0.0114543,197.317,0,-1.17594e+16
4.78516,0.222717,0.0343997,0.182268,0.0109132,328.861,0,-1.73367e+16
4.79492,0.162506,0.039124,0.132426,0.0104304,197.317,3.2,-8.17132e+15
4.80469,0.102296,0.0441388,0.0825839,0.00995364,65.7722,6.4,9.94063e+14
4.81445,0.0420861,0.0493309,0.0327419,0.0094703,-65.7722,9.6,1.01594e+16
4.82422,-0.0181241,0.0547026,-0.0171001,0.00901743,-197.317,12.8,1.93248e+16
4.83398,-0.0783342,0.060125,-0.0669422,0.00858223,-328.861,16,2.84902e+16
4.84375,-0.0181241,0.0655538,-0.0171001,0.00816718,-197.317,12.8,1.34283e+16
4.85352,0.0420861,0.0709208,0.0327419,0.00774179,-65.7722,9.6,-1.63359e+15
4.86328,0.102296,0.0761648,0.0825839,0.00731391,65.7722,6.4,-1.66955e+16
4.87305,0.162506,0.0812292,0.132426,0.00693094,197.317,3.2,-3.17574e+16
4.88281,0.222717,0.0860505,0.182268,0.00652734,328.861,0,-4.68193e+16
4.89258,0.162506,0.0906267,0.132426,0.00614874,197.317,12.8,-2.20674e+16
4.90234,0.102296,0.0949047,0.0825839,0.00579067,65.7722,25.6,2.68455e+15
4.91211,0.0420861,0.0988705,0.0327419,0.00540328,-65.7722,38.4,2.74365e+16
4.92187,-0.0181241,0.102504,-0.0171001,0.00503326,-197.317,51.2,5.21884e+16
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-328.861,64,7.69403e+16
4.94141,-0.0181241,0.108719,-0.0171001,0.00436752,-197.317,76.8,3.62643e+16
4.95117,0.0420861,0.111279,0.0327419,0.00402604,-65.7722,89.6,-4.41165e+15
4.96094,0.102296,0.113442,0.0825839,0.00371643,65.7722,102.4,-4.50876e+16
4.9707,0.162506,0.115241,0.132426,0.00342586,197.317,115.2,-8.57636e+16
4.98047,0.222717,0.116613,0.182268,0.00316781,328.861,128,-1.2644e+17
4.99023,0.162506,0.117597,0.132426,0.00290944,197.317,76.8,-5.95949e+16
5,0.102296,0.118195,0.0825839,0.0026705,65.7722,25.6,7.24987e+15
5.00977,0.0420861,0.118384,0.0327419,0.00244356,-65.7722,-25.6,7.40946e+16
5.01953,-0.0181241,0.118208,-0.0171001,0.00220983,-197.317,-76.8,1.40939e+17
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,-328.861,-128,2.07784e+17
5.03906,-0.0181241,0.116814,-0.0171001,0.00173385,-197.317,-102.4,9.7935e+16
5.04883,0.0420861,0.115629,0.0327419,0.00151277,-65.7722,-76.8,-1.19141e+16
5.05859,0.102296,0.114147,0.0825839,0.00127559,65.7722,-51.2,-1.21763e+17
5.06836,0.162506,0.112394,0.132426,0.0010314,197.317,-25.6,-2.31612e+17
5.07812,0.222717,0.110369,0.182268,0.000808506,328.861,0,-3.41461e+17
5.08789,0.162506,0.108103,0.132426,0.000572959,197.317,102.4,-1.60941e+17
5.09766,0.102296,0.105611,0.0825839,0.000371016,65.7722,204.8,1.95789e+16
5.10742,0.0420861,0.102899,0.0327419,0.00017127,-65.7722,307.2,2.00099e+17
5.11719,-0.0181241,0.100018,-0.0171001,-3.26953e-05,-197.317,409.6,3.80619e+17
5.12695,-0.0783342,0.0969667,-0.0669422,-0.000200449,-328.861,512,5.61139e+17
5.13672,-0.0181241,0.0937524,-0.0171001,-0.000338496,-197.317,512,2.64482e+17
5.14648,0.0420861,0.09043,0.0327419,-0.000449063,-65.7722,512,-3.2175e+16
5.15625,0.102296,0.0869999,0.0825839,-0.000557344,65.7722,512,-3.28832e+17
5.16602,0.162506,0.0834902,0.132426,-0.000585674,197.317,512,-6.25489e+17
5.17578,0.222717,0.0799035,0.182268,-0.000584092,328.861,512,-9.22146e+17
5.18555,0.162506,0.076254,0.132426,-0.000538887,197.317,9.26548e-12,-4.34636e+17
5.19531,0.102296,0.0725471,0.0825839,-0.000416924,65.7722,-512,5.28746e+16
5.20508,0.0420861,0.0688393,0.0327419,-0.000249521,-65.7722,-1024,5.40385e+17
5.21484,-0.0181241,0.0651017,-0.0171001,-1.08398e-06,-197.317,-1536,1.0279e+18
5.22461,-0.0783342,0.0613852,-0.0669422,0.000308584,-328.861,-2048,1.51541e+18
5.23437,-0.0181241,0.0576858,-0.0171001,0.000713437,-197.317,-2048,7.14257e+17
5.24414,0.0420861,0.0540131,0.0327419,0.0012092,-65.7722,-2048,-8.68913e+16
5.25391,0.102296,0.0504075,0.0825839,0.00182637,65.7722,-2048,-8.8804e+17
5.26367,0.162506,0.0468742,0.132426,0.00259187,197.317,-2048,-1.68919e+18
5.27344,0.222717,0.0434063,0.182268,0.00352371,328.861,-2048,-2.49034e+18
5.2832,0.162506,0.040036,0.132426,0.00463849,197.317,-2048,-1.17377e+18
5.29297,0.102296,0.0367857,0.0825839,0.00601749,65.7722,-2048,1.42792e+17
5.30273,0.0420861,0.033654,0.0327419,0.00763597,-65.7722,-2048,1.45936e+18
5.3125,-0.0181241,0.030644,-0.0171001,0.00954448,-197.317,-2048,2.77592e+18
5.32227,-0.0783342,0.0278007,-0.0669422,0.0117611,-328.861,-2048,4.09249e+18
5.33203,-0.0181241,0.0250805,-0.0171001,0.0143253,-197.317,-819.2,1.92891e+18
5.3418,0.0420861,0.0225338,0.0327419,0.0172145,-65.7722,409.6,-2.34658e+17
5.35156,0.102296,0.0201308,0.0825839,0.0204132,65.7722,1638.4,-2.39823e+18
5.36133,0.162506,0.0179135,0.132426,0.0239347,197.317,2867.2,-4.5618e+18
5.37109,0.222717,0.0158243,0.182268,0.0277475,328.861,4096,-6.72537e+18
5.38086,0.162506,0.0138825,0.132426,0.0318022,197.317,1638.4,-3.16987e+18
5.39062,0.102296,0.012102,0.0825839,0.0360655,65.7722,-819.2,3.85624e+17
5.40039,0.0420861,0.0104373,0.0327419,0.0404728,-65.7722,-3276.8,3.94112e+18
5.41016,-0.0181241,0.008858,-0.0171001,0.0449951,-197.317,-5734.4,7.49662e+18
5.41992,-0.0783342,0.00744173,-0.0669422,0.0495137,-328.861,-8192,1.10521e+19
5.42969,-0.0181241,0.00609618,-0.0171001,0.0540488,-197.317,-4915.2,5.2092e+18
5.43945,0.0420861,0.00483809,0.0327419,0.0585162,-65.7722,-1638.4,-6.33713e+17
5.44922,0.102296,0.00366281,0.0825839,0.0628357,65.7722,1638.4,-6.47663e+18
5.45898,0.162506,0.00255463,0.132426,0.0670166,197.317,4915.2,-1.23195e+19
5.46875,0.222717,0.00150981,0.182268,0.0709805,328.861,8192,-1.81625e+19
5.47852,0.162506,0.000541289,0.132426,0.0747402,197.317,6553.6,-8.56053e+18
5.48828,0.102296,-0.000343301,0.0825839,0.0782089,65.7722,4915.2,1.04141e+18
5.49805,0.0420861,-0.00114062,0.0327419,0.0814306,-65.7722,3276.8,1.06433e+19
5.50781,-0.0181241,-0.00185604,-0.0171001,0.0843421,-197.317,1638.4,2.02453e+19
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-328.861,0,2.98472e+19
5.52734,-0.0181241,-0.00298951,-0.0171001,0.0892031,-197.317,0,1.40679e+19
5.53711,0.0420861,-0.00340752,0.0327419,0.0911177,-65.7722,0,-1.7114e+18
5.54688,0.102296,-0.00370752,0.0825839,0.0926656,65.7722,0,-1.74907e+19
5.55664,0.162506,-0.00394526,0.132426,0.0938365,197.317,0,-3.327e+19
5.56641,0.222717,-0.00406594,0.182268,0.0946228,328.861,0,-4.90493e+19
5.57617,0.162506,-0.00409535,0.132426,0.0949742,197.317,-13107.2,-2.31185e+19
5.58594,0.102296,-0.00403983,0.0825839,0.0949766,65.7722,-26214.4,2.81242e+18
5.5957,0.0420861,-0.00393205,0.0327419,0.0945726,-65.7722,-39321.6,2.87433e+19
5.60547,-0.0181241,-0.00374862,-0.0171001,0.0937936,-197.317,-52428.8,5.46742e+19
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,-328.861,-65536,8.0605e+19
5.625,-0.0181241,-0.00318445,-0.0171001,0.0911622,-197.317,-52428.8,3.79916e+19
5.63477,0.0420861,-0.00280345,0.0327419,0.0893749,-65.7722,-39321.6,-4.62178e+18
5.64453,0.102296,-0.00237694,0.0825839,0.0873006,65.7722,-26214.4,-4.72352e+19
5.6543,0.162506,-0.00189861,0.132426,0.0849516,197.317,-13107.2,-8.98486e+19
5.66406,0.222717,-0.00138592,0.182268,0.0823842,328.861,0,-1.32462e+20
5.67383,0.162506,-0.000844805,0.132426,0.0796198,197.317,0,-6.24334e+19
5.68359,0.102296,-0.00026918,0.0825839,0.0766628,65.7722,0,7.59519e+18
5.69336,0.0420861,0.000313477,0.0327419,0.0735788,-65.7722,0,7.76238e+19
5.70312,-0.0181241,0.000893379,-0.0171001,0.0703649,-197.317,0,1.47652e+20
5.71289,-0.0783342,0.00148673,-0.0669422,0.0671071,-328.861,0,2.17681e+20
5.72266,-0.0181241,0.00208822,-0.0171001,0.0637835,-197.317,0,1.026e+20
5.73242,0.0420861,0.00269092,0.0327419,0.060434,-65.7722,0,-1.24815e+19
5.74219,0.102296,0.00328078,0.0825839,0.0570969,65.7722,0,-1.27563e+20
5.75195,0.162506,0.00387949,0.132426,0.0538043,197.317,0,-2.42644e+20
5.76172,0.222717,0.00445664,0.182268,0.0505778,328.861,0,-3.57725e+20
5.77148,0.162506,0.00500962,0.132426,0.0474166,197.317,157286,-1.68607e+20
5.78125,0.102296,0.00556913,0.0825839,0.0443574,65.7722,314573,2.05115e+19
5.79102,0.0420861,0.00611982,0.0327419,0.0414037,-65.7722,471859,2.0963e+20
5.80078,-0.0181241,0.00664978,-0.0171001,0.038569,-197.317,629146,3.98748e+20
5.81055,-0.0783342,0.00718518,-0.0669422,0.0358726,-328.861,786432,5.87867e+20
5.82031,-0.0181241,0.00772192,-0.0171001,0.0332978,-197.317,734003,2.7708e+20
5.83008,0.0420861,0.00826655,0.0327419,0.0309118,-65.7722,681574,-3.37075e+19
5.83984,0.102296,0.00889134,0.0825839,0.0286626,65.7722,629146,-3.44495e+20
5.84961,0.162506,0.00961614,0.132426,0.0265712,197.317,576717,-6.55282e+20
5.85937,0.222717,0.0104409,0.182268,0.0246373,328.861,524288,-9.66069e+20
5.86914,0.162506,0.0113852,0.132426,0.0228514,197.317,-8.59145e-08,-4.55338e+20
5.87891,0.102296,0.0124952,0.0825839,0.0212152,65.7722,-524288,5.53931e+19
5.88867,0.0420861,0.0138374,0.0327419,0.0197138,-65.7722,-1.04858e+06,5.66124e+20
5.89844,-0.0181241,0.015335,-0.0171001,0.0183373,-197.317,-1.57286e+06,1.07685e+21
5.9082,-0.0783342,0.0171173,-0.0669422,0.0170531,-328.861,-2.09715e+06,1.58759e+21
5.91797,-0.0181241,0.0191487,-0.0171001,0.015883,-197.317,-2.09715e+06,7.48278e+20
5.92773,0.0420861,0.0214591,0.0327419,0.0148035,-65.7722,-2.09715e+06,-9.103e+19
5.9375,0.102296,0.0240642,0.0825839,0.0137836,65.7722,-2.09715e+06,-9.30338e+20
5.94727,0.162506,0.0269539,0.132426,0.0128234,197.317,-2.09715e+06,-1.76965e+21
5.95703,0.222717,0.0301405,0.182268,0.0118984,328.861,-2.09715e+06,-2.60895e+21
5.9668,0.162506,0.0335968,0.132426,0.0110173,197.317,-1.67772e+06,-1.22968e+21
5.97656,0.102296,0.037329,0.0825839,0.0101749,65.7722,-1.25829e+06,1.49594e+20
5.98633,0.0420861,0.0412807,0.0327419,0.00937245,-65.7722,-838861,1.52887e+21
5.99609,-0.0181241,0.0454292,-0.0171001,0.00857912,-197.317,-419430,2.90814e+21
6.00586,-0.0783342,0.0497356,-0.0669422,0.00782602,-328.861,0,4.28742e+21
6.01562,-0.0181241,0.0541793,-0.0171001,0.00714041,-197.317,838861,2.02079e+21
6.02539,0.0420861,0.0586775,0.0327419,0.00647508,-65.7722,1.67772e+06,-2.45835e+20
6.03516,0.102296,0.0631924,0.0825839,0.00589831,65.7722,2.51658e+06,-2.51246e+21
6.04492,0.162506,0.0676883,0.132426,0.00536994,197.317,3.35544e+06,-4.77908e+21
6.05469,0.222717,0.0721097,0.182268,0.00489489,328.861,4.1943e+06,-7.04571e+21
6.06445,0.162506,0.0764121,0.132426,0.00446631,197.317,5.03316e+06,-3.32086e+21
6.07422,0.102296,0.0805619,0.0825839,0.00414322,65.7722,5.87203e+06,4.03991e+20
6.08398,0.0420861,0.0845234,0.0327419,0.00388966,-65.7722,6.71089e+06,4.12884e+21
6.09375,-0.0181241,0.0882709,-0.0171001,0.00367348,-197.317,7.54975e+06,7.85369e+21
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-328.861,8.38861e+06,1.15785e+22
6.11328,-0.0181241,0.0949871,-0.0171001,0.00342246,-197.317,6.71089e+06,5.45732e+21
6.12305,0.0420861,0.0979168,0.0327419,0.00338045,-65.7722,5.03316e+06,-6.63898e+20
6.13281,0.102296,0.100538,0.0825839,0.00335971,65.7722,3.35544e+06,-6.78512e+21
6.14258,0.162506,0.102816,0.132426,0.00337989,197.317,1.67772e+06,-1.29063e+22
6.15234,0.222717,0.104768,0.182268,0.00343017,328.861,0,-1.90276e+22
6.16211,0.162506,0.106367,0.132426,0.00348475,197.317,0,-8.96827e+21
6.17187,0.102296,0.107604,0.0825839,0.00357735,65.7722,0,1.09101e+21
6.18164,0.0420861,0.108459,0.0327419,0.00368804,-65.7722,0,1.11503e+22
6.19141,-0.0181241,0.108959,-0.0171001,0.00379354,-197.317,0,2.12096e+22
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,-328.861,0,3.12689e+22
6.21094,-0.0181241,0.108893,-0.0171001,0.00399472,-197.317,-6.71089e+06,1.4738e+22
6.2207,0.0420861,0.108345,0.0327419,0.00405082,-65.7722,-1.34218e+07,-1.79291e+21
6.23047,0.102296,0.107493,0.0825839,0.00411864,65.7722,-2.01327e+07,-1.83238e+22
6.24023,0.162506,0.106331,0.132426,0.00416751,197.317,-2.68435e+07,-3.48547e+22
6.25,0.222717,0.104889,0.182268,0.00414601,328.861,-3.35544e+07,-5.13856e+22
6.25977,0.162506,0.103198,0.132426,0.00411205,197.317,-2.68435e+07,-2.42196e+22
6.26953,0.102296,0.101255,0.0825839,0.0040239,65.7722,-2.01327e+07,2.94638e+21
6.2793,0.0420861,0.0991165,0.0327419,0.0039196,-65.7722,-1.34218e+07,3.01124e+22
6.28906,-0.0181241,0.0967689,-0.0171001,0.00379846,-197.317,-6.71089e+06,5.72784e+22
6.29883,-0.0783342,0.0942252,-0.0669422,0.00363642,-328.861,0,8.44443e+22
6.30859,-0.0181241,0.0915252,-0.0171001,0.00341499,-197.317,-4.02653e+07,3.98012e+22
6.31836,0.0420861,0.0886814,0.0327419,0.00319034,-65.7722,-8.05306e+07,-4.84192e+21
6.32812,0.102296,0.085701,0.0825839,0.00295626,65.7722,-1.20796e+08,-4.94851e+22
6.33789,0.162506,0.082617,0.132426,0.00269856,197.317,-1.61061e+08,-9.41282e+22
6.34766,0.222717,0.0794365,0.182268,0.00242818,328.861,-2.01327e+08,-1.38771e+23
6.35742,0.162506,0.0761834,0.132426,0.00218139,197.317,-1.61061e+08,-6.54072e+22
6.36719,0.102296,0.072866,0.0825839,0.00194086,65.7722,-1.20796e+08,7.95696e+21
6.37695,0.0420861,0.0695161,0.0327419,0.00172289,-65.7722,-8.05306e+07,8.13211e+22
6.38672,-0.0181241,0.0661536,-0.0171001,0.001559,-197.317,-4.02653e+07,1.54685e+23
6.39648,-0.0783342,0.0627774,-0.0669422,0.00146408,-328.861,0,2.28049e+23
6.40625,-0.0181241,0.0594188,-0.0171001,0.00145072,-197.317,-1.07374e+08,1.07487e+23
6.41602,0.0420861,0.0561006,0.0327419,0.00155232,-65.7722,-2.14748e+08,-1.3076e+22
6.42578,0.102296,0.0528386,0.0825839,0.00176818,65.7722,-3.22123e+08,-1.33639e+23
6.43555,0.162506,0.0496577,0.132426,0.00214488,197.317,-4.29497e+08,-2.54201e+23
6.44531,0.222717,0.0465809,0.182268,0.00271811,328.861,-5.36871e+08,-3.74764e+23
6.45508,0.162506,0.0436198,0.132426,0.00347083,197.317,-4.83184e+08,-1.76638e+23
6.46484,0.102296,0.0408109,0.0825839,0.00443525,65.7722,-4.29497e+08,2.14885e+22
6.47461,0.0420861,0.038157,0.0327419,0.0056741,-65.7722,-3.7581e+08,2.19615e+23
6.48437,-0.0181241,0.0356467,-0.0171001,0.00719771,-197.317,-3.22123e+08,4.17741e+23
6.49414,-0.0783342,0.033348,-0.0669422,0.00898966,-328.861,-2.68435e+08,6.15867e+23
6.50391,-0.0181241,0.0312203,-0.0171001,0.0110486,-197.317,-4.29497e+08,2.90277e+23
6.51367,0.0420861,0.0292646,0.0327419,0.0134748,-65.7722,-5.90558e+08,-3.5313e+22
6.52344,0.102296,0.0275018,0.0825839,0.016175,65.7722,-7.51619e+08,-3.60903e+23
6.5332,0.162506,0.0259313,0.132426,0.0191725,197.317,-9.12681e+08,-6.86493e+23
6.54297,0.222717,0.0245329,0.182268,0.0224527,328.861,-1.07374e+09,-1.01208e+24
6.55273,0.162506,0.0232945,0.132426,0.0259789,197.317,-6.44245e+08,-4.77026e+23
6.5625,0.102296,0.0222167,0.0825839,0.0297367,65.7722,-2.14748e+08,5.80315e+22
6.57227,0.0420861,0.0213086,0.0327419,0.0336666,-65.7722,2.14748e+08,5.93089e+23
6.58203,-0.0181241,0.020479,-0.0171001,0.0377579,-197.317,6.44245e+08,1.12815e+24
6.5918,-0.0783342,0.0198004,-0.0669422,0.0419371,-328.861,1.07374e+09,1.6632e+24
6.60156,-0.0181241,0.0191801,-0.0171001,0.0461509,-197.317,8.58993e+08,7.83919e+23
6.61133,0.0420861,0.0186595,0.0327419,0.0503733,-65.7722,6.44245e+08,-9.53659e+22
6.62109,0.102296,0.0181782,0.0825839,0.0545416,65.7722,4.29497e+08,-9.74651e+23
6.63086,0.162506,0.0177246,0.132426,0.0586119,197.317,2.14748e+08,-1.85394e+24
6.64062,0.222717,0.017324,0.182268,0.0625407,328.861,0,-2.73322e+24
6.65039,0.162506,0.0169133,0.132426,0.066316,197.317,0,-1.28825e+24
6.66016,0.102296,0.0165478,0.0825839,0.0698538,65.7722,0,1.56719e+23
6.66992,0.0420861,0.0161171,0.0327419,0.0731702,-65.7722,0,1.60169e+24
6.67969,-0.0181241,0.0157219,-0.0171001,0.0762246,-197.317,0,3.04666e+24
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,-328.861,0,4.49163e+24
6.69922,-0.0181241,0.0148542,-0.0171001,0.0814832,-197.317,1.71799e+09,2.11704e+24
6.70898,0.0420861,0.0144362,0.0327419,0.0836293,-65.7722,3.43597e+09,-2.57544e+23
6.71875,0.102296,0.0139546,0.0825839,0.085473,65.7722,5.15396e+09,-2.63213e+24
6.72852,0.162506,0.0134718,0.132426,0.0869609,197.317,6.87195e+09,-5.00672e+24
6.73828,0.222717,0.0130192,0.182268,0.0881201,328.861,8.58993e+09,-7.3813e+24
6.74805,0.162506,0.0124929,0.132426,0.0889158,197.317,5.15396e+09,-3.47903e+24
6.75781,0.102296,0.0119898,0.0825839,0.0893606,65.7722,1.71799e+09,4.23234e+23
6.76758,0.0420861,0.0114888,0.0327419,0.0894523,-65.7722,-1.71799e+09,4.3255e+24
6.77734,-0.0181241,0.0109659,-0.0171001,0.0891821,-197.317,-5.15396e+09,8.22777e+24
6.78711,-0.0783342,0.0104017,-0.0669422,0.0885955,-328.861,-8.58993e+09,1.213e+25
6.79687,-0.0181241,0.00988008,-0.0171001,0.0876689,-197.317,-1.20259e+10,5.71726e+24
6.80664,0.0420861,0.00934887,0.0327419,0.0864287,-65.7722,-1.54619e+10,-6.9552e+23
6.81641,0.102296,0.00883289,0.0825839,0.0849151,65.7722,-1.88979e+10,-7.1083e+24
6.82617,0.162506,0.00828823,0.132426,0.083079,197.317,-2.23338e+10,-1.35211e+25
6.83594,0.222717,0.00779511,0.182268,0.081012,328.861,-2.57698e+10,-1.99339e+25
6.8457,0.162506,0.00732788,0.132426,0.0787166,197.317,-3.09238e+10,-9.39544e+24
6.85547,0.102296,0.00687647,0.0825839,0.0762,65.7722,-3.60777e+10,1.14298e+24
6.86523,0.0420861,0.00645334,0.0327419,0.0735157,-65.7722,-4.12317e+10,1.16814e+25
6.875,-0.0181241,0.00603299,-0.0171001,0.0706437,-197.317,-4.63856e+10,2.22198e+25
6.88477,-0.0783342,0.00564785,-0.0669422,0.0676342,-328.861,-5.15396e+10,3.27582e+25
6.89453,-0.0181241,0.00529582,-0.0171001,0.0645263,-197.317,-2.06158e+10,1.544e+25
6.9043,0.0420861,0.00499729,0.0327419,0.0613408,-65.7722,1.03079e+10,-1.87831e+24
6.91406,0.102296,0.00469711,0.0825839,0.0581101,65.7722,4.12317e+10,-1.91966e+25
6.92383,0.162506,0.00442957,0.132426,0.0548404,197.317,7.21555e+10,-3.65149e+25
6.93359,0.222717,0.00419669,0.182268,0.0515676,328.861,1.03079e+11,-5.38331e+25
6.94336,0.162506,0.00400978,0.132426,0.0483296,197.317,6.87195e+10,-2.53732e+25
6.95312,0.102296,0.00383906,0.0825839,0.0451415,65.7722,3.43597e+10,3.08672e+24
6.96289,0.0420861,0.00369955,0.0327419,0.0420172,-65.7722,-0.00312805,3.15466e+25
6.97266,-0.0181241,0.00360847,-0.0171001,0.0389992,-197.317,-3.43597e+10,6.00066e+25
6.98242,-0.0783342,0.00358134,-0.0669422,0.0360578,-328.861,-6.87195e+10,8.84665e+25
6.99219,-0.0181241,0.00360858,-0.0171001,0.0332624,-197.317,-9.62073e+10,4.1697e+25
7.00195,0.0420861,0.00371461,0.0327419,0.0306037,-65.7722,-1.23695e+11,-5.07255e+24
7.01172,0.102296,0.00388063,0.0825839,0.0280701,65.7722,-1.51183e+11,-5.18421e+25
7.02148,0.162506,0.00414229,0.132426,0.0257443,197.317,-1.78671e+11,-9.86116e+25
7.03125,0.222717,0.00453026,0.182268,0.023539,328.861,-2.06158e+11,-1.45381e+26
7.04102,0.162506,0.00504199,0.132426,0.0215134,197.317,-1.37439e+11,-6.85226e+25
7.05078,0.102296,0.00571661,0.0825839,0.0196865,65.7722,-6.87195e+10,8.33596e+24
7.06055,0.0420861,0.00652975,0.0327419,0.0180248,-65.7722,-0.00125122,8.51945e+25
7.07031,-0.0181241,0.00759366,-0.0171001,0.0165196,-197.317,6.87195e+10,1.62053e+26
7.08008,-0.0783342,0.00885401,-0.0669422,0.0151713,-328.861,1.37439e+11,2.38912e+26
7.08984,-0.0181241,0.0103791,-0.0171001,0.0140026,-197.317,1.64927e+11,1.12606e+26
7.09961,0.0420861,0.0121155,0.0327419,0.0129732,-65.7722,1.92415e+11,-1.36989e+25
7.10937,0.102296,0.014171,0.0825839,0.0120709,65.7722,2.19902e+11,-1.40004e+26
7.11914,0.162506,0.0165087,0.132426,0.0113082,197.317,2.4739e+11,-2.66309e+26
7.12891,0.222717,0.019102,0.182268,0.0106226,328.861,2.74878e+11,-3.92615e+26
7.13867,0.162506,0.0220349,0.132426,0.0100429,197.317,2.19902e+11,-1.85051e+26
7.14844,0.102296,0.025218,0.0825839,0.00954126,65.7722,1.64927e+11,2.2512e+25
7.1582,0.0420861,0.0286829,0.0327419,0.00913488,-65.7722,1.09951e+11,2.30075e+26
7.16797,-0.0181241,0.0323937,-0.0171001,0.00877761,-197.317,5.49756e+10,4.37639e+26
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-328.861,0,6.45202e+26
7.1875,-0.0181241,0.0404442,-0.0171001,0.0081985,-197.317,1.09951e+11,3.04103e+26
7.19727,0.0420861,0.0447238,0.0327419,0.00794985,-65.7722,2.19902e+11,-3.6995e+25
7.20703,0.102296,0.0491006,0.0825839,0.00775506,65.7722,3.29853e+11,-3.78093e+26
7.2168,0.162506,0.0535547,0.132426,0.00754236,197.317,4.39805e+11,-7.19192e+26
7.22656,0.222717,0.0580335,0.182268,0.0073829,328.861,5.49756e+11,-1.06029e+27
7.23633,0.162506,0.0625137,0.132426,0.00722971,197.317,2.19902e+11,-4.99747e+26
7.24609,0.102296,0.066914,0.0825839,0.00707982,65.7722,-1.09951e+11,6.07956e+25
7.25586,0.0420861,0.0712425,0.0327419,0.00697772,-65.7722,-4.39805e+11,6.21338e+26
7.26562,-0.0181241,0.0754476,-0.0171001,0.00688494,-197.317,-7.69658e+11,1.18188e+27
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,-328.861,-1.09951e+12,1.74242e+27
7.28516,-0.0181241,0.0833674,-0.0171001,0.00665314,-197.317,-1.31941e+12,8.21258e+26
7.29492,0.0420861,0.0870241,0.0327419,0.00658104,-65.7722,-1.53932e+12,-9.99082e+25
7.30469,0.102296,0.0904663,0.0825839,0.00647959,65.7722,-1.75922e+12,-1.02107e+27
7.31445,0.162506,0.0936472,0.132426,0.00640544,197.317,-1.97912e+12,-1.94224e+27
7.32422,0.222717,0.0965477,0.182268,0.00634081,328.861,-2.19902e+12,-2.86341e+27
7.33398,0.162506,0.0991883,0.132426,0.00625822,197.317,-3.51844e+12,-1.34961e+27
7.34375,0.102296,0.101501,0.0825839,0.00618249,65.7722,-4.83785e+12,1.64184e+26
7.35352,0.0420861,0.103509,0.0327419,0.00611136,-65.7722,-6.15727e+12,1.67798e+27
7.36328,-0.0181241,0.105167,-0.0171001,0.00602534,-197.317,-7.47668e+12,3.19177e+27
7.37305,-0.0783342,0.106483,-0.0669422,0.00595063,-328.861,-8.79609e+12,4.70557e+27
7.38281,-0.0181241,0.107466,-0.0171001,0.00589661,-197.317,-7.91648e+12,2.21788e+27
7.39258,0.0420861,0.108079,0.0327419,0.00578725,-65.7722,-7.03687e+12,-2.69811e+26
7.40234,0.102296,0.108342,0.0825839,0.00568304,65.7722,-6.15727e+12,-2.7575e+27
7.41211,0.162506,0.108254,0.132426,0.00557886,197.317,-5.27766e+12,-5.24519e+27
7.42188,0.222717,0.107835,0.182268,0.00546407,328.861,-4.39805e+12,-7.73288e+27
7.43164,0.162506,0.107058,0.132426,0.00532409,197.317,-1.19971,-3.64474e+27
7.44141,0.102296,0.105969,0.0825839,0.00519507,65.7722,4.39805e+12,4.43393e+26
7.45117,0.0420861,0.104553,0.0327419,0.00504428,-65.7722,8.79609e+12,4.53153e+27
7.46094,-0.0181241,0.102851,-0.0171001,0.00488083,-197.317,1.31941e+13,8.61967e+27
7.4707,-0.0783342,0.10087,-0.0669422,0.00469066,-328.861,1.75922e+13,1.27078e+28
7.48047,-0.0181241,0.0986194,-0.0171001,0.00451324,-197.317,8.79609e+12,5.98958e+27
7.49023,0.0420861,0.0961255,0.0327419,0.0043345,-65.7722,0.318359,-7.28648e+26
7.5,0.102296,0.0934138,0.0825839,0.0041514,65.7722,-8.79609e+12,-7.44687e+27
7.50977,0.162506,0.0904894,0.132426,0.00398493,197.317,-1.75922e+13,-1.41651e+28
7.51953,0.222717,0.0874017,0.182268,0.00380959,328.861,-2.63883e+13,-2.08833e+28
7.5293,0.162506,0.0841412,0.132426,0.00365622,197.317,-2.46291e+13,-9.84295e+27
7.53906,0.102296,0.0807689,0.0825839,0.00353719,65.7722,-2.28698e+13,1.19742e+27
7.54883,0.0420861,0.0772976,0.0327419,0.00345111,-65.7722,-2.11106e+13,1.22378e+28
7.55859,-0.0181241,0.07377,-0.0171001,0.00338684,-197.317,-1.93514e+13,2.32782e+28
7.56836,-0.0783342,0.0701648,-0.0669422,0.00338918,-328.861,-1.75922e+13,3.43185e+28
7.57812,-0.0181241,0.0665745,-0.0171001,0.00345782,-197.317,-2.81475e+13,1.61754e+28
7.58789,0.0420861,0.0629769,0.0327419,0.00360624,-65.7722,-3.87028e+13,-1.96778e+27
7.59766,0.102296,0.0594094,0.0825839,0.00386777,65.7722,-4.92581e+13,-2.01109e+28
7.60742,0.162506,0.0559043,0.132426,0.00425525,197.317,-5.98134e+13,-3.82541e+28
7.61719,0.222717,0.05248,0.182268,0.0047579,328.861,-7.03687e+13,-5.63973e+28
7.62695,0.162506,0.0491471,0.132426,0.00542774,197.317,-7.03687e+13,-2.65818e+28
7.63672,0.102296,0.0459428,0.0825839,0.00630615,65.7722,-7.03687e+13,3.23374e+27
7.64648,0.0420861,0.0428734,0.0327419,0.00734824,-65.7722,-7.03687e+13,3.30492e+28
7.65625,-0.0181241,0.0399655,-0.0171001,0.0085914,-197.317,-7.03687e+13,6.28647e+28
7.66602,-0.0783342,0.0372072,-0.0669422,0.0100919,-328.861,-7.03687e+13,9.26803e+28
7.67578,-0.0181241,0.034653,-0.0171001,0.0118196,-197.317,-7.03687e+13,4.3683e+28
7.68555,0.0420861,0.0322906,0.0327419,0.0137926,-65.7722,-7.03687e+13,-5.31416e+27
7.69531,0.102296,0.0301077,0.0825839,0.0160018,65.7722,-7.03687e+13,-5.43114e+28
7.70508,0.162506,0.0281403,0.132426,0.0184619,197.317,-7.03687e+13,-1.03309e+29
7.71484,0.222717,0.026368,0.182268,0.0211458,328.861,-7.03687e+13,-1.52306e+29
7.72461,0.162506,0.0247936,0.132426,0.0240622,197.317,-2.81475e+13,-7.17864e+28
7.73438,0.102296,0.0234229,0.0825839,0.0271655,65.7722,1.40737e+13,8.73301e+27
7.74414,0.0420861,0.022203,0.0327419,0.0304021,-65.7722,5.6295e+13,8.92524e+28
7.75391,-0.0181241,0.0211637,-0.0171001,0.0338204,-197.317,9.85162e+13,1.69772e+29
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,-328.861,1.40737e+14,2.50291e+29
7.77344,-0.0181241,0.0195197,-0.0171001,0.0408772,-197.317,1.1259e+14,1.1797e+29
7.7832,0.0420861,0.0188815,0.0327419,0.0444742,-65.7722,8.44425e+13,-1.43514e+28
7.79297,0.102296,0.0183387,0.0825839,0.0480404,65.7722,5.6295e+13,-1.46673e+29
7.80273,0.162506,0.0178994,0.132426,0.0515458,197.317,2.81475e+13,-2.78994e+29
7.8125,0.222717,0.0175194,0.182268,0.0549648,328.861,0,-4.11315e+29
7.82227,0.162506,0.0172211,0.132426,0.0582703,197.317,5.6295e+13,-1.93865e+29
7.83203,0.102296,0.016944,0.0825839,0.0614132,65.7722,1.1259e+14,2.35842e+28
7.8418,0.0420861,0.0167355,0.0327419,0.0643823,-65.7722,1.68885e+14,2.41034e+29
7.85156,-0.0181241,0.0165303,-0.0171001,0.0671577,-197.317,2.2518e+14,4.58484e+29
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,-328.861,2.81475e+14,6.75933e+29
7.87109,-0.0181241,0.0162028,-0.0171001,0.0720277,-197.317,4.5036e+14,3.18588e+29
7.88086,0.0420861,0.015993,0.0327419,0.0741217,-65.7722,6.19245e+14,-3.87571e+28
7.89062,0.102296,0.015862,0.0825839,0.0759349,65.7722,7.8813e+14,-3.96102e+29
7.90039,0.162506,0.0156718,0.132426,0.0775106,197.317,9.57015e+14,-7.53448e+29
7.91016,0.222717,0.0154772,0.182268,0.0788226,328.861,1.1259e+15,-1.11079e+30
7.91992,0.162506,0.015281,0.132426,0.0798509,197.317,1.35108e+15,-5.23551e+29
7.92969,0.102296,0.0150065,0.0825839,0.0806344,65.7722,1.57626e+15,6.36913e+28
7.93945,0.0420861,0.0147497,0.0327419,0.0811201,-65.7722,1.80144e+15,6.50933e+29
7.94922,-0.0181241,0.0144417,-0.0171001,0.0813509,-197.317,2.02662e+15,1.23818e+30
7.95898,-0.0783342,0.0140783,-0.0669422,0.0813251,-328.861,2.2518e+15,1.82542e+30
7.96875,-0.0181241,0.0137081,-0.0171001,0.0810173,-197.317,1.80144e+15,8.60375e+29
7.97852,0.0420861,0.0132718,0.0327419,0.0804635,-65.7722,1.35108e+15,-1.04667e+29
7.98828,0.102296,0.0128051,0.0825839,0.0796815,65.7722,9.0072e+14,-1.06971e+30
7.99805,0.162506,0.0123171,0.132426,0.0786511,197.317,4.5036e+14,-2.03475e+30
8.00781,0.222717,0.0117908,0.182268,0.0774018,328.861,0,-2.99979e+30
8.01758,0.162506,0.0112265,0.132426,0.0759338,197.317,-9.0072e+14,-1.41389e+30
8.02734,0.102296,0.0106677,0.0825839,0.0742934,65.7722,-1.80144e+15,1.72004e+29
8.03711,0.0420861,0.0100739,0.0327419,0.0724723,-65.7722,-2.70216e+15,1.7579e+30
8.04688,-0.0181241,0.0094519,-0.0171001,0.0704646,-197.317,-3.60288e+15,3.3438e+30
8.05664,-0.0783342,0.00882448,-0.0669422,0.0683329,-328.861,-4.5036e+15,4.9297e+30
8.06641,-0.0783342,0.00821678,-0.0669422,0.0660507,-328.861,-4.5036e+15,4.9297e+30
8.07617,-0.0783342,0.00758643,-0.0669422,0.0636645,-328.861,-4.5036e+15,4.9297e+30
8.08594,-0.0783342,0.0069733,-0.0669422,0.0611807,-328.861,-4.5036e+15,4.9297e+30


==> data/POM_manual_vinyl_DS/IBS_results_POM_manual_vinyl_v_DS_7.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-325.4918574836389, LMmax=325.4918574836389,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.43643e-05,2.5166e-05,-2.02979e-08,-1.5498e-05,-0.0037553,1.05879e-22,7.4671e-07
0.00976562,0.00125753,-4.24512e-05,-7.21016e-07,-1.61426e-05,-0.134737,-3.7814e-21,2.68668e-05
0.0195312,0.00248069,6.59766e-05,-1.42173e-06,-3.48633e-06,-0.265719,-7.66867e-21,5.29869e-05
0.0292969,0.00370386,0.000840059,-2.12245e-06,-1.3418e-05,-0.396701,-1.15559e-20,7.9107e-05
0.0390625,0.00492702,0.00181928,-2.82317e-06,-4.6875e-06,-0.527683,-1.54432e-20,0.000105227
0.0488281,0.00615018,0.00332886,-3.52389e-06,-1.27148e-05,-0.658665,-1.93305e-20,0.000131347
0.0585937,0.00737335,0.0056635,-4.22461e-06,-1.13379e-05,-0.789647,-2.32178e-20,0.000157467
0.0683594,0.00859651,0.00833789,-4.92532e-06,-7.03125e-07,-0.920629,-2.71051e-20,0.000183587
0.078125,0.0119113,0.0108947,-1.59358e-06,-1.64063e-06,-0.628902,-1.93608e-20,0.000143975
0.0878906,0.0152261,0.0137114,1.73817e-06,-7.4707e-06,-0.337174,-1.16165e-20,0.000104364
0.0976562,0.0185409,0.0168122,5.06992e-06,-1.13965e-05,-0.0454469,-3.87215e-21,6.47517e-05
0.107422,0.0218557,0.0200272,8.40166e-06,-7.79297e-06,0.246281,3.87215e-21,2.51398e-05
0.117187,0.0251705,0.0232619,1.17334e-05,-5.30273e-06,0.538008,1.16165e-20,-1.44721e-05
0.126953,0.0284853,0.0265897,1.50652e-05,-1.6875e-05,0.829736,1.93608e-20,-5.4084e-05
0.136719,0.0318001,0.0300524,1.83969e-05,-5.06836e-06,1.12146,2.71051e-20,-9.36959e-05
0.146484,0.0350434,0.0335172,-1.85452e-06,-1.11914e-05,-1.13234,8.51873e-20,0.000309154
0.15625,0.0382868,0.0369762,-2.21059e-05,-1.01074e-05,-3.38615,1.4327e-19,0.000712004
0.166016,0.0415301,0.0401998,-4.23574e-05,-3.48633e-06,-5.63996,2.01352e-19,0.00111485
0.175781,0.0447734,0.0431774,-6.26088e-05,-1.27734e-05,-7.89376,2.59434e-19,0.0015177
0.185547,0.0480167,0.0462811,-8.28602e-05,-1.16895e-05,-10.1476,3.17516e-19,0.00192055
0.195312,0.05126,0.0493123,-0.000103112,-9.28711e-06,-12.4014,3.75599e-19,0.0023234
0.205078,0.0545033,0.0519278,-0.000123363,-8.78906e-06,-14.6552,4.33681e-19,0.00272625
0.214844,0.0565257,0.0543616,-0.000145448,-3.04687e-06,-27.3871,8.67362e-19,0.00558952
0.224609,0.0585481,0.056773,-0.000167533,-1.23926e-05,-40.119,1.30104e-18,0.00845278
0.234375,0.0605705,0.0589807,-0.000189618,-1.20117e-06,-52.8508,1.73472e-18,0.011316
0.244141,0.0625928,0.0607737,-0.000211703,-1.27148e-05,-65.5827,2.1684e-18,0.0141793
0.253906,0.0646152,0.0623764,-0.000233788,-1.77246e-05,-78.3146,2.60209e-18,0.0170426
0.263672,0.0666376,0.0637655,-0.000255873,-7.91016e-06,-91.0465,3.03577e-18,0.0199058
0.273437,0.06866,0.0649216,-0.000277958,-1.03125e-05,-103.778,3.46945e-18,0.0227691
0.283203,0.0688455,0.0657982,-0.00027353,-3.80859e-07,-116.865,2.97381e-18,0.0270777
0.292969,0.0690311,0.0663888,-0.000269102,-4.48242e-06,-129.951,2.47818e-18,0.0313862
0.302734,0.0692166,0.0667857,-0.000264675,-1.2334e-05,-143.038,1.98254e-18,0.0356948
0.3125,0.0694021,0.0670135,-0.000260247,-2.1709e-05,-156.124,1.48691e-18,0.0400034
0.322266,0.0695876,0.0670498,-0.00025582,-2.66602e-06,-169.21,9.91271e-19,0.044312
0.332031,0.0697732,0.0666997,-0.000251392,-5.12695e-06,-182.297,4.95635e-19,0.0486205
0.341797,0.0699587,0.0660287,-0.000246964,-5.77148e-06,-195.383,0,0.0529291
0.351562,0.0671812,0.065389,-0.000333657,-6.12305e-06,-202.233,0,0.055793
0.361328,0.0644036,0.0645749,-0.00042035,-9.28711e-06,-209.082,0,0.058657
0.371094,0.0616261,0.0634875,-0.000507043,-1.10742e-05,-215.932,0,0.0615209
0.380859,0.0588485,0.0622238,-0.000593736,-9.375e-07,-222.781,0,0.0643848
0.390625,0.0560709,0.0608368,-0.000680428,-7.70508e-06,-229.631,0,0.0672488
0.400391,0.0532934,0.0593133,-0.000767121,-2.28516e-06,-236.48,0,0.0701127
0.410156,0.0505158,0.0576073,-0.000853814,-8.23242e-06,-243.33,0,0.0729767
0.419922,0.0450512,0.0557329,-0.00065553,-4.80469e-06,-240.087,0,0.0734138
0.429687,0.0395866,0.0537642,-0.000457246,-6.00586e-06,-236.845,0,0.0738509
0.439453,0.034122,0.051775,-0.000258962,-1.86035e-05,-233.603,0,0.0742881
0.449219,0.0286574,0.0497166,-6.0678e-05,2.34375e-06,-230.361,0,0.0747252
0.458984,0.0231927,0.0473981,0.000137606,1.52344e-06,-227.119,0,0.0751623
0.46875,0.0177281,0.0447785,0.00033589,3.28125e-06,-223.876,0,0.0755995
0.478516,0.0122635,0.0421042,0.000534174,-1.23926e-05,-220.634,0,0.0760366
0.488281,0.00831838,0.0395313,0.00045551,-4.39453e-07,-212.582,0,0.0744581
0.498047,0.00437327,0.0368993,0.000376847,-8.78906e-07,-204.53,0,0.0728795
0.507812,0.000428172,0.0342784,0.000298183,4.16016e-06,-196.478,0,0.071301
0.517578,-0.00351693,0.0317565,0.00021952,3.22266e-06,-188.426,0,0.0697225
0.527344,-0.00746203,0.0292891,0.000140856,1.7959e-05,-180.375,0,0.068144
0.537109,-0.0114071,0.0268518,6.21922e-05,7.68457e-05,-172.323,0,0.0665654
0.546875,-0.0153522,0.0244611,-1.64714e-05,0.000170391,-164.271,0,0.0649869
0.556641,-0.0156018,0.0221186,0.00377055,0.00036082,-148.838,0,0.0611378
0.566406,-0.0158514,0.019848,0.00755757,0.000730459,-133.405,0,0.0572887
0.576172,-0.0161009,0.0176245,0.0113446,0.00140531,-117.973,0,0.0534396
0.585937,-0.0163505,0.0155939,0.0151316,0.00248889,-102.54,0,0.0495905
0.595703,-0.0166001,0.0135998,0.0189186,0.00422388,-87.1074,0,0.0457414
0.605469,-0.0168496,0.0117659,0.0227057,0.00674927,-71.6747,0,0.0418923
0.615234,-0.0170992,0.0102357,0.0264927,0.010233,-56.242,0,0.0380432
0.625,-0.0134447,0.00880037,0.0355475,0.0147277,-47.2057,0,0.0339778
0.634766,-0.00979013,0.00754154,0.0446023,0.0201993,-38.1693,0,0.0299124
0.644531,-0.00613559,0.00655459,0.0536571,0.0264617,-29.1329,0,0.025847
0.654297,-0.00248106,0.00600129,0.0627119,0.0332484,-20.0965,0,0.0217816
0.664062,0.00117348,0.00560985,0.0717667,0.0402637,-11.0601,0,0.0177162
0.673828,0.00482802,0.00535421,0.0808215,0.0472417,-2.02372,0,0.0136508
0.683594,0.00848255,0.00520526,0.0898763,0.0540977,7.01267,0,0.00958535
0.693359,0.0125421,0.005047,0.0981001,0.0607711,13.5622,0,0.00695414
0.703125,0.0166017,0.00477738,0.106324,0.067347,20.1117,0,0.00432293
0.712891,0.0206613,0.00448869,0.114548,0.0738783,26.6612,0,0.00169173
0.722656,0.0247209,0.00422769,0.122772,0.0802782,33.2107,0,-0.000939477
0.732422,0.0287805,0.00401997,0.130995,0.0864883,39.7602,0,-0.00357068
0.742187,0.0328401,0.00391579,0.139219,0.0923056,46.3097,0,-0.00620189
0.751953,0.0368997,0.00386487,0.147443,0.0976137,52.8592,0,-0.00883309
0.761719,0.038058,0.0037459,0.149878,0.102384,48.3323,-2.47818e-19,-0.00882933
0.771484,0.0392162,0.00359165,0.152312,0.106648,43.8053,-4.95635e-19,-0.00882556
0.78125,0.0403745,0.00347426,0.154747,0.110448,39.2784,-7.43453e-19,-0.00882179
0.791016,0.0415327,0.00335851,0.157182,0.113794,34.7515,-9.91271e-19,-0.00881802
0.800781,0.042691,0.0032105,0.159617,0.116583,30.2246,-1.23909e-18,-0.00881425
0.810547,0.0438492,0.00311147,0.162052,0.118753,25.6976,-1.48691e-18,-0.00881049
0.820312,0.0450074,0.00306604,0.164486,0.120272,21.1707,-1.73472e-18,-0.00880672
0.830078,0.0424742,0.00301626,0.161867,0.121168,16.9279,-1.54886e-18,-0.00733853
0.839844,0.039941,0.00294929,0.159248,0.121512,12.685,-1.363e-18,-0.00587035
0.849609,0.0374078,0.00286518,0.156628,0.121325,8.44222,-1.17713e-18,-0.00440216
0.859375,0.0348745,0.00274468,0.154009,0.120618,4.19939,-9.91271e-19,-0.00293398
0.869141,0.0323413,0.00268081,0.15139,0.119328,-0.0434339,-8.05407e-19,-0.00146579
0.878906,0.0298081,0.00266833,0.14877,0.117491,-4.28626,-6.19544e-19,2.39521e-06
0.888672,0.0272749,0.00264255,0.146151,0.115119,-8.52908,-4.33681e-19,0.00147058
0.898437,0.0250149,0.00255393,0.138154,0.112342,-18.7564,-8.67362e-19,0.00427299
0.908203,0.022755,0.00248396,0.130157,0.109198,-28.9837,-1.30104e-18,0.00707539
0.917969,0.0204951,0.00244184,0.12216,0.105682,-39.211,-1.73472e-18,0.0098778
0.927734,0.0182352,0.00242042,0.114163,0.101751,-49.4383,-2.1684e-18,0.0126802
0.9375,0.0159752,0.00237366,0.106166,0.0974349,-59.6656,-2.60209e-18,0.0154826
0.947266,0.0137153,0.00233153,0.0981688,0.0927279,-69.893,-3.03577e-18,0.018285
0.957031,0.0114554,0.00228448,0.0901717,0.0877172,-80.1203,-3.46945e-18,0.0210874
0.966797,0.00979715,0.00224432,0.0810597,0.082533,-65.1278,-2.97381e-18,0.0247864
0.976562,0.00813893,0.00220986,0.0719477,0.0772739,-50.1353,-2.47818e-18,0.0284853
0.986328,0.00648072,0.00216114,0.0628357,0.07203,-35.1428,-1.98254e-18,0.0321843
0.996094,0.00482251,0.00211813,0.0537237,0.0668672,-20.1503,-1.48691e-18,0.0358832
1.00586,0.00316429,0.00212801,0.0446117,0.0618403,-5.15784,-9.91271e-19,0.0395822
1.01562,0.00150608,0.00213729,0.0354997,0.0569819,9.83464,-4.95635e-19,0.0432811
1.02539,-0.000152138,0.00207293,0.0263877,0.0522798,24.8271,0,0.0469801
1.03516,-0.0010789,0.00202269,0.0200287,0.0476157,38.4769,0,0.0513144
1.04492,-0.00200565,0.00198038,0.0136697,0.0430551,52.1266,0,0.0556487
1.05469,-0.00293241,0.001949,0.00731077,0.0386048,65.7764,0,0.059983
1.06445,-0.00385917,0.00194458,0.000951807,0.0342841,79.4261,0,0.0643174
1.07422,-0.00478593,0.00194871,-0.00540715,0.030137,93.0759,0,0.0686517
1.08398,-0.00571268,0.00193831,-0.0117661,0.0261289,106.726,0,0.072986
1.09375,-0.00663944,0.00193104,-0.0181251,0.0222843,120.375,0,0.0773203
1.10352,-0.0061004,0.00191379,-0.0191583,0.0185743,142.337,0,0.0784854
1.11328,-0.00556136,0.00193998,-0.0201916,0.0151729,164.3,0,0.0796505
1.12305,-0.00502231,0.00200314,-0.0212249,0.0120551,186.262,0,0.0808156
1.13281,-0.00448327,0.00219563,-0.0222581,0.00928321,208.224,0,0.0819807
1.14258,-0.00394423,0.00251769,-0.0232914,0.00684996,230.186,0,0.0831458
1.15234,-0.00340519,0.00300489,-0.0243247,0.00474973,252.148,0,0.0843109
1.16211,-0.00286615,0.00374763,-0.0253579,0.00308883,274.11,0,0.085476
1.17187,0.0064972,0.00490532,-0.0232982,0.00178271,268.523,0,0.0844628
1.18164,0.0158605,0.00655181,-0.0212385,0.00083918,262.935,0,0.0834497
1.19141,0.0252239,0.00886286,-0.0191788,8.44336e-05,257.348,0,0.0824366
1.20117,0.0345872,0.0119027,-0.0171191,-0.000460957,251.761,0,0.0814234
1.21094,0.0439506,0.0157978,-0.0150594,-0.000947461,246.173,0,0.0804103
1.2207,0.0533139,0.0206092,-0.0129997,-0.00139178,240.586,0,0.0793972
1.23047,0.0626773,0.0262104,-0.01094,-0.00180595,234.998,0,0.078384
1.24023,0.0733555,0.0326129,-0.00430223,-0.00224862,240.607,-2.97381e-18,0.0738889
1.25,0.0840338,0.0396032,0.00233552,-0.0025923,246.215,-5.94762e-18,0.0693938
1.25977,0.0947121,0.0470551,0.00897327,-0.00281572,251.824,-8.92144e-18,0.0648987
1.26953,0.10539,0.0547617,0.015611,-0.00285044,257.432,-1.18952e-17,0.0604035
1.2793,0.116069,0.0625063,0.0222488,-0.00274843,263.041,-1.48691e-17,0.0559084
1.28906,0.126747,0.0701675,0.0288865,-0.00248215,268.649,-1.78429e-17,0.0514133
1.29883,0.137425,0.0776923,0.0355243,-0.00213592,274.258,-2.08167e-17,0.0469182
1.30859,0.144778,0.0850836,0.0376223,-0.00171229,234.973,-1.78429e-17,0.0448894
1.31836,0.15213,0.0923054,0.0397203,-0.00123835,195.689,-1.48691e-17,0.0428606
1.32812,0.159482,0.0993723,0.0418183,-0.000782314,156.404,-1.18952e-17,0.0408317
1.33789,0.166835,0.106203,0.0439164,-0.000265459,117.12,-8.92144e-18,0.0388029
1.34766,0.174187,0.112726,0.0460144,0.00031377,77.8357,-5.94762e-18,0.0367741
1.35742,0.18154,0.118787,0.0481124,0.000975615,38.5514,-2.97381e-18,0.0347453
1.36719,0.188892,0.124333,0.0502104,0.0017277,-0.732991,0,0.0327165
1.37695,0.187218,0.129292,0.0474511,0.00256582,-17.8486,9.91271e-19,0.0336516
1.38672,0.185543,0.133675,0.0446918,0.00346805,-34.9643,1.98254e-18,0.0345867
1.39648,0.183868,0.137511,0.0419325,0.00449186,-52.08,2.97381e-18,0.0355218
1.40625,0.182193,0.140836,0.0391731,0.00555495,-69.1956,3.96508e-18,0.0364569
1.41602,0.180519,0.143591,0.0364138,0.00658488,-86.3113,4.95635e-18,0.0373921
1.42578,0.178844,0.145738,0.0336545,0.00748998,-103.427,5.94762e-18,0.0383272
1.43555,0.177169,0.147299,0.0308952,0.00818748,-120.543,6.93889e-18,0.0392623
1.44531,0.169747,0.148206,0.0242794,0.00874143,-150.77,5.94762e-18,0.0442805
1.45508,0.162324,0.148478,0.0176636,0.00906284,-180.997,4.95635e-18,0.0492988
1.46484,0.154901,0.148147,0.0110478,0.00921958,-211.225,3.96508e-18,0.054317
1.47461,0.147479,0.147259,0.00443197,0.00917745,-241.452,2.97381e-18,0.0593352
1.48437,0.140056,0.14587,-0.00218383,0.00896962,-271.68,1.98254e-18,0.0643535
1.49414,0.132633,0.143991,-0.00879963,0.00861029,-301.907,9.91271e-19,0.0693717
1.50391,0.125211,0.141605,-0.0154154,0.00807979,-332.135,0,0.0743899
1.51367,0.106542,0.138731,-0.0172341,0.00743268,-321.862,0,0.0755491
1.52344,0.0878739,0.135415,-0.0190527,0.00663524,-311.59,0,0.0767083
1.5332,0.0692056,0.131685,-0.0208714,0.00578194,-301.318,0,0.0778675
1.54297,0.0505372,0.127604,-0.02269,0.00488634,-291.045,0,0.0790267
1.55273,0.0318688,0.123221,-0.0245086,0.00393091,-280.773,0,0.0801858
1.5625,0.0132005,0.11858,-0.0263273,0.00293221,-270.501,0,0.081345
1.57227,-0.00546791,0.113688,-0.0281459,0.00195123,-260.229,0,0.0825042
1.58203,-0.0158774,0.108576,-0.0313847,0.000952646,-270.501,-3.96508e-18,0.0852857
1.5918,-0.0262869,0.103279,-0.0346234,-5.56641e-06,-280.773,-7.93016e-18,0.0880672
1.60156,-0.0366963,0.0978464,-0.0378622,-0.000946904,-291.045,-1.18952e-17,0.0908487
1.61133,-0.0471058,0.0923385,-0.0411009,-0.00186838,-301.318,-1.58603e-17,0.0936302
1.62109,-0.0575153,0.0867671,-0.0443397,-0.00268562,-311.59,-1.98254e-17,0.0964117
1.63086,-0.0679247,0.0811979,-0.0475784,-0.00342738,-321.862,-2.37905e-17,0.0991932
1.64062,-0.0783342,0.0756148,-0.0508172,-0.00410839,-332.135,-2.77556e-17,0.101975
1.65039,-0.0783342,0.0700608,-0.0452069,-0.00468023,-270.516,-2.37905e-17,0.0979763
1.66016,-0.0783342,0.0645758,-0.0395967,-0.00517603,-208.897,-1.98254e-17,0.0939779
1.66992,-0.0783342,0.0591781,-0.0339864,-0.00560124,-147.278,-1.58603e-17,0.0899795
1.67969,-0.0783342,0.0539333,-0.0283762,-0.00591533,-85.6596,-1.18952e-17,0.0859811
1.68945,-0.0783342,0.0488272,-0.0227659,-0.00610116,-24.0408,-7.93016e-18,0.0819826
1.69922,-0.0783342,0.043905,-0.0171557,-0.00618618,37.5779,-3.96508e-18,0.0779842
1.70898,-0.0783342,0.0391556,-0.0115455,-0.00615416,99.1966,0,0.0739858
1.71875,-0.0741372,0.0346472,-0.00143192,-0.00590769,81.3929,0,0.0682987
1.72852,-0.0699402,0.0303919,0.00868161,-0.00548842,63.5891,0,0.0626116
1.73828,-0.0657431,0.0264286,0.0187951,-0.00480867,45.7853,0,0.0569245
1.74805,-0.0615461,0.0227339,0.0289087,-0.00380728,27.9815,0,0.0512373
1.75781,-0.0573491,0.0193644,0.0390222,-0.0024242,10.1777,0,0.0455502
1.76758,-0.053152,0.0162961,0.0491357,-0.000608262,-7.62606,0,0.0398631
1.77734,-0.048955,0.0135477,0.0592493,0.00175389,-25.4298,0,0.034176
1.78711,-0.0408137,0.0112026,0.0767351,0.00475143,25.6508,-9.91271e-19,0.0233572
1.79687,-0.0326724,0.00922603,0.094221,0.00839089,76.7314,-1.98254e-18,0.0125383
1.80664,-0.0245311,0.00760131,0.111707,0.0127034,127.812,-2.97381e-18,0.00171951
1.81641,-0.0163898,0.00635985,0.129193,0.0177083,178.893,-3.96508e-18,-0.00909932
1.82617,-0.00824849,0.00547046,0.146678,0.023247,229.973,-4.95635e-18,-0.0199181
1.83594,-0.000107187,0.00485259,0.164164,0.0293282,281.054,-5.94762e-18,-0.030737
1.8457,0.00803412,0.0045051,0.18165,0.0357677,332.135,-6.93889e-18,-0.0415558
1.85547,0.0257249,0.00429814,0.181738,0.0423839,263.069,-5.94762e-18,-0.04119
1.86523,0.0434157,0.00415195,0.181827,0.0490995,194.003,-4.95635e-18,-0.0408242
1.875,0.0611065,0.00392414,0.181915,0.0557183,124.937,-3.96508e-18,-0.0404585
1.88477,0.0787973,0.00361195,0.182003,0.0621824,55.8712,-2.97381e-18,-0.0400927
1.89453,0.0964881,0.00323637,0.182091,0.0683811,-13.1947,-1.98254e-18,-0.0397269
1.9043,0.114179,0.00287238,0.18218,0.0742973,-82.2605,-9.91271e-19,-0.0393611
1.91406,0.13187,0.0025834,0.182268,0.0799332,-151.326,0,-0.0389953
1.92383,0.12727,0.00245379,0.182268,0.0853119,-83.6583,3.96508e-18,-0.0424008
1.93359,0.12267,0.00248013,0.182268,0.0904006,-15.9902,7.93016e-18,-0.0458063
1.94336,0.11807,0.00266095,0.182268,0.0951418,51.6779,1.18952e-17,-0.0492117
1.95312,0.113469,0.00290414,0.182268,0.0994753,119.346,1.58603e-17,-0.0526172
1.96289,0.108869,0.00313283,0.182268,0.103363,187.014,1.98254e-17,-0.0560226
1.97266,0.104269,0.00325726,0.182268,0.106715,254.682,2.37905e-17,-0.0594281
1.98242,0.0996693,0.00321387,0.182268,0.109507,322.35,2.77556e-17,-0.0628336
1.99219,0.0969883,0.00302121,0.173909,0.111741,228.853,2.77556e-17,-0.05245
2.00195,0.0943072,0.00271711,0.16555,0.113408,135.355,2.77556e-17,-0.0420665
2.01172,0.0916262,0.00238102,0.157191,0.114568,41.8568,2.77556e-17,-0.0316829
2.02148,0.0889451,0.00204313,0.148832,0.115202,-51.641,2.77556e-17,-0.0212993
2.03125,0.086264,0.00172942,0.140473,0.115365,-145.139,2.77556e-17,-0.0109158
2.04102,0.083583,0.00141064,0.132114,0.114999,-238.637,2.77556e-17,-0.000532211
2.05078,0.0809019,0.00107528,0.123755,0.114124,-332.135,2.77556e-17,0.00985135
2.06055,0.0628209,0.000781494,0.111346,0.112775,-244.732,2.1808e-17,0.0134685
2.07031,0.0447399,0.000504551,0.0989358,0.110916,-157.329,1.58603e-17,0.0170857
2.08008,0.0266589,0.000345732,0.0865261,0.108635,-69.9257,9.91271e-18,0.0207029
2.08984,0.00857783,0.00028708,0.0741163,0.10591,17.4773,3.96508e-18,0.0243201
2.09961,-0.0095032,0.000344824,0.0617065,0.102872,104.88,-1.98254e-18,0.0279373
2.10937,-0.0275842,0.000526055,0.0492967,0.0994828,192.283,-7.93016e-18,0.0315545
2.11914,-0.0456653,0.000797959,0.036887,0.0958455,279.686,-1.38778e-17,0.0351717
2.12891,-0.043169,0.00113001,0.0220542,0.0919105,192.283,-1.18952e-17,0.0502334
2.13867,-0.0406727,0.00151354,0.00722151,0.0877455,104.88,-9.91271e-18,0.065295
2.14844,-0.0381764,0.00189659,-0.00761122,0.0834086,17.4773,-7.93016e-18,0.0803566
2.1582,-0.0356802,0.00227291,-0.022444,0.0788963,-69.9257,-5.94762e-18,0.0954183
2.16797,-0.0331839,0.00265359,-0.0372767,0.0742948,-157.329,-3.96508e-18,0.11048
2.17773,-0.0306876,0.00303688,-0.0521094,0.0696333,-244.732,-1.98254e-18,0.125542
2.1875,-0.0281914,0.00341739,-0.0669422,0.0649434,-332.135,0,0.140603
2.19727,-0.0353546,0.00371244,-0.06652,0.0602792,-237.239,1.98254e-18,0.132959
2.20703,-0.0425179,0.00392212,-0.0660979,0.055636,-142.343,3.96508e-18,0.125314
2.2168,-0.0496812,0.00398373,-0.0656757,0.0510441,-47.4478,5.94762e-18,0.11767
2.22656,-0.0568444,0.00394925,-0.0652536,0.046532,47.4478,7.93016e-18,0.110026
2.23633,-0.0640077,0.00384642,-0.0648314,0.0421455,142.343,9.91271e-18,0.102381
2.24609,-0.071171,0.00369747,-0.0644093,0.0379269,237.239,1.18952e-17,0.0947368
2.25586,-0.0783342,0.00347716,-0.0639871,0.0338669,332.135,1.38778e-17,0.0870924
2.26562,-0.062285,0.00320045,-0.0644093,0.0300317,237.239,1.18952e-17,0.0962789
2.27539,-0.0462358,0.0028582,-0.0648314,0.0264124,142.343,9.91271e-18,0.105465
2.28516,-0.0301865,0.00247239,-0.0652536,0.0230477,47.4478,7.93016e-18,0.114652
2.29492,-0.0141373,0.0021094,-0.0656757,0.0199901,-47.4478,5.94762e-18,0.123838
2.30469,0.0019119,0.00182074,-0.0660979,0.0172317,-142.343,3.96508e-18,0.133025
2.31445,0.0179611,0.00163491,-0.06652,0.0148102,-237.239,1.98254e-18,0.142212
2.32422,0.0340103,0.00166655,-0.0669422,0.012718,-332.135,0,0.151398
2.33398,0.0397032,0.00195085,-0.045207,0.0110256,-237.239,-3.96508e-18,0.131806
2.34375,0.045396,0.00258952,-0.0234719,0.00960064,-142.343,-7.93016e-18,0.112213
2.35352,0.0510889,0.00364793,-0.00173676,0.00849671,-47.4478,-1.18952e-17,0.0926209
2.36328,0.0567817,0.00520119,0.0199984,0.00764508,47.4478,-1.58603e-17,0.0730285
2.37305,0.0624746,0.00735812,0.0417335,0.0070079,142.343,-1.98254e-17,0.0534361
2.38281,0.0681674,0.0101721,0.0634686,0.00656276,237.239,-2.37905e-17,0.0338437
2.39258,0.0738602,0.0136557,0.0852038,0.00619383,332.135,-2.77556e-17,0.0142513
2.40234,0.0951254,0.0178207,0.0828225,0.00588422,237.239,-1.98254e-17,0.0215166
2.41211,0.116391,0.0227192,0.0804411,0.00562497,142.343,-1.18952e-17,0.0287819
2.42187,0.137656,0.0282596,0.0780598,0.00531803,47.4478,-3.96508e-18,0.0360472
2.43164,0.158921,0.0344061,0.0756785,0.00502107,-47.4478,3.96508e-18,0.0433125
2.44141,0.180186,0.0410728,0.0732972,0.0047093,-142.343,1.18952e-17,0.0505778
2.45117,0.201451,0.0481492,0.0709159,0.00441932,-237.239,1.98254e-17,0.0578431
2.46094,0.222717,0.0555251,0.0685346,0.00412541,-332.135,2.77556e-17,0.0651084
2.4707,0.220275,0.0630502,0.0847822,0.00383672,-237.239,2.77556e-17,0.0429167
2.48047,0.217832,0.0705909,0.10103,0.00360176,-142.343,2.77556e-17,0.0207249
2.49023,0.21539,0.0780698,0.117277,0.00342105,-47.4478,2.77556e-17,-0.00146685
2.5,0.212948,0.0853977,0.133525,0.00326982,47.4478,2.77556e-17,-0.0236586
2.50977,0.210506,0.0925354,0.149773,0.00316078,142.343,2.77556e-17,-0.0458504
2.51953,0.208064,0.0994584,0.16602,0.00301424,237.239,2.77556e-17,-0.0680421
2.5293,0.205622,0.106128,0.182268,0.00287212,332.135,2.77556e-17,-0.0902339
2.53906,0.208064,0.112516,0.146666,0.00272438,237.239,7.93016e-18,-0.0597018
2.54883,0.210506,0.118553,0.111065,0.00254821,142.343,-1.18952e-17,-0.0291697
2.55859,0.212948,0.124153,0.0754636,0.00240674,47.4478,-3.17207e-17,0.00136232
2.56836,0.21539,0.129229,0.0398622,0.00225527,-47.4478,-5.15461e-17,0.0318944
2.57812,0.217832,0.133713,0.00426072,0.00214646,-142.343,-7.13715e-17,0.0624265
2.58789,0.220275,0.137505,-0.0313407,0.00205148,-237.239,-9.11969e-17,0.0929585
2.59766,0.222717,0.140615,-0.0669422,0.00196266,-332.135,-1.11022e-16,0.123491
2.60742,0.180386,0.143036,-0.0474397,0.00184313,-237.239,-1.11022e-16,0.100828
2.61719,0.138055,0.144788,-0.0279372,0.00174378,-142.343,-1.11022e-16,0.0781658
2.62695,0.0957239,0.145921,-0.00843479,0.00165466,-47.4478,-1.11022e-16,0.0555033
2.63672,0.053393,0.14642,0.0110677,0.00153624,47.4478,-1.11022e-16,0.0328409
2.64648,0.0110621,0.146319,0.0305701,0.00144357,142.343,-1.11022e-16,0.0101785
2.65625,-0.0312688,0.145575,0.0500726,0.00133834,237.239,-1.11022e-16,-0.0124839
2.66602,-0.0735997,0.144212,0.069575,0.00128235,332.135,-1.11022e-16,-0.0351464
2.67578,-0.057858,0.142215,0.0500726,0.00118951,237.239,-1.03092e-16,0.00705194
2.68555,-0.0421164,0.139658,0.0305701,0.00111993,142.343,-9.5162e-17,0.0492502
2.69531,-0.0263747,0.136576,0.0110677,0.00106295,47.4478,-8.72318e-17,0.0914485
2.70508,-0.010633,0.132994,-0.00843479,0.000955635,-47.4478,-7.93016e-17,0.133647
2.71484,0.00510866,0.12899,-0.0279372,0.00089833,-142.343,-7.13715e-17,0.175845
2.72461,0.0208503,0.124574,-0.0474397,0.000817031,-237.239,-6.34413e-17,0.218043
2.73437,0.036592,0.119804,-0.0669422,0.000760811,-332.135,-5.55112e-17,0.260242
2.74414,0.020174,0.114707,-0.0527778,0.000697764,-237.239,-4.7581e-17,0.221404
2.75391,0.00375594,0.109347,-0.0386135,0.000638496,-142.343,-3.96508e-17,0.182567
2.76367,-0.0126621,0.103732,-0.0244492,0.000592324,-47.4478,-3.17207e-17,0.143729
2.77344,-0.0290801,0.0979398,-0.0102849,0.000530156,47.4478,-2.37905e-17,0.104892
2.7832,-0.0454982,0.0920089,0.00387945,0.000449824,142.343,-1.58603e-17,0.0660542
2.79297,-0.0619162,0.0860265,0.0180438,0.000390117,237.239,-7.93016e-18,0.0272166
2.80273,-0.0783342,0.0800208,0.0322081,0.000310225,332.135,0,-0.0116209
2.8125,-0.0533738,0.0740642,0.0180438,0.000254766,237.239,3.17207e-17,0.0325648
2.82227,-0.0284134,0.0681611,0.00387945,0.000213135,142.343,6.34413e-17,0.0767505
2.83203,-0.00345296,0.0623513,-0.0102849,0.000175313,47.4478,9.5162e-17,0.120936
2.8418,0.0215075,0.0566735,-0.0244492,0.000201504,-47.4478,1.26883e-16,0.165122
2.85156,0.0464679,0.0511624,-0.0386135,0.000265518,-142.343,1.58603e-16,0.209308
2.86133,0.0714283,0.0458886,-0.0527778,0.000381387,-237.239,1.90324e-16,0.253493
2.87109,0.0963887,0.0408571,-0.0669422,0.000563291,-332.135,2.22045e-16,0.297679
2.88086,0.0714283,0.0361218,-0.0313407,0.000810908,-237.239,1.74464e-16,0.214296
2.89062,0.0464679,0.0316897,0.00426072,0.00112146,-142.343,1.26883e-16,0.130913
2.90039,0.0215075,0.0275761,0.0398622,0.00157427,-47.4478,7.93016e-17,0.0475293
2.91016,-0.00345296,0.0238102,0.0754636,0.00213369,47.4478,3.17207e-17,-0.0358539
2.91992,-0.0284134,0.020358,0.111065,0.00290584,142.343,-1.58603e-17,-0.119237
2.92969,-0.0533738,0.0173026,0.146666,0.00395323,237.239,-6.34413e-17,-0.20262
2.93945,-0.0783342,0.0146357,0.182268,0.0053182,332.135,-1.11022e-16,-0.286004
2.94922,-0.035327,0.0123475,0.154403,0.00706424,237.239,-3.17207e-17,-0.218081
2.95898,0.0076803,0.0104982,0.126539,0.00928529,142.343,4.7581e-17,-0.150158
2.96875,0.0506876,0.00900935,0.0986739,0.0119796,47.4478,1.26883e-16,-0.0822346
2.97852,0.0936948,0.00787022,0.0708092,0.0152056,-47.4478,2.06184e-16,-0.0143116
2.98828,0.136702,0.00706816,0.0429445,0.0189206,-142.343,2.85486e-16,0.0536115
2.99805,0.179709,0.00662323,0.0150798,0.0231542,-237.239,3.64788e-16,0.121534
3.00781,0.222717,0.00651583,-0.0127849,0.0278601,-332.135,4.44089e-16,0.189458
3.01758,0.179709,0.00665218,0.0150798,0.032901,-237.239,4.12369e-16,0.092373
3.02734,0.136702,0.00706046,0.0429445,0.0382942,-142.343,3.80648e-16,-0.00471153
3.03711,0.0936948,0.00759062,0.0708092,0.0438468,-47.4478,3.48927e-16,-0.101796
3.04687,0.0506876,0.00822621,0.0986739,0.0494892,47.4478,3.17207e-16,-0.198881
3.05664,0.0076803,0.00897272,0.126539,0.0551202,142.343,2.85486e-16,-0.295965
3.06641,-0.035327,0.00971672,0.154403,0.0606118,237.239,2.53765e-16,-0.39305
3.07617,-0.0783342,0.0104405,0.182268,0.0659277,332.135,2.22045e-16,-0.490134
3.08594,-0.035327,0.0110871,0.146666,0.0709921,237.239,2.22045e-16,-0.37014
3.0957,0.0076803,0.0117402,0.111065,0.0757527,142.343,2.22045e-16,-0.250146
3.10547,0.0506876,0.012318,0.0754636,0.0802232,47.4478,2.22045e-16,-0.130152
3.11523,0.0936948,0.0128032,0.0398622,0.0843759,-47.4478,2.22045e-16,-0.0101578
3.125,0.136702,0.0132531,0.00426072,0.0882028,-142.343,2.22045e-16,0.109836
3.13477,0.179709,0.0136927,-0.0313407,0.0917201,-237.239,2.22045e-16,0.22983
3.14453,0.222717,0.0140312,-0.0669422,0.0948503,-332.135,2.22045e-16,0.349825
3.1543,0.179709,0.0143771,-0.0313407,0.0976236,-237.239,1.58603e-16,0.226881
3.16406,0.136702,0.0146931,0.00426072,0.0999909,-142.343,9.5162e-17,0.103938
3.17383,0.0936948,0.0148893,0.0398622,0.101933,-47.4478,3.17207e-17,-0.019006
3.18359,0.0506876,0.0150742,0.0754636,0.103428,47.4478,-3.17207e-17,-0.141949
3.19336,0.0076803,0.0151292,0.111065,0.104471,142.343,-9.5162e-17,-0.264893
3.20312,-0.035327,0.015082,0.146666,0.105066,237.239,-1.58603e-16,-0.387836
3.21289,-0.0783342,0.0150003,0.182268,0.105238,332.135,-2.22045e-16,-0.51078
3.22266,-0.035327,0.0147972,0.146666,0.104995,237.239,-2.22045e-16,-0.318241
3.23242,0.0076803,0.0145608,0.111065,0.10437,142.343,-2.22045e-16,-0.125701
3.24219,0.0506876,0.0142821,0.0754636,0.103341,47.4478,-2.22045e-16,0.0668383
3.25195,0.0936948,0.0139014,0.0398622,0.10196,-47.4478,-2.22045e-16,0.259378
3.26172,0.136702,0.0135211,0.00426072,0.10017,-142.343,-2.22045e-16,0.451917
3.27148,0.179709,0.0130761,-0.0313407,0.0980096,-237.239,-2.22045e-16,0.644457
3.28125,0.222717,0.0125484,-0.0669422,0.0954727,-332.135,-2.22045e-16,0.836996
3.29102,0.179709,0.0120009,-0.0313407,0.0925498,-237.239,-1.90324e-16,0.631364
3.30078,0.136702,0.0114029,0.00426072,0.0893451,-142.343,-1.58603e-16,0.425732
3.31055,0.0936948,0.0107145,0.0398622,0.0858278,-47.4478,-1.26883e-16,0.220099
3.32031,0.0506876,0.0100199,0.0754636,0.0820797,47.4478,-9.5162e-17,0.0144673
3.33008,0.0076803,0.00932229,0.111065,0.0781597,142.343,-6.34413e-17,-0.191165
3.33984,-0.035327,0.0086076,0.146666,0.0741017,237.239,-3.17207e-17,-0.396797
3.34961,-0.0783342,0.00783741,0.182268,0.0699297,332.135,0,-0.602429
3.35937,-0.035327,0.00706198,0.146666,0.0656866,237.239,-6.34413e-17,-0.35397
3.36914,0.0076803,0.00629294,0.111065,0.0613989,142.343,-1.26883e-16,-0.105511
3.37891,0.0506876,0.00550518,0.0754636,0.0570737,47.4478,-1.90324e-16,0.142948
3.38867,0.0936948,0.00469444,0.0398622,0.0527576,-47.4478,-2.53765e-16,0.391407
3.39844,0.136702,0.00391365,0.00426072,0.0484806,-142.343,-3.17207e-16,0.639866
3.4082,0.179709,0.00315313,-0.0313407,0.0442412,-237.239,-3.80648e-16,0.888325
3.41797,0.222717,0.00239162,-0.0669422,0.0401,-332.135,-4.44089e-16,1.13678
3.42773,0.179709,0.00168108,-0.0313407,0.0361072,-237.239,-2.53765e-16,0.820542
3.4375,0.136702,0.000994219,0.00426072,0.032238,-142.343,-6.34413e-17,0.504301
3.44727,0.0936948,0.000361963,0.0398622,0.0285506,-47.4478,1.26883e-16,0.188059
3.45703,0.0506876,-0.000194414,0.0754636,0.0250823,47.4478,3.17207e-16,-0.128183
3.4668,0.0076803,-0.000673037,0.111065,0.0218427,142.343,5.07531e-16,-0.444425
3.47656,-0.035327,-0.00103843,0.146666,0.0189039,237.239,6.97854e-16,-0.760667
3.48633,-0.0783342,-0.00123721,0.182268,0.0162517,332.135,8.88178e-16,-1.07691
3.49609,-0.035327,-0.00127028,0.146666,0.0139461,237.239,6.34413e-16,-0.722055
3.50586,0.0076803,-0.00107314,0.111065,0.0119857,142.343,3.80648e-16,-0.367202
3.51562,0.0506876,-0.000608086,0.0754636,0.0103439,47.4478,1.26883e-16,-0.012348
3.52539,0.0936948,0.000145986,0.0398622,0.00907485,-47.4478,-1.26883e-16,0.342506
3.53516,0.136702,0.00129085,0.00426072,0.00808383,-142.343,-3.80648e-16,0.697359
3.54492,0.179709,0.00283729,-0.0313407,0.00740294,-237.239,-6.34413e-16,1.05221
3.55469,0.222717,0.00483955,-0.0669422,0.00692379,-332.135,-8.88178e-16,1.40707
3.56445,0.179709,0.00734446,-0.0313407,0.00666451,-237.239,-5.07531e-16,0.93632
3.57422,0.136702,0.0103906,0.00426072,0.00655775,-142.343,-1.26883e-16,0.465573
3.58398,0.0936948,0.0139773,0.0398622,0.00656895,-47.4478,2.53765e-16,-0.00517441
3.59375,0.0506876,0.0180671,0.0754636,0.00664081,47.4478,6.34413e-16,-0.475921
3.60352,0.0076803,0.0227015,0.111065,0.00674294,142.343,1.01506e-15,-0.946668
3.61328,-0.035327,0.0277812,0.146666,0.00680771,237.239,1.39571e-15,-1.41742
3.62305,-0.0783342,0.0332669,0.182268,0.00685693,332.135,1.77636e-15,-1.88816
3.63281,-0.035327,0.0391008,0.146666,0.00688778,237.239,1.52259e-15,-1.31774
3.64258,0.0076803,0.0451542,0.111065,0.00686736,142.343,1.26883e-15,-0.747327
3.65234,0.0506876,0.0513779,0.0754636,0.00678205,47.4478,1.01506e-15,-0.176909
3.66211,0.0936948,0.0576253,0.0398622,0.00666249,-47.4478,7.61296e-16,0.393509
3.67188,0.136702,0.0638626,0.00426072,0.00648035,-142.343,5.07531e-16,0.963926
3.68164,0.179709,0.070009,-0.0313407,0.00623777,-237.239,2.53765e-16,1.53434
3.69141,0.222717,0.0759959,-0.0669422,0.00595734,-332.135,0,2.10476
3.70117,0.179709,0.081787,-0.0313407,0.00561598,-237.239,3.80648e-16,1.44686
3.71094,0.136702,0.0873262,0.00426072,0.00518651,-142.343,7.61296e-16,0.78896
3.7207,0.0936948,0.092599,0.0398622,0.00472632,-47.4478,1.14194e-15,0.131058
3.73047,0.0506876,0.0975577,0.0754636,0.00422268,47.4478,1.52259e-15,-0.526843
3.74023,0.0076803,0.102195,0.111065,0.00362086,142.343,1.90324e-15,-1.18474
3.75,-0.035327,0.106482,0.146666,0.00302303,237.239,2.28389e-15,-1.84264
3.75977,-0.0783342,0.110386,0.182268,0.00237422,332.135,2.66454e-15,-2.50055
3.76953,-0.035327,0.113878,0.146666,0.00173232,237.239,2.53765e-15,-1.66942
3.7793,0.0076803,0.116958,0.111065,0.00111507,142.343,2.41077e-15,-0.838298
3.78906,0.0506876,0.119565,0.0754636,0.000524766,47.4478,2.28389e-15,-0.00717436
3.79883,0.0936948,0.121695,0.0398622,-4.3125e-05,-47.4478,2.157e-15,0.82395
3.80859,0.136702,0.123334,0.00426072,-0.000531416,-142.343,2.03012e-15,1.65507
3.81836,0.179709,0.124481,-0.0313407,-0.00101262,-237.239,1.90324e-15,2.4862
3.82812,0.222717,0.125119,-0.0669422,-0.00139989,-332.135,1.77636e-15,3.31732
3.83789,0.179709,0.125287,-0.0313407,-0.00173604,-237.239,1.26883e-15,2.33395
3.84766,0.136702,0.124977,0.00426072,-0.00199538,-142.343,7.61296e-16,1.35058
3.85742,0.0936948,0.124238,0.0398622,-0.0021958,-47.4478,2.53765e-16,0.367205
3.86719,0.0506876,0.123093,0.0754636,-0.00229213,47.4478,-2.53765e-16,-0.616167
3.87695,0.0076803,0.121587,0.111065,-0.00232693,142.343,-7.61296e-16,-1.59954
3.88672,-0.035327,0.119704,0.146666,-0.00227188,237.239,-1.26883e-15,-2.58291
3.89648,-0.0783342,0.117514,0.182268,-0.00214318,332.135,-1.77636e-15,-3.56628
3.90625,-0.035327,0.11501,0.146666,-0.00193585,237.239,-1.52259e-15,-2.3523
3.91602,0.0076803,0.112232,0.111065,-0.00166324,142.343,-1.26883e-15,-1.13832
3.92578,0.0506876,0.10918,0.0754636,-0.00136611,47.4478,-1.01506e-15,0.0756606
3.93555,0.0936948,0.105874,0.0398622,-0.000985049,-47.4478,-7.61296e-16,1.28964
3.94531,0.136702,0.102352,0.00426072,-0.000603018,-142.343,-5.07531e-16,2.50362
3.95508,0.179709,0.0986142,-0.0313407,-0.000155098,-237.239,-2.53765e-16,3.7176
3.96484,0.222717,0.0946924,-0.0669422,0.000307207,-332.135,0,4.93158
3.97461,0.179709,0.0906161,-0.0313407,0.000788965,-237.239,5.07531e-16,3.41247
3.98438,0.136702,0.0864047,0.00426072,0.0012895,-142.343,1.01506e-15,1.89336
3.99414,0.0936948,0.0820788,0.0398622,0.00179455,-47.4478,1.52259e-15,0.374242
4.00391,0.0506876,0.0777016,0.0754636,0.002296,47.4478,2.03012e-15,-1.14487
4.01367,0.0076803,0.0732935,0.111065,0.00280002,142.343,2.53765e-15,-2.66399
4.02344,-0.035327,0.0689019,0.146666,0.0033179,237.239,3.04518e-15,-4.1831
4.0332,-0.0783342,0.0645449,0.182268,0.00381363,332.135,3.55271e-15,-5.70221
4.04297,-0.035327,0.0602919,0.146666,0.00435835,237.239,2.53765e-15,-3.93217
4.05273,0.0076803,0.0561282,0.111065,0.00491815,142.343,1.52259e-15,-2.16214
4.0625,0.0506876,0.0521391,0.0754636,0.0055304,47.4478,5.07531e-16,-0.392097
4.07227,0.0936948,0.0482902,0.0398622,0.00621431,-47.4478,-5.07531e-16,1.37794
4.08203,0.136702,0.0446471,0.00426072,0.00700283,-142.343,-1.52259e-15,3.14798
4.0918,0.179709,0.0412027,-0.0313407,0.0079285,-237.239,-2.53765e-15,4.91802
4.10156,0.222717,0.0379661,-0.0669422,0.00898688,-332.135,-3.55271e-15,6.68806
4.11133,0.179709,0.0349598,-0.0313407,0.0102598,-237.239,-2.53765e-15,4.49724
4.12109,0.136702,0.0321908,0.00426072,0.0117904,-142.343,-1.52259e-15,2.30643
4.13086,0.0936948,0.0296441,0.0398622,0.0136112,-47.4478,-5.07531e-16,0.11561
4.14062,0.0506876,0.027341,0.0754636,0.0156851,47.4478,5.07531e-16,-2.07521
4.15039,0.0076803,0.0252493,0.111065,0.0181465,142.343,1.52259e-15,-4.26602
4.16016,-0.035327,0.0233794,0.146666,0.0209316,237.239,2.53765e-15,-6.45684
4.16992,-0.0783342,0.0217029,0.182268,0.024076,332.135,3.55271e-15,-8.64765
4.17969,-0.035327,0.0202256,0.146666,0.027531,237.239,2.03012e-15,-5.99065
4.18945,0.0076803,0.0189463,0.111065,0.0313341,142.343,5.07531e-16,-3.33365
4.19922,0.0506876,0.0178009,0.0754636,0.0353987,47.4478,-1.01506e-15,-0.676647
4.20898,0.0936948,0.0168387,0.0398622,0.0396671,-47.4478,-2.53765e-15,1.98036
4.21875,0.136702,0.0159462,0.00426072,0.0441199,-142.343,-4.06024e-15,4.63736
4.22852,0.179709,0.0152243,-0.0313407,0.0486456,-237.239,-5.58284e-15,7.29436
4.23828,0.222717,0.0145209,-0.0669422,0.0532057,-332.135,-7.10543e-15,9.95136
4.24805,0.179709,0.0138816,-0.0313407,0.0577098,-237.239,-5.07531e-15,6.73738
4.25781,0.136702,0.0133309,0.00426072,0.0621251,-142.343,-3.04518e-15,3.5234
4.26758,0.0936948,0.0127759,0.0398622,0.0663688,-47.4478,-1.01506e-15,0.309426
4.27734,0.0506876,0.012269,0.0754636,0.0704277,47.4478,1.01506e-15,-2.90455
4.28711,0.0076803,0.01184,0.111065,0.0742616,142.343,3.04518e-15,-6.11853
4.29687,-0.035327,0.0114412,0.146666,0.0778215,237.239,5.07531e-15,-9.33251
4.30664,-0.0783342,0.0110729,0.182268,0.0811369,332.135,7.10543e-15,-12.5465
4.31641,-0.035327,0.010792,0.146666,0.0841678,237.239,7.10543e-15,-8.55033
4.32617,0.0076803,0.0105992,0.111065,0.0868841,142.343,7.10543e-15,-4.55417
4.33594,0.0506876,0.010431,0.0754636,0.089304,47.4478,7.10543e-15,-0.558005
4.3457,0.0936948,0.0103433,0.0398622,0.0913787,-47.4478,7.10543e-15,3.43816
4.35547,0.136702,0.0103104,0.00426072,0.093114,-142.343,7.10543e-15,7.43432
4.36523,0.179709,0.0103394,-0.0313407,0.0944588,-237.239,7.10543e-15,11.4305
4.375,0.222717,0.0103231,-0.0669422,0.0954314,-332.135,7.10543e-15,15.4266
4.38477,0.179709,0.0103493,-0.0313407,0.0960129,-237.239,8.12049e-15,10.6559
4.39453,0.136702,0.0103733,0.00426072,0.0961937,-142.343,9.13555e-15,5.88507
4.4043,0.0936948,0.0103687,0.0398622,0.0960317,-47.4478,1.01506e-14,1.11429
4.41406,0.0506876,0.0103188,0.0754636,0.0954701,47.4478,1.11657e-14,-3.65649
4.42383,0.0076803,0.0102601,0.111065,0.094562,142.343,1.21807e-14,-8.42728
4.43359,-0.035327,0.0101613,0.146666,0.0933197,237.239,1.31958e-14,-13.1981
4.44336,-0.0783342,0.0100273,0.182268,0.0917796,332.135,1.42109e-14,-17.9688
4.45312,-0.035327,0.00984322,0.146666,0.0899373,237.239,1.21807e-14,-12.1677
4.46289,0.0076803,0.0096336,0.111065,0.0878201,142.343,1.01506e-14,-6.36656
4.47266,0.0506876,0.00941786,0.0754636,0.0854319,47.4478,8.12049e-15,-0.565416
4.48242,0.0936948,0.00916564,0.0398622,0.082836,-47.4478,6.09037e-15,5.23573
4.49219,0.136702,0.00887502,0.00426072,0.0800182,-142.343,4.06024e-15,11.0369
4.50195,0.179709,0.00856488,-0.0313407,0.0770011,-237.239,2.03012e-15,16.838
4.51172,0.222717,0.0082527,-0.0669422,0.0738422,-332.135,0,22.6392
4.52148,0.179709,0.00788663,-0.0313407,0.070564,-237.239,-2.03012e-15,15.5448
4.53125,0.136702,0.00753021,0.00426072,0.0671824,-142.343,-4.06024e-15,8.45041
4.54102,0.0936948,0.00712945,0.0398622,0.0637431,-47.4478,-6.09037e-15,1.35604
4.55078,0.0506876,0.00671291,0.0754636,0.0602665,47.4478,-8.12049e-15,-5.73833
4.56055,0.0076803,0.0063307,0.111065,0.0567771,142.343,-1.01506e-14,-12.8327
4.57031,-0.035327,0.00594331,0.146666,0.0533043,237.239,-1.21807e-14,-19.9271
4.58008,-0.0783342,0.00555735,0.182268,0.0498443,332.135,-1.42109e-14,-27.0214
4.58984,-0.035327,0.00521194,0.146666,0.0464414,237.239,-1.01506e-14,-18.4383
4.59961,0.0076803,0.00491279,0.111065,0.0431328,142.343,-6.09037e-15,-9.85509
4.60937,0.0506876,0.00464177,0.0754636,0.0399277,47.4478,-2.03012e-15,-1.27191
4.61914,0.0936948,0.00446587,0.0398622,0.0368476,-47.4478,2.03012e-15,7.31127
4.62891,0.136702,0.004381,0.00426072,0.033902,-142.343,6.09037e-15,15.8945
4.63867,0.179709,0.00440098,-0.0313407,0.0311315,-237.239,1.01506e-14,24.4776
4.64844,0.222717,0.00456231,-0.0669422,0.0285406,-332.135,1.42109e-14,33.0608
4.6582,0.179709,0.00487629,-0.0313407,0.0261219,-237.239,1.01506e-14,22.5214
4.66797,0.136702,0.0053678,0.00426072,0.0239343,-142.343,6.09037e-15,11.982
4.67773,0.0936948,0.00606431,0.0398622,0.0219392,-47.4478,2.03012e-15,1.44253
4.6875,0.0506876,0.00697963,0.0754636,0.0201533,47.4478,-2.03012e-15,-9.0969
4.69727,0.0076803,0.00815897,0.111065,0.018574,142.343,-6.09037e-15,-19.6363
4.70703,-0.035327,0.00963976,0.146666,0.0171861,237.239,-1.01506e-14,-30.1758
4.7168,-0.0783342,0.0114507,0.182268,0.0160055,332.135,-1.42109e-14,-40.7152
4.72656,-0.035327,0.0135552,0.146666,0.0149719,237.239,-1.6241e-14,-27.9467
4.73633,0.0076803,0.0160806,0.111065,0.0140877,142.343,-1.82711e-14,-15.1781
4.74609,0.0506876,0.0189815,0.0754636,0.0132984,47.4478,-2.03012e-14,-2.40962
4.75586,0.0936948,0.0222562,0.0398622,0.0126158,-47.4478,-2.23313e-14,10.3589
4.76562,0.136702,0.0259358,0.00426072,0.0120163,-142.343,-2.43615e-14,23.1274
4.77539,0.179709,0.029998,-0.0313407,0.0114543,-237.239,-2.63916e-14,35.8959
4.78516,0.222717,0.0343997,-0.0669422,0.0109132,-332.135,-2.84217e-14,48.6645
4.79492,0.179709,0.039124,-0.0313407,0.0104304,-237.239,-2.84217e-14,33.2224
4.80469,0.136702,0.0441388,0.00426072,0.00995364,-142.343,-2.84217e-14,17.7804
4.81445,0.0936948,0.0493309,0.0398622,0.0094703,-47.4478,-2.84217e-14,2.33833
4.82422,0.0506876,0.0547026,0.0754636,0.00901743,47.4478,-2.84217e-14,-13.1037
4.83398,0.0076803,0.060125,0.111065,0.00858223,142.343,-2.84217e-14,-28.5458
4.84375,-0.035327,0.0655538,0.146666,0.00816718,237.239,-2.84217e-14,-43.9878
4.85352,-0.0783342,0.0709208,0.182268,0.00774179,332.135,-2.84217e-14,-59.4299
4.86328,-0.035327,0.0761648,0.146666,0.00731391,237.239,-3.2482e-14,-40.5558
4.87305,0.0076803,0.0812292,0.111065,0.00693094,142.343,-3.65422e-14,-21.6817
4.88281,0.0506876,0.0860505,0.0754636,0.00652734,47.4478,-4.06024e-14,-2.80768
4.89258,0.0936948,0.0906267,0.0398622,0.00614874,-47.4478,-4.46627e-14,16.0664
4.90234,0.136702,0.0949047,0.00426072,0.00579067,-142.343,-4.87229e-14,34.9404
4.91211,0.179709,0.0988705,-0.0313407,0.00540328,-237.239,-5.27832e-14,53.8145
4.92187,0.222717,0.102504,-0.0669422,0.00503326,-332.135,-5.68434e-14,72.6886
4.93164,0.179709,0.105788,-0.0313407,0.00468451,-237.239,-4.06024e-14,49.779
4.94141,0.136702,0.108719,0.00426072,0.00436752,-142.343,-2.43615e-14,26.8694
4.95117,0.0936948,0.111279,0.0398622,0.00402604,-47.4478,-8.12049e-15,3.95988
4.96094,0.0506876,0.113442,0.0754636,0.00371643,47.4478,8.12049e-15,-18.9497
4.9707,0.0076803,0.115241,0.111065,0.00342586,142.343,2.43615e-14,-41.8592
4.98047,-0.035327,0.116613,0.146666,0.00316781,237.239,4.06024e-14,-64.7688
4.99023,-0.0783342,0.117597,0.182268,0.00290944,332.135,5.68434e-14,-87.6784
5,-0.035327,0.118195,0.146666,0.0026705,237.239,5.68434e-14,-59.7376
5.00977,0.0076803,0.118384,0.111065,0.00244356,142.343,5.68434e-14,-31.7968
5.01953,0.0506876,0.118208,0.0754636,0.00220983,47.4478,5.68434e-14,-3.85599
5.0293,0.0936948,0.117688,0.0398622,0.00198507,-47.4478,5.68434e-14,24.0848
5.03906,0.136702,0.116814,0.00426072,0.00173385,-142.343,5.68434e-14,52.0256
5.04883,0.179709,0.115629,-0.0313407,0.00151277,-237.239,5.68434e-14,79.9664
5.05859,0.222717,0.114147,-0.0669422,0.00127559,-332.135,5.68434e-14,107.907
5.06836,0.179709,0.112394,-0.0313407,0.0010314,-237.239,4.87229e-14,73.8944
5.07812,0.136702,0.110369,0.00426072,0.000808506,-142.343,4.06024e-14,39.8817
5.08789,0.0936948,0.108103,0.0398622,0.000572959,-47.4478,3.2482e-14,5.86897
5.09766,0.0506876,0.105611,0.0754636,0.000371016,47.4478,2.43615e-14,-28.1438
5.10742,0.0076803,0.102899,0.111065,0.00017127,142.343,1.6241e-14,-62.1565
5.11719,-0.035327,0.100018,0.146666,-3.26953e-05,237.239,8.12049e-15,-96.1692
5.12695,-0.0783342,0.0969667,0.182268,-0.000200449,332.135,0,-130.182
5.13672,-0.035327,0.0937524,0.146666,-0.000338496,237.239,8.12049e-15,-89.0076
5.14648,0.0076803,0.09043,0.111065,-0.000449063,142.343,1.6241e-14,-47.8332
5.15625,0.0506876,0.0869999,0.0754636,-0.000557344,47.4478,2.43615e-14,-6.65879
5.16602,0.0936948,0.0834902,0.0398622,-0.000585674,-47.4478,3.2482e-14,34.5156
5.17578,0.136702,0.0799035,0.00426072,-0.000584092,-142.343,4.06024e-14,75.69
5.18555,0.179709,0.076254,-0.0313407,-0.000538887,-237.239,4.87229e-14,116.864
5.19531,0.222717,0.0725471,-0.0669422,-0.000416924,-332.135,5.68434e-14,158.039
5.20508,0.179709,0.0688393,-0.0313407,-0.000249521,-237.239,4.87229e-14,107.84
5.21484,0.136702,0.0651017,0.00426072,-1.08398e-06,-142.343,4.06024e-14,57.6422
5.22461,0.0936948,0.0613852,0.0398622,0.000308584,-47.4478,3.2482e-14,7.44398
5.23437,0.0506876,0.0576858,0.0754636,0.000713437,47.4478,2.43615e-14,-42.7543
5.24414,0.0076803,0.0540131,0.111065,0.0012092,142.343,1.6241e-14,-92.9525
5.25391,-0.035327,0.0504075,0.146666,0.00182637,237.239,8.12049e-15,-143.151
5.26367,-0.0783342,0.0468742,0.182268,0.00259187,332.135,0,-193.349
5.27344,-0.035327,0.0434063,0.146666,0.00352371,237.239,-4.87229e-14,-132.291
5.2832,0.0076803,0.040036,0.111065,0.00463849,142.343,-9.74459e-14,-71.233
5.29297,0.0506876,0.0367857,0.0754636,0.00601749,47.4478,-1.46169e-13,-10.175
5.30273,0.0936948,0.033654,0.0398622,0.00763597,-47.4478,-1.94892e-13,50.883
5.3125,0.136702,0.030644,0.00426072,0.00954448,-142.343,-2.43615e-13,111.941
5.32227,0.179709,0.0278007,-0.0313407,0.0117611,-237.239,-2.92338e-13,172.999
5.33203,0.222717,0.0250805,-0.0669422,0.0143253,-332.135,-3.41061e-13,234.057
5.3418,0.179709,0.0225338,-0.0313407,0.0172145,-237.239,-3.08579e-13,159.777
5.35156,0.136702,0.0201308,0.00426072,0.0204132,-142.343,-2.76097e-13,85.4961
5.36133,0.0936948,0.0179135,0.0398622,0.0239347,-47.4478,-2.43615e-13,11.2157
5.37109,0.0506876,0.0158243,0.0754636,0.0277475,47.4478,-2.11133e-13,-63.0648
5.38086,0.0076803,0.0138825,0.111065,0.0318022,142.343,-1.78651e-13,-137.345
5.39062,-0.035327,0.012102,0.146666,0.0360655,237.239,-1.46169e-13,-211.626
5.40039,-0.0783342,0.0104373,0.182268,0.0404728,332.135,-1.13687e-13,-285.906
5.41016,-0.035327,0.008858,0.146666,0.0449951,237.239,-9.74459e-14,-195.435
5.41992,0.0076803,0.00744173,0.111065,0.0495137,142.343,-8.12049e-14,-104.963
5.42969,0.0506876,0.00609618,0.0754636,0.0540488,47.4478,-6.49639e-14,-14.4918
5.43945,0.0936948,0.00483809,0.0398622,0.0585162,-47.4478,-4.87229e-14,75.9796
5.44922,0.136702,0.00366281,0.00426072,0.0628357,-142.343,-3.2482e-14,166.451
5.45898,0.179709,0.00255463,-0.0313407,0.0670166,-237.239,-1.6241e-14,256.922
5.46875,0.222717,0.00150981,-0.0669422,0.0709805,-332.135,0,347.394
5.47852,0.179709,0.000541289,-0.0313407,0.0747402,-237.239,-9.74459e-14,237.623
5.48828,0.136702,-0.000343301,0.00426072,0.0782089,-142.343,-1.94892e-13,127.852
5.49805,0.0936948,-0.00114062,0.0398622,0.0814306,-47.4478,-2.92338e-13,18.0815
5.50781,0.0506876,-0.00185604,0.0754636,0.0843421,47.4478,-3.89783e-13,-91.6893
5.51758,0.0076803,-0.0024803,0.111065,0.0869336,142.343,-4.87229e-13,-201.46
5.52734,-0.035327,-0.00298951,0.146666,0.0892031,237.239,-5.84675e-13,-311.231
5.53711,-0.0783342,-0.00340752,0.182268,0.0911177,332.135,-6.82121e-13,-421.002
5.54688,-0.035327,-0.00370752,0.146666,0.0926656,237.239,-6.17157e-13,-287.438
5.55664,0.0076803,-0.00394526,0.111065,0.0938365,142.343,-5.52193e-13,-153.874
5.56641,0.0506876,-0.00406594,0.0754636,0.0946228,47.4478,-4.87229e-13,-20.3109
5.57617,0.0936948,-0.00409535,0.0398622,0.0949742,-47.4478,-4.22265e-13,113.253
5.58594,0.136702,-0.00403983,0.00426072,0.0949766,-142.343,-3.57301e-13,246.816
5.5957,0.179709,-0.00393205,-0.0313407,0.0945726,-237.239,-2.92338e-13,380.38
5.60547,0.222717,-0.00374862,-0.0669422,0.0937936,-332.135,-2.27374e-13,513.944
5.61523,0.179709,-0.00350156,-0.0313407,0.0926457,-237.239,-2.59856e-13,351.36
5.625,0.136702,-0.00318445,0.00426072,0.0911622,-142.343,-2.92338e-13,188.777
5.63477,0.0936948,-0.00280345,0.0398622,0.0893749,-47.4478,-3.2482e-13,26.193
5.64453,0.0506876,-0.00237694,0.0754636,0.0873006,47.4478,-3.57301e-13,-136.39
5.6543,0.0076803,-0.00189861,0.111065,0.0849516,142.343,-3.89783e-13,-298.974
5.66406,-0.035327,-0.00138592,0.146666,0.0823842,237.239,-4.22265e-13,-461.558
5.67383,-0.0783342,-0.000844805,0.182268,0.0796198,332.135,-4.54747e-13,-624.141
5.68359,-0.035327,-0.00026918,0.146666,0.0766628,237.239,-4.54747e-13,-426.443
5.69336,0.0076803,0.000313477,0.111065,0.0735788,142.343,-4.54747e-13,-228.745
5.70312,0.0506876,0.000893379,0.0754636,0.0703649,47.4478,-4.54747e-13,-31.0468
5.71289,0.0936948,0.00148673,0.0398622,0.0671071,-47.4478,-4.54747e-13,166.651
5.72266,0.136702,0.00208822,0.00426072,0.0637835,-142.343,-4.54747e-13,364.349
5.73242,0.179709,0.00269092,-0.0313407,0.060434,-237.239,-4.54747e-13,562.048
5.74219,0.222717,0.00328078,-0.0669422,0.0570969,-332.135,-4.54747e-13,759.746
5.75195,0.179709,0.00387949,-0.0313407,0.0538043,-237.239,-2.59856e-13,519.104
5.76172,0.136702,0.00445664,0.00426072,0.0505778,-142.343,-6.49639e-14,278.462
5.77148,0.0936948,0.00500962,0.0398622,0.0474166,-47.4478,1.29928e-13,37.8201
5.78125,0.0506876,0.00556913,0.0754636,0.0443574,47.4478,3.2482e-13,-202.822
5.79102,0.0076803,0.00611982,0.111065,0.0414037,142.343,5.19711e-13,-443.464
5.80078,-0.035327,0.00664978,0.146666,0.038569,237.239,7.14603e-13,-684.105
5.81055,-0.0783342,0.00718518,0.182268,0.0358726,332.135,9.09495e-13,-924.747
5.82031,-0.035327,0.00772192,0.146666,0.0332978,237.239,7.14603e-13,-632.316
5.83008,0.0076803,0.00826655,0.111065,0.0309118,142.343,5.19711e-13,-339.884
5.83984,0.0506876,0.00889134,0.0754636,0.0286626,47.4478,3.2482e-13,-47.4524
5.84961,0.0936948,0.00961614,0.0398622,0.0265712,-47.4478,1.29928e-13,244.979
5.85937,0.136702,0.0104409,0.00426072,0.0246373,-142.343,-6.49639e-14,537.411
5.86914,0.179709,0.0113852,-0.0313407,0.0228514,-237.239,-2.59856e-13,829.843
5.87891,0.222717,0.0124952,-0.0669422,0.0212152,-332.135,-4.54747e-13,1122.27
5.88867,0.179709,0.0138374,-0.0313407,0.0197138,-237.239,-5.19711e-13,766.729
5.89844,0.136702,0.015335,0.00426072,0.0183373,-142.343,-5.84675e-13,411.183
5.9082,0.0936948,0.0171173,0.0398622,0.0170531,-47.4478,-6.49639e-13,55.6373
5.91797,0.0506876,0.0191487,0.0754636,0.015883,47.4478,-7.14603e-13,-299.908
5.92773,0.0076803,0.0214591,0.111065,0.0148035,142.343,-7.79567e-13,-655.454
5.9375,-0.035327,0.0240642,0.146666,0.0137836,237.239,-8.44531e-13,-1011
5.94727,-0.0783342,0.0269539,0.182268,0.0128234,332.135,-9.09495e-13,-1366.55
5.95703,-0.035327,0.0301405,0.146666,0.0118984,237.239,-6.49639e-13,-933.785
5.9668,0.0076803,0.0335968,0.111065,0.0110173,142.343,-3.89783e-13,-501.024
5.97656,0.0506876,0.037329,0.0754636,0.0101749,47.4478,-1.29928e-13,-68.2633
5.98633,0.0936948,0.0412807,0.0398622,0.00937245,-47.4478,1.29928e-13,364.497
5.99609,0.136702,0.0454292,0.00426072,0.00857912,-142.343,3.89783e-13,797.258
6.00586,0.179709,0.0497356,-0.0313407,0.00782602,-237.239,6.49639e-13,1230.02
6.01562,0.222717,0.0541793,-0.0669422,0.00714041,-332.135,9.09495e-13,1662.78
6.02539,0.179709,0.0586775,-0.0313407,0.00647508,-237.239,9.09495e-13,1136.48
6.03516,0.136702,0.0631924,0.00426072,0.00589831,-142.343,9.09495e-13,610.176
6.04492,0.0936948,0.0676883,0.0398622,0.00536994,-47.4478,9.09495e-13,83.8749
6.05469,0.0506876,0.0721097,0.0754636,0.00489489,47.4478,9.09495e-13,-442.427
6.06445,0.0076803,0.0764121,0.111065,0.00446631,142.343,9.09495e-13,-968.728
6.07422,-0.035327,0.0805619,0.146666,0.00414322,237.239,9.09495e-13,-1495.03
6.08398,-0.0783342,0.0845234,0.182268,0.00388966,332.135,9.09495e-13,-2021.33
6.09375,-0.035327,0.0882709,0.146666,0.00367348,237.239,6.49639e-13,-1381.04
6.10352,0.0076803,0.0917543,0.111065,0.00353142,142.343,3.89783e-13,-740.742
6.11328,0.0506876,0.0949871,0.0754636,0.00342246,47.4478,1.29928e-13,-100.447
6.12305,0.0936948,0.0979168,0.0398622,0.00338045,-47.4478,-1.29928e-13,539.848
6.13281,0.136702,0.100538,0.00426072,0.00335971,-142.343,-3.89783e-13,1180.14
6.14258,0.179709,0.102816,-0.0313407,0.00337989,-237.239,-6.49639e-13,1820.44
6.15234,0.222717,0.104768,-0.0669422,0.00343017,-332.135,-9.09495e-13,2460.73
6.16211,0.179709,0.106367,-0.0313407,0.00348475,-237.239,-7.79567e-13,1682.1
6.17187,0.136702,0.107604,0.00426072,0.00357735,-142.343,-6.49639e-13,903.467
6.18164,0.0936948,0.108459,0.0398622,0.00368804,-47.4478,-5.19711e-13,124.834
6.19141,0.0506876,0.108959,0.0754636,0.00379354,47.4478,-3.89783e-13,-653.798
6.20117,0.0076803,0.109103,0.111065,0.00388371,142.343,-2.59856e-13,-1432.43
6.21094,-0.035327,0.108893,0.146666,0.00399472,237.239,-1.29928e-13,-2211.06
6.2207,-0.0783342,0.108345,0.182268,0.00405082,332.135,0,-2989.7
6.23047,-0.035327,0.107493,0.146666,0.00411864,237.239,-5.19711e-13,-2043.06
6.24023,0.0076803,0.106331,0.111065,0.00416751,142.343,-1.03942e-12,-1096.41
6.25,0.0506876,0.104889,0.0754636,0.00414601,47.4478,-1.55913e-12,-149.774
6.25977,0.0936948,0.103198,0.0398622,0.00411205,-47.4478,-2.07885e-12,796.866
6.26953,0.136702,0.101255,0.00426072,0.0040239,-142.343,-2.59856e-12,1743.51
6.2793,0.179709,0.0991165,-0.0313407,0.0039196,-237.239,-3.11827e-12,2690.15
6.28906,0.222717,0.0967689,-0.0669422,0.00379846,-332.135,-3.63798e-12,3636.79
6.29883,0.179709,0.0942252,-0.0313407,0.00363642,-237.239,-3.63798e-12,2484.94
6.30859,0.136702,0.0915252,0.00426072,0.00341499,-142.343,-3.63798e-12,1333.1
6.31836,0.0936948,0.0886814,0.0398622,0.00319034,-47.4478,-3.63798e-12,181.252
6.32812,0.0506876,0.085701,0.0754636,0.00295626,47.4478,-3.63798e-12,-970.594
6.33789,0.0076803,0.082617,0.111065,0.00269856,142.343,-3.63798e-12,-2122.44
6.34766,-0.035327,0.0794365,0.146666,0.00242818,237.239,-3.63798e-12,-3274.28
6.35742,-0.0783342,0.0761834,0.182268,0.00218139,332.135,-3.63798e-12,-4426.13
6.36719,-0.035327,0.072866,0.146666,0.00194086,237.239,-2.59856e-12,-3025.07
6.37695,0.0076803,0.0695161,0.111065,0.00172289,142.343,-1.55913e-12,-1624.01
6.38672,0.0506876,0.0661536,0.0754636,0.001559,47.4478,-5.19711e-13,-222.954
6.39648,0.0936948,0.0627774,0.0398622,0.00146408,-47.4478,5.19711e-13,1178.11
6.40625,0.136702,0.0594188,0.00426072,0.00145072,-142.343,1.55913e-12,2579.16
6.41602,0.179709,0.0561006,-0.0313407,0.00155232,-237.239,2.59856e-12,3980.22
6.42578,0.222717,0.0528386,-0.0669422,0.00176818,-332.135,3.63798e-12,5381.28
6.43555,0.179709,0.0496577,-0.0313407,0.00214488,-237.239,2.59856e-12,3677.15
6.44531,0.136702,0.0465809,0.00426072,0.00271811,-142.343,1.55913e-12,1973.01
6.45508,0.0936948,0.0436198,0.0398622,0.00347083,-47.4478,5.19711e-13,268.878
6.46484,0.0506876,0.0408109,0.0754636,0.00443525,47.4478,-5.19711e-13,-1435.26
6.47461,0.0076803,0.038157,0.111065,0.0056741,142.343,-1.55913e-12,-3139.39
6.48437,-0.035327,0.0356467,0.146666,0.00719771,237.239,-2.59856e-12,-4843.53
6.49414,-0.0783342,0.033348,0.182268,0.00898966,332.135,-3.63798e-12,-6547.66
6.50391,-0.035327,0.0312203,0.146666,0.0110486,237.239,-4.15769e-12,-4474.93
6.51367,0.0076803,0.0292646,0.111065,0.0134748,142.343,-4.6774e-12,-2402.2
6.52344,0.0506876,0.0275018,0.0754636,0.016175,47.4478,-5.19711e-12,-329.471
6.5332,0.0936948,0.0259313,0.0398622,0.0191725,-47.4478,-5.71682e-12,1743.26
6.54297,0.136702,0.0245329,0.00426072,0.0224527,-142.343,-6.23654e-12,3815.99
6.55273,0.179709,0.0232945,-0.0313407,0.0259789,-237.239,-6.75625e-12,5888.72
6.5625,0.222717,0.0222167,-0.0669422,0.0297367,-332.135,-7.27596e-12,7961.45
6.57227,0.179709,0.0213086,-0.0313407,0.0336666,-237.239,-6.23654e-12,5441.07
6.58203,0.136702,0.020479,0.00426072,0.0377579,-142.343,-5.19711e-12,2920.68
6.5918,0.0936948,0.0198004,0.0398622,0.0419371,-47.4478,-4.15769e-12,400.299
6.60156,0.0506876,0.0191801,0.0754636,0.0461509,47.4478,-3.11827e-12,-2120.08
6.61133,0.0076803,0.0186595,0.111065,0.0503733,142.343,-2.07885e-12,-4640.47
6.62109,-0.035327,0.0181782,0.146666,0.0545416,237.239,-1.03942e-12,-7160.85
6.63086,-0.0783342,0.0177246,0.182268,0.0586119,332.135,0,-9681.23
6.64062,-0.035327,0.017324,0.146666,0.0625407,237.239,-1.03942e-12,-6615.28
6.65039,0.0076803,0.0169133,0.111065,0.066316,142.343,-2.07885e-12,-3549.32
6.66016,0.0506876,0.0165478,0.0754636,0.0698538,47.4478,-3.11827e-12,-483.371
6.66992,0.0936948,0.0161171,0.0398622,0.0731702,-47.4478,-4.15769e-12,2582.58
6.67969,0.136702,0.0157219,0.00426072,0.0762246,-142.343,-5.19711e-12,5648.54
6.68945,0.179709,0.0152974,-0.0313407,0.0790056,-237.239,-6.23654e-12,8714.49
6.69922,0.222717,0.0148542,-0.0669422,0.0814832,-332.135,-7.27596e-12,11780.4
6.70898,0.179709,0.0144362,-0.0313407,0.0836293,-237.239,-3.11827e-12,8050.9
6.71875,0.136702,0.0139546,0.00426072,0.085473,-142.343,1.03942e-12,4321.35
6.72852,0.0936948,0.0134718,0.0398622,0.0869609,-47.4478,5.19711e-12,591.795
6.73828,0.0506876,0.0130192,0.0754636,0.0881201,47.4478,9.3548e-12,-3137.76
6.74805,0.0076803,0.0124929,0.111065,0.0889158,142.343,1.35125e-11,-6867.31
6.75781,-0.035327,0.0119898,0.146666,0.0893606,237.239,1.76702e-11,-10596.9
6.76758,-0.0783342,0.0114888,0.182268,0.0894523,332.135,2.18279e-11,-14326.4
6.77734,-0.035327,0.0109659,0.146666,0.0891821,237.239,2.18279e-11,-9790.31
6.78711,0.0076803,0.0104017,0.111065,0.0885955,142.343,2.18279e-11,-5254.22
6.79687,0.0506876,0.00988008,0.0754636,0.0876689,47.4478,2.18279e-11,-718.129
6.80664,0.0936948,0.00934887,0.0398622,0.0864287,-47.4478,2.18279e-11,3817.96
6.81641,0.136702,0.00883289,0.00426072,0.0849151,-142.343,2.18279e-11,8354.06
6.82617,0.179709,0.00828823,-0.0313407,0.083079,-237.239,2.18279e-11,12890.1
6.83594,0.222717,0.00779511,-0.0669422,0.081012,-332.135,2.18279e-11,17426.2
6.8457,0.179709,0.00732788,-0.0313407,0.0787166,-237.239,1.76702e-11,11908.9
6.85547,0.136702,0.00687647,0.00426072,0.0762,-142.343,1.35125e-11,6391.59
6.86523,0.0936948,0.00645334,0.0398622,0.0735157,-47.4478,9.3548e-12,874.258
6.875,0.0506876,0.00603299,0.0754636,0.0706437,47.4478,5.19711e-12,-4643.07
6.88477,0.0076803,0.00564785,0.111065,0.0676342,142.343,1.03942e-12,-10160.4
6.89453,-0.035327,0.00529582,0.146666,0.0645263,237.239,-3.11827e-12,-15677.7
6.9043,-0.0783342,0.00499729,0.182268,0.0613408,332.135,-7.27596e-12,-21195.1
6.91406,-0.035327,0.00469711,0.146666,0.0581101,237.239,-4.15769e-12,-14485.2
6.92383,0.0076803,0.00442957,0.111065,0.0548404,142.343,-1.03942e-12,-7775.27
6.93359,0.0506876,0.00419669,0.0754636,0.0515676,47.4478,2.07885e-12,-1065.38
6.94336,0.0936948,0.00400978,0.0398622,0.0483296,-47.4478,5.19711e-12,5644.51
6.95312,0.136702,0.00383906,0.00426072,0.0451415,-142.343,8.31538e-12,12354.4
6.96289,0.179709,0.00369955,-0.0313407,0.0420172,-237.239,1.14336e-11,19064.3
6.97266,0.222717,0.00360847,-0.0669422,0.0389992,-332.135,1.45519e-11,25774.2
6.98242,0.179709,0.00358134,-0.0313407,0.0360578,-237.239,1.24731e-11,17612.8
6.99219,0.136702,0.00360858,0.00426072,0.0332624,-142.343,1.03942e-11,9451.47
7.00195,0.0936948,0.00371461,0.0398622,0.0306037,-47.4478,8.31538e-12,1290.12
7.01172,0.0506876,0.00388063,0.0754636,0.0280701,47.4478,6.23654e-12,-6871.23
7.02148,0.0076803,0.00414229,0.111065,0.0257443,142.343,4.15769e-12,-15032.6
7.03125,-0.035327,0.00453026,0.146666,0.023539,237.239,2.07885e-12,-23193.9
7.04102,-0.0783342,0.00504199,0.182268,0.0215134,332.135,0,-31355.3
7.05078,-0.035327,0.00571661,0.146666,0.0196865,237.239,0,-21427.6
7.06055,0.0076803,0.00652975,0.111065,0.0180248,142.343,0,-11500
7.07031,0.0506876,0.00759366,0.0754636,0.0165196,47.4478,0,-1572.33
7.08008,0.0936948,0.00885401,0.0398622,0.0151713,-47.4478,0,8355.32
7.08984,0.136702,0.0103791,0.00426072,0.0140026,-142.343,0,18283
7.09961,0.179709,0.0121155,-0.0313407,0.0129732,-237.239,0,28210.6
7.10937,0.222717,0.014171,-0.0669422,0.0120709,-332.135,0,38138.3
7.11914,0.179709,0.0165087,-0.0313407,0.0113082,-237.239,-4.15769e-12,26063.5
7.12891,0.136702,0.019102,0.00426072,0.0106226,-142.343,-8.31538e-12,13988.8
7.13867,0.0936948,0.0220349,0.0398622,0.0100429,-47.4478,-1.24731e-11,1914.01
7.14844,0.0506876,0.025218,0.0754636,0.00954126,47.4478,-1.66308e-11,-10160.7
7.1582,0.0076803,0.0286829,0.111065,0.00913488,142.343,-2.07885e-11,-22235.5
7.16797,-0.035327,0.0323937,0.146666,0.00877761,237.239,-2.49461e-11,-34310.3
7.17773,-0.0783342,0.0363228,0.182268,0.008453,332.135,-2.91038e-11,-46385
7.1875,-0.035327,0.0404442,0.146666,0.0081985,237.239,-2.07885e-11,-31698.5
7.19727,0.0076803,0.0447238,0.111065,0.00794985,142.343,-1.24731e-11,-17012.1
7.20703,0.0506876,0.0491006,0.0754636,0.00775506,47.4478,-4.15769e-12,-2325.58
7.2168,0.0936948,0.0535547,0.0398622,0.00754236,-47.4478,4.15769e-12,12360.9
7.22656,0.136702,0.0580335,0.00426072,0.0073829,-142.343,1.24731e-11,27047.4
7.23633,0.179709,0.0625137,-0.0313407,0.00722971,-237.239,2.07885e-11,41733.8
7.24609,0.222717,0.066914,-0.0669422,0.00707982,-332.135,2.91038e-11,56420.3
7.25586,0.179709,0.0712425,-0.0313407,0.00697772,-237.239,2.91038e-11,38558
7.26562,0.136702,0.0754476,0.00426072,0.00688494,-142.343,2.91038e-11,20695.7
7.27539,0.0936948,0.0794999,0.0398622,0.00675231,-47.4478,2.91038e-11,2833.34
7.28516,0.0506876,0.0833674,0.0754636,0.00665314,47.4478,2.91038e-11,-15029
7.29492,0.0076803,0.0870241,0.111065,0.00658104,142.343,2.91038e-11,-32891.3
7.30469,-0.035327,0.0904663,0.146666,0.00647959,237.239,2.91038e-11,-50753.6
7.31445,-0.0783342,0.0936472,0.182268,0.00640544,332.135,2.91038e-11,-68616
7.32422,-0.035327,0.0965477,0.146666,0.00634081,237.239,2.49461e-11,-46890.5
7.33398,0.0076803,0.0991883,0.111065,0.00625822,142.343,2.07885e-11,-25164.9
7.34375,0.0506876,0.101501,0.0754636,0.00618249,47.4478,1.66308e-11,-3439.44
7.35352,0.0936948,0.103509,0.0398622,0.00611136,-47.4478,1.24731e-11,18286.1
7.36328,0.136702,0.105167,0.00426072,0.00602534,-142.343,8.31538e-12,40011.6
7.37305,0.179709,0.106483,-0.0313407,0.00595063,-237.239,4.15769e-12,61737.1
7.38281,0.222717,0.107466,-0.0669422,0.00589661,-332.135,0,83462.6
7.39258,0.179709,0.108079,-0.0313407,0.00578725,-237.239,0,57036.3
7.40234,0.136702,0.108342,0.00426072,0.00568304,-142.343,0,30609.9
7.41211,0.0936948,0.108254,0.0398622,0.00557886,-47.4478,0,4183.57
7.42188,0.0506876,0.107835,0.0754636,0.00546407,47.4478,0,-22242.8
7.43164,0.0076803,0.107058,0.111065,0.00532409,142.343,0,-48669.1
7.44141,-0.035327,0.105969,0.146666,0.00519507,237.239,0,-75095.5
7.45117,-0.0783342,0.104553,0.182268,0.00504428,332.135,0,-101522
7.46094,-0.035327,0.102851,0.146666,0.00488083,237.239,-8.31538e-12,-69379.4
7.4707,0.0076803,0.10087,0.111065,0.00469066,142.343,-1.66308e-11,-37237.1
7.48047,0.0506876,0.0986194,0.0754636,0.00451324,47.4478,-2.49461e-11,-5094.69
7.49023,0.0936948,0.0961255,0.0398622,0.0043345,-47.4478,-3.32615e-11,27047.7
7.5,0.136702,0.0934138,0.00426072,0.0041514,-142.343,-4.15769e-11,59190.1
7.50977,0.179709,0.0904894,-0.0313407,0.00398493,-237.239,-4.98923e-11,91332.4
7.51953,0.222717,0.0874017,-0.0669422,0.00380959,-332.135,-5.82077e-11,123475
7.5293,0.179709,0.0841412,-0.0313407,0.00365622,-237.239,-8.31538e-11,84380.5
7.53906,0.136702,0.0807689,0.00426072,0.00353719,-142.343,-1.081e-10,45286.3
7.54883,0.0936948,0.0772976,0.0398622,0.00345111,-47.4478,-1.33046e-10,6192.01
7.55859,0.0506876,0.07377,0.0754636,0.00338684,47.4478,-1.57992e-10,-32902.3
7.56836,0.0076803,0.0701648,0.111065,0.00338918,142.343,-1.82938e-10,-71996.5
7.57812,-0.035327,0.0665745,0.146666,0.00345782,237.239,-2.07885e-10,-111091
7.58789,-0.0783342,0.0629769,0.182268,0.00360624,332.135,-2.32831e-10,-150185
7.59766,-0.035327,0.0594094,0.146666,0.00386777,237.239,-1.82938e-10,-102635
7.60742,0.0076803,0.0559043,0.111065,0.00425525,142.343,-1.33046e-10,-55085.9
7.61719,0.0506876,0.05248,0.0754636,0.0047579,47.4478,-8.31538e-11,-7536.27
7.62695,0.0936948,0.0491471,0.0398622,0.00542774,-47.4478,-3.32615e-11,40013.3
7.63672,0.136702,0.0459428,0.00426072,0.00630615,-142.343,1.66308e-11,87562.9
7.64648,0.179709,0.0428734,-0.0313407,0.00734824,-237.239,6.6523e-11,135113
7.65625,0.222717,0.0399655,-0.0669422,0.0085914,-332.135,1.16415e-10,182662
7.66602,0.179709,0.0372072,-0.0313407,0.0100919,-237.239,1.49677e-10,124829
7.67578,0.136702,0.034653,0.00426072,0.0118196,-142.343,1.82938e-10,66995.2
7.68555,0.0936948,0.0322906,0.0398622,0.0137926,-47.4478,2.162e-10,9161.72
7.69531,0.0506876,0.0301077,0.0754636,0.0160018,47.4478,2.49461e-10,-48671.8
7.70508,0.0076803,0.0281403,0.111065,0.0184619,142.343,2.82723e-10,-106505
7.71484,-0.035327,0.026368,0.146666,0.0211458,237.239,3.15984e-10,-164339
7.72461,-0.0783342,0.0247936,0.182268,0.0240622,332.135,3.49246e-10,-222172
7.73438,-0.035327,0.0234229,0.146666,0.0271655,237.239,2.99354e-10,-151827
7.74414,0.0076803,0.022203,0.111065,0.0304021,142.343,2.49461e-10,-81482.5
7.75391,0.0506876,0.0211637,0.0754636,0.0338204,47.4478,1.99569e-10,-11137.7
7.76367,0.0936948,0.0202631,0.0398622,0.0373177,-47.4478,1.49677e-10,59207.2
7.77344,0.136702,0.0195197,0.00426072,0.0408772,-142.343,9.97846e-11,129552
7.7832,0.179709,0.0188815,-0.0313407,0.0444742,-237.239,4.98923e-11,199897
7.79297,0.222717,0.0183387,-0.0669422,0.0480404,-332.135,0,270242
7.80273,0.179709,0.0178994,-0.0313407,0.0515458,-237.239,-1.66308e-11,184680
7.8125,0.136702,0.0175194,0.00426072,0.0549648,-142.343,-3.32615e-11,99119.1
7.82227,0.0936948,0.0172211,0.0398622,0.0582703,-47.4478,-4.98923e-11,13557.8
7.83203,0.0506876,0.016944,0.0754636,0.0614132,47.4478,-6.6523e-11,-72003.4
7.8418,0.0076803,0.0167355,0.111065,0.0643823,142.343,-8.31538e-11,-157565
7.85156,-0.035327,0.0165303,0.146666,0.0671577,237.239,-9.97846e-11,-243126
7.86133,-0.0783342,0.0163535,0.182268,0.0697063,332.135,-1.16415e-10,-328687
7.87109,-0.035327,0.0162028,0.146666,0.0720277,237.239,-9.97846e-11,-224620
7.88086,0.0076803,0.015993,0.111065,0.0741217,142.343,-8.31538e-11,-120553
7.89062,0.0506876,0.015862,0.0754636,0.0759349,47.4478,-6.6523e-11,-16486.5
7.90039,0.0936948,0.0156718,0.0398622,0.0775106,-47.4478,-4.98923e-11,87580.4
7.91016,0.136702,0.0154772,0.00426072,0.0788226,-142.343,-3.32615e-11,191647
7.91992,0.179709,0.015281,-0.0313407,0.0798509,-237.239,-1.66308e-11,295714
7.92969,0.222717,0.0150065,-0.0669422,0.0806344,-332.135,0,399781
7.93945,0.179709,0.0147497,-0.0313407,0.0811201,-237.239,3.32615e-11,273205
7.94922,0.136702,0.0144417,0.00426072,0.0813509,-142.343,6.6523e-11,146630
7.95898,0.0936948,0.0140783,0.0398622,0.0813251,-47.4478,9.97846e-11,20054.1
7.96875,0.0506876,0.0137081,0.0754636,0.0810173,47.4478,1.33046e-10,-106522
7.97852,0.0076803,0.0132718,0.111065,0.0804635,142.343,1.66308e-10,-233097
7.98828,-0.035327,0.0128051,0.146666,0.0796815,237.239,1.99569e-10,-359673
7.99805,-0.0783342,0.0123171,0.182268,0.0786511,332.135,2.32831e-10,-486249
8.00781,-0.0783342,0.0117908,0.182268,0.0774018,332.135,2.32831e-10,-486249
8.01758,-0.0783342,0.0112265,0.182268,0.0759338,332.135,2.32831e-10,-486249
8.02734,-0.0783342,0.0106677,0.182268,0.0742934,332.135,2.32831e-10,-486249
8.03711,-0.0783342,0.0100739,0.182268,0.0724723,332.135,2.32831e-10,-486249
8.04688,-0.0783342,0.0094519,0.182268,0.0704646,332.135,2.32831e-10,-486249
8.05664,-0.0783342,0.00882448,0.182268,0.0683329,332.135,2.32831e-10,-486249
8.06641,-0.0783342,0.00821678,0.182268,0.0660507,332.135,2.32831e-10,-486249
8.07617,-0.0783342,0.00758643,0.182268,0.0636645,332.135,2.32831e-10,-486249
8.08594,-0.0783342,0.0069733,0.182268,0.0611807,332.135,2.32831e-10,-486249


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_10.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.29128,-0.855582,0.000302512,-0.00253315,-0.00624476,0,0.0739209
0.00976562,14.3077,2.60102,-0.00282059,-0.0177321,-0.0283492,1.66533e-16,0.309841
0.0195312,31.2914,33.2606,-0.0177865,-0.0122436,-0.0111152,2.77556e-17,0.0124244
0.0292969,55.6939,74.4479,-0.00612032,0.0168877,0.0461315,0,-0.609903
0.0390625,89.0997,104.897,0.0271191,-0.00675507,0.152808,-6.66134e-16,-1.66477
0.0488281,124.254,154.896,0.0852799,-0.039686,0.350394,-1.77636e-15,-3.55806
0.0585937,157.543,188.112,0.191544,-0.0185764,0.632083,0,-5.98589
0.0683594,187.181,196.732,0.331617,-0.0523518,0.974339,0,-8.61692
0.078125,216.075,201.131,0.48167,0.0050663,1.34365,-5.32907e-15,-11.0373
0.0878906,240.303,215.59,0.607782,-0.0194208,1.74387,0,-13.3303
0.0976562,259.493,230.838,0.703591,-0.0320866,2.14507,-3.55271e-15,-15.0585
0.107422,275.888,244.786,0.73915,-0.0350419,2.50269,-1.06581e-14,-15.7873
0.117187,289.515,260.183,0.681459,0.0223762,2.78543,-7.10543e-15,-15.3255
0.126953,299.476,255.501,0.513824,-0.00675507,2.95571,-1.42109e-14,-13.4118
0.136719,304.869,257.758,0.223205,0.00591069,2.96186,-1.77636e-14,-9.71223
0.146484,306.699,275.143,-0.201069,0.0367307,2.73741,-7.10543e-15,-3.83397
0.15625,305.93,280.396,-0.767059,-0.0802164,2.21915,-7.10543e-15,4.45153
0.166016,301.989,269.664,-1.46721,-0.0194208,1.351,0,15.2253
0.175781,295.622,255.076,-2.27608,-0.0358863,0.0688717,0,28.6151
0.185547,288.683,254.25,-3.16197,0.0232206,-1.68896,1.42109e-14,44.6227
0.195312,281.693,258.093,-4.08104,0.00928822,-3.96725,7.10543e-15,63.0084
0.205078,271.535,256.899,-4.97141,-0.039686,-6.794,1.42109e-14,83.361
0.214844,260.358,239.385,-5.75663,-0.00886603,-10.2198,2.84217e-14,105.585
0.224609,247.791,223.683,-6.37986,-0.0312422,-14.2641,8.52651e-14,129.141
0.234375,234.955,217.755,-6.76902,0.00844384,-18.9382,8.52651e-14,153.548
0.244141,219.107,209.008,-6.86417,-0.0177321,-24.2251,1.42109e-13,178.072
0.253906,201.991,196.406,-6.60564,0.0776833,-30.1208,1.42109e-13,202.322
0.263672,184.907,173.07,-5.97151,0.0105548,-36.5963,-1.13687e-13,225.66
0.273437,165.125,153.045,-4.9536,-0.0194208,-43.5917,5.68434e-14,247.308
0.283203,142.719,145.581,-3.55888,0.0122436,-51.0588,-1.13687e-13,266.872
0.292969,120.015,137.043,-1.84136,-0.0223762,-58.944,3.97904e-13,283.991
0.302734,96.7872,117.327,0.112018,-0.0531962,-67.1649,0,298.136
0.3125,70.8372,96.6101,2.19854,0.0160433,-75.6302,0,308.928
0.322266,42.6898,74.8291,4.28989,-0.0439079,-84.2654,0,316.343
0.332031,17.0032,64.1555,6.2237,0.0249093,-93.0007,2.27374e-13,320.474
0.341797,-9.8736,49.8895,7.82007,-0.0278647,-101.719,2.27374e-13,320.946
0.351562,-38.9845,26.2315,8.93006,0.0240649,-110.337,2.27374e-13,318.017
0.361328,-66.5738,4.78017,9.39053,-0.0105548,-118.793,0,312.138
0.371094,-90.3532,-11.214,9.04847,-0.0168877,-127.004,4.54747e-13,303.457
0.380859,-116.177,-22.5087,7.80279,-0.0185764,-134.863,0,291.907
0.390625,-140.674,-41.5494,5.62066,0.028709,-142.331,6.82121e-13,278.27
0.400391,-160.583,-63.9198,2.48363,-0.0569959,-149.356,4.54747e-13,262.874
0.410156,-178.832,-81.7664,-1.54302,0.00591069,-155.857,9.09495e-13,245.721
0.419922,-197.91,-93.8275,-6.29827,-0.0350419,-161.785,9.09495e-13,227.16
0.429687,-212.291,-109.398,-11.56,-0.00971041,-167.131,6.82121e-13,207.831
0.439453,-223.496,-127.452,-17.0547,-0.0367307,-171.844,4.54747e-13,187.602
0.449219,-234.218,-147.883,-22.4004,0.0358863,-175.885,2.27374e-13,166.571
0.458984,-243.162,-163.031,-27.1619,0.0240649,-179.247,4.54747e-13,145.077
0.46875,-248.208,-176.409,-30.8731,-0.039686,-181.926,6.82121e-13,123.231
0.478516,-251.928,-188.685,-33.0306,0.0257537,-183.895,9.09495e-13,100.846
0.488281,-254.906,-209.088,-33.1017,-0.0738836,-185.152,0,78.0518
0.498047,-254.731,-230.978,-30.5795,0.0341975,-185.712,-2.27374e-13,55.0068
0.507812,-253.851,-242.956,-24.9961,0.187453,-185.568,9.09495e-13,31.5098
0.517578,-251.784,-247.408,-15.9197,0.390105,-184.734,4.54747e-13,7.72756
0.527344,-249.215,-251.73,-3.0133,1.03395,-183.227,6.82121e-13,-16.3057
0.537109,-245.705,-250.691,13.9677,2.42887,-181.07,2.27374e-13,-40.4399
0.546875,-240.843,-242.444,35.1488,5.30653,-178.287,-2.27374e-13,-64.5464
0.556641,-235.382,-229.662,60.5294,10.7824,-174.902,2.27374e-13,-88.5077
0.566406,-230.16,-225.111,89.9766,20.6878,-170.944,-2.27374e-13,-112.115
0.576172,-224.172,-228.75,123.216,37.2133,-166.458,0,-135.031
0.585937,-215.339,-227.457,159.831,62.8331,-161.486,4.54747e-13,-156.984
0.595703,-206.222,-222.48,199.28,100.039,-156.05,0,-177.927
0.605469,-197.885,-207.9,240.922,149.958,-150.197,0,-197.508
0.615234,-187.104,-193.899,284.007,211.933,-143.99,2.27374e-13,-215.262
0.625,-174.351,-189.624,327.7,282.532,-137.467,4.54747e-13,-231.143
0.634766,-162.893,-191.502,371.135,355.723,-130.662,9.09495e-13,-245.077
0.644531,-150.593,-184.291,413.43,423.773,-123.643,9.09495e-13,-256.641
0.654297,-135.976,-177.067,453.684,479.152,-116.461,1.13687e-13,-265.764
0.664062,-120.834,-176.284,491.042,517.567,-109.153,-1.13687e-13,-272.572
0.673828,-106.986,-169.942,524.719,538.569,-101.766,-1.13687e-13,-277.064
0.683594,-90.6559,-156.794,554.005,546.854,-94.3665,0,-279.053
0.693359,-74.2772,-136.58,578.275,549.862,-86.9862,0,-278.958
0.703125,-57.0668,-122.394,597.05,554.389,-79.6743,1.13687e-13,-276.825
0.712891,-39.8336,-107.71,609.96,563.702,-72.472,0,-272.92
0.722656,-22.194,-83.646,616.774,576.048,-65.4248,2.27374e-13,-267.422
0.732422,-5.49375,-68.2519,617.39,585.632,-58.5689,1.7053e-13,-260.63
0.742187,12.0494,-45.9949,611.841,586.344,-51.9532,1.7053e-13,-252.643
0.751953,30.9531,-35.7906,600.268,575.484,-45.6091,5.68434e-14,-243.74
0.761719,43.9763,-17.4556,582.927,555.022,-39.5449,2.84217e-14,-234.415
0.771484,54.1561,8.18811,560.187,530.174,-33.8311,0,-224.275
0.78125,61.3987,2.74446,532.444,505.953,-28.504,5.68434e-14,-213.483
0.791016,66.5148,-5.16057,500.179,484.217,-23.5952,0,-202.102
0.800781,69.9918,-17.0816,463.911,462.349,-19.1306,2.84217e-14,-190.18
0.810547,72.4667,-3.75195,424.184,435.999,-15.1312,2.84217e-14,-177.732
0.820312,74.3535,7.69854,381.553,402.459,-11.6102,0,-164.741
0.830078,76.117,4.39893,336.561,362.165,-8.57506,0,-151.184
0.839844,78.0123,-10.1946,289.74,318.474,-6.02407,0,-137.032
0.849609,80.0604,-17.4573,241.59,275.841,-3.94554,0,-122.249
0.859375,82.2376,-2.48508,192.581,234.84,-2.31767,0,-106.801
0.869141,84.4919,7.25721,143.146,195.127,-1.10878,0,-90.6714
0.878906,86.4213,2.41569,93.6789,155.05,-0.27581,0,-73.865
0.888672,87.6846,-12.2566,44.5357,113.013,0.234349,0,-56.3917
0.898437,87.884,-10.5886,-3.96355,70.6487,0.484604,0,-38.2805
0.908203,86.7866,0.841195,-51.5315,28.6516,0.545927,0,-19.5761
0.917969,83.8214,3.72656,-97.9098,-13.2167,0.497336,0,-0.346716
0.927734,78.8149,-1.84445,-142.864,-54.6088,0.421917,0,19.3447
0.9375,71.6133,-11.3066,-186.181,-96.7537,0.406427,0,39.4214
0.947266,62.2635,-2.84517,-227.663,-139.378,0.536721,0,59.7847
0.957031,50.6352,7.25636,-267.126,-180.567,0.898538,-1.42109e-14,80.3408
0.966797,37.1644,3.12867,-304.393,-218.808,1.57136,-1.42109e-14,100.996
0.976562,22.1784,-7.45355,-339.299,-251.766,2.62929,0,121.645
0.986328,6.12833,-9.17994,-371.684,-277.968,4.13662,0,142.165
0.996094,-10.5365,-1.56349,-401.394,-298.57,6.14731,0,162.436
1.00586,-26.9801,6.4943,-428.284,-314.117,8.70252,-5.68434e-14,182.329
1.01562,-42.681,3.80696,-452.217,-326.882,11.8308,-5.68434e-14,201.683
1.02539,-57.0138,-6.8455,-473.065,-338.68,15.5459,0,220.323
1.03516,-69.3451,-7.42393,-490.713,-351.808,19.8482,0,238.064
1.04492,-79.0892,0.8742,-505.06,-366.294,24.724,0,254.691
1.05469,-85.7915,3.80526,-516.021,-379.944,30.1469,-1.13687e-13,269.968
1.06445,-89.1194,-3.22853,-523.53,-391.108,36.0779,-1.13687e-13,283.635
1.07422,-88.6569,-7.10488,-527.544,-398.811,42.4693,-1.13687e-13,295.448
1.08398,-84.3358,0.065163,-528.044,-405.197,49.2641,-2.27374e-13,305.125
1.09375,-76.0396,4.59695,-525.036,-410.948,56.3975,-2.84217e-13,312.399
1.10352,-63.8176,1.83133,-518.555,-418.056,63.8011,-1.13687e-13,317.023
1.11328,-47.7286,-0.556001,-508.668,-425.291,71.4039,-5.68434e-13,318.783
1.12305,-27.9445,0.629204,-495.475,-430.927,79.1321,-1.7053e-13,317.479
1.13281,-4.78861,10.0998,-479.108,-434.37,86.9125,-2.27374e-13,312.972
1.14258,21.4286,23.2683,-459.736,-435.021,94.6746,-3.41061e-13,305.199
1.15234,50.4254,29.2586,-437.563,-434.211,102.349,-1.13687e-13,294.152
1.16211,81.86,38.3586,-412.832,-430.34,109.868,-2.27374e-13,279.888
1.17187,115.245,64.8968,-385.817,-422.386,117.171,-1.13687e-13,262.567
1.18164,150.172,100.445,-356.829,-410.802,124.199,-2.27374e-13,242.423
1.19141,186.281,137.727,-326.208,-398.145,130.894,0,219.761
1.20117,223.109,180.715,-294.325,-384.881,137.205,-9.09495e-13,194.962
1.21094,260.07,232.13,-261.568,-371.01,143.082,-2.27374e-13,168.478
1.2207,296.806,292.438,-228.347,-357.709,148.477,-2.27374e-13,140.809
1.23047,332.753,355.301,-195.08,-342.101,153.341,-2.27374e-13,112.481
1.24023,367.431,409.039,-162.184,-324.335,157.63,-6.82121e-13,84.0598
1.25,400.138,451.925,-130.074,-304.164,161.298,-6.82121e-13,56.0959
1.25977,430.536,491.412,-99.1459,-282.916,164.298,-2.27374e-13,29.143
1.26953,457.94,523.384,-69.7712,-259.463,166.587,-4.54747e-13,3.7086
1.2793,481.963,537.539,-42.2873,-232.498,168.12,-4.54747e-13,-19.736
1.28906,502.016,538.991,-16.9897,-201.138,168.853,-6.82121e-13,-40.7872
1.29883,517.648,539.771,5.87617,-166.896,168.744,-4.54747e-13,-59.1102
1.30859,528.616,542.36,26.1205,-130.992,167.755,-6.82121e-13,-74.4466
1.31836,534.654,544.672,43.6131,-94.8344,165.849,-2.27374e-13,-86.6349
1.32812,535.691,545.645,58.2865,-59.9352,162.997,0,-95.5839
1.33789,531.268,542.517,70.1343,-28.2024,159.174,2.27374e-13,-101.314
1.34766,521.458,536.951,79.2121,-1.49836,154.364,-4.54747e-13,-103.903
1.35742,506.242,529.779,85.6296,18.655,148.556,-2.27374e-13,-103.505
1.36719,485.787,513.271,89.5464,32.0574,141.752,0,-100.333
1.37695,460.262,484.695,91.1626,39.2693,133.962,-4.54747e-13,-94.6663
1.38672,429.954,453.907,90.7109,41.9663,125.209,0,-86.8146
1.39648,395.191,426.624,88.4451,42.5823,115.526,-4.54747e-13,-77.106
1.40625,356.469,398.989,84.6285,41.919,104.958,-2.27374e-13,-65.8927
1.41602,314.324,367.928,79.5246,43.4752,93.5603,0,-53.5334
1.42578,269.386,334.32,73.3865,49.952,81.4022,-2.27374e-13,-40.3603
1.43555,222.309,299.578,66.4472,60.4621,68.5622,-2.27374e-13,-26.7111
1.44531,173.771,263.256,58.9141,71.8874,55.1289,-1.13687e-13,-12.8966
1.45508,124.412,222.743,50.9629,82.1273,41.1999,-1.13687e-13,0.796544
1.46484,74.8469,177.225,42.7355,88.7283,26.8804,0,14.1105
1.47461,25.607,132.934,34.3393,89.3214,12.2819,0,26.8149
1.48437,-22.839,94.7885,25.8494,83.621,-2.48002,1.42109e-14,38.7064
1.49414,-70.1361,58.6789,17.3137,73.5294,-17.2857,-2.84217e-14,49.6187
1.50391,-115.991,20.4282,8.75814,61.1448,-32.0165,1.13687e-13,59.385
1.51367,-160.207,-19.0771,0.197292,48.2274,-46.553,-1.13687e-13,67.8825
1.52344,-202.637,-58.6323,-8.3591,34.1059,-60.7775,1.13687e-13,75.0068
1.5332,-243.203,-97.2786,-16.8953,17.5269,-74.5764,5.68434e-13,80.6685
1.54297,-281.83,-134.34,-25.38,-0.223762,-87.8411,3.41061e-13,84.7954
1.55273,-318.47,-170.281,-33.757,-16.8894,-100.469,2.27374e-13,87.3289
1.5625,-353.05,-203.489,-41.9384,-30.6727,-112.367,6.82121e-13,88.2235
1.57227,-385.483,-230.808,-49.798,-41.7919,-123.449,4.54747e-13,87.4448
1.58203,-415.625,-255.365,-57.1686,-51.5716,-133.639,4.54747e-13,84.971
1.5918,-443.306,-280.478,-63.8405,-60.2202,-142.874,0,80.7921
1.60156,-468.303,-304.207,-69.564,-68.3187,-151.099,9.09495e-13,74.9123
1.61133,-490.361,-324.898,-74.0538,-75.0754,-158.273,2.27374e-13,67.3521
1.62109,-509.197,-342.818,-76.9971,-80.0374,-164.366,6.82121e-13,58.1478
1.63086,-524.52,-356.996,-78.063,-83.1376,-169.359,4.54747e-13,47.3551
1.64062,-536.051,-370.316,-76.9152,-83.7717,-173.246,2.27374e-13,35.0497
1.65039,-543.529,-384.041,-73.2251,-82.4296,-176.032,0,21.3296
1.66016,-546.755,-393.92,-66.6865,-82.7821,-177.731,2.27374e-13,6.31357
1.66992,-545.584,-399.859,-57.0303,-84.5228,-178.37,2.27374e-13,-9.85683
1.67969,-539.957,-406.346,-44.0392,-85.0307,-177.983,9.09495e-13,-27.018
1.68945,-529.897,-411.352,-27.5602,-82.9539,-176.612,2.27374e-13,-44.9867
1.69922,-515.525,-411.321,-7.51676,-77.1146,-174.309,6.82121e-13,-63.5618
1.70898,-497.059,-410.782,16.0828,-69.5075,-171.131,4.54747e-13,-82.5265
1.71875,-474.802,-410.507,43.1383,-60.1497,-167.138,4.54747e-13,-101.652
1.72852,-449.137,-407.399,73.4551,-48.0015,-162.397,6.82121e-13,-120.702
1.73828,-420.512,-403.345,106.743,-31.6796,-156.978,4.54747e-13,-139.437
1.74805,-389.431,-398.089,142.623,-11.1045,-150.95,6.82121e-13,-157.618
1.75781,-356.421,-388.718,180.627,13.9442,-144.388,1.13687e-12,-175.013
1.76758,-322.029,-378.028,220.216,44.5725,-137.362,2.27374e-13,-191.401
1.77734,-286.792,-368.152,260.785,81.5155,-129.947,0,-206.575
1.78711,-251.237,-354.867,301.684,126.488,-122.212,4.54747e-13,-220.349
1.79687,-215.838,-339.271,342.226,178.159,-114.229,1.13687e-13,-232.561
1.80664,-181.044,-325.398,381.71,233.757,-106.065,-1.13687e-13,-243.074
1.81641,-147.232,-310.051,419.438,290.181,-97.7874,1.13687e-13,-251.78
1.82617,-114.745,-292.424,454.728,344.46,-89.4594,2.27374e-13,-258.601
1.83594,-83.8405,-275.677,486.933,396.331,-81.1436,0,-263.491
1.8457,-54.7419,-258.718,515.454,443.146,-72.8998,3.41061e-13,-266.434
1.85547,-27.6041,-238.962,539.758,483.595,-64.7856,-1.13687e-13,-267.442
1.86523,-2.54769,-219.238,559.378,515.164,-56.8565,5.68434e-14,-266.556
1.875,20.3482,-198.401,573.935,536.518,-49.1654,1.13687e-13,-263.84
1.88477,41.06,-173.835,583.131,548.411,-41.7628,0,-259.381
1.89453,59.5803,-147.592,586.762,553.52,-34.6964,1.42109e-13,-253.283
1.9043,75.943,-121.317,584.713,556.163,-28.0106,5.68434e-14,-245.664
1.91406,90.1736,-93.4556,576.959,556.719,-21.7463,5.68434e-14,-236.651
1.92383,102.338,-66.2699,563.561,556.344,-15.9399,5.68434e-14,-226.377
1.93359,112.502,-43.6702,544.663,552.896,-10.6229,0,-214.977
1.94336,120.754,-25.3543,520.48,546.703,-5.82118,0,-202.582
1.95312,127.175,-11.5867,491.295,538.754,-1.55382,0,-189.319
1.96289,131.857,-3.8095,457.451,526.006,2.16731,0,-175.304
1.97266,134.882,-1.5948,419.34,506.349,5.3385,-2.84217e-14,-160.644
1.98242,136.343,-3.4621,377.393,479.39,7.96482,-2.84217e-14,-145.434
1.99219,136.325,-8.64806,332.076,448.267,10.0607,0,-129.754
2.00195,134.917,-14.7607,283.88,415.307,11.6502,-5.68434e-14,-113.67
2.01172,132.203,-19.1148,233.31,382.473,12.7672,-8.52651e-14,-97.2345
2.02148,128.269,-21.6849,180.883,349.466,13.4552,0,-80.489
2.03125,123.196,-23.0571,127.119,315.093,13.7671,0,-63.4623
2.04102,117.07,-22.546,72.5375,279.347,13.7642,-5.68434e-14,-46.1757
2.05078,109.974,-20.2792,17.6499,241.999,13.5154,0,-28.6428
2.06055,101.99,-17.8889,-37.0425,202.66,13.096,0,-10.8754
2.07031,93.2018,-15.849,-91.0526,160.843,12.5861,-2.84217e-14,7.11619
2.08008,83.6935,-12.8625,-143.911,117.937,12.0688,-4.26326e-14,25.3166
2.08984,73.5494,-9.42578,-195.168,76.7743,11.6284,-4.26326e-14,43.7042
2.09961,62.8601,-6.08809,-244.398,37.95,11.3486,-1.42109e-14,62.2473
2.10937,51.7203,-2.87606,-291.199,0.9208,11.3104,-2.84217e-14,80.9009
2.11914,40.2382,0.882239,-335.198,-35.4042,11.5897,-4.26326e-14,99.604
2.12891,28.5353,4.34773,-376.048,-71.5856,12.2562,-5.68434e-14,118.277
2.13867,16.7564,7.59995,-413.438,-106.394,13.3711,0,136.82
2.14844,5.07098,9.49983,-447.085,-140.151,14.9858,-2.84217e-14,155.113
2.1582,-6.31862,9.61408,-476.746,-173.629,17.1409,0,173.013
2.16797,-17.1763,8.59601,-502.212,-205.138,19.8648,0,190.358
2.17773,-27.2292,8.01716,-523.313,-232.356,23.1738,-8.52651e-14,206.966
2.1875,-36.1688,7.23817,-539.919,-256.088,27.0714,2.84217e-14,222.638
2.19727,-43.6557,6.3352,-551.942,-277.688,31.5486,-1.13687e-13,237.162
2.20703,-49.3254,4.66,-559.338,-297.867,36.5844,-1.7053e-13,250.317
2.2168,-52.7996,2.25066,-562.105,-316.328,42.1466,-1.7053e-13,261.877
2.22656,-53.6988,-0.353319,-560.288,-332.803,48.1926,-1.7053e-13,271.618
2.23633,-51.6586,-3.39694,-553.976,-347.042,54.671,-1.7053e-13,279.325
2.24609,-46.3464,-6.40205,-543.303,-359.829,61.5226,-2.27374e-13,284.796
2.25586,-37.4799,-8.33875,-528.451,-370.915,68.682,-3.97904e-13,287.851
2.26562,-24.8446,-9.11266,-509.643,-378.93,76.079,-1.13687e-13,288.342
2.27539,-8.31027,-8.84947,-487.15,-384.541,83.6403,-4.54747e-13,286.153
2.28516,12.1548,-7.28937,-461.28,-389.1,91.2904,1.13687e-13,281.213
2.29492,36.4739,-5.05267,-432.384,-392.827,98.9533,-2.27374e-13,273.497
2.30469,64.4558,-1.91469,-400.848,-395.139,106.553,-4.54747e-13,263.033
2.31445,95.793,4.11923,-367.091,-394.586,114.016,-4.54747e-13,249.905
2.32422,130.065,13.2408,-331.56,-391.742,121.268,-5.68434e-13,234.252
2.33398,166.75,25.6463,-294.724,-387.165,128.241,-4.54747e-13,216.27
2.34375,205.233,43.5974,-257.07,-382.006,134.865,-2.27374e-13,196.211
2.35352,244.829,67.5067,-219.092,-374.759,141.078,-4.54747e-13,174.377
2.36328,284.8,95.9868,-181.288,-365.392,146.816,0,151.116
2.37305,324.378,129.634,-144.15,-354.909,152.021,-2.27374e-13,126.812
2.38281,362.791,168.962,-108.152,-343.825,156.638,0,101.882
2.39258,399.285,211.924,-73.7472,-331.42,160.611,-6.82121e-13,76.7584
2.40234,433.146,257.603,-41.3544,-316.817,163.89,-2.27374e-13,51.885
2.41211,463.719,304.528,-11.3518,-301.326,166.426,-4.54747e-13,27.7012
2.42187,490.426,348.407,15.9316,-285.663,168.173,-2.27374e-13,4.6322
2.43164,512.778,388.09,40.2232,-269.822,169.088,-6.82121e-13,-16.9228
2.44141,530.382,423.777,61.3122,-252.866,169.129,-6.82121e-13,-36.601
2.45117,542.945,453.832,79.0546,-234.132,168.261,-2.27374e-13,-54.0858
2.46094,550.277,477.827,93.3753,-213.589,166.451,-9.09495e-13,-69.1144
2.4707,552.282,497.073,104.269,-192.65,163.673,-2.27374e-13,-81.4843
2.48047,548.956,510.941,111.801,-170.49,159.903,0,-91.0578
2.49023,540.372,519.564,116.099,-147.156,155.129,-6.82121e-13,-97.7637
2.5,526.675,524.809,117.353,-123.405,149.343,0,-101.598
2.50977,508.068,527.405,115.806,-100.874,142.547,-2.27374e-13,-102.62
2.51953,484.799,527.585,111.746,-80.417,134.754,4.54747e-13,-100.951
2.5293,457.152,526.656,105.493,-62.5456,125.985,0,-96.7664
2.53906,425.439,523.9,97.3914,-47.9547,116.272,0,-90.2881
2.54883,389.988,516.721,87.7977,-36.7607,105.662,-6.82121e-13,-81.7771
2.55859,351.142,504.08,77.0671,-30.231,94.208,-1.13687e-13,-71.5238
2.56836,309.249,485.566,65.5436,-27.2812,81.9788,-2.27374e-13,-59.8384
2.57812,264.667,460.256,53.5494,-26.1341,69.0522,0,-47.0415
2.58789,217.758,428.77,41.3761,-26.3916,55.517,-1.13687e-13,-33.4552
2.59766,168.89,392.361,29.2778,-27.6835,41.4715,-1.13687e-13,-19.395
2.60742,118.44,352.063,17.4659,-28.9227,27.0223,-1.13687e-13,-5.16276
2.61719,66.7915,309.688,6.10701,-28.7475,12.2834,-1.42109e-14,8.95878
2.62695,14.3418,267.087,-4.67763,-27.6282,-2.62598,7.10543e-15,22.7103
2.63672,-38.5005,223.997,-14.8093,-25.1305,-17.5827,0,35.8583
2.64648,-91.3149,180.434,-24.2471,-22.3808,-32.4616,0,48.1964
2.65625,-143.669,136.402,-32.9814,-19.8278,-47.1375,5.68434e-14,59.5447
2.66602,-195.12,91.356,-41.0251,-17.5053,-61.4869,1.13687e-13,69.7488
2.67578,-245.222,45.3974,-48.404,-15.4075,-75.3899,3.41061e-13,78.677
2.68555,-293.526,-0.0964751,-55.1466,-14.4394,-88.7321,1.13687e-13,86.2174
2.69531,-339.588,-43.9029,-61.2733,-14.4504,-101.406,4.54747e-13,92.2747
2.70508,-382.977,-85.3792,-66.7869,-14.4584,-113.314,2.27374e-13,96.7669
2.71484,-423.282,-123.725,-71.6633,-14.1721,-124.366,4.54747e-13,99.6221
2.72461,-460.116,-159.138,-75.8451,-13.5996,-134.485,0,100.777
2.73437,-493.13,-192.058,-79.236,-12.9841,-143.606,2.27374e-13,100.173
2.74414,-522.012,-222.395,-81.6984,-12.0937,-151.674,4.54747e-13,97.7608
2.75391,-546.5,-250.424,-83.054,-11.6099,-158.65,2.27374e-13,93.4946
2.76367,-566.38,-276.677,-83.0868,-10.8267,-164.506,2.27374e-13,87.3387
2.77344,-581.497,-300.61,-81.549,-10.3716,-169.228,0,79.268
2.7832,-591.749,-320.975,-78.1695,-10.9673,-172.814,4.54747e-13,69.2723
2.79297,-597.093,-337.386,-72.6653,-11.8235,-175.275,6.82121e-13,57.36
2.80273,-597.546,-349.948,-64.7536,-11.8636,-176.632,2.27374e-13,43.5629
2.8125,-593.177,-359.132,-54.1664,-11.2949,-176.917,2.27374e-13,27.9407
2.82227,-584.112,-366.455,-40.6649,-10.5037,-176.173,4.54747e-13,10.5851
2.83203,-570.528,-372.751,-24.0547,-8.93358,-174.449,0,-8.3771
2.8418,-552.65,-377.026,-4.19909,-7.00627,-171.803,0,-28.7808
2.85156,-530.75,-379.486,18.9677,-4.56009,-168.3,2.27374e-13,-50.422
2.86133,-505.14,-380.09,45.4303,-1.46501,-164.008,0,-73.0577
2.87109,-476.173,-378.016,75.0841,2.00583,-159,2.27374e-13,-96.4083
2.88086,-444.236,-373.232,107.73,6.19651,-153.351,1.13687e-12,-120.16
2.89062,-409.75,-367.343,143.074,11.9003,-147.14,-2.27374e-13,-143.973
2.90039,-373.162,-359.469,180.725,19.3465,-140.444,2.27374e-13,-167.482
2.91016,-334.944,-350.161,220.208,28.5203,-133.342,4.54747e-13,-190.313
2.91992,-295.588,-340.889,260.963,40.2138,-125.911,4.54747e-13,-212.085
2.92969,-255.598,-330.85,302.363,55.2151,-118.228,0,-232.422
2.93945,-215.485,-319.222,343.729,73.8561,-110.366,0,-250.966
2.94922,-175.762,-307.036,384.342,97.0585,-102.398,4.54747e-13,-267.382
2.95898,-136.929,-293.843,423.464,124.683,-94.3919,4.54747e-13,-281.371
2.96875,-99.4733,-278.58,460.354,156.505,-86.4142,4.54747e-13,-292.677
2.97852,-63.8521,-263.788,494.294,191.825,-78.5275,1.13687e-13,-301.096
2.98828,-30.4875,-249.517,524.598,230.704,-70.7908,1.13687e-13,-306.478
2.99805,0.243916,-234.338,550.635,270.798,-63.2598,2.27374e-13,-308.735
3.00781,28.0198,-218.853,571.845,311.143,-55.9863,1.7053e-13,-307.84
3.01758,52.5794,-204.117,587.75,350.137,-49.0181,2.27374e-13,-303.828
3.02734,73.7294,-187.916,597.963,386.226,-42.3992,1.13687e-13,-296.795
3.03711,91.3487,-171.686,602.203,417.878,-36.1689,1.13687e-13,-286.892
3.04687,105.389,-156.213,600.29,443.693,-30.3624,5.68434e-14,-274.318
3.05664,115.878,-139.736,592.155,462.667,-25.0098,5.68434e-14,-259.317
3.06641,122.91,-122.47,577.832,474.85,-20.1361,2.84217e-14,-242.169
3.07617,126.648,-106.375,557.459,481.262,-15.7605,0,-223.175
3.08594,127.313,-89.7667,531.268,482.366,-11.8965,0,-202.655
3.0957,125.175,-73.269,499.579,479.259,-8.55082,2.84217e-14,-180.936
3.10547,120.542,-58.5989,462.786,473.397,-5.72341,0,-158.34
3.11523,113.751,-45.7487,421.351,465.793,-3.4068,2.84217e-14,-135.18
3.125,105.154,-34.7894,375.784,456.488,-1.58583,0,-111.747
3.13477,95.1047,-27.7307,326.64,445.32,-0.23737,0,-88.3102
3.14453,83.9522,-24.0367,274.499,432.435,0.669864,0,-65.1072
3.1543,72.0271,-22.3175,219.958,417.066,1.17528,-7.10543e-15,-42.3422
3.16406,59.6347,-23.3334,163.62,399.173,1.32627,0,-20.184
3.17383,47.0487,-26.9407,106.086,378.267,1.17782,-5.32907e-15,1.23457
3.18359,34.507,-30.6588,47.9424,354.465,0.791977,-3.55271e-15,21.8156
3.19336,22.2097,-35.433,-10.2403,327.813,0.237058,0,41.4937
3.20312,10.3197,-40.4539,-67.9163,298.973,-0.413361,0,60.2326
3.21289,-1.03531,-43.8086,-124.567,268.672,-1.08162,1.42109e-14,78.0212
3.22266,-11.7582,-46.2585,-179.703,237.545,-1.68739,0,94.8678
3.23242,-21.7769,-48.1419,-232.868,206.046,-2.14916,1.42109e-14,110.796
3.24219,-31.0377,-48.6285,-283.637,174.132,-2.38595,1.42109e-14,125.836
3.25195,-39.4977,-48.1119,-331.616,141.702,-2.31899,0,140.025
3.26172,-47.1178,-48.5401,-376.445,108.642,-1.87355,0,153.394
3.27148,-53.8548,-48.2727,-417.792,75.0247,-0.980597,0,165.971
3.28125,-59.6559,-47.9037,-455.36,40.7402,0.421467,-2.84217e-14,177.771
3.29102,-64.4532,-48.6344,-488.877,6.59421,2.38533,0,188.796
3.30078,-68.1597,-49.2903,-518.107,-27.1072,4.95338,-2.84217e-14,199.03
3.31055,-70.668,-49.3483,-542.84,-60.2801,8.15662,0,208.44
3.32031,-71.8494,-49.7947,-562.9,-92.2312,12.0137,2.84217e-14,216.977
3.33008,-71.556,-50.0638,-578.146,-122.934,16.5306,-5.68434e-14,224.57
3.33984,-69.6243,-49.0889,-588.47,-152.168,21.6999,-2.84217e-14,231.137
3.34961,-65.8797,-48.3928,-593.804,-180.13,27.5012,-5.68434e-14,236.579
3.35937,-60.144,-47.6722,-594.12,-206.939,33.9015,-5.68434e-14,240.79
3.36914,-52.2422,-46.1379,-589.434,-232.143,40.8554,-2.55795e-13,243.656
3.37891,-42.0116,-44.9557,-579.81,-255.634,48.3065,-1.13687e-13,245.064
3.38867,-29.3105,-43.9774,-565.361,-276.804,56.1884,1.7053e-13,244.904
3.39844,-14.0272,-42.0729,-546.25,-295.241,64.4258,-2.27374e-13,243.075
3.4082,3.91152,-40.0803,-522.696,-310.675,72.9361,-2.27374e-13,239.494
3.41797,24.5321,-37.836,-494.97,-323.238,81.6314,-2.27374e-13,234.093
3.42773,47.8077,-34.4894,-463.399,-333.785,90.4193,-2.27374e-13,226.831
3.4375,73.6525,-29.9995,-428.362,-342.766,99.2052,-4.54747e-13,217.697
3.44727,101.917,-25.6196,-390.288,-350.502,107.893,2.27374e-13,206.711
3.45703,132.389,-19.9534,-349.653,-356.983,116.389,-6.82121e-13,193.927
3.4668,164.787,-13.1083,-306.974,-362.401,124.599,0,179.438
3.47656,198.769,-5.58074,-262.806,-366.251,132.432,-6.82121e-13,163.374
3.48633,233.932,3.5425,-217.727,-368.383,139.804,0,145.898
3.49609,269.819,15.3036,-172.339,-368.739,146.631,-6.82121e-13,127.213
3.50586,305.927,28.8545,-127.251,-367.624,152.839,-4.54747e-13,107.551
3.51562,341.714,45.0864,-83.0726,-364.912,158.357,-6.82121e-13,87.1739
3.52539,376.614,64.9861,-40.4009,-360.445,163.121,-2.27374e-13,66.3648
3.53516,410.042,87.8524,0.188221,-354.258,167.073,-2.27374e-13,45.4259
3.54492,441.415,113.351,38.1528,-346.431,170.162,0,24.6699
3.55469,470.16,142.763,72.9946,-336.236,172.344,-4.54747e-13,4.41374
3.56445,495.725,174.768,104.27,-323.663,173.579,-6.82121e-13,-15.0287
3.57422,517.599,208.881,131.597,-308.943,173.836,-2.27374e-13,-33.3537
3.58398,535.317,245.407,154.667,-292.168,173.088,-4.54747e-13,-50.2751
3.59375,548.477,282.491,173.246,-273.981,171.317,-4.54747e-13,-65.5303
3.60352,556.742,318.774,187.183,-255.159,168.508,-4.54747e-13,-78.8869
3.61328,559.857,353.586,196.414,-235.525,164.657,-9.09495e-13,-90.1475
3.62305,557.646,385.979,200.958,-215.309,159.762,-1.36424e-12,-99.1545
3.63281,550.02,413.303,200.919,-194.905,153.832,0,-105.793
3.64258,536.977,436.459,196.483,-174.155,146.882,-6.82121e-13,-109.993
3.65234,518.6,454.782,187.911,-153.176,138.934,-4.54747e-13,-111.73
3.66211,495.054,467.234,175.535,-133.045,130.019,-2.27374e-13,-111.026
3.67188,466.579,474.949,159.746,-113.811,120.178,-4.54747e-13,-107.947
3.68164,433.483,478.636,140.985,-95.8874,109.46,-6.82121e-13,-102.603
3.69141,396.136,477.776,119.734,-79.7913,97.9211,-3.41061e-13,-95.1413
3.70117,354.954,473.712,96.5007,-65.8754,85.6297,-3.41061e-13,-85.7446
3.71094,310.393,467.739,71.8105,-54.1503,72.662,-2.27374e-13,-74.6274
3.7207,262.937,458.976,46.191,-45.0905,59.1032,-3.41061e-13,-62.0294
3.73047,213.089,448.095,20.1625,-38.9548,45.0473,-1.7053e-13,-48.2112
3.74023,161.358,435.725,-5.77371,-35.679,30.5959,0,-33.4488
3.75,108.254,420.524,-31.1442,-35.1428,15.8579,-2.84217e-14,-18.0281
3.75977,54.28,402.261,-55.5121,-37.1596,0.948028,1.77636e-15,-2.24011
3.76953,-0.0753501,381.652,-78.4834,-40.8758,-14.0144,5.68434e-14,13.6236
3.7793,-54.339,357.969,-99.7117,-45.5241,-28.9067,5.68434e-14,29.2758
3.78906,-108.057,331.217,-118.901,-50.4181,-43.6048,1.7053e-13,44.4368
3.79883,-160.796,302.711,-135.806,-54.7139,-57.9844,3.41061e-13,58.8385
3.80859,-212.142,272.439,-150.234,-57.8073,-71.9233,2.27374e-13,72.2268
3.81836,-261.699,240.135,-162.038,-59.6785,-85.3031,1.13687e-13,84.3641
3.82812,-309.088,207.616,-171.118,-60.7141,-98.0108,0,95.0315
3.83789,-353.946,174.538,-177.41,-60.4608,-109.941,0,104.03
3.84766,-395.921,141.094,-180.886,-58.8831,-120.996,6.82121e-13,111.182
3.85742,-434.675,107.889,-181.547,-56.6375,-131.091,2.27374e-13,116.333
3.86719,-469.884,75.2197,-179.413,-54.3559,-140.15,0,119.35
3.87695,-501.235,42.0944,-174.519,-51.393,-148.111,6.82121e-13,120.126
3.88672,-528.434,9.47402,-166.914,-48.5702,-154.927,6.82121e-13,118.577
3.89648,-551.205,-22.2003,-156.651,-45.2733,-160.563,9.09495e-13,114.646
3.90625,-569.3,-53.8183,-143.784,-41.6268,-164.998,4.54747e-13,108.302
3.91602,-582.501,-83.5889,-128.372,-37.2221,-168.227,0,99.5419
3.92578,-590.63,-111.79,-110.472,-32.4058,-170.26,-4.54747e-13,88.389
3.93555,-593.556,-138.473,-90.1453,-26.7636,-171.117,4.54747e-13,74.8979
3.94531,-591.202,-163.784,-67.4544,-20.9323,-170.833,4.54747e-13,59.1528
3.95508,-583.551,-186.883,-42.4716,-14.8658,-169.455,9.09495e-13,41.2692
3.96484,-570.656,-209.249,-15.2808,-8.43624,-167.04,2.27374e-13,21.3946
3.97461,-552.641,-230.285,14.0164,-2.05312,-163.654,2.27374e-13,-0.291409
3.98438,-529.708,-249.73,45.2956,4.43808,-159.372,6.82121e-13,-23.5771
3.99414,-502.136,-267.886,78.4039,10.8925,-154.276,4.54747e-13,-48.2189
4.00391,-470.278,-284.603,113.154,17.4445,-148.45,4.54747e-13,-73.9433
4.01367,-434.565,-298.511,149.322,23.6225,-141.986,4.54747e-13,-100.448
4.02344,-395.493,-310.682,186.641,30.0216,-134.975,4.54747e-13,-127.405
4.0332,-353.618,-321.042,224.801,36.5331,-127.511,0,-154.465
4.04297,-309.547,-329.08,263.447,43.4798,-119.687,2.27374e-13,-181.26
4.05273,-263.927,-335.231,302.184,50.9142,-111.596,0,-207.41
4.0625,-217.43,-340.197,340.575,58.8113,-103.326,-3.41061e-13,-232.53
4.07227,-170.739,-343.044,378.15,67.3426,-94.9667,3.41061e-13,-256.233
4.08203,-124.537,-344.22,414.41,76.6363,-86.5995,4.54747e-13,-278.142
4.0918,-79.4893,-344.001,448.839,87.2793,-78.3042,3.41061e-13,-297.893
4.10156,-36.2317,-341.746,480.91,99.2906,-70.1551,3.41061e-13,-315.148
4.11133,4.64297,-337.758,510.096,113.299,-62.2215,3.41061e-13,-329.595
4.12109,42.5965,-332.642,535.887,129.721,-54.5673,1.13687e-13,-340.964
4.13086,77.1551,-326.441,557.795,148.227,-47.2508,5.68434e-14,-349.026
4.14062,107.918,-319.047,575.367,168.859,-40.3243,0,-353.605
4.15039,134.562,-311.303,588.2,191.461,-33.8343,1.7053e-13,-354.578
4.16016,156.848,-302.754,595.949,215.975,-27.8208,1.13687e-13,-351.88
4.16992,174.622,-293.019,598.334,241.489,-22.3177,5.68434e-14,-345.51
4.17969,187.813,-282.522,595.149,267.943,-17.3523,5.68434e-14,-335.525
4.18945,196.435,-270.847,586.271,294.282,-12.9451,5.68434e-14,-322.043
4.19922,200.581,-258.059,571.655,319.702,-9.10965,0,-305.24
4.20898,200.415,-244.467,551.345,343.416,-5.85254,5.68434e-14,-285.347
4.21875,196.173,-230.156,525.468,364.436,-3.17292,0,-262.643
4.22852,188.146,-215.059,494.23,382.041,-1.06248,0,-237.446
4.23828,176.68,-199.184,457.917,395.48,0.494738,0,-210.112
4.24805,162.161,-183.03,416.883,405.063,1.52245,-2.84217e-14,-181.019
4.25781,145.008,-166.272,371.545,410.169,2.05215,0,-150.566
4.26758,125.664,-148.989,322.374,411.461,2.12304,0,-119.154
4.27734,104.584,-132.388,269.886,409.203,1.78188,0,-87.188
4.28711,82.2312,-115.895,214.631,404.034,1.08267,0,-55.0596
4.29687,59.0618,-100.199,157.181,396.36,0.0862703,0,-23.1441
4.30664,35.5221,-85.9318,98.1262,386.96,-1.14025,1.77636e-15,8.20845
4.31641,12.0396,-73.3033,38.0591,375.864,-2.52432,0,38.6781
4.32617,-10.9826,-62.2797,-22.4298,362.955,-3.98876,0,67.98
4.33594,-33.171,-53.0689,-82.7606,348.774,-5.45285,2.84217e-14,95.8674
4.3457,-54.185,-46.1058,-142.37,332.794,-6.83353,1.42109e-14,122.133
4.35547,-73.7201,-40.528,-200.718,315.186,-8.0467,0,146.611
4.36523,-91.509,-36.9385,-257.289,295.552,-9.00868,0,169.173
4.375,-107.322,-34.698,-311.597,274.062,-9.63771,2.84217e-14,189.728
4.38477,-120.966,-33.289,-363.185,250.285,-9.85546,0,208.22
4.39453,-132.282,-32.4626,-411.629,224.747,-9.58865,0,224.621
4.4043,-141.146,-31.9146,-456.537,198.237,-8.77053,0,238.931
4.41406,-147.462,-31.1923,-497.548,170.801,-7.34238,0,251.168
4.42383,-151.159,-30.0676,-534.334,142.974,-5.25483,0,261.367
4.43359,-152.191,-29.1681,-566.596,115.167,-2.46913,0,269.575
4.44336,-150.527,-28.0472,-594.071,87.3886,1.04191,0,275.844
4.45312,-146.156,-26.8205,-616.525,59.9175,5.29302,0,280.23
4.46289,-139.079,-25.9666,-633.76,32.8562,10.2859,0,282.788
4.47266,-129.306,-25.0679,-645.614,6.06436,16.009,0,283.57
4.48242,-116.86,-23.9423,-651.962,-20.3218,22.4372,0,282.627
4.49219,-101.774,-23.2403,-652.722,-46.1291,29.5323,0,280.002
4.50195,-84.0929,-22.6039,-647.857,-71.296,37.2435,-1.13687e-13,275.738
4.51172,-63.8742,-21.9163,-637.381,-95.4833,45.5079,0,269.873
4.52148,-41.1924,-21.4247,-621.359,-118.321,54.2514,-3.41061e-13,262.445
4.53125,-16.142,-21.1649,-599.917,-139.887,63.3905,-2.27374e-13,253.493
4.54102,11.1586,-20.7155,-573.241,-160.029,72.833,-1.13687e-13,243.064
4.55078,40.5632,-20.4223,-541.582,-178.561,82.4796,-3.41061e-13,231.209
4.56055,71.8934,-20.4007,-505.259,-195.493,92.226,-1.13687e-13,217.993
4.57031,104.935,-20.1921,-464.659,-211.119,101.964,2.27374e-13,203.494
4.58008,139.436,-20.1244,-420.234,-225.447,111.583,0,187.806
4.58984,175.104,-20.0986,-372.506,-238.489,120.973,-2.27374e-13,171.043
4.59961,211.606,-19.6873,-322.052,-250.333,130.025,-2.27374e-13,153.339
4.60937,248.569,-18.6358,-269.509,-260.876,138.631,-2.27374e-13,134.848
4.61914,285.584,-17.0702,-215.558,-269.755,146.69,0,115.747
4.62891,322.208,-14.3041,-160.92,-277.146,154.105,-2.27374e-13,96.2296
4.63867,357.973,-9.85104,-106.34,-283.176,160.784,-6.82121e-13,76.5088
4.64844,392.388,-4.09004,-52.5781,-287.834,166.645,-4.54747e-13,56.8117
4.6582,424.954,3.67705,-0.392968,-291.34,171.612,-4.54747e-13,37.3763
4.66797,455.168,13.7354,49.4711,-293.798,175.619,-6.82121e-13,18.4469
4.67773,482.538,26.0089,96.3001,-295.016,178.608,-4.54747e-13,0.269228
4.6875,506.59,40.52,139.425,-295.131,180.53,-4.54747e-13,-16.915
4.69727,526.879,57.8495,178.235,-294.014,181.346,-6.82121e-13,-32.8735
4.70703,543.001,77.37,212.195,-291.718,181.027,-6.82121e-13,-47.3894
4.7168,554.601,99.4391,240.851,-288.015,179.552,-4.54747e-13,-60.2662
4.72656,561.382,123.882,263.847,-283.152,176.91,-4.54747e-13,-71.3331
4.73633,563.111,150.623,280.928,-277.318,173.1,-2.27374e-13,-80.449
4.74609,559.626,178.995,291.951,-270.423,168.128,-6.82121e-13,-87.5067
4.75586,550.836,208.695,296.882,-262.966,162.01,-4.54747e-13,-92.4353
4.76562,536.729,239.126,295.8,-254.258,154.771,-6.82121e-13,-95.2017
4.77539,517.366,269.05,288.897,-244.971,146.443,-2.27374e-13,-95.8123
4.78516,492.881,298.077,276.466,-234.483,137.07,-2.27374e-13,-94.3115
4.79492,463.48,325.359,258.9,-223.33,126.7,-4.54747e-13,-90.7814
4.80469,429.432,350.095,236.679,-211.198,115.393,-2.27374e-13,-85.3387
4.81445,391.068,371.597,210.36,-198.308,103.214,0,-78.1319
4.82422,348.769,389.56,180.56,-184.936,90.2403,-2.27374e-13,-69.3372
4.83398,302.96,403.31,147.946,-171.301,76.553,-1.13687e-13,-59.1543
4.84375,254.105,412.489,113.216,-157.518,62.243,-2.27374e-13,-47.801
4.85352,202.692,417.625,77.0852,-143.604,47.4082,-2.27374e-13,-35.5088
4.86328,149.231,418.771,40.2699,-130.158,32.1531,-1.7053e-13,-22.5171
4.87305,94.2443,415.895,3.47337,-117.176,16.5885,-8.52651e-14,-9.06891
4.88281,38.2573,410.178,-32.6286,-104.948,0.830784,0,4.5939
4.89258,-18.2062,401.782,-67.3992,-93.8706,-14.9995,8.52651e-14,18.2347
4.90234,-74.6303,391.014,-100.252,-84.0618,-30.7781,5.68434e-14,31.6255
4.91211,-130.512,378.52,-130.657,-75.7957,-46.3788,1.13687e-13,44.5495
4.92187,-185.367,364.333,-158.152,-69.261,-61.6745,2.27374e-13,56.8036
4.93164,-238.729,348.563,-182.34,-64.3028,-76.539,4.54747e-13,68.1991
4.94141,-290.157,331.153,-202.898,-60.6508,-90.8482,1.13687e-13,78.5632
4.95117,-339.234,312.351,-219.571,-58.2418,-104.482,2.27374e-13,87.7382
4.96094,-385.569,291.851,-232.176,-56.9617,-117.327,2.27374e-13,95.5821
4.9707,-428.799,269.575,-240.592,-55.8214,-129.275,0,101.967
4.98047,-468.588,246.229,-244.762,-55.0652,-140.229,2.27374e-13,106.78
4.99023,-504.629,221.525,-244.682,-54.182,-150.102,4.54747e-13,109.918
5,-536.641,195.668,-240.397,-53.2333,-158.818,2.27374e-13,111.294
5.00977,-564.374,169.717,-231.993,-52.1386,-166.315,6.82121e-13,110.83
5.01953,-587.606,143.188,-219.592,-50.5516,-172.547,6.82121e-13,108.46
5.0293,-606.148,116.777,-203.344,-48.8514,-177.479,6.82121e-13,104.129
5.03906,-619.84,90.6079,-183.423,-46.8582,-181.095,4.54747e-13,97.7953
5.04883,-628.557,65.0238,-160.021,-45.099,-183.394,6.82121e-13,89.4304
5.05859,-632.211,39.6403,-133.345,-43.6453,-184.39,6.82121e-13,79.0215
5.06836,-630.753,14.9376,-103.614,-42.5987,-184.112,6.82121e-13,66.5732
5.07812,-624.173,-8.95145,-71.0599,-41.813,-182.605,4.54747e-13,52.1102
5.08789,-612.509,-32.8629,-35.9234,-41.2739,-179.928,4.54747e-13,35.6801
5.09766,-595.846,-55.9314,1.54143,-40.9737,-176.15,6.82121e-13,17.3558
5.10742,-574.32,-77.9544,41.0672,-40.7521,-171.355,2.27374e-13,-2.76144
5.11719,-548.121,-99.4933,82.3706,-40.2429,-165.635,6.82121e-13,-24.54
5.12695,-517.496,-119.996,125.149,-39.2989,-159.089,0,-47.8161
5.13672,-482.749,-139.092,169.08,-38.0099,-151.824,-2.27374e-13,-72.3923
5.14648,-444.241,-157.322,213.815,-36.3271,-143.952,9.09495e-13,-98.0375
5.15625,-402.393,-174.571,258.981,-34.0671,-135.586,4.54747e-13,-124.487
5.16602,-357.678,-190.571,304.177,-31.6158,-126.842,0,-151.446
5.17578,-310.623,-205.841,348.976,-28.715,-117.832,6.82121e-13,-178.587
5.18555,-261.8,-220.175,392.924,-25.4193,-108.669,4.54747e-13,-205.561
5.19531,-211.823,-233.402,435.543,-21.6859,-99.4596,0,-231.996
5.20508,-161.336,-245.976,476.338,-17.6426,-90.3077,0,-257.507
5.21484,-111.004,-257.654,514.796,-12.8642,-81.309,2.27374e-13,-281.698
5.22461,-61.5054,-268.087,550.4,-7.32249,-72.5525,0,-304.174
5.23437,-13.5165,-277.516,582.632,-0.80512,-64.1192,1.7053e-13,-324.548
5.24414,32.2999,-286.212,610.986,6.84922,-56.0814,4.54747e-13,-342.446
5.25391,75.3076,-293.336,634.973,15.7777,-48.5024,5.68434e-14,-357.519
5.26367,114.91,-299.453,654.137,26.1717,-41.4361,1.13687e-13,-369.448
5.27344,150.563,-304.816,668.06,38.0023,-34.9272,5.68434e-14,-377.955
5.2832,181.787,-308.752,676.378,51.5374,-29.0107,1.13687e-13,-382.809
5.29297,208.177,-311.538,678.784,66.9782,-23.7126,0,-383.829
5.30273,229.413,-313.156,675.046,84.4802,-19.0494,5.68434e-14,-380.895
5.3125,245.266,-313.45,665.004,104.045,-15.0291,1.13687e-13,-373.947
5.32227,255.606,-312.008,648.584,125.567,-11.6509,0,-362.99
5.33203,260.399,-309.262,625.8,148.931,-8.90572,5.68434e-14,-348.094
5.3418,259.716,-305.204,596.756,174.087,-6.77649,0,-329.394
5.35156,253.725,-299.389,561.644,200.397,-5.23853,0,-307.087
5.36133,242.688,-292.556,520.748,227.637,-4.2598,5.68434e-14,-281.431
5.37109,226.957,-284.358,474.434,255.013,-3.80126,0,-252.738
5.38086,206.963,-274.393,423.151,282.158,-3.81721,0,-221.367
5.39062,183.207,-263.285,367.417,308.117,-4.25559,0,-187.719
5.40039,156.248,-251.265,307.813,332.355,-5.05843,0,-152.228
5.41016,126.69,-237.591,244.973,354.328,-6.16219,1.42109e-14,-115.35
5.41992,95.1719,-223.022,179.573,373.381,-7.49831,4.26326e-14,-77.5586
5.42969,62.3484,-207.718,112.319,389.084,-8.99367,2.13163e-14,-39.3319
5.43945,28.8817,-191.58,43.9333,401.371,-10.5713,2.84217e-14,-1.14415
5.44922,-4.57366,-175.074,-24.8562,409.913,-12.151,-2.84217e-14,36.5423
5.45898,-37.382,-158.93,-93.3271,414.88,-13.6503,5.68434e-14,73.2856
5.46875,-68.9378,-142.663,-160.774,416.238,-14.9852,5.68434e-14,108.672
5.47852,-98.6744,-126.936,-226.519,414.404,-16.0715,5.68434e-14,142.321
5.48828,-126.073,-111.801,-289.919,409.648,-16.8254,8.52651e-14,173.892
5.49805,-150.667,-97.6015,-350.375,402.318,-17.1653,5.68434e-14,203.088
5.50781,-172.049,-84.3907,-407.338,392.755,-17.013,0,229.658
5.51758,-189.873,-72.7871,-460.31,381.028,-16.2945,5.68434e-14,253.398
5.52734,-203.855,-62.4583,-508.854,367.431,-14.942,0,274.153
5.53711,-213.771,-53.1468,-552.59,351.87,-12.8952,5.68434e-14,291.814
5.54688,-219.463,-45.331,-591.197,334.251,-10.1021,0,306.317
5.55664,-220.83,-38.5943,-624.415,314.674,-6.52106,0,317.644
5.56641,-217.825,-32.2967,-652.042,293.315,-2.12121,0,325.813
5.57617,-210.457,-26.7274,-673.931,270.172,3.11603,0,330.879
5.58594,-198.783,-21.4517,-689.991,245.376,9.19632,0,332.93
5.5957,-182.903,-16.1245,-700.181,219.274,16.1117,0,332.08
5.60547,-162.958,-11.1488,-704.508,192.229,23.84,-5.68434e-14,328.465
5.61523,-139.129,-6.42871,-703.029,164.291,32.3452,-1.13687e-13,322.244
5.625,-111.626,-1.81399,-695.842,135.828,41.5768,-1.13687e-13,313.588
5.63477,-80.694,2.69284,-683.091,107.064,51.4705,-1.13687e-13,302.681
5.64453,-46.6031,6.41644,-664.958,78.1448,61.9492,-2.27374e-13,289.719
5.6543,-9.6511,9.86458,-641.67,49.2972,72.923,5.68434e-14,274.901
5.66406,29.8398,12.8168,-613.491,20.7224,84.2912,-2.27374e-13,258.434
5.67383,71.5239,14.8851,-580.727,-7.34572,95.943,0,240.528
5.68359,115.033,16.2721,-543.725,-35.2788,107.76,-6.82121e-13,221.394
5.69336,159.976,17.2682,-502.868,-62.1057,119.615,-2.27374e-13,201.249
5.70312,205.942,17.4747,-458.585,-88.2406,131.38,0,180.308
5.71289,252.5,17.258,-411.339,-113.253,142.92,-2.27374e-13,158.788
5.72266,299.198,17.2047,-361.635,-136.748,154.102,-2.27374e-13,136.91
5.73242,345.568,16.5675,-310.011,-159.089,164.792,0,114.893
5.74219,391.128,15.9404,-257.04,-179.317,174.86,-4.54747e-13,92.9581
5.75195,435.383,15.4656,-203.323,-197.826,184.182,2.27374e-13,71.3248
5.76172,477.83,14.844,-149.485,-214.24,192.638,-2.27374e-13,50.2127
5.77148,517.962,14.1996,-96.1697,-229.069,200.118,-4.54747e-13,29.8383
5.78125,555.277,14.0604,-44.0285,-241.862,206.521,-4.54747e-13,10.4142
5.79102,589.277,13.9707,6.2847,-253.103,211.757,-4.54747e-13,-7.85374
5.80078,619.483,14.104,54.1246,-262.683,215.746,0,-24.7683
5.81055,645.438,15.2024,98.865,-270.638,218.424,-1.36424e-12,-40.1437
5.82031,666.715,16.9546,139.909,-277.013,219.737,-9.09495e-13,-53.809
5.83008,682.926,19.4495,176.702,-281.789,219.646,4.54747e-13,-65.6105
5.83984,693.732,23.5018,208.74,-285.293,218.125,-9.09495e-13,-75.4156
5.84961,698.845,28.9692,235.583,-287.605,215.164,0,-83.1155
5.85937,698.043,35.6966,256.863,-288.518,210.763,0,-88.6279
5.86914,691.168,44.6295,272.296,-288.482,204.939,0,-91.9002
5.87891,678.139,55.598,281.685,-287.458,197.72,-9.09495e-13,-92.9108
5.88867,658.948,68.1508,284.931,-285.44,189.146,-2.27374e-13,-91.6713
5.89844,633.67,83.0993,282.034,-282.728,179.271,-4.54747e-13,-88.2274
5.9082,602.46,100.121,273.097,-279.221,168.158,-6.82121e-13,-82.6591
5.91797,565.549,118.796,258.325,-274.873,155.881,-6.82121e-13,-75.08
5.92773,523.25,139.068,238.022,-269.607,142.526,-4.54747e-13,-65.6367
5.9375,475.945,161.014,212.59,-263.695,128.185,-6.82121e-13,-54.5066
5.94727,424.085,183.465,182.516,-256.989,112.962,2.27374e-13,-41.895
5.95703,368.179,206.583,148.372,-249.591,96.9639,-3.41061e-13,-28.032
5.9668,308.79,229.804,110.798,-241.38,80.3088,-3.41061e-13,-13.1689
5.97656,246.521,252.13,70.4938,-232.785,63.1185,-1.13687e-13,2.42671
5.98633,182.007,273.245,28.2037,-223.473,45.5204,-5.68434e-14,18.4754
5.99609,115.907,293.074,-15.295,-213.853,27.6459,2.84217e-14,34.6907
6.00586,48.8888,310.406,-59.208,-203.517,9.62977,-1.42109e-14,50.7847
6.01562,-18.3788,325.201,-102.738,-192.424,-8.39107,0,66.4722
6.02539,-85.235,337.674,-145.097,-181.153,-26.2787,1.13687e-13,81.4764
6.03516,-151.038,347.021,-185.524,-169.645,-43.8953,5.68434e-14,95.5326
6.04492,-215.171,353.417,-223.295,-158.102,-61.1044,3.41061e-13,108.393
6.05469,-277.051,357.353,-257.732,-146.367,-77.7723,1.13687e-13,119.829
6.06445,-336.136,358.512,-288.221,-134.891,-93.7693,0,129.635
6.07422,-391.926,356.9,-314.212,-124.156,-108.971,2.27374e-13,137.631
6.08398,-443.968,353.375,-335.232,-113.666,-123.261,6.82121e-13,143.664
6.09375,-491.858,347.527,-350.885,-103.808,-136.529,-4.54747e-13,147.607
6.10352,-535.246,339.571,-360.863,-94.7791,-148.676,0,149.361
6.11328,-573.828,329.804,-364.938,-86.7477,-159.615,0,148.857
6.12305,-607.354,318.344,-362.972,-79.3303,-169.271,2.27374e-13,146.048
6.13281,-635.622,304.624,-354.908,-72.5452,-177.58,0,140.918
6.14258,-658.477,289.229,-340.771,-66.6569,-184.497,0,133.471
6.15234,-675.811,272.326,-320.664,-61.244,-189.988,0,123.735
6.16211,-684.174,253.145,-294.765,-56.2089,-194.038,9.09495e-13,111.759
6.17187,-684.174,232.567,-263.317,-51.2292,-196.648,9.09495e-13,97.6122
6.18164,-684.174,210.729,-226.627,-46.4229,-197.835,9.09495e-13,81.381
6.19141,-684.174,187.378,-185.061,-41.6188,-197.632,4.54747e-13,63.1692
6.20117,-678.936,163.309,-139.032,-36.8088,-196.089,1.13687e-12,43.0968
6.21094,-663.292,138.619,-89.0004,-31.805,-193.27,2.27374e-13,21.2996
6.2207,-642.565,113.42,-35.4665,-26.8615,-189.254,0,-2.07139
6.23047,-616.985,88.1566,21.0361,-22.2246,-184.134,4.54747e-13,-26.8492
6.24023,-586.824,63.2322,79.9439,-18.0018,-178.014,6.82121e-13,-52.8513
6.25,-552.399,38.5503,140.669,-14.203,-171.007,4.54747e-13,-79.8788
6.25977,-514.069,14.0405,202.603,-10.9825,-163.235,2.27374e-13,-107.716
6.26953,-472.24,-9.71098,265.121,-8.31549,-154.827,4.54747e-13,-136.13
6.2793,-427.361,-32.7728,327.589,-6.36581,-145.916,2.27374e-13,-164.872
6.28906,-379.922,-55.3276,389.36,-5.01522,-136.637,2.27374e-13,-193.674
6.29883,-330.455,-76.9016,449.788,-4.10793,-127.125,0,-222.254
6.30859,-279.527,-97.4525,508.227,-3.99647,-117.514,4.54747e-13,-250.313
6.31836,-227.736,-117.34,564.035,-3.90527,-107.934,0,-277.541
6.32812,-175.709,-135.905,616.581,-4.21052,-98.5077,2.27374e-13,-303.614
6.33789,-124.088,-153.206,665.254,-4.77879,-89.3535,3.41061e-13,-328.204
6.34766,-73.5274,-169.487,709.46,-5.52818,-80.5794,3.41061e-13,-350.979
6.35742,-24.6828,-184.641,748.64,-6.15725,-72.2838,3.41061e-13,-371.606
6.36719,21.7997,-198.614,782.266,-6.71918,-64.5537,2.27374e-13,-389.762
6.37695,65.2937,-211.477,809.857,-7.27057,-57.4645,-1.13687e-13,-405.134
6.38672,105.204,-223.267,830.982,-7.37231,-51.0786,4.54747e-13,-417.429
6.39648,140.977,-233.801,845.267,-6.91424,-45.4456,0,-426.379
6.40625,172.112,-243.374,852.406,-5.76207,-40.6017,5.68434e-14,-431.748
6.41602,198.175,-251.899,852.164,-3.64056,-36.5698,2.27374e-13,-433.336
6.42578,218.802,-258.836,844.386,-0.176054,-33.3594,-5.68434e-14,-430.988
6.43555,233.714,-264.555,829,4.50352,-30.9673,5.68434e-14,-424.598
6.44531,242.719,-269.02,806.025,10.9318,-29.3778,5.68434e-14,-414.112
6.45508,245.721,-271.97,775.569,19.1101,-28.5634,5.68434e-14,-399.534
6.46484,242.722,-273.558,737.834,29.3432,-28.4853,0,-380.926
6.47461,233.826,-273.829,693.117,41.6252,-29.094,0,-358.412
6.48437,219.233,-272.909,641.803,56.0063,-30.3307,0,-332.174
6.49414,199.244,-270.443,584.368,72.5435,-32.1274,-5.68434e-14,-302.455
6.50391,174.252,-267.043,521.368,91.2314,-34.4083,2.27374e-13,-269.553
6.51367,144.733,-262.388,453.436,111.594,-37.0907,8.52651e-14,-233.818
6.52344,111.245,-256.538,381.271,133.756,-40.0855,1.7053e-13,-195.645
6.5332,74.4117,-249.895,305.63,156.968,-43.2985,0,-155.472
6.54297,34.914,-242.403,227.313,181.422,-46.6314,5.68434e-14,-113.768
6.55273,-6.52269,-233.799,147.155,206.163,-49.9827,1.7053e-13,-71.0266
6.5625,-49.142,-224.706,66.0128,230.882,-53.2487,2.27374e-13,-27.7575
6.57227,-92.1695,-214.989,-15.2512,254.962,-56.3246,1.13687e-13,15.5223
6.58203,-134.827,-204.588,-95.7791,277.903,-59.1055,2.27374e-13,58.2984
6.5918,-176.344,-193.919,-174.732,299.195,-61.4878,2.27374e-13,100.067
6.60156,-215.975,-183.022,-251.3,318.317,-63.3699,1.13687e-13,140.345
6.61133,-253.006,-171.543,-324.718,335.073,-64.654,2.27374e-13,178.674
6.62109,-286.769,-160.033,-394.269,349.242,-65.2467,-2.27374e-13,214.634
6.63086,-316.65,-148.647,-459.3,360.515,-65.0608,0,247.843
6.64062,-342.1,-137.204,-519.223,368.856,-64.0162,5.68434e-14,277.967
6.65039,-362.639,-126.141,-573.526,374.34,-62.0416,2.27374e-13,304.72
6.66016,-377.862,-115.598,-621.774,376.92,-59.0753,5.68434e-14,327.872
6.66992,-387.444,-105.824,-663.61,377.007,-55.0665,2.27374e-13,347.244
6.67969,-391.142,-96.7374,-698.759,374.385,-49.9768,5.68434e-14,362.714
6.68945,-388.792,-88.7148,-727.028,369.369,-43.7808,1.13687e-13,374.216
6.69922,-380.317,-81.6725,-728.192,361.932,-36.4673,5.68434e-14,381.734
6.70898,-365.715,-75.7177,-728.192,352.477,-28.04,1.13687e-13,385.304
6.71875,-345.065,-70.8207,-728.192,340.75,-18.518,1.13687e-13,385.01
6.72852,-318.518,-66.9567,-728.192,326.953,-7.93649,0,380.976
6.73828,-286.297,-63.8716,-728.192,311.003,3.65347,0,373.37
6.74805,-248.686,-61.6827,-728.192,293.203,16.1848,-1.13687e-13,362.393
6.75781,-206.035,-60.1467,-728.192,273.299,29.5746,-5.68434e-14,348.277
6.76758,-158.743,-58.9987,-706.323,251.667,43.7253,-1.7053e-13,331.278
6.77734,-107.262,-57.9637,-675.592,228.424,58.5247,-2.27374e-13,311.678
6.78711,-52.089,-57.1843,-639.689,203.73,73.8477,-2.84217e-13,289.773
6.79687,6.24119,-56.1777,-599.053,177.929,89.5577,0,265.877
6.80664,67.1586,-55.2823,-554.158,151.297,105.508,-5.68434e-13,240.312
6.81641,130.064,-54.1356,-505.507,124.083,121.542,0,213.41
6.82617,194.334,-52.8599,-453.634,96.4134,137.501,2.27374e-13,185.507
6.83594,259.324,-51.3493,-399.098,68.8059,153.217,-4.54747e-13,156.943
6.8457,324.375,-49.8831,-342.484,41.0708,168.523,-2.27374e-13,128.057
6.85547,388.818,-48.1923,-284.4,13.69,183.252,-9.09495e-13,99.1882
6.86523,451.978,-46.4354,-225.473,-13.3662,197.239,-4.54747e-13,70.672
6.875,513.181,-44.533,-166.347,-39.833,210.325,-4.54747e-13,42.8379
6.88477,571.757,-42.3598,-107.68,-65.5829,222.358,0,16.0079
6.89453,627.049,-40.0884,-50.14,-90.5631,233.193,-9.09495e-13,-9.5062
6.9043,678.416,-37.6134,5.60379,-114.552,242.7,-1.36424e-12,-33.4051
6.91406,725.242,-34.7086,58.8836,-137.455,250.76,0,-55.4052
6.92383,766.944,-31.7158,109.042,-158.863,257.267,-9.09495e-13,-75.2415
6.93359,802.973,-28.2689,155.441,-179.094,262.134,-1.36424e-12,-92.6707
6.94336,818.468,-24.3989,197.469,-197.617,265.289,-4.54747e-13,-107.475
6.95312,818.468,-20.1895,234.554,-214.785,266.679,-1.36424e-12,-119.466
6.96289,818.468,-15.6742,266.169,-230.255,266.268,-1.36424e-12,-128.488
6.97266,818.468,-10.6948,291.848,-244.022,264.039,-4.54747e-13,-134.42
6.98242,818.468,-5.20458,311.192,-256.401,259.994,-9.09495e-13,-137.182
6.99219,818.468,0.524266,323.88,-266.955,254.154,-4.54747e-13,-136.735
7.00195,818.468,7.0266,329.682,-276.031,246.555,-4.54747e-13,-133.084
7.01172,818.468,14.1179,328.459,-283.647,237.255,0,-126.283
7.02148,810.376,22.0797,320.179,-289.872,226.323,-9.09495e-13,-116.43
7.03125,773.242,31.032,304.915,-294.471,213.847,-4.54747e-13,-103.671
7.04102,728.923,40.9672,282.852,-297.583,199.929,-4.54747e-13,-88.2006
7.05078,677.809,52.0115,254.286,-299.151,184.682,-2.27374e-13,-70.2558
7.06055,620.377,64.442,219.624,-299.388,168.233,0,-50.1168
7.07031,557.188,78.0407,179.379,-298.175,150.717,0,-28.1022
7.08008,488.882,92.9762,134.165,-295.539,132.279,-4.54747e-13,-4.5642
7.08984,416.166,109.45,84.691,-291.451,113.072,-4.54747e-13,20.1161
7.09961,339.806,126.919,31.7448,-286.037,93.2545,-2.27374e-13,45.5354
7.10937,260.618,145.406,-23.8141,-279.367,72.9881,-2.27374e-13,71.2744
7.11914,179.451,164.895,-81.0711,-271.559,52.4392,1.13687e-13,96.9053
7.12891,97.1796,184.839,-139.071,-262.43,31.7751,-8.52651e-14,121.998
7.13867,14.6881,205.133,-196.833,-251.99,11.1632,-2.84217e-14,146.131
7.14844,-67.1421,225.482,-253.373,-240.717,-9.23022,0,168.892
7.1582,-147.446,245.295,-307.713,-228.447,-29.2416,5.68434e-14,189.891
7.16797,-225.385,264.227,-358.904,-215.421,-48.7114,5.68434e-14,208.766
7.17773,-300.164,281.998,-406.04,-201.878,-67.4857,1.13687e-13,225.185
7.1875,-371.036,298.289,-448.275,-187.771,-85.4173,2.27374e-13,238.856
7.19727,-437.316,312.458,-484.833,-173.585,-102.367,4.54747e-13,249.526
7.20703,-498.385,324.722,-515.027,-159.293,-118.206,0,256.991
7.2168,-553.702,334.698,-538.262,-144.835,-132.815,6.82121e-13,261.09
7.22656,-602.804,342.263,-554.051,-130.676,-146.089,0,261.715
7.23633,-645.312,347.598,-562.016,-117.006,-157.933,9.09495e-13,258.805
7.24609,-680.933,350.399,-561.894,-104.211,-168.27,6.82121e-13,252.347
7.25586,-684.174,350.996,-553.54,-91.9758,-177.037,2.27374e-13,242.377
7.26562,-684.174,349.505,-536.926,-80.4782,-184.187,0,228.972
7.27539,-684.174,345.952,-512.138,-70.0716,-189.691,9.09495e-13,212.254
7.28516,-684.174,340.34,-479.375,-60.8581,-193.539,9.09495e-13,192.381
7.29492,-684.174,332.88,-438.939,-52.7398,-195.736,0,169.546
7.30469,-684.174,323.782,-391.232,-45.8711,-196.309,4.54747e-13,143.972
7.31445,-684.174,312.692,-336.747,-39.99,-195.302,1.13687e-12,115.908
7.32422,-684.174,299.948,-276.058,-35.1213,-192.775,4.54747e-13,85.6218
7.33398,-683.475,285.654,-209.81,-31.0345,-188.81,1.13687e-12,53.4028
7.34375,-651.505,269.51,-138.713,-27.4252,-183.501,4.54747e-13,19.5516
7.35352,-614.359,251.795,-63.5258,-24.3617,-176.96,2.27374e-13,-15.62
7.36328,-572.525,232.573,14.9487,-21.9143,-169.314,1.13687e-12,-51.7932
7.37305,-526.525,211.962,95.876,-19.9899,-160.7,2.27374e-13,-88.6442
7.38281,-476.908,189.927,178.399,-17.792,-151.267,6.82121e-13,-125.847
7.39258,-424.252,166.968,261.646,-15.893,-141.172,2.27374e-13,-163.074
7.40234,-369.155,143.034,344.742,-14.1257,-130.58,0,-199.999
7.41211,-312.236,118.452,426.812,-12.599,-119.656,2.27374e-13,-236.298
7.42188,-254.126,93.3485,506.994,-11.3532,-108.572,-2.27374e-13,-271.647
7.43164,-195.472,68.1702,584.442,-10.2386,-97.4947,2.27374e-13,-305.729
7.44141,-136.925,42.7088,658.334,-9.42585,-86.589,3.41061e-13,-338.228
7.45117,-79.1449,17.5187,727.881,-8.93696,-76.0137,1.13687e-13,-368.837
7.46094,-22.7865,-7.62407,792.327,-8.85505,-65.9195,-5.68434e-14,-397.252
7.4707,31.4988,-32.3674,850.962,-9.16198,-56.4467,2.27374e-13,-423.179
7.48047,83.0718,-56.5225,879.516,-9.59346,-47.7233,5.68434e-14,-446.335
7.49023,131.311,-80.12,879.516,-10.3733,-39.8629,0,-466.446
7.5,175.62,-102.9,879.516,-11.0796,-32.9637,1.13687e-13,-483.257
7.50977,215.436,-124.762,879.516,-11.8834,-27.1067,5.68434e-14,-496.529
7.51953,250.234,-145.391,879.516,-12.4699,-22.3552,-5.68434e-14,-506.044
7.5293,279.542,-164.846,879.516,-12.7895,-18.7537,5.68434e-14,-511.613
7.53906,302.943,-183.04,879.516,-12.6801,-16.3278,0,-513.073
7.54883,320.086,-199.616,879.516,-12.3377,-15.0841,5.68434e-14,-510.298
7.55859,330.696,-214.762,879.516,-11.248,-15.0102,0,-503.2
7.56836,334.577,-228.379,879.516,-9.45414,-16.0753,1.13687e-13,-491.731
7.57812,331.623,-240.358,879.516,-6.99952,-18.231,5.68434e-14,-475.892
7.58789,321.822,-250.679,879.516,-3.62874,-21.4121,0,-455.732
7.59766,305.259,-259.608,874.054,0.654819,-25.538,0,-431.352
7.60742,282.12,-266.736,814.018,6.04072,-30.5136,1.13687e-13,-402.906
7.61719,252.692,-272.358,746.318,12.5665,-36.231,1.7053e-13,-370.604
7.62695,217.365,-276.346,671.585,20.3805,-42.5714,5.68434e-14,-334.708
7.63672,176.623,-278.777,590.538,29.507,-49.4062,4.54747e-13,-295.534
7.64648,131.046,-279.502,503.985,40.0706,-56.599,5.68434e-14,-253.45
7.65625,81.2969,-278.971,412.807,52.1297,-64.0074,-1.13687e-13,-208.869
7.66602,28.1184,-276.753,317.955,65.6166,-71.4846,1.13687e-13,-162.248
7.67578,-27.682,-273.143,220.431,80.566,-78.8816,1.13687e-13,-114.08
7.68555,-85.2416,-268.194,121.283,96.9082,-86.0483,1.13687e-13,-64.8864
7.69531,-143.657,-262.057,21.5832,114.358,-92.8359,-2.27374e-13,-15.2144
7.70508,-201.996,-254.618,-77.5802,132.819,-99.098,2.27374e-13,34.3763
7.71484,-259.318,-246.379,-175.122,152.102,-104.693,0,83.3194
7.72461,-314.682,-236.891,-269.976,171.995,-109.484,6.82121e-13,131.052
7.73438,-367.169,-226.884,-361.106,191.873,-113.344,4.54747e-13,177.023
7.74414,-415.89,-215.756,-447.528,211.641,-116.151,2.27374e-13,220.701
7.75391,-460.007,-204.398,-528.319,230.845,-117.798,0,261.585
7.76367,-498.742,-192.224,-602.63,249.193,-118.187,9.09495e-13,299.213
7.77344,-531.391,-180.002,-669.702,266.195,-117.232,6.82121e-13,333.163
7.7832,-557.333,-167.55,-728.192,281.556,-114.863,-2.27374e-13,363.067
7.79297,-576.042,-155.08,-728.192,294.82,-111.025,5.68434e-13,388.614
7.80273,-587.091,-142.953,-728.192,305.973,-105.678,1.13687e-13,409.553
7.8125,-590.158,-131.073,-728.192,314.702,-98.8002,0,425.696
7.82227,-585.033,-119.678,-728.192,321.225,-90.3866,1.13687e-13,436.922
7.83203,-571.615,-108.815,-728.192,325.3,-80.4509,1.7053e-13,443.177
7.8418,-549.915,-99.1154,-728.192,326.799,-69.0253,4.54747e-13,444.475
7.85156,-520.052,-89.7806,-728.192,325.893,-56.1608,-1.13687e-13,440.892
7.86133,-482.252,-81.6564,-728.192,322.818,-41.9271,5.68434e-14,432.569
7.87109,-436.843,-74.5748,-728.192,317.684,-26.4127,1.13687e-13,419.706
7.88086,-384.248,-68.6132,-728.192,310.634,-9.72404,5.68434e-14,402.559
7.89062,-324.979,-63.514,-728.192,301.444,8.01502,0,381.431
7.90039,-259.629,-60.0028,-728.192,290.629,26.6642,0,356.675
7.91016,-188.865,-57.1006,-684.997,278.204,46.068,-5.68434e-14,328.678
7.91992,-113.419,-55.1529,-627.187,264.389,66.0572,-1.7053e-13,297.865
7.92969,-34.077,-53.9406,-564.562,248.993,86.4504,-2.27374e-13,264.684
7.93945,48.327,-53.4036,-497.953,232.135,107.056,-4.54747e-13,229.606
7.94922,132.922,-53.2056,-428.222,214.446,127.676,-6.82121e-13,193.115
7.95898,218.809,-53.5432,-356.243,195.479,148.103,-4.54747e-13,155.707
7.96875,305.07,-53.9858,-282.9,175.804,168.131,-4.54747e-13,117.877
7.97852,390.776,-54.3163,-209.076,155.237,187.549,-4.54747e-13,80.1199
7.98828,474.998,-54.7627,-135.646,134.229,206.151,-4.54747e-13,42.9226
7.99805,556.815,-55.2612,-63.4676,112.75,223.735,-9.09495e-13,6.75936
8.00781,635.321,-55.6589,6.62405,91.2711,240.106,4.54747e-13,-27.9129
8.01758,709.636,-55.6522,73.823,69.7233,255.078,-9.09495e-13,-60.6587
8.02734,778.914,-55.6496,137.359,48.452,268.479,-9.09495e-13,-91.0682
8.03711,818.468,-55.1804,196.503,27.3563,273.858,0,-118.761
8.04688,818.468,-54.717,250.575,6.65501,273.858,-1.36424e-12,-143.39
8.05664,818.468,-54.2139,298.945,-13.4299,273.858,-1.36424e-12,-164.646
8.06641,818.468,-53.2885,341.045,-33.0319,273.858,4.54747e-13,-182.257
8.07617,818.468,-52.1545,376.369,-52.0499,273.858,4.54747e-13,-195.997
8.08594,818.468,-50.7366,404.482,-70.4697,273.858,-1.36424e-12,-205.685


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_15.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,1.10369,-0.855582,-0.0231708,-0.00253315,0.0199762,0,-0.0860098
0.00976562,7.31532,2.60102,-0.169964,-0.0177321,0.157122,-1.11022e-16,-0.700627
0.0195312,17.8708,33.2606,-0.461989,-0.0122436,0.480646,4.44089e-16,-2.25352
0.0292969,33.7192,74.4479,-0.83272,0.0168877,0.966254,0,-4.69263
0.0390625,56.3787,104.897,-1.35069,-0.00675507,1.66309,0,-8.15791
0.0488281,83.1365,154.896,-1.92976,-0.039686,2.53524,0,-12.5147
0.0585937,111.536,188.112,-2.43196,-0.0185764,3.45508,0,-17.099
0.0683594,140.165,196.732,-2.81404,-0.0523518,4.33765,-3.55271e-15,-21.326
0.078125,169.975,201.131,-3.06864,0.0050663,5.15679,3.55271e-15,-24.9341
0.0878906,199.355,215.59,-3.16471,-0.0194208,5.89088,-1.06581e-14,-27.7556
0.0976562,227.26,230.838,-3.00704,-0.0320866,6.4583,0,-29.3762
0.107422,254.184,244.786,-2.60773,-0.0350419,6.83384,1.06581e-14,-29.5692
0.117187,279.93,260.183,-1.96304,0.0223762,7.00621,-3.55271e-15,-28.2726
0.126953,303.537,255.501,-1.03374,-0.00675507,6.92903,0,-25.3058
0.136719,323.81,257.758,0.208629,0.00591069,6.53854,-1.06581e-14,-20.3968
0.146484,340.394,275.143,1.76084,0.0367307,5.78296,1.77636e-15,-13.3405
0.15625,353.228,280.396,3.58725,-0.0802164,4.63626,-1.77636e-15,-4.09337
0.166016,361.624,269.664,5.66457,-0.0194208,3.06445,0,7.35932
0.175781,365.376,255.076,7.95666,-0.0358863,1.0291,0,21.0321
0.185547,365.103,254.25,10.3797,0.0232206,-1.47757,-7.10543e-15,36.7803
0.195312,361.148,258.093,12.845,0.00928822,-4.45103,0,54.3398
0.205078,352.101,256.899,15.3067,-0.039686,-7.92581,0,73.5823
0.214844,338.57,239.385,17.6877,-0.00886603,-11.9349,-1.42109e-14,94.406
0.224609,320.836,223.683,19.8523,-0.0312422,-16.46,0,116.467
0.234375,299.709,217.755,21.7029,0.00844384,-21.4892,0,139.379
0.244141,274.486,209.008,23.1431,-0.0177321,-27.0162,0,162.8
0.253906,246.052,196.406,24.0878,0.0776833,-33.041,2.84217e-14,186.428
0.263672,215.776,173.07,24.39,0.0105548,-39.5044,-2.84217e-14,209.732
0.273437,183.154,153.045,23.9865,-0.0194208,-46.3762,-5.68434e-14,232.255
0.283203,148.376,145.581,22.8367,0.0122436,-53.6501,-8.52651e-14,253.725
0.292969,113.015,137.043,20.8456,-0.0223762,-61.2647,0,273.698
0.302734,77.8021,117.327,17.9593,-0.0531962,-69.1433,5.68434e-14,291.638
0.3125,42.1495,96.6101,14.2054,0.0160433,-77.2519,5.68434e-14,307.239
0.322266,6.30924,74.8291,9.61939,-0.0439079,-85.5608,0,320.327
0.332031,-27.2095,64.1555,4.18775,0.0249093,-93.9702,0,330.491
0.341797,-59.1769,49.8895,-2.01788,-0.0278647,-102.39,-1.13687e-13,337.332
0.351562,-90.4189,26.2315,-8.80987,0.0240649,-110.81,-1.13687e-13,340.898
0.361328,-119.325,4.78017,-16.0923,-0.0105548,-119.156,0,341.116
0.371094,-144.252,-11.214,-23.754,-0.0168877,-127.3,1.13687e-13,337.653
0.380859,-167.549,-22.5087,-31.5367,-0.0185764,-135.192,0,330.527
0.390625,-188.556,-41.5494,-39.1703,0.028709,-142.817,1.13687e-13,320.061
0.400391,-205.43,-63.9198,-46.5026,-0.0569959,-150.048,0,306.181
0.410156,-219.119,-81.7664,-53.2443,0.00591069,-156.805,0,288.912
0.419922,-231.313,-93.8275,-59.0405,-0.0350419,-163.085,1.13687e-13,268.722
0.429687,-240.019,-109.398,-63.6438,-0.00971041,-168.822,1.13687e-13,245.931
0.439453,-245.327,-127.452,-66.8148,-0.0367307,-173.911,2.27374e-13,220.602
0.449219,-248.814,-147.883,-68.1898,0.0358863,-178.34,0,193.177
0.458984,-250.484,-163.031,-67.4884,0.0240649,-182.094,0,164.197
0.46875,-249.402,-176.409,-64.4984,-0.039686,-185.108,0,133.947
0.478516,-246.626,-188.685,-58.9757,0.0257537,-187.347,-1.13687e-13,102.754
0.488281,-242.977,-209.088,-50.6762,-0.0738836,-188.825,0,71.1698
0.498047,-237.646,-230.978,-39.4711,0.0341975,-189.52,-2.27374e-13,39.591
0.507812,-231.627,-242.956,-25.2457,0.187453,-189.418,-1.13687e-13,8.33916
0.517578,-225.209,-247.408,-7.8988,0.390105,-188.548,-1.13687e-13,-22.1254
0.527344,-218.85,-251.73,12.5681,1.03395,-186.923,0,-51.4283
0.537109,-212.626,-250.691,36.1175,2.42887,-184.57,0,-79.2445
0.546875,-206.44,-242.444,62.6286,5.30653,-181.507,0,-105.342
0.556641,-200.623,-229.662,91.9363,10.7824,-177.768,-1.13687e-13,-129.523
0.566406,-195.711,-225.111,123.825,20.6878,-173.406,-1.13687e-13,-151.559
0.576172,-191.417,-228.75,157.998,37.2133,-168.473,-1.13687e-13,-171.298
0.585937,-186.649,-227.457,194.07,62.8331,-162.988,1.13687e-13,-188.796
0.595703,-182.054,-222.48,231.644,100.039,-157.002,-1.13687e-13,-204.101
0.605469,-178.489,-207.9,270.316,149.958,-150.61,0,-217.073
0.615234,-174.527,-193.899,309.559,211.933,-143.87,5.68434e-14,-227.751
0.625,-169.706,-189.624,348.808,282.532,-136.809,-5.68434e-14,-236.406
0.634766,-165.404,-191.502,387.562,355.723,-129.518,-1.7053e-13,-243.091
0.644531,-160.898,-184.291,425.257,423.773,-122.089,0,-247.814
0.654297,-155.035,-177.067,461.258,479.152,-114.547,2.27374e-13,-250.888
0.664062,-147.99,-176.284,495.003,517.567,-106.947,0,-252.595
0.673828,-140.533,-169.942,525.963,538.569,-99.378,-1.13687e-13,-253.016
0.683594,-130.802,-156.794,553.568,546.854,-91.8853,0,-252.37
0.693359,-119.067,-136.58,577.283,549.862,-84.4886,-5.68434e-14,-251.016
0.703125,-104.976,-122.394,596.686,554.389,-77.25,0,-249.109
0.712891,-88.6008,-107.71,611.348,563.702,-70.2053,0,-246.815
0.722656,-69.8013,-83.646,620.937,576.048,-63.3978,-2.84217e-14,-244.257
0.732422,-49.2015,-68.2519,625.183,585.632,-56.8673,2.84217e-14,-241.487
0.742187,-26.2983,-45.9949,623.888,586.344,-50.6463,-2.84217e-14,-238.532
0.751953,-0.842989,-35.7906,616.901,575.484,-44.7352,-2.84217e-14,-235.504
0.761719,23.4729,-17.4556,604.27,555.022,-39.2108,-5.68434e-14,-232.146
0.771484,46.4235,8.18811,586.096,530.174,-34.1647,-5.68434e-14,-227.96
0.78125,67.6887,2.74446,562.44,505.953,-29.5863,0,-222.843
0.791016,86.8901,-5.16057,533.529,484.217,-25.4829,0,-216.697
0.800781,103.732,-17.0816,499.631,462.349,-21.8476,0,-209.404
0.810547,117.903,-3.75195,461.09,435.999,-18.6694,0,-200.866
0.820312,129.204,7.69854,418.312,402.459,-15.9301,0,-190.992
0.830078,137.402,4.39893,371.758,362.165,-13.6043,2.84217e-14,-179.699
0.839844,142.399,-10.1946,321.938,318.474,-11.6597,-2.84217e-14,-166.915
0.849609,144.108,-17.4573,269.399,275.841,-10.0577,0,-152.59
0.859375,142.506,-2.48508,214.72,234.84,-8.75501,0,-136.695
0.869141,137.664,7.25721,158.499,195.127,-7.70309,-1.42109e-14,-119.225
0.878906,129.691,2.41569,101.346,155.05,-6.84974,-1.42109e-14,-100.206
0.888672,118.797,-12.2566,43.8683,113.013,-6.14023,0,-79.6966
0.898437,105.209,-10.5886,-13.3318,70.6487,-5.51812,0,-57.7904
0.908203,89.2458,0.841195,-69.6703,28.6516,-4.92594,-7.10543e-15,-34.6123
0.917969,71.297,3.72656,-124.589,-13.2167,-4.30462,1.77636e-15,-10.3184
0.927734,51.7465,-1.84445,-177.564,-54.6088,-3.596,0,14.9033
0.9375,31.0304,-11.3066,-228.109,-96.7537,-2.74397,0,40.8373
0.947266,9.66026,-2.84517,-275.785,-139.378,-1.69348,0,67.2426
0.957031,-11.8548,7.25636,-320.205,-180.567,-0.391962,0,93.8537
0.966797,-33.0617,3.12867,-361.035,-218.808,1.20775,0,120.386
0.976562,-53.4091,-7.45355,-397.997,-251.766,3.14851,0,146.542
0.986328,-72.3768,-9.17994,-430.874,-277.968,5.47007,0,172.017
0.996094,-89.531,-1.56349,-459.504,-298.57,8.20567,2.84217e-14,196.503
1.00586,-104.426,6.4943,-483.787,-314.117,11.3809,0,219.696
1.01562,-116.591,3.80696,-503.675,-326.882,15.0163,-2.84217e-14,241.296
1.02539,-125.7,-6.8455,-519.176,-338.68,19.1264,0,261.023
1.03516,-131.455,-7.42393,-530.347,-351.808,23.7161,-5.68434e-14,278.614
1.04492,-133.58,0.8742,-537.295,-366.294,28.7833,-5.68434e-14,293.827
1.05469,-131.855,3.80526,-540.163,-379.944,34.3199,-1.13687e-13,306.454
1.06445,-126.211,-3.22853,-539.134,-391.108,40.3094,5.68434e-14,316.321
1.07422,-116.555,-7.10488,-534.422,-398.811,46.7261,0,323.286
1.08398,-102.882,0.065163,-526.268,-405.197,53.5388,0,327.249
1.09375,-85.3214,4.59695,-514.93,-410.948,60.7091,-5.68434e-14,328.158
1.10352,-63.9956,1.83133,-500.687,-418.056,68.1903,5.68434e-14,326.001
1.11328,-39.1257,-0.556001,-483.825,-425.291,75.9294,1.13687e-13,320.805
1.12305,-10.9836,0.629204,-464.634,-430.927,83.8687,5.68434e-14,312.654
1.13281,20.0747,10.0998,-443.408,-434.37,91.9448,-1.13687e-13,301.672
1.14258,53.6811,23.2683,-420.441,-435.021,100.088,5.68434e-14,288.017
1.15234,89.4083,29.2586,-396.017,-434.211,108.225,-1.13687e-13,271.894
1.16211,126.784,38.3586,-370.413,-430.34,116.281,1.13687e-13,253.547
1.17187,165.345,64.8968,-343.896,-422.386,124.177,0,233.246
1.18164,204.566,100.445,-316.722,-410.802,131.832,5.68434e-14,211.289
1.19141,243.913,137.727,-289.13,-398.145,139.166,1.13687e-13,188.004
1.20117,282.897,180.715,-261.349,-384.881,146.097,1.13687e-13,163.735
1.21094,320.973,232.13,-233.592,-371.01,152.546,0,138.832
1.2207,357.619,292.438,-206.058,-357.709,158.434,0,113.66
1.23047,392.353,355.301,-178.932,-342.101,163.686,0,88.5823
1.24023,424.728,409.039,-152.389,-324.335,168.23,0,63.9549
1.25,454.256,451.925,-126.588,-304.164,171.999,2.27374e-13,40.1251
1.25977,480.547,491.412,-101.682,-282.916,174.931,0,17.425
1.26953,503.282,523.384,-77.8109,-259.463,176.971,1.13687e-13,-3.84048
1.2793,522.105,537.539,-55.1059,-232.498,178.069,2.27374e-13,-23.3897
1.28906,536.762,538.991,-33.6902,-201.138,178.185,-3.41061e-13,-40.9712
1.29883,547.027,539.771,-13.6797,-166.896,177.284,-2.27374e-13,-56.3721
1.30859,552.811,542.36,4.81805,-130.992,175.344,-1.13687e-13,-69.417
1.31836,553.965,544.672,21.7022,-94.8344,172.35,0,-79.9729
1.32812,550.518,545.645,36.8802,-59.9352,168.294,0,-87.9517
1.33789,542.435,542.517,50.2682,-28.2024,163.182,-1.13687e-13,-93.3084
1.34766,529.682,536.951,61.7944,-1.49836,157.027,2.27374e-13,-96.0334
1.35742,512.398,529.779,71.3945,18.655,149.848,1.13687e-13,-96.1658
1.36719,490.661,513.271,79.0172,32.0574,141.677,1.13687e-13,-93.7915
1.37695,464.65,484.695,84.6274,39.2693,132.556,1.7053e-13,-89.0299
1.38672,434.55,453.907,88.2025,41.9663,122.534,1.13687e-13,-82.0447
1.39648,400.594,426.624,89.7386,42.5823,111.667,1.13687e-13,-73.0372
1.40625,363.03,398.989,89.253,41.919,100.022,5.68434e-14,-62.2333
1.41602,322.134,367.928,86.7828,43.4752,87.6714,0,-49.8865
1.42578,278.237,334.32,82.387,49.952,74.6961,1.13687e-13,-36.2787
1.43555,231.691,299.578,76.1504,60.4621,61.1824,0,-21.7083
1.44531,182.891,263.256,68.1824,71.8874,47.2233,-5.68434e-14,-6.48542
1.45508,132.262,222.743,58.6165,82.1273,32.9151,0,9.06384
1.46484,80.2559,177.225,47.6136,88.7283,18.358,-1.42109e-14,24.6081
1.47461,27.3505,132.934,35.3604,89.3214,3.65541,0,39.8192
1.48437,-25.961,94.7885,22.0684,83.621,-11.0879,0,54.3745
1.49414,-79.1705,58.6789,7.97325,73.5294,-25.7664,-4.26326e-14,67.9622
1.50391,-131.766,20.4282,-6.66664,61.1448,-40.2748,-5.68434e-14,80.2895
1.51367,-183.235,-19.0771,-21.5741,48.2274,-54.5101,-5.68434e-14,91.0824
1.52344,-233.075,-58.6323,-36.4552,34.1059,-68.3723,2.84217e-14,100.09
1.5332,-280.797,-97.2786,-51,17.5269,-81.764,1.13687e-13,107.1
1.54297,-325.939,-134.34,-64.8897,-0.223762,-94.5917,0,111.937
1.55273,-368.069,-170.281,-77.7999,-16.8894,-106.767,-5.68434e-14,114.463
1.5625,-406.792,-203.489,-89.4047,-30.6727,-118.209,5.68434e-14,114.587
1.57227,-441.757,-230.808,-99.3835,-41.7919,-128.84,1.13687e-13,112.259
1.58203,-472.661,-255.365,-107.425,-51.5716,-138.595,0,107.47
1.5918,-499.254,-280.478,-113.233,-60.2202,-147.414,1.13687e-13,100.257
1.60156,-521.341,-304.207,-116.533,-68.3187,-155.248,1.13687e-13,90.6983
1.61133,-538.786,-324.898,-117.077,-75.0754,-162.055,-2.27374e-13,78.9102
1.62109,-551.515,-342.818,-114.648,-80.0374,-167.805,1.13687e-13,65.0475
1.63086,-559.512,-356.996,-109.066,-83.1376,-172.478,-2.27374e-13,49.2987
1.64062,-562.821,-370.316,-100.193,-83.7717,-176.063,1.13687e-13,31.882
1.65039,-561.549,-384.041,-87.9359,-82.4296,-178.56,0,13.0409
1.66016,-555.85,-393.92,-72.2522,-82.7821,-179.979,2.27374e-13,-6.96058
1.66992,-545.937,-399.859,-53.1507,-84.5228,-180.339,2.27374e-13,-27.8435
1.67969,-532.067,-406.346,-30.6947,-85.0307,-179.669,0,-49.3191
1.68945,-514.539,-411.352,-5.00323,-82.9539,-178.008,0,-71.0949
1.69922,-493.687,-411.321,23.7488,-77.1146,-175.401,0,-92.8797
1.70898,-469.874,-410.782,55.331,-69.5075,-171.904,-1.13687e-13,-114.389
1.71875,-443.489,-410.507,89.4588,-60.1497,-167.576,-1.13687e-13,-135.35
1.72852,-414.931,-407.399,125.796,-48.0015,-162.487,1.13687e-13,-155.506
1.73828,-384.611,-403.345,163.96,-31.6796,-156.708,0,-174.621
1.74805,-352.94,-398.089,203.52,-11.1045,-150.318,0,-192.483
1.75781,-320.323,-388.718,244.013,13.9442,-143.398,0,-208.908
1.76758,-287.158,-378.028,284.937,44.5725,-136.031,-5.68434e-14,-223.737
1.77734,-253.82,-368.152,325.768,81.5155,-128.303,-1.13687e-13,-236.845
1.78711,-220.667,-354.867,365.964,126.488,-120.299,-5.68434e-14,-248.136
1.79687,-188.03,-339.271,404.968,178.159,-112.105,-1.13687e-13,-257.547
1.80664,-156.211,-325.398,442.226,233.757,-103.805,5.68434e-14,-265.041
1.81641,-125.478,-310.051,477.185,290.181,-95.4798,5.68434e-14,-270.613
1.82617,-96.07,-292.424,509.309,344.46,-87.2085,-5.68434e-14,-274.282
1.83594,-68.1907,-275.677,538.086,396.331,-79.0651,1.13687e-13,-276.091
1.8457,-42.0077,-258.718,563.033,443.146,-71.1186,0,-276.104
1.85547,-17.6592,-238.962,583.708,483.595,-63.4329,-5.68434e-14,-274.403
1.86523,4.7496,-219.238,599.715,515.164,-56.065,1.13687e-13,-271.08
1.875,25.1416,-198.401,610.712,536.518,-49.0656,0,-266.241
1.88477,43.4698,-173.835,616.417,548.411,-42.4776,5.68434e-14,-259.994
1.89453,59.7128,-147.592,616.614,553.52,-36.3366,2.84217e-14,-252.452
1.9043,73.8658,-121.317,611.155,556.163,-30.6699,-2.84217e-14,-243.727
1.91406,85.9517,-93.4556,599.966,556.719,-25.4967,0,-233.925
1.92383,95.9988,-66.2699,583.047,556.344,-20.828,2.84217e-14,-223.148
1.93359,104.054,-43.6702,560.474,552.896,-16.6668,0,-211.486
1.94336,110.174,-25.3543,532.399,546.703,-13.0077,-2.84217e-14,-199.021
1.95312,114.422,-11.5867,499.049,538.754,-9.83753,2.84217e-14,-185.825
1.96289,116.87,-3.8095,460.72,526.006,-7.13578,0,-171.954
1.97266,117.592,-1.5948,417.778,506.349,-4.87462,0,-157.458
1.98242,116.666,-3.4621,370.651,479.39,-3.01967,0,-142.372
1.99219,114.173,-8.64806,319.823,448.267,-1.53051,0,-126.724
2.00195,110.196,-14.7607,265.83,415.307,-0.36133,0,-110.535
2.01172,104.822,-19.1148,209.248,382.473,0.538372,0,-93.8199
2.02148,98.1425,-21.6849,150.688,349.466,1.22303,0,-76.5912
2.03125,90.2571,-23.0571,90.7878,315.093,1.75019,0,-58.8622
2.04102,81.2718,-22.546,30.1985,279.347,2.17966,0,-40.6498
2.05078,71.3034,-20.2792,-30.4212,241.999,2.5727,-3.55271e-15,-21.9772
2.06055,60.4811,-17.8889,-90.4156,202.66,2.99106,-3.55271e-15,-2.8769
2.07031,48.9484,-15.849,-149.142,160.843,3.49612,-7.10543e-15,16.6066
2.08008,36.865,-12.8625,-205.979,117.937,4.14806,-7.10543e-15,36.4145
2.08984,24.4081,-9.42578,-260.337,76.7743,5.00492,-7.10543e-15,56.4713
2.09961,11.7739,-6.08809,-311.663,37.95,6.12179,0,76.6835
2.10937,-0.823162,-2.87606,-359.451,0.9208,7.54998,0,96.939
2.11914,-13.1503,0.882239,-403.25,-35.4042,9.33628,0,117.107
2.12891,-24.958,4.34773,-442.665,-71.5856,11.5222,0,137.037
2.13867,-35.9823,7.59995,-477.364,-106.394,14.1433,0,156.563
2.14844,-45.9478,9.49983,-507.084,-140.151,17.2288,-5.68434e-14,175.503
2.1582,-54.5718,9.61408,-531.63,-173.629,20.8005,-5.68434e-14,193.661
2.16797,-61.5688,8.59601,-550.877,-205.138,24.8732,0,210.833
2.17773,-66.6561,8.01716,-564.773,-232.356,29.4535,5.68434e-14,226.809
2.1875,-69.5598,7.23817,-573.333,-256.088,34.5402,-2.84217e-14,241.376
2.19727,-70.0211,6.3352,-576.642,-277.688,40.1237,0,254.326
2.20703,-67.8033,4.66,-574.847,-297.867,46.1862,5.68434e-14,265.458
2.2168,-62.6984,2.25066,-568.159,-316.328,52.7015,0,274.584
2.22656,-54.5336,-0.353319,-556.841,-332.803,59.6356,-5.68434e-14,281.535
2.23633,-43.178,-3.39694,-541.208,-347.042,66.9465,1.13687e-13,286.164
2.24609,-28.548,-6.40205,-521.618,-359.829,74.5846,0,288.351
2.25586,-10.6132,-8.33875,-498.467,-370.915,82.4934,-1.13687e-13,288.01
2.26562,10.6005,-9.11266,-472.178,-378.93,90.6099,-1.13687e-13,285.086
2.27539,35.0062,-8.84947,-443.2,-384.541,98.8651,0,279.567
2.28516,62.4553,-7.28937,-411.994,-389.1,107.185,1.13687e-13,271.478
2.29492,92.7355,-5.05267,-379.031,-392.827,115.491,-5.68434e-14,260.887
2.30469,125.572,-1.91469,-344.782,-395.139,123.7,-1.7053e-13,247.903
2.31445,160.629,4.11923,-309.711,-394.586,131.729,-5.68434e-14,232.678
2.32422,197.513,13.2408,-274.27,-391.742,139.491,0,215.405
2.33398,235.779,25.6463,-238.895,-387.165,146.898,0,196.312
2.34375,274.931,43.5974,-203.995,-382.006,153.864,0,175.665
2.35352,314.438,67.5067,-169.953,-374.759,160.304,2.27374e-13,153.76
2.36328,353.734,95.9868,-137.12,-365.392,166.133,1.13687e-13,130.92
2.37305,392.231,129.634,-105.812,-354.909,171.273,2.27374e-13,107.487
2.38281,429.328,168.962,-76.3085,-343.825,175.649,-2.27374e-13,83.8172
2.39258,464.422,211.924,-48.8485,-331.42,179.189,0,60.2774
2.40234,496.918,257.603,-23.6331,-316.817,181.831,0,37.2338
2.41211,526.241,304.528,-0.823043,-301.326,183.518,-2.27374e-13,15.0471
2.42187,551.844,348.407,19.4599,-285.663,184.2,-2.27374e-13,-5.93429
2.43164,573.221,388.09,37.1319,-269.822,183.838,0,-25.3817
2.44141,589.916,423.777,52.1461,-252.866,182.401,-2.27374e-13,-42.9924
2.45117,601.531,453.832,64.4895,-234.132,179.867,-1.13687e-13,-58.4956
2.46094,607.733,477.827,74.1817,-213.589,176.224,0,-71.6582
2.4707,608.265,497.073,81.2715,-192.65,171.471,0,-82.2894
2.48047,602.947,510.941,85.8348,-170.49,165.618,-1.13687e-13,-90.2446
2.49023,591.68,519.564,87.971,-147.156,158.684,-1.13687e-13,-95.4286
2.5,574.454,524.809,87.8008,-123.405,150.699,1.13687e-13,-97.7977
2.50977,551.339,527.405,85.4631,-100.874,141.703,1.13687e-13,-97.3607
2.51953,522.496,527.585,81.1123,-80.417,131.748,1.13687e-13,-94.1789
2.5293,488.166,526.656,74.9161,-62.5456,120.892,1.13687e-13,-88.3653
2.53906,448.669,523.9,67.053,-47.9547,109.205,-1.13687e-13,-80.0825
2.54883,404.4,516.721,57.7102,-36.7607,96.7623,0,-69.5394
2.55859,355.822,504.08,47.0823,-30.231,83.6497,-5.68434e-14,-56.9877
2.56836,303.459,485.566,35.3692,-27.2812,69.9579,0,-42.7171
2.57812,247.884,460.256,22.7754,-26.1341,55.7838,-2.84217e-14,-27.0493
2.58789,189.716,428.77,9.50862,-26.3916,41.2293,2.84217e-14,-10.3327
2.59766,129.603,392.361,-4.22072,-27.6835,26.3997,1.42109e-14,7.06499
2.60742,68.2176,352.063,-18.2004,-28.9227,11.4035,1.42109e-14,24.763
2.61719,6.24252,309.688,-32.2167,-28.7475,-3.64972,0,42.3751
2.62695,-55.6381,267.087,-46.0552,-27.6282,-18.6496,-1.42109e-14,59.5168
2.63672,-116.75,223.997,-59.5009,-25.1305,-33.4866,0,75.8122
2.64648,-176.437,180.434,-72.339,-22.3808,-48.0529,0,90.9011
2.65625,-234.073,136.402,-84.3554,-19.8278,-62.2436,-2.84217e-14,104.446
2.66602,-289.07,91.356,-95.3377,-17.5053,-75.9579,5.68434e-14,116.136
2.67578,-340.883,45.3974,-105.076,-15.4075,-89.0996,0,125.697
2.68555,-389.02,-0.0964751,-113.364,-14.4394,-101.579,0,132.89
2.69531,-433.047,-43.9029,-120.001,-14.4504,-113.312,-5.68434e-14,137.521
2.70508,-472.592,-85.3792,-124.794,-14.4584,-124.225,0,139.442
2.71484,-507.349,-123.725,-127.557,-14.1721,-134.249,-2.27374e-13,138.55
2.72461,-537.077,-159.138,-128.118,-13.5996,-143.326,1.13687e-13,134.793
2.73437,-561.609,-192.058,-126.318,-12.9841,-151.407,1.13687e-13,128.171
2.74414,-580.842,-222.395,-122.014,-12.0937,-158.454,-1.13687e-13,118.729
2.75391,-594.743,-250.424,-115.085,-11.6099,-164.438,0,106.563
2.76367,-603.345,-276.677,-105.43,-10.8267,-169.34,1.13687e-13,91.812
2.77344,-606.741,-300.61,-92.9774,-10.3716,-173.153,-2.27374e-13,74.66
2.7832,-605.085,-320.975,-77.6816,-10.9673,-175.878,1.13687e-13,55.3283
2.79297,-598.585,-337.386,-59.5309,-11.8235,-177.529,-1.13687e-13,34.073
2.80273,-587.498,-349.948,-38.5477,-11.8636,-178.128,-2.27374e-13,11.1796
2.8125,-572.123,-359.132,-14.792,-11.2949,-177.707,-1.13687e-13,-13.0417
2.82227,-552.799,-366.455,11.6372,-10.5037,-176.306,0,-38.2623
2.83203,-529.896,-372.751,40.6,-8.93358,-173.976,-1.13687e-13,-64.1404
2.8418,-503.81,-377.026,71.9147,-7.00627,-170.772,0,-90.3272
2.85156,-474.956,-379.486,105.357,-4.56009,-166.76,1.13687e-13,-116.472
2.86133,-443.765,-380.09,140.662,-1.46501,-162.01,1.13687e-13,-142.23
2.87109,-410.673,-378.016,177.522,2.00583,-156.597,2.27374e-13,-167.264
2.88086,-376.119,-373.232,215.592,6.19651,-150.6,1.13687e-13,-191.253
2.89062,-340.541,-367.343,254.489,11.9003,-144.103,0,-213.895
2.90039,-304.367,-359.469,293.8,19.3465,-137.191,1.7053e-13,-234.912
2.91016,-268.014,-350.161,333.079,28.5203,-129.95,0,-254.052
2.91992,-231.881,-340.889,371.861,40.2138,-122.468,5.68434e-14,-271.096
2.92969,-196.35,-330.85,409.659,55.2151,-114.83,5.68434e-14,-285.853
2.93945,-161.777,-319.222,445.977,73.8561,-107.12,0,-298.172
2.94922,-128.494,-307.036,480.311,97.0585,-99.4197,5.68434e-14,-307.933
2.95898,-96.8022,-293.843,512.163,124.683,-91.8071,-5.68434e-14,-315.055
2.96875,-66.9754,-278.58,541.042,156.505,-84.3548,-5.68434e-14,-319.489
2.97852,-39.2541,-263.788,566.474,191.825,-77.1307,-5.68434e-14,-321.225
2.98828,-13.8463,-249.517,588.014,230.704,-70.1962,5.68434e-14,-320.285
2.99805,9.07364,-234.338,605.246,270.798,-63.606,0,-316.721
3.00781,29.3657,-218.853,617.795,311.143,-57.4074,0,-310.617
3.01758,46.9241,-204.117,625.335,350.137,-51.6399,0,-302.082
3.02734,61.6773,-187.916,627.594,386.226,-46.3348,0,-291.252
3.03711,73.5875,-171.686,624.356,417.878,-41.5148,0,-278.279
3.04687,82.6504,-156.213,615.475,443.693,-37.194,5.68434e-14,-263.336
3.05664,88.8939,-139.736,600.87,462.667,-33.3778,0,-246.608
3.06641,92.3772,-122.47,580.533,474.85,-30.063,-2.84217e-14,-228.293
3.07617,93.1897,-106.375,554.53,481.262,-27.2376,-2.84217e-14,-208.594
3.08594,91.4494,-89.7667,523.004,482.366,-24.8818,-5.68434e-14,-187.718
3.0957,87.3013,-73.269,486.169,479.259,-22.9676,0,-165.875
3.10547,80.9158,-58.5989,444.315,473.397,-21.4599,2.84217e-14,-143.272
3.11523,72.4862,-45.7487,397.802,465.793,-20.3167,4.26326e-14,-120.111
3.125,62.2275,-34.7894,347.055,456.488,-19.4898,1.42109e-14,-96.5884
3.13477,50.3732,-27.7307,292.562,445.32,-18.9257,1.42109e-14,-72.8933
3.14453,37.1736,-24.0367,234.867,432.435,-18.5661,-1.42109e-14,-49.2037
3.1543,22.8929,-22.3175,174.56,417.066,-18.3492,1.42109e-14,-25.6869
3.16406,7.80672,-23.3334,112.275,399.173,-18.2102,1.42109e-14,-2.49875
3.17383,-7.80052,-26.9407,48.6749,378.267,-18.0827,-7.10543e-15,20.2172
3.18359,-23.6386,-30.6588,-15.553,354.465,-17.8989,-1.42109e-14,42.3295
3.19336,-39.4144,-35.433,-79.7087,327.813,-17.5917,0,63.7191
3.20312,-54.8345,-40.4539,-143.089,298.973,-17.0948,0,84.2787
3.21289,-69.6085,-43.8086,-204.998,268.672,-16.3439,1.42109e-14,103.912
3.22266,-83.4518,-46.2585,-264.756,237.545,-15.2781,-2.84217e-14,122.533
3.23242,-96.0887,-48.1419,-321.71,206.046,-13.8401,-2.84217e-14,140.065
3.24219,-107.255,-48.6285,-375.244,174.132,-11.9779,0,156.44
3.25195,-116.702,-48.1119,-424.786,141.702,-9.64494,0,171.598
3.26172,-124.196,-48.5401,-469.815,108.642,-6.80128,0,185.486
3.27148,-129.525,-48.2727,-509.875,75.0247,-3.41411,2.84217e-14,198.054
3.28125,-132.501,-47.9037,-544.571,40.7402,0.541592,0,209.261
3.29102,-132.956,-48.6344,-573.584,6.59421,5.08255,0,219.067
3.30078,-130.754,-49.2903,-596.669,-27.1072,10.2168,0,227.438
3.31055,-125.784,-49.3483,-613.66,-60.2801,15.9435,0,234.344
3.32031,-117.968,-49.7947,-624.473,-92.2312,22.2524,-2.84217e-14,239.756
3.33008,-107.259,-50.0638,-629.103,-122.934,29.1242,-2.84217e-14,243.652
3.33984,-93.6422,-49.0889,-627.627,-152.168,36.5304,2.84217e-14,246.013
3.34961,-77.1383,-48.3928,-620.2,-180.13,44.4334,-2.84217e-14,246.826
3.35937,-57.8017,-47.6722,-607.053,-206.939,52.787,0,246.084
3.36914,-35.7219,-46.1379,-588.487,-232.143,61.5364,-2.84217e-14,243.785
3.37891,-11.023,-44.9557,-564.869,-255.634,70.6192,5.68434e-14,239.938
3.38867,16.1364,-43.9774,-536.626,-276.804,79.9656,-2.84217e-14,234.558
3.39844,45.564,-42.0729,-504.237,-295.241,89.4993,0,227.674
3.4082,77.035,-40.0803,-468.227,-310.675,99.1383,1.7053e-13,219.325
3.41797,110.293,-37.836,-429.156,-323.238,108.796,1.7053e-13,209.563
3.42773,145.054,-34.4894,-387.614,-333.785,118.381,-1.13687e-13,198.454
3.4375,181.003,-29.9995,-344.208,-342.766,127.8,5.68434e-14,186.081
3.44727,217.804,-25.6196,-299.557,-350.502,136.957,-1.13687e-13,172.54
3.45703,255.097,-19.9534,-254.281,-356.983,145.757,-1.13687e-13,157.944
3.4668,292.503,-13.1083,-208.991,-362.401,154.102,0,142.423
3.47656,329.629,-5.58074,-164.283,-366.251,161.9,0,126.121
3.48633,366.069,3.5425,-120.728,-368.383,169.057,1.13687e-13,109.201
3.49609,401.409,15.3036,-78.868,-368.739,175.486,0,91.8364
3.50586,435.232,28.8545,-39.2028,-367.624,181.103,2.27374e-13,74.2153
3.51562,467.123,45.0864,-2.19007,-364.912,185.831,-1.13687e-13,56.5365
3.52539,496.671,64.9861,31.7632,-360.445,189.599,0,39.0075
3.53516,523.477,87.8524,62.3043,-354.258,192.344,-2.27374e-13,21.8421
3.54492,547.156,113.351,89.1381,-346.431,194.011,0,5.2571
3.55469,567.346,142.763,112.03,-336.236,194.556,0,-10.5306
3.56445,583.709,174.768,130.808,-323.663,193.941,-2.27374e-13,-25.3078
3.57422,595.935,208.881,145.362,-308.943,192.144,0,-38.8685
3.58398,603.753,245.407,155.645,-292.168,189.149,-1.13687e-13,-51.0176
3.59375,606.928,282.491,161.672,-273.981,184.953,2.27374e-13,-61.5749
3.60352,605.273,318.774,163.515,-255.159,179.564,0,-70.3789
3.61328,598.644,353.586,161.307,-235.525,173.003,-1.13687e-13,-77.2903
3.62305,586.951,385.979,155.231,-215.309,165.299,-1.13687e-13,-82.1952
3.63281,570.158,413.303,145.522,-194.905,156.496,1.13687e-13,-85.0086
3.64258,548.283,436.459,132.458,-174.155,146.645,0,-85.677
3.65234,521.406,454.782,116.358,-153.176,135.809,-2.27374e-13,-84.1804
3.66211,489.661,467.234,97.5761,-133.045,124.061,-1.7053e-13,-80.5343
3.67188,453.246,474.949,76.4951,-113.811,111.482,0,-74.7908
3.68164,412.414,478.636,53.5212,-95.8874,98.1623,-5.68434e-14,-67.039
3.69141,367.478,477.776,29.078,-79.7913,84.1988,0,-57.4047
3.70117,318.804,473.712,3.6011,-65.8754,69.6949,-5.68434e-14,-46.0499
3.71094,266.812,467.739,-22.4682,-54.1503,54.7592,2.84217e-14,-33.1707
3.7207,211.966,458.976,-48.6881,-45.0905,39.5045,0,-18.9954
3.73047,154.778,448.095,-74.622,-38.9548,24.047,0,-3.7815
3.74023,95.7948,435.725,-99.8435,-35.679,8.50424,7.10543e-15,12.1883
3.75,35.5942,420.524,-123.941,-35.1428,-7.0053,7.10543e-15,28.6097
3.75977,-25.2207,402.261,-146.523,-37.1596,-22.3638,0,45.1622
3.76953,-86.0299,381.652,-167.22,-40.8758,-37.4554,1.42109e-14,61.5136
3.7793,-146.205,357.969,-185.691,-45.5241,-52.167,-8.52651e-14,77.3263
3.78906,-205.115,331.217,-201.625,-50.4181,-66.3899,5.68434e-14,92.2624
3.79883,-262.14,302.711,-214.744,-54.7139,-80.0206,-8.52651e-14,105.99
3.80859,-316.674,272.439,-224.803,-57.8073,-92.962,0,118.189
3.81836,-368.136,240.135,-231.598,-59.6785,-105.124,-1.7053e-13,128.557
3.82812,-415.978,207.616,-234.961,-60.7141,-116.426,1.13687e-13,136.816
3.83789,-459.694,174.538,-234.765,-60.4608,-126.795,-2.27374e-13,142.717
3.84766,-498.826,141.094,-230.921,-58.8831,-136.167,1.13687e-13,146.042
3.85742,-532.971,107.889,-223.382,-56.6375,-144.492,1.13687e-13,146.617
3.86719,-561.789,75.2197,-212.142,-54.3559,-151.727,5.68434e-14,144.304
3.87695,-585.004,42.0944,-197.234,-51.393,-157.842,0,139.015
3.88672,-602.414,9.47402,-178.731,-48.5702,-162.817,-3.41061e-13,130.709
3.89648,-613.891,-22.2003,-156.743,-45.2733,-166.646,-2.27374e-13,119.392
3.90625,-619.38,-53.8183,-131.419,-41.6268,-169.332,0,105.124
3.91602,-618.909,-83.5889,-102.942,-37.2221,-170.89,0,88.0105
3.92578,-612.578,-111.79,-71.5307,-32.4058,-171.346,-1.13687e-13,68.2094
3.93555,-600.567,-138.473,-37.4338,-26.7636,-170.737,-1.13687e-13,45.9239
3.94531,-583.126,-163.784,-0.932023,-20.9323,-169.11,-2.27374e-13,21.4015
3.95508,-560.577,-186.883,37.6668,-14.8658,-166.519,0,-5.06976
3.96484,-533.304,-209.249,78.0291,-8.43624,-163.03,-1.13687e-13,-33.1658
3.97461,-501.752,-230.285,119.798,-2.05312,-158.714,0,-62.5313
3.98438,-466.417,-249.73,162.598,4.43808,-153.651,0,-92.7854
3.99414,-427.839,-267.886,206.033,10.8925,-147.924,1.13687e-13,-123.528
4.00391,-386.595,-284.603,249.697,17.4445,-141.622,1.13687e-13,-154.344
4.01367,-343.289,-298.511,293.167,23.6225,-134.839,-1.13687e-13,-184.815
4.02344,-298.544,-310.682,336.019,30.0216,-127.668,5.68434e-14,-214.521
4.0332,-252.989,-321.042,377.818,36.5331,-120.206,0,-243.047
4.04297,-207.257,-329.08,418.134,43.4798,-112.549,1.13687e-13,-269.995
4.05273,-161.967,-335.231,456.536,50.9142,-104.792,5.68434e-14,-294.984
4.0625,-117.721,-340.197,492.602,58.8113,-97.0259,0,-317.66
4.07227,-75.0944,-343.044,525.921,67.3426,-89.3406,0,-337.7
4.08203,-34.6243,-344.22,556.097,76.6363,-81.8201,0,-354.817
4.0918,3.19368,-344.001,582.752,87.2793,-74.5431,0,-368.765
4.10156,37.9139,-341.746,605.532,99.2906,-67.5816,-5.68434e-14,-379.34
4.11133,69.1465,-337.758,624.113,113.299,-61.0005,1.13687e-13,-386.387
4.12109,96.5617,-332.642,638.198,129.721,-54.8566,0,-389.798
4.13086,119.894,-326.441,647.53,148.227,-49.1979,1.13687e-13,-389.516
4.14062,138.945,-319.047,651.889,168.859,-44.0631,5.68434e-14,-385.532
4.15039,153.584,-311.303,651.097,191.461,-39.4815,0,-377.889
4.16016,163.749,-302.754,645.026,215.975,-35.4722,0,-366.677
4.16992,169.448,-293.019,633.593,241.489,-32.0446,5.68434e-14,-352.031
4.17969,170.754,-282.522,616.77,267.943,-29.1977,0,-334.131
4.18945,167.805,-270.847,594.582,294.282,-26.9207,0,-313.195
4.19922,160.798,-258.059,567.107,319.702,-25.1931,0,-289.479
4.20898,149.99,-244.467,534.483,343.416,-23.9851,0,-263.267
4.21875,135.685,-230.156,496.903,364.436,-23.2579,0,-234.872
4.22852,118.237,-215.059,454.617,382.041,-22.9647,0,-204.629
4.23828,98.0358,-199.184,407.93,395.48,-23.0511,-2.84217e-14,-172.885
4.24805,75.5071,-183.03,357.202,405.063,-23.4558,0,-140.002
4.25781,51.1015,-166.272,302.843,410.169,-24.1121,1.42109e-14,-106.345
4.26758,25.2892,-148.989,245.313,411.461,-24.948,2.84217e-14,-72.2789
4.27734,-1.44733,-132.388,185.113,409.203,-25.8881,-1.42109e-14,-38.1637
4.28711,-28.6201,-115.895,122.787,404.034,-26.8541,-1.42109e-14,-4.34992
4.29687,-55.7427,-100.199,58.9118,396.36,-27.7664,-2.84217e-14,28.8266
4.30664,-82.3365,-85.9318,-5.90799,386.96,-28.5447,2.84217e-14,61.0482
4.31641,-107.937,-73.3033,-71.0455,375.864,-29.1097,0,92.0191
4.32617,-132.1,-62.2797,-135.86,362.955,-29.384,1.42109e-14,121.468
4.33594,-154.404,-53.0689,-199.702,348.774,-29.2933,0,149.153
4.3457,-174.462,-46.1058,-261.926,332.794,-28.7675,-5.68434e-14,174.857
4.35547,-191.917,-40.528,-321.892,315.186,-27.7416,2.84217e-14,198.399
4.36523,-206.451,-36.9385,-378.98,295.552,-26.1572,0,219.627
4.375,-217.787,-34.698,-432.592,274.062,-23.9627,0,238.419
4.38477,-225.691,-33.289,-482.167,250.285,-21.115,0,254.689
4.39453,-229.975,-32.4626,-527.181,224.747,-17.5793,0,268.379
4.4043,-230.494,-31.9146,-567.162,198.237,-13.3305,0,279.462
4.41406,-227.154,-31.1923,-601.692,170.801,-8.35346,0,287.941
4.42383,-219.907,-30.0676,-630.414,142.974,-2.64319,0,293.844
4.43359,-208.749,-29.1681,-653.039,115.167,3.79457,0,297.225
4.44336,-193.726,-28.0472,-669.351,87.3886,10.9434,-5.68434e-14,298.161
4.45312,-174.927,-26.8205,-679.206,59.9175,18.7759,5.68434e-14,296.751
4.46289,-152.484,-25.9666,-682.543,32.8562,27.2545,0,293.109
4.47266,-126.572,-25.0679,-679.377,6.06436,36.3308,0,287.369
4.48242,-97.4042,-23.9423,-669.808,-20.3218,45.9467,0,279.675
4.49219,-65.2307,-23.2403,-654.011,-46.1291,56.0346,1.7053e-13,270.186
4.50195,-30.3358,-22.6039,-632.244,-71.296,66.5182,1.13687e-13,259.065
4.51172,6.96489,-21.9163,-604.837,-95.4833,77.3129,5.68434e-14,246.486
4.52148,46.3279,-21.4247,-572.194,-118.321,88.3273,0,232.628
4.53125,87.3849,-21.1649,-534.783,-139.887,99.4636,5.68434e-14,217.67
4.54102,129.746,-20.7155,-493.133,-160.029,110.619,1.7053e-13,201.795
4.55078,173.003,-20.4223,-447.826,-178.561,121.687,-1.13687e-13,185.186
4.56055,216.735,-20.4007,-399.489,-195.493,132.557,-2.27374e-13,168.024
4.57031,260.508,-20.1921,-348.786,-211.119,143.118,0,150.488
4.58008,303.882,-20.1244,-296.407,-225.447,153.259,-1.13687e-13,132.755
4.58984,346.416,-20.0986,-243.06,-238.489,162.869,-1.13687e-13,114.996
4.59961,387.668,-19.6873,-189.46,-250.333,171.84,-1.13687e-13,97.3789
4.60937,427.2,-18.6358,-136.322,-260.876,180.067,-1.13687e-13,80.0646
4.61914,464.585,-17.0702,-84.3445,-269.755,187.451,2.27374e-13,63.2092
4.62891,499.407,-14.3041,-34.2057,-277.146,193.897,-1.13687e-13,46.9617
4.63867,531.268,-9.85104,13.4493,-283.176,199.318,-1.13687e-13,31.4641
4.64844,559.789,-4.09004,58.0168,-287.834,203.637,-2.27374e-13,16.8504
4.6582,584.618,3.67705,98.9428,-291.34,206.784,1.13687e-13,3.24623
4.66797,605.429,13.7354,135.732,-293.798,208.7,1.13687e-13,-9.23164
4.67773,621.928,26.0089,167.952,-295.016,209.337,3.41061e-13,-20.4764
4.6875,633.859,40.52,195.242,-295.131,208.658,-1.13687e-13,-30.3918
4.69727,641,57.8495,217.319,-294.014,206.64,0,-38.8931
4.70703,643.176,77.37,233.974,-291.718,203.269,-4.54747e-13,-45.9077
4.7168,640.251,99.4391,245.085,-288.015,198.548,3.41061e-13,-51.3767
4.72656,632.14,123.882,250.609,-283.152,192.49,3.41061e-13,-55.2552
4.73633,618.804,150.623,250.588,-277.318,185.122,0,-57.5137
4.74609,600.257,178.995,245.145,-270.423,176.483,2.27374e-13,-58.1391
4.75586,576.562,208.695,234.484,-262.966,166.626,-1.13687e-13,-57.1354
4.76562,547.836,239.126,218.882,-254.258,155.616,2.27374e-13,-54.5247
4.77539,514.246,269.05,198.689,-244.971,143.526,2.27374e-13,-50.3478
4.78516,476.014,298.077,174.32,-234.483,130.444,0,-44.6652
4.79492,433.41,325.359,146.249,-223.33,116.466,5.68434e-14,-37.5568
4.80469,386.755,350.095,115.003,-211.198,101.696,-5.68434e-14,-29.1226
4.81445,336.415,371.597,81.1493,-198.308,86.2479,0,-19.4823
4.82422,282.801,389.56,45.293,-184.936,70.2399,5.68434e-14,-8.77513
4.83398,226.366,403.31,8.06399,-171.301,53.7973,2.84217e-14,2.84079
4.84375,167.597,412.489,-29.891,-157.518,37.0488,2.84217e-14,15.1897
4.85352,107.015,417.625,-67.9178,-143.604,20.1262,1.42109e-14,28.0795
4.86328,45.1659,418.771,-105.364,-130.158,3.16244,0,41.3031
4.87305,-17.3818,415.895,-141.589,-117.176,-13.7094,0,54.6409
4.88281,-80.0447,410.178,-175.972,-104.948,-30.3577,2.84217e-14,67.863
4.89258,-142.231,401.782,-207.92,-93.8706,-46.6538,5.68434e-14,80.7316
4.90234,-203.345,391.014,-236.877,-84.0618,-62.4729,1.13687e-13,93.0043
4.91211,-262.797,378.52,-262.331,-75.7957,-77.6959,-1.13687e-13,104.437
4.92187,-320.009,364.333,-283.82,-69.261,-92.2104,-5.68434e-14,114.788
4.93164,-374.421,348.563,-300.938,-64.3028,-105.912,1.13687e-13,123.821
4.94141,-425.496,331.153,-313.339,-60.6508,-118.704,5.68434e-14,131.309
4.95117,-472.732,312.351,-320.745,-58.2418,-130.503,-1.13687e-13,137.036
4.96094,-515.665,291.851,-322.942,-56.9617,-141.231,-1.13687e-13,140.806
4.9707,-553.873,269.575,-319.788,-55.8214,-150.828,2.27374e-13,142.441
4.98047,-586.987,246.229,-311.213,-55.0652,-159.24,0,141.788
4.99023,-614.692,221.525,-297.216,-54.182,-166.429,3.41061e-13,138.719
5,-636.732,195.668,-277.87,-53.2333,-172.37,2.27374e-13,133.14
5.00977,-652.915,169.717,-253.313,-52.1386,-177.05,-1.13687e-13,124.985
5.01953,-663.117,143.188,-223.753,-50.5516,-180.469,-1.13687e-13,114.227
5.0293,-667.281,116.777,-189.459,-48.8514,-182.64,-1.13687e-13,100.874
5.03906,-665.421,90.6079,-150.761,-46.8582,-183.588,-2.27374e-13,84.9711
5.04883,-657.621,65.0238,-108.043,-45.099,-183.352,1.13687e-13,66.6036
5.05859,-644.036,39.6403,-61.7391,-43.6453,-181.982,-1.13687e-13,45.8951
5.06836,-624.89,14.9376,-12.3272,-42.5987,-179.536,0,23.0073
5.07812,-600.472,-8.95145,39.676,-41.813,-176.087,-1.13687e-13,-1.8607
5.08789,-571.135,-32.8629,93.7221,-41.2739,-171.712,-1.13687e-13,-28.4746
5.09766,-537.293,-55.9314,149.237,-40.9737,-166.499,-4.54747e-13,-56.5668
5.10742,-499.412,-77.9544,205.628,-40.7521,-160.543,0,-85.8398
5.11719,-458.006,-99.4933,262.289,-40.2429,-153.942,0,-115.969
5.12695,-413.632,-119.996,318.611,-39.2989,-146.802,-2.27374e-13,-146.609
5.13672,-366.884,-139.092,373.982,-38.0099,-139.228,0,-177.393
5.14648,-318.379,-157.322,427.802,-36.3271,-131.33,-5.68434e-14,-207.945
5.15625,-268.757,-174.571,479.482,-34.0671,-123.215,5.68434e-14,-237.877
5.16602,-218.666,-190.571,528.453,-31.6158,-114.993,-5.68434e-14,-266.802
5.17578,-168.758,-205.841,574.171,-28.715,-106.766,1.7053e-13,-294.333
5.18555,-119.678,-220.175,616.125,-25.4193,-98.6384,0,-320.093
5.19531,-72.0547,-233.402,653.838,-21.6859,-90.7044,0,-343.72
5.20508,-26.4946,-245.976,686.874,-17.6426,-83.0546,5.68434e-14,-364.872
5.21484,16.4292,-257.654,714.84,-12.8642,-75.7715,-5.68434e-14,-383.229
5.22461,56.1833,-268.087,737.395,-7.32249,-68.9293,1.7053e-13,-398.506
5.23437,92.282,-277.516,754.246,-0.80512,-62.5929,5.68434e-14,-410.449
5.24414,124.294,-286.212,765.155,6.84922,-56.8175,0,-418.844
5.25391,151.847,-293.336,769.944,15.7777,-51.6472,-5.68434e-14,-423.521
5.26367,174.637,-299.453,768.488,26.1717,-47.1152,-5.68434e-14,-424.353
5.27344,192.428,-304.816,760.725,38.0023,-43.2432,0,-421.264
5.2832,205.057,-308.752,746.655,51.5374,-40.041,0,-414.225
5.29297,212.438,-311.538,726.334,66.9782,-37.5069,0,-403.259
5.30273,214.563,-313.156,699.882,84.4802,-35.6272,0,-388.438
5.3125,211.498,-313.45,667.479,104.045,-34.3772,0,-369.886
5.32227,203.389,-312.008,629.36,125.567,-33.7208,-5.68434e-14,-347.775
5.33203,190.454,-309.262,585.819,148.931,-33.6118,5.68434e-14,-322.321
5.3418,172.984,-305.204,537.205,174.087,-33.9938,0,-293.787
5.35156,151.336,-299.389,483.916,200.397,-34.8019,-1.13687e-13,-262.474
5.36133,125.932,-292.556,426.399,227.637,-35.9629,-2.84217e-14,-228.721
5.37109,97.2465,-284.358,365.145,255.013,-37.3967,-5.68434e-14,-192.895
5.38086,65.8074,-274.393,300.685,282.158,-39.0172,5.68434e-14,-155.393
5.39062,32.1828,-263.285,233.586,308.117,-40.734,5.68434e-14,-116.629
5.40039,-3.02435,-251.265,164.444,332.355,-42.4531,5.68434e-14,-77.0345
5.41016,-39.1857,-237.591,93.8786,354.328,-44.0785,5.68434e-14,-37.0489
5.41992,-75.6562,-223.022,22.5298,373.381,-45.5137,-8.52651e-14,2.88581
5.42969,-111.783,-207.718,-48.9509,389.084,-46.6629,-5.68434e-14,42.3311
5.43945,-146.916,-191.58,-119.906,401.371,-47.4323,4.26326e-14,80.8577
5.44922,-180.416,-175.074,-189.678,409.913,-47.7317,0,118.052
5.45898,-211.662,-158.93,-257.618,414.88,-47.4757,-2.84217e-14,153.521
5.46875,-240.065,-142.663,-323.091,416.238,-46.5851,5.68434e-14,186.898
5.47852,-265.072,-126.936,-385.482,414.404,-44.9879,-2.84217e-14,217.846
5.48828,-286.175,-111.801,-444.206,409.648,-42.6207,-2.84217e-14,246.066
5.49805,-302.919,-97.6015,-498.711,402.318,-39.4293,0,271.296
5.50781,-314.908,-84.3907,-548.486,392.755,-35.3701,0,293.315
5.51758,-321.81,-72.7871,-593.068,381.028,-30.4108,0,311.949
5.52734,-323.361,-62.4583,-632.047,367.431,-24.5306,0,327.067
5.53711,-319.374,-53.1468,-665.07,351.87,-17.7214,0,338.587
5.54688,-309.732,-45.331,-691.848,334.251,-9.98771,0,346.474
5.55664,-294.4,-38.5943,-712.159,314.674,-1.34696,0,350.74
5.56641,-273.418,-32.2967,-725.849,293.315,8.17037,0,351.443
5.57617,-246.903,-26.7274,-728.192,270.172,18.5209,0,348.685
5.58594,-215.05,-21.4517,-728.192,245.376,29.6488,5.68434e-14,342.609
5.5957,-178.126,-16.1245,-726.78,219.274,41.4858,-1.13687e-13,333.4
5.60547,-136.466,-11.1488,-713.946,192.229,53.9521,0,321.275
5.61523,-90.4717,-6.42871,-694.846,164.291,66.9572,-1.7053e-13,306.485
5.625,-40.6053,-1.81399,-669.773,135.828,80.4005,0,289.308
5.63477,12.618,2.69284,-639.092,107.064,94.1725,0,270.046
5.64453,68.6357,6.41644,-603.233,78.1448,108.156,-5.68434e-14,249.019
5.6543,126.845,9.86458,-562.687,49.2972,122.226,0,226.56
5.66406,186.61,12.8168,-518.003,20.7224,136.255,2.27374e-13,203.013
5.67383,247.272,14.8851,-469.777,-7.34572,150.109,0,178.726
5.68359,308.155,16.2721,-418.649,-35.2788,163.652,2.27374e-13,154.043
5.69336,368.574,17.2682,-365.296,-62.1057,176.749,0,129.307
5.70312,427.846,17.4747,-310.417,-88.2406,189.264,2.27374e-13,104.85
5.71289,485.297,17.258,-254.734,-113.253,201.064,0,80.9905
5.72266,540.266,17.2047,-198.973,-136.748,212.019,0,58.0287
5.73242,592.121,16.5675,-143.862,-159.089,222.005,-3.41061e-13,36.2453
5.74219,640.257,15.9404,-90.1174,-179.317,230.906,0,15.8967
5.75195,684.112,15.4656,-38.4369,-197.826,238.613,2.27374e-13,-2.78671
5.76172,723.165,14.844,10.5119,-214.24,245.026,2.27374e-13,-19.6032
5.77148,756.946,14.1996,56.0992,-229.069,250.057,0,-34.3813
5.78125,785.042,14.0604,97.7424,-241.862,253.629,0,-46.9806
5.79102,807.098,13.9707,134.914,-253.103,255.68,2.27374e-13,-57.2934
5.80078,818.468,14.104,167.147,-262.683,256.159,0,-65.2442
5.81055,818.468,15.2024,194.048,-270.638,255.032,2.27374e-13,-70.7905
5.82031,818.468,16.9546,215.294,-277.013,252.279,0,-73.9215
5.83008,818.468,19.4495,230.643,-281.789,247.894,2.27374e-13,-74.6584
5.83984,818.468,23.5018,239.938,-285.293,241.89,0,-73.0524
5.84961,801.006,28.9692,243.108,-287.605,234.292,0,-69.1837
5.85937,776.431,35.6966,240.168,-288.518,225.144,2.27374e-13,-63.16
5.86914,745.398,44.6295,231.222,-288.482,214.503,0,-55.1143
5.87891,708.163,55.598,216.461,-287.458,202.441,2.27374e-13,-45.2031
5.88867,665.039,68.1508,196.162,-285.44,189.044,-1.13687e-13,-33.604
5.89844,616.401,83.0993,170.682,-282.728,174.412,-1.13687e-13,-20.5137
5.9082,562.677,100.121,140.455,-279.221,158.656,0,-6.14515
5.91797,504.345,118.796,105.988,-274.873,141.899,-1.13687e-13,9.27471
5.92773,441.928,139.068,67.852,-269.607,124.273,0,25.5075
5.9375,375.991,161.014,26.6754,-263.695,105.92,-5.68434e-14,42.3059
5.94727,307.128,183.465,-16.8645,-256.989,86.9858,-5.68434e-14,59.4165
5.95703,235.966,206.583,-62.0505,-249.591,67.6242,-5.68434e-14,76.5818
5.9668,163.15,229.804,-108.136,-241.38,47.9917,5.68434e-14,93.5433
5.97656,89.3433,252.13,-154.353,-232.785,28.247,1.42109e-14,110.044
5.98633,15.216,273.245,-199.926,-223.473,8.54887,0,125.829
5.99609,-58.5587,293.074,-244.08,-213.853,-10.9451,0,140.652
6.00586,-131.312,310.406,-286.052,-203.517,-30.0807,0,154.272
6.01562,-202.387,325.201,-325.104,-192.424,-48.7081,5.68434e-14,166.462
6.02539,-271.142,337.674,-360.528,-181.153,-66.6843,-5.68434e-14,177.005
6.03516,-336.961,347.021,-391.662,-169.645,-83.8739,-5.68434e-14,185.7
6.04492,-399.258,353.417,-417.893,-158.102,-100.151,-1.13687e-13,192.362
6.05469,-457.481,357.353,-438.674,-146.367,-115.4,2.27374e-13,196.827
6.06445,-511.123,358.512,-453.524,-134.891,-129.518,2.27374e-13,198.948
6.07422,-559.719,356.9,-462.038,-124.156,-142.415,0,198.605
6.08398,-602.86,353.375,-463.895,-113.666,-154.014,-2.27374e-13,195.697
6.09375,-640.191,347.527,-458.86,-103.808,-164.253,0,190.153
6.10352,-671.417,339.571,-446.788,-94.7791,-173.085,0,181.926
6.11328,-684.174,329.804,-427.627,-86.7477,-180.48,0,170.997
6.12305,-684.174,318.344,-401.423,-79.3303,-186.422,-2.27374e-13,157.378
6.13281,-684.174,304.624,-368.311,-72.5452,-190.911,-1.13687e-13,141.107
6.14258,-684.174,289.229,-328.523,-66.6569,-193.964,1.13687e-13,122.255
6.15234,-684.174,272.326,-282.38,-61.244,-195.612,2.27374e-13,100.922
6.16211,-684.174,253.145,-230.289,-56.2089,-195.902,-2.27374e-13,77.2395
6.17187,-684.174,232.567,-172.742,-51.2292,-194.894,0,51.367
6.18164,-684.174,210.729,-110.304,-46.4229,-192.66,0,23.4942
6.19141,-662.131,187.378,-43.609,-41.6188,-189.287,0,-6.161
6.20117,-630.917,163.309,26.6452,-36.8088,-184.872,1.13687e-13,-37.3542
6.21094,-594.822,138.619,99.7103,-31.805,-179.52,-2.27374e-13,-69.8157
6.2207,-554.345,113.42,174.794,-26.8615,-173.345,2.27374e-13,-103.253
6.23047,-510.033,88.1566,251.071,-22.2246,-166.469,0,-137.353
6.24023,-462.479,63.2322,327.692,-18.0018,-159.018,0,-171.785
6.25,-412.311,38.5503,403.795,-14.203,-151.122,-1.13687e-13,-206.204
6.25977,-360.189,14.0405,478.517,-10.9825,-142.912,1.7053e-13,-240.252
6.26953,-306.795,-9.71098,551.002,-8.31549,-134.519,1.7053e-13,-273.567
6.2793,-252.825,-32.7728,620.415,-6.36581,-126.073,-5.68434e-14,-305.78
6.28906,-198.982,-55.3276,685.947,-5.01522,-117.702,1.13687e-13,-336.526
6.29883,-145.966,-76.9016,746.832,-4.10793,-109.525,-1.7053e-13,-365.443
6.30859,-94.4672,-97.4525,802.348,-3.99647,-101.659,1.13687e-13,-392.18
6.31836,-45.1541,-117.34,851.834,-3.90527,-94.2112,-5.68434e-14,-416.399
6.32812,1.33216,-135.905,879.516,-4.21052,-87.2785,1.13687e-13,-437.781
6.33789,44.3879,-153.206,879.516,-4.77879,-80.9485,0,-456.031
6.34766,83.4543,-169.487,879.516,-5.52818,-75.2968,0,-470.881
6.35742,118.026,-184.641,879.516,-6.15725,-70.3862,0,-482.095
6.36719,147.656,-198.614,879.516,-6.71918,-66.2663,0,-489.471
6.37695,171.966,-211.477,879.516,-7.27057,-62.9723,5.68434e-14,-492.848
6.38672,190.647,-223.267,879.516,-7.37231,-60.5251,-1.13687e-13,-492.105
6.39648,203.471,-233.801,879.516,-6.91424,-58.931,0,-487.167
6.40625,210.287,-243.374,879.516,-5.76207,-58.1811,0,-478.005
6.41602,211.029,-251.899,879.516,-3.64056,-58.2521,5.68434e-14,-464.637
6.42578,205.718,-258.836,879.516,-0.176054,-59.1063,1.13687e-13,-447.133
6.43555,194.458,-264.555,838.449,4.50352,-60.692,5.68434e-14,-425.608
6.44531,177.443,-269.02,785.262,10.9318,-62.9444,0,-400.23
6.45508,154.948,-271.97,725.384,19.1101,-65.7865,-1.13687e-13,-371.211
6.46484,127.33,-273.558,659.399,29.3432,-69.1298,-5.68434e-14,-338.811
6.47461,95.0236,-273.829,587.953,41.6252,-72.8759,5.68434e-14,-303.333
6.48437,58.5351,-272.909,511.749,56.0063,-76.9175,5.68434e-14,-265.119
6.49414,18.4375,-270.443,431.537,72.5435,-81.14,8.52651e-14,-224.549
6.50391,-24.6378,-267.043,348.106,91.2314,-85.423,0,-182.034
6.51367,-70.008,-262.388,262.279,111.594,-89.6418,1.7053e-13,-138.013
6.52344,-116.949,-256.538,174.897,133.756,-93.6693,5.68434e-14,-92.9455
6.5332,-164.702,-249.895,86.8139,156.968,-97.3776,-1.13687e-13,-47.3087
6.54297,-212.49,-242.403,-1.11161,181.422,-100.64,0,-1.58898
6.55273,-259.519,-233.799,-88.0282,206.163,-103.332,-1.13687e-13,43.7231
6.5625,-304.997,-224.706,-173.1,230.882,-105.334,-5.68434e-14,88.1397
6.57227,-348.142,-214.989,-255.514,254.962,-106.533,1.7053e-13,131.182
6.58203,-388.19,-204.588,-334.491,277.903,-106.824,5.68434e-14,172.387
6.5918,-424.411,-193.919,-409.293,299.195,-106.109,5.68434e-14,211.312
6.60156,-456.116,-183.022,-479.23,318.317,-104.303,1.42109e-13,247.543
6.61133,-482.666,-171.543,-543.667,335.073,-101.335,5.68434e-14,280.7
6.62109,-503.487,-160.033,-602.034,349.242,-97.1422,0,310.44
6.63086,-518.07,-148.647,-653.825,360.515,-91.6809,0,336.465
6.64062,-525.987,-137.204,-698.612,368.856,-84.9204,5.68434e-14,358.523
6.65039,-526.891,-126.141,-728.192,374.34,-76.8464,5.68434e-14,376.413
6.66016,-520.527,-115.598,-728.192,376.92,-67.461,0,389.99
6.66992,-506.733,-105.824,-728.192,377.007,-56.7832,5.68434e-14,399.16
6.67969,-485.442,-96.7374,-728.192,374.385,-44.8487,0,403.891
6.68945,-456.69,-88.7148,-728.192,369.369,-31.7099,0,404.206
6.69922,-420.609,-81.6725,-728.192,361.932,-17.4356,0,400.185
6.70898,-377.431,-75.7177,-728.192,352.477,-2.11058,0,391.965
6.71875,-327.484,-70.8207,-728.192,340.75,14.1652,0,379.735
6.72852,-271.191,-66.9567,-728.192,326.953,31.2777,5.68434e-14,363.737
6.73828,-209.06,-63.8716,-725.014,311.003,49.0994,0,344.26
6.74805,-141.684,-61.6827,-687.922,293.203,67.4911,-5.68434e-14,321.636
6.75781,-69.7299,-60.1467,-645.094,273.299,86.3029,5.68434e-14,296.237
6.76758,6.06677,-58.9987,-597.133,251.667,105.376,-2.27374e-13,268.466
6.77734,84.913,-57.9637,-544.697,228.424,124.545,-5.68434e-14,238.757
6.78711,165.967,-57.1843,-488.493,203.73,143.638,0,207.563
6.79687,248.349,-56.1777,-429.267,177.929,162.48,0,175.353
6.80664,331.152,-55.2823,-367.799,151.297,180.895,-1.13687e-13,142.605
6.81641,413.452,-54.1356,-304.893,124.083,198.705,0,109.798
6.82617,494.322,-52.8599,-241.365,96.4134,215.737,-1.13687e-13,77.4075
6.83594,572.842,-51.3493,-178.037,68.8059,231.821,-5.68434e-13,45.8962
6.8457,648.11,-49.8831,-115.728,41.0708,246.793,-2.27374e-13,15.7101
6.85547,719.254,-48.1923,-55.2403,13.69,260.498,0,-12.7286
6.86523,785.444,-46.4354,2.6457,-13.3662,272.791,-2.27374e-13,-39.0273
6.875,818.468,-44.533,57.1834,-39.833,273.858,-2.27374e-13,-62.8277
6.88477,818.468,-42.3598,107.668,-65.5829,273.858,4.54747e-13,-83.8107
6.89453,818.468,-40.0884,153.447,-90.5631,273.858,0,-101.701
6.9043,818.468,-37.6134,193.924,-114.552,273.858,2.27374e-13,-116.269
6.91406,818.468,-34.7086,228.574,-137.455,273.858,2.27374e-13,-127.336
6.92383,818.468,-31.7158,256.942,-158.863,273.858,0,-134.773
6.93359,818.468,-28.2689,278.657,-179.094,273.858,-2.27374e-13,-138.506
6.94336,818.468,-24.3989,293.43,-197.617,273.858,-6.82121e-13,-138.512
6.95312,818.468,-20.1895,301.066,-214.785,273.858,-2.27374e-13,-134.824
6.96289,818.468,-15.6742,301.461,-230.255,273.858,-2.27374e-13,-127.525
6.97266,818.468,-10.6948,294.607,-244.022,273.858,-2.27374e-13,-116.75
6.98242,818.468,-5.20458,280.596,-256.401,273.858,0,-102.681
6.99219,818.468,0.524266,259.613,-266.955,264.86,-4.54747e-13,-85.5469
7.00195,818.468,7.0266,231.943,-276.031,250.841,-1.13687e-13,-65.6192
7.01172,818.468,14.1179,197.962,-283.647,235.213,-2.27374e-13,-43.2063
7.02148,777.084,22.0797,158.137,-289.872,218.108,-2.27374e-13,-18.651
7.03125,707.42,31.032,113.021,-294.471,199.674,2.27374e-13,7.67503
7.04102,631.996,40.9672,63.2437,-297.583,180.069,1.13687e-13,35.3762
7.05078,551.586,52.0115,9.50953,-299.151,159.464,1.13687e-13,64.0384
7.06055,467.012,64.442,-47.4146,-299.388,138.039,0,93.2344
7.07031,379.139,78.0407,-106.707,-298.175,115.981,-5.68434e-14,122.53
7.08008,288.863,92.9762,-167.5,-295.539,93.4839,5.68434e-14,151.487
7.08984,197.1,109.45,-228.893,-291.451,70.7423,1.13687e-13,179.675
7.09961,104.778,126.919,-289.962,-286.037,47.9535,-2.84217e-14,206.668
7.10937,12.8245,145.406,-349.772,-279.367,25.3132,0,232.058
7.11914,-77.8437,164.895,-407.39,-271.559,3.01383,0,255.453
7.12891,-166.33,184.839,-461.894,-262.43,-18.7573,0,276.486
7.13867,-251.768,205.133,-512.391,-251.99,-39.8206,0,294.82
7.14844,-333.333,225.482,-558.023,-240.717,-60.0055,5.68434e-14,310.147
7.1582,-410.246,245.295,-597.982,-228.447,-79.153,0,322.197
7.16797,-481.787,264.227,-631.523,-215.421,-97.1169,-1.13687e-13,330.735
7.17773,-547.302,281.998,-657.971,-201.878,-113.765,1.13687e-13,335.571
7.1875,-606.206,298.289,-676.733,-187.771,-128.983,-1.13687e-13,336.555
7.19727,-657.992,312.458,-687.308,-173.585,-142.671,1.13687e-13,333.583
7.20703,-684.174,324.722,-689.291,-159.293,-154.749,2.27374e-13,326.595
7.2168,-684.174,334.698,-682.384,-144.835,-165.155,0,315.578
7.22656,-684.174,342.263,-666.4,-130.676,-173.849,-1.13687e-13,300.565
7.23633,-684.174,347.598,-641.263,-117.006,-180.806,2.27374e-13,281.634
7.24609,-684.174,350.399,-607.02,-104.211,-186.026,0,258.906
7.25586,-684.174,350.996,-563.83,-91.9758,-189.526,-1.13687e-13,232.549
7.26562,-684.174,349.505,-511.973,-80.4782,-191.344,-1.13687e-13,202.767
7.27539,-684.174,345.952,-451.843,-70.0716,-191.534,2.27374e-13,169.808
7.28516,-684.174,340.34,-383.946,-60.8581,-190.172,0,133.952
7.29492,-684.174,332.88,-308.894,-52.7398,-187.348,-1.13687e-13,95.5159
7.30469,-684.174,323.782,-227.399,-45.8711,-183.169,3.41061e-13,54.8452
7.31445,-660.116,312.692,-140.265,-39.99,-177.756,-2.27374e-13,12.3125
7.32422,-613.525,299.948,-48.3773,-35.1213,-171.242,0,-31.6868
7.33398,-561.926,285.654,47.3051,-31.0345,-163.772,1.13687e-13,-76.7377
7.34375,-506.037,269.51,145.764,-27.4252,-155.499,1.13687e-13,-122.411
7.35352,-446.623,251.795,245.933,-24.3617,-146.583,1.13687e-13,-168.265
7.36328,-384.484,232.573,346.71,-21.9143,-137.191,-5.68434e-14,-213.854
7.37305,-320.448,211.962,446.972,-19.9899,-127.489,5.68434e-14,-258.727
7.38281,-255.359,189.927,545.588,-17.792,-117.647,-5.68434e-14,-302.44
7.39258,-190.07,166.968,641.433,-15.893,-107.83,-5.68434e-14,-344.55
7.40234,-125.433,143.034,733.404,-14.1257,-98.2031,0,-384.63
7.41211,-62.286,118.452,820.433,-12.599,-88.9222,5.68434e-14,-422.266
7.42188,-1.44777,93.3485,879.516,-11.3532,-80.1368,0,-457.065
7.43164,56.2942,68.1702,879.516,-10.2386,-71.986,-5.68434e-14,-488.654
7.44141,110.192,42.7088,879.516,-9.42585,-64.5975,0,-516.693
7.45117,159.548,17.5187,879.516,-8.93696,-58.0851,1.13687e-13,-540.87
7.46094,203.719,-7.62407,879.516,-8.85505,-52.5483,0,-560.908
7.4707,242.129,-32.3674,879.516,-9.16198,-48.0697,0,-576.569
7.48047,274.273,-56.5225,879.516,-9.59346,-44.7152,0,-587.653
7.49023,299.726,-80.12,879.516,-10.3733,-42.532,0,-594.007
7.5,318.146,-102.9,879.516,-11.0796,-41.5486,-1.13687e-13,-595.521
7.50977,329.28,-124.762,879.516,-11.8834,-41.7742,0,-592.133
7.51953,332.968,-145.391,879.516,-12.4699,-43.1983,0,-583.829
7.5293,329.145,-164.846,879.516,-12.7895,-45.7913,-1.13687e-13,-570.644
7.53906,317.844,-183.04,879.516,-12.6801,-49.5043,-1.13687e-13,-552.664
7.54883,299.195,-199.616,879.516,-12.3377,-54.2697,0,-530.024
7.55859,273.426,-214.762,879.516,-11.248,-60.0025,-5.68434e-14,-502.909
7.56836,240.86,-228.379,879.516,-9.45414,-66.6007,0,-471.549
7.57812,201.911,-240.358,879.516,-6.99952,-73.9471,0,-436.223
7.58789,157.086,-250.679,817.065,-3.62874,-81.9103,1.13687e-13,-397.254
7.59766,106.971,-259.608,726.105,0.654819,-90.3468,1.7053e-13,-355.003
7.60742,52.231,-266.736,629.208,6.04072,-99.1024,-1.13687e-13,-309.874
7.61719,-6.39714,-272.358,527.408,12.5665,-108.014,0,-262.301
7.62695,-68.1166,-276.346,421.79,20.3805,-116.914,0,-212.75
7.63672,-132.077,-278.777,313.476,29.507,-125.627,-5.68434e-14,-161.711
7.64648,-197.385,-279.502,203.614,40.0706,-133.979,0,-109.696
7.65625,-263.114,-278.971,93.3639,52.1297,-141.795,-1.13687e-13,-57.23
7.66602,-328.317,-276.753,-16.1168,65.6166,-148.901,2.27374e-13,-4.84773
7.67578,-392.038,-273.143,-123.687,80.566,-155.131,-2.27374e-13,46.913
7.68555,-453.322,-268.194,-228.233,96.9082,-160.324,-1.13687e-13,97.5177
7.69531,-511.228,-262.057,-328.684,114.358,-164.329,0,146.441
7.70508,-564.843,-254.618,-424.023,132.819,-167.007,2.27374e-13,193.174
7.71484,-613.291,-246.379,-513.299,152.102,-168.232,2.27374e-13,237.23
7.72461,-655.748,-236.891,-595.637,171.995,-167.892,-1.13687e-13,278.148
7.73438,-684.174,-226.884,-670.247,191.873,-165.895,-5.68434e-14,315.504
7.74414,-684.174,-215.756,-728.192,211.641,-162.165,-1.13687e-13,348.913
7.75391,-684.174,-204.398,-728.192,230.845,-156.646,0,378.032
7.76367,-684.174,-192.224,-728.192,249.193,-149.303,-5.68434e-14,402.572
7.77344,-684.174,-180.002,-728.192,266.195,-140.122,-1.7053e-13,422.294
7.7832,-684.174,-167.55,-728.192,281.556,-129.114,0,437.019
7.79297,-684.174,-155.08,-728.192,294.82,-116.307,5.68434e-14,446.627
7.80273,-684.174,-142.953,-728.192,305.973,-101.755,1.13687e-13,451.059
7.8125,-670.295,-131.073,-728.192,314.702,-85.5326,0,450.323
7.82227,-625.608,-119.678,-728.192,321.225,-67.737,0,444.49
7.83203,-571.808,-108.815,-728.192,325.3,-48.4849,-5.68434e-14,433.694
7.8418,-509.292,-99.1154,-728.192,326.799,-27.9129,-5.68434e-14,418.133
7.85156,-438.573,-89.7806,-728.192,325.893,-6.17593,-5.68434e-14,398.067
7.86133,-360.275,-81.6564,-728.192,322.818,16.5543,0,373.812
7.87109,-275.125,-74.5748,-716.622,317.684,40.0913,0,345.74
7.88086,-183.948,-68.6132,-654.596,310.634,64.2352,1.13687e-13,314.272
7.89062,-87.6587,-63.514,-587.027,301.444,88.7755,-1.13687e-13,279.877
7.90039,12.754,-60.0028,-514.859,290.629,113.493,-1.13687e-13,243.058
7.91016,116.233,-57.1006,-439.083,278.204,138.162,-5.68434e-14,204.353
7.91992,221.669,-55.1529,-360.728,264.389,162.553,-1.13687e-13,164.327
7.92969,327.912,-53.9406,-280.846,248.993,186.436,-1.13687e-13,123.561
7.93945,433.784,-53.4036,-200.501,232.135,209.581,1.13687e-13,82.6455
7.94922,538.097,-53.2056,-120.757,214.446,231.763,-1.13687e-13,42.1752
7.95898,639.666,-53.5432,-42.6645,195.479,252.763,-2.27374e-13,2.73793
7.96875,737.323,-53.9858,32.7517,175.804,272.371,0,-35.0921
7.97852,818.468,-54.3163,104.504,155.237,273.858,2.27374e-13,-70.7628
7.98828,818.468,-54.7627,171.653,134.229,273.858,-2.27374e-13,-103.752
7.99805,818.468,-55.2612,233.322,112.75,273.858,0,-133.573
8.00781,818.468,-55.6589,288.701,91.2711,273.858,2.27374e-13,-159.785
8.01758,818.468,-55.6522,337.063,69.7233,273.858,2.27374e-13,-181.997
8.02734,818.468,-55.6496,377.77,48.452,273.858,-6.82121e-13,-199.873
8.03711,818.468,-55.1804,410.279,27.3563,273.858,4.54747e-13,-213.138
8.04688,818.468,-54.717,434.151,6.65501,273.858,2.27374e-13,-221.582
8.05664,818.468,-54.2139,449.057,-13.4299,273.858,4.54747e-13,-225.065
8.06641,818.468,-53.2885,454.779,-33.0319,273.858,-2.27374e-13,-223.513
8.07617,818.468,-52.1545,451.218,-52.0499,273.858,2.27374e-13,-216.928
8.08594,818.468,-50.7366,438.39,-70.4697,273.858,2.27374e-13,-205.382


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_2.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0.631477,-0.855582,0.0010995,-0.00253315,0.00229419,0,-0.0231744
0.00976562,9.86585,2.60102,-0.00474679,-0.0177321,-0.00513819,3.46945e-18,-0.000421491
0.0195312,45.1904,33.2606,0.00320148,-0.0122436,-0.0059223,0,0.229776
0.0292969,88.9206,74.4479,-0.0123711,0.0168877,-0.0353467,1.11022e-16,0.428808
0.0390625,129.856,104.897,0.0546264,-0.00675507,0.0488979,0,0.056035
0.0488281,171.711,154.896,-0.248946,-0.039686,-0.382563,2.22045e-16,1.74677
0.0585937,204.329,188.112,1.03368,-0.0185764,1.34312,0,-4.50443
0.0683594,224.565,196.732,-4.35363,-0.0523518,-6.01067,0,22.5947
0.078125,220.61,201.131,18.3224,0.0050663,24.8452,-1.42109e-14,-91.3812
0.0878906,275.078,215.59,-77.1344,-0.0194208,-105.156,-1.13687e-13,388.38
0.0976562,111.572,230.838,324.645,-0.0320866,273.858,0,-1629.7
0.107422,818.468,244.786,-728.192,-0.0350419,-273.858,8.18545e-12,6865.69
0.117187,-684.174,260.183,879.516,0.0223762,273.858,-1.45519e-11,-28889.5
0.126953,818.468,255.501,-728.192,-0.00675507,-273.858,1.45519e-11,121602
0.136719,-684.174,257.758,879.516,0.00591069,273.858,-4.07454e-10,-511802
0.146484,818.468,275.143,-728.192,0.0367307,-273.858,-4.65661e-10,2.15414e+06
0.15625,-684.174,280.396,879.516,-0.0802164,273.858,-9.31323e-09,-9.06657e+06
0.166016,818.468,269.664,-728.192,-0.0194208,-273.858,2.23517e-08,3.81604e+07
0.175781,-684.174,255.076,879.516,-0.0358863,273.858,-5.96046e-08,-1.60614e+08
0.185547,818.468,254.25,-728.192,0.0232206,-273.858,-2.38419e-07,6.76008e+08
0.195312,-684.174,258.093,879.516,0.00928822,273.858,4.76837e-07,-2.84526e+09
0.205078,818.468,256.899,-728.192,-0.039686,-273.858,5.72205e-06,1.19754e+10
0.214844,-684.174,239.385,879.516,-0.00886603,273.858,-3.8147e-05,-5.04034e+10
0.224609,818.468,223.683,-728.192,-0.0312422,-273.858,0.00012207,2.12144e+11
0.234375,-684.174,217.755,879.516,0.00844384,273.858,-0.00012207,-8.92893e+11
0.244141,818.468,209.008,-728.192,-0.0177321,-273.858,0.000976562,3.7581e+12
0.253906,-684.174,196.406,879.516,0.0776833,273.858,-0.00585938,-1.58175e+13
0.263672,818.468,173.07,-728.192,0.0105548,-273.858,0.0234375,6.65745e+13
0.273437,-684.174,153.045,879.516,-0.0194208,273.858,0.03125,-2.80206e+14
0.283203,818.468,145.581,-728.192,0.0122436,-273.858,0.25,1.17936e+15
0.292969,-684.174,137.043,879.516,-0.0223762,273.858,-1,-4.96382e+15
0.302734,818.468,117.327,-728.192,-0.0531962,-273.858,16,2.08923e+16
0.3125,-684.174,96.6101,879.516,0.0160433,273.858,-64,-8.79337e+16
0.322266,818.468,74.8291,-728.192,-0.0439079,-273.858,128,3.70105e+17
0.332031,-684.174,64.1555,879.516,0.0249093,273.858,-1536,-1.55774e+18
0.341797,818.468,49.8895,-728.192,-0.0278647,-273.858,1024,6.55637e+18
0.351562,-684.174,26.2315,879.516,0.0240649,273.858,-16384,-2.75952e+19
0.361328,818.468,4.78017,-728.192,-0.0105548,-273.858,32768,1.16146e+20
0.371094,-684.174,-11.214,879.516,-0.0168877,273.858,-131072,-4.88846e+20
0.380859,818.468,-22.5087,-728.192,-0.0185764,-273.858,1.57286e+06,2.05751e+21
0.390625,-684.174,-41.5494,879.516,0.028709,273.858,1.04858e+06,-8.65987e+21
0.400391,818.468,-63.9198,-728.192,-0.0569959,-273.858,0,3.64486e+22
0.410156,-684.174,-81.7664,879.516,0.00591069,273.858,3.35544e+07,-1.53409e+23
0.419922,818.468,-93.8275,-728.192,-0.0350419,-273.858,4.02653e+08,6.45684e+23
0.429687,-684.174,-109.398,879.516,-0.00971041,273.858,5.36871e+08,-2.71762e+24
0.439453,818.468,-127.452,-728.192,-0.0367307,-273.858,0,1.14382e+25
0.449219,-684.174,-147.883,879.516,0.0358863,273.858,-1.71799e+10,-4.81425e+25
0.458984,818.468,-163.031,-728.192,0.0240649,-273.858,3.43597e+10,2.02627e+26
0.46875,-684.174,-176.409,879.516,-0.039686,273.858,-2.74878e+11,-8.5284e+26
0.478516,818.468,-188.685,-728.192,0.0257537,-273.858,2.74878e+12,3.58952e+27
0.488281,-684.174,-209.088,879.516,-0.0738836,273.858,-6.59707e+12,-1.5108e+28
0.498047,818.468,-230.978,-728.192,0.0341975,-273.858,8.79609e+12,6.35881e+28
0.507812,-684.174,-242.956,879.516,0.187453,273.858,-3.51844e+13,-2.67636e+29
0.517578,818.468,-247.408,-728.192,0.390105,-273.858,2.81475e+14,1.12646e+30
0.527344,-684.174,-251.73,879.516,1.03395,273.858,-1.68885e+15,-4.74116e+30
0.537109,818.468,-250.691,-728.192,2.42887,-273.858,2.02662e+16,1.99551e+31
0.546875,-684.174,-242.444,879.516,5.30653,273.858,-1.80144e+16,-8.39892e+31
0.556641,818.468,-229.662,-728.192,10.7824,-273.858,3.60288e+17,3.53503e+32
0.566406,-684.174,-225.111,879.516,20.6878,273.858,-5.76461e+17,-1.48786e+33
0.576172,818.468,-228.75,-728.192,37.2133,-273.858,3.45876e+18,6.26227e+33
0.585937,-684.174,-227.457,879.516,62.8331,273.858,-1.38351e+19,-2.63573e+34
0.595703,818.468,-222.48,-728.192,100.039,-273.858,0,1.10936e+35
0.605469,-684.174,-207.9,879.516,149.958,273.858,-7.3787e+19,-4.66918e+35
0.615234,818.468,-193.899,-728.192,211.933,-273.858,8.85444e+20,1.96521e+36
0.625,-684.174,-189.624,879.516,282.532,273.858,-5.90296e+21,-8.27141e+36
0.634766,818.468,-191.502,-728.192,355.723,-273.858,9.44473e+21,3.48136e+37
0.644531,-684.174,-184.291,879.516,423.773,273.858,0,-1.46527e+38
0.654297,818.468,-177.067,-728.192,479.152,-273.858,-3.77789e+23,6.1672e+38
0.664062,-684.174,-176.284,879.516,517.567,273.858,-1.20893e+24,-2.59572e+39
0.673828,818.468,-169.942,-728.192,538.569,-273.858,2.41785e+24,1.09251e+40
0.683594,-684.174,-156.794,879.516,546.854,273.858,-2.90142e+25,-4.59829e+40
0.693359,818.468,-136.58,-728.192,549.862,-273.858,0,1.93538e+41
0.703125,-684.174,-122.394,879.516,554.389,273.858,0,-8.14583e+41
0.712891,818.468,-107.71,-728.192,563.702,-273.858,1.23794e+27,3.42851e+42
0.722656,-684.174,-83.646,879.516,576.048,273.858,-4.95176e+27,-1.44303e+43
0.732422,818.468,-68.2519,-728.192,585.632,-273.858,6.93246e+28,6.07357e+43
0.742187,-684.174,-45.9949,879.516,586.344,273.858,-1.58456e+29,-2.55631e+44
0.751953,818.468,-35.7906,-728.192,575.484,-273.858,9.50738e+29,1.07593e+45
0.761719,-684.174,-17.4556,879.516,555.022,273.858,0,-4.52848e+45
0.771484,818.468,8.18811,-728.192,530.174,-273.858,5.0706e+30,1.906e+46
0.78125,-684.174,2.74446,879.516,505.953,273.858,-3.04236e+31,-8.02216e+46
0.791016,818.468,-5.16057,-728.192,484.217,-273.858,-1.21694e+32,3.37645e+47
0.800781,-684.174,-17.0816,879.516,462.349,273.858,0,-1.42112e+48
0.810547,818.468,-3.75195,-728.192,435.999,-273.858,2.59615e+33,5.98136e+48
0.820312,-684.174,7.69854,879.516,402.459,273.858,0,-2.5175e+49
0.830078,818.468,4.39893,-728.192,362.165,-273.858,4.15384e+34,1.05959e+50
0.839844,-684.174,-10.1946,879.516,318.474,273.858,-1.66153e+35,-4.45973e+50
0.849609,818.468,-17.4573,-728.192,275.841,-273.858,-3.32307e+35,1.87706e+51
0.859375,-684.174,-2.48508,879.516,234.84,273.858,-1.32923e+36,-7.90037e+51
0.869141,818.468,7.25721,-728.192,195.127,-273.858,0,3.32519e+52
0.878906,-684.174,2.41569,879.516,155.05,273.858,-2.12676e+37,-1.39954e+53
0.888672,818.468,-12.2566,-728.192,113.013,-273.858,-1.70141e+38,5.89055e+53
0.898437,-684.174,-10.5886,879.516,70.6487,273.858,-6.80565e+38,-2.47928e+54
0.908203,818.468,0.841195,-728.192,28.6516,-273.858,4.08339e+39,1.04351e+55
0.917969,-684.174,3.72656,879.516,-13.2167,273.858,-1.63336e+40,-4.39202e+55
0.927734,818.468,-1.84445,-728.192,-54.6088,-273.858,-2.17781e+40,1.84856e+56
0.9375,-684.174,-11.3066,879.516,-96.7537,273.858,5.22674e+41,-7.78043e+56
0.947266,818.468,-2.84517,-728.192,-139.378,-273.858,1.3938e+42,3.27471e+57
0.957031,-684.174,7.25636,879.516,-180.567,273.858,-1.11504e+43,-1.3783e+58
0.966797,818.468,3.12867,-728.192,-218.808,-273.858,2.23007e+43,5.80112e+58
0.976562,-684.174,-7.45355,879.516,-251.766,273.858,-1.78406e+44,-2.44164e+59
0.986328,818.468,-9.17994,-728.192,-277.968,-273.858,0,1.02766e+60
0.996094,-684.174,-1.56349,879.516,-298.57,273.858,-1.42725e+45,-4.32534e+60
1.00586,818.468,6.4943,-728.192,-314.117,-273.858,-2.8545e+45,1.8205e+61
1.01562,-684.174,3.80696,879.516,-326.882,273.858,-1.1418e+46,-7.66231e+61
1.02539,818.468,-6.8455,-728.192,-338.68,-273.858,0,3.22499e+62
1.03516,-684.174,-7.42393,879.516,-351.808,273.858,0,-1.35737e+63
1.04492,818.468,0.8742,-728.192,-366.294,-273.858,-2.19225e+48,5.71305e+63
1.05469,-684.174,3.80526,879.516,-379.944,273.858,-2.0461e+49,-2.40457e+64
1.06445,818.468,-3.22853,-728.192,-391.108,-273.858,3.5076e+49,1.01206e+65
1.07422,-684.174,-7.10488,879.516,-398.811,273.858,9.35361e+49,-4.25968e+65
1.08398,818.468,0.065163,-728.192,-405.197,-273.858,3.74144e+50,1.79286e+66
1.09375,-684.174,4.59695,879.516,-410.948,273.858,1.49658e+51,-7.54598e+66
1.10352,818.468,1.83133,-728.192,-418.056,-273.858,2.39452e+52,3.17603e+67
1.11328,-684.174,-0.556001,879.516,-425.291,273.858,-9.5781e+52,-1.33676e+68
1.12305,818.468,0.629204,-728.192,-430.927,-273.858,9.5781e+52,5.62631e+68
1.13281,-684.174,10.0998,879.516,-434.37,273.858,0,-2.36806e+69
1.14258,818.468,23.2683,-728.192,-435.021,-273.858,6.12998e+54,9.96697e+69
1.15234,-684.174,29.2586,879.516,-434.211,273.858,-4.90399e+55,-4.19501e+70
1.16211,818.468,38.3586,-728.192,-430.34,-273.858,-2.45199e+55,1.76564e+71
1.17187,-684.174,64.8968,879.516,-422.386,273.858,-3.92319e+56,-7.43142e+71
1.18164,818.468,100.445,-728.192,-410.802,-273.858,7.84638e+56,3.12781e+72
1.19141,-684.174,137.727,879.516,-398.145,273.858,-1.25542e+58,-1.31647e+73
1.20117,818.468,180.715,-728.192,-384.881,-273.858,5.64939e+58,5.5409e+73
1.21094,-684.174,232.13,879.516,-371.01,273.858,0,-2.33211e+74
1.2207,818.468,292.438,-728.192,-357.709,-273.858,-2.00867e+59,9.81565e+74
1.23047,-684.174,355.301,879.516,-342.101,273.858,8.03469e+59,-4.13132e+75
1.24023,818.468,409.039,-728.192,-324.335,-273.858,6.42775e+60,1.73883e+76
1.25,-684.174,451.925,879.516,-304.164,273.858,-5.1422e+61,-7.31859e+76
1.25977,818.468,491.412,-728.192,-282.916,-273.858,1.02844e+62,3.08033e+77
1.26953,-684.174,523.384,879.516,-259.463,273.858,-8.22752e+62,-1.29648e+78
1.2793,818.468,537.539,-728.192,-232.498,-273.858,4.93651e+63,5.45678e+78
1.28906,-684.174,538.991,879.516,-201.138,273.858,-2.30371e+64,-2.29671e+79
1.29883,818.468,539.771,-728.192,-166.896,-273.858,1.3164e+64,9.66663e+79
1.30859,-684.174,542.36,879.516,-130.992,273.858,-5.26561e+64,-4.0686e+80
1.31836,818.468,544.672,-728.192,-94.8344,-273.858,1.05312e+66,1.71243e+81
1.32812,-684.174,545.645,879.516,-59.9352,273.858,-5.89749e+66,-7.20748e+81
1.33789,818.468,542.517,-728.192,-28.2024,-273.858,3.36999e+66,3.03356e+82
1.34766,-684.174,536.951,879.516,-1.49836,273.858,2.69599e+67,-1.2768e+83
1.35742,818.468,529.779,-728.192,18.655,-273.858,-2.1568e+68,5.37393e+83
1.36719,-684.174,513.271,879.516,32.0574,273.858,-8.62718e+68,-2.26184e+84
1.37695,818.468,484.695,-728.192,39.2693,-273.858,3.45087e+69,9.51987e+84
1.38672,-684.174,453.907,879.516,41.9663,273.858,-1.38035e+70,-4.00683e+85
1.39648,818.468,426.624,-728.192,42.5823,-273.858,5.5214e+70,1.68644e+86
1.40625,-684.174,398.989,879.516,41.919,273.858,-2.20856e+71,-7.09806e+86
1.41602,818.468,367.928,-728.192,43.4752,-273.858,1.32514e+72,2.98751e+87
1.42578,-684.174,334.32,879.516,49.952,273.858,-1.06011e+73,-1.25741e+88
1.43555,818.468,299.578,-728.192,60.4621,-273.858,1.41348e+73,5.29234e+88
1.44531,-684.174,263.256,879.516,71.8874,273.858,-2.26156e+74,-2.2275e+89
1.45508,818.468,222.743,-728.192,82.1273,-273.858,5.65391e+74,9.37534e+89
1.46484,-684.174,177.225,879.516,88.7283,273.858,-4.52313e+74,-3.946e+90
1.47461,818.468,132.934,-728.192,89.3214,-273.858,0,1.66083e+91
1.48437,-684.174,94.7885,879.516,83.621,273.858,-4.3422e+76,-6.9903e+91
1.49414,818.468,58.6789,-728.192,73.5294,-273.858,0,2.94215e+92
1.50391,-684.174,20.4282,879.516,61.1448,273.858,-4.63168e+77,-1.23833e+93
1.51367,818.468,-19.0771,-728.192,48.2274,-273.858,3.70535e+78,5.212e+93
1.52344,-684.174,-58.6323,879.516,34.1059,273.858,-1.1116e+79,-2.19368e+94
1.5332,818.468,-97.2786,-728.192,17.5269,-273.858,8.89283e+79,9.23301e+94
1.54297,-684.174,-134.34,879.516,-0.223762,273.858,1.18571e+80,-3.88609e+95
1.55273,818.468,-170.281,-728.192,-16.8894,-273.858,-7.11427e+80,1.63562e+96
1.5625,-684.174,-203.489,879.516,-30.6727,273.858,0,-6.88417e+96
1.57227,818.468,-230.808,-728.192,-41.7919,-273.858,-1.13828e+82,2.89748e+97
1.58203,-684.174,-255.365,879.516,-51.5716,273.858,-7.58855e+82,-1.21952e+98
1.5918,818.468,-280.478,-728.192,-60.2202,-273.858,-3.03542e+83,5.13287e+98
1.60156,-684.174,-304.207,879.516,-68.3187,273.858,-9.71334e+83,-2.16038e+99
1.61133,818.468,-324.898,-728.192,-75.0754,-273.858,3.88534e+84,9.09283e+99
1.62109,-684.174,-342.818,879.516,-80.0374,273.858,-1.55414e+85,-7.65418e+99
1.63086,818.468,-356.996,-728.192,-83.1376,-273.858,3.88534e+85,1.36959e+100
1.64062,-684.174,-370.316,879.516,-83.7717,273.858,1.55414e+85,-2.36011e+100
1.65039,818.468,-384.041,-728.192,-82.4296,-273.858,3.10827e+85,4.23753e+100
1.66016,-684.174,-393.92,879.516,-82.7821,273.858,-2.48662e+86,-7.47523e+100
1.66992,818.468,-399.859,-728.192,-84.5228,-273.858,2.48662e+86,1.32786e+101
1.67969,-684.174,-406.346,879.516,-85.0307,273.858,-4.97323e+86,-2.34849e+101
1.68945,818.468,-411.352,-728.192,-82.9539,-273.858,-2.48662e+86,4.16602e+101
1.69922,-684.174,-411.321,879.516,-77.1146,273.858,-1.98929e+87,-7.38059e+101
1.70898,818.468,-410.782,-728.192,-69.5075,-273.858,5.96788e+87,1.3078e+102
1.71875,-684.174,-410.507,879.516,-60.1497,273.858,1.98929e+87,-2.31758e+102
1.72852,818.468,-407.399,-728.192,-48.0015,-273.858,-7.95717e+87,4.10691e+102
1.73828,-684.174,-403.345,879.516,-31.6796,273.858,7.95717e+87,-7.27746e+102
1.74805,818.468,-398.089,-728.192,-11.1045,-273.858,4.7743e+88,1.28961e+103
1.75781,-684.174,-388.718,879.516,13.9442,273.858,-9.54861e+88,-2.28525e+103
1.76758,818.468,-378.028,-728.192,44.5725,-273.858,1.27315e+89,4.04957e+103
1.77734,-684.174,-368.152,879.516,81.5155,273.858,0,-7.17602e+103
1.78711,818.468,-354.867,-728.192,126.488,-273.858,0,1.27162e+104
1.79687,-684.174,-339.271,879.516,178.159,273.858,-1.14583e+90,-2.25337e+104
1.80664,818.468,-325.398,-728.192,233.757,-273.858,2.54629e+89,3.99308e+104
1.81641,-684.174,-310.051,879.516,290.181,273.858,0,-7.07592e+104
1.82617,818.468,-292.424,-728.192,344.46,-273.858,0,1.25389e+105
1.83594,-684.174,-275.677,879.516,396.331,273.858,-1.01852e+91,-2.22194e+105
1.8457,818.468,-258.718,-728.192,443.146,-273.858,8.14814e+90,3.93739e+105
1.85547,-684.174,-238.962,879.516,483.595,273.858,4.07407e+90,-6.97723e+105
1.86523,818.468,-219.238,-728.192,515.164,-273.858,4.88889e+91,1.2364e+106
1.875,-684.174,-198.401,879.516,536.518,273.858,-4.88889e+91,-2.19095e+106
1.88477,818.468,-173.835,-728.192,548.411,-273.858,3.25926e+91,3.88247e+106
1.89453,-684.174,-147.592,879.516,553.52,273.858,-1.3037e+92,-6.87991e+106
1.9043,818.468,-121.317,-728.192,556.163,-273.858,2.60741e+92,1.21915e+107
1.91406,-684.174,-93.4556,879.516,556.719,273.858,0,-2.16039e+107
1.92383,818.468,-66.2699,-728.192,556.344,-273.858,5.21481e+92,3.82831e+107
1.93359,-684.174,-43.6702,879.516,552.896,273.858,5.21481e+92,-6.78395e+107
1.94336,818.468,-25.3543,-728.192,546.703,-273.858,2.08592e+93,1.20215e+108
1.95312,-684.174,-11.5867,879.516,538.754,273.858,4.17185e+93,-2.13026e+108
1.96289,818.468,-3.8095,-728.192,526.006,-273.858,8.3437e+93,3.77491e+108
1.97266,-684.174,-1.5948,879.516,506.349,273.858,-2.92029e+94,-6.68932e+108
1.98242,818.468,-3.4621,-728.192,479.39,-273.858,8.3437e+94,1.18538e+109
1.99219,-684.174,-8.64806,879.516,448.267,273.858,1.66874e+94,-2.10054e+109
2.00195,818.468,-14.7607,-728.192,415.307,-273.858,1.33499e+95,3.72226e+109
2.01172,-684.174,-19.1148,879.516,382.473,273.858,0,-6.59602e+109
2.02148,818.468,-21.6849,-728.192,349.466,-273.858,1.33499e+95,1.16884e+110
2.03125,-684.174,-23.0571,879.516,315.093,273.858,-2.66998e+95,-2.07125e+110
2.04102,818.468,-22.546,-728.192,279.347,-273.858,0,3.67034e+110
2.05078,-684.174,-20.2792,879.516,241.999,273.858,0,-6.50402e+110
2.06055,818.468,-17.8889,-728.192,202.66,-273.858,0,1.15254e+111
2.07031,-684.174,-15.849,879.516,160.843,273.858,-4.27197e+96,-2.04236e+111
2.08008,818.468,-12.8625,-728.192,117.937,-273.858,6.40796e+96,3.61915e+111
2.08984,-684.174,-9.42578,879.516,76.7743,273.858,-4.27197e+96,-6.4133e+111
2.09961,818.468,-6.08809,-728.192,37.95,-273.858,3.41758e+97,1.13647e+112
2.10937,-684.174,-2.87606,879.516,0.9208,273.858,0,-2.01387e+112
2.11914,818.468,0.882239,-728.192,-35.4042,-273.858,1.02527e+98,3.56867e+112
2.12891,-684.174,4.34773,879.516,-71.5856,273.858,-1.36703e+98,-6.32384e+112
2.13867,818.468,7.59995,-728.192,-106.394,-273.858,-6.83516e+97,1.12061e+113
2.14844,-684.174,9.49983,879.516,-140.151,273.858,0,-1.98578e+113
2.1582,818.468,9.61408,-728.192,-173.629,-273.858,8.20219e+98,3.51889e+113
2.16797,-684.174,8.59601,879.516,-205.138,273.858,5.46813e+98,-6.23564e+113
2.17773,818.468,8.01716,-728.192,-232.356,-273.858,5.46813e+99,1.10498e+114
2.1875,-684.174,7.23817,879.516,-256.088,273.858,-4.3745e+99,-1.95808e+114
2.19727,818.468,6.3352,-728.192,-277.688,-273.858,8.749e+99,3.46981e+114
2.20703,-684.174,4.66,879.516,-297.867,273.858,-1.7498e+100,-6.14866e+114
2.2168,818.468,2.25066,-728.192,-316.328,-273.858,1.7498e+100,1.08957e+115
2.22656,-684.174,-0.353319,879.516,-332.803,273.858,0,-1.93077e+115
2.23633,818.468,-3.39694,-728.192,-347.042,-273.858,1.04988e+101,3.42141e+115
2.24609,-684.174,-6.40205,879.516,-359.829,273.858,0,-6.0629e+115
2.25586,818.468,-8.33875,-728.192,-370.915,-273.858,1.39984e+101,1.07437e+116
2.26562,-684.174,-9.11266,879.516,-378.93,273.858,0,-1.90384e+116
2.27539,818.468,-8.84947,-728.192,-384.541,-273.858,2.79968e+101,3.37369e+116
2.28516,-684.174,-7.28937,879.516,-389.1,273.858,0,-5.97833e+116
2.29492,818.468,-5.05267,-728.192,-392.827,-273.858,2.23974e+102,1.05939e+117
2.30469,-684.174,-1.91469,879.516,-395.139,273.858,-5.59936e+102,-1.87728e+117
2.31445,818.468,4.11923,-728.192,-394.586,-273.858,-2.23974e+102,3.32663e+117
2.32422,-684.174,13.2408,879.516,-391.742,273.858,-2.23974e+103,-5.89494e+117
2.33398,818.468,25.6463,-728.192,-387.165,-273.858,5.37539e+103,1.04461e+118
2.34375,-684.174,43.5974,879.516,-382.006,273.858,-1.07508e+104,-1.8511e+118
2.35352,818.468,67.5067,-728.192,-374.759,-273.858,7.16718e+103,3.28023e+118
2.36328,-684.174,95.9868,879.516,-365.392,273.858,-1.43344e+104,-5.81272e+118
2.37305,818.468,129.634,-728.192,-354.909,-273.858,-2.15015e+104,1.03004e+119
2.38281,-684.174,168.962,879.516,-343.825,273.858,0,-1.82528e+119
2.39258,818.468,211.924,-728.192,-331.42,-273.858,2.86687e+104,3.23448e+119
2.40234,-684.174,257.603,879.516,-316.817,273.858,1.14675e+105,-5.73164e+119
2.41211,818.468,304.528,-728.192,-301.326,-273.858,4.01362e+105,1.01567e+120
2.42187,-684.174,348.407,879.516,-285.663,273.858,1.14675e+105,-1.79982e+120
2.43164,818.468,388.09,-728.192,-269.822,-273.858,2.2935e+105,3.18936e+120
2.44141,-684.174,423.777,879.516,-252.866,273.858,-4.587e+105,-5.6517e+120
2.45117,818.468,453.832,-728.192,-234.132,-273.858,0,1.00151e+121
2.46094,-684.174,477.827,879.516,-213.589,273.858,-3.6696e+106,-1.77472e+121
2.4707,818.468,497.073,-728.192,-192.65,-273.858,1.28436e+107,3.14488e+121
2.48047,-684.174,510.941,879.516,-170.49,273.858,-7.3392e+106,-5.57287e+121
2.49023,818.468,519.564,-728.192,-147.156,-273.858,2.93568e+107,9.87537e+121
2.5,-684.174,524.809,879.516,-123.405,273.858,-1.46784e+107,-1.74996e+122
2.50977,818.468,527.405,-728.192,-100.874,-273.858,5.87136e+107,3.10101e+122
2.51953,-684.174,527.585,879.516,-80.417,273.858,-1.17427e+108,-5.49513e+122
2.5293,818.468,526.656,-728.192,-62.5456,-273.858,0,9.73763e+122
2.53906,-684.174,523.9,879.516,-47.9547,273.858,-7.04563e+108,-1.72555e+123
2.54883,818.468,516.721,-728.192,-36.7607,-273.858,9.39417e+108,3.05776e+123
2.55859,-684.174,504.08,879.516,-30.231,273.858,-1.40913e+109,-5.41849e+123
2.56836,818.468,485.566,-728.192,-27.2812,-273.858,2.81825e+109,9.60181e+123
2.57812,-684.174,460.256,879.516,-26.1341,273.858,-1.87883e+109,-1.70148e+124
2.58789,818.468,428.77,-728.192,-26.3916,-273.858,1.87883e+109,3.01511e+124
2.59766,-684.174,392.361,879.516,-27.6835,273.858,-3.00613e+110,-5.34291e+124
2.60742,818.468,352.063,-728.192,-28.9227,-273.858,-1.50307e+110,9.46788e+124
2.61719,-684.174,309.688,879.516,-28.7475,273.858,-3.00613e+110,-1.67775e+125
2.62695,818.468,267.087,-728.192,-27.6282,-273.858,0,2.97305e+125
2.63672,-684.174,223.997,879.516,-25.1305,273.858,-6.01227e+110,-5.26838e+125
2.64648,818.468,180.434,-728.192,-22.3808,-273.858,1.20245e+111,9.33582e+125
2.65625,-684.174,136.402,879.516,-19.8278,273.858,2.40491e+111,-1.65435e+126
2.66602,818.468,91.356,-728.192,-17.5053,-273.858,7.21472e+111,2.93158e+126
2.67578,-684.174,45.3974,879.516,-15.4075,273.858,-9.61963e+111,-5.1949e+126
2.68555,818.468,-0.0964751,-728.192,-14.4394,-273.858,1.92393e+112,9.2056e+126
2.69531,-684.174,-43.9029,879.516,-14.4504,273.858,-8.65767e+112,-1.63127e+127
2.70508,818.468,-85.3792,-728.192,-14.4584,-273.858,0,2.89069e+127
2.71484,-684.174,-123.725,879.516,-14.1721,273.858,-3.84785e+112,-5.12244e+127
2.72461,818.468,-159.138,-728.192,-13.5996,-273.858,3.84785e+113,9.0772e+127
2.73437,-684.174,-192.058,879.516,-12.9841,273.858,3.07828e+113,-1.60852e+128
2.74414,818.468,-222.395,-728.192,-12.0937,-273.858,6.15656e+113,2.85037e+128
2.75391,-684.174,-250.424,879.516,-11.6099,273.858,-3.07828e+113,-5.05099e+128
2.76367,818.468,-276.677,-728.192,-10.8267,-273.858,4.30959e+114,8.95059e+128
2.77344,-684.174,-300.61,879.516,-10.3716,273.858,2.46263e+114,-1.58609e+129
2.7832,818.468,-320.975,-728.192,-10.9673,-273.858,7.38788e+114,2.81062e+129
2.79297,-684.174,-337.386,879.516,-11.8235,273.858,4.92525e+114,-4.98054e+129
2.80273,818.468,-349.948,-728.192,-11.8636,-273.858,2.95515e+115,8.82574e+129
2.8125,-684.174,-359.132,879.516,-11.2949,273.858,9.8505e+114,-1.56396e+130
2.82227,818.468,-366.455,-728.192,-10.5037,-273.858,-1.9701e+115,2.77141e+130
2.83203,-684.174,-372.751,879.516,-8.93358,273.858,-1.18206e+116,-4.91107e+130
2.8418,818.468,-377.026,-728.192,-7.00627,-273.858,2.36412e+116,8.70264e+130
2.85156,-684.174,-379.486,879.516,-4.56009,273.858,-1.57608e+116,-1.54215e+131
2.86133,818.468,-380.09,-728.192,-1.46501,-273.858,1.41847e+117,2.73276e+131
2.87109,-684.174,-378.016,879.516,2.00583,273.858,-1.26086e+117,-4.84257e+131
2.88086,818.468,-373.232,-728.192,6.19651,-273.858,1.26086e+117,8.58125e+131
2.89062,-684.174,-367.343,879.516,11.9003,273.858,-6.30432e+117,-1.52064e+132
2.90039,818.468,-359.469,-728.192,19.3465,-273.858,1.00869e+118,2.69464e+132
2.91016,-684.174,-350.161,879.516,28.5203,273.858,0,-4.77502e+132
2.91992,818.468,-340.889,-728.192,40.2138,-273.858,0,8.46156e+132
2.92969,-684.174,-330.85,879.516,55.2151,273.858,-4.03477e+118,-1.49943e+133
2.93945,818.468,-319.222,-728.192,73.8561,-273.858,6.05215e+118,2.65705e+133
2.94922,-684.174,-307.036,879.516,97.0585,273.858,0,-4.70842e+133
2.95898,818.468,-293.843,-728.192,124.683,-273.858,2.42086e+119,8.34354e+133
2.96875,-684.174,-278.58,879.516,156.505,273.858,-3.22781e+119,-1.47851e+134
2.97852,818.468,-263.788,-728.192,191.825,-273.858,3.22781e+119,2.61999e+134
2.98828,-684.174,-249.517,879.516,230.704,273.858,-9.68344e+119,-4.64275e+134
2.99805,818.468,-234.338,-728.192,270.798,-273.858,4.51894e+120,8.22716e+134
3.00781,-684.174,-218.853,879.516,311.143,273.858,1.29112e+120,-1.45789e+135
3.01758,818.468,-204.117,-728.192,350.137,-273.858,2.58225e+120,2.58345e+135
3.02734,-684.174,-187.916,879.516,386.226,273.858,7.74675e+120,-4.57799e+135
3.03711,818.468,-171.686,-728.192,417.878,-273.858,1.0329e+121,8.1124e+135
3.04687,-684.174,-156.213,879.516,443.693,273.858,-3.0987e+121,-1.43756e+136
3.05664,818.468,-139.736,-728.192,462.667,-273.858,4.1316e+121,2.54741e+136
3.06641,-684.174,-122.47,879.516,474.85,273.858,0,-4.51413e+136
3.07617,818.468,-106.375,-728.192,481.262,-273.858,1.65264e+122,7.99925e+136
3.08594,-684.174,-89.7667,879.516,482.366,273.858,8.2632e+121,-1.4175e+137
3.0957,818.468,-73.269,-728.192,479.259,-273.858,0,2.51188e+137
3.10547,-684.174,-58.5989,879.516,473.397,273.858,3.30528e+122,-4.45117e+137
3.11523,818.468,-45.7487,-728.192,465.793,-273.858,2.64422e+123,7.88768e+137
3.125,-684.174,-34.7894,879.516,456.488,273.858,-2.64422e+123,-1.39773e+138
3.13477,818.468,-27.7307,-728.192,445.32,-273.858,0,2.47685e+138
3.14453,-684.174,-24.0367,879.516,432.435,273.858,-7.93267e+123,-4.38908e+138
3.1543,818.468,-22.3175,-728.192,417.066,-273.858,-5.28845e+123,7.77766e+138
3.16406,-684.174,-23.3334,879.516,399.173,273.858,-4.23076e+124,-1.37824e+139
3.17383,818.468,-26.9407,-728.192,378.267,-273.858,6.34614e+124,2.4423e+139
3.18359,-684.174,-30.6588,879.516,354.465,273.858,-8.46152e+124,-4.32786e+139
3.19336,818.468,-35.433,-728.192,327.813,-273.858,1.6923e+125,7.66917e+139
3.20312,-684.174,-40.4539,879.516,298.973,273.858,-4.23076e+125,-1.35901e+140
3.21289,818.468,-43.8086,-728.192,268.672,-273.858,3.38461e+125,2.40823e+140
3.22266,-684.174,-46.2585,879.516,237.545,273.858,-3.38461e+125,-4.2675e+140
3.23242,818.468,-48.1419,-728.192,206.046,-273.858,1.35384e+126,7.5622e+140
3.24219,-684.174,-48.6285,879.516,174.132,273.858,-2.70769e+126,-1.34006e+141
3.25195,818.468,-48.1119,-728.192,141.702,-273.858,6.76921e+126,2.37464e+141
3.26172,-684.174,-48.5401,879.516,108.642,273.858,-2.70769e+126,-4.20797e+141
3.27148,818.468,-48.2727,-728.192,75.0247,-273.858,5.41537e+126,7.45672e+141
3.28125,-684.174,-47.9037,879.516,40.7402,273.858,0,-1.32137e+142
3.29102,818.468,-48.6344,-728.192,6.59421,-273.858,0,2.34152e+142
3.30078,-684.174,-49.2903,879.516,-27.1072,273.858,4.3323e+127,-4.14928e+142
3.31055,818.468,-49.3483,-728.192,-60.2801,-273.858,0,7.35271e+142
3.32031,-684.174,-49.7947,879.516,-92.2312,273.858,-3.46584e+128,-1.30293e+143
3.33008,818.468,-50.0638,-728.192,-122.934,-273.858,-3.46584e+128,2.30886e+143
3.33984,-684.174,-49.0889,879.516,-152.168,273.858,-1.03975e+129,-4.0914e+143
3.34961,818.468,-48.3928,-728.192,-180.13,-273.858,1.38633e+129,7.25016e+143
3.35937,-684.174,-47.6722,879.516,-206.939,273.858,-1.38633e+129,-1.28476e+144
3.36914,818.468,-46.1379,-728.192,-232.143,-273.858,5.54534e+129,2.27666e+144
3.37891,-684.174,-44.9557,879.516,-255.634,273.858,-5.54534e+129,-4.03434e+144
3.38867,818.468,-43.9774,-728.192,-276.804,-273.858,-1.10907e+130,7.14903e+144
3.39844,-684.174,-42.0729,879.516,-295.241,273.858,-1.10907e+130,-1.26684e+145
3.4082,818.468,-40.0803,-728.192,-310.675,-273.858,8.87254e+130,2.2449e+145
3.41797,-684.174,-37.836,879.516,-323.238,273.858,-8.87254e+130,-3.97807e+145
3.42773,818.468,-34.4894,-728.192,-333.785,-273.858,1.77451e+131,7.04931e+145
3.4375,-684.174,-29.9995,879.516,-342.766,273.858,-2.66176e+131,-1.24917e+146
3.44727,818.468,-25.6196,-728.192,-350.502,-273.858,1.41961e+132,2.21359e+146
3.45703,-684.174,-19.9534,879.516,-356.983,273.858,-1.41961e+132,-3.92258e+146
3.4668,818.468,-13.1083,-728.192,-362.401,-273.858,0,6.95099e+146
3.47656,-684.174,-5.58074,879.516,-366.251,273.858,-3.54902e+132,-1.23175e+147
3.48633,818.468,3.5425,-728.192,-368.383,-273.858,4.25882e+132,2.18271e+147
3.49609,-684.174,15.3036,879.516,-368.739,273.858,-8.51764e+132,-3.86787e+147
3.50586,818.468,28.8545,-728.192,-367.624,-273.858,0,6.85403e+147
3.51562,-684.174,45.0864,879.516,-364.912,273.858,2.27137e+133,-1.21457e+148
3.52539,818.468,64.9861,-728.192,-360.445,-273.858,9.08548e+133,2.15227e+148
3.53516,-684.174,87.8524,879.516,-354.258,273.858,-6.81411e+133,-3.81392e+148
3.54492,818.468,113.351,-728.192,-346.431,-273.858,1.8171e+134,6.75843e+148
3.55469,-684.174,142.763,879.516,-336.236,273.858,-1.8171e+134,-1.19763e+149
3.56445,818.468,174.768,-728.192,-323.663,-273.858,3.63419e+134,2.12225e+149
3.57422,-684.174,208.881,879.516,-308.943,273.858,-3.63419e+134,-3.76072e+149
3.58398,818.468,245.407,-728.192,-292.168,-273.858,7.26839e+134,6.66417e+149
3.59375,-684.174,282.491,879.516,-273.981,273.858,-3.63419e+135,-1.18092e+150
3.60352,818.468,318.774,-728.192,-255.159,-273.858,1.45368e+135,2.09265e+150
3.61328,-684.174,353.586,879.516,-235.525,273.858,-1.45368e+136,-3.70826e+150
3.62305,818.468,385.979,-728.192,-215.309,-273.858,4.0703e+136,6.57121e+150
3.63281,-684.174,413.303,879.516,-194.905,273.858,-3.48883e+136,-1.16445e+151
3.64258,818.468,436.459,-728.192,-174.155,-273.858,2.32588e+136,2.06346e+151
3.65234,-684.174,454.782,879.516,-153.176,273.858,-9.30354e+136,-3.65654e+151
3.66211,818.468,467.234,-728.192,-133.045,-273.858,4.18659e+137,6.47956e+151
3.67188,-684.174,474.949,879.516,-113.811,273.858,3.72141e+137,-1.14821e+152
3.68164,818.468,478.636,-728.192,-95.8874,-273.858,1.86071e+137,2.03468e+152
3.69141,-684.174,477.776,879.516,-79.7913,273.858,-7.44283e+137,-3.60554e+152
3.70117,818.468,473.712,-728.192,-65.8754,-273.858,2.97713e+138,6.38918e+152
3.71094,-684.174,467.739,879.516,-54.1503,273.858,-2.23285e+138,-1.13219e+153
3.7207,818.468,458.976,-728.192,-45.0905,-273.858,5.95426e+138,2.00629e+153
3.73047,-684.174,448.095,879.516,-38.9548,273.858,-1.19085e+139,-3.55525e+153
3.74023,818.468,435.725,-728.192,-35.679,-273.858,1.19085e+139,6.30006e+153
3.75,-684.174,420.524,879.516,-35.1428,273.858,-4.76341e+139,-1.1164e+154
3.75977,818.468,402.261,-728.192,-37.1596,-273.858,3.57256e+139,1.97831e+154
3.76953,-684.174,381.652,879.516,-40.8758,273.858,4.76341e+139,-3.50566e+154
3.7793,818.468,357.969,-728.192,-45.5241,-273.858,0,6.21218e+154
3.78906,-684.174,331.217,879.516,-50.4181,273.858,1.90536e+140,-1.10083e+155
3.79883,818.468,302.711,-728.192,-54.7139,-273.858,3.81073e+140,1.95072e+155
3.80859,-684.174,272.439,879.516,-57.8073,273.858,7.62146e+140,-3.45676e+155
3.81836,818.468,240.135,-728.192,-59.6785,-273.858,1.14322e+141,6.12554e+155
3.82812,-684.174,207.616,879.516,-60.7141,273.858,-2.28644e+141,-1.08547e+156
3.83789,818.468,174.538,-728.192,-60.4608,-273.858,1.21943e+142,1.92351e+156
3.84766,-684.174,141.094,879.516,-58.8831,273.858,-1.21943e+142,-3.40854e+156
3.85742,818.468,107.889,-728.192,-56.6375,-273.858,0,6.0401e+156
3.86719,-684.174,75.2197,879.516,-54.3559,273.858,-2.43887e+142,-1.07033e+157
3.87695,818.468,42.0944,-728.192,-51.393,-273.858,-1.21943e+142,1.89668e+157
3.88672,-684.174,9.47402,879.516,-48.5702,273.858,-2.43887e+142,-3.361e+157
3.89648,818.468,-22.2003,-728.192,-45.2733,-273.858,0,5.95585e+157
3.90625,-684.174,-53.8183,879.516,-41.6268,273.858,-1.95109e+143,-1.0554e+158
3.91602,818.468,-83.5889,-728.192,-37.2221,-273.858,0,1.87022e+158
3.92578,-684.174,-111.79,879.516,-32.4058,273.858,1.95109e+143,-3.31412e+158
3.93555,818.468,-138.473,-728.192,-26.7636,-273.858,1.56087e+144,5.87277e+158
3.94531,-684.174,-163.784,879.516,-20.9323,273.858,7.80437e+143,-1.04068e+159
3.95508,818.468,-186.883,-728.192,-14.8658,-273.858,1.09261e+145,1.84414e+159
3.96484,-684.174,-209.249,879.516,-8.43624,273.858,-1.2487e+145,-3.26789e+159
3.97461,818.468,-230.285,-728.192,-2.05312,-273.858,1.2487e+145,5.79086e+159
3.98438,-684.174,-249.73,879.516,4.43808,273.858,1.2487e+145,-1.02617e+160
3.99414,818.468,-267.886,-728.192,10.8925,-273.858,3.7461e+145,1.81841e+160
4.00391,-684.174,-284.603,879.516,17.4445,273.858,-4.9948e+145,-3.22231e+160
4.01367,818.468,-298.511,-728.192,23.6225,-273.858,1.49844e+146,5.71009e+160
4.02344,-684.174,-310.682,879.516,30.0216,273.858,-9.9896e+145,-1.01185e+161
4.0332,818.468,-321.042,-728.192,36.5331,-273.858,5.99376e+146,1.79305e+161
4.04297,-684.174,-329.08,879.516,43.4798,273.858,-9.9896e+146,-3.17737e+161
4.05273,818.468,-335.231,-728.192,50.9142,-273.858,2.79709e+147,5.63044e+161
4.0625,-684.174,-340.197,879.516,58.8113,273.858,0,-9.9774e+161
4.07227,818.468,-343.044,-728.192,67.3426,-273.858,0,1.76804e+162
4.08203,-684.174,-344.22,879.516,76.6363,273.858,0,-3.13305e+162
4.0918,818.468,-344.001,-728.192,87.2793,-273.858,-3.19667e+147,5.55191e+162
4.10156,-684.174,-341.746,879.516,99.2906,273.858,-5.11467e+148,-9.83823e+162
4.11133,818.468,-337.758,-728.192,113.299,-273.858,0,1.74338e+163
4.12109,-684.174,-332.642,879.516,129.721,273.858,5.11467e+148,-3.08935e+163
4.13086,818.468,-326.441,-728.192,148.227,-273.858,1.02293e+149,5.47447e+163
4.14062,-684.174,-319.047,879.516,168.859,273.858,-1.02293e+149,-9.70101e+163
4.15039,818.468,-311.303,-728.192,191.461,-273.858,3.0688e+149,1.71906e+164
4.16016,-684.174,-302.754,879.516,215.975,273.858,-4.09174e+149,-3.04626e+164
4.16992,818.468,-293.019,-728.192,241.489,-273.858,-4.09174e+149,5.39811e+164
4.17969,-684.174,-282.522,879.516,267.943,273.858,-8.18348e+149,-9.5657e+164
4.18945,818.468,-270.847,-728.192,294.282,-273.858,3.27339e+150,1.69508e+165
4.19922,-684.174,-258.059,879.516,319.702,273.858,0,-3.00377e+165
4.20898,818.468,-244.467,-728.192,343.416,-273.858,-3.27339e+150,5.32281e+165
4.21875,-684.174,-230.156,879.516,364.436,273.858,-1.96403e+151,-9.43227e+165
4.22852,818.468,-215.059,-728.192,382.041,-273.858,6.54678e+151,1.67144e+166
4.23828,-684.174,-199.184,879.516,395.48,273.858,0,-2.96187e+166
4.24805,818.468,-183.03,-728.192,405.063,-273.858,-1.04748e+152,5.24857e+166
4.25781,-684.174,-166.272,879.516,410.169,273.858,1.04748e+152,-9.30071e+166
4.26758,818.468,-148.989,-728.192,411.461,-273.858,-1.04748e+152,1.64813e+167
4.27734,-684.174,-132.388,879.516,409.203,273.858,-6.28491e+152,-2.92056e+167
4.28711,818.468,-115.895,-728.192,404.034,-273.858,1.67598e+153,5.17536e+167
4.29687,-684.174,-100.199,879.516,396.36,273.858,-8.37988e+152,-9.17098e+167
4.30664,818.468,-85.9318,-728.192,386.96,-273.858,1.00559e+154,1.62514e+168
4.31641,-684.174,-73.3033,879.516,375.864,273.858,-1.67598e+153,-2.87982e+168
4.32617,818.468,-62.2797,-728.192,362.955,-273.858,1.67598e+154,5.10318e+168
4.33594,-684.174,-53.0689,879.516,348.774,273.858,-2.68156e+154,-9.04306e+168
4.3457,818.468,-46.1058,-728.192,332.794,-273.858,5.36312e+154,1.60247e+169
4.35547,-684.174,-40.528,879.516,315.186,273.858,0,-2.83965e+169
4.36523,818.468,-36.9385,-728.192,295.552,-273.858,1.60894e+155,5.032e+169
4.375,-684.174,-34.698,879.516,274.062,273.858,-2.14525e+155,-8.91693e+169
4.38477,818.468,-33.289,-728.192,250.285,-273.858,-1.07262e+155,1.58012e+170
4.39453,-684.174,-32.4626,879.516,224.747,273.858,-2.14525e+155,-2.80005e+170
4.4043,818.468,-31.9146,-728.192,198.237,-273.858,2.5743e+156,4.96181e+170
4.41406,-684.174,-31.1923,879.516,170.801,273.858,-8.581e+155,-8.79255e+170
4.42383,818.468,-30.0676,-728.192,142.974,-273.858,-5.1486e+156,1.55808e+171
4.43359,-684.174,-29.1681,879.516,115.167,273.858,6.8648e+156,-2.76099e+171
4.44336,818.468,-28.0472,-728.192,87.3886,-273.858,1.02972e+157,4.8926e+171
4.45312,-684.174,-26.8205,879.516,59.9175,273.858,1.37296e+157,-8.66991e+171
4.46289,818.468,-25.9666,-728.192,32.8562,-273.858,2.74592e+157,1.53635e+172
4.47266,-684.174,-25.0679,879.516,6.06436,273.858,5.49184e+157,-2.72248e+172
4.48242,818.468,-23.9423,-728.192,-20.3218,-273.858,1.92214e+158,4.82436e+172
4.49219,-684.174,-23.2403,879.516,-46.1291,273.858,-2.19674e+158,-8.54898e+172
4.50195,818.468,-22.6039,-728.192,-71.296,-273.858,-5.49184e+158,1.51492e+173
4.51172,-684.174,-21.9163,879.516,-95.4833,273.858,2.19674e+158,-2.6845e+173
4.52148,818.468,-21.4247,-728.192,-118.321,-273.858,1.75739e+159,4.75707e+173
4.53125,-684.174,-21.1649,879.516,-139.887,273.858,0,-8.42974e+173
4.54102,818.468,-20.7155,-728.192,-160.029,-273.858,2.63608e+159,1.49379e+174
4.55078,-684.174,-20.4223,879.516,-178.561,273.858,-5.27216e+159,-2.64706e+174
4.56055,818.468,-20.4007,-728.192,-195.493,-273.858,3.51478e+159,4.69071e+174
4.57031,-684.174,-20.1921,879.516,-211.119,273.858,-2.81182e+160,-8.31216e+174
4.58008,818.468,-20.1244,-728.192,-225.447,-273.858,-2.81182e+160,1.47295e+175
4.58984,-684.174,-20.0986,879.516,-238.489,273.858,-1.12473e+161,-2.61014e+175
4.59961,818.468,-19.6873,-728.192,-250.333,-273.858,1.68709e+161,4.62529e+175
4.60937,-684.174,-18.6358,879.516,-260.876,273.858,-1.68709e+161,-8.19622e+175
4.61914,818.468,-17.0702,-728.192,-269.755,-273.858,1.12473e+161,1.45241e+176
4.62891,-684.174,-14.3041,879.516,-277.146,273.858,-2.24946e+161,-2.57373e+176
4.63867,818.468,-9.85104,-728.192,-283.176,-273.858,1.79957e+162,4.56077e+176
4.64844,-684.174,-4.09004,879.516,-287.834,273.858,-1.79957e+162,-8.0819e+176
4.6582,818.468,3.67705,-728.192,-291.34,-273.858,4.49891e+162,1.43215e+177
4.66797,-684.174,13.7354,879.516,-293.798,273.858,0,-2.53783e+177
4.67773,818.468,26.0089,-728.192,-295.016,-273.858,1.79957e+163,4.49716e+177
4.6875,-684.174,40.52,879.516,-295.131,273.858,-7.19826e+162,-7.96917e+177
4.69727,818.468,57.8495,-728.192,-294.014,-273.858,0,1.41217e+178
4.70703,-684.174,77.37,879.516,-291.718,273.858,0,-2.50244e+178
4.7168,818.468,99.4391,-728.192,-288.015,-273.858,2.01551e+164,4.43443e+178
4.72656,-684.174,123.882,879.516,-283.152,273.858,1.15172e+164,-7.85801e+178
4.73633,818.468,150.623,-728.192,-277.318,-273.858,2.30344e+164,1.39248e+179
4.74609,-684.174,178.995,879.516,-270.423,273.858,-4.60689e+164,-2.46753e+179
4.75586,818.468,208.695,-728.192,-262.966,-273.858,0,4.37258e+179
4.76562,-684.174,239.126,879.516,-254.258,273.858,-3.68551e+165,-7.74841e+179
4.77539,818.468,269.05,-728.192,-244.971,-273.858,3.68551e+165,1.37305e+180
4.78516,-684.174,298.077,879.516,-234.483,273.858,-1.10565e+166,-2.43311e+180
4.79492,818.468,325.359,-728.192,-223.33,-273.858,7.37102e+165,4.31159e+180
4.80469,-684.174,350.095,879.516,-211.198,273.858,0,-7.64033e+180
4.81445,818.468,371.597,-728.192,-198.308,-273.858,4.42261e+166,1.3539e+181
4.82422,-684.174,389.56,879.516,-184.936,273.858,1.4742e+166,-2.39918e+181
4.83398,818.468,403.31,-728.192,-171.301,-273.858,-5.89682e+166,4.25145e+181
4.84375,-684.174,412.489,879.516,-157.518,273.858,0,-7.53376e+181
4.85352,818.468,417.625,-728.192,-143.604,-273.858,5.89682e+167,1.33502e+182
4.86328,-684.174,418.771,879.516,-130.158,273.858,0,-2.36571e+182
4.87305,818.468,415.895,-728.192,-117.176,-273.858,1.41524e+168,4.19215e+182
4.88281,-684.174,410.178,879.516,-104.948,273.858,-2.35873e+168,-7.42868e+182
4.89258,818.468,401.782,-728.192,-93.8706,-273.858,1.88698e+168,1.3164e+183
4.90234,-684.174,391.014,879.516,-84.0618,273.858,-1.13219e+169,-2.33271e+183
4.91211,818.468,378.52,-728.192,-75.7957,-273.858,7.54792e+168,4.13368e+183
4.92187,-684.174,364.333,879.516,-69.261,273.858,0,-7.32506e+183
4.93164,818.468,348.563,-728.192,-64.3028,-273.858,6.79313e+169,1.29803e+184
4.94141,-684.174,331.153,879.516,-60.6508,273.858,-1.20767e+170,-2.30018e+184
4.95117,818.468,312.351,-728.192,-58.2418,-273.858,0,4.07602e+184
4.96094,-684.174,291.851,879.516,-56.9617,273.858,-1.8115e+170,-7.22289e+184
4.9707,818.468,269.575,-728.192,-55.8214,-273.858,2.41534e+170,1.27993e+185
4.98047,-684.174,246.229,879.516,-55.0652,273.858,-4.83067e+170,-2.26809e+185
4.99023,818.468,221.525,-728.192,-54.182,-273.858,1.69074e+171,4.01916e+185
5,-684.174,195.668,879.516,-53.2333,273.858,-1.4492e+171,-7.12214e+185
5.00977,818.468,169.717,-728.192,-52.1386,-273.858,1.93227e+171,1.26208e+186
5.01953,-684.174,143.188,879.516,-50.5516,273.858,-1.15936e+172,-2.23646e+186
5.0293,818.468,116.777,-728.192,-48.8514,-273.858,0,3.9631e+186
5.03906,-684.174,90.6079,879.516,-46.8582,273.858,-7.72908e+171,-7.0228e+186
5.04883,818.468,65.0238,-728.192,-45.099,-273.858,6.18326e+172,1.24447e+187
5.05859,-684.174,39.6403,879.516,-43.6453,273.858,1.54582e+172,-2.20526e+187
5.06836,818.468,14.9376,-728.192,-42.5987,-273.858,6.18326e+172,3.90783e+187
5.07812,-684.174,-8.95145,879.516,-41.813,273.858,-2.4733e+173,-6.92485e+187
5.08789,818.468,-32.8629,-728.192,-41.2739,-273.858,2.4733e+173,1.22711e+188
5.09766,-684.174,-55.9314,879.516,-40.9737,273.858,-9.89322e+173,-2.1745e+188
5.10742,818.468,-77.9544,-728.192,-40.7521,-273.858,4.94661e+173,3.85332e+188
5.11719,-684.174,-99.4933,879.516,-40.2429,273.858,-3.95729e+174,-6.82826e+188
5.12695,818.468,-119.996,-728.192,-39.2989,-273.858,9.89322e+173,1.21e+189
5.13672,-684.174,-139.092,879.516,-38.0099,273.858,-3.95729e+174,-2.14417e+189
5.14648,818.468,-157.322,-728.192,-36.3271,-273.858,7.91457e+174,3.79957e+189
5.15625,-684.174,-174.571,879.516,-34.0671,273.858,-7.91457e+174,-6.73302e+189
5.16602,818.468,-190.571,-728.192,-31.6158,-273.858,7.91457e+174,1.19312e+190
5.17578,-684.174,-205.841,879.516,-28.715,273.858,1.58291e+175,-2.11427e+190
5.18555,818.468,-220.175,-728.192,-25.4193,-273.858,9.49749e+175,3.74658e+190
5.19531,-684.174,-233.402,879.516,-21.6859,273.858,0,-6.6391e+190
5.20508,818.468,-245.976,-728.192,-17.6426,-273.858,3.79899e+176,1.17648e+191
5.21484,-684.174,-257.654,879.516,-12.8642,273.858,-3.79899e+176,-2.08478e+191
5.22461,818.468,-268.087,-728.192,-7.32249,-273.858,2.53266e+176,3.69432e+191
5.23437,-684.174,-277.516,879.516,-0.80512,273.858,0,-6.5465e+191
5.24414,818.468,-286.212,-728.192,6.84922,-273.858,-1.01307e+177,1.16007e+192
5.25391,-684.174,-293.336,879.516,15.7777,273.858,-8.10452e+177,-2.0557e+192
5.26367,818.468,-299.453,-728.192,26.1717,-273.858,4.05226e+177,3.64279e+192
5.27344,-684.174,-304.816,879.516,38.0023,273.858,-2.43136e+178,-6.45519e+192
5.2832,818.468,-308.752,-728.192,51.5374,-273.858,8.10452e+177,1.14389e+193
5.29297,-684.174,-311.538,879.516,66.9782,273.858,-6.48362e+178,-2.02702e+193
5.30273,818.468,-313.156,-728.192,84.4802,-273.858,0,3.59198e+193
5.3125,-684.174,-313.45,879.516,104.045,273.858,-1.94509e+179,-6.36515e+193
5.32227,818.468,-312.008,-728.192,125.567,-273.858,6.48362e+178,1.12793e+194
5.33203,-684.174,-309.262,879.516,148.931,273.858,5.18689e+179,-1.99875e+194
5.3418,818.468,-305.204,-728.192,174.087,-273.858,1.81541e+180,3.54188e+194
5.35156,-684.174,-299.389,879.516,200.397,273.858,-5.18689e+179,-6.27637e+194
5.36133,818.468,-292.556,-728.192,227.637,-273.858,1.03738e+180,1.1122e+195
5.37109,-684.174,-284.358,879.516,255.013,273.858,-4.14952e+180,-1.97087e+195
5.38086,818.468,-274.393,-728.192,282.158,-273.858,-4.14952e+180,3.49247e+195
5.39062,-684.174,-263.285,879.516,308.117,273.858,-2.07476e+181,-6.18882e+195
5.40039,818.468,-251.265,-728.192,332.355,-273.858,1.65981e+181,1.09669e+196
5.41016,-684.174,-237.591,879.516,354.328,273.858,-1.65981e+181,-1.94338e+196
5.41992,818.468,-223.022,-728.192,373.381,-273.858,6.63922e+181,3.44376e+196
5.42969,-684.174,-207.718,879.516,389.084,273.858,0,-6.1025e+196
5.43945,818.468,-191.58,-728.192,401.371,-273.858,4.64746e+182,1.08139e+197
5.44922,-684.174,-175.074,879.516,409.913,273.858,-2.65569e+182,-1.91627e+197
5.45898,818.468,-158.93,-728.192,414.88,-273.858,7.96707e+182,3.39573e+197
5.46875,-684.174,-142.663,879.516,416.238,273.858,-2.12455e+183,-6.01738e+197
5.47852,818.468,-126.936,-728.192,414.404,-273.858,0,1.06631e+198
5.48828,-684.174,-111.801,879.516,409.648,273.858,-8.49821e+183,-1.88955e+198
5.49805,818.468,-97.6015,-728.192,402.318,-273.858,1.69964e+184,3.34836e+198
5.50781,-684.174,-84.3907,879.516,392.755,273.858,4.2491e+183,-5.93345e+198
5.51758,818.468,-72.7871,-728.192,381.028,-273.858,8.49821e+183,1.05143e+199
5.52734,-684.174,-62.4583,879.516,367.431,273.858,-5.09892e+184,-1.86319e+199
5.53711,818.468,-53.1468,-728.192,351.87,-273.858,6.79857e+184,3.30166e+199
5.54688,-684.174,-45.331,879.516,334.251,273.858,-3.05935e+185,-5.85069e+199
5.55664,818.468,-38.5943,-728.192,314.674,-273.858,2.03957e+185,1.03677e+200
5.56641,-684.174,-32.2967,879.516,293.315,273.858,-2.71943e+185,-1.8372e+200
5.57617,818.468,-26.7274,-728.192,270.172,-273.858,5.43885e+185,3.2556e+200
5.58594,-684.174,-21.4517,879.516,245.376,273.858,-2.17554e+186,-5.76908e+200
5.5957,818.468,-16.1245,-728.192,219.274,-273.858,0,1.02231e+201
5.60547,-684.174,-11.1488,879.516,192.229,273.858,-2.17554e+186,-1.81158e+201
5.61523,818.468,-6.42871,-728.192,164.291,-273.858,1.08777e+187,3.2102e+201
5.625,-684.174,-1.81399,879.516,135.828,273.858,-2.61065e+187,-5.68861e+201
5.63477,818.468,2.69284,-728.192,107.064,-273.858,1.74043e+187,1.00805e+202
5.64453,-684.174,6.41644,879.516,78.1448,273.858,-6.96173e+187,-1.78631e+202
5.6543,818.468,9.86458,-728.192,49.2972,-273.858,-6.96173e+187,3.16542e+202
5.66406,-684.174,12.8168,879.516,20.7224,273.858,0,-5.60927e+202
5.67383,818.468,14.8851,-728.192,-7.34572,-273.858,4.17704e+188,9.93988e+202
5.68359,-684.174,16.2721,879.516,-35.2788,273.858,-2.78469e+188,-1.76139e+203
5.69336,818.468,17.2682,-728.192,-62.1057,-273.858,5.56939e+188,3.12127e+203
5.70312,-684.174,17.4747,879.516,-88.2406,273.858,-1.11388e+189,-5.53103e+203
5.71289,818.468,17.258,-728.192,-113.253,-273.858,1.11388e+189,9.80123e+203
5.72266,-684.174,17.2047,879.516,-136.748,273.858,-4.45551e+189,-1.73682e+204
5.73242,818.468,16.5675,-728.192,-159.089,-273.858,1.11388e+190,3.07773e+204
5.74219,-684.174,15.9404,879.516,-179.317,273.858,0,-5.45388e+204
5.75195,818.468,15.4656,-728.192,-197.826,-273.858,0,9.66452e+204
5.76172,-684.174,14.844,879.516,-214.24,273.858,-3.56441e+190,-1.7126e+205
5.77148,818.468,14.1996,-728.192,-229.069,-273.858,-7.12881e+190,3.0348e+205
5.78125,-684.174,14.0604,879.516,-241.862,273.858,0,-5.37781e+205
5.79102,818.468,13.9707,-728.192,-253.103,-273.858,0,9.52972e+205
5.80078,-684.174,14.104,879.516,-262.683,273.858,-2.85153e+191,-1.68871e+206
5.81055,818.468,15.2024,-728.192,-270.638,-273.858,0,2.99247e+206
5.82031,-684.174,16.9546,879.516,-277.013,273.858,0,-5.3028e+206
5.83008,818.468,19.4495,-728.192,-281.789,-273.858,5.70305e+192,9.3968e+206
5.83984,-684.174,23.5018,879.516,-285.293,273.858,0,-1.66516e+207
5.84961,818.468,28.9692,-728.192,-287.605,-273.858,4.56244e+192,2.95073e+207
5.85937,-684.174,35.6966,879.516,-288.518,273.858,4.56244e+192,-5.22883e+207
5.86914,818.468,44.6295,-728.192,-288.482,-273.858,2.73746e+193,9.26573e+207
5.87891,-684.174,55.598,879.516,-287.458,273.858,-7.2999e+193,-1.64193e+208
5.88867,818.468,68.1508,-728.192,-285.44,-273.858,-1.82498e+193,2.90957e+208
5.89844,-684.174,83.0993,879.516,-282.728,273.858,-7.2999e+193,-5.1559e+208
5.9082,818.468,100.121,-728.192,-279.221,-273.858,-1.45998e+194,9.13649e+208
5.91797,-684.174,118.796,879.516,-274.873,273.858,-5.83992e+194,-1.61903e+209
5.92773,818.468,139.068,-728.192,-269.607,-273.858,2.91996e+194,2.86899e+209
5.9375,-684.174,161.014,879.516,-263.695,273.858,-2.91996e+194,-5.08398e+209
5.94727,818.468,183.465,-728.192,-256.989,-273.858,2.33597e+195,9.00905e+209
5.95703,-684.174,206.583,879.516,-249.591,273.858,0,-1.59645e+210
5.9668,818.468,229.804,-728.192,-241.38,-273.858,7.00791e+195,2.82897e+210
5.97656,-684.174,252.13,879.516,-232.785,273.858,-9.34388e+195,-5.01307e+210
5.98633,818.468,273.245,-728.192,-223.473,-273.858,0,8.88339e+210
5.99609,-684.174,293.074,879.516,-213.853,273.858,-2.80316e+196,-1.57418e+211
6.00586,818.468,310.406,-728.192,-203.517,-273.858,9.34388e+196,2.78951e+211
6.01562,-684.174,325.201,879.516,-192.424,273.858,-1.12127e+197,-4.94315e+211
6.02539,818.468,337.674,-728.192,-181.153,-273.858,2.24253e+197,8.75948e+211
6.03516,-684.174,347.021,879.516,-169.645,273.858,-2.99004e+197,-1.55222e+212
6.04492,818.468,353.417,-728.192,-158.102,-273.858,-2.99004e+197,2.75061e+212
6.05469,-684.174,357.353,879.516,-146.367,273.858,8.97012e+197,-4.8742e+212
6.06445,818.468,358.512,-728.192,-134.891,-273.858,0,8.63731e+212
6.07422,-684.174,356.9,879.516,-124.156,273.858,1.19602e+198,-1.53057e+213
6.08398,818.468,353.375,-728.192,-113.666,-273.858,4.78407e+198,2.71224e+213
6.09375,-684.174,347.527,879.516,-103.808,273.858,-9.56813e+198,-4.80621e+213
6.10352,818.468,339.571,-728.192,-94.7791,-273.858,-4.78407e+198,8.51683e+213
6.11328,-684.174,329.804,879.516,-86.7477,273.858,3.82725e+199,-1.50922e+214
6.12305,818.468,318.344,-728.192,-79.3303,-273.858,1.91363e+199,2.67441e+214
6.13281,-684.174,304.624,879.516,-72.5452,273.858,3.82725e+199,-4.73918e+214
6.14258,818.468,289.229,-728.192,-66.6569,-273.858,1.5309e+200,8.39804e+214
6.15234,-684.174,272.326,879.516,-61.244,273.858,-6.1236e+200,-1.48817e+215
6.16211,818.468,253.145,-728.192,-56.2089,-273.858,1.5309e+201,2.63711e+215
6.17187,-684.174,232.567,879.516,-51.2292,273.858,-3.0618e+200,-4.67307e+215
6.18164,818.468,210.729,-728.192,-46.4229,-273.858,1.22472e+201,8.2809e+215
6.19141,-684.174,187.378,879.516,-41.6188,273.858,1.22472e+201,-1.46741e+216
6.20117,818.468,163.309,-728.192,-36.8088,-273.858,0,2.60032e+216
6.21094,-684.174,138.619,879.516,-31.805,273.858,-1.46966e+202,-4.60789e+216
6.2207,818.468,113.42,-728.192,-26.8615,-273.858,4.40899e+202,8.16539e+216
6.23047,-684.174,88.1566,879.516,-22.2246,273.858,-1.95955e+202,-1.44695e+217
6.24023,818.468,63.2322,-728.192,-18.0018,-273.858,0,2.56405e+217
6.25,-684.174,38.5503,879.516,-14.203,273.858,-3.91911e+202,-4.54362e+217
6.25977,818.468,14.0405,-728.192,-10.9825,-273.858,1.56764e+203,8.0515e+217
6.26953,-684.174,-9.71098,879.516,-8.31549,273.858,0,-1.42676e+218
6.2793,818.468,-32.7728,-728.192,-6.36581,-273.858,0,2.52829e+218
6.28906,-684.174,-55.3276,879.516,-5.01522,273.858,-9.40586e+203,-4.48024e+218
6.29883,818.468,-76.9016,-728.192,-4.10793,-273.858,1.25411e+204,7.9392e+218
6.30859,-684.174,-97.4525,879.516,-3.99647,273.858,-2.50823e+204,-1.40686e+219
6.31836,818.468,-117.34,-728.192,-3.90527,-273.858,2.50823e+204,2.49302e+219
6.32812,-684.174,-135.905,879.516,-4.21052,273.858,-1.25411e+205,-4.41775e+219
6.33789,818.468,-153.206,-728.192,-4.77879,-273.858,0,7.82846e+219
6.34766,-684.174,-169.487,879.516,-5.52818,273.858,-4.01317e+205,-1.38724e+220
6.35742,818.468,-184.641,-728.192,-6.15725,-273.858,6.01975e+205,2.45825e+220
6.36719,-684.174,-198.614,879.516,-6.71918,273.858,8.02633e+205,-4.35613e+220
6.37695,818.468,-211.477,-728.192,-7.27057,-273.858,1.60527e+206,7.71927e+220
6.38672,-684.174,-223.267,879.516,-7.37231,273.858,2.4079e+206,-1.36789e+221
6.39648,818.468,-233.801,-728.192,-6.91424,-273.858,6.42106e+206,2.42396e+221
6.40625,-684.174,-243.374,879.516,-5.76207,273.858,-3.21053e+206,-4.29537e+221
6.41602,818.468,-251.899,-728.192,-3.64056,-273.858,6.42106e+206,7.6116e+221
6.42578,-684.174,-258.836,879.516,-0.176054,273.858,-3.85264e+207,-1.34881e+222
6.43555,818.468,-264.555,-728.192,4.50352,-273.858,2.56843e+207,2.39015e+222
6.44531,-684.174,-269.02,879.516,10.9318,273.858,-7.70528e+207,-4.23546e+222
6.45508,818.468,-271.97,-728.192,19.1101,-273.858,2.56843e+208,7.50543e+222
6.46484,-684.174,-273.558,879.516,29.3432,273.858,-3.08211e+208,-1.33e+223
6.47461,818.468,-273.829,-728.192,41.6252,-273.858,-4.10948e+208,2.35681e+223
6.48437,-684.174,-272.909,879.516,56.0063,273.858,-2.87664e+209,-4.17638e+223
6.49414,818.468,-270.443,-728.192,72.5435,-273.858,4.10948e+208,7.40074e+223
6.50391,-684.174,-267.043,879.516,91.2314,273.858,-6.57517e+209,-1.31145e+224
6.51367,818.468,-262.388,-728.192,111.594,-273.858,0,2.32394e+224
6.52344,-684.174,-256.538,879.516,133.756,273.858,-9.86275e+209,-4.11813e+224
6.5332,818.468,-249.895,-728.192,156.968,-273.858,6.57517e+209,7.29751e+224
6.54297,-684.174,-242.403,879.516,181.422,273.858,-2.63007e+210,-1.29315e+225
6.55273,818.468,-233.799,-728.192,206.163,-273.858,9.20524e+210,2.29153e+225
6.5625,-684.174,-224.706,879.516,230.882,273.858,-1.84105e+211,-4.06069e+225
6.57227,818.468,-214.989,-728.192,254.962,-273.858,3.15608e+211,7.19573e+225
6.58203,-684.174,-204.588,879.516,277.903,273.858,-4.20811e+211,-1.27512e+226
6.5918,818.468,-193.919,-728.192,299.195,-273.858,6.31216e+211,2.25956e+226
6.60156,-684.174,-183.022,879.516,318.317,273.858,0,-4.00405e+226
6.61133,818.468,-171.543,-728.192,335.073,-273.858,8.41622e+211,7.09536e+226
6.62109,-684.174,-160.033,879.516,349.242,273.858,0,-1.25733e+227
6.63086,818.468,-148.647,-728.192,360.515,-273.858,-5.04973e+212,2.22805e+227
6.64062,-684.174,-137.204,879.516,368.856,273.858,-3.36649e+212,-3.9482e+227
6.65039,818.468,-126.141,-728.192,374.34,-273.858,1.34659e+213,6.99639e+227
6.66016,-684.174,-115.598,879.516,376.92,273.858,0,-1.23979e+228
6.66992,818.468,-105.824,-728.192,377.007,-273.858,-2.69319e+213,2.19697e+228
6.67969,-684.174,-96.7374,879.516,374.385,273.858,-8.07957e+213,-3.89313e+228
6.68945,818.468,-88.7148,-728.192,369.369,-273.858,1.07728e+214,6.8988e+228
6.69922,-684.174,-81.6725,879.516,361.932,273.858,-2.15455e+214,-1.2225e+229
6.70898,818.468,-75.7177,-728.192,352.477,-273.858,4.3091e+214,2.16633e+229
6.71875,-684.174,-70.8207,879.516,340.75,273.858,-8.61821e+214,-3.83883e+229
6.72852,818.468,-66.9567,-728.192,326.953,-273.858,0,6.80258e+229
6.73828,-684.174,-63.8716,879.516,311.003,273.858,-1.72364e+215,-1.20545e+230
6.74805,818.468,-61.6827,-728.192,293.203,-273.858,3.44728e+215,2.13611e+230
6.75781,-684.174,-60.1467,879.516,273.299,273.858,-6.89457e+215,-3.78528e+230
6.76758,818.468,-58.9987,-728.192,251.667,-273.858,0,6.70769e+230
6.77734,-684.174,-57.9637,879.516,228.424,273.858,6.89457e+215,-1.18863e+231
6.78711,818.468,-57.1843,-728.192,203.73,-273.858,6.89457e+216,2.10631e+231
6.79687,-684.174,-56.1777,879.516,177.929,273.858,-5.51565e+216,-3.73249e+231
6.80664,818.468,-55.2823,-728.192,151.297,-273.858,1.6547e+217,6.61413e+231
6.81641,-684.174,-54.1356,879.516,124.083,273.858,-4.41252e+217,-1.17205e+232
6.82617,818.468,-52.8599,-728.192,96.4134,-273.858,4.41252e+217,2.07693e+232
6.83594,-684.174,-51.3493,879.516,68.8059,273.858,-6.61878e+217,-3.68042e+232
6.8457,818.468,-49.8831,-728.192,41.0708,-273.858,2.20626e+218,6.52188e+232
6.85547,-684.174,-48.1923,879.516,13.69,273.858,-4.41252e+218,-1.15571e+233
6.86523,818.468,-46.4354,-728.192,-13.3662,-273.858,0,2.04797e+233
6.875,-684.174,-44.533,879.516,-39.833,273.858,-7.06003e+218,-3.62909e+233
6.88477,818.468,-42.3598,-728.192,-65.5829,-273.858,2.82401e+219,6.43091e+233
6.89453,-684.174,-40.0884,879.516,-90.5631,273.858,-4.23602e+219,-1.13959e+234
6.9043,818.468,-37.6134,-728.192,-114.552,-273.858,2.82401e+219,2.0194e+234
6.91406,-684.174,-34.7086,879.516,-137.455,273.858,2.82401e+219,-3.57847e+234
6.92383,818.468,-31.7158,-728.192,-158.863,-273.858,1.69441e+220,6.34121e+234
6.93359,-684.174,-28.2689,879.516,-179.094,273.858,-4.51842e+220,-1.12369e+235
6.94336,818.468,-24.3989,-728.192,-197.617,-273.858,1.12961e+220,1.99123e+235
6.95312,-684.174,-20.1895,879.516,-214.785,273.858,4.51842e+220,-3.52856e+235
6.96289,818.468,-15.6742,-728.192,-230.255,-273.858,2.25921e+221,6.25276e+235
6.97266,-684.174,-10.6948,879.516,-244.022,273.858,-3.61474e+221,-1.10802e+236
6.98242,818.468,-5.20458,-728.192,-256.401,-273.858,-3.61474e+221,1.96346e+236
6.99219,-684.174,0.524266,879.516,-266.955,273.858,7.22948e+221,-3.47934e+236
7.00195,818.468,7.0266,-728.192,-276.031,-273.858,-3.61474e+221,6.16555e+236
7.01172,-684.174,14.1179,879.516,-283.647,273.858,-2.16884e+222,-1.09256e+237
7.02148,818.468,22.0797,-728.192,-289.872,-273.858,8.67537e+222,1.93607e+237
7.03125,-684.174,31.032,879.516,-294.471,273.858,2.89179e+222,-3.43081e+237
7.04102,818.468,40.9672,-728.192,-297.583,-273.858,2.31343e+223,6.07955e+237
7.05078,-684.174,52.0115,879.516,-299.151,273.858,0,-1.07732e+238
7.06055,818.468,64.442,-728.192,-299.388,-273.858,1.04104e+224,1.90907e+238
7.07031,-684.174,78.0407,879.516,-298.175,273.858,-4.62686e+223,-3.38295e+238
7.08008,818.468,92.9762,-728.192,-295.539,-273.858,1.38806e+224,5.99475e+238
7.08984,-684.174,109.45,879.516,-291.451,273.858,0,-1.0623e+239
7.09961,818.468,126.919,-728.192,-286.037,-273.858,3.70149e+224,1.88244e+239
7.10937,-684.174,145.406,879.516,-279.367,273.858,-1.85075e+225,-3.33577e+239
7.11914,818.468,164.895,-728.192,-271.559,-273.858,-1.11045e+225,5.91113e+239
7.12891,-684.174,184.839,879.516,-262.43,273.858,-3.70149e+225,-1.04748e+240
7.13867,818.468,205.133,-728.192,-251.99,-273.858,2.96119e+225,1.85618e+240
7.14844,-684.174,225.482,879.516,-240.717,273.858,-5.92239e+225,-3.28924e+240
7.1582,818.468,245.295,-728.192,-228.447,-273.858,0,5.82868e+240
7.16797,-684.174,264.227,879.516,-215.421,273.858,-1.18448e+226,-1.03287e+241
7.17773,818.468,281.998,-728.192,-201.878,-273.858,1.18448e+226,1.83029e+241
7.1875,-684.174,298.289,879.516,-187.771,273.858,-2.36895e+226,-3.24336e+241
7.19727,818.468,312.458,-728.192,-173.585,-273.858,1.89516e+227,5.74738e+241
7.20703,-684.174,324.722,879.516,-159.293,273.858,-1.89516e+227,-1.01846e+242
7.2168,818.468,334.698,-728.192,-144.835,-273.858,0,1.80476e+242
7.22656,-684.174,342.263,879.516,-130.676,273.858,-9.47582e+227,-3.19812e+242
7.23633,818.468,347.598,-728.192,-117.006,-273.858,1.1371e+228,5.66722e+242
7.24609,-684.174,350.399,879.516,-104.211,273.858,-1.51613e+228,-1.00426e+243
7.25586,818.468,350.996,-728.192,-91.9758,-273.858,7.58065e+228,1.77959e+243
7.26562,-684.174,349.505,879.516,-80.4782,273.858,-3.03226e+228,-3.15351e+243
7.27539,818.468,345.952,-728.192,-70.0716,-273.858,0,5.58817e+243
7.28516,-684.174,340.34,879.516,-60.8581,273.858,-5.45807e+229,-9.9025e+243
7.29492,818.468,332.88,-728.192,-52.7398,-273.858,7.27743e+229,1.75477e+244
7.30469,-684.174,323.782,879.516,-45.8711,273.858,-2.42581e+229,-3.10953e+244
7.31445,818.468,312.692,-728.192,-39.99,-273.858,-9.70324e+229,5.51023e+244
7.32422,-684.174,299.948,879.516,-35.1213,273.858,-3.8813e+230,-9.76437e+244
7.33398,818.468,285.654,-728.192,-31.0345,-273.858,-4.85162e+230,1.73029e+245
7.34375,-684.174,269.51,879.516,-27.4252,273.858,-1.55252e+231,-3.06616e+245
7.35352,818.468,251.795,-728.192,-24.3617,-273.858,1.16439e+231,5.43337e+245
7.36328,-684.174,232.573,879.516,-21.9143,273.858,-7.76259e+230,-9.62818e+245
7.37305,818.468,211.962,-728.192,-19.9899,-273.858,0,1.70616e+246
7.38281,-684.174,189.927,879.516,-17.792,273.858,-6.21007e+231,-3.02339e+246
7.39258,818.468,166.968,-728.192,-15.893,-273.858,2.48403e+232,5.35758e+246
7.40234,-684.174,143.034,879.516,-14.1257,273.858,-1.86302e+232,-9.49388e+246
7.41211,818.468,118.452,-728.192,-12.599,-273.858,2.48403e+232,1.68236e+247
7.42188,-684.174,93.3485,879.516,-11.3532,273.858,-4.96806e+232,-2.98122e+247
7.43164,818.468,68.1702,-728.192,-10.2386,-273.858,-9.93612e+232,5.28285e+247
7.44141,-684.174,42.7088,879.516,-9.42585,273.858,-1.98722e+233,-9.36146e+247
7.45117,818.468,17.5187,-728.192,-8.93696,-273.858,3.97445e+233,1.65889e+248
7.46094,-684.174,-7.62407,879.516,-8.85505,273.858,7.94889e+233,-2.93964e+248
7.4707,818.468,-32.3674,-728.192,-9.16198,-273.858,7.94889e+233,5.20917e+248
7.48047,-684.174,-56.5225,879.516,-9.59346,273.858,7.94889e+233,-9.23088e+248
7.49023,818.468,-80.12,-728.192,-10.3733,-273.858,3.17956e+234,1.63575e+249
7.5,-684.174,-102.9,879.516,-11.0796,273.858,-6.35911e+234,-2.89863e+249
7.50977,818.468,-124.762,-728.192,-11.8834,-273.858,2.54365e+235,5.13651e+249
7.51953,-684.174,-145.391,879.516,-12.4699,273.858,-5.08729e+235,-9.10213e+249
7.5293,818.468,-164.846,-728.192,-12.7895,-273.858,6.35911e+235,1.61294e+250
7.53906,-684.174,-183.04,879.516,-12.6801,273.858,-1.01746e+236,-2.8582e+250
7.54883,818.468,-199.616,-728.192,-12.3377,-273.858,3.05237e+236,5.06486e+250
7.55859,-684.174,-214.762,879.516,-11.248,273.858,-3.05237e+236,-8.97517e+250
7.56836,818.468,-228.379,-728.192,-9.45414,-273.858,3.05237e+236,1.59044e+251
7.57812,-684.174,-240.358,879.516,-6.99952,273.858,4.06983e+236,-2.81833e+251
7.58789,818.468,-250.679,-728.192,-3.62874,-273.858,-4.06983e+236,4.99422e+251
7.59766,-684.174,-259.608,879.516,0.654819,273.858,8.13967e+236,-8.84998e+251
7.60742,818.468,-266.736,-728.192,6.04072,-273.858,6.51173e+237,1.56826e+252
7.61719,-684.174,-272.358,879.516,12.5665,273.858,-3.25587e+237,-2.77902e+252
7.62695,818.468,-276.346,-728.192,20.3805,-273.858,9.7676e+237,4.92456e+252
7.63672,-684.174,-278.777,879.516,29.507,273.858,-6.51173e+237,-8.72654e+252
7.64648,818.468,-279.502,-728.192,40.0706,-273.858,6.51173e+238,1.54638e+253
7.65625,-684.174,-278.971,879.516,52.1297,273.858,1.04188e+239,-2.74026e+253
7.66602,818.468,-276.753,-728.192,65.6166,-273.858,0,4.85587e+253
7.67578,-684.174,-273.143,879.516,80.566,273.858,-1.56282e+239,-8.60482e+253
7.68555,818.468,-268.194,-728.192,96.9082,-273.858,8.33502e+239,1.52481e+254
7.69531,-684.174,-262.057,879.516,114.358,273.858,-8.33502e+239,-2.70204e+254
7.70508,818.468,-254.618,-728.192,132.819,-273.858,1.25025e+240,4.78814e+254
7.71484,-684.174,-246.379,879.516,152.102,273.858,-3.33401e+240,-8.4848e+254
7.72461,818.468,-236.891,-728.192,171.995,-273.858,3.33401e+240,1.50355e+255
7.73438,-684.174,-226.884,879.516,191.873,273.858,-6.66801e+240,-2.66435e+255
7.74414,818.468,-215.756,-728.192,211.641,-273.858,3.33401e+240,4.72135e+255
7.75391,-684.174,-204.398,879.516,230.845,273.858,-6.66801e+240,-8.36645e+255
7.76367,818.468,-192.224,-728.192,249.193,-273.858,8.00162e+241,1.48257e+256
7.77344,-684.174,-180.002,879.516,266.195,273.858,-1.06688e+242,-2.62719e+256
7.7832,818.468,-167.55,-728.192,281.556,-273.858,2.13376e+242,4.6555e+256
7.79297,-684.174,-155.08,879.516,294.82,273.858,-2.66721e+242,-8.24976e+256
7.80273,818.468,-142.953,-728.192,305.973,-273.858,1.06688e+242,1.46189e+257
7.8125,-684.174,-131.073,879.516,314.702,273.858,-2.13376e+242,-2.59054e+257
7.82227,818.468,-119.678,-728.192,321.225,-273.858,1.28026e+243,4.59056e+257
7.83203,-684.174,-108.815,879.516,325.3,273.858,-1.70701e+243,-8.13469e+257
7.8418,818.468,-99.1154,-728.192,326.799,-273.858,0,1.4415e+258
7.85156,-684.174,-89.7806,879.516,325.893,273.858,-6.82805e+243,-2.55441e+258
7.86133,818.468,-81.6564,-728.192,322.818,-273.858,6.82805e+243,4.52653e+258
7.87109,-684.174,-74.5748,879.516,317.684,273.858,-2.73122e+244,-8.02122e+258
7.88086,818.468,-68.6132,-728.192,310.634,-273.858,2.73122e+244,1.4214e+259
7.89062,-684.174,-63.514,879.516,301.444,273.858,-1.09249e+245,-2.51878e+259
7.90039,818.468,-60.0028,-728.192,290.629,-273.858,-1.09249e+245,4.46339e+259
7.91016,-684.174,-57.1006,879.516,278.204,273.858,-1.63873e+245,-7.90934e+259
7.91992,818.468,-55.1529,-728.192,264.389,-273.858,3.27746e+245,1.40157e+260
7.92969,-684.174,-53.9406,879.516,248.993,273.858,-2.18497e+245,-2.48365e+260
7.93945,818.468,-53.4036,-728.192,232.135,-273.858,2.18497e+246,4.40114e+260
7.94922,-684.174,-53.2056,879.516,214.446,273.858,-3.05896e+246,-7.79902e+260
7.95898,818.468,-53.5432,-728.192,195.479,-273.858,3.49596e+246,1.38202e+261
7.96875,-684.174,-53.9858,879.516,175.804,273.858,0,-2.44901e+261
7.97852,818.468,-54.3163,-728.192,155.237,-273.858,6.99192e+246,4.33975e+261
7.98828,-684.174,-54.7627,879.516,134.229,273.858,-6.99192e+246,-7.69024e+261
7.99805,818.468,-55.2612,-728.192,112.75,-273.858,1.39838e+247,1.36275e+262
8.00781,-684.174,-55.6589,879.516,91.2711,273.858,-5.59354e+247,-2.41485e+262
8.01758,818.468,-55.6522,-728.192,69.7233,-273.858,8.3903e+247,4.27922e+262
8.02734,-684.174,-55.6496,879.516,48.452,273.858,-3.35612e+248,-7.58297e+262
8.03711,818.468,-55.1804,-728.192,27.3563,-273.858,2.23741e+248,1.34374e+263
8.04688,-684.174,-54.717,879.516,6.65501,273.858,-1.34245e+249,-2.38116e+263
8.05664,818.468,-54.2139,-728.192,-13.4299,-273.858,0,4.21953e+263
8.06641,-684.174,-53.2885,879.516,-33.0319,273.858,-2.23741e+249,-7.4772e+263
8.07617,818.468,-52.1545,-728.192,-52.0499,-273.858,8.94966e+248,1.32499e+264
8.08594,-684.174,-50.7366,879.516,-70.4697,273.858,7.15973e+249,-2.34795e+264


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_3.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.80007,-0.855582,-0.00112632,-0.00253315,-0.00800357,2.77556e-17,0.167401
0.00976562,18.9419,2.60102,-0.00473162,-0.0177321,-0.0424716,-1.11022e-16,0.831542
0.0195312,46.7854,33.2606,-0.00239272,-0.0122436,-0.0562753,-2.22045e-16,0.810719
0.0292969,83.3153,74.4479,-0.00374196,0.0168877,-0.0526435,-1.11022e-16,0.306596
0.0390625,128.278,104.897,-0.000641832,-0.00675507,-0.043653,0,-0.205129
0.0488281,171.906,154.896,0.0106584,-0.039686,-0.0169659,0,-0.838477
0.0585937,204.335,188.112,0.0170077,-0.0185764,0.00505196,0,-1.00397
0.0683594,222.857,196.732,0.0131524,-0.0523518,-0.00253017,0,-0.304813
0.078125,235.161,201.131,-0.00377268,0.0050663,-0.0564325,2.22045e-16,1.22589
0.0878906,244.617,215.59,-0.0216453,-0.0194208,-0.109514,-4.44089e-16,2.10191
0.0976562,252.122,230.838,-0.032627,-0.0320866,-0.131538,2.22045e-16,1.66387
0.107422,260.975,244.786,-0.0225483,-0.0350419,-0.126489,4.44089e-16,0.458082
0.117187,272.179,260.183,0.00940615,0.0223762,-0.116981,2.22045e-16,-0.474
0.126953,283.103,255.501,0.0395086,-0.00675507,-0.13866,-2.22045e-16,-0.141788
0.136719,289.953,257.758,0.0388206,0.00591069,-0.215795,4.44089e-16,1.62336
0.146484,291.897,275.143,-0.00198013,0.0367307,-0.343828,8.88178e-16,3.97342
0.15625,290.437,280.396,-0.0571428,-0.0802164,-0.48071,-8.88178e-16,5.36755
0.166016,285.767,269.664,-0.0827026,-0.0194208,-0.584803,3.55271e-15,4.92956
0.175781,278.46,255.076,-0.05464,-0.0358863,-0.697781,0,4.24745
0.185547,271.202,254.25,0.00144705,0.0232206,-0.992849,-1.77636e-15,7.51853
0.195312,265.931,258.093,0.00878056,0.00928822,-1.76055,-3.55271e-15,19.8391
0.205078,258.829,256.899,-0.115854,-0.039686,-3.33735,-7.10543e-15,44.6235
0.214844,249.395,239.385,-0.396855,-0.00886603,-6.03959,1.42109e-14,82.2937
0.224609,237.753,223.683,-0.742299,-0.0312422,-10.0135,-2.84217e-14,128.373
0.234375,224.805,217.755,-0.986159,0.00844384,-15.2045,-5.68434e-14,175.337
0.244141,207.773,209.008,-0.967142,-0.0177321,-21.3675,-2.84217e-14,215.178
0.253906,187.35,196.406,-0.643601,0.0776833,-28.2095,0,243.63
0.263672,167.68,173.07,-0.125029,0.0105548,-35.4726,-5.68434e-14,260.957
0.273437,148.43,153.045,0.372629,-0.0194208,-42.9918,-2.27374e-13,270.795
0.283203,128.794,145.581,0.654292,0.0122436,-50.7328,2.27374e-13,278.369
0.292969,111.07,137.043,0.680477,-0.0223762,-58.7226,0,287.249
0.302734,95.1023,117.327,0.589289,-0.0531962,-66.9469,0,297.206
0.3125,75.7949,96.6101,0.589735,0.0160433,-75.3163,2.27374e-13,305.192
0.322266,50.3819,74.8291,0.800033,-0.0439079,-83.7055,0,308.273
0.332031,25.3906,64.1555,1.14195,0.0249093,-92.0045,0,305.779
0.341797,2.38668,49.8895,1.38039,-0.0278647,-100.113,-2.27374e-13,298.733
0.351562,-20.0567,26.2315,1.27953,0.0240649,-108.023,2.27374e-13,290.443
0.361328,-38.5257,4.78017,0.817997,-0.0105548,-115.795,2.27374e-13,284.363
0.371094,-50.3788,-11.214,0.245927,-0.0168877,-123.462,0,281.217
0.380859,-66.3019,-22.5087,-0.0689969,-0.0185764,-130.957,-4.54747e-13,278.232
0.390625,-92.0609,-41.5494,0.076335,0.028709,-138.197,0,272.667
0.400391,-123.648,-63.9198,0.543366,-0.0569959,-145.063,6.82121e-13,262.355
0.410156,-158.428,-81.7664,0.86854,0.00591069,-151.42,-4.54747e-13,246.519
0.419922,-194.506,-93.8275,0.56033,-0.0350419,-157.197,-9.09495e-13,226.847
0.429687,-220.28,-109.398,-0.505755,-0.00971041,-162.414,9.09495e-13,206.737
0.439453,-230.239,-127.452,-1.88913,-0.0367307,-167.071,0,187.599
0.449219,-230.949,-147.883,-2.79904,0.0358863,-171.148,-9.09495e-13,168.978
0.458984,-230.6,-163.031,-2.57308,0.0240649,-174.613,-9.09495e-13,149.639
0.46875,-233.425,-176.409,-1.15885,-0.039686,-177.419,-4.54747e-13,128.313
0.478516,-243.746,-188.685,0.76084,0.0257537,-179.509,0,104.352
0.488281,-260.485,-209.088,2.15739,-0.0738836,-180.877,-4.54747e-13,78.9512
0.498047,-272.996,-230.978,2.37077,0.0341975,-181.571,0,54.2705
0.507812,-273.865,-242.956,1.65289,0.187453,-181.625,0,31.2199
0.517578,-260.416,-247.408,1.12918,0.390105,-181.065,4.54747e-13,9.68786
0.527344,-237.09,-251.73,2.18911,1.03395,-179.88,0,-11.724
0.537109,-212.85,-250.691,5.68031,2.42887,-178.038,0,-34.3354
0.546875,-196.384,-242.444,11.5961,5.30653,-175.518,9.09495e-13,-58.4903
0.556641,-192.87,-229.662,19.6385,10.7824,-172.329,9.09495e-13,-83.3448
0.566406,-201.581,-225.111,30.4506,20.6878,-168.515,0,-107.439
0.576172,-213.968,-228.75,46.6958,37.2133,-164.139,-2.27374e-13,-129.684
0.585937,-218.606,-227.457,73.0095,62.8331,-159.238,-2.27374e-13,-150.465
0.595703,-212.511,-222.48,114.364,100.039,-153.794,-4.54747e-13,-171.647
0.605469,-200.383,-207.9,173.358,149.958,-147.793,-2.27374e-13,-194.393
0.615234,-185.55,-193.899,247.812,211.933,-141.28,2.27374e-13,-217.626
0.625,-171.788,-189.624,330.15,282.532,-134.359,4.54747e-13,-238.734
0.634766,-164.928,-191.502,409.306,355.723,-127.198,-6.82121e-13,-254.477
0.644531,-161.955,-184.291,474.576,423.773,-120.023,6.82121e-13,-262.001
0.654297,-154.473,-177.067,519.649,479.152,-113.004,-6.82121e-13,-261.504
0.664062,-138.893,-176.284,544.76,517.567,-106.192,2.27374e-13,-256.513
0.673828,-118.201,-169.942,555.865,538.569,-99.5332,1.13687e-13,-251.748
0.683594,-92.9257,-156.794,561.253,546.854,-92.9453,0,-250.233
0.693359,-68.5526,-136.58,567.399,549.862,-86.328,1.13687e-13,-252.944
0.703125,-49.0182,-122.394,576.21,554.389,-79.6711,2.27374e-13,-257.454
0.712891,-34.724,-107.71,585.056,563.702,-73.0354,-1.13687e-13,-260.225
0.722656,-21.8978,-83.646,589.255,576.048,-66.5221,-2.27374e-13,-258.609
0.732422,-7.28638,-68.2519,585.4,585.632,-60.1929,5.68434e-14,-252.751
0.742187,13.1748,-45.9949,573.485,586.344,-54.0549,-5.68434e-14,-244.873
0.751953,40.6938,-35.7906,556.697,575.484,-48.0505,-1.13687e-13,-238.214
0.761719,63.4206,-17.4556,539.152,555.022,-42.0898,0,-235.063
0.771484,75.9282,8.18811,523.133,530.174,-36.2026,5.68434e-14,-233.393
0.78125,79.4022,2.74446,507.63,505.953,-30.4911,0,-229.556
0.791016,78.0307,-5.16057,488.958,484.217,-25.1101,5.68434e-14,-220.106
0.800781,76.6095,-17.0816,463.064,462.349,-20.1976,-5.68434e-14,-203.984
0.810547,77.397,-3.75195,427.966,435.999,-15.8208,-2.84217e-14,-183.151
0.820312,79.2713,7.69854,384.87,402.459,-11.9651,0,-161.394
0.830078,78.9282,4.39893,337.358,362.165,-8.56073,5.68434e-14,-142.155
0.839844,73.4275,-10.1946,289.322,318.474,-5.53337,0,-126.725
0.849609,62.7591,-17.4573,243.002,275.841,-2.84763,0,-113.929
0.859375,50.5049,-2.48508,198.299,234.84,-0.516163,-1.42109e-14,-101.304
0.869141,41.6776,7.25721,153.617,195.127,1.4238,0,-86.8621
0.878906,39.5616,2.41569,107.468,155.05,2.94253,1.42109e-14,-70.1784
0.888672,43.9533,-12.2566,59.6806,113.013,4.03171,2.13163e-14,-52.2543
0.898437,51.6081,-10.5886,11.4539,70.6487,4.69738,2.13163e-14,-34.4141
0.908203,58.0368,0.841195,-35.6299,28.6516,4.943,1.42109e-14,-17.1576
0.917969,60.5392,3.72656,-80.8018,-13.2167,4.76081,7.10543e-15,0.234496
0.927734,60.137,-1.84445,-124.595,-54.6088,4.14759,2.13163e-14,18.9532
0.9375,60.4095,-11.3066,-168.307,-96.7537,3.14171,-7.10543e-15,39.4196
0.947266,64.1624,-2.84517,-212.872,-139.378,1.86008,0,60.6289
0.957031,71.3677,7.25636,-258.021,-180.567,0.502164,0,80.6463
0.966797,78.4242,3.12867,-302.322,-218.808,-0.676674,-1.42109e-14,97.8837
0.976562,79.4837,-7.45355,-344.028,-251.766,-1.41336,0,112.428
0.986328,69.8041,-9.17994,-382.033,-277.968,-1.47798,0,126.434
0.996094,49.0589,-1.56349,-416.148,-298.57,-0.692263,0,143.096
1.00586,21.373,6.4943,-446.478,-314.117,1.07518,0,164.666
1.01562,-6.84307,3.80696,-472.429,-326.882,3.91944,0,190.925
1.02539,-29.9762,-6.8455,-492.213,-338.68,7.89221,0,218.993
1.03516,-45.6588,-7.42393,-503.496,-351.808,12.9688,-2.84217e-14,244.603
1.04492,-55.3856,0.8742,-504.937,-366.294,19.0137,5.68434e-14,264.169
1.05469,-62.4583,3.80526,-497.654,-379.944,25.7787,-5.68434e-14,276.536
1.06445,-69.1814,-3.22853,-485.509,-391.108,32.9489,-2.27374e-13,283.253
1.07422,-75.3628,-7.10488,-473.741,-398.811,40.2239,1.7053e-13,287.304
1.08398,-78.5625,0.065163,-466.593,-405.197,47.4079,2.27374e-13,291.277
1.09375,-76.1803,4.59695,-465.248,-410.948,54.4581,-5.68434e-14,296.076
1.10352,-67.5119,1.83133,-467.381,-418.056,61.4505,-5.68434e-14,300.765
1.11328,-54.4901,-0.556001,-468.641,-425.291,68.4939,-1.13687e-13,303.528
1.12305,-40.6562,0.629204,-465.194,-430.927,75.6417,0,303.086
1.13281,-28.9768,10.0998,-455.797,-434.37,82.8423,5.68434e-13,299.432
1.14258,-19.7286,23.2683,-442.131,-435.021,89.9565,0,293.463
1.15234,-10.2214,29.2586,-427.256,-434.211,96.8394,0,285.97
1.16211,3.66835,38.3586,-413.237,-430.34,103.425,-4.54747e-13,276.789
1.17187,25.8024,64.8968,-399.511,-422.386,109.749,-6.82121e-13,264.669
1.18164,58.798,100.445,-383.086,-410.802,115.912,0,248.051
1.19141,103.47,137.727,-360.433,-398.145,121.999,0,226.243
1.20117,159.019,180.715,-329.859,-384.881,128.002,-2.27374e-13,200.125
1.21094,223.68,232.13,-292.826,-371.01,133.794,0,171.871
1.2207,294.304,292.438,-253.359,-357.709,139.181,1.13687e-12,143.889
1.23047,365.361,355.301,-215.942,-342.101,143.987,2.27374e-13,117.665
1.24023,429.011,409.039,-183.183,-324.335,148.126,2.27374e-13,93.2201
1.25,477.033,451.925,-154.676,-304.164,151.612,0,69.5329
1.25977,503.492,491.412,-127.638,-282.916,154.52,6.82121e-13,45.5056
1.26953,507.803,523.384,-98.786,-259.463,156.904,2.27374e-13,20.8677
1.2793,495.644,537.539,-66.2345,-232.498,158.752,-2.27374e-13,-3.66415
1.28906,477.049,538.991,-30.2928,-201.138,159.98,1.13687e-12,-26.9669
1.29883,461.957,539.771,7.09263,-166.896,160.485,2.27374e-13,-48.3826
1.30859,455.933,542.36,43.6196,-130.992,160.197,-4.54747e-13,-68.1095
1.31836,457.781,544.672,77.6225,-94.8344,159.108,4.54747e-13,-86.8918
1.32812,460.953,545.645,108.134,-59.9352,157.243,4.54747e-13,-105.127
1.33789,458.676,542.517,134.175,-28.2024,154.605,-2.27374e-13,-122.013
1.34766,448.31,536.951,154.044,-1.49836,151.128,-2.27374e-13,-135.486
1.35742,432.806,529.779,165.376,18.655,146.674,4.54747e-13,-143.054
1.36719,418.321,513.271,166.118,32.0574,141.074,0,-142.979
1.37695,409.584,484.695,155.837,39.2693,134.197,-4.54747e-13,-135.035
1.38672,405.902,453.907,136.452,41.9663,125.995,0,-120.453
1.39648,400.591,426.624,111.806,42.5823,116.505,-4.54747e-13,-101.146
1.40625,384.216,398.989,86.2864,41.919,105.83,-2.27374e-13,-78.756
1.41602,350.108,367.928,63.3051,43.4752,94.1063,4.54747e-13,-54.2779
1.42578,298.616,334.32,44.5449,49.952,81.4892,0,-28.59
1.43555,237.328,299.578,30.2665,60.4621,68.1767,-3.41061e-13,-3.28553
1.44531,177.032,263.256,20.2445,71.8874,54.4298,-1.13687e-13,18.9396
1.45508,125.885,222.743,14.4833,82.1273,40.56,-1.7053e-13,34.9061
1.46484,85.3092,177.225,13.1225,88.7283,26.869,-1.13687e-13,42.4581
1.47461,50.0759,132.934,15.6599,89.3214,13.5594,-5.68434e-14,41.9867
1.48437,12.389,94.7885,20.247,83.621,0.663023,7.10543e-15,36.8408
1.49414,-32.7538,58.6789,23.8578,73.5294,-11.962,5.68434e-14,32.1354
1.50391,-84.4187,20.4282,23.5137,61.1448,-24.5464,0,32.4815
1.51367,-136.741,-19.0771,17.9013,48.2274,-37.2857,-1.13687e-13,39.7384
1.52344,-183.166,-58.6323,8.26962,34.1059,-50.2348,1.13687e-13,52.1389
1.5332,-221.045,-97.2786,-2.16745,17.5269,-63.2762,1.13687e-13,65.3978
1.54297,-253.488,-134.34,-10.1368,-0.223762,-76.1773,-1.13687e-13,75.1514
1.55273,-287.242,-170.281,-14.3931,-16.8894,-88.6976,4.54747e-13,79.2808
1.5625,-328.045,-203.489,-16.6106,-30.6727,-100.677,0,78.7404
1.57227,-376.58,-230.808,-20.3846,-41.7919,-112.056,-2.27374e-13,76.4454
1.58203,-427.589,-255.365,-28.8606,-51.5716,-122.814,-6.82121e-13,75.0067
1.5918,-472.629,-280.478,-42.463,-60.2202,-132.887,2.27374e-13,74.812
1.60156,-504.536,-304.207,-58.2206,-68.3187,-142.111,-2.27374e-13,73.7092
1.61133,-520.714,-324.898,-71.2178,-75.0754,-150.251,-6.82121e-13,68.4916
1.62109,-523.308,-342.818,-77.3431,-80.0374,-157.089,6.82121e-13,57.201
1.63086,-516.598,-356.996,-75.6383,-83.1376,-162.528,-4.54747e-13,40.708
1.64062,-503.823,-370.316,-68.7645,-83.7717,-166.638,4.54747e-13,22.5071
1.65039,-485.833,-384.041,-61.2845,-82.4296,-169.613,4.54747e-13,6.82779
1.66016,-462.448,-393.92,-56.8406,-82.7821,-171.66,4.54747e-13,-3.75557
1.66992,-435.213,-399.859,-56.0006,-84.5228,-172.887,-4.54747e-13,-9.71864
1.67969,-409.067,-406.346,-56.0822,-85.0307,-173.256,4.54747e-13,-14.1307
1.68945,-391.18,-411.352,-52.9686,-82.9539,-172.62,1.36424e-12,-20.6935
1.69922,-387.263,-411.321,-43.6447,-77.1146,-170.827,0,-31.5843
1.70898,-397.713,-410.782,-27.7653,-69.5075,-167.813,4.54747e-13,-46.4797
1.71875,-416.425,-410.507,-7.27353,-60.1497,-163.642,-4.54747e-13,-63.3008
1.72852,-433.446,-407.399,15.5695,-48.0015,-158.473,0,-80.0729
1.73828,-440.062,-403.345,40.3128,-31.6796,-152.477,4.54747e-13,-96.5698
1.74805,-433.139,-398.089,69.0803,-11.1045,-145.782,2.27374e-13,-114.575
1.75781,-415.88,-388.718,105.396,13.9442,-138.456,1.13687e-12,-136.557
1.76758,-394.42,-378.028,151.809,44.5725,-130.565,2.27374e-13,-163.656
1.77734,-372.537,-368.152,207.862,81.5155,-122.226,2.27374e-13,-194.325
1.78711,-348.189,-354.867,269.698,126.488,-113.641,-2.27374e-13,-224.565
1.79687,-314.51,-339.271,331.51,178.159,-105.067,2.27374e-13,-249.608
1.80664,-264.859,-325.398,387.836,233.757,-96.7418,0,-266.006
1.81641,-198.705,-310.051,435.262,290.181,-88.8212,-2.27374e-13,-272.864
1.82617,-124.277,-292.424,472.601,344.46,-81.3514,0,-271.566
1.83594,-55.7605,-275.677,499.82,396.331,-74.2992,1.13687e-13,-264.434
1.8457,-6.32336,-258.718,516.824,443.146,-67.6062,-2.27374e-13,-253.375
1.85547,18.9322,-238.962,523.25,483.595,-61.2278,2.27374e-13,-239.503
1.86523,25.7193,-219.238,519.528,515.164,-55.1293,-1.13687e-13,-223.857
1.875,27.205,-198.401,508.309,536.518,-49.25,-2.27374e-13,-208.444
1.88477,36.4597,-173.835,494.878,548.411,-43.4731,1.13687e-13,-196.52
1.89453,59.3189,-147.592,485.701,553.52,-37.6359,0,-191.503
1.9043,91.9259,-121.317,485.54,556.163,-31.5913,0,-195.03
1.91406,124.174,-93.4556,494.761,556.719,-25.2876,5.68434e-14,-205.411
1.92383,146.597,-66.2699,508.588,556.344,-18.8169,8.52651e-14,-217.704
1.93359,156.173,-43.6702,519.056,552.896,-12.3964,0,-225.692
1.94336,157.395,-25.3543,518.74,546.703,-6.2897,0,-224.782
1.95312,158.177,-11.5867,504.172,538.754,-0.71051,0,-214.151
1.96289,163.598,-3.8095,476.974,526.006,4.23368,0,-196.821
1.97266,171.811,-1.5948,442.082,506.349,8.52931,0,-177.586
1.98242,174.97,-3.4621,404.255,479.39,12.1921,-2.84217e-14,-160.086
1.99219,164.526,-8.64806,365.13,448.267,15.2018,-8.52651e-14,-144.848
2.00195,137.384,-14.7607,322.693,415.307,17.487,0,-129.528
2.01172,98.8102,-19.1148,273.425,382.473,18.9755,-2.84217e-14,-111.107
2.02148,60.1899,-21.6849,215.634,349.466,19.6745,-5.68434e-14,-88.5387
2.03125,33.1052,-23.0571,151.65,315.093,19.7227,5.68434e-14,-64.005
2.04102,23.5173,-22.546,87.3124,279.347,19.3672,1.42109e-13,-41.8517
2.05078,29.6079,-20.2792,28.9518,241.999,18.8684,-5.68434e-14,-25.828
2.06055,44.2842,-17.8889,-20.2485,202.66,18.3845,-2.84217e-14,-16.4125
2.07031,60.2747,-15.849,-62.1702,160.843,17.9054,-1.13687e-13,-10.0228
2.08008,74.2223,-12.8625,-102.668,117.937,17.2806,5.68434e-14,-0.739197
2.08984,87.1721,-9.42578,-148.091,76.7743,16.3263,0,16.4322
2.09961,101.555,-6.08809,-201.54,37.95,14.9545,2.84217e-14,42.7373
2.10937,117.254,-2.87606,-261.135,0.9208,13.248,0,75.0053
2.11914,129.892,0.882239,-321.266,-35.4042,11.4469,0,107.49
2.12891,132.733,4.34773,-375.891,-71.5856,9.85969,-2.84217e-14,135.018
2.13867,120.883,7.59995,-421.726,-106.394,8.76322,5.68434e-14,155.498
2.14844,94.7508,9.49983,-459.346,-140.151,8.34837,-2.84217e-14,170.334
2.1582,60.1781,9.61408,-491.659,-173.629,8.73592,2.84217e-14,182.701
2.16797,25.0649,8.59601,-520.944,-205.138,10.0339,0,194.998
2.17773,-5.17678,8.01716,-546.557,-232.356,12.3802,0,207.247
2.1875,-30.1038,7.23817,-564.822,-256.088,15.9252,-5.68434e-14,217.425
2.19727,-52.8817,6.3352,-571.174,-277.688,20.7573,2.84217e-14,223.364
2.20703,-76.1066,4.66,-563.083,-297.867,26.8138,1.7053e-13,224.768
2.2168,-97.9773,2.25066,-541.859,-316.328,33.8413,-1.42109e-13,223.882
2.22656,-111.899,-0.353319,-512.243,-332.803,41.4369,-3.41061e-13,224.314
2.23633,-110.237,-3.39694,-480.183,-347.042,49.1574,-5.68434e-14,228.834
2.24609,-89.8861,-6.40205,-450.324,-359.829,56.6406,-5.68434e-14,237.664
2.25586,-55.778,-8.33875,-424.782,-370.915,63.6794,1.13687e-13,248.426
2.26562,-19.492,-9.11266,-403.721,-378.93,70.2216,0,257.755
2.27539,6.65974,-8.84947,-386.951,-384.541,76.3145,-4.54747e-13,263.421
2.28516,16.6088,-7.28937,-375.056,-389.1,82.0429,2.27374e-13,265.474
2.29492,14.1506,-5.05267,-369.058,-392.827,87.4993,-2.27374e-13,265.654
2.30469,10.777,-1.91469,-368.806,-395.139,92.7942,1.13687e-13,265.507
2.31445,18.9651,4.11923,-371.411,-394.586,98.0749,4.54747e-13,264.642
2.32422,45.1177,13.2408,-371.166,-391.742,103.515,4.54747e-13,260.407
2.33398,86.597,25.6463,-361.45,-387.165,109.258,0,249.328
2.34375,134.6,43.5974,-337.721,-382.006,115.342,4.54747e-13,229.362
2.35352,180.771,67.5067,-299.788,-374.759,121.651,2.27374e-13,201.424
2.36328,222.973,95.9868,-251.922,-365.392,127.937,2.27374e-13,169.124
2.37305,266.241,129.634,-200.628,-354.909,133.904,2.27374e-13,136.829
2.38281,318.202,168.962,-151.443,-343.825,139.314,-2.27374e-13,107.363
2.39258,382.04,211.924,-106.711,-331.42,144.048,6.82121e-13,80.8682
2.40234,451.827,257.603,-65.6331,-316.817,148.093,0,55.5471
2.41211,513.618,304.528,-26.3508,-301.326,151.461,-9.09495e-13,29.7016
2.42187,551.952,348.407,11.5406,-285.663,154.104,2.27374e-13,3.54219
2.43164,557.901,388.09,45.9256,-269.822,155.894,2.27374e-13,-20.5851
2.44141,533.768,423.777,73.3754,-252.866,156.671,-4.54747e-13,-39.7891
2.45117,491.692,453.832,91.8261,-234.132,156.352,6.82121e-13,-52.9455
2.46094,447.257,477.827,102.799,-213.589,155.001,0,-62.0339
2.4707,412.197,497.073,111.42,-192.65,152.818,0,-71.3888
2.48047,390.533,510.941,123.911,-170.49,150.033,-2.27374e-13,-85.151
2.49023,379.884,519.564,143.92,-147.156,146.767,-2.27374e-13,-104.478
2.5,376.159,524.809,169.952,-123.405,142.936,-2.27374e-13,-126.345
2.50977,377.778,527.405,195.567,-100.874,138.272,-4.54747e-13,-144.801
2.51953,386.298,527.585,212.337,-80.417,132.441,-4.54747e-13,-153.993
2.5293,403.218,526.656,213.866,-62.5456,125.196,2.27374e-13,-151.12
2.53906,425.735,523.9,198.558,-47.9547,116.478,2.27374e-13,-137.524
2.54883,445.083,516.721,169.665,-36.7607,106.416,0,-117.374
2.55859,449.269,504.08,132.894,-30.231,95.2228,-2.27374e-13,-94.9312
2.56836,428.813,485.566,93.3272,-27.2812,83.0883,2.27374e-13,-72.2689
2.57812,381.79,460.256,53.6699,-26.1341,70.1265,-1.13687e-13,-48.9388
2.58789,314.737,428.77,14.7653,-26.3916,56.4173,2.27374e-13,-23.6512
2.59766,238.727,392.361,-22.3387,-27.6835,42.1082,2.27374e-13,3.35423
2.60742,163.222,352.063,-54.5698,-28.9227,27.4932,0,29.0696
2.61719,91.7906,309.688,-76.8508,-28.7475,13.0021,-2.84217e-14,48.6412
2.62695,22.5001,267.087,-84.217,-27.6282,-0.911744,0,57.9721
2.63672,-47.6042,223.997,-74.7551,-25.1305,-13.9289,0,56.3198
2.64648,-117.446,180.434,-51.4176,-22.3808,-25.9788,0,47.1363
2.65625,-180.329,136.402,-21.4142,-19.8278,-37.2462,-1.7053e-13,36.523
2.66602,-227.405,91.356,6.58998,-17.5053,-48.0688,0,30.225
2.67578,-254.082,45.3974,25.8638,-15.4075,-58.787,-1.13687e-13,31.0211
2.68555,-264.855,-0.0964751,33.6746,-14.4394,-69.6267,4.54747e-13,38.0502
2.69531,-272.725,-43.9029,31.0501,-14.4504,-80.6642,-1.13687e-13,48.2909
2.70508,-292.855,-85.3792,20.7724,-14.4584,-91.8662,-2.27374e-13,58.9869
2.71484,-334.083,-123.725,5.19137,-14.1721,-103.147,-2.27374e-13,69.2702
2.72461,-393.63,-159.138,-14.6538,-13.5996,-114.392,0,79.9158
2.73437,-458.533,-192.058,-38.233,-12.9841,-125.422,2.27374e-13,91.583
2.74414,-513.09,-222.395,-63.9771,-12.0937,-135.949,-1.36424e-12,103.022
2.75391,-547.653,-250.424,-88.4643,-11.6099,-145.569,-9.09495e-13,110.768
2.76367,-563.18,-276.677,-107.232,-10.8267,-153.836,2.27374e-13,110.77
2.77344,-568.708,-300.61,-116.819,-10.3716,-160.388,-6.82121e-13,100.921
2.7832,-573.616,-320.975,-116.625,-10.9673,-165.072,-4.54747e-13,82.7469
2.79297,-580.017,-337.386,-109.169,-11.8235,-167.975,4.54747e-13,60.9315
2.80273,-580.615,-349.948,-98.4206,-11.8636,-169.364,-9.09495e-13,40.8349
2.8125,-563.683,-359.132,-87.2633,-11.2949,-169.543,9.09495e-13,25.5492
2.82227,-522.017,-366.455,-75.8232,-10.5037,-168.733,-4.54747e-13,14.4161
2.83203,-459.913,-372.751,-61.8813,-8.93358,-167.024,0,3.9881
2.8418,-393.291,-377.026,-43.1036,-7.00627,-164.428,4.54747e-13,-9.23977
2.85156,-342.482,-379.486,-19.4762,-4.56009,-160.974,4.54747e-13,-26.23
2.86133,-321.913,-380.09,5.9404,-1.46501,-156.765,4.54747e-13,-44.7723
2.87109,-332.937,-378.016,28.7376,2.00583,-151.959,-2.27374e-13,-61.3084
2.88086,-364.029,-373.232,46.4138,6.19651,-146.67,2.27374e-13,-73.9656
2.89062,-397.863,-367.343,60.9825,11.9003,-140.874,4.54747e-13,-84.6294
2.90039,-420.52,-359.469,78.9678,19.3465,-134.401,4.54747e-13,-98.4493
2.91016,-427.039,-350.161,108.41,28.5203,-127.034,0,-120.876
2.91992,-420.325,-340.889,154.469,40.2138,-118.668,0,-154.047
2.92969,-405.034,-330.85,216.25,55.2151,-109.446,-2.27374e-13,-194.882
2.93945,-381.376,-319.222,286.821,73.8561,-99.7749,-2.27374e-13,-236.22
2.94922,-343.561,-307.036,356.457,97.0585,-90.2023,2.27374e-13,-270.376
2.95898,-284.106,-293.843,417.116,124.683,-81.2257,1.13687e-13,-292.898
2.96875,-200.893,-278.58,465.433,156.505,-73.1358,1.13687e-13,-304.182
2.97852,-101.786,-263.788,502.526,191.825,-65.9774,1.13687e-13,-308.013
2.98828,-3.14061,-249.517,531.048,230.704,-59.6364,0,-308.148
2.99805,77.2967,-234.338,551.742,270.798,-53.9804,0,-305.35
3.00781,128.722,-218.853,562.032,311.143,-48.9529,1.13687e-13,-296.966
3.01758,151.598,-204.117,557.772,350.137,-44.5605,-5.68434e-14,-279.355
3.02734,155.38,-187.916,537.022,386.226,-40.7684,0,-251.535
3.03711,151.492,-171.686,503.234,417.878,-37.3898,-1.13687e-13,-217.454
3.04687,146.506,-156.213,465.475,443.693,-34.0605,-2.84217e-14,-185.176
3.05664,140.083,-139.736,435.133,462.667,-30.3376,2.84217e-14,-163.232
3.06641,128.695,-122.47,420.851,474.85,-25.876,5.68434e-14,-156.315
3.07617,111.907,-106.375,424.562,481.262,-20.5846,-2.84217e-14,-162.909
3.08594,96.0486,-89.7667,440.902,482.366,-14.6716,8.52651e-14,-176.278
3.0957,91.9603,-73.269,460.136,479.259,-8.55535,2.84217e-14,-188.08
3.10547,107.819,-58.5989,472.698,473.397,-2.69869,0,-192.307
3.11523,141.888,-45.7487,472.627,465.793,2.53681,0,-187.2
3.125,180.614,-34.7894,458.18,456.488,6.94212,0,-174.285
3.13477,204.203,-27.7307,429.922,445.32,10.4134,2.84217e-14,-155.656
3.14453,196.853,-24.0367,388.244,432.435,12.8676,5.68434e-14,-131.72
3.1543,155.437,-22.3175,332.41,417.066,14.2024,-2.84217e-14,-101.119
3.16406,91.1853,-23.3334,261.88,399.173,14.3396,0,-62.8332
3.17383,23.2206,-26.9407,178.768,378.267,13.3238,-5.68434e-14,-18.7542
3.18359,-31.9191,-30.6588,89.2854,354.465,11.3975,0,25.4414
3.19336,-68.1073,-35.433,2.60122,327.813,8.9846,4.9738e-14,62.1565
3.20312,-89.9768,-40.4539,-72.6388,298.973,6.56968,-2.84217e-14,85.5761
3.21289,-106.04,-43.8086,-132.133,268.672,4.53447,1.42109e-14,94.8953
3.22266,-119.739,-46.2585,-177.655,237.545,3.0423,-1.42109e-14,94.9086
3.23242,-124.976,-48.1419,-215.5,206.046,2.0346,0,93.4413
3.24219,-109.608,-48.6285,-252.59,174.132,1.33278,1.42109e-14,97.1691
3.25195,-64.8112,-48.1119,-292.699,141.702,0.774514,0,108.431
3.26172,5.99385,-48.5401,-335.167,108.642,0.298759,0,124.974
3.27148,85.0624,-48.2727,-376.75,75.0247,-0.0625342,0,142.581
3.28125,147.169,-47.9037,-415.055,40.7402,-0.257293,-2.84217e-14,158.609
3.29102,171.656,-48.6344,-450.928,6.59421,-0.275315,0,173.864
3.30078,152.47,-49.2903,-487.889,-27.1072,-0.134687,0,191.481
3.31055,100.136,-49.3483,-528.845,-60.2801,0.210538,0,213.598
3.32031,34.7228,-49.7947,-572.372,-92.2312,0.975982,0,238.29
3.33008,-25.4884,-50.0638,-611.381,-122.934,2.57541,0,259.162
3.33984,-72.443,-49.0889,-635.548,-152.168,5.52149,0,268.26
3.34961,-108.897,-48.3928,-636.393,-180.13,10.2297,0,260.656
3.35937,-141.615,-47.6722,-611.993,-206.939,16.8254,1.42109e-13,237.804
3.36914,-172.565,-46.1379,-568.347,-232.143,25.0624,5.68434e-14,207.388
3.37891,-194.601,-44.9557,-516.46,-255.634,34.4014,-1.7053e-13,179.595
3.38867,-194.821,-43.9774,-466.869,-276.804,44.2021,0,162.039
3.39844,-163.312,-42.0729,-424.999,-295.241,53.9213,1.13687e-13,156.43
3.4082,-101.187,-40.0803,-390.132,-310.675,63.2119,-1.13687e-13,158.941
3.41797,-22.2197,-37.836,-358.386,-323.238,71.8912,-3.41061e-13,163.804
3.42773,53.3253,-34.4894,-327.451,-333.785,79.8335,-2.27374e-13,167.587
3.4375,108.816,-29.9995,-299.674,-342.766,86.8904,2.27374e-13,171.232
3.44727,138.9,-25.6196,-281.236,-350.502,92.9124,-3.41061e-13,178.527
3.45703,150.04,-19.9534,-277.84,-356.983,97.8663,0,192.19
3.4668,154.178,-13.1083,-289.745,-362.401,101.961,6.82121e-13,210.354
3.47656,160.326,-5.58074,-309.548,-366.251,105.677,-2.27374e-13,226.071
3.48633,170.012,3.5425,-324.416,-368.383,109.644,2.27374e-13,230.36
3.49609,179.449,15.3036,-321.642,-368.739,114.407,0,216.995
3.50586,186.247,28.8545,-294.273,-367.624,120.211,2.27374e-13,185.966
3.51562,195.113,45.0864,-243.566,-364.912,126.899,0,143.428
3.52539,217.608,64.9861,-177.097,-360.445,133.994,-2.27374e-13,98.2164
3.53516,265.329,87.8524,-104.088,-354.258,140.899,6.82121e-13,57.2331
3.54492,340.871,113.351,-31.1202,-346.431,147.095,-6.82121e-13,22.6312
3.55469,432.943,142.763,39.1733,-336.236,152.249,0,-7.58078
3.56445,519.661,174.768,106.083,-323.663,156.175,-4.54747e-13,-36.2627
3.57422,578.644,208.881,167.515,-308.943,158.738,6.82121e-13,-63.7296
3.58398,597.903,245.407,218.265,-292.168,159.776,2.27374e-13,-86.7288
3.59375,580.76,282.491,251.531,-273.981,159.126,-6.82121e-13,-100.572
3.60352,541.857,318.774,262.844,-255.159,156.724,2.27374e-13,-102.905
3.61328,497.185,353.586,253.743,-235.525,152.717,-2.27374e-13,-96.3597
3.62305,454.956,385.979,232.429,-215.309,147.471,6.82121e-13,-88.0539
3.63281,413.438,413.303,210.579,-194.905,141.466,-4.54747e-13,-86.0238
3.64258,366.892,436.459,197.993,-174.155,135.108,2.27374e-13,-94.7946
3.65234,314.968,454.782,198.249,-153.176,128.571,4.54747e-13,-112.929
3.66211,268.276,467.234,207.871,-133.045,121.765,-4.54747e-13,-134.092
3.67188,245.277,474.949,219.258,-113.811,114.427,4.54747e-13,-150.842
3.68164,261.625,478.636,225.218,-95.8874,106.283,-4.54747e-13,-158.59
3.69141,318.584,477.776,222.101,-79.7913,97.166,-2.27374e-13,-157.156
3.70117,398.375,473.712,209.724,-65.8754,87.0311,-6.82121e-13,-149.139
3.71094,470.216,467.739,188.706,-54.1503,75.8785,1.13687e-13,-136.559
3.7207,504.114,458.976,157.728,-45.0905,63.6716,-2.27374e-13,-118.475
3.73047,484.431,448.095,113.24,-38.9548,50.3357,0,-91.5283
3.74023,415.316,435.725,52.2918,-35.679,35.8617,-5.68434e-14,-53.2046
3.75,315.275,420.524,-23.3216,-35.1428,20.4532,0,-5.50982
3.75977,204.973,402.261,-104.695,-37.1596,4.60765,2.84217e-14,43.7712
3.76953,96.394,381.652,-177.448,-40.8758,-10.9511,-2.84217e-14,83.5785
3.7793,-9.91858,357.969,-227.052,-45.5241,-25.4794,-1.13687e-13,104.674
3.78906,-118.627,331.217,-245.021,-50.4181,-38.4607,5.68434e-14,104.303
3.79883,-229.679,302.711,-232.386,-54.7139,-49.7595,0,87.5157
3.80859,-332.43,272.439,-198.443,-57.8073,-59.6038,0,64.2815
3.81836,-408.596,240.135,-155.661,-59.6785,-68.4168,2.27374e-13,44.2304
3.82812,-442.504,207.616,-113.98,-60.7141,-76.6121,-1.13687e-13,32.297
3.83789,-431.841,174.538,-77.9437,-60.4608,-84.4739,4.54747e-13,27.8711
3.84766,-391.467,141.094,-48.0131,-58.8831,-92.1776,0,27.6278
3.85742,-347.278,107.889,-24.5327,-56.6375,-99.9007,-2.27374e-13,29.7261
3.86719,-323.656,75.2197,-10.9952,-54.3559,-107.907,0,36.1838
3.87695,-332.21,42.0944,-13.8358,-51.393,-116.505,-4.54747e-13,51.5903
3.88672,-368.532,9.47402,-38.5219,-48.5702,-125.877,2.27374e-13,78.9686
3.89648,-418.264,-22.2003,-84.4924,-45.2733,-135.866,-2.27374e-13,115.731
3.90625,-467.662,-53.8183,-142.59,-41.6268,-145.882,2.27374e-13,152.805
3.91602,-511.165,-83.5889,-197.225,-37.2221,-155,-9.09495e-13,177.98
3.92578,-551.09,-111.79,-232.505,-32.4058,-162.23,-4.54747e-13,181.714
3.93555,-590.448,-138.473,-238.931,-26.7636,-166.842,0,161.896
3.94531,-624.981,-163.784,-216.806,-20.9323,-168.565,4.54747e-13,124.631
3.95508,-641.137,-186.883,-174.518,-14.8658,-167.589,4.54747e-13,80.5878
3.96484,-622.437,-209.249,-123.024,-8.43624,-164.381,-4.54747e-13,39.2754
3.97461,-560.452,-230.285,-70.1629,-2.05312,-159.463,2.27374e-13,4.81959
3.98438,-462.893,-249.73,-18.2273,4.43808,-153.262,0,-24.3184
3.99414,-352.733,-267.886,34.1327,10.8925,-146.113,0,-51.9433
4.00391,-258.103,-284.603,87.5926,17.4445,-138.351,6.82121e-13,-79.7552
4.01367,-198.921,-298.511,138.907,23.6225,-130.389,9.09495e-13,-105.24
4.02344,-178.553,-310.682,181.313,30.0216,-122.671,6.82121e-13,-123.34
4.0332,-185.538,-321.042,208.47,36.5331,-115.52,-2.27374e-13,-130.681
4.04297,-203.707,-329.08,219.232,43.4798,-108.971,-6.82121e-13,-129.242
4.05273,-223.387,-335.231,219.814,50.9142,-102.703,2.27374e-13,-126.672
4.0625,-245.823,-340.197,221.613,58.8113,-96.1564,-4.54747e-13,-132.72
4.07227,-277.797,-343.044,235.831,67.3426,-88.7863,-4.54747e-13,-153.933
4.08203,-320.569,-344.22,268.167,76.6363,-80.3134,-2.27374e-13,-190.015
4.0918,-361.582,-344.001,316.793,87.2793,-70.8476,-1.13687e-13,-234.182
4.10156,-375.928,-341.746,374.562,99.2906,-60.822,-1.13687e-13,-277.185
4.11133,-338.04,-337.758,433.591,113.299,-50.7987,-5.68434e-14,-312.264
4.12109,-236.871,-332.642,488.908,129.721,-41.2751,-5.68434e-14,-337.749
4.13086,-84.8598,-326.441,538.781,148.227,-32.5989,-2.84217e-13,-355.795
4.14062,85.5566,-319.047,581.892,168.859,-25.0147,-1.13687e-13,-368.459
4.15039,236.393,-311.303,614.014,191.461,-18.7596,5.68434e-14,-374.262
4.16016,341.059,-302.754,627.295,215.975,-14.096,-5.68434e-14,-367.999
4.16992,393.818,-293.019,613.43,241.489,-11.2191,5.68434e-14,-344.246
4.17969,406.695,-282.522,569.105,267.943,-10.0828,0,-302.238
4.18945,396.971,-270.847,500.106,294.282,-10.2647,-2.84217e-14,-248.614
4.19922,374.267,-258.059,420.99,319.702,-10.99,0,-195.762
4.20898,336.062,-244.467,349.895,343.416,-11.3409,-2.84217e-14,-156.366
4.21875,274.236,-230.156,301.19,364.436,-10.5624,-2.84217e-14,-137.392
4.22852,187.395,-215.059,280.163,382.041,-8.30571,2.84217e-14,-137.203
4.23828,89.4973,-199.184,282.653,395.48,-4.68563,2.84217e-14,-147.543
4.24805,7.67999,-183.03,299.383,405.063,-0.138132,0,-158.951
4.25781,-30.4354,-166.272,321.774,410.169,4.81458,0,-165.934
4.26758,-12.2969,-148.989,345.251,411.461,9.73985,2.84217e-14,-168.533
4.27734,51.1796,-132.388,368.05,409.203,14.315,5.68434e-14,-169.461
4.28711,130.053,-115.895,386.893,404.034,18.2161,5.68434e-14,-169.146
4.29687,190.168,-100.199,393.31,396.36,20.9994,0,-162.562
4.30664,209.336,-85.9318,374.137,386.96,22.1093,5.68434e-14,-140.545
4.31641,185.278,-73.3033,316.864,375.864,21.0564,1.13687e-13,-95.1941
4.32617,131.448,-62.2797,216.991,362.955,17.6833,-2.84217e-14,-25.9599
4.33594,64.8724,-53.0689,82.7253,348.774,12.3533,1.42109e-14,57.7391
4.3457,-4.95476,-46.1058,-66.37,332.794,5.92564,2.84217e-14,139.498
4.35547,-78.4736,-40.528,-206.593,315.186,-0.496184,0,203.091
4.36523,-158.851,-36.9385,-319.377,295.552,-5.92457,-5.68434e-14,239.681
4.375,-241.409,-34.698,-397.533,274.062,-9.76854,-5.68434e-14,250.879
4.38477,-308.572,-33.289,-445.288,250.285,-11.9023,0,246.081
4.39453,-335.407,-32.4626,-472.831,224.747,-12.5198,-5.68434e-14,236.126
4.4043,-303.203,-31.9146,-489.31,198.237,-11.8991,0,227.506
4.41406,-212.419,-31.1923,-498.828,170.801,-10.2415,0,220.699
4.42383,-86.0733,-30.0676,-501.523,142.974,-7.67416,5.68434e-14,213.185
4.43359,39.4433,-29.1681,-498.125,115.167,-4.37863,-2.84217e-14,204.437
4.44336,130.935,-28.0472,-493.935,87.3886,-0.709625,0,198.864
4.45312,172.321,-26.8205,-498.691,59.9175,2.8281,0,204.227
4.46289,167.701,-25.9666,-521.79,32.8562,5.77395,-2.84217e-14,226.37
4.47266,132.667,-25.0679,-565.855,6.06436,7.97646,0,263.875
4.48242,80.7941,-23.9423,-623.081,-20.3218,9.76134,0,306.577
4.49219,15.1922,-23.2403,-677.219,-46.1291,11.8786,0,339.413
4.50195,-68.9491,-22.6039,-710.447,-71.296,15.2345,0,349.583
4.51172,-173.05,-21.9163,-711.206,-95.4833,20.5424,-5.68434e-14,332.708
4.52148,-283.972,-21.4247,-678.432,-118.321,28.0749,5.68434e-14,294.285
4.53125,-372.352,-21.1649,-620.022,-139.887,37.628,-2.84217e-14,245.772
4.54102,-403.537,-20.7155,-547.094,-160.029,48.6784,-1.13687e-13,198.061
4.55078,-355.386,-20.4223,-468.179,-178.561,60.6036,0,156.65
4.56055,-231.863,-20.4007,-387.173,-195.493,72.8197,4.54747e-13,121.411
4.57031,-63.3314,-20.1921,-305.903,-211.119,84.7781,4.54747e-13,90.5307
4.58008,107.361,-20.1244,-228.71,-225.447,95.8842,0,65.2427
4.58984,244.865,-20.0986,-164.9,-238.489,105.465,0,51.4669
4.59961,335.404,-19.6873,-126.406,-250.333,112.884,-4.54747e-13,56.7405
4.60937,386.94,-18.6358,-121.523,-260.876,117.777,4.54747e-13,84.3329
4.61914,416.616,-17.0702,-148.679,-269.755,120.287,2.27374e-13,128.688
4.62891,434.932,-14.3041,-194.633,-277.146,121.125,-4.54747e-13,175.743
4.63867,437.898,-9.85104,-238.876,-283.176,121.395,4.54747e-13,208.531
4.64844,412.509,-4.09004,-262.027,-287.834,122.232,-2.27374e-13,214.94
4.6582,351.378,3.67705,-253.389,-291.34,124.44,-2.27374e-13,192.914
4.66797,265.642,13.7354,-213.326,-293.798,128.298,0,149.994
4.67773,186.094,26.0089,-149.545,-295.016,133.607,-2.27374e-13,97.7247
4.6875,150.235,40.52,-70.3324,-295.131,139.894,9.09495e-13,44.7805
4.69727,182.586,57.8495,20.339,-294.014,146.63,4.54747e-13,-6.62163
4.70703,280.476,77.37,122.43,-291.718,153.292,4.54747e-13,-58.8706
4.7168,414.366,99.4391,234.706,-288.015,159.298,6.82121e-13,-113.357
4.72656,542.609,123.882,348.973,-283.152,163.891,-4.54747e-13,-165.495
4.73633,631.477,150.623,448.545,-277.318,166.153,0,-204.392
4.74609,668.318,178.995,513.129,-270.423,165.2,4.54747e-13,-217.956
4.75586,660.747,208.695,527.909,-262.966,160.515,4.54747e-13,-200.395
4.76562,624.289,239.126,491.488,-254.258,152.214,0,-157.103
4.77539,568.348,269.05,417.644,-244.971,141.089,-2.27374e-13,-103.441
4.78516,490.847,298.077,329.516,-234.483,128.362,-4.54747e-13,-57.7423
4.79492,385.087,325.359,249.466,-223.33,115.26,2.27374e-13,-32.6665
4.80469,253.167,350.095,190.466,-211.198,102.636,4.54747e-13,-30.0713
4.81445,115.21,371.597,153.661,-198.308,90.8105,0,-42.2999
4.82422,6.15674,389.56,132.677,-184.936,79.6817,3.41061e-13,-58.5823
4.83398,-39.5679,403.31,120.903,-171.301,68.9872,-1.13687e-13,-72.0258
4.84375,-6.51753,412.489,116.375,-157.518,58.5194,-1.13687e-13,-82.526
4.85352,91.9038,417.625,120.973,-143.604,48.1603,0,-93.9493
4.86328,218.744,418.771,134.952,-130.158,37.7469,-1.7053e-13,-108.029
4.87305,330.876,415.895,151.39,-117.176,26.9102,-5.68434e-14,-119.77
4.88281,397.708,410.178,155.399,-104.948,15.0602,-2.84217e-14,-118.141
4.89258,410.046,401.782,129.777,-93.8706,1.58728,0,-92.139
4.90234,374.989,391.014,64.2318,-84.0618,-13.8046,5.68434e-14,-38.4448
4.91211,302.327,378.52,-37.4564,-75.7957,-30.8312,5.68434e-14,34.4771
4.92187,193.509,364.333,-157.035,-69.261,-48.6023,-1.13687e-13,108.848
4.93164,41.841,348.563,-268.769,-64.3028,-65.8772,-2.27374e-13,165.45
4.94141,-156.028,331.153,-349.922,-60.6508,-81.475,-4.54747e-13,192.236
4.95117,-386.124,312.351,-388.806,-58.2418,-94.6255,0,188.621
4.96094,-612.2,291.851,-386.308,-56.9617,-105.095,2.27374e-13,163.255
4.9707,-684.174,269.575,-351.124,-55.8214,-113.072,2.27374e-13,127.368
4.98047,-684.174,246.229,-292.862,-55.0652,-118.935,-2.27374e-13,88.4605
4.99023,-684.174,221.525,-218.057,-54.182,-123.095,0,48.5043
5,-684.174,195.668,-131.463,-53.2333,-125.988,0,7.34544
5.00977,-604.643,169.717,-40.7924,-52.1386,-128.201,0,-31.8562
5.01953,-477.347,143.188,39.7764,-50.5516,-130.541,-9.09495e-13,-59.8601
5.0293,-386.851,116.777,91.2762,-48.8514,-133.945,6.82121e-13,-64.0837
5.03906,-334.595,90.6079,97.1081,-46.8582,-139.177,-2.27374e-13,-35.6711
5.04883,-307.722,65.0238,51.7826,-45.099,-146.475,6.82121e-13,23.6388
5.05859,-296.567,39.6403,-34.3194,-43.6453,-155.336,9.09495e-13,99.6817
5.06836,-305.896,14.9376,-137.645,-42.5987,-164.599,4.54747e-13,170.868
5.07812,-351.477,-8.95145,-230.552,-41.813,-172.789,4.54747e-13,217.405
5.08789,-444.314,-32.8629,-291.72,-41.2739,-178.562,0,229.367
5.09766,-574.091,-55.9314,-312.097,-40.9737,-181.031,4.54747e-13,208.951
5.10742,-684.174,-77.9544,-293.66,-40.7521,-179.833,0,166.112
5.11719,-684.174,-99.4933,-242.977,-40.2429,-174.99,4.54747e-13,110.992
5.12695,-684.174,-119.996,-164.808,-39.2989,-166.72,-9.09495e-13,48.4841
5.13672,-680.699,-139.092,-60.4902,-38.0099,-155.37,-2.27374e-13,-21.5438
5.14648,-511.551,-157.322,67.9847,-36.3271,-141.512,-6.82121e-13,-99.0682
5.15625,-322.236,-174.571,211.742,-34.0671,-126.096,-6.82121e-13,-178.131
5.16602,-158.321,-190.571,352.174,-31.6158,-110.474,-4.54747e-13,-245.421
5.17578,-43.7861,-205.841,464.936,-28.715,-96.1716,-1.13687e-13,-285.174
5.18555,22.3356,-220.175,529.588,-25.4193,-84.4562,1.13687e-13,-287.78
5.19531,53.8258,-233.402,539.436,-21.6859,-75.8995,0,-256.586
5.20508,60.0426,-245.976,505.438,-17.6426,-70.1801,0,-208.07
5.21484,36.7861,-257.654,451.41,-12.8642,-66.2469,-2.27374e-13,-164.703
5.22461,-27.9556,-268.087,403.078,-7.32249,-62.7683,-2.27374e-13,-144.489
5.23437,-137.757,-277.516,377.335,-0.80512,-58.6307,-1.13687e-13,-153.366
5.24414,-273.465,-286.212,377.743,6.84922,-53.2411,5.68434e-14,-184.806
5.25391,-392.644,-293.336,398.102,15.7777,-46.522,2.27374e-13,-226.288
5.26367,-445.45,-299.453,430.675,26.1717,-38.687,-2.27374e-13,-267.919
5.27344,-398.308,-304.816,472.781,38.0023,-30.005,0,-307.342
5.2832,-250.979,-308.752,527.047,51.5374,-20.7362,-5.68434e-14,-347.879
5.29297,-36.4623,-311.538,595.339,66.9782,-11.265,0,-391.734
5.30273,195.962,-313.156,671.167,84.4802,-2.28657,0,-433.612
5.3125,403.554,-313.45,736.758,104.045,5.16148,-5.68434e-14,-459.918
5.32227,564.627,-312.008,768.054,125.567,9.93936,0,-454.861
5.33203,676.979,-309.262,745.534,148.931,11.2444,0,-409.872
5.3418,743.876,-305.204,664.593,174.087,9.02203,0,-330.246
5.35156,759.859,-299.389,539.11,200.397,4.10422,0,-234.393
5.36133,708.312,-292.556,395.914,227.637,-2.0239,0,-145.805
5.37109,573.816,-284.358,263.435,255.013,-7.71977,0,-82.5118
5.38086,360.861,-274.393,161.186,282.158,-11.6863,-2.84217e-14,-50.3091
5.39062,104.778,-263.285,95.7693,308.117,-13.2433,-1.42109e-14,-43.4463
5.40039,-135.122,-251.265,64.4409,332.355,-12.2885,2.84217e-14,-51.4814
5.41016,-298.648,-237.591,62.2786,354.328,-9.06477,-1.42109e-14,-67.0526
5.41992,-351.346,-223.022,86.9605,373.381,-3.94819,1.42109e-14,-89.0664
5.42969,-298.823,-207.718,137.471,389.084,2.5851,0,-119.366
5.43945,-180.264,-191.58,207.987,401.371,9.825,0,-155.807
5.44922,-45.668,-175.074,282.215,409.913,16.6937,-2.84217e-14,-187.451
5.45898,68.6035,-158.93,333.712,414.88,21.8078,5.68434e-14,-196.263
5.46875,151.018,-142.663,333.836,416.238,23.8078,0,-165.216
5.47852,207.457,-126.936,263.678,414.404,21.8372,-5.68434e-14,-88.0157
5.48828,242.786,-111.801,123.176,409.648,15.9211,-2.84217e-14,25.8141
5.49805,246.501,-97.6015,-68.1044,402.318,7.02685,0,154.063
5.50781,194.341,-84.3907,-279.05,392.755,-3.23969,0,271.545
5.51758,66.0307,-72.7871,-479.14,381.028,-13.1422,5.68434e-14,360.572
5.52734,-132.847,-62.4583,-647.655,367.431,-21.2624,0,416.04
5.53711,-361.041,-53.1468,-728.192,351.87,-26.6888,0,442.707
5.54688,-553.021,-45.331,-728.192,334.251,-28.9325,-5.68434e-14,447.523
5.55664,-647.001,-38.5943,-728.192,314.674,-27.7328,5.68434e-14,433.005
5.56641,-613.755,-32.2967,-728.192,293.315,-22.9665,-5.68434e-14,396.592
5.57617,-469.2,-26.7274,-728.192,270.172,-14.7625,1.13687e-13,336.341
5.58594,-263.645,-21.4517,-713.283,245.376,-3.73306,0,258.43
5.5957,-55.0734,-16.1245,-582.849,219.274,8.89623,0,180.243
5.60547,116.69,-11.1488,-464.419,192.229,21.4476,1.42109e-13,125.541
5.61523,239.749,-6.42871,-391.007,164.291,32.2561,1.7053e-13,113.655
5.625,320.281,-1.81399,-381.169,135.828,40.2413,1.13687e-13,149.036
5.63477,362.948,2.69284,-430.916,107.064,45.293,1.7053e-13,217.833
5.64453,357.68,6.41644,-516.22,78.1448,48.2595,-5.68434e-14,293.997
5.6543,283.679,9.86458,-604.679,49.2972,50.5508,-5.68434e-14,351.501
5.66406,128.521,12.8168,-669.509,20.7224,53.5811,0,375.446
5.67383,-91.3886,14.8851,-697.941,-7.34572,58.3469,2.27374e-13,365.75
5.68359,-324.922,16.2721,-690.169,-35.2788,65.3197,0,332.078
5.69336,-501.745,17.2682,-651.322,-62.1057,74.6127,-2.27374e-13,284.402
5.70312,-561.904,17.4747,-583.369,-88.2406,86.2061,-1.13687e-13,226.161
5.71289,-482.394,17.258,-483.355,-113.253,100.005,2.27374e-13,154.768
5.72266,-285.04,17.2047,-349.372,-136.748,115.661,-2.27374e-13,68.7224
5.73242,-21.7635,16.5675,-189.637,-159.089,132.305,1.13687e-12,-24.4068
5.74219,252.523,15.9404,-27.2447,-179.317,148.435,4.54747e-13,-105.748
5.75195,502.014,15.4656,104.425,-197.826,162.163,0,-151.509
5.76172,714.34,14.844,174.478,-214.24,171.771,0,-144.835
5.77148,818.468,14.1996,168.599,-229.069,176.333,-9.09495e-13,-85.9083
5.78125,818.468,14.0604,96.1801,-241.862,176.084,4.54747e-13,6.27291
5.79102,818.468,13.9707,-13.7995,-253.103,172.327,0,101.95
5.80078,818.468,14.104,-125.625,-262.683,166.938,-1.36424e-12,173.817
5.81055,818.468,15.2024,-210.798,-270.638,161.745,-4.54747e-13,207.613
5.82031,594.131,16.9546,-255.308,-277.013,158.074,0,204.239
5.83008,322.488,19.4495,-257.362,-281.789,156.638,-6.82121e-13,173.286
5.83984,106.128,23.5018,-219.16,-285.293,157.696,2.27374e-13,123.407
5.84961,2.56638,28.9692,-140.035,-287.605,161.243,-1.13687e-12,56.6784
5.85937,26.2427,35.6966,-16.6495,-288.518,167.034,-4.54747e-13,-29.1977
5.86914,147.671,44.6295,149.699,-288.482,174.396,-4.54747e-13,-132.915
5.87891,314.76,55.598,344.364,-287.458,182.019,-4.54747e-13,-242.308
5.88867,481.714,68.1508,536.66,-285.44,187.96,9.09495e-13,-334.125
5.89844,626.897,83.0993,687.025,-282.728,190.008,0,-382.4
5.9082,749.574,100.121,761.323,-279.221,186.319,-9.09495e-13,-370.927
5.91797,818.468,118.796,744.504,-274.873,176.032,-9.09495e-13,-302.136
5.92773,818.468,139.068,645.795,-269.607,159.549,-2.27374e-13,-196.601
5.9375,818.468,161.014,492.676,-263.695,138.359,-6.82121e-13,-83.2867
5.94727,783.785,183.465,317.749,-256.989,114.492,-2.27374e-13,13.5334
5.95703,545.484,206.583,146.642,-249.591,89.9309,-4.54747e-13,82.797
5.9668,225.507,229.804,-6.31427,-241.38,66.2455,1.13687e-13,126.057
5.97656,-100.083,252.13,-133.743,-232.785,44.5523,0,149.465
5.98633,-345.758,273.245,-227.491,-223.473,25.666,0,154.971
5.99609,-453.72,293.074,-274.956,-213.853,10.1989,-2.84217e-14,137.549
6.00586,-417.059,310.406,-263.604,-203.517,-1.55619,0,90.6805
6.01562,-276.111,325.201,-191.344,-192.424,-9.91119,1.42109e-14,16.0067
6.02539,-92.0613,337.674,-75.2839,-181.153,-16.0043,-5.68434e-14,-70.3412
6.03516,84.333,347.021,48.5535,-169.645,-21.7053,-1.7053e-13,-140.473
6.04492,229.324,353.417,136.598,-158.102,-29.1252,0,-166.244
6.05469,339.772,357.353,155.008,-146.367,-39.905,-5.68434e-14,-133.116
6.06445,411.983,358.512,93.4456,-134.891,-54.6262,0,-47.9282
6.07422,424.262,356.9,-32.3103,-124.156,-72.6414,0,64.3555
6.08398,338.696,353.375,-189.884,-113.666,-92.3968,-4.54747e-13,172.959
6.09375,123.476,347.527,-345.659,-103.808,-112.042,0,255.096
6.10352,-218.486,339.571,-476.631,-94.7791,-129.989,6.82121e-13,303.058
6.11328,-634.98,329.804,-572.56,-86.7477,-145.147,4.54747e-13,321.174
6.12305,-684.174,318.344,-629.258,-79.3303,-156.83,-2.27374e-13,316.119
6.13281,-684.174,304.624,-640.045,-72.5452,-164.533,0,288.411
6.14258,-684.174,289.229,-593.344,-66.6569,-167.855,0,231.706
6.15234,-684.174,272.326,-479.533,-61.244,-166.714,4.54747e-13,140.622
6.16211,-684.174,253.145,-302.865,-56.2089,-161.717,-9.09495e-13,21.3278
6.17187,-684.174,232.567,-89.6232,-51.2292,-154.397,0,-103.443
6.18164,-684.174,210.729,114.878,-46.4229,-147.047,-2.27374e-13,-199.967
6.19141,-453.575,187.378,261.035,-41.6188,-142.108,4.54747e-13,-237.73
6.20117,-196.658,163.309,314.369,-36.8088,-141.36,-6.82121e-13,-204.239
6.21094,28.1139,138.619,269.072,-31.805,-145.305,-1.36424e-12,-111.537
6.2207,181.778,113.42,148.381,-26.8615,-153.051,9.09495e-13,9.57362
6.23047,215.664,88.1566,-7.72389,-22.2246,-162.716,4.54747e-13,123.994
6.24023,98.5152,63.2322,-159.619,-18.0018,-172.104,-4.54747e-13,206.719
6.25,-156.46,38.5503,-279.986,-14.203,-179.282,4.54747e-13,248.963
6.25977,-484.395,14.0405,-355.058,-10.9825,-182.818,0,253.729
6.26953,-684.174,-9.71098,-377.298,-8.31549,-181.701,0,225.674
6.2793,-684.174,-32.7728,-337.45,-6.36581,-175.174,4.54747e-13,163.64
6.28906,-684.174,-55.3276,-223.675,-5.01522,-162.766,4.54747e-13,61.7814
6.29883,-684.174,-76.9016,-29.7066,-4.10793,-144.582,-6.82121e-13,-81.4623
6.30859,-684.174,-97.4525,233.459,-3.99647,-121.698,2.27374e-13,-253.442
6.31836,-470.647,-117.34,531.48,-3.90527,-96.3147,-1.13687e-13,-424.688
6.32812,-215.475,-135.905,812.535,-4.21052,-71.457,2.27374e-13,-557.29
6.33789,38.619,-153.206,879.516,-4.77879,-50.2258,3.41061e-13,-620.547
6.34766,285.751,-169.487,879.516,-5.52818,-34.9224,-1.13687e-13,-604.888
6.35742,502.036,-184.641,879.516,-6.15725,-26.4469,-1.13687e-13,-525.697
6.36719,638.597,-198.614,879.516,-6.71918,-24.2346,-5.68434e-14,-414.81
6.37695,639.592,-211.477,879.516,-7.27057,-26.6973,1.13687e-13,-305.073
6.38672,476.106,-223.267,747.777,-7.37231,-31.8694,1.7053e-13,-217.412
6.39648,173.825,-233.801,596.085,-6.91424,-37.905,0,-157.593
6.40625,-185.682,-243.374,462.129,-5.76207,-43.2419,2.27374e-13,-122.978
6.41602,-494.389,-251.899,358.204,-3.64056,-46.5197,1.13687e-13,-112.777
6.42578,-662.732,-258.836,301.625,-0.176054,-46.519,0,-133.257
6.43555,-654.604,-264.555,311.69,4.50352,-42.3413,1.13687e-13,-193.455
6.44531,-493.257,-269.02,398.245,10.9318,-33.8286,1.7053e-13,-294.295
6.45508,-237.384,-271.97,549.423,19.1101,-21.9637,-1.13687e-13,-419.403
6.46484,54.8102,-273.558,728.044,29.3432,-8.91987,0,-535.503
6.47461,349.542,-273.829,879.516,41.6252,2.41901,0,-604.164
6.48437,635.429,-272.909,879.516,56.0063,9.3334,-1.13687e-13,-598.891
6.49414,818.468,-270.443,879.516,72.5435,10.1514,0,-517.544
6.50391,818.468,-267.043,822.649,91.2314,4.72254,0,-382.534
6.51367,818.468,-262.388,638.002,111.594,-5.71279,0,-228.832
6.52344,818.468,-256.538,421.879,133.756,-19.1169,2.84217e-14,-87.3694
6.5332,818.468,-249.895,203.524,156.968,-33.34,-1.7053e-13,26.0392
6.54297,385.624,-242.403,0.134072,181.422,-46.5415,-1.13687e-13,110.299
6.55273,-132.817,-233.799,-177.349,206.163,-57.2316,1.13687e-13,169.256
6.5625,-599.199,-224.706,-314.396,230.882,-64.1134,1.13687e-13,200.97
6.57227,-684.174,-214.989,-388.773,254.962,-66.0385,3.41061e-13,194.83
6.58203,-684.174,-204.588,-377.618,277.903,-62.2781,0,139.366
6.5918,-684.174,-193.919,-272.624,299.195,-53.0253,-1.13687e-13,35.5269
6.60156,-684.174,-183.022,-93.4063,318.317,-39.7971,1.7053e-13,-94.4349
6.61133,-621.94,-171.543,111.158,335.073,-25.3752,-5.68434e-14,-210.132
6.62109,-348.335,-160.033,276.988,349.242,-13.1565,-5.68434e-14,-268.221
6.63086,-44.2748,-148.647,348.052,360.515,-6.13332,0,-241.49
6.64062,265.356,-137.204,296.644,368.856,-5.96274,0,-130.749
6.65039,527.048,-126.141,130.158,374.34,-12.5545,8.52651e-14,37.3053
6.66016,665.375,-115.598,-117.94,376.92,-24.319,0,224.439
6.66992,614.948,-105.824,-405.845,377.007,-38.8579,-5.68434e-14,398.167
6.67969,359.275,-96.7374,-698.347,374.385,-53.6732,1.13687e-13,541.566
6.68945,-49.0847,-88.7148,-728.192,369.369,-66.5524,0,650.855
6.69922,-502.559,-81.6725,-728.192,361.932,-75.5699,1.13687e-13,724.671
6.70898,-684.174,-75.7177,-728.192,352.477,-78.9466,-2.27374e-13,754.555
6.71875,-684.174,-70.8207,-728.192,340.75,-75.0974,0,724.945
6.72852,-684.174,-66.9567,-728.192,326.953,-63.0284,-1.13687e-13,623.75
6.73828,-684.174,-63.8716,-728.192,311.003,-42.9283,2.27374e-13,456.376
6.74805,-684.174,-61.6827,-728.192,293.203,-16.5687,5.68434e-14,252.722
6.75781,-506.883,-60.1467,-582.763,273.299,12.8413,5.68434e-14,60.5869
6.76758,-172.595,-58.9987,-280.906,251.667,41.4188,0,-72.3886
6.77734,195.241,-57.9637,-67.6534,228.424,65.7004,3.41061e-13,-118.381
6.78711,561.396,-57.1843,27.3907,203.73,83.5683,0,-79.4291
6.79687,818.468,-56.1777,9.59566,177.929,94.6098,2.27374e-13,17.4908
6.80664,818.468,-55.2823,-91.7602,151.297,99.8344,2.27374e-13,136.404
6.81641,818.468,-54.1356,-241.011,124.083,101.022,0,248.833
6.82617,598.76,-52.8599,-408.595,96.4134,100.129,1.13687e-13,340.966
6.83594,147.692,-51.3493,-572.151,68.8059,99.0273,0,408.77
6.8457,-316.956,-49.8831,-708.952,41.0708,99.5626,0,446.948
6.85547,-665.401,-48.1923,-728.192,13.69,103.624,-1.13687e-13,441.878
6.86523,-684.174,-46.4354,-728.192,-13.3662,112.94,0,375.422
6.875,-684.174,-44.533,-651.988,-39.833,128.509,6.82121e-13,238.166
6.88477,-544.215,-42.3598,-411.905,-65.5829,149.953,9.09495e-13,42.99
6.89453,-217.8,-40.0884,-95.6459,-90.5631,175.182,-9.09495e-13,-171.565
6.9043,176.914,-37.6134,231.288,-114.552,200.726,0,-352.686
6.91406,622.104,-34.7086,497.526,-137.455,222.67,4.54747e-13,-454.41
6.92383,818.468,-31.7158,651.49,-158.863,237.813,9.09495e-13,-456.758
6.93359,818.468,-28.2689,677.169,-179.094,244.527,0,-371.992
6.94336,818.468,-24.3989,592.604,-197.617,242.948,0,-234.985
6.95312,818.468,-20.1895,434.288,-214.785,234.549,-9.09495e-13,-84.4951
6.96289,818.468,-15.6742,238.771,-230.255,221.444,0,52.6982
6.97266,818.468,-10.6948,33.0766,-244.022,205.854,-4.54747e-13,165.69
6.98242,818.468,-5.20458,-161.998,-256.401,189.959,4.54747e-13,251.107
6.99219,387.039,0.524266,-321.576,-266.955,175.988,6.82121e-13,300.926
7.00195,-96.5474,7.0266,-410.698,-276.031,166.215,0,297.361
7.01172,-392.659,14.1179,-390.915,-283.647,162.579,-9.09495e-13,220.361
7.02148,-490.098,22.0797,-238.328,-289.872,165.951,-6.82121e-13,63.6365
7.03125,-424.827,31.032,37.4501,-294.471,175.427,0,-151.935
7.04102,-241.178,40.9672,386.485,-297.583,188.125,-9.09495e-13,-378.156
7.05078,34.5025,52.0115,730.647,-299.151,199.745,-4.54747e-13,-555.231
7.06055,390.393,64.442,879.516,-299.388,205.759,0,-635.656
7.07031,801.979,78.0407,879.516,-298.175,202.713,-4.54747e-13,-602.941
7.08008,818.468,92.9762,879.516,-295.539,189.079,-4.54747e-13,-474.758
7.08984,818.468,109.45,879.516,-291.451,165.34,-4.54747e-13,-289.713
7.09961,818.468,126.919,650.064,-286.037,133.434,2.27374e-13,-86.9768
7.10937,818.468,145.406,329.475,-279.367,96.0033,4.54747e-13,108.311
7.11914,818.468,164.895,-21.9171,-271.559,55.8838,5.68434e-14,285.845
7.12891,327.652,184.839,-377.62,-262.43,15.9976,0,439.255
7.13867,-274.016,205.133,-701.847,-251.99,-20.563,0,553.859
7.14844,-684.174,225.482,-728.192,-240.717,-50.6413,0,604.184
7.1582,-684.174,245.295,-728.192,-228.447,-71.5601,-1.13687e-13,565.064
7.16797,-684.174,264.227,-728.192,-215.421,-81.9851,2.27374e-13,429.83
7.17773,-684.174,281.998,-728.192,-201.878,-82.665,0,223.015
7.1875,-684.174,298.289,-496.951,-187.771,-76.5526,3.41061e-13,-2.5257
7.19727,-614.52,312.458,-169.464,-173.585,-68.0965,-1.13687e-13,-184.54
7.20703,-231.513,324.722,97.1207,-159.293,-61.9441,1.13687e-13,-276.427
7.2168,210.282,334.698,248.116,-144.835,-61.6255,1.13687e-13,-264.337
7.22656,623.694,342.263,267.675,-130.676,-68.784,2.27374e-13,-167.189
7.23633,818.468,347.598,171.88,-117.006,-83.1866,-2.27374e-13,-21.2384
7.24609,818.468,350.399,-9.10284,-104.211,-103.305,-2.27374e-13,139.779
7.25586,565.405,350.996,-246.284,-91.9758,-126.997,4.54747e-13,296.131
7.26562,-10.0498,349.505,-514.9,-80.4782,-151.879,-2.27374e-13,439.259
7.27539,-684.174,345.952,-728.192,-70.0716,-175.337,9.09495e-13,559.362
7.28516,-684.174,340.34,-728.192,-60.8581,-194.451,9.09495e-13,635.101
7.29492,-684.174,332.88,-728.192,-52.7398,-206.217,0,635.575
7.30469,-684.174,323.782,-728.192,-45.8711,-208.249,4.54747e-13,535.608
7.31445,-684.174,312.692,-728.192,-39.99,-199.713,-1.36424e-12,335.111
7.32422,-684.174,299.948,-620.821,-35.1213,-182.001,4.54747e-13,69.0325
7.33398,-684.174,285.654,-203.142,-31.0345,-158.662,9.09495e-13,-200.619
7.34375,-684.174,269.51,207.094,-27.4252,-134.492,6.82121e-13,-408.012
7.35352,-565.994,251.795,527.312,-24.3617,-114.141,1.13687e-13,-509.499
7.36328,121.687,232.573,708.643,-21.9143,-100.861,0,-497.926
7.37305,770.363,211.962,743.316,-19.9899,-95.9132,0,-398.206
7.38281,818.468,189.927,653.367,-17.792,-98.7523,2.27374e-13,-248.853
7.39258,818.468,166.968,471.515,-15.893,-107.666,-4.54747e-13,-82.5281
7.40234,818.468,143.034,228.318,-14.1257,-120.372,4.54747e-13,82.0856
7.41211,629.887,118.452,-46.8897,-12.599,-134.242,2.27374e-13,233.731
7.42188,-34.8313,93.3485,-315.411,-11.3532,-146.22,4.54747e-13,355.051
7.43164,-672.243,68.1702,-521.451,-10.2386,-152.817,-6.82121e-13,415.059
7.44141,-684.174,42.7088,-598.651,-9.42585,-150.555,0,376.327
7.45117,-684.174,17.5187,-492.319,-8.93696,-136.925,4.54747e-13,214.774
7.46094,-684.174,-7.62407,-186.687,-8.85505,-111.488,-4.54747e-13,-60.1686
7.4707,-684.174,-32.3674,279.257,-9.16198,-76.5102,2.27374e-13,-399.176
7.48047,-684.174,-56.5225,818.727,-9.59346,-36.6783,2.27374e-13,-726.947
7.49023,-578.558,-80.12,879.516,-10.3733,2.08453,0,-970.326
7.5,27.7495,-102.9,879.516,-11.0796,34.2184,2.27374e-13,-1085.46
7.50977,707.61,-124.762,879.516,-11.8834,55.8361,0,-1069.37
7.51953,818.468,-145.391,879.516,-12.4699,65.2516,0,-951.092
7.5293,818.468,-164.846,879.516,-12.7895,62.7139,1.13687e-13,-770.295
7.53906,818.468,-183.04,879.516,-12.6801,49.7589,2.27374e-13,-558.178
7.54883,818.468,-199.616,879.516,-12.3377,28.7055,0,-332.424
7.55859,818.468,-214.762,821.29,-11.248,2.54968,0,-106.954
7.56836,246.117,-228.379,392.534,-9.45414,-24.9102,-5.68434e-14,93.8472
7.57812,-386.604,-240.358,13.0869,-6.99952,-49.1685,-3.41061e-13,230.204
7.58789,-684.174,-250.679,-238.571,-3.62874,-65.683,-2.27374e-13,258.484
7.59766,-684.174,-259.608,-299.859,0.654819,-71.0751,0,154.095
7.60742,-684.174,-266.736,-153.048,6.04072,-64.3631,0,-68.6182
7.61719,-684.174,-272.358,160.876,12.5665,-47.5674,0,-353.63
7.62695,-674.874,-276.346,553.329,20.3805,-25.2731,0,-621.765
7.63672,-169.952,-278.777,879.516,29.507,-3.27241,0,-801.399
7.64648,482.771,-279.502,879.516,40.0706,13.1155,1.13687e-13,-854.526
7.65625,818.468,-278.971,879.516,52.1297,20.3126,0,-784.409
7.66602,818.468,-276.753,879.516,65.6166,16.9067,0,-622.809
7.67578,818.468,-273.143,879.516,80.566,3.31325,0,-407.383
7.68555,818.468,-268.194,717.239,96.9082,-18.8463,-1.42109e-13,-164.921
7.69531,818.468,-262.057,323.08,114.358,-47.1472,-2.27374e-13,89.5837
7.70508,660.63,-254.618,-127.364,132.819,-78.3785,0,340.343
7.71484,-231,-246.379,-582.325,152.102,-108.44,2.27374e-13,557.23
7.72461,-684.174,-236.891,-728.192,171.995,-132.59,4.54747e-13,694.853
7.73438,-684.174,-226.884,-728.192,191.873,-146.323,-4.54747e-13,708.763
7.74414,-684.174,-215.756,-728.192,211.641,-146.709,2.27374e-13,580.447
7.75391,-684.174,-204.398,-728.192,230.845,-133.577,-1.36424e-12,335.047
7.76367,-684.174,-192.224,-671.235,249.193,-109.901,2.27374e-13,38.822
7.77344,-684.174,-180.002,-252.443,266.195,-81.0703,6.82121e-13,-224.474
7.7832,-684.174,-167.55,121.627,281.556,-53.3135,-1.7053e-13,-385.953
7.79297,-425.635,-155.08,369.221,294.82,-31.9908,-5.68434e-14,-414.878
7.80273,447.704,-142.953,451.475,305.973,-20.4592,-5.68434e-14,-321.064
7.8125,818.468,-131.073,367.108,314.702,-19.8369,0,-138.033
7.82227,818.468,-119.678,134.16,321.225,-29.4434,-5.68434e-14,99.6213
7.83203,818.468,-108.815,-224.906,325.3,-47.3748,0,368.917
7.8418,818.468,-99.1154,-683.408,326.799,-70.7633,3.41061e-13,654.016
7.85156,497.789,-89.7806,-728.192,325.893,-95.6901,0,930.798
7.86133,-325.961,-81.6564,-728.192,322.818,-117.137,0,1155.35
7.87109,-684.174,-74.5748,-728.192,317.684,-129.471,6.82121e-13,1269.08
7.88086,-684.174,-68.6132,-728.192,310.634,-127.643,4.54747e-13,1221.53
7.89062,-684.174,-63.514,-728.192,301.444,-108.745,0,998.377
7.90039,-684.174,-60.0028,-728.192,290.629,-73.23,-2.27374e-13,637.018
7.91016,-684.174,-57.1006,-728.192,278.204,-25.0862,-5.68434e-14,218.034
7.91992,-684.174,-55.1529,-548.494,264.389,29.1809,5.68434e-14,-164.406
7.92969,-684.174,-53.9406,59.4025,248.993,82.3505,2.27374e-13,-437.35
7.93945,22.4528,-53.4036,534.707,232.135,128.256,9.09495e-13,-570.25
7.94922,818.468,-53.2056,832.313,214.446,162.823,0,-572.821
7.95898,818.468,-53.5432,879.516,195.479,184.18,4.54747e-13,-474.846
7.96875,818.468,-53.9858,874.446,175.804,192.194,0,-303.997
7.97852,818.468,-54.3163,639.124,155.237,188.025,0,-77.2246
7.98828,818.468,-54.7627,259.628,134.229,174.083,-6.82121e-13,190.024
7.99805,818.468,-55.2612,-215.442,112.75,154.286,-6.82121e-13,466.5
8.00781,186.875,-55.6589,-700.591,91.2711,134.091,6.82121e-13,696.367
8.01758,-526.74,-55.6522,-728.192,69.7233,119.817,1.13687e-13,810.283
8.02734,-684.174,-55.6496,-728.192,48.452,117.167,-4.54747e-13,753.706
8.03711,-684.174,-55.1804,-728.192,27.3563,129.446,0,516.661
8.04688,-684.174,-54.717,-728.192,6.65501,156.32,-9.09495e-13,146.104
8.05664,-684.174,-54.2139,-237.888,-13.4299,193.755,0,-268.446
8.06641,-552.465,-53.2885,367.672,-33.0319,235.238,0,-629.322
8.07617,302.974,-52.1545,879.516,-52.0499,273.686,4.54747e-13,-866.377
8.08594,818.468,-50.7366,879.516,-70.4697,273.858,-4.54747e-13,-955.007


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_4.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,3.03912,-0.855582,-0.0036968,-0.00253315,-0.00452823,2.77556e-17,0.0892656
0.00976562,19.8321,2.60102,-0.016912,-0.0177321,-0.0298213,1.11022e-16,0.555026
0.0195312,46.3875,33.2606,-0.00853873,-0.0122436,-0.0688719,0,1.11726
0.0292969,81.8936,74.4479,0.0126734,0.0168877,-0.110572,4.44089e-16,1.49806
0.0390625,126.87,104.897,0.0281849,-0.00675507,-0.147505,0,1.56991
0.0488281,170.479,154.896,0.0408538,-0.039686,-0.158197,4.44089e-16,0.996025
0.0585937,203.899,188.112,0.0328814,-0.0185764,-0.12771,-2.22045e-16,-0.260976
0.0683594,224.261,196.732,-0.0087938,-0.0523518,-0.0634666,4.44089e-16,-1.73124
0.078125,238.32,201.131,-0.0749956,0.0050663,-0.000610488,0,-2.51748
0.0878906,246.91,215.59,-0.112713,-0.0194208,0.0285574,0,-2.10388
0.0976562,251.992,230.838,-0.0887136,-0.0320866,0.00061784,0,-0.424541
0.107422,258.819,244.786,-0.00549878,-0.0350419,-0.0958648,4.44089e-16,2.16987
0.117187,269.181,260.183,0.111625,0.0223762,-0.244465,0,4.77358
0.126953,280.799,255.501,0.210238,-0.00675507,-0.399678,8.88178e-16,6.19728
0.136719,289.606,257.758,0.226432,0.00591069,-0.504459,-8.88178e-16,5.541
0.146484,293.99,275.143,0.116699,0.0367307,-0.521092,0,2.81848
0.15625,294.014,280.396,-0.10468,-0.0802164,-0.457799,-8.88178e-16,-0.794563
0.166016,288.841,269.664,-0.359139,-0.0194208,-0.385271,8.88178e-16,-3.12134
0.175781,279.591,255.076,-0.540004,-0.0358863,-0.448454,8.88178e-16,-1.30947
0.185547,269.959,254.25,-0.553561,0.0232206,-0.858956,3.55271e-15,7.5092
0.195312,262.402,258.093,-0.358067,0.00928822,-1.86057,-7.10543e-15,25.2935
0.205078,253.343,256.899,0.00475731,-0.039686,-3.67909,7.10543e-15,52.2994
0.214844,243.894,239.385,0.389932,-0.00886603,-6.49412,0,87.1827
0.224609,233.811,223.683,0.627688,-0.0312422,-10.3997,1.42109e-14,127.04
0.234375,223.801,217.755,0.586052,0.00844384,-15.3883,2.84217e-14,168.036
0.244141,209.922,209.008,0.244614,-0.0177321,-21.3482,5.68434e-14,206.103
0.253906,192.795,196.406,-0.298144,0.0776833,-28.1025,1.7053e-13,238.096
0.263672,174.934,173.07,-0.82678,0.0105548,-35.4472,-1.13687e-13,262.362
0.273437,153.956,153.045,-1.0768,-0.0194208,-43.1781,0,278.677
0.283203,129.66,145.581,-0.868024,0.0122436,-51.1304,2.27374e-13,288.239
0.292969,106.265,137.043,-0.186594,-0.0223762,-59.2007,1.13687e-13,293.211
0.302734,85.6952,117.327,0.798396,-0.0531962,-67.3343,-3.41061e-13,295.762
0.3125,65.4457,96.6101,1.76449,0.0160433,-75.5031,0,297.366
0.322266,44.7464,74.8291,2.33233,-0.0439079,-83.6944,4.54747e-13,298.715
0.332031,28.8728,64.1555,2.22445,0.0249093,-91.9002,2.27374e-13,299.886
0.341797,13.3387,49.8895,1.42596,-0.0278647,-100.082,4.54747e-13,300.078
0.351562,-7.05676,26.2315,0.180631,0.0240649,-108.176,-2.27374e-13,298.281
0.361328,-29.9513,4.78017,-1.07674,-0.0105548,-116.116,6.82121e-13,294.004
0.371094,-51.6331,-11.214,-1.84879,-0.0168877,-123.839,0,287.253
0.380859,-78.9736,-22.5087,-1.77699,-0.0185764,-131.27,2.27374e-13,278.06
0.390625,-109.618,-41.5494,-0.867943,0.028709,-138.35,0,266.962
0.400391,-136.593,-63.9198,0.503533,-0.0569959,-145.048,4.54747e-13,254.68
0.410156,-160.654,-81.7664,1.72,0.00591069,-151.322,9.09495e-13,241.409
0.419922,-185.5,-93.8275,2.11779,-0.0350419,-157.123,9.09495e-13,226.888
0.429687,-204.775,-109.398,1.2623,-0.00971041,-162.416,9.09495e-13,210.965
0.439453,-218.233,-127.452,-0.768458,-0.0367307,-167.154,9.09495e-13,193.259
0.449219,-230.658,-147.883,-3.35623,0.0358863,-171.277,-4.54747e-13,173.319
0.458984,-242.452,-163.031,-5.52381,0.0240649,-174.737,9.09495e-13,151.167
0.46875,-250.421,-176.409,-6.25383,-0.039686,-177.508,0,127.352
0.478516,-256.33,-188.685,-4.88932,0.0257537,-179.573,0,102.548
0.488281,-261.013,-209.088,-1.49198,-0.0738836,-180.932,0,77.5525
0.498047,-260.392,-230.978,3.07314,0.0341975,-181.609,4.54747e-13,53.2447
0.507812,-255.674,-242.956,7.40153,0.187453,-181.63,4.54747e-13,30.051
0.517578,-247.12,-247.408,10.0513,0.390105,-181.021,-4.54747e-13,8.00597
0.527344,-236.417,-251.73,10.2364,1.03395,-179.796,9.09495e-13,-13.2658
0.537109,-224.91,-250.691,8.43468,2.42887,-177.961,1.36424e-12,-34.3921
0.546875,-213.848,-242.444,6.69646,5.30653,-175.506,-4.54747e-13,-56.0639
0.556641,-205.41,-229.662,8.48797,10.7824,-172.415,-4.54747e-13,-78.8651
0.566406,-202.019,-225.111,18.0391,20.6878,-168.67,4.54747e-13,-103.058
0.576172,-202.058,-228.75,39.3354,37.2133,-164.269,4.54747e-13,-128.33
0.585937,-201.452,-227.457,75.0326,62.8331,-159.238,4.54747e-13,-153.833
0.595703,-200.765,-222.48,125.587,100.039,-153.623,4.54747e-13,-178.566
0.605469,-200.77,-207.9,188.841,149.958,-147.496,4.54747e-13,-201.412
0.615234,-196.795,-193.899,260.268,211.933,-140.961,4.54747e-13,-221.128
0.625,-186.878,-189.624,333.832,282.532,-134.142,0,-236.825
0.634766,-175.488,-191.502,403.198,355.723,-127.15,4.54747e-13,-248.279
0.644531,-161.819,-184.291,462.975,423.773,-120.096,-2.27374e-13,-255.571
0.654297,-144.286,-177.067,509.743,479.152,-113.074,0,-259.138
0.664062,-125.588,-176.284,542.533,517.567,-106.142,0,-259.883
0.673828,-109.755,-169.942,562.645,538.569,-99.3248,4.54747e-13,-258.905
0.683594,-92.888,-156.794,572.968,546.854,-92.6299,2.27374e-13,-256.999
0.693359,-76.1149,-136.58,577.025,549.862,-86.0409,0,-254.942
0.703125,-58.6125,-122.394,577.954,554.389,-79.5322,-2.27374e-13,-253.224
0.712891,-40.4955,-107.71,577.8,563.702,-73.0788,3.41061e-13,-252.05
0.722656,-20.9427,-83.646,577.216,576.048,-66.6681,1.13687e-13,-251.3
0.732422,-1.36008,-68.2519,575.628,585.632,-60.302,3.41061e-13,-250.633
0.742187,20.1048,-45.9949,571.707,586.344,-54.0046,3.41061e-13,-249.372
0.751953,44.5993,-35.7906,563.997,575.484,-47.818,2.27374e-13,-246.752
0.761719,62.2703,-17.4556,551.436,555.022,-41.7797,1.7053e-13,-242.395
0.771484,73.1405,8.18811,533.581,530.174,-35.9463,0,-235.714
0.78125,78.6965,2.74446,510.653,505.953,-30.3844,1.7053e-13,-226.241
0.791016,80.6233,-5.16057,483.301,484.217,-25.1588,1.13687e-13,-213.883
0.800781,80.4921,-17.0816,452.251,462.349,-20.3247,1.13687e-13,-198.973
0.810547,79.0454,-3.75195,418.032,435.999,-15.9216,8.52651e-14,-182.225
0.820312,76.5238,7.69854,380.845,402.459,-11.9715,2.84217e-14,-164.586
0.830078,72.8919,4.39893,340.65,362.165,-8.47833,8.52651e-14,-147.01
0.839844,67.9541,-10.1946,297.379,318.474,-5.43006,5.68434e-14,-130.207
0.849609,61.814,-17.4573,251.203,275.841,-2.80351,1.42109e-14,-114.462
0.859375,55.1678,-2.48508,202.706,234.84,-0.572637,0,-99.5848
0.869141,49.0407,7.25721,152.892,195.127,1.2828,-1.42109e-14,-85.0111
0.878906,44.5169,2.41569,103.012,155.05,2.77026,0,-69.9993
0.888672,42.4821,-12.2566,54.2549,113.013,3.88042,0,-53.888
0.898437,43.6991,-10.5886,7.41943,70.6487,4.58832,-1.42109e-14,-36.3217
0.908203,48.0401,0.841195,-37.3101,28.6516,4.86269,1.42109e-14,-17.3904
0.917969,54.7085,3.72656,-80.4052,-13.2167,4.68213,-1.42109e-14,2.40588
0.927734,62.5348,-1.84445,-122.814,-54.6088,4.05488,-7.10543e-15,22.3314
0.9375,70.2462,-11.3066,-165.614,-96.7537,3.03746,-7.10543e-15,41.6629
0.947266,76.1031,-2.84517,-209.591,-139.378,1.74945,0,59.9504
0.957031,78.7428,7.25636,-254.886,-180.567,0.376482,0,77.2184
0.966797,77.2213,3.12867,-300.796,-218.808,-0.840744,0,93.9882
0.976562,70.9464,-7.45355,-345.815,-251.766,-1.63106,0,111.111
0.986328,59.5967,-9.17994,-387.897,-277.968,-1.72602,0,129.483
0.996094,43.6671,-1.56349,-424.868,-298.57,-0.896451,0,149.725
1.00586,24.0395,6.4943,-454.889,-314.117,1.01483,-2.84217e-14,171.887
1.01562,2.01644,3.80696,-476.837,-326.882,4.07209,-2.84217e-14,195.315
1.02539,-20.721,-6.8455,-490.528,-338.68,8.24261,2.84217e-14,218.763
1.03516,-42.1191,-7.42393,-496.718,-351.808,13.4078,-5.68434e-14,240.674
1.04492,-60.1841,0.8742,-496.904,-366.294,19.3866,0,259.557
1.05469,-73.3016,3.80526,-492.996,-379.944,25.9676,0,274.376
1.06445,-80.3747,-3.22853,-486.932,-391.108,32.9423,5.68434e-14,284.831
1.07422,-81.3002,-7.10488,-480.341,-398.811,40.1301,-1.7053e-13,291.373
1.08398,-76.7951,0.065163,-474.316,-405.197,47.3931,-1.13687e-13,295.01
1.09375,-68.4867,4.59695,-469.337,-410.948,54.6424,-1.7053e-13,296.961
1.10352,-58.381,1.83133,-465.309,-418.056,61.8324,-5.68434e-13,298.258
1.11328,-48.3402,-0.556001,-461.703,-425.291,68.9471,-2.27374e-13,299.379
1.12305,-39.6263,0.629204,-457.722,-430.927,75.9862,-5.68434e-13,300.107
1.13281,-32.4176,10.0998,-452.456,-434.37,82.9534,-3.41061e-13,299.626
1.14258,-25.3575,23.2683,-445,-435.021,89.8462,-5.68434e-13,296.769
1.15234,-15.7412,29.2586,-434.53,-434.211,96.6509,0,290.376
1.16211,-0.260023,38.3586,-420.372,-430.34,103.344,0,279.65
1.17187,24.3388,64.8968,-402.056,-422.386,109.895,-2.27374e-13,264.374
1.18164,60.6003,100.445,-379.4,-410.802,116.265,-2.27374e-13,244.935
1.19141,109.385,137.727,-352.583,-398.145,122.414,2.27374e-13,222.192
1.20117,169.12,180.715,-322.195,-384.881,128.297,-9.09495e-13,197.236
1.21094,236.167,232.13,-289.21,-371.01,133.864,-6.82121e-13,171.137
1.2207,305.207,292.438,-254.857,-357.709,139.059,-2.27374e-13,144.741
1.23047,370.156,355.301,-220.4,-342.101,143.821,-2.27374e-13,118.599
1.24023,425.16,409.039,-186.857,-324.335,148.085,0,92.9852
1.25,466.16,451.925,-154.745,-304.164,151.787,-6.82121e-13,67.9949
1.25977,491.219,491.412,-123.934,-282.916,154.871,0,43.6414
1.26953,501.092,523.384,-93.6884,-259.463,157.295,0,19.9245
1.2793,498.572,537.539,-62.9132,-232.498,159.035,-4.54747e-13,-3.14925
1.28906,487.957,538.991,-30.5716,-201.138,160.082,9.09495e-13,-25.5688
1.29883,473.95,539.771,3.84188,-166.896,160.438,0,-47.3188
1.30859,460.703,542.36,39.9067,-130.992,160.108,-4.54747e-13,-68.3222
1.31836,450.98,544.672,76.0997,-94.8344,159.08,0,-88.334
1.32812,445.331,545.645,109.923,-59.9352,157.319,0,-106.839
1.33789,443.047,542.517,138.331,-28.2024,154.754,0,-122.951
1.34766,442.341,536.951,158.381,-1.49836,151.283,-4.54747e-13,-135.415
1.35742,441.004,529.779,167.924,18.655,146.778,-6.82121e-13,-142.765
1.36719,436.815,513.271,166.174,32.0574,141.107,0,-143.624
1.37695,427.898,484.695,153.968,39.2693,134.161,-1.36424e-12,-137.069
1.38672,413.061,453.907,133.662,41.9663,125.878,2.27374e-13,-122.966
1.39648,391.84,426.624,108.666,42.5823,116.268,0,-102.201
1.40625,364.181,398.989,82.753,41.919,105.421,0,-76.6803
1.41602,330.298,367.928,59.3071,43.4752,93.5117,-9.09495e-13,-49.0628
1.42578,290.599,334.32,40.7222,49.952,80.7778,0,-22.3127
1.43555,245.722,299.578,28.0714,60.4621,67.492,-2.27374e-13,0.865649
1.44531,196.676,263.256,21.1169,71.8874,53.926,0,18.5657
1.45508,144.922,222.743,18.6148,82.1273,40.3147,-1.13687e-13,30.0406
1.46484,92.3217,177.225,18.7996,88.7283,26.8278,-1.13687e-13,35.7924
1.47461,40.8606,132.934,19.893,89.3214,13.5557,0,37.3776
1.48437,-7.75566,94.7885,20.4998,83.621,0.51142,0,36.9662
1.49414,-52.5337,58.6789,19.8041,73.5294,-12.3533,2.84217e-14,36.7647
1.50391,-93.4779,20.4282,17.551,61.1448,-25.1186,5.68434e-14,38.4967
1.51367,-131.656,-19.0771,13.8725,48.2274,-37.8626,2.27374e-13,43.043
1.52344,-168.904,-58.6323,9.05095,34.1059,-50.6311,0,50.3092
1.5332,-207.302,-97.2786,3.31501,17.5269,-63.4157,2.27374e-13,59.3515
1.54297,-248.508,-134.34,-3.26105,-0.223762,-76.1449,2.27374e-13,68.6992
1.55273,-293.18,-170.281,-10.7358,-16.8894,-88.6878,0,76.7682
1.5625,-340.588,-203.489,-19.1855,-30.6727,-100.87,2.27374e-13,82.2422
1.57227,-388.608,-230.808,-28.555,-41.7919,-112.496,6.82121e-13,84.3266
1.58203,-434.047,-255.365,-38.5437,-51.5716,-123.373,9.09495e-13,82.8265
1.5918,-473.26,-280.478,-48.5729,-60.2202,-133.335,6.82121e-13,78.0573
1.60156,-502.89,-304.207,-57.8531,-68.3187,-142.253,9.09495e-13,70.6477
1.61133,-520.561,-324.898,-65.5309,-75.0754,-150.046,9.09495e-13,61.3165
1.62109,-525.39,-342.818,-70.8699,-80.0374,-156.677,0,50.7018
1.63086,-518.174,-356.996,-73.4127,-83.1376,-162.148,1.36424e-12,39.2865
1.64062,-501.276,-370.316,-73.0748,-83.7717,-166.484,0,27.4171
1.65039,-478.2,-384.041,-70.145,-82.4296,-169.723,-4.54747e-13,15.3783
1.66016,-453.011,-393.92,-65.1877,-82.7821,-171.901,4.54747e-13,3.46362
1.66992,-429.667,-399.859,-58.8667,-84.5228,-173.044,0,-8.01373
1.67969,-411.421,-406.346,-51.7265,-85.0307,-173.165,0,-18.796
1.68945,-400.371,-411.352,-43.9754,-82.9539,-172.261,4.54747e-13,-28.8204
1.69922,-397.206,-411.321,-35.317,-77.1146,-170.324,0,-38.3687
1.70898,-401.158,-410.782,-24.874,-69.5075,-167.347,4.54747e-13,-48.1565
1.71875,-410.149,-410.507,-11.2353,-60.1497,-163.335,4.54747e-13,-59.2955
1.72852,-421.111,-407.399,7.3575,-48.0015,-158.317,4.54747e-13,-73.0975
1.73828,-430.406,-403.345,32.6971,-31.6796,-152.358,9.09495e-13,-90.7473
1.74805,-434.299,-398.089,66.2098,-11.1045,-145.558,1.13687e-12,-112.917
1.75781,-429.464,-388.718,108.539,13.9442,-138.056,-2.27374e-13,-139.429
1.76758,-413.481,-378.028,159.204,44.5725,-130.026,2.27374e-13,-169.074
1.77734,-385.213,-368.152,216.428,81.5155,-121.658,0,-199.666
1.78711,-345.059,-354.867,277.204,126.488,-113.152,2.27374e-13,-228.357
1.79687,-294.972,-339.271,337.629,178.159,-104.7,4.54747e-13,-252.145
1.80664,-238.268,-325.398,393.47,233.757,-96.467,2.27374e-13,-268.485
1.81641,-179.137,-310.051,440.856,290.181,-88.579,1.13687e-13,-275.846
1.82617,-122.006,-292.424,476.969,344.46,-81.114,3.41061e-13,-274.078
1.83594,-70.7788,-275.677,500.562,396.331,-74.0959,0,-264.487
1.8457,-28.1819,-258.718,512.192,443.146,-67.4951,-3.41061e-13,-249.594
1.85547,4.71282,-238.962,514.079,483.595,-61.237,2.27374e-13,-232.631
1.86523,28.6109,-219.238,509.627,515.164,-55.2139,1.13687e-13,-216.883
1.875,45.7327,-198.401,502.688,536.518,-49.304,2.27374e-13,-205.034
1.88477,59.2074,-173.835,496.748,548.411,-43.3911,1.7053e-13,-198.664
1.89453,72.2361,-147.592,494.203,553.52,-37.3857,-5.68434e-14,-198.006
1.9043,87.3014,-121.317,495.888,556.163,-31.2423,5.68434e-14,-201.993
1.91406,105.524,-93.4556,500.963,556.719,-24.9708,0,-208.579
1.92383,126.378,-66.2699,507.167,556.344,-18.6401,1.42109e-13,-215.228
1.93359,147.812,-43.6702,511.356,552.896,-12.3721,0,-219.45
1.94336,166.762,-25.3543,510.207,546.703,-6.32683,-2.84217e-14,-219.279
1.95312,179.938,-11.5867,500.906,538.754,-0.681504,0,-213.585
1.96289,184.657,-3.8095,481.68,526.006,4.39424,0,-202.185
1.97266,179.513,-1.5948,452.067,506.349,8.76208,-2.84217e-14,-185.771
1.98242,164.748,-3.4621,412.89,479.39,12.334,0,-165.686
1.99219,142.243,-8.64806,365.976,448.267,15.0829,-2.84217e-14,-143.613
2.00195,115.163,-14.7607,313.714,415.307,17.0436,-2.84217e-14,-121.255
2.01172,87.3572,-19.1148,258.566,382.473,18.3029,0,-100.047
2.02148,62.6496,-21.6849,202.638,349.466,18.9818,-5.68434e-14,-80.9371
2.03125,44.2049,-23.0571,147.41,315.093,19.2133,0,-64.2673
2.04102,34.0667,-22.546,93.6411,279.347,19.1184,-5.68434e-14,-49.7549
2.05078,32.9441,-20.2792,41.4359,241.999,18.7881,0,-36.5752
2.06055,40.2365,-17.8889,-9.56356,202.66,18.2725,-1.7053e-13,-23.5386
2.07031,54.2449,-15.849,-59.9446,160.843,17.5818,-8.52651e-14,-9.33616
2.08008,72.487,-12.8625,-110.3,117.937,16.6978,-1.98952e-13,7.18231
2.08984,92.0452,-9.42578,-161.06,76.7743,15.5953,0,26.7464
2.09961,109.894,-6.08809,-212.383,37.95,14.2682,-5.68434e-14,49.4726
2.10937,123.188,-2.87606,-264.114,0.9208,12.7549,-9.9476e-14,74.7904
2.11914,129.524,0.882239,-315.757,-35.4042,11.1572,-4.26326e-14,101.512
2.12891,127.169,4.34773,-366.478,-71.5856,9.6469,2.84217e-14,128.039
2.13867,115.283,7.59995,-415.09,-106.394,8.4575,0,152.665
2.14844,94.0883,9.49983,-460.075,-140.151,7.86082,-2.84217e-14,173.906
2.1582,64.9573,9.61408,-499.637,-173.629,8.13143,0,190.786
2.16797,30.3622,8.59601,-531.84,-205.138,9.50522,-2.84217e-14,203.003
2.17773,-6.34975,8.01716,-554.829,-232.356,12.1398,-2.84217e-14,210.951
2.1875,-41.3601,7.23817,-567.136,-256.088,16.0845,-2.84217e-14,215.59
2.19727,-70.9176,6.3352,-568.01,-277.688,21.2672,-5.68434e-14,218.21
2.20703,-91.924,4.66,-557.705,-297.867,27.4998,0,220.156
2.2168,-102.451,2.25066,-537.643,-316.328,34.5039,-1.7053e-13,222.569
2.22656,-102.071,-0.353319,-510.368,-332.803,41.9507,-1.13687e-13,226.214
2.23633,-91.917,-3.39694,-479.281,-347.042,49.5092,-2.27374e-13,231.407
2.24609,-74.4429,-6.40205,-448.151,-359.829,56.8923,2.27374e-13,238.037
2.25586,-52.9092,-8.33875,-420.513,-370.915,63.8945,-5.68434e-13,245.655
2.26562,-30.7024,-9.11266,-399.037,-378.93,70.4123,-3.41061e-13,253.582
2.27539,-10.6159,-8.84947,-385.032,-384.541,76.4472,0,261.002
2.28516,5.75739,-7.28937,-378.181,-389.1,82.0897,-1.13687e-13,267.026
2.29492,18.3914,-5.05267,-376.585,-392.827,87.4893,0,270.721
2.30469,28.873,-1.91469,-377.113,-395.139,92.8182,0,271.141
2.31445,40.1087,4.11923,-375.986,-394.586,98.2336,0,267.379
2.32422,55.7372,13.2408,-369.495,-391.742,103.847,2.27374e-13,258.655
2.33398,79.3515,25.6463,-354.686,-387.165,109.703,-2.27374e-13,244.451
2.34375,113.675,43.5974,-329.898,-382.006,115.775,0,224.662
2.35352,159.843,67.5067,-295.04,-374.759,121.965,-9.09495e-13,199.717
2.36328,216.944,95.9868,-251.581,-365.392,128.123,-4.54747e-13,170.628
2.37305,281.915,129.634,-202.251,-354.909,134.065,-6.82121e-13,138.924
2.38281,349.838,168.962,-150.529,-343.825,139.595,-9.09495e-13,106.461
2.39258,414.625,211.924,-100.03,-331.42,144.531,-1.36424e-12,75.1373
2.40234,469.969,257.603,-53.8885,-316.817,148.718,-1.81899e-12,46.5601
2.41211,510.417,304.528,-14.2603,-301.326,152.046,0,21.7509
2.42187,532.359,348.407,17.9768,-285.663,154.449,0,0.960901
2.43164,534.74,388.09,43.276,-269.822,155.913,-4.54747e-13,-16.3461
2.44141,519.344,423.777,63.2181,-252.866,156.46,0,-31.3272
2.45117,490.558,453.832,80.0862,-234.132,156.141,-9.09495e-13,-45.4386
2.46094,454.658,477.827,96.2947,-213.589,155.019,-9.09495e-13,-60.0287
2.4707,418.711,497.073,113.776,-192.65,153.145,0,-75.9402
2.48047,389.316,510.941,133.445,-170.49,150.547,-4.54747e-13,-93.2189
2.49023,371.403,519.564,154.866,-147.156,147.213,-6.82121e-13,-111
2.5,367.335,524.809,176.193,-123.405,143.085,-9.09495e-13,-127.612
2.50977,376.478,527.405,194.447,-100.874,138.059,-1.36424e-12,-140.869
2.51953,395.337,527.585,206.072,-80.417,132.004,-1.13687e-12,-148.514
2.5293,418.202,526.656,207.698,-62.5456,124.78,-1.13687e-12,-148.693
2.53906,438.2,523.9,196.942,-47.9547,116.27,-4.54747e-13,-140.378
2.54883,448.524,516.721,173.074,-36.7607,106.41,-6.82121e-13,-123.65
2.55859,443.621,504.08,137.397,-30.231,95.2152,0,-99.7619
2.56836,420.11,485.566,93.2181,-27.2812,82.8008,0,-70.9967
2.57812,377.284,460.256,45.4019,-26.1341,69.382,-3.41061e-13,-40.3197
2.58789,317.122,428.77,-0.417258,-26.3916,55.2603,-1.13687e-13,-10.9082
2.59766,243.844,392.361,-38.8133,-27.6835,40.7928,-1.13687e-13,14.3612
2.60742,163.115,352.063,-65.5289,-28.9227,26.3483,-1.7053e-13,33.3715
2.61719,81.0735,309.688,-78.216,-28.7475,12.2585,-4.26326e-14,45.0879
2.62695,3.34915,267.087,-76.8045,-27.6282,-1.22703,0,49.6878
2.63672,-65.7456,223.997,-63.4308,-25.1305,-13.9742,-5.68434e-14,48.4783
2.64648,-123.748,180.434,-41.9583,-22.3808,-25.9781,1.13687e-13,43.619
2.65625,-170.237,136.402,-17.2089,-19.8278,-37.354,0,37.7034
2.66602,-206.68,91.356,5.92123,-17.5053,-48.3058,1.13687e-13,33.2773
2.67578,-236.004,45.3974,23.2763,-15.4075,-59.0782,3.41061e-13,32.3802
2.68555,-261.957,-0.0964751,32.0365,-14.4394,-69.9002,-1.13687e-13,36.1944
2.69531,-288.381,-43.9029,31.008,-14.4504,-80.9311,2.27374e-13,44.8594
2.70508,-318.493,-85.3792,20.5961,-14.4584,-92.2199,4.54747e-13,57.4809
2.71484,-354.277,-123.725,2.52115,-14.1721,-103.684,4.54747e-13,72.3265
2.72461,-396.076,-159.138,-20.6235,-13.5996,-115.115,-2.27374e-13,87.1632
2.73437,-442.431,-192.058,-45.8602,-12.9841,-126.202,2.27374e-13,99.6698
2.74414,-490.222,-222.395,-70.2676,-12.0937,-136.583,4.54747e-13,107.844
2.75391,-535.097,-250.424,-91.3161,-11.6099,-145.891,2.27374e-13,110.331
2.76367,-572.148,-276.677,-107.08,-10.8267,-153.815,9.09495e-13,106.614
2.77344,-596.747,-300.61,-116.341,-10.3716,-160.137,9.09495e-13,97.0442
2.7832,-605.419,-320.975,-118.61,-10.9673,-164.761,4.54747e-13,82.7181
2.79297,-596.583,-337.386,-114.096,-11.8235,-167.713,0,65.2259
2.80273,-571.031,-349.948,-103.628,-11.8636,-169.122,4.54747e-13,46.3393
2.8125,-532.014,-359.132,-88.5374,-11.2949,-169.192,1.36424e-12,27.692
2.82227,-484.884,-366.455,-70.4747,-10.5037,-168.154,4.54747e-13,10.5133
2.83203,-436.322,-372.751,-51.164,-8.93358,-166.226,4.54747e-13,-4.54793
2.8418,-393.255,-377.026,-32.1019,-7.00627,-163.575,9.09495e-13,-17.4875
2.85156,-361.657,-379.486,-14.2386,-4.56009,-160.298,9.09495e-13,-28.9033
2.86133,-345.445,-380.09,2.29398,-1.46501,-156.415,0,-39.8636
2.87109,-345.688,-378.016,18.3351,2.00583,-151.883,-6.82121e-13,-51.7153
2.88086,-360.299,-373.232,35.6603,6.19651,-146.624,1.13687e-12,-65.8598
2.89062,-384.279,-367.343,56.7242,11.9003,-140.556,-2.27374e-13,-83.522
2.90039,-410.497,-359.469,84.1948,19.3465,-133.634,6.82121e-13,-105.532
2.91016,-430.877,-350.161,120.345,28.5203,-125.879,-2.27374e-13,-132.138
2.91992,-437.781,-340.889,166.421,40.2138,-117.393,6.82121e-13,-162.868
2.92969,-425.346,-330.85,222.124,55.2151,-108.368,6.82121e-13,-196.463
2.93945,-390.537,-319.222,285.342,73.8561,-99.0706,4.54747e-13,-230.914
2.94922,-333.727,-307.036,352.232,97.0585,-89.8133,1.13687e-13,-263.615
2.95898,-258.697,-293.843,417.663,124.683,-80.9177,4.54747e-13,-291.651
2.96875,-172.06,-278.58,475.989,156.505,-72.6728,2.27374e-13,-312.199
2.97852,-82.1978,-263.788,521.995,191.825,-65.2951,0,-322.988
2.98828,2.0849,-249.517,551.85,230.704,-58.8997,-5.68434e-14,-322.753
2.99805,72.9812,-234.338,563.861,270.798,-53.4836,1.13687e-13,-311.579
3.00781,124.914,-218.853,558.862,311.143,-48.9276,5.68434e-14,-291.036
3.01758,155.379,-204.117,540.14,350.137,-45.0139,3.41061e-13,-264.061
3.02734,165.243,-187.916,512.88,386.226,-41.4589,2.27374e-13,-234.548
3.03711,158.461,-171.686,483.239,417.878,-37.9558,5.68434e-14,-206.717
3.04687,141.248,-156.213,457.207,443.693,-34.2213,5.68434e-14,-184.362
3.05664,120.854,-139.736,439.48,462.667,-30.039,1.98952e-13,-170.128
3.06641,104.169,-122.47,432.575,474.85,-25.2942,0,-164.97
3.07617,96.4053,-106.375,436.347,481.262,-19.994,5.68434e-14,-167.93
3.08594,100.103,-89.7667,448.014,482.366,-14.2699,0,-176.288
3.0957,114.656,-73.269,462.676,479.259,-8.36234,2.84217e-14,-186.074
3.10547,136.454,-58.5989,474.233,473.397,-2.58852,0,-192.84
3.11523,159.632,-45.7487,476.514,465.793,2.70198,-2.84217e-14,-192.545
3.125,177.287,-34.7894,464.401,456.488,7.17719,0,-182.349
3.13477,182.943,-27.7307,434.744,445.32,10.5712,0,-161.178
3.14453,171.97,-24.0367,386.889,432.435,12.7236,2.84217e-14,-129.914
3.1543,142.673,-22.3175,322.753,417.066,13.6032,0,-91.204
3.16406,96.8349,-23.3334,246.424,399.173,13.3124,-5.68434e-14,-48.9171
3.17383,39.5696,-26.9407,163.4,378.267,12.0703,-5.68434e-14,-7.37542
3.18359,-21.4787,-30.6588,79.6115,354.465,10.1784,-2.84217e-14,29.4722
3.19336,-77.4582,-35.433,0.415557,327.813,7.97313,-6.39488e-14,58.7724
3.20312,-119.897,-40.4539,-70.2411,298.973,5.77355,-1.42109e-14,79.2417
3.21289,-142.248,-43.8086,-130.356,268.672,3.83478,-1.42109e-14,91.3129
3.22266,-141.104,-46.2585,-180.01,237.545,2.31398,0,96.9409
3.23242,-116.841,-48.1419,-221.117,206.046,1.25658,1.42109e-14,99.1245
3.24219,-73.5978,-48.6285,-256.84,174.132,0.605064,0,101.252
3.25195,-18.5856,-48.1119,-290.81,141.702,0.229119,0,106.406
3.26172,39.1072,-48.5401,-326.307,108.642,-0.0284988,0,116.759
3.27148,90.008,-48.2727,-365.542,75.0247,-0.299421,0,133.165
3.28125,125.775,-47.9037,-409.182,40.7402,-0.641056,0,155.025
3.29102,140.483,-48.6344,-456.191,6.59421,-1.00234,0,180.411
3.30078,131.492,-49.2903,-503.983,-27.1072,-1.2118,0,206.446
3.31055,99.7702,-49.3483,-548.857,-60.2801,-0.991894,0,229.836
3.32031,49.6788,-49.7947,-586.627,-92.2312,0.00164313,0,247.474
3.33008,-11.746,-50.0638,-613.319,-122.934,2.12174,0,256.999
3.33984,-75.8632,-49.0889,-625.825,-152.168,5.66358,0,257.228
3.34961,-133.694,-48.3928,-622.427,-180.13,10.8026,-8.52651e-14,248.377
3.35937,-177.199,-47.6722,-603.106,-206.939,17.549,0,232.049
3.36914,-200.402,-46.1379,-569.613,-232.143,25.7292,-1.98952e-13,210.985
3.37891,-200.197,-44.9557,-525.297,-255.634,34.9987,-3.41061e-13,188.63
3.38867,-176.749,-43.9774,-474.712,-276.804,44.8849,-1.13687e-13,168.572
3.39844,-133.415,-42.0729,-423.06,-295.241,54.8548,2.27374e-13,153.96
3.4082,-76.189,-40.0803,-375.521,-310.675,64.3941,0,146.991
3.41797,-12.7462,-37.836,-336.563,-323.238,73.0847,-4.54747e-13,148.543
3.42773,48.8029,-34.4894,-309.293,-333.785,80.6661,-1.13687e-13,158.026
3.4375,101.249,-29.9995,-294.958,-342.766,87.0698,-6.82121e-13,173.46
3.44727,139.506,-25.6196,-292.679,-350.502,92.42,-4.54747e-13,191.775
3.45703,161.503,-19.9534,-299.463,-356.983,97.002,-4.54747e-13,209.272
3.4668,168.57,-13.1083,-310.55,-362.401,101.202,0,222.184
3.47656,165.211,-5.58074,-320.06,-366.251,105.433,-4.54747e-13,227.235
3.48633,158.285,3.5425,-321.881,-368.383,110.054,4.54747e-13,222.125
3.49609,155.695,15.3036,-310.662,-368.739,115.306,-2.27374e-13,205.865
3.50586,164.813,28.8545,-282.755,-367.624,121.265,-6.82121e-13,178.913
3.51562,190.937,45.0864,-236.936,-364.912,127.826,-4.54747e-13,143.107
3.52539,236.065,64.9861,-174.745,-360.445,134.721,-6.82121e-13,101.399
3.53516,298.265,87.8524,-100.368,-354.258,141.553,2.27374e-13,57.4321
3.54492,371.778,113.351,-20.0432,-346.431,147.864,-9.09495e-13,15.0166
3.55469,447.888,142.763,58.9192,-336.236,153.2,-4.54747e-13,-22.4116
3.56445,516.408,174.768,129.343,-323.663,157.17,-1.36424e-12,-52.2827
3.57422,567.531,208.881,185.39,-308.943,159.506,4.54747e-13,-73.2565
3.58398,593.697,245.407,223.536,-292.168,160.083,0,-85.3987
3.59375,591.107,282.491,243.128,-273.981,158.932,0,-90.1332
3.60352,560.586,318.774,246.394,-255.159,156.216,-4.54747e-13,-89.9672
3.61328,507.603,353.586,237.91,-235.525,152.194,-9.09495e-13,-88.0195
3.62305,441.426,385.979,223.605,-215.309,147.166,0,-87.4218
3.63281,373.535,413.303,209.51,-194.905,141.423,-2.27374e-13,-90.691
3.64258,315.594,436.459,200.489,-174.155,135.192,-6.82121e-13,-99.1855
3.65234,277.33,454.782,199.211,-153.176,128.6,0,-112.756
3.66211,264.723,467.234,205.575,-133.045,121.655,2.27374e-13,-129.672
3.67188,278.838,474.949,216.711,-113.811,114.251,-2.27374e-13,-146.867
3.68164,315.521,478.636,227.572,-95.8874,106.191,0,-160.469
3.69141,366.02,477.776,231.995,-79.7913,97.2356,-4.54747e-13,-166.545
3.70117,418.431,473.712,224.05,-65.8754,87.1523,-2.27374e-13,-161.914
3.71094,459.719,467.739,199.39,-54.1503,75.7773,-2.27374e-13,-144.878
3.7207,477.95,458.976,156.33,-45.0905,63.0633,1.13687e-13,-115.705
3.73047,464.355,448.095,96.4525,-38.9548,49.1136,-1.13687e-13,-76.7579
3.74023,414.851,435.725,24.5763,-35.679,34.1902,5.68434e-14,-32.216
3.75,330.778,420.524,-51.9084,-35.1428,18.6963,-5.68434e-14,12.5843
3.75977,218.699,402.261,-124.228,-37.1596,3.13108,0,52.0648
3.76953,89.3317,381.652,-183.722,-40.8758,-11.9751,0,81.4132
3.7793,-44.2115,357.969,-223.372,-45.5241,-26.1367,-1.13687e-13,97.4813
3.78906,-168.565,331.217,-239.06,-50.4181,-38.9869,0,99.3906
3.79883,-272.256,302.711,-230.337,-54.7139,-50.3355,1.13687e-13,88.7191
3.80859,-347.491,272.439,-200.531,-57.8073,-60.2008,1.13687e-13,69.2235
3.81836,-391.287,240.135,-156.195,-59.6785,-68.8067,1.13687e-13,46.146
3.82812,-405.756,207.616,-105.977,-60.7141,-76.544,2.27374e-13,25.2384
3.83789,-397.523,174.538,-59.1408,-60.4608,-83.9008,4.54747e-13,11.6927
3.84766,-376.389,141.094,-23.9981,-58.8831,-91.3721,2.27374e-13,9.18339
3.85742,-353.472,107.889,-6.53597,-56.6375,-99.365,2.27374e-13,19.2033
3.86719,-339.183,75.2197,-9.47888,-54.3559,-108.115,0,40.8104
3.87695,-341.354,42.0944,-31.9332,-51.393,-117.63,4.54747e-13,70.8238
3.88672,-363.87,9.47402,-69.6532,-48.5702,-127.673,9.09495e-13,104.419
3.89648,-406.008,-22.2003,-115.854,-45.2733,-137.787,6.82121e-13,135.998
3.90625,-462.606,-53.8183,-162.408,-41.6268,-147.358,-4.54747e-13,160.169
3.91602,-525.007,-83.5889,-201.196,-37.2221,-155.71,4.54747e-13,172.651
3.92578,-582.627,-111.79,-225.387,-32.4058,-162.214,0,170.953
3.93555,-624.865,-138.473,-230.441,-26.7636,-166.38,4.54747e-13,154.715
3.94531,-643.026,-163.784,-214.69,-20.9323,-167.941,9.09495e-13,125.679
3.95508,-631.943,-186.883,-179.432,-14.8658,-166.889,9.09495e-13,87.3049
3.96484,-591.004,-209.249,-128.563,-8.43624,-163.47,0,44.1259
3.97461,-524.413,-230.285,-67.8381,-2.05312,-158.138,0,0.959912
3.98438,-440.636,-249.73,-3.88353,4.43808,-151.471,9.09495e-13,-37.8824
3.99414,-351.09,-267.886,56.8682,10.8925,-144.079,-4.54747e-13,-69.2666
4.00391,-268.296,-284.603,109.164,17.4445,-136.499,2.27374e-13,-91.6777
4.01367,-203.787,-298.511,149.701,23.6225,-129.119,2.27374e-13,-105.379
4.02344,-166.105,-310.682,177.576,30.0216,-122.128,4.54747e-13,-112.276
4.0332,-159.234,-321.042,194.354,36.5331,-115.507,-4.54747e-13,-115.513
4.04297,-181.744,-329.08,203.747,43.4798,-109.062,2.27374e-13,-118.878
4.05273,-226.826,-335.231,210.944,50.9142,-102.489,2.27374e-13,-126.11
4.0625,-283.234,-340.197,221.676,58.8113,-95.459,-2.27374e-13,-140.219
4.07227,-337.032,-343.044,241.155,67.3426,-87.7038,4.54747e-13,-162.915
4.08203,-373.873,-344.22,273.034,76.6363,-79.0943,0,-194.246
4.0918,-381.449,-344.001,318.584,87.2793,-69.6854,4.54747e-13,-232.493
4.10156,-351.696,-341.746,376.215,99.2906,-59.7271,0,-274.354
4.11133,-282.363,-337.758,441.482,113.299,-49.6363,2.27374e-13,-315.386
4.12109,-177.656,-332.642,507.61,129.721,-39.9352,1.7053e-13,-350.663
4.13086,-47.7831,-326.441,566.497,148.227,-31.1669,0,-375.544
4.14062,92.5242,-319.047,610.052,168.859,-23.8037,0,-386.442
4.15039,226.328,-311.303,631.665,191.461,-18.1645,0,-381.465
4.16016,337.231,-302.754,627.531,215.975,-14.3551,0,-360.833
4.16992,412.093,-293.019,597.568,241.489,-12.2437,0,-326.959
4.17969,443.231,-282.522,545.719,267.943,-11.4757,0,-284.187
4.18945,429.707,-270.847,479.519,294.282,-11.5252,5.68434e-14,-238.185
4.19922,377.45,-258.059,408.962,319.702,-11.7766,-2.84217e-14,-195.076
4.20898,298.18,-244.467,344.828,343.416,-11.6221,5.68434e-14,-160.446
4.21875,207.307,-230.156,296.762,364.436,-10.5599,5.68434e-14,-138.376
4.22852,121.182,-215.059,271.454,382.041,-8.27673,0,-130.68
4.23828,54.1871,-199.184,271.278,395.48,-4.70143,2.84217e-14,-136.498
4.24805,16.1995,-183.03,293.679,405.063,-0.0208255,0,-152.337
4.25781,10.8885,-166.272,331.445,410.169,5.34573,0,-172.577
4.26758,35.1669,-148.989,373.864,411.461,10.8091,0,-190.393
4.27734,79.8974,-132.388,408.549,409.203,15.7009,-1.42109e-13,-198.935
4.28711,131.73,-115.895,423.627,404.034,19.3791,-2.84217e-14,-192.567
4.29687,175.731,-100.199,409.864,396.36,21.3296,2.84217e-14,-167.936
4.30664,198.316,-85.9318,362.348,386.96,21.2513,-5.68434e-14,-124.673
4.31641,189.947,-73.3033,281.401,375.864,19.1078,-5.68434e-14,-65.5631
4.32617,147.078,-62.2797,172.552,362.955,15.1389,-8.52651e-14,3.84788
4.33594,72.9906,-53.0689,45.588,348.774,9.82891,-5.68434e-14,76.1752
4.3457,-22.6517,-46.1058,-87.1442,332.794,3.83691,0,143.467
4.35547,-125.458,-40.528,-212.854,315.186,-2.10106,0,198.604
4.36523,-218.88,-36.9385,-320.45,295.552,-7.2814,5.68434e-14,236.559
4.375,-287.227,-34.698,-402.325,274.062,-11.1364,0,255.274
4.38477,-318.582,-33.289,-455.453,250.285,-13.3142,8.52651e-14,255.982
4.39453,-307.082,-32.4626,-481.641,224.747,-13.722,2.84217e-14,242.914
4.4043,-254.139,-31.9146,-486.897,198.237,-12.5242,0,222.438
4.41406,-168.368,-31.1923,-480.071,170.801,-10.0958,5.68434e-14,201.805
4.42383,-64.2313,-30.0676,-471.036,142.974,-6.93885,5.68434e-14,187.737
4.43359,40.3778,-29.1681,-468.754,115.167,-3.57698,0,185.134
4.44336,127.189,-28.0472,-479.58,87.3886,-0.446133,0,196.148
4.45312,180.711,-26.8205,-506.103,59.9175,2.19739,-2.84217e-14,219.792
4.46289,190.945,-25.9666,-546.719,32.8562,4.33439,0,252.162
4.47266,155.173,-25.0679,-595.987,6.06436,6.19376,-5.68434e-14,287.21
4.48242,78.5265,-23.9423,-645.688,-20.3218,8.21377,-5.68434e-14,317.922
4.49219,-26.772,-23.2403,-686.379,-46.1291,10.9591,0,337.678
4.50195,-143.365,-22.6039,-709.158,-71.296,15.0085,0,341.52
4.51172,-251.571,-21.9163,-707.33,-95.4833,20.8326,-1.13687e-13,327.114
4.52148,-332.595,-21.4247,-677.686,-118.321,28.686,-2.27374e-13,295.226
4.53125,-371.579,-21.1649,-621.174,-139.887,38.5347,-1.7053e-13,249.63
4.54102,-360.021,-20.7155,-542.863,-160.029,50.033,1.13687e-13,196.477
4.55078,-297.141,-20.4223,-451.204,-178.561,62.5581,-2.27374e-13,143.247
4.56055,-189.992,-20.4007,-356.718,-195.493,75.2972,0,97.4698
4.57031,-52.3007,-20.1921,-270.329,-211.119,87.3733,2.27374e-13,65.4391
4.58008,97.7641,-20.1244,-201.608,-225.447,97.9876,-2.27374e-13,51.1433
4.58984,240.54,-20.0986,-157.21,-238.489,106.553,-2.27374e-13,55.5837
4.59961,358.043,-19.6873,-139.764,-250.333,112.793,4.54747e-13,76.5919
4.60937,436.856,-18.6358,-147.385,-260.876,116.791,-2.27374e-13,109.169
4.61914,470.257,-17.0702,-173.888,-269.755,118.973,-4.54747e-13,146.283
4.62891,459.243,-14.3041,-209.703,-277.146,120.033,-2.27374e-13,180.001
4.63867,412.258,-9.85104,-243.336,-283.176,120.808,4.54747e-13,202.754
4.64844,343.672,-4.09004,-263.179,-287.834,122.125,-2.27374e-13,208.559
4.6582,271.246,3.67705,-259.388,-291.34,124.652,-1.13687e-12,193.98
4.66797,212.99,13.7354,-225.541,-293.798,128.772,6.82121e-13,158.706
4.67773,183.942,26.0089,-159.808,-295.016,134.506,-4.54747e-13,105.621
4.6875,193.419,40.52,-65.4281,-295.131,141.502,0,40.3926
4.69727,243.239,57.8495,49.6025,-294.014,149.077,-1.81899e-12,-29.3957
4.70703,327.23,77.37,173.618,-291.718,156.333,-9.09495e-13,-95.4084
4.7168,432.172,99.4391,292.998,-288.015,162.289,-4.54747e-13,-149.853
4.72656,540.038,123.882,394.254,-283.152,166.041,-4.54747e-13,-186.693
4.73633,631.176,150.623,466.161,-277.318,166.902,-4.54747e-13,-202.595
4.74609,687.877,178.995,501.569,-270.423,164.505,4.54747e-13,-197.433
4.75586,697.721,208.695,498.588,-262.966,158.848,0,-174.287
4.76562,656.047,239.126,460.907,-254.258,150.29,0,-138.902
4.77539,567.092,269.05,397.168,-244.971,139.474,-6.82121e-13,-98.7019
4.78516,443.524,298.077,319.477,-234.483,127.221,4.54747e-13,-61.5126
4.79492,304.415,325.359,241.277,-223.33,114.383,2.27374e-13,-34.1973
4.80469,171.953,350.095,174.963,-211.198,101.714,0,-21.4448
4.81445,67.4853,371.597,129.657,-198.308,89.7475,-2.27374e-13,-24.9193
4.82422,7.57325,389.56,109.561,-184.936,78.7252,-2.27374e-13,-42.9352
4.83398,0.81015,403.31,113.218,-171.301,68.5754,0,-70.728
4.84375,45.9929,412.489,133.833,-157.518,58.9487,-1.13687e-13,-101.294
4.85352,132.029,417.625,160.628,-143.604,49.3018,-1.13687e-13,-126.665
4.86328,239.635,418.771,181.004,-130.158,39.0163,-2.27374e-13,-139.412
4.87305,344.567,415.895,183.101,-117.176,27.5314,0,-134.09
4.88281,421.814,410.178,158.284,-104.948,14.4669,-5.68434e-14,-108.387
4.89258,450.031,401.782,103.067,-93.8706,-0.284403,0,-63.7215
4.90234,415.407,391.014,20.0866,-84.0618,-16.5116,0,-5.1722
4.91211,314.267,378.52,-82.0979,-75.7957,-33.6969,5.68434e-14,59.2777
4.92187,153.94,364.333,-190.355,-69.261,-51.0831,0,120.078
4.93164,-48.2923,348.563,-289.267,-64.3028,-67.786,1.13687e-13,167.798
4.94141,-267.977,331.153,-363.928,-60.6508,-82.9353,2.27374e-13,194.863
4.95117,-477.532,312.351,-402.732,-58.2418,-95.8188,2.27374e-13,197.019
4.96094,-650.83,291.851,-399.627,-56.9617,-106.007,0,174.234
4.9707,-684.174,269.575,-355.394,-55.8214,-113.43,-4.54747e-13,130.858
4.98047,-684.174,246.229,-277.692,-55.0652,-118.403,4.54747e-13,74.9642
4.99023,-684.174,221.525,-179.852,-54.182,-121.577,6.82121e-13,16.9929
5,-684.174,195.668,-78.6244,-53.2333,-123.832,2.27374e-13,-32.0887
5.00977,-605.127,169.717,8.72724,-52.1386,-126.131,4.54747e-13,-62.7717
5.01953,-476.012,143.188,67.441,-50.5516,-129.345,4.54747e-13,-68.7721
5.0293,-358.718,116.777,87.8546,-48.8514,-134.089,6.82121e-13,-48.2439
5.03906,-275.483,90.6079,67.1124,-46.8582,-140.603,0,-4.20592
5.04883,-241.338,65.0238,9.68484,-45.099,-148.685,-2.27374e-13,55.9087
5.05859,-261.603,39.6403,-73.3844,-43.6453,-157.701,4.54747e-13,121.507
5.06836,-331.098,14.9376,-166.358,-42.5987,-166.677,0,180.668
5.07812,-435.201,-8.95145,-251.475,-41.813,-174.442,1.36424e-12,222.226
5.08789,-552.554,-32.8629,-311.93,-41.2739,-179.823,0,237.711
5.09766,-658.938,-55.9314,-334.664,-40.9737,-181.839,9.09495e-13,222.821
5.10742,-684.174,-77.9544,-312.479,-40.7521,-179.869,-4.54747e-13,178.134
5.11719,-684.174,-99.4933,-245.143,-40.2429,-173.768,9.09495e-13,108.968
5.12695,-684.174,-119.996,-139.33,-39.2989,-163.898,4.54747e-13,24.4107
5.13672,-622.099,-139.092,-7.41775,-38.0099,-151.081,2.27374e-13,-64.2869
5.14648,-482.748,-157.322,134.618,-36.3271,-136.47,4.54747e-13,-145.66
5.15625,-318.567,-174.571,269.846,-34.0671,-121.369,4.54747e-13,-209.969
5.16602,-154.414,-190.571,383.121,-31.6158,-107.025,2.27374e-13,-250.788
5.17578,-15.4665,-205.841,463.455,-28.715,-94.4336,0,-265.989
5.18555,77.233,-220.175,505.67,-25.4193,-84.1928,4.54747e-13,-257.943
5.19531,110.59,-233.402,511.042,-21.6859,-76.4281,0,-232.96
5.20508,81.9539,-245.976,486.881,-17.6426,-70.8014,4.54747e-13,-200.05
5.21484,-0.154919,-257.654,445.107,-12.8642,-66.6038,1.13687e-13,-169.26
5.22461,-117.255,-268.087,400.079,-7.32249,-62.9128,1.13687e-13,-149.868
5.23437,-243.877,-277.516,366.027,-0.80512,-58.7852,1.13687e-13,-148.736
5.24414,-351.83,-286.212,354.515,6.84922,-53.4497,2.27374e-13,-169.101
5.25391,-415.055,-293.336,372.351,15.7777,-46.4646,1.13687e-13,-210.003
5.26367,-414.26,-299.453,420.3,26.1717,-37.811,5.68434e-14,-266.417
5.27344,-340.509,-304.816,492.818,38.0023,-27.9049,0,-330.085
5.2832,-197.151,-308.752,578.885,51.5374,-17.5257,0,-390.893
5.29297,0.306384,-311.538,663.815,66.9782,-7.67484,0,-438.577
5.30273,226.398,-313.156,731.772,84.4802,0.609728,0,-464.474
5.3125,449.664,-313.45,768.573,104.045,6.45012,0,-463.037
5.32227,637.739,-312.008,764.322,125.567,9.29897,0,-432.863
5.33203,762.719,-309.262,715.394,148.931,9.05334,0,-377.045
5.3418,805.901,-305.204,625.398,174.087,6.09055,0,-302.783
5.35156,761.069,-299.389,504.898,200.397,1.21847,0,-220.298
5.36133,635.708,-292.556,369.889,227.637,-4.45188,0,-141.193
5.37109,449.923,-284.358,239.218,255.013,-9.6899,-1.42109e-14,-76.5384
5.38086,233.177,-274.393,131.375,282.158,-13.3539,0,-34.9677
5.39062,19.3897,-263.285,61.1919,308.117,-14.5884,1.42109e-13,-21.1324
5.40039,-158.792,-251.265,37.0264,332.355,-12.9755,-2.84217e-14,-34.7733
5.41016,-275.544,-237.591,58.9877,354.328,-8.61474,7.10543e-14,-70.6046
5.41992,-316.28,-223.022,118.554,373.381,-2.11513,1.42109e-14,-119.062
5.42969,-280.119,-207.718,199.723,389.084,5.49863,0,-167.818
5.43945,-179.95,-191.58,281.564,401.371,12.9527,-5.68434e-14,-203.847
5.44922,-40.0529,-175.074,341.748,409.913,18.9356,-1.13687e-13,-215.677
5.45898,108.33,-158.93,360.475,414.88,22.3199,0,-195.475
5.46875,232.699,-142.663,324.081,416.238,22.3575,-1.13687e-13,-140.554
5.47852,305.256,-126.936,227.681,414.404,18.8163,1.13687e-13,-54.0515
5.48828,308.061,-111.801,76.3179,409.648,12.0334,-2.84217e-14,55.4013
5.49805,236.415,-97.6015,-115.614,402.318,2.8768,-2.84217e-14,174.979
5.50781,99.8646,-84.3907,-326.608,392.755,-7.38015,0,289.732
5.51758,-79.4005,-72.7871,-531.574,381.028,-17.2514,0,385.086
5.52734,-270.481,-62.4583,-706.048,367.431,-25.2674,0,449.328
5.53711,-439.342,-53.1468,-728.192,351.87,-30.2022,1.13687e-13,475.638
5.54688,-555.025,-45.331,-728.192,334.251,-31.2627,1.7053e-13,463.293
5.55664,-595.383,-38.5943,-728.192,314.674,-28.207,0,417.798
5.56641,-551.277,-32.2967,-728.192,293.315,-21.3711,5.68434e-14,349.92
5.57617,-428.466,-26.7274,-728.192,270.172,-11.6018,0,273.768
5.58594,-246.821,-21.4517,-627.992,245.376,-0.102662,0,204.26
5.5957,-36.9802,-16.1245,-522.81,219.274,11.7782,-5.68434e-14,154.439
5.60547,164.983,-11.1488,-444.502,192.229,22.7835,-1.13687e-13,133.116
5.61523,323.936,-6.42871,-406.835,164.291,31.9653,0,143.288
5.625,411.983,-1.81399,-414.718,135.828,38.847,-1.7053e-13,181.611
5.63477,413.56,2.69284,-463.504,107.064,43.5009,0,239.055
5.64453,328.411,6.41644,-540.041,78.1448,46.5258,1.13687e-13,302.597
5.6543,171.91,9.86458,-625.265,49.2972,48.9273,-1.7053e-13,357.676
5.66406,-27.3545,12.8168,-697.841,20.7224,51.9213,-5.68434e-14,390.934
5.67383,-232.332,14.8851,-728.192,-7.34572,56.6949,-3.97904e-13,392.755
5.68359,-403.783,16.2721,-728.192,-35.2788,64.1668,-2.27374e-13,359.124
5.69336,-507.013,17.2682,-673.642,-62.1057,74.7919,-2.27374e-13,292.466
5.70312,-517.891,17.4747,-565.983,-88.2406,88.4467,0,201.311
5.71289,-427.13,17.258,-421.283,-113.253,104.419,-6.82121e-13,98.8305
5.72266,-242.081,17.2047,-258.486,-136.748,121.504,0,0.525469
5.73242,14.2776,16.5675,-100.084,-159.089,138.199,-1.36424e-12,-78.5309
5.74219,307.004,15.9404,31.7857,-179.317,152.954,-9.09495e-13,-126.393
5.75195,594.89,15.4656,119.222,-197.826,164.442,-4.54747e-13,-136.404
5.76172,818.468,14.844,151.741,-214.24,171.798,-9.09495e-13,-108.435
5.77148,818.468,14.1996,128.205,-229.069,174.776,4.54747e-13,-48.9782
5.78125,818.468,14.0604,57.1792,-241.862,173.808,-4.54747e-13,29.9144
5.79102,818.468,13.9707,-44.3661,-253.103,169.932,-9.09495e-13,112.667
5.80078,818.468,14.104,-153.802,-262.683,164.618,4.54747e-13,182.833
5.81055,696.967,15.2024,-246.583,-270.638,159.508,-1.13687e-12,225.914
5.82031,474.267,16.9546,-300.383,-277.013,156.117,0,231.852
5.83008,265.712,19.4495,-298.931,-281.789,155.555,0,196.784
5.83984,108.979,23.5018,-234.919,-285.293,158.311,9.09495e-13,123.761
5.84961,31.8918,28.9692,-111.476,-287.605,164.145,-9.09495e-13,22.3045
5.85937,47.5777,35.6966,58.0508,-288.518,172.102,0,-93.112
5.86914,152.143,44.6295,252.013,-288.482,180.661,-4.54747e-13,-205.41
5.87891,325.283,55.598,443.78,-287.458,187.972,-4.54747e-13,-297.693
5.88867,533.768,68.1508,605.954,-285.44,192.169,-4.54747e-13,-356.016
5.89844,737.234,83.0993,714.792,-282.728,191.682,0,-371.674
5.9082,818.468,100.121,754.121,-279.221,185.499,-4.54747e-13,-342.64
5.91797,818.468,118.796,718.065,-274.873,173.349,-9.09495e-13,-273.907
5.92773,818.468,139.068,612.13,-269.607,155.749,-4.54747e-13,-176.679
5.9375,818.468,161.014,452.406,-263.695,133.925,-9.09495e-13,-66.5203
5.94727,629.184,183.465,263,-256.989,109.615,-2.27374e-13,39.2132
5.95703,367.198,206.583,72.081,-249.591,84.792,-4.54747e-13,124.269
5.9668,90.6524,229.804,-92.8019,-241.38,61.3401,-1.13687e-13,176.218
5.97656,-156.25,252.13,-209.353,-232.785,40.7639,-2.27374e-13,188.557
5.98633,-334.006,273.245,-264.302,-223.473,23.9586,-1.42109e-13,161.815
5.99609,-415.054,293.074,-255.656,-213.853,11.0898,0,103.472
6.00586,-389.041,310.406,-192.98,-203.517,1.60081,-1.42109e-14,26.6693
6.01562,-265.134,325.201,-95.6499,-192.424,-5.65596,-2.84217e-14,-52.0722
6.02539,-70.8665,337.674,10.6815,-181.153,-12.187,5.68434e-14,-115.776
6.03516,152.333,347.021,98.7946,-169.645,-19.5657,2.84217e-14,-150.058
6.04492,356.231,353.417,144.967,-158.102,-29.1323,8.52651e-14,-145.782
6.05469,494.275,357.353,133.479,-146.367,-41.737,1.7053e-13,-100.835
6.06445,529.998,358.512,59.7377,-134.891,-57.5716,2.27374e-13,-20.6896
6.07422,443.833,356.9,-68.6056,-124.156,-76.1191,2.27374e-13,82.3848
6.08398,237.09,353.375,-232.768,-113.666,-96.2301,0,191.358
6.09375,-67.6708,347.527,-406.046,-103.808,-116.314,4.54747e-13,287.39
6.10352,-430.007,339.571,-558.567,-94.7791,-134.614,2.27374e-13,353.199
6.11328,-684.174,329.804,-662.751,-86.7477,-149.511,0,376.239
6.12305,-684.174,318.344,-698.474,-79.3303,-159.818,4.54747e-13,351.117
6.13281,-684.174,304.624,-656.988,-72.5452,-164.995,-4.54747e-13,280.785
6.14258,-684.174,289.229,-542.831,-66.6569,-165.264,0,176.246
6.15234,-684.174,272.326,-373.349,-61.244,-161.582,-9.09495e-13,54.7972
6.16211,-684.174,253.145,-175.853,-56.2089,-155.495,0,-62.9199
6.17187,-684.174,232.567,17.1014,-51.2292,-148.87,9.09495e-13,-156.558
6.18164,-605.796,210.729,173.491,-46.4229,-143.58,0,-209.745
6.19141,-281.94,187.378,267.609,-41.6188,-141.162,0,-213.142
6.20117,-15.5399,163.309,284.817,-36.8088,-142.536,4.54747e-13,-166.303
6.21094,150.953,138.619,224.38,-31.805,-147.819,2.27374e-13,-77.985
6.2207,193.313,113.42,99.8534,-26.8615,-156.276,-4.54747e-13,35.2044
6.23047,109.604,88.1566,-63.0761,-22.2246,-166.416,0,151.585
6.24023,-79.6419,63.2322,-230.935,-18.0018,-176.229,-4.54747e-13,248.152
6.25,-335.171,38.5503,-368.231,-14.203,-183.518,9.09495e-13,304.624
6.25977,-606.013,14.0405,-443.639,-10.9825,-186.278,4.54747e-13,307.072
6.26953,-684.174,-9.71098,-435.507,-8.31549,-183.051,0,250.477
6.2793,-684.174,-32.7728,-335.721,-6.36581,-173.198,4.54747e-13,139.735
6.28906,-684.174,-55.3276,-151.253,-5.01522,-157.045,9.09495e-13,-11.0662
6.29883,-684.174,-76.9016,96.8796,-4.10793,-135.862,0,-180.994
6.30859,-684.174,-97.4525,377.052,-3.99647,-111.683,2.27374e-13,-345.829
6.31836,-409.655,-117.34,652.265,-3.90527,-86.993,0,-482.203
6.32812,-77.5417,-135.905,879.516,-4.21052,-64.3374,2.27374e-13,-571.589
6.33789,235.877,-153.206,879.516,-4.77879,-45.9134,2.27374e-13,-603.445
6.34766,479.134,-169.487,879.516,-5.52818,-33.2183,0,-576.945
6.35742,612.829,-184.641,879.516,-6.15725,-26.8168,1.13687e-13,-501.015
6.36719,616.753,-198.614,879.516,-6.71918,-26.2657,1.13687e-13,-392.669
6.37695,493.716,-211.477,850.872,-7.27057,-30.2131,-5.68434e-14,-273.947
6.38672,269.352,-223.267,668.821,-7.37231,-36.6539,5.68434e-14,-167.999
6.39648,-12.0853,-233.801,496.22,-6.91424,-43.2972,-5.68434e-14,-95.0141
6.40625,-295.283,-243.374,364.791,-5.76207,-47.9818,0,-68.6888
6.41602,-523.493,-251.899,297.619,-3.64056,-49.0648,2.27374e-13,-93.8639
6.42578,-648.584,-258.836,305.234,-0.176054,-45.715,-5.68434e-14,-165.717
6.43555,-639.785,-264.555,383.856,4.50352,-38.0586,5.68434e-14,-270.649
6.44531,-489.559,-269.02,516.104,10.9318,-27.1499,1.13687e-13,-388.697
6.45508,-215.549,-271.97,674.065,19.1101,-14.7725,-5.68434e-14,-497.058
6.46484,141.815,-273.558,824.205,29.3432,-3.10627,0,-574.101
6.47461,525.736,-273.829,879.516,41.6252,5.67979,0,-603.187
6.48437,818.468,-272.909,879.516,56.0063,9.83669,0,-575.64
6.49414,818.468,-270.443,879.516,72.5435,8.3712,0,-492.353
6.50391,818.468,-267.043,803.536,91.2314,1.2479,-5.68434e-14,-363.75
6.51367,818.468,-262.388,603.442,111.594,-10.5805,0,-208.104
6.52344,818.468,-256.538,357.564,133.756,-25.3216,5.68434e-14,-48.4814
6.5332,592.321,-249.895,100.721,156.968,-40.6452,2.27374e-13,91.1838
6.54297,157.971,-242.403,-129.599,181.422,-54.087,0,190.219
6.55273,-290.006,-233.799,-299.8,206.163,-63.4819,3.41061e-13,234.852
6.5625,-682.8,-224.706,-386.242,230.882,-67.3517,1.13687e-13,220.731
6.57227,-684.174,-214.989,-379.73,254.962,-65.1752,-2.27374e-13,153.862
6.58203,-684.174,-204.588,-287.593,277.903,-57.4948,3.41061e-13,49.7899
6.5918,-684.174,-193.919,-132.896,299.195,-45.8353,0,-68.8944
6.60156,-684.174,-183.022,49.1528,318.317,-32.4487,0,-176.322
6.61133,-514.159,-171.543,217.063,335.073,-19.9266,0,-247.779
6.62109,-142.514,-160.033,330.236,349.242,-10.7457,5.68434e-14,-264.062
6.63086,213.721,-148.647,356.208,360.515,-6.82528,0,-214.996
6.64062,488.292,-137.204,276.701,368.856,-9.17168,4.26326e-14,-101.497
6.65039,629.799,-126.141,91.3509,374.34,-17.6745,-2.84217e-14,64.2338
6.66016,610.874,-115.598,-181.597,376.92,-31.0899,5.68434e-14,260.457
6.66992,433.189,-105.824,-507.84,377.007,-47.2174,2.27374e-13,459.337
6.67969,127.354,-96.7374,-728.192,374.385,-63.2427,3.41061e-13,631.531
6.68945,-252.322,-88.7148,-728.192,369.369,-76.1897,2.27374e-13,751.152
6.69922,-637.347,-81.6725,-728.192,361.932,-83.4078,0,800.246
6.70898,-684.174,-75.7177,-728.192,352.477,-83.011,2.27374e-13,771.999
6.71875,-684.174,-70.8207,-728.192,340.75,-74.1953,2.27374e-13,672.068
6.72852,-684.174,-66.9567,-728.192,326.953,-57.3788,2.27374e-13,517.773
6.73828,-684.174,-63.8716,-728.192,311.003,-34.1399,-1.13687e-13,335.237
6.74805,-684.174,-61.6827,-728.192,293.203,-6.96149,0,154.953
6.75781,-346.917,-60.1467,-444.632,273.299,21.1766,0,6.5249
6.76758,89.3949,-58.9987,-193.445,251.667,47.2888,-3.41061e-13,-86.4991
6.77734,488.485,-57.9637,-25.1368,228.424,68.8762,-1.13687e-13,-110.768
6.78711,782.064,-57.1843,37.5021,203.73,84.335,0,-65.5062
6.79687,818.468,-56.1777,-8.66536,177.929,93.2126,0,37.3371
6.80664,818.468,-55.2823,-146.745,151.297,96.2629,-6.82121e-13,175.203
6.81641,673.76,-54.1356,-343.008,124.083,95.2928,-2.27374e-13,318.965
6.82617,339.483,-52.8599,-553.087,96.4134,92.8234,0,438.183
6.83594,-57.2776,-51.3493,-728.192,68.8059,91.6234,-1.13687e-13,506.638
6.8457,-438.929,-49.8831,-728.192,41.0708,94.1963,2.27374e-13,507.15
6.85547,-684.174,-48.1923,-728.192,13.69,102.31,-1.13687e-13,434.804
6.86523,-684.174,-46.4354,-725.651,-13.3662,116.654,-2.27374e-13,297.986
6.875,-684.174,-44.533,-517.544,-39.833,136.686,-4.54747e-13,117.024
6.88477,-553.074,-42.3598,-239.796,-65.5829,160.699,-4.54747e-13,-79.34
6.89453,-133.157,-40.0884,64.9439,-90.5631,186.096,-9.09495e-13,-259.04
6.9043,394.247,-37.6134,348.49,-114.552,209.838,0,-392.415
6.91406,818.468,-34.7086,565.718,-137.455,228.97,-9.09495e-13,-457.571
6.92383,818.468,-31.7158,682.666,-158.863,241.153,-4.54747e-13,-444.399
6.93359,818.468,-28.2689,682.701,-179.094,245.09,4.54747e-13,-356.521
6.94336,818.468,-24.3989,569.673,-197.617,240.77,4.54747e-13,-210.81
6.95312,818.468,-20.1895,367.458,-214.785,229.499,-9.09495e-13,-34.5334
6.96289,818.468,-15.6742,115.978,-230.255,213.677,-1.36424e-12,139.368
6.97266,818.468,-10.6948,-135.647,-244.022,196.391,0,278.061
6.98242,756.058,-5.20458,-337.636,-256.401,180.862,-1.36424e-12,354.631
6.99219,239.392,0.524266,-448.309,-266.955,169.865,-4.54747e-13,352.917
7.00195,-197.762,7.0266,-441.567,-276.031,165.214,-6.82121e-13,270.499
7.01172,-483.558,14.1179,-311.771,-283.647,167.405,0,119.32
7.02148,-572.873,22.0797,-75.1766,-289.872,175.492,0,-76.1893
7.03125,-455.122,31.032,232.382,-294.471,187.214,-4.54747e-13,-283.172
7.04102,-156.176,40.9672,561.196,-297.583,199.364,-4.54747e-13,-465.901
7.05078,266.005,52.0115,855.85,-299.151,208.327,4.54747e-13,-591.876
7.06055,731.326,64.442,879.516,-299.388,210.713,-9.09495e-13,-637.429
7.07031,818.468,78.0407,879.516,-298.175,203.957,4.54747e-13,-591.858
7.08008,818.468,92.9762,879.516,-295.539,186.791,0,-459.394
7.08984,818.468,109.45,879.516,-291.451,159.505,-4.54747e-13,-258.634
7.09961,818.468,126.919,558.743,-286.037,123.934,-4.54747e-13,-19.5375
7.10937,818.468,145.406,165.102,-279.367,83.1921,-2.27374e-13,221.528
7.11914,666.739,164.895,-243.769,-271.559,41.1808,1.13687e-13,427.852
7.12891,113.422,184.839,-608.675,-262.43,1.95671,0,568.545
7.13867,-434.698,205.133,-728.192,-251.99,-30.9258,1.13687e-13,623.756
7.14844,-684.174,225.482,-728.192,-240.717,-54.9899,2.27374e-13,588.032
7.1582,-684.174,245.295,-728.192,-228.447,-69.2288,5.68434e-13,471.269
7.16797,-684.174,264.227,-728.192,-215.421,-74.2464,2.27374e-13,297.034
7.17773,-684.174,281.998,-619.47,-201.878,-72.1223,1.13687e-13,98.5473
7.1875,-684.174,298.289,-323.75,-187.771,-66.0247,4.54747e-13,-87.0242
7.19727,-317.432,312.458,-35.2532,-173.585,-59.6375,3.41061e-13,-225.001
7.20703,163.043,324.722,189.575,-159.293,-56.5017,-1.7053e-13,-289.256
7.2168,576.026,334.698,306.296,-144.835,-59.3848,0,-266.862
7.22656,818.468,342.263,290.468,-130.676,-69.7891,2.27374e-13,-160.494
7.23633,818.468,347.598,142.193,-117.006,-87.6825,2.27374e-13,11.8619
7.24609,683.638,350.399,-113.642,-104.211,-111.501,2.27374e-13,219.88
7.25586,269.449,350.996,-431.533,-91.9758,-138.423,1.36424e-12,426.089
7.26562,-304.801,349.505,-728.192,-80.4782,-164.863,4.54747e-13,592.408
7.27539,-684.174,345.952,-728.192,-70.0716,-187.111,0,686.902
7.28516,-684.174,340.34,-728.192,-60.8581,-201.992,-4.54747e-13,689.582
7.29492,-684.174,332.88,-728.192,-52.7398,-207.437,9.09495e-13,596.202
7.30469,-684.174,323.782,-728.192,-45.8711,-202.869,0,419.328
7.31445,-684.174,312.692,-728.192,-39.99,-189.323,9.09495e-13,186.45
7.32422,-684.174,299.948,-410.892,-35.1213,-169.287,0,-64.6067
7.33398,-684.174,285.654,-10.1988,-31.0345,-146.281,1.13687e-12,-292.213
7.34375,-684.174,269.51,359.764,-27.4252,-124.25,-2.27374e-13,-458.283
7.35352,-69.5923,251.795,638.497,-24.3617,-106.867,4.54747e-13,-535.151
7.36328,565.088,232.573,781.342,-21.9143,-96.8803,-2.27374e-13,-510.741
7.37305,818.468,211.962,767.822,-19.9899,-95.6063,1.13687e-13,-391.055
7.38281,818.468,189.927,605.785,-17.792,-102.668,2.27374e-13,-199.5
7.39258,818.468,166.968,330.525,-15.893,-116.031,2.27374e-13,26.9235
7.40234,818.468,143.034,-1.03106,-14.1257,-132.327,2.27374e-13,243.924
7.41211,335.593,118.452,-320.123,-12.599,-147.431,2.27374e-13,407.668
7.42188,-279.281,93.3485,-558.236,-11.3532,-157.179,9.09495e-13,482.593
7.43164,-684.174,68.1702,-659.341,-10.2386,-158.115,1.36424e-12,447.915
7.44141,-684.174,42.7088,-590.129,-9.42585,-148.132,9.09495e-13,301.629
7.45117,-684.174,17.5187,-346.387,-8.93696,-126.898,2.27374e-13,61.2643
7.46094,-684.174,-7.62407,45.6489,-8.85505,-95.984,0,-238.801
7.4707,-684.174,-32.3674,533.261,-9.16198,-58.6614,4.54747e-13,-553.039
7.48047,-684.174,-56.5225,879.516,-9.59346,-19.4069,1.13687e-13,-832.507
7.49023,-153.516,-80.12,879.516,-10.3733,16.8142,0,-1033.29
7.5,532.155,-102.9,879.516,-11.0796,45.3627,2.27374e-13,-1124.12
7.50977,818.468,-124.762,879.516,-11.8834,62.7002,-2.27374e-13,-1091.94
7.51953,818.468,-145.391,879.516,-12.4699,66.9879,-1.13687e-13,-944.21
7.5293,818.468,-164.846,879.516,-12.7895,58.4045,-3.41061e-13,-707.735
7.53906,818.468,-183.04,879.516,-12.6801,39.1233,-5.68434e-14,-424.078
7.54883,818.468,-199.616,879.516,-12.3377,12.9481,2.84217e-14,-142.371
7.55859,648.546,-214.762,508.53,-11.248,-15.333,5.68434e-14,89.2157
7.56836,-1.6042,-228.379,115.956,-9.45414,-40.766,3.41061e-13,231.853
7.57812,-616.733,-240.358,-149.093,-6.99952,-59.0811,2.27374e-13,262.826
7.58789,-684.174,-250.679,-247.445,-3.62874,-67.4263,3.41061e-13,179.489
7.59766,-684.174,-259.608,-169.993,0.654819,-64.8543,0,-0.278581
7.60742,-684.174,-266.736,60.8702,6.04072,-52.4768,1.13687e-13,-241.212
7.61719,-684.174,-272.358,395.241,12.5665,-33.2554,-1.13687e-13,-496.852
7.62695,-356.859,-276.346,764.474,20.3805,-11.4639,0,-717.707
7.63672,334.1,-278.777,879.516,29.507,8.08464,0,-859.975
7.64648,818.468,-279.502,879.516,40.0706,20.9109,0,-893.287
7.65625,818.468,-278.971,879.516,52.1297,23.6882,-1.13687e-13,-806.133
7.66602,818.468,-276.753,879.516,65.6166,14.861,-1.13687e-13,-608.014
7.67578,818.468,-273.143,879.516,80.566,-5.04879,5.68434e-14,-327.922
7.68555,818.468,-268.194,527.547,96.9082,-33.505,1.13687e-13,-9.40225
7.69531,818.468,-262.057,30.6311,114.358,-66.3813,-1.13687e-13,296.958
7.70508,334.336,-254.618,-458.729,132.819,-98.6741,6.82121e-13,542.336
7.71484,-541.981,-246.379,-728.192,152.102,-125.381,-4.54747e-13,688.252
7.72461,-684.174,-236.891,-728.192,171.995,-142.385,0,713.417
7.73438,-684.174,-226.884,-728.192,191.873,-147.198,-4.54747e-13,617.664
7.74414,-684.174,-215.756,-728.192,211.641,-139.413,-2.27374e-13,422.225
7.75391,-684.174,-204.398,-728.192,230.845,-120.799,0,166.29
7.76367,-684.174,-192.224,-433.777,249.193,-95.0035,2.27374e-13,-99.6256
7.77344,-684.174,-180.002,-30.0807,266.195,-66.9186,-2.27374e-13,-322.396
7.7832,-627.195,-167.55,316.558,281.556,-41.8186,2.27374e-13,-455.592
7.79297,201.218,-155.08,531.266,294.82,-24.4129,0,-467.79
7.80273,818.468,-142.953,561.136,305.973,-17.9864,5.68434e-14,-348.421
7.8125,818.468,-131.073,385.241,314.702,-23.7776,8.52651e-14,-110.108
7.82227,818.468,-119.678,19.2491,321.225,-40.7068,2.27374e-13,212.985
7.83203,818.468,-108.815,-486.271,325.3,-65.508,1.13687e-13,570.573
7.8418,818.468,-99.1154,-728.192,326.799,-93.2463,4.54747e-13,904.581
7.85156,173.552,-89.7806,-728.192,325.893,-118.138,6.82121e-13,1158.99
7.86133,-653.497,-81.6564,-728.192,322.818,-134.533,2.27374e-13,1289.54
7.87109,-684.174,-74.5748,-728.192,317.684,-137.892,0,1271.57
7.88086,-684.174,-68.6132,-728.192,310.634,-125.596,9.09495e-13,1104.66
7.89062,-684.174,-63.514,-728.192,301.444,-97.4273,-2.27374e-13,813.106
7.90039,-684.174,-60.0028,-728.192,290.629,-55.6649,2.27374e-13,442.213
7.91016,-684.174,-57.1006,-728.192,278.204,-4.74188,1.42109e-14,50.81
7.91992,-684.174,-55.1529,-257.245,264.389,49.4598,0,-298.649
7.92969,-223.074,-53.9406,331.87,248.993,100.569,-4.54747e-13,-550.785
7.93945,680.516,-53.4036,775.186,232.135,142.78,0,-666.904
7.94922,818.468,-53.2056,879.516,214.446,171.809,-4.54747e-13,-631.836
7.95898,818.468,-53.5432,879.516,195.479,185.612,-4.54747e-13,-456.75
7.96875,818.468,-53.9858,765.425,175.804,184.711,-4.54747e-13,-177.388
7.97852,818.468,-54.3163,356.725,155.237,172.085,0,152.031
7.98828,818.468,-54.7627,-143.423,134.229,152.646,-9.09495e-13,468.234
7.99805,646.475,-55.2612,-636.327,112.75,132.364,0,710.014
8.00781,-186.148,-55.6589,-728.192,91.2711,117.222,-2.27374e-13,829.116
8.01758,-684.174,-55.6522,-728.192,69.7233,112.149,-6.82121e-13,798.939
8.02734,-684.174,-55.6496,-728.192,48.452,120.137,-2.27374e-13,619.492
8.03711,-684.174,-55.1804,-728.192,27.3563,141.695,-9.09495e-13,317.678
8.04688,-684.174,-54.717,-503.749,6.65501,174.724,-1.36424e-12,-57.2067
8.05664,-684.174,-54.2139,68.0227,-13.4299,214.868,-9.09495e-13,-442.013
8.06641,33.1829,-53.2885,665.732,-33.0319,256.245,0,-770.835
8.07617,818.468,-52.1545,879.516,-52.0499,273.858,-1.36424e-12,-986.732
8.08594,818.468,-50.7366,879.516,-70.4697,273.858,0,-1051.97


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_5.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.93479,-0.855582,0.00446524,-0.00253315,0.00466515,1.38778e-17,-0.0858368
0.00976562,18.9779,2.60102,0.0252353,-0.0177321,0.0322906,0,-0.561374
0.0195312,43.8647,33.2606,0.0397795,-0.0122436,0.0832661,-2.22045e-16,-1.28836
0.0292969,77.9128,74.4479,0.040376,0.0168877,0.153188,0,-2.09806
0.0390625,122.107,104.897,0.0270472,-0.00675507,0.238049,1.33227e-15,-2.85834
0.0488281,166.121,154.896,-0.0157616,-0.039686,0.313839,0,-3.09936
0.0585937,201.926,188.112,-0.0821617,-0.0185764,0.350039,0,-2.41462
0.0683594,226.159,196.732,-0.14522,-0.0523518,0.325454,8.88178e-16,-0.729659
0.078125,243.841,201.131,-0.165923,0.0050663,0.241606,-4.44089e-16,1.54169
0.0878906,253.869,215.59,-0.131457,-0.0194208,0.107053,4.44089e-16,3.93961
0.0976562,257.685,230.838,-0.0390239,-0.0320866,-0.0574283,0,5.87942
0.107422,260.7,244.786,0.102414,-0.0350419,-0.212866,0,6.65008
0.117187,265.62,260.183,0.255119,0.0223762,-0.316555,8.88178e-16,5.78259
0.126953,272.043,255.501,0.362727,-0.00675507,-0.337532,-1.33227e-15,3.28348
0.136719,277.963,257.758,0.370004,0.00591069,-0.267897,-2.22045e-15,-0.295132
0.146484,283.036,275.143,0.243683,0.0367307,-0.129386,-4.44089e-16,-3.93199
0.15625,287.224,280.396,-0.0193562,-0.0802164,0.017413,0,-6.18454
0.166016,288.567,269.664,-0.388819,-0.0194208,0.0649634,0,-5.28392
0.175781,286.515,255.076,-0.794653,-0.0358863,-0.133879,-2.22045e-16,0.506098
0.185547,282.758,254.25,-1.14011,0.0232206,-0.750154,-3.55271e-15,12.5185
0.195312,278.083,258.093,-1.33193,0.00928822,-1.96393,-1.06581e-14,31.4799
0.205078,268.428,256.899,-1.31077,-0.039686,-3.95016,7.10543e-15,57.4362
0.214844,255.519,239.385,-1.05116,-0.00886603,-6.8423,0,89.3629
0.224609,239.905,223.683,-0.592727,-0.0312422,-10.7169,-2.84217e-14,125.373
0.234375,223.613,217.755,-0.034145,0.00844384,-15.5826,-8.52651e-14,162.945
0.244141,204.186,209.008,0.478276,-0.0177321,-21.3862,0,199.446
0.253906,183.691,196.406,0.803981,0.0776833,-28.0121,5.68434e-14,232.31
0.263672,165.042,173.07,0.838425,0.0105548,-35.2979,0,259.462
0.273437,145.778,153.045,0.536929,-0.0194208,-43.0687,-1.13687e-13,279.825
0.283203,125.369,145.581,-0.0455961,0.0122436,-51.153,-4.54747e-13,293.249
0.292969,106.784,137.043,-0.758825,-0.0223762,-59.3956,-2.27374e-13,300.333
0.302734,90.2898,117.327,-1.40473,-0.0531962,-67.678,-3.41061e-13,302.398
0.3125,72.3789,96.6101,-1.78874,0.0160433,-75.9301,-2.27374e-13,301.235
0.322266,51.9929,74.8291,-1.76685,-0.0439079,-84.118,2.27374e-13,298.553
0.332031,34.2394,64.1555,-1.29879,0.0249093,-92.2234,-4.54747e-13,295.491
0.341797,15.0072,49.8895,-0.509869,-0.0278647,-100.25,-4.54747e-13,292.868
0.351562,-9.17818,26.2315,0.346205,0.0240649,-108.205,-2.27374e-13,290.921
0.361328,-34.6691,4.78017,0.950992,-0.0105548,-116.068,-2.27374e-13,289.076
0.371094,-57.5293,-11.214,0.984613,-0.0168877,-123.794,2.27374e-13,286.306
0.380859,-84.4704,-22.5087,0.209909,-0.0185764,-131.327,6.82121e-13,281.784
0.390625,-113.014,-41.5494,-1.39183,0.028709,-138.587,-9.09495e-13,274.589
0.400391,-137.614,-63.9198,-3.59175,-0.0569959,-145.472,-4.54747e-13,263.936
0.410156,-160.367,-81.7664,-5.94917,0.00591069,-151.889,-2.27374e-13,249.69
0.419922,-185.089,-93.8275,-7.86894,-0.0350419,-157.765,0,232.277
0.429687,-205.313,-109.398,-8.71713,-0.00971041,-163.031,4.54747e-13,212.166
0.439453,-220.802,-127.452,-8.02972,-0.0367307,-167.644,0,190.153
0.449219,-235.116,-147.883,-5.65876,0.0358863,-171.591,4.54747e-13,167.258
0.458984,-247.361,-163.031,-1.85179,0.0240649,-174.877,4.54747e-13,144.264
0.46875,-254.112,-176.409,2.73005,-0.039686,-177.511,4.54747e-13,121.6
0.478516,-257.553,-188.685,7.10074,0.0257537,-179.51,-4.54747e-13,99.5567
0.488281,-259.044,-209.088,10.1814,-0.0738836,-180.894,-9.09495e-13,78.1573
0.498047,-255.687,-230.978,11.0931,0.0341975,-181.663,9.09495e-13,57.0471
0.507812,-249.948,-242.956,9.43861,0.187453,-181.815,0,35.8649
0.517578,-242.387,-247.408,5.57273,0.390105,-181.336,-9.09495e-13,14.2048
0.527344,-234.462,-251.73,0.729462,1.03395,-180.205,4.54747e-13,-8.26637
0.537109,-226.628,-250.691,-3.0117,2.42887,-178.403,-4.54747e-13,-31.761
0.546875,-219.056,-242.444,-2.94859,5.30653,-175.91,0,-56.3135
0.556641,-212.76,-229.662,3.85611,10.7824,-172.721,-9.09495e-13,-81.7119
0.566406,-209.464,-225.111,20.0873,20.6878,-168.849,0,-107.506
0.576172,-207.48,-228.75,47.6775,37.2133,-164.322,-2.27374e-13,-133.165
0.585937,-203.483,-227.457,87.374,62.8331,-159.182,0,-158.107
0.595703,-199.195,-222.48,138.47,100.039,-153.498,4.54747e-13,-181.537
0.605469,-196.073,-207.9,198.795,149.958,-147.356,-4.54747e-13,-202.64
0.615234,-190.109,-193.899,264.949,211.933,-140.846,-1.13687e-12,-220.871
0.625,-179.965,-189.624,332.718,282.532,-134.064,-4.54747e-13,-235.818
0.634766,-169.821,-191.502,397.665,355.723,-127.113,-4.54747e-13,-247.109
0.644531,-157.956,-184.291,455.781,423.773,-120.087,2.27374e-13,-254.787
0.654297,-142.343,-177.067,504.016,479.152,-113.059,-2.27374e-13,-259.243
0.664062,-125.324,-176.284,540.646,517.567,-106.091,-6.82121e-13,-260.974
0.673828,-110.511,-169.942,565.428,538.569,-99.2277,0,-260.584
0.683594,-94.118,-156.794,579.485,546.854,-92.4828,2.27374e-13,-258.966
0.693359,-77.9372,-136.58,584.931,549.862,-85.8542,1.13687e-13,-256.847
0.703125,-61.1867,-122.394,584.392,554.389,-79.3255,0,-254.816
0.712891,-43.9996,-107.71,580.446,563.702,-72.8746,-3.41061e-13,-253.199
0.722656,-25.2209,-83.646,575.139,576.048,-66.4805,1.13687e-13,-252.039
0.732422,-5.81442,-68.2519,569.64,585.632,-60.1357,-1.13687e-13,-251.023
0.742187,16.4532,-45.9949,564.115,586.344,-53.8484,0,-249.693
0.751953,42.4736,-35.7906,557.803,575.484,-47.6481,-1.13687e-13,-247.431
0.761719,62.4497,-17.4556,549.267,555.022,-41.6022,-1.13687e-13,-243.259
0.771484,76.5225,8.18811,536.828,530.174,-35.7865,-2.84217e-14,-236.568
0.78125,84.9468,2.74446,518.948,505.953,-30.276,-8.52651e-14,-227.089
0.791016,88.2906,-5.16057,494.583,484.217,-25.138,-8.52651e-14,-214.853
0.800781,87.5887,-17.0816,463.412,462.349,-20.4229,-2.84217e-14,-200.206
0.810547,83.7613,-3.75195,425.895,435.999,-16.1576,0,-183.746
0.820312,77.7704,7.69854,383.177,402.459,-12.3436,-2.84217e-14,-166.206
0.830078,70.6224,4.39893,336.854,362.165,-8.95954,5.68434e-14,-148.314
0.839844,63.1768,-10.1946,288.666,318.474,-5.97117,-5.68434e-14,-130.674
0.849609,56.1522,-17.4573,240.199,275.841,-3.34358,-1.42109e-14,-113.665
0.859375,50.2895,-2.48508,192.628,234.84,-1.05315,0,-97.4028
0.869141,46.2069,7.25721,146.578,195.127,0.903231,0,-81.7444
0.878906,44.3775,2.41569,102.098,155.05,2.50413,0,-66.3668
0.888672,44.8822,-12.2566,58.7521,113.013,3.70715,0,-50.8657
0.898437,47.8584,-10.5886,15.8008,70.6487,4.46103,-7.10543e-15,-34.8691
0.908203,52.9436,0.841195,-27.5813,28.6516,4.72283,4.26326e-14,-18.1148
0.917969,59.3865,3.72656,-72.0831,-13.2167,4.47742,2.84217e-14,-0.500608
0.927734,66.047,-1.84445,-118.077,-54.6088,3.75566,1.42109e-14,17.9181
0.9375,71.9033,-11.3066,-165.505,-96.7537,2.64817,0,36.9784
0.947266,75.5032,-2.84517,-213.842,-139.378,1.30794,0,56.4856
0.957031,75.5802,7.25636,-262.134,-180.567,-0.05694,0,76.2717
0.966797,71.2361,3.12867,-309.102,-218.808,-1.20067,0,96.2383
0.976562,62.2192,-7.45355,-353.284,-251.766,-1.86425,0,116.368
0.986328,48.5544,-9.17994,-393.209,-277.968,-1.80532,0,136.693
0.996094,31.138,-1.56349,-427.561,-298.57,-0.82641,-2.84217e-14,157.211
1.00586,11.3907,6.4943,-455.342,-314.117,1.20319,0,177.823
1.01562,-8.92425,3.80696,-475.991,-326.882,4.33442,5.68434e-14,198.289
1.02539,-28.1148,-6.8455,-489.47,-338.68,8.53546,-2.84217e-14,218.199
1.03516,-44.5115,-7.42393,-496.278,-351.808,13.7009,5.68434e-14,237.003
1.04492,-56.8574,0.8742,-497.41,-366.294,19.6707,5.68434e-14,254.103
1.05469,-64.6827,3.80526,-494.246,-379.944,26.2533,-5.68434e-14,268.96
1.06445,-68.0759,-3.22853,-488.371,-391.108,33.2505,0,281.173
1.07422,-67.8398,-7.10488,-481.362,-398.811,40.4803,5.68434e-14,290.57
1.08398,-65.0821,0.065163,-474.56,-405.197,47.7958,5.68434e-14,297.224
1.09375,-61.129,4.59695,-468.857,-410.948,55.0924,5.68434e-14,301.398
1.10352,-56.9845,1.83133,-464.561,-418.056,62.3095,3.41061e-13,303.435
1.11328,-53.0747,-0.556001,-461.342,-425.291,69.4261,1.13687e-13,303.654
1.12305,-49.085,0.629204,-458.296,-430.927,76.4485,2.27374e-13,302.223
1.13281,-43.9175,10.0998,-454.118,-434.37,83.3962,2.27374e-13,299.069
1.14258,-35.6634,23.2683,-447.354,-435.021,90.2886,2.27374e-13,293.875
1.15234,-21.896,29.2586,-436.691,-434.211,97.1346,3.41061e-13,286.158
1.16211,-0.286004,38.3586,-421.227,-430.34,103.923,2.27374e-13,275.38
1.17187,30.8699,64.8968,-400.658,-422.386,110.62,0,261.111
1.18164,72.3845,100.445,-375.345,-410.802,117.169,0,243.194
1.19141,123.886,137.727,-346.243,-398.145,123.499,4.54747e-13,221.832
1.20117,183.327,180.715,-314.699,-384.881,129.527,-4.54747e-13,197.613
1.21094,247.375,232.13,-282.159,-371.01,135.171,9.09495e-13,171.439
1.2207,311.737,292.438,-249.866,-357.709,140.352,1.13687e-12,144.377
1.23047,371.874,355.301,-218.591,-342.101,145.007,1.36424e-12,117.456
1.24023,423.252,409.039,-188.491,-324.335,149.09,4.54747e-13,91.4844
1.25,462.639,451.925,-159.112,-304.164,152.574,4.54747e-13,66.8933
1.25977,488.192,491.412,-129.558,-282.916,155.449,2.27374e-13,43.6917
1.26953,500.07,523.384,-98.7785,-259.463,157.718,1.81899e-12,21.5178
1.2793,499.937,537.539,-65.9289,-232.498,159.389,4.54747e-13,-0.201668
1.28906,490.986,538.991,-30.7031,-201.138,160.464,0,-22.0311
1.29883,477.241,539.771,6.42743,-166.896,160.932,9.09495e-13,-44.2817
1.30859,462.752,542.36,44.1399,-130.992,160.763,9.09495e-13,-66.8154
1.31836,451.023,544.672,80.3767,-94.8344,159.896,9.09495e-13,-88.9508
1.32812,443.781,545.645,112.636,-59.9352,158.243,-4.54747e-13,-109.467
1.33789,441.355,542.517,138.387,-28.2024,155.693,4.54747e-13,-126.762
1.34766,442.533,536.951,155.529,-1.49836,152.123,4.54747e-13,-139.129
1.35742,444.954,529.779,162.79,18.655,147.41,6.82121e-13,-145.071
1.36719,445.39,513.271,159.996,32.0574,141.453,6.82121e-13,-143.605
1.37695,440.385,484.695,148.14,39.2693,134.188,9.09495e-13,-134.497
1.38672,427.078,453.907,129.253,41.9663,125.605,2.27374e-13,-118.391
1.39648,403.856,426.624,106.08,42.5823,115.76,-2.27374e-13,-96.7557
1.40625,370.539,398.989,81.6473,41.919,104.773,0,-71.6932
1.41602,328.417,367.928,58.7927,43.4752,92.8213,2.27374e-13,-45.6447
1.42578,279.901,334.32,39.754,49.952,80.1259,0,-21.0091
1.43555,228.017,299.578,25.8854,60.4621,66.9248,3.41061e-13,0.220688
1.44531,175.816,263.256,17.5488,71.8874,53.4485,-1.13687e-13,16.7424
1.45508,125.797,222.743,14.183,82.1273,39.8953,-5.68434e-14,28.1047
1.46484,79.5265,177.225,14.523,88.7283,26.4116,2.27374e-13,34.7148
1.47461,37.4184,132.934,16.9112,89.3214,13.0819,5.68434e-14,37.6893
1.48437,-1.20725,94.7885,19.6314,83.621,-0.070234,0,38.5894
1.49414,-37.901,58.6789,21.2014,73.5294,-13.0693,-2.84217e-14,39.1062
1.50391,-74.6481,20.4282,20.5767,61.1448,-25.9676,-1.13687e-13,40.7198
1.51367,-113.43,-19.0771,17.2418,48.2274,-38.8203,-1.13687e-13,44.4184
1.52344,-155.751,-58.6323,11.1925,34.1059,-51.6599,-3.41061e-13,50.5329
1.5332,-202.304,-97.2786,2.83746,17.5269,-64.4759,-1.13687e-13,58.7008
1.54297,-252.728,-134.34,-7.14522,-0.223762,-77.2032,-2.27374e-13,67.9589
1.55273,-305.613,-170.281,-17.9571,-16.8894,-89.7215,-4.54747e-13,76.946
1.5625,-358.623,-203.489,-28.8046,-30.6727,-101.866,-2.27374e-13,84.1695
1.57227,-408.814,-230.808,-38.9845,-41.7919,-113.444,-6.82121e-13,88.2869
1.58203,-453.028,-255.365,-47.931,-51.5716,-124.262,-4.54747e-13,88.3487
1.5918,-488.366,-280.478,-55.2335,-60.2202,-134.147,2.27374e-13,83.9634
1.60156,-512.618,-304.207,-60.6405,-68.3187,-142.965,-1.36424e-12,75.3581
1.61133,-524.618,-324.898,-64.0606,-75.0754,-150.634,-1.13687e-12,63.3296
1.62109,-524.474,-342.818,-65.5636,-80.0374,-157.124,-4.54747e-13,49.0967
1.63086,-513.611,-356.996,-65.3744,-83.1376,-162.451,4.54747e-13,34.0823
1.64062,-494.642,-370.316,-63.8471,-83.7717,-166.66,0,19.6631
1.65039,-471.028,-384.041,-61.4045,-82.4296,-169.806,-9.09495e-13,6.92855
1.66016,-446.625,-393.92,-58.4374,-82.7821,-171.939,0,-3.51381
1.66992,-425.126,-399.859,-55.1717,-84.5228,-173.091,-4.54747e-13,-11.6529
1.67969,-409.518,-406.346,-51.5241,-85.0307,-173.264,-4.54747e-13,-18.0897
1.68945,-401.609,-411.352,-46.9838,-82.9539,-172.438,0,-23.9496
1.69922,-401.731,-411.321,-40.5593,-77.1146,-170.578,-9.09495e-13,-30.7009
1.70898,-408.649,-410.782,-30.8245,-69.5075,-167.65,-9.09495e-13,-39.9046
1.71875,-419.721,-410.507,-16.0817,-60.1497,-163.639,-4.54747e-13,-52.9299
1.72852,-431.297,-407.399,5.36947,-48.0015,-158.563,-4.54747e-13,-70.6823
1.73828,-439.293,-403.345,34.8931,-31.6796,-152.487,-9.09495e-13,-93.3879
1.74805,-439.847,-398.089,73.1708,-11.1045,-145.528,-9.09495e-13,-120.473
1.75781,-429.936,-388.718,119.921,13.9442,-137.849,-6.82121e-13,-150.568
1.76758,-407.904,-378.028,173.755,44.5725,-129.653,4.54747e-13,-181.65
1.77734,-373.728,-368.152,232.217,81.5155,-121.162,0,-211.296
1.78711,-329.051,-354.867,292.029,126.488,-112.6,-4.54747e-13,-237.032
1.79687,-276.879,-339.271,349.502,178.159,-104.167,0,-256.714
1.80664,-221.113,-325.398,401.065,233.757,-96.0284,-4.54747e-13,-268.869
1.81641,-165.87,-310.051,443.799,290.181,-88.2925,-3.41061e-13,-272.956
1.82617,-114.834,-292.424,475.895,344.46,-81.0089,-4.54747e-13,-269.474
1.83594,-70.6508,-275.677,496.914,396.331,-74.1672,-3.41061e-13,-259.899
1.8457,-34.5863,-258.718,507.831,443.146,-67.7045,1.13687e-13,-246.457
1.85547,-6.41047,-238.962,510.802,483.595,-61.5202,0,-231.759
1.86523,15.4177,-219.238,508.739,515.164,-55.4943,-2.27374e-13,-218.363
1.875,33.3037,-198.401,504.733,536.518,-49.5085,-1.7053e-13,-208.342
1.88477,49.933,-173.835,501.466,548.411,-43.4663,-2.27374e-13,-202.936
1.89453,67.5978,-147.592,500.696,553.52,-37.3101,-1.13687e-13,-202.354
1.9043,87.6754,-121.317,502.948,556.163,-31.0325,-5.68434e-14,-205.763
1.91406,110.282,-93.4556,507.427,556.719,-24.6803,-1.13687e-13,-211.465
1.92383,134.214,-66.2699,512.207,556.344,-18.3506,-5.68434e-14,-217.243
1.93359,157.15,-43.6702,514.614,552.896,-12.1792,-2.84217e-14,-220.779
1.94336,176.114,-25.3543,511.761,546.703,-6.32297,0,-220.097
1.95312,188.105,-11.5867,501.091,538.754,-0.938819,0,-213.922
1.96289,190.77,-3.8095,480.855,526.006,3.83749,0,-201.897
1.97266,182.966,-1.5948,450.414,506.349,7.9093,0,-184.612
1.98242,165.094,-3.4621,410.33,479.39,11.2307,0,-163.457
1.99219,139.154,-8.64806,362.228,448.267,13.8098,-2.84217e-14,-140.314
2.00195,108.496,-14.7607,308.474,415.307,15.7029,2.84217e-14,-117.17
2.01172,77.3141,-19.1148,251.742,382.473,17.0012,0,-95.7214
2.02148,49.9722,-21.6849,194.551,349.466,17.8117,1.13687e-13,-77.0546
2.03125,30.2825,-23.0571,138.864,315.093,18.2371,0,-61.4603
2.04102,20.8678,-22.546,85.8237,279.347,18.3579,-2.84217e-14,-48.4185
2.05078,22.7216,-20.2792,35.6581,241.999,18.2213,5.68434e-14,-36.7495
2.06055,35.038,-17.8889,-12.2315,202.66,17.8399,8.52651e-14,-24.8952
2.07031,55.3436,-15.849,-59.0302,160.843,17.1995,8.52651e-14,-11.2692
2.08008,79.8963,-12.8625,-106.167,117.937,16.2765,5.68434e-14,5.39369
2.08984,104.286,-9.42578,-154.939,76.7743,15.0605,8.52651e-14,25.7609
2.09961,124.126,-6.08809,-206.164,37.95,13.5779,0,49.7507
2.10937,135.721,-2.87606,-259.925,0.9208,11.9105,-2.84217e-14,76.5306
2.11914,136.616,0.882239,-315.448,-35.4042,10.2054,4.26326e-14,104.661
2.12891,125.93,4.34773,-371.114,-71.5856,8.67185,0,132.349
2.13867,104.439,7.59995,-424.626,-106.394,7.56529,5.68434e-14,157.766
2.14844,74.4157,9.49983,-473.285,-140.151,7.15896,2.84217e-14,179.361
2.1582,39.2467,9.61408,-514.348,-173.629,7.70865,-2.84217e-14,196.112
2.16797,2.90409,8.59601,-545.409,-205.138,9.41572,2.84217e-14,207.682
2.17773,-30.645,8.01716,-564.754,-232.356,12.3953,2.84217e-14,214.447
2.1875,-58.0045,7.23817,-571.646,-256.088,16.6554,2.84217e-14,217.404
2.19727,-76.8051,6.3352,-566.484,-277.688,22.0915,2.84217e-14,217.98
2.20703,-85.9885,4.66,-550.811,-297.867,28.4982,8.52651e-14,217.779
2.2168,-85.8788,2.25066,-527.168,-316.328,35.5957,-5.68434e-14,218.314
2.22656,-78.0354,-0.353319,-498.79,-332.803,43.0677,-1.7053e-13,220.766
2.23633,-64.9096,-3.39694,-469.19,-347.042,50.605,-5.68434e-14,225.803
2.24609,-49.3576,-6.40205,-441.675,-359.829,57.9455,2.27374e-13,233.49
2.25586,-34.0858,-8.33875,-418.872,-370.915,64.9066,1.13687e-13,243.281
2.26562,-21.1168,-9.11266,-402.335,-378.93,71.4026,3.41061e-13,254.099
2.27539,-11.3662,-8.84947,-392.302,-384.541,77.4466,-2.27374e-13,264.495
2.28516,-4.40935,-7.28937,-387.659,-389.1,83.135,-4.54747e-13,272.842
2.29492,1.51014,-5.05267,-386.116,-392.827,88.6202,0,277.548
2.30469,9.2161,-1.91469,-384.595,-395.139,94.0743,0,277.277
2.31445,22.1064,4.11923,-379.757,-394.586,99.6524,4.54747e-13,271.115
2.32422,43.5049,13.2408,-368.589,-391.742,105.46,2.27374e-13,258.703
2.33398,75.9599,25.6463,-348.949,-387.165,111.53,-2.27374e-13,240.284
2.34375,120.619,43.5974,-319.959,-382.006,117.816,6.82121e-13,216.683
2.35352,176.795,67.5067,-282.181,-374.759,124.194,0,189.207
2.36328,241.83,95.9868,-237.521,-365.392,130.482,2.27374e-13,159.469
2.37305,311.302,129.634,-188.894,-354.909,136.466,-2.27374e-13,129.175
2.38281,379.56,168.962,-139.688,-343.825,141.93,0,99.8886
2.39258,440.534,211.924,-93.1501,-331.42,146.684,-6.82121e-13,72.8157
2.40234,488.673,257.603,-51.803,-316.817,150.588,4.54747e-13,48.641
2.41211,519.865,304.528,-17.0175,-301.326,153.565,4.54747e-13,27.4565
2.42187,532.166,348.407,11.1724,-285.663,155.602,0,8.7925
2.43164,526.197,388.09,33.9693,-269.822,156.738,0,-8.24208
2.44141,505.115,423.777,53.446,-252.866,157.051,9.09495e-13,-24.7317
2.45117,474.146,453.832,71.987,-234.132,156.626,4.54747e-13,-41.6753
2.46094,439.744,477.827,91.6544,-213.589,155.533,4.54747e-13,-59.7081
2.4707,408.511,497.073,113.616,-192.65,153.803,2.27374e-13,-78.8813
2.48047,386.058,510.941,137.757,-170.49,151.414,6.82121e-13,-98.5482
2.49023,376.02,519.564,162.574,-147.156,148.284,2.27374e-13,-117.389
2.5,379.393,524.809,185.377,-123.405,144.283,4.54747e-13,-133.583
2.50977,394.332,527.405,202.765,-100.874,139.247,6.82121e-13,-145.102
2.51953,416.435,527.585,211.303,-80.417,133.007,2.27374e-13,-150.079
2.5293,439.502,526.656,208.25,-62.5456,125.424,0,-147.183
2.53906,456.595,523.9,192.196,-47.9547,116.415,6.82121e-13,-135.931
2.54883,461.253,516.721,163.485,-36.7607,105.981,0,-116.861
2.55859,448.612,504.08,124.323,-30.231,94.2223,2.27374e-13,-91.5403
2.56836,416.245,485.566,78.5456,-27.2812,81.3371,2.27374e-13,-62.3837
2.57812,364.573,460.256,31.0807,-26.1341,67.6075,1.13687e-13,-32.3159
2.58789,296.772,428.77,-12.8001,-26.3916,53.3709,4.54747e-13,-4.32969
2.59766,218.194,392.361,-48.3067,-27.6835,38.9821,-5.68434e-14,18.9809
2.60742,135.42,352.063,-71.8842,-28.9227,24.77,5.68434e-14,35.8275
2.61719,55.1209,309.688,-81.7614,-28.7475,10.9985,-1.42109e-14,45.5004
2.62695,-17.0725,267.087,-78.2012,-27.6282,-2.16448,-7.10543e-15,48.4564
2.63672,-77.475,223.997,-63.4131,-25.1305,-14.6626,2.84217e-14,46.205
2.64648,-124.875,180.434,-41.1524,-22.3808,-26.5492,0,41.0128
2.65625,-160.596,136.402,-16.0817,-19.8278,-37.9666,0,35.4804
2.66602,-188.082,91.356,6.9898,-17.5053,-49.1111,-1.13687e-13,32.0682
2.67578,-212.111,45.3974,23.8574,-15.4075,-60.1882,-1.13687e-13,32.6567
2.68555,-237.759,-0.0964751,31.5416,-14.4394,-71.3656,-2.27374e-13,38.2182
2.69531,-269.341,-43.9029,28.6828,-14.4504,-82.733,-2.27374e-13,48.6568
2.70508,-309.495,-85.3792,15.6591,-14.4584,-94.2749,0,62.8408
2.71484,-358.593,-123.725,-5.57374,-14.1721,-105.862,-2.27374e-13,78.8174
2.72461,-414.581,-159.138,-31.8805,-13.5996,-117.26,-4.54747e-13,94.1671
2.73437,-473.263,-192.058,-59.5022,-12.9841,-128.164,-6.82121e-13,106.432
2.74414,-528.999,-222.395,-84.6733,-12.0937,-138.234,-9.09495e-13,113.541
2.75391,-575.674,-250.424,-104.2,-11.6099,-147.15,0,114.158
2.76367,-607.784,-276.677,-115.91,-10.8267,-154.648,-9.09495e-13,107.892
2.77344,-621.44,-300.61,-118.911,-10.3716,-160.565,4.54747e-13,95.3404
2.7832,-615.118,-320.975,-113.632,-10.9673,-164.846,0,77.9574
2.79297,-590.023,-337.386,-101.639,-11.8235,-167.549,0,57.776
2.80273,-550.003,-349.948,-85.2722,-11.8636,-168.821,-1.36424e-12,37.0334
2.8125,-501.014,-359.132,-67.17,-11.2949,-168.865,0,17.7663
2.82227,-450.213,-366.455,-49.7415,-10.5037,-167.9,-4.54747e-13,1.44399
2.83203,-404.834,-372.751,-34.6921,-8.93358,-166.115,0,-11.2954
2.8418,-371.023,-377.026,-22.6688,-7.00627,-163.641,-9.09495e-13,-20.7622
2.85156,-352.814,-379.486,-13.091,-4.56009,-160.535,-4.54747e-13,-28.1635
2.86133,-351.436,-380.09,-4.20186,-1.46501,-156.777,-9.09495e-13,-35.3886
2.87109,-365.055,-378.016,6.66077,2.00583,-152.291,-2.27374e-13,-44.6651
2.88086,-389.018,-373.232,22.6049,6.19651,-146.978,-2.27374e-13,-58.1387
2.89062,-416.561,-367.343,46.6064,11.9003,-140.751,-9.09495e-13,-77.4463
2.90039,-439.885,-359.469,80.9023,19.3465,-133.578,-2.27374e-13,-103.353
2.91016,-451.423,-350.161,126.462,28.5203,-125.507,-4.54747e-13,-135.519
2.91992,-445.101,-340.889,182.631,40.2138,-116.688,0,-172.437
2.92969,-417.37,-330.85,247.029,55.2151,-107.364,-2.27374e-13,-211.564
2.93945,-367.852,-319.222,315.739,73.8561,-97.8512,2.27374e-13,-249.641
2.94922,-299.458,-307.036,383.769,97.0585,-88.5047,-4.54747e-13,-283.142
2.95898,-217.969,-293.843,445.748,124.683,-79.6704,-2.27374e-13,-308.806
2.96875,-131.129,-278.58,496.719,156.505,-71.6383,-3.41061e-13,-324.151
2.97852,-47.4061,-263.788,532.925,191.825,-64.6014,-2.27374e-13,-327.896
2.98828,25.3801,-249.517,552.439,230.704,-58.6283,2.27374e-13,-320.202
2.99805,81.313,-234.338,555.5,270.798,-53.6542,-2.27374e-13,-302.698
3.00781,117.306,-218.853,544.521,311.143,-49.4918,-1.13687e-13,-278.263
3.01758,133.527,-204.117,523.7,350.137,-45.8614,-1.13687e-13,-250.597
3.02734,133.248,-187.916,498.335,386.226,-42.4354,-2.27374e-13,-223.644
3.03711,122.134,-171.686,473.918,417.878,-38.89,-1.7053e-13,-200.955
3.04687,107.104,-156.213,455.181,443.693,-34.9566,-2.27374e-13,-185.107
3.05664,94.9707,-139.736,445.255,462.667,-30.465,0,-177.269
3.06641,91.104,-122.47,445.104,474.85,-25.3708,-5.68434e-14,-177.011
3.07617,98.3784,-106.375,453.33,481.262,-19.764,-5.68434e-14,-182.378
3.08594,116.598,-89.7667,466.401,482.366,-13.8564,-2.84217e-14,-190.24
3.0957,142.521,-73.269,479.258,479.259,-7.95004,0,-196.848
3.10547,170.483,-58.5989,486.202,473.397,-2.39219,0,-198.506
3.11523,193.512,-45.7487,481.897,465.793,2.47692,0,-192.245
3.125,204.739,-34.7894,462.312,456.488,6.37475,5.68434e-14,-176.362
3.13477,198.827,-27.7307,425.431,445.32,9.11767,2.84217e-14,-150.739
3.14453,173.16,-24.0367,371.605,432.435,10.6463,5.68434e-14,-116.875
3.1543,128.547,-22.3175,303.481,417.066,11.0308,4.26326e-14,-77.6183
3.16406,69.3128,-23.3334,225.538,399.173,10.4561,0,-36.655
3.17383,2.72105,-26.9407,143.305,378.267,9.18862,5.68434e-14,2.15307
3.18359,-62.1651,-30.6588,62.4234,354.465,7.53193,7.10543e-14,35.464
3.19336,-115.997,-35.433,-12.2884,327.813,5.7778,1.42109e-14,61.0467
3.20312,-150.761,-40.4539,-77.5823,298.973,4.16215,0,78.1604
3.21289,-161.213,-43.8086,-132.222,268.672,2.83354,0,87.6492
3.22266,-145.866,-46.2585,-177.036,237.545,1.8398,0,91.7359
3.23242,-107.352,-48.1419,-214.591,206.046,1.13553,0,93.5534
3.24219,-52.0767,-48.6285,-248.546,174.132,0.608817,0,96.5057
3.25195,10.7773,-48.1119,-282.819,141.702,0.122295,0,103.579
3.26172,70.7311,-48.5401,-320.719,108.642,-0.439365,0,116.733
3.27148,117.724,-48.2727,-364.21,75.0247,-1.12498,0,136.496
3.28125,143.767,-47.9037,-413.429,40.7402,-1.88447,0,161.824
3.29102,144.257,-48.6344,-466.55,6.59421,-2.55572,0,190.275
3.30078,118.723,-49.2903,-520.019,-27.1072,-2.87455,0,218.439
3.31055,70.8883,-49.3483,-569.11,-60.2801,-2.50722,-2.84217e-14,242.567
3.32031,8.03765,-49.7947,-608.714,-92.2312,-1.10068,0,259.269
3.33008,-60.1976,-50.0638,-634.218,-122.934,1.65783,0,266.155
3.33984,-123.422,-49.0889,-642.333,-152.168,5.98234,0,262.307
3.34961,-172.159,-48.3928,-631.717,-180.13,11.9419,0,248.486
3.35937,-199.353,-47.6722,-603.305,-206.939,19.4353,-2.84217e-14,227.049
3.36914,-201.441,-46.1379,-560.272,-232.143,28.193,2.27374e-13,201.576
3.37891,-178.811,-44.9557,-507.63,-255.634,37.8066,5.68434e-14,176.28
3.38867,-135.604,-43.9774,-451.534,-276.804,47.7821,0,155.308
3.39844,-78.8751,-42.0729,-398.376,-295.241,57.6086,0,142.032
3.4082,-17.2848,-40.0803,-353.824,-310.675,66.8318,2.27374e-13,138.478
3.41797,40.4526,-37.836,-321.961,-323.238,75.1183,-2.27374e-13,144.972
3.42773,87.104,-34.4894,-304.637,-333.785,82.3011,0,160.061
3.4375,118.163,-29.9995,-301.173,-342.766,88.3979,-1.13687e-13,180.736
3.44727,132.598,-25.6196,-308.449,-350.502,93.5981,2.27374e-13,202.907
3.45703,132.972,-19.9534,-321.38,-356.983,98.2224,6.82121e-13,222.049
3.4668,124.912,-13.1083,-333.71,-362.401,102.659,6.82121e-13,233.924
3.47656,116.026,-5.58074,-339.019,-366.251,107.29,2.27374e-13,235.259
3.48633,114.44,3.5425,-331.758,-368.383,112.42,9.09495e-13,224.256
3.49609,127.22,15.3036,-308.171,-368.739,118.216,9.09495e-13,200.873
3.50586,158.956,28.8545,-266.942,-367.624,124.674,2.27374e-13,166.822
3.51562,210.751,45.0864,-209.445,-364.912,131.614,4.54747e-13,125.275
3.52539,279.825,64.9861,-139.556,-360.445,138.702,6.82121e-13,80.3576
3.53516,359.799,87.8524,-63.0557,-354.258,145.505,9.09495e-13,36.4749
3.54492,441.645,113.351,13.2981,-346.431,151.55,-2.27374e-13,-2.38282
3.55469,515.149,142.763,82.8604,-336.236,156.402,-9.09495e-13,-33.2629
3.56445,570.646,174.768,140.169,-323.663,159.722,0,-54.687
3.57422,600.726,208.881,181.805,-308.943,161.317,4.54747e-13,-66.8309
3.58398,601.615,245.407,206.886,-292.168,161.158,4.54747e-13,-71.4156
3.59375,573.968,282.491,217.1,-273.981,159.371,4.54747e-13,-71.3277
3.60352,522.916,318.774,216.268,-255.159,156.205,9.09495e-13,-70.0334
3.61328,457.334,353.586,209.512,-235.525,151.974,0,-70.8881
3.62305,388.424,385.979,202.18,-215.309,146.996,-2.27374e-13,-76.4627
3.63281,327.848,413.303,198.733,-194.905,141.53,-4.54747e-13,-88.0084
3.64258,285.718,436.459,201.796,-174.155,135.727,2.27374e-13,-105.161
3.65234,268.787,454.782,211.579,-153.176,129.605,2.27374e-13,-125.945
3.66211,279.181,467.234,225.776,-133.045,123.045,4.54747e-13,-147.081
3.67188,313.891,474.949,239.974,-113.811,115.821,2.27374e-13,-164.56
3.68164,365.142,478.636,248.519,-95.8874,107.65,2.27374e-13,-174.376
3.69141,421.603,477.776,245.666,-79.7913,98.2537,4.54747e-13,-173.296
3.70117,470.237,473.712,226.819,-65.8754,87.4256,0,-159.523
3.71094,498.49,467.739,189.598,-54.1503,75.0877,0,-133.13
3.7207,496.436,458.976,134.546,-45.0905,61.3268,1.13687e-13,-96.1766
3.73047,458.513,448.095,65.3076,-38.9548,46.4047,1.13687e-13,-52.4649
3.74023,384.535,435.725,-11.7623,-35.679,30.7374,0,-6.98538
3.75,279.799,420.524,-88.5155,-35.1428,14.8461,2.84217e-14,34.878
3.75977,154.252,402.261,-156.294,-37.1596,-0.710767,0,68.2361
3.76953,20.8719,381.652,-207.356,-40.8758,-15.4171,-8.52651e-14,89.5245
3.7793,-106.477,357.969,-236.203,-45.5241,-28.8734,0,97.124
3.78906,-215.331,331.217,-240.539,-50.4181,-40.8559,-1.13687e-13,91.6558
3.79883,-296.663,302.711,-221.72,-54.7139,-51.3475,-2.27374e-13,75.8919
3.80859,-346.303,272.439,-184.578,-57.8073,-60.5366,-4.54747e-13,54.288
3.81836,-365.5,240.135,-136.65,-59.6785,-68.7807,-1.13687e-13,32.2166
3.82812,-360.531,207.616,-86.9477,-60.7141,-76.5416,-2.27374e-13,15.0307
3.83789,-341.423,174.538,-44.475,-60.4608,-84.3017,-2.27374e-13,7.12071
3.84766,-320.018,141.094,-16.739,-58.8831,-92.4746,-2.27374e-13,11.1333
3.85742,-307.744,107.889,-8.5224,-56.6375,-101.326,4.54747e-13,27.4881
3.86719,-313.459,75.2197,-21.1173,-54.3559,-110.916,0,54.2812
3.87695,-341.796,42.0944,-52.1497,-51.393,-121.08,-2.27374e-13,87.5928
3.88672,-392.265,9.47402,-96.0185,-48.5702,-131.441,-2.27374e-13,122.146
3.89648,-459.307,-22.2003,-144.868,-45.2733,-141.458,-6.82121e-13,152.201
3.90625,-533.274,-53.8183,-189.92,-41.6268,-150.514,0,172.53
3.91602,-602.17,-83.5889,-222.943,-37.2221,-157.998,-1.36424e-12,179.296
3.92578,-653.844,-111.79,-237.591,-32.4058,-163.407,0,170.695
3.93555,-678.25,-138.473,-230.416,-26.7636,-166.417,-9.09495e-13,147.236
3.94531,-669.358,-163.784,-201.356,-20.9323,-166.932,-4.54747e-13,111.626
3.95508,-626.388,-186.883,-153.652,-14.8658,-165.092,-4.54747e-13,68.2742
3.96484,-554.123,-209.249,-93.2017,-8.43624,-161.243,-9.09495e-13,22.5138
3.97461,-462.247,-230.285,-27.4767,-2.05312,-155.877,-9.09495e-13,-20.3316
3.98438,-363.794,-249.73,35.8119,4.43808,-149.542,-1.13687e-12,-55.862
3.99414,-272.98,-267.886,90.0611,10.8925,-142.76,-4.54747e-13,-81.3421
4.00391,-202.779,-284.603,130.909,17.4445,-135.936,-4.54747e-13,-96.1403
4.01367,-162.657,-298.511,156.955,23.6225,-129.309,2.27374e-13,-101.789
4.02344,-156.867,-310.682,169.943,30.0216,-122.923,-4.54747e-13,-101.659
4.0332,-183.604,-321.042,174.379,36.5331,-116.647,2.27374e-13,-100.302
4.04297,-235.176,-329.08,176.641,43.4798,-110.221,-4.54747e-13,-102.582
4.05273,-299.198,-335.231,183.738,50.9142,-103.333,0,-112.738
4.0625,-360.596,-340.197,201.929,58.8113,-95.7025,0,-133.549
4.07227,-404.117,-343.044,235.45,67.3426,-87.1624,2.27374e-13,-165.747
4.08203,-416.922,-344.22,285.573,76.6363,-77.7152,1.13687e-13,-207.776
4.0918,-390.811,-344.001,350.174,87.2793,-67.5603,-2.27374e-13,-255.958
4.10156,-323.714,-341.746,423.906,99.2906,-57.0809,0,-305.032
4.11133,-220.175,-337.758,498.956,113.299,-46.7948,-3.41061e-13,-348.99
4.12109,-90.7351,-332.642,566.291,129.721,-37.2758,0,-382.065
4.13086,49.6965,-326.441,617.167,148.227,-29.0601,5.68434e-14,-399.717
4.14062,184.222,-319.047,644.665,168.859,-22.554,-5.68434e-14,-399.433
4.15039,296.683,-311.303,644.969,191.461,-17.9602,0,-381.213
4.16016,374.287,-302.754,618.162,215.975,-15.2352,-5.68434e-14,-347.648
4.16992,409.673,-293.019,568.371,241.489,-14.0883,-1.13687e-13,-303.554
4.17969,402.066,-282.522,503.221,267.943,-14.0211,2.84217e-14,-255.236
4.18945,357.305,-270.847,432.657,294.282,-14.4045,-8.52651e-14,-209.47
4.19922,286.751,-258.059,367.328,319.702,-14.5784,0,-172.389
4.20898,205.234,-244.467,316.793,343.416,-13.9596,2.84217e-14,-148.452
4.21875,128.41,-230.156,287.857,364.436,-12.1385,-2.84217e-14,-139.674
4.22852,69.9826,-215.059,283.337,382.041,-8.94914,-2.84217e-14,-145.253
4.23828,39.2887,-199.184,301.478,395.48,-4.49953,2.84217e-14,-161.673
4.24805,39.6651,-183.03,336.145,405.063,0.842548,0,-183.272
4.25781,67.9125,-166.272,377.766,410.169,6.50701,0,-203.189
4.26758,114.953,-148.989,414.899,411.461,11.8128,0,-214.534
4.27734,167.579,-132.388,436.135,409.203,16.0784,0,-211.584
4.28711,210.979,-115.895,432.034,404.034,18.7332,-2.84217e-14,-190.799
4.29687,231.608,-100.199,396.752,396.36,19.4119,1.7053e-13,-151.477
4.30664,219.856,-85.9318,329.063,386.96,18.0154,-2.84217e-14,-95.9319
4.31641,172.048,-73.3033,232.611,375.864,14.729,1.13687e-13,-29.1443
4.32617,91.3734,-62.2797,115.322,362.955,9.99408,1.42109e-14,42.0454
4.33594,-12.4349,-53.0689,-11.8991,348.774,4.43965,-1.42109e-14,110.078
4.3457,-124.639,-46.1058,-136.984,332.794,-1.21688,0,167.948
4.35547,-228.008,-40.528,-248.688,315.186,-6.28077,0,210.386
4.36523,-305.86,-36.9385,-338.416,295.552,-10.1851,-2.84217e-14,234.736
4.375,-345.094,-34.698,-401.552,274.062,-12.5715,-5.68434e-14,241.378
4.38477,-338.674,-33.289,-438.073,250.285,-13.3338,-8.52651e-14,233.601
4.39453,-287.087,-32.4626,-452.332,224.747,-12.6156,0,216.966
4.4043,-198.507,-31.9146,-452.068,198.237,-10.7645,-5.68434e-14,198.253
4.41406,-87.597,-31.1923,-446.818,170.801,-8.24977,-5.68434e-14,184.183
4.42383,26.8621,-30.0676,-446.028,142.974,-5.55991,0,180.162
4.43359,125.124,-29.1681,-457.208,115.167,-3.09728,-2.84217e-14,189.248
4.44336,189.865,-28.0472,-484.461,87.3886,-1.09059,0,211.559
4.45312,209.223,-26.8205,-527.66,59.9175,0.459039,0,244.22
4.46289,178.947,-25.9666,-582.411,32.8562,1.78774,0,281.863
4.47266,103.265,-25.0679,-640.833,6.06436,3.33134,5.68434e-14,317.602
4.48242,-5.68008,-23.9423,-692.977,-20.3218,5.64667,5.68434e-14,344.312
4.49219,-129.774,-23.2403,-728.192,-46.1291,9.30516,0,355.968
4.50195,-247.9,-22.6039,-728.192,-71.296,14.7776,0,348.815
4.51172,-339.46,-21.9163,-720.224,-95.4833,22.3312,1.13687e-13,322.154
4.52148,-387.82,-21.4247,-670.273,-118.321,31.9588,0,278.577
4.53125,-383.112,-21.1649,-593.694,-139.887,43.3531,-1.13687e-13,223.629
4.54102,-323.886,-20.7155,-498.813,-160.029,55.9345,3.41061e-13,164.922
4.55078,-217.346,-20.4223,-396.933,-178.561,68.9271,3.41061e-13,110.861
4.56055,-78.1036,-20.4007,-300.514,-195.493,81.4731,6.82121e-13,69.2088
4.57031,74.3103,-20.1921,-221.109,-211.119,92.7653,2.27374e-13,45.7256
4.58008,218.775,-20.1244,-167.41,-225.447,102.176,6.82121e-13,43.1342
4.58984,336.16,-20.0986,-143.745,-238.489,109.357,4.54747e-13,60.5918
4.59961,412.539,-19.6873,-149.272,-250.333,114.298,6.82121e-13,93.7675
4.60937,441.49,-18.6358,-178.044,-260.876,117.326,2.27374e-13,135.519
4.61914,425.076,-17.0702,-219.921,-269.755,119.047,6.82121e-13,177.061
4.62891,373.337,-14.3041,-262.218,-277.146,120.24,1.13687e-12,209.421
4.63867,302.383,-9.85104,-291.79,-283.176,121.72,2.27374e-13,224.956
4.64844,231.421,-4.09004,-297.249,-287.834,124.19,-2.27374e-13,218.644
4.6582,179.232,3.67705,-270.905,-291.34,128.116,0,188.955
4.66797,160.72,13.7354,-210.137,-293.798,133.634,2.27374e-13,138.138
4.67773,184.14,26.0089,-117.93,-295.016,140.515,-2.27374e-13,71.8722
4.6875,249.506,40.52,-2.4922,-295.131,148.194,-4.54747e-13,-1.65303
4.69727,348.465,57.8495,123.993,-294.014,155.851,0,-73.0861
4.70703,465.677,77.37,247.292,-291.718,162.541,4.54747e-13,-133.451
4.7168,581.479,99.4391,353.396,-288.015,167.342,9.09495e-13,-175.623
4.72656,675.373,123.882,430.766,-283.152,169.498,0,-195.482
4.73633,729.728,150.623,472.174,-277.318,168.54,4.54747e-13,-192.554
4.74609,733.05,178.995,475.811,-270.423,164.354,4.54747e-13,-170.025
4.75586,682.217,208.695,445.487,-262.966,157.19,0,-134.128
4.76562,583.28,239.126,389.86,-254.258,147.611,-2.27374e-13,-93.0016
4.77539,450.634,269.05,320.847,-244.971,136.389,0,-55.2207
4.78516,304.697,298.077,251.467,-234.483,124.371,-2.27374e-13,-28.2597
4.79492,168.454,325.359,193.517,-223.33,112.334,0,-17.1479
4.80469,63.4588,350.095,155.465,-211.198,100.854,2.27374e-13,-23.5639
4.81445,5.98873,371.597,140.971,-198.308,90.2199,2.27374e-13,-45.529
4.82422,4.0323,389.56,148.276,-184.936,80.3956,6.82121e-13,-77.763
4.83398,55.6539,403.31,170.602,-171.301,71.0476,5.68434e-13,-112.646
4.84375,149.06,412.489,197.493,-157.518,61.6252,0,-141.623
4.85352,264.392,417.625,216.86,-143.604,51.4834,1.13687e-13,-156.805
4.86328,376.967,418.771,217.382,-130.158,40.0243,1.13687e-13,-152.48
4.87305,461.434,415.895,190.806,-117.176,26.8319,5.68434e-14,-126.269
4.88281,496.144,410.178,133.733,-104.948,11.7756,5.68434e-14,-79.6962
4.89258,466.967,401.782,48.5511,-93.8706,-4.93729,-1.42109e-14,-18.067
4.90234,369.889,391.014,-56.6944,-84.0618,-22.7702,-1.13687e-13,50.3408
4.91211,211.924,378.52,-169.478,-75.7957,-40.9266,2.27374e-13,115.649
4.92187,10.1397,364.333,-274.845,-69.261,-58.4705,-1.13687e-13,168.077
4.93164,-211.04,348.563,-357.974,-64.3028,-74.4753,-5.68434e-13,199.675
4.94141,-423.831,331.153,-406.815,-60.6508,-88.1781,0,205.777
4.95117,-601.684,312.351,-414.312,-58.2418,-99.1096,0,185.909
4.96094,-684.174,291.851,-379.812,-56.9617,-107.178,2.27374e-13,143.983
4.9707,-684.174,269.575,-309.381,-55.8214,-112.69,-2.27374e-13,87.7171
4.98047,-684.174,246.229,-214.953,-55.0652,-116.3,-6.82121e-13,27.3738
4.99023,-684.174,221.525,-112.426,-54.182,-118.907,-9.09495e-13,-25.9809
5,-581.787,195.668,-19.033,-53.2333,-121.493,-4.54747e-13,-62.3948
5.00977,-457.821,169.717,49.5795,-52.1386,-124.955,-2.27374e-13,-74.7916
5.01953,-346.686,143.188,82.0438,-50.5516,-129.94,-2.27374e-13,-60.2648
5.0293,-271.199,116.777,73.2737,-48.8514,-136.722,0,-20.667
5.03906,-246.666,90.6079,25.4146,-46.8582,-145.138,-4.54747e-13,37.619
5.04883,-278.18,65.0238,-52.4349,-45.099,-154.601,4.54747e-13,104.698
5.05859,-359.75,39.6403,-145.692,-43.6453,-164.178,0,168.806
5.06836,-475.414,14.9376,-236.708,-42.5987,-172.739,-9.09495e-13,218.291
5.07812,-602.149,-8.95145,-307.723,-41.813,-179.135,-4.54747e-13,243.599
5.08789,-684.174,-32.8629,-343.854,-41.2739,-182.383,-9.09495e-13,238.913
5.09766,-684.174,-55.9314,-335.601,-40.9737,-181.834,-9.09495e-13,203.162
5.10742,-684.174,-77.9544,-280.447,-40.7521,-177.281,-9.09495e-13,140.209
5.11719,-684.174,-99.4933,-183.263,-40.2429,-168.996,0,58.2057
5.12695,-646.864,-119.996,-55.464,-39.2989,-157.693,0,-31.8096
5.13672,-490.994,-139.092,86.9447,-38.0099,-144.413,-4.54747e-13,-117.795
5.14648,-311.185,-157.322,226.096,-36.3271,-130.361,0,-188.767
5.15625,-135.019,-174.571,345.285,-34.0671,-116.715,-4.54747e-13,-236.663
5.16602,10.0875,-190.571,431.766,-31.6158,-104.441,-2.27374e-13,-257.692
5.17578,101.79,-205.841,478.846,-28.715,-94.1547,0,-252.929
5.18555,126.908,-220.175,486.904,-25.4193,-86.0367,-3.41061e-13,-228.046
5.19531,83.9754,-233.402,463.16,-21.6859,-79.8354,-4.54747e-13,-192.233
5.20508,-16.2255,-245.976,420.243,-17.6426,-74.9403,-2.27374e-13,-156.497
5.21484,-152.284,-257.654,373.799,-12.8642,-70.5216,-2.27374e-13,-131.628
5.22461,-295.681,-268.087,339.566,-7.32249,-65.707,-1.13687e-13,-126.209
5.23437,-415.625,-277.516,330.422,-0.80512,-59.7641,-1.13687e-13,-145
5.24414,-484.394,-286.212,353.943,6.84922,-52.2562,-5.68434e-14,-188.005
5.25391,-482.253,-293.336,410.891,15.7777,-43.1412,1.13687e-13,-250.38
5.26367,-401.086,-299.453,494.932,26.1717,-32.7957,-2.27374e-13,-323.205
5.27344,-246.107,-304.816,593.63,38.0023,-21.9593,0,-395.005
5.2832,-35.3017,-308.752,690.577,51.5374,-11.6083,0,-453.747
5.29297,203.319,-311.538,768.287,66.9782,-2.77991,0,-488.965
5.30273,436.228,-313.156,811.354,84.4802,3.61971,0,-493.661
5.3125,629.888,-313.45,809.326,104.045,6.99095,0,-465.618
5.32227,756.344,-312.008,758.767,125.567,7.16562,0,-407.903
5.33203,797.923,-309.262,664.125,148.931,4.45838,0,-328.452
5.3418,750.231,-305.204,537.224,174.087,-0.366885,-2.84217e-14,-238.801
5.35156,622.931,-299.389,395.436,200.397,-6.2117,-2.84217e-14,-152.156
5.36133,438.122,-292.556,258.817,227.637,-11.8202,-2.84217e-14,-81.1428
5.37109,226.601,-284.358,146.691,255.013,-15.9893,-2.84217e-14,-35.6138
5.38086,22.6263,-274.393,74.2637,282.158,-17.7752,-8.52651e-14,-20.8939
5.39062,-141.921,-263.285,49.8609,308.117,-16.6604,-8.52651e-14,-36.7814
5.40039,-242.972,-251.265,73.2959,332.355,-12.651,2.84217e-14,-77.4885
5.41016,-268.341,-237.591,135.674,354.328,-6.28584,2.84217e-14,-132.549
5.41992,-219.736,-223.022,220.707,373.381,1.44548,0,-188.556
5.42969,-112.325,-207.718,307.338,389.084,9.26409,0,-231.437
5.43945,28.0803,-191.58,373.261,401.371,15.8155,-2.84217e-14,-248.889
5.44922,169.728,-175.074,398.728,409.913,19.9005,2.84217e-14,-232.554
5.45898,280.716,-158.93,370.001,414.88,20.6841,2.84217e-14,-179.549
5.46875,334.841,-142.663,281.842,416.238,17.8456,5.68434e-14,-93.083
5.47852,316.471,-126.936,138.589,414.404,11.6458,2.84217e-14,17.9611
5.48828,223.554,-111.801,-46.3829,409.648,2.8967,0,140.429
5.49805,68.2171,-97.6015,-252.744,402.318,-7.16065,0,259.041
5.50781,-125.201,-84.3907,-456.5,392.755,-17.0502,-5.68434e-14,358.931
5.51758,-324.344,-72.7871,-633.923,381.028,-25.2946,-5.68434e-14,428.134
5.52734,-494.563,-62.4583,-728.192,367.431,-30.6494,-5.68434e-14,459.592
5.53711,-605.147,-53.1468,-728.192,351.87,-32.2969,5.68434e-14,452.334
5.54688,-634.978,-45.331,-728.192,334.251,-29.968,-1.13687e-13,411.601
5.55664,-576.559,-38.5943,-728.192,314.674,-23.9701,5.68434e-14,347.894
5.56641,-437.692,-32.2967,-728.192,293.315,-15.1174,-1.13687e-13,275.112
5.57617,-240.452,-26.7274,-629.298,270.172,-4.57487,-5.68434e-14,208.08
5.58594,-17.5871,-21.4517,-533.438,245.376,6.3557,5.68434e-14,159.92
5.5957,193.053,-16.1245,-461.36,219.274,16.4707,2.84217e-14,139.713
5.60547,355.11,-11.1488,-427.355,192.229,24.8791,0,150.879
5.61523,440.185,-6.42871,-437.371,164.291,31.1584,8.52651e-14,190.566
5.625,433.035,-1.81399,-487.999,135.828,35.4235,1.42109e-13,250.163
5.63477,334.55,2.69284,-567.159,107.064,38.2975,0,316.858
5.64453,161.96,6.41644,-656.361,78.1448,40.7863,1.13687e-13,375.977
5.6543,-53.8219,9.86458,-728.192,49.2972,44.0819,-5.68434e-14,413.685
5.66406,-273.291,12.8168,-728.192,20.7224,49.327,0,419.568
5.67383,-455.037,14.8851,-728.192,-7.34572,57.384,3.41061e-13,388.644
5.68359,-562.869,16.2721,-723.03,-35.2788,68.6509,2.27374e-13,322.417
5.69336,-572.149,17.2682,-614.439,-62.1057,82.9566,1.13687e-13,228.782
5.70312,-474.218,17.4747,-464.747,-88.2406,99.5591,2.27374e-13,120.774
5.71289,-278.131,17.258,-293.177,-113.253,117.246,6.82121e-13,14.377
5.72266,-9.35174,17.2047,-123.389,-136.748,134.526,4.54747e-13,-74.2504
5.73242,294.38,16.5675,20.6068,-159.089,149.87,6.82121e-13,-131.626
5.74219,589.331,15.9404,118.695,-179.317,161.977,9.09495e-13,-149.387
5.75195,818.468,15.4656,158.302,-197.826,169.994,4.54747e-13,-125.87
5.76172,818.468,14.844,136.788,-214.24,173.674,9.09495e-13,-66.5457
5.77148,818.468,14.1996,62.1446,-229.069,173.428,4.54747e-13,16.7896
5.78125,818.468,14.0604,-48.1553,-241.862,170.255,9.09495e-13,107.948
5.79102,818.468,13.9707,-169.988,-253.103,165.581,-2.27374e-13,189.079
5.80078,648.235,14.104,-276.625,-262.683,161.008,6.82121e-13,243.74
5.81055,425.951,15.2024,-343.31,-270.638,158.035,9.09495e-13,259.766
5.82031,227.078,16.9546,-351.59,-277.013,157.779,6.82121e-13,231.445
5.83008,89.3817,19.4495,-292.645,-281.789,160.773,-4.54747e-13,160.609
5.83984,38.844,23.5018,-169.025,-285.293,166.845,1.36424e-12,56.4444
5.84961,85.0352,28.9692,5.52611,-287.605,175.129,4.54747e-13,-65.9732
5.85937,219.371,35.6966,208.147,-288.518,184.187,0,-188.162
5.86914,416.577,44.6295,410.526,-288.482,192.24,1.36424e-12,-291.332
5.87891,639.136,55.598,583.531,-287.458,197.453,4.54747e-13,-359.558
5.88867,818.468,68.1508,702.029,-285.44,198.245,0,-382.492
5.89844,818.468,83.0993,749.081,-282.728,193.55,9.09495e-13,-357.127
5.9082,818.468,100.121,718.774,-279.221,183.004,9.09495e-13,-288.324
5.91797,818.468,118.796,617.206,-274.873,167.007,9.09495e-13,-187.976
5.92773,818.468,139.068,461.439,-269.607,146.665,-4.54747e-13,-72.9727
5.9375,605.114,161.014,276.581,-263.695,123.613,0,37.7111
5.94727,321.349,183.465,91.4953,-256.989,99.7431,4.54747e-13,126.291
5.95703,35.2812,206.583,-66.1318,-249.591,76.8998,5.68434e-13,179.249
5.9668,-207.348,229.804,-174.512,-241.38,56.583,1.13687e-13,189.665
5.97656,-367.904,252.13,-221.443,-232.785,39.7134,1.13687e-13,158.409
5.98633,-421.895,273.245,-206.31,-223.473,26.5016,1.7053e-13,93.9543
5.99609,-363.634,293.074,-140.043,-213.853,16.4432,2.84217e-14,10.8529
6.00586,-207.669,310.406,-43.0243,-203.517,8.44037,-2.84217e-14,-72.8799
6.01562,13.3455,325.201,58.7011,-192.424,1.02796,0,-139.016
6.02539,254.017,337.674,138.246,-181.153,-7.33529,2.84217e-14,-172.43
6.03516,463.936,347.021,172.893,-169.645,-17.963,-5.68434e-14,-163.901
6.04492,596.447,353.417,148.388,-158.102,-31.6786,-5.68434e-14,-111.883
6.05469,616.946,357.353,61.7598,-146.367,-48.642,2.27374e-13,-22.9343
6.06445,509.236,358.512,-77.8818,-134.891,-68.296,-1.13687e-13,89.311
6.07422,278.81,356.9,-250.727,-124.156,-89.445,2.27374e-13,206.446
6.08398,-47.5745,353.375,-429.62,-113.666,-110.452,-6.82121e-13,308.496
6.09375,-426.016,347.527,-584.805,-103.808,-129.521,9.09495e-13,377.465
6.10352,-684.174,339.571,-689.255,-94.7791,-145.012,0,400.598
6.11328,-684.174,329.804,-723.622,-86.7477,-155.743,0,372.77
6.12305,-684.174,318.344,-679.912,-79.3303,-161.204,-4.54747e-13,297.574
6.13281,-684.174,304.624,-563.224,-72.5452,-161.671,-1.36424e-12,186.878
6.14258,-684.174,289.229,-391.183,-66.6569,-158.169,0,58.9066
6.15234,-684.174,272.326,-191.127,-61.244,-152.312,-9.09495e-13,-64.8403
6.16211,-684.174,253.145,4.48269,-56.2089,-146.027,-6.82121e-13,-163.313
6.17187,-568.413,232.567,163.668,-51.2292,-141.218,-6.82121e-13,-219.63
6.18164,-256.917,210.729,260.565,-46.4229,-139.43,0,-224.141
6.19141,-11.1164,187.378,280.102,-41.6188,-141.563,-4.54747e-13,-176.273
6.20117,128.744,163.309,220.875,-36.8088,-147.693,-1.13687e-12,-84.8195
6.21094,141.91,138.619,95.6746,-31.805,-157.037,0,33.4003
6.2207,30.6934,113.42,-70.4445,-26.8615,-168.064,-4.54747e-13,156.318
6.23047,-179.989,88.1566,-244.28,-22.2246,-178.739,-9.09495e-13,260.353
6.24023,-447.066,63.2322,-390.082,-18.0018,-186.862,-9.09495e-13,324.474
6.25,-684.174,38.5503,-475.687,-14.203,-190.444,-4.54747e-13,333.884
6.25977,-684.174,14.0405,-478.133,-10.9825,-188.053,-1.36424e-12,282.675
6.26953,-684.174,-9.71098,-387.761,-8.31549,-179.078,-1.36424e-12,174.981
6.2793,-684.174,-32.7728,-210.084,-6.36581,-163.851,-4.54747e-13,24.4019
6.28906,-684.174,-55.3276,34.9234,-5.01522,-143.622,-1.36424e-12,-148.207
6.29883,-664.827,-76.9016,316.026,-4.10793,-120.37,-2.27374e-13,-318.226
6.30859,-338.911,-97.4525,595.873,-3.99647,-96.499,0,-461.438
6.31836,9.77834,-117.34,837.227,-3.90527,-74.4507,0,-558.148
6.32812,323.629,-135.905,879.516,-4.21052,-56.3203,-1.13687e-13,-596.548
6.33789,550.403,-153.206,879.516,-4.77879,-43.5239,0,-574.72
6.34766,652.69,-169.487,879.516,-5.52818,-36.584,0,-500.932
6.35742,614.855,-184.641,879.516,-6.15725,-35.0679,-5.68434e-14,-392.151
6.36719,446.205,-198.614,837.137,-6.71918,-37.69,-1.13687e-13,-271.036
6.37695,179.767,-211.477,659.51,-7.27057,-42.5603,-1.13687e-13,-161.918
6.38672,-133.175,-223.267,492.356,-7.37231,-47.5364,0,-86.4738
6.39648,-431.886,-233.801,368.608,-6.91424,-50.6162,-1.13687e-13,-59.8583
6.40625,-656.811,-243.374,312.065,-5.76207,-50.3033,-1.13687e-13,-87.9647
6.41602,-684.174,-251.899,333.148,-3.64056,-45.8795,0,-166.32
6.42578,-684.174,-258.836,427.017,-0.176054,-37.5354,-2.27374e-13,-280.816
6.43555,-519.487,-264.555,574.413,4.50352,-26.3364,-5.68434e-14,-410.16
6.44531,-199.369,-269.02,745.075,10.9318,-14.0276,-1.13687e-13,-529.633
6.45508,197.223,-271.97,879.516,19.1101,-2.71244,0,-615.495
6.46484,607.007,-273.558,879.516,29.3432,5.53828,0,-649.271
6.47461,818.468,-273.829,879.516,41.6252,9.07778,0,-621.152
6.48437,818.468,-272.909,879.516,56.0063,7.00395,0,-531.902
6.49414,818.468,-270.443,849.785,72.5435,-0.649206,0,-392.915
6.50391,818.468,-267.043,631.46,91.2314,-12.886,-2.84217e-14,-224.378
6.51367,818.468,-262.388,368.942,111.594,-27.8967,-1.13687e-13,-51.8615
6.52344,550.947,-256.538,100.051,133.756,-43.3548,-1.13687e-13,98.1106
6.5332,100.613,-249.895,-135.586,156.968,-56.814,-4.54747e-13,202.724
6.54297,-346.323,-242.403,-303.53,181.422,-66.1348,1.13687e-13,246.963
6.55273,-684.174,-233.799,-380.744,206.163,-69.8672,0,226.389
6.5625,-684.174,-224.706,-359.935,230.882,-67.5182,2.27374e-13,148.112
6.57227,-684.174,-214.989,-251.202,254.962,-59.6563,1.13687e-13,29.7344
6.58203,-684.174,-204.588,-80.6532,277.903,-47.8312,0,-103.554
6.5918,-684.174,-193.919,113.814,299.195,-34.3179,0,-223.272
6.60156,-382.125,-183.022,288.905,318.317,-21.7281,0,-302.595
6.61133,-12.7756,-171.543,403.401,335.073,-12.5542,-1.13687e-13,-321.105
6.62109,319.444,-160.033,425.428,349.242,-8.72373,0,-268.501
6.63086,551.021,-148.647,338.259,360.515,-11.2427,-5.68434e-14,-146.624
6.64062,636.817,-137.204,143.599,368.856,-19.9916,-5.68434e-14,30.5979
6.65039,558.185,-126.141,-138.253,374.34,-33.7111,1.13687e-13,239.298
6.66016,326.451,-115.598,-471.447,376.92,-50.1841,1.13687e-13,449.572
6.66992,-18.8692,-105.824,-728.192,377.007,-66.5847,-1.13687e-13,630.475
6.67969,-416.89,-96.7374,-728.192,374.385,-79.9372,-1.13687e-13,755.271
6.68945,-684.174,-88.7148,-728.192,369.369,-87.6063,-4.54747e-13,806.01
6.69922,-684.174,-81.6725,-728.192,361.932,-87.7368,0,776.65
6.70898,-684.174,-75.7177,-728.192,352.477,-79.5642,2.27374e-13,674.15
6.71875,-684.174,-70.8207,-728.192,340.75,-63.5443,0,517.332
6.72852,-684.174,-66.9567,-728.192,326.953,-41.2767,-5.68434e-14,333.683
6.73828,-659.668,-63.8716,-728.192,311.003,-15.2345,-2.84217e-14,154.639
6.74805,-227.017,-61.6827,-463.215,293.203,11.6537,-2.84217e-14,10.1503
6.75781,220.255,-60.1467,-228.999,273.299,36.4983,1.13687e-13,-76.5078
6.76758,605.972,-58.9987,-76.8182,251.667,56.9346,1.13687e-13,-92.795
6.77734,818.468,-57.9637,-27.6481,228.424,71.5152,0,-39.0933
6.78711,818.468,-57.1843,-83.163,203.73,79.9405,4.54747e-13,71.3672
6.79687,818.468,-56.1777,-225.558,177.929,83.0863,4.54747e-13,214.854
6.80664,584.553,-55.2823,-420.818,151.297,82.8232,4.54747e-13,361.354
6.81641,202.113,-54.1356,-624.882,124.083,81.6587,0,479.946
6.82617,-224.641,-52.8599,-728.192,96.4134,82.2647,7.95808e-13,544.373
6.83594,-613.613,-51.3493,-728.192,68.8059,86.9733,0,537.851
6.8457,-684.174,-49.8831,-728.192,41.0708,97.3299,3.41061e-13,456.223
6.85547,-684.174,-48.1923,-728.192,13.69,113.786,6.82121e-13,308.908
6.86523,-684.174,-46.4354,-520.467,-13.3662,135.583,9.09495e-13,117.427
6.875,-568.699,-44.533,-230.614,-39.833,160.858,9.09495e-13,-88.2402
6.88477,-97.2444,-42.3598,82.5335,-65.5829,186.949,4.54747e-13,-274.872
6.89453,468.611,-40.0884,369.746,-90.5631,210.846,9.09495e-13,-411.87
6.9043,818.468,-37.6134,585.24,-114.552,229.72,-9.09495e-13,-476.749
6.91406,818.468,-34.7086,694.945,-137.455,241.423,-4.54747e-13,-459.275
6.92383,818.468,-31.7158,682.826,-158.863,244.881,4.54747e-13,-363.495
6.93359,818.468,-28.2689,554.088,-179.094,240.302,0,-207.266
6.94336,818.468,-24.3989,334.664,-197.617,229.157,4.54747e-13,-19.3341
6.95312,818.468,-20.1895,67.0133,-214.785,213.939,0,165.559
6.96289,818.468,-15.6742,-197.097,-230.255,197.736,0,312.708
6.97266,635.23,-10.6948,-405.584,-244.022,183.684,4.54747e-13,393.576
6.98242,131.174,-5.20458,-515.277,-256.401,174.412,2.27374e-13,390.928
6.99219,-267.307,0.524266,-499.75,-266.955,171.551,6.82121e-13,302.085
7.00195,-493.113,7.0266,-354.371,-276.031,175.419,4.54747e-13,139.656
7.01172,-510.202,14.1179,-97.6321,-283.647,184.933,0,-70.3688
7.02148,-319.963,22.0797,231.529,-289.872,197.751,1.36424e-12,-292.912
7.03125,38.9288,31.032,580.01,-294.471,210.66,0,-489.74
7.04102,497.199,40.9672,879.516,-297.583,220.108,0,-626.028
7.05078,818.468,52.0115,879.516,-299.151,222.814,4.54747e-13,-676.434
7.06055,818.468,64.442,879.516,-299.388,216.345,4.54747e-13,-629.601
7.07031,818.468,78.0407,879.516,-298.175,199.559,0,-490.291
7.08008,818.468,92.9762,879.516,-295.539,172.829,-4.54747e-13,-278.756
7.08984,818.468,109.45,575.275,-291.451,138.025,-2.27374e-13,-27.4312
7.09961,818.468,126.919,174.883,-286.037,98.2255,6.82121e-13,224.522
7.10937,501.503,145.406,-234.816,-279.367,57.2348,-1.7053e-13,437.874
7.11914,-79.3649,164.895,-593.285,-271.559,18.9659,-1.13687e-13,580.046
7.12891,-616.812,184.839,-728.192,-262.43,-13.1956,0,630.73
7.13867,-684.174,205.133,-728.192,-251.99,-36.9393,-1.13687e-13,585.406
7.14844,-684.174,225.482,-728.192,-240.717,-51.3954,-1.7053e-13,456.136
7.1582,-684.174,245.295,-728.192,-228.447,-57.2521,-3.41061e-13,269.47
7.16797,-684.174,264.227,-534.027,-215.421,-56.6045,-3.41061e-13,61.8112
7.17773,-556.466,281.998,-242.869,-201.878,-52.5601,-3.41061e-13,-126.985
7.1875,-55.1661,298.289,29.0087,-187.771,-48.6687,-1.13687e-13,-260.649
7.19727,437.561,312.458,226.405,-173.585,-48.2766,-1.13687e-13,-312.954
7.20703,818.468,324.722,308.309,-159.293,-53.9175,-4.54747e-13,-272.46
7.2168,818.468,334.698,255.316,-144.835,-66.8478,2.27374e-13,-144.668
7.22656,818.468,342.263,73.2586,-130.676,-86.8093,-4.54747e-13,48.7885
7.23633,683.828,347.598,-207.626,-117.006,-112.063,-4.54747e-13,273.837
7.24609,180.447,350.399,-537.892,-104.211,-139.687,-6.82121e-13,489.898
7.25586,-460.9,350.996,-728.192,-91.9758,-166.095,-9.09495e-13,657.043
7.26562,-684.174,349.505,-728.192,-80.4782,-187.676,-4.54747e-13,743.141
7.27539,-684.174,345.952,-728.192,-70.0716,-201.443,9.09495e-13,729.702
7.28516,-684.174,340.34,-728.192,-60.8581,-205.591,0,615.393
7.29492,-684.174,332.88,-728.192,-52.7398,-199.835,-4.54747e-13,416.558
7.30469,-684.174,323.782,-728.192,-45.8711,-185.494,-4.54747e-13,164.615
7.31445,-684.174,312.692,-365.56,-39.99,-165.283,4.54747e-13,-99.2654
7.32422,-684.174,299.948,39.0558,-35.1213,-142.853,-2.27374e-13,-331.286
7.33398,-618.609,285.654,400.043,-31.0345,-122.16,2.27374e-13,-492.735
7.34375,82.7654,269.51,658.773,-27.4252,-106.761,-2.27374e-13,-556.922
7.35352,674.87,251.795,774.193,-24.3617,-99.1745,-3.41061e-13,-514.109
7.36328,818.468,232.573,730.445,-21.9143,-100.415,4.54747e-13,-373.53
7.37305,818.468,211.962,540.167,-19.9899,-109.778,-4.54747e-13,-162.101
7.38281,818.468,189.927,242.81,-17.792,-124.934,-2.27374e-13,80.0062
7.39258,636.151,166.968,-101.813,-15.893,-142.312,-4.54747e-13,306.2
7.40234,73.544,143.034,-423.686,-14.1257,-157.702,-4.54747e-13,471.546
7.41211,-548.571,118.452,-654.736,-12.599,-167,0,540.689
7.42188,-684.174,93.3485,-728.192,-11.3532,-166.935,-9.09495e-13,494.234
7.43164,-684.174,68.1702,-651.731,-10.2386,-155.68,0,332.433
7.44141,-684.174,42.7088,-386.614,-9.42585,-133.217,-2.27374e-13,75.5105
7.45117,-684.174,17.5187,24.8532,-8.93696,-101.4,-2.27374e-13,-239.496
7.46094,-684.174,-7.62407,527.158,-8.85505,-63.6992,0,-564.859
7.4707,-575.305,-32.3674,879.516,-9.16198,-24.6551,0,-850.223
7.48047,117.99,-56.5225,879.516,-9.59346,10.8508,0,-1051.23
7.49023,798.25,-80.12,879.516,-10.3733,38.3994,2.27374e-13,-1137.18
7.5,818.468,-102.9,879.516,-11.0796,54.7665,-2.27374e-13,-1096.45
7.50977,818.468,-124.762,879.516,-11.8834,58.4594,0,-938.569
7.51953,818.468,-145.391,879.516,-12.4699,49.963,2.27374e-13,-692.743
7.5293,818.468,-164.846,879.516,-12.7895,31.6504,1.13687e-13,-402.841
7.53906,818.468,-183.04,879.516,-12.6801,7.37015,2.84217e-14,-119.862
7.54883,347.07,-199.616,491.403,-12.3377,-18.2197,-1.13687e-13,106.931
7.55859,-332.203,-214.762,121.864,-11.248,-40.4569,-1.7053e-13,238.619
7.56836,-684.174,-228.379,-112.516,-9.45414,-55.4812,-2.27374e-13,253.489
7.57812,-684.174,-240.358,-176.007,-6.99952,-60.9001,0,150.917
7.58789,-684.174,-250.679,-64.2205,-3.62874,-56.1968,-1.13687e-13,-48.4244
7.59766,-684.174,-259.608,195.127,0.654819,-42.8089,5.68434e-14,-306.11
7.60742,-684.174,-266.736,547.087,6.04072,-23.8599,0,-572.669
7.61719,-108.008,-272.358,879.516,12.5665,-3.59103,0,-796.293
7.62695,649.48,-276.346,879.516,20.3805,13.4095,1.13687e-13,-932.042
7.63672,818.468,-278.777,879.516,29.507,23.045,1.13687e-13,-949.917
7.64648,818.468,-279.502,879.516,40.0706,22.467,0,-840.379
7.65625,818.468,-278.971,879.516,52.1297,10.6167,0,-616.291
7.66602,818.468,-276.753,879.516,65.6166,-11.5491,-1.13687e-13,-310.923
7.67578,818.468,-273.143,468.969,80.566,-41.19,-3.41061e-13,27.6902
7.68555,818.468,-268.194,-48.5662,96.9082,-74.0526,1.13687e-13,345.069
7.69531,96.1466,-262.057,-538.52,114.358,-105.201,-6.82121e-13,589.864
7.70508,-684.174,-254.618,-728.192,132.819,-129.882,-4.54747e-13,723.003
7.71484,-684.174,-246.379,-728.192,152.102,-144.366,0,724.787
7.72461,-684.174,-236.891,-728.192,171.995,-146.623,-1.36424e-12,598.656
7.73438,-684.174,-226.884,-728.192,191.873,-136.707,0,370.924
7.74414,-684.174,-215.756,-681.472,211.641,-116.773,0,86.4544
7.75391,-684.174,-204.398,-271.217,230.845,-90.7217,-3.41061e-13,-199.003
7.76367,-684.174,-192.224,144.626,249.193,-63.5273,0,-428.523
7.77344,-295.06,-180.002,480.349,266.195,-40.3632,-1.13687e-13,-554.075
7.7832,508.484,-167.55,662.798,281.556,-25.6754,0,-545.205
7.79297,818.468,-155.08,644.643,294.82,-22.3666,5.68434e-14,-394.76
7.80273,818.468,-142.953,413.339,305.973,-31.238,-2.84217e-13,-120.628
7.8125,818.468,-131.073,-5.83974,314.702,-50.7895,1.13687e-13,236.888
7.82227,818.468,-119.678,-553.336,321.225,-77.4215,0,621.651
7.83203,561.557,-108.815,-728.192,325.3,-106.009,-4.54747e-13,971.147
7.8418,-237.698,-99.1154,-728.192,326.799,-130.752,-2.27374e-13,1227.2
7.85156,-684.174,-89.7806,-728.192,325.893,-146.165,2.27374e-13,1346.08
7.86133,-684.174,-81.6564,-728.192,322.818,-148.024,-4.54747e-13,1306.28
7.87109,-684.174,-74.5748,-728.192,317.684,-134.119,-1.13687e-12,1112.46
7.88086,-684.174,-68.6132,-728.192,310.634,-104.668,0,795.02
7.89062,-684.174,-63.514,-728.192,301.444,-62.322,-1.13687e-13,405.092
7.90039,-684.174,-60.0028,-728.192,290.629,-11.7557,-2.84217e-14,5.95507
7.91016,-684.174,-57.1006,-211.084,278.204,41.0969,2.27374e-13,-337.772
7.91992,180.661,-55.1529,345.706,264.389,90.0233,0,-571.257
7.92969,818.468,-53.9406,742.583,248.993,129.57,-4.54747e-13,-658.98
7.93945,818.468,-53.4036,879.516,232.135,155.953,9.09495e-13,-590.965
7.94922,818.468,-53.2056,865.635,214.446,167.686,9.09495e-13,-384.605
7.95898,818.468,-53.5432,594.856,195.479,165.811,4.54747e-13,-81.7169
7.96875,818.468,-53.9858,169.709,175.804,153.691,6.82121e-13,258.707
7.97852,818.468,-54.3163,-322.978,155.237,136.402,0,570.823
7.98828,173.379,-54.7627,-728.192,134.229,119.815,-2.27374e-13,793.54
7.99805,-677.702,-55.2612,-728.192,112.75,109.545,4.54747e-13,881.395
8.00781,-684.174,-55.6589,-728.192,91.2711,109.938,2.27374e-13,812.759
8.01758,-684.174,-55.6522,-728.192,69.7233,123.272,-2.27374e-13,593.921
8.02734,-684.174,-55.6496,-728.192,48.452,149.331,0,258.271
8.03711,-684.174,-55.1804,-371.544,27.3563,185.406,0,-139.324
8.04688,-624.267,-54.717,218.855,6.65501,226.754,9.09495e-13,-531.997
8.05664,380.644,-54.2139,809.151,-13.4299,267.412,9.09495e-13,-852.605
8.06641,818.468,-53.2885,879.516,-33.0319,273.858,1.36424e-12,-1045.63
8.07617,818.468,-52.1545,879.516,-52.0499,273.858,1.81899e-12,-1077.2
8.08594,818.468,-50.7366,879.516,-70.4697,273.858,1.81899e-12,-941.322


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_a_LPDS_7.csv <==
% y1min=-670.4906805419922, y1max=802.0985375976562, y2min=-713.6285949707031, y2max=861.9254022216796, LMmin=-268.380378112793, LMmax=268.380378112793,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,2.15947,-0.855582,-0.0140662,-0.00253315,-0.00579692,1.38778e-17,0.0885528
0.00976562,14.2,2.60102,-0.094946,-0.0177321,-0.0462139,2.22045e-16,0.672321
0.0195312,34.024,33.2606,-0.215982,-0.0122436,-0.14576,0,1.94926
0.0292969,62.5582,74.4479,-0.297225,0.0168877,-0.303218,0,3.70014
0.0390625,101.386,104.897,-0.34693,-0.00675507,-0.523933,3.55271e-15,5.89912
0.0488281,143.669,154.896,-0.30491,-0.039686,-0.791736,0,8.14082
0.0585937,183.171,188.112,-0.104411,-0.0185764,-1.05829,0,9.65106
0.0683594,216.199,196.732,0.213203,-0.0523518,-1.27686,-1.77636e-15,9.90544
0.078125,244.548,201.131,0.543656,0.0050663,-1.423,1.77636e-15,8.82252
0.0878906,265.612,215.59,0.810683,-0.0194208,-1.48361,3.55271e-15,6.4975
0.0976562,278.566,230.838,0.982226,-0.0320866,-1.44184,7.10543e-15,3.00079
0.107422,286.073,244.786,0.975413,-0.0350419,-1.30309,-3.55271e-15,-1.1818
0.117187,289.827,260.183,0.73791,0.0223762,-1.09568,0,-5.31538
0.126953,290.1,255.501,0.286085,-0.00675507,-0.857529,5.32907e-15,-8.68498
0.136719,286.61,257.758,-0.332221,0.00591069,-0.636402,-1.77636e-15,-10.5873
0.146484,280.59,275.143,-1.06221,0.0367307,-0.498439,1.77636e-15,-10.2496
0.15625,273.592,280.396,-1.83717,-0.0802164,-0.531857,3.55271e-15,-6.8523
0.166016,265.574,269.664,-2.5534,-0.0194208,-0.835683,3.55271e-15,0.252017
0.175781,257.018,255.076,-3.10063,-0.0358863,-1.51314,1.24345e-14,11.4824
0.185547,249.592,254.25,-3.40145,0.0232206,-2.6742,3.55271e-15,27.114
0.195312,243.989,258.093,-3.39531,0.00928822,-4.42637,7.10543e-15,47.158
0.205078,237.032,256.899,-3.02021,-0.039686,-6.85231,1.42109e-14,71.1164
0.214844,229.263,239.385,-2.28563,-0.00886603,-10.0113,1.42109e-14,98.1955
0.224609,220.396,223.683,-1.2871,-0.0312422,-13.9478,0,127.527
0.234375,211.152,217.755,-0.143215,0.00844384,-18.6797,2.84217e-14,158.035
0.244141,199.122,209.008,1.0078,-0.0177321,-24.1901,0,188.459
0.253906,185.085,196.406,2.00427,0.0776833,-30.43,5.68434e-14,217.503
0.263672,170.738,173.07,2.65222,0.0105548,-37.3359,0,244.159
0.273437,154.125,153.045,2.83624,-0.0194208,-44.8171,0,267.439
0.283203,134.659,145.581,2.50294,0.0122436,-52.7572,0,286.467
0.292969,114.51,137.043,1.61957,-0.0223762,-61.0401,1.13687e-13,300.852
0.302734,94.2363,117.327,0.250052,-0.0531962,-69.5537,2.27374e-13,310.547
0.3125,71.7756,96.6101,-1.41389,0.0160433,-78.1779,1.13687e-13,315.582
0.322266,46.7665,74.8291,-3.12804,-0.0439079,-86.796,1.13687e-13,316.205
0.332031,23.4125,64.1555,-4.65963,0.0249093,-95.3214,4.54747e-13,313.146
0.341797,-0.502368,49.8895,-5.71583,-0.0278647,-103.683,-2.27374e-13,307.187
0.351562,-27.1805,26.2315,-5.97709,0.0240649,-111.806,4.54747e-13,298.816
0.361328,-53.8984,4.78017,-5.27573,-0.0105548,-119.639,4.54747e-13,288.745
0.371094,-77.6274,-11.214,-3.56537,-0.0168877,-127.161,2.27374e-13,277.824
0.380859,-103.118,-22.5087,-0.838356,-0.0185764,-134.346,0,266.399
0.390625,-129.003,-41.5494,2.74798,0.028709,-141.157,4.54747e-13,254.527
0.400391,-151.431,-63.9198,6.80005,-0.0569959,-147.588,2.27374e-13,242.525
0.410156,-171.855,-81.7664,10.8835,0.00591069,-153.624,6.82121e-13,230.382
0.419922,-193.163,-93.8275,14.5355,-0.0350419,-159.229,4.54747e-13,217.626
0.429687,-210.849,-109.398,17.1878,-0.00971041,-164.369,0,203.98
0.439453,-224.465,-127.452,18.3233,-0.0367307,-169.022,4.54747e-13,189.32
0.449219,-236.472,-147.883,17.6416,0.0358863,-173.141,6.82121e-13,173.173
0.458984,-246.34,-163.031,14.9964,0.0240649,-176.674,4.54747e-13,155.162
0.46875,-251.664,-176.409,10.4471,-0.039686,-179.582,1.13687e-12,135.262
0.478516,-254.058,-188.685,4.38547,0.0257537,-181.826,4.54747e-13,113.479
0.488281,-254.793,-209.088,-2.47845,-0.0738836,-183.361,4.54747e-13,89.7781
0.498047,-252.039,-230.978,-9.21696,0.0341975,-184.159,1.36424e-12,64.4406
0.507812,-247.605,-242.956,-14.6659,0.187453,-184.206,4.54747e-13,37.8575
0.517578,-241.973,-247.408,-17.4993,0.390105,-183.489,6.82121e-13,10.3753
0.527344,-236.085,-251.73,-16.3838,1.03395,-182.013,4.54747e-13,-17.5319
0.537109,-230.094,-250.691,-10.0616,2.42887,-179.797,-4.54747e-13,-45.3648
0.546875,-223.87,-242.444,2.52243,5.30653,-176.873,-4.54747e-13,-72.5839
0.556641,-218.016,-229.662,22.1317,10.7824,-173.285,4.54747e-13,-98.7184
0.566406,-213.756,-225.111,49.1496,20.6878,-169.081,0,-123.43
0.576172,-210.104,-228.75,83.4938,37.2133,-164.317,2.27374e-13,-146.403
0.585937,-204.79,-227.457,124.595,62.8331,-159.065,4.54747e-13,-167.261
0.595703,-199.176,-222.48,171.473,100.039,-153.393,-2.27374e-13,-185.84
0.605469,-194.607,-207.9,222.772,149.958,-147.358,-2.27374e-13,-202.253
0.615234,-188.359,-193.899,276.77,211.933,-141.023,4.54747e-13,-216.491
0.625,-179.512,-189.624,331.55,282.532,-134.458,2.27374e-13,-228.497
0.634766,-170.886,-191.502,385.193,355.723,-127.716,5.68434e-13,-238.522
0.644531,-161.092,-184.291,435.816,423.773,-120.842,4.54747e-13,-246.822
0.654297,-148.129,-177.067,481.679,479.152,-113.892,4.54747e-13,-253.398
0.664062,-132.937,-176.284,521.393,517.567,-106.912,6.82121e-13,-258.359
0.673828,-117.647,-169.942,553.963,538.569,-99.9344,5.68434e-13,-261.971
0.683594,-99.3527,-156.794,578.755,546.854,-92.9914,2.27374e-13,-264.277
0.693359,-79.3372,-136.58,595.564,549.862,-86.1207,2.27374e-13,-265.217
0.703125,-57.569,-122.394,604.621,554.389,-79.3471,3.41061e-13,-264.876
0.712891,-34.8999,-107.71,606.455,563.702,-72.6931,5.68434e-14,-263.249
0.722656,-11.4869,-83.646,601.85,576.048,-66.1775,2.27374e-13,-260.337
0.732422,11.0861,-68.2519,591.739,585.632,-59.8158,-1.13687e-13,-256.154
0.742187,33.6771,-45.9949,577.085,586.344,-53.6227,1.7053e-13,-250.672
0.751953,56.7473,-35.7906,558.79,575.484,-47.6177,2.84217e-13,-243.755
0.761719,73.3404,-17.4556,537.694,555.022,-41.8005,5.68434e-14,-235.634
0.771484,83.4888,8.18811,514.417,530.174,-36.1622,2.84217e-14,-226.605
0.78125,87.6369,2.74446,489.275,505.953,-30.719,1.13687e-13,-216.576
0.791016,86.5885,-5.16057,462.418,484.217,-25.4974,0,-205.506
0.800781,81.5542,-17.0816,433.806,462.349,-20.5333,5.68434e-14,-193.374
0.810547,73.7823,-3.75195,403.253,435.999,-15.8706,5.68434e-14,-180.184
0.820312,64.6337,7.69854,370.485,402.459,-11.5587,2.84217e-14,-165.971
0.830078,55.465,4.39893,335.204,362.165,-7.65154,0,-150.807
0.839844,47.4537,-10.1946,297.159,318.474,-4.2035,2.84217e-14,-134.798
0.849609,41.4389,-17.4573,256.192,275.841,-1.26438,1.42109e-14,-118.082
0.859375,38.0731,-2.48508,212.289,234.84,1.12575,0,-100.807
0.869141,37.6937,7.25721,165.6,195.127,2.94088,0,-83.1273
0.878906,40.218,2.41569,116.452,155.05,4.17418,0,-65.1913
0.888672,45.1719,-12.2566,65.3376,113.013,4.84273,-7.10543e-15,-47.1312
0.898437,52.029,-10.5886,12.8886,70.6487,4.99017,-1.42109e-14,-29.0388
0.908203,59.9862,0.841195,-40.1581,28.6516,4.68738,-7.10543e-15,-10.962
0.917969,68.0286,3.72656,-92.9999,-13.2167,4.03231,7.10543e-15,7.08746
0.927734,75.1293,-1.84445,-144.816,-54.6088,3.14772,-7.10543e-15,25.1431
0.9375,80.5728,-11.3066,-194.81,-96.7537,2.17535,-7.10543e-15,43.2807
0.947266,83.5045,-2.84517,-242.242,-139.378,1.26897,0,61.589
0.957031,83.2839,7.25636,-286.457,-180.567,0.587555,0,80.1483
0.966797,79.6135,3.12867,-326.917,-218.808,0.286426,0,99.0292
0.976562,72.4898,-7.45355,-363.203,-251.766,0.508383,0,118.269
0.986328,61.8931,-9.17994,-395.024,-277.968,1.37545,0,137.836
0.996094,48.2413,-1.56349,-422.22,-298.57,2.98292,0,157.627
1.00586,32.1686,6.4943,-444.757,-314.117,5.39427,-2.84217e-14,177.48
1.01562,14.3834,3.80696,-462.718,-326.882,8.63779,-2.84217e-14,197.148
1.02539,-4.36979,-6.8455,-476.293,-338.68,12.7064,-2.84217e-14,216.313
1.03516,-23.1298,-7.42393,-485.77,-351.808,17.5603,-5.68434e-14,234.615
1.04492,-40.9568,0.8742,-491.518,-366.294,23.1304,5.68434e-14,251.675
1.05469,-57.0016,3.80526,-493.968,-379.944,29.3232,-5.68434e-14,267.101
1.06445,-70.3694,-3.22853,-493.592,-391.108,36.0285,-1.13687e-13,280.524
1.07422,-80.2886,-7.10488,-490.882,-398.811,43.1275,-1.7053e-13,291.638
1.08398,-86.0742,0.065163,-486.315,-405.197,50.499,0,300.195
1.09375,-87.1922,4.59695,-480.318,-410.948,58.0255,-5.68434e-14,306.019
1.10352,-83.188,1.83133,-473.25,-418.056,65.601,0,309.023
1.11328,-73.7549,-0.556001,-465.359,-425.291,73.1344,-1.7053e-13,309.206
1.12305,-58.7195,0.629204,-456.762,-430.927,80.5506,-5.11591e-13,306.618
1.13281,-38.1608,10.0998,-447.432,-434.37,87.7926,1.13687e-13,301.36
1.14258,-12.2754,23.2683,-437.193,-435.021,94.8218,-5.68434e-13,293.566
1.15234,18.6712,29.2586,-425.732,-434.211,101.613,2.27374e-13,283.379
1.16211,54.1775,38.3586,-412.623,-430.34,108.154,-2.27374e-13,270.925
1.17187,93.4592,64.8968,-397.37,-422.386,114.438,2.27374e-13,256.315
1.18164,135.655,100.445,-379.458,-410.802,120.464,-6.82121e-13,239.638
1.19141,179.861,137.727,-358.414,-398.145,126.23,-1.13687e-13,220.965
1.20117,224.894,180.715,-333.869,-384.881,131.728,0,200.36
1.21094,269.526,232.13,-305.619,-371.01,136.944,2.27374e-13,177.904
1.2207,312.579,292.438,-273.675,-357.709,141.853,0,153.719
1.23047,352.942,355.301,-238.294,-342.101,146.422,-1.13687e-12,127.992
1.24023,389.414,409.039,-199.996,-324.335,150.602,-4.54747e-13,100.99
1.25,421.14,451.925,-159.552,-304.164,154.338,-2.27374e-13,73.0781
1.25977,447.42,491.412,-117.952,-282.916,157.561,2.27374e-13,44.7333
1.26953,467.89,523.384,-76.3529,-259.463,160.198,-2.27374e-13,16.5281
1.2793,482.364,537.539,-36.0008,-232.498,162.168,-4.54747e-13,-10.8834
1.28906,491.005,538.991,1.84768,-201.138,163.39,-9.09495e-13,-36.7923
1.29883,494.187,539.771,36.0151,-166.896,163.784,-4.54747e-13,-60.4713
1.30859,492.585,542.36,65.4878,-130.992,163.274,-6.82121e-13,-81.2238
1.31836,487.097,544.672,89.4854,-94.8344,161.791,-4.54747e-13,-98.4185
1.32812,478.369,545.645,107.518,-59.9352,159.28,4.54747e-13,-111.542
1.33789,466.998,542.517,119.416,-28.2024,155.699,0,-120.248
1.34766,453.53,536.951,125.335,-1.49836,151.022,-6.82121e-13,-124.376
1.35742,438.427,529.779,125.732,18.655,145.242,-1.13687e-12,-123.954
1.36719,421.851,513.271,121.323,32.0574,138.372,-4.54747e-13,-119.21
1.37695,403.749,484.695,113.024,39.2693,130.443,-4.54747e-13,-110.568
1.38672,383.783,453.907,101.87,41.9663,121.508,-2.27374e-13,-98.6077
1.39648,361.52,426.624,88.9352,42.5823,111.637,-2.27374e-13,-84.0303
1.40625,336.449,398.989,75.2576,41.919,100.913,-4.54747e-13,-67.6161
1.41602,308.051,367.928,61.7654,43.4752,89.4349,-1.13687e-13,-50.1723
1.42578,275.878,334.32,49.2218,49.952,77.3076,-3.41061e-13,-32.4746
1.43555,239.608,299.578,38.1899,60.4621,64.6429,-4.54747e-13,-15.2314
1.44531,199.097,263.256,29.0142,71.8874,51.5536,-1.7053e-13,0.952758
1.45508,154.41,222.743,21.8221,82.1273,38.1497,5.68434e-14,15.6059
1.46484,105.852,177.225,16.5428,88.7283,24.5364,-8.52651e-14,28.4036
1.47461,53.9771,132.934,12.9406,89.3214,10.8106,-2.84217e-14,39.1687
1.48437,-0.433031,94.7885,10.6554,83.621,-2.93922,7.10543e-15,47.8689
1.49414,-56.401,58.6789,9.25027,73.5294,-16.6343,2.84217e-14,54.5919
1.50391,-112.784,20.4282,8.25858,61.1448,-30.2056,1.13687e-13,59.5082
1.51367,-168.35,-19.0771,7.22239,48.2274,-43.5916,1.13687e-13,62.8522
1.52344,-221.843,-58.6323,5.72832,34.1059,-56.7349,2.27374e-13,64.8919
1.5332,-272.057,-97.2786,3.43519,17.5269,-69.5799,3.41061e-13,65.8981
1.54297,-317.901,-134.34,0.092775,-0.223762,-82.0692,-1.13687e-13,66.1174
1.55273,-358.482,-170.281,-4.44721,-16.8894,-94.1414,6.82121e-13,65.751
1.5625,-393.148,-203.489,-10.226,-30.6727,-105.728,6.82121e-13,64.9398
1.57227,-421.528,-230.808,-17.1775,-41.7919,-116.752,6.82121e-13,63.7543
1.58203,-443.552,-255.365,-25.1304,-51.5716,-127.129,2.27374e-13,62.1921
1.5918,-459.455,-280.478,-33.8135,-60.2202,-136.768,2.27374e-13,60.1792
1.60156,-469.744,-304.207,-42.8606,-68.3187,-145.572,6.82121e-13,57.5785
1.61133,-475.153,-324.898,-51.8192,-75.0754,-153.444,0,54.202
1.62109,-476.587,-342.818,-60.1594,-80.0374,-160.291,4.54747e-13,49.825
1.63086,-475.039,-356.996,-67.2874,-83.1376,-166.027,-2.27374e-13,44.2037
1.64062,-471.514,-370.316,-72.5638,-83.7717,-170.581,2.27374e-13,37.0951
1.65039,-466.939,-384.041,-75.3265,-82.4296,-173.897,0,28.2771
1.66016,-462.097,-393.92,-74.9202,-82.7821,-175.945,-2.27374e-13,17.568
1.66992,-457.549,-399.859,-70.7309,-84.5228,-176.717,0,4.84648
1.67969,-453.6,-406.346,-62.2241,-85.0307,-176.233,2.27374e-13,-9.9296
1.68945,-450.267,-411.352,-48.9839,-82.9539,-174.538,-2.27374e-13,-26.7098
1.69922,-447.284,-411.321,-30.7503,-77.1146,-171.705,4.54747e-13,-45.3406
1.70898,-444.129,-410.782,-7.45136,-69.5075,-167.827,2.27374e-13,-65.5599
1.71875,-440.064,-410.507,20.775,-60.1497,-163.017,2.27374e-13,-86.999
1.72852,-434.206,-407.399,53.571,-48.0015,-157.402,9.09495e-13,-109.194
1.73828,-425.611,-403.345,90.3636,-31.6796,-151.115,4.54747e-13,-131.602
1.74805,-413.37,-398.089,130.385,-11.1045,-144.295,4.54747e-13,-153.628
1.75781,-396.681,-388.718,172.707,13.9442,-137.075,2.27374e-13,-174.657
1.76758,-374.947,-378.028,216.291,44.5725,-129.582,4.54747e-13,-194.089
1.77734,-347.841,-368.152,260.042,81.5155,-121.93,2.27374e-13,-211.381
1.78711,-315.359,-354.867,302.873,126.488,-114.217,1.13687e-13,-226.079
1.79687,-277.834,-339.271,343.761,178.159,-106.525,4.54747e-13,-237.855
1.80664,-235.956,-325.398,381.806,233.757,-98.9142,2.27374e-13,-246.527
1.81641,-190.727,-310.051,416.272,290.181,-91.4288,5.68434e-13,-252.074
1.82617,-143.415,-292.424,446.612,344.46,-84.0946,2.27374e-13,-254.633
1.83594,-95.4742,-275.677,472.483,396.331,-76.9226,3.41061e-13,-254.488
1.8457,-48.4621,-258.718,493.74,443.146,-69.9119,2.27374e-13,-252.042
1.85547,-3.93263,-238.962,510.407,483.595,-63.0534,1.13687e-13,-247.782
1.86523,36.6615,-219.238,522.646,515.164,-56.3337,5.68434e-14,-242.23
1.875,72.0739,-198.401,530.709,536.518,-49.7395,1.7053e-13,-235.901
1.88477,101.35,-173.835,534.888,548.411,-43.2609,1.13687e-13,-229.253
1.89453,123.878,-147.592,535.467,553.52,-36.8953,5.68434e-14,-222.645
1.9043,139.42,-121.317,532.676,556.163,-30.6501,1.13687e-13,-216.311
1.91406,148.129,-93.4556,526.662,556.719,-24.5444,1.13687e-13,-210.337
1.92383,150.539,-66.2699,517.469,556.344,-18.6101,0,-204.662
1.93359,147.508,-43.6702,505.028,552.896,-12.8916,2.84217e-14,-199.087
1.94336,140.151,-25.3543,489.177,546.703,-7.44465,0,-193.301
1.95312,129.74,-11.5867,469.675,538.754,-2.3338,2.84217e-14,-186.914
1.96289,117.621,-3.8095,446.239,526.006,2.37102,0,-179.506
1.97266,105.112,-1.5948,418.585,506.349,6.59877,-5.68434e-14,-170.668
1.98242,93.4132,-3.4621,386.47,479.39,10.2821,0,-160.046
1.99219,83.5226,-8.64806,349.735,448.267,13.3627,-2.84217e-14,-147.382
2.00195,76.1777,-14.7607,308.339,415.307,15.7963,-2.84217e-14,-132.539
2.01172,71.8136,-19.1148,262.39,382.473,17.5572,-8.52651e-14,-115.519
2.02148,70.549,-21.6849,212.161,349.466,18.643,-5.68434e-14,-96.4658
2.03125,72.1958,-23.0571,158.102,315.093,19.0766,0,-75.6553
2.04102,76.2908,-22.546,100.829,279.347,18.9084,-8.52651e-14,-53.4729
2.05078,82.1465,-20.2792,41.1173,241.999,18.2161,-2.84217e-14,-30.384
2.06055,88.9153,-17.8889,-20.1294,202.66,17.1026,-8.52651e-14,-6.896
2.07031,95.6631,-15.849,-81.9053,160.843,15.6933,-5.68434e-14,16.4792
2.08008,101.445,-12.8625,-143.142,117.937,14.1304,-7.10543e-14,39.2626
2.08984,105.38,-9.42578,-202.746,76.7743,12.5673,-3.55271e-14,61.0412
2.09961,106.713,-6.08809,-259.646,37.95,11.1612,-2.84217e-14,81.4936
2.10937,104.874,-2.87606,-312.828,0.9208,10.0656,-4.26326e-14,100.406
2.11914,99.5121,0.882239,-361.379,-35.4042,9.42241,-1.42109e-14,117.677
2.12891,90.5236,4.34773,-404.522,-71.5856,9.35574,-2.84217e-14,133.316
2.13867,78.0538,7.59995,-441.649,-106.394,9.96524,-2.84217e-14,147.428
2.14844,62.4908,9.49983,-472.342,-140.151,11.3219,-2.84217e-14,160.192
2.1582,44.4413,9.61408,-496.395,-173.629,13.4654,-2.84217e-14,171.839
2.16797,24.6962,8.59601,-513.816,-205.138,16.4033,0,182.618
2.17773,4.18791,8.01716,-524.831,-232.356,20.112,-5.68434e-14,192.773
2.1875,-16.0582,7.23817,-529.862,-256.088,24.5403,-8.52651e-14,202.508
2.19727,-34.9748,6.3352,-529.508,-277.688,29.6138,-1.13687e-13,211.973
2.20703,-51.5041,4.66,-524.507,-297.867,35.2403,-1.7053e-13,221.239
2.2168,-64.6468,2.25066,-515.688,-316.328,41.3171,-1.13687e-13,230.294
2.22656,-73.5081,-0.353319,-503.918,-332.803,47.7371,-2.55795e-13,239.034
2.23633,-77.3381,-3.39694,-490.045,-347.042,54.3952,1.13687e-13,247.27
2.24609,-75.5659,-6.40205,-474.84,-359.829,61.1942,-1.13687e-13,254.736
2.25586,-67.8267,-8.33875,-458.941,-370.915,68.0487,-5.68434e-14,261.105
2.26562,-53.981,-9.11266,-442.813,-378.93,74.8882,-2.27374e-13,266.007
2.27539,-34.1246,-8.84947,-426.708,-384.541,81.6582,-2.27374e-13,269.055
2.28516,-8.58827,-7.28937,-410.66,-389.1,88.3202,0,269.865
2.29492,22.0724,-5.05267,-394.481,-392.827,94.8495,-3.41061e-13,268.084
2.30469,57.0977,-1.91469,-377.79,-395.139,101.232,3.41061e-13,263.409
2.31445,95.5556,4.11923,-360.056,-394.586,107.462,-2.27374e-13,255.613
2.32422,136.383,13.2408,-340.657,-391.742,113.534,-2.27374e-13,244.558
2.33398,178.434,25.6463,-318.951,-387.165,119.444,-3.41061e-13,230.212
2.34375,220.538,43.5974,-294.359,-382.006,125.178,-7.95808e-13,212.658
2.35352,261.554,67.5067,-266.437,-374.759,130.716,-6.82121e-13,192.098
2.36328,300.431,95.9868,-234.946,-365.392,136.023,4.54747e-13,168.85
2.37305,336.261,129.634,-199.908,-354.909,141.051,-4.54747e-13,143.345
2.38281,368.318,168.962,-161.638,-343.825,145.739,0,116.112
2.39258,396.094,211.924,-120.757,-331.42,150.011,0,87.7629
2.40234,419.312,257.603,-78.1705,-316.817,153.779,-4.54747e-13,58.969
2.41211,437.929,304.528,-35.026,-301.326,156.95,-4.54747e-13,30.4375
2.42187,452.109,348.407,7.35046,-285.663,159.422,0,2.882
2.43164,462.193,388.09,47.5417,-269.822,161.097,0,-23.0061
2.44141,468.649,423.777,84.1345,-252.866,161.877,-4.54747e-13,-46.587
2.45117,472.009,453.832,115.819,-234.132,161.677,2.27374e-13,-67.3
2.46094,472.806,477.827,141.485,-213.589,160.421,-4.54747e-13,-84.6865
2.4707,471.506,497.073,160.302,-192.65,158.053,-4.54747e-13,-98.4097
2.48047,468.454,510.941,171.783,-170.49,154.535,-6.82121e-13,-108.267
2.49023,463.827,519.564,175.818,-147.156,149.851,-4.54747e-13,-114.195
2.5,457.603,524.809,172.69,-123.405,144.009,-6.82121e-13,-116.27
2.50977,449.555,527.405,163.049,-100.874,137.038,0,-114.697
2.51953,439.266,527.585,147.868,-80.417,128.992,-6.82121e-13,-109.796
2.5293,426.156,526.656,128.374,-62.5456,119.94,-4.54747e-13,-101.981
2.53906,409.544,523.9,105.96,-47.9547,109.974,-2.27374e-13,-91.7372
2.54883,388.71,516.721,82.0912,-36.7607,99.1941,-2.27374e-13,-79.5919
2.55859,362.975,504.08,58.2034,-30.231,87.712,-3.41061e-13,-66.0893
2.56836,331.779,485.566,35.6113,-27.2812,75.6435,-2.27374e-13,-51.764
2.57812,294.752,460.256,15.4269,-26.1341,63.105,-3.41061e-13,-37.1181
2.58789,251.778,428.77,-1.50398,-26.3916,50.2094,-2.84217e-13,-22.6012
2.59766,203.037,392.361,-14.6432,-27.6835,37.0626,-1.7053e-13,-8.59638
2.60742,149.027,352.063,-23.7779,-28.9227,23.7613,-5.68434e-14,4.59018
2.61719,90.5562,309.688,-29.0141,-28.7475,10.3911,2.84217e-14,16.7334
2.62695,28.716,267.087,-30.7479,-27.6282,-2.97354,7.10543e-15,27.689
2.63672,-35.1731,223.997,-29.617,-25.1305,-16.2688,5.68434e-14,37.3887
2.64648,-99.6332,180.434,-26.4376,-22.3808,-29.4397,1.7053e-13,45.8313
2.65625,-163.116,136.402,-22.1316,-19.8278,-42.4377,0,53.0709
2.66602,-224.092,91.356,-17.6493,-17.5053,-55.2172,2.27374e-13,59.2022
2.67578,-281.147,45.3974,-13.8938,-15.4075,-67.7323,2.27374e-13,64.3449
2.68555,-333.059,-0.0964751,-11.6505,-14.4394,-79.9329,1.13687e-13,68.6266
2.69531,-378.871,-43.9029,-11.529,-14.4504,-91.7622,3.41061e-13,72.1661
2.70508,-417.936,-85.3792,-13.9171,-14.4584,-103.154,4.54747e-13,75.0578
2.71484,-449.944,-123.725,-18.9519,-14.1721,-114.03,4.54747e-13,77.3567
2.72461,-474.923,-159.138,-26.509,-13.5996,-124.303,2.27374e-13,79.0677
2.73437,-493.212,-192.058,-36.2074,-12.9841,-133.876,9.09495e-13,80.1372
2.74414,-505.42,-222.395,-47.4335,-12.0937,-142.643,6.82121e-13,80.4494
2.75391,-512.362,-250.424,-59.3779,-11.6099,-150.497,-4.54747e-13,79.8281
2.76367,-514.986,-276.677,-71.0856,-10.8267,-157.33,1.59162e-12,78.0431
2.77344,-514.294,-300.61,-81.5152,-10.3716,-163.044,4.54747e-13,74.823
2.7832,-511.259,-320.975,-89.6034,-10.9673,-167.552,4.54747e-13,69.8729
2.79297,-506.757,-337.386,-94.331,-11.8235,-170.787,0,62.8963
2.80273,-501.497,-349.948,-94.7863,-11.8636,-172.702,6.82121e-13,53.6212
2.8125,-495.982,-359.132,-90.2227,-11.2949,-173.283,1.13687e-12,41.8263
2.82227,-490.47,-366.455,-80.106,-10.5037,-172.542,4.54747e-13,27.3684
2.83203,-484.97,-372.751,-64.1488,-8.93358,-170.524,4.54747e-13,10.2056
2.8418,-479.247,-377.026,-42.3307,-7.00627,-167.305,4.54747e-13,-9.58314
2.85156,-472.853,-379.486,-14.9012,-4.56009,-162.989,4.54747e-13,-31.7864
2.86133,-465.164,-380.09,17.6333,-1.46501,-157.705,2.27374e-13,-56.0567
2.87109,-455.445,-378.016,54.5382,2.00583,-151.601,4.54747e-13,-81.9167
2.88086,-442.911,-373.232,94.8935,6.19651,-144.835,6.82121e-13,-108.775
2.89062,-426.8,-367.343,137.647,11.9003,-137.575,4.54747e-13,-135.953
2.90039,-406.444,-359.469,181.674,19.3465,-129.984,2.27374e-13,-162.716
2.91016,-381.339,-350.161,225.841,28.5203,-122.216,0,-188.314
2.91992,-351.2,-340.889,269.067,40.2138,-114.412,5.68434e-13,-212.023
2.92969,-316.009,-330.85,310.378,55.2151,-106.691,2.27374e-13,-233.19
2.93945,-276.044,-319.222,348.951,73.8561,-99.1484,3.41061e-13,-251.265
2.94922,-231.885,-307.036,384.146,97.0585,-91.8544,4.54747e-13,-265.84
2.95898,-184.408,-293.843,415.52,124.683,-84.8518,2.27374e-13,-276.664
2.96875,-134.751,-278.58,442.829,156.505,-78.1589,1.13687e-13,-283.657
2.97852,-84.2616,-263.788,466.009,191.825,-71.7715,1.13687e-13,-286.91
2.98828,-34.4308,-249.517,485.146,230.704,-65.6675,2.84217e-13,-286.663
2.99805,13.1876,-234.338,500.438,270.798,-59.812,5.68434e-14,-283.286
3.00781,57.066,-218.853,512.147,311.143,-54.1633,3.97904e-13,-277.24
3.01758,95.793,-204.117,520.544,350.137,-48.6784,5.68434e-14,-269.036
3.02734,128.159,-187.916,525.868,386.226,-43.3195,5.68434e-14,-259.189
3.03711,153.234,-171.686,528.284,417.878,-38.0585,0,-248.181
3.04687,170.423,-156.213,527.849,443.693,-32.8817,1.13687e-13,-236.415
3.05664,179.51,-139.736,524.497,462.667,-27.7922,1.98952e-13,-224.192
3.06641,180.674,-122.47,518.039,474.85,-22.8116,2.84217e-14,-211.691
3.07617,174.474,-106.375,508.169,481.262,-17.9795,-2.84217e-14,-198.963
3.08594,161.824,-89.7667,494.491,482.366,-13.3521,2.84217e-14,-185.939
3.0957,143.928,-73.269,476.559,479.259,-8.99819,2.84217e-14,-172.448
3.10547,122.208,-58.5989,453.917,473.397,-4.99508,5.68434e-14,-158.248
3.11523,98.2162,-45.7487,426.152,465.793,-1.42269,0,-143.061
3.125,73.5316,-34.7894,392.938,456.488,1.64261,0,-126.615
3.13477,49.6655,-27.7307,354.09,445.32,4.13444,-1.42109e-14,-108.682
3.14453,27.9667,-24.0367,309.591,432.435,6.00253,-1.42109e-14,-89.117
3.1543,9.54029,-22.3175,259.632,417.066,7.21816,0,-67.8817
3.16406,-4.81576,-23.3334,204.618,399.173,7.77848,-1.42109e-14,-45.0668
3.17383,-14.6521,-26.9407,145.176,378.267,7.70936,-1.42109e-14,-20.8972
3.18359,-19.8847,-30.6588,82.1402,354.465,7.06652,-4.26326e-14,4.27352
3.19336,-20.7863,-35.433,16.531,327.813,5.93487,-3.19744e-14,29.9806
3.20312,-17.9526,-40.4539,-50.4848,298.973,4.42596,-2.13163e-14,55.6756
3.21289,-12.2456,-43.8086,-117.637,268.672,2.6737,-1.42109e-14,80.7622
3.22266,-4.72026,-46.2585,-183.603,237.545,0.828656,0,104.636
3.23242,3.46343,-48.1419,-247.067,206.046,-0.948893,0,126.726
3.24219,11.1338,-48.6285,-306.772,174.132,-2.49651,0,146.535
3.25195,17.2014,-48.1119,-361.577,141.702,-3.65744,0,163.672
3.26172,20.7457,-48.5401,-410.503,108.642,-4.28815,2.84217e-14,177.88
3.27148,21.0893,-48.2727,-452.778,75.0247,-4.26511,0,189.05
3.28125,17.8538,-47.9037,-487.861,40.7402,-3.49034,2.84217e-14,197.23
3.29102,10.9939,-48.6344,-515.471,6.59421,-1.89551,0,202.614
3.30078,0.806838,-49.2903,-535.583,-27.1072,0.555856,0,205.529
3.31055,-12.0831,-49.3483,-548.429,-60.2801,3.86799,0,206.409
3.32031,-26.764,-49.7947,-554.474,-92.2312,8.01436,-5.68434e-14,205.756
3.33008,-42.0966,-50.0638,-554.381,-122.934,12.9409,-5.68434e-14,204.107
3.33984,-56.7921,-49.0889,-548.969,-152.168,18.5704,5.68434e-14,201.991
3.34961,-69.5003,-48.3928,-539.157,-180.13,24.8086,-8.52651e-14,199.891
3.35937,-78.9033,-47.6722,-525.908,-206.939,31.5501,-2.84217e-14,198.204
3.36914,-83.808,-46.1379,-510.162,-232.143,38.6847,-2.84217e-14,197.213
3.37891,-83.2297,-44.9557,-492.779,-255.634,46.1038,-5.68434e-14,197.066
3.38867,-76.4618,-43.9774,-474.484,-276.804,53.7052,-4.54747e-13,197.762
3.39844,-63.1269,-42.0729,-455.819,-295.241,61.3979,-1.13687e-13,199.15
3.4082,-43.2047,-40.0803,-437.115,-310.675,69.1044,-5.68434e-14,200.939
3.41797,-17.0357,-37.836,-418.471,-323.238,76.7621,0,202.717
3.42773,14.7007,-34.4894,-399.762,-333.785,84.323,-4.54747e-13,203.981
3.4375,51.0301,-29.9995,-380.654,-342.766,91.7524,-2.27374e-13,204.17
3.44727,90.7486,-25.6196,-360.649,-350.502,99.0255,1.13687e-13,202.711
3.45703,132.502,-19.9534,-339.132,-356.983,106.124,-2.27374e-13,199.059
3.4668,174.876,-13.1083,-315.443,-362.401,113.031,-1.13687e-13,192.74
3.47656,216.487,-5.58074,-288.946,-366.251,119.728,1.13687e-13,183.391
3.48633,256.069,3.5425,-259.108,-368.383,126.19,-4.54747e-13,170.791
3.49609,292.555,15.3036,-225.567,-368.739,132.38,-6.82121e-13,154.884
3.50586,325.132,28.8545,-188.193,-367.624,138.25,-4.54747e-13,135.794
3.51562,353.281,45.0864,-147.133,-364.912,143.738,-2.27374e-13,113.823
3.52539,376.797,64.9861,-102.836,-360.445,148.766,0,89.4439
3.53516,395.774,87.8524,-56.054,-354.258,153.246,2.27374e-13,63.2783
3.54492,410.57,113.351,-7.82114,-346.431,157.076,0,36.0632
3.55469,421.758,142.763,40.5911,-336.236,160.151,-2.27374e-13,8.61373
3.56445,430.046,174.768,87.7399,-323.663,162.362,-2.27374e-13,-18.2215
3.57422,436.201,208.881,132.093,-308.943,163.605,-2.27374e-13,-43.6063
3.58398,440.956,245.407,172.119,-292.168,163.785,-4.54747e-13,-66.7619
3.59375,444.932,282.491,206.385,-273.981,162.819,-2.27374e-13,-87.008
3.60352,448.565,318.774,233.65,-255.159,160.647,0,-103.797
3.61328,452.047,353.586,252.942,-235.525,157.227,2.27374e-13,-116.74
3.62305,455.299,385.979,263.63,-215.309,152.548,-2.27374e-13,-125.62
3.63281,457.957,413.303,265.462,-194.905,146.622,2.27374e-13,-130.399
3.64258,459.397,436.459,258.591,-174.155,139.492,0,-131.208
3.65234,458.768,454.782,243.563,-153.176,131.226,0,-128.333
3.66211,455.066,467.234,221.285,-133.045,121.915,-2.27374e-13,-122.186
3.67188,447.21,474.949,192.972,-113.811,111.671,0,-113.275
3.68164,434.136,478.636,160.07,-95.8874,100.62,-1.02318e-12,-102.168
3.69141,414.888,477.776,124.166,-79.7913,88.8966,-3.41061e-13,-89.4534
3.70117,388.711,473.712,86.8939,-65.8754,76.6415,0,-75.7074
3.71094,355.127,467.739,49.8382,-54.1503,63.9914,0,-61.4583
3.7207,313.991,458.976,14.442,-45.0905,51.0764,-2.27374e-13,-47.1624
3.73047,265.531,448.095,-18.0696,-38.9548,38.0146,-1.13687e-13,-33.1845
3.74023,210.357,435.725,-46.7495,-35.679,24.9094,-8.52651e-14,-19.788
3.75,149.439,420.524,-70.9679,-35.1428,11.8468,-1.42109e-14,-7.13325
3.75977,84.07,402.261,-90.4277,-37.1596,-1.10453,1.77636e-15,4.71533
3.76953,15.7942,381.652,-105.157,-40.8758,-13.8925,0,15.7751
3.7793,-53.6728,357.969,-115.477,-45.5241,-26.4793,1.7053e-13,26.1253
3.78906,-122.541,331.217,-121.956,-50.4181,-38.8377,1.7053e-13,35.8825
3.79883,-189.046,302.711,-125.34,-54.7139,-50.9467,5.68434e-14,45.1755
3.80859,-251.546,272.439,-126.479,-57.8073,-62.7865,1.13687e-13,54.1192
3.81836,-308.611,240.135,-126.248,-59.6785,-74.3335,2.27374e-13,62.7918
3.82812,-359.095,207.616,-125.468,-60.7141,-85.5554,2.27374e-13,71.2156
3.83789,-402.189,174.538,-124.831,-60.4608,-96.4076,-1.13687e-13,79.3436
3.84766,-437.45,141.094,-124.846,-58.8831,-106.83,4.54747e-13,87.0523
3.85742,-464.807,107.889,-125.79,-56.6375,-116.745,2.27374e-13,94.1412
3.86719,-484.54,75.2197,-127.688,-54.3559,-126.061,4.54747e-13,100.34
3.87695,-497.242,42.0944,-130.302,-51.393,-134.67,4.54747e-13,105.32
3.88672,-503.753,9.47402,-133.156,-48.5702,-142.455,4.54747e-13,108.713
3.89648,-505.09,-22.2003,-135.562,-45.2733,-149.291,2.27374e-13,110.134
3.90625,-502.363,-53.8183,-136.681,-41.6268,-155.059,-2.27374e-13,109.203
3.91602,-496.689,-83.5889,-135.583,-37.2221,-159.643,-2.27374e-13,105.574
3.92578,-489.113,-111.79,-131.324,-32.4058,-162.946,2.27374e-13,98.9569
3.93555,-480.531,-138.473,-123.018,-26.7636,-164.89,0,89.1412
3.94531,-471.635,-163.784,-109.916,-20.9323,-165.429,6.82121e-13,76.0149
3.95508,-462.867,-186.883,-91.4682,-14.8658,-164.548,1.36424e-12,59.5787
3.96484,-454.399,-209.249,-67.3766,-8.43624,-162.267,6.82121e-13,39.9548
3.97461,-446.13,-230.285,-37.6333,-2.05312,-158.647,2.27374e-13,17.3883
3.98438,-437.708,-249.73,-2.53475,4.43808,-153.782,-2.27374e-13,-7.75639
3.99414,-428.563,-267.886,37.3233,10.8925,-147.801,4.54747e-13,-35.0066
4.00391,-417.963,-284.603,81.0721,17.4445,-140.862,0,-63.7988
4.01367,-405.079,-298.511,127.616,23.6225,-133.143,4.54747e-13,-93.4999
4.02344,-389.06,-310.682,175.695,30.0216,-124.839,4.54747e-13,-123.435
4.0332,-369.111,-321.042,223.958,36.5331,-116.146,1.13687e-13,-152.914
4.04297,-344.566,-329.08,271.047,43.4798,-107.259,4.54747e-13,-181.266
4.05273,-314.957,-335.231,315.674,50.9142,-98.363,1.13687e-13,-207.863
4.0625,-280.074,-340.197,356.702,58.8113,-89.6202,4.54747e-13,-232.153
4.07227,-240.002,-343.044,393.205,67.3426,-81.1695,3.41061e-13,-253.676
4.08203,-195.148,-344.22,424.523,76.6363,-73.1194,2.27374e-13,-272.088
4.0918,-146.245,-344.001,450.281,87.2793,-65.5463,-1.13687e-13,-287.165
4.10156,-94.3307,-341.746,470.407,99.2906,-58.4944,2.84217e-13,-298.808
4.11133,-40.711,-337.758,485.105,113.299,-51.9767,2.84217e-13,-307.038
4.12109,13.0993,-332.642,494.825,129.721,-45.9795,5.68434e-14,-311.982
4.13086,65.4502,-326.441,500.202,148.227,-40.4671,1.13687e-13,-313.851
4.14062,114.643,-319.047,501.989,168.859,-35.388,1.13687e-13,-312.922
4.15039,159.024,-311.303,500.976,191.461,-30.6823,0,-309.502
4.16016,197.081,-302.754,497.913,215.975,-26.2885,5.68434e-14,-303.906
4.16992,227.529,-293.019,493.43,241.489,-22.1503,5.68434e-14,-296.425
4.17969,249.395,-282.522,487.98,267.943,-18.2227,5.68434e-14,-287.305
4.18945,262.077,-270.847,481.785,294.282,-14.4763,0,-276.725
4.19922,265.388,-258.059,474.811,319.702,-10.9007,0,-264.791
4.20898,259.573,-244.467,466.763,343.416,-7.50525,0,-251.524
4.21875,245.298,-230.156,457.107,364.436,-4.31859,0,-236.874
4.22852,223.616,-215.059,445.107,382.041,-1.38621,0,-220.727
4.23828,195.904,-199.184,429.888,395.48,1.2338,0,-202.928
4.24805,163.782,-183.03,410.513,405.063,3.47613,0,-183.304
4.25781,129.015,-166.272,386.062,410.169,5.27462,-2.84217e-14,-161.695
4.26758,93.4035,-148.989,355.726,411.461,6.56902,-2.84217e-14,-137.981
4.27734,58.6735,-132.388,318.879,409.203,7.31175,-2.84217e-14,-112.115
4.28711,26.373,-115.895,275.158,404.034,7.47399,0,-84.1417
4.29687,-2.21988,-100.199,224.513,396.36,7.05088,-1.42109e-14,-54.2181
4.30664,-26.1692,-85.9318,167.241,386.96,6.06516,0,-22.6234
4.31641,-44.9272,-73.3033,104,375.864,4.56913,-1.42109e-14,10.2406
4.32617,-58.3533,-62.2797,35.79,362.955,2.64472,-1.42109e-14,43.8578
4.33594,-66.7024,-53.0689,-36.0819,348.774,0.401537,0,77.6161
4.3457,-70.5848,-46.1058,-110.061,332.794,-2.02691,0,110.833
4.35547,-70.8998,-40.528,-184.422,315.186,-4.48871,0,142.789
4.36523,-68.7495,-36.9385,-257.357,295.552,-6.82036,0,172.763
4.375,-65.3368,-34.698,-327.07,274.062,-8.85448,2.84217e-14,200.075
4.38477,-61.8591,-33.289,-391.872,250.285,-10.4279,0,224.12
4.39453,-59.4015,-32.4626,-450.267,224.747,-11.3899,-2.84217e-14,244.408
4.4043,-58.8418,-31.9146,-501.029,198.237,-11.6093,0,260.588
4.41406,-60.7718,-31.1923,-543.258,170.801,-10.9809,5.68434e-14,272.471
4.42383,-65.4417,-30.0676,-576.419,142.974,-9.43051,5.68434e-14,280.041
4.43359,-72.733,-29.1681,-600.353,115.167,-6.91752,0,283.455
4.44336,-82.16,-28.0472,-615.27,87.3886,-3.43625,0,283.035
4.45312,-92.902,-26.8205,-621.716,59.9175,0.985149,0,279.242
4.46289,-103.862,-25.9666,-620.52,32.8562,6.28758,0,272.65
4.47266,-113.749,-25.0679,-612.725,6.06436,12.3855,0,263.909
4.48242,-121.176,-23.9423,-599.511,-20.3218,19.1728,-1.7053e-13,253.703
4.49219,-124.769,-23.2403,-582.106,-46.1291,26.5295,-5.68434e-14,242.703
4.50195,-123.274,-22.6039,-561.701,-71.296,34.3288,-1.42109e-13,231.529
4.51172,-115.661,-21.9163,-539.374,-95.4833,42.444,-2.27374e-13,220.708
4.52148,-101.207,-21.4247,-516.017,-118.321,50.7549,-5.68434e-14,210.642
4.53125,-79.564,-21.1649,-492.287,-139.887,59.1528,-1.7053e-13,201.584
4.54102,-50.797,-20.7155,-468.576,-160.029,67.5446,-1.7053e-13,193.626
4.55078,-15.39,-20.4223,-444.992,-178.561,75.8547,-2.27374e-13,186.695
4.56055,25.7744,-20.4007,-421.379,-195.493,84.0255,0,180.566
4.57031,71.4663,-20.1921,-397.345,-211.119,92.0161,-7.95808e-13,174.88
4.58008,120.185,-20.1244,-372.316,-225.447,99.7995,-2.27374e-13,169.18
4.58984,170.254,-20.0986,-345.601,-238.489,107.358,1.13687e-13,162.944
4.59961,219.93,-19.6873,-316.47,-250.333,114.68,-6.82121e-13,155.637
4.60937,267.515,-18.6358,-284.239,-260.876,121.75,-2.27374e-13,146.751
4.61914,311.464,-17.0702,-248.346,-269.755,128.551,0,135.855
4.62891,350.481,-14.3041,-208.428,-277.146,135.052,0,122.636
4.63867,383.594,-9.85104,-164.383,-283.176,141.207,0,106.931
4.64844,410.211,-4.09004,-116.41,-287.834,146.956,-2.27374e-13,88.7518
4.6582,430.136,3.67705,-65.033,-291.34,152.218,-4.54747e-13,68.2949
4.66797,443.568,13.7354,-11.099,-293.798,156.897,-4.54747e-13,45.9423
4.67773,451.057,26.0089,44.2474,-295.016,160.879,-4.54747e-13,22.2441
4.6875,453.449,40.52,99.6117,-295.131,164.045,-4.54747e-13,-2.10857
4.69727,451.793,57.8495,153.418,-294.014,166.265,-6.82121e-13,-26.3229
4.70703,447.247,77.37,203.992,-291.718,167.415,-9.09495e-13,-49.5513
4.7168,440.968,99.4391,249.656,-288.015,167.377,4.54747e-13,-70.9439
4.72656,434.011,123.882,288.826,-283.152,166.05,-2.27374e-13,-89.7021
4.73633,427.234,150.623,320.107,-277.318,163.355,0,-105.13
4.74609,421.216,178.995,342.379,-270.423,159.241,-4.54747e-13,-116.679
4.75586,416.206,208.695,354.87,-262.966,153.687,-9.09495e-13,-123.982
4.76562,412.098,239.126,357.203,-254.258,146.71,2.27374e-13,-126.88
4.77539,408.428,269.05,349.426,-244.971,138.362,0,-125.426
4.78516,404.411,298.077,332.012,-234.483,128.729,-9.09495e-13,-119.885
4.79492,399.001,325.359,305.836,-223.33,117.927,-2.27374e-13,-110.709
4.80469,390.972,350.095,272.127,-211.198,106.102,-4.54747e-13,-98.5076
4.81445,379.018,371.597,232.395,-198.308,93.4163,-3.41061e-13,-84.0065
4.82422,361.864,389.56,188.348,-184.936,80.0485,-1.13687e-13,-67.9944
4.83398,338.376,403.31,141.792,-171.301,66.1805,-3.41061e-13,-51.2722
4.84375,307.664,412.489,94.5347,-157.518,51.9918,-1.7053e-13,-34.6006
4.85352,269.168,417.625,48.2848,-143.604,37.652,5.68434e-14,-18.6519
4.86328,222.729,418.771,4.56261,-130.158,23.314,-2.84217e-14,-3.97128
4.87305,168.626,415.895,-35.3732,-117.176,9.10956,-5.68434e-14,9.05198
4.88281,107.584,410.178,-70.5802,-104.948,-4.85434,7.10543e-15,20.1999
4.89258,40.7555,401.782,-100.464,-93.8706,-18.4965,2.84217e-14,29.4276
4.90234,-30.3333,391.014,-124.786,-84.0618,-31.7607,0,36.8509
4.91211,-103.862,378.52,-143.644,-75.7957,-44.6135,2.27374e-13,42.7219
4.92187,-177.812,364.333,-157.435,-69.261,-57.0397,1.13687e-13,47.3941
4.93164,-250.087,348.563,-166.796,-64.3028,-69.0365,2.27374e-13,51.2802
4.94141,-318.627,331.153,-172.528,-60.6508,-80.6076,0,54.8058
4.95117,-381.528,312.351,-175.514,-58.2418,-91.7562,0,58.3632
4.96094,-437.156,291.851,-176.636,-56.9617,-102.478,1.13687e-13,62.2685
4.9707,-484.231,269.575,-176.691,-55.8214,-112.757,4.54747e-13,66.7263
4.98047,-521.896,246.229,-176.317,-55.0652,-122.559,0,71.8035
4.99023,-549.76,221.525,-175.938,-54.182,-131.829,9.09495e-13,77.4152
5,-567.901,195.668,-175.724,-53.2333,-140.493,4.54747e-13,83.3233
5.00977,-576.844,169.717,-175.572,-52.1386,-148.454,0,89.1489
5.01953,-577.511,143.188,-175.117,-50.5516,-155.602,4.54747e-13,94.3952
5.0293,-571.143,116.777,-173.752,-48.8514,-161.811,0,98.4823
5.03906,-559.202,90.6079,-170.685,-46.8582,-166.955,-2.27374e-13,100.788
5.04883,-543.261,65.0238,-164.998,-45.099,-170.907,-2.27374e-13,100.695
5.05859,-524.891,39.6403,-155.725,-43.6453,-173.554,-4.54747e-13,97.6372
5.06836,-505.546,14.9376,-141.939,-42.5987,-174.801,4.54747e-13,91.1424
5.07812,-486.466,-8.95145,-122.833,-41.813,-174.584,1.13687e-12,80.8737
5.08789,-468.592,-32.8629,-97.7963,-41.2739,-172.871,-2.27374e-13,66.6577
5.09766,-452.506,-55.9314,-66.4826,-40.9737,-169.668,0,48.5033
5.10742,-438.399,-77.9544,-28.8574,-40.7521,-165.027,0,26.609
5.11719,-426.07,-99.4933,14.7748,-40.2429,-159.039,9.09495e-13,1.35674
5.12695,-414.954,-119.996,63.7659,-39.2989,-151.837,0,-26.706
5.13672,-404.174,-139.092,117.144,-38.0099,-143.591,0,-56.8945
5.14648,-392.625,-157.322,173.658,-36.3271,-134.499,4.54747e-13,-88.4241
5.15625,-379.069,-174.571,231.837,-34.0671,-124.78,6.82121e-13,-120.454
5.16602,-362.246,-190.571,290.077,-31.6158,-114.665,-3.41061e-13,-152.13
5.17578,-340.987,-205.841,346.723,-28.715,-104.387,1.13687e-13,-182.635
5.18555,-314.32,-220.175,400.169,-25.4193,-94.1676,2.27374e-13,-211.226
5.19531,-281.571,-233.402,448.953,-21.6859,-84.2123,3.41061e-13,-237.273
5.20508,-242.438,-245.976,491.832,-17.6426,-74.6985,2.84217e-13,-260.283
5.21484,-197.046,-257.654,527.858,-12.8642,-65.7702,4.54747e-13,-279.918
5.22461,-145.969,-268.087,556.424,-7.32249,-57.5337,1.13687e-13,-296.001
5.23437,-90.2223,-277.516,577.285,-0.80512,-50.0553,1.13687e-13,-308.512
5.24414,-31.222,-286.212,590.56,6.84922,-43.3622,0,-317.567
5.25391,29.2824,-293.336,596.704,15.7777,-37.4447,-5.68434e-14,-323.397
5.26367,89.3025,-299.453,596.453,26.1717,-32.2617,1.7053e-13,-326.316
5.27344,146.724,-304.816,590.758,38.0023,-27.7473,0,-326.682
5.2832,199.429,-308.752,580.692,51.5374,-23.8182,5.68434e-14,-324.864
5.29297,245.43,-311.538,567.362,66.9782,-20.3828,5.68434e-14,-321.2
5.30273,282.983,-313.156,551.809,84.4802,-17.3491,0,-315.971
5.3125,310.704,-313.45,534.918,104.045,-14.633,0,-309.371
5.32227,327.653,-312.008,517.347,125.567,-12.1645,0,-301.49
5.33203,333.393,-309.262,499.467,148.931,-9.89288,0,-292.312
5.3418,328.018,-305.204,481.332,174.087,-7.78999,0,-281.712
5.35156,312.151,-299.389,462.673,200.397,-5.85076,5.68434e-14,-269.473
5.36133,286.898,-292.556,442.924,227.637,-4.09205,2.84217e-14,-255.308
5.37109,253.784,-284.358,421.268,255.013,-2.54929,0,-238.89
5.38086,214.651,-274.393,396.716,282.158,-1.27127,2.84217e-14,-219.889
5.39062,171.545,-263.285,368.19,308.117,-0.313699,0,-198.008
5.40039,126.587,-251.265,334.632,332.355,0.268185,0,-173.023
5.41016,81.8446,-237.591,295.105,354.328,0.427231,0,-144.819
5.41992,39.2069,-223.022,248.894,373.381,0.131677,0,-113.415
5.42969,0.276373,-207.718,195.595,389.084,-0.628446,0,-78.9894
5.43945,-33.7159,-191.58,135.183,401.371,-1.83631,0,-41.8883
5.44922,-61.9677,-175.074,68.0522,409.913,-3.44513,3.55271e-15,-2.62517
5.45898,-84.1306,-158.93,-4.9682,414.88,-5.37704,1.42109e-14,38.1311
5.46875,-100.301,-142.663,-82.6323,416.238,-7.5243,0,79.5789
5.47852,-110.978,-126.936,-163.325,414.404,-9.75256,-1.42109e-14,120.818
5.48828,-116.995,-111.801,-245.137,409.648,-11.9063,5.68434e-14,160.888
5.49805,-119.426,-97.6015,-325.965,402.318,-13.8159,2.84217e-14,198.818
5.50781,-119.472,-84.3907,-403.619,392.755,-15.3058,5.68434e-14,233.673
5.51758,-118.352,-72.7871,-475.955,381.028,-16.2034,0,264.603
5.52734,-117.183,-62.4583,-540.984,367.431,-16.3483,0,290.886
5.53711,-116.876,-53.1468,-596.997,351.87,-15.601,0,311.969
5.54688,-118.051,-45.331,-642.652,334.251,-13.8497,1.13687e-13,327.492
5.55664,-120.979,-38.5943,-677.054,314.674,-11.0167,0,337.309
5.56641,-125.549,-32.2967,-699.795,293.315,-7.06248,0,341.493
5.57617,-131.27,-26.7274,-710.969,270.172,-1.98676,0,340.327
5.58594,-137.305,-21.4517,-711.151,245.376,4.17157,0,334.286
5.5957,-142.533,-16.1245,-701.349,219.274,11.3374,0,324.009
5.60547,-145.638,-11.1488,-682.927,192.229,19.4045,-5.68434e-14,310.254
5.61523,-145.214,-6.42871,-657.504,164.291,28.2415,0,293.856
5.625,-139.881,-1.81399,-626.841,135.828,37.7001,0,275.676
5.63477,-128.396,2.69284,-592.726,107.064,47.6228,0,256.552
5.64453,-109.769,6.41644,-556.848,78.1448,57.8517,-2.27374e-13,237.249
5.6543,-83.35,9.86458,-520.698,49.2972,68.2358,0,218.421
5.66406,-48.9003,12.8168,-485.475,20.7224,78.6378,-4.54747e-13,200.575
5.67383,-6.63239,14.8851,-452.025,-7.34572,88.939,-1.13687e-13,184.05
5.68359,42.7809,16.2721,-420.797,-35.2788,99.0427,-3.41061e-13,169.005
5.69336,98.2296,17.2682,-391.846,-62.1057,108.875,-2.27374e-13,155.425
5.70312,158.222,17.4747,-364.849,-88.2406,118.383,2.27374e-13,143.129
5.71289,220.964,17.258,-339.166,-113.253,127.535,-2.27374e-13,131.805
5.72266,284.468,17.2047,-313.912,-136.748,136.312,-1.13687e-12,121.038
5.73242,346.665,16.5675,-288.055,-159.089,144.702,-4.54747e-13,110.357
5.74219,405.531,15.9404,-260.524,-179.317,152.697,-2.27374e-13,99.2771
5.75195,459.207,15.4656,-230.321,-197.826,160.285,0,87.3534
5.76172,506.11,14.844,-196.623,-214.24,167.439,-1.13687e-12,74.2194
5.77148,545.022,14.1996,-158.875,-229.069,174.119,-1.36424e-12,59.6282
5.78125,575.154,14.0604,-116.867,-241.862,180.265,-9.09495e-13,43.4816
5.79102,596.184,13.9707,-70.7747,-253.103,185.792,-4.54747e-13,25.8483
5.80078,608.256,14.104,-21.1832,-262.683,190.595,-4.54747e-13,6.97021
5.81055,611.951,15.2024,30.9291,-270.638,194.551,2.27374e-13,-12.7452
5.82031,608.23,16.9546,84.2314,-277.013,197.521,-1.13687e-12,-32.7446
5.83008,598.343,19.4495,137.111,-281.789,199.357,-4.54747e-13,-52.361
5.83984,583.727,23.5018,187.764,-285.293,199.911,-2.27374e-13,-70.8541
5.84961,565.888,28.9692,234.307,-287.605,199.045,-4.54747e-13,-87.459
5.85937,546.281,35.6966,274.889,-288.518,196.635,-1.13687e-12,-101.436
5.86914,526.193,44.6295,307.813,-288.482,192.584,2.27374e-13,-112.123
5.87891,506.646,55.598,331.644,-287.458,186.832,-4.54747e-13,-118.98
5.88867,488.314,68.1508,345.302,-285.44,179.353,-6.82121e-13,-121.63
5.89844,471.476,83.0993,348.137,-282.728,170.169,2.27374e-13,-119.889
5.9082,455.99,100.121,339.974,-279.221,159.348,-2.27374e-13,-113.777
5.91797,441.309,118.796,321.126,-274.873,146.999,-6.82121e-13,-103.53
5.92773,426.527,139.068,292.381,-269.607,133.279,-9.09495e-13,-89.5799
5.9375,410.453,161.014,254.956,-263.695,118.374,-6.82121e-13,-72.534
5.94727,391.71,183.465,210.424,-256.989,102.505,-4.54747e-13,-53.1378
5.95703,368.848,206.583,160.623,-249.591,85.9066,-1.13687e-13,-32.229
5.9668,340.475,229.804,107.543,-241.38,68.8262,-2.27374e-13,-10.6859
5.97656,305.38,252.13,53.2144,-232.785,51.5074,-2.27374e-13,10.6263
5.98633,262.645,273.245,-0.407719,-223.473,34.1829,-1.7053e-13,30.908
5.99609,211.749,293.074,-51.5526,-213.853,17.0641,0,49.4712
6.00586,152.633,310.406,-98.7227,-203.517,0.334269,0,65.7779
6.01562,85.7482,325.201,-140.764,-192.424,-15.8571,2.84217e-14,79.4662
6.02539,12.0583,337.674,-176.907,-181.153,-31.397,5.68434e-14,90.3629
6.03516,-66.9895,347.021,-206.784,-169.645,-46.2097,1.13687e-13,98.4822
6.04492,-149.527,353.417,-230.412,-158.102,-60.254,2.27374e-13,104.01
6.05469,-233.363,357.353,-248.152,-146.367,-73.5193,2.27374e-13,107.276
6.06445,-316.097,358.512,-260.643,-134.891,-86.0187,1.13687e-13,108.715
6.07422,-395.263,356.9,-268.717,-124.156,-97.7815,-2.27374e-13,108.818
6.08398,-468.464,353.375,-273.307,-113.666,-108.844,4.54747e-13,108.088
6.09375,-533.523,347.527,-275.343,-103.808,-119.243,2.27374e-13,106.983
6.10352,-588.604,339.571,-275.66,-94.7791,-129.002,-2.27374e-13,105.878
6.11328,-632.328,329.804,-274.911,-86.7477,-138.132,-2.27374e-13,105.019
6.12305,-663.845,318.344,-273.5,-79.3303,-146.62,-2.27374e-13,104.503
6.13281,-682.885,304.624,-271.537,-72.5452,-154.43,9.09495e-13,104.258
6.14258,-684.174,289.229,-268.819,-66.6569,-161.499,2.27374e-13,104.048
6.15234,-684.174,272.326,-264.84,-61.244,-167.742,6.82121e-13,103.483
6.16211,-670.984,253.145,-258.828,-56.2089,-173.055,4.54747e-13,102.05
6.17187,-648.423,232.567,-249.803,-51.2292,-177.321,4.54747e-13,99.151
6.18164,-619.659,210.729,-236.66,-46.4229,-180.422,2.27374e-13,94.1486
6.19141,-586.816,187.378,-218.264,-41.6188,-182.241,4.54747e-13,86.4213
6.20117,-551.988,163.309,-193.553,-36.8088,-182.68,2.27374e-13,75.4153
6.21094,-517.1,138.619,-161.637,-31.805,-181.663,0,60.6955
6.2207,-483.781,113.42,-121.898,-26.8615,-179.15,1.13687e-12,41.9882
6.23047,-453.261,88.1566,-74.0573,-22.2246,-175.137,0,19.215
6.24023,-426.291,63.2322,-18.2428,-18.0018,-169.668,2.27374e-13,-7.48794
6.25,-403.116,38.5503,44.988,-14.203,-162.832,2.27374e-13,-37.7637
6.25977,-383.472,14.0405,114.644,-10.9825,-154.764,2.27374e-13,-71.0449
6.26953,-366.631,-9.71098,189.333,-8.31549,-145.642,9.09495e-13,-106.578
6.2793,-351.475,-32.7728,267.312,-6.36581,-135.678,2.27374e-13,-143.46
6.28906,-336.61,-55.3276,346.579,-5.01522,-125.115,0,-180.69
6.29883,-320.493,-76.9016,424.968,-4.10793,-114.209,3.41061e-13,-217.219
6.30859,-301.573,-97.4525,500.267,-3.99647,-103.226,-1.13687e-13,-252.014
6.31836,-278.44,-117.34,570.337,-3.90527,-92.4236,4.54747e-13,-284.112
6.32812,-249.957,-135.905,633.232,-4.21052,-82.0434,3.41061e-13,-312.675
6.33789,-215.376,-153.206,687.299,-4.77879,-72.2988,0,-337.036
6.34766,-174.428,-169.487,731.273,-5.52818,-63.3673,1.7053e-13,-356.725
6.35742,-127.376,-184.641,764.331,-6.15725,-55.3835,3.41061e-13,-371.495
6.36719,-75.0263,-198.614,786.136,-6.71918,-48.4355,2.27374e-13,-381.321
6.37695,-18.701,-211.477,796.828,-7.27057,-42.5645,1.13687e-13,-386.388
6.38672,39.8267,-223.267,797.002,-7.37231,-37.7658,0,-387.065
6.39648,98.4358,-233.801,787.65,-6.91424,-33.9941,2.27374e-13,-383.867
6.40625,154.787,-243.374,770.069,-5.76207,-31.1696,-5.68434e-14,-377.406
6.41602,206.47,-251.899,745.765,-3.64056,-29.1871,0,-368.338
6.42578,251.163,-258.836,716.335,-0.176054,-27.9251,1.13687e-13,-357.308
6.43555,286.782,-264.555,683.348,4.50352,-27.2558,2.27374e-13,-344.897
6.44531,311.625,-269.02,648.233,10.9318,-27.0549,0,-331.577
6.45508,324.486,-271.97,612.175,19.1101,-27.2096,0,-317.674
6.46484,324.739,-273.558,576.042,29.3432,-27.6263,5.68434e-14,-303.347
6.47461,312.383,-273.829,540.325,41.6252,-28.2348,2.27374e-13,-288.58
6.48437,288.044,-272.909,505.122,56.0063,-28.9906,1.13687e-13,-273.186
6.49414,252.941,-270.443,470.143,72.5435,-29.8752,1.7053e-13,-256.833
6.50391,208.804,-267.043,434.756,91.2314,-30.8931,1.7053e-13,-239.077
6.51367,157.768,-262.388,398.055,111.594,-32.0671,-2.84217e-14,-219.407
6.52344,102.23,-256.538,358.954,133.756,-33.4314,8.52651e-14,-197.299
6.5332,44.707,-249.895,316.296,156.968,-35.024,0,-172.274
6.54297,-12.3313,-242.403,268.975,181.422,-36.878,1.42109e-13,-143.949
6.55273,-66.6053,-233.799,216.053,206.163,-39.0131,1.13687e-13,-112.089
6.5625,-116.162,-224.706,156.868,230.882,-41.4282,5.68434e-14,-76.6482
6.57227,-159.48,-214.989,91.1253,254.962,-44.0948,1.13687e-13,-37.798
6.58203,-195.546,-204.588,18.966,277.903,-46.9534,1.13687e-13,4.06059
6.5918,-223.883,-193.919,-58.9992,299.195,-49.911,-2.27374e-13,48.2987
6.60156,-244.552,-183.022,-141.687,318.317,-52.8422,0,94.0792
6.61133,-258.103,-171.543,-227.572,335.073,-55.5926,-1.13687e-13,140.391
6.62109,-265.494,-160.033,-314.754,349.242,-57.9841,0,186.096
6.63086,-267.983,-148.647,-401.051,360.515,-59.8234,2.27374e-13,229.988
6.64062,-267.003,-137.204,-484.114,368.856,-60.9109,2.27374e-13,270.859
6.65039,-264.015,-126.141,-561.561,374.34,-61.0519,3.41061e-13,307.56
6.66016,-260.379,-115.598,-631.11,376.92,-60.0666,0,339.071
6.66992,-257.22,-105.824,-690.718,377.007,-57.8011,0,364.554
6.67969,-255.326,-96.7374,-728.192,374.385,-54.1359,3.97904e-13,383.403
6.68945,-255.073,-88.7148,-728.192,369.369,-48.9938,0,395.275
6.69922,-256.378,-81.6725,-728.192,361.932,-42.3446,1.13687e-13,400.106
6.70898,-258.705,-75.7177,-728.192,352.477,-34.2077,5.68434e-14,398.112
6.71875,-261.088,-70.8207,-728.192,340.75,-24.6513,5.68434e-14,389.771
6.72852,-262.214,-66.9567,-728.192,326.953,-13.7897,5.68434e-14,375.788
6.73828,-260.517,-63.8716,-728.192,311.003,-1.77698,0,357.053
6.74805,-254.302,-61.6827,-714.4,293.203,11.2008,5.68434e-14,334.577
6.75781,-241.891,-60.1467,-669.968,273.299,24.935,-1.13687e-13,309.436
6.76758,-221.755,-58.9987,-620.754,251.667,39.2053,0,282.701
6.77734,-192.657,-57.9637,-568.913,228.424,53.7898,0,255.376
6.78711,-153.764,-57.1843,-516.443,203.73,68.4758,-1.13687e-13,228.344
6.79687,-104.741,-56.1777,-465.068,177.929,83.0684,-3.41061e-13,202.321
6.80664,-45.8091,-55.2823,-416.141,151.297,97.3977,0,177.825
6.81641,22.2354,-54.1356,-370.58,124.083,111.323,-9.09495e-13,155.159
6.82617,98.0389,-52.8599,-328.829,96.4134,124.737,-2.27374e-13,134.409
6.83594,179.749,-51.3493,-290.867,68.8059,137.563,-1.13687e-12,115.466
6.8457,265.109,-49.8831,-256.245,41.0708,149.752,2.27374e-13,98.0483
6.85547,351.577,-48.1923,-224.156,13.69,161.28,-4.54747e-13,81.7503
6.86523,436.472,-46.4354,-193.535,-13.3662,172.138,0,66.0908
6.875,517.125,-44.533,-163.174,-39.833,182.325,0,50.5689
6.88477,591.037,-42.3598,-131.856,-65.5829,191.841,2.27374e-13,34.7207
6.89453,656.017,-40.0884,-98.4756,-90.5631,200.676,0,18.1719
6.9043,710.308,-37.6134,-62.1664,-114.552,208.804,-2.27374e-13,0.682183
6.91406,752.681,-34.7086,-22.3996,-137.455,216.176,0,-17.8203
6.92383,782.496,-31.7158,20.9386,-158.863,222.719,0,-37.2195
6.93359,799.718,-28.2689,67.5031,-179.094,228.332,4.54747e-13,-57.206
6.94336,804.898,-24.3989,116.481,-197.617,232.891,-9.09495e-13,-77.2883
6.95312,799.115,-20.1895,166.621,-214.785,236.25,-4.54747e-13,-96.8181
6.96289,783.878,-15.6742,216.294,-230.255,238.249,-4.54747e-13,-115.03
6.97266,761.003,-10.6948,263.591,-244.022,238.725,-4.54747e-13,-131.09
6.98242,732.477,-5.20458,306.438,-256.401,237.52,0,-144.152
6.99219,700.302,0.524266,342.735,-266.955,234.49,-4.54747e-13,-153.421
7.00195,666.349,7.0266,370.494,-276.031,229.522,-1.36424e-12,-158.204
7.01172,632.221,14.1179,387.979,-283.647,222.539,-9.09495e-13,-157.969
7.02148,599.142,22.0797,393.83,-289.872,213.508,0,-152.384
7.03125,567.87,31.032,387.167,-294.471,202.45,-6.82121e-13,-141.352
7.04102,538.655,40.9672,367.659,-297.583,189.441,-4.54747e-13,-125.021
7.05078,511.231,52.0115,335.564,-299.151,174.613,-6.82121e-13,-103.791
7.06055,484.849,64.442,291.725,-299.388,158.151,-2.27374e-13,-78.2895
7.07031,458.355,78.0407,237.536,-298.175,140.286,-2.27374e-13,-49.3475
7.08008,430.294,92.9762,174.86,-295.539,121.29,2.27374e-13,-17.9505
7.08984,399.041,109.45,105.932,-291.451,101.459,-2.27374e-13,14.8142
7.09961,362.952,126.919,33.223,-286.037,81.1068,-3.41061e-13,47.819
7.10937,320.515,145.406,-40.696,-279.367,60.5496,-3.41061e-13,79.9578
7.11914,270.501,164.895,-113.304,-271.559,40.0919,-1.13687e-13,110.207
7.12891,212.092,184.839,-182.269,-262.43,20.0155,-5.68434e-14,137.681
7.13867,144.984,205.133,-245.572,-251.99,0.568769,0,161.673
7.14844,69.4583,225.482,-301.609,-240.717,-18.0411,2.84217e-14,181.688
7.1582,-13.5923,245.295,-349.258,-228.447,-35.6536,5.68434e-14,197.461
7.16797,-102.68,264.227,-387.912,-215.421,-52.1572,5.68434e-14,208.952
7.17773,-195.778,281.998,-417.478,-201.878,-67.488,3.41061e-13,216.336
7.1875,-290.426,298.289,-438.334,-187.771,-81.6255,1.13687e-13,219.969
7.19727,-383.856,312.458,-451.258,-173.585,-94.5866,5.68434e-13,220.346
7.20703,-473.152,324.722,-457.325,-159.293,-106.416,2.27374e-13,218.055
7.2168,-555.424,334.698,-457.793,-144.835,-117.176,0,213.715
7.22656,-627.98,342.263,-453.972,-130.676,-126.936,0,207.925
7.23633,-684.174,347.598,-447.097,-117.006,-135.762,9.09495e-13,201.205
7.24609,-684.174,350.399,-438.21,-104.211,-143.707,-4.54747e-13,193.96
7.25586,-684.174,350.996,-428.064,-91.9758,-150.803,6.82121e-13,186.434
7.26562,-684.174,349.505,-417.05,-80.4782,-157.055,4.54747e-13,178.699
7.27539,-684.174,345.952,-405.16,-70.0716,-162.439,6.82121e-13,170.643
7.28516,-684.174,340.34,-391.985,-60.8581,-166.904,6.82121e-13,161.982
7.29492,-684.174,332.88,-376.746,-52.7398,-170.372,0,152.286
7.30469,-684.174,323.782,-358.361,-45.8711,-172.746,2.27374e-13,141.013
7.31445,-658.524,312.692,-335.541,-39.99,-173.921,4.54747e-13,127.563
7.32422,-606.526,299.948,-306.908,-35.1213,-173.789,0,111.328
7.33398,-551.462,285.654,-271.124,-31.0345,-172.255,2.27374e-13,91.7527
7.34375,-495.917,269.51,-227.02,-27.4252,-169.243,2.27374e-13,68.3922
7.35352,-442.184,251.795,-173.728,-24.3617,-164.713,4.54747e-13,40.96
7.36328,-392.122,232.573,-110.783,-21.9143,-158.665,-6.82121e-13,9.37052
7.37305,-347.05,211.962,-38.2098,-19.9899,-151.145,0,-26.2336
7.38281,-307.681,189.927,43.4285,-17.792,-142.254,1.13687e-12,-65.4688
7.39258,-274.107,166.968,133.015,-15.893,-132.143,2.27374e-13,-107.715
7.40234,-245.825,143.034,228.907,-14.1257,-121.013,2.27374e-13,-152.137
7.41211,-221.808,118.452,328.993,-12.599,-109.109,3.41061e-13,-197.719
7.42188,-200.622,93.3485,430.795,-11.3532,-96.7112,0,-243.317
7.43164,-180.563,68.1702,531.589,-10.2386,-84.1212,3.41061e-13,-287.716
7.44141,-159.825,42.7088,628.547,-9.42585,-71.652,3.41061e-13,-329.699
7.45117,-136.664,17.5187,718.897,-8.93696,-59.6131,1.13687e-13,-368.109
7.46094,-109.571,-7.62407,800.067,-8.85505,-48.2961,1.13687e-13,-401.92
7.4707,-77.4139,-32.3674,869.832,-9.16198,-37.9628,1.13687e-13,-430.288
7.48047,-39.558,-56.5225,879.516,-9.59346,-28.833,1.7053e-13,-452.597
7.49023,4.05101,-80.12,879.516,-10.3733,-21.0764,1.13687e-13,-468.493
7.5,52.8514,-102.9,879.516,-11.0796,-14.8067,5.68434e-14,-477.89
7.50977,105.675,-124.762,879.516,-11.8834,-10.0788,0,-480.974
7.51953,160.804,-145.391,879.516,-12.4699,-6.89027,0,-478.172
7.5293,216.071,-164.846,879.516,-12.7895,-5.18503,0,-470.118
7.53906,268.997,-183.04,879.516,-12.6801,-4.86076,0,-457.602
7.54883,316.952,-199.616,879.516,-12.3377,-5.77831,0,-441.507
7.55859,357.332,-214.762,879.516,-11.248,-7.7728,0,-422.74
7.56836,387.743,-228.379,836.646,-9.45414,-10.6656,0,-402.171
7.57812,406.167,-240.358,784.6,-6.99952,-14.2761,1.13687e-13,-380.564
7.58789,411.106,-250.679,731.02,-3.62874,-18.433,5.68434e-14,-358.529
7.59766,401.7,-259.608,677.289,0.654819,-22.9833,-5.68434e-14,-336.481
7.60742,377.79,-266.736,624.344,6.04072,-27.7995,5.68434e-14,-314.613
7.61719,339.95,-272.358,572.628,12.5665,-32.784,5.68434e-14,-292.894
7.62695,289.451,-276.346,522.09,20.3805,-37.8703,1.13687e-13,-271.081
7.63672,228.2,-278.777,472.222,29.507,-43.0212,1.13687e-13,-248.75
7.64648,158.617,-279.502,422.132,40.0706,-48.2241,1.13687e-13,-225.34
7.65625,83.4906,-278.971,370.651,52.1297,-53.4847,0,-200.215
7.66602,5.8046,-276.753,316.457,65.6166,-58.8177,2.84217e-13,-172.728
7.67578,-71.4424,-273.143,258.224,80.566,-64.2372,1.13687e-13,-142.293
7.68555,-145.419,-268.194,194.762,96.9082,-69.7473,4.54747e-13,-108.449
7.69531,-213.629,-262.057,125.163,114.358,-75.3319,0,-70.9208
7.70508,-274.045,-254.618,48.9114,132.819,-80.9481,1.13687e-13,-29.6705
7.71484,-325.219,-246.379,-34.0137,152.102,-86.5194,1.13687e-13,15.0754
7.72461,-366.34,-236.891,-123.087,171.995,-91.9333,2.27374e-13,62.8102
7.73438,-397.247,-226.884,-217.217,191.873,-97.0414,4.54747e-13,112.755
7.74414,-418.396,-215.756,-314.769,211.641,-101.662,-1.13687e-13,163.884
7.75391,-430.781,-204.398,-413.628,230.845,-105.587,2.27374e-13,214.972
7.76367,-435.819,-192.224,-511.304,249.193,-108.591,0,264.656
7.77344,-435.204,-180.002,-605.058,266.195,-110.44,0,311.504
7.7832,-430.746,-167.55,-692.059,281.556,-110.907,2.27374e-13,354.101
7.79297,-424.198,-155.08,-728.192,294.82,-109.781,-2.27374e-13,391.124
7.80273,-417.1,-142.953,-728.192,305.973,-106.886,0,421.423
7.8125,-410.637,-131.073,-728.192,314.702,-102.085,5.68434e-13,444.09
7.82227,-405.528,-119.678,-728.192,321.225,-95.2926,2.27374e-13,458.506
7.83203,-401.954,-108.815,-728.192,325.3,-86.4837,2.27374e-13,464.383
7.8418,-399.535,-99.1154,-728.192,326.799,-75.6941,0,461.774
7.85156,-397.347,-89.7806,-728.192,325.893,-63.0216,2.27374e-13,451.072
7.86133,-393.989,-81.6564,-728.192,322.818,-48.6225,2.27374e-13,432.975
7.87109,-387.696,-74.5748,-728.192,317.684,-32.7051,5.68434e-14,408.45
7.88086,-376.473,-68.6132,-728.192,310.634,-15.5201,5.68434e-14,378.663
7.89062,-358.262,-63.514,-727.534,301.444,2.65153,0,344.909
7.90039,-331.119,-60.0028,-654.638,290.629,21.5113,-5.68434e-14,308.534
7.91016,-293.386,-57.1006,-577.915,278.204,40.7569,-5.68434e-14,270.852
7.91992,-243.849,-55.1529,-500.047,264.389,60.0958,0,233.075
7.92969,-181.868,-53.9406,-423.451,248.993,79.257,-2.27374e-13,196.245
7.93945,-107.474,-53.4036,-350.149,232.135,98.001,-1.13687e-13,161.184
7.94922,-21.4188,-53.2056,-281.671,214.446,116.127,0,128.464
7.95898,74.8302,-53.5432,-218.995,195.479,133.478,-6.82121e-13,98.3923
7.96875,179.134,-53.9858,-162.531,175.804,149.938,-2.27374e-13,71.0205
7.97852,288.782,-54.3163,-112.143,155.237,165.436,-4.54747e-13,46.1707
7.98828,400.629,-54.7627,-67.2129,134.229,179.932,-1.13687e-12,23.4798
7.99805,511.267,-55.2612,-26.7413,112.75,193.415,-2.27374e-13,2.45618
8.00781,617.217,-55.6589,10.5278,91.2711,205.894,-4.54747e-13,-17.4549
8.01758,715.124,-55.6522,45.9632,69.7233,217.38,4.54747e-13,-36.8021
8.02734,801.954,-55.6496,80.8974,48.452,227.882,0,-56.0612
8.03711,818.468,-55.1804,116.482,27.3563,237.395,-4.54747e-13,-75.5751
8.04688,818.468,-54.717,153.557,6.65501,245.89,9.09495e-13,-95.5064
8.05664,818.468,-54.2139,192.551,-13.4299,253.309,0,-115.805
8.06641,818.468,-53.2885,233.41,-33.0319,259.563,-9.09495e-13,-136.193
8.07617,818.468,-52.1545,275.568,-52.0499,264.531,-9.09495e-13,-156.174
8.08594,818.468,-50.7366,317.959,-70.4697,268.065,-4.54747e-13,-175.053


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_10.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-3.56787e-08,3.22266e-08,1.04311e-08,-1.78711e-08,-1.36505,-1.32349e-23,2.15544e-08
0.0195312,-1.70232e-07,3.92578e-08,5.25504e-08,2.7832e-08,-7.09469,-5.29396e-23,1.11945e-07
0.0292969,-2.87086e-07,-2.7832e-08,1.00086e-07,3.01758e-08,-14.2127,0,2.28264e-07
0.0390625,-3.66682e-07,-6.5332e-08,1.47738e-07,-5.27344e-09,-21.5428,1.05879e-22,3.65626e-07
0.0488281,-3.82404e-07,2.21191e-07,1.9078e-07,-8.49609e-09,-28.4062,2.11758e-22,5.17674e-07
0.0585937,-3.67488e-07,1.63477e-07,2.40372e-07,-3.31055e-08,-36.201,1.05879e-22,7.08404e-07
0.0683594,-2.66499e-07,1.88965e-07,2.84587e-07,4.92187e-08,-43.622,3.17637e-22,9.1647e-07
0.078125,-6.59233e-08,3.91113e-07,3.19459e-07,-5.5957e-08,-49.9108,0,1.13297e-06
0.0878906,2.18933e-07,6.4541e-07,3.49399e-07,-4.39453e-08,-55.5364,-2.11758e-22,1.36344e-06
0.0976562,5.7397e-07,7.95703e-07,3.78955e-07,5.85937e-10,-61.1392,-2.11758e-22,1.6137e-06
0.107422,1.03415e-06,1.00371e-06,3.983e-07,-1.34766e-08,-65.4616,2.11758e-22,1.86067e-06
0.117187,1.58602e-06,1.35059e-06,4.08524e-07,-3.75e-08,-68.3643,4.23516e-22,2.10062e-06
0.126953,2.20056e-06,1.43936e-06,4.15758e-07,7.61719e-09,-70.5704,4.23516e-22,2.33954e-06
0.136719,2.8572e-06,1.91426e-06,4.24121e-07,-1.34766e-08,-72.6482,0,2.58103e-06
0.146484,3.57952e-06,2.18643e-06,4.2477e-07,-2.49023e-08,-73.4407,0,2.80382e-06
0.15625,4.33464e-06,2.56055e-06,4.22463e-07,1.37695e-08,-73.3221,0,3.01301e-06
0.166016,5.08577e-06,3.0126e-06,4.24789e-07,3.16406e-08,-73.3383,0,3.22121e-06
0.175781,5.83619e-06,3.48135e-06,4.28306e-07,-2.49023e-08,-73.1902,0,3.42179e-06
0.185547,6.59065e-06,3.97148e-06,4.27714e-07,-4.07227e-08,-72.1553,-4.23516e-22,3.605e-06
0.195312,7.30825e-06,4.48447e-06,4.30109e-07,8.99414e-08,-71.1303,0,3.78604e-06
0.205078,7.97308e-06,4.9418e-06,4.37454e-07,6.73828e-09,-70.6317,0,3.97232e-06
0.214844,8.59494e-06,5.56172e-06,4.43954e-07,-6.67969e-08,-70.0994,0,4.15729e-06
0.224609,9.16784e-06,6.06797e-06,4.47462e-07,-4.7168e-08,-69.315,0,4.34111e-06
0.234375,9.6613e-06,6.69316e-06,4.53437e-07,1.10742e-07,-69.1356,0,4.53901e-06
0.244141,1.00763e-05,7.33916e-06,4.60002e-07,-1.34473e-07,-69.614,8.47033e-22,4.7527e-06
0.253906,1.04188e-05,7.81787e-06,4.63561e-07,-9.66797e-09,-70.4113,0,4.97985e-06
0.263672,1.06852e-05,8.70146e-06,4.63529e-07,6.26953e-08,-71.5044,8.47033e-22,5.22255e-06
0.273437,1.08598e-05,9.17637e-06,4.63857e-07,-1.61133e-08,-73.4662,0,5.49082e-06
0.283203,1.09503e-05,9.84668e-06,4.63517e-07,3.98438e-08,-76.2417,0,5.78418e-06
0.292969,1.09692e-05,1.05738e-05,4.60397e-07,1.52344e-08,-79.4469,-8.47033e-22,6.09815e-06
0.302734,1.09228e-05,1.1083e-05,4.54853e-07,-2.60742e-08,-82.9,0,6.43075e-06
0.3125,1.07916e-05,1.17272e-05,4.55785e-07,-3.31055e-08,-87.4866,0,6.79545e-06
0.322266,1.06055e-05,1.24831e-05,4.60515e-07,-7.06055e-08,-92.6527,0,7.18219e-06
0.332031,1.03868e-05,1.30772e-05,4.67701e-07,1.9043e-08,-97.693,0,7.5812e-06
0.341797,1.0129e-05,1.37329e-05,4.84933e-07,-2.28516e-08,-103.013,0,7.99843e-06
0.351562,9.83245e-06,1.44064e-05,5.19737e-07,-3.95508e-08,-109.124,0,8.43966e-06
0.361328,9.5428e-06,1.49707e-05,5.67354e-07,-1.06641e-07,-114.895,0,8.8863e-06
0.371094,9.2699e-06,1.56404e-05,6.31404e-07,4.16016e-08,-120.023,0,9.33466e-06
0.380859,9.0025e-06,1.61971e-05,7.22474e-07,6.32812e-08,-125.294,0,9.79507e-06
0.390625,8.7672e-06,1.67856e-05,8.41124e-07,-2.16797e-08,-130.365,1.69407e-21,1.02599e-05
0.400391,8.59569e-06,1.73443e-05,9.84445e-07,-8.81836e-08,-134.315,-1.69407e-21,1.0715e-05
0.410156,8.48213e-06,1.7908e-05,1.15869e-06,3.10547e-08,-137.442,0,1.11648e-05
0.419922,8.42513e-06,1.83964e-05,1.36899e-06,-5.5957e-08,-140.195,0,1.16139e-05
0.429687,8.45303e-06,1.90438e-05,1.61066e-06,-3.69141e-08,-141.87,-1.69407e-21,1.205e-05
0.439453,8.57267e-06,1.93222e-05,1.88237e-06,1.69922e-08,-142.146,1.69407e-21,1.24683e-05
0.449219,8.76686e-06,1.98765e-05,2.18849e-06,-2.54883e-08,-141.666,0,1.28772e-05
0.458984,9.04094e-06,2.03771e-05,2.52636e-06,-9.46289e-08,-140.427,0,1.32745e-05
0.46875,9.40592e-06,2.07501e-05,2.88946e-06,5.30273e-08,-137.928,0,1.36517e-05
0.478516,9.84905e-06,2.11345e-05,3.27622e-06,1.25977e-08,-134.355,1.69407e-21,1.40112e-05
0.488281,1.03594e-05,2.14597e-05,3.68397e-06,-8.05664e-08,-129.957,0,1.43549e-05
0.498047,1.09248e-05,2.18959e-05,4.10943e-06,-3.31055e-08,-124.961,0,1.46846e-05
0.507812,1.1543e-05,2.2069e-05,4.54607e-06,-2.63672e-09,-119.192,0,1.49963e-05
0.517578,1.21903e-05,2.24171e-05,4.99265e-06,5.30273e-08,-113.117,0,1.52965e-05
0.527344,1.28597e-05,2.27329e-05,5.44413e-06,4.39453e-09,-106.778,0,1.5584e-05
0.537109,1.35335e-05,2.28929e-05,5.89866e-06,8.20312e-09,-100.468,0,1.58629e-05
0.546875,1.42134e-05,2.31527e-05,6.34994e-06,1.52344e-08,-93.8835,0,1.61281e-05
0.556641,1.48736e-05,2.33455e-05,6.79837e-06,-7.06055e-08,-87.5418,0,1.63873e-05
0.566406,1.55059e-05,2.3492e-05,7.24257e-06,7.4707e-08,-81.5473,0,1.66377e-05
0.576172,1.61008e-05,2.36177e-05,7.68295e-06,-6.15234e-08,-76.0907,3.38813e-21,1.68832e-05
0.585937,1.66671e-05,2.3797e-05,8.11754e-06,1.22168e-07,-70.8605,0,1.71183e-05
0.595703,1.71649e-05,2.39657e-05,8.5535e-06,1.00195e-07,-66.6703,0,1.73565e-05
0.605469,1.76028e-05,2.39783e-05,8.99123e-06,2.24414e-07,-63.3207,0,1.75929e-05
0.615234,1.79842e-05,2.40595e-05,9.43471e-06,3.47461e-07,-60.8504,0,1.78292e-05
0.625,1.83045e-05,2.42194e-05,9.88972e-06,6.43359e-07,-59.5042,0,1.80712e-05
0.634766,1.85686e-05,2.42435e-05,1.0362e-05,8.23535e-07,-59.5186,0,1.83232e-05
0.644531,1.87751e-05,2.42865e-05,1.08576e-05,1.09746e-06,-61.0282,0,1.85898e-05
0.654297,1.8967e-05,2.43442e-05,1.13712e-05,1.57324e-06,-62.7445,0,1.88544e-05
0.664062,1.91603e-05,2.44102e-05,1.19064e-05,1.94912e-06,-64.3057,0,1.91159e-05
0.673828,1.93546e-05,2.44585e-05,1.24677e-05,2.47617e-06,-65.7246,0,1.93744e-05
0.683594,1.95642e-05,2.44989e-05,1.3059e-05,3.11074e-06,-66.9176,0,1.96278e-05
0.693359,1.97792e-05,2.45561e-05,1.36843e-05,3.74502e-06,-67.9588,3.38813e-21,1.9878e-05
0.703125,1.99987e-05,2.46431e-05,1.43462e-05,4.41826e-06,-68.8864,0,2.01258e-05
0.712891,2.02227e-05,2.46612e-05,1.50464e-05,5.21543e-06,-69.7044,0,2.03709e-05
0.722656,2.04689e-05,2.4636e-05,1.57846e-05,6.0709e-06,-70.2448,0,2.06118e-05
0.732422,2.07289e-05,2.47274e-05,1.65599e-05,7.03037e-06,-70.508,0,2.0851e-05
0.742187,2.09939e-05,2.47368e-05,1.73712e-05,7.85479e-06,-70.5442,0,2.10912e-05
0.751953,2.127e-05,2.48675e-05,1.82148e-05,8.94287e-06,-70.2573,0,2.13334e-05
0.761719,2.15651e-05,2.47767e-05,1.90861e-05,9.98145e-06,-69.4966,0,2.15792e-05
0.771484,2.18729e-05,2.48757e-05,1.99798e-05,1.1003e-05,-68.2219,0,2.1832e-05
0.78125,2.21888e-05,2.49105e-05,2.08902e-05,1.21837e-05,-66.4178,0,2.20951e-05
0.791016,2.25229e-05,2.49202e-05,2.18103e-05,1.32574e-05,-63.9423,0,2.23697e-05
0.800781,2.28761e-05,2.49999e-05,2.27331e-05,1.44114e-05,-60.7093,0,2.26578e-05
0.810547,2.32409e-05,2.50342e-05,2.36517e-05,1.56346e-05,-56.7344,0,2.29621e-05
0.820312,2.36164e-05,2.49732e-05,2.45595e-05,1.6698e-05,-52.0241,0,2.32839e-05
0.830078,2.40051e-05,2.51953e-05,2.545e-05,1.80387e-05,-46.5553,0,2.36227e-05
0.839844,2.44025e-05,2.51027e-05,2.63174e-05,1.91367e-05,-40.3735,0,2.39787e-05
0.849609,2.47966e-05,2.51104e-05,2.71572e-05,2.02852e-05,-33.6269,0,2.43522e-05
0.859375,2.5184e-05,2.51174e-05,2.79655e-05,2.14805e-05,-26.432,0,2.47409e-05
0.869141,2.55631e-05,2.51256e-05,2.8739e-05,2.26535e-05,-18.8796,0,2.51419e-05
0.878906,2.59255e-05,2.52378e-05,2.94759e-05,2.38433e-05,-11.1234,0,2.55532e-05
0.888672,2.62576e-05,2.52003e-05,3.01758e-05,2.47919e-05,-3.40227,0,2.59723e-05
0.898437,2.65586e-05,2.5227e-05,3.08387e-05,2.5899e-05,4.14576,0,2.6395e-05
0.908203,2.68291e-05,2.52803e-05,3.14654e-05,2.69719e-05,11.4198,0,2.68175e-05
0.917969,2.70595e-05,2.52384e-05,3.2058e-05,2.79759e-05,18.2379,0,2.72374e-05
0.927734,2.72447e-05,2.53685e-05,3.26192e-05,2.89497e-05,24.4279,0,2.76518e-05
0.9375,2.73936e-05,2.52967e-05,3.31518e-05,2.98292e-05,29.9627,0,2.80573e-05
0.947266,2.75079e-05,2.53321e-05,3.36592e-05,3.07025e-05,34.7926,0,2.84522e-05
0.957031,2.75876e-05,2.5362e-05,3.41451e-05,3.14874e-05,38.8488,0,2.8836e-05
0.966797,2.764e-05,2.53843e-05,3.46134e-05,3.23086e-05,42.1293,0,2.92077e-05
0.976562,2.76797e-05,2.54851e-05,3.50676e-05,3.30029e-05,44.7277,0,2.95672e-05
0.986328,2.77135e-05,2.54432e-05,3.5511e-05,3.35517e-05,46.706,0,2.9916e-05
0.996094,2.77493e-05,2.53761e-05,3.59471e-05,3.41868e-05,48.1235,0,3.02563e-05
1.00586,2.78004e-05,2.55144e-05,3.6379e-05,3.47748e-05,49.103,0,3.05902e-05
1.01562,2.78838e-05,2.55029e-05,3.68088e-05,3.53391e-05,49.8292,0,3.09201e-05
1.02539,2.80063e-05,2.55237e-05,3.72387e-05,3.56956e-05,50.417,0,3.12498e-05
1.03516,2.81738e-05,2.55319e-05,3.7671e-05,3.61799e-05,50.9596,0,3.15834e-05
1.04492,2.84017e-05,2.55352e-05,3.81068e-05,3.65801e-05,51.6376,0,3.19235e-05
1.05469,2.86983e-05,2.56538e-05,3.85467e-05,3.69264e-05,52.6028,-6.77626e-21,3.22735e-05
1.06445,2.90634e-05,2.55668e-05,3.89918e-05,3.72313e-05,53.9215,0,3.26369e-05
1.07422,2.94992e-05,2.57083e-05,3.94425e-05,3.74716e-05,55.6598,0,3.30167e-05
1.08398,3.00124e-05,2.55999e-05,3.98985e-05,3.7667e-05,57.9373,0,3.34138e-05
1.09375,3.05985e-05,2.57089e-05,4.03599e-05,3.78844e-05,60.7811,0,3.38303e-05
1.10352,3.12478e-05,2.56723e-05,4.08267e-05,3.8083e-05,64.1469,0,3.42675e-05
1.11328,3.19582e-05,2.56898e-05,4.12982e-05,3.81691e-05,68.0383,0,3.47251e-05
1.12305,3.27256e-05,2.56784e-05,4.17735e-05,3.82066e-05,72.4569,0,3.52016e-05
1.13281,3.35344e-05,2.57792e-05,4.22523e-05,3.83479e-05,77.2844,0,3.56967e-05
1.14258,3.43718e-05,2.58123e-05,4.27339e-05,3.83912e-05,82.3977,0,3.62084e-05
1.15234,3.52309e-05,2.58003e-05,4.3217e-05,3.83836e-05,87.7187,0,3.67338e-05
1.16211,3.61006e-05,2.58498e-05,4.37005e-05,3.83707e-05,93.1399,0,3.72699e-05
1.17187,3.69625e-05,2.58346e-05,4.41837e-05,3.84533e-05,98.459,0,3.78141e-05
1.18164,3.78077e-05,2.60077e-05,4.4665e-05,3.84018e-05,103.547,0,3.83629e-05
1.19141,3.86277e-05,2.61706e-05,4.5143e-05,3.85148e-05,108.268,0,3.89119e-05
1.20117,3.94103e-05,2.62497e-05,4.56165e-05,3.83555e-05,112.462,0,3.94588e-05
1.21094,4.01448e-05,2.64407e-05,4.60841e-05,3.84108e-05,115.978,0,4.0001e-05
1.2207,4.08263e-05,2.67914e-05,4.65443e-05,3.84272e-05,118.69,0,4.05357e-05
1.23047,4.14478e-05,2.69276e-05,4.69952e-05,3.82986e-05,120.493,0,4.10612e-05
1.24023,4.20122e-05,2.73715e-05,4.7435e-05,3.83892e-05,121.343,0,4.15747e-05
1.25,4.25153e-05,2.78871e-05,4.78619e-05,3.82655e-05,121.166,0,4.20754e-05
1.25977,4.29618e-05,2.83254e-05,4.82741e-05,3.82986e-05,119.957,0,4.25616e-05
1.26953,4.33549e-05,2.90355e-05,4.867e-05,3.82248e-05,117.707,0,4.30333e-05
1.2793,4.36951e-05,2.95934e-05,4.90484e-05,3.82181e-05,114.399,0,4.34907e-05
1.28906,4.39944e-05,3.03905e-05,4.9408e-05,3.82857e-05,110.111,-6.77626e-21,4.39334e-05
1.29883,4.42605e-05,3.12694e-05,4.97481e-05,3.81642e-05,104.905,0,4.43619e-05
1.30859,4.45023e-05,3.21706e-05,5.00684e-05,3.81598e-05,98.8596,0,4.47772e-05
1.31836,4.4724e-05,3.30981e-05,5.03692e-05,3.81806e-05,92.0276,0,4.51812e-05
1.32812,4.49374e-05,3.41262e-05,5.06509e-05,3.81583e-05,84.5251,0,4.55755e-05
1.33789,4.51558e-05,3.52764e-05,5.09142e-05,3.82339e-05,76.5058,0,4.59614e-05
1.34766,4.53901e-05,3.63475e-05,5.11601e-05,3.81551e-05,68.1213,0,4.63409e-05
1.35742,4.56475e-05,3.76418e-05,5.13903e-05,3.81747e-05,59.4893,0,4.67164e-05
1.36719,4.59364e-05,3.88515e-05,5.16066e-05,3.81964e-05,50.7443,0,4.70904e-05
1.37695,4.62669e-05,4.0135e-05,5.18108e-05,3.82667e-05,42.0435,0,4.74653e-05
1.38672,4.66421e-05,4.15485e-05,5.20051e-05,3.82802e-05,33.4999,0,4.78438e-05
1.39648,4.70687e-05,4.28364e-05,5.21917e-05,3.83821e-05,25.241,0,4.82281e-05
1.40625,4.75492e-05,4.42491e-05,5.23726e-05,3.83865e-05,17.3687,0,4.86209e-05
1.41602,4.80843e-05,4.5697e-05,5.25497e-05,3.84785e-05,9.96552,0,4.90244e-05
1.42578,4.86714e-05,4.71015e-05,5.2725e-05,3.85775e-05,3.08312,0,4.9441e-05
1.43555,4.93072e-05,4.84983e-05,5.28998e-05,3.86689e-05,-3.23887,0,4.98726e-05
1.44531,4.99872e-05,5.00367e-05,5.30752e-05,3.86402e-05,-8.97979,0,5.03212e-05
1.45508,5.07023e-05,5.14989e-05,5.32519e-05,3.88995e-05,-14.1548,0,5.07884e-05
1.46484,5.14436e-05,5.27748e-05,5.34302e-05,3.89098e-05,-18.791,0,5.12755e-05
1.47461,5.22016e-05,5.43568e-05,5.36098e-05,3.89883e-05,-22.9273,0,5.17836e-05
1.48437,5.29656e-05,5.56925e-05,5.37899e-05,3.90583e-05,-26.6139,0,5.23133e-05
1.49414,5.37236e-05,5.70817e-05,5.39696e-05,3.92115e-05,-29.9164,0,5.28651e-05
1.50391,5.44649e-05,5.8461e-05,5.41471e-05,3.91532e-05,-32.8974,0,5.34389e-05
1.51367,5.51798e-05,5.98248e-05,5.43207e-05,3.9336e-05,-35.6178,0,5.40342e-05
1.52344,5.58581e-05,6.10893e-05,5.44885e-05,3.94315e-05,-38.1446,0,5.46501e-05
1.5332,5.64911e-05,6.22764e-05,5.46483e-05,3.93012e-05,-40.5372,0,5.52856e-05
1.54297,5.70723e-05,6.35408e-05,5.47979e-05,3.93999e-05,-42.8437,0,5.59389e-05
1.55273,5.75971e-05,6.46729e-05,5.49356e-05,3.95033e-05,-45.1064,0,5.6608e-05
1.5625,5.80614e-05,6.57539e-05,5.50597e-05,3.94995e-05,-47.3638,0,5.72905e-05
1.57227,5.84637e-05,6.68915e-05,5.51689e-05,3.94907e-05,-49.6421,0,5.79837e-05
1.58203,5.8805e-05,6.78979e-05,5.52627e-05,3.94184e-05,-51.9594,-6.77626e-21,5.86845e-05
1.5918,5.90875e-05,6.89098e-05,5.53408e-05,3.94717e-05,-54.3277,0,5.93896e-05
1.60156,5.93147e-05,6.96278e-05,5.54038e-05,3.9462e-05,-56.7551,0,6.00956e-05
1.61133,5.9492e-05,7.04736e-05,5.54529e-05,3.94063e-05,-59.2433,0,6.07991e-05
1.62109,5.96264e-05,7.13804e-05,5.549e-05,3.94102e-05,-61.7879,0,6.14962e-05
1.63086,5.97258e-05,7.20284e-05,5.55175e-05,3.94424e-05,-64.382,0,6.21836e-05
1.64062,5.97978e-05,7.26753e-05,5.55387e-05,3.92713e-05,-67.0198,0,6.2858e-05
1.65039,5.9852e-05,7.33277e-05,5.55571e-05,3.92801e-05,-69.687,0,6.35161e-05
1.66016,5.98979e-05,7.39491e-05,5.55767e-05,3.9218e-05,-72.3663,0,6.41552e-05
1.66992,5.99446e-05,7.45655e-05,5.56017e-05,3.91963e-05,-75.0386,0,6.4773e-05
1.67969,6.00007e-05,7.50164e-05,5.56366e-05,3.90855e-05,-77.6822,0,6.53676e-05
1.68945,6.00757e-05,7.53469e-05,5.56858e-05,3.90486e-05,-80.265,0,6.59376e-05
1.69922,6.01779e-05,7.57608e-05,5.57534e-05,3.90568e-05,-82.7518,0,6.64824e-05
1.70898,6.03142e-05,7.61338e-05,5.58433e-05,3.89054e-05,-85.1051,0,6.70018e-05
1.71875,6.0491e-05,7.64596e-05,5.59592e-05,3.89751e-05,-87.2795,0,6.74962e-05
1.72852,6.07145e-05,7.66529e-05,5.61039e-05,3.87486e-05,-89.222,0,6.79667e-05
1.73828,6.0989e-05,7.69289e-05,5.628e-05,3.88477e-05,-90.8782,0,6.84147e-05
1.74805,6.13172e-05,7.71047e-05,5.64892e-05,3.87671e-05,-92.1956,0,6.88423e-05
1.75781,6.17014e-05,7.71958e-05,5.67327e-05,3.87082e-05,-93.1151,0,6.92518e-05
1.76758,6.21425e-05,7.74932e-05,5.70111e-05,3.87463e-05,-93.5818,0,6.96457e-05
1.77734,6.26394e-05,7.75333e-05,5.73243e-05,3.8816e-05,-93.5477,0,7.00267e-05
1.78711,6.31896e-05,7.76042e-05,5.76718e-05,3.89276e-05,-92.9714,0,7.03976e-05
1.79687,6.37904e-05,7.7712e-05,5.80525e-05,3.89452e-05,-91.8165,0,7.0761e-05
1.80664,6.44366e-05,7.77741e-05,5.84651e-05,3.92109e-05,-90.0652,0,7.11193e-05
1.81641,6.51219e-05,7.77621e-05,5.8908e-05,3.93917e-05,-87.7142,0,7.14747e-05
1.82617,6.58388e-05,7.78673e-05,5.93793e-05,3.96454e-05,-84.7791,0,7.18288e-05
1.83594,6.65787e-05,7.79218e-05,5.98774e-05,4.00995e-05,-81.2904,0,7.21831e-05
1.8457,6.73322e-05,7.79707e-05,6.04004e-05,4.04514e-05,-77.2972,0,7.25381e-05
1.85547,6.80885e-05,7.79968e-05,6.09467e-05,4.08964e-05,-72.8722,0,7.28944e-05
1.86523,6.88366e-05,7.80557e-05,6.1515e-05,4.14589e-05,-68.1003,0,7.32514e-05
1.875,6.95662e-05,7.80419e-05,6.2104e-05,4.20785e-05,-63.0806,0,7.36084e-05
1.88477,7.02652e-05,7.80926e-05,6.2713e-05,4.26905e-05,-57.9295,0,7.39641e-05
1.89453,7.09232e-05,7.81128e-05,6.33412e-05,4.34584e-05,-52.7676,0,7.4317e-05
1.9043,7.153e-05,7.8114e-05,6.39884e-05,4.4228e-05,-47.7201,0,7.4665e-05
1.91406,7.20766e-05,7.82042e-05,6.46545e-05,4.50879e-05,-42.9135,0,7.5006e-05
1.92383,7.25552e-05,7.81242e-05,6.53395e-05,4.59782e-05,-38.4684,0,7.5338e-05
1.93359,7.29594e-05,7.82004e-05,6.60435e-05,4.6868e-05,-34.4957,0,7.56587e-05
1.94336,7.32852e-05,7.82757e-05,6.67666e-05,4.77469e-05,-31.0901,0,7.59662e-05
1.95312,7.35301e-05,7.82232e-05,6.7509e-05,4.88868e-05,-28.3279,0,7.62589e-05
1.96289,7.36945e-05,7.8237e-05,6.82704e-05,4.99547e-05,-26.2611,0,7.65354e-05
1.97266,7.37806e-05,7.82897e-05,6.90507e-05,5.09224e-05,-24.9144,0,7.67951e-05
1.98242,7.37942e-05,7.83665e-05,6.98491e-05,5.19946e-05,-24.282,0,7.70374e-05
1.99219,7.37418e-05,7.83302e-05,7.06648e-05,5.30335e-05,-24.3338,0,7.72627e-05
2.00195,7.3633e-05,7.85168e-05,7.14964e-05,5.43302e-05,-25.0083,0,7.74716e-05
2.01172,7.34793e-05,7.83867e-05,7.23423e-05,5.5403e-05,-26.2163,0,7.76654e-05
2.02148,7.32935e-05,7.85027e-05,7.32005e-05,5.65236e-05,-27.8442,0,7.78459e-05
2.03125,7.30898e-05,7.83987e-05,7.40685e-05,5.75355e-05,-29.7594,0,7.80153e-05
2.04102,7.28825e-05,7.84646e-05,7.49438e-05,5.87487e-05,-31.8155,0,7.8176e-05
2.05078,7.26867e-05,7.84825e-05,7.58235e-05,5.98819e-05,-33.8538,0,7.8331e-05
2.06055,7.25167e-05,7.86067e-05,7.67045e-05,6.09776e-05,-35.7135,0,7.84833e-05
2.07031,7.23862e-05,7.84324e-05,7.75838e-05,6.20124e-05,-37.2348,0,7.8636e-05
2.08008,7.23073e-05,7.85473e-05,7.84581e-05,6.29871e-05,-38.2668,0,7.87923e-05
2.08984,7.22905e-05,7.85681e-05,7.93245e-05,6.40005e-05,-38.6714,0,7.89552e-05
2.09961,7.23438e-05,7.85212e-05,8.018e-05,6.49198e-05,-38.3307,0,7.91278e-05
2.10937,7.24729e-05,7.84925e-05,8.10218e-05,6.59479e-05,-37.1497,0,7.93127e-05
2.11914,7.26808e-05,7.85212e-05,8.18474e-05,6.68355e-05,-35.0589,0,7.95124e-05
2.12891,7.29677e-05,7.85452e-05,8.26545e-05,6.77347e-05,-32.0185,0,7.97289e-05
2.13867,7.3331e-05,7.85153e-05,8.34412e-05,6.84943e-05,-28.0193,0,7.99641e-05
2.14844,7.37653e-05,7.86524e-05,8.4206e-05,6.92927e-05,-23.0823,0,8.02193e-05
2.1582,7.42629e-05,7.8624e-05,8.49473e-05,7.00228e-05,-17.2568,0,8.04955e-05
2.16797,7.48141e-05,7.86302e-05,8.56644e-05,7.0672e-05,-10.6201,0,8.07932e-05
2.17773,7.54072e-05,7.86258e-05,8.63563e-05,7.13657e-05,-3.27338,0,8.11127e-05
2.1875,7.60294e-05,7.87893e-05,8.70228e-05,7.19402e-05,4.6624,0,8.14538e-05
2.19727,7.66672e-05,7.86797e-05,8.76636e-05,7.25165e-05,13.0508,0,8.1816e-05
2.20703,7.73067e-05,7.88256e-05,8.82789e-05,7.2987e-05,21.745,0,8.21985e-05
2.2168,7.79345e-05,7.86797e-05,8.88688e-05,7.33802e-05,30.5932,0,8.26003e-05
2.22656,7.8538e-05,7.88921e-05,8.94339e-05,7.37968e-05,39.4444,0,8.30201e-05
2.23633,7.9106e-05,7.88637e-05,8.99748e-05,7.4284e-05,48.1534,0,8.34564e-05
2.24609,7.9629e-05,7.89454e-05,9.04924e-05,7.45629e-05,56.585,0,8.39075e-05
2.25586,8.00994e-05,7.90216e-05,9.09878e-05,7.48292e-05,64.6192,0,8.43717e-05
2.26562,8.05125e-05,7.89281e-05,9.14621e-05,7.51462e-05,72.1545,0,8.48471e-05
2.27539,8.08656e-05,7.90359e-05,9.19168e-05,7.53319e-05,79.1099,0,8.53318e-05
2.28516,8.11588e-05,7.9074e-05,9.23534e-05,7.55915e-05,85.4269,0,8.58239e-05
2.29492,8.13949e-05,7.90424e-05,9.27738e-05,7.57392e-05,91.0706,0,8.63215e-05
2.30469,8.15791e-05,7.90913e-05,9.31797e-05,7.58361e-05,96.0293,0,8.68227e-05
2.31445,8.17185e-05,7.90418e-05,9.35734e-05,7.59079e-05,100.312,0,8.73257e-05
2.32422,8.18226e-05,7.91285e-05,9.3957e-05,7.60594e-05,103.95,0,8.78289e-05
2.33398,8.1902e-05,7.91033e-05,9.43329e-05,7.61842e-05,106.987,0,8.83307e-05
2.34375,8.19689e-05,7.91959e-05,9.47035e-05,7.62935e-05,109.486,0,8.88298e-05
2.35352,8.20358e-05,7.9161e-05,9.50713e-05,7.63491e-05,111.514,0,8.93249e-05
2.36328,8.21156e-05,7.93213e-05,9.54385e-05,7.63582e-05,113.15,0,8.98152e-05
2.37305,8.22211e-05,7.93702e-05,9.58075e-05,7.64836e-05,114.47,0,9.02997e-05
2.38281,8.23642e-05,7.94807e-05,9.61803e-05,7.65724e-05,115.552,0,9.0778e-05
2.39258,8.25561e-05,7.97209e-05,9.65587e-05,7.65712e-05,116.467,0,9.12497e-05
2.40234,8.28064e-05,7.99087e-05,9.69442e-05,7.66274e-05,117.278,0,9.17148e-05
2.41211,8.31233e-05,8.02154e-05,9.73378e-05,7.6776e-05,118.039,0,9.21734e-05
2.42187,8.35128e-05,8.04665e-05,9.77402e-05,7.67684e-05,118.79,0,9.26259e-05
2.43164,8.39791e-05,8.09728e-05,9.81515e-05,7.67455e-05,119.558,0,9.30728e-05
2.44141,8.45244e-05,8.12968e-05,9.85712e-05,7.68114e-05,120.355,0,9.35147e-05
2.45117,8.51488e-05,8.19193e-05,9.89983e-05,7.69535e-05,121.18,0,9.39526e-05
2.46094,8.58502e-05,8.24977e-05,9.94316e-05,7.69764e-05,122.016,0,9.43873e-05
2.4707,8.66247e-05,8.32321e-05,9.98689e-05,7.69116e-05,122.834,0,9.48197e-05
2.48047,8.74667e-05,8.39783e-05,0.000100308,7.70678e-05,123.594,0,9.52509e-05
2.49023,8.8369e-05,8.4738e-05,0.000100746,7.69948e-05,124.245,0,9.56816e-05
2.5,8.9323e-05,8.56942e-05,0.00010118,7.70282e-05,124.727,0,9.61126e-05
2.50977,9.03195e-05,8.66771e-05,0.000101608,7.71164e-05,124.977,0,9.65447e-05
2.51953,9.13481e-05,8.76182e-05,0.000102025,7.71146e-05,124.924,0,9.69783e-05
2.5293,9.23981e-05,8.88217e-05,0.00010243,7.7107e-05,124.498,0,9.74136e-05
2.53906,9.34587e-05,9.00012e-05,0.000102819,7.72154e-05,123.627,0,9.78508e-05
2.54883,9.45191e-05,9.11153e-05,0.00010319,7.71823e-05,122.242,0,9.82897e-05
2.55859,9.55689e-05,9.22562e-05,0.000103541,7.71779e-05,120.277,0,9.87301e-05
2.56836,9.65982e-05,9.36422e-05,0.00010387,7.72072e-05,117.67,0,9.91713e-05
2.57812,9.75978e-05,9.50438e-05,0.000104178,7.72597e-05,114.368,0,9.96129e-05
2.58789,9.85599e-05,9.63721e-05,0.000104462,7.72813e-05,110.327,-1.35525e-20,0.000100054
2.59766,9.94772e-05,9.78179e-05,0.000104725,7.72553e-05,105.509,0,0.000100494
2.60742,0.000100344,9.9177e-05,0.000104966,7.73156e-05,99.8918,0,0.000100932
2.61719,0.000101156,0.000100608,0.000105188,7.73326e-05,93.462,0,0.000101368
2.62695,0.00010191,0.000102019,0.000105391,7.7407e-05,86.2211,0,0.000101801
2.63672,0.000102605,0.000103496,0.000105579,7.73657e-05,78.185,0,0.00010223
2.64648,0.000103241,0.000104836,0.000105754,7.73265e-05,69.3841,0,0.000102656
2.65625,0.000103819,0.000106297,0.000105918,7.74316e-05,59.8646,0,0.00010308
2.66602,0.000104341,0.000107726,0.000106074,7.7325e-05,49.6884,0,0.000103501
2.67578,0.000104812,0.000109039,0.000106226,7.7436e-05,38.9327,0,0.000103921
2.68555,0.000105238,0.000110411,0.000106375,7.74006e-05,27.6899,0,0.000104341
2.69531,0.000105623,0.000111665,0.000106522,7.74387e-05,16.0661,0,0.000104763
2.70508,0.000105976,0.000112976,0.000106671,7.74583e-05,4.18018,0,0.000105189
2.71484,0.000106304,0.00011418,0.000106822,7.74322e-05,-7.83907,0,0.000105622
2.72461,0.000106616,0.000115279,0.000106976,7.74583e-05,-19.8545,0,0.000106063
2.73437,0.000106919,0.000116549,0.000107132,7.75488e-05,-31.7242,0,0.000106516
2.74414,0.000107223,0.000117511,0.00010729,7.74343e-05,-43.3045,0,0.000106983
2.75391,0.000107535,0.000118517,0.000107449,7.74164e-05,-54.454,0,0.000107466
2.76367,0.000107862,0.000119465,0.000107608,7.74791e-05,-65.0368,0,0.000107969
2.77344,0.000108212,0.000120436,0.000107764,7.7424e-05,-74.9274,0,0.000108492
2.7832,0.000108589,0.000121361,0.000107916,7.75298e-05,-84.0136,0,0.000109038
2.79297,0.000108998,0.00012207,0.000108061,7.74038e-05,-92.2007,0,0.000109607
2.80273,0.000109443,0.000122817,0.000108197,7.75198e-05,-99.4146,0,0.0001102
2.8125,0.000109923,0.00012351,0.000108321,7.73757e-05,-105.604,0,0.000110818
2.82227,0.00011044,0.000124071,0.000108432,7.74583e-05,-110.743,0,0.000111458
2.83203,0.00011099,0.000124605,0.000108527,7.74316e-05,-114.831,0,0.000112121
2.8418,0.000111572,0.000125133,0.000108605,7.75471e-05,-117.894,0,0.000112802
2.85156,0.000112179,0.0001256,0.000108664,7.74987e-05,-119.984,0,0.000113501
2.86133,0.000112805,0.000125992,0.000108706,7.74404e-05,-121.177,0,0.000114213
2.87109,0.000113443,0.000126404,0.000108729,7.76118e-05,-121.567,0,0.000114935
2.88086,0.000114085,0.000126665,0.000108735,7.75374e-05,-121.268,0,0.000115662
2.89062,0.000114723,0.000126893,0.000108725,7.75521e-05,-120.406,0,0.000116391
2.90039,0.000115346,0.00012715,0.000108701,7.75497e-05,-119.116,1.35525e-20,0.000117116
2.91016,0.000115948,0.000127368,0.000108666,7.75579e-05,-117.536,0,0.000117832
2.91992,0.000116519,0.000127605,0.000108624,7.7717e-05,-115.799,0,0.000118537
2.92969,0.000117052,0.000127664,0.000108577,7.76256e-05,-114.035,0,0.000119225
2.93945,0.000117541,0.000127751,0.000108531,7.78324e-05,-112.357,1.35525e-20,0.000119892
2.94922,0.000117982,0.000127915,0.000108489,7.77943e-05,-110.864,0,0.000120535
2.95898,0.000118371,0.000128077,0.000108457,7.79446e-05,-109.634,0,0.000121151
2.96875,0.000118706,0.000128089,0.00010844,7.80524e-05,-108.721,0,0.000121738
2.97852,0.00011899,0.000128159,0.000108442,7.8254e-05,-108.155,0,0.000122294
2.98828,0.000119223,0.00012828,0.000108468,7.84925e-05,-107.938,0,0.000122819
2.99805,0.000119409,0.000128202,0.000108523,7.88229e-05,-108.05,0,0.000123312
3.00781,0.000119556,0.000128347,0.000108612,7.90415e-05,-108.445,0,0.000123773
3.01758,0.000119669,0.000128383,0.000108738,7.94271e-05,-109.057,0,0.000124203
3.02734,0.000119757,0.000128534,0.000108907,7.98832e-05,-109.802,0,0.000124604
3.03711,0.00011983,0.000128623,0.000109121,8.03689e-05,-110.583,0,0.000124978
3.04687,0.000119895,0.000128647,0.000109383,8.09077e-05,-111.295,0,0.000125326
3.05664,0.000119964,0.00012874,0.000109696,8.14163e-05,-111.828,0,0.000125653
3.06641,0.000120045,0.000128832,0.000110062,8.21584e-05,-112.077,0,0.000125959
3.07617,0.000120146,0.000128965,0.000110482,8.28272e-05,-111.942,-2.71051e-20,0.000126248
3.08594,0.000120274,0.000129101,0.000110957,8.35069e-05,-111.336,0,0.000126523
3.0957,0.000120437,0.000129232,0.000111487,8.42789e-05,-110.187,0,0.000126787
3.10547,0.000120637,0.000129321,0.000112071,8.5154e-05,-108.443,0,0.000127042
3.11523,0.000120878,0.00012943,0.000112709,8.59896e-05,-106.074,0,0.00012729
3.125,0.00012116,0.000129526,0.000113398,8.68907e-05,-103.076,0,0.000127534
3.13477,0.000121482,0.000129659,0.000114136,8.78889e-05,-99.4638,0,0.000127774
3.14453,0.000121841,0.000129857,0.000114921,8.87912e-05,-95.2802,0,0.000128013
3.1543,0.000122232,0.000129993,0.000115749,8.9705e-05,-90.5875,0,0.000128252
3.16406,0.00012265,0.000130169,0.000116617,9.07986e-05,-85.4674,0,0.00012849
3.17383,0.000123086,0.000130374,0.00011752,9.16878e-05,-80.0174,0,0.000128728
3.18359,0.000123533,0.000130425,0.000118454,9.27284e-05,-74.3464,0,0.000128966
3.19336,0.000123981,0.000130584,0.000119414,9.38139e-05,-68.5703,0,0.000129203
3.20312,0.000124422,0.000130772,0.000120397,9.48653e-05,-62.8077,0,0.000129438
3.21289,0.000124846,0.000130891,0.000121397,9.58386e-05,-57.1744,0,0.000129671
3.22266,0.000125247,0.00013099,0.000122409,9.68203e-05,-51.7792,0,0.0001299
3.23242,0.000125615,0.000131281,0.000123431,9.7856e-05,-46.7196,0,0.000130124
3.24219,0.000125946,0.00013128,0.000124456,9.88781e-05,-42.0782,0,0.000130341
3.25195,0.000126233,0.000131339,0.000125482,9.98449e-05,-37.9191,0,0.00013055
3.26172,0.000126474,0.000131623,0.000126506,0.000100881,-34.2863,0,0.000130749
3.27148,0.000126668,0.000131645,0.000127524,0.000101791,-31.2018,0,0.000130939
3.28125,0.000126813,0.000131777,0.000128533,0.0001026,-28.6652,0,0.000131116
3.29102,0.000126912,0.000131928,0.000129533,0.000103611,-26.6536,0,0.000131282
3.30078,0.000126968,0.000132061,0.000130522,0.000104378,-25.1234,0,0.000131435
3.31055,0.000126985,0.000132129,0.000131498,0.000105152,-24.0112,0,0.000131576
3.32031,0.000126969,0.000132222,0.000132462,0.000105904,-23.237,0,0.000131705
3.33008,0.000126927,0.000132264,0.000133412,0.000106687,-22.7065,0,0.000131824
3.33984,0.000126866,0.000132417,0.00013435,0.000107355,-22.315,0,0.000131934
3.34961,0.000126793,0.000132412,0.000135276,0.000107977,-21.9502,0,0.000132036
3.35937,0.000126717,0.000132538,0.000136189,0.000108619,-21.4966,0,0.000132134
3.36914,0.000126644,0.000132595,0.000137092,0.00010914,-20.8385,0,0.00013223
3.37891,0.000126582,0.000132576,0.000137983,0.000109694,-19.8637,0,0.000132328
3.38867,0.000126538,0.000132648,0.000138864,0.000110074,-18.4667,0,0.000132432
3.39844,0.000126516,0.000132761,0.000139735,0.000110597,-16.5515,0,0.000132545
3.4082,0.000126522,0.00013255,0.000140596,0.000111038,-14.034,0,0.000132672
3.41797,0.000126558,0.000132739,0.000141445,0.000111294,-10.8443,0,0.000132818
3.42773,0.000126627,0.000132728,0.000142283,0.000111662,-6.92823,0,0.000132986
3.4375,0.00012673,0.000132692,0.000143107,0.00011194,-2.24845,0,0.000133181
3.44727,0.000126867,0.000132732,0.000143917,0.000112139,3.21479,0,0.000133406
3.45703,0.000127036,0.000132706,0.000144711,0.000112399,9.46325,0,0.000133666
3.4668,0.000127235,0.000132729,0.000145486,0.000112605,16.4809,0,0.000133962
3.47656,0.000127462,0.000132693,0.000146241,0.000112707,24.2341,0,0.000134298
3.48633,0.000127712,0.000132661,0.000146972,0.00011284,32.6727,0,0.000134675
3.49609,0.000127983,0.000132678,0.000147678,0.000113005,41.7308,0,0.000135093
3.50586,0.000128268,0.000132795,0.000148357,0.000113109,51.3283,0,0.000135553
3.51562,0.000128564,0.000132613,0.000149007,0.000113152,61.3723,0,0.000136053
3.52539,0.000128867,0.000132758,0.000149625,0.000113256,71.7593,0,0.000136592
3.53516,0.000129171,0.000132686,0.000150212,0.000113336,82.3765,0,0.000137166
3.54492,0.000129474,0.000132734,0.000150765,0.000113393,93.1047,0,0.000137773
3.55469,0.000129773,0.000132803,0.000151286,0.000113457,103.821,0,0.000138407
3.56445,0.000130064,0.000132891,0.000151773,0.000113567,114.399,0,0.000139063
3.57422,0.000130345,0.000133152,0.000152229,0.000113551,124.715,0,0.000139737
3.58398,0.000130617,0.000133271,0.000152655,0.000113728,134.649,0,0.000140422
3.59375,0.000130879,0.000133489,0.000153052,0.000113742,144.085,0,0.000141111
3.60352,0.000131131,0.000133717,0.000153423,0.000113776,152.918,0,0.0001418
3.61328,0.000131376,0.000134035,0.000153772,0.000113783,161.052,0,0.000142482
3.62305,0.000131617,0.000134423,0.0001541,0.000113981,168.408,0,0.000143151
3.63281,0.000131857,0.00013485,0.000154413,0.000114011,174.919,0,0.000143802
3.64258,0.0001321,0.000135323,0.000154712,0.000114079,180.536,0,0.00014443
3.65234,0.000132351,0.000135939,0.000155003,0.000114166,185.229,0,0.000145032
3.66211,0.000132616,0.000136499,0.000155287,0.000114132,188.983,0,0.000145605
3.67188,0.000132901,0.00013723,0.000155569,0.000114187,191.807,0,0.000146147
3.68164,0.000133212,0.000137867,0.00015585,0.00011439,193.722,0,0.000146656
3.69141,0.000133555,0.000138667,0.000156134,0.000114388,194.77,0,0.000147133
3.70117,0.000133936,0.00013968,0.000156423,0.000114381,195.003,0,0.000147578
3.71094,0.000134361,0.00014045,0.000156718,0.000114517,194.489,0,0.000147993
3.7207,0.000134835,0.000141378,0.00015702,0.000114396,193.303,0,0.000148381
3.73047,0.000135363,0.000142302,0.00015733,0.000114534,191.524,0,0.000148745
3.74023,0.000135947,0.000143485,0.000157647,0.000114527,189.234,0,0.000149088
3.75,0.00013659,0.000144489,0.000157972,0.000114625,186.515,0,0.000149415
3.75977,0.000137293,0.000145759,0.000158302,0.000114562,183.438,0,0.000149731
3.76953,0.000138056,0.00014675,0.000158638,0.000114705,180.07,0,0.000150041
3.7793,0.000138877,0.000147862,0.000158977,0.000114667,176.462,0,0.000150348
3.78906,0.000139754,0.000149131,0.000159317,0.000114639,172.649,0,0.000150659
3.79883,0.00014068,0.000150334,0.000159656,0.000114696,168.652,0,0.000150977
3.80859,0.00014165,0.000151543,0.000159993,0.000114615,164.471,0,0.000151307
3.81836,0.000142658,0.000152794,0.000160324,0.000114606,160.087,0,0.000151651
3.82812,0.000143693,0.000153928,0.000160648,0.000114643,155.464,0,0.000152014
3.83789,0.000144748,0.000155205,0.000160962,0.000114522,150.55,0,0.000152396
3.84766,0.000145811,0.000156417,0.000161265,0.000114548,145.277,0,0.0001528
3.85742,0.000146874,0.000157628,0.000161554,0.00011447,139.567,0,0.000153227
3.86719,0.000147924,0.000158838,0.000161828,0.000114462,133.336,0,0.000153677
3.87695,0.000148953,0.000160009,0.000162086,0.000114489,126.496,0,0.00015415
3.88672,0.000149951,0.000161104,0.000162325,0.000114471,118.963,0,0.000154644
3.89648,0.000150909,0.000162271,0.000162546,0.000114437,110.66,0,0.000155159
3.90625,0.00015182,0.00016331,0.000162747,0.000114444,101.522,0,0.000155693
3.91602,0.000152679,0.00016443,0.000162928,0.000114374,91.5026,0,0.000156243
3.92578,0.000153481,0.000165526,0.000163088,0.000114369,80.5745,0,0.000156807
3.93555,0.000154224,0.000166366,0.000163227,0.000114359,68.7359,0,0.000157383
3.94531,0.000154907,0.000167491,0.000163344,0.000114441,56.0118,0,0.000157968
3.95508,0.000155534,0.000168367,0.000163441,0.000114394,42.4554,0,0.00015856
3.96484,0.000156106,0.000169292,0.000163516,0.000114354,28.1487,0,0.000159156
3.97461,0.00015663,0.000170002,0.00016357,0.000114352,13.201,0,0.000159755
3.98438,0.000157113,0.000170914,0.000163603,0.000114402,-2.25245,0,0.000160354
3.99414,0.000157563,0.000171612,0.000163615,0.000114446,-18.0539,0,0.000160952
4.00391,0.000157989,0.000172401,0.000163607,0.000114512,-34.0271,0,0.000161548
4.01367,0.000158401,0.000173085,0.000163579,0.000114543,-49.9824,0,0.000162141
4.02344,0.00015881,0.000173732,0.000163532,0.000114515,-65.7219,0,0.000162732
4.0332,0.000159224,0.000174234,0.000163465,0.000114529,-81.0458,0,0.000163319
4.04297,0.000159654,0.000174819,0.000163379,0.000114631,-95.7584,0,0.000163904
4.05273,0.000160107,0.000175364,0.000163275,0.000114697,-109.674,0,0.000164487
4.0625,0.000160591,0.000175837,0.000163154,0.000114733,-122.624,0,0.00016507
4.07227,0.000161111,0.000176318,0.000163014,0.000114788,-134.458,0,0.000165653
4.08203,0.000161671,0.000176647,0.000162859,0.000114912,-145.054,0,0.000166239
4.0918,0.000162272,0.000177112,0.000162687,0.000115012,-154.318,0,0.000166828
4.10156,0.000162912,0.000177352,0.0001625,0.000115063,-162.188,0,0.000167423
4.11133,0.000163591,0.000177694,0.000162299,0.000115162,-168.635,0,0.000168025
4.12109,0.000164302,0.000178013,0.000162085,0.000115355,-173.662,0,0.000168635
4.13086,0.00016504,0.000178243,0.00016186,0.00011547,-177.306,0,0.000169255
4.14062,0.000165796,0.000178532,0.000161624,0.000115623,-179.632,0,0.000169884
4.15039,0.00016656,0.000178784,0.000161379,0.000115846,-180.734,0,0.000170525
4.16016,0.000167323,0.000178958,0.000161127,0.00011607,-180.727,0,0.000171176
4.16992,0.000168074,0.000179127,0.000160871,0.00011638,-179.747,0,0.000171838
4.17969,0.000168801,0.000179397,0.000160613,0.000116615,-177.941,0,0.000172509
4.18945,0.000169495,0.000179491,0.000160355,0.000117017,-175.466,0,0.000173188
4.19922,0.000170144,0.000179632,0.000160101,0.000117413,-172.479,0,0.000173873
4.20898,0.000170741,0.000179861,0.000159855,0.000117804,-169.137,0,0.000174562
4.21875,0.000171279,0.000180018,0.000159619,0.000118229,-165.588,0,0.000175252
4.22852,0.000171752,0.000180141,0.000159399,0.000118748,-161.967,0,0.000175939
4.23828,0.000172155,0.000180222,0.000159198,0.000119378,-158.396,0,0.000176619
4.24805,0.000172489,0.00018035,0.000159022,0.000119907,-154.974,0,0.00017729
4.25781,0.000172754,0.000180608,0.000158875,0.000120664,-151.783,0,0.000177945
4.26758,0.000172952,0.000180645,0.000158762,0.000121214,-148.878,0,0.000178582
4.27734,0.000173089,0.000180793,0.00015869,0.000122011,-146.296,0,0.000179195
4.28711,0.000173172,0.000180832,0.000158662,0.000122775,-144.047,0,0.00017978
4.29687,0.000173208,0.000180961,0.000158685,0.000123505,-142.122,0,0.000180334
4.30664,0.000173207,0.000181063,0.000158764,0.000124431,-140.492,0,0.000180852
4.31641,0.000173181,0.000181253,0.000158902,0.000125266,-139.111,0,0.000181332
4.32617,0.00017314,0.000181317,0.000159105,0.000126075,-137.918,0,0.00018177
4.33594,0.000173096,0.000181406,0.000159376,0.000126972,-136.844,0,0.000182164
4.3457,0.000173061,0.000181461,0.000159718,0.000127888,-135.808,0,0.000182514
4.35547,0.000173044,0.000181548,0.000160134,0.00012881,-134.728,0,0.000182817
4.36523,0.000173055,0.000181718,0.000160625,0.0001297,-133.522,0,0.000183074
4.375,0.000173104,0.000181735,0.000161191,0.000130658,-132.109,0,0.000183286
4.38477,0.000173196,0.000181979,0.000161833,0.000131696,-130.415,0,0.000183454
4.39453,0.000173337,0.00018198,0.000162548,0.000132553,-128.375,0,0.000183581
4.4043,0.000173531,0.000182038,0.000163335,0.000133588,-125.935,0,0.000183668
4.41406,0.000173778,0.000182239,0.000164189,0.000134487,-123.053,0,0.00018372
4.42383,0.000174078,0.000182312,0.000165108,0.000135331,-119.704,0,0.00018374
4.43359,0.000174429,0.000182397,0.000166085,0.000136224,-115.877,0,0.000183732
4.44336,0.000174826,0.00018247,0.000167116,0.000137205,-111.575,0,0.000183701
4.45312,0.000175262,0.000182537,0.000168193,0.000137965,-106.821,0,0.000183651
4.46289,0.00017573,0.000182575,0.000169309,0.000138816,-101.649,0,0.000183587
4.47266,0.000176221,0.000182754,0.000170459,0.000139673,-96.1119,0,0.000183512
4.48242,0.000176726,0.000182741,0.000171635,0.000140454,-90.2715,0,0.000183433
4.49219,0.000177233,0.00018302,0.00017283,0.000141241,-84.2028,0,0.000183351
4.50195,0.000177733,0.000182993,0.000174037,0.000141912,-77.9889,0,0.000183272
4.51172,0.000178215,0.00018313,0.00017525,0.00014261,-71.7194,0,0.000183197
4.52148,0.000178668,0.00018311,0.000176463,0.000143255,-65.4869,0,0.000183131
4.53125,0.000179084,0.0001832,0.000177672,0.000143878,-59.3846,0,0.000183075
4.54102,0.000179453,0.000183321,0.000178871,0.0001444,-53.5026,0,0.000183031
4.55078,0.000179768,0.000183319,0.000180057,0.000145103,-47.9248,0,0.000183
4.56055,0.000180025,0.000183413,0.000181228,0.000145531,-42.7258,0,0.000182983
4.57031,0.000180218,0.000183407,0.000182381,0.00014602,-37.9673,0,0.000182981
4.58008,0.000180345,0.000183504,0.000183516,0.000146511,-33.6958,0,0.000182994
4.58984,0.000180407,0.000183547,0.000184631,0.000147011,-29.9393,0,0.000183022
4.59961,0.000180405,0.000183663,0.000185728,0.000147249,-26.7058,0,0.000183066
4.60937,0.000180342,0.000183641,0.000186807,0.000147674,-23.9813,0,0.000183124
4.61914,0.000180224,0.000183758,0.000187868,0.000147975,-21.7287,0,0.000183198
4.62891,0.000180058,0.000183675,0.000188914,0.000148288,-19.8877,0,0.000183286
4.63867,0.000179852,0.000183812,0.000189944,0.000148607,-18.3754,0,0.00018339
4.64844,0.000179615,0.000183836,0.000190961,0.000148899,-17.0872,0,0.00018351
4.6582,0.00017936,0.000183938,0.000191966,0.000149183,-15.8991,0,0.000183646
4.66797,0.000179096,0.000183933,0.000192959,0.000149209,-14.671,0,0.0001838
4.67773,0.000178836,0.000184047,0.000193941,0.000149549,-13.2499,0,0.000183972
4.6875,0.000178591,0.000184163,0.000194911,0.000149603,-11.4745,0,0.000184165
4.69727,0.000178373,0.000184167,0.000195869,0.000149912,-9.18053,0,0.00018438
4.70703,0.000178193,0.000184413,0.000196813,0.000150008,-6.20563,0,0.000184618
4.7168,0.000178059,0.000184412,0.000197742,0.000150216,-2.39552,0,0.000184882
4.72656,0.000177981,0.000184569,0.000198653,0.000150258,2.39046,0,0.000185173
4.73633,0.000177965,0.000184868,0.000199543,0.000150499,8.27363,0,0.000185494
4.74609,0.000178016,0.000184966,0.000200409,0.000150541,15.3507,0,0.000185845
4.75586,0.000178137,0.000185183,0.000201248,0.000150736,23.689,0,0.000186227
4.76562,0.000178329,0.000185603,0.000202056,0.00015078,33.3228,0,0.000186643
4.77539,0.00017859,0.000185869,0.00020283,0.000150894,44.2498,0,0.000187091
4.78516,0.000178916,0.000186254,0.000203565,0.000151042,56.4301,0,0.000187573
4.79492,0.000179303,0.000186613,0.00020426,0.000151099,69.7845,0,0.000188087
4.80469,0.000179743,0.000187154,0.00020491,0.000151201,84.1962,0,0.000188632
4.81445,0.000180226,0.000187615,0.000205514,0.000151275,99.5122,0,0.000189206
4.82422,0.000180743,0.00018827,0.000206071,0.000151429,115.547,0,0.000189807
4.83398,0.000181284,0.000188841,0.000206578,0.000151438,132.085,0,0.000190432
4.84375,0.000181835,0.000189569,0.000207037,0.000151558,148.892,0,0.000191078
4.85352,0.000182386,0.000190304,0.000207447,0.000151601,165.713,0,0.000191741
4.86328,0.000182925,0.000191066,0.00020781,0.000151672,182.288,0,0.000192416
4.87305,0.000183443,0.000191929,0.000208129,0.000151747,198.351,0,0.000193099
4.88281,0.000183929,0.000192819,0.000208407,0.000151778,213.647,0,0.000193786
4.89258,0.000184378,0.000193773,0.000208647,0.000151884,227.932,0,0.000194471
4.90234,0.000184782,0.000194692,0.000208854,0.000151907,240.984,0,0.000195151
4.91211,0.00018514,0.00019579,0.000209034,0.000151948,252.608,0,0.00019582
4.92187,0.00018545,0.000196712,0.000209191,0.000151985,262.643,0,0.000196476
4.93164,0.000185715,0.000197742,0.000209332,0.000151963,270.962,0,0.000197113
4.94141,0.000185938,0.000198867,0.000209463,0.000152115,277.484,-2.71051e-20,0.00019773
4.95117,0.000186127,0.000200017,0.00020959,0.000152043,282.164,0,0.000198322
4.96094,0.000186291,0.00020108,0.00020972,0.000152172,285.002,0,0.000198889
4.9707,0.00018644,0.000202191,0.000209857,0.000152157,286.039,0,0.000199428
4.98047,0.000186588,0.00020341,0.000210008,0.000152223,285.35,0,0.000199939
4.99023,0.000186748,0.000204616,0.000210178,0.000152264,283.046,0,0.000200421
5,0.000186934,0.000205652,0.000210371,0.000152237,279.266,0,0.000200876
5.00977,0.000187162,0.000206904,0.00021059,0.000152217,274.17,0,0.000201305
5.01953,0.000187444,0.000207934,0.000210839,0.000152294,267.932,0,0.000201709
5.0293,0.000187795,0.00020917,0.000211119,0.000152293,260.734,0,0.000202091
5.03906,0.000188225,0.000210361,0.000211432,0.000152333,252.758,0,0.000202453
5.04883,0.000188744,0.000211272,0.000211777,0.000152283,244.179,0,0.0002028
5.05859,0.000189358,0.000212581,0.000212154,0.000152391,235.159,0,0.000203134
5.06836,0.000190073,0.000213586,0.000212559,0.00015231,225.84,0,0.00020346
5.07812,0.000190889,0.000214668,0.000212991,0.000152422,216.339,0,0.000203782
5.08789,0.000191804,0.000215595,0.000213445,0.000152285,206.745,0,0.000204103
5.09766,0.000192814,0.000216663,0.000213915,0.000152326,197.118,0,0.000204428
5.10742,0.000193909,0.000217679,0.000214398,0.000152295,187.486,0,0.000204761
5.11719,0.00019508,0.000218631,0.000214886,0.000152387,177.844,0,0.000205105
5.12695,0.000196312,0.000219474,0.000215372,0.000152295,168.16,0,0.000205464
5.13672,0.000197591,0.000220436,0.00021585,0.000152345,158.375,0,0.00020584
5.14648,0.000198898,0.000221254,0.000216311,0.000152338,148.408,0,0.000206236
5.15625,0.000200216,0.000222099,0.00021675,0.000152309,138.16,0,0.000206654
5.16602,0.000201527,0.000222869,0.000217158,0.000152271,127.522,0,0.000207096
5.17578,0.000202812,0.000223602,0.000217529,0.00015228,116.378,0,0.000207562
5.18555,0.000204054,0.000224359,0.000217856,0.000152378,104.616,0,0.000208053
5.19531,0.000205237,0.000224976,0.000218135,0.000152324,92.1279,0,0.000208569
5.20508,0.000206345,0.000225656,0.000218359,0.000152341,78.8234,0,0.000209108
5.21484,0.000207369,0.000226269,0.000218526,0.000152268,64.6293,0,0.00020967
5.22461,0.000208298,0.000226857,0.000218631,0.000152336,49.4977,0,0.000210253
5.23437,0.000209126,0.000227315,0.000218675,0.000152388,33.4086,0,0.000210855
5.24414,0.000209852,0.000227819,0.000218655,0.000152313,16.3739,0,0.000211474
5.25391,0.000210474,0.000228163,0.000218573,0.000152436,-1.56157,0,0.000212108
5.26367,0.000210998,0.000228706,0.00021843,0.00015242,-20.319,0,0.000212754
5.27344,0.000211429,0.000229057,0.000218229,0.000152503,-39.7859,0,0.000213409
5.2832,0.000211777,0.000229471,0.000217973,0.000152525,-59.8182,0,0.000214073
5.29297,0.000212055,0.000229753,0.000217668,0.00015261,-80.2425,0,0.000214741
5.30273,0.000212275,0.00023009,0.000217318,0.000152705,-100.86,0,0.000215414
5.3125,0.000212452,0.000230471,0.00021693,0.000152805,-121.452,0,0.000216089
5.32227,0.000212604,0.000230568,0.000216509,0.000153007,-141.781,0,0.000216765
5.33203,0.000212745,0.000230825,0.000216062,0.000153133,-161.604,0,0.000217442
5.3418,0.000212892,0.000231022,0.000215595,0.000153404,-180.672,0,0.00021812
5.35156,0.000213061,0.000231281,0.000215115,0.000153533,-198.738,0,0.000218799
5.36133,0.000213265,0.000231352,0.000214627,0.000153744,-215.566,0,0.00021948
5.37109,0.000213515,0.00023147,0.000214138,0.000154073,-230.932,0,0.000220164
5.38086,0.000213822,0.000231616,0.000213652,0.000154446,-244.637,0,0.000220853
5.39062,0.000214192,0.000231694,0.000213173,0.000154854,-256.504,0,0.000221548
5.40039,0.000214631,0.00023179,0.000212705,0.000155274,-266.392,0,0.00022225
5.41016,0.000215138,0.000231851,0.000212251,0.000155758,-274.189,0,0.000222962
5.41992,0.000215713,0.000231976,0.000211814,0.000156279,-279.826,0,0.000223684
5.42969,0.000216351,0.00023197,0.000211394,0.000156785,-283.272,0,0.000224419
5.43945,0.000217046,0.000232113,0.000210993,0.000157404,-284.538,0,0.000225165
5.44922,0.000217786,0.000232041,0.000210611,0.000158113,-283.675,0,0.000225924
5.45898,0.000218561,0.000232046,0.00021025,0.000158796,-280.778,0,0.000226695
5.46875,0.000219356,0.000232074,0.000209909,0.000159587,-275.977,0,0.000227476
5.47852,0.000220157,0.00023202,0.000209588,0.000160244,-269.441,0,0.000228265
5.48828,0.000220949,0.000232033,0.000209287,0.000161117,-261.369,0,0.000229059
5.49805,0.000221714,0.000232068,0.000209009,0.000161854,-251.987,0,0.000229854
5.50781,0.000222438,0.000232017,0.000208753,0.00016271,-241.545,2.71051e-20,0.000230645
5.51758,0.000223105,0.000231916,0.000208521,0.000163622,-230.305,0,0.000231427
5.52734,0.000223701,0.000231967,0.000208315,0.000164498,-218.542,0,0.000232194
5.53711,0.000224215,0.000231941,0.00020814,0.000165369,-206.528,0,0.000232939
5.54688,0.000224637,0.00023194,0.000207997,0.000166335,-194.534,0,0.000233655
5.55664,0.000224959,0.000231774,0.000207892,0.000167264,-182.816,0,0.000234335
5.56641,0.000225177,0.000231829,0.000207829,0.000168143,-171.61,0,0.000234973
5.57617,0.000225288,0.000231758,0.000207815,0.000169123,-161.129,0,0.00023556
5.58594,0.000225295,0.000231722,0.000207855,0.000170066,-151.552,0,0.000236091
5.5957,0.000225202,0.00023174,0.000207956,0.000170862,-143.023,0,0.00023656
5.60547,0.000225016,0.000231584,0.000208123,0.000171842,-135.645,0,0.000236961
5.61523,0.000224747,0.000231604,0.000208364,0.000172721,-129.479,0,0.000237292
5.625,0.000224408,0.000231659,0.000208684,0.000173617,-124.543,0,0.000237548
5.63477,0.000224013,0.000231592,0.000209089,0.000174463,-120.808,0,0.000237728
5.64453,0.00022358,0.000231527,0.000209585,0.000175269,-118.206,0,0.000237831
5.6543,0.000223126,0.000231459,0.000210175,0.000176195,-116.627,0,0.000237859
5.66406,0.00022267,0.000231596,0.000210862,0.000176822,-115.928,0,0.000237814
5.67383,0.00022223,0.000231502,0.00021165,0.000177678,-115.934,0,0.000237698
5.68359,0.000221824,0.000231633,0.000212539,0.000178433,-116.45,0,0.000237517
5.69336,0.000221469,0.000231497,0.000213528,0.000179049,-117.261,0,0.000237276
5.70312,0.000221181,0.000231557,0.000214616,0.000179716,-118.149,0,0.000236981
5.71289,0.000220973,0.00023161,0.0002158,0.000180338,-118.893,0,0.000236642
5.72266,0.000220857,0.000231577,0.000217076,0.000180867,-119.281,0,0.000236264
5.73242,0.000220838,0.000231667,0.000218438,0.000181535,-119.121,0,0.000235858
5.74219,0.000220923,0.00023162,0.000219879,0.000181993,-118.24,0,0.000235431
5.75195,0.000221112,0.000231698,0.000221391,0.000182456,-116.501,0,0.000234993
5.76172,0.000221402,0.000231785,0.000222966,0.000182969,-113.798,0,0.000234551
5.77148,0.000221786,0.000231835,0.000224594,0.000183375,-110.067,0,0.000234114
5.78125,0.000222256,0.000231792,0.000226264,0.000183771,-105.285,0,0.00023369
5.79102,0.000222798,0.000231979,0.000227967,0.000184215,-99.4728,0,0.000233286
5.80078,0.000223398,0.000231997,0.000229691,0.000184538,-92.6902,0,0.000232907
5.81055,0.000224036,0.00023209,0.000231425,0.000184885,-85.0367,0,0.000232559
5.82031,0.000224694,0.000232161,0.00023316,0.000185208,-76.6454,0,0.000232247
5.83008,0.000225351,0.000232221,0.000234884,0.000185438,-67.6774,0,0.000231974
5.83984,0.000225986,0.00023234,0.000236587,0.000185665,-58.3146,0,0.000231743
5.84961,0.00022658,0.000232486,0.000238261,0.000185928,-48.7516,0,0.000231555
5.85937,0.000227112,0.000232501,0.000239897,0.000186201,-39.187,0,0.000231411
5.86914,0.000227565,0.000232705,0.000241488,0.00018636,-29.8149,0,0.00023131
5.87891,0.000227925,0.00023276,0.000243027,0.000186574,-20.8151,0,0.000231254
5.88867,0.000228179,0.000232997,0.000244508,0.000186752,-12.3458,0,0.00023124
5.89844,0.00022832,0.000233147,0.000245927,0.000186882,-4.53514,0,0.000231266
5.9082,0.000228342,0.000233279,0.000247281,0.000187102,2.52447,0,0.000231331
5.91797,0.000228247,0.000233582,0.000248567,0.000187236,8.78184,0,0.000231432
5.92773,0.000228036,0.000233697,0.000249785,0.000187409,14.2301,0,0.000231567
5.9375,0.000227719,0.000234016,0.000250933,0.000187485,18.9084,0,0.000231735
5.94727,0.000227308,0.000234309,0.000252012,0.000187643,22.9013,0,0.000231932
5.95703,0.000226817,0.000234587,0.000253024,0.000187735,26.3369,0,0.000232156
5.9668,0.000226266,0.000234976,0.00025397,0.000187873,29.3823,0,0.000232408
5.97656,0.000225676,0.00023551,0.000254854,0.000187887,32.2386,0,0.000232684
5.98633,0.00022507,0.000235826,0.000255677,0.000187991,35.1331,0,0.000232984
5.99609,0.000224472,0.000236366,0.000256444,0.000188078,38.3112,0,0.000233308
6.00586,0.000223905,0.000236834,0.000257157,0.00018809,42.027,0,0.000233655
6.01562,0.000223394,0.000237326,0.000257821,0.00018822,46.5339,0,0.000234026
6.02539,0.000222961,0.000238127,0.000258439,0.000188227,52.0743,0,0.000234421
6.03516,0.000222625,0.000238688,0.000259013,0.000188347,58.8701,0,0.000234842
6.04492,0.000222405,0.000239379,0.000259546,0.000188353,67.1134,0,0.000235289
6.05469,0.000222314,0.000240145,0.000260042,0.000188375,76.9586,0,0.000235764
6.06445,0.000222361,0.00024082,0.000260502,0.000188536,88.5148,0,0.000236268
6.07422,0.000222554,0.000241622,0.000260928,0.000188465,101.841,0,0.000236801
6.08398,0.000222894,0.000242612,0.000261322,0.000188505,116.942,0,0.000237367
6.09375,0.000223377,0.00024348,0.000261683,0.000188563,133.766,0,0.000237964
6.10352,0.000223998,0.000244421,0.000262014,0.000188588,152.203,0,0.000238593
6.11328,0.000224745,0.00024535,0.000262313,0.000188626,172.091,0,0.000239255
6.12305,0.000225603,0.000246352,0.000262582,0.000188695,193.214,0,0.000239949
6.13281,0.000226557,0.000247349,0.000262819,0.000188676,215.308,0,0.000240672
6.14258,0.000227586,0.000248373,0.000263026,0.000188756,238.071,0,0.000241424
6.15234,0.000228669,0.000249491,0.000263202,0.000188696,261.166,0,0.000242202
6.16211,0.000229785,0.000250504,0.000263347,0.000188875,284.234,0,0.000243002
6.17187,0.00023091,0.000251518,0.000263462,0.000188723,306.898,0,0.00024382
6.18164,0.000232024,0.000252633,0.000263549,0.000188934,328.778,0,0.000244651
6.19141,0.000233107,0.000253697,0.00026361,0.000188822,334.004,0,0.00024549
6.20117,0.000234141,0.000254712,0.000263646,0.00018894,334.004,0,0.00024633
6.21094,0.000235111,0.000255723,0.000263662,0.000189002,334.004,0,0.000247167
6.2207,0.000236005,0.000256903,0.00026366,0.000188968,334.004,0,0.000247992
6.23047,0.000236815,0.00025792,0.000263646,0.000189033,334.004,0,0.000248799
6.24023,0.000237536,0.000258974,0.000263624,0.000189182,334.004,0,0.000249582
6.25,0.000238167,0.000259919,0.0002636,0.00018911,334.004,0,0.000250335
6.25977,0.000238713,0.000260889,0.00026358,0.0001891,334.004,0,0.000251051
6.26953,0.000239179,0.000261919,0.00026357,0.000189248,334.004,0,0.000251725
6.2793,0.000239576,0.000262864,0.000263576,0.000189339,334.004,0,0.000252353
6.28906,0.000239918,0.000263743,0.000263605,0.000189324,334.004,0,0.000252932
6.29883,0.000240221,0.000264695,0.000263662,0.000189333,334.004,0,0.000253459
6.30859,0.000240503,0.000265492,0.000263752,0.000189301,334.004,0,0.000253933
6.31836,0.000240782,0.000266422,0.000263879,0.000189406,334.004,0,0.000254355
6.32812,0.000241079,0.000267197,0.000264047,0.000189461,334.004,0,0.000254725
6.33789,0.000241414,0.000267946,0.000264258,0.000189437,334.004,0,0.000255047
6.34766,0.000241806,0.000268719,0.000264513,0.000189384,334.004,0,0.000255325
6.35742,0.000242272,0.000269385,0.000264811,0.000189487,321.622,0,0.000255563
6.36719,0.000242828,0.000270046,0.00026515,0.000189576,298.661,0,0.00025577
6.37695,0.000243487,0.000270771,0.000265526,0.000189441,274.656,0,0.000255951
6.38672,0.000244259,0.000271402,0.000265934,0.000189559,249.897,0,0.000256115
6.39648,0.00024515,0.000271902,0.000266368,0.000189569,224.659,0,0.00025627
6.40625,0.000246163,0.000272471,0.00026682,0.000189536,199.196,0,0.000256427
6.41602,0.000247297,0.000272941,0.00026728,0.000189543,173.737,0,0.000256593
6.42578,0.000248548,0.000273492,0.000267738,0.000189684,148.48,0,0.000256777
6.43555,0.000249905,0.00027394,0.000268185,0.000189617,123.586,0,0.000256988
6.44531,0.000251358,0.000274354,0.000268608,0.000189649,99.1799,0,0.000257234
6.45508,0.000252889,0.000274767,0.000268996,0.000189682,75.3482,0,0.000257522
6.46484,0.000254482,0.000275091,0.000269339,0.000189811,52.1377,0,0.000257857
6.47461,0.000256116,0.000275484,0.000269625,0.0001898,29.558,0,0.000258246
6.48437,0.000257767,0.000275803,0.000269844,0.000189891,7.5843,0,0.00025869
6.49414,0.000259413,0.000276064,0.000269988,0.000189956,-13.8386,0,0.000259194
6.50391,0.000261029,0.000276421,0.000270048,0.000190169,-34.791,0,0.000259757
6.51367,0.000262592,0.000276646,0.000270018,0.000190379,-55.3722,0,0.000260379
6.52344,0.000264081,0.000276996,0.000269893,0.000190387,-75.6935,0,0.00026106
6.5332,0.000265473,0.000277133,0.00026967,0.000190764,-95.8699,0,0.000261796
6.54297,0.00026675,0.000277418,0.000269348,0.000190978,-116.013,0,0.000262584
6.55273,0.000267898,0.000277639,0.000268926,0.000191223,-136.223,0,0.00026342
6.5625,0.000268904,0.000277858,0.000268408,0.000191553,-156.579,0,0.000264297
6.57227,0.00026976,0.000278002,0.000267795,0.000191914,-177.137,0,0.000265212
6.58203,0.000270462,0.000278236,0.000267095,0.000192314,-197.916,0,0.000266157
6.5918,0.00027101,0.000278359,0.000266314,0.000192812,-218.9,0,0.000267128
6.60156,0.000271409,0.000278654,0.000265459,0.000193251,-240.032,0,0.000268117
6.61133,0.000271666,0.000278689,0.00026454,0.000193873,-261.21,0,0.00026912
6.62109,0.000271795,0.000278967,0.000263567,0.000194291,-282.29,0,0.000270132
6.63086,0.000271811,0.00027904,0.00026255,0.000194996,-303.085,0,0.000271147
6.64062,0.000271733,0.000279383,0.000261499,0.000195617,-323.372,0,0.000272161
6.65039,0.000271583,0.000279386,0.000260427,0.000196307,-334.004,0,0.000273172
6.66016,0.000271382,0.000279617,0.000259342,0.000196882,-334.004,0,0.000274175
6.66992,0.000271156,0.000279867,0.000258257,0.000197828,-334.004,0,0.00027517
6.67969,0.000270927,0.000279854,0.000257181,0.000198494,-334.004,0,0.000276153
6.68945,0.00027072,0.000280075,0.000256125,0.000199251,-334.004,0,0.000277125
6.69922,0.000270555,0.000280121,0.000255095,0.000200077,-334.004,0,0.000278084
6.70898,0.000270451,0.000280345,0.000254102,0.000201013,-334.004,0,0.000279029
6.71875,0.000270426,0.000280436,0.000253152,0.000201836,-334.004,5.42101e-20,0.000279961
6.72852,0.000270491,0.000280562,0.000252251,0.00020261,-334.004,0,0.000280879
6.73828,0.000270656,0.000280723,0.000251406,0.000203527,-334.004,0,0.000281783
6.74805,0.000270925,0.00028079,0.000250621,0.000204386,-334.004,0,0.000282671
6.75781,0.000271297,0.000280989,0.0002499,0.000205357,-334.004,0,0.000283542
6.76758,0.000271768,0.000281077,0.000249246,0.000206116,-334.004,0,0.000284396
6.77734,0.000272329,0.000281108,0.000248664,0.000207025,-334.004,0,0.000285229
6.78711,0.000272966,0.000281354,0.000248154,0.000207821,-334.004,0,0.00028604
6.79687,0.000273663,0.0002813,0.00024772,0.000208748,-334.004,0,0.000286823
6.80664,0.000274398,0.000281475,0.000247363,0.000209431,-334.004,0,0.000287576
6.81641,0.000275151,0.000281498,0.000247085,0.000210358,-330.973,0,0.000288294
6.82617,0.000275896,0.000281506,0.000246889,0.000211156,-308.167,0,0.000288971
6.83594,0.000276609,0.00028169,0.000246775,0.000211917,-284.489,0,0.000289602
6.8457,0.000277266,0.000281726,0.000246747,0.000212692,-260.41,0,0.000290181
6.85547,0.000277843,0.000281751,0.000246807,0.000213401,-236.403,0,0.000290701
6.86523,0.00027832,0.000281885,0.000246956,0.000214114,-212.932,0,0.000291156
6.875,0.000278677,0.000281915,0.0002472,0.000214693,-190.437,0,0.000291539
6.88477,0.000278901,0.000281963,0.00024754,0.00021532,-169.322,0,0.000291846
6.89453,0.000278979,0.000282021,0.00024798,0.000216007,-149.941,0,0.000292069
6.9043,0.000278907,0.000282041,0.000248524,0.000216553,-132.592,0,0.000292206
6.91406,0.000278682,0.000282104,0.000249176,0.000217,-117.507,0,0.00029225
6.92383,0.000278308,0.000282136,0.000249939,0.000217596,-104.846,0,0.0002922
6.93359,0.000277794,0.000282162,0.000250818,0.000218066,-94.6943,0,0.000292054
6.94336,0.000277152,0.000282286,0.000251816,0.000218487,-87.0625,0,0.000291811
6.95312,0.0002764,0.000282207,0.000252934,0.000218948,-81.8856,0,0.000291471
6.96289,0.000275558,0.000282364,0.000254177,0.000219204,-79.0288,0,0.000291037
6.97266,0.000274649,0.000282286,0.000255545,0.00021971,-78.2927,0,0.000290512
6.98242,0.0002737,0.00028233,0.000257038,0.000219926,-79.4217,0,0.000289901
6.99219,0.000272737,0.000282438,0.000258657,0.000220267,-82.1135,0,0.000289211
7.00195,0.000271788,0.000282371,0.000260398,0.000220494,-86.0297,0,0.000288449
7.01172,0.000270877,0.000282536,0.000262259,0.000220795,-90.8077,0,0.000287625
7.02148,0.00027003,0.000282486,0.000264234,0.000221052,-96.0729,0,0.000286749
7.03125,0.000269269,0.000282573,0.000266316,0.000221233,-101.45,0,0.000285832
7.04102,0.000268613,0.000282613,0.000268498,0.000221419,-106.577,0,0.000284887
7.05078,0.000268076,0.00028271,0.000270769,0.000221631,-111.112,0,0.000283925
7.06055,0.000267669,0.000282768,0.000273118,0.000221814,-114.746,0,0.00028296
7.07031,0.000267399,0.000282842,0.00027553,0.000221898,-117.212,0,0.000282005
7.08008,0.000267264,0.000282895,0.000277992,0.000222091,-118.287,0,0.000281072
7.08984,0.000267263,0.000283085,0.000280488,0.000222151,-117.801,0,0.000280175
7.09961,0.000267385,0.000283184,0.000283001,0.000222335,-115.639,0,0.000279326
7.10937,0.000267619,0.000283424,0.000285513,0.000222511,-111.741,0,0.000278535
7.11914,0.000267946,0.000283463,0.000288006,0.000222601,-106.1,0,0.000277813
7.12891,0.000268346,0.000283763,0.000290463,0.000222584,-98.7598,0,0.000277168
7.13867,0.000268797,0.000284068,0.000292865,0.000222738,-89.8127,0,0.000276607
7.14844,0.000269275,0.000284265,0.000295196,0.000222833,-79.39,0,0.000276137
7.1582,0.000269755,0.000284551,0.000297439,0.000222853,-67.6566,0,0.000275762
7.16797,0.000270211,0.000284936,0.000299579,0.00022304,-54.8027,0,0.000275484
7.17773,0.00027062,0.000285295,0.000301197,0.000223057,-41.0352,0,0.000275304
7.1875,0.00027096,0.000285774,0.000301197,0.000223123,-26.5684,0,0.000275221
7.19727,0.000271212,0.000286251,0.000301197,0.000223228,-11.6154,0,0.000275233
7.20703,0.000271361,0.000286697,0.000301197,0.000223312,3.62035,0,0.000275337
7.2168,0.000271393,0.00028734,0.000301197,0.000223386,18.9534,0,0.000275527
7.22656,0.000271303,0.000287984,0.000301197,0.000223426,34.223,0,0.000275799
7.23633,0.000271088,0.000288556,0.000301197,0.000223521,49.2993,0,0.000276145
7.24609,0.000270751,0.000289283,0.000301197,0.000223594,64.0879,0,0.000276558
7.25586,0.000270297,0.000289991,0.000301197,0.000223641,78.5333,0,0.000277031
7.26562,0.00026974,0.000290797,0.000301197,0.000223739,92.6204,0,0.000277558
7.27539,0.000269096,0.000291596,0.000301197,0.000223739,106.375,0,0.000278129
7.28516,0.000268384,0.000292368,0.000301197,0.000223883,119.861,0,0.00027874
7.29492,0.000267628,0.000293294,0.000301197,0.000223883,133.18,0,0.000279382
7.30469,0.000266853,0.000294259,0.000301197,0.000223936,146.465,0,0.000280052
7.31445,0.000266088,0.000295144,0.000301197,0.000224045,159.875,0,0.000280744
7.32422,0.000265359,0.000296114,0.000301197,0.000224076,173.587,0,0.000281455
7.33398,0.000264696,0.000297133,0.000301197,0.000224213,187.791,0,0.000282181
7.34375,0.000264126,0.000298092,0.000301197,0.000224263,202.677,0,0.000282922
7.35352,0.000263674,0.000299163,0.000301197,0.00022429,218.43,0,0.000283676
7.36328,0.000263363,0.000300206,0.000301197,0.000224261,235.219,0,0.000284442
7.37305,0.000263213,0.000301221,0.000301197,0.000224328,253.185,0,0.000285222
7.38281,0.00026324,0.000302302,0.000301197,0.000224472,272.438,0,0.000286016
7.39258,0.000263454,0.000303366,0.000301197,0.000224454,293.045,0,0.000286824
7.40234,0.000263862,0.000304402,0.000301197,0.000224596,315.021,0,0.000287649
7.41211,0.000264466,0.000305546,0.000301197,0.000224617,334.004,0,0.000288491
7.42188,0.000265263,0.000306479,0.000301197,0.000224622,334.004,0,0.000289351
7.43164,0.000266242,0.000307568,0.000301197,0.000224727,334.004,0,0.000290228
7.44141,0.000267392,0.000308513,0.000301197,0.000224778,334.004,0,0.000291122
7.45117,0.000268695,0.000309575,0.000301197,0.000224811,334.004,0,0.000292031
7.46094,0.000270129,0.000310591,0.000301197,0.000224829,334.004,0,0.000292952
7.4707,0.000271669,0.000311499,0.000301197,0.000224905,334.004,0,0.000293883
7.48047,0.000273289,0.000312491,0.000301197,0.000224894,334.004,0,0.000294817
7.49023,0.00027496,0.000313354,0.000301197,0.000224971,334.004,0,0.00029575
7.5,0.000276654,0.000314359,0.000301197,0.00022505,334.004,0,0.000296676
7.50977,0.000278342,0.000315123,0.000301197,0.000225045,334.004,0,0.000297586
7.51953,0.000279996,0.000315995,0.000301197,0.000225064,334.004,0,0.000298473
7.5293,0.000281592,0.000316759,0.000301197,0.000225173,334.004,0,0.000299329
7.53906,0.000283107,0.000317423,0.000301197,0.000225177,334.004,0,0.000300146
7.54883,0.000284523,0.000318181,0.000301197,0.000225226,334.004,0,0.000300916
7.55859,0.000285825,0.000318955,0.000301197,0.000225149,334.004,0,0.000301632
7.56836,0.000287006,0.000319489,0.000301197,0.000225324,334.004,0,0.000302285
7.57812,0.00028806,0.000320122,0.000301197,0.000225293,334.004,0,0.000302872
7.58789,0.000288989,0.000320783,0.000301197,0.000225262,334.004,0,0.000303387
7.59766,0.000289798,0.000321307,0.000301197,0.000225391,334.004,-5.42101e-20,0.000303827
7.60742,0.0002905,0.000321782,0.000301197,0.000225424,334.004,0,0.00030419
7.61719,0.000291111,0.000322378,0.000301197,0.000225517,334.004,0,0.000304478
7.62695,0.000291649,0.000322671,0.000301197,0.000225507,334.004,0,0.000304692
7.63672,0.00029214,0.000323206,0.000301197,0.000225557,334.004,0,0.000304837
7.64648,0.000292607,0.000323583,0.000301197,0.000225749,334.004,0,0.000304918
7.65625,0.000293079,0.000323878,0.000301197,0.000225804,334.004,0,0.000304944
7.66602,0.000293584,0.000324279,0.000301197,0.000225926,334.004,0,0.000304923
7.67578,0.000294147,0.000324601,0.000301197,0.00022598,334.004,0,0.000304867
7.68555,0.000294794,0.000324906,0.000301197,0.000226209,289.483,0,0.000304789
7.69531,0.000295549,0.000325177,0.000301197,0.000226375,239.354,0,0.0003047
7.70508,0.00029643,0.000325377,0.000301197,0.000226508,188.644,0,0.000304616
7.71484,0.000297452,0.000325648,0.000301197,0.000226787,137.932,0,0.000304551
7.72461,0.000298625,0.000325946,0.000301197,0.000227049,87.758,0,0.000304518
7.73438,0.000299953,0.000326097,0.000301197,0.000227366,38.6155,0,0.000304533
7.74414,0.000301434,0.000326325,0.000301197,0.00022775,-9.06212,0,0.000304607
7.75391,0.00030306,0.000326525,0.000301197,0.000228,-54.9099,0,0.000304755
7.76367,0.000304819,0.000326733,0.000301197,0.000228428,-98.6373,0,0.000304987
7.77344,0.00030669,0.000326827,0.000301197,0.000228857,-140.032,-5.42101e-20,0.000305313
7.7832,0.000308651,0.000327069,0.000301197,0.000229339,-178.959,0,0.000305742
7.79297,0.000310672,0.000327272,0.000301197,0.000229839,-215.36,0,0.000306278
7.80273,0.000312723,0.000327409,0.000301197,0.000230401,-249.248,0,0.000306927
7.8125,0.00031477,0.000327538,0.000301197,0.000230917,-280.699,0,0.000307691
7.82227,0.000316777,0.000327768,0.000301197,0.000231546,-309.839,0,0.000308569
7.83203,0.00031871,0.00032788,0.000301197,0.000232202,-334.004,0,0.000309559
7.8418,0.000320535,0.000328159,0.000301197,0.000232842,-334.004,0,0.000310658
7.85156,0.00032222,0.000328279,0.000301197,0.000233488,-334.004,0,0.000311858
7.86133,0.000323737,0.000328338,0.000301197,0.000234233,-334.004,0,0.000313152
7.87109,0.000325063,0.000328565,0.000301197,0.000234829,-334.004,0,0.00031453
7.88086,0.000326179,0.000328701,0.000301197,0.000235657,-334.004,0,0.000315981
7.89062,0.000327073,0.000328802,0.000301197,0.00023641,-334.004,5.42101e-20,0.000317494
7.90039,0.000327737,0.000329057,0.000301197,0.000237236,-334.004,0,0.000319054
7.91016,0.000328174,0.000329156,0.000301197,0.000237967,-334.004,0,0.00032065
7.91992,0.00032839,0.000329278,0.000301197,0.000238705,-334.004,0,0.000322266
7.92969,0.000328397,0.000329504,0.000301197,0.000239534,-334.004,0,0.00032389
7.93945,0.000328216,0.000329584,0.000301197,0.000240465,-334.004,0,0.000325508
7.94922,0.00032787,0.000329707,0.000299605,0.000241017,-334.004,0,0.000327108
7.95898,0.000327389,0.00032985,0.000297592,0.000241927,-334.004,0,0.000328676
7.96875,0.000326805,0.000329944,0.000295577,0.000242716,-334.004,0,0.000330203
7.97852,0.000326152,0.00033011,0.000293583,0.00024353,-334.004,0,0.000331678
7.98828,0.000325465,0.000330308,0.000291629,0.000244216,-334.004,0,0.000333093
7.99805,0.000324781,0.000330385,0.000289736,0.000245051,-334.004,0,0.00033444
8.00781,0.000324134,0.000330432,0.000287924,0.000245722,-334.004,0,0.000335714
8.01758,0.000323554,0.00033057,0.000286212,0.000246428,-334.004,0,0.000336909
8.02734,0.00032307,0.000330655,0.000284617,0.000247155,-334.004,0,0.000338023
8.03711,0.000322705,0.000330731,0.000283154,0.000247842,-334.004,0,0.000339053
8.04688,0.000322478,0.000330979,0.000281838,0.000248567,-334.004,0,0.000339997
8.05664,0.0003224,0.000330877,0.000280681,0.000249161,-334.004,0,0.000340857
8.06641,0.000322479,0.000331015,0.000279693,0.000249818,-334.004,5.42101e-20,0.000341632
8.07617,0.000322712,0.000331087,0.000278881,0.000250365,-334.004,0,0.000342322
8.08594,0.000323093,0.000331166,0.000278252,0.000250997,-334.004,0,0.00034293


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_15.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,0,0,0
0.00976562,2.84934e-08,3.22266e-08,-2.59873e-08,-1.78711e-08,1.05421,0,2.71156e-08
0.0195312,1.42787e-07,3.92578e-08,-1.27186e-07,2.7832e-08,5.30777,-2.64698e-23,1.32663e-07
0.0292969,2.75892e-07,-2.7832e-08,-2.37379e-07,3.01758e-08,10.34,0,2.46352e-07
0.0390625,4.34682e-07,-6.5332e-08,-3.7506e-07,-5.27344e-09,16.4774,0,3.83805e-07
0.0488281,6.1414e-07,2.21191e-07,-5.4395e-07,-8.49609e-09,23.9662,1.05879e-22,5.46238e-07
0.0585937,8.58227e-07,1.63477e-07,-7.96606e-07,-3.31055e-08,34.941,-1.05879e-22,7.84798e-07
0.0683594,1.14292e-06,1.88965e-07,-1.124e-06,4.92187e-08,49.3173,-2.11758e-22,1.08578e-06
0.078125,1.47661e-06,3.91113e-07,-1.56128e-06,-5.5957e-08,68.4216,0,1.47898e-06
0.0878906,1.88337e-06,6.4541e-07,-2.16556e-06,-4.39453e-08,94.7291,0,2.01589e-06
0.0976562,2.39124e-06,7.95703e-07,-3.00899e-06,5.85937e-10,131.433,0,2.76083e-06
0.107422,2.99338e-06,1.00371e-06,-4.15121e-06,-1.34766e-08,181.274,-4.23516e-22,3.76077e-06
0.117187,3.72195e-06,1.35059e-06,-5.71792e-06,-3.75e-08,249.56,0,5.12561e-06
0.126953,4.62441e-06,1.43936e-06,-7.88073e-06,7.61719e-09,334.004,1.69407e-21,7.00615e-06
0.136719,5.75645e-06,1.91426e-06,-1.08655e-05,-1.34766e-08,334.004,0,9.59909e-06
0.146484,7.15629e-06,2.18643e-06,-1.49487e-05,-2.49023e-08,334.004,1.69407e-21,1.31388e-05
0.15625,8.92549e-06,2.56055e-06,-2.05577e-05,1.37695e-08,334.004,0,1.79968e-05
0.166016,1.11997e-05,3.0126e-06,-2.8269e-05,3.16406e-08,334.004,-6.77626e-21,2.46733e-05
0.175781,1.41326e-05,3.48135e-06,-3.88412e-05,-2.49023e-08,334.004,0,3.38199e-05
0.185547,1.79373e-05,3.97148e-06,-5.03339e-05,-4.07227e-08,334.004,6.77626e-21,4.63334e-05
0.195312,2.29436e-05,4.48447e-06,-5.03339e-05,8.99414e-08,334.004,0,6.34743e-05
0.205078,2.958e-05,4.9418e-06,-5.03339e-05,6.73828e-09,334.004,0,8.69383e-05
0.214844,3.84159e-05,5.56172e-06,-5.03339e-05,-6.67969e-08,334.004,0,0.000119027
0.224609,5.02479e-05,6.06797e-06,-5.03339e-05,-4.7168e-08,334.004,2.71051e-20,0.000162904
0.234375,6.61859e-05,6.69316e-06,-5.03339e-05,1.10742e-07,334.004,0,0.000222908
0.244141,8.77228e-05,7.33916e-06,-5.03339e-05,-1.34473e-07,334.004,0,0.000304939
0.253906,0.000116902,7.81787e-06,-5.03339e-05,-9.66797e-09,334.004,5.42101e-20,0.000417064
0.263672,0.000156528,8.70146e-06,-5.03339e-05,6.26953e-08,334.004,0,0.000570317
0.273437,0.000210448,9.17637e-06,-5.03339e-05,-1.61133e-08,334.004,1.0842e-19,0.000779783
0.283203,0.000283901,9.84668e-06,-5.03339e-05,3.98438e-08,334.004,2.1684e-19,0.00106606
0.292969,0.000384055,1.05738e-05,-5.03339e-05,1.52344e-08,334.004,2.1684e-19,0.00145731
0.302734,0.0003974,1.1083e-05,-5.03339e-05,-2.60742e-08,334.004,0,0.00199202
0.3125,0.0003974,1.17272e-05,-5.03339e-05,-3.31055e-08,334.004,0,0.0027228
0.322266,0.0003974,1.24831e-05,-5.03339e-05,-7.06055e-08,334.004,0,0.00372153
0.332031,0.0003974,1.30772e-05,-5.03339e-05,1.9043e-08,334.004,-8.67362e-19,0.00508646
0.341797,0.0003974,1.37329e-05,-5.03339e-05,-2.28516e-08,334.004,0,0.00695191
0.351562,0.0003974,1.44064e-05,-5.03339e-05,-3.95508e-08,334.004,-1.73472e-18,0.00950142
0.361328,0.0003974,1.49707e-05,-5.03339e-05,-1.06641e-07,334.004,0,0.0129858
0.371094,0.0003974,1.56404e-05,-5.03339e-05,4.16016e-08,334.004,3.46945e-18,0.017748
0.380859,0.0003974,1.61971e-05,-5.03339e-05,6.32812e-08,334.004,0,0.0242567
0.390625,0.0003974,1.67856e-05,-5.03339e-05,-2.16797e-08,334.004,-6.93889e-18,0.0331522
0.400391,0.0003974,1.73443e-05,-5.03339e-05,-8.81836e-08,334.004,0,0.0453099
0.410156,0.0003974,1.7908e-05,-5.03339e-05,3.10547e-08,334.004,0,0.0619264
0.419922,0.0003974,1.83964e-05,-5.03339e-05,-5.5957e-08,334.004,1.38778e-17,0.0846368
0.429687,0.0003974,1.90438e-05,-5.03339e-05,-3.69141e-08,334.004,0,0.115676
0.439453,0.0003974,1.93222e-05,-5.03339e-05,1.69922e-08,334.004,2.77556e-17,0.158099
0.449219,0.0003974,1.98765e-05,-5.03339e-05,-2.54883e-08,334.004,0,0.216081
0.458984,0.0003974,2.03771e-05,-5.03339e-05,-9.46289e-08,334.004,0,0.295327
0.46875,0.0003974,2.07501e-05,-5.03339e-05,5.30273e-08,334.004,5.55112e-17,0.403637
0.478516,0.0003974,2.11345e-05,-5.03339e-05,1.25977e-08,334.004,1.11022e-16,0.551669
0.488281,0.0003974,2.14597e-05,-5.03339e-05,-8.05664e-08,334.004,2.22045e-16,0.753994
0.498047,0.0003974,2.18959e-05,-5.03339e-05,-3.31055e-08,334.004,0,1.03052
0.507812,0.0003974,2.2069e-05,-5.03339e-05,-2.63672e-09,334.004,-2.22045e-16,1.40847
0.517578,0.0003974,2.24171e-05,-5.03339e-05,5.30273e-08,334.004,-4.44089e-16,1.92502
0.527344,0.0003974,2.27329e-05,-5.03339e-05,4.39453e-09,334.004,0,2.63103
0.537109,0.0003974,2.28929e-05,-5.03339e-05,8.20312e-09,334.004,0,3.59597
0.546875,0.0003974,2.31527e-05,-5.03339e-05,1.52344e-08,334.004,8.88178e-16,4.91481
0.556641,0.0003974,2.33455e-05,-5.03339e-05,-7.06055e-08,334.004,0,6.71733
0.566406,0.0003974,2.3492e-05,-5.03339e-05,7.4707e-08,334.004,1.77636e-15,9.18094
0.576172,0.0003974,2.36177e-05,-5.03339e-05,-6.15234e-08,334.004,-1.77636e-15,12.5481
0.585937,0.0003974,2.3797e-05,-5.03339e-05,1.22168e-07,334.004,0,17.1502
0.595703,0.0003974,2.39657e-05,-5.03339e-05,1.00195e-07,334.004,0,23.4401
0.605469,0.0003974,2.39783e-05,-5.03339e-05,2.24414e-07,334.004,-7.10543e-15,32.0368
0.615234,0.0003974,2.40595e-05,-5.03339e-05,3.47461e-07,334.004,7.10543e-15,43.7865
0.625,0.0003974,2.42194e-05,-5.03339e-05,6.43359e-07,334.004,7.10543e-15,59.8454
0.634766,0.0003974,2.42435e-05,-5.03339e-05,8.23535e-07,334.004,0,81.7941
0.644531,0.0003974,2.42865e-05,-5.03339e-05,1.09746e-06,334.004,-1.42109e-14,111.792
0.654297,0.0003974,2.43442e-05,-5.03339e-05,1.57324e-06,334.004,2.84217e-14,152.793
0.664062,0.0003974,2.44102e-05,-5.03339e-05,1.94912e-06,334.004,2.84217e-14,208.831
0.673828,0.0003974,2.44585e-05,-5.03339e-05,2.47617e-06,334.004,-5.68434e-14,285.42
0.683594,0.0003974,2.44989e-05,-5.03339e-05,3.11074e-06,334.004,-5.68434e-14,390.099
0.693359,0.0003974,2.45561e-05,-5.03339e-05,3.74502e-06,334.004,-1.13687e-13,533.17
0.703125,0.0003974,2.46431e-05,-5.03339e-05,4.41826e-06,334.004,-1.13687e-13,728.714
0.712891,0.0003974,2.46612e-05,-5.03339e-05,5.21543e-06,334.004,-1.13687e-13,995.973
0.722656,0.0003974,2.4636e-05,-5.03339e-05,6.0709e-06,334.004,0,1361.25
0.732422,0.0003974,2.47274e-05,-5.03339e-05,7.03037e-06,334.004,0,1860.5
0.742187,0.0003974,2.47368e-05,-5.03339e-05,7.85479e-06,334.004,-4.54747e-13,2542.84
0.751953,0.0003974,2.48675e-05,-5.03339e-05,8.94287e-06,334.004,-4.54747e-13,3475.45
0.761719,0.0003974,2.47767e-05,-5.03339e-05,9.98145e-06,334.004,0,4750.08
0.771484,0.0003974,2.48757e-05,-5.03339e-05,1.1003e-05,334.004,-9.09495e-13,6492.2
0.78125,0.0003974,2.49105e-05,-5.03339e-05,1.21837e-05,334.004,0,8873.25
0.791016,0.0003974,2.49202e-05,-5.03339e-05,1.32574e-05,334.004,0,12127.6
0.800781,0.0003974,2.49999e-05,-5.03339e-05,1.44114e-05,334.004,0,16575.4
0.810547,0.0003974,2.50342e-05,-5.03339e-05,1.56346e-05,334.004,0,22654.5
0.820312,0.0003974,2.49732e-05,-5.03339e-05,1.6698e-05,334.004,-3.63798e-12,30963.2
0.830078,0.0003974,2.51953e-05,-5.03339e-05,1.80387e-05,334.004,0,42319.1
0.839844,0.0003974,2.51027e-05,-5.03339e-05,1.91367e-05,334.004,7.27596e-12,57839.8
0.849609,0.0003974,2.51104e-05,-5.03339e-05,2.02852e-05,334.004,-1.45519e-11,79052.9
0.859375,0.0003974,2.51174e-05,-5.03339e-05,2.14805e-05,334.004,-1.45519e-11,108046
0.869141,0.0003974,2.51256e-05,-5.03339e-05,2.26535e-05,334.004,0,147672
0.878906,0.0003974,2.52378e-05,-5.03339e-05,2.38433e-05,334.004,-5.82077e-11,201832
0.888672,0.0003974,2.52003e-05,-5.03339e-05,2.47919e-05,334.004,-5.82077e-11,275855
0.898437,0.0003974,2.5227e-05,-5.03339e-05,2.5899e-05,334.004,5.82077e-11,377026
0.908203,0.0003974,2.52803e-05,-5.03339e-05,2.69719e-05,334.004,5.82077e-11,515303
0.917969,0.0003974,2.52384e-05,-5.03339e-05,2.79759e-05,334.004,0,704292
0.927734,0.0003974,2.53685e-05,-5.03339e-05,2.89497e-05,334.004,0,962595
0.9375,0.0003974,2.52967e-05,-5.03339e-05,2.98292e-05,334.004,-2.32831e-10,1.31563e+06
0.947266,0.0003974,2.53321e-05,-5.03339e-05,3.07025e-05,334.004,2.32831e-10,1.79815e+06
0.957031,0.0003974,2.5362e-05,-5.03339e-05,3.14874e-05,334.004,0,2.45763e+06
0.966797,0.0003974,2.53843e-05,-5.03339e-05,3.23086e-05,334.004,0,3.35897e+06
0.976562,0.0003974,2.54851e-05,-5.03339e-05,3.30029e-05,334.004,-9.31323e-10,4.5909e+06
0.986328,0.0003974,2.54432e-05,-5.03339e-05,3.35517e-05,334.004,0,6.27463e+06
0.996094,0.0003974,2.53761e-05,-5.03339e-05,3.41868e-05,334.004,-1.86265e-09,8.57588e+06
1.00586,0.0003974,2.55144e-05,-5.03339e-05,3.47748e-05,334.004,0,1.17211e+07
1.01562,0.0003974,2.55029e-05,-5.03339e-05,3.53391e-05,334.004,1.86265e-09,1.60199e+07
1.02539,0.0003974,2.55237e-05,-5.03339e-05,3.56956e-05,334.004,0,2.18953e+07
1.03516,0.0003974,2.55319e-05,-5.03339e-05,3.61799e-05,334.004,-3.72529e-09,2.99255e+07
1.04492,0.0003974,2.55352e-05,-5.03339e-05,3.65801e-05,334.004,-7.45058e-09,4.09009e+07
1.05469,0.0003974,2.56538e-05,-5.03339e-05,3.69264e-05,334.004,-7.45058e-09,5.59015e+07
1.06445,0.0003974,2.55668e-05,-5.03339e-05,3.72313e-05,334.004,0,7.64036e+07
1.07422,0.0003974,2.57083e-05,-5.03339e-05,3.74716e-05,334.004,1.49012e-08,1.04425e+08
1.08398,0.0003974,2.55999e-05,-5.03339e-05,3.7667e-05,334.004,0,1.42724e+08
1.09375,0.0003974,2.57089e-05,-5.03339e-05,3.78844e-05,334.004,5.96046e-08,1.95068e+08
1.10352,0.0003974,2.56723e-05,-5.03339e-05,3.8083e-05,334.004,0,2.6661e+08
1.11328,0.0003974,2.56898e-05,-5.03339e-05,3.81691e-05,334.004,5.96046e-08,3.64391e+08
1.12305,0.0003974,2.56784e-05,-5.03339e-05,3.82066e-05,334.004,0,4.98033e+08
1.13281,0.0003974,2.57792e-05,-5.03339e-05,3.83479e-05,334.004,0,6.8069e+08
1.14258,0.0003974,2.58123e-05,-5.03339e-05,3.83912e-05,334.004,-1.19209e-07,9.30336e+08
1.15234,0.0003974,2.58003e-05,-5.03339e-05,3.83836e-05,334.004,0,1.27154e+09
1.16211,0.0003974,2.58498e-05,-5.03339e-05,3.83707e-05,334.004,0,1.73789e+09
1.17187,0.0003974,2.58346e-05,-5.03339e-05,3.84533e-05,334.004,0,2.37527e+09
1.18164,0.0003974,2.60077e-05,-5.03339e-05,3.84018e-05,334.004,0,3.24641e+09
1.19141,0.0003974,2.61706e-05,-5.03339e-05,3.85148e-05,334.004,0,4.43704e+09
1.20117,0.0003974,2.62497e-05,-5.03339e-05,3.83555e-05,334.004,-9.53674e-07,6.06435e+09
1.21094,0.0003974,2.64407e-05,-5.03339e-05,3.84108e-05,334.004,0,8.28848e+09
1.2207,0.0003974,2.67914e-05,-5.03339e-05,3.84272e-05,334.004,0,1.13283e+10
1.23047,0.0003974,2.69276e-05,-5.03339e-05,3.82986e-05,334.004,-3.8147e-06,1.54831e+10
1.24023,0.0003974,2.73715e-05,-5.03339e-05,3.83892e-05,334.004,3.8147e-06,2.11615e+10
1.25,0.0003974,2.78871e-05,-5.03339e-05,3.82655e-05,334.004,3.8147e-06,2.89226e+10
1.25977,0.0003974,2.83254e-05,-5.03339e-05,3.82986e-05,334.004,0,3.95302e+10
1.26953,0.0003974,2.90355e-05,-5.03339e-05,3.82248e-05,334.004,-7.62939e-06,5.40281e+10
1.2793,0.0003974,2.95934e-05,-5.03339e-05,3.82181e-05,334.004,0,7.38431e+10
1.28906,0.0003974,3.03905e-05,-5.03339e-05,3.82857e-05,334.004,0,1.00926e+11
1.29883,0.0003974,3.12694e-05,-5.03339e-05,3.81642e-05,334.004,3.05176e-05,1.3794e+11
1.30859,0.0003974,3.21706e-05,-5.03339e-05,3.81598e-05,334.004,0,1.88531e+11
1.31836,0.0003974,3.30981e-05,-5.03339e-05,3.81806e-05,334.004,0,2.57676e+11
1.32812,0.0003974,3.41262e-05,-5.03339e-05,3.81583e-05,334.004,0,3.52179e+11
1.33789,0.0003974,3.52764e-05,-5.03339e-05,3.82339e-05,334.004,-6.10352e-05,4.81343e+11
1.34766,0.0003974,3.63475e-05,-5.03339e-05,3.81551e-05,334.004,0,6.57878e+11
1.35742,0.0003974,3.76418e-05,-5.03339e-05,3.81747e-05,334.004,-0.00012207,8.99158e+11
1.36719,0.0003974,3.88515e-05,-5.03339e-05,3.81964e-05,334.004,0.000244141,1.22893e+12
1.37695,0.0003974,4.0135e-05,-5.03339e-05,3.82667e-05,334.004,0,1.67965e+12
1.38672,0.0003974,4.15485e-05,-5.03339e-05,3.82802e-05,334.004,-0.000488281,2.29566e+12
1.39648,0.0003974,4.28364e-05,-5.03339e-05,3.83821e-05,334.004,0,3.13761e+12
1.40625,0.0003974,4.42491e-05,-5.03339e-05,3.83865e-05,334.004,0.000976562,4.28835e+12
1.41602,0.0003974,4.5697e-05,-5.03339e-05,3.84785e-05,334.004,0,5.86112e+12
1.42578,0.0003974,4.71015e-05,-5.03339e-05,3.85775e-05,334.004,0,8.01071e+12
1.43555,0.0003974,4.84983e-05,-5.03339e-05,3.86689e-05,334.004,0.00195312,1.09487e+13
1.44531,0.0003974,5.00367e-05,-5.03339e-05,3.86402e-05,334.004,0.00390625,1.49642e+13
1.45508,0.0003974,5.14989e-05,-5.03339e-05,3.88995e-05,334.004,0,2.04524e+13
1.46484,0.0003974,5.27748e-05,-5.03339e-05,3.89098e-05,334.004,-0.00390625,2.79534e+13
1.47461,0.0003974,5.43568e-05,-5.03339e-05,3.89883e-05,334.004,0,3.82054e+13
1.48437,0.0003974,5.56925e-05,-5.03339e-05,3.90583e-05,334.004,0,5.22174e+13
1.49414,0.0003974,5.70817e-05,-5.03339e-05,3.92115e-05,334.004,-0.015625,7.13685e+13
1.50391,0.0003974,5.8461e-05,-5.03339e-05,3.91532e-05,334.004,0.015625,9.75432e+13
1.51367,0.0003974,5.98248e-05,-5.03339e-05,3.9336e-05,334.004,0,1.33318e+14
1.52344,0.0003974,6.10893e-05,-5.03339e-05,3.94315e-05,334.004,0,1.82213e+14
1.5332,0.0003974,6.22764e-05,-5.03339e-05,3.93012e-05,334.004,0.03125,2.4904e+14
1.54297,0.0003974,6.35408e-05,-5.03339e-05,3.93999e-05,334.004,0,3.40377e+14
1.55273,0.0003974,6.46729e-05,-5.03339e-05,3.95033e-05,334.004,0,4.65212e+14
1.5625,0.0003974,6.57539e-05,-5.03339e-05,3.94995e-05,334.004,0,6.35831e+14
1.57227,0.0003974,6.68915e-05,-5.03339e-05,3.94907e-05,334.004,-0.125,8.69025e+14
1.58203,0.0003974,6.78979e-05,-5.03339e-05,3.94184e-05,334.004,0,1.18774e+15
1.5918,0.0003974,6.89098e-05,-5.03339e-05,3.94717e-05,334.004,0.25,1.62336e+15
1.60156,0.0003974,6.96278e-05,-5.03339e-05,3.9462e-05,334.004,0,2.21873e+15
1.61133,0.0003974,7.04736e-05,-5.03339e-05,3.94063e-05,334.004,-0.5,3.03246e+15
1.62109,0.0003974,7.13804e-05,-5.03339e-05,3.94102e-05,334.004,0,4.14463e+15
1.63086,0.0003974,7.20284e-05,-5.03339e-05,3.94424e-05,334.004,1,5.6647e+15
1.64062,0.0003974,7.26753e-05,-5.03339e-05,3.92713e-05,334.004,0,7.74225e+15
1.65039,0.0003974,7.33277e-05,-5.03339e-05,3.92801e-05,334.004,0,1.05818e+16
1.66016,0.0003974,7.39491e-05,-5.03339e-05,3.9218e-05,334.004,2,1.44627e+16
1.66992,0.0003974,7.45655e-05,-5.03339e-05,3.91963e-05,334.004,0,1.97669e+16
1.67969,0.0003974,7.50164e-05,-5.03339e-05,3.90855e-05,334.004,4,2.70166e+16
1.68945,0.0003974,7.53469e-05,-5.03339e-05,3.90486e-05,334.004,8,3.6925e+16
1.69922,0.0003974,7.57608e-05,-5.03339e-05,3.90568e-05,334.004,8,5.04675e+16
1.70898,0.0003974,7.61338e-05,-5.03339e-05,3.89054e-05,334.004,0,6.89767e+16
1.71875,0.0003974,7.64596e-05,-5.03339e-05,3.89751e-05,334.004,-16,9.42743e+16
1.72852,0.0003974,7.66529e-05,-5.03339e-05,3.87486e-05,334.004,16,1.2885e+17
1.73828,0.0003974,7.69289e-05,-5.03339e-05,3.88477e-05,334.004,0,1.76106e+17
1.74805,0.0003974,7.71047e-05,-5.03339e-05,3.87671e-05,334.004,0,2.40694e+17
1.75781,0.0003974,7.71958e-05,-5.03339e-05,3.87082e-05,334.004,-64,3.2897e+17
1.76758,0.0003974,7.74932e-05,-5.03339e-05,3.87463e-05,334.004,64,4.49621e+17
1.77734,0.0003974,7.75333e-05,-5.03339e-05,3.8816e-05,334.004,0,6.14522e+17
1.78711,0.0003974,7.76042e-05,-5.03339e-05,3.89276e-05,334.004,0,8.39902e+17
1.79687,0.0003974,7.7712e-05,-5.03339e-05,3.89452e-05,334.004,0,1.14794e+18
1.80664,0.0003974,7.77741e-05,-5.03339e-05,3.92109e-05,334.004,256,1.56895e+18
1.81641,0.0003974,7.77621e-05,-5.03339e-05,3.93917e-05,334.004,256,2.14437e+18
1.82617,0.0003974,7.78673e-05,-5.03339e-05,3.96454e-05,334.004,-512,2.93084e+18
1.83594,0.0003974,7.79218e-05,-5.03339e-05,4.00995e-05,334.004,512,4.00573e+18
1.8457,0.0003974,7.79707e-05,-5.03339e-05,4.04514e-05,334.004,1024,5.47486e+18
1.85547,0.0003974,7.79968e-05,-5.03339e-05,4.08964e-05,334.004,0,7.48279e+18
1.86523,0.0003974,7.80557e-05,-5.03339e-05,4.14589e-05,334.004,-2048,1.02271e+19
1.875,0.0003974,7.80419e-05,-5.03339e-05,4.20785e-05,334.004,2048,1.3978e+19
1.88477,0.0003974,7.80926e-05,-5.03339e-05,4.26905e-05,334.004,-4096,1.91045e+19
1.89453,0.0003974,7.81128e-05,-5.03339e-05,4.34584e-05,334.004,4096,2.61112e+19
1.9043,0.0003974,7.8114e-05,-5.03339e-05,4.4228e-05,334.004,-8192,3.56876e+19
1.91406,0.0003974,7.82042e-05,-5.03339e-05,4.50879e-05,334.004,0,4.87762e+19
1.92383,0.0003974,7.81242e-05,-5.03339e-05,4.59782e-05,334.004,-8192,6.66651e+19
1.93359,0.0003974,7.82004e-05,-5.03339e-05,4.6868e-05,334.004,0,9.11149e+19
1.94336,0.0003974,7.82757e-05,-5.03339e-05,4.77469e-05,334.004,0,1.24532e+20
1.95312,0.0003974,7.82232e-05,-5.03339e-05,4.88868e-05,334.004,32768,1.70204e+20
1.96289,0.0003974,7.8237e-05,-5.03339e-05,4.99547e-05,334.004,0,2.32628e+20
1.97266,0.0003974,7.82897e-05,-5.03339e-05,5.09224e-05,334.004,0,3.17945e+20
1.98242,0.0003974,7.83665e-05,-5.03339e-05,5.19946e-05,334.004,0,4.34553e+20
1.99219,0.0003974,7.83302e-05,-5.03339e-05,5.30335e-05,334.004,0,5.93928e+20
2.00195,0.0003974,7.85168e-05,-5.03339e-05,5.43302e-05,334.004,131072,8.11754e+20
2.01172,0.0003974,7.83867e-05,-5.03339e-05,5.5403e-05,334.004,0,1.10947e+21
2.02148,0.0003974,7.85027e-05,-5.03339e-05,5.65236e-05,334.004,262144,1.51637e+21
2.03125,0.0003974,7.83987e-05,-5.03339e-05,5.75355e-05,334.004,0,2.07251e+21
2.04102,0.0003974,7.84646e-05,-5.03339e-05,5.87487e-05,334.004,0,2.83262e+21
2.05078,0.0003974,7.84825e-05,-5.03339e-05,5.98819e-05,334.004,-524288,3.87149e+21
2.06055,0.0003974,7.86067e-05,-5.03339e-05,6.09776e-05,334.004,-1.04858e+06,5.29138e+21
2.07031,0.0003974,7.84324e-05,-5.03339e-05,6.20124e-05,334.004,-1.04858e+06,7.23202e+21
2.08008,0.0003974,7.85473e-05,-5.03339e-05,6.29871e-05,334.004,0,9.8844e+21
2.08984,0.0003974,7.85681e-05,-5.03339e-05,6.40005e-05,334.004,0,1.35096e+22
2.09961,0.0003974,7.85212e-05,-5.03339e-05,6.49198e-05,334.004,0,1.84643e+22
2.10937,0.0003974,7.84925e-05,-5.03339e-05,6.59479e-05,334.004,0,2.52361e+22
2.11914,0.0003974,7.85212e-05,-5.03339e-05,6.68355e-05,334.004,4.1943e+06,3.44916e+22
2.12891,0.0003974,7.85452e-05,-5.03339e-05,6.77347e-05,334.004,8.38861e+06,4.71416e+22
2.13867,0.0003974,7.85153e-05,-5.03339e-05,6.84943e-05,334.004,0,6.4431e+22
2.14844,0.0003974,7.86524e-05,-5.03339e-05,6.92927e-05,334.004,-1.67772e+07,8.80614e+22
2.1582,0.0003974,7.8624e-05,-5.03339e-05,7.00228e-05,334.004,-1.67772e+07,1.20358e+23
2.16797,0.0003974,7.86302e-05,-5.03339e-05,7.0672e-05,334.004,0,1.645e+23
2.17773,0.0003974,7.86258e-05,-5.03339e-05,7.13657e-05,334.004,0,2.24832e+23
2.1875,0.0003974,7.87893e-05,-5.03339e-05,7.19402e-05,334.004,0,3.0729e+23
2.19727,0.0003974,7.86797e-05,-5.03339e-05,7.25165e-05,334.004,-6.71089e+07,4.1999e+23
2.20703,0.0003974,7.88256e-05,-5.03339e-05,7.2987e-05,334.004,1.34218e+08,5.74024e+23
2.2168,0.0003974,7.86797e-05,-5.03339e-05,7.33802e-05,334.004,1.34218e+08,7.8455e+23
2.22656,0.0003974,7.88921e-05,-5.03339e-05,7.37968e-05,334.004,2.68435e+08,1.07229e+24
2.23633,0.0003974,7.88637e-05,-5.03339e-05,7.4284e-05,334.004,0,1.46556e+24
2.24609,0.0003974,7.89454e-05,-5.03339e-05,7.45629e-05,334.004,0,2.00306e+24
2.25586,0.0003974,7.90216e-05,-5.03339e-05,7.48292e-05,334.004,5.36871e+08,2.73769e+24
2.26562,0.0003974,7.89281e-05,-5.03339e-05,7.51462e-05,334.004,-5.36871e+08,3.74175e+24
2.27539,0.0003974,7.90359e-05,-5.03339e-05,7.53319e-05,334.004,-2.14748e+09,5.11405e+24
2.28516,0.0003974,7.9074e-05,-5.03339e-05,7.55915e-05,334.004,0,6.98966e+24
2.29492,0.0003974,7.90424e-05,-5.03339e-05,7.57392e-05,334.004,0,9.55315e+24
2.30469,0.0003974,7.90913e-05,-5.03339e-05,7.58361e-05,334.004,2.14748e+09,1.30568e+25
2.31445,0.0003974,7.90418e-05,-5.03339e-05,7.59079e-05,334.004,0,1.78455e+25
2.32422,0.0003974,7.91285e-05,-5.03339e-05,7.60594e-05,334.004,0,2.43904e+25
2.33398,0.0003974,7.91033e-05,-5.03339e-05,7.61842e-05,334.004,4.29497e+09,3.33357e+25
2.34375,0.0003974,7.91959e-05,-5.03339e-05,7.62935e-05,334.004,8.58993e+09,4.55617e+25
2.35352,0.0003974,7.9161e-05,-5.03339e-05,7.63491e-05,334.004,-8.58993e+09,6.22718e+25
2.36328,0.0003974,7.93213e-05,-5.03339e-05,7.63582e-05,334.004,0,8.51102e+25
2.37305,0.0003974,7.93702e-05,-5.03339e-05,7.64836e-05,334.004,0,1.16325e+26
2.38281,0.0003974,7.94807e-05,-5.03339e-05,7.65724e-05,334.004,-3.43597e+10,1.58988e+26
2.39258,0.0003974,7.97209e-05,-5.03339e-05,7.65712e-05,334.004,-3.43597e+10,2.17297e+26
2.40234,0.0003974,7.99087e-05,-5.03339e-05,7.66274e-05,334.004,3.43597e+10,2.96992e+26
2.41211,0.0003974,8.02154e-05,-5.03339e-05,7.6776e-05,334.004,-6.87195e+10,4.05915e+26
2.42187,0.0003974,8.04665e-05,-5.03339e-05,7.67684e-05,334.004,0,5.54787e+26
2.43164,0.0003974,8.09728e-05,-5.03339e-05,7.67455e-05,334.004,-1.37439e+11,7.58258e+26
2.44141,0.0003974,8.12968e-05,-5.03339e-05,7.68114e-05,334.004,-1.37439e+11,1.03635e+27
2.45117,0.0003974,8.19193e-05,-5.03339e-05,7.69535e-05,334.004,-2.74878e+11,1.41644e+27
2.46094,0.0003974,8.24977e-05,-5.03339e-05,7.69764e-05,334.004,2.74878e+11,1.93593e+27
2.4707,0.0003974,8.32321e-05,-5.03339e-05,7.69116e-05,334.004,-1.09951e+12,2.64594e+27
2.48047,0.0003974,8.39783e-05,-5.03339e-05,7.70678e-05,334.004,0,3.61635e+27
2.49023,0.0003974,8.4738e-05,-5.03339e-05,7.69948e-05,334.004,1.09951e+12,4.94267e+27
2.5,0.0003974,8.56942e-05,-5.03339e-05,7.70282e-05,334.004,0,6.75542e+27
2.50977,0.0003974,8.66771e-05,-5.03339e-05,7.71164e-05,334.004,-1.09951e+12,9.233e+27
2.51953,0.0003974,8.76182e-05,-5.03339e-05,7.71146e-05,334.004,-2.19902e+12,1.26193e+28
2.5293,0.0003974,8.88217e-05,-5.03339e-05,7.7107e-05,334.004,-4.39805e+12,1.72474e+28
2.53906,0.0003974,9.00012e-05,-5.03339e-05,7.72154e-05,334.004,0,2.3573e+28
2.54883,0.0003974,9.11153e-05,-5.03339e-05,7.71823e-05,334.004,0,3.22185e+28
2.55859,0.0003974,9.22562e-05,-5.03339e-05,7.71779e-05,334.004,-8.79609e+12,4.40348e+28
2.56836,0.0003974,9.36422e-05,-5.03339e-05,7.72072e-05,334.004,-1.75922e+13,6.01849e+28
2.57812,0.0003974,9.50438e-05,-5.03339e-05,7.72597e-05,334.004,0,8.2258e+28
2.58789,0.0003974,9.63721e-05,-5.03339e-05,7.72813e-05,334.004,-1.75922e+13,1.12427e+29
2.59766,0.0003974,9.78179e-05,-5.03339e-05,7.72553e-05,334.004,0,1.5366e+29
2.60742,0.0003974,9.9177e-05,-5.03339e-05,7.73156e-05,334.004,0,2.10015e+29
2.61719,0.0003974,0.000100608,-5.03339e-05,7.73326e-05,334.004,-3.51844e+13,2.87039e+29
2.62695,0.0003974,0.000102019,-5.03339e-05,7.7407e-05,334.004,0,3.92312e+29
2.63672,0.0003974,0.000103496,-5.03339e-05,7.73657e-05,334.004,7.03687e+13,5.36195e+29
2.64648,0.0003974,0.000104836,-5.03339e-05,7.73265e-05,334.004,0,7.32847e+29
2.65625,0.0003974,0.000106297,-5.03339e-05,7.74316e-05,334.004,0,1.00162e+30
2.66602,0.0003974,0.000107726,-5.03339e-05,7.7325e-05,334.004,0,1.36897e+30
2.67578,0.0003974,0.000109039,-5.03339e-05,7.7436e-05,334.004,-2.81475e+14,1.87105e+30
2.68555,0.0003974,0.000110411,-5.03339e-05,7.74006e-05,334.004,0,2.55727e+30
2.69531,0.0003974,0.000111665,-5.03339e-05,7.74387e-05,334.004,0,3.49516e+30
2.70508,0.0003974,0.000112976,-5.03339e-05,7.74583e-05,334.004,0,4.77703e+30
2.71484,0.0003974,0.00011418,-5.03339e-05,7.74322e-05,334.004,0,6.52902e+30
2.72461,0.0003974,0.000115279,-5.03339e-05,7.74583e-05,334.004,0,8.92358e+30
2.73437,0.0003974,0.000116549,-5.03339e-05,7.75488e-05,334.004,-2.2518e+15,1.21963e+31
2.74414,0.0003974,0.000117511,-5.03339e-05,7.74343e-05,334.004,2.2518e+15,1.66694e+31
2.75391,0.0003974,0.000118517,-5.03339e-05,7.74164e-05,334.004,0,2.2783e+31
2.76367,0.0003974,0.000119465,-5.03339e-05,7.74791e-05,334.004,0,3.11388e+31
2.77344,0.0003974,0.000120436,-5.03339e-05,7.7424e-05,334.004,0,4.25591e+31
2.7832,0.0003974,0.000121361,-5.03339e-05,7.75298e-05,334.004,-9.0072e+15,5.81679e+31
2.79297,0.0003974,0.00012207,-5.03339e-05,7.74038e-05,334.004,1.80144e+16,7.95013e+31
2.80273,0.0003974,0.000122817,-5.03339e-05,7.75198e-05,334.004,0,1.08659e+32
2.8125,0.0003974,0.00012351,-5.03339e-05,7.73757e-05,334.004,-1.80144e+16,1.4851e+32
2.82227,0.0003974,0.000124071,-5.03339e-05,7.74583e-05,334.004,0,2.02977e+32
2.83203,0.0003974,0.000124605,-5.03339e-05,7.74316e-05,334.004,0,2.7742e+32
2.8418,0.0003974,0.000125133,-5.03339e-05,7.75471e-05,334.004,0,3.79165e+32
2.85156,0.0003974,0.0001256,-5.03339e-05,7.74987e-05,334.004,1.44115e+17,5.18225e+32
2.86133,0.0003974,0.000125992,-5.03339e-05,7.74404e-05,334.004,-1.44115e+17,7.08287e+32
2.87109,0.0003974,0.000126404,-5.03339e-05,7.76118e-05,334.004,-1.44115e+17,9.68055e+32
2.88086,0.0003974,0.000126665,-5.03339e-05,7.75374e-05,334.004,2.8823e+17,1.32309e+33
2.89062,0.0003974,0.000126893,-5.03339e-05,7.75521e-05,334.004,-2.8823e+17,1.80835e+33
2.90039,0.0003974,0.00012715,-5.03339e-05,7.75497e-05,334.004,-2.8823e+17,2.47157e+33
2.91016,0.0003974,0.000127368,-5.03339e-05,7.75579e-05,334.004,-5.76461e+17,3.37803e+33
2.91992,0.0003974,0.000127605,-5.03339e-05,7.7717e-05,334.004,0,4.61693e+33
2.92969,0.0003974,0.000127664,-5.03339e-05,7.76256e-05,334.004,1.15292e+18,6.31022e+33
2.93945,0.0003974,0.000127751,-5.03339e-05,7.78324e-05,334.004,0,8.62453e+33
2.94922,0.0003974,0.000127915,-5.03339e-05,7.77943e-05,334.004,0,1.17876e+34
2.95898,0.0003974,0.000128077,-5.03339e-05,7.79446e-05,334.004,-2.30584e+18,1.61108e+34
2.96875,0.0003974,0.000128089,-5.03339e-05,7.80524e-05,334.004,-9.22337e+18,2.20195e+34
2.97852,0.0003974,0.000128159,-5.03339e-05,7.8254e-05,334.004,0,3.00953e+34
2.98828,0.0003974,0.00012828,-5.03339e-05,7.84925e-05,334.004,0,4.11329e+34
2.99805,0.0003974,0.000128202,-5.03339e-05,7.88229e-05,334.004,9.22337e+18,5.62185e+34
3.00781,0.0003974,0.000128347,-5.03339e-05,7.90415e-05,334.004,-9.22337e+18,7.6837e+34
3.01758,0.0003974,0.000128383,-5.03339e-05,7.94271e-05,334.004,0,1.05017e+35
3.02734,0.0003974,0.000128534,-5.03339e-05,7.98832e-05,334.004,-1.84467e+19,1.43533e+35
3.03711,0.0003974,0.000128623,-5.03339e-05,8.03689e-05,334.004,0,1.96174e+35
3.04687,0.0003974,0.000128647,-5.03339e-05,8.09077e-05,334.004,3.68935e+19,2.68123e+35
3.05664,0.0003974,0.00012874,-5.03339e-05,8.14163e-05,334.004,0,3.66458e+35
3.06641,0.0003974,0.000128832,-5.03339e-05,8.21584e-05,334.004,0,5.00858e+35
3.07617,0.0003974,0.000128965,-5.03339e-05,8.28272e-05,334.004,1.47574e+20,6.8455e+35
3.08594,0.0003974,0.000129101,-5.03339e-05,8.35069e-05,334.004,0,9.35613e+35
3.0957,0.0003974,0.000129232,-5.03339e-05,8.42789e-05,334.004,0,1.27875e+36
3.10547,0.0003974,0.000129321,-5.03339e-05,8.5154e-05,334.004,2.95148e+20,1.74774e+36
3.11523,0.0003974,0.00012943,-5.03339e-05,8.59896e-05,334.004,0,2.38874e+36
3.125,0.0003974,0.000129526,-5.03339e-05,8.68907e-05,334.004,5.90296e+20,3.26482e+36
3.13477,0.0003974,0.000129659,-5.03339e-05,8.78889e-05,334.004,-1.18059e+21,4.46221e+36
3.14453,0.0003974,0.000129857,-5.03339e-05,8.87912e-05,334.004,0,6.09875e+36
3.1543,0.0003974,0.000129993,-5.03339e-05,8.9705e-05,334.004,0,8.33549e+36
3.16406,0.0003974,0.000130169,-5.03339e-05,9.07986e-05,334.004,0,1.13926e+37
3.17383,0.0003974,0.000130374,-5.03339e-05,9.16878e-05,334.004,-2.36118e+21,1.55709e+37
3.18359,0.0003974,0.000130425,-5.03339e-05,9.27284e-05,334.004,4.72237e+21,2.12816e+37
3.19336,0.0003974,0.000130584,-5.03339e-05,9.38139e-05,334.004,0,2.90867e+37
3.20312,0.0003974,0.000130772,-5.03339e-05,9.48653e-05,334.004,-4.72237e+21,3.97544e+37
3.21289,0.0003974,0.000130891,-5.03339e-05,9.58386e-05,334.004,-1.88895e+22,5.43345e+37
3.22266,0.0003974,0.00013099,-5.03339e-05,9.68203e-05,334.004,0,7.4262e+37
3.23242,0.0003974,0.000131281,-5.03339e-05,9.7856e-05,334.004,0,1.01498e+38
3.24219,0.0003974,0.00013128,-5.03339e-05,9.88781e-05,334.004,0,1.38723e+38
3.25195,0.0003974,0.000131339,-5.03339e-05,9.98449e-05,334.004,0,1.896e+38
3.26172,0.0003974,0.000131623,-5.03339e-05,0.000100881,334.004,3.77789e+22,2.59137e+38
3.27148,0.0003974,0.000131645,-5.03339e-05,0.000101791,334.004,0,3.54177e+38
3.28125,0.0003974,0.000131777,-5.03339e-05,0.0001026,334.004,-7.55579e+22,4.84073e+38
3.29102,0.0003974,0.000131928,-5.03339e-05,0.000103611,334.004,0,6.61609e+38
3.30078,0.0003974,0.000132061,-5.03339e-05,0.000104378,334.004,0,9.04258e+38
3.31055,0.0003974,0.000132129,-5.03339e-05,0.000105152,334.004,0,1.2359e+39
3.32031,0.0003974,0.000132222,-5.03339e-05,0.000105904,334.004,0,1.68917e+39
3.33008,0.0003974,0.000132264,-5.03339e-05,0.000106687,334.004,-3.02231e+23,2.30868e+39
3.33984,0.0003974,0.000132417,-5.03339e-05,0.000107355,334.004,6.04463e+23,3.15541e+39
3.34961,0.0003974,0.000132412,-5.03339e-05,0.000107977,334.004,0,4.31267e+39
3.35937,0.0003974,0.000132538,-5.03339e-05,0.000108619,334.004,1.20893e+24,5.89436e+39
3.36914,0.0003974,0.000132595,-5.03339e-05,0.00010914,334.004,-1.20893e+24,8.05615e+39
3.37891,0.0003974,0.000132576,-5.03339e-05,0.000109694,334.004,0,1.10108e+40
3.38867,0.0003974,0.000132648,-5.03339e-05,0.000110074,334.004,2.41785e+24,1.5049e+40
3.39844,0.0003974,0.000132761,-5.03339e-05,0.000110597,334.004,4.8357e+24,2.05684e+40
3.4082,0.0003974,0.00013255,-5.03339e-05,0.000111038,334.004,0,2.81119e+40
3.41797,0.0003974,0.000132739,-5.03339e-05,0.000111294,334.004,0,3.84221e+40
3.42773,0.0003974,0.000132728,-5.03339e-05,0.000111662,334.004,9.67141e+24,5.25136e+40
3.4375,0.0003974,0.000132692,-5.03339e-05,0.00011194,334.004,0,7.17733e+40
3.44727,0.0003974,0.000132732,-5.03339e-05,0.000112139,334.004,1.93428e+25,9.80965e+40
3.45703,0.0003974,0.000132706,-5.03339e-05,0.000112399,334.004,1.93428e+25,1.34074e+41
3.4668,0.0003974,0.000132729,-5.03339e-05,0.000112605,334.004,0,1.83246e+41
3.47656,0.0003974,0.000132693,-5.03339e-05,0.000112707,334.004,-3.86856e+25,2.50453e+41
3.48633,0.0003974,0.000132661,-5.03339e-05,0.00011284,334.004,-3.86856e+25,3.42307e+41
3.49609,0.0003974,0.000132678,-5.03339e-05,0.000113005,334.004,7.73713e+25,4.67851e+41
3.50586,0.0003974,0.000132795,-5.03339e-05,0.000113109,334.004,-7.73713e+25,6.39437e+41
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,334.004,-1.54743e+26,8.73954e+41
3.52539,0.0003974,0.000132758,-5.03339e-05,0.000113256,334.004,0,1.19448e+42
3.53516,0.0003974,0.000132686,-5.03339e-05,0.000113336,334.004,0,1.63256e+42
3.54492,0.0003974,0.000132734,-5.03339e-05,0.000113393,334.004,0,2.23131e+42
3.55469,0.0003974,0.000132803,-5.03339e-05,0.000113457,334.004,0,3.04966e+42
3.56445,0.0003974,0.000132891,-5.03339e-05,0.000113567,334.004,0,4.16814e+42
3.57422,0.0003974,0.000133152,-5.03339e-05,0.000113551,334.004,1.23794e+27,5.69683e+42
3.58398,0.0003974,0.000133271,-5.03339e-05,0.000113728,334.004,1.23794e+27,7.78617e+42
3.59375,0.0003974,0.000133489,-5.03339e-05,0.000113742,334.004,-1.23794e+27,1.06418e+43
3.60352,0.0003974,0.000133717,-5.03339e-05,0.000113776,334.004,0,1.45447e+43
3.61328,0.0003974,0.000134035,-5.03339e-05,0.000113783,334.004,4.95176e+27,1.98791e+43
3.62305,0.0003974,0.000134423,-5.03339e-05,0.000113981,334.004,-4.95176e+27,2.71698e+43
3.63281,0.0003974,0.00013485,-5.03339e-05,0.000114011,334.004,0,3.71345e+43
3.64258,0.0003974,0.000135323,-5.03339e-05,0.000114079,334.004,0,5.07537e+43
3.65234,0.0003974,0.000135939,-5.03339e-05,0.000114166,334.004,9.90352e+27,6.9368e+43
3.66211,0.0003974,0.000136499,-5.03339e-05,0.000114132,334.004,-1.9807e+28,9.4809e+43
3.67188,0.0003974,0.00013723,-5.03339e-05,0.000114187,334.004,3.96141e+28,1.29581e+44
3.68164,0.0003974,0.000137867,-5.03339e-05,0.00011439,334.004,0,1.77105e+44
3.69141,0.0003974,0.000138667,-5.03339e-05,0.000114388,334.004,3.96141e+28,2.42059e+44
3.70117,0.0003974,0.00013968,-5.03339e-05,0.000114381,334.004,0,3.30836e+44
3.71094,0.0003974,0.00014045,-5.03339e-05,0.000114517,334.004,0,4.52172e+44
3.7207,0.0003974,0.000141378,-5.03339e-05,0.000114396,334.004,0,6.18008e+44
3.73047,0.0003974,0.000142302,-5.03339e-05,0.000114534,334.004,0,8.44665e+44
3.74023,0.0003974,0.000143485,-5.03339e-05,0.000114527,334.004,1.58456e+29,1.15445e+45
3.75,0.0003974,0.000144489,-5.03339e-05,0.000114625,334.004,0,1.57785e+45
3.75977,0.0003974,0.000145759,-5.03339e-05,0.000114562,334.004,0,2.15654e+45
3.76953,0.0003974,0.00014675,-5.03339e-05,0.000114705,334.004,0,2.94746e+45
3.7793,0.0003974,0.000147862,-5.03339e-05,0.000114667,334.004,0,4.02845e+45
3.78906,0.0003974,0.000149131,-5.03339e-05,0.000114639,334.004,-6.33825e+29,5.50591e+45
3.79883,0.0003974,0.000150334,-5.03339e-05,0.000114696,334.004,0,7.52523e+45
3.80859,0.0003974,0.000151543,-5.03339e-05,0.000114615,334.004,-1.26765e+30,1.02851e+46
3.81836,0.0003974,0.000152794,-5.03339e-05,0.000114606,334.004,2.5353e+30,1.40573e+46
3.82812,0.0003974,0.000153928,-5.03339e-05,0.000114643,334.004,-2.5353e+30,1.92129e+46
3.83789,0.0003974,0.000155205,-5.03339e-05,0.000114522,334.004,5.0706e+30,2.62593e+46
3.84766,0.0003974,0.000156417,-5.03339e-05,0.000114548,334.004,-5.0706e+30,3.589e+46
3.85742,0.0003974,0.000157628,-5.03339e-05,0.00011447,334.004,0,4.90529e+46
3.86719,0.0003974,0.000158838,-5.03339e-05,0.000114462,334.004,0,6.70432e+46
3.87695,0.0003974,0.000160009,-5.03339e-05,0.000114489,334.004,0,9.16317e+46
3.88672,0.0003974,0.000161104,-5.03339e-05,0.000114471,334.004,0,1.25238e+47
3.89648,0.0003974,0.000162271,-5.03339e-05,0.000114437,334.004,-2.02824e+31,1.7117e+47
3.90625,0.0003974,0.00016331,-5.03339e-05,0.000114444,334.004,0,2.33947e+47
3.91602,0.0003974,0.00016443,-5.03339e-05,0.000114374,334.004,8.11296e+31,3.19749e+47
3.92578,0.0003974,0.000165526,-5.03339e-05,0.000114369,334.004,-8.11296e+31,4.37018e+47
3.93555,0.0003974,0.000166366,-5.03339e-05,0.000114359,334.004,8.11296e+31,5.97297e+47
3.94531,0.0003974,0.000167491,-5.03339e-05,0.000114441,334.004,0,8.16359e+47
3.95508,0.0003974,0.000168367,-5.03339e-05,0.000114394,334.004,0,1.11576e+48
3.96484,0.0003974,0.000169292,-5.03339e-05,0.000114354,334.004,3.24519e+32,1.52497e+48
3.97461,0.0003974,0.000170002,-5.03339e-05,0.000114352,334.004,3.24519e+32,2.08427e+48
3.98438,0.0003974,0.000170914,-5.03339e-05,0.000114402,334.004,0,2.84868e+48
3.99414,0.0003974,0.000171612,-5.03339e-05,0.000114446,334.004,0,3.89345e+48
4.00391,0.0003974,0.000172401,-5.03339e-05,0.000114512,334.004,0,5.32139e+48
4.01367,0.0003974,0.000173085,-5.03339e-05,0.000114543,334.004,0,7.27304e+48
4.02344,0.0003974,0.000173732,-5.03339e-05,0.000114515,334.004,-1.29807e+33,9.94047e+48
4.0332,0.0003974,0.000174234,-5.03339e-05,0.000114529,334.004,-2.59615e+33,1.35862e+49
4.04297,0.0003974,0.000174819,-5.03339e-05,0.000114631,334.004,0,1.8569e+49
4.05273,0.0003974,0.000175364,-5.03339e-05,0.000114697,334.004,5.1923e+33,2.53793e+49
4.0625,0.0003974,0.000175837,-5.03339e-05,0.000114733,334.004,0,3.46872e+49
4.07227,0.0003974,0.000176318,-5.03339e-05,0.000114788,334.004,0,4.7409e+49
4.08203,0.0003974,0.000176647,-5.03339e-05,0.000114912,334.004,-1.03846e+34,6.47965e+49
4.0918,0.0003974,0.000177112,-5.03339e-05,0.000115012,334.004,0,8.85609e+49
4.10156,0.0003974,0.000177352,-5.03339e-05,0.000115063,334.004,2.07692e+34,1.21041e+50
4.11133,0.0003974,0.000177694,-5.03339e-05,0.000115162,334.004,0,1.65433e+50
4.12109,0.0003974,0.000178013,-5.03339e-05,0.000115355,334.004,0,2.26107e+50
4.13086,0.0003974,0.000178243,-5.03339e-05,0.00011547,334.004,0,3.09033e+50
4.14062,0.0003974,0.000178532,-5.03339e-05,0.000115623,334.004,-8.30767e+34,4.22372e+50
4.15039,0.0003974,0.000178784,-5.03339e-05,0.000115846,334.004,8.30767e+34,5.7728e+50
4.16016,0.0003974,0.000178958,-5.03339e-05,0.00011607,334.004,-1.66153e+35,7.89e+50
4.16992,0.0003974,0.000179127,-5.03339e-05,0.00011638,334.004,-1.66153e+35,1.07837e+51
4.17969,0.0003974,0.000179397,-5.03339e-05,0.000116615,334.004,3.32307e+35,1.47387e+51
4.18945,0.0003974,0.000179491,-5.03339e-05,0.000117017,334.004,-3.32307e+35,2.01442e+51
4.19922,0.0003974,0.000179632,-5.03339e-05,0.000117413,334.004,3.32307e+35,2.75321e+51
4.20898,0.0003974,0.000179861,-5.03339e-05,0.000117804,334.004,0,3.76297e+51
4.21875,0.0003974,0.000180018,-5.03339e-05,0.000118229,334.004,0,5.14306e+51
4.22852,0.0003974,0.000180141,-5.03339e-05,0.000118748,334.004,0,7.0293e+51
4.23828,0.0003974,0.000180222,-5.03339e-05,0.000119378,334.004,1.32923e+36,9.60734e+51
4.24805,0.0003974,0.00018035,-5.03339e-05,0.000119907,334.004,2.65846e+36,1.31309e+52
4.25781,0.0003974,0.000180608,-5.03339e-05,0.000120664,334.004,2.65846e+36,1.79467e+52
4.26758,0.0003974,0.000180645,-5.03339e-05,0.000121214,334.004,0,2.45287e+52
4.27734,0.0003974,0.000180793,-5.03339e-05,0.000122011,334.004,-5.31691e+36,3.35248e+52
4.28711,0.0003974,0.000180832,-5.03339e-05,0.000122775,334.004,5.31691e+36,4.58202e+52
4.29687,0.0003974,0.000180961,-5.03339e-05,0.000123505,334.004,1.06338e+37,6.26249e+52
4.30664,0.0003974,0.000181063,-5.03339e-05,0.000124431,334.004,-2.12676e+37,8.5593e+52
4.31641,0.0003974,0.000181253,-5.03339e-05,0.000125266,334.004,0,1.16985e+53
4.32617,0.0003974,0.000181317,-5.03339e-05,0.000126075,334.004,0,1.59889e+53
4.33594,0.0003974,0.000181406,-5.03339e-05,0.000126972,334.004,-4.25353e+37,2.1853e+53
4.3457,0.0003974,0.000181461,-5.03339e-05,0.000127888,334.004,4.25353e+37,2.98677e+53
4.35547,0.0003974,0.000181548,-5.03339e-05,0.00012881,334.004,0,4.08218e+53
4.36523,0.0003974,0.000181718,-5.03339e-05,0.0001297,334.004,-8.50706e+37,5.57934e+53
4.375,0.0003974,0.000181735,-5.03339e-05,0.000130658,334.004,8.50706e+37,7.62559e+53
4.38477,0.0003974,0.000181979,-5.03339e-05,0.000131696,334.004,0,1.04223e+54
4.39453,0.0003974,0.00018198,-5.03339e-05,0.000132553,334.004,1.70141e+38,1.42447e+54
4.4043,0.0003974,0.000182038,-5.03339e-05,0.000133588,334.004,0,1.94691e+54
4.41406,0.0003974,0.000182239,-5.03339e-05,0.000134487,334.004,-6.80565e+38,2.66095e+54
4.42383,0.0003974,0.000182312,-5.03339e-05,0.000135331,334.004,-6.80565e+38,3.63686e+54
4.43359,0.0003974,0.000182397,-5.03339e-05,0.000136224,334.004,-1.36113e+39,4.9707e+54
4.44336,0.0003974,0.00018247,-5.03339e-05,0.000137205,334.004,1.36113e+39,6.79373e+54
4.45312,0.0003974,0.000182537,-5.03339e-05,0.000137965,334.004,0,9.28537e+54
4.46289,0.0003974,0.000182575,-5.03339e-05,0.000138816,334.004,0,1.26908e+55
4.47266,0.0003974,0.000182754,-5.03339e-05,0.000139673,334.004,0,1.73453e+55
4.48242,0.0003974,0.000182741,-5.03339e-05,0.000140454,334.004,0,2.37067e+55
4.49219,0.0003974,0.00018302,-5.03339e-05,0.000141241,334.004,0,3.24013e+55
4.50195,0.0003974,0.000182993,-5.03339e-05,0.000141912,334.004,1.0889e+40,4.42846e+55
4.51172,0.0003974,0.00018313,-5.03339e-05,0.00014261,334.004,1.0889e+40,6.05262e+55
4.52148,0.0003974,0.00018311,-5.03339e-05,0.000143255,334.004,2.17781e+40,8.27245e+55
4.53125,0.0003974,0.0001832,-5.03339e-05,0.000143878,334.004,-2.17781e+40,1.13064e+56
4.54102,0.0003974,0.000183321,-5.03339e-05,0.0001444,334.004,0,1.54531e+56
4.55078,0.0003974,0.000183319,-5.03339e-05,0.000145103,334.004,4.35561e+40,2.11206e+56
4.56055,0.0003974,0.000183413,-5.03339e-05,0.000145531,334.004,0,2.88667e+56
4.57031,0.0003974,0.000183407,-5.03339e-05,0.00014602,334.004,0,3.94537e+56
4.58008,0.0003974,0.000183504,-5.03339e-05,0.000146511,334.004,8.71123e+40,5.39236e+56
4.58984,0.0003974,0.000183547,-5.03339e-05,0.000147011,334.004,-8.71123e+40,7.37003e+56
4.59961,0.0003974,0.000183663,-5.03339e-05,0.000147249,334.004,0,1.0073e+57
4.60937,0.0003974,0.000183641,-5.03339e-05,0.000147674,334.004,-1.74225e+41,1.37674e+57
4.61914,0.0003974,0.000183758,-5.03339e-05,0.000147975,334.004,-3.48449e+41,1.88166e+57
4.62891,0.0003974,0.000183675,-5.03339e-05,0.000148288,334.004,-3.48449e+41,2.57177e+57
4.63867,0.0003974,0.000183812,-5.03339e-05,0.000148607,334.004,0,3.51498e+57
4.64844,0.0003974,0.000183836,-5.03339e-05,0.000148899,334.004,6.96898e+41,4.80412e+57
4.6582,0.0003974,0.000183938,-5.03339e-05,0.000149183,334.004,0,6.56606e+57
4.66797,0.0003974,0.000183933,-5.03339e-05,0.000149209,334.004,-2.78759e+42,8.97419e+57
4.67773,0.0003974,0.000184047,-5.03339e-05,0.000149549,334.004,1.3938e+42,1.22655e+58
4.6875,0.0003974,0.000184163,-5.03339e-05,0.000149603,334.004,0,1.6764e+58
4.69727,0.0003974,0.000184167,-5.03339e-05,0.000149912,334.004,2.78759e+42,2.29122e+58
4.70703,0.0003974,0.000184413,-5.03339e-05,0.000150008,334.004,5.57519e+42,3.13154e+58
4.7168,0.0003974,0.000184412,-5.03339e-05,0.000150216,334.004,5.57519e+42,4.28005e+58
4.72656,0.0003974,0.000184569,-5.03339e-05,0.000150258,334.004,0,5.84978e+58
4.73633,0.0003974,0.000184868,-5.03339e-05,0.000150499,334.004,2.23007e+43,7.99522e+58
4.74609,0.0003974,0.000184966,-5.03339e-05,0.000150541,334.004,0,1.09275e+59
4.75586,0.0003974,0.000185183,-5.03339e-05,0.000150736,334.004,0,1.49352e+59
4.76562,0.0003974,0.000185603,-5.03339e-05,0.00015078,334.004,0,2.04128e+59
4.77539,0.0003974,0.000185869,-5.03339e-05,0.000150894,334.004,0,2.78993e+59
4.78516,0.0003974,0.000186254,-5.03339e-05,0.000151042,334.004,0,3.81315e+59
4.79492,0.0003974,0.000186613,-5.03339e-05,0.000151099,334.004,-8.9203e+43,5.21165e+59
4.80469,0.0003974,0.000187154,-5.03339e-05,0.000151201,334.004,8.9203e+43,7.12304e+59
4.81445,0.0003974,0.000187615,-5.03339e-05,0.000151275,334.004,0,9.73546e+59
4.82422,0.0003974,0.00018827,-5.03339e-05,0.000151429,334.004,-3.56812e+44,1.3306e+60
4.83398,0.0003974,0.000188841,-5.03339e-05,0.000151438,334.004,0,1.8186e+60
4.84375,0.0003974,0.000189569,-5.03339e-05,0.000151558,334.004,3.56812e+44,2.48558e+60
4.85352,0.0003974,0.000190304,-5.03339e-05,0.000151601,334.004,0,3.39719e+60
4.86328,0.0003974,0.000191066,-5.03339e-05,0.000151672,334.004,0,4.64312e+60
4.87305,0.0003974,0.000191929,-5.03339e-05,0.000151747,334.004,1.42725e+45,6.34601e+60
4.88281,0.0003974,0.000192819,-5.03339e-05,0.000151778,334.004,0,8.67344e+60
4.89258,0.0003974,0.000193773,-5.03339e-05,0.000151884,334.004,0,1.18545e+61
4.90234,0.0003974,0.000194692,-5.03339e-05,0.000151907,334.004,0,1.62022e+61
4.91211,0.0003974,0.00019579,-5.03339e-05,0.000151948,334.004,-2.8545e+45,2.21444e+61
4.92187,0.0003974,0.000196712,-5.03339e-05,0.000151985,334.004,-5.70899e+45,3.0266e+61
4.93164,0.0003974,0.000197742,-5.03339e-05,0.000151963,334.004,5.70899e+45,4.13662e+61
4.94141,0.0003974,0.000198867,-5.03339e-05,0.000152115,334.004,1.1418e+46,5.65374e+61
4.95117,0.0003974,0.000200017,-5.03339e-05,0.000152043,334.004,-1.1418e+46,7.72728e+61
4.96094,0.0003974,0.00020108,-5.03339e-05,0.000152172,334.004,0,1.05613e+62
4.9707,0.0003974,0.000202191,-5.03339e-05,0.000152157,334.004,-2.2836e+46,1.44347e+62
4.98047,0.0003974,0.00020341,-5.03339e-05,0.000152223,334.004,0,1.97287e+62
4.99023,0.0003974,0.000204616,-5.03339e-05,0.000152264,334.004,0,2.69643e+62
5,0.0003974,0.000205652,-5.03339e-05,0.000152237,334.004,0,3.68536e+62
5.00977,0.0003974,0.000206904,-5.03339e-05,0.000152217,334.004,9.13439e+46,5.03699e+62
5.01953,0.0003974,0.000207934,-5.03339e-05,0.000152294,334.004,0,6.88433e+62
5.0293,0.0003974,0.00020917,-5.03339e-05,0.000152293,334.004,-1.82688e+47,9.4092e+62
5.03906,0.0003974,0.000210361,-5.03339e-05,0.000152333,334.004,0,1.28601e+63
5.04883,0.0003974,0.000211272,-5.03339e-05,0.000152283,334.004,3.65375e+47,1.75766e+63
5.05859,0.0003974,0.000212581,-5.03339e-05,0.000152391,334.004,-3.65375e+47,2.40229e+63
5.06836,0.0003974,0.000213586,-5.03339e-05,0.00015231,334.004,3.65375e+47,3.28334e+63
5.07812,0.0003974,0.000214668,-5.03339e-05,0.000152422,334.004,-1.4615e+48,4.48752e+63
5.08789,0.0003974,0.000215595,-5.03339e-05,0.000152285,334.004,-7.30751e+47,6.13334e+63
5.09766,0.0003974,0.000216663,-5.03339e-05,0.000152326,334.004,0,8.38277e+63
5.10742,0.0003974,0.000217679,-5.03339e-05,0.000152295,334.004,0,1.14572e+64
5.11719,0.0003974,0.000218631,-5.03339e-05,0.000152387,334.004,0,1.56592e+64
5.12695,0.0003974,0.000219474,-5.03339e-05,0.000152295,334.004,-2.923e+48,2.14023e+64
5.13672,0.0003974,0.000220436,-5.03339e-05,0.000152345,334.004,1.1692e+49,2.92517e+64
5.14648,0.0003974,0.000221254,-5.03339e-05,0.000152338,334.004,-5.84601e+48,3.99799e+64
5.15625,0.0003974,0.000222099,-5.03339e-05,0.000152309,334.004,-2.3384e+49,5.46427e+64
5.16602,0.0003974,0.000222869,-5.03339e-05,0.000152271,334.004,1.1692e+49,7.46832e+64
5.17578,0.0003974,0.000223602,-5.03339e-05,0.00015228,334.004,0,1.02074e+65
5.18555,0.0003974,0.000224359,-5.03339e-05,0.000152378,334.004,0,1.3951e+65
5.19531,0.0003974,0.000224976,-5.03339e-05,0.000152324,334.004,2.3384e+49,1.90676e+65
5.20508,0.0003974,0.000225656,-5.03339e-05,0.000152341,334.004,-4.67681e+49,2.60607e+65
5.21484,0.0003974,0.000226269,-5.03339e-05,0.000152268,334.004,0,3.56186e+65
5.22461,0.0003974,0.000226857,-5.03339e-05,0.000152336,334.004,0,4.86819e+65
5.23437,0.0003974,0.000227315,-5.03339e-05,0.000152388,334.004,-9.35361e+49,6.65362e+65
5.24414,0.0003974,0.000227819,-5.03339e-05,0.000152313,334.004,1.87072e+50,9.09387e+65
5.25391,0.0003974,0.000228163,-5.03339e-05,0.000152436,334.004,-3.74144e+50,1.24291e+66
5.26367,0.0003974,0.000228706,-5.03339e-05,0.00015242,334.004,0,1.69875e+66
5.27344,0.0003974,0.000229057,-5.03339e-05,0.000152503,334.004,0,2.32178e+66
5.2832,0.0003974,0.000229471,-5.03339e-05,0.000152525,334.004,0,3.1733e+66
5.29297,0.0003974,0.000229753,-5.03339e-05,0.00015261,334.004,7.48289e+50,4.33713e+66
5.30273,0.0003974,0.00023009,-5.03339e-05,0.000152705,334.004,-7.48289e+50,5.92779e+66
5.3125,0.0003974,0.000230471,-5.03339e-05,0.000152805,334.004,0,8.10184e+66
5.32227,0.0003974,0.000230568,-5.03339e-05,0.000153007,334.004,-1.49658e+51,1.10732e+67
5.33203,0.0003974,0.000230825,-5.03339e-05,0.000153133,334.004,0,1.51344e+67
5.3418,0.0003974,0.000231022,-5.03339e-05,0.000153404,334.004,0,2.0685e+67
5.35156,0.0003974,0.000231281,-5.03339e-05,0.000153533,334.004,-5.98631e+51,2.82714e+67
5.36133,0.0003974,0.000231352,-5.03339e-05,0.000153744,334.004,-5.98631e+51,3.864e+67
5.37109,0.0003974,0.00023147,-5.03339e-05,0.000154073,334.004,5.98631e+51,5.28115e+67
5.38086,0.0003974,0.000231616,-5.03339e-05,0.000154446,334.004,-2.39452e+52,7.21804e+67
5.39062,0.0003974,0.000231694,-5.03339e-05,0.000154854,334.004,-1.19726e+52,9.86529e+67
5.40039,0.0003974,0.00023179,-5.03339e-05,0.000155274,334.004,0,1.34834e+68
5.41016,0.0003974,0.000231851,-5.03339e-05,0.000155758,334.004,0,1.84286e+68
5.41992,0.0003974,0.000231976,-5.03339e-05,0.000156279,334.004,0,2.51873e+68
5.42969,0.0003974,0.00023197,-5.03339e-05,0.000156785,334.004,-4.78905e+52,3.44249e+68
5.43945,0.0003974,0.000232113,-5.03339e-05,0.000157404,334.004,0,4.70504e+68
5.44922,0.0003974,0.000232041,-5.03339e-05,0.000158113,334.004,-9.5781e+52,6.43064e+68
5.45898,0.0003974,0.000232046,-5.03339e-05,0.000158796,334.004,3.83124e+53,8.78911e+68
5.46875,0.0003974,0.000232074,-5.03339e-05,0.000159587,334.004,0,1.20126e+69
5.47852,0.0003974,0.00023202,-5.03339e-05,0.000160244,334.004,1.91562e+53,1.64182e+69
5.48828,0.0003974,0.000232033,-5.03339e-05,0.000161117,334.004,-3.83124e+53,2.24397e+69
5.49805,0.0003974,0.000232068,-5.03339e-05,0.000161854,334.004,0,3.06696e+69
5.50781,0.0003974,0.000232017,-5.03339e-05,0.00016271,334.004,-7.66248e+53,4.19178e+69
5.51758,0.0003974,0.000231916,-5.03339e-05,0.000163622,334.004,0,5.72914e+69
5.52734,0.0003974,0.000231967,-5.03339e-05,0.000164498,334.004,0,7.83033e+69
5.53711,0.0003974,0.000231941,-5.03339e-05,0.000165369,334.004,0,1.07021e+70
5.54688,0.0003974,0.00023194,-5.03339e-05,0.000166335,334.004,3.06499e+54,1.46272e+70
5.55664,0.0003974,0.000231774,-5.03339e-05,0.000167264,334.004,3.06499e+54,1.99918e+70
5.56641,0.0003974,0.000231829,-5.03339e-05,0.000168143,334.004,0,2.73239e+70
5.57617,0.0003974,0.000231758,-5.03339e-05,0.000169123,334.004,0,3.73451e+70
5.58594,0.0003974,0.000231722,-5.03339e-05,0.000170066,334.004,6.12998e+54,5.10416e+70
5.5957,0.0003974,0.00023174,-5.03339e-05,0.000170862,334.004,0,6.97614e+70
5.60547,0.0003974,0.000231584,-5.03339e-05,0.000171842,334.004,1.226e+55,9.53468e+70
5.61523,0.0003974,0.000231604,-5.03339e-05,0.000172721,334.004,-2.45199e+55,1.30316e+71
5.625,0.0003974,0.000231659,-5.03339e-05,0.000173617,334.004,0,1.7811e+71
5.63477,0.0003974,0.000231592,-5.03339e-05,0.000174463,334.004,0,2.43432e+71
5.64453,0.0003974,0.000231527,-5.03339e-05,0.000175269,334.004,0,3.32712e+71
5.6543,0.0003974,0.000231459,-5.03339e-05,0.000176195,334.004,0,4.54736e+71
5.66406,0.0003974,0.000231596,-5.03339e-05,0.000176822,334.004,0,6.21513e+71
5.67383,0.0003974,0.000231502,-5.03339e-05,0.000177678,334.004,-1.96159e+56,8.49456e+71
5.68359,0.0003974,0.000231633,-5.03339e-05,0.000178433,334.004,-1.96159e+56,1.161e+72
5.69336,0.0003974,0.000231497,-5.03339e-05,0.000179049,334.004,-3.92319e+56,1.5868e+72
5.70312,0.0003974,0.000231557,-5.03339e-05,0.000179716,334.004,3.92319e+56,2.16877e+72
5.71289,0.0003974,0.00023161,-5.03339e-05,0.000180338,334.004,0,2.96418e+72
5.72266,0.0003974,0.000231577,-5.03339e-05,0.000180867,334.004,7.84638e+56,4.0513e+72
5.73242,0.0003974,0.000231667,-5.03339e-05,0.000181535,334.004,0,5.53714e+72
5.74219,0.0003974,0.00023162,-5.03339e-05,0.000181993,334.004,-1.56928e+57,7.56791e+72
5.75195,0.0003974,0.000231698,-5.03339e-05,0.000182456,334.004,0,1.03435e+73
5.76172,0.0003974,0.000231785,-5.03339e-05,0.000182969,334.004,0,1.4137e+73
5.77148,0.0003974,0.000231835,-5.03339e-05,0.000183375,334.004,-6.2771e+57,1.93218e+73
5.78125,0.0003974,0.000231792,-5.03339e-05,0.000183771,334.004,0,2.64082e+73
5.79102,0.0003974,0.000231979,-5.03339e-05,0.000184215,334.004,0,3.60936e+73
5.80078,0.0003974,0.000231997,-5.03339e-05,0.000184538,334.004,0,4.93311e+73
5.81055,0.0003974,0.00023209,-5.03339e-05,0.000184885,334.004,-1.25542e+58,6.74235e+73
5.82031,0.0003974,0.000232161,-5.03339e-05,0.000185208,334.004,0,9.21514e+73
5.83008,0.0003974,0.000232221,-5.03339e-05,0.000185438,334.004,0,1.25948e+74
5.83984,0.0003974,0.00023234,-5.03339e-05,0.000185665,334.004,0,1.72141e+74
5.84961,0.0003974,0.000232486,-5.03339e-05,0.000185928,334.004,5.02168e+58,2.35274e+74
5.85937,0.0003974,0.000232501,-5.03339e-05,0.000186201,334.004,1.00434e+59,3.21562e+74
5.86914,0.0003974,0.000232705,-5.03339e-05,0.00018636,334.004,-1.00434e+59,4.39497e+74
5.87891,0.0003974,0.00023276,-5.03339e-05,0.000186574,334.004,-1.00434e+59,6.00685e+74
5.88867,0.0003974,0.000232997,-5.03339e-05,0.000186752,334.004,1.00434e+59,8.20989e+74
5.89844,0.0003974,0.000233147,-5.03339e-05,0.000186882,334.004,0,1.12209e+75
5.9082,0.0003974,0.000233279,-5.03339e-05,0.000187102,334.004,-2.00867e+59,1.53362e+75
5.91797,0.0003974,0.000233582,-5.03339e-05,0.000187236,334.004,0,2.09609e+75
5.92773,0.0003974,0.000233697,-5.03339e-05,0.000187409,334.004,0,2.86484e+75
5.9375,0.0003974,0.000234016,-5.03339e-05,0.000187485,334.004,0,3.91553e+75
5.94727,0.0003974,0.000234309,-5.03339e-05,0.000187643,334.004,8.03469e+59,5.35158e+75
5.95703,0.0003974,0.000234587,-5.03339e-05,0.000187735,334.004,-1.60694e+60,7.31429e+75
5.9668,0.0003974,0.000234976,-5.03339e-05,0.000187873,334.004,0,9.99685e+75
5.97656,0.0003974,0.00023551,-5.03339e-05,0.000187887,334.004,-1.60694e+60,1.36632e+76
5.98633,0.0003974,0.000235826,-5.03339e-05,0.000187991,334.004,-3.21388e+60,1.86743e+76
5.99609,0.0003974,0.000236366,-5.03339e-05,0.000188078,334.004,0,2.55232e+76
6.00586,0.0003974,0.000236834,-5.03339e-05,0.00018809,334.004,6.42775e+60,3.4884e+76
6.01562,0.0003974,0.000237326,-5.03339e-05,0.00018822,334.004,0,4.76779e+76
6.02539,0.0003974,0.000238127,-5.03339e-05,0.000188227,334.004,0,6.5164e+76
6.03516,0.0003974,0.000238688,-5.03339e-05,0.000188347,334.004,-1.28555e+61,8.90632e+76
6.04492,0.0003974,0.000239379,-5.03339e-05,0.000188353,334.004,-2.5711e+61,1.21728e+77
6.05469,0.0003974,0.000240145,-5.03339e-05,0.000188375,334.004,0,1.66372e+77
6.06445,0.0003974,0.00024082,-5.03339e-05,0.000188536,334.004,0,2.2739e+77
6.07422,0.0003974,0.000241622,-5.03339e-05,0.000188465,334.004,-5.1422e+61,3.10786e+77
6.08398,0.0003974,0.000242612,-5.03339e-05,0.000188505,334.004,0,4.24768e+77
6.09375,0.0003974,0.00024348,-5.03339e-05,0.000188563,334.004,0,5.80554e+77
6.10352,0.0003974,0.000244421,-5.03339e-05,0.000188588,334.004,0,7.93475e+77
6.11328,0.0003974,0.00024535,-5.03339e-05,0.000188626,334.004,-2.05688e+62,1.08449e+78
6.12305,0.0003974,0.000246352,-5.03339e-05,0.000188695,334.004,-2.05688e+62,1.48223e+78
6.13281,0.0003974,0.000247349,-5.03339e-05,0.000188676,334.004,4.11376e+62,2.02584e+78
6.14258,0.0003974,0.000248373,-5.03339e-05,0.000188756,334.004,0,2.76883e+78
6.15234,0.0003974,0.000249491,-5.03339e-05,0.000188696,334.004,0,3.78431e+78
6.16211,0.0003974,0.000250504,-5.03339e-05,0.000188875,334.004,-8.22752e+62,5.17223e+78
6.17187,0.0003974,0.000251518,-5.03339e-05,0.000188723,334.004,8.22752e+62,7.06917e+78
6.18164,0.0003974,0.000252633,-5.03339e-05,0.000188934,334.004,-1.6455e+63,9.66183e+78
6.19141,0.0003974,0.000253697,-5.03339e-05,0.000188822,334.004,3.29101e+63,1.32054e+79
6.20117,0.0003974,0.000254712,-5.03339e-05,0.00018894,334.004,-3.29101e+63,1.80485e+79
6.21094,0.0003974,0.000255723,-5.03339e-05,0.000189002,334.004,0,2.46679e+79
6.2207,0.0003974,0.000256903,-5.03339e-05,0.000188968,334.004,0,3.37149e+79
6.23047,0.0003974,0.00025792,-5.03339e-05,0.000189033,334.004,6.58202e+63,4.60801e+79
6.24023,0.0003974,0.000258974,-5.03339e-05,0.000189182,334.004,0,6.29802e+79
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,334.004,1.3164e+64,8.60784e+79
6.25977,0.0003974,0.000260889,-5.03339e-05,0.0001891,334.004,-2.63281e+64,1.17648e+80
6.26953,0.0003974,0.000261919,-5.03339e-05,0.000189248,334.004,0,1.60796e+80
6.2793,0.0003974,0.000262864,-5.03339e-05,0.000189339,334.004,-2.63281e+64,2.19769e+80
6.28906,0.0003974,0.000263743,-5.03339e-05,0.000189324,334.004,0,3.00371e+80
6.29883,0.0003974,0.000264695,-5.03339e-05,0.000189333,334.004,-5.26561e+64,4.10533e+80
6.30859,0.0003974,0.000265492,-5.03339e-05,0.000189301,334.004,-1.05312e+65,5.61098e+80
6.31836,0.0003974,0.000266422,-5.03339e-05,0.000189406,334.004,0,7.66884e+80
6.32812,0.0003974,0.000267197,-5.03339e-05,0.000189461,334.004,-2.10625e+65,1.04814e+81
6.33789,0.0003974,0.000267946,-5.03339e-05,0.000189437,334.004,0,1.43255e+81
6.34766,0.0003974,0.000268719,-5.03339e-05,0.000189384,334.004,0,1.95795e+81
6.35742,0.0003974,0.000269385,-5.03339e-05,0.000189487,334.004,8.42498e+65,2.67604e+81
6.36719,0.0003974,0.000270046,-5.03339e-05,0.000189576,334.004,-4.21249e+65,3.65749e+81
6.37695,0.0003974,0.000270771,-5.03339e-05,0.000189441,334.004,-8.42498e+65,4.99889e+81
6.38672,0.0003974,0.000271402,-5.03339e-05,0.000189559,334.004,-8.42498e+65,6.83227e+81
6.39648,0.0003974,0.000271902,-5.03339e-05,0.000189569,334.004,0,9.33803e+81
6.40625,0.0003974,0.000272471,-5.03339e-05,0.000189536,334.004,0,1.27628e+82
6.41602,0.0003974,0.000272941,-5.03339e-05,0.000189543,334.004,0,1.74436e+82
6.42578,0.0003974,0.000273492,-5.03339e-05,0.000189684,334.004,-6.73999e+66,2.38412e+82
6.43555,0.0003974,0.00027394,-5.03339e-05,0.000189617,334.004,0,3.25851e+82
6.44531,0.0003974,0.000274354,-5.03339e-05,0.000189649,334.004,0,4.45358e+82
6.45508,0.0003974,0.000274767,-5.03339e-05,0.000189682,334.004,0,6.08695e+82
6.46484,0.0003974,0.000275091,-5.03339e-05,0.000189811,334.004,1.348e+67,8.31937e+82
6.47461,0.0003974,0.000275484,-5.03339e-05,0.0001898,334.004,0,1.13705e+83
6.48437,0.0003974,0.000275803,-5.03339e-05,0.000189891,334.004,2.69599e+67,1.55408e+83
6.49414,0.0003974,0.000276064,-5.03339e-05,0.000189956,334.004,0,2.12404e+83
6.50391,0.0003974,0.000276421,-5.03339e-05,0.000190169,334.004,-5.39199e+67,2.90304e+83
6.51367,0.0003974,0.000276646,-5.03339e-05,0.000190379,334.004,5.39199e+67,3.96775e+83
6.52344,0.0003974,0.000276996,-5.03339e-05,0.000190387,334.004,1.0784e+68,5.42294e+83
6.5332,0.0003974,0.000277133,-5.03339e-05,0.000190764,334.004,2.1568e+68,7.41184e+83
6.54297,0.0003974,0.000277418,-5.03339e-05,0.000190978,334.004,0,1.01302e+84
6.55273,0.0003974,0.000277639,-5.03339e-05,0.000191223,334.004,-2.1568e+68,1.38455e+84
6.5625,0.0003974,0.000277858,-5.03339e-05,0.000191553,334.004,0,1.89233e+84
6.57227,0.0003974,0.000278002,-5.03339e-05,0.000191914,334.004,0,2.58636e+84
6.58203,0.0003974,0.000278236,-5.03339e-05,0.000192314,334.004,-8.62718e+68,3.53492e+84
6.5918,0.0003974,0.000278359,-5.03339e-05,0.000192812,334.004,0,4.83137e+84
6.60156,0.0003974,0.000278654,-5.03339e-05,0.000193251,334.004,-8.62718e+68,6.6033e+84
6.61133,0.0003974,0.000278689,-5.03339e-05,0.000193873,334.004,0,9.02509e+84
6.62109,0.0003974,0.000278967,-5.03339e-05,0.000194291,334.004,-1.72544e+69,1.23351e+85
6.63086,0.0003974,0.00027904,-5.03339e-05,0.000194996,334.004,3.45087e+69,1.68591e+85
6.64062,0.0003974,0.000279383,-5.03339e-05,0.000195617,334.004,3.45087e+69,2.30422e+85
6.65039,0.0003974,0.000279386,-5.03339e-05,0.000196307,334.004,0,3.1493e+85
6.66016,0.0003974,0.000279617,-5.03339e-05,0.000196882,334.004,0,4.30433e+85
6.66992,0.0003974,0.000279867,-5.03339e-05,0.000197828,334.004,-6.90175e+69,5.88296e+85
6.67969,0.0003974,0.000279854,-5.03339e-05,0.000198494,334.004,-2.7607e+70,8.04057e+85
6.68945,0.0003974,0.000280075,-5.03339e-05,0.000199251,334.004,0,1.09895e+86
6.69922,0.0003974,0.000280121,-5.03339e-05,0.000200077,334.004,0,1.50199e+86
6.70898,0.0003974,0.000280345,-5.03339e-05,0.000201013,334.004,0,2.05286e+86
6.71875,0.0003974,0.000280436,-5.03339e-05,0.000201836,334.004,0,2.80575e+86
6.72852,0.0003974,0.000280562,-5.03339e-05,0.00020261,334.004,0,3.83478e+86
6.73828,0.0003974,0.000280723,-5.03339e-05,0.000203527,334.004,1.10428e+71,5.24121e+86
6.74805,0.0003974,0.00028079,-5.03339e-05,0.000204386,334.004,1.10428e+71,7.16345e+86
6.75781,0.0003974,0.000280989,-5.03339e-05,0.000205357,334.004,0,9.79068e+86
6.76758,0.0003974,0.000281077,-5.03339e-05,0.000206116,334.004,2.20856e+71,1.33815e+87
6.77734,0.0003974,0.000281108,-5.03339e-05,0.000207025,334.004,-2.20856e+71,1.82892e+87
6.78711,0.0003974,0.000281354,-5.03339e-05,0.000207821,334.004,0,2.49968e+87
6.79687,0.0003974,0.0002813,-5.03339e-05,0.000208748,334.004,0,3.41645e+87
6.80664,0.0003974,0.000281475,-5.03339e-05,0.000209431,334.004,0,4.66946e+87
6.81641,0.0003974,0.000281498,-5.03339e-05,0.000210358,334.004,0,6.382e+87
6.82617,0.0003974,0.000281506,-5.03339e-05,0.000211156,334.004,0,8.72264e+87
6.83594,0.0003974,0.00028169,-5.03339e-05,0.000211917,334.004,0,1.19217e+88
6.8457,0.0003974,0.000281726,-5.03339e-05,0.000212692,334.004,-3.53369e+72,1.62941e+88
6.85547,0.0003974,0.000281751,-5.03339e-05,0.000213401,334.004,0,2.227e+88
6.86523,0.0003974,0.000281885,-5.03339e-05,0.000214114,334.004,-3.53369e+72,3.04376e+88
6.875,0.0003974,0.000281915,-5.03339e-05,0.000214693,334.004,0,4.16008e+88
6.88477,0.0003974,0.000281963,-5.03339e-05,0.00021532,334.004,-7.06739e+72,5.68581e+88
6.89453,0.0003974,0.000282021,-5.03339e-05,0.000216007,334.004,0,7.77111e+88
6.9043,0.0003974,0.000282041,-5.03339e-05,0.000216553,334.004,1.41348e+73,1.06212e+89
6.91406,0.0003974,0.000282104,-5.03339e-05,0.000217,334.004,0,1.45166e+89
6.92383,0.0003974,0.000282136,-5.03339e-05,0.000217596,334.004,2.82696e+73,1.98406e+89
6.93359,0.0003974,0.000282162,-5.03339e-05,0.000218066,334.004,0,2.71173e+89
6.94336,0.0003974,0.000282286,-5.03339e-05,0.000218487,334.004,-5.65391e+73,3.70627e+89
6.95312,0.0003974,0.000282207,-5.03339e-05,0.000218948,334.004,-1.13078e+74,5.06556e+89
6.96289,0.0003974,0.000282364,-5.03339e-05,0.000219204,334.004,1.13078e+74,6.92338e+89
6.97266,0.0003974,0.000282286,-5.03339e-05,0.00021971,334.004,-1.13078e+74,9.46256e+89
6.98242,0.0003974,0.00028233,-5.03339e-05,0.000219926,334.004,-2.26156e+74,1.2933e+90
6.99219,0.0003974,0.000282438,-5.03339e-05,0.000220267,334.004,0,1.76763e+90
7.00195,0.0003974,0.000282371,-5.03339e-05,0.000220494,334.004,0,2.41591e+90
7.01172,0.0003974,0.000282536,-5.03339e-05,0.000220795,334.004,4.52313e+74,3.30196e+90
7.02148,0.0003974,0.000282486,-5.03339e-05,0.000221052,334.004,9.04626e+74,4.51297e+90
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,334.004,0,6.16813e+90
7.04102,0.0003974,0.000282613,-5.03339e-05,0.000221419,334.004,0,8.43032e+90
7.05078,0.0003974,0.00028271,-5.03339e-05,0.000221631,334.004,0,1.15222e+91
7.06055,0.0003974,0.000282768,-5.03339e-05,0.000221814,334.004,0,1.5748e+91
7.07031,0.0003974,0.000282842,-5.03339e-05,0.000221898,334.004,0,2.15237e+91
7.08008,0.0003974,0.000282895,-5.03339e-05,0.000222091,334.004,0,2.94176e+91
7.08984,0.0003974,0.000283085,-5.03339e-05,0.000222151,334.004,-7.23701e+75,4.02066e+91
7.09961,0.0003974,0.000283184,-5.03339e-05,0.000222335,334.004,7.23701e+75,5.49526e+91
7.10937,0.0003974,0.000283424,-5.03339e-05,0.000222511,334.004,1.4474e+76,7.51068e+91
7.11914,0.0003974,0.000283463,-5.03339e-05,0.000222601,334.004,1.4474e+76,1.02653e+92
7.12891,0.0003974,0.000283763,-5.03339e-05,0.000222584,334.004,0,1.40301e+92
7.13867,0.0003974,0.000284068,-5.03339e-05,0.000222738,334.004,0,1.91757e+92
7.14844,0.0003974,0.000284265,-5.03339e-05,0.000222833,334.004,-5.7896e+76,5.2417e+91
7.1582,0.0003974,0.000284551,-5.03339e-05,0.000222853,334.004,5.7896e+76,6.81158e+91
7.16797,0.0003974,0.000284936,-5.03339e-05,0.00022304,334.004,-5.7896e+76,8.39591e+91
7.17773,0.0003974,0.000285295,-5.03339e-05,0.000223057,334.004,-5.7896e+76,1.00389e+92
7.1875,0.0003974,0.000285774,-5.03339e-05,0.000223123,334.004,0,1.17461e+92
7.19727,0.0003974,0.000286251,-5.03339e-05,0.000223228,334.004,-1.15792e+77,1.35297e+92
7.20703,0.0003974,0.000286697,-5.03339e-05,0.000223312,334.004,1.15792e+77,1.54106e+92
7.2168,0.0003974,0.00028734,-5.03339e-05,0.000223386,334.004,1.15792e+77,1.74059e+92
7.22656,0.0003974,0.000287984,-5.03339e-05,0.000223426,334.004,-1.15792e+77,1.95366e+92
7.23633,0.0003974,0.000288556,-5.03339e-05,0.000223521,334.004,0,2.1833e+92
7.24609,0.0003974,0.000289283,-5.03339e-05,0.000223594,334.004,0,2.4314e+92
7.25586,0.0003974,0.000289991,-5.03339e-05,0.000223641,334.004,2.31584e+77,2.70148e+92
7.26562,0.0003974,0.000290797,-5.03339e-05,0.000223739,334.004,2.31584e+77,2.9972e+92
7.27539,0.0003974,0.000291596,-5.03339e-05,0.000223739,334.004,0,3.32245e+92
7.28516,0.0003974,0.000292368,-5.03339e-05,0.000223883,334.004,2.31584e+77,3.68151e+92
7.29492,0.0003974,0.000293294,-5.03339e-05,0.000223883,334.004,2.31584e+77,4.07954e+92
7.30469,0.0003974,0.000294259,-5.03339e-05,0.000223936,334.004,4.63168e+77,4.52175e+92
7.31445,0.0003974,0.000295144,-5.03339e-05,0.000224045,334.004,0,5.01439e+92
7.32422,0.0003974,0.000296114,-5.03339e-05,0.000224076,334.004,0,5.56399e+92
7.33398,0.0003974,0.000297133,-5.03339e-05,0.000224213,334.004,4.63168e+77,6.17813e+92
7.34375,0.0003974,0.000298092,-5.03339e-05,0.000224263,334.004,0,6.86513e+92
7.35352,0.0003974,0.000299163,-5.03339e-05,0.00022429,334.004,0,7.6338e+92
7.36328,0.0003974,0.000300206,-5.03339e-05,0.000224261,334.004,-9.26337e+77,8.4945e+92
7.37305,0.0003974,0.000301221,-5.03339e-05,0.000224328,334.004,0,9.45814e+92
7.38281,0.0003974,0.000302302,-5.03339e-05,0.000224472,334.004,-9.26337e+77,1.05372e+93
7.39258,0.0003974,0.000303366,-5.03339e-05,0.000224454,334.004,0,1.17452e+93
7.40234,0.0003974,0.000304402,-5.03339e-05,0.000224596,334.004,-9.26337e+77,1.30975e+93
7.41211,0.0003974,0.000305546,-5.03339e-05,0.000224617,334.004,0,1.46106e+93
7.42188,0.0003974,0.000306479,-5.03339e-05,0.000224622,334.004,0,1.63033e+93
7.43164,0.0003974,0.000307568,-5.03339e-05,0.000224727,334.004,-1.85267e+78,1.81961e+93
7.44141,0.0003974,0.000308513,-5.03339e-05,0.000224778,334.004,0,2.03121e+93
7.45117,0.0003974,0.000309575,-5.03339e-05,0.000224811,334.004,1.85267e+78,2.26766e+93
7.46094,0.0003974,0.000310591,-5.03339e-05,0.000224829,334.004,1.85267e+78,2.5318e+93
7.4707,0.0003974,0.000311499,-5.03339e-05,0.000224905,334.004,0,2.82678e+93
7.48047,0.0003974,0.000312491,-5.03339e-05,0.000224894,334.004,0,3.15612e+93
7.49023,0.0003974,0.000313354,-5.03339e-05,0.000224971,334.004,-3.70535e+78,3.52373e+93
7.5,0.0003974,0.000314359,-5.03339e-05,0.00022505,334.004,0,3.93394e+93
7.50977,0.0003974,0.000315123,-5.03339e-05,0.000225045,334.004,3.70535e+78,4.39163e+93
7.51953,0.0003974,0.000315995,-5.03339e-05,0.000225064,334.004,3.70535e+78,4.9022e+93
7.5293,0.0003974,0.000316759,-5.03339e-05,0.000225173,334.004,-3.70535e+78,5.47168e+93
7.53906,0.0003974,0.000317423,-5.03339e-05,0.000225177,334.004,0,6.10681e+93
7.54883,0.0003974,0.000318181,-5.03339e-05,0.000225226,334.004,0,6.81508e+93
7.55859,0.0003974,0.000318955,-5.03339e-05,0.000225149,334.004,0,7.60489e+93
7.56836,0.0003974,0.000319489,-5.03339e-05,0.000225324,334.004,0,8.48556e+93
7.57812,0.0003974,0.000320122,-5.03339e-05,0.000225293,334.004,0,9.46753e+93
7.58789,0.0003974,0.000320783,-5.03339e-05,0.000225262,334.004,0,1.05624e+94
7.59766,0.0003974,0.000321307,-5.03339e-05,0.000225391,334.004,0,1.17833e+94
7.60742,0.0003974,0.000321782,-5.03339e-05,0.000225424,334.004,0,1.31445e+94
7.61719,0.0003974,0.000322378,-5.03339e-05,0.000225517,334.004,-1.48214e+79,1.46624e+94
7.62695,0.0003974,0.000322671,-5.03339e-05,0.000225507,334.004,0,1.63548e+94
7.63672,0.0003974,0.000323206,-5.03339e-05,0.000225557,334.004,0,1.82421e+94
7.64648,0.0003974,0.000323583,-5.03339e-05,0.000225749,334.004,0,2.03465e+94
7.65625,0.0003974,0.000323878,-5.03339e-05,0.000225804,334.004,0,2.26933e+94
7.66602,0.0003974,0.000324279,-5.03339e-05,0.000225926,334.004,1.48214e+79,2.53105e+94
7.67578,0.0003974,0.000324601,-5.03339e-05,0.00022598,334.004,-2.96428e+79,2.82311e+94
7.68555,0.0003974,0.000324906,-5.03339e-05,0.000226209,334.004,0,3.14864e+94
7.69531,0.0003974,0.000325177,-5.03339e-05,0.000226375,334.004,0,3.51149e+94
7.70508,0.0003974,0.000325377,-5.03339e-05,0.000226508,334.004,0,3.9165e+94
7.71484,0.0003974,0.000325648,-5.03339e-05,0.000226787,334.004,0,4.36801e+94
7.72461,0.0003974,0.000325946,-5.03339e-05,0.000227049,334.004,2.96428e+79,4.87148e+94
7.73438,0.0003974,0.000326097,-5.03339e-05,0.000227366,334.004,0,5.43355e+94
7.74414,0.0003974,0.000326325,-5.03339e-05,0.00022775,334.004,0,6.0599e+94
7.75391,0.0003974,0.000326525,-5.03339e-05,0.000228,334.004,0,6.75905e+94
7.76367,0.0003974,0.000326733,-5.03339e-05,0.000228428,334.004,0,7.5387e+94
7.77344,0.0003974,0.000326827,-5.03339e-05,0.000228857,334.004,0,8.40816e+94
7.7832,0.0003974,0.000327069,-5.03339e-05,0.000229339,334.004,-1.18571e+80,9.37811e+94
7.79297,0.0003974,0.000327272,-5.03339e-05,0.000229839,334.004,0,1.04601e+95
7.80273,0.0003974,0.000327409,-5.03339e-05,0.000230401,334.004,1.18571e+80,1.1667e+95
7.8125,0.0003974,0.000327538,-5.03339e-05,0.000230917,334.004,0,1.30131e+95
7.82227,0.0003974,0.000327768,-5.03339e-05,0.000231546,334.004,1.18571e+80,1.45146e+95
7.83203,0.0003974,0.00032788,-5.03339e-05,0.000232202,334.004,-1.18571e+80,1.61895e+95
7.8418,0.0003974,0.000328159,-5.03339e-05,0.000232842,334.004,1.18571e+80,1.80577e+95
7.85156,0.0003974,0.000328279,-5.03339e-05,0.000233488,334.004,-1.18571e+80,2.01416e+95
7.86133,0.0003974,0.000328338,-5.03339e-05,0.000234233,334.004,-2.37142e+80,2.2466e+95
7.87109,0.0003974,0.000328565,-5.03339e-05,0.000234829,334.004,0,2.50587e+95
7.88086,0.0003974,0.000328701,-5.03339e-05,0.000235657,334.004,-2.37142e+80,2.79506e+95
7.89062,0.0003974,0.000328802,-5.03339e-05,0.00023641,334.004,-2.37142e+80,3.11764e+95
7.90039,0.0003974,0.000329057,-5.03339e-05,0.000237236,334.004,2.37142e+80,3.47745e+95
7.91016,0.0003974,0.000329156,-5.03339e-05,0.000237967,334.004,-2.37142e+80,3.87878e+95
7.91992,0.0003974,0.000329278,-5.03339e-05,0.000238705,334.004,4.74284e+80,4.32644e+95
7.92969,0.0003974,0.000329504,-5.03339e-05,0.000239534,334.004,0,4.82576e+95
7.93945,0.0003974,0.000329584,-5.03339e-05,0.000240465,334.004,-4.74284e+80,5.38271e+95
7.94922,0.0003974,0.000329707,-5.03339e-05,0.000241017,334.004,0,6.00394e+95
7.95898,0.0003974,0.00032985,-5.03339e-05,0.000241927,334.004,0,6.69686e+95
7.96875,0.0003974,0.000329944,-5.03339e-05,0.000242716,334.004,0,7.46975e+95
7.97852,0.0003974,0.00033011,-5.03339e-05,0.00024353,334.004,4.74284e+80,8.33184e+95
7.98828,0.0003974,0.000330308,-5.03339e-05,0.000244216,334.004,-1.89714e+81,9.29342e+95
7.99805,0.0003974,0.000330385,-5.03339e-05,0.000245051,334.004,-9.48569e+80,1.0366e+96
8.00781,0.0003974,0.000330432,-5.03339e-05,0.000245722,334.004,0,1.15623e+96
8.01758,0.0003974,0.00033057,-5.03339e-05,0.000246428,334.004,9.48569e+80,1.28967e+96
8.02734,0.0003974,0.000330655,-5.03339e-05,0.000247155,334.004,-9.48569e+80,1.4385e+96
8.03711,0.0003974,0.000330731,-5.03339e-05,0.000247842,334.004,-9.48569e+80,1.60451e+96
8.04688,0.0003974,0.000330979,-5.03339e-05,0.000248567,334.004,-1.89714e+81,1.78968e+96
8.05664,0.0003974,0.000330877,-5.03339e-05,0.000249161,334.004,0,1.99622e+96
8.06641,0.0003974,0.000331015,-5.03339e-05,0.000249818,334.004,-1.89714e+81,2.2266e+96
8.07617,0.0003974,0.000331087,-5.03339e-05,0.000250365,334.004,0,2.48356e+96
8.08594,0.0003974,0.000331166,-5.03339e-05,0.000250997,334.004,0,2.77017e+96


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_2.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-1.92939e-08,3.22266e-08,-2.24239e-09,-1.78711e-08,1.60463,1.65436e-24,-1.29237e-08
0.0195312,-7.08799e-08,3.92578e-08,-6.36054e-09,2.7832e-08,8.24098,0,-5.16555e-08
0.0292969,-1.93194e-08,-2.7832e-08,3.89176e-09,3.01758e-08,14.08,-6.61744e-24,-5.11569e-08
0.0390625,1.65489e-07,-6.5332e-08,1.53901e-08,-5.27344e-09,9.55368,9.92617e-24,-2.12252e-08
0.0488281,3.95537e-07,2.21191e-07,1.4076e-08,-8.49609e-09,-11.6673,0,3.8242e-08
0.0585937,4.14891e-07,1.63477e-07,-1.03521e-08,-3.31055e-08,-38.4733,1.32349e-23,6.971e-08
0.0683594,1.3045e-07,1.88965e-07,-3.46914e-08,4.92187e-08,-46.1685,0,4.35771e-08
0.078125,-2.72801e-07,3.91113e-07,-3.38712e-08,-5.5957e-08,-11.784,-1.32349e-23,-6.87852e-08
0.0878906,-3.34639e-07,6.4541e-07,8.12494e-10,-4.39453e-08,61.1405,0,-2.16484e-07
0.0976562,3.92698e-07,7.95703e-07,5.05831e-08,5.85937e-10,128.496,-1.58819e-22,-2.72634e-07
0.107422,1.97718e-06,1.00371e-06,8.47458e-08,-1.34766e-08,117.176,-1.05879e-22,-9.38085e-08
0.117187,3.72498e-06,1.35059e-06,6.88652e-08,-3.75e-08,-25.3256,5.29396e-23,3.20261e-07
0.126953,4.25097e-06,1.43936e-06,-1.63888e-08,7.61719e-09,-263.151,1.05879e-22,7.49825e-07
0.136719,2.23158e-06,1.91426e-06,-1.58332e-07,-1.34766e-08,-334.004,-1.27055e-21,7.60714e-07
0.146484,-2.11453e-06,2.18643e-06,-2.73125e-07,-2.49023e-08,-289.406,1.05879e-22,-2.32953e-08
0.15625,-5.8506e-06,2.56055e-06,-2.09987e-07,1.37695e-08,282.375,-2.11758e-22,-1.47912e-06
0.166016,-3.95393e-06,3.0126e-06,1.50064e-07,3.16406e-08,334.004,-4.23516e-22,-2.6031e-06
0.175781,7.00163e-06,3.48135e-06,6.88002e-07,-2.49023e-08,334.004,1.27055e-21,-1.85364e-06
0.185547,2.35539e-05,3.97148e-06,9.42932e-07,-4.07227e-08,334.004,2.11758e-22,1.58676e-06
0.195312,3.31199e-05,4.48447e-06,3.63744e-07,8.99414e-08,-334.004,-3.38813e-21,6.30596e-06
0.205078,1.99835e-05,4.9418e-06,-1.11189e-06,6.73828e-09,-334.004,0,8.35333e-06
0.214844,-2.04087e-05,5.56172e-06,-2.60876e-06,-6.67969e-08,-334.004,0,3.3267e-06
0.224609,-6.62986e-05,6.06797e-06,-2.54509e-06,-4.7168e-08,334.004,-1.69407e-21,-9.34623e-06
0.234375,-6.62986e-05,6.69316e-06,2.61593e-07,1.10742e-07,334.004,1.01644e-20,-2.26104e-05
0.244141,-3.93718e-06,7.33916e-06,5.10502e-06,-1.34473e-07,334.004,-1.35525e-20,-2.28025e-05
0.253906,0.000141167,7.81787e-06,8.62892e-06,-9.66797e-09,334.004,1.01644e-20,1.52304e-06
0.263672,0.000268454,8.70146e-06,6.07344e-06,6.26953e-08,-334.004,1.35525e-20,4.56368e-05
0.273437,0.000228285,9.17637e-06,-5.03511e-06,-1.61133e-08,-334.004,1.35525e-20,7.97877e-05
0.283203,-6.62986e-05,9.84668e-06,-2.03262e-05,3.98438e-08,-334.004,-5.42101e-20,5.93246e-05
0.292969,-6.62986e-05,1.05738e-05,-2.7183e-05,1.52344e-08,-334.004,2.71051e-20,-4.05224e-05
0.302734,-6.62986e-05,1.1083e-05,-1.09514e-05,-2.60742e-08,334.004,-5.42101e-20,-0.000181011
0.3125,-6.62986e-05,1.17272e-05,3.10335e-05,-3.31055e-08,334.004,0,-0.000246659
0.322266,0.0003974,1.24831e-05,7.60251e-05,-7.06055e-08,334.004,-5.42101e-20,-0.000102823
0.332031,0.0003974,1.30772e-05,7.83409e-05,1.9043e-08,-334.004,0,0.000276784
0.341797,0.0003974,1.37329e-05,-1.14433e-06,-2.28516e-08,-334.004,1.0842e-19,0.000689397
0.351562,0.0003974,1.44064e-05,-5.03339e-05,-3.95508e-08,-334.004,-3.25261e-19,0.000723889
0.361328,-6.62986e-05,1.49707e-05,-5.03339e-05,-1.06641e-07,-334.004,-1.0842e-19,2.10733e-05
0.371094,-6.62986e-05,1.56404e-05,-5.03339e-05,4.16016e-08,334.004,-2.1684e-19,-0.0012995
0.380859,-6.62986e-05,1.61971e-05,0.000137551,6.32812e-08,334.004,4.33681e-19,-0.00235823
0.390625,0.0003974,1.67856e-05,0.000301197,-2.16797e-08,334.004,-8.67362e-19,-0.00180285
0.400391,0.0003974,1.73443e-05,0.000301197,-8.81836e-08,334.004,0,0.00115554
0.410156,0.0003974,1.7908e-05,0.000301197,3.10547e-08,-334.004,3.46945e-18,0.00542051
0.419922,0.0003974,1.83964e-05,-5.03339e-05,-5.5957e-08,-334.004,0,0.00756576
0.429687,-6.62986e-05,1.90438e-05,-5.03339e-05,-3.69141e-08,-334.004,-5.20417e-18,0.00349281
0.439453,-6.62986e-05,1.93222e-05,-5.03339e-05,1.69922e-08,-334.004,0,-0.00777583
0.449219,-6.62986e-05,1.98765e-05,-5.03339e-05,-2.54883e-08,334.004,-6.93889e-18,-0.0203841
0.458984,-6.62986e-05,2.03771e-05,0.000301197,-9.46289e-08,334.004,-3.46945e-18,-0.0220388
0.46875,0.0003974,2.07501e-05,0.000301197,5.30273e-08,334.004,-3.46945e-18,-0.00160698
0.478516,0.0003974,2.11345e-05,0.000301197,1.25977e-08,-334.004,1.38778e-17,0.0380243
0.488281,0.0003974,2.14597e-05,-5.03339e-05,-8.05664e-08,-334.004,2.77556e-17,0.0710368
0.498047,-6.62986e-05,2.18959e-05,-5.03339e-05,-3.31055e-08,-334.004,0,0.0565889
0.507812,-6.62986e-05,2.2069e-05,-5.03339e-05,-2.63672e-09,-334.004,-1.38778e-17,-0.0305051
0.517578,-6.62986e-05,2.24171e-05,-5.03339e-05,5.30273e-08,334.004,0,-0.159549
0.527344,-6.62986e-05,2.27329e-05,0.000301197,4.39453e-09,334.004,5.55112e-17,-0.228896
0.537109,0.0003974,2.28929e-05,0.000301197,8.20312e-09,334.004,-1.11022e-16,-0.113594
0.546875,0.0003974,2.31527e-05,0.000301197,1.52344e-08,334.004,0,0.221385
0.556641,0.0003974,2.33455e-05,0.000301197,-7.06055e-08,-334.004,1.11022e-16,0.606914
0.566406,0.0003974,2.3492e-05,-5.03339e-05,7.4707e-08,-334.004,4.44089e-16,0.675367
0.576172,-6.62986e-05,2.36177e-05,-5.03339e-05,-6.15234e-08,-334.004,-1.11022e-16,0.0826344
0.585937,-6.62986e-05,2.3797e-05,-5.03339e-05,1.22168e-07,334.004,2.22045e-16,-1.10503
0.595703,-6.62986e-05,2.39657e-05,0.000301197,1.00195e-07,334.004,-1.33227e-15,-2.13069
0.605469,0.0003974,2.39783e-05,0.000301197,2.24414e-07,334.004,-1.33227e-15,-1.76273
0.615234,0.0003974,2.40595e-05,0.000301197,3.47461e-07,334.004,2.22045e-16,0.798492
0.625,0.0003974,2.42194e-05,0.000301197,6.43359e-07,-334.004,8.88178e-16,4.69905
0.634766,0.0003974,2.42435e-05,-5.03339e-05,8.23535e-07,-334.004,0,6.92741
0.644531,-6.62986e-05,2.42865e-05,-5.03339e-05,1.09746e-06,-334.004,1.77636e-15,3.67879
0.654297,-6.62986e-05,2.43442e-05,-5.03339e-05,1.57324e-06,-334.004,0,-6.26843
0.664062,-6.62986e-05,2.44102e-05,-5.03339e-05,1.94912e-06,334.004,3.55271e-15,-18.0418
0.673828,-6.62986e-05,2.44585e-05,0.000301197,2.47617e-06,334.004,-3.55271e-15,-20.656
0.683594,0.0003974,2.44989e-05,0.000301197,3.11074e-06,334.004,-1.42109e-14,-3.49244
0.693359,0.0003974,2.45561e-05,0.000301197,3.74502e-06,-334.004,0,32.0707
0.703125,0.0003974,2.46431e-05,-5.03339e-05,4.41826e-06,-334.004,2.84217e-14,63.8682
0.712891,-6.62986e-05,2.46612e-05,-5.03339e-05,5.21543e-06,-334.004,-2.84217e-14,54.7928
0.722656,-6.62986e-05,2.4636e-05,-5.03339e-05,6.0709e-06,-334.004,-3.55271e-14,-20.4367
0.732422,-6.62986e-05,2.47274e-05,-5.03339e-05,7.03037e-06,334.004,2.84217e-14,-138.22
0.742187,-6.62986e-05,2.47368e-05,0.000301197,7.85479e-06,334.004,2.84217e-14,-209.426
0.751953,0.0003974,2.48675e-05,0.000301197,8.94287e-06,334.004,2.84217e-14,-118.336
0.761719,0.0003974,2.47767e-05,0.000301197,9.98145e-06,334.004,2.84217e-14,176.762
0.771484,0.0003974,2.48757e-05,0.000301197,1.1003e-05,-334.004,-2.27374e-13,535.841
0.78125,0.0003974,2.49105e-05,-5.03339e-05,1.21837e-05,-334.004,0,630.941
0.791016,-6.62986e-05,2.49202e-05,-5.03339e-05,1.32574e-05,-334.004,-1.13687e-13,134.965
0.800781,-6.62986e-05,2.49999e-05,-5.03339e-05,1.44114e-05,334.004,-1.13687e-13,-928.985
0.810547,-6.62986e-05,2.50342e-05,0.000301197,1.56346e-05,334.004,6.82121e-13,-1912.76
0.820312,0.0003974,2.49732e-05,0.000301197,1.6698e-05,334.004,4.54747e-13,-1699.38
0.830078,0.0003974,2.51953e-05,0.000301197,1.80387e-05,334.004,-1.36424e-12,507.528
0.839844,0.0003974,2.51027e-05,0.000301197,1.91367e-05,-334.004,0,4060.82
0.849609,0.0003974,2.51104e-05,-5.03339e-05,2.02852e-05,-334.004,4.54747e-12,6325.11
0.859375,-6.62986e-05,2.51174e-05,-5.03339e-05,2.14805e-05,-334.004,-5.45697e-12,3785.01
0.869141,-6.62986e-05,2.51256e-05,-5.03339e-05,2.26535e-05,-334.004,9.09495e-13,-4961.03
0.878906,-6.62986e-05,2.52378e-05,-5.03339e-05,2.38433e-05,334.004,-7.27596e-12,-15899.4
0.888672,-6.62986e-05,2.52003e-05,0.000301197,2.47919e-05,334.004,7.27596e-12,-19247.7
0.898437,0.0003974,2.5227e-05,0.000301197,2.5899e-05,334.004,-1.09139e-11,-4946.86
0.908203,0.0003974,2.52803e-05,0.000301197,2.69719e-05,-334.004,0,26855.4
0.917969,0.0003974,2.52384e-05,-5.03339e-05,2.79759e-05,-334.004,-7.27596e-12,57233.8
0.927734,-6.62986e-05,2.53685e-05,-5.03339e-05,2.89497e-05,-334.004,-4.36557e-11,52596.1
0.9375,-6.62986e-05,2.52967e-05,-5.03339e-05,2.98292e-05,-334.004,-1.45519e-11,-12059.8
0.947266,-6.62986e-05,2.53321e-05,-5.03339e-05,3.07025e-05,334.004,-4.36557e-11,-119155
0.957031,-6.62986e-05,2.5362e-05,0.000301197,3.14874e-05,334.004,-2.03727e-10,-190849
0.966797,0.0003974,2.53843e-05,0.000301197,3.23086e-05,334.004,-8.73115e-11,-120464
0.976562,0.0003974,2.54851e-05,0.000301197,3.30029e-05,334.004,0,138492
0.986328,0.0003974,2.54432e-05,0.000301197,3.35517e-05,-334.004,5.82077e-11,471306
0.996094,0.0003974,2.53761e-05,-5.03339e-05,3.41868e-05,-334.004,2.32831e-10,586456
1.00586,-6.62986e-05,2.55144e-05,-5.03339e-05,3.47748e-05,-334.004,1.16415e-10,175086
1.01562,-6.62986e-05,2.55029e-05,-5.03339e-05,3.53391e-05,334.004,0,-774665
1.02539,-6.62986e-05,2.55237e-05,0.000301197,3.56956e-05,334.004,4.65661e-10,-1.71104e+06
1.03516,-6.62986e-05,2.55319e-05,0.000301197,3.61799e-05,334.004,0,-1.6247e+06
1.04492,0.0003974,2.55352e-05,0.000301197,3.65801e-05,334.004,2.32831e-10,266938
1.05469,0.0003974,2.56538e-05,0.000301197,3.69264e-05,-334.004,9.31323e-10,3.49176e+06
1.06445,0.0003974,2.55668e-05,-5.03339e-05,3.72313e-05,-334.004,0,5.75313e+06
1.07422,-6.62986e-05,2.57083e-05,-5.03339e-05,3.74716e-05,-334.004,-9.31323e-10,3.81718e+06
1.08398,-6.62986e-05,2.55999e-05,-5.03339e-05,3.7667e-05,-334.004,0,-3.84234e+06
1.09375,-6.62986e-05,2.57089e-05,-5.03339e-05,3.78844e-05,334.004,-7.45058e-09,-1.39572e+07
1.10352,-6.62986e-05,2.56723e-05,0.000301197,3.8083e-05,334.004,1.11759e-08,-1.78476e+07
1.11328,0.0003974,2.56898e-05,0.000301197,3.81691e-05,334.004,0,-6.04457e+06
1.12305,0.0003974,2.56784e-05,0.000301197,3.82066e-05,-334.004,0,2.22938e+07
1.13281,0.0003974,2.57792e-05,-5.03339e-05,3.83479e-05,-334.004,0,5.11074e+07
1.14258,0.0003974,2.58123e-05,-5.03339e-05,3.83912e-05,-334.004,-5.96046e-08,5.00957e+07
1.15234,-6.62986e-05,2.58003e-05,-5.03339e-05,3.83836e-05,-334.004,-2.23517e-08,-5.16862e+06
1.16211,-6.62986e-05,2.58498e-05,-5.03339e-05,3.83707e-05,334.004,1.49012e-08,-1.02185e+08
1.17187,-6.62986e-05,2.58346e-05,0.000301197,3.84533e-05,334.004,5.96046e-08,-1.73267e+08
1.18164,0.0003974,2.60077e-05,0.000301197,3.84018e-05,334.004,-2.98023e-08,-1.20483e+08
1.19141,0.0003974,2.61706e-05,0.000301197,3.85148e-05,334.004,0,1.05839e+08
1.20117,0.0003974,2.62497e-05,0.000301197,3.83555e-05,-334.004,1.19209e-07,4.12911e+08
1.21094,0.0003974,2.64407e-05,-5.03339e-05,3.84108e-05,-334.004,-1.19209e-07,5.42536e+08
1.2207,-6.62986e-05,2.67914e-05,-5.03339e-05,3.84272e-05,-334.004,0,2.04825e+08
1.23047,-6.62986e-05,2.69276e-05,-5.03339e-05,3.82986e-05,334.004,0,-6.39968e+08
1.24023,-6.62986e-05,2.73715e-05,0.000301197,3.83892e-05,334.004,7.15256e-07,-1.52518e+09
1.25,-6.62986e-05,2.78871e-05,0.000301197,3.82655e-05,334.004,0,-1.54199e+09
1.25977,0.0003974,2.83254e-05,0.000301197,3.82986e-05,334.004,2.38419e-07,7.01334e+07
1.26953,0.0003974,2.90355e-05,0.000301197,3.82248e-05,-334.004,-9.53674e-07,2.98615e+09
1.2793,0.0003974,2.95934e-05,-5.03339e-05,3.82181e-05,-334.004,-9.53674e-07,5.21348e+09
1.28906,-6.62986e-05,3.03905e-05,-5.03339e-05,3.82857e-05,-334.004,-4.76837e-06,3.78947e+09
1.29883,-6.62986e-05,3.12694e-05,-5.03339e-05,3.81642e-05,-334.004,0,-2.89077e+09
1.30859,-6.62986e-05,3.21706e-05,-5.03339e-05,3.81598e-05,334.004,-3.8147e-06,-1.2203e+10
1.31836,-6.62986e-05,3.30981e-05,0.000301197,3.81806e-05,334.004,7.62939e-06,-1.64739e+10
1.32812,0.0003974,3.41262e-05,0.000301197,3.81583e-05,334.004,1.52588e-05,-6.84066e+09
1.33789,0.0003974,3.52764e-05,0.000301197,3.82339e-05,-334.004,0,1.83207e+10
1.34766,0.0003974,3.63475e-05,-5.03339e-05,3.81551e-05,-334.004,0,4.54746e+10
1.35742,0.0003974,3.76418e-05,-5.03339e-05,3.81747e-05,-334.004,0,4.73869e+10
1.36719,-6.62986e-05,3.88515e-05,-5.03339e-05,3.81964e-05,-334.004,7.62939e-06,4.33723e+08
1.37695,-6.62986e-05,4.0135e-05,-5.03339e-05,3.82667e-05,334.004,0,-8.71344e+10
1.38672,-6.62986e-05,4.15485e-05,0.000301197,3.82802e-05,334.004,-0.000152588,-1.56728e+11
1.39648,0.0003974,4.28364e-05,0.000301197,3.83821e-05,334.004,-9.15527e-05,-1.18808e+11
1.40625,0.0003974,4.42491e-05,0.000301197,3.83865e-05,334.004,0,7.81534e+10
1.41602,0.0003974,4.5697e-05,0.000301197,3.84785e-05,-334.004,6.10352e-05,3.60261e+11
1.42578,0.0003974,4.71015e-05,-5.03339e-05,3.85775e-05,-334.004,0.00012207,4.99684e+11
1.43555,-6.62986e-05,4.84983e-05,-5.03339e-05,3.86689e-05,-334.004,0.00012207,2.25818e+11
1.44531,-6.62986e-05,5.00367e-05,-5.03339e-05,3.86402e-05,334.004,0,-5.22906e+11
1.45508,-6.62986e-05,5.14989e-05,-5.03339e-05,3.88995e-05,334.004,0.000488281,-1.35465e+12
1.46484,-6.62986e-05,5.27748e-05,0.000301197,3.89098e-05,334.004,-0.000488281,-1.454e+12
1.47461,0.0003974,5.43568e-05,0.000301197,3.89883e-05,334.004,0,-8.87764e+10
1.48437,0.0003974,5.56925e-05,0.000301197,3.90583e-05,-334.004,0.000976562,2.53855e+12
1.49414,0.0003974,5.70817e-05,-5.03339e-05,3.92115e-05,-334.004,0,4.70732e+12
1.50391,-6.62986e-05,5.8461e-05,-5.03339e-05,3.91532e-05,-334.004,0,3.7141e+12
1.51367,-6.62986e-05,5.98248e-05,-5.03339e-05,3.9336e-05,-334.004,0.000976562,-2.08664e+12
1.52344,-6.62986e-05,6.10893e-05,-5.03339e-05,3.94315e-05,334.004,0.00195312,-1.06242e+13
1.5332,-6.62986e-05,6.22764e-05,0.000301197,3.93012e-05,334.004,0.00976562,-1.51405e+13
1.54297,0.0003974,6.35408e-05,0.000301197,3.93999e-05,334.004,0,-7.38357e+12
1.55273,0.0003974,6.46729e-05,0.000301197,3.95033e-05,334.004,0,1.48756e+13
1.5625,0.0003974,6.57539e-05,0.000301197,3.94995e-05,-334.004,0,4.03169e+13
1.57227,0.0003974,6.68915e-05,-5.03339e-05,3.94907e-05,-334.004,-0.0390625,4.45487e+13
1.58203,-6.62986e-05,6.78979e-05,-5.03339e-05,3.94184e-05,-334.004,0.0234375,4.92326e+12
1.5918,-6.62986e-05,6.89098e-05,-5.03339e-05,3.94717e-05,334.004,0,-7.38352e+13
1.60156,-6.62986e-05,6.96278e-05,0.000301197,3.9462e-05,334.004,0.03125,-1.41258e+14
1.61133,0.0003974,7.04736e-05,0.000301197,3.94063e-05,334.004,0,-1.15799e+14
1.62109,0.0003974,7.13804e-05,0.000301197,3.94102e-05,334.004,-0.03125,5.48408e+13
1.63086,0.0003974,7.20284e-05,0.000301197,3.94424e-05,-334.004,0,3.12961e+14
1.64062,0.0003974,7.26753e-05,-5.03339e-05,3.92713e-05,-334.004,-0.125,4.58291e+14
1.65039,-6.62986e-05,7.33277e-05,-5.03339e-05,3.92801e-05,-334.004,-0.0625,2.39497e+14
1.66016,-6.62986e-05,7.39491e-05,-5.03339e-05,3.9218e-05,-334.004,0,-4.21637e+14
1.66992,-6.62986e-05,7.45655e-05,-5.03339e-05,3.91963e-05,334.004,0.25,-1.19881e+15
1.67969,-6.62986e-05,7.50164e-05,0.000301197,3.90855e-05,334.004,0,-1.363e+15
1.68945,0.0003974,7.53469e-05,0.000301197,3.90486e-05,334.004,-0.25,-2.15049e+14
1.69922,0.0003974,7.57608e-05,0.000301197,3.90568e-05,-334.004,-0.5,2.14378e+15
1.70898,0.0003974,7.61338e-05,-5.03339e-05,3.89054e-05,-334.004,0,4.23515e+15
1.71875,-6.62986e-05,7.64596e-05,-5.03339e-05,3.89751e-05,-334.004,-3,3.60154e+15
1.72852,-6.62986e-05,7.66529e-05,-5.03339e-05,3.87486e-05,-334.004,0.5,-1.4121e+15
1.73828,-6.62986e-05,7.69289e-05,-5.03339e-05,3.88477e-05,334.004,-2,-9.20835e+15
1.74805,-6.62986e-05,7.71047e-05,0.000301197,3.87671e-05,334.004,-10,-1.38582e+16
1.75781,0.0003974,7.71958e-05,0.000301197,3.87082e-05,334.004,-4,-7.71569e+15
1.76758,0.0003974,7.74932e-05,0.000301197,3.87463e-05,334.004,-2,1.19025e+16
1.77734,0.0003974,7.75333e-05,0.000301197,3.8816e-05,-334.004,16,3.56128e+16
1.78711,0.0003974,7.76042e-05,-5.03339e-05,3.89276e-05,-334.004,-16,4.16465e+16
1.79687,-6.62986e-05,7.7712e-05,-5.03339e-05,3.89452e-05,-334.004,8,8.45686e+15
1.80664,-6.62986e-05,7.77741e-05,-5.03339e-05,3.92109e-05,334.004,0,-6.21279e+16
1.81641,-6.62986e-05,7.77621e-05,0.000301197,3.93917e-05,334.004,16,-1.26864e+17
1.82617,0.0003974,7.78673e-05,0.000301197,3.96454e-05,334.004,0,-1.1176e+17
1.83594,0.0003974,7.79218e-05,0.000301197,4.00995e-05,334.004,16,3.53645e+16
1.8457,0.0003974,7.79707e-05,0.000301197,4.04514e-05,-334.004,-64,2.70616e+17
1.85547,0.0003974,7.79968e-05,-5.03339e-05,4.08964e-05,-334.004,256,4.18649e+17
1.86523,-6.62986e-05,7.80557e-05,-5.03339e-05,4.14589e-05,-334.004,64,2.47115e+17
1.875,-6.62986e-05,7.80419e-05,-5.03339e-05,4.20785e-05,-334.004,0,-3.34461e+17
1.88477,-6.62986e-05,7.80926e-05,-5.03339e-05,4.26905e-05,334.004,128,-1.05694e+18
1.89453,-6.62986e-05,7.81128e-05,0.000301197,4.34584e-05,334.004,-512,-1.27087e+18
1.9043,0.0003974,7.8114e-05,0.000301197,4.4228e-05,334.004,512,-3.13362e+17
1.91406,0.0003974,7.82042e-05,0.000301197,4.50879e-05,-334.004,0,1.79693e+18
1.92383,0.0003974,7.81242e-05,-5.03339e-05,4.59782e-05,-334.004,1024,3.79686e+18
1.93359,-6.62986e-05,7.82004e-05,-5.03339e-05,4.6868e-05,-334.004,1024,3.46071e+18
1.94336,-6.62986e-05,7.82757e-05,-5.03339e-05,4.77469e-05,-334.004,512,-8.51018e+17
1.95312,-6.62986e-05,7.82232e-05,-5.03339e-05,4.88868e-05,334.004,0,-7.94305e+18
1.96289,-6.62986e-05,7.8237e-05,0.000301197,4.99547e-05,334.004,6144,-1.2635e+19
1.97266,0.0003974,7.82897e-05,0.000301197,5.09224e-05,334.004,-2048,-7.87401e+18
1.98242,0.0003974,7.83665e-05,0.000301197,5.19946e-05,334.004,0,9.34975e+18
1.99219,0.0003974,7.83302e-05,0.000301197,5.30335e-05,-334.004,-4096,3.13386e+19
2.00195,0.0003974,7.85168e-05,-5.03339e-05,5.43302e-05,-334.004,-40960,3.87336e+19
2.01172,-6.62986e-05,7.83867e-05,-5.03339e-05,5.5403e-05,-334.004,8192,1.11738e+19
2.02148,-6.62986e-05,7.85027e-05,-5.03339e-05,5.65236e-05,334.004,8192,-5.18622e+19
2.03125,-6.62986e-05,7.83987e-05,0.000301197,5.75355e-05,334.004,0,-1.13534e+20
2.04102,-6.62986e-05,7.84646e-05,0.000301197,5.87487e-05,334.004,65536,-1.06952e+20
2.05078,0.0003974,7.84825e-05,0.000301197,5.98819e-05,334.004,49152,1.92398e+19
2.06055,0.0003974,7.86067e-05,0.000301197,6.09776e-05,-334.004,0,2.32842e+20
2.07031,0.0003974,7.84324e-05,-5.03339e-05,6.20124e-05,-334.004,0,3.80967e+20
2.08008,-6.62986e-05,7.85473e-05,-5.03339e-05,6.29871e-05,-334.004,65536,2.49763e+20
2.08984,-6.62986e-05,7.85681e-05,-5.03339e-05,6.40005e-05,-334.004,65536,-2.59817e+20
2.09961,-6.62986e-05,7.85212e-05,-5.03339e-05,6.49198e-05,334.004,-131072,-9.28283e+20
2.10937,-6.62986e-05,7.84925e-05,0.000301197,6.59479e-05,334.004,-786432,-1.17912e+21
2.11914,0.0003974,7.85212e-05,0.000301197,6.68355e-05,334.004,-524288,-3.87859e+20
2.12891,0.0003974,7.85452e-05,0.000301197,6.77347e-05,-334.004,-262144,1.4934e+21
2.13867,0.0003974,7.85153e-05,-5.03339e-05,6.84943e-05,-334.004,524288,3.39192e+21
2.14844,0.0003974,7.86524e-05,-5.03339e-05,6.92927e-05,-334.004,524288,3.29918e+21
2.1582,-6.62986e-05,7.8624e-05,-5.03339e-05,7.00228e-05,-334.004,-524288,-3.88841e+20
2.16797,-6.62986e-05,7.86302e-05,-5.03339e-05,7.0672e-05,334.004,-2.09715e+06,-6.81633e+21
2.17773,-6.62986e-05,7.86258e-05,0.000301197,7.13657e-05,334.004,-6.29146e+06,-1.14762e+22
2.1875,0.0003974,7.87893e-05,0.000301197,7.19402e-05,334.004,-1.04858e+07,-7.89064e+21
2.19727,0.0003974,7.86797e-05,0.000301197,7.25165e-05,334.004,0,7.17022e+21
2.20703,0.0003974,7.88256e-05,0.000301197,7.2987e-05,-334.004,-1.67772e+07,2.74692e+22
2.2168,0.0003974,7.86797e-05,-5.03339e-05,7.33802e-05,-334.004,-8.38861e+06,3.5853e+22
2.22656,-6.62986e-05,7.88921e-05,-5.03339e-05,7.37968e-05,-334.004,1.67772e+07,1.31974e+22
2.23633,-6.62986e-05,7.88637e-05,-5.03339e-05,7.4284e-05,334.004,0,-4.28972e+22
2.24609,-6.62986e-05,7.89454e-05,0.000301197,7.45629e-05,334.004,1.67772e+07,-1.01246e+23
2.25586,-6.62986e-05,7.90216e-05,0.000301197,7.48292e-05,334.004,6.71089e+07,-1.01594e+23
2.26562,0.0003974,7.89281e-05,0.000301197,7.51462e-05,334.004,1.67772e+07,6.03069e+21
2.27539,0.0003974,7.90359e-05,0.000301197,7.53319e-05,-334.004,-3.35544e+07,1.99265e+23
2.28516,0.0003974,7.9074e-05,-5.03339e-05,7.55915e-05,-334.004,1.34218e+08,3.45387e+23
2.29492,-6.62986e-05,7.90424e-05,-5.03339e-05,7.57392e-05,-334.004,6.71089e+07,2.48386e+23
2.30469,-6.62986e-05,7.90913e-05,-5.03339e-05,7.58361e-05,-334.004,-3.35544e+07,-1.96275e+23
2.31445,-6.62986e-05,7.90418e-05,-5.03339e-05,7.59079e-05,334.004,-2.68435e+08,-8.12022e+23
2.32422,-6.62986e-05,7.91285e-05,0.000301197,7.60594e-05,334.004,2.68435e+08,-1.08895e+24
2.33398,0.0003974,7.91033e-05,0.000301197,7.61842e-05,334.004,-5.36871e+08,-4.422e+23
2.34375,0.0003974,7.91959e-05,0.000301197,7.62935e-05,-334.004,0,1.22889e+24
2.35352,0.0003974,7.9161e-05,-5.03339e-05,7.63491e-05,-334.004,-5.36871e+08,3.01941e+24
2.36328,0.0003974,7.93213e-05,-5.03339e-05,7.63582e-05,-334.004,-5.36871e+08,3.12329e+24
2.37305,-6.62986e-05,7.93702e-05,-5.03339e-05,7.64836e-05,-334.004,-1.07374e+09,-1.25133e+22
2.38281,-6.62986e-05,7.94807e-05,-5.03339e-05,7.65724e-05,334.004,1.07374e+09,-5.81661e+24
2.39258,-6.62986e-05,7.97209e-05,0.000301197,7.65712e-05,334.004,2.14748e+09,-1.03853e+25
2.40234,0.0003974,7.99087e-05,0.000301197,7.66274e-05,334.004,4.29497e+09,-7.79334e+24
2.41211,0.0003974,8.02154e-05,0.000301197,7.6776e-05,334.004,1.07374e+09,5.32071e+24
2.42187,0.0003974,8.04665e-05,0.000301197,7.67684e-05,-334.004,0,2.39791e+25
2.43164,0.0003974,8.09728e-05,-5.03339e-05,7.67455e-05,-334.004,-8.58993e+09,3.30387e+25
2.44141,-6.62986e-05,8.12968e-05,-5.03339e-05,7.68114e-05,-334.004,-1.71799e+10,1.46361e+25
2.45117,-6.62986e-05,8.19193e-05,-5.03339e-05,7.69535e-05,334.004,0,-3.51016e+25
2.46094,-6.62986e-05,8.24977e-05,-5.03339e-05,7.69764e-05,334.004,-5.15396e+10,-8.99652e+25
2.4707,-6.62986e-05,8.32321e-05,0.000301197,7.69116e-05,334.004,-3.43597e+10,-9.58694e+25
2.48047,0.0003974,8.39783e-05,0.000301197,7.70678e-05,334.004,0,-4.65356e+24
2.49023,0.0003974,8.4738e-05,0.000301197,7.69948e-05,-334.004,-3.43597e+10,1.69526e+26
2.5,0.0003974,8.56942e-05,-5.03339e-05,7.70282e-05,-334.004,-6.87195e+10,3.11993e+26
2.50977,-6.62986e-05,8.66771e-05,-5.03339e-05,7.71164e-05,-334.004,-6.87195e+10,2.43798e+26
2.51953,-6.62986e-05,8.76182e-05,-5.03339e-05,7.71146e-05,-334.004,-3.43597e+10,-1.42533e+26
2.5293,-6.62986e-05,8.88217e-05,-5.03339e-05,7.7107e-05,334.004,0,-7.07342e+26
2.53906,-6.62986e-05,9.00012e-05,0.000301197,7.72154e-05,334.004,2.74878e+11,-1.00133e+27
2.54883,0.0003974,9.11153e-05,0.000301197,7.71823e-05,334.004,-5.49756e+11,-4.79606e+26
2.55859,0.0003974,9.22562e-05,0.000301197,7.71779e-05,334.004,0,9.99408e+26
2.56836,0.0003974,9.36422e-05,0.000301197,7.72072e-05,-334.004,5.49756e+11,2.67814e+27
2.57812,0.0003974,9.50438e-05,-5.03339e-05,7.72597e-05,-334.004,-5.49756e+11,2.93835e+27
2.58789,-6.62986e-05,9.63721e-05,-5.03339e-05,7.72813e-05,-334.004,-5.49756e+11,2.89647e+26
2.59766,-6.62986e-05,9.78179e-05,-5.03339e-05,7.72553e-05,334.004,0,-4.93282e+27
2.60742,-6.62986e-05,9.9177e-05,0.000301197,7.73156e-05,334.004,2.19902e+12,-9.3644e+27
2.61719,0.0003974,0.000100608,0.000301197,7.73326e-05,334.004,-4.39805e+12,-7.60598e+27
2.62695,0.0003974,0.000102019,0.000301197,7.7407e-05,334.004,-1.09951e+12,3.76195e+27
2.63672,0.0003974,0.000103496,0.000301197,7.73657e-05,-334.004,-8.79609e+12,2.08422e+28
2.64648,0.0003974,0.000104836,-5.03339e-05,7.73265e-05,-334.004,0,3.03171e+28
2.65625,-6.62986e-05,0.000106297,-5.03339e-05,7.74316e-05,-334.004,4.39805e+12,1.55854e+28
2.66602,-6.62986e-05,0.000107726,-5.03339e-05,7.7325e-05,-334.004,0,-2.83539e+28
2.67578,-6.62986e-05,0.000109039,-5.03339e-05,7.7436e-05,334.004,-7.03687e+13,-7.96515e+28
2.68555,-6.62986e-05,0.000110411,0.000301197,7.74006e-05,334.004,8.79609e+13,-8.99317e+28
2.69531,0.0003974,0.000111665,0.000301197,7.74387e-05,334.004,1.75922e+13,-1.31619e+28
2.70508,0.0003974,0.000112976,0.000301197,7.74583e-05,-334.004,3.51844e+13,1.43286e+29
2.71484,0.0003974,0.00011418,-5.03339e-05,7.74322e-05,-334.004,-1.05553e+14,2.80821e+29
2.72461,-6.62986e-05,0.000115279,-5.03339e-05,7.74583e-05,-334.004,0,2.36697e+29
2.73437,-6.62986e-05,0.000116549,-5.03339e-05,7.75488e-05,-334.004,7.03687e+13,-9.74093e+28
2.74414,-6.62986e-05,0.000117511,-5.03339e-05,7.74343e-05,334.004,2.81475e+14,-6.13422e+29
2.75391,-6.62986e-05,0.000118517,0.000301197,7.74164e-05,334.004,-8.44425e+14,-9.16982e+29
2.76367,0.0003974,0.000119465,0.000301197,7.74791e-05,334.004,-1.40737e+14,-5.02897e+29
2.77344,0.0003974,0.000120436,0.000301197,7.7424e-05,334.004,-1.40737e+14,8.01241e+29
2.7832,0.0003974,0.000121361,0.000301197,7.75298e-05,-334.004,5.6295e+14,2.36674e+30
2.79297,0.0003974,0.00012207,-5.03339e-05,7.74038e-05,-334.004,-2.81475e+15,2.74874e+30
2.80273,-6.62986e-05,0.000122817,-5.03339e-05,7.75198e-05,-334.004,-5.6295e+14,5.28055e+29
2.8125,-6.62986e-05,0.00012351,-5.03339e-05,7.73757e-05,334.004,0,-4.15444e+30
2.82227,-6.62986e-05,0.000124071,0.000301197,7.74583e-05,334.004,-2.2518e+15,-8.41382e+30
2.83203,0.0003974,0.000124605,0.000301197,7.74316e-05,334.004,4.5036e+15,-7.34897e+30
2.8418,0.0003974,0.000125133,0.000301197,7.75471e-05,334.004,-2.2518e+15,2.45838e+30
2.85156,0.0003974,0.0001256,0.000301197,7.74987e-05,-334.004,0,1.80327e+31
2.86133,0.0003974,0.000125992,-5.03339e-05,7.74404e-05,-334.004,4.5036e+15,2.7708e+31
2.87109,-6.62986e-05,0.000126404,-5.03339e-05,7.76118e-05,-334.004,0,1.61286e+31
2.88086,-6.62986e-05,0.000126665,-5.03339e-05,7.75374e-05,-334.004,0,-2.25416e+31
2.89062,-6.62986e-05,0.000126893,-5.03339e-05,7.75521e-05,334.004,0,-7.02584e+31
2.90039,-6.62986e-05,0.00012715,0.000301197,7.75497e-05,334.004,-1.80144e+16,-8.39059e+31
2.91016,0.0003974,0.000127368,0.000301197,7.75579e-05,334.004,-3.60288e+16,-1.98049e+31
2.91992,0.0003974,0.000127605,0.000301197,7.7717e-05,-334.004,0,1.20219e+32
2.92969,0.0003974,0.000127664,-5.03339e-05,7.76256e-05,-334.004,1.08086e+17,2.51869e+32
2.93945,-6.62986e-05,0.000127751,-5.03339e-05,7.78324e-05,-334.004,1.44115e+17,2.27681e+32
2.94922,-6.62986e-05,0.000127915,-5.03339e-05,7.77943e-05,-334.004,-3.60288e+16,-5.98337e+31
2.95898,-6.62986e-05,0.000128077,-5.03339e-05,7.79446e-05,334.004,-1.44115e+17,-5.29455e+32
2.96875,-6.62986e-05,0.000128089,0.000301197,7.80524e-05,334.004,-2.8823e+17,-8.36434e+32
2.97852,0.0003974,0.000128159,0.000301197,7.8254e-05,334.004,-7.20576e+17,-5.14535e+32
2.98828,0.0003974,0.00012828,0.000301197,7.84925e-05,334.004,0,6.30987e+32
2.99805,0.0003974,0.000128202,0.000301197,7.88229e-05,-334.004,0,2.08367e+33
3.00781,0.0003974,0.000128347,-5.03339e-05,7.90415e-05,-334.004,-1.72938e+18,2.55805e+33
3.01758,-6.62986e-05,0.000128383,-5.03339e-05,7.94271e-05,-334.004,-5.76461e+17,7.11961e+32
3.02734,-6.62986e-05,0.000128534,-5.03339e-05,7.98832e-05,334.004,0,-3.47158e+33
3.03711,-6.62986e-05,0.000128623,0.000301197,8.03689e-05,334.004,-2.30584e+18,-7.53305e+33
3.04687,-6.62986e-05,0.000128647,0.000301197,8.09077e-05,334.004,3.45876e+18,-7.03969e+33
3.05664,0.0003974,0.00012874,0.000301197,8.14163e-05,334.004,1.15292e+18,1.37784e+33
3.06641,0.0003974,0.000128832,0.000301197,8.21584e-05,-334.004,2.30584e+18,1.55254e+34
3.07617,0.0003974,0.000128965,-5.03339e-05,8.28272e-05,-334.004,-4.61169e+18,2.52258e+34
3.08594,-6.62986e-05,0.000129101,-5.03339e-05,8.35069e-05,-334.004,4.61169e+18,1.63384e+34
3.0957,-6.62986e-05,0.000129232,-5.03339e-05,8.42789e-05,-334.004,-4.61169e+18,-1.75613e+34
3.10547,-6.62986e-05,0.000129321,-5.03339e-05,8.5154e-05,334.004,4.61169e+19,-6.17356e+34
3.11523,-6.62986e-05,0.00012943,0.000301197,8.59896e-05,334.004,-3.68935e+19,-7.78939e+34
3.125,0.0003974,0.000129526,0.000301197,8.68907e-05,334.004,-7.3787e+19,-2.48578e+34
3.13477,0.0003974,0.000129659,0.000301197,8.78889e-05,-334.004,0,1.00024e+35
3.14453,0.0003974,0.000129857,-5.03339e-05,8.87912e-05,-334.004,-7.3787e+19,2.25104e+35
3.1543,0.0003974,0.000129993,-5.03339e-05,8.9705e-05,-334.004,3.68935e+19,2.17252e+35
3.16406,-6.62986e-05,0.000130169,-5.03339e-05,9.07986e-05,-334.004,3.68935e+19,-2.8842e+34
3.17383,-6.62986e-05,0.000130374,-5.03339e-05,9.16878e-05,334.004,0,-4.54651e+35
3.18359,-6.62986e-05,0.000130425,0.000301197,9.27284e-05,334.004,2.95148e+20,-7.6007e+35
3.19336,0.0003974,0.000130584,0.000301197,9.38139e-05,334.004,-2.95148e+20,-5.16659e+35
3.20312,0.0003974,0.000130772,0.000301197,9.48653e-05,334.004,-7.3787e+19,4.85517e+35
3.21289,0.0003974,0.000130891,0.000301197,9.58386e-05,-334.004,5.90296e+20,1.8273e+36
3.22266,0.0003974,0.00013099,-5.03339e-05,9.68203e-05,-334.004,0,2.36916e+36
3.23242,-6.62986e-05,0.000131281,-5.03339e-05,9.7856e-05,-334.004,-8.85444e+20,8.49554e+35
3.24219,-6.62986e-05,0.00013128,-5.03339e-05,9.88781e-05,334.004,0,-2.87494e+36
3.25195,-6.62986e-05,0.000131339,0.000301197,9.98449e-05,334.004,3.54177e+21,-6.72064e+36
3.26172,-6.62986e-05,0.000131623,0.000301197,0.000100881,334.004,-5.90296e+21,-6.69279e+36
3.27148,0.0003974,0.000131645,0.000301197,0.000101791,334.004,-5.90296e+21,4.91445e+35
3.28125,0.0003974,0.000131777,0.000301197,0.0001026,-334.004,2.36118e+21,1.32957e+37
3.29102,0.0003974,0.000131928,-5.03339e-05,0.000103611,-334.004,9.44473e+21,2.28803e+37
3.30078,-6.62986e-05,0.000132061,-5.03339e-05,0.000104378,-334.004,1.88895e+22,1.62776e+37
3.31055,-6.62986e-05,0.000132129,-5.03339e-05,0.000105152,-334.004,2.36118e+21,-1.33187e+37
3.32031,-6.62986e-05,0.000132222,-5.03339e-05,0.000105904,334.004,-3.77789e+22,-5.40308e+37
3.33008,-6.62986e-05,0.000132264,0.000301197,0.000106687,334.004,1.88895e+22,-7.19773e+37
3.33984,0.0003974,0.000132417,0.000301197,0.000107355,334.004,-4.72237e+22,-2.8564e+37
3.34961,0.0003974,0.000132412,0.000301197,0.000107977,-334.004,0,8.24157e+37
3.35937,0.0003974,0.000132538,-5.03339e-05,0.000108619,-334.004,1.88895e+23,2.0047e+38
3.36914,0.0003974,0.000132595,-5.03339e-05,0.00010914,-334.004,7.55579e+22,2.05838e+38
3.37891,-6.62986e-05,0.000132576,-5.03339e-05,0.000109694,-334.004,-1.51116e+23,-3.5682e+36
3.38867,-6.62986e-05,0.000132648,-5.03339e-05,0.000110074,334.004,-7.55579e+22,-3.88248e+38
3.39844,-6.62986e-05,0.000132761,0.000301197,0.000110597,334.004,3.02231e+23,-6.88133e+38
3.4082,0.0003974,0.00013255,0.000301197,0.000111038,334.004,6.04463e+23,-5.11119e+38
3.41797,0.0003974,0.000132739,0.000301197,0.000111294,334.004,7.55579e+22,3.61977e+38
3.42773,0.0003974,0.000132728,0.000301197,0.000111662,-334.004,3.02231e+23,1.59595e+39
3.4375,0.0003974,0.000132692,-5.03339e-05,0.00011194,-334.004,6.04463e+23,2.18436e+39
3.44727,-6.62986e-05,0.000132732,-5.03339e-05,0.000112139,-334.004,6.04463e+23,9.48053e+38
3.45703,-6.62986e-05,0.000132706,-5.03339e-05,0.000112399,334.004,0,-2.35585e+39
3.4668,-6.62986e-05,0.000132729,0.000301197,0.000112605,334.004,-2.41785e+24,-5.97447e+39
3.47656,-6.62986e-05,0.000132693,0.000301197,0.000112707,334.004,-1.20893e+24,-6.32057e+39
3.48633,0.0003974,0.000132661,0.000301197,0.00011284,334.004,-2.41785e+24,-2.26738e+38
3.49609,0.0003974,0.000132678,0.000301197,0.000113005,-334.004,0,1.132e+40
3.50586,0.0003974,0.000132795,-5.03339e-05,0.000113109,-334.004,4.8357e+24,2.06772e+40
3.51562,-6.62986e-05,0.000132613,-5.03339e-05,0.000113152,-334.004,-4.8357e+24,1.60005e+40
3.52539,-6.62986e-05,0.000132758,-5.03339e-05,0.000113256,-334.004,-2.41785e+24,-9.72743e+39
3.53516,-6.62986e-05,0.000132686,-5.03339e-05,0.000113336,334.004,0,-4.70904e+40
3.54492,-6.62986e-05,0.000132734,0.000301197,0.000113393,334.004,0,-6.62202e+40
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,334.004,9.67141e+24,-3.11376e+40
3.56445,0.0003974,0.000132891,0.000301197,0.000113567,334.004,0,6.71302e+40
3.57422,0.0003974,0.000133152,0.000301197,0.000113551,-334.004,0,1.77892e+41
3.58398,0.0003974,0.000133271,-5.03339e-05,0.000113728,-334.004,1.54743e+26,1.93792e+41
3.59375,-6.62986e-05,0.000133489,-5.03339e-05,0.000113742,-334.004,3.86856e+25,1.67629e+40
3.60352,-6.62986e-05,0.000133717,-5.03339e-05,0.000113776,334.004,0,-3.29519e+41
3.61328,-6.62986e-05,0.000134035,0.000301197,0.000113783,334.004,3.86856e+26,-6.20758e+41
3.62305,0.0003974,0.000134423,0.000301197,0.000113981,334.004,1.54743e+26,-4.99506e+41
3.63281,0.0003974,0.00013485,0.000301197,0.000114011,334.004,1.54743e+26,2.57766e+41
3.64258,0.0003974,0.000135323,0.000301197,0.000114079,-334.004,-4.64228e+26,1.38793e+42
3.65234,0.0003974,0.000135939,-5.03339e-05,0.000114166,-334.004,-3.09485e+26,2.00543e+42
3.66211,-6.62986e-05,0.000136499,-5.03339e-05,0.000114132,-334.004,-6.1897e+26,1.0138e+42
3.67188,-6.62986e-05,0.00013723,-5.03339e-05,0.000114187,-334.004,-3.09485e+26,-1.90626e+42
3.68164,-6.62986e-05,0.000137867,-5.03339e-05,0.00011439,334.004,-6.1897e+26,-5.29194e+42
3.69141,-6.62986e-05,0.000138667,0.000301197,0.000114388,334.004,2.47588e+27,-5.93325e+42
3.70117,0.0003974,0.00013968,0.000301197,0.000114381,334.004,-3.71382e+27,-7.99867e+41
3.71094,0.0003974,0.00014045,0.000301197,0.000114517,-334.004,0,9.57584e+42
3.7207,0.0003974,0.000141378,-5.03339e-05,0.000114396,-334.004,-1.48553e+28,1.86194e+43
3.73047,-6.62986e-05,0.000142302,-5.03339e-05,0.000114534,-334.004,-1.48553e+28,1.55539e+43
3.74023,-6.62986e-05,0.000143485,-5.03339e-05,0.000114527,-334.004,0,-6.7092e+42
3.75,-6.62986e-05,0.000144489,-5.03339e-05,0.000114625,334.004,0,-4.08608e+43
3.75977,-6.62986e-05,0.000145759,0.000301197,0.000114562,334.004,-4.95176e+28,-6.06719e+43
3.76953,0.0003974,0.00014675,0.000301197,0.000114705,334.004,9.90352e+27,-3.2766e+43
3.7793,0.0003974,0.000147862,0.000301197,0.000114667,334.004,0,5.3923e+43
3.78906,0.0003974,0.000149131,0.000301197,0.000114639,-334.004,7.92282e+28,1.57279e+44
3.79883,0.0003974,0.000150334,-5.03339e-05,0.000114696,-334.004,0,1.81408e+44
3.80859,-6.62986e-05,0.000151543,-5.03339e-05,0.000114615,-334.004,-1.18842e+29,3.28425e+43
3.81836,-6.62986e-05,0.000152794,-5.03339e-05,0.000114606,334.004,-3.96141e+28,-2.77772e+44
3.82812,-6.62986e-05,0.000153928,0.000301197,0.000114643,334.004,0,-5.57988e+44
3.83789,0.0003974,0.000155205,0.000301197,0.000114522,334.004,0,-4.83182e+44
3.84766,0.0003974,0.000156417,0.000301197,0.000114548,334.004,7.92282e+28,1.70527e+44
3.85742,0.0003974,0.000157628,0.000301197,0.00011447,-334.004,3.16913e+29,1.20153e+45
3.86719,0.0003974,0.000158838,-5.03339e-05,0.000114462,-334.004,-1.26765e+30,1.83374e+45
3.87695,-6.62986e-05,0.000160009,-5.03339e-05,0.000114489,-334.004,-3.16913e+29,1.05234e+45
3.88672,-6.62986e-05,0.000161104,-5.03339e-05,0.000114471,-334.004,0,-1.51876e+45
3.89648,-6.62986e-05,0.000162271,-5.03339e-05,0.000114437,334.004,-6.33825e+29,-4.67003e+45
3.90625,-6.62986e-05,0.00016331,0.000301197,0.000114444,334.004,0,-5.53925e+45
3.91602,0.0003974,0.00016443,0.000301197,0.000114374,334.004,2.5353e+30,-1.24856e+45
3.92578,0.0003974,0.000165526,0.000301197,0.000114369,-334.004,-1.26765e+30,8.04198e+45
3.93555,0.0003974,0.000166366,-5.03339e-05,0.000114359,-334.004,0,1.67071e+46
3.94531,-6.62986e-05,0.000167491,-5.03339e-05,0.000114441,-334.004,1.01412e+31,1.49773e+46
3.95508,-6.62986e-05,0.000168367,-5.03339e-05,0.000114394,-334.004,7.6059e+30,-4.19313e+45
3.96484,-6.62986e-05,0.000169292,-5.03339e-05,0.000114354,334.004,1.01412e+31,-3.52888e+46
3.97461,-6.62986e-05,0.000170002,0.000301197,0.000114352,334.004,-2.02824e+31,-5.53688e+46
3.98438,0.0003974,0.000170914,0.000301197,0.000114402,334.004,1.01412e+31,-3.36134e+46
3.99414,0.0003974,0.000171612,0.000301197,0.000114446,334.004,0,4.25686e+46
4.00391,0.0003974,0.000172401,0.000301197,0.000114512,-334.004,4.05648e+31,1.38533e+47
4.01367,0.0003974,0.000173085,-5.03339e-05,0.000114543,-334.004,-4.05648e+31,1.68927e+47
4.02344,-6.62986e-05,0.000173732,-5.03339e-05,0.000114515,-334.004,-2.02824e+31,4.52852e+46
4.0332,-6.62986e-05,0.000174234,-5.03339e-05,0.000114529,334.004,0,-2.32351e+47
4.04297,-6.62986e-05,0.000174819,0.000301197,0.000114631,334.004,0,-4.99794e+47
4.05273,0.0003974,0.000175364,0.000301197,0.000114697,334.004,0,-4.63308e+47
4.0625,0.0003974,0.000175837,0.000301197,0.000114733,334.004,8.11296e+31,9.8131e+46
4.07227,0.0003974,0.000176318,0.000301197,0.000114788,-334.004,0,1.03511e+48
4.08203,0.0003974,0.000176647,-5.03339e-05,0.000114912,-334.004,0,1.67024e+48
4.0918,-6.62986e-05,0.000177112,-5.03339e-05,0.000115012,-334.004,0,1.06851e+48
4.10156,-6.62986e-05,0.000177352,-5.03339e-05,0.000115063,-334.004,0,-1.18652e+48
4.11133,-6.62986e-05,0.000177694,-5.03339e-05,0.000115162,334.004,1.29807e+33,-4.10549e+48
4.12109,-6.62986e-05,0.000178013,0.000301197,0.000115355,334.004,-3.89422e+33,-5.14541e+48
4.13086,0.0003974,0.000178243,0.000301197,0.00011547,334.004,4.54326e+33,-1.59111e+48
4.14062,0.0003974,0.000178532,0.000301197,0.000115623,-334.004,0,6.69837e+48
4.15039,0.0003974,0.000178784,-5.03339e-05,0.000115846,-334.004,7.78845e+33,1.49382e+49
4.16016,0.0003974,0.000178958,-5.03339e-05,0.00011607,-334.004,2.59615e+33,1.43046e+49
4.16992,-6.62986e-05,0.000179127,-5.03339e-05,0.00011638,-334.004,0,-2.11531e+48
4.17969,-6.62986e-05,0.000179397,-5.03339e-05,0.000116615,334.004,5.1923e+33,-3.03227e+49
4.18945,-6.62986e-05,0.000179491,0.000301197,0.000117017,334.004,-2.07692e+34,-5.03369e+49
4.19922,0.0003974,0.000179632,0.000301197,0.000117413,334.004,-2.07692e+34,-3.3822e+49
4.20898,0.0003974,0.000179861,0.000301197,0.000117804,334.004,1.03846e+34,3.28604e+49
4.21875,0.0003974,0.000180018,0.000301197,0.000118229,-334.004,0,1.21548e+50
4.22852,0.0003974,0.000180141,-5.03339e-05,0.000118748,-334.004,0,1.56542e+50
4.23828,-6.62986e-05,0.000180222,-5.03339e-05,0.000119378,-334.004,1.24615e+35,5.46348e+49
4.24805,-6.62986e-05,0.00018035,-5.03339e-05,0.000119907,334.004,0,-1.92646e+50
4.25781,-6.62986e-05,0.000180608,0.000301197,0.000120664,334.004,-8.30767e+34,-4.46088e+50
4.26758,-6.62986e-05,0.000180645,0.000301197,0.000121214,334.004,-8.30767e+34,-4.40864e+50
4.27734,0.0003974,0.000180793,0.000301197,0.000122011,334.004,1.66153e+35,3.86603e+49
4.28711,0.0003974,0.000180832,0.000301197,0.000122775,-334.004,-3.32307e+35,8.87056e+50
4.29687,0.0003974,0.000180961,-5.03339e-05,0.000123505,-334.004,-6.64614e+35,1.51563e+51
4.30664,-6.62986e-05,0.000181063,-5.03339e-05,0.000124431,-334.004,-1.32923e+36,1.06651e+51
4.31641,-6.62986e-05,0.000181253,-5.03339e-05,0.000125266,-334.004,-3.32307e+35,-9.03268e+50
4.32617,-6.62986e-05,0.000181317,-5.03339e-05,0.000126075,334.004,0,-3.59491e+51
4.33594,-6.62986e-05,0.000181406,0.000301197,0.000126972,334.004,0,-4.75721e+51
4.3457,0.0003974,0.000181461,0.000301197,0.000127888,334.004,1.99384e+36,-1.84367e+51
4.35547,0.0003974,0.000181548,0.000301197,0.00012881,-334.004,0,5.52625e+51
4.36523,0.0003974,0.000181718,-5.03339e-05,0.0001297,-334.004,0,1.33093e+52
4.375,0.0003974,0.000181735,-5.03339e-05,0.000130658,-334.004,-7.97537e+36,1.35643e+52
4.38477,-6.62986e-05,0.000181979,-5.03339e-05,0.000131696,-334.004,-2.65846e+36,-4.18289e+50
4.39453,-6.62986e-05,0.00018198,-5.03339e-05,0.000132553,334.004,-5.31691e+36,-2.59125e+52
4.4043,-6.62986e-05,0.000182038,0.000301197,0.000133588,334.004,5.31691e+36,-4.55932e+52
4.41406,0.0003974,0.000182239,0.000301197,0.000134487,334.004,-3.19015e+37,-3.35151e+52
4.42383,0.0003974,0.000182312,0.000301197,0.000135331,334.004,1.06338e+37,2.46093e+52
4.43359,0.0003974,0.000182397,0.000301197,0.000136224,-334.004,0,1.06213e+53
4.44336,0.0003974,0.00018247,-5.03339e-05,0.000137205,-334.004,6.38029e+37,1.4441e+53
4.45312,-6.62986e-05,0.000182537,-5.03339e-05,0.000137965,-334.004,-2.12676e+37,6.13713e+52
4.46289,-6.62986e-05,0.000182575,-5.03339e-05,0.000138816,334.004,0,-1.58082e+53
4.47266,-6.62986e-05,0.000182754,0.000301197,0.000139673,334.004,3.40282e+38,-3.96735e+53
4.48242,-6.62986e-05,0.000182741,0.000301197,0.000140454,334.004,-2.55212e+38,-4.16671e+53
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,334.004,-8.50706e+37,-9.60418e+51
4.50195,0.0003974,0.000182993,0.000301197,0.000141912,-334.004,8.50706e+37,7.55807e+53
4.51172,0.0003974,0.00018313,-5.03339e-05,0.00014261,-334.004,-1.02085e+39,1.3703e+54
4.52148,-6.62986e-05,0.00018311,-5.03339e-05,0.000143255,-334.004,1.36113e+39,1.04994e+54
4.53125,-6.62986e-05,0.0001832,-5.03339e-05,0.000143878,-334.004,-8.50706e+37,-6.63308e+53
4.54102,-6.62986e-05,0.000183321,-5.03339e-05,0.0001444,334.004,1.36113e+39,-3.13478e+54
4.55078,-6.62986e-05,0.000183319,0.000301197,0.000145103,334.004,-3.40282e+39,-4.379e+54
4.56055,0.0003974,0.000183413,0.000301197,0.000145531,334.004,-2.04169e+39,-2.02049e+54
4.57031,0.0003974,0.000183407,0.000301197,0.00014602,334.004,0,4.50819e+54
4.58008,0.0003974,0.000183504,0.000301197,0.000146511,-334.004,-4.08339e+39,1.18156e+55
4.58984,0.0003974,0.000183547,-5.03339e-05,0.000147011,-334.004,0,1.278e+55
4.59961,-6.62986e-05,0.000183663,-5.03339e-05,0.000147249,-334.004,2.72226e+39,9.49352e+53
4.60937,-6.62986e-05,0.000183641,-5.03339e-05,0.000147674,334.004,2.72226e+39,-2.20101e+55
4.61914,-6.62986e-05,0.000183758,0.000301197,0.000147975,334.004,0,-4.11473e+55
4.62891,0.0003974,0.000183675,0.000301197,0.000148288,334.004,-3.26671e+40,-3.27989e+55
4.63867,0.0003974,0.000183812,0.000301197,0.000148607,334.004,5.44452e+39,1.7643e+55
4.64844,0.0003974,0.000183836,0.000301197,0.000148899,-334.004,3.26671e+40,9.24187e+55
4.6582,0.0003974,0.000183938,-5.03339e-05,0.000149183,-334.004,2.17781e+40,1.32648e+56
4.66797,-6.62986e-05,0.000183933,-5.03339e-05,0.000149209,-334.004,-2.17781e+40,6.59164e+55
4.67773,-6.62986e-05,0.000184047,-5.03339e-05,0.000149549,-334.004,0,-1.2813e+56
4.6875,-6.62986e-05,0.000184163,-5.03339e-05,0.000149603,334.004,1.30668e+41,-3.51569e+56
4.69727,-6.62986e-05,0.000184167,0.000301197,0.000149912,334.004,2.61337e+41,-3.91415e+56
4.70703,0.0003974,0.000184413,0.000301197,0.000150008,334.004,0,-4.81995e+55
4.7168,0.0003974,0.000184412,0.000301197,0.000150216,-334.004,-8.71123e+40,6.39888e+56
4.72656,0.0003974,0.000184569,-5.03339e-05,0.000150258,-334.004,-8.71123e+41,1.23447e+57
4.73633,-6.62986e-05,0.000184868,-5.03339e-05,0.000150499,-334.004,-1.04535e+42,1.02193e+57
4.74609,-6.62986e-05,0.000184966,-5.03339e-05,0.000150541,-334.004,0,-4.6145e+56
4.75586,-6.62986e-05,0.000185183,-5.03339e-05,0.000150736,334.004,0,-2.72159e+57
4.76562,-6.62986e-05,0.000185603,0.000301197,0.00015078,334.004,-6.27208e+42,-4.0141e+57
4.77539,0.0003974,0.000185869,0.000301197,0.000150894,334.004,-2.09069e+42,-2.13405e+57
4.78516,0.0003974,0.000186254,0.000301197,0.000151042,334.004,6.96898e+41,3.62803e+57
4.79492,0.0003974,0.000186613,0.000301197,0.000151099,-334.004,0,1.04512e+58
4.80469,0.0003974,0.000187154,-5.03339e-05,0.000151201,-334.004,2.78759e+42,1.19714e+58
4.81445,-6.62986e-05,0.000187615,-5.03339e-05,0.000151275,-334.004,1.3938e+42,2.03351e+57
4.82422,-6.62986e-05,0.00018827,-5.03339e-05,0.000151429,334.004,-8.36278e+42,-1.857e+58
4.83398,-6.62986e-05,0.000188841,0.000301197,0.000151438,334.004,-1.67256e+43,-3.70027e+58
4.84375,0.0003974,0.000189569,0.000301197,0.000151558,334.004,1.67256e+43,-3.17642e+58
4.85352,0.0003974,0.000190304,0.000301197,0.000151601,334.004,-2.23007e+43,1.18055e+58
4.86328,0.0003974,0.000191066,0.000301197,0.000151672,-334.004,0,8.00533e+58
4.87305,0.0003974,0.000191929,-5.03339e-05,0.000151747,-334.004,2.23007e+43,1.21351e+59
4.88281,-6.62986e-05,0.000192819,-5.03339e-05,0.000151778,-334.004,-4.46015e+43,6.86394e+58
4.89258,-6.62986e-05,0.000193773,-5.03339e-05,0.000151884,-334.004,0,-1.02298e+59
4.90234,-6.62986e-05,0.000194692,-5.03339e-05,0.000151907,334.004,-1.33804e+44,-3.10396e+59
4.91211,-6.62986e-05,0.00019579,0.000301197,0.000151948,334.004,1.78406e+44,-3.65659e+59
4.92187,0.0003974,0.000196712,0.000301197,0.000151985,334.004,-1.33804e+44,-7.84945e+58
4.93164,0.0003974,0.000197742,0.000301197,0.000151963,-334.004,0,5.37896e+59
4.94141,0.0003974,0.000198867,-5.03339e-05,0.000152115,-334.004,-5.35218e+44,1.10816e+60
4.95117,-6.62986e-05,0.000200017,-5.03339e-05,0.000152043,-334.004,-3.56812e+44,9.85118e+59
4.96094,-6.62986e-05,0.00020108,-5.03339e-05,0.000152172,-334.004,-1.78406e+44,-2.92997e+59
4.9707,-6.62986e-05,0.000202191,-5.03339e-05,0.000152157,334.004,-1.07044e+45,-2.35186e+60
4.98047,-6.62986e-05,0.00020341,0.000301197,0.000152223,334.004,1.42725e+45,-3.66499e+60
4.99023,0.0003974,0.000204616,0.000301197,0.000152264,334.004,1.42725e+45,-2.19525e+60
5,0.0003974,0.000205652,0.000301197,0.000152237,334.004,7.13624e+44,2.87087e+60
5.00977,0.0003974,0.000206904,0.000301197,0.000152217,-334.004,-2.8545e+45,9.20985e+60
5.01953,0.0003974,0.000207934,-5.03339e-05,0.000152294,-334.004,1.42725e+46,1.11547e+61
5.0293,-6.62986e-05,0.00020917,-5.03339e-05,0.000152293,-334.004,1.42725e+45,2.87498e+60
5.03906,-6.62986e-05,0.000210361,-5.03339e-05,0.000152333,334.004,0,-1.55491e+61
5.04883,-6.62986e-05,0.000211272,0.000301197,0.000152283,334.004,-5.70899e+45,-3.3158e+61
5.05859,0.0003974,0.000212581,0.000301197,0.000152391,334.004,0,-3.04886e+61
5.06836,0.0003974,0.000213586,0.000301197,0.00015231,334.004,5.70899e+45,6.95565e+60
5.07812,0.0003974,0.000214668,0.000301197,0.000152422,-334.004,-3.42539e+46,6.90082e+61
5.08789,0.0003974,0.000215595,-5.03339e-05,0.000152285,-334.004,4.56719e+46,1.10583e+62
5.09766,-6.62986e-05,0.000216663,-5.03339e-05,0.000152326,-334.004,-4.56719e+46,6.98619e+61
5.10742,-6.62986e-05,0.000217679,-5.03339e-05,0.000152295,-334.004,0,-8.01352e+61
5.11719,-6.62986e-05,0.000218631,-5.03339e-05,0.000152387,334.004,9.13439e+46,-2.73004e+62
5.12695,-6.62986e-05,0.000219474,0.000301197,0.000152295,334.004,2.74032e+47,-3.39864e+62
5.13672,0.0003974,0.000220436,0.000301197,0.000152345,334.004,9.13439e+46,-1.01704e+62
5.14648,0.0003974,0.000221254,0.000301197,0.000152338,-334.004,-9.13439e+46,4.48509e+62
5.15625,0.0003974,0.000222099,-5.03339e-05,0.000152309,-334.004,7.30751e+47,9.91265e+62
5.16602,0.0003974,0.000222869,-5.03339e-05,0.000152271,-334.004,-1.4615e+48,9.41765e+62
5.17578,-6.62986e-05,0.000223602,-5.03339e-05,0.00015228,-334.004,3.65375e+47,-1.53714e+62
5.18555,-6.62986e-05,0.000224359,-5.03339e-05,0.000152378,334.004,3.65375e+47,-2.02219e+63
5.19531,-6.62986e-05,0.000224976,0.000301197,0.000152324,334.004,2.923e+48,-3.33346e+63
5.20508,0.0003974,0.000225656,0.000301197,0.000152341,334.004,1.4615e+48,-2.21357e+63
5.21484,0.0003974,0.000226269,0.000301197,0.000152268,334.004,-7.30751e+47,2.22303e+63
5.22461,0.0003974,0.000226857,0.000301197,0.000152336,-334.004,0,8.08456e+63
5.23437,0.0003974,0.000227315,-5.03339e-05,0.000152388,-334.004,4.3845e+48,1.03429e+64
5.24414,-6.62986e-05,0.000227819,-5.03339e-05,0.000152313,-334.004,5.84601e+48,3.5099e+63
5.25391,-6.62986e-05,0.000228163,-5.03339e-05,0.000152436,334.004,0,-1.29069e+64
5.26367,-6.62986e-05,0.000228706,0.000301197,0.00015242,334.004,5.84601e+48,-2.96078e+64
5.27344,-6.62986e-05,0.000229057,0.000301197,0.000152503,334.004,5.84601e+48,-2.90374e+64
5.2832,0.0003974,0.000229471,0.000301197,0.000152525,334.004,-1.7538e+49,2.96634e+63
5.29297,0.0003974,0.000229753,0.000301197,0.00015261,-334.004,1.1692e+49,5.91773e+64
5.30273,0.0003974,0.00023009,-5.03339e-05,0.000152705,-334.004,9.35361e+49,1.00392e+65
5.3125,-6.62986e-05,0.000230471,-5.03339e-05,0.000152805,-334.004,-2.3384e+49,6.98634e+64
5.32227,-6.62986e-05,0.000230568,-5.03339e-05,0.000153007,-334.004,2.3384e+49,-6.12265e+64
5.33203,-6.62986e-05,0.000230825,-5.03339e-05,0.000153133,334.004,0,-2.3917e+65
5.3418,-6.62986e-05,0.000231022,0.000301197,0.000153404,334.004,4.67681e+49,-3.14399e+65
5.35156,0.0003974,0.000231281,0.000301197,0.000153533,334.004,1.40304e+50,-1.18903e+65
5.36133,0.0003974,0.000231352,0.000301197,0.000153744,-334.004,0,3.70491e+65
5.37109,0.0003974,0.00023147,-5.03339e-05,0.000154073,-334.004,1.87072e+50,8.83561e+65
5.38086,0.0003974,0.000231616,-5.03339e-05,0.000154446,-334.004,3.74144e+50,8.93771e+65
5.39062,-6.62986e-05,0.000231694,-5.03339e-05,0.000154854,-334.004,-2.80608e+50,-3.97898e+64
5.40039,-6.62986e-05,0.00023179,-5.03339e-05,0.000155274,334.004,0,-1.7293e+66
5.41016,-6.62986e-05,0.000231851,0.000301197,0.000155758,334.004,-7.48289e+50,-3.02068e+66
5.41992,0.0003974,0.000231976,0.000301197,0.000156279,334.004,7.48289e+50,-2.19724e+66
5.42969,0.0003974,0.00023197,0.000301197,0.000156785,334.004,0,1.672e+66
5.43945,0.0003974,0.000232113,0.000301197,0.000157404,-334.004,1.49658e+51,7.06821e+66
5.44922,0.0003974,0.000232041,-5.03339e-05,0.000158113,-334.004,4.48973e+51,9.54641e+66
5.45898,-6.62986e-05,0.000232046,-5.03339e-05,0.000158796,-334.004,7.48289e+51,3.97018e+66
5.46875,-6.62986e-05,0.000232074,-5.03339e-05,0.000159587,334.004,1.49658e+51,-1.06057e+67
5.47852,-6.62986e-05,0.00023202,0.000301197,0.000160244,334.004,-8.97947e+51,-2.63438e+67
5.48828,-6.62986e-05,0.000232033,0.000301197,0.000161117,334.004,-5.98631e+51,-2.74657e+67
5.49805,0.0003974,0.000232068,0.000301197,0.000161854,334.004,-5.98631e+51,-2.76485e+65
5.50781,0.0003974,0.000232017,0.000301197,0.00016271,-334.004,0,5.04586e+67
5.51758,0.0003974,0.000231916,-5.03339e-05,0.000163622,-334.004,-2.39452e+52,9.08064e+67
5.52734,-6.62986e-05,0.000231967,-5.03339e-05,0.000164498,-334.004,2.39452e+52,6.88848e+67
5.53711,-6.62986e-05,0.000231941,-5.03339e-05,0.000165369,-334.004,-2.39452e+52,-4.51946e+67
5.54688,-6.62986e-05,0.00023194,-5.03339e-05,0.000166335,334.004,-4.78905e+52,-2.08666e+68
5.55664,-6.62986e-05,0.000231774,0.000301197,0.000167264,334.004,2.39452e+53,-2.89556e+68
5.56641,0.0003974,0.000231829,0.000301197,0.000168143,334.004,-9.5781e+52,-1.31036e+68
5.57617,0.0003974,0.000231758,0.000301197,0.000169123,-334.004,0,3.0269e+68
5.58594,0.0003974,0.000231722,0.000301197,0.000170066,-334.004,0,7.84745e+68
5.5957,0.0003974,0.00023174,-5.03339e-05,0.000170862,-334.004,1.91562e+53,8.42725e+68
5.60547,-6.62986e-05,0.000231584,-5.03339e-05,0.000171842,-334.004,1.91562e+53,5.21866e+67
5.61523,-6.62986e-05,0.000231604,-5.03339e-05,0.000172721,334.004,5.74686e+53,-1.47001e+69
5.625,-6.62986e-05,0.000231659,0.000301197,0.000173617,334.004,-1.5325e+54,-2.72733e+69
5.63477,0.0003974,0.000231592,0.000301197,0.000174463,334.004,-7.66248e+53,-2.15332e+69
5.64453,0.0003974,0.000231527,0.000301197,0.000175269,334.004,0,1.20637e+69
5.6543,0.0003974,0.000231459,0.000301197,0.000176195,-334.004,-2.29874e+54,6.15352e+69
5.66406,0.0003974,0.000231596,-5.03339e-05,0.000176822,-334.004,-1.5325e+54,8.77343e+69
5.67383,-6.62986e-05,0.000231502,-5.03339e-05,0.000177678,-334.004,0,4.28386e+69
5.68359,-6.62986e-05,0.000231633,-5.03339e-05,0.000178433,-334.004,0,-8.61039e+69
5.69336,-6.62986e-05,0.000231497,-5.03339e-05,0.000179049,334.004,-1.226e+55,-2.33552e+70
5.70312,-6.62986e-05,0.000231557,0.000301197,0.000179716,334.004,0,-2.58193e+70
5.71289,0.0003974,0.00023161,0.000301197,0.000180338,334.004,1.83899e+55,-2.87482e+69
5.72266,0.0003974,0.000231577,0.000301197,0.000180867,-334.004,-6.12998e+54,4.27548e+70
5.73242,0.0003974,0.000231667,-5.03339e-05,0.000181535,-334.004,-1.226e+55,8.1841e+70
5.74219,-6.62986e-05,0.00023162,-5.03339e-05,0.000181993,-334.004,-2.45199e+55,6.71337e+70
5.75195,-6.62986e-05,0.000231698,-5.03339e-05,0.000182456,-334.004,-6.12998e+54,-3.1696e+70
5.76172,-6.62986e-05,0.000231785,-5.03339e-05,0.000182969,334.004,-2.45199e+55,-1.81263e+71
5.77148,-6.62986e-05,0.000231835,0.000301197,0.000183375,334.004,0,-2.6556e+71
5.78125,0.0003974,0.000231792,0.000301197,0.000183771,334.004,-4.90399e+55,-1.38936e+71
5.79102,0.0003974,0.000231979,0.000301197,0.000184215,334.004,4.90399e+55,2.44039e+71
5.80078,0.0003974,0.000231997,0.000301197,0.000184538,-334.004,0,6.94445e+71
5.81055,0.0003974,0.00023209,-5.03339e-05,0.000184885,-334.004,5.88478e+56,7.89946e+71
5.82031,-6.62986e-05,0.000232161,-5.03339e-05,0.000185208,-334.004,-4.90399e+56,1.25262e+71
5.83008,-6.62986e-05,0.000232221,-5.03339e-05,0.000185438,334.004,-1.96159e+56,-1.24133e+72
5.83984,-6.62986e-05,0.00023234,0.000301197,0.000185665,334.004,-1.17696e+57,-2.45369e+72
5.84961,0.0003974,0.000232486,0.000301197,0.000185928,334.004,1.56928e+57,-2.08789e+72
5.85937,0.0003974,0.000232501,0.000301197,0.000186201,334.004,3.92319e+56,8.15813e+71
5.86914,0.0003974,0.000232705,0.000301197,0.00018636,-334.004,1.56928e+57,5.33324e+72
5.87891,0.0003974,0.00023276,-5.03339e-05,0.000186574,-334.004,-1.56928e+57,8.03012e+72
5.88867,-6.62986e-05,0.000232997,-5.03339e-05,0.000186752,-334.004,-3.13855e+57,4.4755e+72
5.89844,-6.62986e-05,0.000233147,-5.03339e-05,0.000186882,-334.004,7.84638e+56,-6.8885e+72
5.9082,-6.62986e-05,0.000233279,-5.03339e-05,0.000187102,334.004,1.25542e+58,-2.06295e+73
5.91797,-6.62986e-05,0.000233582,0.000301197,0.000187236,334.004,6.2771e+57,-2.41362e+73
5.92773,0.0003974,0.000233697,0.000301197,0.000187409,334.004,3.13855e+57,-4.91956e+72
5.9375,0.0003974,0.000234016,0.000301197,0.000187485,-334.004,0,3.59733e+73
5.94727,0.0003974,0.000234309,-5.03339e-05,0.000187643,-334.004,2.51084e+58,7.34992e+73
5.95703,-6.62986e-05,0.000234587,-5.03339e-05,0.000187735,-334.004,1.25542e+58,6.47871e+73
5.9668,-6.62986e-05,0.000234976,-5.03339e-05,0.000187873,-334.004,1.25542e+58,-2.04196e+73
5.97656,-6.62986e-05,0.00023551,-5.03339e-05,0.000187887,334.004,2.51084e+58,-1.56731e+74
5.98633,-6.62986e-05,0.000235826,0.000301197,0.000187991,334.004,-3.01301e+59,-2.42581e+74
5.99609,0.0003974,0.000236366,0.000301197,0.000188078,334.004,1.00434e+59,-1.43326e+74
6.00586,0.0003974,0.000236834,0.000301197,0.00018809,334.004,0,1.93552e+74
6.01562,0.0003974,0.000237326,0.000301197,0.00018822,-334.004,3.01301e+59,6.12246e+74
6.02539,0.0003974,0.000238127,-5.03339e-05,0.000188227,-334.004,-4.01735e+59,7.36516e+74
6.03516,-6.62986e-05,0.000238688,-5.03339e-05,0.000188347,-334.004,2.00867e+59,1.82144e+74
6.04492,-6.62986e-05,0.000239379,-5.03339e-05,0.000188353,334.004,-2.00867e+59,-1.04042e+75
6.05469,-6.62986e-05,0.000240145,0.000301197,0.000188375,334.004,-8.03469e+59,-2.19969e+75
6.06445,0.0003974,0.00024082,0.000301197,0.000188536,334.004,2.41041e+60,-2.0061e+75
6.07422,0.0003974,0.000241622,0.000301197,0.000188465,334.004,-1.00434e+60,4.90969e+74
6.08398,0.0003974,0.000242612,0.000301197,0.000188505,-334.004,2.41041e+60,4.60022e+75
6.09375,0.0003974,0.00024348,-5.03339e-05,0.000188563,-334.004,-4.82081e+60,7.32105e+75
6.10352,-6.62986e-05,0.000244421,-5.03339e-05,0.000188588,-334.004,1.60694e+60,4.56653e+75
6.11328,-6.62986e-05,0.00024535,-5.03339e-05,0.000188626,-334.004,-8.03469e+59,-5.41016e+75
6.12305,-6.62986e-05,0.000246352,-5.03339e-05,0.000188695,334.004,-3.21388e+60,-1.81529e+76
6.13281,-6.62986e-05,0.000247349,0.000301197,0.000188676,334.004,-3.21388e+60,-2.24471e+76
6.14258,0.0003974,0.000248373,0.000301197,0.000188756,334.004,1.60694e+61,-6.49137e+75
6.15234,0.0003974,0.000249491,0.000301197,0.000188696,-334.004,0,3.0027e+76
6.16211,0.0003974,0.000250504,-5.03339e-05,0.000188875,-334.004,0,6.57746e+76
6.17187,0.0003974,0.000251518,-5.03339e-05,0.000188723,-334.004,-2.5711e+61,6.19956e+76
6.18164,-6.62986e-05,0.000252633,-5.03339e-05,0.000188934,-334.004,0,-1.10845e+76
6.19141,-6.62986e-05,0.000253697,-5.03339e-05,0.000188822,334.004,0,-1.34847e+77
6.20117,-6.62986e-05,0.000254712,0.000301197,0.00018894,334.004,2.5711e+61,-2.20739e+77
6.21094,0.0003974,0.000255723,0.000301197,0.000189002,334.004,0,-1.44839e+77
6.2207,0.0003974,0.000256903,0.000301197,0.000188968,334.004,-5.1422e+61,1.50324e+77
6.23047,0.0003974,0.00025792,0.000301197,0.000189033,-334.004,0,5.377e+77
6.24023,0.0003974,0.000258974,-5.03339e-05,0.000189182,-334.004,-4.11376e+62,6.83313e+77
6.25,-6.62986e-05,0.000259919,-5.03339e-05,0.00018911,-334.004,3.08532e+62,2.25236e+77
6.25977,-6.62986e-05,0.000260889,-5.03339e-05,0.0001891,334.004,1.02844e+62,-8.6461e+77
6.26953,-6.62986e-05,0.000261919,0.000301197,0.000189248,334.004,0,-1.96503e+78
6.2793,-6.62986e-05,0.000262864,0.000301197,0.000189339,334.004,-1.23413e+63,-1.91234e+78
6.28906,0.0003974,0.000263743,0.000301197,0.000189324,334.004,-1.43982e+63,2.23412e+77
6.29883,0.0003974,0.000264695,0.000301197,0.000189333,-334.004,-8.22752e+62,3.94749e+78
6.30859,0.0003974,0.000265492,-5.03339e-05,0.000189301,-334.004,3.29101e+63,6.64939e+78
6.31836,-6.62986e-05,0.000266422,-5.03339e-05,0.000189406,-334.004,0,4.57554e+78
6.32812,-6.62986e-05,0.000267197,-5.03339e-05,0.000189461,-334.004,0,-4.148e+78
6.33789,-6.62986e-05,0.000267946,-5.03339e-05,0.000189437,334.004,3.29101e+63,-1.59111e+79
6.34766,-6.62986e-05,0.000268719,0.000301197,0.000189384,334.004,0,-2.07769e+79
6.35742,0.0003974,0.000269385,0.000301197,0.000189487,334.004,6.58202e+63,-7.66166e+78
6.36719,0.0003974,0.000270046,0.000301197,0.000189576,-334.004,0,2.48344e+79
6.37695,0.0003974,0.000270771,-5.03339e-05,0.000189441,-334.004,0,5.86536e+79
6.38672,0.0003974,0.000271402,-5.03339e-05,0.000189559,-334.004,1.3164e+64,5.88862e+79
6.39648,-6.62986e-05,0.000271902,-5.03339e-05,0.000189569,-334.004,-3.29101e+64,-3.43804e+78
6.40625,-6.62986e-05,0.000272471,-5.03339e-05,0.000189536,334.004,-1.3164e+64,-1.15396e+80
6.41602,-6.62986e-05,0.000272941,0.000301197,0.000189543,334.004,2.63281e+64,-2.00118e+80
6.42578,0.0003974,0.000273492,0.000301197,0.000189684,334.004,1.05312e+65,-1.44023e+80
6.43555,0.0003974,0.00027394,0.000301197,0.000189617,334.004,-3.94921e+64,1.13529e+80
6.44531,0.0003974,0.000274354,0.000301197,0.000189649,-334.004,-1.05312e+65,4.70341e+80
6.45508,0.0003974,0.000274767,-5.03339e-05,0.000189682,-334.004,-4.21249e+65,6.31039e+80
6.46484,-6.62986e-05,0.000275091,-5.03339e-05,0.000189811,-334.004,1.05312e+65,2.56657e+80
6.47461,-6.62986e-05,0.000275484,-5.03339e-05,0.0001898,334.004,0,-7.11407e+80
6.48437,-6.62986e-05,0.000275803,0.000301197,0.000189891,334.004,-4.21249e+65,-1.74917e+81
6.49414,-6.62986e-05,0.000276064,0.000301197,0.000189956,334.004,4.21249e+65,-1.81029e+81
6.50391,0.0003974,0.000276421,0.000301197,0.000190169,334.004,-2.10625e+65,5.57752e+78
6.51367,0.0003974,0.000276646,0.000301197,0.000190379,-334.004,8.42498e+65,3.36836e+81
6.52344,0.0003974,0.000276996,-5.03339e-05,0.000190387,-334.004,4.21249e+66,6.01718e+81
6.5332,-6.62986e-05,0.000277133,-5.03339e-05,0.000190764,-334.004,0,4.51861e+81
6.54297,-6.62986e-05,0.000277418,-5.03339e-05,0.000190978,-334.004,1.26375e+66,-3.07702e+81
6.55273,-6.62986e-05,0.000277639,-5.03339e-05,0.000191223,334.004,1.685e+66,-1.3889e+82
6.5625,-6.62986e-05,0.000277858,0.000301197,0.000191553,334.004,0,-1.91453e+82
6.57227,0.0003974,0.000278002,0.000301197,0.000191914,334.004,3.36999e+66,-8.49332e+81
6.58203,0.0003974,0.000278236,0.000301197,0.000192314,-334.004,0,2.03193e+82
6.5918,0.0003974,0.000278359,0.000301197,0.000192812,-334.004,-1.348e+67,5.21169e+82
6.60156,0.0003974,0.000278654,-5.03339e-05,0.000193251,-334.004,1.348e+67,5.55653e+82
6.61133,-6.62986e-05,0.000278689,-5.03339e-05,0.000193873,-334.004,3.36999e+67,2.74606e+81
6.62109,-6.62986e-05,0.000278967,-5.03339e-05,0.000194291,334.004,0,-9.81689e+82
6.63086,-6.62986e-05,0.00027904,0.000301197,0.000194996,334.004,5.39199e+67,-1.80763e+83
6.64062,0.0003974,0.000279383,0.000301197,0.000195617,334.004,0,-1.41348e+83
6.65039,0.0003974,0.000279386,0.000301197,0.000196307,334.004,1.348e+67,8.24096e+82
6.66016,0.0003974,0.000279617,0.000301197,0.000196882,-334.004,1.6176e+68,4.09692e+83
6.66992,0.0003974,0.000279867,-5.03339e-05,0.000197828,-334.004,0,5.80243e+83
6.67969,-6.62986e-05,0.000279854,-5.03339e-05,0.000198494,-334.004,-6.47039e+68,2.78271e+83
6.68945,-6.62986e-05,0.000280075,-5.03339e-05,0.000199251,-334.004,0,-5.78493e+83
6.69922,-6.62986e-05,0.000280121,-5.03339e-05,0.000200077,334.004,-2.1568e+68,-1.55143e+84
6.70898,-6.62986e-05,0.000280345,0.000301197,0.000201013,334.004,8.62718e+68,-1.70301e+84
6.71875,0.0003974,0.000280436,0.000301197,0.000201836,334.004,-8.62718e+68,-1.69302e+83
6.72852,0.0003974,0.000280562,0.000301197,0.00020261,-334.004,0,2.8564e+84
6.73828,0.0003974,0.000280723,-5.03339e-05,0.000203527,-334.004,-8.62718e+68,5.42549e+84
6.74805,-6.62986e-05,0.00028079,-5.03339e-05,0.000204386,-334.004,-3.45087e+69,4.40957e+84
6.75781,-6.62986e-05,0.000280989,-5.03339e-05,0.000205357,-334.004,1.29408e+69,-2.17445e+84
6.76758,-6.62986e-05,0.000281077,-5.03339e-05,0.000206116,334.004,3.45087e+69,-1.20716e+85
6.77734,-6.62986e-05,0.000281108,0.000301197,0.000207025,334.004,0,-1.75676e+85
6.78711,0.0003974,0.000281354,0.000301197,0.000207821,334.004,3.45087e+69,-9.04159e+84
6.79687,0.0003974,0.0002813,0.000301197,0.000208748,334.004,0,1.64112e+85
6.80664,0.0003974,0.000281475,0.000301197,0.000209431,-334.004,0,4.61407e+85
6.81641,0.0003974,0.000281498,-5.03339e-05,0.000210358,-334.004,-2.7607e+70,5.21213e+85
6.82617,-6.62986e-05,0.000281506,-5.03339e-05,0.000211156,-334.004,6.90175e+69,7.67001e+84
6.83594,-6.62986e-05,0.00028169,-5.03339e-05,0.000211917,334.004,0,-8.29685e+85
6.8457,-6.62986e-05,0.000281726,0.000301197,0.000212692,334.004,0,-1.62698e+86
6.85547,0.0003974,0.000281751,0.000301197,0.000213401,334.004,2.7607e+70,-1.3722e+86
6.86523,0.0003974,0.000281885,0.000301197,0.000214114,334.004,0,5.62825e+85
6.875,0.0003974,0.000281915,0.000301197,0.000214693,-334.004,0,3.5528e+86
6.88477,0.0003974,0.000281963,-5.03339e-05,0.00021532,-334.004,-5.5214e+71,5.31345e+86
6.89453,-6.62986e-05,0.000282021,-5.03339e-05,0.000216007,-334.004,-2.20856e+71,2.91714e+86
6.9043,-6.62986e-05,0.000282041,-5.03339e-05,0.000216553,-334.004,0,-4.63724e+86
6.91406,-6.62986e-05,0.000282104,-5.03339e-05,0.000217,334.004,-4.41712e+71,-1.37099e+87
6.92383,-6.62986e-05,0.000282136,0.000301197,0.000217596,334.004,1.76685e+72,-1.59304e+87
6.93359,0.0003974,0.000282162,0.000301197,0.000218066,334.004,0,-3.07261e+86
6.94336,0.0003974,0.000282286,0.000301197,0.000218487,-334.004,0,2.40552e+87
6.95312,0.0003974,0.000282207,-5.03339e-05,0.000218948,-334.004,0,4.8746e+87
6.96289,-6.62986e-05,0.000282364,-5.03339e-05,0.000219204,-334.004,1.76685e+72,4.26023e+87
6.97266,-6.62986e-05,0.000282286,-5.03339e-05,0.00021971,-334.004,8.83424e+71,-1.4197e+87
6.98242,-6.62986e-05,0.00028233,-5.03339e-05,0.000219926,334.004,1.76685e+72,-1.04439e+88
6.99219,-6.62986e-05,0.000282438,0.000301197,0.000220267,334.004,0,-1.60551e+88
7.00195,0.0003974,0.000282371,0.000301197,0.000220494,334.004,0,-9.35477e+87
7.01172,0.0003974,0.000282536,0.000301197,0.000220795,334.004,0,1.3045e+88
7.02148,0.0003974,0.000282486,0.000301197,0.000221052,-334.004,1.41348e+73,4.06981e+88
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,-334.004,2.12022e+73,4.86268e+88
7.04102,-6.62986e-05,0.000282613,-5.03339e-05,0.000221419,-334.004,-7.06739e+72,1.15137e+88
7.05078,-6.62986e-05,0.00028271,-5.03339e-05,0.000221631,334.004,0,-6.96075e+88
7.06055,-6.62986e-05,0.000282768,0.000301197,0.000221814,334.004,8.48087e+73,-1.45919e+89
7.07031,0.0003974,0.000282842,0.000301197,0.000221898,334.004,2.82696e+73,-1.31983e+89
7.08008,0.0003974,0.000282895,0.000301197,0.000222091,334.004,-5.65391e+73,3.45276e+88
7.08984,0.0003974,0.000283085,0.000301197,0.000222151,-334.004,-5.65391e+73,3.06635e+89
7.09961,0.0003974,0.000283184,-5.03339e-05,0.000222335,-334.004,3.95774e+74,4.84656e+89
7.10937,-6.62986e-05,0.000283424,-5.03339e-05,0.000222511,-334.004,-3.39235e+74,2.9841e+89
7.11914,-6.62986e-05,0.000283463,-5.03339e-05,0.000222601,-334.004,0,-3.65125e+89
7.12891,-6.62986e-05,0.000283763,-5.03339e-05,0.000222584,334.004,-4.52313e+74,-1.20697e+90
7.13867,-6.62986e-05,0.000284068,0.000301197,0.000222738,334.004,-4.52313e+74,-1.48246e+90
7.14844,0.0003974,0.000284265,0.000301197,0.000222833,334.004,0,-4.13658e+89
7.1582,0.0003974,0.000284551,0.000301197,0.000222853,-334.004,2.26156e+74,2.00999e+90
7.16797,0.0003974,0.000284936,-5.03339e-05,0.00022304,-334.004,-9.04626e+74,4.36418e+90
7.17773,0.0003974,0.000285295,-5.03339e-05,0.000223057,-334.004,0,4.08066e+90
7.1875,-6.62986e-05,0.000285774,-5.03339e-05,0.000223123,-334.004,4.52313e+74,-7.94136e+89
7.19727,-6.62986e-05,0.000286251,-5.03339e-05,0.000223228,334.004,1.80925e+75,-8.99136e+90
7.20703,-6.62986e-05,0.000286697,0.000301197,0.000223312,334.004,-7.23701e+75,-1.46164e+91
7.2168,0.0003974,0.00028734,0.000301197,0.000223386,334.004,3.6185e+75,-9.4749e+90
7.22656,0.0003974,0.000287984,0.000301197,0.000223426,334.004,0,1.01609e+91
7.23633,0.0003974,0.000288556,0.000301197,0.000223521,-334.004,0,7.152e+90
7.24609,0.0003974,0.000289283,0.000301197,0.000223594,-334.004,3.6185e+75,6.42683e+90
7.25586,0.0003974,0.000289991,0.000301197,0.000223641,-334.004,-5.42775e+75,1.43396e+91
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,-334.004,-3.6185e+75,2.47973e+90
7.27539,-6.62986e-05,0.000291596,0.000301197,0.000223739,334.004,0,-1.74309e+91
7.28516,-6.62986e-05,0.000292368,-5.03339e-05,0.000223883,334.004,7.23701e+75,-2.30579e+91
7.29492,0.0003974,0.000293294,-5.03339e-05,0.000223883,334.004,-7.23701e+75,-3.97596e+90
7.30469,0.0003974,0.000294259,0.000301197,0.000223936,-334.004,0,4.40026e+91
7.31445,0.0003974,0.000295144,0.000301197,0.000224045,-334.004,0,1.69716e+91
7.32422,0.0003974,0.000296114,0.000301197,0.000224076,-334.004,0,5.23804e+90
7.33398,-6.62986e-05,0.000297133,0.000301197,0.000224213,334.004,0,-3.6744e+91
7.34375,-6.62986e-05,0.000298092,0.000301197,0.000224263,334.004,0,-4.70391e+91
7.35352,0.0003974,0.000299163,0.000301197,0.00022429,-334.004,7.23701e+75,-3.50747e+90
7.36328,0.0003974,0.000300206,-5.03339e-05,0.000224261,-334.004,0,9.94274e+90
7.37305,-6.62986e-05,0.000301221,-5.03339e-05,0.000224328,-334.004,0,4.20768e+91
7.38281,0.0003974,0.000302302,0.000301197,0.000224472,-334.004,7.23701e+75,4.54971e+91
7.39258,0.0003974,0.000303366,0.000301197,0.000224454,-334.004,-7.23701e+75,9.11051e+90
7.40234,0.0003974,0.000304402,0.000301197,0.000224596,-334.004,-3.6185e+75,-1.74763e+91
7.41211,-6.62986e-05,0.000305546,-5.03339e-05,0.000224617,334.004,0,-7.62336e+91
7.42188,-6.62986e-05,0.000306479,-5.03339e-05,0.000224622,334.004,-1.4474e+76,-1.92469e+91
7.43164,0.0003974,0.000307568,0.000301197,0.000224727,334.004,3.6185e+75,2.36877e+91
7.44141,0.0003974,0.000308513,0.000301197,0.000224778,-334.004,2.8948e+76,2.2691e+91
7.45117,0.0003974,0.000309575,-5.03339e-05,0.000224811,-334.004,0,7.03596e+91
7.46094,-6.62986e-05,0.000310591,-5.03339e-05,0.000224829,334.004,0,-3.9383e+91
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,334.004,-1.4474e+76,-2.38904e+91
7.48047,0.0003974,0.000312491,0.000301197,0.000224894,-334.004,-7.23701e+75,-3.626e+91
7.49023,0.0003974,0.000313354,-5.03339e-05,0.000224971,-334.004,-2.1711e+76,8.83195e+90
7.5,-6.62986e-05,0.000314359,-5.03339e-05,0.00022505,334.004,0,-7.72692e+89
7.50977,-6.62986e-05,0.000315123,-5.03339e-05,0.000225045,334.004,2.8948e+76,-4.68349e+90
7.51953,0.0003974,0.000315995,0.000301197,0.000225064,-334.004,-7.23701e+75,3.4693e+91
7.5293,0.0003974,0.000316759,0.000301197,0.000225173,-334.004,1.4474e+76,1.32585e+91
7.53906,-6.62986e-05,0.000317423,0.000301197,0.000225177,334.004,0,-3.00479e+91
7.54883,-6.62986e-05,0.000318181,-5.03339e-05,0.000225226,334.004,5.7896e+76,-2.37051e+91
7.55859,-6.62986e-05,0.000318955,-5.03339e-05,0.000225149,334.004,1.4474e+76,-1.31073e+91
7.56836,0.0003974,0.000319489,-5.03339e-05,0.000225324,-334.004,-2.1711e+76,1.21374e+91
7.57812,0.0003974,0.000320122,-5.03339e-05,0.000225293,-334.004,2.8948e+76,1.72125e+91
7.58789,-6.62986e-05,0.000320783,-5.03339e-05,0.000225262,334.004,7.23701e+75,-1.2624e+90
7.59766,-6.62986e-05,0.000321307,0.000301197,0.000225391,334.004,0,-1.26481e+91
7.60742,-6.62986e-05,0.000321782,0.000301197,0.000225424,-334.004,-1.08555e+76,-6.14899e+90
7.61719,0.0003974,0.000322378,-5.03339e-05,0.000225517,-334.004,4.3422e+76,1.53462e+91
7.62695,-6.62986e-05,0.000322671,-5.03339e-05,0.000225507,334.004,0,4.37799e+91
7.63672,-6.62986e-05,0.000323206,-5.03339e-05,0.000225557,334.004,2.8948e+76,2.19495e+90
7.64648,0.0003974,0.000323583,-5.03339e-05,0.000225749,-334.004,0,7.00309e+91
7.65625,0.0003974,0.000323878,-5.03339e-05,0.000225804,-334.004,-1.15792e+77,1.90986e+91
7.66602,-6.62986e-05,0.000324279,-5.03339e-05,0.000225926,-334.004,-1.80925e+75,-9.5436e+90
7.67578,-6.62986e-05,0.000324601,-5.03339e-05,0.00022598,334.004,-8.68441e+76,-2.11439e+91
7.68555,-6.62986e-05,0.000324906,-5.03339e-05,0.000226209,334.004,2.8948e+76,-1.641e+91
7.69531,0.0003974,0.000325177,-5.03339e-05,0.000226375,-334.004,-7.23701e+75,6.15991e+91
7.70508,0.0003974,0.000325377,-5.03339e-05,0.000226508,-334.004,-2.8948e+76,2.95076e+91
7.71484,0.0003974,0.000325648,-5.03339e-05,0.000226787,-334.004,0,6.462e+91
7.72461,-6.62986e-05,0.000325946,-5.03339e-05,0.000227049,334.004,-2.1711e+76,-1.95496e+90
7.73438,-6.62986e-05,0.000326097,0.000301197,0.000227366,334.004,3.6185e+75,-4.26727e+90
7.74414,-6.62986e-05,0.000326325,-5.03339e-05,0.00022775,334.004,0,-1.82061e+91
7.75391,-6.62986e-05,0.000326525,-5.03339e-05,0.000228,334.004,-1.4474e+76,-1.22416e+91
7.76367,-6.62986e-05,0.000326733,-5.03339e-05,0.000228428,334.004,1.4474e+76,-1.21248e+91
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,334.004,-1.4474e+76,4.24973e+91
7.7832,0.0003974,0.000327069,0.000301197,0.000229339,-334.004,0,2.29317e+91
7.79297,0.0003974,0.000327272,0.000301197,0.000229839,-334.004,0,9.15581e+90
7.80273,-6.62986e-05,0.000327409,-5.03339e-05,0.000230401,334.004,-2.8948e+76,-3.06003e+91
7.8125,-6.62986e-05,0.000327538,-5.03339e-05,0.000230917,334.004,-5.7896e+76,-4.54578e+91
7.82227,-6.62986e-05,0.000327768,0.000301197,0.000231546,334.004,0,-1.44814e+91
7.83203,0.0003974,0.00032788,0.000301197,0.000232202,-334.004,0,2.48313e+91
7.8418,0.0003974,0.000328159,0.000301197,0.000232842,-334.004,2.8948e+76,2.84745e+91
7.85156,-6.62986e-05,0.000328279,-5.03339e-05,0.000233488,334.004,7.23701e+75,2.66449e+91
7.86133,-6.62986e-05,0.000328338,0.000301197,0.000234233,334.004,-2.8948e+76,-1.31543e+91
7.87109,0.0003974,0.000328565,0.000301197,0.000234829,-334.004,7.23701e+75,-9.34565e+90
7.88086,-6.62986e-05,0.000328701,0.000301197,0.000235657,-334.004,1.4474e+76,-1.39512e+91
7.89062,-6.62986e-05,0.000328802,0.000301197,0.00023641,334.004,-2.8948e+76,-2.27389e+91
7.90039,-6.62986e-05,0.000329057,0.000301197,0.000237236,334.004,-4.3422e+76,-8.09229e+90
7.91016,0.0003974,0.000329156,0.000301197,0.000237967,-334.004,-2.8948e+76,2.13545e+91
7.91992,0.0003974,0.000329278,0.000301197,0.000238705,-334.004,-2.8948e+76,2.18803e+91
7.92969,-6.62986e-05,0.000329504,0.000301197,0.000239534,-334.004,0,-8.61934e+91
7.93945,-6.62986e-05,0.000329584,0.000301197,0.000240465,334.004,0,-4.5662e+91
7.94922,-6.62986e-05,0.000329707,0.000301197,0.000241017,334.004,-1.4474e+76,-2.36951e+91
7.95898,0.0003974,0.00032985,0.000301197,0.000241927,-334.004,-2.8948e+76,2.40038e+91
7.96875,0.0003974,0.000329944,-5.03339e-05,0.000242716,-334.004,0,3.30685e+91
7.97852,-6.62986e-05,0.00033011,-5.03339e-05,0.00024353,334.004,1.4474e+76,-4.94596e+89
7.98828,-6.62986e-05,0.000330308,0.000301197,0.000244216,334.004,-1.4474e+76,-2.43755e+91
7.99805,0.0003974,0.000330385,0.000301197,0.000245051,-334.004,-2.8948e+76,-8.49105e+90
8.00781,0.0003974,0.000330432,0.000301197,0.000245722,-334.004,0,7.4191e+90
8.01758,0.0003974,0.00033057,0.000301197,0.000246428,-334.004,-1.4474e+76,-4.25276e+91
8.02734,-6.62986e-05,0.000330655,0.000301197,0.000247155,334.004,-2.8948e+76,-2.55243e+91
8.03711,-6.62986e-05,0.000330731,0.000301197,0.000247842,334.004,5.7896e+76,-1.87958e+91
8.04688,0.0003974,0.000330979,0.000301197,0.000248567,-334.004,-7.23701e+75,8.43731e+90
8.05664,0.0003974,0.000330877,0.000301197,0.000249161,-334.004,1.4474e+76,4.402e+90
8.06641,-6.62986e-05,0.000331015,0.000301197,0.000249818,334.004,0,-2.93927e+91
8.07617,-6.62986e-05,0.000331087,0.000301197,0.000250365,334.004,-5.7896e+76,-3.47571e+91
8.08594,-6.62986e-05,0.000331166,0.000301197,0.000250997,-334.004,0,1.6836e+91


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_3.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-2.07759e-08,3.22266e-08,-2.24872e-09,-1.78711e-08,1.6631,-1.65436e-24,-1.3198e-08
0.0195312,-7.72645e-08,3.92578e-08,-7.42793e-09,2.7832e-08,8.58163,6.61744e-24,-5.2994e-08
0.0292969,-3.79231e-08,-2.7832e-08,-7.92471e-10,3.01758e-08,15.5627,6.61744e-24,-5.49682e-08
0.0390625,1.15445e-07,-6.5332e-08,1.16369e-08,-5.27344e-09,14.6473,0,-3.27681e-08
0.0488281,3.8021e-07,2.21191e-07,2.46816e-08,-8.49609e-09,-3.9341,0,2.16712e-08
0.0585937,5.8279e-07,1.63477e-07,2.26454e-08,-3.31055e-08,-40.4887,1.32349e-23,7.87966e-08
0.0683594,5.13058e-07,1.88965e-07,-2.90289e-09,4.92187e-08,-78.9558,5.29396e-23,1.19783e-07
0.078125,-4.48627e-08,3.91113e-07,-5.85779e-08,-5.5957e-08,-78.5011,1.85288e-22,5.66734e-08
0.0878906,-9.63484e-07,6.4541e-07,-1.21124e-07,-4.39453e-08,11.155,0,-1.80615e-07
0.0976562,-1.48819e-06,7.95703e-07,-1.25646e-07,5.85937e-10,202.686,-2.11758e-22,-5.36618e-07
0.107422,-2.92768e-07,1.00371e-06,1.15871e-08,-1.34766e-08,334.004,0,-7.36618e-07
0.117187,3.64952e-06,1.35059e-06,3.10618e-07,-3.75e-08,334.004,0,-3.72823e-07
0.126953,9.60308e-06,1.43936e-06,6.3745e-07,7.61719e-09,-60.2326,0,8.62444e-07
0.136719,1.3647e-05,1.91426e-06,6.56081e-07,-1.34766e-08,-334.004,0,2.68374e-06
0.146484,9.09783e-06,2.18643e-06,-4.70868e-08,-2.49023e-08,-334.004,-1.69407e-21,3.77797e-06
0.15625,-9.4706e-06,2.56055e-06,-1.59876e-06,1.37695e-08,-334.004,0,1.94529e-06
0.166016,-3.8333e-05,3.0126e-06,-3.31126e-06,3.16406e-08,285.054,0,-4.45297e-06
0.175781,-5.71918e-05,3.48135e-06,-3.43097e-06,-2.49023e-08,334.004,-5.0822e-21,-1.39205e-05
0.185547,-3.12209e-05,3.97148e-06,2.14025e-07,-4.07227e-08,334.004,1.01644e-20,-1.95641e-05
0.195312,6.77428e-05,4.48447e-06,8.27132e-06,8.99414e-08,334.004,1.01644e-20,-1.00575e-05
0.205078,0.000220594,4.9418e-06,1.7185e-05,6.73828e-09,-334.004,0,2.3138e-05
0.214844,0.000322317,5.56172e-06,1.78742e-05,-6.67969e-08,-334.004,-2.71051e-20,7.24265e-05
0.224609,0.000192073,6.06797e-06,-9.614e-07,-4.7168e-08,-334.004,0,0.000102125
0.234375,-6.62986e-05,6.69316e-06,-4.27676e-05,1.10742e-07,-334.004,0,5.33449e-05
0.244141,-6.62986e-05,7.33916e-06,-5.03339e-05,-1.34473e-07,334.004,0,-0.000118395
0.253906,-6.62986e-05,7.81787e-06,-5.03339e-05,-9.66797e-09,334.004,-1.6263e-19,-0.000373992
0.263672,-6.62986e-05,8.70146e-06,4.40641e-06,6.26953e-08,334.004,0,-0.000528578
0.273437,0.0003974,9.17637e-06,0.000221327,-1.61133e-08,334.004,4.33681e-19,-0.00027632
0.283203,0.0003974,9.84668e-06,0.000301197,3.98438e-08,-334.004,-1.0842e-19,0.000614945
0.292969,0.0003974,1.05738e-05,0.000301197,1.52344e-08,-334.004,4.33681e-19,0.00194443
0.302734,0.0003974,1.1083e-05,-1.96158e-05,-2.60742e-08,-334.004,8.67362e-19,0.00275434
0.3125,-6.62986e-05,1.17272e-05,-5.03339e-05,-3.31055e-08,-334.004,8.67362e-19,0.00145619
0.322266,-6.62986e-05,1.24831e-05,-5.03339e-05,-7.06055e-08,334.004,4.33681e-19,-0.00316134
0.332031,-6.62986e-05,1.30772e-05,-5.03339e-05,1.9043e-08,334.004,-6.93889e-18,-0.0100672
0.341797,-6.62986e-05,1.37329e-05,8.53446e-05,-2.28516e-08,334.004,0,-0.0142993
0.351562,0.0003974,1.44064e-05,0.000301197,-3.95508e-08,334.004,1.38778e-17,-0.00760741
0.361328,0.0003974,1.49707e-05,0.000301197,-1.06641e-07,-334.004,0,0.0163288
0.371094,0.0003974,1.56404e-05,0.000301197,4.16016e-08,-334.004,-6.93889e-18,0.0522154
0.380859,0.0003974,1.61971e-05,-5.03339e-05,6.32812e-08,-334.004,0,0.074346
0.390625,-6.62986e-05,1.67856e-05,-5.03339e-05,-2.16797e-08,-334.004,4.16334e-17,0.0398695
0.400391,-6.62986e-05,1.73443e-05,-5.03339e-05,-8.81836e-08,334.004,0,-0.0841894
0.410156,-6.62986e-05,1.7908e-05,-5.03339e-05,3.10547e-08,334.004,0,-0.270652
0.419922,-6.62986e-05,1.83964e-05,0.000301197,-5.5957e-08,334.004,-2.22045e-16,-0.386347
0.429687,0.0003974,1.90438e-05,0.000301197,-3.69141e-08,334.004,4.44089e-16,-0.208712
0.439453,0.0003974,1.93222e-05,0.000301197,1.69922e-08,-334.004,-5.55112e-17,0.434289
0.449219,0.0003974,1.98765e-05,0.000301197,-2.54883e-08,-334.004,1.33227e-15,1.40315
0.458984,0.0003974,2.03771e-05,-5.03339e-05,-9.46289e-08,-334.004,4.44089e-16,2.00796
0.46875,-6.62986e-05,2.07501e-05,-5.03339e-05,5.30273e-08,-334.004,-4.44089e-16,1.09281
0.478516,-6.62986e-05,2.11345e-05,-5.03339e-05,1.25977e-08,334.004,0,-2.23982
0.488281,-6.62986e-05,2.14597e-05,-5.03339e-05,-8.05664e-08,334.004,1.77636e-15,-7.27392
0.498047,-6.62986e-05,2.18959e-05,0.000301197,-3.31055e-08,334.004,-1.77636e-15,-10.4355
0.507812,0.0003974,2.2069e-05,0.000301197,-2.63672e-09,334.004,-3.55271e-15,-5.721
0.517578,0.0003974,2.24171e-05,0.000301197,5.30273e-08,-334.004,0,11.5516
0.527344,0.0003974,2.27329e-05,0.000301197,4.39453e-09,-334.004,7.10543e-15,37.7081
0.537109,0.0003974,2.28929e-05,-5.03339e-05,8.20312e-09,-334.004,0,54.2334
0.546875,-6.62986e-05,2.31527e-05,-5.03339e-05,1.52344e-08,-334.004,-1.42109e-14,29.9481
0.556641,-6.62986e-05,2.33455e-05,-5.03339e-05,-7.06055e-08,334.004,0,-59.573
0.566406,-6.62986e-05,2.3492e-05,-5.03339e-05,7.4707e-08,334.004,8.52651e-14,-195.477
0.576172,-6.62986e-05,2.36177e-05,-5.03339e-05,-6.15234e-08,334.004,-1.13687e-13,-281.849
0.585937,0.0003974,2.3797e-05,0.000301197,1.22168e-07,334.004,-1.13687e-13,-156.758
0.595703,0.0003974,2.39657e-05,0.000301197,1.00195e-07,-334.004,0,307.21
0.605469,0.0003974,2.39783e-05,0.000301197,2.24414e-07,-334.004,0,1013.33
0.615234,0.0003974,2.40595e-05,0.000301197,3.47461e-07,-334.004,-6.82121e-13,1464.75
0.625,-6.62986e-05,2.42194e-05,-5.03339e-05,6.43359e-07,-334.004,4.54747e-13,820.45
0.634766,-6.62986e-05,2.42435e-05,-5.03339e-05,8.23535e-07,334.004,0,-1584.16
0.644531,-6.62986e-05,2.42865e-05,-5.03339e-05,1.09746e-06,334.004,3.63798e-12,-5252.95
0.654297,-6.62986e-05,2.43442e-05,-5.03339e-05,1.57324e-06,334.004,-5.45697e-12,-7612.06
0.664062,0.0003974,2.44102e-05,0.000301197,1.94912e-06,334.004,-3.63798e-12,-4293.79
0.673828,0.0003974,2.44585e-05,0.000301197,2.47617e-06,-334.004,0,8168.51
0.683594,0.0003974,2.44989e-05,0.000301197,3.11074e-06,-334.004,0,27230.2
0.693359,0.0003974,2.45561e-05,0.000301197,3.74502e-06,-334.004,3.63798e-11,39558.3
0.703125,-6.62986e-05,2.46431e-05,-5.03339e-05,4.41826e-06,-334.004,7.27596e-12,22469.6
0.712891,-6.62986e-05,2.46612e-05,-5.03339e-05,5.21543e-06,334.004,0,-42117.6
0.722656,-6.62986e-05,2.4636e-05,-5.03339e-05,6.0709e-06,334.004,1.16415e-10,-141154
0.732422,-6.62986e-05,2.47274e-05,-5.03339e-05,7.03037e-06,334.004,5.82077e-11,-205574
0.742187,0.0003974,2.47368e-05,0.000301197,7.85479e-06,334.004,5.82077e-11,-117575
0.751953,0.0003974,2.48675e-05,0.000301197,8.94287e-06,-334.004,0,217152
0.761719,0.0003974,2.47767e-05,0.000301197,9.98145e-06,-334.004,3.49246e-10,731697
0.771484,0.0003974,2.48757e-05,0.000301197,1.1003e-05,-334.004,-2.32831e-10,1.0683e+06
0.78125,-6.62986e-05,2.49105e-05,-5.03339e-05,1.21837e-05,-334.004,6.98492e-10,615177
0.791016,-6.62986e-05,2.49202e-05,-5.03339e-05,1.32574e-05,334.004,0,-1.11954e+06
0.800781,-6.62986e-05,2.49999e-05,-5.03339e-05,1.44114e-05,334.004,-9.31323e-10,-3.79284e+06
0.810547,-6.62986e-05,2.50342e-05,-5.03339e-05,1.56346e-05,334.004,9.31323e-10,-5.55156e+06
0.820312,0.0003974,2.49732e-05,0.000301197,1.6698e-05,334.004,-3.72529e-09,-3.2185e+06
0.830078,0.0003974,2.51953e-05,0.000301197,1.80387e-05,-334.004,0,5.77156e+06
0.839844,0.0003974,2.51027e-05,0.000301197,1.91367e-05,-334.004,3.72529e-09,1.96605e+07
0.849609,0.0003974,2.51104e-05,0.000301197,2.02852e-05,-334.004,1.49012e-08,2.8849e+07
0.859375,-6.62986e-05,2.51174e-05,-5.03339e-05,2.14805e-05,-334.004,-1.49012e-08,1.68373e+07
0.869141,-6.62986e-05,2.51256e-05,-5.03339e-05,2.26535e-05,334.004,0,-2.97525e+07
0.878906,-6.62986e-05,2.52378e-05,-5.03339e-05,2.38433e-05,334.004,-2.98023e-08,-1.0191e+08
0.888672,-6.62986e-05,2.52003e-05,-5.03339e-05,2.47919e-05,334.004,5.96046e-08,-1.49914e+08
0.898437,0.0003974,2.5227e-05,0.000301197,2.5899e-05,334.004,-2.98023e-07,-8.8077e+07
0.908203,0.0003974,2.52803e-05,0.000301197,2.69719e-05,-334.004,0,1.53367e+08
0.917969,0.0003974,2.52384e-05,0.000301197,2.79759e-05,-334.004,-1.19209e-07,5.28249e+08
0.927734,0.0003974,2.53685e-05,0.000301197,2.89497e-05,-334.004,-2.38419e-07,7.7902e+08
0.9375,-6.62986e-05,2.52967e-05,-5.03339e-05,2.98292e-05,-334.004,0,4.60701e+08
0.947266,-6.62986e-05,2.53321e-05,-5.03339e-05,3.07025e-05,-334.004,0,-7.90525e+08
0.957031,-6.62986e-05,2.5362e-05,-5.03339e-05,3.14874e-05,334.004,4.76837e-07,-2.73813e+09
0.966797,-6.62986e-05,2.53843e-05,-5.03339e-05,3.23086e-05,334.004,-2.86102e-06,-4.04809e+09
0.976562,0.0003974,2.54851e-05,0.000301197,3.30029e-05,334.004,-2.86102e-06,-2.4096e+09
0.986328,0.0003974,2.54432e-05,0.000301197,3.35517e-05,334.004,0,4.07451e+09
0.996094,0.0003974,2.53761e-05,0.000301197,3.41868e-05,-334.004,5.72205e-06,1.41927e+10
1.00586,0.0003974,2.55144e-05,0.000301197,3.47748e-05,-334.004,7.62939e-06,2.10353e+10
1.01562,-6.62986e-05,2.55029e-05,-5.03339e-05,3.53391e-05,-334.004,3.8147e-06,1.26021e+10
1.02539,-6.62986e-05,2.55237e-05,-5.03339e-05,3.56956e-05,-334.004,0,-2.09996e+10
1.03516,-6.62986e-05,2.55319e-05,-5.03339e-05,3.61799e-05,334.004,3.05176e-05,-7.35651e+10
1.04492,-6.62986e-05,2.55352e-05,-5.03339e-05,3.65801e-05,334.004,0,-1.09305e+11
1.05469,0.0003974,2.56538e-05,0.000301197,3.69264e-05,334.004,0.00012207,-6.59033e+10
1.06445,0.0003974,2.55668e-05,0.000301197,3.72313e-05,334.004,0,1.08224e+11
1.07422,0.0003974,2.57083e-05,0.000301197,3.74716e-05,-334.004,-0.000244141,3.81306e+11
1.08398,0.0003974,2.55999e-05,0.000301197,3.7667e-05,-334.004,0.000488281,5.67973e+11
1.09375,-6.62986e-05,2.57089e-05,-5.03339e-05,3.78844e-05,-334.004,0.000244141,3.44622e+11
1.10352,-6.62986e-05,2.56723e-05,-5.03339e-05,3.8083e-05,-334.004,0,-5.5771e+11
1.11328,-6.62986e-05,2.56898e-05,-5.03339e-05,3.81691e-05,334.004,-0.000244141,-1.97638e+12
1.12305,-6.62986e-05,2.56784e-05,-5.03339e-05,3.82066e-05,334.004,0.000976562,-2.95128e+12
1.13281,0.0003974,2.57792e-05,0.000301197,3.83479e-05,334.004,-0.000488281,-1.80198e+12
1.14258,0.0003974,2.58123e-05,0.000301197,3.83912e-05,334.004,0,2.87388e+12
1.15234,0.0003974,2.58003e-05,0.000301197,3.83836e-05,-334.004,0.00195312,1.02439e+13
1.16211,0.0003974,2.58498e-05,0.000301197,3.83707e-05,-334.004,0.015625,1.53352e+13
1.17187,-6.62986e-05,2.58346e-05,-5.03339e-05,3.84533e-05,-334.004,0.00390625,9.42169e+12
1.18164,-6.62986e-05,2.60077e-05,-5.03339e-05,3.84018e-05,-334.004,0,-1.48083e+13
1.19141,-6.62986e-05,2.61706e-05,-5.03339e-05,3.85148e-05,334.004,0.015625,-5.30949e+13
1.20117,-6.62986e-05,2.62497e-05,-5.03339e-05,3.83555e-05,334.004,0.0625,-7.96824e+13
1.21094,0.0003974,2.64407e-05,0.000301197,3.84108e-05,334.004,-0.0625,-4.92583e+13
1.2207,0.0003974,2.67914e-05,0.000301197,3.84272e-05,334.004,0,7.6298e+13
1.23047,0.0003974,2.69276e-05,0.000301197,3.82986e-05,-334.004,-0.15625,2.75192e+14
1.24023,0.0003974,2.73715e-05,0.000301197,3.83892e-05,-334.004,0.5,4.1403e+14
1.25,-6.62986e-05,2.78871e-05,-5.03339e-05,3.82655e-05,-334.004,0.25,2.57515e+14
1.25977,-6.62986e-05,2.83254e-05,-5.03339e-05,3.82986e-05,-334.004,0,-3.93094e+14
1.26953,-6.62986e-05,2.90355e-05,-5.03339e-05,3.82248e-05,334.004,-1,-1.42631e+15
1.2793,-6.62986e-05,2.95934e-05,-5.03339e-05,3.82181e-05,334.004,0.5,-2.15127e+15
1.28906,0.0003974,3.03905e-05,0.000301197,3.82857e-05,334.004,1.5,-1.34616e+15
1.29883,0.0003974,3.12694e-05,0.000301197,3.81642e-05,334.004,0,2.02513e+15
1.30859,0.0003974,3.21706e-05,0.000301197,3.81598e-05,-334.004,2,7.39247e+15
1.31836,0.0003974,3.30981e-05,0.000301197,3.81806e-05,-334.004,8,1.11778e+16
1.32812,-6.62986e-05,3.41262e-05,-5.03339e-05,3.81583e-05,-334.004,-2,7.03663e+15
1.33789,-6.62986e-05,3.52764e-05,-5.03339e-05,3.82339e-05,-334.004,0,-1.04323e+16
1.34766,-6.62986e-05,3.63475e-05,-5.03339e-05,3.81551e-05,334.004,24,-3.83141e+16
1.35742,-6.62986e-05,3.76418e-05,-5.03339e-05,3.81747e-05,334.004,80,-5.80778e+16
1.36719,0.0003974,3.88515e-05,0.000301197,3.81964e-05,334.004,48,-3.67795e+16
1.37695,0.0003974,4.0135e-05,0.000301197,3.82667e-05,334.004,0,5.3738e+16
1.38672,0.0003974,4.15485e-05,0.000301197,3.82802e-05,-334.004,-128,1.98575e+17
1.39648,0.0003974,4.28364e-05,0.000301197,3.83821e-05,-334.004,192,3.01759e+17
1.40625,-6.62986e-05,4.42491e-05,-5.03339e-05,3.83865e-05,-334.004,-64,1.9223e+17
1.41602,-6.62986e-05,4.5697e-05,-5.03339e-05,3.84785e-05,-334.004,0,-2.76793e+17
1.42578,-6.62986e-05,4.71015e-05,-5.03339e-05,3.85775e-05,334.004,512,-1.02916e+18
1.43555,-6.62986e-05,4.84983e-05,-5.03339e-05,3.86689e-05,334.004,-1792,-1.56786e+18
1.44531,0.0003974,5.00367e-05,0.000301197,3.86402e-05,334.004,0,-1.00464e+18
1.45508,0.0003974,5.14989e-05,0.000301197,3.88995e-05,334.004,0,1.42561e+18
1.46484,0.0003974,5.27748e-05,0.000301197,3.89098e-05,-334.004,1024,5.33384e+18
1.47461,0.0003974,5.43568e-05,0.000301197,3.89883e-05,-334.004,0,8.14606e+18
1.48437,-6.62986e-05,5.56925e-05,-5.03339e-05,3.90583e-05,-334.004,-6144,5.25018e+18
1.49414,-6.62986e-05,5.70817e-05,-5.03339e-05,3.92115e-05,-334.004,0,-7.34202e+18
1.50391,-6.62986e-05,5.8461e-05,-5.03339e-05,3.91532e-05,334.004,-8192,-2.76434e+19
1.51367,-6.62986e-05,5.98248e-05,-5.03339e-05,3.9336e-05,334.004,-32768,-4.23238e+19
1.52344,0.0003974,6.10893e-05,0.000301197,3.94315e-05,334.004,49152,-2.74355e+19
1.5332,0.0003974,6.22764e-05,0.000301197,3.93012e-05,334.004,-8192,3.78096e+19
1.54297,0.0003974,6.35408e-05,0.000301197,3.93999e-05,-334.004,49152,1.43264e+20
1.55273,0.0003974,6.46729e-05,0.000301197,3.95033e-05,-334.004,0,2.19895e+20
1.5625,-6.62986e-05,6.57539e-05,-5.03339e-05,3.94995e-05,-334.004,0,1.4336e+20
1.57227,-6.62986e-05,6.68915e-05,-5.03339e-05,3.94907e-05,-334.004,0,-1.94697e+20
1.58203,-6.62986e-05,6.78979e-05,-5.03339e-05,3.94184e-05,334.004,131072,-7.4247e+20
1.5918,-6.62986e-05,6.89098e-05,-5.03339e-05,3.94717e-05,334.004,0,-1.14247e+21
1.60156,0.0003974,6.96278e-05,0.000301197,3.9462e-05,334.004,0,-7.4906e+20
1.61133,0.0003974,7.04736e-05,0.000301197,3.94063e-05,334.004,-131072,1.0025e+21
1.62109,0.0003974,7.13804e-05,0.000301197,3.94102e-05,-334.004,2.09715e+06,3.84783e+21
1.63086,0.0003974,7.20284e-05,0.000301197,3.94424e-05,-334.004,-5.24288e+06,5.93563e+21
1.64062,-6.62986e-05,7.26753e-05,-5.03339e-05,3.92713e-05,-334.004,-1.04858e+06,3.91365e+21
1.65039,-6.62986e-05,7.33277e-05,-5.03339e-05,3.92801e-05,-334.004,1.04858e+06,-5.16157e+21
1.66016,-6.62986e-05,7.39491e-05,-5.03339e-05,3.9218e-05,334.004,4.1943e+06,-1.9941e+22
1.66992,-6.62986e-05,7.45655e-05,-5.03339e-05,3.91963e-05,334.004,8.38861e+06,-3.08379e+22
1.67969,0.0003974,7.50164e-05,0.000301197,3.90855e-05,334.004,1.67772e+07,-2.04467e+22
1.68945,0.0003974,7.53469e-05,0.000301197,3.90486e-05,334.004,0,2.65734e+22
1.69922,0.0003974,7.57608e-05,0.000301197,3.90568e-05,-334.004,5.03316e+07,1.03342e+23
1.70898,0.0003974,7.61338e-05,0.000301197,3.89054e-05,-334.004,6.71089e+07,1.60213e+23
1.71875,-6.62986e-05,7.64596e-05,-5.03339e-05,3.89751e-05,-334.004,-3.35544e+07,1.06817e+23
1.72852,-6.62986e-05,7.66529e-05,-5.03339e-05,3.87486e-05,-334.004,0,-1.36798e+23
1.73828,-6.62986e-05,7.69289e-05,-5.03339e-05,3.88477e-05,334.004,0,-5.35547e+23
1.74805,-6.62986e-05,7.71047e-05,-5.03339e-05,3.87671e-05,334.004,-9.39524e+08,-8.32354e+23
1.75781,0.0003974,7.71958e-05,0.000301197,3.87082e-05,334.004,2.68435e+08,-5.58002e+23
1.76758,0.0003974,7.74932e-05,0.000301197,3.87463e-05,334.004,0,7.04175e+23
1.77734,0.0003974,7.75333e-05,0.000301197,3.8816e-05,-334.004,5.36871e+08,2.77534e+24
1.78711,0.0003974,7.76042e-05,0.000301197,3.89276e-05,-334.004,0,4.32427e+24
1.79687,-6.62986e-05,7.7712e-05,-5.03339e-05,3.89452e-05,-334.004,4.29497e+09,2.9148e+24
1.80664,-6.62986e-05,7.77741e-05,-5.03339e-05,3.92109e-05,-334.004,5.36871e+08,-3.62451e+24
1.81641,-6.62986e-05,7.77621e-05,-5.03339e-05,3.93917e-05,334.004,4.29497e+09,-1.43823e+25
1.82617,-6.62986e-05,7.78673e-05,-5.03339e-05,3.96454e-05,334.004,-1.28849e+10,-2.24654e+25
1.83594,0.0003974,7.79218e-05,0.000301197,4.00995e-05,334.004,0,-1.5225e+25
1.8457,0.0003974,7.79707e-05,0.000301197,4.04514e-05,334.004,0,1.86545e+25
1.85547,0.0003974,7.79968e-05,0.000301197,4.08964e-05,-334.004,4.29497e+10,7.45309e+25
1.86523,0.0003974,7.80557e-05,0.000301197,4.14589e-05,-334.004,6.87195e+10,1.1671e+26
1.875,-6.62986e-05,7.80419e-05,-5.03339e-05,4.20785e-05,-334.004,3.43597e+10,7.95215e+25
1.88477,-6.62986e-05,7.80926e-05,-5.03339e-05,4.26905e-05,-334.004,1.71799e+10,-9.60031e+25
1.89453,-6.62986e-05,7.81128e-05,-5.03339e-05,4.34584e-05,334.004,2.06158e+11,-3.86225e+26
1.9043,-6.62986e-05,7.8114e-05,-5.03339e-05,4.4228e-05,334.004,0,-6.06318e+26
1.91406,0.0003974,7.82042e-05,0.000301197,4.50879e-05,334.004,0,-4.15327e+26
1.92383,0.0003974,7.81242e-05,0.000301197,4.59782e-05,334.004,-1.37439e+11,4.94028e+26
1.93359,0.0003974,7.82004e-05,0.000301197,4.6868e-05,-334.004,0,2.00142e+27
1.94336,0.0003974,7.82757e-05,0.000301197,4.77469e-05,-334.004,-1.64927e+12,3.14983e+27
1.95312,-6.62986e-05,7.82232e-05,-5.03339e-05,4.88868e-05,-334.004,-5.49756e+11,2.16907e+27
1.96289,-6.62986e-05,7.8237e-05,-5.03339e-05,4.99547e-05,-334.004,0,-2.54205e+27
1.97266,-6.62986e-05,7.82897e-05,-5.03339e-05,5.09224e-05,334.004,-2.19902e+12,-1.03713e+28
1.98242,-6.62986e-05,7.83665e-05,-5.03339e-05,5.19946e-05,334.004,1.31941e+13,-1.63632e+28
1.99219,0.0003974,7.83302e-05,0.000301197,5.30335e-05,334.004,8.79609e+12,-1.13275e+28
2.00195,0.0003974,7.85168e-05,0.000301197,5.43302e-05,334.004,0,1.30792e+28
2.01172,0.0003974,7.83867e-05,0.000301197,5.5403e-05,-334.004,1.75922e+13,5.37429e+28
2.02148,0.0003974,7.85027e-05,0.000301197,5.65236e-05,-334.004,-3.51844e+13,8.50056e+28
2.03125,-6.62986e-05,7.83987e-05,-5.03339e-05,5.75355e-05,-334.004,5.27766e+13,5.91529e+28
2.04102,-6.62986e-05,7.84646e-05,-5.03339e-05,5.87487e-05,-334.004,-1.75922e+13,-6.72884e+28
2.05078,-6.62986e-05,7.84825e-05,-5.03339e-05,5.98819e-05,334.004,1.05553e+14,-2.78487e+29
2.06055,-6.62986e-05,7.86067e-05,-5.03339e-05,6.09776e-05,334.004,-2.81475e+14,-4.41592e+29
2.07031,0.0003974,7.84324e-05,0.000301197,6.20124e-05,334.004,0,-3.08884e+29
2.08008,0.0003974,7.85473e-05,0.000301197,6.29871e-05,334.004,0,3.46149e+29
2.08984,0.0003974,7.85681e-05,0.000301197,6.40005e-05,-334.004,-1.1259e+15,1.44306e+30
2.09961,0.0003974,7.85212e-05,0.000301197,6.49198e-05,-334.004,-5.6295e+14,2.29398e+30
2.10937,-6.62986e-05,7.84925e-05,-5.03339e-05,6.59479e-05,-334.004,-2.81475e+15,1.61286e+30
2.11914,-6.62986e-05,7.85212e-05,-5.03339e-05,6.68355e-05,-334.004,-2.81475e+14,-1.78053e+30
2.12891,-6.62986e-05,7.85452e-05,-5.03339e-05,6.77347e-05,334.004,1.1259e+15,-7.47753e+30
2.13867,-6.62986e-05,7.85153e-05,-5.03339e-05,6.84943e-05,334.004,2.2518e+15,-1.19167e+31
2.14844,0.0003974,7.86524e-05,0.000301197,6.92927e-05,334.004,4.5036e+15,-8.42121e+30
2.1582,0.0003974,7.8624e-05,0.000301197,7.00228e-05,334.004,-2.2518e+15,9.15793e+30
2.16797,0.0003974,7.86302e-05,0.000301197,7.0672e-05,-334.004,-4.5036e+15,3.8746e+31
2.17773,0.0003974,7.86258e-05,0.000301197,7.13657e-05,-334.004,1.80144e+16,6.19035e+31
2.1875,-6.62986e-05,7.87893e-05,-5.03339e-05,7.19402e-05,-334.004,3.60288e+16,4.39676e+31
2.19727,-6.62986e-05,7.86797e-05,-5.03339e-05,7.25165e-05,-334.004,9.0072e+15,-4.70984e+31
2.20703,-6.62986e-05,7.88256e-05,-5.03339e-05,7.2987e-05,334.004,3.60288e+16,-2.00767e+32
2.2168,-6.62986e-05,7.86797e-05,-5.03339e-05,7.33802e-05,334.004,2.8823e+17,-3.21566e+32
2.22656,0.0003974,7.88921e-05,0.000301197,7.37968e-05,334.004,-3.60288e+17,-2.29547e+32
2.23633,0.0003974,7.88637e-05,0.000301197,7.4284e-05,334.004,3.60288e+16,2.42201e+32
2.24609,0.0003974,7.89454e-05,0.000301197,7.45629e-05,-334.004,5.76461e+17,1.04028e+33
2.25586,0.0003974,7.90216e-05,0.000301197,7.48292e-05,-334.004,-8.64691e+17,1.67041e+33
2.26562,-6.62986e-05,7.89281e-05,-5.03339e-05,7.51462e-05,-334.004,-2.30584e+18,1.19837e+33
2.27539,-6.62986e-05,7.90359e-05,-5.03339e-05,7.53319e-05,-334.004,1.44115e+17,-1.24539e+33
2.28516,-6.62986e-05,7.9074e-05,-5.03339e-05,7.55915e-05,334.004,2.30584e+18,-5.3902e+33
2.29492,-6.62986e-05,7.90424e-05,-5.03339e-05,7.57392e-05,334.004,0,-8.67699e+33
2.30469,0.0003974,7.90913e-05,0.000301197,7.58361e-05,334.004,-2.30584e+18,-6.25592e+33
2.31445,0.0003974,7.90418e-05,0.000301197,7.59079e-05,334.004,-2.30584e+18,6.40315e+33
2.32422,0.0003974,7.91285e-05,0.000301197,7.60594e-05,-334.004,-4.61169e+18,2.79289e+34
2.33398,0.0003974,7.91033e-05,0.000301197,7.61842e-05,-334.004,-1.84467e+19,4.50725e+34
2.34375,-6.62986e-05,7.91959e-05,-5.03339e-05,7.62935e-05,-334.004,-1.84467e+19,3.26566e+34
2.35352,-6.62986e-05,7.9161e-05,-5.03339e-05,7.63491e-05,-334.004,-4.61169e+18,-3.29185e+34
2.36328,-6.62986e-05,7.93213e-05,-5.03339e-05,7.63582e-05,334.004,5.53402e+19,-1.4471e+35
2.37305,-6.62986e-05,7.93702e-05,-5.03339e-05,7.64836e-05,334.004,1.1068e+20,-2.34126e+35
2.38281,0.0003974,7.94807e-05,0.000301197,7.65724e-05,334.004,0,-1.70464e+35
2.39258,0.0003974,7.97209e-05,0.000301197,7.65712e-05,334.004,0,1.69217e+35
2.40234,0.0003974,7.99087e-05,0.000301197,7.66274e-05,-334.004,-2.95148e+20,7.49787e+35
2.41211,0.0003974,8.02154e-05,0.000301197,7.6776e-05,-334.004,-2.95148e+20,1.21614e+36
2.42187,-6.62986e-05,8.04665e-05,-5.03339e-05,7.67684e-05,-334.004,-1.18059e+21,8.89766e+35
2.43164,-6.62986e-05,8.09728e-05,-5.03339e-05,7.67455e-05,-334.004,-2.95148e+20,-8.69771e+35
2.44141,-6.62986e-05,8.12968e-05,-5.03339e-05,7.68114e-05,334.004,-5.90296e+20,-3.88483e+36
2.45117,-6.62986e-05,8.19193e-05,-5.03339e-05,7.69535e-05,334.004,2.36118e+21,-6.31704e+36
2.46094,0.0003974,8.24977e-05,0.000301197,7.69764e-05,334.004,3.54177e+21,-4.64409e+36
2.4707,0.0003974,8.32321e-05,0.000301197,7.69116e-05,334.004,1.18059e+21,4.47014e+36
2.48047,0.0003974,8.39783e-05,0.000301197,7.70678e-05,-334.004,9.44473e+21,2.0128e+37
2.49023,0.0003974,8.4738e-05,0.000301197,7.69948e-05,-334.004,9.44473e+21,3.28125e+37
2.5,-6.62986e-05,8.56942e-05,-5.03339e-05,7.70282e-05,-334.004,1.88895e+22,2.42385e+37
2.50977,-6.62986e-05,8.66771e-05,-5.03339e-05,7.71164e-05,-334.004,0,-2.29717e+37
2.51953,-6.62986e-05,8.76182e-05,-5.03339e-05,7.71146e-05,334.004,-5.66684e+22,-1.04286e+38
2.5293,-6.62986e-05,8.88217e-05,-5.03339e-05,7.7107e-05,334.004,7.55579e+22,-1.70435e+38
2.53906,0.0003974,9.00012e-05,0.000301197,7.72154e-05,334.004,-1.88895e+23,-1.26501e+38
2.54883,0.0003974,9.11153e-05,0.000301197,7.71823e-05,334.004,-1.88895e+22,1.18037e+38
2.55859,0.0003974,9.22562e-05,0.000301197,7.71779e-05,-334.004,-1.51116e+23,5.40312e+38
2.56836,0.0003974,9.36422e-05,0.000301197,7.72072e-05,-334.004,3.02231e+23,8.85271e+38
2.57812,-6.62986e-05,9.50438e-05,-5.03339e-05,7.72597e-05,-334.004,6.04463e+23,6.60183e+38
2.58789,-6.62986e-05,9.63721e-05,-5.03339e-05,7.72813e-05,-334.004,-1.51116e+23,-6.06453e+38
2.59766,-6.62986e-05,9.78179e-05,-5.03339e-05,7.72553e-05,334.004,-1.20893e+24,-2.79936e+39
2.60742,-6.62986e-05,9.9177e-05,-5.03339e-05,7.73156e-05,334.004,0,-4.59821e+39
2.61719,0.0003974,0.000100608,0.000301197,7.73326e-05,334.004,-4.8357e+24,-3.44522e+39
2.62695,0.0003974,0.000102019,0.000301197,7.7407e-05,334.004,-1.20893e+24,3.1155e+39
2.63672,0.0003974,0.000103496,0.000301197,7.73657e-05,-334.004,-4.8357e+24,1.45033e+40
2.64648,0.0003974,0.000104836,0.000301197,7.73265e-05,-334.004,-1.93428e+25,2.38834e+40
2.65625,-6.62986e-05,0.000106297,-5.03339e-05,7.74316e-05,-334.004,2.41785e+25,1.79784e+40
2.66602,-6.62986e-05,0.000107726,-5.03339e-05,7.7325e-05,-334.004,0,-1.60033e+40
2.67578,-6.62986e-05,0.000109039,-5.03339e-05,7.7436e-05,334.004,0,-7.51401e+40
2.68555,-6.62986e-05,0.000110411,-5.03339e-05,7.74006e-05,334.004,3.86856e+25,-1.24051e+41
2.69531,0.0003974,0.000111665,0.000301197,7.74387e-05,334.004,-3.86856e+25,-9.38143e+40
2.70508,0.0003974,0.000112976,0.000301197,7.74583e-05,334.004,1.93428e+25,8.21945e+40
2.71484,0.0003974,0.00011418,0.000301197,7.74322e-05,-334.004,-1.54743e+26,3.89287e+41
2.72461,0.0003974,0.000115279,0.000301197,7.74583e-05,-334.004,0,6.44316e+41
2.73437,-6.62986e-05,0.000116549,-5.03339e-05,7.75488e-05,-334.004,4.64228e+26,4.89519e+41
2.74414,-6.62986e-05,0.000117511,-5.03339e-05,7.74343e-05,-334.004,0,-4.22108e+41
2.75391,-6.62986e-05,0.000118517,-5.03339e-05,7.74164e-05,334.004,-9.28455e+26,-2.0168e+42
2.76367,-6.62986e-05,0.000119465,-5.03339e-05,7.74791e-05,334.004,0,-3.34653e+42
2.77344,0.0003974,0.000120436,0.000301197,7.7424e-05,334.004,-1.85691e+27,-2.55419e+42
2.7832,0.0003974,0.000121361,0.000301197,7.75298e-05,334.004,-3.09485e+26,2.16747e+42
2.79297,0.0003974,0.00012207,0.000301197,7.74038e-05,-334.004,0,1.04485e+43
2.80273,0.0003974,0.000122817,0.000301197,7.75198e-05,-334.004,-1.48553e+28,1.73814e+43
2.8125,-6.62986e-05,0.00012351,-5.03339e-05,7.73757e-05,-334.004,0,1.33266e+43
2.82227,-6.62986e-05,0.000124071,-5.03339e-05,7.74583e-05,-334.004,-4.95176e+27,-1.11283e+43
2.83203,-6.62986e-05,0.000124605,-5.03339e-05,7.74316e-05,334.004,9.90352e+27,-5.41296e+43
2.8418,-6.62986e-05,0.000125133,-5.03339e-05,7.75471e-05,334.004,-1.9807e+28,-9.02758e+43
2.85156,0.0003974,0.0001256,0.000301197,7.74987e-05,334.004,5.94211e+28,-6.95296e+43
2.86133,0.0003974,0.000125992,0.000301197,7.74404e-05,334.004,0,5.71285e+43
2.87109,0.0003974,0.000126404,0.000301197,7.76118e-05,-334.004,1.9807e+29,2.80423e+44
2.88086,0.0003974,0.000126665,0.000301197,7.75374e-05,-334.004,0,4.68871e+44
2.89062,-6.62986e-05,0.000126893,-5.03339e-05,7.75521e-05,-334.004,-3.16913e+29,3.62747e+44
2.90039,-6.62986e-05,0.00012715,-5.03339e-05,7.75497e-05,-334.004,-3.96141e+28,-2.93238e+44
2.91016,-6.62986e-05,0.000127368,-5.03339e-05,7.75579e-05,334.004,0,-1.45273e+45
2.91992,-6.62986e-05,0.000127605,-5.03339e-05,7.7717e-05,334.004,1.26765e+30,-2.43518e+45
2.92969,0.0003974,0.000127664,0.000301197,7.76256e-05,334.004,-2.5353e+30,-1.89243e+45
2.93945,0.0003974,0.000127751,0.000301197,7.78324e-05,334.004,6.33825e+29,1.50498e+45
2.94922,0.0003974,0.000127915,0.000301197,7.77943e-05,-334.004,-3.80295e+30,7.52581e+45
2.95898,0.0003974,0.000128077,0.000301197,7.79446e-05,-334.004,-2.5353e+30,1.26475e+46
2.96875,-6.62986e-05,0.000128089,-5.03339e-05,7.80524e-05,-334.004,5.0706e+30,9.87239e+45
2.97852,-6.62986e-05,0.000128159,-5.03339e-05,7.8254e-05,-334.004,-1.26765e+30,-7.72296e+45
2.98828,-6.62986e-05,0.00012828,-5.03339e-05,7.84925e-05,334.004,-3.04236e+31,-3.89866e+46
2.99805,-6.62986e-05,0.000128202,-5.03339e-05,7.88229e-05,334.004,-1.01412e+31,-6.56863e+46
3.00781,0.0003974,0.000128347,0.000301197,7.90415e-05,334.004,4.05648e+31,-5.15001e+46
3.01758,0.0003974,0.000128383,0.000301197,7.94271e-05,334.004,-1.01412e+31,3.96257e+46
3.02734,0.0003974,0.000128534,0.000301197,7.98832e-05,-334.004,-4.05648e+31,2.01963e+47
3.03711,0.0003974,0.000128623,0.000301197,8.03689e-05,-334.004,-8.11296e+31,3.41146e+47
3.04687,-6.62986e-05,0.000128647,-5.03339e-05,8.09077e-05,-334.004,-5.67907e+32,2.68644e+47
3.05664,-6.62986e-05,0.00012874,-5.03339e-05,8.14163e-05,-334.004,0,-2.03287e+47
3.06641,-6.62986e-05,0.000128832,-5.03339e-05,8.21584e-05,334.004,1.62259e+32,-1.04622e+48
3.07617,-6.62986e-05,0.000128965,-5.03339e-05,8.28272e-05,334.004,-3.24519e+32,-1.77174e+48
3.08594,0.0003974,0.000129101,0.000301197,8.35069e-05,334.004,1.62259e+33,-1.4013e+48
3.0957,0.0003974,0.000129232,0.000301197,8.42789e-05,334.004,-1.62259e+32,1.04275e+48
3.10547,0.0003974,0.000129321,0.000301197,8.5154e-05,-334.004,3.89422e+33,5.41964e+48
3.11523,0.0003974,0.00012943,0.000301197,8.59896e-05,-334.004,5.1923e+33,9.20147e+48
3.125,-6.62986e-05,0.000129526,-5.03339e-05,8.68907e-05,-334.004,-5.1923e+33,7.30922e+48
3.13477,-6.62986e-05,0.000129659,-5.03339e-05,8.78889e-05,-334.004,-1.94711e+33,-5.34798e+48
3.14453,-6.62986e-05,0.000129857,-5.03339e-05,8.87912e-05,334.004,-5.1923e+33,-2.80744e+49
3.1543,-6.62986e-05,0.000129993,-5.03339e-05,8.9705e-05,334.004,-3.11538e+34,-4.7787e+49
3.16406,0.0003974,0.000130169,0.000301197,9.07986e-05,334.004,0,-3.81236e+49
3.17383,0.0003974,0.000130374,0.000301197,9.16878e-05,334.004,0,2.74241e+49
3.18359,0.0003974,0.000130425,0.000301197,9.27284e-05,-334.004,-2.07692e+34,1.45427e+50
3.19336,0.0003974,0.000130584,0.000301197,9.38139e-05,-334.004,1.24615e+35,2.48175e+50
3.20312,-6.62986e-05,0.000130772,-5.03339e-05,9.48653e-05,-334.004,-2.4923e+35,1.9884e+50
3.21289,-6.62986e-05,0.000130891,-5.03339e-05,9.58386e-05,-334.004,-4.15384e+34,-1.40608e+50
3.22266,-6.62986e-05,0.00013099,-5.03339e-05,9.68203e-05,334.004,3.32307e+35,-7.53315e+50
3.23242,-6.62986e-05,0.000131281,-5.03339e-05,9.7856e-05,334.004,9.96921e+35,-1.28885e+51
3.24219,0.0003974,0.00013128,0.000301197,9.88781e-05,334.004,-1.32923e+36,-1.03704e+51
3.25195,0.0003974,0.000131339,0.000301197,9.98449e-05,334.004,-8.30767e+34,7.20806e+50
3.26172,0.0003974,0.000131623,0.000301197,0.000100881,-334.004,1.32923e+36,3.90213e+51
3.27148,0.0003974,0.000131645,0.000301197,0.000101791,-334.004,2.65846e+36,6.69333e+51
3.28125,-6.62986e-05,0.000131777,-5.03339e-05,0.0001026,-334.004,3.98768e+36,5.40848e+51
3.29102,-6.62986e-05,0.000131928,-5.03339e-05,0.000103611,-334.004,2.65846e+36,-3.69451e+51
3.30078,-6.62986e-05,0.000132061,-5.03339e-05,0.000104378,334.004,-2.65846e+36,-2.02125e+52
3.31055,-6.62986e-05,0.000132129,-5.03339e-05,0.000105152,334.004,-1.06338e+37,-3.47598e+52
3.32031,0.0003974,0.000132222,0.000301197,0.000105904,334.004,1.06338e+37,-2.82059e+52
3.33008,0.0003974,0.000132264,0.000301197,0.000106687,334.004,0,1.89332e+52
3.33984,0.0003974,0.000132417,0.000301197,0.000107355,-334.004,0,1.04697e+53
3.34961,0.0003974,0.000132412,0.000301197,0.000107977,-334.004,-4.25353e+37,1.80513e+53
3.35937,-6.62986e-05,0.000132538,-5.03339e-05,0.000108619,-334.004,1.70141e+38,1.47092e+53
3.36914,-6.62986e-05,0.000132595,-5.03339e-05,0.00010914,-334.004,0,-9.70106e+52
3.37891,-6.62986e-05,0.000132576,-5.03339e-05,0.000109694,334.004,-1.70141e+38,-5.42304e+53
3.38867,-6.62986e-05,0.000132648,-5.03339e-05,0.000110074,334.004,3.40282e+38,-9.37425e+53
3.39844,0.0003974,0.000132761,0.000301197,0.000110597,334.004,0,-7.67052e+53
3.4082,0.0003974,0.00013255,0.000301197,0.000111038,334.004,-3.40282e+38,4.96979e+53
3.41797,0.0003974,0.000132739,0.000301197,0.000111294,-334.004,3.40282e+38,2.80896e+54
3.42773,0.0003974,0.000132728,0.000301197,0.000111662,-334.004,-1.36113e+39,4.8681e+54
3.4375,-6.62986e-05,0.000132692,-5.03339e-05,0.00011194,-334.004,6.80565e+39,3.99987e+54
3.44727,-6.62986e-05,0.000132732,-5.03339e-05,0.000112139,-334.004,3.40282e+38,-2.54554e+54
3.45703,-6.62986e-05,0.000132706,-5.03339e-05,0.000112399,334.004,-2.72226e+39,-1.45493e+55
3.4668,-6.62986e-05,0.000132729,-5.03339e-05,0.000112605,334.004,-5.44452e+39,-2.52801e+55
3.47656,0.0003974,0.000132693,0.000301197,0.000112707,334.004,5.44452e+39,-2.08571e+55
3.48633,0.0003974,0.000132661,0.000301197,0.00011284,334.004,0,1.30359e+55
3.49609,0.0003974,0.000132678,0.000301197,0.000113005,-334.004,5.44452e+40,7.53591e+55
3.50586,0.0003974,0.000132795,0.000301197,0.000113109,-334.004,-8.71123e+40,1.31278e+56
3.51562,-6.62986e-05,0.000132613,-5.03339e-05,0.000113152,-334.004,4.35561e+40,1.08754e+56
3.52539,-6.62986e-05,0.000132758,-5.03339e-05,0.000113256,-334.004,-3.26671e+40,-6.67458e+55
3.53516,-6.62986e-05,0.000132686,-5.03339e-05,0.000113336,334.004,2.17781e+41,-3.90321e+56
3.54492,-6.62986e-05,0.000132734,-5.03339e-05,0.000113393,334.004,0,-6.81717e+56
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,334.004,-1.74225e+41,-5.67055e+56
3.56445,0.0003974,0.000132891,0.000301197,0.000113567,334.004,-8.71123e+40,3.41682e+56
3.57422,0.0003974,0.000133152,0.000301197,0.000113551,-334.004,6.96898e+41,2.02164e+57
3.58398,0.0003974,0.000133271,0.000301197,0.000113728,-334.004,-2.78759e+42,3.54006e+57
3.59375,-6.62986e-05,0.000133489,-5.03339e-05,0.000113742,-334.004,-2.09069e+42,2.95659e+57
3.60352,-6.62986e-05,0.000133717,-5.03339e-05,0.000113776,-334.004,0,-1.74878e+57
3.61328,-6.62986e-05,0.000134035,-5.03339e-05,0.000113783,334.004,-1.3938e+42,-1.04708e+58
3.62305,-6.62986e-05,0.000134423,-5.03339e-05,0.000113981,334.004,2.78759e+42,-1.83829e+58
3.63281,0.0003974,0.00013485,0.000301197,0.000114011,334.004,0,-1.5415e+58
3.64258,0.0003974,0.000135323,0.000301197,0.000114079,334.004,1.3938e+42,8.94866e+57
3.65234,0.0003974,0.000135939,0.000301197,0.000114166,-334.004,1.11504e+43,5.4231e+58
3.66211,0.0003974,0.000136499,0.000301197,0.000114132,-334.004,-8.9203e+43,9.54577e+58
3.67188,-6.62986e-05,0.00013723,-5.03339e-05,0.000114187,-334.004,6.69022e+43,8.03677e+58
3.68164,-6.62986e-05,0.000137867,-5.03339e-05,0.00011439,-334.004,-2.23007e+43,-4.57816e+58
3.69141,-6.62986e-05,0.000138667,-5.03339e-05,0.000114388,334.004,1.33804e+44,-2.80874e+59
3.70117,-6.62986e-05,0.00013968,-5.03339e-05,0.000114381,334.004,5.35218e+44,-4.95684e+59
3.71094,0.0003974,0.00014045,0.000301197,0.000114517,334.004,-3.56812e+44,-4.18993e+59
3.7207,0.0003974,0.000141378,0.000301197,0.000114396,334.004,1.33804e+44,2.3417e+59
3.73047,0.0003974,0.000142302,0.000301197,0.000114534,-334.004,-5.35218e+44,1.45469e+60
3.74023,0.0003974,0.000143485,0.000301197,0.000114527,-334.004,-2.14087e+45,2.57392e+60
3.75,-6.62986e-05,0.000144489,-5.03339e-05,0.000114625,-334.004,-1.42725e+45,2.18434e+60
3.75977,-6.62986e-05,0.000145759,-5.03339e-05,0.000114562,-334.004,-7.13624e+44,-1.1975e+60
3.76953,-6.62986e-05,0.00014675,-5.03339e-05,0.000114705,334.004,4.28174e+45,-7.53395e+60
3.7793,-6.62986e-05,0.000147862,-5.03339e-05,0.000114667,334.004,-5.70899e+45,-1.33654e+61
3.78906,0.0003974,0.000149131,0.000301197,0.000114639,334.004,2.8545e+45,-1.13872e+61
3.79883,0.0003974,0.000150334,0.000301197,0.000114696,334.004,1.42725e+45,6.12236e+60
3.80859,0.0003974,0.000151543,0.000301197,0.000114615,-334.004,1.7127e+46,3.90184e+61
3.81836,0.0003974,0.000152794,0.000301197,0.000114606,-334.004,3.42539e+46,6.94005e+61
3.82812,-6.62986e-05,0.000153928,-5.03339e-05,0.000114643,-334.004,9.13439e+46,5.93615e+61
3.83789,-6.62986e-05,0.000155205,-5.03339e-05,0.000114522,-334.004,-2.2836e+46,-3.1294e+61
3.84766,-6.62986e-05,0.000156417,-5.03339e-05,0.000114548,334.004,2.2836e+46,-2.02074e+62
3.85742,-6.62986e-05,0.000157628,-5.03339e-05,0.00011447,334.004,0,-3.60363e+62
3.86719,0.0003974,0.000158838,0.000301197,0.000114462,334.004,9.13439e+46,-3.09441e+62
3.87695,0.0003974,0.000160009,0.000301197,0.000114489,334.004,-9.13439e+46,1.59919e+62
3.88672,0.0003974,0.000161104,0.000301197,0.000114471,-334.004,-3.65375e+47,1.04652e+63
3.89648,0.0003974,0.000162271,0.000301197,0.000114437,-334.004,3.65375e+47,1.87117e+63
3.90625,-6.62986e-05,0.00016331,-5.03339e-05,0.000114444,-334.004,-3.65375e+47,1.61302e+63
3.91602,-6.62986e-05,0.00016443,-5.03339e-05,0.000114374,-334.004,1.82688e+47,-8.17011e+62
3.92578,-6.62986e-05,0.000165526,-5.03339e-05,0.000114369,334.004,-7.30751e+47,-5.41971e+63
3.93555,-6.62986e-05,0.000166366,-5.03339e-05,0.000114359,334.004,-2.923e+48,-9.71589e+63
3.94531,0.0003974,0.000167491,0.000301197,0.000114441,334.004,-8.76901e+48,-8.40788e+63
3.95508,0.0003974,0.000168367,0.000301197,0.000114394,334.004,-7.30751e+47,4.17297e+63
3.96484,0.0003974,0.000169292,0.000301197,0.000114354,-334.004,-5.84601e+48,2.80673e+64
3.97461,0.0003974,0.000170002,0.000301197,0.000114352,-334.004,-1.1692e+49,5.04485e+64
3.98438,-6.62986e-05,0.000170914,-5.03339e-05,0.000114402,-334.004,2.3384e+49,4.3825e+64
3.99414,-6.62986e-05,0.000171612,-5.03339e-05,0.000114446,-334.004,-2.3384e+49,-2.13082e+64
4.00391,-6.62986e-05,0.000172401,-5.03339e-05,0.000114512,334.004,-4.67681e+49,-1.45351e+65
4.01367,-6.62986e-05,0.000173085,-5.03339e-05,0.000114543,334.004,-1.87072e+50,-2.61944e+65
4.02344,0.0003974,0.000173732,0.000301197,0.000114515,334.004,-3.74144e+50,-2.28426e+65
4.0332,0.0003974,0.000174234,0.000301197,0.000114529,334.004,-7.01521e+49,1.08775e+65
4.04297,0.0003974,0.000174819,0.000301197,0.000114631,-334.004,-6.54753e+50,7.52716e+65
4.05273,0.0003974,0.000175364,0.000301197,0.000114697,-334.004,-1.12243e+51,1.36008e+66
4.0625,-6.62986e-05,0.000175837,-5.03339e-05,0.000114733,-334.004,2.61901e+51,1.19057e+66
4.07227,-6.62986e-05,0.000176318,-5.03339e-05,0.000114788,-334.004,0,-5.55123e+65
4.08203,-6.62986e-05,0.000176647,-5.03339e-05,0.000114912,334.004,-2.99316e+51,-3.89796e+66
4.0918,-6.62986e-05,0.000177112,-5.03339e-05,0.000115012,334.004,2.99316e+51,-7.06186e+66
4.10156,0.0003974,0.000177352,0.000301197,0.000115063,334.004,-2.99316e+51,-6.20519e+66
4.11133,0.0003974,0.000177694,0.000301197,0.000115162,334.004,7.48289e+50,2.83218e+66
4.12109,0.0003974,0.000178013,0.000301197,0.000115355,-334.004,-1.79589e+52,2.01854e+67
4.13086,0.0003974,0.000178243,0.000301197,0.00011547,-334.004,2.39452e+52,3.66664e+67
4.14062,-6.62986e-05,0.000178532,-5.03339e-05,0.000115623,-334.004,-3.59179e+52,3.23401e+67
4.15039,-6.62986e-05,0.000178784,-5.03339e-05,0.000115846,-334.004,-5.98631e+51,-1.44451e+67
4.16016,-6.62986e-05,0.000178958,-5.03339e-05,0.00011607,334.004,2.39452e+52,-1.04528e+68
4.16992,-6.62986e-05,0.000179127,-5.03339e-05,0.00011638,334.004,9.5781e+52,-1.90376e+68
4.17969,0.0003974,0.000179397,0.000301197,0.000116615,334.004,-2.39452e+53,-1.68545e+68
4.18945,0.0003974,0.000179491,0.000301197,0.000117017,334.004,-2.39452e+52,7.3652e+67
4.19922,0.0003974,0.000179632,0.000301197,0.000117413,-334.004,-2.87343e+53,5.41279e+68
4.20898,0.0003974,0.000179861,0.000301197,0.000117804,-334.004,-1.91562e+53,9.88447e+68
4.21875,-6.62986e-05,0.000180018,-5.03339e-05,0.000118229,-334.004,1.91562e+53,8.78375e+68
4.22852,-6.62986e-05,0.000180141,-5.03339e-05,0.000118748,-334.004,-5.74686e+53,-3.75411e+68
4.23828,-6.62986e-05,0.000180222,-5.03339e-05,0.000119378,334.004,-3.83124e+53,-2.80288e+69
4.24805,-6.62986e-05,0.00018035,-5.03339e-05,0.000119907,334.004,7.66248e+53,-5.13204e+69
4.25781,0.0003974,0.000180608,0.000301197,0.000120664,334.004,-1.5325e+54,-4.57753e+69
4.26758,0.0003974,0.000180645,0.000301197,0.000121214,334.004,1.5325e+54,1.91286e+69
4.27734,0.0003974,0.000180793,0.000301197,0.000122011,-334.004,-6.12998e+54,1.45138e+70
4.28711,0.0003974,0.000180832,0.000301197,0.000122775,-334.004,0,2.66454e+70
4.29687,-6.62986e-05,0.000180961,-5.03339e-05,0.000123505,-334.004,2.45199e+55,2.38545e+70
4.30664,-6.62986e-05,0.000181063,-5.03339e-05,0.000124431,-334.004,3.06499e+54,-9.74331e+69
4.31641,-6.62986e-05,0.000181253,-5.03339e-05,0.000125266,334.004,-2.45199e+55,-7.51539e+70
4.32617,-6.62986e-05,0.000181317,-5.03339e-05,0.000126075,334.004,0,-1.38341e+71
4.33594,0.0003974,0.000181406,0.000301197,0.000126972,334.004,-4.90399e+55,-1.24308e+71
4.3457,0.0003974,0.000181461,0.000301197,0.000127888,334.004,3.67799e+55,4.96104e+70
4.35547,0.0003974,0.000181548,0.000301197,0.00012881,-334.004,-1.96159e+56,3.8915e+71
4.36523,0.0003974,0.000181718,0.000301197,0.0001297,-334.004,1.96159e+56,7.1825e+71
4.375,-6.62986e-05,0.000181735,-5.03339e-05,0.000130658,-334.004,5.88478e+56,6.47761e+71
4.38477,-6.62986e-05,0.000181979,-5.03339e-05,0.000131696,-334.004,0,-2.52508e+71
4.39453,-6.62986e-05,0.00018198,-5.03339e-05,0.000132553,334.004,0,-2.015e+72
4.4043,-6.62986e-05,0.000182038,-5.03339e-05,0.000133588,334.004,-7.84638e+56,-3.72903e+72
4.41406,0.0003974,0.000182239,0.000301197,0.000134487,334.004,7.84638e+56,-3.37536e+72
4.42383,0.0003974,0.000182312,0.000301197,0.000135331,334.004,-3.92319e+56,1.28471e+72
4.43359,0.0003974,0.000182397,0.000301197,0.000136224,-334.004,-7.84638e+57,1.04334e+73
4.44336,0.0003974,0.00018247,0.000301197,0.000137205,-334.004,-9.41565e+57,1.93603e+73
4.45312,-6.62986e-05,0.000182537,-5.03339e-05,0.000137965,-334.004,-1.88313e+58,1.75879e+73
4.46289,-6.62986e-05,0.000182575,-5.03339e-05,0.000138816,-334.004,-3.13855e+57,-6.53373e+72
4.47266,-6.62986e-05,0.000182754,-5.03339e-05,0.000139673,334.004,-2.51084e+58,-5.40224e+73
4.48242,-6.62986e-05,0.000182741,-5.03339e-05,0.000140454,334.004,-2.51084e+58,-1.00513e+74
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,334.004,-1.00434e+59,-9.16425e+73
4.50195,0.0003974,0.000182993,0.000301197,0.000141912,334.004,-1.25542e+58,3.32148e+73
4.51172,0.0003974,0.00018313,0.000301197,0.00014261,-334.004,5.02168e+58,2.79714e+74
4.52148,0.0003974,0.00018311,0.000301197,0.000143255,-334.004,4.01735e+59,5.21834e+74
4.53125,-6.62986e-05,0.0001832,-5.03339e-05,0.000143878,-334.004,1.00434e+59,4.77495e+74
4.54102,-6.62986e-05,0.000183321,-5.03339e-05,0.0001444,-334.004,-5.02168e+58,-1.68775e+74
4.55078,-6.62986e-05,0.000183319,-5.03339e-05,0.000145103,334.004,8.03469e+59,-1.44827e+75
4.56055,-6.62986e-05,0.000183413,-5.03339e-05,0.000145531,334.004,0,-2.70917e+75
4.57031,0.0003974,0.000183407,0.000301197,0.00014602,334.004,-4.01735e+60,-2.48788e+75
4.58008,0.0003974,0.000183504,0.000301197,0.000146511,334.004,8.03469e+59,8.57207e+74
4.58984,0.0003974,0.000183547,0.000301197,0.000147011,-334.004,1.60694e+60,7.49854e+75
4.59961,0.0003974,0.000183663,0.000301197,0.000147249,-334.004,0,1.40649e+76
4.60937,-6.62986e-05,0.000183641,-5.03339e-05,0.000147674,-334.004,0,1.29622e+76
4.61914,-6.62986e-05,0.000183758,-5.03339e-05,0.000147975,-334.004,3.21388e+60,-4.35165e+75
4.62891,-6.62986e-05,0.000183675,-5.03339e-05,0.000148288,334.004,-6.42775e+60,-3.88238e+76
4.63867,-6.62986e-05,0.000183812,-5.03339e-05,0.000148607,334.004,-3.85665e+61,-7.30185e+76
4.64844,0.0003974,0.000183836,0.000301197,0.000148899,334.004,-5.1422e+61,-6.75333e+76
4.6582,0.0003974,0.000183938,0.000301197,0.000149183,334.004,-1.28555e+61,2.20802e+76
4.66797,0.0003974,0.000183933,0.000301197,0.000149209,-334.004,-2.5711e+61,2.01008e+77
4.67773,0.0003974,0.000184047,0.000301197,0.000149549,-334.004,2.5711e+62,3.79075e+77
4.6875,-6.62986e-05,0.000184163,-5.03339e-05,0.000149603,-334.004,-5.1422e+62,3.51841e+77
4.69727,-6.62986e-05,0.000184167,-5.03339e-05,0.000149912,-334.004,-1.02844e+62,-1.11975e+77
4.70703,-6.62986e-05,0.000184413,-5.03339e-05,0.000150008,334.004,1.02844e+63,-1.04069e+78
4.7168,-6.62986e-05,0.000184412,-5.03339e-05,0.000150216,334.004,-4.11376e+62,-1.96795e+78
4.72656,0.0003974,0.000184569,0.000301197,0.000150258,334.004,0,-1.833e+78
4.73633,0.0003974,0.000184868,0.000301197,0.000150499,334.004,-2.05688e+62,5.67549e+77
4.74609,0.0003974,0.000184966,0.000301197,0.000150541,-334.004,0,5.38798e+78
4.75586,0.0003974,0.000185183,0.000301197,0.000150736,-334.004,-3.29101e+63,1.02164e+79
4.76562,-6.62986e-05,0.000185603,-5.03339e-05,0.00015078,-334.004,-6.58202e+63,9.54928e+78
4.77539,-6.62986e-05,0.000185869,-5.03339e-05,0.000150894,-334.004,1.6455e+63,-2.87497e+78
4.78516,-6.62986e-05,0.000186254,-5.03339e-05,0.000151042,334.004,-3.29101e+63,-2.78947e+79
4.79492,-6.62986e-05,0.000186613,-5.03339e-05,0.000151099,334.004,2.63281e+64,-5.30368e+79
4.80469,0.0003974,0.000187154,0.000301197,0.000151201,334.004,1.3164e+64,-4.9747e+79
4.81445,0.0003974,0.000187615,0.000301197,0.000151275,334.004,-1.3164e+64,1.45545e+79
4.82422,0.0003974,0.00018827,0.000301197,0.000151429,-334.004,0,1.44415e+80
4.83398,0.0003974,0.000188841,0.000301197,0.000151438,-334.004,1.57968e+65,2.7533e+80
4.84375,-6.62986e-05,0.000189569,-5.03339e-05,0.000151558,-334.004,-5.26561e+64,2.59151e+80
4.85352,-6.62986e-05,0.000190304,-5.03339e-05,0.000151601,-334.004,-1.57968e+65,-7.36354e+79
4.86328,-6.62986e-05,0.000191066,-5.03339e-05,0.000151672,334.004,0,-7.47646e+80
4.87305,-6.62986e-05,0.000191929,-5.03339e-05,0.000151747,334.004,-6.31874e+65,-1.42931e+81
4.88281,0.0003974,0.000192819,0.000301197,0.000151778,334.004,-4.21249e+65,-1.34998e+81
4.89258,0.0003974,0.000193773,0.000301197,0.000151884,334.004,0,3.72292e+80
4.90234,0.0003974,0.000194692,0.000301197,0.000151907,-334.004,0,3.87056e+81
4.91211,0.0003974,0.00019579,0.000301197,0.000151948,-334.004,-6.73999e+66,7.41981e+81
4.92187,-6.62986e-05,0.000196712,-5.03339e-05,0.000151985,-334.004,-1.685e+66,7.03225e+81
4.93164,-6.62986e-05,0.000197742,-5.03339e-05,0.000151963,-334.004,8.42498e+65,-1.88094e+81
4.94141,-6.62986e-05,0.000198867,-5.03339e-05,0.000152115,334.004,0,-2.00375e+82
4.95117,-6.62986e-05,0.000200017,-5.03339e-05,0.000152043,334.004,-2.69599e+67,-3.85174e+82
4.96094,0.0003974,0.00020108,0.000301197,0.000152172,334.004,0,-3.66311e+82
4.9707,0.0003974,0.000202191,0.000301197,0.000152157,334.004,1.348e+67,9.49599e+81
4.98047,0.0003974,0.00020341,0.000301197,0.000152223,-334.004,-2.69599e+67,1.03731e+83
4.99023,0.0003974,0.000204616,0.000301197,0.000152264,-334.004,1.6176e+68,1.99948e+83
5,-6.62986e-05,0.000205652,-5.03339e-05,0.000152237,-334.004,5.39199e+67,1.90807e+83
5.00977,-6.62986e-05,0.000206904,-5.03339e-05,0.000152217,-334.004,-8.08798e+67,-4.79031e+82
5.01953,-6.62986e-05,0.000207934,-5.03339e-05,0.000152294,334.004,-1.0784e+68,-5.3699e+83
5.0293,-6.62986e-05,0.00020917,-5.03339e-05,0.000152293,334.004,6.47039e+68,-1.03794e+84
5.03906,0.0003974,0.000210361,0.000301197,0.000152333,334.004,-8.62718e+68,-9.93871e+83
5.04883,0.0003974,0.000211272,0.000301197,0.000152283,334.004,-2.1568e+68,2.41449e+83
5.05859,0.0003974,0.000212581,0.000301197,0.000152391,-334.004,4.31359e+68,2.77982e+84
5.06836,0.0003974,0.000213586,0.000301197,0.00015231,-334.004,1.72544e+69,5.38796e+84
5.07812,-6.62986e-05,0.000214668,-5.03339e-05,0.000152422,-334.004,1.72544e+69,5.17673e+84
5.08789,-6.62986e-05,0.000215595,-5.03339e-05,0.000152285,-334.004,-8.62718e+68,-1.21591e+84
5.09766,-6.62986e-05,0.000216663,-5.03339e-05,0.000152326,334.004,3.45087e+69,-1.439e+85
5.10742,-6.62986e-05,0.000217679,-5.03339e-05,0.000152295,334.004,0,-2.79687e+85
5.11719,0.0003974,0.000218631,0.000301197,0.000152387,334.004,0,-2.69631e+85
5.12695,0.0003974,0.000219474,0.000301197,0.000152295,334.004,3.45087e+69,6.11747e+84
5.13672,0.0003974,0.000220436,0.000301197,0.000152345,-334.004,-1.38035e+70,7.44903e+85
5.14648,0.0003974,0.000221254,0.000301197,0.000152338,-334.004,-1.10428e+71,1.45183e+86
5.15625,-6.62986e-05,0.000222099,-5.03339e-05,0.000152309,-334.004,1.65642e+71,1.40435e+86
5.16602,-6.62986e-05,0.000222869,-5.03339e-05,0.000152271,-334.004,-2.7607e+70,-3.07474e+85
5.17578,-6.62986e-05,0.000223602,-5.03339e-05,0.00015228,334.004,0,-3.85595e+86
5.18555,-6.62986e-05,0.000224359,-5.03339e-05,0.000152378,334.004,2.20856e+71,-7.53627e+86
5.19531,0.0003974,0.000224976,0.000301197,0.000152324,334.004,-4.41712e+71,-7.31429e+86
5.20508,0.0003974,0.000225656,0.000301197,0.000152341,334.004,4.41712e+71,1.54376e+86
5.21484,0.0003974,0.000226269,0.000301197,0.000152268,-334.004,-4.41712e+71,1.99598e+87
5.22461,0.0003974,0.000226857,0.000301197,0.000152336,-334.004,0,3.91194e+87
5.23437,-6.62986e-05,0.000227315,-5.03339e-05,0.000152388,-334.004,-2.65027e+72,3.80941e+87
5.24414,-6.62986e-05,0.000227819,-5.03339e-05,0.000152313,-334.004,-4.41712e+71,-7.74212e+86
5.25391,-6.62986e-05,0.000228163,-5.03339e-05,0.000152436,334.004,1.76685e+72,-1.03317e+88
5.26367,-6.62986e-05,0.000228706,-5.03339e-05,0.00015242,334.004,-3.53369e+72,-2.0306e+88
5.27344,0.0003974,0.000229057,0.000301197,0.000152503,334.004,-7.06739e+72,-1.98397e+88
5.2832,0.0003974,0.000229471,0.000301197,0.000152525,334.004,7.06739e+72,3.87802e+87
5.29297,0.0003974,0.000229753,0.000301197,0.00015261,-334.004,-7.06739e+72,5.34792e+88
5.30273,0.0003974,0.00023009,0.000301197,0.000152705,-334.004,1.41348e+73,1.05403e+89
5.3125,-6.62986e-05,0.000230471,-5.03339e-05,0.000152805,-334.004,-2.82696e+73,1.03324e+89
5.32227,-6.62986e-05,0.000230568,-5.03339e-05,0.000153007,-334.004,-2.82696e+73,-1.93996e+88
5.33203,-6.62986e-05,0.000230825,-5.03339e-05,0.000153133,334.004,0,-2.76815e+89
5.3418,-6.62986e-05,0.000231022,-5.03339e-05,0.000153404,334.004,0,-5.47112e+89
5.35156,0.0003974,0.000231281,0.000301197,0.000153533,334.004,-3.39235e+74,-5.38096e+89
5.36133,0.0003974,0.000231352,0.000301197,0.000153744,334.004,-2.26156e+74,9.69086e+88
5.37109,0.0003974,0.00023147,0.000301197,0.000154073,-334.004,2.26156e+74,1.4328e+90
5.38086,0.0003974,0.000231616,0.000301197,0.000154446,-334.004,-1.35694e+75,2.83986e+90
5.39062,-6.62986e-05,0.000231694,-5.03339e-05,0.000154854,-334.004,-9.04626e+74,2.80226e+90
5.40039,-6.62986e-05,0.00023179,-5.03339e-05,0.000155274,-334.004,-4.52313e+74,-4.83363e+89
5.41016,-6.62986e-05,0.000231851,-5.03339e-05,0.000155758,334.004,9.04626e+74,-7.41613e+90
5.41992,-6.62986e-05,0.000231976,-5.03339e-05,0.000156279,334.004,-2.1711e+76,-1.47405e+91
5.42969,0.0003974,0.00023197,0.000301197,0.000156785,334.004,-1.80925e+76,-2.91861e+90
5.43945,0.0003974,0.000232113,0.000301197,0.000157404,-334.004,3.6185e+75,1.48016e+91
5.44922,0.0003974,0.000232041,0.000301197,0.000158113,-334.004,7.23701e+75,7.10194e+90
5.45898,0.0003974,0.000232046,0.000301197,0.000158796,-334.004,-1.08555e+76,1.72337e+91
5.46875,-6.62986e-05,0.000232074,-5.03339e-05,0.000159587,-334.004,0,-1.13293e+90
5.47852,-6.62986e-05,0.00023202,-5.03339e-05,0.000160244,334.004,-1.4474e+76,-7.41949e+90
5.48828,-6.62986e-05,0.000232033,-5.03339e-05,0.000161117,334.004,-1.4474e+76,-1.01234e+91
5.49805,-6.62986e-05,0.000232068,-5.03339e-05,0.000161854,334.004,3.6185e+75,-2.80078e+91
5.50781,0.0003974,0.000232017,0.000301197,0.00016271,334.004,7.23701e+75,-1.06704e+90
5.51758,0.0003974,0.000231916,0.000301197,0.000163622,-334.004,0,4.1974e+91
5.52734,0.0003974,0.000231967,0.000301197,0.000164498,-334.004,0,1.48067e+91
5.53711,0.0003974,0.000231941,0.000301197,0.000165369,-334.004,-3.6185e+75,5.12774e+90
5.54688,-6.62986e-05,0.00023194,-5.03339e-05,0.000166335,334.004,-7.23701e+75,-3.56101e+91
5.55664,-6.62986e-05,0.000231774,-5.03339e-05,0.000167264,334.004,2.8948e+76,-1.62506e+91
5.56641,0.0003974,0.000231829,-5.03339e-05,0.000168143,334.004,-7.23701e+75,-3.01916e+91
5.57617,0.0003974,0.000231758,0.000301197,0.000169123,-334.004,0,7.90264e+90
5.58594,0.0003974,0.000231722,0.000301197,0.000170066,-334.004,2.8948e+76,2.30527e+91
5.5957,0.0003974,0.00023174,0.000301197,0.000170862,-334.004,2.8948e+76,2.2599e+91
5.60547,-6.62986e-05,0.000231584,0.000301197,0.000171842,-334.004,1.4474e+76,3.77465e+91
5.61523,-6.62986e-05,0.000231604,-5.03339e-05,0.000172721,334.004,7.23701e+75,-4.50561e+91
5.625,-6.62986e-05,0.000231659,-5.03339e-05,0.000173617,334.004,-4.3422e+76,-2.39215e+91
5.63477,-6.62986e-05,0.000231592,-5.03339e-05,0.000174463,334.004,1.4474e+76,-1.49898e+91
5.64453,0.0003974,0.000231527,0.000301197,0.000175269,-334.004,0,5.47846e+90
5.6543,0.0003974,0.000231459,0.000301197,0.000176195,-334.004,4.3422e+76,2.28887e+91
5.66406,0.0003974,0.000231596,0.000301197,0.000176822,-334.004,-1.4474e+76,2.33844e+91
5.67383,-6.62986e-05,0.000231502,0.000301197,0.000177678,-334.004,0,3.01913e+91
5.68359,-6.62986e-05,0.000231633,-5.03339e-05,0.000178433,334.004,1.4474e+76,-1.56946e+91
5.69336,-6.62986e-05,0.000231497,-5.03339e-05,0.000179049,334.004,0,-2.689e+91
5.70312,0.0003974,0.000231557,-5.03339e-05,0.000179716,334.004,2.8948e+76,-1.71129e+91
5.71289,0.0003974,0.00023161,-5.03339e-05,0.000180338,-334.004,-1.4474e+76,6.12931e+90
5.72266,0.0003974,0.000231577,0.000301197,0.000180867,-334.004,-2.8948e+76,2.54636e+91
5.73242,0.0003974,0.000231667,0.000301197,0.000181535,-334.004,5.7896e+76,2.63309e+91
5.74219,-6.62986e-05,0.00023162,0.000301197,0.000181993,334.004,0,4.06892e+91
5.75195,-6.62986e-05,0.000231698,0.000301197,0.000182456,334.004,-2.8948e+76,-1.59676e+91
5.76172,-6.62986e-05,0.000231785,-5.03339e-05,0.000182969,334.004,0,-2.62505e+91
5.77148,0.0003974,0.000231835,-5.03339e-05,0.000183375,334.004,0,-8.62527e+91
5.78125,0.0003974,0.000231792,0.000301197,0.000183771,-334.004,0,2.43785e+90
5.79102,0.0003974,0.000231979,0.000301197,0.000184215,-334.004,1.4474e+76,2.18359e+91
5.80078,0.0003974,0.000231997,0.000301197,0.000184538,-334.004,2.8948e+76,2.27821e+91
5.81055,-6.62986e-05,0.00023209,0.000301197,0.000184885,334.004,0,3.40133e+91
5.82031,-6.62986e-05,0.000232161,-5.03339e-05,0.000185208,334.004,1.4474e+76,-1.35322e+91
5.83008,-6.62986e-05,0.000232221,-5.03339e-05,0.000185438,334.004,-1.4474e+76,-2.00018e+91
5.83984,0.0003974,0.00023234,0.000301197,0.000185665,-334.004,7.23701e+75,-5.16367e+91
5.84961,0.0003974,0.000232486,0.000301197,0.000185928,-334.004,-2.8948e+76,8.48757e+90
5.85937,0.0003974,0.000232501,0.000301197,0.000186201,-334.004,0,1.56578e+91
5.86914,-6.62986e-05,0.000232705,0.000301197,0.00018636,334.004,0,4.52708e+91
5.87891,-6.62986e-05,0.00023276,0.000301197,0.000186574,334.004,1.4474e+76,-7.36106e+90
5.88867,-6.62986e-05,0.000232997,-5.03339e-05,0.000186752,334.004,-2.8948e+76,-1.56615e+91
5.89844,-6.62986e-05,0.000233147,-5.03339e-05,0.000186882,334.004,0,-4.80743e+91
5.9082,0.0003974,0.000233279,-5.03339e-05,0.000187102,-334.004,2.8948e+76,8.34672e+90
5.91797,0.0003974,0.000233582,-5.03339e-05,0.000187236,-334.004,-1.4474e+76,2.5213e+91
5.92773,0.0003974,0.000233697,-5.03339e-05,0.000187409,-334.004,0,2.78839e+91
5.9375,-6.62986e-05,0.000234016,-5.03339e-05,0.000187485,334.004,-1.4474e+76,7.49747e+91
5.94727,-6.62986e-05,0.000234309,-5.03339e-05,0.000187643,334.004,-1.4474e+76,-3.37935e+90
5.95703,-6.62986e-05,0.000234587,-5.03339e-05,0.000187735,334.004,-2.1711e+76,-7.96181e+90
5.9668,0.0003974,0.000234976,-5.03339e-05,0.000187873,-334.004,1.80925e+76,1.0216e+91
5.97656,0.0003974,0.00023551,-5.03339e-05,0.000187887,-334.004,1.4474e+76,2.09255e+91
5.98633,0.0003974,0.000235826,-5.03339e-05,0.000187991,-334.004,0,2.33515e+91
5.99609,0.0003974,0.000236366,-5.03339e-05,0.000188078,334.004,0,5.36704e+91
6.00586,-6.62986e-05,0.000236834,-5.03339e-05,0.00018809,334.004,-5.7896e+76,-1.14008e+91
6.01562,-6.62986e-05,0.000237326,-5.03339e-05,0.00018822,334.004,0,-2.61723e+91
6.02539,-6.62986e-05,0.000238127,-5.03339e-05,0.000188227,334.004,-2.8948e+76,-2.1212e+91
6.03516,0.0003974,0.000238688,-5.03339e-05,0.000188347,-334.004,-7.23701e+75,2.32744e+90
6.04492,0.0003974,0.000239379,-5.03339e-05,0.000188353,-334.004,4.3422e+76,2.50216e+91
6.05469,0.0003974,0.000240145,-5.03339e-05,0.000188375,-334.004,0,2.41625e+91
6.06445,-6.62986e-05,0.00024082,-5.03339e-05,0.000188536,334.004,-1.80925e+76,2.2438e+91
6.07422,-6.62986e-05,0.000241622,-5.03339e-05,0.000188465,334.004,-2.8948e+76,-2.33249e+91
6.08398,-6.62986e-05,0.000242612,-5.03339e-05,0.000188505,334.004,-5.7896e+76,-3.01844e+91
6.09375,-6.62986e-05,0.00024348,0.000301197,0.000188563,334.004,-2.8948e+76,-1.57327e+91
6.10352,0.0003974,0.000244421,0.000301197,0.000188588,-334.004,-7.23701e+75,1.16164e+91
6.11328,0.0003974,0.00024535,0.000301197,0.000188626,-334.004,5.7896e+76,2.92626e+91
6.12305,0.0003974,0.000246352,0.000301197,0.000188695,-334.004,-1.4474e+76,2.3235e+91
6.13281,-6.62986e-05,0.000247349,-5.03339e-05,0.000188676,334.004,7.23701e+75,-2.43679e+90
6.14258,-6.62986e-05,0.000248373,-5.03339e-05,0.000188756,334.004,-2.8948e+76,-2.78135e+91
6.15234,-6.62986e-05,0.000249491,-5.03339e-05,0.000188696,334.004,-2.8948e+76,-3.1253e+91
6.16211,0.0003974,0.000250504,-5.03339e-05,0.000188875,334.004,0,-4.01929e+91
6.17187,0.0003974,0.000251518,-5.03339e-05,0.000188723,-334.004,4.3422e+76,2.37227e+91
6.18164,0.0003974,0.000252633,-5.03339e-05,0.000188934,-334.004,-2.8948e+76,4.7473e+91
6.19141,0.0003974,0.000253697,-5.03339e-05,0.000188822,-334.004,0,3.90713e+91
6.20117,-6.62986e-05,0.000254712,-5.03339e-05,0.00018894,-334.004,0,2.64702e+91
6.21094,-6.62986e-05,0.000255723,-5.03339e-05,0.000189002,334.004,0,-2.84573e+91
6.2207,-6.62986e-05,0.000256903,-5.03339e-05,0.000188968,334.004,8.68441e+76,-3.84326e+91
6.23047,-6.62986e-05,0.00025792,-5.03339e-05,0.000189033,334.004,2.8948e+76,-1.84365e+91
6.24023,0.0003974,0.000258974,-5.03339e-05,0.000189182,-334.004,-2.8948e+76,1.48209e+91
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,-334.004,2.8948e+76,3.54608e+91
6.25977,0.0003974,0.000260889,-5.03339e-05,0.0001891,-334.004,2.8948e+76,2.68643e+91
6.26953,-6.62986e-05,0.000261919,-5.03339e-05,0.000189248,334.004,-3.6185e+75,-1.85313e+91
6.2793,-6.62986e-05,0.000262864,-5.03339e-05,0.000189339,334.004,-2.8948e+76,-3.41035e+91
6.28906,-6.62986e-05,0.000263743,-5.03339e-05,0.000189324,334.004,2.8948e+76,-3.22385e+91
6.29883,0.0003974,0.000264695,0.000301197,0.000189333,-334.004,-1.08555e+76,-3.90075e+90
6.30859,0.0003974,0.000265492,0.000301197,0.000189301,-334.004,0,3.11263e+91
6.31836,0.0003974,0.000266422,0.000301197,0.000189406,-334.004,-2.8948e+76,4.6181e+91
6.32812,0.0003974,0.000267197,0.000301197,0.000189461,-334.004,0,2.88592e+91
6.33789,-6.62986e-05,0.000267946,0.000301197,0.000189437,334.004,-7.23701e+75,-3.98557e+91
6.34766,-6.62986e-05,0.000268719,0.000301197,0.000189384,334.004,2.8948e+76,-3.98899e+91
6.35742,-6.62986e-05,0.000269385,0.000301197,0.000189487,334.004,2.8948e+76,-3.75656e+91
6.36719,0.0003974,0.000270046,0.000301197,0.000189576,-334.004,-2.8948e+76,-1.09125e+91
6.37695,0.0003974,0.000270771,0.000301197,0.000189441,-334.004,0,1.90333e+91
6.38672,0.0003974,0.000271402,0.000301197,0.000189559,-334.004,0,2.76618e+91
6.39648,-6.62986e-05,0.000271902,0.000301197,0.000189569,334.004,-7.23701e+75,4.29509e+91
6.40625,-6.62986e-05,0.000272471,0.000301197,0.000189536,334.004,5.7896e+76,-2.29443e+91
6.41602,-6.62986e-05,0.000272941,0.000301197,0.000189543,334.004,-2.8948e+76,-3.75047e+91
6.42578,-6.62986e-05,0.000273492,0.000301197,0.000189684,334.004,0,-1.272e+92
6.43555,0.0003974,0.00027394,0.000301197,0.000189617,-334.004,-1.4474e+76,2.99608e+90
6.44531,0.0003974,0.000274354,0.000301197,0.000189649,-334.004,-5.7896e+76,2.80109e+91
6.45508,0.0003974,0.000274767,0.000301197,0.000189682,-334.004,0,2.67347e+91
6.46484,-6.62986e-05,0.000275091,0.000301197,0.000189811,334.004,7.23701e+75,9.90428e+89
6.47461,-6.62986e-05,0.000275484,-5.03339e-05,0.0001898,334.004,2.8948e+76,-2.791e+91
6.48437,-6.62986e-05,0.000275803,-5.03339e-05,0.000189891,334.004,0,-3.5974e+91
6.49414,0.0003974,0.000276064,-5.03339e-05,0.000189956,-334.004,-1.4474e+76,-7.89875e+91
6.50391,0.0003974,0.000276421,0.000301197,0.000190169,-334.004,5.7896e+76,1.85828e+91
6.51367,0.0003974,0.000276646,0.000301197,0.000190379,-334.004,2.8948e+76,3.47738e+91
6.52344,0.0003974,0.000276996,0.000301197,0.000190387,-334.004,-1.4474e+76,1.22506e+92
6.5332,-6.62986e-05,0.000277133,-5.03339e-05,0.000190764,334.004,-7.23701e+75,-2.39872e+90
6.54297,-6.62986e-05,0.000277418,-5.03339e-05,0.000190978,334.004,0,-3.20998e+91
6.55273,-6.62986e-05,0.000277639,-5.03339e-05,0.000191223,334.004,-5.7896e+76,-3.3302e+91
6.5625,0.0003974,0.000277858,-5.03339e-05,0.000191553,-334.004,2.1711e+76,-6.56367e+90
6.57227,0.0003974,0.000278002,0.000301197,0.000191914,-334.004,5.7896e+76,2.77821e+91
6.58203,0.0003974,0.000278236,0.000301197,0.000192314,-334.004,5.7896e+76,4.27256e+91
6.5918,0.0003974,0.000278359,0.000301197,0.000192812,-334.004,0,1.27151e+92
6.60156,-6.62986e-05,0.000278654,-5.03339e-05,0.000193251,334.004,-1.4474e+76,-8.88093e+90
6.61133,-6.62986e-05,0.000278689,-5.03339e-05,0.000193873,334.004,-5.7896e+76,-4.31615e+91
6.62109,-6.62986e-05,0.000278967,-5.03339e-05,0.000194291,334.004,0,-4.41523e+91
6.63086,0.0003974,0.00027904,-5.03339e-05,0.000194996,-334.004,0,-7.07393e+91
6.64062,0.0003974,0.000279383,-5.03339e-05,0.000195617,-334.004,4.3422e+76,2.53388e+91
6.65039,0.0003974,0.000279386,-5.03339e-05,0.000196307,-334.004,-8.68441e+76,4.36507e+91
6.66016,-6.62986e-05,0.000279617,-5.03339e-05,0.000196882,-334.004,0,3.03853e+91
6.66992,-6.62986e-05,0.000279867,-5.03339e-05,0.000197828,334.004,4.3422e+76,-3.09904e+90
6.67969,-6.62986e-05,0.000279854,-5.03339e-05,0.000198494,334.004,-2.8948e+76,-2.98025e+91
6.68945,-6.62986e-05,0.000280075,-5.03339e-05,0.000199251,334.004,2.8948e+76,-2.93031e+91
6.69922,0.0003974,0.000280121,-5.03339e-05,0.000200077,-334.004,-7.23701e+75,-2.91733e+90
6.70898,0.0003974,0.000280345,-5.03339e-05,0.000201013,-334.004,-5.7896e+76,2.75179e+91
6.71875,0.0003974,0.000280436,-5.03339e-05,0.000201836,-334.004,-2.8948e+76,3.80799e+91
6.72852,-6.62986e-05,0.000280562,-5.03339e-05,0.00020261,334.004,0,1.08081e+92
6.73828,-6.62986e-05,0.000280723,-5.03339e-05,0.000203527,334.004,2.8948e+76,-9.43803e+90
6.74805,-6.62986e-05,0.00028079,-5.03339e-05,0.000204386,334.004,2.8948e+76,-2.78902e+91
6.75781,-6.62986e-05,0.000280989,-5.03339e-05,0.000205357,334.004,1.4474e+76,-2.28607e+91
6.76758,0.0003974,0.000281077,-5.03339e-05,0.000206116,-334.004,-1.80925e+76,1.72476e+90
6.77734,0.0003974,0.000281108,-5.03339e-05,0.000207025,-334.004,1.4474e+76,2.53737e+91
6.78711,-6.62986e-05,0.000281354,-5.03339e-05,0.000207821,-334.004,0,3.07506e+91
6.79687,-6.62986e-05,0.0002813,-5.03339e-05,0.000208748,334.004,1.4474e+76,1.49376e+91
6.80664,-6.62986e-05,0.000281475,-5.03339e-05,0.000209431,334.004,-2.8948e+76,-7.95437e+90
6.81641,-6.62986e-05,0.000281498,-5.03339e-05,0.000210358,334.004,2.8948e+76,-2.0226e+91
6.82617,0.0003974,0.000281506,-5.03339e-05,0.000211156,334.004,0,-7.465e+91
6.83594,0.0003974,0.00028169,-5.03339e-05,0.000211917,-334.004,7.23701e+75,-9.26395e+90
6.8457,0.0003974,0.000281726,-5.03339e-05,0.000212692,-334.004,0,1.64964e+91
6.85547,-6.62986e-05,0.000281751,-5.03339e-05,0.000213401,-334.004,0,1.21821e+91
6.86523,-6.62986e-05,0.000281885,0.000301197,0.000214114,334.004,-2.8948e+76,-9.05561e+88
6.875,-6.62986e-05,0.000281915,0.000301197,0.000214693,334.004,-1.4474e+76,-9.2008e+90
6.88477,-6.62986e-05,0.000281963,0.000301197,0.00021532,334.004,1.4474e+76,-6.86105e+90
6.89453,0.0003974,0.000282021,0.000301197,0.000216007,-334.004,0,3.92603e+90
6.9043,0.0003974,0.000282041,0.000301197,0.000216553,-334.004,2.8948e+76,1.0378e+91
6.91406,0.0003974,0.000282104,0.000301197,0.000217,-334.004,0,3.20679e+90
6.92383,-6.62986e-05,0.000282136,0.000301197,0.000217596,334.004,0,-1.45645e+91
6.93359,-6.62986e-05,0.000282162,0.000301197,0.000218066,334.004,-5.7896e+76,-2.81651e+91
6.94336,-6.62986e-05,0.000282286,0.000301197,0.000218487,334.004,0,-2.46565e+91
6.95312,-6.62986e-05,0.000282207,0.000301197,0.000218948,-334.004,-1.4474e+76,-2.27334e+91
6.96289,0.0003974,0.000282364,0.000301197,0.000219204,-334.004,-2.8948e+76,1.7412e+91
6.97266,0.0003974,0.000282286,0.000301197,0.00021971,-334.004,4.3422e+76,1.49926e+91
6.98242,0.0003974,0.00028233,0.000301197,0.000219926,-334.004,0,-4.30929e+91
6.99219,-6.62986e-05,0.000282438,0.000301197,0.000220267,334.004,-1.15792e+77,-3.81633e+91
7.00195,-6.62986e-05,0.000282371,0.000301197,0.000220494,334.004,-5.7896e+76,-5.26673e+91
7.01172,-6.62986e-05,0.000282536,0.000301197,0.000220795,334.004,-8.68441e+76,-3.57322e+91
7.02148,0.0003974,0.000282486,0.000301197,0.000221052,-334.004,2.8948e+76,2.2263e+90
7.03125,0.0003974,0.000282573,0.000301197,0.000221233,-334.004,8.68441e+76,3.27323e+91
7.04102,0.0003974,0.000282613,0.000301197,0.000221419,-334.004,-1.15792e+77,3.19254e+91
7.05078,0.0003974,0.00028271,0.000301197,0.000221631,-334.004,0,-6.03824e+90
7.06055,-6.62986e-05,0.000282768,0.000301197,0.000221814,334.004,-2.8948e+76,-3.96083e+91
7.07031,-6.62986e-05,0.000282842,0.000301197,0.000221898,334.004,-1.15792e+77,-6.03077e+91
7.08008,-6.62986e-05,0.000282895,0.000301197,0.000222091,334.004,-5.7896e+76,-3.73529e+91
7.08984,0.0003974,0.000283085,0.000301197,0.000222151,-334.004,4.3422e+76,1.23491e+91
7.09961,0.0003974,0.000283184,0.000301197,0.000222335,-334.004,5.7896e+76,5.28927e+91
7.10937,0.0003974,0.000283424,0.000301197,0.000222511,-334.004,0,5.34394e+91
7.11914,0.0003974,0.000283463,0.000301197,0.000222601,-334.004,1.4474e+76,1.11574e+91
7.12891,-6.62986e-05,0.000283763,0.000301197,0.000222584,334.004,-1.15792e+77,-4.30512e+91
7.13867,-6.62986e-05,0.000284068,-5.03339e-05,0.000222738,334.004,-1.73688e+77,-6.81871e+91
7.14844,-6.62986e-05,0.000284265,0.000301197,0.000222833,334.004,8.68441e+76,-4.42509e+91
7.1582,0.0003974,0.000284551,0.000301197,0.000222853,-334.004,2.8948e+76,1.26102e+91
7.16797,0.0003974,0.000284936,0.000301197,0.00022304,-334.004,0,6.07783e+91
7.17773,0.0003974,0.000285295,0.000301197,0.000223057,-334.004,-1.15792e+77,6.42539e+91
7.1875,-6.62986e-05,0.000285774,0.000301197,0.000223123,-334.004,0,2.03964e+91
7.19727,-6.62986e-05,0.000286251,-5.03339e-05,0.000223228,334.004,-5.7896e+76,-3.87877e+91
7.20703,-6.62986e-05,0.000286697,-5.03339e-05,0.000223312,334.004,1.73688e+77,-6.92079e+91
7.2168,-6.62986e-05,0.00028734,-5.03339e-05,0.000223386,334.004,0,-4.74837e+91
7.22656,0.0003974,0.000287984,-5.03339e-05,0.000223426,-334.004,-4.3422e+76,1.07904e+91
7.23633,0.0003974,0.000288556,-5.03339e-05,0.000223521,-334.004,1.15792e+77,6.34498e+91
7.24609,0.0003974,0.000289283,-5.03339e-05,0.000223594,-334.004,0,7.30739e+91
7.25586,-6.62986e-05,0.000289991,-5.03339e-05,0.000223641,-334.004,0,3.45544e+91
7.26562,-6.62986e-05,0.000290797,-5.03339e-05,0.000223739,334.004,0,-2.304e+91
7.27539,-6.62986e-05,0.000291596,-5.03339e-05,0.000223739,334.004,0,-5.80784e+91
7.28516,-6.62986e-05,0.000292368,-5.03339e-05,0.000223883,334.004,-2.8948e+76,-4.65898e+91
7.29492,0.0003974,0.000293294,-5.03339e-05,0.000223883,-334.004,-5.42775e+75,-5.33161e+89
7.30469,0.0003974,0.000294259,-5.03339e-05,0.000223936,-334.004,-5.7896e+76,4.73995e+91
7.31445,0.0003974,0.000295144,-5.03339e-05,0.000224045,-334.004,-5.7896e+76,5.69761e+91
7.32422,-6.62986e-05,0.000296114,-5.03339e-05,0.000224076,334.004,0,1.44371e+92
7.33398,-6.62986e-05,0.000297133,-5.03339e-05,0.000224213,334.004,4.3422e+76,-1.68731e+91
7.34375,-6.62986e-05,0.000298092,-5.03339e-05,0.000224263,334.004,0,-4.42888e+91
7.35352,-6.62986e-05,0.000299163,-5.03339e-05,0.00022429,334.004,2.8948e+76,-3.91157e+91
7.36328,0.0003974,0.000300206,-5.03339e-05,0.000224261,-334.004,0,-4.71868e+91
7.37305,0.0003974,0.000301221,-5.03339e-05,0.000224328,-334.004,0,2.02543e+91
7.38281,-6.62986e-05,0.000302302,-5.03339e-05,0.000224472,-334.004,-2.8948e+76,1.42783e+92
7.39258,-6.62986e-05,0.000303366,-5.03339e-05,0.000224454,334.004,0,7.93263e+91
7.40234,-6.62986e-05,0.000304402,-5.03339e-05,0.000224596,334.004,-1.4474e+76,-1.17763e+91
7.41211,-6.62986e-05,0.000305546,-5.03339e-05,0.000224617,334.004,-1.4474e+76,-2.02593e+91
7.42188,0.0003974,0.000306479,-5.03339e-05,0.000224622,-334.004,-7.23701e+75,-6.43649e+91
7.43164,0.0003974,0.000307568,-5.03339e-05,0.000224727,-334.004,0,3.94005e+90
7.44141,0.0003974,0.000308513,-5.03339e-05,0.000224778,334.004,0,4.65447e+91
7.45117,-6.62986e-05,0.000309575,-5.03339e-05,0.000224811,334.004,-4.3422e+76,3.77778e+90
7.46094,-6.62986e-05,0.000310591,-5.03339e-05,0.000224829,334.004,-4.3422e+76,-5.19439e+90
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,334.004,2.1711e+76,-7.81714e+90
7.48047,0.0003974,0.000312491,0.000301197,0.000224894,-334.004,-7.23701e+75,-6.82699e+89
7.49023,0.0003974,0.000313354,0.000301197,0.000224971,-334.004,-1.01318e+77,7.70001e+90
7.5,0.0003974,0.000314359,0.000301197,0.00022505,-334.004,5.7896e+76,6.36916e+90
7.50977,-6.62986e-05,0.000315123,-5.03339e-05,0.000225045,334.004,7.23701e+75,-7.06477e+90
7.51953,-6.62986e-05,0.000315995,-5.03339e-05,0.000225064,334.004,0,-2.27019e+91
7.5293,-6.62986e-05,0.000316759,0.000301197,0.000225173,334.004,0,-2.442e+91
7.53906,-6.62986e-05,0.000317423,0.000301197,0.000225177,334.004,7.23701e+75,-3.50828e+91
7.54883,0.0003974,0.000318181,0.000301197,0.000225226,-334.004,-1.4474e+76,1.57157e+91
7.55859,0.0003974,0.000318955,0.000301197,0.000225149,-334.004,-2.8948e+76,3.1622e+91
7.56836,0.0003974,0.000319489,0.000301197,0.000225324,-334.004,5.7896e+76,1.96111e+91
7.57812,-6.62986e-05,0.000320122,0.000301197,0.000225293,334.004,0,-1.31374e+91
7.58789,-6.62986e-05,0.000320783,0.000301197,0.000225262,334.004,-2.8948e+76,-4.23116e+91
7.59766,-6.62986e-05,0.000321307,0.000301197,0.000225391,334.004,1.4474e+77,-4.34371e+91
7.60742,0.0003974,0.000321782,0.000301197,0.000225424,334.004,7.23701e+75,-6.37656e+91
7.61719,0.0003974,0.000322378,0.000301197,0.000225517,-334.004,0,2.77433e+91
7.62695,0.0003974,0.000322671,0.000301197,0.000225507,-334.004,-1.15792e+77,5.15565e+91
7.63672,0.0003974,0.000323206,0.000301197,0.000225557,-334.004,0,3.50253e+91
7.64648,-6.62986e-05,0.000323583,0.000301197,0.000225749,334.004,-7.23701e+75,-5.14463e+91
7.65625,-6.62986e-05,0.000323878,0.000301197,0.000225804,334.004,5.7896e+76,-5.21635e+91
7.66602,-6.62986e-05,0.000324279,0.000301197,0.000225926,334.004,0,-5.44153e+91
7.67578,0.0003974,0.000324601,0.000301197,0.00022598,334.004,-1.4474e+76,-8.87357e+91
7.68555,0.0003974,0.000324906,0.000301197,0.000226209,-334.004,0,2.95858e+91
7.69531,0.0003974,0.000325177,0.000301197,0.000226375,-334.004,0,5.62156e+91
7.70508,0.0003974,0.000325377,0.000301197,0.000226508,-334.004,8.68441e+76,3.57306e+91
7.71484,-6.62986e-05,0.000325648,0.000301197,0.000226787,334.004,0,-7.72697e+91
7.72461,-6.62986e-05,0.000325946,0.000301197,0.000227049,334.004,1.15792e+77,-5.97619e+91
7.73438,-6.62986e-05,0.000326097,0.000301197,0.000227366,334.004,1.15792e+77,-5.78865e+91
7.74414,0.0003974,0.000326325,0.000301197,0.00022775,334.004,-7.23701e+75,-6.47571e+91
7.75391,0.0003974,0.000326525,0.000301197,0.000228,-334.004,-5.7896e+76,4.09338e+91
7.76367,0.0003974,0.000326733,0.000301197,0.000228428,-334.004,5.7896e+76,7.30435e+91
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,-334.004,5.7896e+76,5.39286e+91
7.7832,-6.62986e-05,0.000327069,0.000301197,0.000229339,334.004,0,1.0172e+91
7.79297,-6.62986e-05,0.000327272,0.000301197,0.000229839,334.004,1.4474e+77,-4.31759e+91
7.80273,-6.62986e-05,0.000327409,-5.03339e-05,0.000230401,334.004,2.8948e+76,-4.79191e+91
7.8125,0.0003974,0.000327538,-5.03339e-05,0.000230917,334.004,-1.4474e+76,-1.07102e+91
7.82227,0.0003974,0.000327768,-5.03339e-05,0.000231546,-334.004,1.15792e+77,3.88545e+91
7.83203,0.0003974,0.00032788,-5.03339e-05,0.000232202,-334.004,-5.7896e+76,6.39237e+91
7.8418,0.0003974,0.000328159,-5.03339e-05,0.000232842,-334.004,2.8948e+76,4.84343e+91
7.85156,-6.62986e-05,0.000328279,-5.03339e-05,0.000233488,334.004,0,4.08557e+91
7.86133,-6.62986e-05,0.000328338,-5.03339e-05,0.000234233,334.004,-5.7896e+76,-2.61529e+91
7.87109,-6.62986e-05,0.000328565,-5.03339e-05,0.000234829,334.004,-1.4474e+76,-2.18573e+91
7.88086,0.0003974,0.000328701,-5.03339e-05,0.000235657,-334.004,-2.1711e+76,7.74762e+90
7.89062,0.0003974,0.000328802,-5.03339e-05,0.00023641,-334.004,2.8948e+76,3.75827e+91
7.90039,0.0003974,0.000329057,-5.03339e-05,0.000237236,-334.004,-2.8948e+76,4.34211e+91
7.91016,-6.62986e-05,0.000329156,-5.03339e-05,0.000237967,-334.004,0,1.19631e+92
7.91992,-6.62986e-05,0.000329278,-5.03339e-05,0.000238705,334.004,-2.8948e+76,2.9716e+88
7.92969,-6.62986e-05,0.000329504,-5.03339e-05,0.000239534,334.004,1.4474e+76,-5.31818e+90
7.93945,0.0003974,0.000329584,-5.03339e-05,0.000240465,-334.004,0,1.30766e+91
7.94922,0.0003974,0.000329707,-5.03339e-05,0.000241017,-334.004,2.8948e+76,3.67049e+91
7.95898,0.0003974,0.00032985,-5.03339e-05,0.000241927,-334.004,5.7896e+76,4.04117e+91
7.96875,0.0003974,0.000329944,-5.03339e-05,0.000242716,334.004,0,1.66572e+91
7.97852,-6.62986e-05,0.00033011,-5.03339e-05,0.00024353,334.004,0,-1.67412e+91
7.98828,-6.62986e-05,0.000330308,-5.03339e-05,0.000244216,334.004,2.8948e+76,-2.88387e+91
7.99805,-6.62986e-05,0.000330385,-5.03339e-05,0.000245051,334.004,-1.80925e+76,-4.53885e+90
8.00781,0.0003974,0.000330432,-5.03339e-05,0.000245722,-334.004,0,4.07735e+91
8.01758,0.0003974,0.00033057,-5.03339e-05,0.000246428,-334.004,5.7896e+76,7.0723e+91
8.02734,0.0003974,0.000330655,-5.03339e-05,0.000247155,-334.004,0,5.68471e+91
8.03711,-6.62986e-05,0.000330731,-5.03339e-05,0.000247842,334.004,-2.8948e+76,3.8988e+90
8.04688,-6.62986e-05,0.000330979,-5.03339e-05,0.000248567,334.004,5.7896e+76,-5.02563e+91
8.05664,-6.62986e-05,0.000330877,-5.03339e-05,0.000249161,334.004,1.73688e+77,-6.30162e+91
8.06641,-6.62986e-05,0.000331015,-5.03339e-05,0.000249818,334.004,-2.8948e+76,-2.15205e+91
8.07617,0.0003974,0.000331087,-5.03339e-05,0.000250365,-334.004,2.8948e+76,4.50339e+91
8.08594,0.0003974,0.000331166,-5.03339e-05,0.000250997,-334.004,-2.31584e+77,8.39236e+91


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_4.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-3.77477e-08,3.22266e-08,-3.12879e-09,-1.78711e-08,2.62008,0,-1.70487e-08
0.0195312,-1.43729e-07,3.92578e-08,-1.02797e-08,2.7832e-08,13.3569,-1.32349e-23,-7.13827e-08
0.0292969,-7.50625e-08,-2.7832e-08,5.7172e-10,3.01758e-08,22.5103,-1.32349e-23,-7.7354e-08
0.0390625,2.28626e-07,-6.5332e-08,2.34615e-08,-5.27344e-09,13.9016,1.98523e-23,-1.94873e-08
0.0488281,6.98614e-07,2.21191e-07,4.32562e-08,-8.49609e-09,-27.5483,-3.97047e-23,1.07327e-07
0.0585937,8.82472e-07,1.63477e-07,2.38656e-08,-3.31055e-08,-89.4569,-5.29396e-23,2.05614e-07
0.0683594,2.50812e-07,1.88965e-07,-5.34044e-08,4.92187e-08,-117.839,0,1.40251e-07
0.078125,-1.45583e-06,3.91113e-07,-1.70469e-07,-5.5957e-08,-23.0534,0,-2.54904e-07
0.0878906,-3.29699e-06,6.4541e-07,-2.22211e-07,-4.39453e-08,246.339,2.11758e-22,-9.21261e-07
0.0976562,-2.64686e-06,7.95703e-07,-3.39285e-08,5.85937e-10,334.004,-2.11758e-22,-1.31173e-06
0.107422,3.61739e-06,1.00371e-06,4.92528e-07,-1.34766e-08,334.004,6.35275e-22,-4.33018e-07
0.117187,1.52549e-05,1.35059e-06,1.10859e-06,-3.75e-08,-249.292,4.23516e-22,2.34761e-06
0.126953,2.40894e-05,1.43936e-06,1.07035e-06,7.61719e-09,-334.004,-1.69407e-21,5.92553e-06
0.136719,1.3714e-05,1.91426e-06,-5.49696e-07,-1.34766e-08,-334.004,-1.69407e-21,6.41465e-06
0.146484,-2.95056e-05,2.18643e-06,-3.8194e-06,-2.49023e-08,-334.004,-1.69407e-21,-1.50041e-06
0.15625,-6.62986e-05,2.56055e-06,-6.57108e-06,1.37695e-08,334.004,3.38813e-21,-1.92049e-05
0.166016,-6.62986e-05,3.0126e-06,-4.10674e-06,3.16406e-08,334.004,-6.77626e-21,-3.62023e-05
0.175781,-5.17302e-06,3.48135e-06,7.91312e-06,-2.49023e-08,334.004,-1.69407e-20,-2.72009e-05
0.185547,0.000284925,3.97148e-06,2.67407e-05,-4.07227e-08,334.004,0,3.40784e-05
0.195312,0.0003974,4.48447e-06,3.58009e-05,8.99414e-08,-334.004,2.71051e-20,0.000138978
0.205078,0.0003974,4.9418e-06,7.51429e-06,6.73828e-09,-334.004,-1.0842e-19,0.000203761
0.214844,-6.62986e-05,5.56172e-06,-5.03339e-05,-6.67969e-08,-334.004,-5.42101e-20,7.59306e-05
0.224609,-6.62986e-05,6.06797e-06,-5.03339e-05,-4.7168e-08,334.004,0,-0.000352051
0.234375,-6.62986e-05,6.69316e-06,-5.03339e-05,1.10742e-07,334.004,-2.1684e-19,-0.00092203
0.244141,-6.62986e-05,7.33916e-06,7.06552e-05,-1.34473e-07,334.004,-2.1684e-19,-0.00103585
0.253906,0.0003974,7.81787e-06,0.000301197,-9.66797e-09,334.004,-2.1684e-19,0.000154506
0.263672,0.0003974,8.70146e-06,0.000301197,6.26953e-08,-334.004,4.33681e-19,0.00291523
0.273437,0.0003974,9.17637e-06,0.000301197,-1.61133e-08,-334.004,-8.67362e-19,0.00567698
0.283203,0.0003974,9.84668e-06,-5.03339e-05,3.98438e-08,-334.004,-5.20417e-18,0.00450964
0.292969,-6.62986e-05,1.05738e-05,-5.03339e-05,1.52344e-08,-334.004,-8.67362e-19,-0.00483153
0.302734,-6.62986e-05,1.1083e-05,-5.03339e-05,-2.60742e-08,334.004,0,-0.0213355
0.3125,-6.62986e-05,1.17272e-05,-5.03339e-05,-3.31055e-08,334.004,6.93889e-18,-0.0322733
0.322266,0.0003974,1.24831e-05,0.000301197,-7.06055e-08,334.004,0,-0.0137035
0.332031,0.0003974,1.30772e-05,0.000301197,1.9043e-08,-334.004,0,0.0522985
0.341797,0.0003974,1.37329e-05,0.000301197,-2.28516e-08,-334.004,-2.77556e-17,0.143075
0.351562,0.0003974,1.44064e-05,-5.03339e-05,-3.95508e-08,-334.004,2.77556e-17,0.166632
0.361328,-6.62986e-05,1.49707e-05,-5.03339e-05,-1.06641e-07,-334.004,2.08167e-17,-0.0116287
0.371094,-6.62986e-05,1.56404e-05,-5.03339e-05,4.16016e-08,334.004,5.55112e-17,-0.441327
0.380859,-6.62986e-05,1.61971e-05,-5.03339e-05,6.32812e-08,334.004,1.11022e-16,-0.888706
0.390625,-6.62986e-05,1.67856e-05,0.000301197,-2.16797e-08,334.004,6.66134e-16,-0.743396
0.400391,0.0003974,1.73443e-05,0.000301197,-8.81836e-08,334.004,1.11022e-16,0.678782
0.410156,0.0003974,1.7908e-05,0.000301197,3.10547e-08,-334.004,-4.44089e-16,3.2727
0.419922,0.0003974,1.83964e-05,0.000301197,-5.5957e-08,-334.004,8.88178e-16,5.10695
0.429687,-6.62986e-05,1.90438e-05,-5.03339e-05,-3.69141e-08,-334.004,4.44089e-16,2.42793
0.439453,-6.62986e-05,1.93222e-05,-5.03339e-05,1.69922e-08,334.004,0,-7.73551
0.449219,-6.62986e-05,1.98765e-05,-5.03339e-05,-2.54883e-08,334.004,3.55271e-15,-22.1656
0.458984,-6.62986e-05,2.03771e-05,0.000301197,-9.46289e-08,334.004,1.77636e-14,-26.7323
0.46875,0.0003974,2.07501e-05,0.000301197,5.30273e-08,334.004,3.10862e-15,-0.105137
0.478516,0.0003974,2.11345e-05,0.000301197,1.25977e-08,-334.004,1.42109e-14,66.7038
0.488281,0.0003974,2.14597e-05,0.000301197,-8.05664e-08,-334.004,-2.84217e-14,138.987
0.498047,0.0003974,2.18959e-05,-5.03339e-05,-3.31055e-08,-334.004,-2.84217e-14,122.061
0.507812,-6.62986e-05,2.2069e-05,-5.03339e-05,-2.63672e-09,-334.004,2.84217e-14,-94.0922
0.517578,-6.62986e-05,2.24171e-05,-5.03339e-05,5.30273e-08,334.004,5.68434e-14,-501.254
0.527344,-6.62986e-05,2.27329e-05,-5.03339e-05,4.39453e-09,334.004,-2.27374e-13,-806.902
0.537109,0.0003974,2.28929e-05,0.000301197,8.20312e-09,334.004,3.41061e-13,-423.255
0.546875,0.0003974,2.31527e-05,0.000301197,1.52344e-08,-334.004,0,1139.78
0.556641,0.0003974,2.33455e-05,0.000301197,-7.06055e-08,-334.004,-9.09495e-13,3429.97
0.566406,0.0003974,2.3492e-05,-5.03339e-05,7.4707e-08,-334.004,0,4279.94
0.576172,-6.62986e-05,2.36177e-05,-5.03339e-05,-6.15234e-08,-334.004,-3.97904e-13,314.285
0.585937,-6.62986e-05,2.3797e-05,-5.03339e-05,1.22168e-07,334.004,0,-10060.9
0.595703,-6.62986e-05,2.39657e-05,-5.03339e-05,1.00195e-07,334.004,3.63798e-12,-21710.4
0.605469,-6.62986e-05,2.39783e-05,0.000301197,2.24414e-07,334.004,0,-19964.2
0.615234,0.0003974,2.40595e-05,0.000301197,3.47461e-07,334.004,3.63798e-12,12830.9
0.625,0.0003974,2.42194e-05,0.000301197,6.43359e-07,-334.004,1.45519e-11,76663.2
0.634766,0.0003974,2.42435e-05,0.000301197,8.23535e-07,-334.004,-1.45519e-11,127315
0.644531,-6.62986e-05,2.42865e-05,-5.03339e-05,1.09746e-06,-334.004,0,72854.6
0.654297,-6.62986e-05,2.43442e-05,-5.03339e-05,1.57324e-06,334.004,0,-167207
0.664062,-6.62986e-05,2.44102e-05,-5.03339e-05,1.94912e-06,334.004,2.32831e-10,-530126
0.673828,-6.62986e-05,2.44585e-05,0.000301197,2.47617e-06,334.004,-5.82077e-10,-683908
0.683594,0.0003974,2.44989e-05,0.000301197,3.11074e-06,334.004,2.47383e-10,-95187.5
0.693359,0.0003974,2.45561e-05,0.000301197,3.74502e-06,-334.004,0,1.51415e+06
0.703125,0.0003974,2.46431e-05,0.000301197,4.41826e-06,-334.004,-1.39698e-09,3.38726e+06
0.712891,0.0003974,2.46612e-05,-5.03339e-05,5.21543e-06,-334.004,9.31323e-10,3.2539e+06
0.722656,-6.62986e-05,2.4636e-05,-5.03339e-05,6.0709e-06,-334.004,-2.32831e-10,-1.71264e+06
0.732422,-6.62986e-05,2.47274e-05,-5.03339e-05,7.03037e-06,334.004,1.86265e-09,-1.17077e+07
0.742187,-6.62986e-05,2.47368e-05,-5.03339e-05,7.85479e-06,334.004,1.11759e-08,-2.00609e+07
0.751953,0.0003974,2.48675e-05,0.000301197,8.94287e-06,334.004,-5.58794e-09,-1.24112e+07
0.761719,0.0003974,2.47767e-05,0.000301197,9.98145e-06,334.004,0,2.44094e+07
0.771484,0.0003974,2.48757e-05,0.000301197,1.1003e-05,-334.004,-1.49012e-08,8.18346e+07
0.78125,0.0003974,2.49105e-05,0.000301197,1.21837e-05,-334.004,0,1.09084e+08
0.791016,-6.62986e-05,2.49202e-05,-5.03339e-05,1.32574e-05,-334.004,2.6077e-08,2.19935e+07
0.800781,-6.62986e-05,2.49999e-05,-5.03339e-05,1.44114e-05,334.004,2.98023e-08,-2.27343e+08
0.810547,-6.62986e-05,2.50342e-05,-5.03339e-05,1.56346e-05,334.004,1.19209e-07,-5.27862e+08
0.820312,-6.62986e-05,2.49732e-05,0.000301197,1.6698e-05,334.004,-4.17233e-07,-5.28655e+08
0.830078,0.0003974,2.51953e-05,0.000301197,1.80387e-05,334.004,2.98023e-08,2.22023e+08
0.839844,0.0003974,2.51027e-05,0.000301197,1.91367e-05,-334.004,-2.38419e-07,1.78519e+09
0.849609,0.0003974,2.51104e-05,0.000301197,2.02852e-05,-334.004,-9.53674e-07,3.15682e+09
0.859375,-6.62986e-05,2.51174e-05,-5.03339e-05,2.14805e-05,-334.004,2.14577e-06,2.09614e+09
0.869141,-6.62986e-05,2.51256e-05,-5.03339e-05,2.26535e-05,-334.004,0,-3.54355e+09
0.878906,-6.62986e-05,2.52378e-05,-5.03339e-05,2.38433e-05,334.004,0,-1.2617e+10
0.888672,-6.62986e-05,2.52003e-05,-5.03339e-05,2.47919e-05,334.004,-3.8147e-06,-1.73685e+10
0.898437,0.0003974,2.5227e-05,0.000301197,2.5899e-05,334.004,1.04904e-05,-4.53539e+09
0.908203,0.0003974,2.52803e-05,0.000301197,2.69719e-05,-334.004,0,3.40485e+10
0.917969,0.0003974,2.52384e-05,0.000301197,2.79759e-05,-334.004,3.05176e-05,8.21644e+10
0.927734,0.0003974,2.53685e-05,-5.03339e-05,2.89497e-05,-334.004,0,8.56388e+10
0.9375,-6.62986e-05,2.52967e-05,-5.03339e-05,2.98292e-05,-334.004,2.28882e-05,-2.759e+10
0.947266,-6.62986e-05,2.53321e-05,-5.03339e-05,3.07025e-05,334.004,3.05176e-05,-2.71769e+11
0.957031,-6.62986e-05,2.5362e-05,-5.03339e-05,3.14874e-05,334.004,6.10352e-05,-4.96126e+11
0.966797,-6.62986e-05,2.53843e-05,0.000301197,3.23086e-05,334.004,-0.00012207,-3.51437e+11
0.976562,0.0003974,2.54851e-05,0.000301197,3.30029e-05,334.004,6.10352e-05,5.11134e+11
0.986328,0.0003974,2.54432e-05,0.000301197,3.35517e-05,-334.004,-0.000244141,1.9428e+12
0.996094,0.0003974,2.53761e-05,0.000301197,3.41868e-05,-334.004,0.00146484,2.76084e+12
1.00586,-6.62986e-05,2.55144e-05,-5.03339e-05,3.47748e-05,-334.004,-0.000610352,8.78042e+11
1.01562,-6.62986e-05,2.55029e-05,-5.03339e-05,3.53391e-05,334.004,-0.000976562,-5.08549e+12
1.02539,-6.62986e-05,2.55237e-05,-5.03339e-05,3.56956e-05,334.004,-0.00390625,-1.27744e+13
1.03516,-6.62986e-05,2.55319e-05,0.000301197,3.61799e-05,334.004,-0.00390625,-1.38356e+13
1.04492,0.0003974,2.55352e-05,0.000301197,3.65801e-05,334.004,-0.000976562,3.20585e+12
1.05469,0.0003974,2.56538e-05,0.000301197,3.69264e-05,-334.004,0,4.13036e+13
1.06445,0.0003974,2.55668e-05,0.000301197,3.72313e-05,-334.004,0.015625,7.78731e+13
1.07422,0.0003974,2.57083e-05,-5.03339e-05,3.74716e-05,-334.004,-0.03125,5.85518e+13
1.08398,-6.62986e-05,2.55999e-05,-5.03339e-05,3.7667e-05,-334.004,0,-7.31799e+13
1.09375,-6.62986e-05,2.57089e-05,-5.03339e-05,3.78844e-05,334.004,-0.0625,-2.98772e+14
1.10352,-6.62986e-05,2.56723e-05,-5.03339e-05,3.8083e-05,334.004,0.0625,-4.38153e+14
1.11328,0.0003974,2.56898e-05,0.000301197,3.81691e-05,334.004,-0.09375,-1.6327e+14
1.12305,0.0003974,2.56784e-05,0.000301197,3.82066e-05,-334.004,0,7.5733e+14
1.13281,0.0003974,2.57792e-05,0.000301197,3.83479e-05,-334.004,0,1.98375e+15
1.14258,0.0003974,2.58123e-05,-5.03339e-05,3.83912e-05,-334.004,0.5,2.22967e+15
1.15234,-6.62986e-05,2.58003e-05,-5.03339e-05,3.83836e-05,-334.004,0.25,-3.29142e+14
1.16211,-6.62986e-05,2.58498e-05,-5.03339e-05,3.83707e-05,334.004,0,-6.26632e+15
1.17187,-6.62986e-05,2.58346e-05,-5.03339e-05,3.84533e-05,334.004,2,-1.2208e+16
1.18164,-6.62986e-05,2.60077e-05,0.000301197,3.84018e-05,334.004,0,-9.70169e+15
1.19141,0.0003974,2.61706e-05,0.000301197,3.85148e-05,334.004,2,1.03853e+16
1.20117,0.0003974,2.62497e-05,0.000301197,3.83555e-05,-334.004,-8,4.58858e+16
1.21094,0.0003974,2.64407e-05,0.000301197,3.84108e-05,-334.004,24,6.94294e+16
1.2207,-6.62986e-05,2.67914e-05,-5.03339e-05,3.84272e-05,-334.004,36,2.95201e+16
1.23047,-6.62986e-05,2.69276e-05,-5.03339e-05,3.82986e-05,334.004,0,-1.12418e+17
1.24023,-6.62986e-05,2.73715e-05,-5.03339e-05,3.83892e-05,334.004,0,-3.07697e+17
1.25,-6.62986e-05,2.78871e-05,0.000301197,3.82655e-05,334.004,-64,-3.58484e+17
1.25977,0.0003974,2.83254e-05,0.000301197,3.82986e-05,334.004,-152,2.47595e+16
1.26953,0.0003974,2.90355e-05,0.000301197,3.82248e-05,-334.004,-128,9.48931e+17
1.2793,0.0003974,2.95934e-05,0.000301197,3.82181e-05,-334.004,-512,1.9115e+18
1.28906,0.0003974,3.03905e-05,-5.03339e-05,3.82857e-05,-334.004,-1024,1.59976e+18
1.29883,-6.62986e-05,3.12694e-05,-5.03339e-05,3.81642e-05,-334.004,-512,-1.4583e+18
1.30859,-6.62986e-05,3.21706e-05,-5.03339e-05,3.81598e-05,334.004,1024,-7.03768e+18
1.31836,-6.62986e-05,3.30981e-05,-5.03339e-05,3.81806e-05,334.004,0,-1.09855e+19
1.32812,0.0003974,3.41262e-05,0.000301197,3.81583e-05,334.004,-1024,-5.2281e+18
1.33789,0.0003974,3.52764e-05,0.000301197,3.82339e-05,-334.004,0,1.66285e+19
1.34766,0.0003974,3.63475e-05,0.000301197,3.81551e-05,-334.004,-8192,4.76702e+19
1.35742,0.0003974,3.76418e-05,-5.03339e-05,3.81747e-05,-334.004,0,5.75113e+19
1.36719,-6.62986e-05,3.88515e-05,-5.03339e-05,3.81964e-05,-334.004,-11264,2.66988e+17
1.37695,-6.62986e-05,4.0135e-05,-5.03339e-05,3.82667e-05,334.004,0,-1.4342e+20
1.38672,-6.62986e-05,4.15485e-05,-5.03339e-05,3.82802e-05,334.004,65536,-2.98938e+20
1.39648,-6.62986e-05,4.28364e-05,0.000301197,3.83821e-05,334.004,-98304,-2.62657e+20
1.40625,0.0003974,4.42491e-05,0.000301197,3.83865e-05,334.004,0,2.02121e+20
1.41602,0.0003974,4.5697e-05,0.000301197,3.84785e-05,-334.004,-262144,1.07789e+21
1.42578,0.0003974,4.71015e-05,0.000301197,3.85775e-05,-334.004,-524288,1.73569e+21
1.43555,-6.62986e-05,4.84983e-05,-5.03339e-05,3.86689e-05,-334.004,-786432,9.11278e+20
1.44531,-6.62986e-05,5.00367e-05,-5.03339e-05,3.86402e-05,334.004,0,-2.44999e+21
1.45508,-6.62986e-05,5.14989e-05,-5.03339e-05,3.88995e-05,334.004,3.14573e+06,-7.37655e+21
1.46484,-6.62986e-05,5.27748e-05,0.000301197,3.89098e-05,334.004,-3.14573e+06,-9.20758e+21
1.47461,0.0003974,5.43568e-05,0.000301197,3.89883e-05,334.004,917504,-6.82294e+20
1.48437,0.0003974,5.56925e-05,0.000301197,3.90583e-05,-334.004,-4.1943e+06,2.16315e+22
1.49414,0.0003974,5.70817e-05,0.000301197,3.92115e-05,-334.004,8.38861e+06,4.6695e+22
1.50391,0.0003974,5.8461e-05,-5.03339e-05,3.91532e-05,-334.004,-1.67772e+07,4.29583e+22
1.51367,-6.62986e-05,5.98248e-05,-5.03339e-05,3.9336e-05,-334.004,4.1943e+06,-2.75573e+22
1.52344,-6.62986e-05,6.10893e-05,-5.03339e-05,3.94315e-05,334.004,-3.35544e+07,-1.64854e+23
1.5332,-6.62986e-05,6.22764e-05,-5.03339e-05,3.93012e-05,334.004,1.00663e+08,-2.73857e+23
1.54297,0.0003974,6.35408e-05,0.000301197,3.93999e-05,334.004,3.35544e+07,-1.5684e+23
1.55273,0.0003974,6.46729e-05,0.000301197,3.95033e-05,-334.004,0,3.59402e+23
1.5625,0.0003974,6.57539e-05,0.000301197,3.94995e-05,-334.004,0,1.14008e+24
1.57227,0.0003974,6.68915e-05,-5.03339e-05,3.94907e-05,-334.004,8.05306e+08,1.47128e+24
1.58203,-6.62986e-05,6.78979e-05,-5.03339e-05,3.94184e-05,-334.004,0,2.0571e+23
1.5918,-6.62986e-05,6.89098e-05,-5.03339e-05,3.94717e-05,334.004,0,-3.25544e+24
1.60156,-6.62986e-05,6.96278e-05,-5.03339e-05,3.9462e-05,334.004,-3.22123e+09,-7.28529e+24
1.61133,-6.62986e-05,7.04736e-05,0.000301197,3.94063e-05,334.004,-2.14748e+09,-7.00141e+24
1.62109,0.0003974,7.13804e-05,0.000301197,3.94102e-05,334.004,0,3.67738e+24
1.63086,0.0003974,7.20284e-05,0.000301197,3.94424e-05,-334.004,0,2.51753e+25
1.64062,0.0003974,7.26753e-05,0.000301197,3.92713e-05,-334.004,8.58993e+09,4.31509e+25
1.65039,-6.62986e-05,7.33277e-05,-5.03339e-05,3.92801e-05,-334.004,0,2.6716e+25
1.66016,-6.62986e-05,7.39491e-05,-5.03339e-05,3.9218e-05,-334.004,0,-5.24639e+25
1.66992,-6.62986e-05,7.45655e-05,-5.03339e-05,3.91963e-05,334.004,3.43597e+10,-1.7599e+26
1.67969,-6.62986e-05,7.50164e-05,-5.03339e-05,3.90855e-05,334.004,0,-2.34666e+26
1.68945,0.0003974,7.53469e-05,0.000301197,3.90486e-05,334.004,5.15396e+10,-4.74552e+25
1.69922,0.0003974,7.57608e-05,0.000301197,3.90568e-05,-334.004,0,4.88777e+26
1.70898,0.0003974,7.61338e-05,0.000301197,3.89054e-05,-334.004,-1.37439e+11,1.13531e+27
1.71875,0.0003974,7.64596e-05,-5.03339e-05,3.89751e-05,-334.004,1.37439e+11,1.13747e+27
1.72852,-6.62986e-05,7.66529e-05,-5.03339e-05,3.87486e-05,-334.004,0,-4.76564e+26
1.73828,-6.62986e-05,7.69289e-05,-5.03339e-05,3.88477e-05,334.004,5.49756e+11,-3.83868e+27
1.74805,-6.62986e-05,7.71047e-05,-5.03339e-05,3.87671e-05,334.004,0,-6.79023e+27
1.75781,0.0003974,7.71958e-05,0.000301197,3.87082e-05,334.004,-3.29853e+12,-4.51175e+27
1.76758,0.0003974,7.74932e-05,0.000301197,3.87463e-05,334.004,0,7.61579e+27
1.77734,0.0003974,7.75333e-05,0.000301197,3.8816e-05,-334.004,0,2.71333e+28
1.78711,0.0003974,7.76042e-05,0.000301197,3.89276e-05,-334.004,-4.39805e+12,3.73634e+28
1.79687,-6.62986e-05,7.7712e-05,-5.03339e-05,3.89452e-05,-334.004,-9.8956e+12,9.77815e+27
1.80664,-6.62986e-05,7.77741e-05,-5.03339e-05,3.92109e-05,334.004,0,-7.32009e+28
1.81641,-6.62986e-05,7.77621e-05,-5.03339e-05,3.93917e-05,334.004,-3.51844e+13,-1.76714e+29
1.82617,-6.62986e-05,7.78673e-05,0.000301197,3.96454e-05,334.004,-1.05553e+14,-1.84258e+29
1.83594,0.0003974,7.79218e-05,0.000301197,4.00995e-05,334.004,-1.75922e+13,5.91903e+28
1.8457,0.0003974,7.79707e-05,0.000301197,4.04514e-05,-334.004,2.11106e+14,5.84374e+29
1.85547,0.0003974,7.79968e-05,0.000301197,4.08964e-05,-334.004,2.81475e+14,1.06714e+30
1.86523,0.0003974,7.80557e-05,-5.03339e-05,4.14589e-05,-334.004,2.81475e+14,7.56386e+29
1.875,-6.62986e-05,7.80419e-05,-5.03339e-05,4.20785e-05,-334.004,0,-1.09845e+30
1.88477,-6.62986e-05,7.80926e-05,-5.03339e-05,4.26905e-05,334.004,5.6295e+14,-4.178e+30
1.89453,-6.62986e-05,7.81128e-05,-5.03339e-05,4.34584e-05,334.004,0,-5.93906e+30
1.9043,0.0003974,7.8114e-05,0.000301197,4.4228e-05,334.004,-2.2518e+15,-1.89211e+30
1.91406,0.0003974,7.82042e-05,0.000301197,4.50879e-05,-334.004,0,1.0933e+31
1.92383,0.0003974,7.81242e-05,0.000301197,4.59782e-05,-334.004,9.0072e+15,2.7474e+31
1.93359,0.0003974,7.82004e-05,-5.03339e-05,4.6868e-05,-334.004,2.2518e+16,2.97676e+31
1.94336,-6.62986e-05,7.82757e-05,-5.03339e-05,4.77469e-05,-334.004,4.5036e+15,-6.87175e+30
1.95312,-6.62986e-05,7.82232e-05,-5.03339e-05,4.88868e-05,334.004,-1.80144e+16,-8.8812e+31
1.96289,-6.62986e-05,7.8237e-05,-5.03339e-05,4.99547e-05,334.004,3.60288e+16,-1.67499e+32
1.97266,-6.62986e-05,7.82897e-05,0.000301197,5.09224e-05,334.004,-1.80144e+16,-1.26012e+32
1.98242,0.0003974,7.83665e-05,0.000301197,5.19946e-05,334.004,-1.80144e+16,1.57255e+32
1.99219,0.0003974,7.83302e-05,0.000301197,5.30335e-05,-334.004,-7.20576e+16,6.42502e+32
2.00195,0.0003974,7.85168e-05,0.000301197,5.43302e-05,-334.004,-5.76461e+17,9.42531e+32
2.01172,-6.62986e-05,7.83867e-05,-5.03339e-05,5.5403e-05,-334.004,0,3.51719e+32
2.02148,-6.62986e-05,7.85027e-05,-5.03339e-05,5.65236e-05,334.004,0,-1.62809e+33
2.03125,-6.62986e-05,7.83987e-05,-5.03339e-05,5.75355e-05,334.004,0,-4.26643e+33
2.04102,-6.62986e-05,7.84646e-05,0.000301197,5.87487e-05,334.004,0,-4.79705e+33
2.05078,0.0003974,7.84825e-05,0.000301197,5.98819e-05,334.004,0,7.04278e+32
2.06055,0.0003974,7.86067e-05,0.000301197,6.09776e-05,-334.004,0,1.34737e+34
2.07031,0.0003974,7.84324e-05,0.000301197,6.20124e-05,-334.004,4.61169e+18,2.62581e+34
2.08008,0.0003974,7.85473e-05,-5.03339e-05,6.29871e-05,-334.004,0,2.08783e+34
2.08984,-6.62986e-05,7.85681e-05,-5.03339e-05,6.40005e-05,-334.004,4.61169e+18,-2.23147e+34
2.09961,-6.62986e-05,7.85212e-05,-5.03339e-05,6.49198e-05,334.004,5.53402e+19,-9.86752e+34
2.10937,-6.62986e-05,7.84925e-05,-5.03339e-05,6.59479e-05,334.004,0,-1.49351e+35
2.11914,0.0003974,7.85212e-05,0.000301197,6.68355e-05,334.004,-4.61169e+19,-6.35776e+34
2.12891,0.0003974,7.85452e-05,0.000301197,6.77347e-05,-334.004,-3.68935e+19,2.41666e+35
2.13867,0.0003974,7.85153e-05,0.000301197,6.84943e-05,-334.004,2.21361e+20,6.61753e+35
2.14844,0.0003974,7.86524e-05,-5.03339e-05,6.92927e-05,-334.004,2.95148e+20,7.7125e+35
2.1582,-6.62986e-05,7.8624e-05,-5.03339e-05,7.00228e-05,-334.004,1.84467e+20,-5.2687e+34
2.16797,-6.62986e-05,7.86302e-05,-5.03339e-05,7.0672e-05,334.004,0,-2.04034e+36
2.17773,-6.62986e-05,7.86258e-05,-5.03339e-05,7.13657e-05,334.004,-5.90296e+20,-4.11138e+36
2.1875,-6.62986e-05,7.87893e-05,0.000301197,7.19402e-05,334.004,-5.90296e+20,-3.44257e+36
2.19727,0.0003974,7.86797e-05,0.000301197,7.25165e-05,334.004,0,3.13304e+36
2.20703,0.0003974,7.88256e-05,0.000301197,7.2987e-05,-334.004,2.36118e+21,1.5134e+37
2.2168,0.0003974,7.86797e-05,0.000301197,7.33802e-05,-334.004,9.44473e+21,2.36307e+37
2.22656,-6.62986e-05,7.88921e-05,-5.03339e-05,7.37968e-05,-334.004,7.08355e+21,1.12578e+37
2.23633,-6.62986e-05,7.88637e-05,-5.03339e-05,7.4284e-05,334.004,0,-3.57449e+37
2.24609,-6.62986e-05,7.89454e-05,-5.03339e-05,7.45629e-05,334.004,0,-1.02521e+38
2.25586,-6.62986e-05,7.90216e-05,0.000301197,7.48292e-05,334.004,0,-1.23728e+38
2.26562,0.0003974,7.89281e-05,0.000301197,7.51462e-05,334.004,-5.54878e+22,-6.62051e+35
2.27539,0.0003974,7.90359e-05,0.000301197,7.53319e-05,-334.004,3.77789e+22,3.08368e+38
2.28516,0.0003974,7.9074e-05,0.000301197,7.55915e-05,-334.004,7.55579e+22,6.42967e+38
2.29492,0.0003974,7.90424e-05,-5.03339e-05,7.57392e-05,-334.004,-7.55579e+22,5.65199e+38
2.30469,-6.62986e-05,7.90913e-05,-5.03339e-05,7.58361e-05,-334.004,7.55579e+22,-4.3418e+38
2.31445,-6.62986e-05,7.90418e-05,-5.03339e-05,7.59079e-05,334.004,3.02231e+23,-2.31789e+39
2.32422,-6.62986e-05,7.91285e-05,-5.03339e-05,7.60594e-05,334.004,1.20893e+24,-3.73357e+39
2.33398,0.0003974,7.91033e-05,0.000301197,7.61842e-05,334.004,-3.32455e+24,-1.962e+39
2.34375,0.0003974,7.91959e-05,0.000301197,7.62935e-05,-334.004,6.04463e+23,5.26635e+39
2.35352,0.0003974,7.9161e-05,0.000301197,7.63491e-05,-334.004,7.25355e+24,1.58641e+40
2.36328,0.0003974,7.93213e-05,-5.03339e-05,7.63582e-05,-334.004,-7.25355e+24,1.98085e+40
2.37305,-6.62986e-05,7.93702e-05,-5.03339e-05,7.64836e-05,-334.004,4.23124e+24,1.48109e+39
2.38281,-6.62986e-05,7.94807e-05,-5.03339e-05,7.65724e-05,334.004,0,-4.6509e+40
2.39258,-6.62986e-05,7.97209e-05,-5.03339e-05,7.65712e-05,334.004,-1.93428e+25,-1.00432e+41
2.40234,-6.62986e-05,7.99087e-05,0.000301197,7.66274e-05,334.004,0,-9.24363e+40
2.41211,0.0003974,8.02154e-05,0.000301197,7.6776e-05,334.004,0,5.91854e+40
2.42187,0.0003974,8.04665e-05,0.000301197,7.67684e-05,-334.004,0,3.54495e+41
2.43164,0.0003974,8.09728e-05,0.000301197,7.67455e-05,-334.004,7.73713e+25,5.89074e+41
2.44141,-6.62986e-05,8.12968e-05,-5.03339e-05,7.68114e-05,-334.004,1.54743e+26,3.37641e+41
2.45117,-6.62986e-05,8.19193e-05,-5.03339e-05,7.69535e-05,334.004,0,-7.72511e+41
2.46094,-6.62986e-05,8.24977e-05,-5.03339e-05,7.69764e-05,334.004,-6.1897e+26,-2.45185e+42
2.4707,-6.62986e-05,8.32321e-05,0.000301197,7.69116e-05,334.004,6.1897e+26,-3.16516e+42
2.48047,0.0003974,8.39783e-05,0.000301197,7.70678e-05,334.004,-5.41599e+26,-4.44549e+41
2.49023,0.0003974,8.4738e-05,0.000301197,7.69948e-05,-334.004,0,6.99922e+42
2.5,0.0003974,8.56942e-05,0.000301197,7.70282e-05,-334.004,-4.95176e+27,1.56691e+43
2.50977,0.0003974,8.66771e-05,-5.03339e-05,7.71164e-05,-334.004,7.42764e+27,1.50649e+43
2.51953,-6.62986e-05,8.76182e-05,-5.03339e-05,7.71146e-05,-334.004,-4.95176e+27,-7.89605e+42
2.5293,-6.62986e-05,8.88217e-05,-5.03339e-05,7.7107e-05,334.004,9.90352e+27,-5.41352e+43
2.53906,-6.62986e-05,9.00012e-05,-5.03339e-05,7.72154e-05,334.004,3.96141e+28,-9.28175e+43
2.54883,0.0003974,9.11153e-05,0.000301197,7.71823e-05,334.004,2.97106e+28,-5.75083e+43
2.55859,0.0003974,9.22562e-05,0.000301197,7.71779e-05,334.004,0,1.12762e+44
2.56836,0.0003974,9.36422e-05,0.000301197,7.72072e-05,-334.004,-7.92282e+28,3.78478e+44
2.57812,0.0003974,9.50438e-05,0.000301197,7.72597e-05,-334.004,7.92282e+28,5.04826e+44
2.58789,-6.62986e-05,9.63721e-05,-5.03339e-05,7.72813e-05,-334.004,-3.3672e+29,1.02393e+44
2.59766,-6.62986e-05,9.78179e-05,-5.03339e-05,7.72553e-05,334.004,0,-1.05085e+45
2.60742,-6.62986e-05,9.9177e-05,-5.03339e-05,7.73156e-05,334.004,-6.33825e+29,-2.44178e+45
2.61719,-6.62986e-05,0.000100608,0.000301197,7.73326e-05,334.004,1.26765e+30,-2.44742e+45
2.62695,0.0003974,0.000102019,0.000301197,7.7407e-05,334.004,-4.75369e+29,1.02292e+45
2.63672,0.0003974,0.000103496,0.000301197,7.73657e-05,-334.004,1.26765e+30,8.25429e+45
2.64648,0.0003974,0.000104836,0.000301197,7.73265e-05,-334.004,0,1.46056e+46
2.65625,-6.62986e-05,0.000106297,-5.03339e-05,7.74316e-05,-334.004,-2.5353e+30,9.71112e+45
2.66602,-6.62986e-05,0.000107726,-5.03339e-05,7.7325e-05,-334.004,-2.5353e+30,-1.63678e+46
2.67578,-6.62986e-05,0.000109039,-5.03339e-05,7.7436e-05,334.004,1.01412e+31,-5.83511e+46
2.68555,-6.62986e-05,0.000110411,-5.03339e-05,7.74006e-05,334.004,4.05648e+31,-8.03767e+46
2.69531,0.0003974,0.000111665,0.000301197,7.74387e-05,334.004,-2.28177e+31,-2.10812e+46
2.70508,0.0003974,0.000112976,0.000301197,7.74583e-05,-334.004,0,1.57375e+47
2.71484,0.0003974,0.00011418,0.000301197,7.74322e-05,-334.004,-8.11296e+31,3.80066e+47
2.72461,0.0003974,0.000115279,-5.03339e-05,7.74583e-05,-334.004,0,3.96445e+47
2.73437,-6.62986e-05,0.000116549,-5.03339e-05,7.75488e-05,-334.004,0,-1.26983e+47
2.74414,-6.62986e-05,0.000117511,-5.03339e-05,7.74343e-05,334.004,0,-1.25656e+48
2.75391,-6.62986e-05,0.000118517,-5.03339e-05,7.74164e-05,334.004,-3.24519e+32,-2.29536e+48
2.76367,-6.62986e-05,0.000119465,0.000301197,7.74791e-05,334.004,-3.24519e+32,-1.62794e+48
2.77344,0.0003974,0.000120436,0.000301197,7.7424e-05,334.004,0,2.36063e+48
2.7832,0.0003974,0.000121361,0.000301197,7.75298e-05,-334.004,-1.29807e+33,8.98482e+48
2.79297,0.0003974,0.00012207,0.000301197,7.74038e-05,-334.004,-2.59615e+33,1.2776e+49
2.80273,-6.62986e-05,0.000122817,-5.03339e-05,7.75198e-05,-334.004,2.59615e+33,4.07732e+48
2.8125,-6.62986e-05,0.00012351,-5.03339e-05,7.73757e-05,334.004,5.1923e+33,-2.35042e+49
2.82227,-6.62986e-05,0.000124071,-5.03339e-05,7.74583e-05,334.004,-2.07692e+34,-5.90887e+49
2.83203,-6.62986e-05,0.000124605,0.000301197,7.74316e-05,334.004,-1.03846e+34,-6.40454e+49
2.8418,0.0003974,0.000125133,0.000301197,7.75471e-05,334.004,0,1.47294e+49
2.85156,0.0003974,0.0001256,0.000301197,7.74987e-05,-334.004,0,1.90966e+50
2.86133,0.0003974,0.000125992,0.000301197,7.74404e-05,-334.004,4.15384e+34,3.60276e+50
2.87109,0.0003974,0.000126404,-5.03339e-05,7.76118e-05,-334.004,-8.30767e+34,2.71194e+50
2.88086,-6.62986e-05,0.000126665,-5.03339e-05,7.75374e-05,-334.004,4.15384e+34,-3.37922e+50
2.89062,-6.62986e-05,0.000126893,-5.03339e-05,7.75521e-05,334.004,3.32307e+35,-1.38169e+51
2.90039,-6.62986e-05,0.00012715,-5.03339e-05,7.75497e-05,334.004,-9.96921e+35,-2.02752e+51
2.91016,0.0003974,0.000127368,0.000301197,7.75579e-05,334.004,-3.32307e+35,-7.57675e+50
2.91992,0.0003974,0.000127605,0.000301197,7.7717e-05,-334.004,0,3.50002e+51
2.92969,0.0003974,0.000127664,0.000301197,7.76256e-05,-334.004,0,9.17575e+51
2.93945,0.0003974,0.000127751,-5.03339e-05,7.78324e-05,-334.004,0,1.03207e+52
2.94922,-6.62986e-05,0.000127915,-5.03339e-05,7.77943e-05,-334.004,2.32615e+36,-1.50693e+51
2.95898,-6.62986e-05,0.000128077,-5.03339e-05,7.79446e-05,334.004,5.31691e+36,-2.8971e+52
2.96875,-6.62986e-05,0.000128089,-5.03339e-05,7.80524e-05,334.004,0,-5.64784e+52
2.97852,-6.62986e-05,0.000128159,0.000301197,7.8254e-05,334.004,5.31691e+37,-4.49308e+52
2.98828,0.0003974,0.00012828,0.000301197,7.84925e-05,334.004,0,4.79471e+52
2.99805,0.0003974,0.000128202,0.000301197,7.88229e-05,-334.004,-4.25353e+37,2.12196e+53
3.00781,0.0003974,0.000128347,0.000301197,7.90415e-05,-334.004,-1.27606e+38,3.21271e+53
3.01758,-6.62986e-05,0.000128383,-5.03339e-05,7.94271e-05,-334.004,0,1.36927e+53
3.02734,-6.62986e-05,0.000128534,-5.03339e-05,7.98832e-05,334.004,0,-5.19511e+53
3.03711,-6.62986e-05,0.000128623,-5.03339e-05,8.03689e-05,334.004,5.10424e+38,-1.42321e+54
3.04687,-6.62986e-05,0.000128647,0.000301197,8.09077e-05,334.004,0,-1.65928e+54
3.05664,0.0003974,0.00012874,0.000301197,8.14163e-05,334.004,-4.25353e+37,1.12103e+53
3.06641,0.0003974,0.000128832,0.000301197,8.21584e-05,-334.004,0,4.38702e+54
3.07617,0.0003974,0.000128965,0.000301197,8.28272e-05,-334.004,2.72226e+39,8.84302e+54
3.08594,0.0003974,0.000129101,-5.03339e-05,8.35069e-05,-334.004,-2.72226e+39,7.40817e+54
3.0957,-6.62986e-05,0.000129232,-5.03339e-05,8.42789e-05,-334.004,0,-6.73111e+54
3.10547,-6.62986e-05,0.000129321,-5.03339e-05,8.5154e-05,334.004,5.44452e+39,-3.25444e+55
3.11523,-6.62986e-05,0.00012943,-5.03339e-05,8.59896e-05,334.004,-1.0889e+40,-5.08316e+55
3.125,0.0003974,0.000129526,0.000301197,8.68907e-05,334.004,-1.0889e+40,-2.42415e+55
3.13477,0.0003974,0.000129659,0.000301197,8.78889e-05,-334.004,-1.0889e+40,7.68381e+55
3.14453,0.0003974,0.000129857,0.000301197,8.87912e-05,-334.004,4.35561e+40,2.20487e+56
3.1543,0.0003974,0.000129993,-5.03339e-05,8.9705e-05,-334.004,-8.71123e+40,2.66186e+56
3.16406,-6.62986e-05,0.000130169,-5.03339e-05,9.07986e-05,-334.004,2.72226e+39,1.6128e+54
3.17383,-6.62986e-05,0.000130374,-5.03339e-05,9.16878e-05,334.004,8.71123e+40,-6.63022e+56
3.18359,-6.62986e-05,0.000130425,-5.03339e-05,9.27284e-05,334.004,6.96898e+41,-1.38292e+57
3.19336,-6.62986e-05,0.000130584,0.000301197,9.38139e-05,334.004,-3.48449e+41,-1.21622e+57
3.20312,0.0003974,0.000130772,0.000301197,9.48653e-05,334.004,-3.48449e+41,9.32668e+56
3.21289,0.0003974,0.000130891,0.000301197,9.58386e-05,-334.004,0,4.98438e+57
3.22266,0.0003974,0.00013099,0.000301197,9.68203e-05,-334.004,2.78759e+42,8.03111e+57
3.23242,-6.62986e-05,0.000131281,-5.03339e-05,9.7856e-05,-334.004,-6.96898e+41,4.22422e+57
3.24219,-6.62986e-05,0.00013128,-5.03339e-05,9.88781e-05,334.004,0,-1.13202e+58
3.25195,-6.62986e-05,0.000131339,-5.03339e-05,9.98449e-05,334.004,-1.11504e+43,-3.41175e+58
3.26172,-6.62986e-05,0.000131623,0.000301197,0.000100881,334.004,-1.11504e+43,-4.26147e+58
3.27148,0.0003974,0.000131645,0.000301197,0.000101791,334.004,-1.11504e+43,-3.21481e+57
3.28125,0.0003974,0.000131777,0.000301197,0.0001026,-334.004,0,9.99969e+58
3.29102,0.0003974,0.000131928,0.000301197,0.000103611,-334.004,4.46015e+43,2.16011e+59
3.30078,0.0003974,0.000132061,-5.03339e-05,0.000104378,-334.004,-6.69022e+43,1.98901e+59
3.31055,-6.62986e-05,0.000132129,-5.03339e-05,0.000105152,-334.004,8.9203e+43,-1.27113e+59
3.32031,-6.62986e-05,0.000132222,-5.03339e-05,0.000105904,334.004,-1.78406e+44,-7.62291e+59
3.33008,-6.62986e-05,0.000132264,-5.03339e-05,0.000106687,334.004,-7.13624e+44,-1.26711e+60
3.33984,0.0003974,0.000132417,0.000301197,0.000107355,334.004,-6.24421e+44,-7.26866e+59
3.34961,0.0003974,0.000132412,0.000301197,0.000107977,-334.004,0,1.66046e+60
3.35937,0.0003974,0.000132538,0.000301197,0.000108619,-334.004,7.13624e+44,5.27291e+60
3.36914,0.0003974,0.000132595,-5.03339e-05,0.00010914,-334.004,-1.42725e+45,6.80918e+60
3.37891,-6.62986e-05,0.000132576,-5.03339e-05,0.000109694,-334.004,-7.13624e+44,9.60669e+59
3.38867,-6.62986e-05,0.000132648,-5.03339e-05,0.000110074,334.004,0,-1.50484e+61
3.39844,-6.62986e-05,0.000132761,-5.03339e-05,0.000110597,334.004,1.1418e+46,-3.37009e+61
3.4082,-6.62986e-05,0.00013255,0.000301197,0.000111038,334.004,5.70899e+45,-3.24151e+61
3.41797,0.0003974,0.000132739,0.000301197,0.000111294,334.004,2.8545e+45,1.69543e+61
3.42773,0.0003974,0.000132728,0.000301197,0.000111662,-334.004,0,1.16409e+62
3.4375,0.0003974,0.000132692,0.000301197,0.00011194,-334.004,-4.56719e+46,1.9965e+62
3.44727,-6.62986e-05,0.000132732,-5.03339e-05,0.000112139,-334.004,-2.2836e+46,1.23791e+62
3.45703,-6.62986e-05,0.000132706,-5.03339e-05,0.000112399,-334.004,0,-2.42362e+62
3.4668,-6.62986e-05,0.000132729,-5.03339e-05,0.000112605,334.004,0,-8.1394e+62
3.47656,-6.62986e-05,0.000132693,-5.03339e-05,0.000112707,334.004,5.48063e+47,-1.08601e+63
3.48633,0.0003974,0.000132661,0.000301197,0.00011284,334.004,4.56719e+47,-2.20928e+62
3.49609,0.0003974,0.000132678,0.000301197,0.000113005,-334.004,0,2.25928e+63
3.50586,0.0003974,0.000132795,0.000301197,0.000113109,-334.004,7.30751e+47,5.25168e+63
3.51562,0.0003974,0.000132613,-5.03339e-05,0.000113152,-334.004,0,5.26595e+63
3.52539,-6.62986e-05,0.000132758,-5.03339e-05,0.000113256,-334.004,1.4615e+48,-2.19564e+63
3.53516,-6.62986e-05,0.000132686,-5.03339e-05,0.000113336,334.004,-5.84601e+48,-1.77492e+64
3.54492,-6.62986e-05,0.000132734,-5.03339e-05,0.000113393,334.004,-5.84601e+48,-3.14162e+64
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,334.004,2.923e+48,-2.09023e+64
3.56445,0.0003974,0.000132891,0.000301197,0.000113567,334.004,5.84601e+48,3.51777e+64
3.57422,0.0003974,0.000133152,0.000301197,0.000113551,-334.004,2.3384e+49,1.25486e+65
3.58398,0.0003974,0.000133271,0.000301197,0.000113728,-334.004,-4.67681e+49,1.72908e+65
3.59375,-6.62986e-05,0.000133489,-5.03339e-05,0.000113742,-334.004,-2.3384e+49,4.54498e+64
3.60352,-6.62986e-05,0.000133717,-5.03339e-05,0.000113776,334.004,4.67681e+49,-3.3834e+65
3.61328,-6.62986e-05,0.000134035,-5.03339e-05,0.000113783,334.004,1.87072e+50,-8.17423e+65
3.62305,-6.62986e-05,0.000134423,0.000301197,0.000113981,334.004,1.87072e+50,-8.5298e+65
3.63281,0.0003974,0.00013485,0.000301197,0.000114011,334.004,0,2.72421e+65
3.64258,0.0003974,0.000135323,0.000301197,0.000114079,-334.004,3.74144e+50,2.70192e+66
3.65234,0.0003974,0.000135939,0.000301197,0.000114166,-334.004,7.48289e+50,4.93718e+66
3.66211,0.0003974,0.000136499,-5.03339e-05,0.000114132,-334.004,2.24487e+51,3.50376e+66
3.67188,-6.62986e-05,0.00013723,-5.03339e-05,0.000114187,-334.004,0,-5.07312e+66
3.68164,-6.62986e-05,0.000137867,-5.03339e-05,0.00011439,334.004,-5.98631e+51,-1.93219e+67
3.69141,-6.62986e-05,0.000138667,-5.03339e-05,0.000114388,334.004,5.98631e+51,-2.74835e+67
3.70117,0.0003974,0.00013968,0.000301197,0.000114381,334.004,7.48289e+51,-8.78621e+66
3.71094,0.0003974,0.00014045,0.000301197,0.000114517,-334.004,0,5.05302e+67
3.7207,0.0003974,0.000141378,0.000301197,0.000114396,-334.004,0,1.27083e+68
3.73047,0.0003974,0.000142302,-5.03339e-05,0.000114534,-334.004,7.18357e+52,1.37795e+68
3.74023,-6.62986e-05,0.000143485,-5.03339e-05,0.000114527,-334.004,-9.5781e+52,-3.15718e+67
3.75,-6.62986e-05,0.000144489,-5.03339e-05,0.000114625,334.004,-9.5781e+52,-4.10619e+68
3.75977,-6.62986e-05,0.000145759,-5.03339e-05,0.000114562,334.004,-1.91562e+53,-7.74923e+68
3.76953,-6.62986e-05,0.00014675,0.000301197,0.000114705,334.004,3.83124e+53,-5.83648e+68
3.7793,0.0003974,0.000147862,0.000301197,0.000114667,334.004,-9.5781e+52,7.26152e+68
3.78906,0.0003974,0.000149131,0.000301197,0.000114639,-334.004,1.5325e+54,2.97129e+69
3.79883,0.0003974,0.000150334,0.000301197,0.000114696,-334.004,2.29874e+54,4.3615e+69
3.80859,-6.62986e-05,0.000151543,-5.03339e-05,0.000114615,-334.004,1.14937e+54,1.63218e+69
3.81836,-6.62986e-05,0.000152794,-5.03339e-05,0.000114606,334.004,0,-7.52426e+69
3.82812,-6.62986e-05,0.000153928,-5.03339e-05,0.000114643,334.004,-6.12998e+54,-1.97342e+70
3.83789,-6.62986e-05,0.000155205,0.000301197,0.000114522,334.004,6.12998e+54,-2.22046e+70
3.84766,0.0003974,0.000156417,0.000301197,0.000114548,334.004,9.19497e+54,3.22427e+69
3.85742,0.0003974,0.000157628,0.000301197,0.00011447,-334.004,0,6.22931e+70
3.86719,0.0003974,0.000158838,0.000301197,0.000114462,-334.004,0,1.21479e+71
3.87695,0.0003974,0.000160009,-5.03339e-05,0.000114489,-334.004,0,9.66924e+70
3.88672,-6.62986e-05,0.000161104,-5.03339e-05,0.000114471,-334.004,-2.45199e+55,-1.03023e+71
3.89648,-6.62986e-05,0.000162271,-5.03339e-05,0.000114437,334.004,9.80797e+55,-4.56317e+71
3.90625,-6.62986e-05,0.00016331,-5.03339e-05,0.000114444,334.004,-2.94239e+56,-6.9109e+71
3.91602,0.0003974,0.00016443,0.000301197,0.000114374,334.004,9.80797e+55,-2.94899e+71
3.92578,0.0003974,0.000165526,0.000301197,0.000114369,-334.004,0,1.11679e+72
3.93555,0.0003974,0.000166366,0.000301197,0.000114359,-334.004,-3.92319e+56,3.06084e+72
3.94531,0.0003974,0.000167491,-5.03339e-05,0.000114441,-334.004,-1.56928e+57,3.56981e+72
3.95508,-6.62986e-05,0.000168367,-5.03339e-05,0.000114394,-334.004,7.84638e+56,-2.38493e+71
3.96484,-6.62986e-05,0.000169292,-5.03339e-05,0.000114354,334.004,0,-9.43273e+72
3.97461,-6.62986e-05,0.000170002,-5.03339e-05,0.000114352,334.004,-3.13855e+57,-1.90201e+73
3.98438,-6.62986e-05,0.000170914,0.000301197,0.000114402,334.004,-6.2771e+57,-1.59419e+73
3.99414,0.0003974,0.000171612,0.000301197,0.000114446,334.004,-3.13855e+57,1.44613e+73
4.00391,0.0003974,0.000172401,0.000301197,0.000114512,-334.004,2.51084e+58,6.99843e+73
4.01367,0.0003974,0.000173085,0.000301197,0.000114543,-334.004,0,1.09343e+74
4.02344,-6.62986e-05,0.000173732,-5.03339e-05,0.000114515,-334.004,6.2771e+57,5.21996e+73
4.0332,-6.62986e-05,0.000174234,-5.03339e-05,0.000114529,334.004,0,-1.65173e+74
4.04297,-6.62986e-05,0.000174819,-5.03339e-05,0.000114631,334.004,1.00434e+59,-4.74187e+74
4.05273,-6.62986e-05,0.000175364,0.000301197,0.000114697,334.004,-1.00434e+59,-5.72665e+74
4.0625,0.0003974,0.000175837,0.000301197,0.000114733,334.004,5.02168e+58,-3.87499e+72
4.07227,0.0003974,0.000176318,0.000301197,0.000114788,-334.004,0,1.42556e+75
4.08203,0.0003974,0.000176647,0.000301197,0.000114912,-334.004,0,2.97443e+75
4.0918,0.0003974,0.000177112,-5.03339e-05,0.000115012,-334.004,2.00867e+60,2.61712e+75
4.10156,-6.62986e-05,0.000177352,-5.03339e-05,0.000115063,-334.004,0,-2.00347e+75
4.11133,-6.62986e-05,0.000177694,-5.03339e-05,0.000115162,334.004,-1.60694e+60,-1.07184e+76
4.12109,-6.62986e-05,0.000178013,-5.03339e-05,0.000115355,334.004,-6.42775e+60,-1.72754e+76
4.13086,0.0003974,0.000178243,0.000301197,0.00011547,334.004,4.82081e+60,-9.0948e+75
4.14062,0.0003974,0.000178532,0.000301197,0.000115623,-334.004,0,2.43332e+76
4.15039,0.0003974,0.000178784,0.000301197,0.000115846,-334.004,0,7.33736e+76
4.16016,0.0003974,0.000178958,-5.03339e-05,0.00011607,-334.004,-3.85665e+61,9.16784e+76
4.16992,-6.62986e-05,0.000179127,-5.03339e-05,0.00011638,-334.004,-1.12486e+61,6.97739e+75
4.17969,-6.62986e-05,0.000179397,-5.03339e-05,0.000116615,334.004,0,-2.14999e+77
4.18945,-6.62986e-05,0.000179491,-5.03339e-05,0.000117017,334.004,0,-4.64599e+77
4.19922,-6.62986e-05,0.000179632,0.000301197,0.000117413,334.004,-5.1422e+61,-4.27989e+77
4.20898,0.0003974,0.000179861,0.000301197,0.000117804,334.004,-1.02844e+62,2.73003e+77
4.21875,0.0003974,0.000180018,0.000301197,0.000118229,-334.004,0,1.6392e+78
4.22852,0.0003974,0.000180141,0.000301197,0.000118748,-334.004,-8.22752e+62,2.72559e+78
4.23828,-6.62986e-05,0.000180222,-5.03339e-05,0.000119378,-334.004,0,1.56478e+78
4.24805,-6.62986e-05,0.00018035,-5.03339e-05,0.000119907,334.004,0,-3.56906e+78
4.25781,-6.62986e-05,0.000180608,-5.03339e-05,0.000120664,334.004,1.6455e+63,-1.13398e+79
4.26758,-6.62986e-05,0.000180645,0.000301197,0.000121214,334.004,6.58202e+63,-1.46485e+79
4.27734,0.0003974,0.000180793,0.000301197,0.000122011,334.004,-5.75927e+63,-2.07596e+78
4.28711,0.0003974,0.000180832,0.000301197,0.000122775,-334.004,6.58202e+63,3.23541e+79
4.29687,0.0003974,0.000180961,0.000301197,0.000123505,-334.004,-1.3164e+64,7.24836e+79
4.30664,0.0003974,0.000181063,-5.03339e-05,0.000124431,-334.004,0,6.97475e+79
4.31641,-6.62986e-05,0.000181253,-5.03339e-05,0.000125266,-334.004,6.58202e+63,-3.64039e+79
4.32617,-6.62986e-05,0.000181317,-5.03339e-05,0.000126075,334.004,5.26561e+64,-2.50316e+80
4.33594,-6.62986e-05,0.000181406,-5.03339e-05,0.000126972,334.004,1.57968e+65,-4.29447e+80
4.3457,0.0003974,0.000181461,0.000301197,0.000127888,334.004,1.05312e+65,-2.66469e+80
4.35547,0.0003974,0.000181548,0.000301197,0.00012881,334.004,0,5.20915e+80
4.36523,0.0003974,0.000181718,0.000301197,0.0001297,-334.004,0,1.75043e+81
4.375,0.0003974,0.000181735,0.000301197,0.000130658,-334.004,-8.42498e+65,2.33628e+81
4.38477,-6.62986e-05,0.000181979,-5.03339e-05,0.000131696,-334.004,1.05312e+65,4.76679e+80
4.39453,-6.62986e-05,0.00018198,-5.03339e-05,0.000132553,334.004,0,-4.85735e+81
4.4043,-6.62986e-05,0.000182038,-5.03339e-05,0.000133588,334.004,0,-1.12951e+82
4.41406,-6.62986e-05,0.000182239,0.000301197,0.000134487,334.004,-3.36999e+66,-1.13304e+82
4.42383,0.0003974,0.000182312,0.000301197,0.000135331,334.004,-5.05499e+66,4.71281e+81
4.43359,0.0003974,0.000182397,0.000301197,0.000136224,-334.004,0,3.81659e+82
4.44336,0.0003974,0.00018247,0.000301197,0.000137205,-334.004,4.04399e+67,6.75752e+82
4.45312,-6.62986e-05,0.000182537,-5.03339e-05,0.000137965,-334.004,-5.39199e+67,4.49902e+82
4.46289,-6.62986e-05,0.000182575,-5.03339e-05,0.000138816,-334.004,0,-7.56038e+82
4.47266,-6.62986e-05,0.000182754,-5.03339e-05,0.000139673,334.004,1.0784e+68,-2.69862e+83
4.48242,-6.62986e-05,0.000182741,-5.03339e-05,0.000140454,334.004,1.0784e+68,-3.71962e+83
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,334.004,8.08798e+67,-9.79865e+82
4.50195,0.0003974,0.000182993,0.000301197,0.000141912,-334.004,0,7.27397e+83
4.51172,0.0003974,0.00018313,0.000301197,0.00014261,-334.004,-6.47039e+68,1.75806e+84
4.52148,0.0003974,0.00018311,-5.03339e-05,0.000143255,-334.004,-2.1568e+68,1.83525e+84
4.53125,-6.62986e-05,0.0001832,-5.03339e-05,0.000143878,-334.004,-4.31359e+68,-5.84429e+83
4.54102,-6.62986e-05,0.000183321,-5.03339e-05,0.0001444,334.004,-1.72544e+69,-5.80983e+84
4.55078,-6.62986e-05,0.000183319,-5.03339e-05,0.000145103,334.004,-3.45087e+69,-1.06196e+85
4.56055,-6.62986e-05,0.000183413,0.000301197,0.000145531,334.004,-1.72544e+69,-7.54101e+84
4.57031,0.0003974,0.000183407,0.000301197,0.00014602,334.004,0,1.09024e+85
4.58008,0.0003974,0.000183504,0.000301197,0.000146511,-334.004,0,4.15519e+85
4.58984,0.0003974,0.000183547,0.000301197,0.000147011,-334.004,6.90175e+69,5.9122e+85
4.59961,-6.62986e-05,0.000183663,-5.03339e-05,0.000147249,-334.004,4.14105e+70,1.89333e+85
4.60937,-6.62986e-05,0.000183641,-5.03339e-05,0.000147674,334.004,-1.38035e+70,-1.08632e+86
4.61914,-6.62986e-05,0.000183758,-5.03339e-05,0.000147975,334.004,5.5214e+70,-2.73319e+86
4.62891,-6.62986e-05,0.000183675,0.000301197,0.000148288,334.004,-1.10428e+71,-2.96468e+86
4.63867,0.0003974,0.000183812,0.000301197,0.000148607,334.004,1.38035e+70,6.76719e+85
4.64844,0.0003974,0.000183836,0.000301197,0.000148899,-334.004,-3.31284e+71,8.82921e+86
4.6582,0.0003974,0.000183938,0.000301197,0.000149183,-334.004,4.41712e+71,1.66679e+87
4.66797,0.0003974,0.000183933,-5.03339e-05,0.000149209,-334.004,4.41712e+71,1.25609e+87
4.67773,-6.62986e-05,0.000184047,-5.03339e-05,0.000149549,-334.004,0,-1.56041e+87
4.6875,-6.62986e-05,0.000184163,-5.03339e-05,0.000149603,334.004,8.83424e+71,-6.3897e+87
4.69727,-6.62986e-05,0.000184167,-5.03339e-05,0.000149912,334.004,0,-9.38224e+87
4.70703,0.0003974,0.000184413,0.000301197,0.000150008,334.004,-3.53369e+72,-3.51604e+87
4.7168,0.0003974,0.000184412,0.000301197,0.000150216,-334.004,3.53369e+72,1.61755e+88
4.72656,0.0003974,0.000184569,0.000301197,0.000150258,-334.004,1.41348e+73,4.24421e+88
4.73633,0.0003974,0.000184868,-5.03339e-05,0.000150499,-334.004,1.41348e+73,4.77725e+88
4.74609,-6.62986e-05,0.000184966,-5.03339e-05,0.000150541,-334.004,0,-6.89854e+87
4.75586,-6.62986e-05,0.000185183,-5.03339e-05,0.000150736,334.004,0,-1.33942e+89
4.76562,-6.62986e-05,0.000185603,-5.03339e-05,0.00015078,334.004,-5.65391e+73,-2.61287e+89
4.77539,-6.62986e-05,0.000185869,0.000301197,0.000150894,334.004,2.82696e+73,-2.08085e+89
4.78516,0.0003974,0.000186254,0.000301197,0.000151042,334.004,0,2.21361e+89
4.79492,0.0003974,0.000186613,0.000301197,0.000151099,-334.004,-2.26156e+74,9.81288e+89
4.80469,0.0003974,0.000187154,0.000301197,0.000151201,-334.004,4.52313e+74,1.48662e+90
4.81445,-6.62986e-05,0.000187615,-5.03339e-05,0.000151275,-334.004,-7.91547e+74,6.35122e+89
4.82422,-6.62986e-05,0.00018827,-5.03339e-05,0.000151429,334.004,0,-2.40077e+90
4.83398,-6.62986e-05,0.000188841,-5.03339e-05,0.000151438,334.004,0,-6.58284e+90
4.84375,-6.62986e-05,0.000189569,0.000301197,0.000151558,334.004,3.6185e+75,-7.68014e+90
4.85352,0.0003974,0.000190304,0.000301197,0.000151601,334.004,-4.52313e+74,5.07323e+89
4.86328,0.0003974,0.000191066,0.000301197,0.000151672,-334.004,0,2.02817e+91
4.87305,0.0003974,0.000191929,0.000301197,0.000151747,-334.004,-2.1711e+76,8.18194e+90
4.88281,0.0003974,0.000192819,0.000301197,0.000151778,-334.004,3.6185e+75,1.80143e+91
4.89258,-6.62986e-05,0.000193773,-5.03339e-05,0.000151884,-334.004,-2.71388e+75,4.66491e+90
4.90234,-6.62986e-05,0.000194692,-5.03339e-05,0.000151907,334.004,0,-3.85809e+91
4.91211,-6.62986e-05,0.00019579,-5.03339e-05,0.000151948,334.004,-4.3422e+76,-1.80188e+91
4.92187,-6.62986e-05,0.000196712,-5.03339e-05,0.000151985,334.004,1.4474e+76,-1.11903e+91
4.93164,0.0003974,0.000197742,0.000301197,0.000151963,334.004,-2.71388e+75,-5.29434e+90
4.94141,0.0003974,0.000198867,0.000301197,0.000152115,-334.004,-3.6185e+75,2.94175e+91
4.95117,0.0003974,0.000200017,0.000301197,0.000152043,-334.004,1.4474e+76,1.50249e+91
4.96094,0.0003974,0.00020108,0.000301197,0.000152172,-334.004,0,9.8965e+90
4.9707,-6.62986e-05,0.000202191,-5.03339e-05,0.000152157,-334.004,-4.52313e+74,-3.6825e+90
4.98047,-6.62986e-05,0.00020341,-5.03339e-05,0.000152223,334.004,0,-9.85934e+90
4.99023,-6.62986e-05,0.000204616,-5.03339e-05,0.000152264,334.004,-1.4474e+76,-1.6646e+91
5,-6.62986e-05,0.000205652,-5.03339e-05,0.000152237,334.004,-7.23701e+75,-1.23696e+91
5.00977,0.0003974,0.000206904,0.000301197,0.000152217,334.004,3.6185e+75,-4.77258e+90
5.01953,0.0003974,0.000207934,0.000301197,0.000152294,-334.004,0,4.66884e+91
5.0293,0.0003974,0.00020917,0.000301197,0.000152293,-334.004,0,2.2086e+91
5.03906,0.0003974,0.000210361,0.000301197,0.000152333,-334.004,7.23701e+75,1.28232e+91
5.04883,-6.62986e-05,0.000211272,-5.03339e-05,0.000152283,-334.004,-9.04626e+74,-6.10031e+90
5.05859,-6.62986e-05,0.000212581,-5.03339e-05,0.000152391,334.004,0,-1.38196e+91
5.06836,-6.62986e-05,0.000213586,-5.03339e-05,0.00015231,334.004,2.8948e+76,-2.1446e+91
5.07812,-6.62986e-05,0.000214668,-5.03339e-05,0.000152422,334.004,-1.4474e+76,-1.70651e+91
5.08789,-6.62986e-05,0.000215595,0.000301197,0.000152285,334.004,7.23701e+75,-4.35138e+90
5.09766,0.0003974,0.000216663,0.000301197,0.000152326,-334.004,0,9.35038e+90
5.10742,0.0003974,0.000217679,0.000301197,0.000152295,-334.004,-2.8948e+76,1.6605e+91
5.11719,0.0003974,0.000218631,0.000301197,0.000152387,-334.004,0,1.39378e+91
5.12695,0.0003974,0.000219474,-5.03339e-05,0.000152295,-334.004,-1.08555e+76,1.75548e+91
5.13672,-6.62986e-05,0.000220436,-5.03339e-05,0.000152345,334.004,-3.6185e+75,-3.20895e+91
5.14648,-6.62986e-05,0.000221254,-5.03339e-05,0.000152338,334.004,-1.4474e+76,-2.1798e+91
5.15625,-6.62986e-05,0.000222099,-5.03339e-05,0.000152309,334.004,-1.4474e+76,-1.66811e+91
5.16602,-6.62986e-05,0.000222869,0.000301197,0.000152271,334.004,7.23701e+75,-4.43704e+90
5.17578,0.0003974,0.000223602,0.000301197,0.00015228,-334.004,7.23701e+75,8.90347e+90
5.18555,0.0003974,0.000224359,0.000301197,0.000152378,-334.004,-1.4474e+76,1.59026e+91
5.19531,0.0003974,0.000224976,0.000301197,0.000152324,-334.004,-2.1711e+76,1.3031e+91
5.20508,0.0003974,0.000225656,-5.03339e-05,0.000152341,-334.004,1.80925e+75,2.56638e+90
5.21484,-6.62986e-05,0.000226269,-5.03339e-05,0.000152268,334.004,0,-8.95497e+90
5.22461,-6.62986e-05,0.000226857,-5.03339e-05,0.000152336,334.004,5.7896e+76,-1.46614e+91
5.23437,-6.62986e-05,0.000227315,-5.03339e-05,0.000152388,334.004,3.6185e+76,-1.14166e+91
5.24414,-6.62986e-05,0.000227819,0.000301197,0.000152313,334.004,2.71388e+75,-7.5622e+90
5.25391,0.0003974,0.000228163,0.000301197,0.000152436,-334.004,0,3.31247e+91
5.26367,0.0003974,0.000228706,0.000301197,0.00015242,-334.004,-1.4474e+76,1.95146e+91
5.27344,0.0003974,0.000229057,0.000301197,0.000152503,-334.004,0,1.49054e+91
5.2832,0.0003974,0.000229471,0.000301197,0.000152525,-334.004,2.26156e+75,7.76614e+89
5.29297,-6.62986e-05,0.000229753,0.000301197,0.00015261,334.004,1.4474e+76,-1.49128e+91
5.30273,-6.62986e-05,0.00023009,0.000301197,0.000152705,334.004,1.4474e+76,-2.30868e+91
5.3125,-6.62986e-05,0.000230471,0.000301197,0.000152805,334.004,2.8948e+76,-1.89152e+91
5.32227,-6.62986e-05,0.000230568,0.000301197,0.000153007,334.004,-3.6185e+75,-4.4623e+90
5.33203,0.0003974,0.000230825,0.000301197,0.000153133,-334.004,7.23701e+75,1.25229e+91
5.3418,0.0003974,0.000231022,0.000301197,0.000153404,-334.004,0,2.29448e+91
5.35156,0.0003974,0.000231281,0.000301197,0.000153533,-334.004,-1.4474e+76,2.1417e+91
5.36133,0.0003974,0.000231352,-5.03339e-05,0.000153744,-334.004,0,9.06965e+90
5.37109,-6.62986e-05,0.00023147,-5.03339e-05,0.000154073,334.004,0,-3.59596e+91
5.38086,-6.62986e-05,0.000231616,-5.03339e-05,0.000154446,334.004,5.7896e+76,-2.04369e+91
5.39062,-6.62986e-05,0.000231694,0.000301197,0.000154854,334.004,0,-1.44785e+91
5.40039,0.0003974,0.00023179,0.000301197,0.000155274,334.004,7.23701e+75,-1.89411e+91
5.41016,0.0003974,0.000231851,0.000301197,0.000155758,-334.004,-3.6185e+75,3.12748e+91
5.41992,0.0003974,0.000231976,0.000301197,0.000156279,-334.004,-2.8948e+76,2.06306e+91
5.42969,0.0003974,0.00023197,0.000301197,0.000156785,-334.004,-5.0659e+76,1.21536e+91
5.43945,0.0003974,0.000232113,0.000301197,0.000157404,-334.004,-2.03541e+75,-6.61948e+89
5.44922,-6.62986e-05,0.000232041,-5.03339e-05,0.000158113,334.004,0,-4.62256e+91
5.45898,-6.62986e-05,0.000232046,-5.03339e-05,0.000158796,334.004,-4.3422e+76,-2.24623e+91
5.46875,-6.62986e-05,0.000232074,0.000301197,0.000159587,334.004,1.4474e+76,-1.33988e+91
5.47852,0.0003974,0.00023202,0.000301197,0.000160244,334.004,-4.52313e+75,4.16674e+90
5.48828,0.0003974,0.000232033,0.000301197,0.000161117,-334.004,0,1.15485e+91
5.49805,0.0003974,0.000232068,0.000301197,0.000161854,-334.004,-2.8948e+76,2.07132e+91
5.50781,0.0003974,0.000232017,0.000301197,0.00016271,-334.004,0,1.44512e+91
5.51758,0.0003974,0.000231916,0.000301197,0.000163622,-334.004,-5.42775e+75,-1.33397e+90
5.52734,-6.62986e-05,0.000231967,-5.03339e-05,0.000164498,334.004,0,-1.67478e+91
5.53711,-6.62986e-05,0.000231941,-5.03339e-05,0.000165369,334.004,2.8948e+76,-2.36139e+91
5.54688,-6.62986e-05,0.00023194,-5.03339e-05,0.000166335,334.004,0,-1.76011e+91
5.55664,0.0003974,0.000231774,0.000301197,0.000167264,334.004,-3.6185e+75,-8.15774e+90
5.56641,0.0003974,0.000231829,0.000301197,0.000168143,-334.004,2.8948e+76,1.37322e+91
5.57617,0.0003974,0.000231758,0.000301197,0.000169123,-334.004,-5.7896e+76,2.92395e+91
5.58594,0.0003974,0.000231722,0.000301197,0.000170066,-334.004,2.8948e+76,2.83079e+91
5.5957,0.0003974,0.00023174,0.000301197,0.000170862,-334.004,-1.4474e+76,1.42348e+91
5.60547,-6.62986e-05,0.000231584,-5.03339e-05,0.000171842,334.004,1.80925e+75,-1.56236e+91
5.61523,-6.62986e-05,0.000231604,-5.03339e-05,0.000172721,334.004,0,-1.55141e+91
5.625,-6.62986e-05,0.000231659,-5.03339e-05,0.000173617,334.004,-1.4474e+76,-1.14233e+91
5.63477,-6.62986e-05,0.000231592,-5.03339e-05,0.000174463,334.004,-2.71388e+75,1.66637e+90
5.64453,0.0003974,0.000231527,-5.03339e-05,0.000175269,-334.004,7.23701e+75,1.19126e+91
5.6543,0.0003974,0.000231459,-5.03339e-05,0.000176195,-334.004,0,2.49022e+91
5.66406,0.0003974,0.000231596,-5.03339e-05,0.000176822,-334.004,1.4474e+76,2.31646e+91
5.67383,0.0003974,0.000231502,-5.03339e-05,0.000177678,-334.004,0,1.03895e+91
5.68359,-6.62986e-05,0.000231633,-5.03339e-05,0.000178433,334.004,0,-5.42692e+90
5.69336,-6.62986e-05,0.000231497,-5.03339e-05,0.000179049,334.004,2.8948e+76,-1.49775e+91
5.70312,-6.62986e-05,0.000231557,-5.03339e-05,0.000179716,334.004,5.7896e+76,-1.31658e+91
5.71289,-6.62986e-05,0.00023161,-5.03339e-05,0.000180338,334.004,-1.31171e+76,-5.94671e+89
5.72266,0.0003974,0.000231577,0.000301197,0.000180867,-334.004,-2.8948e+76,1.43008e+91
5.73242,0.0003974,0.000231667,0.000301197,0.000181535,-334.004,-1.4474e+76,2.35606e+91
5.74219,0.0003974,0.00023162,-5.03339e-05,0.000181993,-334.004,2.8948e+76,2.18739e+91
5.75195,0.0003974,0.000231698,-5.03339e-05,0.000182456,-334.004,0,1.06614e+91
5.76172,-6.62986e-05,0.000231785,-5.03339e-05,0.000182969,334.004,7.23701e+75,-1.67012e+91
5.77148,-6.62986e-05,0.000231835,-5.03339e-05,0.000183375,334.004,-2.8948e+76,-1.38211e+91
5.78125,-6.62986e-05,0.000231792,-5.03339e-05,0.000183771,334.004,7.23701e+75,-8.89647e+90
5.79102,-6.62986e-05,0.000231979,-5.03339e-05,0.000184215,334.004,9.04626e+75,5.43059e+90
5.80078,0.0003974,0.000231997,-5.03339e-05,0.000184538,-334.004,-7.23701e+75,4.82164e+91
5.81055,0.0003974,0.00023209,0.000301197,0.000184885,-334.004,-2.8948e+76,2.41914e+91
5.82031,0.0003974,0.000232161,0.000301197,0.000185208,-334.004,0,2.0301e+91
5.83008,0.0003974,0.000232221,-5.03339e-05,0.000185438,-334.004,7.23701e+75,6.76848e+90
5.83984,-6.62986e-05,0.00023234,-5.03339e-05,0.000185665,334.004,0,-4.02412e+91
5.84961,-6.62986e-05,0.000232486,-5.03339e-05,0.000185928,334.004,-1.4474e+76,-1.83458e+91
5.85937,-6.62986e-05,0.000232501,-5.03339e-05,0.000186201,334.004,1.08555e+76,-6.19927e+90
5.86914,0.0003974,0.000232705,-5.03339e-05,0.00018636,-334.004,-7.23701e+75,4.12883e+91
5.87891,0.0003974,0.00023276,-5.03339e-05,0.000186574,-334.004,0,2.09276e+91
5.88867,0.0003974,0.000232997,-5.03339e-05,0.000186752,-334.004,0,2.16599e+91
5.89844,0.0003974,0.000233147,-5.03339e-05,0.000186882,-334.004,1.4474e+76,1.48765e+91
5.9082,-6.62986e-05,0.000233279,-5.03339e-05,0.000187102,-334.004,7.23701e+75,1.81714e+91
5.91797,-6.62986e-05,0.000233582,-5.03339e-05,0.000187236,334.004,0,-2.40182e+91
5.92773,-6.62986e-05,0.000233697,-5.03339e-05,0.000187409,334.004,5.7896e+76,-1.49179e+91
5.9375,-6.62986e-05,0.000234016,-5.03339e-05,0.000187485,334.004,-5.42775e+75,-2.79036e+90
5.94727,0.0003974,0.000234309,-5.03339e-05,0.000187643,-334.004,0,5.12976e+91
5.95703,0.0003974,0.000234587,-5.03339e-05,0.000187735,-334.004,2.8948e+76,2.01318e+91
5.9668,0.0003974,0.000234976,-5.03339e-05,0.000187873,-334.004,-1.4474e+76,1.47257e+91
5.97656,0.0003974,0.00023551,-5.03339e-05,0.000187887,-334.004,3.6185e+75,4.8755e+90
5.98633,-6.62986e-05,0.000235826,-5.03339e-05,0.000187991,334.004,-3.6185e+75,-2.87223e+91
5.99609,-6.62986e-05,0.000236366,-5.03339e-05,0.000188078,334.004,-1.4474e+76,-1.20507e+91
6.00586,-6.62986e-05,0.000236834,-5.03339e-05,0.00018809,334.004,1.80925e+76,-3.58506e+90
6.01562,0.0003974,0.000237326,-5.03339e-05,0.00018822,-334.004,0,3.64219e+91
6.02539,0.0003974,0.000238127,-5.03339e-05,0.000188227,-334.004,1.4474e+76,1.73823e+91
6.03516,0.0003974,0.000238688,0.000301197,0.000188347,-334.004,-1.4474e+76,1.89646e+91
6.04492,0.0003974,0.000239379,0.000301197,0.000188353,-334.004,1.4474e+76,1.39907e+91
6.05469,0.0003974,0.000240145,0.000301197,0.000188375,-334.004,-3.6185e+75,3.87168e+90
6.06445,-6.62986e-05,0.00024082,0.000301197,0.000188536,334.004,-7.23701e+75,-3.4089e+91
6.07422,-6.62986e-05,0.000241622,0.000301197,0.000188465,334.004,2.8948e+76,-1.36141e+91
6.08398,-6.62986e-05,0.000242612,0.000301197,0.000188505,334.004,-2.1711e+76,-7.1075e+90
6.09375,0.0003974,0.00024348,0.000301197,0.000188563,334.004,4.52313e+74,5.7406e+89
6.10352,0.0003974,0.000244421,0.000301197,0.000188588,-334.004,-1.08555e+76,5.56621e+90
6.11328,0.0003974,0.00024535,0.000301197,0.000188626,-334.004,-1.4474e+76,7.31378e+90
6.12305,0.0003974,0.000246352,0.000301197,0.000188695,-334.004,1.80925e+76,3.86878e+90
6.13281,-6.62986e-05,0.000247349,-5.03339e-05,0.000188676,-334.004,3.6185e+75,-5.99347e+90
6.14258,-6.62986e-05,0.000248373,-5.03339e-05,0.000188756,334.004,-3.6185e+75,-1.85436e+91
6.15234,-6.62986e-05,0.000249491,0.000301197,0.000188696,334.004,7.23701e+75,-5.53265e+90
6.16211,-6.62986e-05,0.000250504,0.000301197,0.000188875,334.004,3.6185e+75,2.37931e+91
6.17187,0.0003974,0.000251518,0.000301197,0.000188723,-334.004,0,6.65871e+91
6.18164,0.0003974,0.000252633,0.000301197,0.000188934,-334.004,0,2.38129e+91
6.19141,0.0003974,0.000253697,-5.03339e-05,0.000188822,-334.004,1.4474e+76,1.52835e+91
6.20117,0.0003974,0.000254712,-5.03339e-05,0.00018894,-334.004,-7.23701e+75,1.60594e+91
6.21094,-6.62986e-05,0.000255723,-5.03339e-05,0.000189002,334.004,0,-3.551e+91
6.2207,-6.62986e-05,0.000256903,-5.03339e-05,0.000188968,334.004,-4.3422e+76,-2.1451e+91
6.23047,-6.62986e-05,0.00025792,-5.03339e-05,0.000189033,334.004,-1.4474e+76,-1.54995e+91
6.24023,-6.62986e-05,0.000258974,-5.03339e-05,0.000189182,334.004,-3.6185e+75,-4.10697e+90
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,-334.004,0,3.97925e+91
6.25977,0.0003974,0.000260889,-5.03339e-05,0.0001891,-334.004,0,1.58437e+91
6.26953,0.0003974,0.000261919,0.000301197,0.000189248,-334.004,7.23701e+75,8.89458e+90
6.2793,-6.62986e-05,0.000262864,0.000301197,0.000189339,-334.004,0,-5.85627e+90
6.28906,-6.62986e-05,0.000263743,-5.03339e-05,0.000189324,334.004,0,-9.49648e+90
6.29883,-6.62986e-05,0.000264695,-5.03339e-05,0.000189333,334.004,0,-1.49787e+91
6.30859,-6.62986e-05,0.000265492,0.000301197,0.000189301,334.004,-1.4474e+76,-1.13635e+91
6.31836,-6.62986e-05,0.000266422,0.000301197,0.000189406,334.004,1.08555e+76,-1.16617e+91
6.32812,0.0003974,0.000267197,0.000301197,0.000189461,334.004,0,1.86389e+91
6.33789,0.0003974,0.000267946,0.000301197,0.000189437,-334.004,-2.8948e+76,1.45202e+91
6.34766,0.0003974,0.000268719,0.000301197,0.000189384,-334.004,-1.4474e+76,1.29683e+91
6.35742,0.0003974,0.000269385,0.000301197,0.000189487,-334.004,1.62833e+76,1.41116e+90
6.36719,-6.62986e-05,0.000270046,0.000301197,0.000189576,334.004,7.23701e+75,-5.97919e+91
6.37695,-6.62986e-05,0.000270771,0.000301197,0.000189441,334.004,2.8948e+76,-2.07162e+91
6.38672,-6.62986e-05,0.000271402,0.000301197,0.000189559,334.004,7.23701e+75,-1.00256e+91
6.39648,0.0003974,0.000271902,0.000301197,0.000189569,334.004,0,1.96696e+91
6.40625,0.0003974,0.000272471,0.000301197,0.000189536,-334.004,1.4474e+76,1.61578e+91
6.41602,0.0003974,0.000272941,0.000301197,0.000189543,-334.004,1.4474e+76,1.9844e+91
6.42578,0.0003974,0.000273492,0.000301197,0.000189684,-334.004,-2.1711e+76,1.17823e+91
6.43555,-6.62986e-05,0.00027394,0.000301197,0.000189617,-334.004,-3.6185e+75,-1.54449e+91
6.44531,-6.62986e-05,0.000274354,-5.03339e-05,0.000189649,334.004,-1.4474e+76,-1.63612e+91
6.45508,-6.62986e-05,0.000274767,-5.03339e-05,0.000189682,334.004,0,-2.67179e+91
6.46484,-6.62986e-05,0.000275091,-5.03339e-05,0.000189811,334.004,-4.3422e+76,-2.28002e+91
6.47461,-6.62986e-05,0.000275484,0.000301197,0.0001898,334.004,-2.1711e+76,-9.04622e+90
6.48437,0.0003974,0.000275803,0.000301197,0.000189891,-334.004,-7.23701e+75,3.1979e+91
6.49414,0.0003974,0.000276064,0.000301197,0.000189956,-334.004,1.4474e+76,1.71909e+91
6.50391,0.0003974,0.000276421,0.000301197,0.000190169,-334.004,0,9.24038e+90
6.51367,-6.62986e-05,0.000276646,0.000301197,0.000190379,-334.004,0,-1.7163e+91
6.52344,-6.62986e-05,0.000276996,0.000301197,0.000190387,334.004,0,-1.57416e+91
6.5332,-6.62986e-05,0.000277133,0.000301197,0.000190764,334.004,1.4474e+76,-2.40306e+91
6.54297,-6.62986e-05,0.000277418,0.000301197,0.000190978,334.004,1.4474e+76,-2.11098e+91
6.55273,-6.62986e-05,0.000277639,0.000301197,0.000191223,334.004,0,-1.08437e+91
6.5625,0.0003974,0.000277858,0.000301197,0.000191553,-334.004,-3.84466e+75,9.23293e+89
6.57227,0.0003974,0.000278002,0.000301197,0.000191914,-334.004,3.6185e+75,6.31246e+90
6.58203,0.0003974,0.000278236,0.000301197,0.000192314,-334.004,1.4474e+76,-2.29932e+90
6.5918,-6.62986e-05,0.000278359,0.000301197,0.000192812,334.004,0,-6.3405e+91
6.60156,-6.62986e-05,0.000278654,0.000301197,0.000193251,334.004,1.4474e+76,-1.98802e+91
6.61133,-6.62986e-05,0.000278689,0.000301197,0.000193873,334.004,0,-2.02045e+91
6.62109,-6.62986e-05,0.000278967,0.000301197,0.000194291,334.004,0,-1.29101e+91
6.63086,0.0003974,0.00027904,0.000301197,0.000194996,334.004,0,-9.75268e+90
6.64062,0.0003974,0.000279383,0.000301197,0.000195617,-334.004,3.6185e+75,6.1869e+90
6.65039,0.0003974,0.000279386,0.000301197,0.000196307,-334.004,-1.4474e+76,6.83476e+90
6.66016,0.0003974,0.000279617,0.000301197,0.000196882,-334.004,3.6185e+75,-1.13516e+90
6.66992,-6.62986e-05,0.000279867,0.000301197,0.000197828,334.004,0,-6.59287e+91
6.67969,-6.62986e-05,0.000279854,0.000301197,0.000198494,334.004,2.8948e+76,-2.32558e+91
6.68945,-6.62986e-05,0.000280075,0.000301197,0.000199251,334.004,1.4474e+76,-1.93964e+91
6.69922,-6.62986e-05,0.000280121,0.000301197,0.000200077,334.004,-7.23701e+75,-8.89487e+90
6.70898,0.0003974,0.000280345,0.000301197,0.000201013,-334.004,0,2.86974e+91
6.71875,0.0003974,0.000280436,-5.03339e-05,0.000201836,-334.004,0,1.92028e+91
6.72852,0.0003974,0.000280562,-5.03339e-05,0.00020261,-334.004,5.7896e+76,2.04397e+91
6.73828,0.0003974,0.000280723,-5.03339e-05,0.000203527,-334.004,0,1.58504e+91
6.74805,-6.62986e-05,0.00028079,-5.03339e-05,0.000204386,-334.004,-7.23701e+75,3.3495e+91
6.75781,-6.62986e-05,0.000280989,-5.03339e-05,0.000205357,334.004,-1.26648e+76,-4.48376e+90
6.76758,-6.62986e-05,0.000281077,-5.03339e-05,0.000206116,334.004,2.8948e+76,-1.03659e+91
6.77734,-6.62986e-05,0.000281108,-5.03339e-05,0.000207025,334.004,2.53295e+76,-4.52136e+90
6.78711,0.0003974,0.000281354,0.000301197,0.000207821,-334.004,0,8.05587e+90
6.79687,0.0003974,0.0002813,0.000301197,0.000208748,-334.004,0,4.89717e+90
6.80664,0.0003974,0.000281475,0.000301197,0.000209431,-334.004,1.80925e+75,2.36272e+90
6.81641,-6.62986e-05,0.000281498,0.000301197,0.000210358,-334.004,-1.80925e+75,-1.6139e+91
6.82617,-6.62986e-05,0.000281506,-5.03339e-05,0.000211156,334.004,-1.4474e+76,-3.82029e+91
6.83594,-6.62986e-05,0.00028169,-5.03339e-05,0.000211917,334.004,1.4474e+76,-1.35784e+91
6.8457,-6.62986e-05,0.000281726,-5.03339e-05,0.000212692,334.004,7.23701e+75,-5.46513e+90
6.85547,0.0003974,0.000281751,0.000301197,0.000213401,334.004,3.6185e+75,2.16545e+91
6.86523,0.0003974,0.000281885,0.000301197,0.000214114,-334.004,7.23701e+75,5.87298e+91
6.875,0.0003974,0.000281915,0.000301197,0.000214693,-334.004,-1.4474e+76,1.92082e+91
6.88477,0.0003974,0.000281963,0.000301197,0.00021532,-334.004,1.08555e+76,6.22789e+90
6.89453,-6.62986e-05,0.000282021,0.000301197,0.000216007,334.004,0,-3.21172e+91
6.9043,-6.62986e-05,0.000282041,-5.03339e-05,0.000216553,334.004,-1.4474e+76,-1.69266e+91
6.91406,-6.62986e-05,0.000282104,-5.03339e-05,0.000217,334.004,-1.4474e+76,-1.60238e+91
6.92383,-6.62986e-05,0.000282136,-5.03339e-05,0.000217596,334.004,2.1711e+76,-9.61348e+90
6.93359,0.0003974,0.000282162,-5.03339e-05,0.000218066,334.004,-4.97544e+75,-1.13856e+90
6.94336,0.0003974,0.000282286,-5.03339e-05,0.000218487,-334.004,0,3.09511e+91
6.95312,0.0003974,0.000282207,-5.03339e-05,0.000218948,-334.004,1.4474e+76,1.28384e+91
6.96289,0.0003974,0.000282364,-5.03339e-05,0.000219204,-334.004,1.4474e+76,6.75394e+90
6.97266,-6.62986e-05,0.000282286,-5.03339e-05,0.00021971,334.004,2.71388e+75,-4.68667e+90
6.98242,-6.62986e-05,0.00028233,-5.03339e-05,0.000219926,334.004,-2.1711e+76,-6.70555e+90
6.99219,-6.62986e-05,0.000282438,-5.03339e-05,0.000220267,334.004,1.26648e+76,-2.10307e+90
7.00195,-6.62986e-05,0.000282371,-5.03339e-05,0.000220494,334.004,3.6185e+75,2.48113e+91
7.01172,0.0003974,0.000282536,-5.03339e-05,0.000220795,334.004,0,5.02764e+91
7.02148,0.0003974,0.000282486,-5.03339e-05,0.000221052,-334.004,-1.4474e+76,2.01946e+91
7.03125,0.0003974,0.000282573,-5.03339e-05,0.000221233,-334.004,1.4474e+76,2.1214e+91
7.04102,0.0003974,0.000282613,-5.03339e-05,0.000221419,-334.004,-1.4474e+76,1.27231e+91
7.05078,-6.62986e-05,0.00028271,-5.03339e-05,0.000221631,-334.004,0,3.44741e+90
7.06055,-6.62986e-05,0.000282768,-5.03339e-05,0.000221814,334.004,-7.23701e+75,-3.34758e+91
7.07031,-6.62986e-05,0.000282842,-5.03339e-05,0.000221898,334.004,-7.23701e+75,-1.19156e+91
7.08008,0.0003974,0.000282895,-5.03339e-05,0.000222091,334.004,0,8.98682e+90
7.08984,0.0003974,0.000283085,-5.03339e-05,0.000222151,-334.004,0,1.51048e+91
7.09961,0.0003974,0.000283184,0.000301197,0.000222335,-334.004,0,2.89201e+91
7.10937,0.0003974,0.000283424,0.000301197,0.000222511,-334.004,2.8948e+76,2.90046e+91
7.11914,0.0003974,0.000283463,0.000301197,0.000222601,-334.004,1.4474e+76,1.77208e+91
7.12891,0.0003974,0.000283763,0.000301197,0.000222584,-334.004,7.23701e+75,1.64928e+90
7.13867,-6.62986e-05,0.000284068,0.000301197,0.000222738,334.004,-7.23701e+75,-1.06761e+91
7.14844,-6.62986e-05,0.000284265,0.000301197,0.000222833,334.004,0,-1.27709e+91
7.1582,-6.62986e-05,0.000284551,0.000301197,0.000222853,334.004,-7.23701e+75,-4.7794e+90
7.16797,0.0003974,0.000284936,0.000301197,0.00022304,-334.004,0,3.95312e+91
7.17773,0.0003974,0.000285295,-5.03339e-05,0.000223057,-334.004,1.4474e+76,1.89436e+91
7.1875,0.0003974,0.000285774,-5.03339e-05,0.000223123,-334.004,0,1.24092e+91
7.19727,0.0003974,0.000286251,-5.03339e-05,0.000223228,-334.004,-9.04626e+75,1.008e+91
7.20703,-6.62986e-05,0.000286697,-5.03339e-05,0.000223312,334.004,-7.23701e+75,-3.83199e+91
7.2168,-6.62986e-05,0.00028734,-5.03339e-05,0.000223386,334.004,-5.7896e+76,-2.16731e+91
7.22656,-6.62986e-05,0.000287984,-5.03339e-05,0.000223426,334.004,0,-1.38943e+91
7.23633,0.0003974,0.000288556,-5.03339e-05,0.000223521,334.004,-1.80925e+76,-2.29701e+90
7.24609,0.0003974,0.000289283,0.000301197,0.000223594,-334.004,1.4474e+76,4.33417e+91
7.25586,0.0003974,0.000289991,0.000301197,0.000223641,-334.004,0,1.46415e+91
7.26562,0.0003974,0.000290797,-5.03339e-05,0.000223739,-334.004,-3.6185e+75,2.8994e+90
7.27539,-6.62986e-05,0.000291596,-5.03339e-05,0.000223739,334.004,0,-4.55915e+91
7.28516,-6.62986e-05,0.000292368,-5.03339e-05,0.000223883,334.004,1.4474e+76,-1.81087e+91
7.29492,-6.62986e-05,0.000293294,-5.03339e-05,0.000223883,334.004,0,-9.40495e+90
7.30469,0.0003974,0.000294259,-5.03339e-05,0.000223936,334.004,3.6185e+75,1.64065e+91
7.31445,0.0003974,0.000295144,-5.03339e-05,0.000224045,-334.004,0,7.75844e+91
7.32422,0.0003974,0.000296114,-5.03339e-05,0.000224076,-334.004,-2.8948e+76,3.25627e+91
7.33398,0.0003974,0.000297133,-5.03339e-05,0.000224213,-334.004,-2.8948e+76,2.82043e+91
7.34375,0.0003974,0.000298092,-5.03339e-05,0.000224263,-334.004,1.4474e+76,1.6913e+91
7.35352,-6.62986e-05,0.000299163,-5.03339e-05,0.00022429,-334.004,3.6185e+75,1.69238e+91
7.36328,-6.62986e-05,0.000300206,-5.03339e-05,0.000224261,334.004,0,-2.54576e+91
7.37305,-6.62986e-05,0.000301221,-5.03339e-05,0.000224328,334.004,-1.4474e+76,-1.14665e+91
7.38281,-6.62986e-05,0.000302302,-5.03339e-05,0.000224472,334.004,0,1.99689e+91
7.39258,0.0003974,0.000303366,-5.03339e-05,0.000224454,-334.004,0,1.65084e+91
7.40234,0.0003974,0.000304402,-5.03339e-05,0.000224596,-334.004,5.7896e+76,3.02024e+91
7.41211,0.0003974,0.000305546,-5.03339e-05,0.000224617,-334.004,0,3.02634e+91
7.42188,0.0003974,0.000306479,-5.03339e-05,0.000224622,-334.004,2.8948e+76,2.08375e+91
7.43164,-6.62986e-05,0.000307568,-5.03339e-05,0.000224727,-334.004,7.23701e+75,4.19359e+91
7.44141,-6.62986e-05,0.000308513,-5.03339e-05,0.000224778,334.004,9.04626e+75,9.86956e+90
7.45117,-6.62986e-05,0.000309575,-5.03339e-05,0.000224811,334.004,-7.23701e+75,-3.19706e+90
7.46094,0.0003974,0.000310591,-5.03339e-05,0.000224829,334.004,0,4.89418e+91
7.4707,0.0003974,0.000311499,-5.03339e-05,0.000224905,-334.004,1.4474e+76,9.87767e+91
7.48047,0.0003974,0.000312491,-5.03339e-05,0.000224894,-334.004,-5.7896e+76,3.09323e+91
7.49023,0.0003974,0.000313354,-5.03339e-05,0.000224971,-334.004,0,1.53034e+91
7.5,-6.62986e-05,0.000314359,-5.03339e-05,0.00022505,334.004,7.23701e+75,-3.30646e+91
7.50977,-6.62986e-05,0.000315123,-5.03339e-05,0.000225045,334.004,2.8948e+76,-2.84652e+91
7.51953,-6.62986e-05,0.000315995,-5.03339e-05,0.000225064,334.004,2.8948e+76,-3.25317e+91
7.5293,-6.62986e-05,0.000316759,-5.03339e-05,0.000225173,334.004,0,-2.5667e+91
7.53906,-6.62986e-05,0.000317423,0.000301197,0.000225177,334.004,0,-9.81029e+90
7.54883,0.0003974,0.000318181,0.000301197,0.000225226,-334.004,7.23701e+75,7.32613e+90
7.55859,0.0003974,0.000318955,0.000301197,0.000225149,-334.004,1.4474e+76,1.72358e+91
7.56836,0.0003974,0.000319489,0.000301197,0.000225324,-334.004,1.4474e+76,1.56463e+91
7.57812,0.0003974,0.000320122,0.000301197,0.000225293,-334.004,0,4.55307e+90
7.58789,-6.62986e-05,0.000320783,0.000301197,0.000225262,334.004,-7.23701e+75,-9.76477e+90
7.59766,-6.62986e-05,0.000321307,0.000301197,0.000225391,334.004,2.8948e+76,-1.90923e+91
7.60742,-6.62986e-05,0.000321782,0.000301197,0.000225424,334.004,-2.8948e+76,-1.98294e+91
7.61719,-6.62986e-05,0.000322378,0.000301197,0.000225517,334.004,-7.23701e+75,-1.25904e+91
7.62695,0.0003974,0.000322671,0.000301197,0.000225507,-334.004,0,-1.35136e+91
7.63672,0.0003974,0.000323206,0.000301197,0.000225557,-334.004,7.23701e+75,4.70388e+90
7.64648,0.0003974,0.000323583,0.000301197,0.000225749,-334.004,1.80925e+75,2.07331e+90
7.65625,-6.62986e-05,0.000323878,0.000301197,0.000225804,-334.004,-3.6185e+75,-1.91472e+91
7.66602,-6.62986e-05,0.000324279,-5.03339e-05,0.000225926,334.004,0,-4.08585e+91
7.67578,-6.62986e-05,0.000324601,-5.03339e-05,0.00022598,334.004,-2.8948e+76,-1.5366e+91
7.68555,-6.62986e-05,0.000324906,0.000301197,0.000226209,334.004,0,-7.70219e+90
7.69531,0.0003974,0.000325177,0.000301197,0.000226375,334.004,0,1.64665e+91
7.70508,0.0003974,0.000325377,0.000301197,0.000226508,-334.004,7.23701e+75,1.13275e+91
7.71484,0.0003974,0.000325648,0.000301197,0.000226787,-334.004,0,1.69422e+91
7.72461,0.0003974,0.000325946,0.000301197,0.000227049,-334.004,2.8948e+76,1.02528e+91
7.73438,0.0003974,0.000326097,0.000301197,0.000227366,-334.004,-1.08555e+76,-4.14199e+90
7.74414,-6.62986e-05,0.000326325,0.000301197,0.00022775,334.004,-1.4474e+76,-8.99832e+91
7.75391,-6.62986e-05,0.000326525,0.000301197,0.000228,334.004,-1.4474e+76,-2.57324e+91
7.76367,-6.62986e-05,0.000326733,0.000301197,0.000228428,334.004,0,-1.29338e+91
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,-334.004,9.04626e+75,1.84198e+90
7.7832,0.0003974,0.000327069,0.000301197,0.000229339,-334.004,2.8948e+76,1.35157e+91
7.79297,0.0003974,0.000327272,0.000301197,0.000229839,-334.004,-4.3422e+76,1.50308e+91
7.80273,0.0003974,0.000327409,0.000301197,0.000230401,-334.004,4.3422e+76,6.56537e+90
7.8125,0.0003974,0.000327538,0.000301197,0.000230917,-334.004,-7.23701e+75,-8.30942e+90
7.82227,-6.62986e-05,0.000327768,0.000301197,0.000231546,334.004,0,-2.1885e+91
7.83203,-6.62986e-05,0.00032788,0.000301197,0.000232202,334.004,0,-2.70118e+91
7.8418,-6.62986e-05,0.000328159,0.000301197,0.000232842,334.004,-1.4474e+76,-2.27291e+91
7.85156,-6.62986e-05,0.000328279,0.000301197,0.000233488,334.004,0,-5.72707e+91
7.86133,0.0003974,0.000328338,0.000301197,0.000234233,-334.004,1.80925e+75,-8.86136e+90
7.87109,0.0003974,0.000328565,0.000301197,0.000234829,-334.004,2.1711e+76,1.25789e+91
7.88086,0.0003974,0.000328701,0.000301197,0.000235657,-334.004,3.6185e+76,8.36136e+90
7.89062,0.0003974,0.000328802,0.000301197,0.00023641,-334.004,1.10817e+76,-1.96536e+90
7.90039,-6.62986e-05,0.000329057,0.000301197,0.000237236,334.004,-3.6185e+75,-3.20221e+91
7.91016,-6.62986e-05,0.000329156,0.000301197,0.000237967,334.004,-1.4474e+76,-1.82617e+91
7.91992,-6.62986e-05,0.000329278,0.000301197,0.000238705,334.004,2.1711e+76,-1.15921e+91
7.92969,-6.62986e-05,0.000329504,0.000301197,0.000239534,334.004,1.35694e+76,-6.77245e+89
7.93945,0.0003974,0.000329584,0.000301197,0.000240465,-334.004,0,3.95007e+91
7.94922,0.0003974,0.000329707,0.000301197,0.000241017,-334.004,1.4474e+76,7.84753e+90
7.95898,-6.62986e-05,0.00032985,-5.03339e-05,0.000241927,334.004,0,-1.47089e+91
7.96875,-6.62986e-05,0.000329944,-5.03339e-05,0.000242716,334.004,2.8948e+76,-1.77647e+91
7.97852,-6.62986e-05,0.00033011,-5.03339e-05,0.00024353,334.004,-2.8948e+76,-2.76017e+91
7.98828,-6.62986e-05,0.000330308,-5.03339e-05,0.000244216,334.004,0,-2.62999e+91
7.99805,-6.62986e-05,0.000330385,-5.03339e-05,0.000245051,334.004,0,-1.35652e+91
8.00781,-6.62986e-05,0.000330432,-5.03339e-05,0.000245722,334.004,3.6185e+75,2.89904e+91
8.01758,0.0003974,0.00033057,-5.03339e-05,0.000246428,-334.004,0,2.21396e+91
8.02734,0.0003974,0.000330655,-5.03339e-05,0.000247155,-334.004,0,3.23082e+91
8.03711,0.0003974,0.000330731,0.000301197,0.000247842,-334.004,0,2.76649e+91
8.04688,0.0003974,0.000330979,-5.03339e-05,0.000248567,-334.004,-7.23701e+75,1.25126e+91
8.05664,-6.62986e-05,0.000330877,-5.03339e-05,0.000249161,334.004,-1.08555e+76,-4.11328e+90
8.06641,-6.62986e-05,0.000331015,-5.03339e-05,0.000249818,334.004,0,-1.40019e+91
8.07617,-6.62986e-05,0.000331087,-5.03339e-05,0.000250365,334.004,1.4474e+76,-1.32469e+91
8.08594,-6.62986e-05,0.000331166,-5.03339e-05,0.000250997,334.004,0,-2.09592e+91


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_5.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,-0,0,0
0.00976562,-5.83654e-08,3.22266e-08,-7.85824e-09,-1.78711e-08,-3.00409,0,8.48452e-09
0.0195312,-2.55613e-07,3.92578e-08,-3.53436e-08,2.7832e-08,-13.9906,1.32349e-23,4.53429e-08
0.0292969,-3.41626e-07,-2.7832e-08,-5.06834e-08,3.01758e-08,-22.1406,0,9.61229e-08
0.0390625,-3.19685e-07,-6.5332e-08,-5.25452e-08,-5.27344e-09,-26.6489,5.29396e-23,1.5505e-07
0.0488281,-2.10043e-07,2.21191e-07,-4.5291e-08,-8.49609e-09,-28.4506,-2.64698e-23,2.18687e-07
0.0585937,-1.14911e-07,1.63477e-07,-4.44771e-08,-3.31055e-08,-32.3689,5.29396e-23,2.96735e-07
0.0683594,5.48691e-08,1.88965e-07,-4.09848e-08,4.92187e-08,-34.383,0,3.83545e-07
0.078125,2.97661e-07,3.91113e-07,-3.51856e-08,-5.5957e-08,-33.7672,0,4.75218e-07
0.0878906,5.58921e-07,6.4541e-07,-3.49553e-08,-4.39453e-08,-33.0165,0,5.73629e-07
0.0976562,8.13987e-07,7.95703e-07,-4.38289e-08,5.85937e-10,-33.7678,0,6.81209e-07
0.107422,1.14142e-06,1.00371e-06,-5.03792e-08,-1.34766e-08,-32.6356,0,7.88356e-07
0.117187,1.5184e-06,1.35059e-06,-5.50057e-08,-3.75e-08,-30.5649,1.05879e-22,8.90809e-07
0.126953,1.90595e-06,1.43936e-06,-6.12367e-08,7.61719e-09,-29.8182,0,9.89659e-07
0.136719,2.30343e-06,1.91426e-06,-6.78683e-08,-1.34766e-08,-30.8466,2.11758e-22,1.0866e-06
0.146484,2.78851e-06,2.18643e-06,-6.33776e-08,-2.49023e-08,-29.7971,0,1.17419e-06
0.15625,3.31252e-06,2.56055e-06,-5.30545e-08,1.37695e-08,-28.1552,0,1.25448e-06
0.166016,3.8236e-06,3.0126e-06,-4.48333e-08,3.16406e-08,-28.1061,0,1.33494e-06
0.175781,4.35153e-06,3.48135e-06,-3.61218e-08,-2.49023e-08,-27.803,0,1.41633e-06
0.185547,4.90644e-06,3.97148e-06,-2.59526e-08,-4.07227e-08,-25.8056,0,1.49671e-06
0.195312,5.40402e-06,4.48447e-06,-2.56998e-08,8.99414e-08,-25.5107,2.11758e-22,1.58331e-06
0.205078,5.82415e-06,4.9418e-06,-3.83044e-08,6.73828e-09,-28.0936,0,1.68168e-06
0.214844,6.20207e-06,5.56172e-06,-5.75229e-08,-6.67969e-08,-32.0218,0,1.79119e-06
0.224609,6.53555e-06,6.06797e-06,-8.07887e-08,-4.7168e-08,-37.5153,0,1.91286e-06
0.234375,6.78731e-06,6.69316e-06,-1.10526e-07,1.10742e-07,-46.9526,0,2.05454e-06
0.244141,6.99803e-06,7.33916e-06,-1.39685e-07,-1.34473e-07,-59.2517,0,2.22047e-06
0.253906,7.2146e-06,7.81787e-06,-1.60762e-07,-9.66797e-09,-72.4775,4.23516e-22,2.41299e-06
0.263672,7.4531e-06,8.70146e-06,-1.72099e-07,6.26953e-08,-85.8716,0,2.63605e-06
0.273437,7.70165e-06,9.17637e-06,-1.77898e-07,-1.61133e-08,-99.9038,0,2.89688e-06
0.283203,7.98569e-06,9.84668e-06,-1.78979e-07,3.98438e-08,-113.104,4.23516e-22,3.19835e-06
0.292969,8.31993e-06,1.05738e-05,-1.77561e-07,1.52344e-08,-124.06,4.23516e-22,3.53974e-06
0.302734,8.6864e-06,1.1083e-05,-1.79596e-07,-2.60742e-08,-132.868,0,3.91941e-06
0.3125,9.01707e-06,1.17272e-05,-1.96161e-07,-3.31055e-08,-142.388,0,4.34058e-06
0.322266,9.343e-06,1.24831e-05,-2.229e-07,-7.06055e-08,-151.242,0,4.79713e-06
0.332031,9.67241e-06,1.30772e-05,-2.5429e-07,1.9043e-08,-158.831,0,5.28095e-06
0.341797,9.96115e-06,1.37329e-05,-2.89437e-07,-2.28516e-08,-167.492,0,5.79027e-06
0.351562,1.02024e-05,1.44064e-05,-3.2137e-07,-3.95508e-08,-178.317,0,6.32513e-06
0.361328,1.0483e-05,1.49707e-05,-3.2989e-07,-1.06641e-07,-187.633,8.47033e-22,6.87695e-06
0.371094,1.08078e-05,1.56404e-05,-3.05869e-07,4.16016e-08,-194.927,0,7.44217e-06
0.380859,1.11434e-05,1.61971e-05,-2.48757e-07,6.32812e-08,-201.717,0,8.02424e-06
0.390625,1.15324e-05,1.67856e-05,-1.51352e-07,-2.16797e-08,-205.713,0,8.62044e-06
0.400391,1.20035e-05,1.73443e-05,-1.05161e-08,-8.81836e-08,-204.463,0,9.22353e-06
0.410156,1.24917e-05,1.7908e-05,1.6175e-07,3.10547e-08,-199.916,0,9.83202e-06
0.419922,1.29451e-05,1.83964e-05,3.5285e-07,-5.5957e-08,-194.032,0,1.04447e-05
0.429687,1.33722e-05,1.90438e-05,5.58426e-07,-3.69141e-08,-186.065,0,1.10533e-05
0.439453,1.37373e-05,1.93222e-05,7.69969e-07,1.69922e-08,-177.463,0,1.16513e-05
0.449219,1.39806e-05,1.98765e-05,9.76626e-07,-2.54883e-08,-171.686,0,1.22388e-05
0.458984,1.41203e-05,2.03771e-05,1.17911e-06,-9.46289e-08,-169.058,0,1.28146e-05
0.46875,1.42059e-05,2.07501e-05,1.38375e-06,5.30273e-08,-168.203,0,1.3376e-05
0.478516,1.42531e-05,2.11345e-05,1.59228e-06,1.25977e-08,-169.154,0,1.3926e-05
0.488281,1.42982e-05,2.14597e-05,1.80727e-06,-8.05664e-08,-170.864,0,1.44689e-05
0.498047,1.43793e-05,2.18959e-05,2.02994e-06,-3.31055e-08,-171.586,0,1.50091e-05
0.507812,1.45395e-05,2.2069e-05,2.26053e-06,-2.63672e-09,-168.739,0,1.5547e-05
0.517578,1.476e-05,2.24171e-05,2.49053e-06,5.30273e-08,-162.24,0,1.60843e-05
0.527344,1.50353e-05,2.27329e-05,2.71361e-06,4.39453e-09,-151.488,0,1.66173e-05
0.537109,1.5322e-05,2.28929e-05,2.92177e-06,8.20312e-09,-137.731,0,1.71412e-05
0.546875,1.56016e-05,2.31527e-05,3.11506e-06,1.52344e-08,-121.601,0,1.76457e-05
0.556641,1.58083e-05,2.33455e-05,3.2922e-06,-7.06055e-08,-106.525,0,1.81248e-05
0.566406,1.59371e-05,2.3492e-05,3.46503e-06,7.4707e-08,-93.9728,0,1.85712e-05
0.576172,1.59886e-05,2.36177e-05,3.65112e-06,-6.15234e-08,-85.3832,0,1.89813e-05
0.585937,1.6004e-05,2.3797e-05,3.87476e-06,1.22168e-07,-80.3165,0,1.93524e-05
0.595703,1.60006e-05,2.39657e-05,4.15511e-06,1.00195e-07,-79.194,0,1.96895e-05
0.605469,1.6065e-05,2.39783e-05,4.51559e-06,2.24414e-07,-78.8228,0,1.99958e-05
0.615234,1.62415e-05,2.40595e-05,4.96971e-06,3.47461e-07,-76.6699,0,2.02764e-05
0.625,1.65425e-05,2.42194e-05,5.51882e-06,6.43359e-07,-71.3642,0,2.05373e-05
0.634766,1.69318e-05,2.42435e-05,6.15411e-06,8.23535e-07,-62.7181,0,2.0784e-05
0.644531,1.73787e-05,2.42865e-05,6.86366e-06,1.09746e-06,-50.7055,0,2.10171e-05
0.654297,1.79035e-05,2.43442e-05,7.64072e-06,1.57324e-06,-33.4477,0,2.1225e-05
0.664062,1.84093e-05,2.44102e-05,8.46811e-06,1.94912e-06,-14.6405,0,2.14004e-05
0.673828,1.88128e-05,2.44585e-05,9.334e-06,2.47617e-06,1.37355,0,2.15389e-05
0.683594,1.90723e-05,2.44989e-05,1.02376e-05,3.11074e-06,11.2952,0,2.1639e-05
0.693359,1.92178e-05,2.45561e-05,1.11896e-05,3.74502e-06,13.9876,0,2.17019e-05
0.703125,1.93116e-05,2.46431e-05,1.22057e-05,4.41826e-06,9.97515,0,2.17326e-05
0.712891,1.94303e-05,2.46612e-05,1.33005e-05,5.21543e-06,1.22916,0,2.17407e-05
0.722656,1.96335e-05,2.4636e-05,1.44816e-05,6.0709e-06,-9.49227,0,2.17402e-05
0.732422,1.99913e-05,2.47274e-05,1.57475e-05,7.03037e-06,-18.3076,0,2.17444e-05
0.742187,2.05354e-05,2.47368e-05,1.70839e-05,7.85479e-06,-21.6411,0,2.17641e-05
0.751953,2.12397e-05,2.48675e-05,1.8464e-05,8.94287e-06,-17.6084,0,2.18069e-05
0.761719,2.20287e-05,2.47767e-05,1.98539e-05,9.98145e-06,-6.40816,0,2.18752e-05
0.771484,2.28137e-05,2.48757e-05,2.12199e-05,1.1003e-05,10.0241,0,2.19656e-05
0.78125,2.3493e-05,2.49105e-05,2.25354e-05,1.21837e-05,28.0465,0,2.20713e-05
0.791016,2.39813e-05,2.49202e-05,2.3787e-05,1.32574e-05,43.2531,0,2.21837e-05
0.800781,2.42384e-05,2.49999e-05,2.49774e-05,1.44114e-05,51.73,0,2.22958e-05
0.810547,2.42911e-05,2.50342e-05,2.61252e-05,1.56346e-05,51.4151,0,2.24033e-05
0.820312,2.42084e-05,2.49732e-05,2.72575e-05,1.6698e-05,42.3414,0,2.25071e-05
0.830078,2.4093e-05,2.51953e-05,2.84031e-05,1.80387e-05,26.9215,0,2.26127e-05
0.839844,2.40532e-05,2.51027e-05,2.95826e-05,1.91367e-05,9.30237,0,2.27289e-05
0.849609,2.41758e-05,2.51104e-05,3.08018e-05,2.02852e-05,-5.58277,0,2.28645e-05
0.859375,2.44885e-05,2.51174e-05,3.20471e-05,2.14805e-05,-13.6715,0,2.30267e-05
0.869141,2.49514e-05,2.51256e-05,3.32876e-05,2.26535e-05,-12.945,0,2.32179e-05
0.878906,2.54688e-05,2.52378e-05,3.44823e-05,2.38433e-05,-4.09273,0,2.34353e-05
0.888672,2.5918e-05,2.52003e-05,3.55892e-05,2.47919e-05,9.75466,0,2.36699e-05
0.898437,2.61687e-05,2.5227e-05,3.65763e-05,2.5899e-05,23.3515,0,2.39107e-05
0.908203,2.6131e-05,2.52803e-05,3.74304e-05,2.69719e-05,31.0101,0,2.41469e-05
0.917969,2.57962e-05,2.52384e-05,3.81611e-05,2.79759e-05,28.5139,0,2.43712e-05
0.927734,2.5237e-05,2.53685e-05,3.87983e-05,2.89497e-05,14.2882,0,2.45829e-05
0.9375,2.45891e-05,2.52967e-05,3.93841e-05,2.98292e-05,-10.0274,0,2.47895e-05
0.947266,2.40383e-05,2.53321e-05,3.99619e-05,3.07025e-05,-39.3071,0,2.50053e-05
0.957031,2.3767e-05,2.5362e-05,4.05626e-05,3.14874e-05,-66.2377,0,2.52482e-05
0.966797,2.38956e-05,2.53843e-05,4.11954e-05,3.23086e-05,-83.389,0,2.55366e-05
0.976562,2.44537e-05,2.54851e-05,4.18439e-05,3.30029e-05,-85.0632,0,2.58843e-05
0.986328,2.53743e-05,2.54432e-05,4.24696e-05,3.35517e-05,-68.8864,0,2.62965e-05
0.996094,2.64929e-05,2.53761e-05,4.30215e-05,3.41868e-05,-36.9783,0,2.67692e-05
1.00586,2.75929e-05,2.55144e-05,4.3451e-05,3.47748e-05,4.47732,0,2.72898e-05
1.01562,2.84629e-05,2.55029e-05,4.37263e-05,3.53391e-05,46.6854,0,2.78406e-05
1.02539,2.89583e-05,2.55237e-05,4.38443e-05,3.56956e-05,80.5827,0,2.84037e-05
1.03516,2.90398e-05,2.55319e-05,4.38339e-05,3.61799e-05,99.2959,0,2.89657e-05
1.04492,2.87889e-05,2.55352e-05,4.37511e-05,3.65801e-05,100.17,0,2.95226e-05
1.05469,2.83923e-05,2.56538e-05,4.3666e-05,3.69264e-05,85.7617,0,3.00803e-05
1.06445,2.80941e-05,2.55668e-05,4.36453e-05,3.72313e-05,63.4043,0,3.06535e-05
1.07422,2.8126e-05,2.57083e-05,4.37338e-05,3.74716e-05,43.4003,0,3.12612e-05
1.08398,2.8634e-05,2.55999e-05,4.3941e-05,3.7667e-05,35.9752,0,3.19209e-05
1.09375,2.96352e-05,2.57089e-05,4.42375e-05,3.78844e-05,48.451,0,3.26426e-05
1.10352,3.10052e-05,2.56723e-05,4.45615e-05,3.8083e-05,82.8907,-6.77626e-21,3.34241e-05
1.11328,3.24943e-05,2.56898e-05,4.48347e-05,3.81691e-05,134.864,0,3.42501e-05
1.12305,3.37902e-05,2.56784e-05,4.49837e-05,3.82066e-05,194.072,0,3.50953e-05
1.13281,3.46133e-05,2.57792e-05,4.49626e-05,3.83479e-05,247.139,0,3.5929e-05
1.14258,3.47952e-05,2.58123e-05,4.4768e-05,3.83912e-05,280.978,0,3.67231e-05
1.15234,3.43273e-05,2.58003e-05,4.44424e-05,3.83836e-05,286.335,0,3.746e-05
1.16211,3.33834e-05,2.58498e-05,4.40666e-05,3.83707e-05,260.781,0,3.81376e-05
1.17187,3.22933e-05,2.58346e-05,4.37399e-05,3.84533e-05,210.167,0,3.87693e-05
1.18164,3.14504e-05,2.60077e-05,4.35531e-05,3.84018e-05,147.248,0,3.9382e-05
1.19141,3.1213e-05,2.61706e-05,4.35638e-05,3.85148e-05,88.7569,0,4.00078e-05
1.20117,3.18061e-05,2.62497e-05,4.37792e-05,3.83555e-05,51.0896,0,4.06749e-05
1.21094,3.32493e-05,2.64407e-05,4.41516e-05,3.84108e-05,45.6085,0,4.13979e-05
1.2207,3.53421e-05,2.67914e-05,4.45909e-05,3.84272e-05,75.3638,0,4.21725e-05
1.23047,3.77112e-05,2.69276e-05,4.49883e-05,3.82986e-05,133.635,0,4.29739e-05
1.24023,3.98992e-05,2.73715e-05,4.52486e-05,3.83892e-05,205.192,0,4.37619e-05
1.25,4.14951e-05,2.78871e-05,4.53188e-05,3.82655e-05,270.035,0,4.449e-05
1.25977,4.22418e-05,2.83254e-05,4.52072e-05,3.82986e-05,308.544,0,4.51176e-05
1.26953,4.21384e-05,2.90355e-05,4.49873e-05,3.82248e-05,307.481,0,4.56208e-05
1.2793,4.14432e-05,2.95934e-05,4.47803e-05,3.82181e-05,263.805,0,4.59994e-05
1.28906,4.0607e-05,3.03905e-05,4.47234e-05,3.82857e-05,185.91,0,4.62792e-05
1.29883,4.01562e-05,3.12694e-05,4.49309e-05,3.81642e-05,91.9701,0,4.6506e-05
1.30859,4.05531e-05,3.21706e-05,4.54589e-05,3.81598e-05,5.50229,0,4.67341e-05
1.31836,4.20569e-05,3.30981e-05,4.62843e-05,3.81806e-05,-50.9515,0,4.70113e-05
1.32812,4.46256e-05,3.41262e-05,4.73027e-05,3.81583e-05,-62.5172,0,4.73665e-05
1.33789,4.79022e-05,3.52764e-05,4.83501e-05,3.82339e-05,-26.8446,0,4.78014e-05
1.34766,5.12964e-05,3.63475e-05,4.92437e-05,3.81551e-05,44.5284,0,4.82897e-05
1.35742,5.41493e-05,3.76418e-05,4.98308e-05,3.81747e-05,128.829,0,4.87834e-05
1.36719,5.59043e-05,3.88515e-05,5.00313e-05,3.81964e-05,197.659,0,4.92273e-05
1.37695,5.62691e-05,4.0135e-05,4.98636e-05,3.82667e-05,224.608,0,4.95761e-05
1.38672,5.53228e-05,4.15485e-05,4.94443e-05,3.82802e-05,193.125,0,4.981e-05
1.39648,5.352e-05,4.28364e-05,4.89603e-05,3.83821e-05,101.932,0,4.99436e-05
1.40625,5.15844e-05,4.42491e-05,4.86195e-05,3.83865e-05,-33.5518,0,5.0026e-05
1.41602,5.03224e-05,4.5697e-05,4.85921e-05,3.84785e-05,-184.41,0,5.01312e-05
1.42578,5.03985e-05,4.71015e-05,4.89594e-05,3.85775e-05,-315.458,0,5.03397e-05
1.43555,5.21397e-05,4.84983e-05,4.96847e-05,3.86689e-05,-334.004,0,5.07179e-05
1.44531,5.54173e-05,5.00367e-05,5.06158e-05,3.86402e-05,-334.004,0,5.12987e-05
1.45508,5.96525e-05,5.14989e-05,5.15209e-05,3.88995e-05,-334.004,0,5.20706e-05
1.46484,6.39506e-05,5.27748e-05,5.21505e-05,3.89098e-05,-220.29,0,5.29781e-05
1.47461,6.73326e-05,5.43568e-05,5.23072e-05,3.89883e-05,-84.1266,0,5.3934e-05
1.48437,6.90053e-05,5.56925e-05,5.19076e-05,3.90583e-05,28.71,0,5.48414e-05
1.49414,6.85959e-05,5.70817e-05,5.10145e-05,3.92115e-05,81.1121,0,5.56194e-05
1.50391,6.62833e-05,5.8461e-05,4.98306e-05,3.91532e-05,51.4526,0,5.62256e-05
1.51367,6.27818e-05,5.98248e-05,4.86526e-05,3.9336e-05,-59.2509,0,5.66692e-05
1.52344,5.91688e-05,6.10893e-05,4.77942e-05,3.94315e-05,-226.233,0,5.70102e-05
1.5332,5.65997e-05,6.22764e-05,4.75004e-05,3.93012e-05,-334.004,0,5.73443e-05
1.54297,5.59826e-05,6.35408e-05,4.78741e-05,3.93999e-05,-334.004,0,5.77767e-05
1.55273,5.77016e-05,6.46729e-05,4.88384e-05,3.95033e-05,-334.004,0,5.83923e-05
1.5625,6.14708e-05,6.57539e-05,5.01471e-05,3.94995e-05,-334.004,0,5.92296e-05
1.57227,6.63724e-05,6.68915e-05,5.14427e-05,3.94907e-05,-334.004,0,6.0267e-05
1.58203,7.1076e-05,6.78979e-05,5.23505e-05,3.94184e-05,-230.535,0,6.14247e-05
1.5918,7.41925e-05,6.89098e-05,5.25825e-05,3.94717e-05,-12.3537,0,6.25851e-05
1.60156,7.46691e-05,6.96278e-05,5.20242e-05,3.9462e-05,158.186,0,6.36235e-05
1.61133,7.21151e-05,7.04736e-05,5.07773e-05,3.94063e-05,230.307,0,6.44444e-05
1.62109,6.69627e-05,7.13804e-05,4.91445e-05,3.94102e-05,178.29,0,6.5011e-05
1.63086,6.04052e-05,7.20284e-05,4.75564e-05,3.94424e-05,10.5847,0,6.53594e-05
1.64062,5.41122e-05,7.26753e-05,4.64579e-05,3.92713e-05,-230.228,0,6.55933e-05
1.65039,4.97933e-05,7.33277e-05,4.6184e-05,3.92801e-05,-334.004,0,6.58581e-05
1.66016,4.8718e-05,7.39491e-05,4.68585e-05,3.9218e-05,-334.004,0,6.63013e-05
1.66992,5.13288e-05,7.45655e-05,4.83475e-05,3.91963e-05,-334.004,0,6.70286e-05
1.67969,5.70612e-05,7.50164e-05,5.02831e-05,3.90855e-05,-334.004,0,6.80698e-05
1.68945,6.44392e-05,7.53469e-05,5.21553e-05,3.90486e-05,-334.004,0,6.93626e-05
1.69922,7.14326e-05,7.57608e-05,5.34511e-05,3.90568e-05,-17.6823,0,7.0762e-05
1.70898,7.59955e-05,7.61338e-05,5.38026e-05,3.89054e-05,323.392,0,7.20735e-05
1.71875,7.66451e-05,7.64596e-05,5.31044e-05,3.89751e-05,334.004,0,7.31031e-05
1.72852,7.29189e-05,7.66529e-05,5.15633e-05,3.87486e-05,334.004,0,7.37105e-05
1.73828,6.5571e-05,7.69289e-05,4.96624e-05,3.88477e-05,334.004,0,7.38501e-05
1.74805,5.64372e-05,7.71047e-05,4.80436e-05,3.87671e-05,322.731,0,7.35892e-05
1.75781,4.79848e-05,7.71958e-05,4.73372e-05,3.87082e-05,-41.7335,0,7.30949e-05
1.76758,4.26534e-05,7.74932e-05,4.79831e-05,3.87463e-05,-334.004,0,7.25923e-05
1.77734,4.21591e-05,7.75333e-05,5.00933e-05,3.8816e-05,-334.004,0,7.23037e-05
1.78711,4.69612e-05,7.76042e-05,5.3399e-05,3.89276e-05,-334.004,0,7.23854e-05
1.79687,5.60502e-05,7.7712e-05,5.73017e-05,3.89452e-05,-334.004,0,7.28785e-05
1.80664,6.7139e-05,7.77741e-05,6.10205e-05,3.92109e-05,-206.008,0,7.36912e-05
1.81641,7.72308e-05,7.77621e-05,6.38012e-05,3.93917e-05,265.56,0,7.46165e-05
1.82617,8.34252e-05,7.78673e-05,6.51308e-05,3.96454e-05,334.004,0,7.53853e-05
1.83594,8.37517e-05,7.79218e-05,6.48971e-05,4.00995e-05,334.004,0,7.57412e-05
1.8457,7.77943e-05,7.79707e-05,6.34446e-05,4.04514e-05,334.004,0,7.55159e-05
1.85547,6.69131e-05,7.79968e-05,6.15037e-05,4.08964e-05,334.004,0,7.46864e-05
1.86523,5.39776e-05,7.80557e-05,6.00056e-05,4.14589e-05,334.004,0,7.33929e-05
1.875,4.26524e-05,7.80419e-05,5.98278e-05,4.20785e-05,-137.979,0,7.19132e-05
1.88477,3.64092e-05,7.80926e-05,6.1538e-05,4.26905e-05,-334.004,0,7.05945e-05
1.89453,3.75283e-05,7.81128e-05,6.52098e-05,4.34584e-05,-334.004,0,6.97618e-05
1.9043,4.637e-05,7.8114e-05,7.03669e-05,4.4228e-05,-334.004,0,6.96248e-05
1.91406,6.11427e-05,7.82042e-05,7.60808e-05,4.50879e-05,-334.004,0,7.02119e-05
1.92383,7.82671e-05,7.81242e-05,8.12038e-05,4.59782e-05,-334.004,0,7.13504e-05
1.93359,9.3271e-05,7.82004e-05,8.46804e-05,4.6868e-05,334.004,0,7.27017e-05
1.94336,0.000101995,7.82757e-05,8.58532e-05,4.77469e-05,334.004,0,7.38466e-05
1.95312,0.00010179,7.82232e-05,8.46759e-05,4.88868e-05,334.004,0,7.43985e-05
1.96289,9.23571e-05,7.8237e-05,8.17662e-05,4.99547e-05,334.004,0,7.41147e-05
1.97266,7.5988e-05,7.82897e-05,7.82736e-05,5.09224e-05,334.004,0,7.29753e-05
1.98242,5.7074e-05,7.83665e-05,7.55856e-05,5.19946e-05,334.004,0,7.12038e-05
1.99219,4.0992e-05,7.83302e-05,7.49464e-05,5.30335e-05,-334.004,0,6.92203e-05
2.00195,3.26364e-05,7.85168e-05,7.70906e-05,5.43302e-05,-334.004,1.35525e-20,6.75368e-05
2.01172,3.49952e-05,7.83867e-05,8.19965e-05,5.5403e-05,-334.004,0,6.66195e-05
2.02148,4.81759e-05,7.85027e-05,8.88378e-05,5.65236e-05,-334.004,0,6.67553e-05
2.03125,6.91864e-05,7.83987e-05,9.61607e-05,5.75355e-05,-334.004,0,6.7961e-05
2.04102,9.2586e-05,7.84646e-05,0.000102252,5.87487e-05,-334.004,0,6.99626e-05
2.05078,0.000111876,7.84825e-05,0.000105603,5.98819e-05,334.004,0,7.22564e-05
2.06055,0.000121285,7.86067e-05,0.000105353,6.09776e-05,334.004,0,7.42392e-05
2.07031,0.000117467,7.84324e-05,0.000101572,6.20124e-05,334.004,0,7.53742e-05
2.08008,0.000100618,7.85473e-05,9.53004e-05,6.29871e-05,334.004,0,7.53498e-05
2.08984,7.46623e-05,7.85681e-05,8.83214e-05,6.40005e-05,334.004,0,7.41835e-05
2.09961,4.63871e-05,7.85212e-05,8.26999e-05,6.49198e-05,320.437,0,7.22399e-05
2.10937,2.3707e-05,7.84925e-05,8.0217e-05,6.59479e-05,-334.004,0,7.015e-05
2.11914,1.34872e-05,7.85212e-05,8.18461e-05,6.68355e-05,-334.004,0,6.86493e-05
2.12891,1.9522e-05,7.85452e-05,8.74243e-05,6.77347e-05,-334.004,0,6.83756e-05
2.13867,4.125e-05,7.85153e-05,9.56252e-05,6.84943e-05,-334.004,0,6.96807e-05
2.14844,7.36207e-05,7.86524e-05,0.000104261,6.92927e-05,-334.004,0,7.25101e-05
2.1582,0.000108229,7.8624e-05,0.000110851,7.00228e-05,-334.004,0,7.63905e-05
2.16797,0.000135477,7.86302e-05,0.000113307,7.0672e-05,334.004,0,8.05342e-05
2.17773,0.000147219,7.86258e-05,0.000110559,7.13657e-05,334.004,0,8.40406e-05
2.1875,0.000139171,7.87893e-05,0.000102929,7.19402e-05,334.004,0,8.61412e-05
2.19727,0.000112378,7.86797e-05,9.21352e-05,7.25165e-05,334.004,0,8.64239e-05
2.20703,7.32673e-05,7.88256e-05,8.09024e-05,7.2987e-05,334.004,0,8.49707e-05
2.2168,3.21791e-05,7.86797e-05,7.22554e-05,7.33802e-05,334.004,0,8.2364e-05
2.22656,6.81605e-07,7.88921e-05,6.8685e-05,7.37968e-05,-334.004,0,7.95508e-05
2.23633,-1.16356e-05,7.88637e-05,7.14071e-05,7.4284e-05,-334.004,0,7.75963e-05
2.24609,-1.77927e-08,7.89454e-05,7.99358e-05,7.45629e-05,-334.004,0,7.73866e-05
2.25586,3.37849e-05,7.90216e-05,9.21098e-05,7.48292e-05,-334.004,0,7.93646e-05
2.26562,8.15871e-05,7.89281e-05,0.000104597,7.51462e-05,-334.004,0,8.33748e-05
2.27539,0.000130674,7.90359e-05,0.000113762,7.53319e-05,-23.2894,0,8.86686e-05
2.28516,0.000167123,7.9074e-05,0.000116681,7.55915e-05,334.004,0,9.4079e-05
2.29492,0.000179689,7.90424e-05,0.000112017,7.57392e-05,334.004,0,9.83261e-05
2.30469,0.000163189,7.90913e-05,0.000100505,7.58361e-05,334.004,0,0.000100374
2.31445,0.000120386,7.90418e-05,8.48776e-05,7.59079e-05,334.004,0,9.97448e-05
2.32422,6.17406e-05,7.91285e-05,6.92252e-05,7.60594e-05,334.004,0,9.66869e-05
2.33398,2.95835e-06,7.91033e-05,5.79219e-05,7.61842e-05,334.004,0,9.21558e-05
2.34375,-3.91238e-05,7.91959e-05,5.44055e-05,7.62935e-05,-334.004,0,8.7586e-05
2.35352,-5.12422e-05,7.9161e-05,6.01427e-05,7.63491e-05,-334.004,0,8.45124e-05
2.36328,-2.77141e-05,7.93213e-05,7.40865e-05,7.63582e-05,-334.004,0,8.41377e-05
2.37305,2.7443e-05,7.93702e-05,9.28125e-05,7.64836e-05,-334.004,0,8.69652e-05
2.38281,0.000101003,7.94807e-05,0.00011134,7.65724e-05,-334.004,0,9.26062e-05
2.39258,0.000173674,7.97209e-05,0.000124448,7.65712e-05,334.004,-1.35525e-20,9.98283e-05
2.40234,0.000225166,7.99087e-05,0.000128146,7.66274e-05,334.004,0,0.000106848
2.41211,0.000239884,8.02154e-05,0.00012089,7.6776e-05,334.004,0,0.000111799
2.42187,0.000211659,8.04665e-05,0.000104183,7.67684e-05,334.004,0,0.000113258
2.43164,0.000146116,8.09728e-05,8.23441e-05,7.67455e-05,334.004,0,0.000110677
2.44141,5.98493e-05,8.12968e-05,6.14649e-05,7.68114e-05,334.004,0,0.000104602
2.45117,-2.35721e-05,8.19193e-05,4.77878e-05,7.69535e-05,-68.8339,0,9.65859e-05
2.46094,-6.62986e-05,8.24977e-05,4.59362e-05,7.69764e-05,-334.004,0,8.88229e-05
2.4707,-6.62986e-05,8.32321e-05,5.74865e-05,7.69116e-05,-334.004,0,8.35641e-05
2.48047,-4.99115e-05,8.39783e-05,8.03122e-05,7.70678e-05,-334.004,1.35525e-20,8.24864e-05
2.49023,3.49593e-05,8.4738e-05,0.000108938,7.69948e-05,-334.004,1.35525e-20,8.61796e-05
2.5,0.000142979,8.56942e-05,0.00013587,7.70282e-05,-334.004,0,9.39096e-05
2.50977,0.000245342,8.66771e-05,0.000153588,7.71164e-05,334.004,0,0.000103742
2.51953,0.000312949,8.76182e-05,0.000156678,7.71146e-05,334.004,1.35525e-20,0.000113015
2.5293,0.000324663,8.88217e-05,0.00014351,7.7107e-05,334.004,-1.35525e-20,0.000119053
2.53906,0.000273847,9.00012e-05,0.000116945,7.72154e-05,334.004,0,0.000119926
2.54883,0.000171209,9.11153e-05,8.38207e-05,7.71823e-05,334.004,-1.35525e-20,0.000115057
2.55859,4.29104e-05,9.22562e-05,5.32651e-05,7.71779e-05,334.004,0,0.000105474
2.56836,-6.62986e-05,9.36422e-05,3.42539e-05,7.72072e-05,-334.004,0,9.3629e-05
2.57812,-6.62986e-05,9.50438e-05,3.3046e-05,7.72597e-05,-334.004,0,8.28009e-05
2.58789,-6.62986e-05,9.63721e-05,5.12241e-05,7.72813e-05,-334.004,0,7.6216e-05
2.59766,-6.62986e-05,9.78179e-05,8.49354e-05,7.72553e-05,-334.004,0,7.61302e-05
2.60742,4.51342e-05,9.9177e-05,0.000125629,7.73156e-05,-334.004,1.35525e-20,8.3122e-05
2.61719,0.000204347,0.000100608,0.000162179,7.73326e-05,-334.004,0,9.5815e-05
2.62695,0.000348841,0.000102019,0.000183881,7.7407e-05,334.004,0,0.000111137
2.63672,0.0003974,0.000103496,0.000183529,7.73657e-05,334.004,0,0.000125077
2.64648,0.0003974,0.000104836,0.000159698,7.73265e-05,334.004,0,0.000133759
2.65625,0.000352495,0.000106297,0.000117541,7.74316e-05,334.004,2.71051e-20,0.000134551
2.66602,0.000192827,0.000107726,6.77616e-05,7.7325e-05,334.004,0,0.000126891
2.67578,2.05255e-06,0.000109039,2.39406e-05,7.7436e-05,334.004,0,0.000112585
2.68555,-6.62986e-05,0.000110411,-1.13407e-06,7.74006e-05,-334.004,0,9.54469e-05
2.69531,-6.62986e-05,0.000111665,8.42558e-07,7.74387e-05,-334.004,0,8.03547e-05
2.70508,-6.62986e-05,0.000112976,3.10309e-05,7.74583e-05,-334.004,2.71051e-20,7.19327e-05
2.71484,-6.62986e-05,0.00011418,8.26381e-05,7.74322e-05,-334.004,-1.35525e-20,7.3226e-05
2.72461,4.90987e-05,0.000115279,0.000142317,7.74583e-05,-334.004,1.35525e-20,8.47338e-05
2.73437,0.000279148,0.000116549,0.00019352,7.75488e-05,-334.004,0,0.000104102
2.74414,0.0003974,0.000117511,0.000220992,7.74343e-05,334.004,0,0.000126608
2.75391,0.0003974,0.000118517,0.000215184,7.74164e-05,334.004,0,0.000146343
2.76367,0.0003974,0.000119465,0.000175358,7.74791e-05,334.004,0,0.000157818
2.77344,0.0003974,0.000120436,0.000110375,7.7424e-05,334.004,-2.71051e-20,0.000157545
2.7832,0.000176851,0.000121361,3.68287e-05,7.75298e-05,334.004,0,0.00014516
2.79297,-6.62986e-05,0.00012207,-2.51565e-05,7.74038e-05,334.004,0,0.000123729
2.80273,-6.62986e-05,0.000122817,-5.03339e-05,7.75198e-05,-334.004,0,9.9094e-05
2.8125,-6.62986e-05,0.00012351,-4.89459e-05,7.73757e-05,-334.004,0,7.83959e-05
2.82227,-6.62986e-05,0.000124071,3.40711e-07,7.74583e-05,-334.004,0,6.81207e-05
2.83203,-6.62986e-05,0.000124605,7.9039e-05,7.74316e-05,-334.004,2.71051e-20,7.22085e-05
2.8418,5.66323e-05,0.000125133,0.000166653,7.75471e-05,-334.004,2.71051e-20,9.07601e-05
2.85156,0.000394305,0.0001256,0.000238841,7.74987e-05,-334.004,1.35525e-20,0.000119749
2.86133,0.0003974,0.000125992,0.000274085,7.74404e-05,334.004,-2.71051e-20,0.00015189
2.87109,0.0003974,0.000126404,0.000259992,7.76118e-05,334.004,0,0.000178489
2.88086,0.0003974,0.000126665,0.000197426,7.75374e-05,334.004,5.42101e-20,0.000191818
2.89062,0.0003974,0.000126893,0.000101137,7.75521e-05,334.004,0,0.000187372
2.90039,0.00014475,0.00012715,-3.50788e-06,7.75497e-05,334.004,-5.42101e-20,0.000165362
2.91016,-6.62986e-05,0.000127368,-5.03339e-05,7.75579e-05,334.004,0,0.000130961
2.91992,-6.62986e-05,0.000127605,-5.03339e-05,7.7717e-05,-334.004,0,9.31644e-05
2.92969,-6.62986e-05,0.000127664,-5.03339e-05,7.76256e-05,-334.004,-2.71051e-20,6.24816e-05
2.93945,-6.62986e-05,0.000127751,-1.83402e-05,7.78324e-05,-334.004,2.03288e-20,4.80525e-05
2.94922,-6.62986e-05,0.000127915,0.000102997,7.77943e-05,-334.004,-4.06576e-20,5.49605e-05
2.95898,9.61355e-05,0.000128077,0.000232367,7.79446e-05,-334.004,2.71051e-20,8.25237e-05
2.96875,0.0003974,0.000128089,0.000301197,7.80524e-05,-334.004,0,0.000124114
2.97852,0.0003974,0.000128159,0.000301197,7.8254e-05,334.004,-2.71051e-20,0.000168654
2.98828,0.0003974,0.00012828,0.000301197,7.84925e-05,334.004,0,0.000203481
2.99805,0.0003974,0.000128202,0.000249824,7.88229e-05,334.004,-5.42101e-20,0.000217849
3.00781,0.0003974,0.000128347,0.000105866,7.90415e-05,334.004,-8.13152e-20,0.000206117
3.01758,7.65774e-05,0.000128383,-4.46994e-05,7.94271e-05,334.004,-8.13152e-20,0.000169699
3.02734,-6.62986e-05,0.000128534,-5.03339e-05,7.98832e-05,334.004,0,0.000117127
3.03711,-6.62986e-05,0.000128623,-5.03339e-05,8.03689e-05,-334.004,0,6.21024e-05
3.04687,-6.62986e-05,0.000128647,-5.03339e-05,8.09077e-05,-334.004,4.06576e-20,1.99411e-05
3.05664,-6.62986e-05,0.00012874,-2.48932e-05,8.14163e-05,-334.004,5.42101e-20,3.32105e-06
3.06641,-6.62986e-05,0.000128832,0.000156207,8.21584e-05,-334.004,2.71051e-20,1.85003e-05
3.07617,0.000209376,0.000128965,0.000301197,8.28272e-05,-334.004,-2.71051e-20,6.31083e-05
3.08594,0.0003974,0.000129101,0.000301197,8.35069e-05,-334.004,0,0.000126244
3.0957,0.0003974,0.000129232,0.000301197,8.42789e-05,334.004,0,0.000191006
3.10547,0.0003974,0.000129321,0.000301197,8.5154e-05,334.004,5.42101e-20,0.000238905
3.11523,0.0003974,0.00012943,0.000301197,8.59896e-05,334.004,5.42101e-20,0.000255008
3.125,0.0003974,0.000129526,9.48216e-05,8.68907e-05,334.004,2.71051e-20,0.000232435
3.13477,-4.44126e-05,0.000129659,-5.03339e-05,8.78889e-05,334.004,2.71051e-20,0.000174846
3.14453,-6.62986e-05,0.000129857,-5.03339e-05,8.87912e-05,334.004,0,9.61136e-05
3.1543,-6.62986e-05,0.000129993,-5.03339e-05,8.9705e-05,-334.004,0,1.70596e-05
3.16406,-6.62986e-05,0.000130169,-5.03339e-05,9.07986e-05,-334.004,1.0842e-19,-3.99917e-05
3.17383,-6.62986e-05,0.000130374,-3.53309e-05,9.16878e-05,-334.004,-2.71051e-20,-5.74555e-05
3.18359,-6.62986e-05,0.000130425,0.000232644,9.27284e-05,-334.004,1.0842e-19,-2.7794e-05
3.19336,0.0003974,0.000130584,0.000301197,9.38139e-05,-334.004,1.35525e-20,4.36783e-05
3.20312,0.0003974,0.000130772,0.000301197,9.48653e-05,-334.004,0,0.000139455
3.21289,0.0003974,0.000130891,0.000301197,9.58386e-05,334.004,-2.71051e-20,0.000234006
3.22266,0.0003974,0.00013099,0.000301197,9.68203e-05,334.004,-5.42101e-20,0.000300503
3.23242,0.0003974,0.000131281,0.000301197,9.7856e-05,334.004,0,0.000318358
3.24219,0.0003974,0.00013128,3.27428e-05,9.88781e-05,334.004,-1.6263e-19,0.000279489
3.25195,-6.62986e-05,0.000131339,-5.03339e-05,9.98449e-05,334.004,0,0.000191444
3.26172,-6.62986e-05,0.000131623,-5.03339e-05,0.000100881,-334.004,0,7.62927e-05
3.27148,-6.62986e-05,0.000131645,-5.03339e-05,0.000101791,-334.004,-2.71051e-20,-3.46897e-05
3.28125,-6.62986e-05,0.000131777,-5.03339e-05,0.0001026,-334.004,1.0842e-19,-0.0001093
3.29102,-6.62986e-05,0.000131928,-5.03339e-05,0.000103611,-334.004,-5.42101e-20,-0.000123506
3.30078,-6.62986e-05,0.000132061,0.000301197,0.000104378,-334.004,-5.42101e-20,-6.88231e-05
3.31055,0.0003974,0.000132129,0.000301197,0.000105152,-334.004,-5.42101e-20,4.42372e-05
3.32031,0.0003974,0.000132222,0.000301197,0.000105904,334.004,2.71051e-20,0.000187886
3.33008,0.0003974,0.000132264,0.000301197,0.000106687,334.004,-1.0842e-19,0.000323802
3.33984,0.0003974,0.000132417,0.000301197,0.000107355,334.004,-1.0842e-19,0.000413316
3.34961,0.0003974,0.000132412,0.000301197,0.000107977,334.004,-2.71051e-19,0.000428367
3.35937,0.0003974,0.000132538,-5.03339e-05,0.000108619,334.004,-2.1684e-19,0.000360178
3.36914,-6.62986e-05,0.000132595,-5.03339e-05,0.00010914,334.004,0,0.00022302
3.37891,-6.62986e-05,0.000132576,-5.03339e-05,0.000109694,-334.004,1.35525e-20,5.16788e-05
3.38867,-6.62986e-05,0.000132648,-5.03339e-05,0.000110074,-334.004,5.42101e-20,-0.000107065
3.39844,-6.62986e-05,0.000132761,-5.03339e-05,0.000110597,-334.004,2.1684e-19,-0.000206936
3.4082,-6.62986e-05,0.00013255,-5.03339e-05,0.000111038,-334.004,3.25261e-19,-0.000215346
3.41797,-6.62986e-05,0.000132739,0.000301197,0.000111294,-334.004,3.25261e-19,-0.000123547
3.42773,0.0003974,0.000132728,0.000301197,0.000111662,-334.004,8.13152e-20,4.93081e-05
3.4375,0.0003974,0.000132692,0.000301197,0.00011194,334.004,0,0.000259767
3.44727,0.0003974,0.000132732,0.000301197,0.000112139,334.004,-5.42101e-20,0.000450826
3.45703,0.0003974,0.000132706,0.000301197,0.000112399,334.004,-2.1684e-19,0.000567234
3.4668,0.0003974,0.000132729,0.000301197,0.000112605,334.004,0,0.000571307
3.47656,0.0003974,0.000132693,-5.03339e-05,0.000112707,334.004,-5.42101e-20,0.000454792
3.48633,-6.62986e-05,0.000132661,-5.03339e-05,0.00011284,334.004,0,0.000243156
3.49609,-6.62986e-05,0.000132678,-5.03339e-05,0.000113005,-334.004,5.42101e-20,-9.4432e-06
3.50586,-6.62986e-05,0.000132795,-5.03339e-05,0.000113109,-334.004,3.25261e-19,-0.000233654
3.51562,-6.62986e-05,0.000132613,-5.03339e-05,0.000113152,-334.004,-5.42101e-19,-0.000363653
3.52539,-6.62986e-05,0.000132758,-5.03339e-05,0.000113256,-334.004,2.1684e-19,-0.000356099
3.53516,-6.62986e-05,0.000132686,0.000301197,0.000113336,-334.004,3.25261e-19,-0.000203937
3.54492,0.0003974,0.000132734,0.000301197,0.000113393,-334.004,2.71051e-20,5.91878e-05
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,334.004,-1.0842e-19,0.000365808
3.56445,0.0003974,0.000132891,0.000301197,0.000113567,334.004,-3.25261e-19,0.000631576
3.57422,0.0003974,0.000133152,0.000301197,0.000113551,334.004,0,0.000778132
3.58398,0.0003974,0.000133271,0.000301197,0.000113728,334.004,0,0.000755785
3.59375,0.0003974,0.000133489,-5.03339e-05,0.000113742,334.004,-4.33681e-19,0.000559538
3.60352,-6.62986e-05,0.000133717,-5.03339e-05,0.000113776,334.004,5.42101e-20,0.000233479
3.61328,-6.62986e-05,0.000134035,-5.03339e-05,0.000113783,-334.004,-2.71051e-20,-0.000138499
3.62305,-6.62986e-05,0.000134423,-5.03339e-05,0.000113981,-334.004,0,-0.000453903
3.63281,-6.62986e-05,0.00013485,-5.03339e-05,0.000114011,-334.004,1.0842e-19,-0.000619545
3.64258,-6.62986e-05,0.000135323,-2.742e-05,0.000114079,-334.004,0,-0.000578636
3.65234,-6.62986e-05,0.000135939,0.000301197,0.000114166,-334.004,1.0842e-19,-0.000329337
3.66211,0.0003974,0.000136499,0.000301197,0.000114132,-334.004,2.1684e-19,7.10873e-05
3.67188,0.0003974,0.00013723,0.000301197,0.000114187,334.004,-2.1684e-19,0.000518646
3.68164,0.0003974,0.000137867,0.000301197,0.00011439,334.004,-6.50521e-19,0.000889097
3.69141,0.0003974,0.000138667,0.000301197,0.000114388,334.004,-2.1684e-19,0.00107194
3.70117,0.0003974,0.00013968,0.000279284,0.000114381,334.004,-4.33681e-19,0.00100274
3.71094,0.0003974,0.00014045,-5.03339e-05,0.000114517,334.004,0,0.000684509
3.7207,-6.62986e-05,0.000141378,-5.03339e-05,0.000114396,334.004,-1.0842e-19,0.000191323
3.73047,-6.62986e-05,0.000142302,-5.03339e-05,0.000114534,-334.004,1.0842e-19,-0.000348044
3.74023,-6.62986e-05,0.000143485,-5.03339e-05,0.000114527,-334.004,6.50521e-19,-0.0007831
3.75,-6.62986e-05,0.000144489,-5.03339e-05,0.000114625,-334.004,6.50521e-19,-0.000982995
3.75977,-6.62986e-05,0.000145759,0.000150595,0.000114562,-334.004,0,-0.000875032
3.76953,-2.64455e-06,0.00014675,0.000301197,0.000114705,-334.004,-2.1684e-19,-0.000469201
3.7793,0.0003974,0.000147862,0.000301197,0.000114667,-334.004,0,0.000139162
3.78906,0.0003974,0.000149131,0.000301197,0.000114639,334.004,-2.1684e-19,0.000790819
3.79883,0.0003974,0.000150334,0.000301197,0.000114696,334.004,-2.1684e-19,0.00130365
3.80859,0.0003974,0.000151543,0.000301197,0.000114615,334.004,-4.33681e-19,0.00152291
3.81836,0.0003974,0.000152794,4.6324e-06,0.000114606,334.004,-2.1684e-19,0.00136705
3.82812,-6.62986e-05,0.000153928,-5.03339e-05,0.000114643,334.004,-2.1684e-19,0.000855737
3.83789,-6.62986e-05,0.000155205,-5.03339e-05,0.000114522,334.004,-2.71051e-20,0.000111013
3.84766,-6.62986e-05,0.000156417,-5.03339e-05,0.000114548,-334.004,1.0842e-19,-0.000670612
3.85742,-6.62986e-05,0.000157628,-5.03339e-05,0.00011447,-334.004,1.73472e-18,-0.00126906
3.86719,-6.62986e-05,0.000158838,-5.03339e-05,0.000114462,-334.004,8.67362e-19,-0.00150169
3.87695,-6.62986e-05,0.000160009,0.000301197,0.000114489,-334.004,-4.33681e-19,-0.00127766
3.88672,0.0003974,0.000161104,0.000301197,0.000114471,-334.004,0,-0.000629857
3.89648,0.0003974,0.000162271,0.000301197,0.000114437,-334.004,1.6263e-19,0.000286245
3.90625,0.0003974,0.00016331,0.000301197,0.000114444,334.004,-4.33681e-19,0.00122866
3.91602,0.0003974,0.00016443,0.000301197,0.000114374,334.004,-1.73472e-18,0.0019319
3.92578,0.0003974,0.000165526,0.000301197,0.000114369,334.004,-8.67362e-19,0.00218089
3.93555,0.0003974,0.000166366,-5.03339e-05,0.000114359,334.004,-2.1684e-18,0.00187542
3.94531,-6.62986e-05,0.000167491,-5.03339e-05,0.000114441,334.004,-4.33681e-19,0.00106621
3.95508,-6.62986e-05,0.000168367,-5.03339e-05,0.000114394,334.004,0,-4.95189e-05
3.96484,-6.62986e-05,0.000169292,-5.03339e-05,0.000114354,-334.004,2.1684e-19,-0.00117438
3.97461,-6.62986e-05,0.000170002,-5.03339e-05,0.000114352,-334.004,1.30104e-18,-0.00198875
3.98438,-6.62986e-05,0.000170914,-5.03339e-05,0.000114402,-334.004,1.73472e-18,-0.00224014
3.99414,-6.62986e-05,0.000171612,0.000301197,0.000114446,-334.004,-4.33681e-19,-0.00181941
4.00391,0.0003974,0.000172401,0.000301197,0.000114512,-334.004,-2.1684e-19,-0.000801304
4.01367,0.0003974,0.000173085,0.000301197,0.000114543,-334.004,0,0.000564632
4.02344,0.0003974,0.000173732,0.000301197,0.000114515,334.004,-4.33681e-19,0.00191337
4.0332,0.0003974,0.000174234,0.000301197,0.000114529,334.004,4.33681e-19,0.00286052
4.04297,0.0003974,0.000174819,0.000301197,0.000114631,334.004,-1.73472e-18,0.00311028
4.05273,0.0003974,0.000175364,-5.03339e-05,0.000114697,334.004,-8.67362e-19,0.00254539
4.0625,-6.62986e-05,0.000175837,-5.03339e-05,0.000114733,334.004,-4.33681e-19,0.00127227
4.07227,-6.62986e-05,0.000176318,-5.03339e-05,0.000114788,-334.004,0,-0.000394391
4.08203,-6.62986e-05,0.000176647,-5.03339e-05,0.000114912,-334.004,4.33681e-19,-0.00200732
4.0918,-6.62986e-05,0.000177112,-5.03339e-05,0.000115012,-334.004,0,-0.00310495
4.10156,-6.62986e-05,0.000177352,-5.03339e-05,0.000115063,-334.004,8.67362e-19,-0.00334168
4.11133,-6.62986e-05,0.000177694,0.000301197,0.000115162,-334.004,-8.67362e-19,-0.00259376
4.12109,0.0003974,0.000178013,0.000301197,0.000115355,-334.004,8.67362e-19,-0.00100911
4.13086,0.0003974,0.000178243,0.000301197,0.00011547,334.004,0,0.00101674
4.14062,0.0003974,0.000178532,0.000301197,0.000115623,334.004,-8.67362e-19,0.00293671
4.15039,0.0003974,0.000178784,0.000301197,0.000115846,334.004,-1.73472e-18,0.00419765
4.16016,0.0003974,0.000178958,0.000301197,0.00011607,334.004,8.67362e-19,0.00439717
4.16992,0.0003974,0.000179127,-5.03339e-05,0.00011638,334.004,0,0.00340796
4.17969,-6.62986e-05,0.000179397,-5.03339e-05,0.000116615,334.004,-4.33681e-19,0.00143222
4.18945,-6.62986e-05,0.000179491,-5.03339e-05,0.000117017,-334.004,6.50521e-19,-0.00103405
4.19922,-6.62986e-05,0.000179632,-5.03339e-05,0.000117413,-334.004,8.67362e-19,-0.00332261
4.20898,-6.62986e-05,0.000179861,-5.03339e-05,0.000117804,-334.004,-2.60209e-18,-0.00477156
4.21875,-6.62986e-05,0.000180018,-5.03339e-05,0.000118229,-334.004,1.73472e-18,-0.00491387
4.22852,-6.62986e-05,0.000180141,0.000301197,0.000118748,-334.004,2.60209e-18,-0.0036231
4.23828,0.0003974,0.000180222,0.000301197,0.000119378,-334.004,0,-0.00117184
4.24805,0.0003974,0.00018035,0.000301197,0.000119907,334.004,0,0.00181934
4.25781,0.0003974,0.000180608,0.000301197,0.000120664,334.004,-8.67362e-19,0.0045353
4.26758,0.0003974,0.000180645,0.000301197,0.000121214,334.004,2.60209e-18,0.00618518
4.27734,0.0003974,0.000180793,0.000301197,0.000122011,334.004,-1.73472e-18,0.00622884
4.28711,0.0003974,0.000180832,-5.03339e-05,0.000122775,334.004,-8.67362e-19,0.00454707
4.29687,-6.62986e-05,0.000180961,-5.03339e-05,0.000123505,334.004,8.67362e-19,0.00150331
4.30664,-6.62986e-05,0.000181063,-5.03339e-05,0.000124431,-334.004,8.67362e-19,-0.00212762
4.31641,-6.62986e-05,0.000181253,-5.03339e-05,0.000125266,-334.004,-2.60209e-18,-0.00535256
4.32617,-6.62986e-05,0.000181317,-5.03339e-05,0.000126075,-334.004,1.73472e-18,-0.00722787
4.33594,-6.62986e-05,0.000181406,-5.03339e-05,0.000126972,-334.004,-3.46945e-18,-0.00713095
4.3457,-6.62986e-05,0.000181461,0.000301197,0.000127888,-334.004,1.73472e-18,-0.00495849
4.35547,0.0003974,0.000181548,0.000301197,0.00012881,-334.004,1.30104e-18,-0.00119028
4.36523,0.0003974,0.000181718,0.000301197,0.0001297,334.004,4.33681e-19,0.00320862
4.375,0.0003974,0.000181735,0.000301197,0.000130658,334.004,1.73472e-18,0.00702997
4.38477,0.0003974,0.000181979,0.000301197,0.000131696,334.004,-3.46945e-18,0.00914981
4.39453,0.0003974,0.00018198,0.000301197,0.000132553,334.004,-5.20417e-18,0.00885346
4.4043,0.0003974,0.000182038,-5.03339e-05,0.000133588,334.004,-3.46945e-18,0.00606585
4.41406,-6.62986e-05,0.000182239,-5.03339e-05,0.000134487,334.004,-1.73472e-18,0.00141519
4.42383,-6.62986e-05,0.000182312,-5.03339e-05,0.000135331,-334.004,1.30104e-18,-0.003899
4.43359,-6.62986e-05,0.000182397,-5.03339e-05,0.000136224,-334.004,0,-0.00840907
4.44336,-6.62986e-05,0.00018247,-5.03339e-05,0.000137205,-334.004,1.73472e-18,-0.0107787
4.45312,-6.62986e-05,0.000182537,-5.03339e-05,0.000137965,-334.004,3.46945e-18,-0.0101913
4.46289,-6.62986e-05,0.000182575,0.000301197,0.000138816,-334.004,-1.73472e-18,-0.00661718
4.47266,0.0003974,0.000182754,0.000301197,0.000139673,-334.004,1.73472e-18,-0.000873352
4.48242,0.0003974,0.000182741,0.000301197,0.000140454,334.004,-1.73472e-18,0.00555195
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,334.004,-1.04083e-17,0.0108781
4.50195,0.0003974,0.000182993,0.000301197,0.000141912,334.004,-1.38778e-17,0.0135189
4.51172,0.0003974,0.00018313,0.000301197,0.00014261,334.004,-6.93889e-18,0.0125461
4.52148,0.0003974,0.00018311,-5.03339e-05,0.000143255,334.004,-5.20417e-18,0.00799722
4.53125,-6.62986e-05,0.0001832,-5.03339e-05,0.000143878,334.004,-1.30104e-18,0.000928683
4.54102,-6.62986e-05,0.000183321,-5.03339e-05,0.0001444,-334.004,0,-0.00681691
4.55078,-6.62986e-05,0.000183319,-5.03339e-05,0.000145103,-334.004,-3.46945e-18,-0.0130824
4.56055,-6.62986e-05,0.000183413,-5.03339e-05,0.000145531,-334.004,-3.46945e-18,-0.0159883
4.57031,-6.62986e-05,0.000183407,-5.03339e-05,0.00014602,-334.004,1.04083e-17,-0.0144857
4.58008,-6.62986e-05,0.000183504,0.000301197,0.000146511,-334.004,1.73472e-18,-0.00870903
4.58984,0.0003974,0.000183547,0.000301197,0.000147011,-334.004,8.67362e-19,-1.66225e-05
4.59961,0.0003974,0.000183663,0.000301197,0.000147249,334.004,0,0.00931448
4.60937,0.0003974,0.000183641,0.000301197,0.000147674,334.004,-3.46945e-18,0.0166748
4.61914,0.0003974,0.000183758,0.000301197,0.000147975,334.004,0,0.0198422
4.62891,0.0003974,0.000183675,-5.03339e-05,0.000148288,334.004,-1.04083e-17,0.0176389
4.63867,-6.62986e-05,0.000183812,-5.03339e-05,0.000148607,334.004,0,0.0103358
4.64844,-6.62986e-05,0.000183836,-5.03339e-05,0.000148899,334.004,-1.73472e-18,-0.000329124
4.6582,-6.62986e-05,0.000183938,-5.03339e-05,0.000149183,-334.004,1.73472e-18,-0.0115471
4.66797,-6.62986e-05,0.000183933,-5.03339e-05,0.000149209,-334.004,3.46945e-18,-0.0201663
4.67773,-6.62986e-05,0.000184047,-5.03339e-05,0.000149549,-334.004,6.93889e-18,-0.0235653
4.6875,-6.62986e-05,0.000184163,0.000301197,0.000149603,-334.004,0,-0.0204326
4.69727,0.0003974,0.000184167,0.000301197,0.000149912,-334.004,6.93889e-18,-0.0112268
4.70703,0.0003974,0.000184413,0.000301197,0.000150008,-334.004,8.67362e-19,0.00183694
4.7168,0.0003974,0.000184412,0.000301197,0.000150216,334.004,-1.73472e-18,0.0153001
4.72656,0.0003974,0.000184569,0.000301197,0.000150258,334.004,-1.38778e-17,0.0253614
4.73633,0.0003974,0.000184868,0.000301197,0.000150499,334.004,0,0.0289351
4.74609,0.0003974,0.000184966,-5.03339e-05,0.000150541,334.004,-6.93889e-18,0.0245749
4.75586,-6.62986e-05,0.000185183,-5.03339e-05,0.000150736,334.004,-1.38778e-17,0.012994
4.76562,-6.62986e-05,0.000185603,-5.03339e-05,0.00015078,334.004,-8.67362e-19,-0.00299461
4.77539,-6.62986e-05,0.000185869,-5.03339e-05,0.000150894,-334.004,0,-0.0191389
4.78516,-6.62986e-05,0.000186254,-5.03339e-05,0.000151042,-334.004,0,-0.0308609
4.79492,-6.62986e-05,0.000186613,-5.03339e-05,0.000151099,-334.004,1.38778e-17,-0.0345365
4.80469,-6.62986e-05,0.000187154,0.000301197,0.000151201,-334.004,2.08167e-17,-0.0285888
4.81445,0.0003974,0.000187615,0.000301197,0.000151275,-334.004,1.04083e-17,-0.0140715
4.82422,0.0003974,0.00018827,0.000301197,0.000151429,-334.004,0,0.00545576
4.83398,0.0003974,0.000188841,0.000301197,0.000151438,334.004,-3.46945e-18,0.0247741
4.84375,0.0003974,0.000189569,0.000301197,0.000151558,334.004,-6.93889e-18,0.0383784
4.85352,0.0003974,0.000190304,0.000301197,0.000151601,334.004,1.38778e-17,0.0420236
4.86328,0.0003974,0.000191066,-5.03339e-05,0.000151672,334.004,0,0.0340144
4.87305,-6.62986e-05,0.000191929,-5.03339e-05,0.000151747,334.004,-3.46945e-18,0.0158565
4.88281,-6.62986e-05,0.000192819,-5.03339e-05,0.000151778,-334.004,0,-0.00796003
4.89258,-6.62986e-05,0.000193773,-5.03339e-05,0.000151884,-334.004,1.38778e-17,-0.0310392
4.90234,-6.62986e-05,0.000194692,-5.03339e-05,0.000151907,-334.004,1.38778e-17,-0.0467711
4.91211,-6.62986e-05,0.00019579,-5.03339e-05,0.000151948,-334.004,1.38778e-17,-0.0501967
4.92187,-6.62986e-05,0.000196712,0.000301197,0.000151985,-334.004,-1.38778e-17,-0.0395268
4.93164,0.0003974,0.000197742,0.000301197,0.000151963,-334.004,0,-0.0168607
4.94141,0.0003974,0.000198867,0.000301197,0.000152115,334.004,-1.73472e-18,0.0121534
4.95117,0.0003974,0.000200017,0.000301197,0.000152043,334.004,-6.93889e-18,0.0396884
4.96094,0.0003974,0.00020108,0.000301197,0.000152172,334.004,-1.38778e-17,0.0578194
4.9707,0.0003974,0.000202191,0.000301197,0.000152157,334.004,-1.38778e-17,0.0607701
4.98047,0.0003974,0.00020341,-5.03339e-05,0.000152223,334.004,-1.38778e-17,0.0466967
4.99023,-6.62986e-05,0.000204616,-5.03339e-05,0.000152264,334.004,-1.38778e-17,0.0184729
5,-6.62986e-05,0.000205652,-5.03339e-05,0.000152237,-334.004,0,-0.0168147
5.00977,-6.62986e-05,0.000206904,-5.03339e-05,0.000152217,-334.004,6.93889e-18,-0.0496018
5.01953,-6.62986e-05,0.000207934,-5.03339e-05,0.000152294,-334.004,1.38778e-17,-0.0704013
5.0293,-6.62986e-05,0.00020917,-5.03339e-05,0.000152293,-334.004,4.16334e-17,-0.0725053
5.03906,-6.62986e-05,0.000210361,0.000301197,0.000152333,-334.004,2.77556e-17,-0.0540755
5.04883,0.0003974,0.000211272,0.000301197,0.000152283,-334.004,2.08167e-17,-0.0189893
5.05859,0.0003974,0.000212581,0.000301197,0.000152391,334.004,0,0.0238847
5.06836,0.0003974,0.000213586,0.000301197,0.00015231,334.004,-5.55112e-17,0.0628763
5.07812,0.0003974,0.000214668,0.000301197,0.000152422,334.004,4.16334e-17,0.0866459
5.08789,0.0003974,0.000215595,0.000301197,0.000152285,334.004,1.38778e-17,0.0874293
5.09766,0.0003974,0.000216663,-5.03339e-05,0.000152326,334.004,-4.16334e-17,0.0634823
5.10742,-6.62986e-05,0.000217679,-5.03339e-05,0.000152295,334.004,-2.77556e-17,0.0199746
5.11719,-6.62986e-05,0.000218631,-5.03339e-05,0.000152387,-334.004,6.93889e-18,-0.0320215
5.12695,-6.62986e-05,0.000219474,-5.03339e-05,0.000152295,-334.004,-1.38778e-17,-0.0782873
5.13672,-6.62986e-05,0.000220436,-5.03339e-05,0.000152345,-334.004,2.77556e-17,-0.105291
5.14648,-6.62986e-05,0.000221254,-5.03339e-05,0.000152338,-334.004,0,-0.104081
5.15625,-6.62986e-05,0.000222099,0.000301197,0.000152309,-334.004,2.77556e-17,-0.0731311
5.16602,0.0003974,0.000222869,0.000301197,0.000152271,-334.004,6.93889e-18,-0.0192694
5.17578,0.0003974,0.000223602,0.000301197,0.00015228,334.004,-1.38778e-17,0.0437112
5.18555,0.0003974,0.000224359,0.000301197,0.000152378,334.004,-4.16334e-17,0.0985116
5.19531,0.0003974,0.000224976,0.000301197,0.000152324,334.004,2.77556e-17,0.129012
5.20508,0.0003974,0.000225656,0.000301197,0.000152341,334.004,-2.77556e-17,0.124931
5.21484,0.0003974,0.000226269,-5.03339e-05,0.000152268,334.004,2.77556e-17,0.0851376
5.22461,-6.62986e-05,0.000226857,-5.03339e-05,0.000152336,334.004,-4.16334e-17,0.0185753
5.23437,-6.62986e-05,0.000227315,-5.03339e-05,0.000152388,-334.004,1.38778e-17,-0.0576097
5.24414,-6.62986e-05,0.000227819,-5.03339e-05,0.000152313,-334.004,-5.55112e-17,-0.122401
5.25391,-6.62986e-05,0.000228163,-5.03339e-05,0.000152436,-334.004,2.77556e-17,-0.156627
5.26367,-6.62986e-05,0.000228706,-5.03339e-05,0.00015242,-334.004,2.77556e-17,-0.148536
5.27344,-6.62986e-05,0.000229057,0.000301197,0.000152503,-334.004,-2.77556e-17,-0.0976264
5.2832,0.0003974,0.000229471,0.000301197,0.000152525,-334.004,1.38778e-17,-0.0155326
5.29297,0.0003974,0.000229753,0.000301197,0.00015261,334.004,0,0.0764749
5.30273,0.0003974,0.00023009,0.000301197,0.000152705,334.004,-5.55112e-17,0.152899
5.3125,0.0003974,0.000230471,0.000301197,0.000152805,334.004,-2.77556e-17,0.190984
5.32227,0.0003974,0.000230568,0.000301197,0.000153007,334.004,-5.55112e-17,0.177364
5.33203,0.0003974,0.000230825,-5.03339e-05,0.000153133,334.004,1.11022e-16,0.112485
5.3418,-6.62986e-05,0.000231022,-5.03339e-05,0.000153404,334.004,2.77556e-17,0.0113931
5.35156,-6.62986e-05,0.000231281,-5.03339e-05,0.000153533,-334.004,5.55112e-17,-0.0995756
5.36133,-6.62986e-05,0.000231352,-5.03339e-05,0.000153744,-334.004,1.11022e-16,-0.189534
5.37109,-6.62986e-05,0.00023147,-5.03339e-05,0.000154073,-334.004,0,-0.231522
5.38086,-6.62986e-05,0.000231616,-5.03339e-05,0.000154446,-334.004,0,-0.210428
5.39062,-6.62986e-05,0.000231694,0.000301197,0.000154854,-334.004,-2.77556e-17,-0.128073
5.40039,0.0003974,0.00023179,0.000301197,0.000155274,-334.004,6.93889e-18,-0.00381038
5.41016,0.0003974,0.000231851,0.000301197,0.000155758,334.004,-2.77556e-17,0.129812
5.41992,0.0003974,0.000231976,0.000301197,0.000156279,334.004,-1.11022e-16,0.235432
5.42969,0.0003974,0.00023197,0.000301197,0.000156785,334.004,0,0.28117
5.43945,0.0003974,0.000232113,-5.03339e-05,0.000157404,334.004,-1.11022e-16,0.25006
5.44922,-6.62986e-05,0.000232041,-5.03339e-05,0.000158113,334.004,-2.77556e-17,0.145855
5.45898,-6.62986e-05,0.000232046,-5.03339e-05,0.000158796,334.004,-2.08167e-17,-0.00666381
5.46875,-6.62986e-05,0.000232074,-5.03339e-05,0.000159587,-334.004,2.77556e-17,-0.167342
5.47852,-6.62986e-05,0.00023202,-5.03339e-05,0.000160244,-334.004,5.55112e-17,-0.291047
5.48828,-6.62986e-05,0.000232033,-5.03339e-05,0.000161117,-334.004,5.55112e-17,-0.340164
5.49805,-6.62986e-05,0.000232068,0.000301197,0.000161854,-334.004,2.77556e-16,-0.295791
5.50781,0.0003974,0.000232017,0.000301197,0.00016271,-334.004,1.11022e-16,-0.164349
5.51758,0.0003974,0.000231916,0.000301197,0.000163622,-334.004,-6.93889e-18,0.0225667
5.52734,0.0003974,0.000231967,0.000301197,0.000164498,334.004,0,0.2155
5.53711,0.0003974,0.000231941,0.000301197,0.000165369,334.004,-5.55112e-17,0.36001
5.54688,0.0003974,0.00023194,0.000301197,0.000166335,334.004,0,0.411812
5.55664,0.0003974,0.000231774,-5.03339e-05,0.000167264,334.004,-1.11022e-16,0.350044
5.56641,-6.62986e-05,0.000231829,-5.03339e-05,0.000168143,334.004,0,0.184745
5.57617,-6.62986e-05,0.000231758,-5.03339e-05,0.000169123,334.004,-6.93889e-18,-0.0439523
5.58594,-6.62986e-05,0.000231722,-5.03339e-05,0.000170066,-334.004,1.66533e-16,-0.275236
5.5957,-6.62986e-05,0.00023174,-5.03339e-05,0.000170862,-334.004,2.22045e-16,-0.44353
5.60547,-6.62986e-05,0.000231584,-5.03339e-05,0.000171842,-334.004,0,-0.496824
5.61523,-6.62986e-05,0.000231604,0.000301197,0.000172721,-334.004,-1.11022e-16,-0.412349
5.625,0.0003974,0.000231659,0.000301197,0.000173617,-334.004,2.22045e-16,-0.204993
5.63477,0.0003974,0.000231592,0.000301197,0.000174463,-334.004,0,0.0744414
5.64453,0.0003974,0.000231527,0.000301197,0.000175269,334.004,-1.66533e-16,0.351296
5.6543,0.0003974,0.000231459,0.000301197,0.000176195,334.004,0,0.546703
5.66406,0.0003974,0.000231596,0.000301197,0.000176822,334.004,0,0.599721
5.67383,0.0003974,0.000231502,-5.03339e-05,0.000177678,334.004,1.11022e-16,0.485848
5.68359,-6.62986e-05,0.000231633,-5.03339e-05,0.000178433,334.004,-1.66533e-16,0.2264
5.69336,-6.62986e-05,0.000231497,-5.03339e-05,0.000179049,-334.004,1.38778e-17,-0.114515
5.70312,-6.62986e-05,0.000231557,-5.03339e-05,0.000179716,-334.004,3.33067e-16,-0.445384
5.71289,-6.62986e-05,0.00023161,-5.03339e-05,0.000180338,-334.004,0,-0.671488
5.72266,-6.62986e-05,0.000231577,-5.03339e-05,0.000180867,-334.004,6.66134e-16,-0.721614
5.73242,-6.62986e-05,0.000231667,0.000301197,0.000181535,-334.004,3.33067e-16,-0.569856
5.74219,0.0003974,0.00023162,0.000301197,0.000181993,-334.004,-2.77556e-16,-0.245978
5.75195,0.0003974,0.000231698,0.000301197,0.000182456,334.004,-2.77556e-17,0.169356
5.76172,0.0003974,0.000231785,0.000301197,0.000182969,334.004,-3.33067e-16,0.564145
5.77148,0.0003974,0.000231835,0.000301197,0.000183375,334.004,-4.44089e-16,0.824804
5.78125,0.0003974,0.000231792,0.000301197,0.000183771,334.004,-4.44089e-16,0.868356
5.79102,0.0003974,0.000231979,-5.03339e-05,0.000184215,334.004,-1.11022e-16,0.668037
5.80078,-6.62986e-05,0.000231997,-5.03339e-05,0.000184538,334.004,-1.11022e-16,0.264635
5.81055,-6.62986e-05,0.00023209,-5.03339e-05,0.000184885,-334.004,-2.77556e-17,-0.240635
5.82031,-6.62986e-05,0.000232161,-5.03339e-05,0.000185208,-334.004,-2.22045e-16,-0.710898
5.83008,-6.62986e-05,0.000232221,-5.03339e-05,0.000185438,-334.004,4.44089e-16,-1.01016
5.83984,-6.62986e-05,0.00023234,-5.03339e-05,0.000185665,-334.004,6.66134e-16,-1.04203
5.84961,-6.62986e-05,0.000232486,0.000301197,0.000185928,-334.004,4.44089e-16,-0.779745
5.85937,0.0003974,0.000232501,0.000301197,0.000186201,-334.004,3.33067e-16,-0.27837
5.86914,0.0003974,0.000232705,0.000301197,0.00018636,334.004,0,0.335408
5.87891,0.0003974,0.00023276,0.000301197,0.000186574,334.004,-7.77156e-16,0.894562
5.88867,0.0003974,0.000232997,0.000301197,0.000186752,334.004,-8.88178e-16,1.23653
5.89844,0.0003974,0.000233147,0.000301197,0.000186882,334.004,-1.33227e-15,1.24972
5.9082,0.0003974,0.000233279,-5.03339e-05,0.000187102,334.004,4.44089e-16,0.908604
5.91797,-6.62986e-05,0.000233582,-5.03339e-05,0.000187236,334.004,-1.11022e-16,0.286672
5.92773,-6.62986e-05,0.000233697,-5.03339e-05,0.000187409,-334.004,1.11022e-16,-0.45789
5.9375,-6.62986e-05,0.000234016,-5.03339e-05,0.000187485,-334.004,0,-1.12156
5.94727,-6.62986e-05,0.000234309,-5.03339e-05,0.000187643,-334.004,0,-1.51033
5.95703,-6.62986e-05,0.000234587,-5.03339e-05,0.000187735,-334.004,1.33227e-15,-1.49549
5.9668,-6.62986e-05,0.000234976,0.000301197,0.000187873,-334.004,0,-1.05452
5.97656,0.0003974,0.00023551,0.000301197,0.000187887,-334.004,1.11022e-16,-0.284541
5.98633,0.0003974,0.000235826,0.000301197,0.000187991,334.004,0,0.61737
5.99609,0.0003974,0.000236366,0.000301197,0.000188078,334.004,0,1.40358
6.00586,0.0003974,0.000236834,0.000301197,0.00018809,334.004,4.44089e-16,1.84295
6.01562,0.0003974,0.000237326,0.000301197,0.00018822,334.004,-8.88178e-16,1.78761
6.02539,0.0003974,0.000238127,-5.03339e-05,0.000188227,334.004,-4.44089e-16,1.22053
6.03516,-6.62986e-05,0.000238688,-5.03339e-05,0.000188347,334.004,-3.33067e-16,0.269015
6.04492,-6.62986e-05,0.000239379,-5.03339e-05,0.000188353,-334.004,2.22045e-16,-0.821929
6.05469,-6.62986e-05,0.000240145,-5.03339e-05,0.000188375,-334.004,-4.44089e-16,-1.75143
6.06445,-6.62986e-05,0.00024082,-5.03339e-05,0.000188536,-334.004,-4.44089e-16,-2.24458
6.07422,-6.62986e-05,0.000241622,-5.03339e-05,0.000188465,-334.004,8.88178e-16,-2.13231
6.08398,-6.62986e-05,0.000242612,0.000301197,0.000188505,-334.004,0,-1.40642
6.09375,0.0003974,0.00024348,0.000301197,0.000188563,-334.004,1.11022e-16,-0.232615
6.10352,0.0003974,0.000244421,0.000301197,0.000188588,334.004,-6.66134e-16,1.08511
6.11328,0.0003974,0.00024535,0.000301197,0.000188626,334.004,8.88178e-16,2.18173
6.12305,0.0003974,0.000246352,0.000301197,0.000188695,334.004,8.88178e-16,2.73087
6.13281,0.0003974,0.000247349,0.000301197,0.000188676,334.004,4.44089e-16,2.54019
6.14258,0.0003974,0.000248373,-5.03339e-05,0.000188756,334.004,0,1.61489
6.15234,-6.62986e-05,0.000249491,-5.03339e-05,0.000188696,334.004,-4.44089e-16,0.169339
6.16211,-6.62986e-05,0.000250504,-5.03339e-05,0.000188875,-334.004,-6.66134e-16,-1.42001
6.17187,-6.62986e-05,0.000251518,-5.03339e-05,0.000188723,-334.004,1.33227e-15,-2.71089
6.18164,-6.62986e-05,0.000252633,-5.03339e-05,0.000188934,-334.004,1.77636e-15,-3.3166
6.19141,-6.62986e-05,0.000253697,-5.03339e-05,0.000188822,-334.004,0,-3.01958
6.20117,-6.62986e-05,0.000254712,0.000301197,0.00018894,-334.004,8.88178e-16,-1.84446
6.21094,0.0003974,0.000255723,0.000301197,0.000189002,-334.004,1.11022e-16,-0.0671112
6.2207,0.0003974,0.000256903,0.000301197,0.000188968,334.004,-8.88178e-16,1.84712
6.23047,0.0003974,0.00025792,0.000301197,0.000189033,334.004,-2.22045e-15,3.36318
6.24023,0.0003974,0.000258974,0.000301197,0.000189182,334.004,-8.88178e-16,4.02375
6.25,0.0003974,0.000259919,-5.03339e-05,0.00018911,334.004,-1.77636e-15,3.58439
6.25977,-6.62986e-05,0.000260889,-5.03339e-05,0.0001891,334.004,4.44089e-16,2.09715
6.26953,-6.62986e-05,0.000261919,-5.03339e-05,0.000189248,334.004,-1.11022e-16,-0.0846199
6.2793,-6.62986e-05,0.000262864,-5.03339e-05,0.000189339,-334.004,4.44089e-16,-2.38674
6.28906,-6.62986e-05,0.000263743,-5.03339e-05,0.000189324,-334.004,-8.88178e-16,-4.16279
6.29883,-6.62986e-05,0.000264695,-5.03339e-05,0.000189333,-334.004,0,-4.87307
6.30859,-6.62986e-05,0.000265492,0.000301197,0.000189301,-334.004,-8.88178e-16,-4.2451
6.31836,0.0003974,0.000266422,0.000301197,0.000189406,-334.004,-4.44089e-16,-2.36873
6.32812,0.0003974,0.000267197,0.000301197,0.000189461,-334.004,3.33067e-16,0.30534
6.33789,0.0003974,0.000267946,0.000301197,0.000189437,334.004,4.44089e-16,3.06982
6.34766,0.0003974,0.000268719,0.000301197,0.000189384,334.004,-1.77636e-15,5.14489
6.35742,0.0003974,0.000269385,0.000301197,0.000189487,334.004,1.77636e-15,5.89501
6.36719,0.0003974,0.000270046,-5.03339e-05,0.000189576,334.004,-8.88178e-16,5.0192
6.37695,-6.62986e-05,0.000270771,-5.03339e-05,0.000189441,334.004,-1.77636e-15,2.65872
6.38672,-6.62986e-05,0.000271402,-5.03339e-05,0.000189559,334.004,0,-0.61379
6.39648,-6.62986e-05,0.000271902,-5.03339e-05,0.000189569,-334.004,8.88178e-16,-3.92851
6.40625,-6.62986e-05,0.000272471,-5.03339e-05,0.000189536,-334.004,3.55271e-15,-6.34602
6.41602,-6.62986e-05,0.000272941,-5.03339e-05,0.000189543,-334.004,-3.55271e-15,-7.11968
6.42578,-6.62986e-05,0.000273492,0.000301197,0.000189684,-334.004,0,-5.92071
6.43555,0.0003974,0.00027394,0.000301197,0.000189617,-334.004,-3.55271e-15,-2.95925
6.44531,0.0003974,0.000274354,0.000301197,0.000189649,-334.004,0,1.03962
6.45508,0.0003974,0.000274767,0.000301197,0.000189682,334.004,-1.77636e-15,5.00792
6.46484,0.0003974,0.000275091,0.000301197,0.000189811,334.004,-5.32907e-15,7.8156
6.47461,0.0003974,0.000275484,0.000301197,0.0001898,334.004,-3.55271e-15,8.58769
6.48437,0.0003974,0.000275803,-5.03339e-05,0.000189891,334.004,-5.32907e-15,6.96989
6.49414,-6.62986e-05,0.000276064,-5.03339e-05,0.000189956,334.004,-3.55271e-15,3.26377
6.50391,-6.62986e-05,0.000276421,-5.03339e-05,0.000190169,-334.004,0,-1.61553
6.51367,-6.62986e-05,0.000276646,-5.03339e-05,0.000190379,-334.004,3.55271e-15,-6.35874
6.52344,-6.62986e-05,0.000276996,-5.03339e-05,0.000190387,-334.004,3.55271e-15,-9.60858
6.5332,-6.62986e-05,0.000277133,-5.03339e-05,0.000190764,-334.004,-5.32907e-15,-10.3423
6.54297,-6.62986e-05,0.000277418,0.000301197,0.000190978,-334.004,5.32907e-15,-8.18482
6.55273,0.0003974,0.000277639,0.000301197,0.000191223,-334.004,8.88178e-16,-3.55777
6.5625,0.0003974,0.000277858,0.000301197,0.000191553,334.004,-4.44089e-16,2.38709
6.57227,0.0003974,0.000278002,0.000301197,0.000191914,334.004,-3.55271e-15,8.04721
6.58203,0.0003974,0.000278236,0.000301197,0.000192314,334.004,3.55271e-15,11.7948
6.5918,0.0003974,0.000278359,0.000301197,0.000192812,334.004,-7.10543e-15,12.438
6.60156,0.0003974,0.000278654,-5.03339e-05,0.000193251,334.004,-1.77636e-15,9.58819
6.61133,-6.62986e-05,0.000278689,-5.03339e-05,0.000193873,334.004,-8.88178e-16,3.82424
6.62109,-6.62986e-05,0.000278967,-5.03339e-05,0.000194291,-334.004,8.88178e-16,-3.4085
6.63086,-6.62986e-05,0.00027904,-5.03339e-05,0.000194996,-334.004,7.10543e-15,-10.1514
6.64062,-6.62986e-05,0.000279383,-5.03339e-05,0.000195617,-334.004,3.55271e-15,-14.4552
6.65039,-6.62986e-05,0.000279386,-5.03339e-05,0.000196307,-334.004,3.55271e-15,-14.9351
6.66016,-6.62986e-05,0.000279617,0.000301197,0.000196882,-334.004,3.55271e-15,-11.2014
6.66992,0.0003974,0.000279867,0.000301197,0.000197828,-334.004,1.77636e-15,-4.03623
6.67969,0.0003974,0.000279854,0.000301197,0.000198494,334.004,-8.88178e-16,4.75087
6.68945,0.0003974,0.000280075,0.000301197,0.000199251,334.004,1.77636e-15,12.7696
6.69922,0.0003974,0.000280121,0.000301197,0.000200077,334.004,0,17.6897
6.70898,0.0003974,0.000280345,0.000301197,0.000201013,334.004,-7.10543e-15,17.9074
6.71875,0.0003974,0.000280436,-5.03339e-05,0.000201836,334.004,3.55271e-15,13.0493
6.72852,-6.62986e-05,0.000280562,-5.03339e-05,0.00020261,334.004,-5.32907e-15,4.16028
6.73828,-6.62986e-05,0.000280723,-5.03339e-05,0.000203527,-334.004,1.77636e-15,-6.49998
6.74805,-6.62986e-05,0.00028079,-5.03339e-05,0.000204386,-334.004,-3.55271e-15,-16.0186
6.75781,-6.62986e-05,0.000280989,-5.03339e-05,0.000205357,-334.004,1.42109e-14,-21.6141
6.76758,-6.62986e-05,0.000281077,-5.03339e-05,0.000206116,-334.004,1.06581e-14,-21.4363
6.77734,-6.62986e-05,0.000281108,0.000301197,0.000207025,-334.004,0,-15.1532
6.78711,0.0003974,0.000281354,0.000301197,0.000207821,-334.004,1.77636e-15,-4.14651
6.79687,0.0003974,0.0002813,0.000301197,0.000208748,334.004,0,8.76794
6.80664,0.0003974,0.000281475,0.000301197,0.000209431,334.004,-3.55271e-15,20.0455
6.81641,0.0003974,0.000281498,0.000301197,0.000210358,334.004,7.10543e-15,26.3721
6.82617,0.0003974,0.000281506,0.000301197,0.000211156,334.004,-2.13163e-14,25.6214
6.83594,0.0003974,0.00028169,-5.03339e-05,0.000211917,334.004,3.55271e-15,17.5381
6.8457,-6.62986e-05,0.000281726,-5.03339e-05,0.000212692,334.004,3.55271e-15,3.93419
6.85547,-6.62986e-05,0.000281751,-5.03339e-05,0.000213401,-334.004,3.55271e-15,-11.6889
6.86523,-6.62986e-05,0.000281885,-5.03339e-05,0.000214114,-334.004,7.10543e-15,-25.0241
6.875,-6.62986e-05,0.000281915,-5.03339e-05,0.000214693,-334.004,7.10543e-15,-32.1291
6.88477,-6.62986e-05,0.000281963,-5.03339e-05,0.00021532,-334.004,-7.10543e-15,-30.5717
6.89453,-6.62986e-05,0.000282021,0.000301197,0.000216007,-334.004,1.77636e-14,-20.2209
6.9043,0.0003974,0.000282041,0.000301197,0.000216553,-334.004,-5.32907e-15,-3.43647
6.91406,0.0003974,0.000282104,0.000301197,0.000217,334.004,-3.55271e-15,15.4366
6.92383,0.0003974,0.000282136,0.000301197,0.000217596,334.004,-1.42109e-14,31.1718
6.93359,0.0003974,0.000282162,0.000301197,0.000218066,334.004,-1.42109e-14,39.0886
6.94336,0.0003974,0.000282286,0.000301197,0.000218487,334.004,-1.42109e-14,36.4187
6.95312,0.0003974,0.000282207,-5.03339e-05,0.000218948,334.004,-1.42109e-14,23.2199
6.96289,-6.62986e-05,0.000282364,-5.03339e-05,0.000219204,334.004,1.77636e-15,2.54647
6.97266,-6.62986e-05,0.000282286,-5.03339e-05,0.00021971,-334.004,3.55271e-15,-20.22
6.98242,-6.62986e-05,0.00028233,-5.03339e-05,0.000219926,-334.004,0,-38.7466
6.99219,-6.62986e-05,0.000282438,-5.03339e-05,0.000220267,-334.004,7.10543e-15,-47.4864
7.00195,-6.62986e-05,0.000282371,-5.03339e-05,0.000220494,-334.004,7.10543e-15,-43.3066
7.01172,-6.62986e-05,0.000282536,0.000301197,0.000220795,-334.004,3.55271e-14,-26.5399
7.02148,0.0003974,0.000282486,0.000301197,0.000221052,-334.004,-3.55271e-15,-1.11838
7.03125,0.0003974,0.000282573,0.000301197,0.000221233,334.004,-7.10543e-15,26.3048
7.04102,0.0003974,0.000282613,0.000301197,0.000221419,334.004,0,48.0672
7.05078,0.0003974,0.00028271,0.000301197,0.000221631,334.004,1.42109e-14,57.6076
7.06055,0.0003974,0.000282768,-5.03339e-05,0.000221814,334.004,-1.42109e-14,51.4047
7.07031,-6.62986e-05,0.000282842,-5.03339e-05,0.000221898,334.004,-3.55271e-14,30.179
7.08008,-6.62986e-05,0.000282895,-5.03339e-05,0.000222091,334.004,-1.77636e-15,-1.03122
7.08984,-6.62986e-05,0.000283085,-5.03339e-05,0.000222151,-334.004,2.13163e-14,-34.0154
7.09961,-6.62986e-05,0.000283184,-5.03339e-05,0.000222335,-334.004,4.26326e-14,-59.5153
7.10937,-6.62986e-05,0.000283424,-5.03339e-05,0.000222511,-334.004,-1.42109e-14,-69.7865
7.11914,-6.62986e-05,0.000283463,0.000301197,0.000222601,-334.004,1.42109e-14,-60.9009
7.12891,0.0003974,0.000283763,0.000301197,0.000222584,-334.004,0,-34.1152
7.13867,0.0003974,0.000284068,0.000301197,0.000222738,-334.004,1.77636e-15,4.14207
7.14844,0.0003974,0.000284265,0.000301197,0.000222833,334.004,7.10543e-15,43.756
7.1582,0.0003974,0.000284551,0.000301197,0.000222853,334.004,-4.26326e-14,73.5559
7.16797,0.0003974,0.000284936,0.000301197,0.00022304,334.004,-4.26326e-14,84.4211
7.17773,0.0003974,0.000285295,-5.03339e-05,0.000223057,334.004,-1.42109e-14,72.0088
7.1875,-6.62986e-05,0.000285774,-5.03339e-05,0.000223123,334.004,-5.68434e-14,38.3057
7.19727,-6.62986e-05,0.000286251,-5.03339e-05,0.000223228,334.004,0,-8.51833
7.20703,-6.62986e-05,0.000286697,-5.03339e-05,0.000223312,-334.004,2.84217e-14,-56.0223
7.2168,-6.62986e-05,0.00028734,-5.03339e-05,0.000223386,-334.004,5.68434e-14,-90.748
7.22656,-6.62986e-05,0.000287984,-5.03339e-05,0.000223426,-334.004,5.68434e-14,-101.978
7.23633,-6.62986e-05,0.000288556,0.000301197,0.000223521,-334.004,7.10543e-14,-84.9642
7.24609,0.0003974,0.000289283,0.000301197,0.000223594,-334.004,-2.84217e-14,-42.6719
7.25586,0.0003974,0.000289991,0.000301197,0.000223641,-334.004,1.77636e-15,14.5514
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,334.004,-2.84217e-14,71.4286
7.27539,0.0003974,0.000291596,0.000301197,0.000223739,334.004,-2.84217e-14,111.769
7.28516,0.0003974,0.000292368,0.000301197,0.000223883,334.004,-2.84217e-14,123.011
7.29492,0.0003974,0.000293294,-5.03339e-05,0.000223883,334.004,-2.84217e-14,100.031
7.30469,-6.62986e-05,0.000294259,-5.03339e-05,0.000223936,334.004,0,47.0947
7.31445,-6.62986e-05,0.000295144,-5.03339e-05,0.000224045,-334.004,3.55271e-15,-22.7345
7.32422,-6.62986e-05,0.000296114,-5.03339e-05,0.000224076,-334.004,0,-90.7262
7.33398,-6.62986e-05,0.000297133,-5.03339e-05,0.000224213,-334.004,2.84217e-14,-137.432
7.34375,-6.62986e-05,0.000298092,-5.03339e-05,0.000224263,-334.004,0,-148.165
7.35352,-6.62986e-05,0.000299163,0.000301197,0.00022429,-334.004,8.52651e-14,-117.492
7.36328,0.0003974,0.000300206,0.000301197,0.000224261,-334.004,-2.84217e-14,-51.3904
7.37305,0.0003974,0.000301221,0.000301197,0.000224328,334.004,0,33.698
7.38281,0.0003974,0.000302302,0.000301197,0.000224472,334.004,-4.26326e-14,114.843
7.39258,0.0003974,0.000303366,0.000301197,0.000224454,334.004,-1.13687e-13,168.719
7.40234,0.0003974,0.000304402,0.000301197,0.000224596,334.004,-8.52651e-14,178.204
7.41211,0.0003974,0.000305546,-5.03339e-05,0.000224617,334.004,8.52651e-14,137.661
7.42188,-6.62986e-05,0.000306479,-5.03339e-05,0.000224622,334.004,1.42109e-14,55.3033
7.43164,-6.62986e-05,0.000307568,-5.03339e-05,0.000224727,-334.004,0,-48.2298
7.44141,-6.62986e-05,0.000308513,-5.03339e-05,0.000224778,-334.004,0,-144.911
7.45117,-6.62986e-05,0.000309575,-5.03339e-05,0.000224811,-334.004,5.68434e-14,-206.803
7.46094,-6.62986e-05,0.000310591,-5.03339e-05,0.000224829,-334.004,1.13687e-13,-214.01
7.4707,-6.62986e-05,0.000311499,0.000301197,0.000224905,-334.004,1.42109e-13,-160.861
7.48047,0.0003974,0.000312491,0.000301197,0.000224894,-334.004,5.68434e-14,-58.4658
7.49023,0.0003974,0.000313354,0.000301197,0.000224971,334.004,-2.84217e-14,67.3306
7.5,0.0003974,0.000314359,0.000301197,0.00022505,334.004,-8.52651e-14,182.32
7.50977,0.0003974,0.000315123,0.000301197,0.000225045,334.004,-5.68434e-14,253.1
7.51953,0.0003974,0.000315995,0.000301197,0.000225064,334.004,-1.7053e-13,256.624
7.5293,0.0003974,0.000316759,-5.03339e-05,0.000225173,334.004,5.68434e-14,187.434
7.53906,-6.62986e-05,0.000317423,-5.03339e-05,0.000225177,334.004,-2.84217e-14,60.3823
7.54883,-6.62986e-05,0.000318181,-5.03339e-05,0.000225226,-334.004,0,-92.2481
7.55859,-6.62986e-05,0.000318955,-5.03339e-05,0.000225149,-334.004,1.13687e-13,-228.766
7.56836,-6.62986e-05,0.000319489,-5.03339e-05,0.000225324,-334.004,-1.7053e-13,-309.298
7.57812,-6.62986e-05,0.000320122,-5.03339e-05,0.000225293,-334.004,0,-307.244
7.58789,-6.62986e-05,0.000320783,0.000301197,0.000225262,-334.004,5.68434e-14,-217.718
7.59766,0.0003974,0.000321307,0.000301197,0.000225391,-334.004,2.84217e-14,-60.3754
7.60742,0.0003974,0.000321782,0.000301197,0.000225424,334.004,-5.68434e-14,124.551
7.61719,0.0003974,0.000322378,0.000301197,0.000225517,334.004,-5.68434e-14,286.322
7.62695,0.0003974,0.000322671,0.000301197,0.000225507,334.004,-2.84217e-13,377.419
7.63672,0.0003974,0.000323206,0.000301197,0.000225557,334.004,-2.27374e-13,367.266
7.64648,0.0003974,0.000323583,-5.03339e-05,0.000225749,334.004,-1.13687e-13,252.044
7.65625,-6.62986e-05,0.000323878,-5.03339e-05,0.000225804,334.004,-2.84217e-14,57.5452
7.66602,-6.62986e-05,0.000324279,-5.03339e-05,0.000225926,-334.004,-2.84217e-14,-166.194
7.67578,-6.62986e-05,0.000324601,-5.03339e-05,0.00022598,-334.004,0,-357.51
7.68555,-6.62986e-05,0.000324906,-5.03339e-05,0.000226209,-334.004,3.41061e-13,-459.874
7.69531,-6.62986e-05,0.000325177,-5.03339e-05,0.000226375,-334.004,1.13687e-13,-438.297
7.70508,-6.62986e-05,0.000325377,0.000301197,0.000226508,-334.004,2.84217e-13,-290.702
7.71484,0.0003974,0.000325648,0.000301197,0.000226787,-334.004,-5.68434e-14,-50.6977
7.72461,0.0003974,0.000325946,0.000301197,0.000227049,334.004,-2.84217e-14,219.614
7.73438,0.0003974,0.000326097,0.000301197,0.000227366,334.004,1.13687e-13,445.404
7.74414,0.0003974,0.000326325,0.000301197,0.00022775,334.004,4.54747e-13,559.54
7.75391,0.0003974,0.000326525,0.000301197,0.000228,334.004,-1.13687e-13,522.184
7.76367,0.0003974,0.000326733,-5.03339e-05,0.000228428,334.004,0,333.92
7.77344,-6.62986e-05,0.000326827,-5.03339e-05,0.000228857,334.004,5.68434e-14,38.2683
7.7832,-6.62986e-05,0.000327069,-5.03339e-05,0.000229339,-334.004,5.68434e-14,-287.844
7.79297,-6.62986e-05,0.000327272,-5.03339e-05,0.000229839,-334.004,0,-553.734
7.80273,-6.62986e-05,0.000327409,-5.03339e-05,0.000230401,-334.004,-1.13687e-13,-679.834
7.8125,-6.62986e-05,0.000327538,-5.03339e-05,0.000230917,-334.004,0,-621.04
7.82227,-6.62986e-05,0.000327768,0.000301197,0.000231546,-334.004,0,-381.817
7.83203,0.0003974,0.00032788,0.000301197,0.000232202,-334.004,2.84217e-14,-18.2167
7.8418,0.0003974,0.000328159,0.000301197,0.000232842,334.004,-2.27374e-13,374.645
7.85156,0.0003974,0.000328279,0.000301197,0.000233488,334.004,-5.68434e-13,687.034
7.86133,0.0003974,0.000328338,0.000301197,0.000234233,334.004,-2.27374e-13,824.82
7.87109,0.0003974,0.000328565,-5.03339e-05,0.000234829,334.004,-4.54747e-13,737.274
7.88086,-6.62986e-05,0.000328701,-5.03339e-05,0.000235657,334.004,0,434.355
7.89062,-6.62986e-05,0.000328802,-5.03339e-05,0.00023641,334.004,-5.68434e-14,-12.0944
7.90039,-6.62986e-05,0.000329057,-5.03339e-05,0.000237236,-334.004,5.68434e-14,-484.676
7.91016,-6.62986e-05,0.000329156,-5.03339e-05,0.000237967,-334.004,2.27374e-13,-850.788
7.91992,-6.62986e-05,0.000329278,-5.03339e-05,0.000238705,-334.004,4.54747e-13,-999.307
7.92969,-6.62986e-05,0.000329504,0.000301197,0.000239534,-334.004,0,-873.606
7.93945,0.0003974,0.000329584,0.000301197,0.000240465,-334.004,1.13687e-13,-491.252
7.94922,0.0003974,0.000329707,0.000301197,0.000241017,-334.004,5.68434e-14,56.068
7.95898,0.0003974,0.00032985,0.000301197,0.000241927,334.004,-3.41061e-13,623.702
7.96875,0.0003974,0.000329944,0.000301197,0.000242716,334.004,2.27374e-13,1051.64
7.97852,0.0003974,0.00033011,0.000301197,0.00024353,334.004,0,1208.99
7.98828,0.0003974,0.000330308,-5.03339e-05,0.000244216,334.004,4.54747e-13,1033.1
7.99805,-6.62986e-05,0.000330385,-5.03339e-05,0.000245051,334.004,-1.13687e-13,551.899
8.00781,-6.62986e-05,0.000330432,-5.03339e-05,0.000245722,334.004,-4.26326e-14,-118.057
8.01758,-6.62986e-05,0.00033057,-5.03339e-05,0.000246428,-334.004,1.13687e-13,-798.828
8.02734,-6.62986e-05,0.000330655,-5.03339e-05,0.000247155,-334.004,-4.54747e-13,-1297.62
8.03711,-6.62986e-05,0.000330731,-5.03339e-05,0.000247842,-334.004,4.54747e-13,-1460.59
8.04688,-6.62986e-05,0.000330979,0.000301197,0.000248567,-334.004,6.82121e-13,-1219.18
8.05664,0.0003974,0.000330877,0.000301197,0.000249161,-334.004,6.82121e-13,-615.217
8.06641,0.0003974,0.000331015,0.000301197,0.000249818,-334.004,0,203.625
8.07617,0.0003974,0.000331087,0.000301197,0.000250365,334.004,-2.27374e-13,1018.82
8.08594,0.0003974,0.000331166,0.000301197,0.000250997,334.004,-6.82121e-13,1598.41


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_d_LPDS_7.csv <==
% y1min=-6.497262187500001e-05, y1max=0.00038945157890625, y2min=-4.9327228125000014e-05, y2max=0.00029517266953125006, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,-2.63672e-09,0,1.52344e-08,0,0,0
0.00976562,4.11503e-07,3.22266e-08,5.16739e-08,-1.78711e-08,17.4957,0,4.05485e-08
0.0195312,2.81998e-06,3.92578e-08,3.59725e-07,2.7832e-08,121.965,0,2.61459e-07
0.0292969,1.02742e-05,-2.7832e-08,1.32723e-06,3.01758e-08,334.004,0,8.61326e-07
0.0390625,3.42002e-05,-6.5332e-08,4.42345e-06,-5.27344e-09,334.004,-4.23516e-22,2.6431e-06
0.0488281,0.000111202,2.21191e-07,1.43821e-05,-8.49609e-09,334.004,0,8.20549e-06
0.0585937,0.000359724,1.63477e-07,4.65195e-05,-3.31055e-08,334.004,-3.38813e-21,2.59834e-05
0.0683594,0.0003974,1.88965e-07,0.000150024,4.92187e-08,334.004,0,8.30123e-05
0.078125,0.0003974,3.91113e-07,0.000301197,-5.5957e-08,334.004,1.0842e-19,0.000266435
0.0878906,0.0003974,6.4541e-07,0.000301197,-4.39453e-08,334.004,0,0.000856975
0.0976562,0.0003974,7.95703e-07,0.000301197,5.85937e-10,334.004,-4.33681e-19,0.00275881
0.107422,0.0003974,1.00371e-06,0.000301197,-1.34766e-08,334.004,0,0.00888416
0.117187,0.0003974,1.35059e-06,0.000301197,-3.75e-08,334.004,0,0.0286131
0.126953,0.0003974,1.43936e-06,0.000301197,7.61719e-09,334.004,1.38778e-17,0.0921584
0.136719,0.0003974,1.91426e-06,0.000301197,-1.34766e-08,334.004,-5.55112e-17,0.296833
0.146484,0.0003974,2.18643e-06,0.000301197,-2.49023e-08,334.004,0,0.956073
0.15625,0.0003974,2.56055e-06,0.000301197,1.37695e-08,334.004,-8.88178e-16,3.07943
0.166016,0.0003974,3.0126e-06,0.000301197,3.16406e-08,334.004,0,9.91862
0.175781,0.0003974,3.48135e-06,0.000301197,-2.49023e-08,334.004,0,31.9471
0.185547,0.0003974,3.97148e-06,0.000301197,-4.07227e-08,334.004,0,102.899
0.195312,0.0003974,4.48447e-06,0.000301197,8.99414e-08,334.004,0,331.431
0.205078,0.0003974,4.9418e-06,0.000301197,6.73828e-09,334.004,0,1067.51
0.214844,0.0003974,5.56172e-06,0.000301197,-6.67969e-08,334.004,-9.09495e-13,3438.38
0.224609,0.0003974,6.06797e-06,0.000301197,-4.7168e-08,334.004,0,11074.8
0.234375,0.0003974,6.69316e-06,0.000301197,1.10742e-07,334.004,7.27596e-12,35671
0.244141,0.0003974,7.33916e-06,0.000301197,-1.34473e-07,334.004,-1.45519e-11,114894
0.253906,0.0003974,7.81787e-06,0.000301197,-9.66797e-09,334.004,0,370064
0.263672,0.0003974,8.70146e-06,0.000301197,6.26953e-08,334.004,-2.32831e-10,1.19195e+06
0.273437,0.0003974,9.17637e-06,0.000301197,-1.61133e-08,334.004,0,3.83917e+06
0.283203,0.0003974,9.84668e-06,0.000301197,3.98438e-08,334.004,0,1.23657e+07
0.292969,0.0003974,1.05738e-05,0.000301197,1.52344e-08,334.004,0,3.9829e+07
0.302734,0.0003974,1.1083e-05,0.000301197,-2.60742e-08,334.004,-1.49012e-08,1.28286e+08
0.3125,0.0003974,1.17272e-05,0.000301197,-3.31055e-08,334.004,0,4.132e+08
0.322266,0.0003974,1.24831e-05,0.000301197,-7.06055e-08,334.004,0,1.33089e+09
0.332031,0.0003974,1.30772e-05,0.000301197,1.9043e-08,334.004,1.43051e-06,4.28668e+09
0.341797,0.0003974,1.37329e-05,0.000301197,-2.28516e-08,334.004,0,1.38071e+10
0.351562,0.0003974,1.44064e-05,0.000301197,-3.95508e-08,334.004,-1.52588e-05,4.44716e+10
0.361328,0.0003974,1.49707e-05,0.000301197,-1.06641e-07,334.004,3.05176e-05,1.4324e+11
0.371094,0.0003974,1.56404e-05,0.000301197,4.16016e-08,334.004,0.00012207,4.61364e+11
0.380859,0.0003974,1.61971e-05,0.000301197,6.32812e-08,334.004,0,1.48602e+12
0.390625,0.0003974,1.67856e-05,0.000301197,-2.16797e-08,334.004,0,4.78635e+12
0.400391,0.0003974,1.73443e-05,0.000301197,-8.81836e-08,334.004,0.00195312,1.54165e+13
0.410156,0.0003974,1.7908e-05,0.000301197,3.10547e-08,334.004,-0.015625,4.96553e+13
0.419922,0.0003974,1.83964e-05,0.000301197,-5.5957e-08,334.004,-0.0625,1.59936e+14
0.429687,0.0003974,1.90438e-05,0.000301197,-3.69141e-08,334.004,-0.125,5.15142e+14
0.439453,0.0003974,1.93222e-05,0.000301197,1.69922e-08,334.004,0,1.65923e+15
0.449219,0.0003974,1.98765e-05,0.000301197,-2.54883e-08,334.004,0,5.34427e+15
0.458984,0.0003974,2.03771e-05,0.000301197,-9.46289e-08,334.004,6,1.72135e+16
0.46875,0.0003974,2.07501e-05,0.000301197,5.30273e-08,334.004,-8,5.54433e+16
0.478516,0.0003974,2.11345e-05,0.000301197,1.25977e-08,334.004,0,1.78579e+17
0.488281,0.0003974,2.14597e-05,0.000301197,-8.05664e-08,334.004,0,5.75189e+17
0.498047,0.0003974,2.18959e-05,0.000301197,-3.31055e-08,334.004,0,1.85264e+18
0.507812,0.0003974,2.2069e-05,0.000301197,-2.63672e-09,334.004,0,5.96722e+18
0.517578,0.0003974,2.24171e-05,0.000301197,5.30273e-08,334.004,4096,1.922e+19
0.527344,0.0003974,2.27329e-05,0.000301197,4.39453e-09,334.004,0,6.1906e+19
0.537109,0.0003974,2.28929e-05,0.000301197,8.20312e-09,334.004,65536,1.99395e+20
0.546875,0.0003974,2.31527e-05,0.000301197,1.52344e-08,334.004,0,6.42235e+20
0.556641,0.0003974,2.33455e-05,0.000301197,-7.06055e-08,334.004,-262144,2.06859e+21
0.566406,0.0003974,2.3492e-05,0.000301197,7.4707e-08,334.004,0,6.66278e+21
0.576172,0.0003974,2.36177e-05,0.000301197,-6.15234e-08,334.004,0,2.14603e+22
0.585937,0.0003974,2.3797e-05,0.000301197,1.22168e-07,334.004,0,6.9122e+22
0.595703,0.0003974,2.39657e-05,0.000301197,1.00195e-07,334.004,0,2.22637e+23
0.605469,0.0003974,2.39783e-05,0.000301197,2.24414e-07,334.004,1.34218e+08,7.17096e+23
0.615234,0.0003974,2.40595e-05,0.000301197,3.47461e-07,334.004,5.36871e+08,2.30971e+24
0.625,0.0003974,2.42194e-05,0.000301197,6.43359e-07,334.004,-3.22123e+09,7.43941e+24
0.634766,0.0003974,2.42435e-05,0.000301197,8.23535e-07,334.004,-4.29497e+09,2.39618e+25
0.644531,0.0003974,2.42865e-05,0.000301197,1.09746e-06,334.004,-8.58993e+09,7.71791e+25
0.654297,0.0003974,2.43442e-05,0.000301197,1.57324e-06,334.004,-3.43597e+10,2.48588e+26
0.664062,0.0003974,2.44102e-05,0.000301197,1.94912e-06,334.004,0,8.00684e+26
0.673828,0.0003974,2.44585e-05,0.000301197,2.47617e-06,334.004,0,2.57894e+27
0.683594,0.0003974,2.44989e-05,0.000301197,3.11074e-06,334.004,0,8.30658e+27
0.693359,0.0003974,2.45561e-05,0.000301197,3.74502e-06,334.004,0,2.67549e+28
0.703125,0.0003974,2.46431e-05,0.000301197,4.41826e-06,334.004,0,8.61754e+28
0.712891,0.0003974,2.46612e-05,0.000301197,5.21543e-06,334.004,0,2.77565e+29
0.722656,0.0003974,2.4636e-05,0.000301197,6.0709e-06,334.004,0,8.94014e+29
0.732422,0.0003974,2.47274e-05,0.000301197,7.03037e-06,334.004,5.6295e+14,2.87955e+30
0.742187,0.0003974,2.47368e-05,0.000301197,7.85479e-06,334.004,0,9.27482e+30
0.751953,0.0003974,2.48675e-05,0.000301197,8.94287e-06,334.004,4.5036e+15,2.98735e+31
0.761719,0.0003974,2.47767e-05,0.000301197,9.98145e-06,334.004,-1.80144e+16,9.62203e+31
0.771484,0.0003974,2.48757e-05,0.000301197,1.1003e-05,334.004,3.60288e+16,3.09918e+32
0.78125,0.0003974,2.49105e-05,0.000301197,1.21837e-05,334.004,0,9.98224e+32
0.791016,0.0003974,2.49202e-05,0.000301197,1.32574e-05,334.004,5.76461e+17,3.2152e+33
0.800781,0.0003974,2.49999e-05,0.000301197,1.44114e-05,334.004,-1.15292e+18,1.03559e+34
0.810547,0.0003974,2.50342e-05,0.000301197,1.56346e-05,334.004,-4.61169e+18,3.33557e+34
0.820312,0.0003974,2.49732e-05,0.000301197,1.6698e-05,334.004,0,1.07436e+35
0.830078,0.0003974,2.51953e-05,0.000301197,1.80387e-05,334.004,7.3787e+19,3.46044e+35
0.839844,0.0003974,2.51027e-05,0.000301197,1.91367e-05,334.004,0,1.11458e+36
0.849609,0.0003974,2.51104e-05,0.000301197,2.02852e-05,334.004,0,3.58998e+36
0.859375,0.0003974,2.51174e-05,0.000301197,2.14805e-05,334.004,0,1.15631e+37
0.869141,0.0003974,2.51256e-05,0.000301197,2.26535e-05,334.004,9.44473e+21,3.72437e+37
0.878906,0.0003974,2.52378e-05,0.000301197,2.38433e-05,334.004,-1.88895e+22,1.19959e+38
0.888672,0.0003974,2.52003e-05,0.000301197,2.47919e-05,334.004,0,3.8638e+38
0.898437,0.0003974,2.5227e-05,0.000301197,2.5899e-05,334.004,0,1.2445e+39
0.908203,0.0003974,2.52803e-05,0.000301197,2.69719e-05,334.004,-1.20893e+24,4.00844e+39
0.917969,0.0003974,2.52384e-05,0.000301197,2.79759e-05,334.004,0,1.29109e+40
0.927734,0.0003974,2.53685e-05,0.000301197,2.89497e-05,334.004,0,4.1585e+40
0.9375,0.0003974,2.52967e-05,0.000301197,2.98292e-05,334.004,0,1.33942e+41
0.947266,0.0003974,2.53321e-05,0.000301197,3.07025e-05,334.004,0,4.31418e+41
0.957031,0.0003974,2.5362e-05,0.000301197,3.14874e-05,334.004,-1.54743e+26,1.38956e+42
0.966797,0.0003974,2.53843e-05,0.000301197,3.23086e-05,334.004,6.1897e+26,4.47568e+42
0.976562,0.0003974,2.54851e-05,0.000301197,3.30029e-05,334.004,-2.47588e+27,1.44158e+43
0.986328,0.0003974,2.54432e-05,0.000301197,3.35517e-05,334.004,0,4.64323e+43
0.996094,0.0003974,2.53761e-05,0.000301197,3.41868e-05,334.004,1.9807e+28,1.49555e+44
1.00586,0.0003974,2.55144e-05,0.000301197,3.47748e-05,334.004,0,4.81705e+44
1.01562,0.0003974,2.55029e-05,0.000301197,3.53391e-05,334.004,0,1.55154e+45
1.02539,0.0003974,2.55237e-05,0.000301197,3.56956e-05,334.004,-6.33825e+29,4.99738e+45
1.03516,0.0003974,2.55319e-05,0.000301197,3.61799e-05,334.004,-5.0706e+30,1.60962e+46
1.04492,0.0003974,2.55352e-05,0.000301197,3.65801e-05,334.004,-1.01412e+31,5.18446e+46
1.05469,0.0003974,2.56538e-05,0.000301197,3.69264e-05,334.004,4.05648e+31,1.66988e+47
1.06445,0.0003974,2.55668e-05,0.000301197,3.72313e-05,334.004,0,5.37855e+47
1.07422,0.0003974,2.57083e-05,0.000301197,3.74716e-05,334.004,0,1.73239e+48
1.08398,0.0003974,2.55999e-05,0.000301197,3.7667e-05,334.004,6.49037e+32,5.5799e+48
1.09375,0.0003974,2.57089e-05,0.000301197,3.78844e-05,334.004,0,1.79724e+49
1.10352,0.0003974,2.56723e-05,0.000301197,3.8083e-05,334.004,-1.03846e+34,5.78878e+49
1.11328,0.0003974,2.56898e-05,0.000301197,3.81691e-05,334.004,2.07692e+34,1.86452e+50
1.12305,0.0003974,2.56784e-05,0.000301197,3.82066e-05,334.004,0,6.00549e+50
1.13281,0.0003974,2.57792e-05,0.000301197,3.83479e-05,334.004,0,1.93432e+51
1.14258,0.0003974,2.58123e-05,0.000301197,3.83912e-05,334.004,1.32923e+36,6.23031e+51
1.15234,0.0003974,2.58003e-05,0.000301197,3.83836e-05,334.004,-2.65846e+36,2.00674e+52
1.16211,0.0003974,2.58498e-05,0.000301197,3.83707e-05,334.004,2.12676e+37,6.46354e+52
1.17187,0.0003974,2.58346e-05,0.000301197,3.84533e-05,334.004,-8.50706e+37,2.08186e+53
1.18164,0.0003974,2.60077e-05,0.000301197,3.84018e-05,334.004,0,6.70551e+53
1.19141,0.0003974,2.61706e-05,0.000301197,3.85148e-05,334.004,3.40282e+38,2.15979e+54
1.20117,0.0003974,2.62497e-05,0.000301197,3.83555e-05,334.004,0,6.95654e+54
1.21094,0.0003974,2.64407e-05,0.000301197,3.84108e-05,334.004,0,2.24065e+55
1.2207,0.0003974,2.67914e-05,0.000301197,3.84272e-05,334.004,1.0889e+40,7.21696e+55
1.23047,0.0003974,2.69276e-05,0.000301197,3.82986e-05,334.004,0,2.32453e+56
1.24023,0.0003974,2.73715e-05,0.000301197,3.83892e-05,334.004,8.71123e+40,7.48713e+56
1.25,0.0003974,2.78871e-05,0.000301197,3.82655e-05,334.004,3.48449e+41,2.41155e+57
1.25977,0.0003974,2.83254e-05,0.000301197,3.82986e-05,334.004,1.3938e+42,7.76742e+57
1.26953,0.0003974,2.90355e-05,0.000301197,3.82248e-05,334.004,0,2.50183e+58
1.2793,0.0003974,2.95934e-05,0.000301197,3.82181e-05,334.004,0,8.05819e+58
1.28906,0.0003974,3.03905e-05,0.000301197,3.82857e-05,334.004,0,2.59548e+59
1.29883,0.0003974,3.12694e-05,0.000301197,3.81642e-05,334.004,0,8.35986e+59
1.30859,0.0003974,3.21706e-05,0.000301197,3.81598e-05,334.004,-3.56812e+44,2.69265e+60
1.31836,0.0003974,3.30981e-05,0.000301197,3.81806e-05,334.004,1.42725e+45,8.67281e+60
1.32812,0.0003974,3.41262e-05,0.000301197,3.81583e-05,334.004,0,2.79345e+61
1.33789,0.0003974,3.52764e-05,0.000301197,3.82339e-05,334.004,1.1418e+46,8.99749e+61
1.34766,0.0003974,3.63475e-05,0.000301197,3.81551e-05,334.004,0,2.89802e+62
1.35742,0.0003974,3.76418e-05,0.000301197,3.81747e-05,334.004,1.82688e+47,9.33431e+62
1.36719,0.0003974,3.88515e-05,0.000301197,3.81964e-05,334.004,-7.30751e+47,3.00651e+63
1.37695,0.0003974,4.0135e-05,0.000301197,3.82667e-05,334.004,-1.4615e+48,9.68375e+63
1.38672,0.0003974,4.15485e-05,0.000301197,3.82802e-05,334.004,-1.1692e+49,3.11906e+64
1.39648,0.0003974,4.28364e-05,0.000301197,3.83821e-05,334.004,-1.1692e+49,1.00463e+65
1.40625,0.0003974,4.42491e-05,0.000301197,3.83865e-05,334.004,4.67681e+49,3.23583e+65
1.41602,0.0003974,4.5697e-05,0.000301197,3.84785e-05,334.004,0,1.04224e+66
1.42578,0.0003974,4.71015e-05,0.000301197,3.85775e-05,334.004,3.74144e+50,3.35696e+66
1.43555,0.0003974,4.84983e-05,0.000301197,3.86689e-05,334.004,0,1.08125e+67
1.44531,0.0003974,5.00367e-05,0.000301197,3.86402e-05,334.004,0,3.48263e+67
1.45508,0.0003974,5.14989e-05,0.000301197,3.88995e-05,334.004,0,1.12173e+68
1.46484,0.0003974,5.27748e-05,0.000301197,3.89098e-05,334.004,0,3.61301e+68
1.47461,0.0003974,5.43568e-05,0.000301197,3.89883e-05,334.004,0,1.16372e+69
1.48437,0.0003974,5.56925e-05,0.000301197,3.90583e-05,334.004,7.66248e+53,3.74826e+69
1.49414,0.0003974,5.70817e-05,0.000301197,3.92115e-05,334.004,0,1.20729e+70
1.50391,0.0003974,5.8461e-05,0.000301197,3.91532e-05,334.004,0,3.88858e+70
1.51367,0.0003974,5.98248e-05,0.000301197,3.9336e-05,334.004,-2.45199e+55,1.25248e+71
1.52344,0.0003974,6.10893e-05,0.000301197,3.94315e-05,334.004,0,4.03415e+71
1.5332,0.0003974,6.22764e-05,0.000301197,3.93012e-05,334.004,1.96159e+56,1.29937e+72
1.54297,0.0003974,6.35408e-05,0.000301197,3.93999e-05,334.004,7.84638e+56,4.18517e+72
1.55273,0.0003974,6.46729e-05,0.000301197,3.95033e-05,334.004,-1.56928e+57,1.34801e+73
1.5625,0.0003974,6.57539e-05,0.000301197,3.94995e-05,334.004,0,4.34185e+73
1.57227,0.0003974,6.68915e-05,0.000301197,3.94907e-05,334.004,2.51084e+58,1.39848e+74
1.58203,0.0003974,6.78979e-05,0.000301197,3.94184e-05,334.004,1.00434e+59,4.50439e+74
1.5918,0.0003974,6.89098e-05,0.000301197,3.94717e-05,334.004,0,1.45083e+75
1.60156,0.0003974,6.96278e-05,0.000301197,3.9462e-05,334.004,0,4.67301e+75
1.61133,0.0003974,7.04736e-05,0.000301197,3.94063e-05,334.004,0,1.50514e+76
1.62109,0.0003974,7.13804e-05,0.000301197,3.94102e-05,334.004,0,4.84795e+76
1.63086,0.0003974,7.20284e-05,0.000301197,3.94424e-05,334.004,0,1.56149e+77
1.64062,0.0003974,7.26753e-05,0.000301197,3.92713e-05,334.004,0,5.02944e+77
1.65039,0.0003974,7.33277e-05,0.000301197,3.92801e-05,334.004,-2.05688e+62,1.61994e+78
1.66016,0.0003974,7.39491e-05,0.000301197,3.9218e-05,334.004,0,5.21772e+78
1.66992,0.0003974,7.45655e-05,0.000301197,3.91963e-05,334.004,0,1.68059e+79
1.67969,0.0003974,7.50164e-05,0.000301197,3.90855e-05,334.004,0,5.41304e+79
1.68945,0.0003974,7.53469e-05,0.000301197,3.90486e-05,334.004,0,1.7435e+80
1.69922,0.0003974,7.57608e-05,0.000301197,3.90568e-05,334.004,0,5.61568e+80
1.70898,0.0003974,7.61338e-05,0.000301197,3.89054e-05,334.004,2.10625e+65,1.80877e+81
1.71875,0.0003974,7.64596e-05,0.000301197,3.89751e-05,334.004,8.42498e+65,5.82591e+81
1.72852,0.0003974,7.66529e-05,0.000301197,3.87486e-05,334.004,3.36999e+66,1.87648e+82
1.73828,0.0003974,7.69289e-05,0.000301197,3.88477e-05,334.004,0,6.04401e+82
1.74805,0.0003974,7.71047e-05,0.000301197,3.87671e-05,334.004,0,1.94673e+83
1.75781,0.0003974,7.71958e-05,0.000301197,3.87082e-05,334.004,-1.0784e+68,6.27027e+83
1.76758,0.0003974,7.74932e-05,0.000301197,3.87463e-05,334.004,-4.31359e+68,2.01961e+84
1.77734,0.0003974,7.75333e-05,0.000301197,3.8816e-05,334.004,8.62718e+68,6.505e+84
1.78711,0.0003974,7.76042e-05,0.000301197,3.89276e-05,334.004,0,2.09521e+85
1.79687,0.0003974,7.7712e-05,0.000301197,3.89452e-05,334.004,-1.38035e+70,6.74852e+85
1.80664,0.0003974,7.77741e-05,0.000301197,3.92109e-05,334.004,0,2.17365e+86
1.81641,0.0003974,7.77621e-05,0.000301197,3.93917e-05,334.004,1.10428e+71,7.00115e+86
1.82617,0.0003974,7.78673e-05,0.000301197,3.96454e-05,334.004,-4.41712e+71,2.25502e+87
1.83594,0.0003974,7.79218e-05,0.000301197,4.00995e-05,334.004,-1.76685e+72,7.26325e+87
1.8457,0.0003974,7.79707e-05,0.000301197,4.04514e-05,334.004,-3.53369e+72,2.33944e+88
1.85547,0.0003974,7.79968e-05,0.000301197,4.08964e-05,334.004,1.41348e+73,7.53515e+88
1.86523,0.0003974,7.80557e-05,0.000301197,4.14589e-05,334.004,5.65391e+73,2.42702e+89
1.875,0.0003974,7.80419e-05,0.000301197,4.20785e-05,334.004,0,7.81724e+89
1.88477,0.0003974,7.80926e-05,0.000301197,4.26905e-05,334.004,0,2.51787e+90
1.89453,0.0003974,7.81128e-05,0.000301197,4.34584e-05,334.004,0,8.10988e+90
1.9043,0.0003974,7.8114e-05,0.000301197,4.4228e-05,334.004,-7.23701e+75,5.22426e+90
1.91406,0.0003974,7.82042e-05,0.000301197,4.50879e-05,334.004,-1.4474e+76,9.26526e+90
1.92383,0.0003974,7.81242e-05,0.000301197,4.59782e-05,334.004,0,1.54053e+91
1.93359,0.0003974,7.82004e-05,0.000301197,4.6868e-05,334.004,0,2.49441e+91
1.94336,0.0003974,7.82757e-05,0.000301197,4.77469e-05,334.004,5.7896e+76,3.99821e+91
1.95312,0.0003974,7.82232e-05,0.000301197,4.88868e-05,334.004,0,6.38651e+91
1.96289,0.0003974,7.8237e-05,0.000301197,4.99547e-05,334.004,-1.15792e+77,1.01929e+92
1.97266,0.0003974,7.82897e-05,0.000301197,5.09224e-05,334.004,1.15792e+77,1.62698e+92
1.98242,0.0003974,7.83665e-05,0.000301197,5.19946e-05,334.004,2.31584e+77,2.59784e+92
1.99219,0.0003974,7.83302e-05,0.000301197,5.30335e-05,334.004,0,4.14922e+92
2.00195,0.0003974,7.85168e-05,0.000301197,5.43302e-05,334.004,0,6.62841e+92
2.01172,0.0003974,7.83867e-05,0.000301197,5.5403e-05,334.004,0,1.05902e+93
2.02148,0.0003974,7.85027e-05,0.000301197,5.65236e-05,334.004,0,1.6921e+93
2.03125,0.0003974,7.83987e-05,0.000301197,5.75355e-05,334.004,0,2.70372e+93
2.04102,0.0003974,7.84646e-05,0.000301197,5.87487e-05,334.004,0,4.32015e+93
2.05078,0.0003974,7.84825e-05,0.000301197,5.98819e-05,334.004,0,6.90298e+93
2.06055,0.0003974,7.86067e-05,0.000301197,6.09776e-05,334.004,-7.41069e+78,1.103e+94
2.07031,0.0003974,7.84324e-05,0.000301197,6.20124e-05,334.004,0,1.76242e+94
2.08008,0.0003974,7.85473e-05,0.000301197,6.29871e-05,334.004,0,2.81607e+94
2.08984,0.0003974,7.85681e-05,0.000301197,6.40005e-05,334.004,0,4.49964e+94
2.09961,0.0003974,7.85212e-05,0.000301197,6.49198e-05,334.004,0,7.1897e+94
2.10937,0.0003974,7.84925e-05,0.000301197,6.59479e-05,334.004,-1.18571e+80,1.1488e+95
2.11914,0.0003974,7.85212e-05,0.000301197,6.68355e-05,334.004,0,1.83559e+95
2.12891,0.0003974,7.85452e-05,0.000301197,6.77347e-05,334.004,0,2.93298e+95
2.13867,0.0003974,7.85153e-05,0.000301197,6.84943e-05,334.004,-4.74284e+80,4.68644e+95
2.14844,0.0003974,7.86524e-05,0.000301197,6.92927e-05,334.004,4.74284e+80,7.48817e+95
2.1582,0.0003974,7.8624e-05,0.000301197,7.00228e-05,334.004,9.48569e+80,1.19649e+96
2.16797,0.0003974,7.86302e-05,0.000301197,7.0672e-05,334.004,1.89714e+81,1.9118e+96
2.17773,0.0003974,7.86258e-05,0.000301197,7.13657e-05,334.004,1.89714e+81,3.05474e+96
2.1875,0.0003974,7.87893e-05,0.000301197,7.19402e-05,334.004,7.58855e+81,4.88099e+96
2.19727,0.0003974,7.86797e-05,0.000301197,7.25165e-05,334.004,0,7.79904e+96
2.20703,0.0003974,7.88256e-05,0.000301197,7.2987e-05,334.004,0,1.24616e+97
2.2168,0.0003974,7.86797e-05,0.000301197,7.33802e-05,334.004,-1.51771e+82,1.99116e+97
2.22656,0.0003974,7.88921e-05,0.000301197,7.37968e-05,334.004,0,3.18156e+97
2.23633,0.0003974,7.88637e-05,0.000301197,7.4284e-05,334.004,-6.07084e+82,5.08362e+97
2.24609,0.0003974,7.89454e-05,0.000301197,7.45629e-05,334.004,0,8.12281e+97
2.25586,0.0003974,7.90216e-05,0.000301197,7.48292e-05,334.004,0,1.29789e+98
2.26562,0.0003974,7.89281e-05,0.000301197,7.51462e-05,334.004,1.21417e+83,2.07383e+98
2.27539,0.0003974,7.90359e-05,0.000301197,7.53319e-05,334.004,4.85667e+83,3.31364e+98
2.28516,0.0003974,7.9074e-05,0.000301197,7.55915e-05,334.004,0,5.29467e+98
2.29492,0.0003974,7.90424e-05,0.000301197,7.57392e-05,334.004,0,8.46003e+98
2.30469,0.0003974,7.90913e-05,0.000301197,7.58361e-05,334.004,-9.71334e+83,1.35178e+99
2.31445,0.0003974,7.90418e-05,0.000301197,7.59079e-05,334.004,-1.94267e+84,2.15992e+99
2.32422,0.0003974,7.91285e-05,0.000301197,7.60594e-05,334.004,3.88534e+84,3.45121e+99
2.33398,0.0003974,7.91033e-05,0.000301197,7.61842e-05,334.004,3.88534e+84,5.51448e+99
2.34375,0.0003974,7.91959e-05,0.000301197,7.62935e-05,334.004,0,8.81125e+99
2.35352,0.0003974,7.9161e-05,0.000301197,7.63491e-05,334.004,0,1.4079e+100
2.36328,0.0003974,7.93213e-05,0.000301197,7.63582e-05,334.004,-3.10827e+85,2.24959e+100
2.37305,0.0003974,7.93702e-05,0.000301197,7.64836e-05,334.004,6.21654e+85,3.59448e+100
2.38281,0.0003974,7.94807e-05,0.000301197,7.65724e-05,334.004,0,5.74341e+100
2.39258,0.0003974,7.97209e-05,0.000301197,7.65712e-05,334.004,0,9.17704e+100
2.40234,0.0003974,7.99087e-05,0.000301197,7.66274e-05,334.004,1.24331e+86,1.46634e+101
2.41211,0.0003974,8.02154e-05,0.000301197,7.6776e-05,334.004,0,2.34298e+101
2.42187,0.0003974,8.04665e-05,0.000301197,7.67684e-05,334.004,4.97323e+86,3.74371e+101
2.43164,0.0003974,8.09728e-05,0.000301197,7.67455e-05,334.004,0,5.98184e+101
2.44141,0.0003974,8.12968e-05,0.000301197,7.68114e-05,334.004,-9.94646e+86,9.55802e+101
2.45117,0.0003974,8.19193e-05,0.000301197,7.69535e-05,334.004,9.94646e+86,1.52722e+102
2.46094,0.0003974,8.24977e-05,0.000301197,7.69764e-05,334.004,1.98929e+87,2.44025e+102
2.4707,0.0003974,8.32321e-05,0.000301197,7.69116e-05,334.004,0,3.89913e+102
2.48047,0.0003974,8.39783e-05,0.000301197,7.70678e-05,334.004,-3.97859e+87,6.23018e+102
2.49023,0.0003974,8.4738e-05,0.000301197,7.69948e-05,334.004,7.95717e+87,9.95482e+102
2.5,0.0003974,8.56942e-05,0.000301197,7.70282e-05,334.004,1.59143e+88,1.59062e+103
2.50977,0.0003974,8.66771e-05,0.000301197,7.71164e-05,334.004,0,2.54156e+103
2.51953,0.0003974,8.76182e-05,0.000301197,7.71146e-05,334.004,-3.18287e+88,4.061e+103
2.5293,0.0003974,8.88217e-05,0.000301197,7.7107e-05,334.004,6.36574e+88,6.48882e+103
2.53906,0.0003974,9.00012e-05,0.000301197,7.72154e-05,334.004,6.36574e+88,1.03681e+104
2.54883,0.0003974,9.11153e-05,0.000301197,7.71823e-05,334.004,-2.54629e+89,1.65665e+104
2.55859,0.0003974,9.22562e-05,0.000301197,7.71779e-05,334.004,-2.54629e+89,2.64707e+104
2.56836,0.0003974,9.36422e-05,0.000301197,7.72072e-05,334.004,2.54629e+89,4.22959e+104
2.57812,0.0003974,9.50438e-05,0.000301197,7.72597e-05,334.004,0,6.7582e+104
2.58789,0.0003974,9.63721e-05,0.000301197,7.72813e-05,334.004,1.01852e+90,1.07985e+105
2.59766,0.0003974,9.78179e-05,0.000301197,7.72553e-05,334.004,-1.01852e+90,1.72543e+105
2.60742,0.0003974,9.9177e-05,0.000301197,7.73156e-05,334.004,0,2.75696e+105
2.61719,0.0003974,0.000100608,0.000301197,7.73326e-05,334.004,8.14814e+90,4.40518e+105
2.62695,0.0003974,0.000102019,0.000301197,7.7407e-05,334.004,8.14814e+90,7.03877e+105
2.63672,0.0003974,0.000103496,0.000301197,7.73657e-05,334.004,0,1.12468e+106
2.64648,0.0003974,0.000104836,0.000301197,7.73265e-05,334.004,1.62963e+91,1.79706e+106
2.65625,0.0003974,0.000106297,0.000301197,7.74316e-05,334.004,4.88889e+91,2.87141e+106
2.66602,0.0003974,0.000107726,0.000301197,7.7325e-05,334.004,0,4.58806e+106
2.67578,0.0003974,0.000109039,0.000301197,7.7436e-05,334.004,-6.51852e+91,7.33098e+106
2.68555,0.0003974,0.000110411,0.000301197,7.74006e-05,334.004,1.3037e+92,1.17137e+107
2.69531,0.0003974,0.000111665,0.000301197,7.74387e-05,334.004,-1.3037e+92,1.87167e+107
2.70508,0.0003974,0.000112976,0.000301197,7.74583e-05,334.004,0,2.99062e+107
2.71484,0.0003974,0.00011418,0.000301197,7.74322e-05,334.004,-5.21481e+92,4.77853e+107
2.72461,0.0003974,0.000115279,0.000301197,7.74583e-05,334.004,0,7.63532e+107
2.73437,0.0003974,0.000116549,0.000301197,7.75488e-05,334.004,-1.04296e+93,1.22e+108
2.74414,0.0003974,0.000117511,0.000301197,7.74343e-05,334.004,0,1.94937e+108
2.75391,0.0003974,0.000118517,0.000301197,7.74164e-05,334.004,4.17185e+93,3.11478e+108
2.76367,0.0003974,0.000119465,0.000301197,7.74791e-05,334.004,-4.17185e+93,4.97691e+108
2.77344,0.0003974,0.000120436,0.000301197,7.7424e-05,334.004,0,7.9523e+108
2.7832,0.0003974,0.000121361,0.000301197,7.75298e-05,334.004,8.3437e+93,1.27065e+109
2.79297,0.0003974,0.00012207,0.000301197,7.74038e-05,334.004,-1.66874e+94,2.03029e+109
2.80273,0.0003974,0.000122817,0.000301197,7.75198e-05,334.004,-3.33748e+94,3.24408e+109
2.8125,0.0003974,0.00012351,0.000301197,7.73757e-05,334.004,3.33748e+94,5.18353e+109
2.82227,0.0003974,0.000124071,0.000301197,7.74583e-05,334.004,1.33499e+95,8.28244e+109
2.83203,0.0003974,0.000124605,0.000301197,7.74316e-05,334.004,0,1.3234e+110
2.8418,0.0003974,0.000125133,0.000301197,7.75471e-05,334.004,0,2.11458e+110
2.85156,0.0003974,0.0001256,0.000301197,7.74987e-05,334.004,2.66998e+95,3.37876e+110
2.86133,0.0003974,0.000125992,0.000301197,7.74404e-05,334.004,0,5.39872e+110
2.87109,0.0003974,0.000126404,0.000301197,7.76118e-05,334.004,-1.06799e+96,8.62628e+110
2.88086,0.0003974,0.000126665,0.000301197,7.75374e-05,334.004,1.06799e+96,1.37834e+111
2.89062,0.0003974,0.000126893,0.000301197,7.75521e-05,334.004,0,2.20237e+111
2.90039,0.0003974,0.00012715,0.000301197,7.75497e-05,334.004,2.13599e+96,3.51903e+111
2.91016,0.0003974,0.000127368,0.000301197,7.75579e-05,334.004,0,5.62284e+111
2.91992,0.0003974,0.000127605,0.000301197,7.7717e-05,334.004,0,8.9844e+111
2.92969,0.0003974,0.000127664,0.000301197,7.76256e-05,334.004,-8.54395e+96,1.43556e+112
2.93945,0.0003974,0.000127751,0.000301197,7.78324e-05,334.004,-1.70879e+97,2.2938e+112
2.94922,0.0003974,0.000127915,0.000301197,7.77943e-05,334.004,6.83516e+97,3.66512e+112
2.95898,0.0003974,0.000128077,0.000301197,7.79446e-05,334.004,3.41758e+97,5.85627e+112
2.96875,0.0003974,0.000128089,0.000301197,7.80524e-05,334.004,0,9.35739e+112
2.97852,0.0003974,0.000128159,0.000301197,7.8254e-05,334.004,0,1.49516e+113
2.98828,0.0003974,0.00012828,0.000301197,7.84925e-05,334.004,2.73406e+98,2.38903e+113
2.99805,0.0003974,0.000128202,0.000301197,7.88229e-05,334.004,-2.73406e+98,3.81728e+113
3.00781,0.0003974,0.000128347,0.000301197,7.90415e-05,334.004,-1.09363e+99,6.0994e+113
3.01758,0.0003974,0.000128383,0.000301197,7.94271e-05,334.004,5.46813e+98,9.74585e+113
3.02734,0.0003974,0.000128534,0.000301197,7.98832e-05,334.004,0,1.55723e+114
3.03711,0.0003974,0.000128623,0.000301197,8.03689e-05,334.004,-2.18725e+99,2.4882e+114
3.04687,0.0003974,0.000128647,0.000301197,8.09077e-05,334.004,0,3.97575e+114
3.05664,0.0003974,0.00012874,0.000301197,8.14163e-05,334.004,0,6.35261e+114
3.06641,0.0003974,0.000128832,0.000301197,8.21584e-05,334.004,-8.749e+99,1.01505e+115
3.07617,0.0003974,0.000128965,0.000301197,8.28272e-05,334.004,0,1.62188e+115
3.08594,0.0003974,0.000129101,0.000301197,8.35069e-05,334.004,0,2.5915e+115
3.0957,0.0003974,0.000129232,0.000301197,8.42789e-05,334.004,0,4.1408e+115
3.10547,0.0003974,0.000129321,0.000301197,8.5154e-05,334.004,0,6.61634e+115
3.11523,0.0003974,0.00012943,0.000301197,8.59896e-05,334.004,0,1.05718e+116
3.125,0.0003974,0.000129526,0.000301197,8.68907e-05,334.004,1.39984e+101,1.68921e+116
3.13477,0.0003974,0.000129659,0.000301197,8.78889e-05,334.004,-2.79968e+101,2.69909e+116
3.14453,0.0003974,0.000129857,0.000301197,8.87912e-05,334.004,2.79968e+101,4.31271e+116
3.1543,0.0003974,0.000129993,0.000301197,8.9705e-05,334.004,0,6.89101e+116
3.16406,0.0003974,0.000130169,0.000301197,9.07986e-05,334.004,0,1.10107e+117
3.17383,0.0003974,0.000130374,0.000301197,9.16878e-05,334.004,0,1.75934e+117
3.18359,0.0003974,0.000130425,0.000301197,9.27284e-05,334.004,4.47949e+102,2.81114e+117
3.19336,0.0003974,0.000130584,0.000301197,9.38139e-05,334.004,-8.95898e+102,4.49175e+117
3.20312,0.0003974,0.000130772,0.000301197,9.48653e-05,334.004,8.95898e+102,7.17709e+117
3.21289,0.0003974,0.000130891,0.000301197,9.58386e-05,334.004,0,1.14678e+118
3.22266,0.0003974,0.00013099,0.000301197,9.68203e-05,334.004,-3.58359e+103,1.83238e+118
3.23242,0.0003974,0.000131281,0.000301197,9.7856e-05,334.004,-3.58359e+103,2.92784e+118
3.24219,0.0003974,0.00013128,0.000301197,9.88781e-05,334.004,0,4.67822e+118
3.25195,0.0003974,0.000131339,0.000301197,9.98449e-05,334.004,0,7.47505e+118
3.26172,0.0003974,0.000131623,0.000301197,0.000100881,334.004,-1.43344e+104,1.19439e+119
3.27148,0.0003974,0.000131645,0.000301197,0.000101791,334.004,-1.43344e+104,1.90845e+119
3.28125,0.0003974,0.000131777,0.000301197,0.0001026,334.004,0,3.04939e+119
3.29102,0.0003974,0.000131928,0.000301197,0.000103611,334.004,-2.86687e+104,4.87244e+119
3.30078,0.0003974,0.000132061,0.000301197,0.000104378,334.004,0,7.78537e+119
3.31055,0.0003974,0.000132129,0.000301197,0.000105152,334.004,-2.2935e+105,1.24398e+120
3.32031,0.0003974,0.000132222,0.000301197,0.000105904,334.004,0,1.98768e+120
3.33008,0.0003974,0.000132264,0.000301197,0.000106687,334.004,-4.587e+105,3.17599e+120
3.33984,0.0003974,0.000132417,0.000301197,0.000107355,334.004,0,5.07471e+120
3.34961,0.0003974,0.000132412,0.000301197,0.000107977,334.004,-4.587e+105,8.10858e+120
3.35937,0.0003974,0.000132538,0.000301197,0.000108619,334.004,-1.8348e+106,1.29562e+121
3.36914,0.0003974,0.000132595,0.000301197,0.00010914,334.004,0,2.07019e+121
3.37891,0.0003974,0.000132576,0.000301197,0.000109694,334.004,0,3.30784e+121
3.38867,0.0003974,0.000132648,0.000301197,0.000110074,334.004,-3.6696e+106,5.28539e+121
3.39844,0.0003974,0.000132761,0.000301197,0.000110597,334.004,1.46784e+107,8.4452e+121
3.4082,0.0003974,0.00013255,0.000301197,0.000111038,334.004,-1.46784e+107,1.34941e+122
3.41797,0.0003974,0.000132739,0.000301197,0.000111294,334.004,1.46784e+107,2.15614e+122
3.42773,0.0003974,0.000132728,0.000301197,0.000111662,334.004,0,3.44516e+122
3.4375,0.0003974,0.000132692,0.000301197,0.00011194,334.004,0,5.50481e+122
3.44727,0.0003974,0.000132732,0.000301197,0.000112139,334.004,0,8.7958e+122
3.45703,0.0003974,0.000132706,0.000301197,0.000112399,334.004,0,1.40543e+123
3.4668,0.0003974,0.000132729,0.000301197,0.000112605,334.004,0,2.24565e+123
3.47656,0.0003974,0.000132693,0.000301197,0.000112707,334.004,-2.34854e+108,3.58818e+123
3.48633,0.0003974,0.000132661,0.000301197,0.00011284,334.004,4.69709e+108,5.73334e+123
3.49609,0.0003974,0.000132678,0.000301197,0.000113005,334.004,0,9.16096e+123
3.50586,0.0003974,0.000132795,0.000301197,0.000113109,334.004,0,1.46377e+124
3.51562,0.0003974,0.000132613,0.000301197,0.000113152,334.004,0,2.33888e+124
3.52539,0.0003974,0.000132758,0.000301197,0.000113256,334.004,3.75767e+109,3.73715e+124
3.53516,0.0003974,0.000132686,0.000301197,0.000113336,334.004,-7.51534e+109,5.97136e+124
3.54492,0.0003974,0.000132734,0.000301197,0.000113393,334.004,0,9.54127e+124
3.55469,0.0003974,0.000132803,0.000301197,0.000113457,334.004,0,1.52454e+125
3.56445,0.0003974,0.000132891,0.000301197,0.000113567,334.004,1.50307e+110,2.43597e+125
3.57422,0.0003974,0.000133152,0.000301197,0.000113551,334.004,0,3.89229e+125
3.58398,0.0003974,0.000133271,0.000301197,0.000113728,334.004,0,6.21926e+125
3.59375,0.0003974,0.000133489,0.000301197,0.000113742,334.004,0,9.93738e+125
3.60352,0.0003974,0.000133717,0.000301197,0.000113776,334.004,2.40491e+111,1.58783e+126
3.61328,0.0003974,0.000134035,0.000301197,0.000113783,334.004,4.80982e+111,2.5371e+126
3.62305,0.0003974,0.000134423,0.000301197,0.000113981,334.004,0,4.05388e+126
3.63281,0.0003974,0.00013485,0.000301197,0.000114011,334.004,0,6.47745e+126
3.64258,0.0003974,0.000135323,0.000301197,0.000114079,334.004,-9.61963e+111,1.03499e+127
3.65234,0.0003974,0.000135939,0.000301197,0.000114166,334.004,0,1.65375e+127
3.66211,0.0003974,0.000136499,0.000301197,0.000114132,334.004,0,2.64243e+127
3.67188,0.0003974,0.00013723,0.000301197,0.000114187,334.004,3.84785e+112,4.22218e+127
3.68164,0.0003974,0.000137867,0.000301197,0.00011439,334.004,3.84785e+112,6.74636e+127
3.69141,0.0003974,0.000138667,0.000301197,0.000114388,334.004,-1.53914e+113,1.07796e+128
3.70117,0.0003974,0.00013968,0.000301197,0.000114381,334.004,1.53914e+113,1.72241e+128
3.71094,0.0003974,0.00014045,0.000301197,0.000114517,334.004,3.07828e+113,2.75213e+128
3.7207,0.0003974,0.000141378,0.000301197,0.000114396,334.004,-3.07828e+113,4.39746e+128
3.73047,0.0003974,0.000142302,0.000301197,0.000114534,334.004,6.15656e+113,7.02643e+128
3.74023,0.0003974,0.000143485,0.000301197,0.000114527,334.004,0,1.12271e+129
3.75,0.0003974,0.000144489,0.000301197,0.000114625,334.004,0,1.79391e+129
3.75977,0.0003974,0.000145759,0.000301197,0.000114562,334.004,0,2.86638e+129
3.76953,0.0003974,0.00014675,0.000301197,0.000114705,334.004,0,4.58002e+129
3.7793,0.0003974,0.000147862,0.000301197,0.000114667,334.004,0,7.31813e+129
3.78906,0.0003974,0.000149131,0.000301197,0.000114639,334.004,-9.8505e+114,1.16932e+130
3.79883,0.0003974,0.000150334,0.000301197,0.000114696,334.004,0,1.86839e+130
3.80859,0.0003974,0.000151543,0.000301197,0.000114615,334.004,0,2.98538e+130
3.81836,0.0003974,0.000152794,0.000301197,0.000114606,334.004,-3.9402e+115,4.77016e+130
3.82812,0.0003974,0.000153928,0.000301197,0.000114643,334.004,0,7.62194e+130
3.83789,0.0003974,0.000155205,0.000301197,0.000114522,334.004,-1.57608e+116,1.21786e+131
3.84766,0.0003974,0.000156417,0.000301197,0.000114548,334.004,1.57608e+116,1.94595e+131
3.85742,0.0003974,0.000157628,0.000301197,0.00011447,334.004,-3.15216e+116,3.10932e+131
3.86719,0.0003974,0.000158838,0.000301197,0.000114462,334.004,6.30432e+116,4.96819e+131
3.87695,0.0003974,0.000160009,0.000301197,0.000114489,334.004,6.30432e+116,7.93837e+131
3.88672,0.0003974,0.000161104,0.000301197,0.000114471,334.004,0,1.26842e+132
3.89648,0.0003974,0.000162271,0.000301197,0.000114437,334.004,1.26086e+117,2.02674e+132
3.90625,0.0003974,0.00016331,0.000301197,0.000114444,334.004,0,3.2384e+132
3.91602,0.0003974,0.00016443,0.000301197,0.000114374,334.004,0,5.17444e+132
3.92578,0.0003974,0.000165526,0.000301197,0.000114369,334.004,-1.00869e+118,8.26793e+132
3.93555,0.0003974,0.000166366,0.000301197,0.000114359,334.004,0,1.32108e+133
3.94531,0.0003974,0.000167491,0.000301197,0.000114441,334.004,-2.01738e+118,2.11088e+133
3.95508,0.0003974,0.000168367,0.000301197,0.000114394,334.004,2.01738e+118,3.37284e+133
3.96484,0.0003974,0.000169292,0.000301197,0.000114354,334.004,8.06953e+118,5.38926e+133
3.97461,0.0003974,0.000170002,0.000301197,0.000114352,334.004,8.06953e+118,8.61117e+133
3.98438,0.0003974,0.000170914,0.000301197,0.000114402,334.004,-1.61391e+119,1.37593e+134
3.99414,0.0003974,0.000171612,0.000301197,0.000114446,334.004,0,2.19851e+134
4.00391,0.0003974,0.000172401,0.000301197,0.000114512,334.004,0,3.51286e+134
4.01367,0.0003974,0.000173085,0.000301197,0.000114543,334.004,3.22781e+119,5.61299e+134
4.02344,0.0003974,0.000173732,0.000301197,0.000114515,334.004,0,8.96866e+134
4.0332,0.0003974,0.000174234,0.000301197,0.000114529,334.004,1.29112e+120,1.43305e+135
4.04297,0.0003974,0.000174819,0.000301197,0.000114631,334.004,0,2.28978e+135
4.05273,0.0003974,0.000175364,0.000301197,0.000114697,334.004,0,3.6587e+135
4.0625,0.0003974,0.000175837,0.000301197,0.000114733,334.004,-1.0329e+121,5.84601e+135
4.07227,0.0003974,0.000176318,0.000301197,0.000114788,334.004,0,9.34099e+135
4.08203,0.0003974,0.000176647,0.000301197,0.000114912,334.004,1.0329e+121,1.49254e+136
4.0918,0.0003974,0.000177112,0.000301197,0.000115012,334.004,0,2.38484e+136
4.10156,0.0003974,0.000177352,0.000301197,0.000115063,334.004,-4.1316e+121,3.81059e+136
4.11133,0.0003974,0.000177694,0.000301197,0.000115162,334.004,0,6.08871e+136
4.12109,0.0003974,0.000178013,0.000301197,0.000115355,334.004,8.2632e+121,9.72878e+136
4.13086,0.0003974,0.000178243,0.000301197,0.00011547,334.004,0,1.5545e+137
4.14062,0.0003974,0.000178532,0.000301197,0.000115623,334.004,1.65264e+122,2.48384e+137
4.15039,0.0003974,0.000178784,0.000301197,0.000115846,334.004,0,3.96878e+137
4.16016,0.0003974,0.000178958,0.000301197,0.00011607,334.004,-6.61056e+122,6.34148e+137
4.16992,0.0003974,0.000179127,0.000301197,0.00011638,334.004,0,1.01327e+138
4.17969,0.0003974,0.000179397,0.000301197,0.000116615,334.004,0,1.61904e+138
4.18945,0.0003974,0.000179491,0.000301197,0.000117017,334.004,-2.64422e+123,2.58696e+138
4.19922,0.0003974,0.000179632,0.000301197,0.000117413,334.004,-2.64422e+123,4.13355e+138
4.20898,0.0003974,0.000179861,0.000301197,0.000117804,334.004,0,6.60474e+138
4.21875,0.0003974,0.000180018,0.000301197,0.000118229,334.004,0,1.05533e+139
4.22852,0.0003974,0.000180141,0.000301197,0.000118748,334.004,0,1.68625e+139
4.23828,0.0003974,0.000180222,0.000301197,0.000119378,334.004,0,2.69436e+139
4.24805,0.0003974,0.00018035,0.000301197,0.000119907,334.004,0,4.30515e+139
4.25781,0.0003974,0.000180608,0.000301197,0.000120664,334.004,0,6.87894e+139
4.26758,0.0003974,0.000180645,0.000301197,0.000121214,334.004,0,1.09914e+140
4.27734,0.0003974,0.000180793,0.000301197,0.000122011,334.004,0,1.75625e+140
4.28711,0.0003974,0.000180832,0.000301197,0.000122775,334.004,3.38461e+125,2.80621e+140
4.29687,0.0003974,0.000180961,0.000301197,0.000123505,334.004,-6.76921e+125,4.48388e+140
4.30664,0.0003974,0.000181063,0.000301197,0.000124431,334.004,0,7.16451e+140
4.31641,0.0003974,0.000181253,0.000301197,0.000125266,334.004,0,1.14477e+141
4.32617,0.0003974,0.000181317,0.000301197,0.000126075,334.004,0,1.82917e+141
4.33594,0.0003974,0.000181406,0.000301197,0.000126972,334.004,-5.41537e+126,2.92271e+141
4.3457,0.0003974,0.000181461,0.000301197,0.000127888,334.004,-2.70769e+126,4.67002e+141
4.35547,0.0003974,0.000181548,0.000301197,0.00012881,334.004,-1.62461e+127,7.46195e+141
4.36523,0.0003974,0.000181718,0.000301197,0.0001297,334.004,0,1.1923e+142
4.375,0.0003974,0.000181735,0.000301197,0.000130658,334.004,3.24922e+127,1.9051e+142
4.38477,0.0003974,0.000181979,0.000301197,0.000131696,334.004,2.16615e+127,3.04405e+142
4.39453,0.0003974,0.00018198,0.000301197,0.000132553,334.004,0,4.8639e+142
4.4043,0.0003974,0.000182038,0.000301197,0.000133588,334.004,-4.3323e+127,7.77173e+142
4.41406,0.0003974,0.000182239,0.000301197,0.000134487,334.004,1.73292e+128,1.2418e+143
4.42383,0.0003974,0.000182312,0.000301197,0.000135331,334.004,-1.73292e+128,1.98419e+143
4.43359,0.0003974,0.000182397,0.000301197,0.000136224,334.004,0,3.17042e+143
4.44336,0.0003974,0.00018247,0.000301197,0.000137205,334.004,0,5.06582e+143
4.45312,0.0003974,0.000182537,0.000301197,0.000137965,334.004,0,8.09437e+143
4.46289,0.0003974,0.000182575,0.000301197,0.000138816,334.004,0,1.29335e+144
4.47266,0.0003974,0.000182754,0.000301197,0.000139673,334.004,-1.38633e+129,2.06657e+144
4.48242,0.0003974,0.000182741,0.000301197,0.000140454,334.004,2.77267e+129,3.30204e+144
4.49219,0.0003974,0.00018302,0.000301197,0.000141241,334.004,0,5.27613e+144
4.50195,0.0003974,0.000182993,0.000301197,0.000141912,334.004,0,8.4304e+144
4.51172,0.0003974,0.00018313,0.000301197,0.00014261,334.004,-1.10907e+130,1.34704e+145
4.52148,0.0003974,0.00018311,0.000301197,0.000143255,334.004,0,2.15236e+145
4.53125,0.0003974,0.0001832,0.000301197,0.000143878,334.004,0,3.43912e+145
4.54102,0.0003974,0.000183321,0.000301197,0.0001444,334.004,4.43627e+130,5.49516e+145
4.55078,0.0003974,0.000183319,0.000301197,0.000145103,334.004,0,8.78039e+145
4.56055,0.0003974,0.000183413,0.000301197,0.000145531,334.004,0,1.40297e+146
4.57031,0.0003974,0.000183407,0.000301197,0.00014602,334.004,0,2.24171e+146
4.58008,0.0003974,0.000183504,0.000301197,0.000146511,334.004,-3.54902e+131,3.5819e+146
4.58984,0.0003974,0.000183547,0.000301197,0.000147011,334.004,-7.09803e+131,5.72329e+146
4.59961,0.0003974,0.000183663,0.000301197,0.000147249,334.004,0,9.1449e+146
4.60937,0.0003974,0.000183641,0.000301197,0.000147674,334.004,0,1.46121e+147
4.61914,0.0003974,0.000183758,0.000301197,0.000147975,334.004,1.41961e+132,2.33478e+147
4.62891,0.0003974,0.000183675,0.000301197,0.000148288,334.004,5.67843e+132,3.7306e+147
4.63867,0.0003974,0.000183812,0.000301197,0.000148607,334.004,-5.67843e+132,5.9609e+147
4.64844,0.0003974,0.000183836,0.000301197,0.000148899,334.004,0,9.52455e+147
4.6582,0.0003974,0.000183938,0.000301197,0.000149183,334.004,2.27137e+133,1.52187e+148
4.66797,0.0003974,0.000183933,0.000301197,0.000149209,334.004,0,2.4317e+148
4.67773,0.0003974,0.000184047,0.000301197,0.000149549,334.004,-2.27137e+133,3.88547e+148
4.6875,0.0003974,0.000184163,0.000301197,0.000149603,334.004,0,6.20836e+148
4.69727,0.0003974,0.000184167,0.000301197,0.000149912,334.004,9.08548e+133,9.91996e+148
4.70703,0.0003974,0.000184413,0.000301197,0.000150008,334.004,-2.72565e+134,1.58505e+149
4.7168,0.0003974,0.000184412,0.000301197,0.000150216,334.004,-1.8171e+134,2.53266e+149
4.72656,0.0003974,0.000184569,0.000301197,0.000150258,334.004,0,4.04678e+149
4.73633,0.0003974,0.000184868,0.000301197,0.000150499,334.004,0,6.4661e+149
4.74609,0.0003974,0.000184966,0.000301197,0.000150541,334.004,7.26839e+134,1.03318e+150
4.75586,0.0003974,0.000185183,0.000301197,0.000150736,334.004,-1.45368e+135,1.65085e+150
4.76562,0.0003974,0.000185603,0.000301197,0.00015078,334.004,0,2.6378e+150
4.77539,0.0003974,0.000185869,0.000301197,0.000150894,334.004,-5.81471e+135,4.21478e+150
4.78516,0.0003974,0.000186254,0.000301197,0.000151042,334.004,-5.81471e+135,6.73454e+150
4.79492,0.0003974,0.000186613,0.000301197,0.000151099,334.004,0,1.07607e+151
4.80469,0.0003974,0.000187154,0.000301197,0.000151201,334.004,0,1.71939e+151
4.81445,0.0003974,0.000187615,0.000301197,0.000151275,334.004,2.32588e+136,2.74731e+151
4.82422,0.0003974,0.00018827,0.000301197,0.000151429,334.004,0,4.38975e+151
4.83398,0.0003974,0.000188841,0.000301197,0.000151438,334.004,-9.30354e+136,7.01412e+151
4.84375,0.0003974,0.000189569,0.000301197,0.000151558,334.004,0,1.12074e+152
4.85352,0.0003974,0.000190304,0.000301197,0.000151601,334.004,0,1.79077e+152
4.86328,0.0003974,0.000191066,0.000301197,0.000151672,334.004,-3.72141e+137,2.86136e+152
4.87305,0.0003974,0.000191929,0.000301197,0.000151747,334.004,0,4.57199e+152
4.88281,0.0003974,0.000192819,0.000301197,0.000151778,334.004,7.44283e+137,7.30531e+152
4.89258,0.0003974,0.000193773,0.000301197,0.000151884,334.004,-1.48857e+138,1.16727e+153
4.90234,0.0003974,0.000194692,0.000301197,0.000151907,334.004,1.48857e+138,1.86511e+153
4.91211,0.0003974,0.00019579,0.000301197,0.000151948,334.004,0,2.98015e+153
4.92187,0.0003974,0.000196712,0.000301197,0.000151985,334.004,-2.97713e+138,4.7618e+153
4.93164,0.0003974,0.000197742,0.000301197,0.000151963,334.004,-1.19085e+139,7.60859e+153
4.94141,0.0003974,0.000198867,0.000301197,0.000152115,334.004,0,1.21573e+154
4.95117,0.0003974,0.000200017,0.000301197,0.000152043,334.004,1.19085e+139,1.94254e+154
4.96094,0.0003974,0.00020108,0.000301197,0.000152172,334.004,0,3.10387e+154
4.9707,0.0003974,0.000202191,0.000301197,0.000152157,334.004,-4.76341e+139,4.95948e+154
4.98047,0.0003974,0.00020341,0.000301197,0.000152223,334.004,0,7.92445e+154
4.99023,0.0003974,0.000204616,0.000301197,0.000152264,334.004,0,1.2662e+155
5,0.0003974,0.000205652,0.000301197,0.000152237,334.004,0,2.02318e+155
5.00977,0.0003974,0.000206904,0.000301197,0.000152217,334.004,0,3.23272e+155
5.01953,0.0003974,0.000207934,0.000301197,0.000152294,334.004,0,5.16537e+155
5.0293,0.0003974,0.00020917,0.000301197,0.000152293,334.004,0,8.25344e+155
5.03906,0.0003974,0.000210361,0.000301197,0.000152333,334.004,-7.62146e+140,1.31877e+156
5.04883,0.0003974,0.000211272,0.000301197,0.000152283,334.004,0,2.10718e+156
5.05859,0.0003974,0.000212581,0.000301197,0.000152391,334.004,-3.04858e+141,3.36693e+156
5.06836,0.0003974,0.000213586,0.000301197,0.00015231,334.004,-9.14575e+141,5.37981e+156
5.07812,0.0003974,0.000214668,0.000301197,0.000152422,334.004,0,8.59608e+156
5.08789,0.0003974,0.000215595,0.000301197,0.000152285,334.004,0,1.37351e+157
5.09766,0.0003974,0.000216663,0.000301197,0.000152326,334.004,2.43887e+142,2.19466e+157
5.10742,0.0003974,0.000217679,0.000301197,0.000152295,334.004,-2.43887e+142,3.50671e+157
5.11719,0.0003974,0.000218631,0.000301197,0.000152387,334.004,0,5.60315e+157
5.12695,0.0003974,0.000219474,0.000301197,0.000152295,334.004,0,8.95294e+157
5.13672,0.0003974,0.000220436,0.000301197,0.000152345,334.004,0,1.43054e+158
5.14648,0.0003974,0.000221254,0.000301197,0.000152338,334.004,1.95109e+143,2.28577e+158
5.15625,0.0003974,0.000222099,0.000301197,0.000152309,334.004,0,3.65229e+158
5.16602,0.0003974,0.000222869,0.000301197,0.000152271,334.004,0,5.83577e+158
5.17578,0.0003974,0.000223602,0.000301197,0.00015228,334.004,7.80437e+143,9.32462e+158
5.18555,0.0003974,0.000224359,0.000301197,0.000152378,334.004,0,1.48992e+159
5.19531,0.0003974,0.000224976,0.000301197,0.000152324,334.004,-3.12175e+144,2.38066e+159
5.20508,0.0003974,0.000225656,0.000301197,0.000152341,334.004,0,3.80391e+159
5.21484,0.0003974,0.000226269,0.000301197,0.000152268,334.004,0,6.07804e+159
5.22461,0.0003974,0.000226857,0.000301197,0.000152336,334.004,0,9.71173e+159
5.23437,0.0003974,0.000227315,0.000301197,0.000152388,334.004,-1.2487e+145,1.55178e+160
5.24414,0.0003974,0.000227819,0.000301197,0.000152313,334.004,2.4974e+145,2.47949e+160
5.25391,0.0003974,0.000228163,0.000301197,0.000152436,334.004,-2.4974e+145,3.96183e+160
5.26367,0.0003974,0.000228706,0.000301197,0.00015242,334.004,4.9948e+145,6.33037e+160
5.27344,0.0003974,0.000229057,0.000301197,0.000152503,334.004,0,1.01149e+161
5.2832,0.0003974,0.000229471,0.000301197,0.000152525,334.004,1.99792e+146,1.6162e+161
5.29297,0.0003974,0.000229753,0.000301197,0.00015261,334.004,-1.99792e+146,2.58243e+161
5.30273,0.0003974,0.00023009,0.000301197,0.000152705,334.004,0,4.1263e+161
5.3125,0.0003974,0.000230471,0.000301197,0.000152805,334.004,-3.99584e+146,6.59317e+161
5.32227,0.0003974,0.000230568,0.000301197,0.000153007,334.004,0,1.05348e+162
5.33203,0.0003974,0.000230825,0.000301197,0.000153133,334.004,0,1.6833e+162
5.3418,0.0003974,0.000231022,0.000301197,0.000153404,334.004,-3.19667e+147,2.68964e+162
5.35156,0.0003974,0.000231281,0.000301197,0.000153533,334.004,-6.39334e+147,4.2976e+162
5.36133,0.0003974,0.000231352,0.000301197,0.000153744,334.004,-6.39334e+147,6.86688e+162
5.37109,0.0003974,0.00023147,0.000301197,0.000154073,334.004,-6.39334e+147,1.09722e+163
5.38086,0.0003974,0.000231616,0.000301197,0.000154446,334.004,-2.55734e+148,1.75318e+163
5.39062,0.0003974,0.000231694,0.000301197,0.000154854,334.004,-2.55734e+148,2.80129e+163
5.40039,0.0003974,0.00023179,0.000301197,0.000155274,334.004,2.55734e+148,4.47602e+163
5.41016,0.0003974,0.000231851,0.000301197,0.000155758,334.004,-1.02293e+149,7.15196e+163
5.41992,0.0003974,0.000231976,0.000301197,0.000156279,334.004,-1.02293e+149,1.14277e+164
5.42969,0.0003974,0.00023197,0.000301197,0.000156785,334.004,-2.04587e+149,1.82596e+164
5.43945,0.0003974,0.000232113,0.000301197,0.000157404,334.004,4.09174e+149,2.91759e+164
5.44922,0.0003974,0.000232041,0.000301197,0.000158113,334.004,0,4.66184e+164
5.45898,0.0003974,0.000232046,0.000301197,0.000158796,334.004,8.18348e+149,7.44887e+164
5.46875,0.0003974,0.000232074,0.000301197,0.000159587,334.004,1.6367e+150,1.19021e+165
5.47852,0.0003974,0.00023202,0.000301197,0.000160244,334.004,0,1.90176e+165
5.48828,0.0003974,0.000232033,0.000301197,0.000161117,334.004,0,3.03871e+165
5.49805,0.0003974,0.000232068,0.000301197,0.000161854,334.004,0,4.85537e+165
5.50781,0.0003974,0.000232017,0.000301197,0.00016271,334.004,0,7.75811e+165
5.51758,0.0003974,0.000231916,0.000301197,0.000163622,334.004,0,1.23962e+166
5.52734,0.0003974,0.000231967,0.000301197,0.000164498,334.004,0,1.98071e+166
5.53711,0.0003974,0.000231941,0.000301197,0.000165369,334.004,0,3.16486e+166
5.54688,0.0003974,0.00023194,0.000301197,0.000166335,334.004,-1.04748e+152,5.05694e+166
5.55664,0.0003974,0.000231774,0.000301197,0.000167264,334.004,5.23742e+151,8.08018e+166
5.56641,0.0003974,0.000231829,0.000301197,0.000168143,334.004,1.04748e+152,1.29108e+167
5.57617,0.0003974,0.000231758,0.000301197,0.000169123,334.004,-2.09497e+152,2.06294e+167
5.58594,0.0003974,0.000231722,0.000301197,0.000170066,334.004,0,3.29625e+167
5.5957,0.0003974,0.00023174,0.000301197,0.000170862,334.004,0,5.26688e+167
5.60547,0.0003974,0.000231584,0.000301197,0.000171842,334.004,0,8.41563e+167
5.61523,0.0003974,0.000231604,0.000301197,0.000172721,334.004,0,1.34468e+168
5.625,0.0003974,0.000231659,0.000301197,0.000173617,334.004,1.67598e+153,2.14859e+168
5.63477,0.0003974,0.000231592,0.000301197,0.000174463,334.004,3.35195e+153,3.4331e+168
5.64453,0.0003974,0.000231527,0.000301197,0.000175269,334.004,3.35195e+153,5.48553e+168
5.6543,0.0003974,0.000231459,0.000301197,0.000176195,334.004,6.7039e+153,8.765e+168
5.66406,0.0003974,0.000231596,0.000301197,0.000176822,334.004,0,1.40051e+169
5.67383,0.0003974,0.000231502,0.000301197,0.000177678,334.004,5.36312e+154,2.23778e+169
5.68359,0.0003974,0.000231633,0.000301197,0.000178433,334.004,2.68156e+154,3.57562e+169
5.69336,0.0003974,0.000231497,0.000301197,0.000179049,334.004,0,5.71326e+169
5.70312,0.0003974,0.000231557,0.000301197,0.000179716,334.004,0,9.12888e+169
5.71289,0.0003974,0.00023161,0.000301197,0.000180338,334.004,-1.07262e+155,1.45865e+170
5.72266,0.0003974,0.000231577,0.000301197,0.000180867,334.004,0,2.33069e+170
5.73242,0.0003974,0.000231667,0.000301197,0.000181535,334.004,4.2905e+155,3.72406e+170
5.74219,0.0003974,0.00023162,0.000301197,0.000181993,334.004,-4.2905e+155,5.95045e+170
5.75195,0.0003974,0.000231698,0.000301197,0.000182456,334.004,0,9.50786e+170
5.76172,0.0003974,0.000231785,0.000301197,0.000182969,334.004,0,1.5192e+171
5.77148,0.0003974,0.000231835,0.000301197,0.000183375,334.004,0,2.42744e+171
5.78125,0.0003974,0.000231792,0.000301197,0.000183771,334.004,0,3.87866e+171
5.79102,0.0003974,0.000231979,0.000301197,0.000184215,334.004,-6.8648e+156,6.19748e+171
5.80078,0.0003974,0.000231997,0.000301197,0.000184538,334.004,0,9.90258e+171
5.81055,0.0003974,0.00023209,0.000301197,0.000184885,334.004,0,1.58227e+172
5.82031,0.0003974,0.000232161,0.000301197,0.000185208,334.004,2.74592e+157,2.52822e+172
5.83008,0.0003974,0.000232221,0.000301197,0.000185438,334.004,-2.74592e+157,4.03968e+172
5.83984,0.0003974,0.00023234,0.000301197,0.000185665,334.004,0,6.45477e+172
5.84961,0.0003974,0.000232486,0.000301197,0.000185928,334.004,-1.09837e+158,1.03137e+173
5.85937,0.0003974,0.000232501,0.000301197,0.000186201,334.004,1.09837e+158,1.64796e+173
5.86914,0.0003974,0.000232705,0.000301197,0.00018636,334.004,0,2.63318e+173
5.87891,0.0003974,0.00023276,0.000301197,0.000186574,334.004,-4.39347e+158,4.20739e+173
5.88867,0.0003974,0.000232997,0.000301197,0.000186752,334.004,-4.39347e+158,6.72273e+173
5.89844,0.0003974,0.000233147,0.000301197,0.000186882,334.004,8.78694e+158,1.07418e+174
5.9082,0.0003974,0.000233279,0.000301197,0.000187102,334.004,0,1.71637e+174
5.91797,0.0003974,0.000233582,0.000301197,0.000187236,334.004,-1.75739e+159,2.74249e+174
5.92773,0.0003974,0.000233697,0.000301197,0.000187409,334.004,0,4.38206e+174
5.9375,0.0003974,0.000234016,0.000301197,0.000187485,334.004,7.02955e+159,7.00183e+174
5.94727,0.0003974,0.000234309,0.000301197,0.000187643,334.004,0,1.11878e+175
5.95703,0.0003974,0.000234587,0.000301197,0.000187735,334.004,-1.40591e+160,1.78763e+175
5.9668,0.0003974,0.000234976,0.000301197,0.000187873,334.004,0,2.85634e+175
5.97656,0.0003974,0.00023551,0.000301197,0.000187887,334.004,-5.62364e+160,4.56398e+175
5.98633,0.0003974,0.000235826,0.000301197,0.000187991,334.004,-1.12473e+161,7.29251e+175
5.99609,0.0003974,0.000236366,0.000301197,0.000188078,334.004,0,1.16523e+176
6.00586,0.0003974,0.000236834,0.000301197,0.00018809,334.004,0,1.86184e+176
6.01562,0.0003974,0.000237326,0.000301197,0.00018822,334.004,4.49891e+161,2.97493e+176
6.02539,0.0003974,0.000238127,0.000301197,0.000188227,334.004,0,4.75345e+176
6.03516,0.0003974,0.000238688,0.000301197,0.000188347,334.004,0,7.59525e+176
6.04492,0.0003974,0.000239379,0.000301197,0.000188353,334.004,0,1.2136e+177
6.05469,0.0003974,0.000240145,0.000301197,0.000188375,334.004,0,1.93914e+177
6.06445,0.0003974,0.00024082,0.000301197,0.000188536,334.004,-1.79957e+162,3.09843e+177
6.07422,0.0003974,0.000241622,0.000301197,0.000188465,334.004,3.59913e+162,4.95079e+177
6.08398,0.0003974,0.000242612,0.000301197,0.000188505,334.004,-1.43965e+163,7.91057e+177
6.09375,0.0003974,0.00024348,0.000301197,0.000188563,334.004,7.19826e+162,1.26398e+178
6.10352,0.0003974,0.000244421,0.000301197,0.000188588,334.004,1.43965e+163,2.01964e+178
6.11328,0.0003974,0.00024535,0.000301197,0.000188626,334.004,0,3.22706e+178
6.12305,0.0003974,0.000246352,0.000301197,0.000188695,334.004,5.75861e+163,5.15632e+178
6.13281,0.0003974,0.000247349,0.000301197,0.000188676,334.004,-1.15172e+164,8.23897e+178
6.14258,0.0003974,0.000248373,0.000301197,0.000188756,334.004,1.15172e+164,1.31646e+179
6.15234,0.0003974,0.000249491,0.000301197,0.000188696,334.004,2.30344e+164,2.10348e+179
6.16211,0.0003974,0.000250504,0.000301197,0.000188875,334.004,2.30344e+164,3.36103e+179
6.17187,0.0003974,0.000251518,0.000301197,0.000188723,334.004,4.60689e+164,5.37038e+179
6.18164,0.0003974,0.000252633,0.000301197,0.000188934,334.004,0,8.58101e+179
6.19141,0.0003974,0.000253697,0.000301197,0.000188822,334.004,9.21378e+164,1.37111e+180
6.20117,0.0003974,0.000254712,0.000301197,0.00018894,334.004,0,2.19081e+180
6.21094,0.0003974,0.000255723,0.000301197,0.000189002,334.004,-3.68551e+165,3.50056e+180
6.2207,0.0003974,0.000256903,0.000301197,0.000188968,334.004,0,5.59333e+180
6.23047,0.0003974,0.00025792,0.000301197,0.000189033,334.004,-7.37102e+165,8.93725e+180
6.24023,0.0003974,0.000258974,0.000301197,0.000189182,334.004,0,1.42803e+181
6.25,0.0003974,0.000259919,0.000301197,0.00018911,334.004,-2.94841e+166,2.28176e+181
6.25977,0.0003974,0.000260889,0.000301197,0.0001891,334.004,0,3.64589e+181
6.26953,0.0003974,0.000261919,0.000301197,0.000189248,334.004,0,5.82554e+181
6.2793,0.0003974,0.000262864,0.000301197,0.000189339,334.004,0,9.30828e+181
6.28906,0.0003974,0.000263743,0.000301197,0.000189324,334.004,0,1.48731e+182
6.29883,0.0003974,0.000264695,0.000301197,0.000189333,334.004,-2.35873e+167,2.37649e+182
6.30859,0.0003974,0.000265492,0.000301197,0.000189301,334.004,2.35873e+167,3.79724e+182
6.31836,0.0003974,0.000266422,0.000301197,0.000189406,334.004,-9.43491e+167,6.06739e+182
6.32812,0.0003974,0.000267197,0.000301197,0.000189461,334.004,1.88698e+168,9.69471e+182
6.33789,0.0003974,0.000267946,0.000301197,0.000189437,334.004,1.88698e+168,1.54906e+183
6.34766,0.0003974,0.000268719,0.000301197,0.000189384,334.004,0,2.47515e+183
6.35742,0.0003974,0.000269385,0.000301197,0.000189487,334.004,-3.77396e+168,3.95489e+183
6.36719,0.0003974,0.000270046,0.000301197,0.000189576,334.004,-3.77396e+168,6.31927e+183
6.37695,0.0003974,0.000270771,0.000301197,0.000189441,334.004,1.50958e+169,1.00972e+184
6.38672,0.0003974,0.000271402,0.000301197,0.000189559,334.004,0,1.61337e+184
6.39648,0.0003974,0.000271902,0.000301197,0.000189569,334.004,0,2.5779e+184
6.40625,0.0003974,0.000272471,0.000301197,0.000189536,334.004,0,4.11907e+184
6.41602,0.0003974,0.000272941,0.000301197,0.000189543,334.004,6.03834e+169,6.58161e+184
6.42578,0.0003974,0.000273492,0.000301197,0.000189684,334.004,-1.20767e+170,1.05164e+185
6.43555,0.0003974,0.00027394,0.000301197,0.000189617,334.004,0,1.68035e+185
6.44531,0.0003974,0.000274354,0.000301197,0.000189649,334.004,0,2.68492e+185
6.45508,0.0003974,0.000274767,0.000301197,0.000189682,334.004,-7.24601e+170,4.29007e+185
6.46484,0.0003974,0.000275091,0.000301197,0.000189811,334.004,0,6.85485e+185
6.47461,0.0003974,0.000275484,0.000301197,0.0001898,334.004,0,1.09529e+186
6.48437,0.0003974,0.000275803,0.000301197,0.000189891,334.004,1.93227e+171,1.7501e+186
6.49414,0.0003974,0.000276064,0.000301197,0.000189956,334.004,0,2.79639e+186
6.50391,0.0003974,0.000276421,0.000301197,0.000190169,334.004,0,4.46817e+186
6.51367,0.0003974,0.000276646,0.000301197,0.000190379,334.004,0,7.13942e+186
6.52344,0.0003974,0.000276996,0.000301197,0.000190387,334.004,-7.72908e+171,1.14077e+187
6.5332,0.0003974,0.000277133,0.000301197,0.000190764,334.004,0,1.82276e+187
6.54297,0.0003974,0.000277418,0.000301197,0.000190978,334.004,0,2.91248e+187
6.55273,0.0003974,0.000277639,0.000301197,0.000191223,334.004,-3.09163e+172,4.65367e+187
6.5625,0.0003974,0.000277858,0.000301197,0.000191553,334.004,6.18326e+172,7.43582e+187
6.57227,0.0003974,0.000278002,0.000301197,0.000191914,334.004,0,1.18812e+188
6.58203,0.0003974,0.000278236,0.000301197,0.000192314,334.004,0,1.89843e+188
6.5918,0.0003974,0.000278359,0.000301197,0.000192812,334.004,2.4733e+173,3.03339e+188
6.60156,0.0003974,0.000278654,0.000301197,0.000193251,334.004,9.89322e+173,4.84687e+188
6.61133,0.0003974,0.000278689,0.000301197,0.000193873,334.004,4.94661e+173,7.74451e+188
6.62109,0.0003974,0.000278967,0.000301197,0.000194291,334.004,0,1.23745e+189
6.63086,0.0003974,0.00027904,0.000301197,0.000194996,334.004,-1.97864e+174,1.97724e+189
6.64062,0.0003974,0.000279383,0.000301197,0.000195617,334.004,0,3.15932e+189
6.65039,0.0003974,0.000279386,0.000301197,0.000196307,334.004,3.95729e+174,5.04808e+189
6.66016,0.0003974,0.000279617,0.000301197,0.000196882,334.004,-7.91457e+174,8.06602e+189
6.66992,0.0003974,0.000279867,0.000301197,0.000197828,334.004,-7.91457e+174,1.28882e+190
6.67969,0.0003974,0.000279854,0.000301197,0.000198494,334.004,-3.16583e+175,2.05933e+190
6.68945,0.0003974,0.000280075,0.000301197,0.000199251,334.004,3.16583e+175,3.29048e+190
6.69922,0.0003974,0.000280121,0.000301197,0.000200077,334.004,3.16583e+175,5.25765e+190
6.70898,0.0003974,0.000280345,0.000301197,0.000201013,334.004,6.33166e+175,8.40088e+190
6.71875,0.0003974,0.000280436,0.000301197,0.000201836,334.004,0,1.34233e+191
6.72852,0.0003974,0.000280562,0.000301197,0.00020261,334.004,-1.26633e+176,2.14482e+191
6.73828,0.0003974,0.000280723,0.000301197,0.000203527,334.004,-5.06533e+176,3.42708e+191
6.74805,0.0003974,0.00028079,0.000301197,0.000204386,334.004,-5.06533e+176,5.47592e+191
6.75781,0.0003974,0.000280989,0.000301197,0.000205357,334.004,-5.06533e+176,8.74964e+191
6.76758,0.0003974,0.000281077,0.000301197,0.000206116,334.004,-1.01307e+177,1.39805e+192
6.77734,0.0003974,0.000281108,0.000301197,0.000207025,334.004,0,2.23386e+192
6.78711,0.0003974,0.000281354,0.000301197,0.000207821,334.004,4.05226e+177,3.56935e+192
6.79687,0.0003974,0.0002813,0.000301197,0.000208748,334.004,4.05226e+177,5.70325e+192
6.80664,0.0003974,0.000281475,0.000301197,0.000209431,334.004,8.10452e+177,9.11288e+192
6.81641,0.0003974,0.000281498,0.000301197,0.000210358,334.004,-8.10452e+177,1.45609e+193
6.82617,0.0003974,0.000281506,0.000301197,0.000211156,334.004,0,2.3266e+193
6.83594,0.0003974,0.00028169,0.000301197,0.000211917,334.004,-6.48362e+178,3.71753e+193
6.8457,0.0003974,0.000281726,0.000301197,0.000212692,334.004,-6.48362e+178,5.94002e+193
6.85547,0.0003974,0.000281751,0.000301197,0.000213401,334.004,6.48362e+178,9.4912e+193
6.86523,0.0003974,0.000281885,0.000301197,0.000214114,334.004,0,1.51654e+194
6.875,0.0003974,0.000281915,0.000301197,0.000214693,334.004,2.59345e+179,2.42319e+194
6.88477,0.0003974,0.000281963,0.000301197,0.00021532,334.004,0,3.87187e+194
6.89453,0.0003974,0.000282021,0.000301197,0.000216007,334.004,5.18689e+179,6.18662e+194
6.9043,0.0003974,0.000282041,0.000301197,0.000216553,334.004,0,9.88522e+194
6.91406,0.0003974,0.000282104,0.000301197,0.000217,334.004,1.03738e+180,1.5795e+195
6.92383,0.0003974,0.000282136,0.000301197,0.000217596,334.004,0,2.52379e+195
6.93359,0.0003974,0.000282162,0.000301197,0.000218066,334.004,0,4.03261e+195
6.94336,0.0003974,0.000282286,0.000301197,0.000218487,334.004,4.14952e+180,6.44346e+195
6.95312,0.0003974,0.000282207,0.000301197,0.000218948,334.004,-1.65981e+181,1.02956e+196
6.96289,0.0003974,0.000282364,0.000301197,0.000219204,334.004,0,1.64507e+196
6.97266,0.0003974,0.000282286,0.000301197,0.00021971,334.004,-1.65981e+181,2.62856e+196
6.98242,0.0003974,0.00028233,0.000301197,0.000219926,334.004,0,4.20002e+196
6.99219,0.0003974,0.000282438,0.000301197,0.000220267,334.004,0,6.71095e+196
7.00195,0.0003974,0.000282371,0.000301197,0.000220494,334.004,1.32784e+182,1.0723e+197
7.01172,0.0003974,0.000282536,0.000301197,0.000220795,334.004,0,1.71337e+197
7.02148,0.0003974,0.000282486,0.000301197,0.000221052,334.004,2.65569e+182,2.73769e+197
7.03125,0.0003974,0.000282573,0.000301197,0.000221233,334.004,5.31138e+182,4.37438e+197
7.04102,0.0003974,0.000282613,0.000301197,0.000221419,334.004,5.31138e+182,6.98956e+197
7.05078,0.0003974,0.00028271,0.000301197,0.000221631,334.004,-1.06228e+183,1.11682e+198
7.06055,0.0003974,0.000282768,0.000301197,0.000221814,334.004,0,1.7845e+198
7.07031,0.0003974,0.000282842,0.000301197,0.000221898,334.004,-4.2491e+183,2.85134e+198
7.08008,0.0003974,0.000282895,0.000301197,0.000222091,334.004,0,4.55598e+198
7.08984,0.0003974,0.000283085,0.000301197,0.000222151,334.004,0,7.27973e+198
7.09961,0.0003974,0.000283184,0.000301197,0.000222335,334.004,-1.69964e+184,1.16318e+199
7.10937,0.0003974,0.000283424,0.000301197,0.000222511,334.004,0,1.85858e+199
7.11914,0.0003974,0.000283463,0.000301197,0.000222601,334.004,3.39928e+184,2.96971e+199
7.12891,0.0003974,0.000283763,0.000301197,0.000222584,334.004,-3.39928e+184,4.74512e+199
7.13867,0.0003974,0.000284068,0.000301197,0.000222738,334.004,-6.79857e+184,7.58194e+199
7.14844,0.0003974,0.000284265,0.000301197,0.000222833,334.004,0,1.21147e+200
7.1582,0.0003974,0.000284551,0.000301197,0.000222853,334.004,-1.35971e+185,1.93574e+200
7.16797,0.0003974,0.000284936,0.000301197,0.00022304,334.004,2.71943e+185,3.093e+200
7.17773,0.0003974,0.000285295,0.000301197,0.000223057,334.004,5.43885e+185,4.94211e+200
7.1875,0.0003974,0.000285774,0.000301197,0.000223123,334.004,-5.43885e+185,7.8967e+200
7.19727,0.0003974,0.000286251,0.000301197,0.000223228,334.004,0,1.26177e+201
7.20703,0.0003974,0.000286697,0.000301197,0.000223312,334.004,0,2.0161e+201
7.2168,0.0003974,0.00028734,0.000301197,0.000223386,334.004,0,3.2214e+201
7.22656,0.0003974,0.000287984,0.000301197,0.000223426,334.004,-4.35108e+186,5.14728e+201
7.23633,0.0003974,0.000288556,0.000301197,0.000223521,334.004,0,8.22453e+201
7.24609,0.0003974,0.000289283,0.000301197,0.000223594,334.004,8.70216e+186,1.31415e+202
7.25586,0.0003974,0.000289991,0.000301197,0.000223641,334.004,3.48087e+187,2.0998e+202
7.26562,0.0003974,0.000290797,0.000301197,0.000223739,334.004,-3.48087e+187,3.35514e+202
7.27539,0.0003974,0.000291596,0.000301197,0.000223739,334.004,0,5.36097e+202
7.28516,0.0003974,0.000292368,0.000301197,0.000223883,334.004,6.96173e+187,8.56597e+202
7.29492,0.0003974,0.000293294,0.000301197,0.000223883,334.004,0,1.3687e+203
7.30469,0.0003974,0.000294259,0.000301197,0.000223936,334.004,-1.39235e+188,2.18697e+203
7.31445,0.0003974,0.000295144,0.000301197,0.000224045,334.004,-2.78469e+188,3.49443e+203
7.32422,0.0003974,0.000296114,0.000301197,0.000224076,334.004,0,5.58353e+203
7.33398,0.0003974,0.000297133,0.000301197,0.000224213,334.004,5.56939e+188,8.92159e+203
7.34375,0.0003974,0.000298092,0.000301197,0.000224263,334.004,0,1.42553e+204
7.35352,0.0003974,0.000299163,0.000301197,0.00022429,334.004,-2.22775e+189,2.27776e+204
7.36328,0.0003974,0.000300206,0.000301197,0.000224261,334.004,-2.22775e+189,3.6395e+204
7.37305,0.0003974,0.000301221,0.000301197,0.000224328,334.004,-4.45551e+189,5.81533e+204
7.38281,0.0003974,0.000302302,0.000301197,0.000224472,334.004,8.91102e+189,9.29196e+204
7.39258,0.0003974,0.000303366,0.000301197,0.000224454,334.004,2.67331e+190,1.48471e+205
7.40234,0.0003974,0.000304402,0.000301197,0.000224596,334.004,0,2.37232e+205
7.41211,0.0003974,0.000305546,0.000301197,0.000224617,334.004,-3.56441e+190,3.79059e+205
7.42188,0.0003974,0.000306479,0.000301197,0.000224622,334.004,0,6.05675e+205
7.43164,0.0003974,0.000307568,0.000301197,0.000224727,334.004,0,9.67772e+205
7.44141,0.0003974,0.000308513,0.000301197,0.000224778,334.004,0,1.54634e+206
7.45117,0.0003974,0.000309575,0.000301197,0.000224811,334.004,-1.42576e+191,2.47081e+206
7.46094,0.0003974,0.000310591,0.000301197,0.000224829,334.004,-2.85153e+191,3.94795e+206
7.4707,0.0003974,0.000311499,0.000301197,0.000224905,334.004,0,6.3082e+206
7.48047,0.0003974,0.000312491,0.000301197,0.000224894,334.004,-1.14061e+192,1.00795e+207
7.49023,0.0003974,0.000313354,0.000301197,0.000224971,334.004,0,1.61054e+207
7.5,0.0003974,0.000314359,0.000301197,0.00022505,334.004,0,2.57338e+207
7.50977,0.0003974,0.000315123,0.000301197,0.000225045,334.004,0,4.11185e+207
7.51953,0.0003974,0.000315995,0.000301197,0.000225064,334.004,0,6.57008e+207
7.5293,0.0003974,0.000316759,0.000301197,0.000225173,334.004,0,1.04979e+208
7.53906,0.0003974,0.000317423,0.000301197,0.000225177,334.004,1.82498e+193,1.6774e+208
7.54883,0.0003974,0.000318181,0.000301197,0.000225226,334.004,0,2.68022e+208
7.55859,0.0003974,0.000318955,0.000301197,0.000225149,334.004,0,4.28256e+208
7.56836,0.0003974,0.000319489,0.000301197,0.000225324,334.004,0,6.84283e+208
7.57812,0.0003974,0.000320122,0.000301197,0.000225293,334.004,1.45998e+194,1.09338e+209
7.58789,0.0003974,0.000320783,0.000301197,0.000225262,334.004,0,1.74704e+209
7.59766,0.0003974,0.000321307,0.000301197,0.000225391,334.004,2.91996e+194,2.79149e+209
7.60742,0.0003974,0.000321782,0.000301197,0.000225424,334.004,0,4.46034e+209
7.61719,0.0003974,0.000322378,0.000301197,0.000225517,334.004,0,7.12691e+209
7.62695,0.0003974,0.000322671,0.000301197,0.000225507,334.004,0,1.13877e+210
7.63672,0.0003974,0.000323206,0.000301197,0.000225557,334.004,0,1.81957e+210
7.64648,0.0003974,0.000323583,0.000301197,0.000225749,334.004,0,2.90737e+210
7.65625,0.0003974,0.000323878,0.000301197,0.000225804,334.004,4.67194e+195,4.64551e+210
7.66602,0.0003974,0.000324279,0.000301197,0.000225926,334.004,-9.34388e+195,7.42278e+210
7.67578,0.0003974,0.000324601,0.000301197,0.00022598,334.004,1.86878e+196,1.18604e+211
7.68555,0.0003974,0.000324906,0.000301197,0.000226209,334.004,1.86878e+196,1.8951e+211
7.69531,0.0003974,0.000325177,0.000301197,0.000226375,334.004,-1.86878e+196,3.02807e+211
7.70508,0.0003974,0.000325377,0.000301197,0.000226508,334.004,-3.73755e+196,4.83837e+211
7.71484,0.0003974,0.000325648,0.000301197,0.000226787,334.004,0,7.73094e+211
7.72461,0.0003974,0.000325946,0.000301197,0.000227049,334.004,0,1.23528e+212
7.73438,0.0003974,0.000326097,0.000301197,0.000227366,334.004,-1.49502e+197,1.97378e+212
7.74414,0.0003974,0.000326325,0.000301197,0.00022775,334.004,0,3.15378e+212
7.75391,0.0003974,0.000326525,0.000301197,0.000228,334.004,-2.99004e+197,5.03924e+212
7.76367,0.0003974,0.000326733,0.000301197,0.000228428,334.004,0,8.05189e+212
7.77344,0.0003974,0.000326827,0.000301197,0.000228857,334.004,1.19602e+198,1.28656e+213
7.7832,0.0003974,0.000327069,0.000301197,0.000229339,334.004,0,2.05572e+213
7.79297,0.0003974,0.000327272,0.000301197,0.000229839,334.004,2.39203e+198,3.28471e+213
7.80273,0.0003974,0.000327409,0.000301197,0.000230401,334.004,0,5.24844e+213
7.8125,0.0003974,0.000327538,0.000301197,0.000230917,334.004,4.78407e+198,8.38616e+213
7.82227,0.0003974,0.000327768,0.000301197,0.000231546,334.004,9.56813e+198,1.33997e+214
7.83203,0.0003974,0.00032788,0.000301197,0.000232202,334.004,0,2.14106e+214
7.8418,0.0003974,0.000328159,0.000301197,0.000232842,334.004,-3.82725e+199,3.42107e+214
7.85156,0.0003974,0.000328279,0.000301197,0.000233488,334.004,-3.82725e+199,5.46632e+214
7.86133,0.0003974,0.000328338,0.000301197,0.000234233,334.004,-7.65451e+199,8.73431e+214
7.87109,0.0003974,0.000328565,0.000301197,0.000234829,334.004,0,1.3956e+215
7.88086,0.0003974,0.000328701,0.000301197,0.000235657,334.004,-3.0618e+200,2.22995e+215
7.89062,0.0003974,0.000328802,0.000301197,0.00023641,334.004,-3.0618e+200,3.5631e+215
7.90039,0.0003974,0.000329057,0.000301197,0.000237236,334.004,0,5.69326e+215
7.91016,0.0003974,0.000329156,0.000301197,0.000237967,334.004,-1.22472e+201,9.09691e+215
7.91992,0.0003974,0.000329278,0.000301197,0.000238705,334.004,0,1.45354e+216
7.92969,0.0003974,0.000329504,0.000301197,0.000239534,334.004,2.44944e+201,2.32252e+216
7.93945,0.0003974,0.000329584,0.000301197,0.000240465,334.004,0,3.71102e+216
7.94922,0.0003974,0.000329707,0.000301197,0.000241017,334.004,0,5.92961e+216
7.95898,0.0003974,0.00032985,0.000301197,0.000241927,334.004,0,9.47457e+216
7.96875,0.0003974,0.000329944,0.000301197,0.000242716,334.004,0,1.51388e+217
7.97852,0.0003974,0.00033011,0.000301197,0.00024353,334.004,-1.95955e+202,2.41894e+217
7.98828,0.0003974,0.000330308,0.000301197,0.000244216,334.004,-3.91911e+202,3.86508e+217
7.99805,0.0003974,0.000330385,0.000301197,0.000245051,334.004,3.91911e+202,6.17578e+217
8.00781,0.0003974,0.000330432,0.000301197,0.000245722,334.004,0,9.8679e+217
8.01758,0.0003974,0.00033057,0.000301197,0.000246428,334.004,1.56764e+203,1.57673e+218
8.02734,0.0003974,0.000330655,0.000301197,0.000247155,334.004,0,2.51936e+218
8.03711,0.0003974,0.000330731,0.000301197,0.000247842,334.004,3.13529e+203,4.02554e+218
8.04688,0.0003974,0.000330979,0.000301197,0.000248567,334.004,0,6.43216e+218
8.05664,0.0003974,0.000330877,0.000301197,0.000249161,334.004,-6.27057e+203,1.02776e+219
8.06641,0.0003974,0.000331015,0.000301197,0.000249818,334.004,0,1.64219e+219
8.07617,0.0003974,0.000331087,0.000301197,0.000250365,334.004,0,2.62395e+219
8.08594,0.0003974,0.000331166,0.000301197,0.000250997,334.004,2.50823e+204,4.19266e+219


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_10.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,6.91798e-08,-4.24512e-05,-5.15185e-06,-1.61426e-05,0.574093,-1.35525e-20,-9.17115e-05
0.0195312,0.000423054,6.59766e-05,-7.94651e-06,-3.48633e-06,1.53717,-5.42101e-20,-0.000247783
0.0292969,0.00178048,0.000840059,2.09039e-05,-1.3418e-05,-0.314168,1.35525e-20,3.6201e-05
0.0390625,0.00267654,0.00181928,1.14946e-05,-4.6875e-06,-0.603223,0,6.59243e-05
0.0488281,0.004339,0.00332886,2.25682e-05,-1.27148e-05,-2.26569,0,0.000329517
0.0585937,0.0056752,0.0056635,-5.75907e-06,-1.13379e-05,-1.53413,0,0.0002223
0.0683594,0.00819191,0.00833789,2.3354e-06,-7.03125e-07,-2.97894,0,0.000481797
0.078125,0.0102126,0.0108947,-3.10213e-05,-1.64063e-06,-2.05453,5.42101e-20,0.000371781
0.0878906,0.0131176,0.0137114,-3.73415e-05,-7.4707e-06,-1.85554,0,0.000395134
0.0976562,0.0159264,0.0168122,-6.16025e-05,-1.13965e-05,0.0956649,0,0.000137161
0.107422,0.0196129,0.0200272,-4.8287e-05,-7.79297e-06,0.488153,0,0.000120604
0.117187,0.0228917,0.0232619,-5.39519e-05,-5.30273e-06,2.63147,-8.13152e-20,-0.000199578
0.126953,0.0268173,0.0265897,-2.50756e-05,-1.6875e-05,3.73734,-5.42101e-20,-0.000379421
0.136719,0.0305709,0.0300524,-1.20923e-07,-5.06836e-06,5.42184,1.0842e-19,-0.000693611
0.146484,0.0348218,0.0335172,5.75599e-05,-1.11914e-05,4.90269,0,-0.000696498
0.15625,0.0384724,0.0369762,9.25028e-05,-1.01074e-05,4.99639,0,-0.000836129
0.166016,0.0424876,0.0401998,0.000144839,-3.48633e-06,3.0563,-1.0842e-19,-0.000669892
0.175781,0.0461597,0.0431774,0.000175752,-1.27734e-05,0.0642316,0,-0.000342124
0.185547,0.0497988,0.0462811,0.000195638,-1.16895e-05,-5.19165,2.71051e-19,0.000375517
0.195312,0.0528502,0.0493123,0.000168472,-9.28711e-06,-10.9352,0,0.00123584
0.205078,0.0560023,0.0519278,0.000120258,-8.78906e-06,-19.0709,0,0.0025871
0.214844,0.0586934,0.0543616,2.16311e-05,-3.04687e-06,-28.4695,8.67362e-19,0.00428657
0.224609,0.0611807,0.056773,-0.000114874,-1.23926e-05,-39.5202,8.67362e-19,0.00644371
0.234375,0.063214,0.0589807,-0.000300105,-1.20117e-06,-50.9938,1.73472e-18,0.00889878
0.244141,0.0652653,0.0607737,-0.00050338,-1.27148e-05,-64.0537,0,0.0118669
0.253906,0.0669008,0.0623764,-0.000732286,-1.77246e-05,-77.4138,0,0.0151569
0.263672,0.0684094,0.0637655,-0.000956043,-7.91016e-06,-91.4151,0,0.0188316
0.273437,0.0695661,0.0649216,-0.0011674,-1.03125e-05,-105.012,6.93889e-18,0.0227124
0.283203,0.0707183,0.0657982,-0.00132817,-3.80859e-07,-119.063,3.46945e-18,0.0269122
0.292969,0.0714943,0.0663888,-0.00143407,-4.48242e-06,-132.589,0,0.0312345
0.302734,0.0720682,0.0667857,-0.00145687,-1.2334e-05,-145.909,6.93889e-18,0.0356843
0.3125,0.0722043,0.0670135,-0.00139587,-2.1709e-05,-158.016,6.93889e-18,0.040043
0.322266,0.0723048,0.0670498,-0.00122122,-2.66602e-06,-170.459,0,0.0444971
0.332031,0.0717289,0.0666997,-0.000960824,-5.12695e-06,-181.753,6.93889e-18,0.0487456
0.341797,0.0707923,0.0660287,-0.000608103,-5.77148e-06,-192.423,6.93889e-18,0.0528217
0.351562,0.0693221,0.065389,-0.000189616,-6.12305e-06,-202.055,6.93889e-18,0.0566071
0.361328,0.0675376,0.0645749,0.000283135,-9.28711e-06,-211.824,0,0.060251
0.371094,0.0648729,0.0634875,0.000750736,-1.10742e-05,-220.031,0,0.063457
0.380859,0.0618161,0.0622238,0.00119606,-9.375e-07,-227.482,0,0.0663471
0.390625,0.0582355,0.0608368,0.00157215,-7.70508e-06,-234.084,0,0.0689033
0.400391,0.0541706,0.0593133,0.00184183,-2.28516e-06,-239.938,0,0.0711561
0.410156,0.0494694,0.0576073,0.00195884,-8.23242e-06,-243.998,0,0.0729634
0.419922,0.0445513,0.0557329,0.0019109,-4.80469e-06,-246.955,1.38778e-17,0.0744646
0.429687,0.039332,0.0537642,0.00167482,-6.00586e-06,-248.647,1.38778e-17,0.0756609
0.439453,0.033835,0.051775,0.00124451,-1.86035e-05,-248.668,1.38778e-17,0.0765176
0.449219,0.0281918,0.0497166,0.000631771,2.34375e-06,-246.703,1.38778e-17,0.0770086
0.458984,0.0226784,0.0473981,-0.00012623,1.52344e-06,-243.373,1.38778e-17,0.0772452
0.46875,0.0171908,0.0447785,-0.000992295,3.28125e-06,-238.355,0,0.0771771
0.478516,0.0118373,0.0421042,-0.00190431,-1.23926e-05,-231.544,1.38778e-17,0.0767806
0.488281,0.00674985,0.0395313,-0.00278405,-4.39453e-07,-223.196,0,0.0760752
0.498047,0.00197364,0.0368993,-0.0035455,-8.78906e-07,-213.41,0,0.0750435
0.507812,-0.00239504,0.0342784,-0.00408976,4.16016e-06,-202.651,1.38778e-17,0.0737198
0.517578,-0.00645034,0.0317565,-0.00432428,3.22266e-06,-190.573,0,0.0720038
0.527344,-0.00992441,0.0292891,-0.00413682,1.7959e-05,-178.184,0,0.0700108
0.537109,-0.0130529,0.0268518,-0.00344447,7.68457e-05,-164.955,0,0.0676122
0.546875,-0.0155339,0.0244611,-0.00214411,0.000170391,-152.059,0,0.0649623
0.556641,-0.0177332,0.0221186,-0.000180153,0.00036082,-138.418,6.93889e-18,0.0618669
0.566406,-0.0191542,0.019848,0.00253105,0.000730459,-125.606,0,0.0585644
0.576172,-0.0202433,0.0176245,0.00601103,0.00140531,-112.533,-6.93889e-18,0.0548673
0.585937,-0.0205635,0.0155939,0.0103018,0.00248889,-100.431,0,0.0510198
0.595703,-0.0205536,0.0135998,0.0153843,0.00422388,-87.8947,0,0.0468145
0.605469,-0.0196432,0.0117659,0.0212656,0.00674927,-76.6242,0,0.0425956
0.615234,-0.0184008,0.0102357,0.0278822,0.010233,-65.1035,0,0.0381546
0.625,-0.0163587,0.00880037,0.0351941,0.0147277,-54.1672,0,0.0337116
0.634766,-0.0136939,0.00754154,0.0431174,0.0201993,-43.2809,0,0.0292419
0.644531,-0.0102985,0.00655459,0.0515684,0.0264617,-32.7109,0,0.0248539
0.654297,-0.00619193,0.00600129,0.0604507,0.0332484,-22.9671,0,0.0206912
0.664062,-0.00187404,0.00560985,0.069633,0.0402637,-12.6056,0,0.0165777
0.673828,0.00305814,0.00535421,0.0790228,0.0472417,-2.78047,0,0.0127411
0.683594,0.00808132,0.00520526,0.0884806,0.0540977,7.43258,0,0.00904516
0.693359,0.0134408,0.005047,0.0979047,0.0607711,16.9487,0,0.0056766
0.703125,0.0186913,0.00477738,0.107158,0.067347,26.3471,-8.67362e-19,0.00253516
0.712891,0.0239388,0.00448869,0.116139,0.0738783,34.6182,-1.30104e-18,-0.000234299
0.722656,0.0287972,0.00422769,0.124717,0.0802782,42.1682,4.33681e-19,-0.00273211
0.732422,0.033316,0.00401997,0.132797,0.0864883,48.2613,-2.60209e-18,-0.0048643
0.742187,0.0372462,0.00391579,0.140265,0.0923056,53.042,-8.67362e-19,-0.00668884
0.751953,0.0405628,0.00386487,0.147035,0.0976137,55.9517,-1.73472e-18,-0.00814313
0.761719,0.0431077,0.0037459,0.153014,0.102384,57.182,0,-0.00928506
0.771484,0.044903,0.00359165,0.158134,0.106648,56.5122,0,-0.0100868
0.78125,0.0459276,0.00347426,0.162328,0.110448,54.0273,0,-0.0105693
0.791016,0.0461826,0.00335851,0.165549,0.113794,49.7826,0,-0.0107355
0.800781,0.0457423,0.0032105,0.167761,0.116583,43.9958,1.73472e-18,-0.0106069
0.810547,0.0446908,0.00311147,0.168946,0.118753,36.8955,0,-0.0101938
0.820312,0.0431525,0.00306604,0.1691,0.120272,28.6666,0,-0.0094987
0.830078,0.0411862,0.00301626,0.168234,0.121168,19.7094,-1.73472e-18,-0.00855434
0.839844,0.0389734,0.00294929,0.166377,0.121512,10.2277,0,-0.00735985
0.849609,0.0365766,0.00286518,0.16357,0.121325,0.647057,0,-0.00594864
0.859375,0.0341539,0.00274468,0.159867,0.120618,-8.9173,0,-0.00430945
0.869141,0.0317105,0.00268081,0.155331,0.119328,-18.03,4.33681e-19,-0.00249007
0.878906,0.0293882,0.00266833,0.150038,0.117491,-26.5782,-1.0842e-18,-0.000481524
0.888672,0.0271703,0.00264255,0.144063,0.115119,-34.2479,1.0842e-18,0.00168367
0.898437,0.0251145,0.00255393,0.137491,0.112342,-41.0042,8.67362e-19,0.00401288
0.908203,0.0231633,0.00248396,0.130402,0.109198,-46.5767,8.67362e-19,0.00647387
0.917969,0.0213365,0.00244184,0.122877,0.105682,-50.8852,1.73472e-18,0.00906893
0.927734,0.0195811,0.00242042,0.114992,0.101751,-53.8399,0,0.0117946
0.9375,0.017844,0.00237366,0.106818,0.0974349,-55.3676,3.46945e-18,0.0146475
0.947266,0.0160657,0.00233153,0.0984203,0.0927279,-55.3228,3.46945e-18,0.0176216
0.957031,0.014231,0.00228448,0.0898575,0.0877172,-53.6818,0,0.0207285
0.966797,0.0122797,0.00224432,0.0811825,0.082533,-50.3804,0,0.0239735
0.976562,0.0101898,0.00220986,0.0724433,0.0772739,-45.3709,0,0.0273602
0.986328,0.00794027,0.00216114,0.0636839,0.07203,-38.552,0,0.0308894
0.996094,0.00557933,0.00211813,0.0549483,0.0668672,-29.9979,0,0.0345779
1.00586,0.00308064,0.00212801,0.0462792,0.0618403,-19.6451,0,0.0384123
1.01562,0.000524138,0.00213729,0.0377234,0.0569819,-7.5964,0,0.0423968
1.02539,-0.00206745,0.00207293,0.0293297,0.0522798,6.17309,0,0.0465037
1.03516,-0.00457099,0.00202269,0.0211558,0.0476157,21.4086,0,0.050731
1.04492,-0.00697727,0.00198038,0.0132618,0.0430551,38.066,0,0.0550287
1.05469,-0.00914753,0.001949,0.00571806,0.0386048,55.846,0,0.0593683
1.06445,-0.0110327,0.00194458,-0.0014027,0.0342841,74.6256,-1.38778e-17,0.0636824
1.07422,-0.0124998,0.00194871,-0.00801819,0.030137,93.9648,0,0.067932
1.08398,-0.0135381,0.00193831,-0.0140496,0.0261289,113.746,0,0.072023
1.09375,-0.0139936,0.00193104,-0.019411,0.0222843,133.488,0,0.0759044
1.10352,-0.0138676,0.00191379,-0.0240267,0.0185743,153.075,0,0.0794712
1.11328,-0.0130189,0.00193998,-0.0278185,0.0151729,171.941,0,0.0826817
1.12305,-0.0115023,0.00200314,-0.0307287,0.0120551,190.115,-1.38778e-17,0.0854144
1.13281,-0.00914373,0.00219563,-0.0327003,0.00928321,207.033,0,0.0876461
1.14258,-0.00603663,0.00251769,-0.0337052,0.00684996,222.781,-1.38778e-17,0.0892703
1.15234,-0.00203073,0.00300489,-0.0337208,0.00474973,236.821,0,0.0902921
1.16211,0.00274641,0.00374763,-0.0327594,0.00308883,249.415,0,0.0906163
1.17187,0.00845849,0.00490532,-0.0308398,0.00178271,260.057,0,0.0902909
1.18164,0.0149442,0.00655181,-0.0280178,0.00083918,269.025,0,0.0892581
1.19141,0.0223145,0.00886286,-0.0243573,8.44336e-05,275.947,0,0.0875952
1.20117,0.0304181,0.0119027,-0.0199537,-0.000460957,281.089,-1.38778e-17,0.0852839
1.21094,0.0393058,0.0157978,-0.0149109,-0.000947461,284.207,0,0.0824322
1.2207,0.0488382,0.0206092,-0.00935442,-0.00139178,285.417,0,0.0790787
1.23047,0.0589594,0.0262104,-0.00341776,-0.00180595,284.68,-1.38778e-17,0.0753221
1.24023,0.0696073,0.0326129,0.00275836,-0.00224862,281.889,0,0.0712639
1.25,0.0805988,0.0396032,0.00902587,-0.0025923,277.205,-1.38778e-17,0.066977
1.25977,0.0919336,0.0470551,0.0152453,-0.00281572,270.303,0,0.0626112
1.26953,0.103321,0.0547617,0.0212714,-0.00285044,261.478,0,0.0582152
1.2793,0.114785,0.0625063,0.0269803,-0.00274843,250.3,-6.93889e-18,0.0539541
1.28906,0.12601,0.0701675,0.0322465,-0.00248215,237.071,0,0.0498629
1.29883,0.136978,0.0776923,0.0369722,-0.00213592,221.429,-6.93889e-18,0.0460827
1.30859,0.147411,0.0850836,0.0410641,-0.00171229,203.673,-6.93889e-18,0.0426353
1.31836,0.157262,0.0923054,0.0444585,-0.00123835,183.516,0,0.0396348
1.32812,0.166292,0.0993723,0.0471002,-0.000782314,161.248,-6.93889e-18,0.0370901
1.33789,0.174429,0.106203,0.0489618,-0.000265459,136.764,0,0.0350712
1.34766,0.181503,0.112726,0.0500269,0.00031377,110.381,0,0.0335701
1.35742,0.187443,0.118787,0.0503029,0.000975615,82.1531,-6.93889e-18,0.0326187
1.36719,0.192135,0.124333,0.0498087,0.0017277,52.38,0,0.0322021
1.37695,0.195507,0.129292,0.0485799,0.00256582,21.2855,0,0.0323169
1.38672,0.197507,0.133675,0.0466622,0.00346805,-10.8049,0,0.0329372
1.39648,0.198086,0.137511,0.044112,0.00449186,-43.5662,0,0.0340365
1.40625,0.197225,0.140836,0.0409923,0.00555495,-76.6587,0,0.0355817
1.41602,0.194906,0.143591,0.0373705,0.00658488,-109.683,6.93889e-18,0.0375304
1.42578,0.191149,0.145738,0.0333174,0.00748998,-142.32,0,0.0398498
1.43555,0.185954,0.147299,0.028903,0.00818748,-174.142,1.38778e-17,0.0424884
1.44531,0.179376,0.148206,0.0241975,0.00874143,-204.857,0,0.0454146
1.45508,0.171434,0.148478,0.0192666,0.00906284,-234.036,6.93889e-18,0.0485729
1.46484,0.162218,0.148147,0.0141748,0.00921958,-261.444,1.38778e-17,0.0519371
1.47461,0.151762,0.147259,0.00897941,0.00917745,-286.679,0,0.0554508
1.48437,0.140183,0.14587,0.00373628,0.00896962,-309.546,6.93889e-18,0.0590885
1.49414,0.127545,0.143991,-0.00150598,0.00861029,-329.707,-1.38778e-17,0.0627976
1.50391,0.113982,0.141605,-0.00669979,0.00807979,-334.004,1.38778e-17,0.0665514
1.51367,0.0995895,0.138731,-0.011803,0.00743268,-334.004,0,0.0703006
1.52344,0.0845179,0.135415,-0.0167734,0.00663524,-334.004,0,0.0740135
1.5332,0.068898,0.131685,-0.0215711,0.00578194,-334.004,1.38778e-17,0.0776448
1.54297,0.0528907,0.127604,-0.0261545,0.00488634,-334.004,1.38778e-17,0.0811569
1.55273,0.0366527,0.123221,-0.0304811,0.00393091,-334.004,1.38778e-17,0.0845035
1.5625,0.0203618,0.11858,-0.0345048,0.00293221,-334.004,-1.38778e-17,0.0876421
1.57227,0.00419049,0.113688,-0.0381765,0.00195123,-334.004,0,0.090525
1.58203,-0.0116775,0.108576,-0.0414419,0.000952646,-334.004,1.38778e-17,0.093105
1.5918,-0.0270636,0.103279,-0.0442425,-5.56641e-06,-334.004,0,0.0953311
1.60156,-0.0417811,0.0978464,-0.0465144,-0.000946904,-334.004,1.38778e-17,0.0971551
1.61133,-0.0556599,0.0923385,-0.0481905,-0.00186838,-317.618,1.38778e-17,0.0985248
1.62109,-0.0685246,0.0867671,-0.0491993,-0.00268562,-296.18,1.38778e-17,0.0993929
1.63086,-0.0783342,0.0811979,-0.0494686,-0.00342738,-272.447,0,0.0997098
1.64062,-0.0783342,0.0756148,-0.0489251,-0.00410839,-246.762,0,0.0994343
1.65039,-0.0783342,0.0700608,-0.0474983,-0.00468023,-219.448,0,0.0985245
1.66016,-0.0783342,0.0645758,-0.0451213,-0.00517603,-190.882,0,0.0969501
1.66992,-0.0783342,0.0591781,-0.0417354,-0.00560124,-161.398,0,0.0946819
1.67969,-0.0783342,0.0539333,-0.03729,-0.00591533,-131.393,1.38778e-17,0.0917082
1.68945,-0.0783342,0.0488272,-0.0317484,-0.00610116,-101.178,0,0.0880168
1.69922,-0.0783342,0.043905,-0.0250867,-0.00618618,-71.1371,0,0.0836193
1.70898,-0.0783342,0.0391556,-0.0173003,-0.00615416,-41.5357,0,0.078525
1.71875,-0.0783342,0.0346472,-0.00840067,-0.00590769,-12.7363,0,0.0727732
1.72852,-0.0783342,0.0303919,0.00157766,-0.00548842,15.0608,0,0.0663959
1.73828,-0.0783342,0.0264286,0.0125821,-0.00480867,41.5327,-6.93889e-18,0.0594603
1.74805,-0.0783342,0.0227339,0.0245358,-0.00380728,66.5357,0,0.0520217
1.75781,-0.0783342,0.0193644,0.037344,-0.0024242,89.7856,0,0.0441727
1.76758,-0.0744747,0.0162961,0.0508888,-0.000608262,111.188,-6.93889e-18,0.0359881
1.77734,-0.0624715,0.0135477,0.0650369,0.00175389,130.505,3.46945e-18,0.0275787
1.78711,-0.0495339,0.0112026,0.079636,0.00475143,147.658,-6.93889e-18,0.0190359
1.79687,-0.0358389,0.00922603,0.0945222,0.00839089,162.469,0,0.0104779
1.80664,-0.0216051,0.00760131,0.109519,0.0127034,174.85,-3.46945e-18,0.00200624
1.81641,-0.00704442,0.00635985,0.124445,0.0177083,184.69,-3.46945e-18,-0.00626589
1.82617,0.00763208,0.00547046,0.139113,0.023247,191.875,-8.67362e-18,-0.0142313
1.83594,0.0221839,0.00485259,0.153336,0.0293282,196.376,-6.93889e-18,-0.0217951
1.8457,0.0364295,0.0045051,0.166931,0.0357677,198.056,0,-0.0288521
1.85547,0.0501204,0.00429814,0.17972,0.0423839,196.973,0,-0.0353321
1.86523,0.0631117,0.00415195,0.182268,0.0490995,192.993,6.93889e-18,-0.0411416
1.875,0.0751709,0.00392414,0.182268,0.0557183,186.255,0,-0.0462378
1.88477,0.0861934,0.00361195,0.182268,0.0621824,176.677,0,-0.0505477
1.89453,0.0959909,0.00323637,0.182268,0.0683811,164.467,-1.38778e-17,-0.0540527
1.9043,0.104494,0.00287238,0.182268,0.0742973,149.631,0,-0.0567055
1.91406,0.111575,0.0025834,0.182268,0.0799332,132.448,-6.93889e-18,-0.0585096
1.92383,0.117202,0.00245379,0.182268,0.0853119,113.035,0,-0.0594436
1.93359,0.121309,0.00248013,0.182268,0.0904006,91.7322,0,-0.0595274
1.94336,0.123903,0.00266095,0.182268,0.0951418,68.7776,0,-0.0587639
1.95312,0.124977,0.00290414,0.182268,0.0994753,44.5645,0,-0.057184
1.96289,0.124569,0.00313283,0.182268,0.103363,19.4406,0,-0.0548101
1.97266,0.122725,0.00325726,0.182268,0.106715,-6.16386,0,-0.0516799
1.98242,0.119506,0.00321387,0.182268,0.109507,-31.8156,0,-0.0478304
1.99219,0.114995,0.00302121,0.182268,0.111741,-57.0682,0,-0.0433023
2.00195,0.109274,0.00271711,0.182268,0.113408,-81.4436,6.93889e-18,-0.0381417
2.01172,0.102446,0.00238102,0.182268,0.114568,-104.506,6.93889e-18,-0.0323909
2.02148,0.0946017,0.00204313,0.178738,0.115202,-125.77,3.46945e-18,-0.0261024
2.03125,0.0858592,0.00172942,0.16539,0.115365,-144.844,0,-0.0193191
2.04102,0.0763104,0.00141064,0.151015,0.114999,-161.279,0,-0.012098
2.05078,0.0660778,0.00107528,0.135739,0.114124,-174.755,3.46945e-18,-0.00448331
2.06055,0.0552509,0.000781494,0.119695,0.112775,-184.9,8.67362e-18,0.00346359
2.07031,0.0439546,0.000504551,0.103025,0.110916,-191.489,5.20417e-18,0.0116954
2.08008,0.0322776,0.000345732,0.085875,0.108635,-194.259,0,0.0201466
2.08984,0.0203443,0.00028708,0.0683965,0.10591,-193.097,6.93889e-18,0.0287642
2.09961,0.00824884,0.000344824,0.0507461,0.102872,-187.872,-6.93889e-18,0.0374787
2.10937,-0.00388371,0.000526055,0.0330859,0.0994828,-178.591,6.93889e-18,0.0462298
2.11914,-0.0159485,0.000797959,0.0155806,0.0958455,-165.264,-6.93889e-18,0.054944
2.12891,-0.0278166,0.00113001,-0.00160081,0.0919105,-148.017,1.38778e-17,0.0635534
2.13867,-0.0393674,0.00151354,-0.0182883,0.0877455,-127.001,0,0.0719815
2.14844,-0.0504648,0.00189659,-0.0343104,0.0834086,-102.451,0,0.080154
2.1582,-0.0609732,0.00227291,-0.0494966,0.0788963,-74.6415,0,0.0879926
2.16797,-0.0707475,0.00265359,-0.0636789,0.0742948,-43.9034,0,0.0954201
2.17773,-0.0783342,0.00303688,-0.0669422,0.0696333,-10.6085,0,0.102359
2.1875,-0.0783342,0.00341739,-0.0669422,0.0649434,24.8363,0,0.108733
2.19727,-0.0783342,0.00371244,-0.0669422,0.0602792,61.9918,0,0.114471
2.20703,-0.0783342,0.00392212,-0.0669422,0.055636,100.402,0,0.119501
2.2168,-0.0783342,0.00398373,-0.0669422,0.0510441,139.59,-1.38778e-17,0.123761
2.22656,-0.0783342,0.00394925,-0.0669422,0.046532,179.077,0,0.127193
2.23633,-0.0783342,0.00384642,-0.0669422,0.0421455,218.378,0,0.129749
2.24609,-0.0783342,0.00369747,-0.0669422,0.0379269,257.017,0,0.131389
2.25586,-0.0783342,0.00347716,-0.0669422,0.0338669,294.526,0,0.132082
2.26562,-0.0783342,0.00320045,-0.0669422,0.0300317,330.449,0,0.131813
2.27539,-0.0783342,0.0028582,-0.0669422,0.0264124,334.004,-2.77556e-17,0.130574
2.28516,-0.0783342,0.00247239,-0.0669422,0.0230477,334.004,0,0.128376
2.29492,-0.0682717,0.0021094,-0.0669422,0.0199901,334.004,-2.77556e-17,0.125238
2.30469,-0.0549162,0.00182074,-0.0669422,0.0172317,334.004,-1.38778e-17,0.121198
2.31445,-0.0396664,0.00163491,-0.0669422,0.0148102,334.004,-1.38778e-17,0.116303
2.32422,-0.0226315,0.00166655,-0.0645203,0.012718,334.004,1.38778e-17,0.110619
2.33398,-0.00396307,0.00195085,-0.0500957,0.0110256,334.004,-1.38778e-17,0.10422
2.34375,0.0161703,0.00258952,-0.0346977,0.00960064,334.004,-1.38778e-17,0.0971941
2.35352,0.0375596,0.00364793,-0.0185678,0.00849671,334.004,0,0.0896385
2.36328,0.0599845,0.00520119,-0.00196073,0.00764508,334.004,0,0.0816628
2.37305,0.0831909,0.00735812,0.0148585,0.0070079,334.004,1.38778e-17,0.0733787
2.38281,0.106918,0.0101721,0.0316211,0.00656276,334.004,0,0.0649081
2.39258,0.130885,0.0136557,0.0480589,0.00619383,334.004,0,0.056372
2.40234,0.154803,0.0178207,0.0639099,0.00588422,334.004,0,0.0478949
2.41211,0.178383,0.0227192,0.0789235,0.00562497,334.004,-2.08167e-17,0.0395993
2.42187,0.201326,0.0282596,0.0928645,0.00531803,334.004,6.93889e-18,0.0316026
2.43164,0.222717,0.0344061,0.105519,0.00502107,334.004,-2.42861e-17,0.024021
2.44141,0.222717,0.0410728,0.116695,0.0047093,334.004,-1.04083e-17,0.0169566
2.45117,0.222717,0.0481492,0.126232,0.00441932,300.836,3.46945e-18,0.0105116
2.46094,0.222717,0.0555251,0.133993,0.00412541,253.459,-1.73472e-18,0.00476711
2.4707,0.222717,0.0630502,0.139877,0.00383672,202.33,6.93889e-18,-0.000194768
2.48047,0.222717,0.0705909,0.143812,0.00360176,147.908,-5.20417e-18,-0.00431725
2.49023,0.222717,0.0780698,0.145759,0.00342105,90.6222,-2.60209e-18,-0.00754237
2.5,0.222717,0.0853977,0.145709,0.00326982,31.0395,0,-0.00983815
2.50977,0.222717,0.0925354,0.143682,0.00316078,-30.2986,0,-0.0111723
2.51953,0.222717,0.0994584,0.139727,0.00301424,-92.7374,3.46945e-18,-0.0115364
2.5293,0.222717,0.106128,0.133917,0.00287212,-155.641,5.20417e-18,-0.0109233
2.53906,0.222717,0.112516,0.126347,0.00272438,-218.296,1.21431e-17,-0.00934515
2.54883,0.222717,0.118553,0.117132,0.00254821,-280,-8.67362e-18,-0.00681786
2.55859,0.222717,0.124153,0.106404,0.00240674,-334.004,6.93889e-18,-0.00337124
2.56836,0.222717,0.129229,0.0943062,0.00225527,-334.004,3.46945e-18,0.000958497
2.57812,0.222717,0.133713,0.0809965,0.00214646,-334.004,3.46945e-18,0.00612655
2.58789,0.222717,0.137505,0.0666395,0.00205148,-334.004,3.46945e-17,0.012079
2.59766,0.222717,0.140615,0.0514074,0.00196266,-334.004,1.04083e-17,0.0187576
2.60742,0.222717,0.143036,0.0354772,0.00184313,-334.004,-6.93889e-18,0.0260926
2.61719,0.218639,0.144788,0.0190303,0.00174378,-334.004,0,0.0340127
2.62695,0.193225,0.145921,0.00225067,0.00165466,-334.004,2.08167e-17,0.042433
2.63672,0.166084,0.14642,-0.0146748,0.00153624,-334.004,0,0.0512688
2.64648,0.137456,0.146319,-0.0315579,0.00144357,-334.004,6.93889e-18,0.0604205
2.65625,0.107622,0.145575,-0.0482082,0.00133834,-334.004,2.77556e-17,0.0697891
2.66602,0.0768605,0.144212,-0.0644346,0.00128235,-334.004,2.77556e-17,0.0792608
2.67578,0.0454855,0.142215,-0.0669422,0.00118951,-334.004,2.77556e-17,0.0887223
2.68555,0.0138104,0.139658,-0.0669422,0.00111993,-334.004,1.38778e-17,0.0980468
2.69531,-0.0178246,0.136576,-0.0669422,0.00106295,-334.004,0,0.107108
2.70508,-0.0490812,0.132994,-0.0669422,0.000955635,-334.004,1.38778e-17,0.11577
2.71484,-0.0783342,0.12899,-0.0669422,0.00089833,-334.004,1.38778e-17,0.123898
2.72461,-0.0783342,0.124574,-0.0669422,0.000817031,-334.004,0,0.13135
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-334.004,2.77556e-17,0.13799
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-334.004,2.77556e-17,0.143681
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-334.004,0,0.148292
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-334.004,0,0.1517
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-303.345,0,0.153793
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-241.513,0,0.154473
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-178.272,0,0.153656
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,-114.351,0,0.15128
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,-50.4596,0,0.147303
2.82227,-0.0783342,0.0681611,-0.0669422,0.000213135,12.6983,0,0.141707
2.83203,-0.0783342,0.0623513,-0.0669422,0.000175313,74.4487,0,0.134501
2.8418,-0.0783342,0.0566735,-0.0669422,0.000201504,134.135,0,0.125717
2.85156,-0.0783342,0.0511624,-0.0666768,0.000265518,191.136,0,0.115418
2.86133,-0.0783342,0.0458886,-0.0441951,0.000381387,244.859,0,0.103692
2.87109,-0.0783342,0.0408571,-0.0197957,0.000563291,294.749,-1.38778e-17,0.0906537
2.88086,-0.0783342,0.0361218,0.00628568,0.000810908,334.004,-1.38778e-17,0.0764449
2.89062,-0.0783342,0.0316897,0.0337808,0.00112146,334.004,-1.38778e-17,0.0612295
2.90039,-0.0783342,0.0275761,0.0623914,0.00157427,334.004,-1.38778e-17,0.0451927
2.91016,-0.0783342,0.0238102,0.0917939,0.00213369,334.004,-1.04083e-17,0.0285379
2.91992,-0.0783342,0.020358,0.121643,0.00290584,334.004,-1.38778e-17,0.0114826
2.92969,-0.0659927,0.0173026,0.151578,0.00395323,334.004,-1.73472e-17,-0.00574444
2.93945,-0.033914,0.0146357,0.181226,0.0053182,334.004,-6.93889e-18,-0.0229092
2.94922,-0.00137497,0.0123475,0.182268,0.00706424,334.004,-1.38778e-17,-0.0397746
2.95898,0.0311523,0.0104982,0.182268,0.00928529,334.004,0,-0.0561072
2.96875,0.0632048,0.00900935,0.182268,0.0119796,334.004,-1.38778e-17,-0.0716794
2.97852,0.0943323,0.00787022,0.182268,0.0152056,334.004,0,-0.0862758
2.98828,0.124107,0.00706816,0.182268,0.0189206,334.004,-1.38778e-17,-0.099695
2.99805,0.152131,0.00662323,0.182268,0.0231542,334.004,0,-0.111755
3.00781,0.178036,0.00651583,0.182268,0.0278601,334.004,0,-0.122295
3.01758,0.201495,0.00665218,0.182268,0.032901,334.004,0,-0.131177
3.02734,0.222221,0.00706046,0.182268,0.0382942,297.427,0,-0.138292
3.03711,0.222717,0.00759062,0.182268,0.0438468,245.649,-2.77556e-17,-0.143553
3.04687,0.222717,0.00822621,0.182268,0.0494892,189.672,0,-0.146905
3.05664,0.222717,0.00897272,0.182268,0.0551202,130.19,0,-0.148317
3.06641,0.222717,0.00971672,0.182268,0.0606118,67.9892,0,-0.147787
3.07617,0.222717,0.0104405,0.182268,0.0659277,3.89103,0,-0.145334
3.08594,0.222717,0.0110871,0.182268,0.0709921,-61.207,0,-0.141004
3.0957,0.222717,0.0117402,0.182268,0.0757527,-126.392,0,-0.134863
3.10547,0.222717,0.012318,0.182268,0.0802232,-190.703,0,-0.126997
3.11523,0.222717,0.0128032,0.182268,0.0843759,-253.185,1.38778e-17,-0.117504
3.125,0.222717,0.0132531,0.182268,0.0882028,-312.868,0,-0.106502
3.13477,0.222717,0.0136927,0.182268,0.0917201,-334.004,1.38778e-17,-0.0941154
3.14453,0.212225,0.0140312,0.182268,0.0948503,-334.004,0,-0.0804807
3.1543,0.190599,0.0143771,0.182268,0.0976236,-334.004,1.38778e-17,-0.0657402
3.16406,0.166499,0.0146931,0.182268,0.0999909,-334.004,2.08167e-17,-0.0500417
3.17383,0.140185,0.0148893,0.168326,0.101933,-334.004,0,-0.0335376
3.18359,0.111944,0.0150742,0.135632,0.103428,-334.004,6.93889e-18,-0.0163823
3.19336,0.0820834,0.0151292,0.102061,0.104471,-334.004,1.73472e-17,0.00126608
3.20312,0.0509325,0.015082,0.0679348,0.105066,-334.004,2.42861e-17,0.0192499
3.21289,0.0188346,0.0150003,0.0335823,0.105238,-334.004,6.93889e-18,0.0374075
3.22266,-0.0138452,0.0147972,-0.000664575,0.104995,-334.004,0,0.0555788
3.23242,-0.0467349,0.0145608,-0.0344713,0.10437,-334.004,0,0.0735992
3.24219,-0.0783342,0.0142821,-0.0669422,0.103341,-334.004,1.38778e-17,0.0913064
3.25195,-0.0783342,0.0139014,-0.0669422,0.10196,-334.004,1.38778e-17,0.108534
3.26172,-0.0783342,0.0135211,-0.0669422,0.10017,-334.004,0,0.125118
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-334.004,2.77556e-17,0.140892
3.28125,-0.0783342,0.0125484,-0.0669422,0.0954727,-320.819,0,0.155695
3.29102,-0.0783342,0.0120009,-0.0669422,0.0925498,-250.959,0,0.169363
3.30078,-0.0783342,0.0114029,-0.0669422,0.0893451,-174.991,0,0.181742
3.31055,-0.0783342,0.0107145,-0.0669422,0.0858278,-93.8226,0,0.192682
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,-8.44499,0,0.202042
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,80.0899,0,0.209694
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,170.681,0,0.215524
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,262.196,0,0.219435
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,334.004,0,0.221351
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,334.004,0,0.221218
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,334.004,-2.77556e-17,0.219009
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,334.004,-2.77556e-17,0.214724
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,334.004,-2.77556e-17,0.20839
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,334.004,-2.77556e-17,0.200065
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,334.004,0,0.189837
3.42773,-0.0783342,0.00168108,-0.0669422,0.0361072,334.004,0,0.177824
3.4375,-0.0783342,0.000994219,-0.0669422,0.032238,334.004,-2.77556e-17,0.164172
3.44727,-0.0783342,0.000361963,-0.0669422,0.0285506,334.004,-2.77556e-17,0.149053
3.45703,-0.0783342,-0.000194414,-0.0669422,0.0250823,334.004,0,0.132666
3.4668,-0.0469557,-0.000673037,-0.0461882,0.0218427,334.004,-5.55112e-17,0.115228
3.47656,-0.000984303,-0.00103843,-0.00859069,0.0189039,334.004,-2.77556e-17,0.0969772
3.48633,0.0468514,-0.00123721,0.0297443,0.0162517,334.004,2.77556e-17,0.0781643
3.49609,0.0959916,-0.00127028,0.0682707,0.0139461,334.004,-2.77556e-17,0.0590507
3.50586,0.145846,-0.00107314,0.106431,0.0119857,334.004,2.08167e-17,0.0399032
3.51562,0.195803,-0.000608086,0.143668,0.0103439,334.004,-2.77556e-17,0.0209901
3.52539,0.222717,0.000145986,0.179429,0.00907485,334.004,0,0.00257638
3.53516,0.222717,0.00129085,0.182268,0.00808383,334.004,-2.08167e-17,-0.01508
3.54492,0.222717,0.00283729,0.182268,0.00740294,334.004,-2.77556e-17,-0.0317329
3.55469,0.222717,0.00483955,0.182268,0.00692379,334.004,-6.93889e-18,-0.0471509
3.56445,0.222717,0.00734446,0.182268,0.00666451,334.004,-2.77556e-17,-0.0611213
3.57422,0.222717,0.0103906,0.182268,0.00655775,334.004,-2.77556e-17,-0.0734523
3.58398,0.222717,0.0139773,0.182268,0.00656895,334.004,0,-0.083976
3.59375,0.222717,0.0180671,0.182268,0.00664081,334.004,0,-0.09255
3.60352,0.222717,0.0227015,0.182268,0.00674294,259.84,0,-0.0990584
3.61328,0.222717,0.0277812,0.182268,0.00680771,140.661,0,-0.103414
3.62305,0.222717,0.0332669,0.182268,0.00685693,17.663,0,-0.105555
3.63281,0.222717,0.0391008,0.182268,0.00688778,-107.856,0,-0.105453
3.64258,0.222717,0.0451542,0.182268,0.00686736,-234.534,1.38778e-17,-0.1031
3.65234,0.222717,0.0513779,0.182268,0.00678205,-334.004,0,-0.0985222
3.66211,0.222717,0.0576253,0.182268,0.00666249,-334.004,0,-0.0917661
3.67188,0.222717,0.0638626,0.182268,0.00648035,-334.004,1.38778e-17,-0.0829059
3.68164,0.222717,0.070009,0.182268,0.00623777,-334.004,1.38778e-17,-0.0720376
3.69141,0.222717,0.0759959,0.182268,0.00595734,-334.004,3.46945e-17,-0.0592801
3.70117,0.222717,0.081787,0.180909,0.00561598,-334.004,6.93889e-18,-0.0447713
3.71094,0.222717,0.0873262,0.142649,0.00518651,-334.004,-1.38778e-17,-0.0286689
3.7207,0.222717,0.092599,0.102092,0.00472632,-334.004,0,-0.011147
3.73047,0.222717,0.0975577,0.0597278,0.00422268,-334.004,2.08167e-17,0.00760405
3.74023,0.222717,0.102195,0.0160687,0.00362086,-334.004,6.93889e-18,0.0273801
3.75,0.222717,0.106482,-0.0283574,0.00302303,-334.004,2.08167e-17,0.0479639
3.75977,0.193086,0.110386,-0.0669422,0.00237422,-334.004,0,0.0691267
3.76953,0.134463,0.113878,-0.0669422,0.00173232,-334.004,0,0.0906301
3.7793,0.0743096,0.116958,-0.0669422,0.00111507,-334.004,1.38778e-17,0.112226
3.78906,0.0132718,0.119565,-0.0669422,0.000524766,-334.004,2.77556e-17,0.133661
3.79883,-0.0479861,0.121695,-0.0669422,-4.3125e-05,-334.004,-2.77556e-17,0.154675
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-334.004,-2.77556e-17,0.175005
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-334.004,2.77556e-17,0.194385
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-334.004,0,0.212552
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-334.004,2.77556e-17,0.229246
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-334.004,0,0.244213
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-334.004,0,0.257208
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-334.004,5.55112e-17,0.268
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-334.004,0,0.276374
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-334.004,5.55112e-17,0.282136
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-334.004,5.55112e-17,0.285116
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,-209.515,0,0.285172
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,-66.3423,0,0.282195
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,77.1287,0,0.276109
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,219.154,0,0.266878
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,334.004,0,0.254507
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,334.004,0,0.239045
3.96484,-0.0783342,0.0946924,-0.0669422,0.000307207,334.004,-2.77556e-17,0.220583
3.97461,-0.0783342,0.0906161,-0.0669422,0.000788965,334.004,-2.77556e-17,0.19926
3.98438,-0.0783342,0.0864047,-0.0669422,0.0012895,334.004,-2.77556e-17,0.175258
3.99414,-0.0783342,0.0820788,-0.0669422,0.00179455,334.004,0,0.148803
4.00391,-0.0783342,0.0777016,-0.0489987,0.002296,334.004,-1.38778e-17,0.120163
4.01367,-0.0783342,0.0732935,0.0116206,0.00280002,334.004,0,0.0896471
4.02344,-0.0783342,0.0689019,0.0741369,0.0033179,334.004,-6.93889e-17,0.057596
4.0332,-0.0783342,0.0645449,0.137829,0.00381363,334.004,-4.16334e-17,0.0243839
4.04297,-0.0783342,0.0602919,0.182268,0.00435835,334.004,-6.93889e-18,-0.00959049
4.05273,-0.0510064,0.0561282,0.182268,0.00491815,334.004,-6.245e-17,-0.0439081
4.0625,0.0193512,0.0521391,0.182268,0.0055304,334.004,0,-0.0781365
4.07227,0.0903622,0.0482902,0.182268,0.00621431,334.004,0,-0.111836
4.08203,0.161092,0.0446471,0.182268,0.00700283,334.004,0,-0.144567
4.0918,0.222717,0.0412027,0.182268,0.0079285,334.004,0,-0.175895
4.10156,0.222717,0.0379661,0.182268,0.00898688,334.004,0,-0.205401
4.11133,0.222717,0.0349598,0.182268,0.0102598,334.004,-2.77556e-17,-0.232683
4.12109,0.222717,0.0321908,0.182268,0.0117904,334.004,-5.55112e-17,-0.257367
4.13086,0.222717,0.0296441,0.182268,0.0136112,334.004,0,-0.279109
4.14062,0.222717,0.027341,0.182268,0.0156851,334.004,0,-0.297601
4.15039,0.222717,0.0252493,0.182268,0.0181465,334.004,0,-0.312577
4.16016,0.222717,0.0233794,0.182268,0.0209316,334.004,0,-0.323813
4.16992,0.222717,0.0217029,0.182268,0.024076,248.015,0,-0.331134
4.17969,0.222717,0.0202256,0.182268,0.027531,93.4017,0,-0.334413
4.18945,0.222717,0.0189463,0.182268,0.0313341,-65.0599,0,-0.333575
4.19922,0.222717,0.0178009,0.182268,0.0353987,-225.375,0,-0.328594
4.20898,0.222717,0.0168387,0.182268,0.0396671,-334.004,0,-0.319495
4.21875,0.222717,0.0159462,0.182268,0.0441199,-334.004,0,-0.306354
4.22852,0.222717,0.0152243,0.182268,0.0486456,-334.004,0,-0.289295
4.23828,0.222717,0.0145209,0.182268,0.0532057,-334.004,0,-0.268488
4.24805,0.222717,0.0138816,0.182268,0.0577098,-334.004,-2.77556e-17,-0.244147
4.25781,0.222717,0.0133309,0.182268,0.0621251,-334.004,2.77556e-17,-0.216528
4.26758,0.222717,0.0127759,0.182268,0.0663688,-334.004,0,-0.185923
4.27734,0.222717,0.012269,0.182268,0.0704277,-334.004,2.77556e-17,-0.15266
4.28711,0.222717,0.01184,0.182268,0.0742616,-334.004,1.38778e-17,-0.117097
4.29687,0.222717,0.0114412,0.182268,0.0778215,-334.004,2.77556e-17,-0.0796164
4.30664,0.205666,0.0110729,0.110446,0.0811369,-334.004,8.32667e-17,-0.0406264
4.31641,0.127252,0.010792,0.0341857,0.0841678,-334.004,0,-0.000552026
4.32617,0.0461377,0.0105992,-0.0424257,0.0868841,-334.004,2.77556e-17,0.0401671
4.33594,-0.0367252,0.010431,-0.0669422,0.089304,-334.004,2.77556e-17,0.0810811
4.3457,-0.0783342,0.0103433,-0.0669422,0.0913787,-334.004,0,0.121734
4.35547,-0.0783342,0.0103104,-0.0669422,0.093114,-334.004,0,0.16167
4.36523,-0.0783342,0.0103394,-0.0669422,0.0944588,-334.004,5.55112e-17,0.200433
4.375,-0.0783342,0.0103231,-0.0669422,0.0954314,-334.004,2.77556e-17,0.237577
4.38477,-0.0783342,0.0103493,-0.0669422,0.0960129,-334.004,0,0.272665
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-334.004,0,0.305278
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-334.004,5.55112e-17,0.335017
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-334.004,0,0.361508
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,-334.004,0,0.384407
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,-326.398,0,0.403405
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,-125.124,0,0.41823
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,82.7717,0,0.428656
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,294.808,0,0.434501
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,334.004,0,0.435637
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,334.004,0,0.431987
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,334.004,0,0.423536
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,334.004,0,0.410324
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,334.004,-5.55112e-17,0.392456
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,334.004,0,0.370094
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,334.004,-1.11022e-16,0.343466
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,334.004,-1.11022e-16,0.312859
4.55078,-0.0783342,0.00671291,-0.0669422,0.0602665,334.004,-5.55112e-17,0.278616
4.56055,-0.0783342,0.0063307,-0.0669422,0.0567771,334.004,5.55112e-17,0.241137
4.57031,-0.0783342,0.00594331,-0.0669422,0.0533043,334.004,0,0.200873
4.58008,-0.0783342,0.00555735,-0.0669422,0.0498443,334.004,-8.32667e-17,0.158317
4.58984,-0.0783342,0.00521194,-0.00588075,0.0464414,334.004,-6.93889e-17,0.114005
4.59961,-0.0103809,0.00491279,0.0836493,0.0431328,334.004,-9.71445e-17,0.0685032
4.60937,0.101839,0.00464177,0.173493,0.0399277,334.004,1.38778e-17,0.0224011
4.61914,0.215747,0.00446587,0.182268,0.0368476,334.004,-2.77556e-17,-0.0236945
4.62891,0.222717,0.004381,0.182268,0.033902,334.004,-4.16334e-17,-0.0691701
4.63867,0.222717,0.00440098,0.182268,0.0311315,334.004,-9.71445e-17,-0.113414
4.64844,0.222717,0.00456231,0.182268,0.0285406,334.004,-8.32667e-17,-0.155825
4.6582,0.222717,0.00487629,0.182268,0.0261219,334.004,-5.55112e-17,-0.195823
4.66797,0.222717,0.0053678,0.182268,0.0239343,334.004,0,-0.232854
4.67773,0.222717,0.00606431,0.182268,0.0219392,334.004,-5.55112e-17,-0.266402
4.6875,0.222717,0.00697963,0.182268,0.0201533,334.004,-1.11022e-16,-0.295993
4.69727,0.222717,0.00815897,0.182268,0.018574,334.004,0,-0.321206
4.70703,0.222717,0.00963976,0.182268,0.0171861,334.004,0,-0.341674
4.7168,0.222717,0.0114507,0.182268,0.0160055,334.004,-5.55112e-17,-0.35709
4.72656,0.222717,0.0135552,0.182268,0.0149719,334.004,0,-0.367215
4.73633,0.222717,0.0160806,0.182268,0.0140877,118.214,0,-0.371873
4.74609,0.222717,0.0189815,0.182268,0.0132984,-158.784,0,-0.370961
4.75586,0.222717,0.0222562,0.182268,0.0126158,-334.004,0,-0.364444
4.76562,0.222717,0.0259358,0.182268,0.0120163,-334.004,0,-0.352354
4.77539,0.222717,0.029998,0.182268,0.0114543,-334.004,5.55112e-17,-0.334797
4.78516,0.222717,0.0343997,0.182268,0.0109132,-334.004,5.55112e-17,-0.311939
4.79492,0.222717,0.039124,0.182268,0.0104304,-334.004,0,-0.284014
4.80469,0.222717,0.0441388,0.182268,0.00995364,-334.004,5.55112e-17,-0.251314
4.81445,0.222717,0.0493309,0.182268,0.0094703,-334.004,2.77556e-17,-0.21419
4.82422,0.222717,0.0547026,0.182268,0.00901743,-334.004,5.55112e-17,-0.173044
4.83398,0.222717,0.060125,0.182268,0.00858223,-334.004,5.55112e-17,-0.128325
4.84375,0.222717,0.0655538,0.182268,0.00816718,-334.004,9.71445e-17,-0.0805278
4.85352,0.222717,0.0709208,0.0878089,0.00774179,-334.004,-2.77556e-17,-0.0301842
4.86328,0.222717,0.0761648,-0.0194505,0.00731391,-334.004,2.77556e-17,0.0221407
4.87305,0.222717,0.0812292,-0.0669422,0.00693094,-334.004,1.38778e-16,0.0758538
4.88281,0.198438,0.0860505,-0.0669422,0.00652734,-334.004,8.32667e-17,0.130339
4.89258,0.060963,0.0906267,-0.0669422,0.00614874,-334.004,1.11022e-16,0.184965
4.90234,-0.0782696,0.0949047,-0.0669422,0.00579067,-334.004,2.77556e-17,0.239086
4.91211,-0.0783342,0.0988705,-0.0669422,0.00540328,-334.004,-5.55112e-17,0.292053
4.92187,-0.0783342,0.102504,-0.0669422,0.00503326,-334.004,5.55112e-17,0.343218
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-334.004,0,0.391939
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,-334.004,0,0.437586
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-334.004,0,0.47955
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-334.004,0,0.517249
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,-334.004,0,0.550134
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-334.004,0,0.577695
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-334.004,0,0.599471
5,-0.0783342,0.118195,-0.0669422,0.0026705,-334.004,0,0.615056
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,-334.004,1.11022e-16,0.624105
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,-273.496,0,0.626338
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,55.7602,0,0.621554
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,334.004,0,0.609626
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,334.004,0,0.590514
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,334.004,0,0.564267
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,334.004,-1.11022e-16,0.531021
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,334.004,-1.11022e-16,0.491008
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,334.004,-5.55112e-17,0.444551
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,334.004,0,0.392065
5.10742,-0.0783342,0.102899,-0.0669422,0.00017127,334.004,0,0.334053
5.11719,-0.0783342,0.100018,-0.0669422,-3.26953e-05,334.004,-5.55112e-17,0.271105
5.12695,-0.0783342,0.0969667,-0.0669422,-0.000200449,334.004,-8.32667e-17,0.20389
5.13672,-0.0783342,0.0937524,0.00881298,-0.000338496,334.004,-1.11022e-16,0.133147
5.14648,-0.0783342,0.09043,0.153501,-0.000449063,334.004,-1.38778e-16,0.0596822
5.15625,-0.0783342,0.0869999,0.182268,-0.000557344,334.004,2.77556e-17,-0.015646
5.16602,-0.0783342,0.0834902,0.182268,-0.000585674,334.004,5.55112e-17,-0.0919357
5.17578,0.0515689,0.0799035,0.182268,-0.000584092,334.004,0,-0.168254
5.18555,0.219182,0.076254,0.182268,-0.000538887,334.004,-5.55112e-17,-0.243648
5.19531,0.222717,0.0725471,0.182268,-0.000416924,334.004,-5.55112e-17,-0.317163
5.20508,0.222717,0.0688393,0.182268,-0.000249521,334.004,0,-0.387849
5.21484,0.222717,0.0651017,0.182268,-1.08398e-06,334.004,0,-0.454781
5.22461,0.222717,0.0613852,0.182268,0.000308584,334.004,0,-0.517066
5.23437,0.222717,0.0576858,0.182268,0.000713437,334.004,0,-0.573863
5.24414,0.222717,0.0540131,0.182268,0.0012092,334.004,-1.11022e-16,-0.624389
5.25391,0.222717,0.0504075,0.182268,0.00182637,334.004,0,-0.667934
5.26367,0.222717,0.0468742,0.182268,0.00259187,334.004,0,-0.70387
5.27344,0.222717,0.0434063,0.182268,0.00352371,334.004,0,-0.731659
5.2832,0.222717,0.040036,0.182268,0.00463849,334.004,0,-0.750865
5.29297,0.222717,0.0367857,0.182268,0.00601749,232.408,0,-0.761151
5.30273,0.222717,0.033654,0.182268,0.00763597,-151.245,0,-0.762294
5.3125,0.222717,0.030644,0.182268,0.00954448,-334.004,1.11022e-16,-0.75418
5.32227,0.222717,0.0278007,0.182268,0.0117611,-334.004,1.11022e-16,-0.736811
5.33203,0.222717,0.0250805,0.182268,0.0143253,-334.004,0,-0.710298
5.3418,0.222717,0.0225338,0.182268,0.0172145,-334.004,0,-0.674868
5.35156,0.222717,0.0201308,0.182268,0.0204132,-334.004,0,-0.630853
5.36133,0.222717,0.0179135,0.182268,0.0239347,-334.004,0,-0.57869
5.37109,0.222717,0.0158243,0.182268,0.0277475,-334.004,1.11022e-16,-0.518917
5.38086,0.222717,0.0138825,0.182268,0.0318022,-334.004,0,-0.452163
5.39062,0.222717,0.012102,0.182268,0.0360655,-334.004,1.11022e-16,-0.379141
5.40039,0.222717,0.0104373,0.182268,0.0404728,-334.004,0,-0.300643
5.41016,0.222717,0.008858,0.182268,0.0449951,-334.004,1.66533e-16,-0.217529
5.41992,0.222717,0.00744173,0.168444,0.0495137,-334.004,1.38778e-16,-0.13072
5.42969,0.222717,0.00609618,-0.00731367,0.0540488,-334.004,8.32667e-17,-0.0411841
5.43945,0.153028,0.00483809,-0.0669422,0.0585162,-334.004,5.55112e-17,0.0500685
5.44922,-0.047104,0.00366281,-0.0669422,0.0628357,-334.004,1.11022e-16,0.141999
5.45898,-0.0783342,0.00255463,-0.0669422,0.0670166,-334.004,1.38778e-16,0.23355
5.46875,-0.0783342,0.00150981,-0.0669422,0.0709805,-334.004,5.55112e-17,0.323657
5.47852,-0.0783342,0.000541289,-0.0669422,0.0747402,-334.004,1.66533e-16,0.411255
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-334.004,0,0.495298
5.49805,-0.0783342,-0.00114062,-0.0669422,0.0814306,-334.004,2.22045e-16,0.574763
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-334.004,0,0.648664
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-334.004,0,0.716063
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-334.004,0,0.776081
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,-334.004,0,0.827909
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,-334.004,1.11022e-16,0.87082
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,-334.004,0,0.904177
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,-240.901,0,0.927442
5.57617,-0.0783342,-0.00409535,-0.0669422,0.0949742,254.993,0,0.940189
5.58594,-0.0783342,-0.00403983,-0.0669422,0.0949766,334.004,0,0.942108
5.5957,-0.0783342,-0.00393205,-0.0669422,0.0945726,334.004,0,0.933012
5.60547,-0.0783342,-0.00374862,-0.0669422,0.0937936,334.004,0,0.912845
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,334.004,0,0.881685
5.625,-0.0783342,-0.00318445,-0.0669422,0.0911622,334.004,-1.11022e-16,0.839747
5.63477,-0.0783342,-0.00280345,-0.0669422,0.0893749,334.004,0,0.787384
5.64453,-0.0783342,-0.00237694,-0.0669422,0.0873006,334.004,-1.11022e-16,0.725086
5.6543,-0.0783342,-0.00189861,-0.0669422,0.0849516,334.004,-1.11022e-16,0.653476
5.66406,-0.0783342,-0.00138592,-0.0669422,0.0823842,334.004,-1.11022e-16,0.57331
5.67383,-0.0783342,-0.000844805,-0.0669422,0.0796198,334.004,-1.11022e-16,0.485464
5.68359,-0.0783342,-0.00026918,-0.0669422,0.0766628,334.004,-1.11022e-16,0.390931
5.69336,-0.0783342,0.000313477,-0.0669422,0.0735788,334.004,-2.22045e-16,0.290808
5.70312,-0.0783342,0.000893379,-0.0155776,0.0703649,334.004,-1.11022e-16,0.186282
5.71289,-0.0783342,0.00148673,0.182268,0.0671071,334.004,-1.94289e-16,0.0786216
5.72266,-0.0124989,0.00208822,0.182268,0.0637835,334.004,8.32667e-17,-0.0308451
5.73242,0.222717,0.00269092,0.182268,0.060434,334.004,-1.94289e-16,-0.140743
5.74219,0.222717,0.00328078,0.182268,0.0570969,334.004,-2.77556e-16,-0.249669
5.75195,0.222717,0.00387949,0.182268,0.0538043,334.004,5.55112e-17,-0.35621
5.76172,0.222717,0.00445664,0.182268,0.0505778,334.004,-1.11022e-16,-0.458963
5.77148,0.222717,0.00500962,0.182268,0.0474166,334.004,0,-0.556555
5.78125,0.222717,0.00556913,0.182268,0.0443574,334.004,0,-0.647659
5.79102,0.222717,0.00611982,0.182268,0.0414037,334.004,1.11022e-16,-0.731015
5.80078,0.222717,0.00664978,0.182268,0.038569,334.004,-1.11022e-16,-0.805448
5.81055,0.222717,0.00718518,0.182268,0.0358726,334.004,-1.11022e-16,-0.869883
5.82031,0.222717,0.00772192,0.182268,0.0332978,334.004,0,-0.923364
5.83008,0.222717,0.00826655,0.182268,0.0309118,334.004,0,-0.965061
5.83984,0.222717,0.00889134,0.182268,0.0286626,334.004,0,-0.99429
5.84961,0.222717,0.00961614,0.182268,0.0265712,334.004,0,-1.01052
5.85937,0.222717,0.0104409,0.182268,0.0246373,-156.885,0,-1.01337
5.86914,0.222717,0.0113852,0.182268,0.0228514,-334.004,0,-1.00265
5.87891,0.222717,0.0124952,0.182268,0.0212152,-334.004,0,-0.978309
5.88867,0.222717,0.0138374,0.182268,0.0197138,-334.004,1.11022e-16,-0.940487
5.89844,0.222717,0.015335,0.182268,0.0183373,-334.004,2.22045e-16,-0.889485
5.9082,0.222717,0.0171173,0.182268,0.0170531,-334.004,1.11022e-16,-0.825776
5.91797,0.222717,0.0191487,0.182268,0.015883,-334.004,0,-0.74999
5.92773,0.222717,0.0214591,0.182268,0.0148035,-334.004,0,-0.662915
5.9375,0.222717,0.0240642,0.182268,0.0137836,-334.004,1.11022e-16,-0.565481
5.94727,0.222717,0.0269539,0.182268,0.0128234,-334.004,5.55112e-17,-0.458756
5.95703,0.222717,0.0301405,0.182268,0.0118984,-334.004,1.66533e-16,-0.343928
5.9668,0.222717,0.0335968,0.182268,0.0110173,-334.004,0,-0.222296
5.97656,0.222717,0.037329,0.0477002,0.0101749,-334.004,1.66533e-16,-0.0952533
5.98633,0.222717,0.0412807,-0.0669422,0.00937245,-334.004,2.22045e-16,0.0357263
5.99609,0.222717,0.0454292,-0.0669422,0.00857912,-334.004,3.33067e-16,0.169107
6.00586,0.149292,0.0497356,-0.0669422,0.00782602,-334.004,1.11022e-16,0.303304
6.01562,-0.0783342,0.0541793,-0.0669422,0.00714041,-334.004,0,0.436706
6.02539,-0.0783342,0.0586775,-0.0669422,0.00647508,-334.004,0,0.567689
6.03516,-0.0783342,0.0631924,-0.0669422,0.00589831,-334.004,0,0.694635
6.04492,-0.0783342,0.0676883,-0.0669422,0.00536994,-334.004,1.11022e-16,0.81595
6.05469,-0.0783342,0.0721097,-0.0669422,0.00489489,-334.004,1.11022e-16,0.930082
6.06445,-0.0783342,0.0764121,-0.0669422,0.00446631,-334.004,2.22045e-16,1.03554
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-334.004,2.22045e-16,1.13091
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-334.004,0,1.21487
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-334.004,0,1.28621
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-334.004,2.22045e-16,1.34385
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,-334.004,0,1.38685
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,-334.004,2.22045e-16,1.41442
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,-334.004,2.22045e-16,1.42595
6.14258,-0.0783342,0.102816,-0.0669422,0.00337989,251.537,0,1.42098
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,334.004,0,1.39928
6.16211,-0.0783342,0.106367,-0.0669422,0.00348475,334.004,0,1.36079
6.17187,-0.0783342,0.107604,-0.0669422,0.00357735,334.004,0,1.30564
6.18164,-0.0783342,0.108459,-0.0669422,0.00368804,334.004,0,1.2342
6.19141,-0.0783342,0.108959,-0.0669422,0.00379354,334.004,-2.22045e-16,1.147
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,334.004,-2.22045e-16,1.04482
6.21094,-0.0783342,0.108893,-0.0669422,0.00399472,334.004,1.11022e-16,0.928594
6.2207,-0.0783342,0.108345,-0.0669422,0.00405082,334.004,-2.22045e-16,0.799484
6.23047,-0.0783342,0.107493,-0.0669422,0.00411864,334.004,-1.11022e-16,0.658815
6.24023,-0.0783342,0.106331,-0.0669422,0.00416751,334.004,0,0.508087
6.25,-0.0783342,0.104889,-0.0669422,0.00414601,334.004,-2.22045e-16,0.348952
6.25977,-0.0783342,0.103198,0.101613,0.00411205,334.004,-2.22045e-16,0.183201
6.26953,-0.0783342,0.101255,0.182268,0.0040239,334.004,-2.22045e-16,0.0127402
6.2793,-0.0783342,0.0991165,0.182268,0.0039196,334.004,0,-0.160428
6.28906,0.0818686,0.0967689,0.182268,0.00379846,334.004,1.66533e-16,-0.334232
6.29883,0.222717,0.0942252,0.182268,0.00363642,334.004,-3.33067e-16,-0.506555
6.30859,0.222717,0.0915252,0.182268,0.00341499,334.004,-1.11022e-16,-0.67526
6.31836,0.222717,0.0886814,0.182268,0.00319034,334.004,0,-0.83822
6.32812,0.222717,0.085701,0.182268,0.00295626,334.004,-1.11022e-16,-0.993346
6.33789,0.222717,0.082617,0.182268,0.00269856,334.004,-2.22045e-16,-1.13861
6.34766,0.222717,0.0794365,0.182268,0.00242818,334.004,0,-1.27209
6.35742,0.222717,0.0761834,0.182268,0.00218139,334.004,-2.22045e-16,-1.39195
6.36719,0.222717,0.072866,0.182268,0.00194086,334.004,0,-1.49654
6.37695,0.222717,0.0695161,0.182268,0.00172289,334.004,-2.22045e-16,-1.58435
6.38672,0.222717,0.0661536,0.182268,0.001559,334.004,0,-1.65407
6.39648,0.222717,0.0627774,0.182268,0.00146408,334.004,0,-1.70458
6.40625,0.222717,0.0594188,0.182268,0.00145072,334.004,0,-1.73502
6.41602,0.222717,0.0561006,0.182268,0.00155232,-199.495,0,-1.74473
6.42578,0.222717,0.0528386,0.182268,0.00176818,-334.004,0,-1.73332
6.43555,0.222717,0.0496577,0.182268,0.00214488,-334.004,0,-1.70066
6.44531,0.222717,0.0465809,0.182268,0.00271811,-334.004,0,-1.64686
6.45508,0.222717,0.0436198,0.182268,0.00347083,-334.004,2.22045e-16,-1.57232
6.46484,0.222717,0.0408109,0.182268,0.00443525,-334.004,2.22045e-16,-1.47766
6.47461,0.222717,0.038157,0.182268,0.0056741,-334.004,2.22045e-16,-1.36378
6.48437,0.222717,0.0356467,0.182268,0.00719771,-334.004,4.44089e-16,-1.23182
6.49414,0.222717,0.033348,0.182268,0.00898966,-334.004,0,-1.08315
6.50391,0.222717,0.0312203,0.182268,0.0110486,-334.004,2.22045e-16,-0.91934
6.51367,0.222717,0.0292646,0.182268,0.0134748,-334.004,0,-0.742185
6.52344,0.222717,0.0275018,0.182268,0.016175,-334.004,2.22045e-16,-0.553644
6.5332,0.222717,0.0259313,0.182268,0.0191725,-334.004,2.22045e-16,-0.355838
6.54297,0.222717,0.0245329,-0.0449237,0.0224527,-334.004,0,-0.151022
6.55273,0.222717,0.0232945,-0.0669422,0.0259789,-334.004,1.66533e-16,0.0584382
6.5625,0.0509687,0.0222167,-0.0669422,0.0297367,-334.004,1.66533e-16,0.270094
6.57227,-0.0783342,0.0213086,-0.0669422,0.0336666,-334.004,2.22045e-16,0.481443
6.58203,-0.0783342,0.020479,-0.0669422,0.0377579,-334.004,1.11022e-16,0.689952
6.5918,-0.0783342,0.0198004,-0.0669422,0.0419371,-334.004,3.33067e-16,0.893091
6.60156,-0.0783342,0.0191801,-0.0669422,0.0461509,-334.004,4.44089e-16,1.08836
6.61133,-0.0783342,0.0186595,-0.0669422,0.0503733,-334.004,2.22045e-16,1.27332
6.62109,-0.0783342,0.0181782,-0.0669422,0.0545416,-334.004,4.44089e-16,1.44561
6.63086,-0.0783342,0.0177246,-0.0669422,0.0586119,-334.004,0,1.60299
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-334.004,0,1.74338
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-334.004,0,1.86484
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-334.004,0,1.96565
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,-334.004,0,2.0443
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,-334.004,0,2.09951
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,-114.655,0,2.13027
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,334.004,0,2.13584
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,334.004,-4.44089e-16,2.11579
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,334.004,0,2.06997
6.72852,-0.0783342,0.0134718,-0.0669422,0.0869609,334.004,0,1.99854
6.73828,-0.0783342,0.0130192,-0.0669422,0.0881201,334.004,0,1.902
6.74805,-0.0783342,0.0124929,-0.0669422,0.0889158,334.004,-2.22045e-16,1.78114
6.75781,-0.0783342,0.0119898,-0.0669422,0.0893606,334.004,0,1.63707
6.76758,-0.0783342,0.0114888,-0.0669422,0.0894523,334.004,-4.44089e-16,1.47122
6.77734,-0.0783342,0.0109659,-0.0669422,0.0891821,334.004,-2.22045e-16,1.28528
6.78711,-0.0783342,0.0104017,-0.0669422,0.0885955,334.004,-2.22045e-16,1.08127
6.79687,-0.0783342,0.00988008,-0.0669422,0.0876689,334.004,-2.22045e-16,0.861417
6.80664,-0.0783342,0.00934887,-0.0669422,0.0864287,334.004,0,0.628223
6.81641,-0.0783342,0.00883289,-0.0669422,0.0849151,334.004,-6.66134e-16,0.384384
6.82617,-0.0783342,0.00828823,0.182268,0.083079,334.004,2.22045e-16,0.132778
6.83594,-0.0783342,0.00779511,0.182268,0.081012,334.004,-2.22045e-16,-0.12357
6.8457,0.222717,0.00732788,0.182268,0.0787166,334.004,-5.55112e-16,-0.381525
6.85547,0.222717,0.00687647,0.182268,0.0762,334.004,-4.44089e-16,-0.63788
6.86523,0.222717,0.00645334,0.182268,0.0735157,334.004,1.11022e-16,-0.889399
6.875,0.222717,0.00603299,0.182268,0.0706437,334.004,-4.44089e-16,-1.13285
6.88477,0.222717,0.00564785,0.182268,0.0676342,334.004,-4.44089e-16,-1.36506
6.89453,0.222717,0.00529582,0.182268,0.0645263,334.004,-2.22045e-16,-1.58295
6.9043,0.222717,0.00499729,0.182268,0.0613408,334.004,-4.44089e-16,-1.78357
6.91406,0.222717,0.00469711,0.182268,0.0581101,334.004,-2.22045e-16,-1.96415
6.92383,0.222717,0.00442957,0.182268,0.0548404,334.004,-4.44089e-16,-2.12214
6.93359,0.222717,0.00419669,0.182268,0.0515676,334.004,-4.44089e-16,-2.25521
6.94336,0.222717,0.00400978,0.182268,0.0483296,334.004,0,-2.36136
6.95312,0.222717,0.00383906,0.182268,0.0451415,334.004,0,-2.43887
6.96289,0.222717,0.00369955,0.182268,0.0420172,334.004,0,-2.48635
6.97266,0.222717,0.00360847,0.182268,0.0389992,15.8581,0,-2.5028
6.98242,0.222717,0.00358134,0.182268,0.0360578,-334.004,0,-2.48756
6.99219,0.222717,0.00360858,0.182268,0.0332624,-334.004,0,-2.4404
7.00195,0.222717,0.00371461,0.182268,0.0306037,-334.004,0,-2.36144
7.01172,0.222717,0.00388063,0.182268,0.0280701,-334.004,0,-2.25122
7.02148,0.222717,0.00414229,0.182268,0.0257443,-334.004,0,-2.11069
7.03125,0.222717,0.00453026,0.182268,0.023539,-334.004,2.22045e-16,-1.94114
7.04102,0.222717,0.00504199,0.182268,0.0215134,-334.004,4.44089e-16,-1.74427
7.05078,0.222717,0.00571661,0.182268,0.0196865,-334.004,0,-1.52213
7.06055,0.222717,0.00652975,0.182268,0.0180248,-334.004,4.44089e-16,-1.27709
7.07031,0.222717,0.00759366,0.182268,0.0165196,-334.004,2.22045e-16,-1.01185
7.08008,0.222717,0.00885401,0.182268,0.0151713,-334.004,9.99201e-16,-0.72937
7.08984,0.222717,0.0103791,0.182268,0.0140026,-334.004,4.44089e-16,-0.432862
7.09961,0.222717,0.0121155,-0.0669422,0.0129732,-334.004,0,-0.125752
7.10937,0.222717,0.014171,-0.0669422,0.0120709,-334.004,0,0.188367
7.11914,0.222717,0.0165087,-0.0669422,0.0113082,-334.004,-1.11022e-16,0.505768
7.12891,-0.0783342,0.019102,-0.0669422,0.0106226,-334.004,4.44089e-16,0.822635
7.13867,-0.0783342,0.0220349,-0.0669422,0.0100429,-334.004,0,1.13511
7.14844,-0.0783342,0.025218,-0.0669422,0.00954126,-334.004,2.22045e-16,1.43933
7.1582,-0.0783342,0.0286829,-0.0669422,0.00913488,-334.004,2.22045e-16,1.73149
7.16797,-0.0783342,0.0323937,-0.0669422,0.00877761,-334.004,4.44089e-16,2.00785
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-334.004,0,2.26483
7.1875,-0.0783342,0.0404442,-0.0669422,0.0081985,-334.004,4.44089e-16,2.49901
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-334.004,4.44089e-16,2.70719
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-334.004,0,2.88645
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-334.004,0,3.03416
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-334.004,0,3.148
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-334.004,0,3.22606
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-334.004,0,3.2668
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,334.004,0,3.2691
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,334.004,0,3.23229
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,334.004,0,3.15617
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,334.004,0,3.041
7.29492,-0.0783342,0.0870241,-0.0669422,0.00658104,334.004,-4.44089e-16,2.88751
7.30469,-0.0783342,0.0904663,-0.0669422,0.00647959,334.004,0,2.69691
7.31445,-0.0783342,0.0936472,-0.0669422,0.00640544,334.004,-4.44089e-16,2.4709
7.32422,-0.0783342,0.0965477,-0.0669422,0.00634081,334.004,-8.88178e-16,2.21162
7.33398,-0.0783342,0.0991883,-0.0669422,0.00625822,334.004,4.44089e-16,1.92167
7.34375,-0.0783342,0.101501,-0.0669422,0.00618249,334.004,-4.44089e-16,1.60405
7.35352,-0.0783342,0.103509,-0.0669422,0.00611136,334.004,-8.88178e-16,1.26218
7.36328,-0.0783342,0.105167,-0.0669422,0.00602534,334.004,0,0.899811
7.37305,-0.0783342,0.106483,-0.0669422,0.00595063,334.004,-6.66134e-16,0.521035
7.38281,-0.0783342,0.107466,0.182268,0.00589661,334.004,-4.44089e-16,0.130204
7.39258,-0.0783342,0.108079,0.182268,0.00578725,334.004,0,-0.268103
7.40234,0.0417048,0.108342,0.182268,0.00568304,334.004,0,-0.669136
7.41211,0.222717,0.108254,0.182268,0.00557886,334.004,2.22045e-16,-1.06803
7.42188,0.222717,0.107835,0.182268,0.00546407,334.004,-1.11022e-15,-1.45987
7.43164,0.222717,0.107058,0.182268,0.00532409,334.004,-1.11022e-15,-1.83974
7.44141,0.222717,0.105969,0.182268,0.00519507,334.004,-4.44089e-16,-2.2028
7.45117,0.222717,0.104553,0.182268,0.00504428,334.004,0,-2.54434
7.46094,0.222717,0.102851,0.182268,0.00488083,334.004,4.44089e-16,-2.85984
7.4707,0.222717,0.10087,0.182268,0.00469066,334.004,0,-3.14503
7.48047,0.222717,0.0986194,0.182268,0.00451324,334.004,-4.44089e-16,-3.39597
7.49023,0.222717,0.0961255,0.182268,0.0043345,334.004,0,-3.60907
7.5,0.222717,0.0934138,0.182268,0.0041514,334.004,-4.44089e-16,-3.78116
7.50977,0.222717,0.0904894,0.182268,0.00398493,334.004,0,-3.90954
7.51953,0.222717,0.0874017,0.182268,0.00380959,334.004,0,-3.992
7.5293,0.222717,0.0841412,0.182268,0.00365622,93.9164,0,-4.02688
7.53906,0.222717,0.0807689,0.182268,0.00353719,-334.004,8.88178e-16,-4.01308
7.54883,0.222717,0.0772976,0.182268,0.00345111,-334.004,0,-3.95009
7.55859,0.222717,0.07377,0.182268,0.00338684,-334.004,0,-3.838
7.56836,0.222717,0.0701648,0.182268,0.00338918,-334.004,-4.44089e-16,-3.67749
7.57812,0.222717,0.0665745,0.182268,0.00345782,-334.004,0,-3.46987
7.58789,0.222717,0.0629769,0.182268,0.00360624,-334.004,0,-3.21702
7.59766,0.222717,0.0594094,0.182268,0.00386777,-334.004,0,-2.92142
7.60742,0.222717,0.0559043,0.182268,0.00425525,-334.004,0,-2.58608
7.61719,0.222717,0.05248,0.182268,0.0047579,-334.004,-4.44089e-16,-2.21456
7.62695,0.222717,0.0491471,0.182268,0.00542774,-334.004,6.66134e-16,-1.81088
7.63672,0.222717,0.0459428,0.182268,0.00630615,-334.004,4.44089e-16,-1.37952
7.64648,0.222717,0.0428734,0.182268,0.00734824,-334.004,9.99201e-16,-0.925343
7.65625,0.222717,0.0399655,-0.02746,0.0085914,-334.004,0,-0.453555
7.66602,0.222717,0.0372072,-0.0669422,0.0100919,-334.004,6.66134e-16,0.0303584
7.67578,0.222717,0.034653,-0.0669422,0.0118196,-334.004,1.11022e-15,0.520696
7.68555,-0.0783342,0.0322906,-0.0669422,0.0137926,-334.004,2.22045e-16,1.0116
7.69531,-0.0783342,0.0301077,-0.0669422,0.0160018,-334.004,2.22045e-16,1.49714
7.70508,-0.0783342,0.0281403,-0.0669422,0.0184619,-334.004,1.11022e-15,1.97137
7.71484,-0.0783342,0.026368,-0.0669422,0.0211458,-334.004,8.88178e-16,2.42837
7.72461,-0.0783342,0.0247936,-0.0669422,0.0240622,-334.004,0,2.8624
7.73438,-0.0783342,0.0234229,-0.0669422,0.0271655,-334.004,-4.44089e-16,3.26786
7.74414,-0.0783342,0.022203,-0.0669422,0.0304021,-334.004,0,3.63946
7.75391,-0.0783342,0.0211637,-0.0669422,0.0338204,-334.004,0,3.97222
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,-334.004,0,4.26156
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,-334.004,0,4.50334
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,-334.004,0,4.69396
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,-334.004,0,4.83036
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,-334.004,0,4.9101
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,334.004,0,4.93136
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,334.004,0,4.89303
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,334.004,0,4.79468
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,334.004,0,4.63661
7.85156,-0.0783342,0.0165303,-0.0669422,0.0671577,334.004,0,4.41985
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,334.004,0,4.14616
7.87109,-0.0783342,0.0162028,-0.0669422,0.0720277,334.004,0,3.81801
7.88086,-0.0783342,0.015993,-0.0669422,0.0741217,334.004,0,3.43859
7.89062,-0.0783342,0.015862,-0.0669422,0.0759349,334.004,-4.44089e-16,3.01177
7.90039,-0.0783342,0.0156718,-0.0669422,0.0775106,334.004,4.44089e-16,2.54203
7.91016,-0.0783342,0.0154772,-0.0669422,0.0788226,334.004,-4.44089e-16,2.0345
7.91992,-0.0783342,0.015281,-0.0669422,0.0798509,334.004,-6.66134e-16,1.49482
7.92969,-0.0783342,0.0150065,-0.0669422,0.0806344,334.004,-6.66134e-16,0.929141
7.93945,-0.0783342,0.0147497,0.182268,0.0811201,334.004,-1.11022e-15,0.344024
7.94922,-0.0783342,0.0144417,0.182268,0.0813509,334.004,-6.66134e-16,-0.253618
7.95898,0.0595821,0.0140783,0.182268,0.0813251,334.004,-6.66134e-16,-0.856605
7.96875,0.222717,0.0137081,0.182268,0.0810173,334.004,0,-1.45757
7.97852,0.222717,0.0132718,0.182268,0.0804635,334.004,-8.88178e-16,-2.04906
7.98828,0.222717,0.0128051,0.182268,0.0796815,334.004,4.44089e-16,-2.62362
7.99805,0.222717,0.0123171,0.182268,0.0786511,334.004,-8.88178e-16,-3.17387
8.00781,0.222717,0.0117908,0.182268,0.0774018,334.004,4.44089e-16,-3.69263
8.01758,0.222717,0.0112265,0.182268,0.0759338,334.004,8.88178e-16,-4.17299
8.02734,0.222717,0.0106677,0.182268,0.0742934,334.004,0,-4.60842
8.03711,0.222717,0.0100739,0.182268,0.0724723,334.004,-8.88178e-16,-4.99284
8.04688,0.222717,0.0094519,0.182268,0.0704646,334.004,0,-5.32072
8.05664,0.222717,0.00882448,0.182268,0.0683329,334.004,0,-5.58713
8.06641,0.222717,0.00821678,0.182268,0.0660507,334.004,0,-5.78786
8.07617,0.222717,0.00758643,0.182268,0.0636645,334.004,0,-5.91944
8.08594,0.222717,0.0069733,0.182268,0.0611807,334.004,0,-5.97919


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_15.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,-0.00012885,-4.24512e-05,-0.000294498,-1.61426e-05,1.3701,6.77626e-20,-3.33378e-05
0.0195312,-0.000458069,6.59766e-05,-0.00145739,-3.48633e-06,6.95102,1.6263e-19,-0.000170063
0.0292969,-0.000315205,0.000840059,-0.00273636,-1.3418e-05,13.5372,5.42101e-19,-0.000342392
0.0390625,-0.000117768,0.00181928,-0.00415434,-4.6875e-06,20.6924,-2.1684e-19,-0.000564573
0.0488281,0.000427557,0.00332886,-0.00554641,-1.27148e-05,27.6747,-3.25261e-19,-0.000831204
0.0585937,0.00112837,0.0056635,-0.00723719,-1.13379e-05,35.9158,1.0842e-18,-0.00118955
0.0683594,0.00247564,0.00833789,-0.00881783,-7.03125e-07,43.749,0,-0.00160812
0.078125,0.00430572,0.0108947,-0.0102142,-1.64063e-06,50.6,-1.73472e-18,-0.0020867
0.0878906,0.00670451,0.0137114,-0.0114789,-7.4707e-06,56.7402,0,-0.00263565
0.0976562,0.00972667,0.0168122,-0.0126663,-1.13965e-05,62.5311,8.67362e-19,-0.00326283
0.107422,0.0136079,0.0200272,-0.0134308,-7.79297e-06,66.4648,0,-0.00392863
0.117187,0.0181766,0.0232619,-0.0137818,-5.30273e-06,68.4389,1.73472e-18,-0.00462505
0.126953,0.0234609,0.0265897,-0.0137942,-1.6875e-05,68.9015,2.60209e-18,-0.00534672
0.136719,0.0294506,0.0300524,-0.0135115,-5.06836e-06,68.1736,8.67362e-19,-0.00608115
0.146484,0.0362648,0.0335172,-0.012636,-1.11914e-05,64.9434,2.60209e-18,-0.00677429
0.15625,0.0436122,0.0369762,-0.0113044,-1.01074e-05,59.6966,-8.67362e-19,-0.00741334
0.166016,0.0514588,0.0401998,-0.00967066,-3.48633e-06,53.2701,1.73472e-18,-0.00798547
0.175781,0.0598085,0.0431774,-0.00762611,-1.27734e-05,45.2417,1.73472e-18,-0.00844799
0.185547,0.0685224,0.0462811,-0.00506677,-1.16895e-05,35.0135,1.73472e-18,-0.00875633
0.195312,0.0773231,0.0493123,-0.00223167,-9.28711e-06,23.5775,-1.73472e-18,-0.00890232
0.205078,0.0861822,0.0519278,0.000810308,-8.78906e-06,11.3214,-1.73472e-18,-0.00886179
0.214844,0.0949993,0.0543616,0.00414608,-3.04687e-06,-2.2477,0,-0.00859572
0.224609,0.103568,0.056773,0.00774085,-1.23926e-05,-17.1746,0,-0.00808029
0.234375,0.111675,0.0589807,0.0113693,-1.20117e-06,-32.5495,0,-0.00731653
0.244141,0.119295,0.0607737,0.0150239,-1.27148e-05,-48.3827,1.73472e-18,-0.00628786
0.253906,0.126279,0.0623764,0.0187046,-1.77246e-05,-64.8821,0,-0.00498203
0.263672,0.132492,0.0637655,0.0223472,-7.91016e-06,-81.9622,-1.73472e-18,-0.00339921
0.273437,0.13779,0.0649216,0.0257821,-1.03125e-05,-99.0011,-8.67362e-19,-0.00155757
0.283203,0.142172,0.0657982,0.0290003,-3.80859e-07,-116.059,-1.73472e-18,0.000534991
0.292969,0.145564,0.0663888,0.0320115,-4.48242e-06,-133.38,5.63785e-18,0.00286685
0.302734,0.147907,0.0667857,0.0347864,-1.2334e-05,-151.01,0,0.0054169
0.3125,0.14908,0.0670135,0.0370838,-2.1709e-05,-167.953,-1.04083e-17,0.00813537
0.322266,0.149263,0.0670498,0.0390302,-2.66602e-06,-184.764,0,0.0110065
0.332031,0.148385,0.0666997,0.0406736,-5.12695e-06,-201.839,-6.93889e-18,0.0140035
0.341797,0.146407,0.0660287,0.041867,-5.77148e-06,-218.552,-3.46945e-18,0.0170759
0.351562,0.143396,0.065389,0.0425017,-6.12305e-06,-234.285,-6.93889e-18,0.0201744
0.361328,0.139552,0.0645749,0.0428054,-9.28711e-06,-249.976,0,0.0232845
0.371094,0.134783,0.0634875,0.0427397,-1.10742e-05,-265.479,-1.04083e-17,0.026365
0.380859,0.129138,0.0622238,0.0421346,-9.375e-07,-279.799,0,0.0293603
0.390625,0.122819,0.0608368,0.0410988,-7.70508e-06,-293.112,-6.93889e-18,0.0322458
0.400391,0.115899,0.0593133,0.0397865,-2.28516e-06,-305.944,-2.77556e-17,0.035005
0.410156,0.10835,0.0576073,0.0381005,-8.23242e-06,-317.617,6.93889e-18,0.0375979
0.419922,0.100303,0.0557329,0.0360006,-4.80469e-06,-327.509,-1.38778e-17,0.0399928
0.429687,0.0919308,0.0537642,0.0336779,-6.00586e-06,-334.004,-1.38778e-17,0.0421867
0.439453,0.0832295,0.051775,0.0311874,-1.86035e-05,-334.004,6.93889e-18,0.0441662
0.449219,0.0742303,0.0497166,0.028442,2.34375e-06,-334.004,-1.38778e-17,0.0459061
0.458984,0.0650969,0.0473981,0.0255407,1.52344e-06,-334.004,-2.08167e-17,0.047404
0.46875,0.0559024,0.0447785,0.0226401,3.28125e-06,-334.004,0,0.0486667
0.478516,0.0466473,0.0421042,0.0197502,-1.23926e-05,-334.004,0,0.0496886
0.488281,0.037428,0.0395313,0.0169268,-4.39453e-07,-334.004,-6.93889e-18,0.0504706
0.498047,0.0282906,0.0368993,0.0142194,-8.78906e-07,-334.004,-6.93889e-18,0.0510143
0.507812,0.0193384,0.0342784,0.0117715,4.16016e-06,-330.577,-1.38778e-17,0.0513323
0.517578,0.0105458,0.0317565,0.00956804,3.22266e-06,-318.61,-6.93889e-18,0.0514205
0.527344,0.00205259,0.0292891,0.00773047,1.7959e-05,-304.036,-1.38778e-17,0.0512897
0.537109,-0.0061572,0.0268518,0.00627754,7.68457e-05,-286.729,6.93889e-18,0.0509454
0.546875,-0.013952,0.0244611,0.00540267,0.000170391,-267.245,-1.38778e-17,0.050417
0.556641,-0.0213848,0.0221186,0.00507775,0.00036082,-245.331,0,0.0496901
0.566406,-0.0282705,0.019848,0.00542494,0.000730459,-221.473,-1.38778e-17,0.0487537
0.576172,-0.0346194,0.0176245,0.00647844,0.00140531,-195.805,-6.93889e-18,0.0475999
0.585937,-0.0402845,0.0155939,0.00839368,0.00248889,-169.05,0,0.0462321
0.595703,-0.0453499,0.0135998,0.0110688,0.00422388,-140.882,0,0.0446236
0.605469,-0.0496316,0.0117659,0.0146323,0.00674927,-112.053,0,0.042773
0.615234,-0.0531725,0.0102357,0.019076,0.010233,-82.8148,0,0.0406699
0.625,-0.0558607,0.00880037,0.0243841,0.0147277,-53.3439,0,0.0383002
0.634766,-0.0576179,0.00754154,0.0305301,0.0201993,-23.8775,0,0.0356465
0.644531,-0.0583676,0.00655459,0.0374777,0.0264617,5.28927,0,0.0326962
0.654297,-0.0579381,0.00600129,0.0454723,0.0332484,32.5578,0,0.0294775
0.664062,-0.0564706,0.00560985,0.0544328,0.0402637,57.6325,0,0.0259884
0.673828,-0.0538956,0.00535421,0.0643204,0.0472417,80.1688,3.46945e-18,0.0222366
0.683594,-0.0501852,0.00520526,0.0750622,0.0540977,99.851,-3.46945e-18,0.0182393
0.693359,-0.0454229,0.005047,0.0865549,0.0607711,116.567,5.20417e-18,0.0140219
0.703125,-0.0396007,0.00477738,0.098704,0.067347,130.127,1.04083e-17,0.00961013
0.712891,-0.0328776,0.00448869,0.111355,0.0738783,140.545,0,0.00503104
0.722656,-0.0253174,0.00422769,0.124353,0.0802782,147.826,3.03577e-18,0.000327181
0.732422,-0.0170668,0.00401997,0.137537,0.0864883,152.052,4.33681e-18,-0.00445497
0.742187,-0.00817729,0.00391579,0.150758,0.0923056,153.216,-3.46945e-18,-0.00926792
0.751953,0.00114433,0.00386487,0.163816,0.0976137,151.501,-3.46945e-18,-0.0140622
0.761719,0.0107566,0.0037459,0.176523,0.102384,147.108,6.93889e-18,-0.0187803
0.771484,0.0205022,0.00359165,0.182268,0.106648,140.223,0,-0.0233651
0.78125,0.0302468,0.00347426,0.182268,0.110448,131.012,0,-0.0277584
0.791016,0.0397995,0.00335851,0.182268,0.113794,119.741,0,-0.0318992
0.800781,0.0490258,0.0032105,0.182268,0.116583,106.644,6.93889e-18,-0.0357254
0.810547,0.0577681,0.00311147,0.182268,0.118753,91.9575,6.93889e-18,-0.0391769
0.820312,0.0659068,0.00306604,0.182268,0.120272,75.8914,0,-0.0421948
0.830078,0.0732901,0.00301626,0.182268,0.121168,58.7155,0,-0.0447225
0.839844,0.0797963,0.00294929,0.182268,0.121512,40.6974,0,-0.0467033
0.849609,0.0853246,0.00286518,0.182268,0.121325,22.066,0,-0.0480848
0.859375,0.0897871,0.00274468,0.182268,0.120618,3.04739,0,-0.0488229
0.869141,0.0930761,0.00268081,0.182268,0.119328,-16.064,0,-0.0488731
0.878906,0.0951294,0.00266833,0.182268,0.117491,-35.0048,0,-0.0481943
0.888672,0.0959074,0.00264255,0.182268,0.115119,-53.5519,0,-0.0467571
0.898437,0.0953576,0.00255393,0.182268,0.112342,-71.4283,-6.93889e-18,-0.0445384
0.908203,0.0934273,0.00248396,0.182268,0.109198,-88.3072,0,-0.0415149
0.917969,0.0901305,0.00244184,0.182268,0.105682,-103.932,-6.93889e-18,-0.0376751
0.927734,0.0854642,0.00242042,0.182268,0.101751,-118.036,0,-0.0330199
0.9375,0.0794253,0.00237366,0.182268,0.0974349,-130.289,0,-0.0275525
0.947266,0.0720423,0.00233153,0.17044,0.0927279,-140.377,-3.46945e-18,-0.0212843
0.957031,0.0633819,0.00228448,0.154,0.0877172,-148.045,-6.93889e-18,-0.0142418
0.966797,0.0534816,0.00224432,0.136379,0.082533,-152.989,-8.67362e-18,-0.00645924
0.976562,0.0424273,0.00220986,0.117733,0.0772739,-154.926,1.73472e-18,0.00202439
0.986328,0.0303069,0.00216114,0.0982283,0.07203,-153.59,0,0.0111559
0.996094,0.0172453,0.00211813,0.0780418,0.0668672,-148.778,0,0.02087
1.00586,0.00336078,0.00212801,0.0573536,0.0618403,-140.283,-3.46945e-18,0.0310959
1.01562,-0.0111881,0.00213729,0.0363531,0.0569819,-127.949,0,0.0417528
1.02539,-0.0262459,0.00207293,0.0152288,0.0522798,-111.657,-6.93889e-18,0.0527484
1.03516,-0.0416128,0.00202269,-0.0058172,0.0476157,-91.3742,0,0.063985
1.04492,-0.0570922,0.00198038,-0.0265911,0.0430551,-67.1005,0,0.0753574
1.05469,-0.072476,0.001949,-0.0469027,0.0386048,-38.8812,0,0.0867518
1.06445,-0.0783342,0.00194458,-0.0665538,0.0342841,-6.87428,0,0.0980498
1.07422,-0.0783342,0.00194871,-0.0669422,0.030137,28.6853,0,0.10913
1.08398,-0.0783342,0.00193831,-0.0669422,0.0261289,67.5419,0,0.119866
1.09375,-0.0783342,0.00193104,-0.0669422,0.0222843,109.356,0,0.130132
1.10352,-0.0783342,0.00191379,-0.0669422,0.0185743,153.683,0,0.139805
1.11328,-0.0783342,0.00193998,-0.0669422,0.0151729,200.033,0,0.148761
1.12305,-0.0783342,0.00200314,-0.0669422,0.0120551,247.896,-2.77556e-17,0.156884
1.13281,-0.0783342,0.00219563,-0.0669422,0.00928321,296.659,-2.77556e-17,0.164065
1.14258,-0.0783342,0.00251769,-0.0669422,0.00684996,334.004,0,0.1702
1.15234,-0.0783342,0.00300489,-0.0669422,0.00474973,334.004,2.77556e-17,0.175198
1.16211,-0.0783342,0.00374763,-0.0669422,0.00308883,334.004,2.77556e-17,0.178981
1.17187,-0.0783342,0.00490532,-0.0669422,0.00178271,334.004,0,0.181482
1.18164,-0.0783342,0.00655181,-0.0669422,0.00083918,334.004,0,0.182646
1.19141,-0.0783342,0.00886286,-0.0669422,8.44336e-05,334.004,2.77556e-17,0.182434
1.20117,-0.0783342,0.0119027,-0.0669422,-0.000460957,334.004,2.77556e-17,0.180829
1.21094,-0.0783342,0.0157978,-0.0669422,-0.000947461,334.004,0,0.17783
1.2207,-0.0783342,0.0206092,-0.0669422,-0.00139178,334.004,0,0.173459
1.23047,-0.0649592,0.0262104,-0.0669422,-0.00180595,334.004,-2.77556e-17,0.167756
1.24023,-0.0389183,0.0326129,-0.0669422,-0.00224862,334.004,0,0.16078
1.25,-0.0102938,0.0396032,-0.0669422,-0.0025923,334.004,2.77556e-17,0.152608
1.25977,0.0206905,0.0470551,-0.0669422,-0.00281572,334.004,0,0.143336
1.26953,0.0537099,0.0547617,-0.0669422,-0.00285044,334.004,-2.77556e-17,0.133075
1.2793,0.0884395,0.0625063,-0.0669422,-0.00274843,334.004,0,0.121952
1.28906,0.124484,0.0701675,-0.0612285,-0.00248215,334.004,-1.38778e-17,0.110108
1.29883,0.161435,0.0776923,-0.04114,-0.00213592,334.004,0,0.0976962
1.30859,0.198861,0.0850836,-0.0205563,-0.00171229,334.004,0,0.0848777
1.31836,0.222717,0.0923054,0.000264048,-0.00123835,334.004,2.77556e-17,0.0718207
1.32812,0.222717,0.0993723,0.0210614,-0.000782314,334.004,-6.93889e-18,0.0586978
1.33789,0.222717,0.106203,0.0415636,-0.000265459,334.004,1.38778e-17,0.0456828
1.34766,0.222717,0.112726,0.0615054,0.00031377,334.004,1.38778e-17,0.0329506
1.35742,0.222717,0.118787,0.0806261,0.000975615,294.975,0,0.020673
1.36719,0.222717,0.124333,0.0986713,0.0017277,218.227,1.38778e-17,0.0090171
1.37695,0.222717,0.129292,0.11539,0.00256582,136.875,-8.67362e-18,-0.00185902
1.38672,0.222717,0.133675,0.130549,0.00346805,51.6345,1.73472e-18,-0.0118063
1.39648,0.222717,0.137511,0.14393,0.00449186,-36.7376,0,-0.0206866
1.40625,0.222717,0.140836,0.155335,0.00555495,-127.413,-6.93889e-18,-0.0283758
1.41602,0.222717,0.143591,0.164586,0.00658488,-219.528,-6.93889e-18,-0.0347654
1.42578,0.222717,0.145738,0.171531,0.00748998,-312.182,-6.93889e-18,-0.0397634
1.43555,0.222717,0.147299,0.176043,0.00818748,-334.004,-6.93889e-18,-0.0432959
1.44531,0.222717,0.148206,0.178027,0.00874143,-334.004,-2.08167e-17,-0.0453086
1.45508,0.222717,0.148478,0.177419,0.00906284,-334.004,2.08167e-17,-0.0457679
1.46484,0.222717,0.148147,0.174185,0.00921958,-334.004,-1.38778e-17,-0.0446602
1.47461,0.222717,0.147259,0.168328,0.00917745,-334.004,0,-0.0419935
1.48437,0.222717,0.14587,0.159886,0.00896962,-334.004,-1.38778e-17,-0.0377976
1.49414,0.222717,0.143991,0.148932,0.00861029,-334.004,-1.38778e-17,-0.032123
1.50391,0.222717,0.141605,0.135577,0.00807979,-334.004,-2.77556e-17,-0.0250407
1.51367,0.222717,0.138731,0.119965,0.00743268,-334.004,-4.85723e-17,-0.0166424
1.52344,0.222717,0.135415,0.102277,0.00663524,-334.004,-2.08167e-17,-0.00703914
1.5332,0.222717,0.131685,0.082726,0.00578194,-334.004,-1.38778e-17,0.0036405
1.54297,0.222717,0.127604,0.0615597,0.00488634,-334.004,-3.1225e-17,0.0152509
1.55273,0.182224,0.123221,0.039054,0.00393091,-334.004,0,0.0276312
1.5625,0.130177,0.11858,0.0155133,0.00293221,-334.004,6.93889e-18,0.0406074
1.57227,0.0763966,0.113688,-0.0087338,0.00195123,-334.004,-1.38778e-17,0.053994
1.58203,0.0214556,0.108576,-0.0333372,0.000952646,-334.004,0,0.0675962
1.5918,-0.034046,0.103279,-0.0579292,-5.56641e-06,-334.004,-5.55112e-17,0.0812124
1.60156,-0.0783342,0.0978464,-0.0669422,-0.000946904,-334.004,-5.55112e-17,0.0946359
1.61133,-0.0783342,0.0923385,-0.0669422,-0.00186838,-334.004,0,0.107658
1.62109,-0.0783342,0.0867671,-0.0669422,-0.00268562,-334.004,1.38778e-17,0.120072
1.63086,-0.0783342,0.0811979,-0.0669422,-0.00342738,-334.004,-2.77556e-17,0.13167
1.64062,-0.0783342,0.0756148,-0.0669422,-0.00410839,-334.004,0,0.142255
1.65039,-0.0783342,0.0700608,-0.0669422,-0.00468023,-334.004,-2.77556e-17,0.151634
1.66016,-0.0783342,0.0645758,-0.0669422,-0.00517603,-334.004,0,0.159626
1.66992,-0.0783342,0.0591781,-0.0669422,-0.00560124,-334.004,0,0.166063
1.67969,-0.0783342,0.0539333,-0.0669422,-0.00591533,-334.004,0,0.170793
1.68945,-0.0783342,0.0488272,-0.0669422,-0.00610116,-280.933,0,0.17368
1.69922,-0.0783342,0.043905,-0.0669422,-0.00618618,-162.771,0,0.174609
1.70898,-0.0783342,0.0391556,-0.0669422,-0.00615416,-42.5536,0,0.173486
1.71875,-0.0783342,0.0346472,-0.0669422,-0.00590769,78.3192,0,0.17024
1.72852,-0.0783342,0.0303919,-0.0669422,-0.00548842,198.41,2.77556e-17,0.164825
1.73828,-0.0783342,0.0264286,-0.0669422,-0.00480867,316.266,-2.77556e-17,0.15722
1.74805,-0.0783342,0.0227339,-0.0669422,-0.00380728,334.004,-2.77556e-17,0.147432
1.75781,-0.0783342,0.0193644,-0.0669422,-0.0024242,334.004,0,0.135495
1.76758,-0.0783342,0.0162961,-0.0669422,-0.000608262,334.004,-1.38778e-17,0.121468
1.77734,-0.0783342,0.0135477,-0.0669422,0.00175389,334.004,2.77556e-17,0.105442
1.78711,-0.0783342,0.0112026,-0.0307862,0.00475143,334.004,2.77556e-17,0.0875328
1.79687,-0.0783342,0.00922603,0.0096847,0.00839089,334.004,0,0.0678831
1.80664,-0.0783342,0.00760131,0.0531662,0.0127034,334.004,1.38778e-17,0.0466628
1.81641,-0.0783342,0.00635985,0.0992443,0.0177083,334.004,1.73472e-17,0.0240664
1.82617,-0.0783342,0.00547046,0.147455,0.023247,334.004,4.85723e-17,0.0003117
1.83594,-0.0783342,0.00485259,0.182268,0.0293282,334.004,-3.46945e-18,-0.0243619
1.8457,-0.0783342,0.0045051,0.182268,0.0357677,334.004,4.85723e-17,-0.0496957
1.85547,-0.0497003,0.00429814,0.182268,0.0423839,334.004,2.77556e-17,-0.0754134
1.86523,0.0153737,0.00415195,0.182268,0.0490995,334.004,2.77556e-17,-0.101224
1.875,0.0811599,0.00392414,0.182268,0.0557183,334.004,5.55112e-17,-0.126826
1.88477,0.146839,0.00361195,0.182268,0.0621824,334.004,0,-0.151909
1.89453,0.21158,0.00323637,0.182268,0.0683811,334.004,5.55112e-17,-0.176155
1.9043,0.222717,0.00287238,0.182268,0.0742973,334.004,-2.77556e-17,-0.199247
1.91406,0.222717,0.0025834,0.182268,0.0799332,334.004,2.77556e-17,-0.220868
1.92383,0.222717,0.00245379,0.182268,0.0853119,334.004,0,-0.240709
1.93359,0.222717,0.00248013,0.182268,0.0904006,334.004,0,-0.258466
1.94336,0.222717,0.00266095,0.182268,0.0951418,334.004,0,-0.273852
1.95312,0.222717,0.00290414,0.182268,0.0994753,284.719,0,-0.286595
1.96289,0.222717,0.00313283,0.182268,0.103363,150.219,0,-0.296442
1.97266,0.222717,0.00325726,0.182268,0.106715,11.3892,0,-0.303168
1.98242,0.222717,0.00321387,0.182268,0.109507,-129.93,0,-0.306572
1.99219,0.222717,0.00302121,0.182268,0.111741,-271.817,5.55112e-17,-0.306486
2.00195,0.222717,0.00271711,0.182268,0.113408,-334.004,0,-0.302775
2.01172,0.222717,0.00238102,0.182268,0.114568,-334.004,0,-0.295342
2.02148,0.222717,0.00204313,0.182268,0.115202,-334.004,-5.55112e-17,-0.284128
2.03125,0.222717,0.00172942,0.182268,0.115365,-334.004,-5.55112e-17,-0.269117
2.04102,0.222717,0.00141064,0.182268,0.114999,-334.004,5.55112e-17,-0.250334
2.05078,0.222717,0.00107528,0.182268,0.114124,-334.004,-2.77556e-17,-0.22785
2.06055,0.222717,0.000781494,0.182268,0.112775,-334.004,2.77556e-17,-0.20178
2.07031,0.222717,0.000504551,0.182268,0.110916,-334.004,-2.77556e-17,-0.172287
2.08008,0.222717,0.000345732,0.182268,0.108635,-334.004,-8.32667e-17,-0.139576
2.08984,0.222717,0.00028708,0.182268,0.10591,-334.004,0,-0.103898
2.09961,0.212895,0.000344824,0.182268,0.102872,-334.004,-2.77556e-17,-0.0655455
2.10937,0.130809,0.000526055,0.120078,0.0994828,-334.004,-9.02056e-17,-0.0248538
2.11914,0.0442189,0.000797959,0.03626,0.0958455,-334.004,-3.46945e-17,0.0178051
2.12891,-0.045875,0.00113001,-0.0495662,0.0919105,-334.004,2.77556e-17,0.0620235
2.13867,-0.0783342,0.00151354,-0.0669422,0.0877455,-334.004,1.38778e-17,0.107362
2.14844,-0.0783342,0.00189659,-0.0669422,0.0834086,-334.004,-8.32667e-17,0.153355
2.1582,-0.0783342,0.00227291,-0.0669422,0.0788963,-334.004,-5.55112e-17,0.199513
2.16797,-0.0783342,0.00265359,-0.0669422,0.0742948,-334.004,2.77556e-17,0.24533
2.17773,-0.0783342,0.00303688,-0.0669422,0.0696333,-334.004,-5.55112e-17,0.290288
2.1875,-0.0783342,0.00341739,-0.0669422,0.0649434,-334.004,-5.55112e-17,0.333864
2.19727,-0.0783342,0.00371244,-0.0669422,0.0602792,-334.004,0,0.375532
2.20703,-0.0783342,0.00392212,-0.0669422,0.055636,-226.729,0,0.414777
2.2168,-0.0783342,0.00398373,-0.0669422,0.0510441,-22.2107,0,0.451095
2.22656,-0.0783342,0.00394925,-0.0669422,0.046532,193.217,0,0.484001
2.23633,-0.0783342,0.00384642,-0.0669422,0.0421455,334.004,0,0.513037
2.24609,-0.0783342,0.00369747,-0.0669422,0.0379269,334.004,0,0.537779
2.25586,-0.0783342,0.00347716,-0.0669422,0.0338669,334.004,0,0.55784
2.26562,-0.0783342,0.00320045,-0.0669422,0.0300317,334.004,-1.11022e-16,0.572879
2.27539,-0.0783342,0.0028582,-0.0669422,0.0264124,334.004,0,0.582605
2.28516,-0.0783342,0.00247239,-0.0669422,0.0230477,334.004,0,0.586784
2.29492,-0.0783342,0.0021094,-0.0669422,0.0199901,334.004,-1.11022e-16,0.585241
2.30469,-0.0783342,0.00182074,-0.0669422,0.0172317,334.004,1.11022e-16,0.577864
2.31445,-0.0783342,0.00163491,-0.0669422,0.0148102,334.004,1.11022e-16,0.56461
2.32422,-0.0783342,0.00166655,-0.0669422,0.012718,334.004,0,0.545506
2.33398,-0.0783342,0.00195085,-0.0669422,0.0110256,334.004,0,0.520651
2.34375,-0.0783342,0.00258952,-0.0669422,0.00960064,334.004,5.55112e-17,0.490214
2.35352,-0.0783342,0.00364793,-0.0669422,0.00849671,334.004,-1.11022e-16,0.45444
2.36328,-0.0783342,0.00520119,-0.0669422,0.00764508,334.004,1.11022e-16,0.413642
2.37305,-0.0783342,0.00735812,-0.0669422,0.0070079,334.004,0,0.368205
2.38281,-0.0783342,0.0101721,-0.0669422,0.00656276,334.004,0,0.318578
2.39258,0.0136711,0.0136557,-0.0669422,0.00619383,334.004,5.55112e-17,0.265277
2.40234,0.168092,0.0178207,-0.0669422,0.00588422,334.004,2.77556e-17,0.208871
2.41211,0.222717,0.0227192,-0.0273939,0.00562497,334.004,1.66533e-16,0.149985
2.42187,0.222717,0.0282596,0.0831476,0.00531803,334.004,-2.77556e-17,0.0892888
2.43164,0.222717,0.0344061,0.182268,0.00502107,334.004,1.94289e-16,0.0274907
2.44141,0.222717,0.0410728,0.182268,0.0047093,334.004,1.38778e-17,-0.0346699
2.45117,0.222717,0.0481492,0.182268,0.00441932,334.004,8.32667e-17,-0.0964315
2.46094,0.222717,0.0555251,0.182268,0.00412541,334.004,-5.55112e-17,-0.157019
2.4707,0.222717,0.0630502,0.182268,0.00383672,334.004,2.77556e-17,-0.215655
2.48047,0.222717,0.0705909,0.182268,0.00360176,334.004,5.55112e-17,-0.271566
2.49023,0.222717,0.0780698,0.182268,0.00342105,334.004,0,-0.323998
2.5,0.222717,0.0853977,0.182268,0.00326982,334.004,0,-0.37222
2.50977,0.222717,0.0925354,0.182268,0.00316078,69.9719,0,-0.415539
2.51953,0.222717,0.0994584,0.182268,0.00301424,-315.532,0,-0.453308
2.5293,0.222717,0.106128,0.182268,0.00287212,-334.004,-5.55112e-17,-0.484937
2.53906,0.222717,0.112516,0.182268,0.00272438,-334.004,-1.11022e-16,-0.509899
2.54883,0.222717,0.118553,0.182268,0.00254821,-334.004,0,-0.52774
2.55859,0.222717,0.124153,0.182268,0.00240674,-334.004,-1.11022e-16,-0.538089
2.56836,0.222717,0.129229,0.182268,0.00225527,-334.004,0,-0.54066
2.57812,0.222717,0.133713,0.182268,0.00214646,-334.004,0,-0.535264
2.58789,0.222717,0.137505,0.182268,0.00205148,-334.004,-1.11022e-16,-0.521809
2.59766,0.222717,0.140615,0.182268,0.00196266,-334.004,1.11022e-16,-0.500305
2.60742,0.222717,0.143036,0.182268,0.00184313,-334.004,-5.55112e-17,-0.470868
2.61719,0.222717,0.144788,0.182268,0.00174378,-334.004,0,-0.433719
2.62695,0.222717,0.145921,0.182268,0.00165466,-334.004,0,-0.389186
2.63672,0.222717,0.14642,0.182268,0.00153624,-334.004,5.55112e-17,-0.337702
2.64648,0.222717,0.146319,0.182268,0.00144357,-334.004,-1.11022e-16,-0.279801
2.65625,0.222717,0.145575,0.182268,0.00133834,-334.004,-1.94289e-16,-0.216114
2.66602,0.222717,0.144212,0.182268,0.00128235,-334.004,-8.32667e-17,-0.147365
2.67578,0.222717,0.142215,0.0470765,0.00118951,-334.004,2.35922e-16,-0.0743613
2.68555,0.168577,0.139658,-0.0669422,0.00111993,-334.004,4.16334e-17,0.00201132
2.69531,-0.0765915,0.136576,-0.0669422,0.00106295,-334.004,-1.249e-16,0.0808009
2.70508,-0.0783342,0.132994,-0.0669422,0.000955635,-334.004,-1.94289e-16,0.160998
2.71484,-0.0783342,0.12899,-0.0669422,0.00089833,-334.004,0,0.24155
2.72461,-0.0783342,0.124574,-0.0669422,0.000817031,-334.004,-5.55112e-17,0.321368
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-334.004,0,0.399346
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-334.004,-5.55112e-17,0.474371
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-334.004,0,0.545338
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-334.004,-1.11022e-16,0.611166
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-334.004,0,0.670808
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-334.004,1.11022e-16,0.723272
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-334.004,0,0.767628
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,-334.004,0,0.803027
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,155.201,0,0.828711
2.82227,-0.0783342,0.0681611,-0.0669422,0.000213135,334.004,1.11022e-16,0.844028
2.83203,-0.0783342,0.0623513,-0.0669422,0.000175313,334.004,0,0.84844
2.8418,-0.0783342,0.0566735,-0.0669422,0.000201504,334.004,0,0.841534
2.85156,-0.0783342,0.0511624,-0.0669422,0.000265518,334.004,0,0.823032
2.86133,-0.0783342,0.0458886,-0.0669422,0.000381387,334.004,0,0.792795
2.87109,-0.0783342,0.0408571,-0.0669422,0.000563291,334.004,2.22045e-16,0.750835
2.88086,-0.0783342,0.0361218,-0.0669422,0.000810908,334.004,0,0.69731
2.89062,-0.0783342,0.0316897,-0.0669422,0.00112146,334.004,0,0.632535
2.90039,-0.0783342,0.0275761,-0.0669422,0.00157427,334.004,2.22045e-16,0.556974
2.91016,-0.0783342,0.0238102,-0.0669422,0.00213369,334.004,1.11022e-16,0.471247
2.91992,-0.0783342,0.020358,-0.0669422,0.00290584,334.004,-1.11022e-16,0.376118
2.92969,-0.0783342,0.0173026,-0.0669422,0.00395323,334.004,5.55112e-17,0.272497
2.93945,-0.0783342,0.0146357,0.048033,0.0053182,334.004,1.11022e-16,0.161427
2.94922,-0.0783342,0.0123475,0.182268,0.00706424,334.004,2.22045e-16,0.0440779
2.95898,-0.0783342,0.0104982,0.182268,0.00928529,334.004,2.77556e-17,-0.0782667
2.96875,-0.0783342,0.00900935,0.182268,0.0119796,334.004,2.77556e-16,-0.20422
2.97852,0.195286,0.00787022,0.182268,0.0152056,334.004,2.22045e-16,-0.332308
2.98828,0.222717,0.00706816,0.182268,0.0189206,334.004,1.11022e-16,-0.460985
2.99805,0.222717,0.00662323,0.182268,0.0231542,334.004,3.33067e-16,-0.58865
3.00781,0.222717,0.00651583,0.182268,0.0278601,334.004,2.22045e-16,-0.713668
3.01758,0.222717,0.00665218,0.182268,0.032901,334.004,0,-0.834383
3.02734,0.222717,0.00706046,0.182268,0.0382942,334.004,0,-0.949147
3.03711,0.222717,0.00759062,0.182268,0.0438468,334.004,0,-1.05633
3.04687,0.222717,0.00822621,0.182268,0.0494892,334.004,2.22045e-16,-1.15435
3.05664,0.222717,0.00897272,0.182268,0.0551202,334.004,2.22045e-16,-1.24169
3.06641,0.222717,0.00971672,0.182268,0.0606118,334.004,0,-1.31692
3.07617,0.222717,0.0104405,0.182268,0.0659277,334.004,0,-1.37872
3.08594,0.222717,0.0110871,0.182268,0.0709921,-300.771,0,-1.42587
3.0957,0.222717,0.0117402,0.182268,0.0757527,-334.004,0,-1.45732
3.10547,0.222717,0.012318,0.182268,0.0802232,-334.004,0,-1.47218
3.11523,0.222717,0.0128032,0.182268,0.0843759,-334.004,2.22045e-16,-1.46973
3.125,0.222717,0.0132531,0.182268,0.0882028,-334.004,0,-1.44943
3.13477,0.222717,0.0136927,0.182268,0.0917201,-334.004,0,-1.41096
3.14453,0.222717,0.0140312,0.182268,0.0948503,-334.004,0,-1.3542
3.1543,0.222717,0.0143771,0.182268,0.0976236,-334.004,-2.22045e-16,-1.27924
3.16406,0.222717,0.0146931,0.182268,0.0999909,-334.004,-2.22045e-16,-1.18643
3.17383,0.222717,0.0148893,0.182268,0.101933,-334.004,0,-1.07631
3.18359,0.222717,0.0150742,0.182268,0.103428,-334.004,2.22045e-16,-0.949666
3.19336,0.222717,0.0151292,0.182268,0.104471,-334.004,0,-0.807498
3.20312,0.222717,0.015082,0.182268,0.105066,-334.004,-2.22045e-16,-0.651031
3.21289,0.222717,0.0150003,0.182268,0.105238,-334.004,-1.66533e-16,-0.481694
3.22266,0.222717,0.0147972,0.182268,0.104995,-334.004,-2.22045e-16,-0.301116
3.23242,0.222717,0.0145608,0.00602174,0.10437,-334.004,8.32667e-17,-0.111109
3.24219,-0.0267809,0.0142821,-0.0669422,0.103341,-334.004,1.80411e-16,0.086349
3.25195,-0.0783342,0.0139014,-0.0669422,0.10196,-334.004,-2.22045e-16,0.289133
3.26172,-0.0783342,0.0135211,-0.0669422,0.10017,-334.004,-1.11022e-16,0.494994
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-334.004,-1.11022e-16,0.701579
3.28125,-0.0783342,0.0125484,-0.0669422,0.0954727,-334.004,-1.11022e-16,0.906463
3.29102,-0.0783342,0.0120009,-0.0669422,0.0925498,-334.004,2.22045e-16,1.10717
3.30078,-0.0783342,0.0114029,-0.0669422,0.0893451,-334.004,0,1.30121
3.31055,-0.0783342,0.0107145,-0.0669422,0.0858278,-334.004,2.22045e-16,1.48609
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,-334.004,-2.22045e-16,1.65938
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,-334.004,0,1.8187
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,-334.004,0,1.9618
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,334.004,0,2.08653
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,334.004,0,2.19094
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,334.004,0,2.27325
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,334.004,0,2.3319
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,334.004,4.44089e-16,2.3656
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,334.004,0,2.37328
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,334.004,4.44089e-16,2.35421
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,334.004,-4.44089e-16,2.30794
3.42773,-0.0783342,0.00168108,-0.0669422,0.0361072,334.004,4.44089e-16,2.23434
3.4375,-0.0783342,0.000994219,-0.0669422,0.032238,334.004,4.44089e-16,2.13361
3.44727,-0.0783342,0.000361963,-0.0669422,0.0285506,334.004,-8.88178e-16,2.00629
3.45703,-0.0783342,-0.000194414,-0.0669422,0.0250823,334.004,-2.22045e-16,1.85327
3.4668,-0.0783342,-0.000673037,-0.0669422,0.0218427,334.004,0,1.67575
3.47656,-0.0783342,-0.00103843,-0.0669422,0.0189039,334.004,2.22045e-16,1.4753
3.48633,-0.0783342,-0.00123721,-0.0669422,0.0162517,334.004,4.44089e-16,1.25378
3.49609,-0.0783342,-0.00127028,-0.0669422,0.0139461,334.004,2.22045e-16,1.01337
3.50586,-0.0783342,-0.00107314,-0.0669422,0.0119857,334.004,0,0.756553
3.51562,-0.00811751,-0.000608086,-0.0669422,0.0103439,334.004,-4.996e-16,0.486056
3.52539,0.222717,0.000145986,0.182268,0.00907485,334.004,1.66533e-16,0.204861
3.53516,0.222717,0.00129085,0.182268,0.00808383,334.004,-1.11022e-16,-0.083842
3.54492,0.222717,0.00283729,0.182268,0.00740294,334.004,1.66533e-16,-0.376687
3.55469,0.222717,0.00483955,0.182268,0.00692379,334.004,0,-0.670169
3.56445,0.222717,0.00734446,0.182268,0.00666451,334.004,-1.11022e-16,-0.960682
3.57422,0.222717,0.0103906,0.182268,0.00655775,334.004,2.22045e-16,-1.24456
3.58398,0.222717,0.0139773,0.182268,0.00656895,334.004,0,-1.51813
3.59375,0.222717,0.0180671,0.182268,0.00664081,334.004,0,-1.77775
3.60352,0.222717,0.0227015,0.182268,0.00674294,334.004,0,-2.01984
3.61328,0.222717,0.0277812,0.182268,0.00680771,334.004,4.44089e-16,-2.24097
3.62305,0.222717,0.0332669,0.182268,0.00685693,334.004,0,-2.43786
3.63281,0.222717,0.0391008,0.182268,0.00688778,-334.004,0,-2.60746
3.64258,0.222717,0.0451542,0.182268,0.00686736,-334.004,0,-2.74697
3.65234,0.222717,0.0513779,0.182268,0.00678205,-334.004,0,-2.8539
3.66211,0.222717,0.0576253,0.182268,0.00666249,-334.004,0,-2.92611
3.67188,0.222717,0.0638626,0.182268,0.00648035,-334.004,0,-2.96183
3.68164,0.222717,0.070009,0.182268,0.00623777,-334.004,0,-2.95969
3.69141,0.222717,0.0759959,0.182268,0.00595734,-334.004,-4.44089e-16,-2.91879
3.70117,0.222717,0.081787,0.182268,0.00561598,-334.004,-4.44089e-16,-2.83866
3.71094,0.222717,0.0873262,0.182268,0.00518651,-334.004,-4.44089e-16,-2.71934
3.7207,0.222717,0.092599,0.182268,0.00472632,-334.004,4.44089e-16,-2.56136
3.73047,0.222717,0.0975577,0.182268,0.00422268,-334.004,0,-2.36574
3.74023,0.222717,0.102195,0.182268,0.00362086,-334.004,-4.44089e-16,-2.13401
3.75,0.222717,0.106482,0.182268,0.00302303,-334.004,8.88178e-16,-1.86821
3.75977,0.222717,0.110386,0.182268,0.00237422,-334.004,6.66134e-16,-1.57085
3.76953,0.222717,0.113878,0.182268,0.00173232,-334.004,-2.22045e-16,-1.24491
3.7793,0.222717,0.116958,0.182268,0.00111507,-334.004,-9.99201e-16,-0.893837
3.78906,0.222717,0.119565,0.167251,0.000524766,-334.004,-3.33067e-16,-0.52146
3.79883,0.222717,0.121695,-0.0669422,-4.3125e-05,-334.004,9.99201e-16,-0.132003
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-334.004,1.11022e-16,0.269981
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-334.004,-1.11022e-15,0.679654
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-334.004,8.88178e-16,1.09194
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-334.004,-4.44089e-16,1.5016
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-334.004,-2.22045e-16,1.90328
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-334.004,0,2.29155
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-334.004,-8.88178e-16,2.66104
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-334.004,0,3.00643
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-334.004,-4.44089e-16,3.32257
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-334.004,-4.44089e-16,3.60455
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,-334.004,0,3.84772
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,-139.285,0,4.04782
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,334.004,0,4.20101
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,334.004,8.88178e-16,4.30391
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,334.004,0,4.35372
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,334.004,0,4.3482
3.96484,-0.0783342,0.0946924,-0.0669422,0.000307207,334.004,0,4.28576
3.97461,-0.0783342,0.0906161,-0.0669422,0.000788965,334.004,0,4.16549
3.98438,-0.0783342,0.0864047,-0.0669422,0.0012895,334.004,0,3.98717
3.99414,-0.0783342,0.0820788,-0.0669422,0.00179455,334.004,-8.88178e-16,3.75133
4.00391,-0.0783342,0.0777016,-0.0669422,0.002296,334.004,0,3.45923
4.01367,-0.0783342,0.0732935,-0.0669422,0.00280002,334.004,-4.44089e-16,3.11289
4.02344,-0.0783342,0.0689019,-0.0669422,0.0033179,334.004,8.88178e-16,2.71505
4.0332,-0.0783342,0.0645449,-0.0669422,0.00381363,334.004,0,2.2692
4.04297,-0.0783342,0.0602919,-0.0669422,0.00435835,334.004,4.44089e-16,1.77955
4.05273,-0.0783342,0.0561282,-0.0669422,0.00491815,334.004,-4.44089e-16,1.25096
4.0625,-0.0783342,0.0521391,0.0655259,0.0055304,334.004,0,0.688936
4.07227,-0.0783342,0.0482902,0.182268,0.00621431,334.004,-1.11022e-16,0.0995701
4.08203,-0.0783342,0.0446471,0.182268,0.00700283,334.004,2.10942e-15,-0.510526
4.0918,0.222717,0.0412027,0.182268,0.0079285,334.004,4.44089e-16,-1.13428
4.10156,0.222717,0.0379661,0.182268,0.00898688,334.004,1.33227e-15,-1.76426
4.11133,0.222717,0.0349598,0.182268,0.0102598,334.004,0,-2.3927
4.12109,0.222717,0.0321908,0.182268,0.0117904,334.004,4.44089e-16,-3.01166
4.13086,0.222717,0.0296441,0.182268,0.0136112,334.004,4.44089e-16,-3.61306
4.14062,0.222717,0.027341,0.182268,0.0156851,334.004,8.88178e-16,-4.18883
4.15039,0.222717,0.0252493,0.182268,0.0181465,334.004,-8.88178e-16,-4.73095
4.16016,0.222717,0.0233794,0.182268,0.0209316,334.004,0,-5.2316
4.16992,0.222717,0.0217029,0.182268,0.024076,334.004,0,-5.68327
4.17969,0.222717,0.0202256,0.182268,0.027531,334.004,0,-6.0788
4.18945,0.222717,0.0189463,0.182268,0.0313341,334.004,0,-6.41154
4.19922,0.222717,0.0178009,0.182268,0.0353987,-334.004,0,-6.67545
4.20898,0.222717,0.0168387,0.182268,0.0396671,-334.004,0,-6.86513
4.21875,0.222717,0.0159462,0.182268,0.0441199,-334.004,0,-6.97598
4.22852,0.222717,0.0152243,0.182268,0.0486456,-334.004,0,-7.00422
4.23828,0.222717,0.0145209,0.182268,0.0532057,-334.004,-8.88178e-16,-6.94702
4.24805,0.222717,0.0138816,0.182268,0.0577098,-334.004,-8.88178e-16,-6.8025
4.25781,0.222717,0.0133309,0.182268,0.0621251,-334.004,-1.77636e-15,-6.56982
4.26758,0.222717,0.0127759,0.182268,0.0663688,-334.004,0,-6.2492
4.27734,0.222717,0.012269,0.182268,0.0704277,-334.004,-2.66454e-15,-5.84199
4.28711,0.222717,0.01184,0.182268,0.0742616,-334.004,0,-5.35062
4.29687,0.222717,0.0114412,0.182268,0.0778215,-334.004,0,-4.77864
4.30664,0.222717,0.0110729,0.182268,0.0811369,-334.004,8.88178e-16,-4.13071
4.31641,0.222717,0.010792,0.182268,0.0841678,-334.004,-2.66454e-15,-3.41255
4.32617,0.222717,0.0105992,0.182268,0.0868841,-334.004,-8.88178e-16,-2.63094
4.33594,0.222717,0.010431,0.182268,0.089304,-334.004,8.88178e-16,-1.79362
4.3457,0.222717,0.0103433,0.0401881,0.0913787,-334.004,-8.88178e-16,-0.909227
4.35547,0.222717,0.0103104,-0.0669422,0.093114,-334.004,6.66134e-16,0.0127456
4.36523,-0.0783342,0.0103394,-0.0669422,0.0944588,-334.004,2.22045e-16,0.962084
4.375,-0.0783342,0.0103231,-0.0669422,0.0954314,-334.004,-4.44089e-16,1.92794
4.38477,-0.0783342,0.0103493,-0.0669422,0.0960129,-334.004,4.44089e-16,2.89897
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-334.004,-1.33227e-15,3.86342
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-334.004,-8.88178e-16,4.8093
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-334.004,0,5.72451
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,-334.004,-8.88178e-16,6.59699
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,-334.004,0,7.41487
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,-334.004,0,8.16661
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,-334.004,0,8.84119
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,-334.004,0,9.4282
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,334.004,0,9.91805
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,334.004,0,10.3021
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,334.004,1.77636e-15,10.5727
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,334.004,0,10.7234
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,334.004,1.77636e-15,10.7492
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,334.004,0,10.6464
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,334.004,0,10.4127
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,334.004,-1.77636e-15,10.0475
4.55078,-0.0783342,0.00671291,-0.0669422,0.0602665,334.004,3.55271e-15,9.55168
4.56055,-0.0783342,0.0063307,-0.0669422,0.0567771,334.004,1.77636e-15,8.92792
4.57031,-0.0783342,0.00594331,-0.0669422,0.0533043,334.004,1.77636e-15,8.18043
4.58008,-0.0783342,0.00555735,-0.0669422,0.0498443,334.004,0,7.31511
4.58984,-0.0783342,0.00521194,-0.0669422,0.0464414,334.004,-8.88178e-16,6.33948
4.59961,-0.0783342,0.00491279,-0.0669422,0.0431328,334.004,2.66454e-15,5.26262
4.60937,-0.0783342,0.00464177,-0.0669422,0.0399277,334.004,2.66454e-15,4.09512
4.61914,-0.0783342,0.00446587,-0.0669422,0.0368476,334.004,-8.88178e-16,2.849
4.62891,-0.0783342,0.004381,0.04044,0.033902,334.004,0,1.53755
4.63867,0.222717,0.00440098,0.182268,0.0311315,334.004,5.10703e-15,0.175263
4.64844,0.222717,0.00456231,0.182268,0.0285406,334.004,2.44249e-15,-1.22236
4.6582,0.222717,0.00487629,0.182268,0.0261219,334.004,3.55271e-15,-2.63894
4.66797,0.222717,0.0053678,0.182268,0.0239343,334.004,1.77636e-15,-4.05743
4.67773,0.222717,0.00606431,0.182268,0.0219392,334.004,2.66454e-15,-5.4603
4.6875,0.222717,0.00697963,0.182268,0.0201533,334.004,0,-6.82971
4.69727,0.222717,0.00815897,0.182268,0.018574,334.004,0,-8.14778
4.70703,0.222717,0.00963976,0.182268,0.0171861,334.004,1.77636e-15,-9.39676
4.7168,0.222717,0.0114507,0.182268,0.0160055,334.004,1.77636e-15,-10.5593
4.72656,0.222717,0.0135552,0.182268,0.0149719,334.004,-1.77636e-15,-11.6186
4.73633,0.222717,0.0160806,0.182268,0.0140877,334.004,1.77636e-15,-12.5588
4.74609,0.222717,0.0189815,0.182268,0.0132984,-334.004,0,-13.3649
4.75586,0.222717,0.0222562,0.182268,0.0126158,-334.004,0,-14.0234
4.76562,0.222717,0.0259358,0.182268,0.0120163,-334.004,-1.77636e-15,-14.5221
4.77539,0.222717,0.029998,0.182268,0.0114543,-334.004,0,-14.8506
4.78516,0.222717,0.0343997,0.182268,0.0109132,-334.004,-1.77636e-15,-15.0001
4.79492,0.222717,0.039124,0.182268,0.0104304,-334.004,1.77636e-15,-14.9641
4.80469,0.222717,0.0441388,0.182268,0.00995364,-334.004,0,-14.738
4.81445,0.222717,0.0493309,0.182268,0.0094703,-334.004,0,-14.3196
4.82422,0.222717,0.0547026,0.182268,0.00901743,-334.004,0,-13.7089
4.83398,0.222717,0.060125,0.182268,0.00858223,-334.004,3.55271e-15,-12.9086
4.84375,0.222717,0.0655538,0.182268,0.00816718,-334.004,-1.77636e-15,-11.9234
4.85352,0.222717,0.0709208,0.182268,0.00774179,-334.004,3.55271e-15,-10.7609
4.86328,0.222717,0.0761648,0.182268,0.00731391,-334.004,-1.77636e-15,-9.4308
4.87305,0.222717,0.0812292,0.182268,0.00693094,-334.004,-2.66454e-15,-7.94534
4.88281,0.222717,0.0860505,0.182268,0.00652734,-334.004,2.66454e-15,-6.31899
4.89258,0.222717,0.0906267,0.182268,0.00614874,-334.004,-3.55271e-15,-4.5684
4.90234,0.222717,0.0949047,0.182268,0.00579067,-334.004,-2.66454e-15,-2.71223
4.91211,0.222717,0.0988705,-0.0669422,0.00540328,-334.004,-3.55271e-15,-0.771004
4.92187,-0.0783342,0.102504,-0.0669422,0.00503326,-334.004,-9.32587e-15,1.23314
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-334.004,8.88178e-16,3.27664
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,-334.004,-5.32907e-15,5.33479
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-334.004,8.88178e-16,7.38201
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-334.004,-1.77636e-15,9.39212
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,-334.004,0,11.3387
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-334.004,-3.55271e-15,13.1954
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-334.004,0,14.9362
5,-0.0783342,0.118195,-0.0669422,0.0026705,-334.004,0,16.5358
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,-334.004,0,17.9701
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,-334.004,0,19.2162
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,334.004,0,20.2531
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,334.004,0,21.0616
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,334.004,3.55271e-15,21.625
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,334.004,3.55271e-15,21.9293
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,334.004,0,21.9631
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,334.004,0,21.7182
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,334.004,0,21.1897
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,334.004,-3.55271e-15,20.3761
5.10742,-0.0783342,0.102899,-0.0669422,0.00017127,334.004,3.55271e-15,19.2793
5.11719,-0.0783342,0.100018,-0.0669422,-3.26953e-05,334.004,7.10543e-15,17.9051
5.12695,-0.0783342,0.0969667,-0.0669422,-0.000200449,334.004,1.06581e-14,16.2626
5.13672,-0.0783342,0.0937524,-0.0669422,-0.000338496,334.004,-3.55271e-15,14.3647
5.14648,-0.0783342,0.09043,-0.0669422,-0.000449063,334.004,7.10543e-15,12.228
5.15625,-0.0783342,0.0869999,-0.0669422,-0.000557344,334.004,-3.55271e-15,9.87236
5.16602,-0.0783342,0.0834902,-0.0669422,-0.000585674,334.004,5.32907e-15,7.32099
5.17578,-0.0783342,0.0799035,-0.0669422,-0.000584092,334.004,0,4.60029
5.18555,-0.0783342,0.076254,0.182268,-0.000538887,334.004,8.88178e-16,1.7395
5.19531,0.203974,0.0725471,0.182268,-0.000416924,334.004,-3.9968e-15,-1.22955
5.20508,0.222717,0.0688393,0.182268,-0.000249521,334.004,3.55271e-15,-4.27276
5.21484,0.222717,0.0651017,0.182268,-1.08398e-06,334.004,7.99361e-15,-7.3541
5.22461,0.222717,0.0613852,0.182268,0.000308584,334.004,-7.10543e-15,-10.4361
5.23437,0.222717,0.0576858,0.182268,0.000713437,334.004,3.55271e-15,-13.48
5.24414,0.222717,0.0540131,0.182268,0.0012092,334.004,7.10543e-15,-16.4467
5.25391,0.222717,0.0504075,0.182268,0.00182637,334.004,-3.55271e-15,-19.2968
5.26367,0.222717,0.0468742,0.182268,0.00259187,334.004,0,-21.9912
5.27344,0.222717,0.0434063,0.182268,0.00352371,334.004,0,-24.4916
5.2832,0.222717,0.040036,0.182268,0.00463849,334.004,3.55271e-15,-26.7611
5.29297,0.222717,0.0367857,0.182268,0.00601749,334.004,0,-28.7646
5.30273,0.222717,0.033654,0.182268,0.00763597,334.004,0,-30.4694
5.3125,0.222717,0.030644,0.182268,0.00954448,-334.004,0,-31.8453
5.32227,0.222717,0.0278007,0.182268,0.0117611,-334.004,0,-32.8657
5.33203,0.222717,0.0250805,0.182268,0.0143253,-334.004,0,-33.5074
5.3418,0.222717,0.0225338,0.182268,0.0172145,-334.004,-7.10543e-15,-33.7515
5.35156,0.222717,0.0201308,0.182268,0.0204132,-334.004,0,-33.5833
5.36133,0.222717,0.0179135,0.182268,0.0239347,-334.004,-7.10543e-15,-32.9929
5.37109,0.222717,0.0158243,0.182268,0.0277475,-334.004,-7.10543e-15,-31.9754
5.38086,0.222717,0.0138825,0.182268,0.0318022,-334.004,-3.55271e-15,-30.5312
5.39062,0.222717,0.012102,0.182268,0.0360655,-334.004,3.55271e-15,-28.6657
5.40039,0.222717,0.0104373,0.182268,0.0404728,-334.004,-1.06581e-14,-26.39
5.41016,0.222717,0.008858,0.182268,0.0449951,-334.004,-1.06581e-14,-23.7205
5.41992,0.222717,0.00744173,0.182268,0.0495137,-334.004,0,-20.6789
5.42969,0.222717,0.00609618,0.182268,0.0540488,-334.004,-7.10543e-15,-17.2925
5.43945,0.222717,0.00483809,0.182268,0.0585162,-334.004,-3.55271e-15,-13.5932
5.44922,0.222717,0.00366281,0.182268,0.0628357,-334.004,-8.88178e-15,-9.61795
5.45898,0.222717,0.00255463,0.182268,0.0670166,-334.004,-1.24345e-14,-5.40818
5.46875,0.222717,0.00150981,-0.0669422,0.0709805,-334.004,-6.21725e-15,-1.00936
5.47852,-0.0783342,0.000541289,-0.0669422,0.0747402,-334.004,-7.10543e-15,3.52937
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-334.004,8.88178e-15,8.15574
5.49805,-0.0783342,-0.00114062,-0.0669422,0.0814306,-334.004,-1.06581e-14,12.8149
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-334.004,-1.06581e-14,17.4501
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-334.004,-7.10543e-15,22.0033
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-334.004,-3.55271e-15,26.4156
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,-334.004,-3.55271e-15,30.6285
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,-334.004,-7.10543e-15,34.5842
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,-334.004,7.10543e-15,38.2264
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,-334.004,0,41.5012
5.57617,-0.0783342,-0.00409535,-0.0669422,0.0949742,-334.004,-7.10543e-15,44.3578
5.58594,-0.0783342,-0.00403983,-0.0669422,0.0949766,334.004,0,46.7491
5.5957,-0.0783342,-0.00393205,-0.0669422,0.0945726,334.004,0,48.6324
5.60547,-0.0783342,-0.00374862,-0.0669422,0.0937936,334.004,-7.10543e-15,49.9701
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,334.004,0,50.7307
5.625,-0.0783342,-0.00318445,-0.0669422,0.0911622,334.004,0,50.8884
5.63477,-0.0783342,-0.00280345,-0.0669422,0.0893749,334.004,-7.10543e-15,50.4246
5.64453,-0.0783342,-0.00237694,-0.0669422,0.0873006,334.004,-7.10543e-15,49.3279
5.6543,-0.0783342,-0.00189861,-0.0669422,0.0849516,334.004,-7.10543e-15,47.5942
5.66406,-0.0783342,-0.00138592,-0.0669422,0.0823842,334.004,-7.10543e-15,45.2273
5.67383,-0.0783342,-0.000844805,-0.0669422,0.0796198,334.004,-1.42109e-14,42.2391
5.68359,-0.0783342,-0.00026918,-0.0669422,0.0766628,334.004,1.42109e-14,38.6495
5.69336,-0.0783342,0.000313477,-0.0669422,0.0735788,334.004,2.13163e-14,34.4864
5.70312,-0.0783342,0.000893379,-0.0669422,0.0703649,334.004,1.77636e-14,29.7856
5.71289,-0.0783342,0.00148673,-0.0669422,0.0671071,334.004,3.55271e-15,24.5907
5.72266,-0.0783342,0.00208822,-0.0669422,0.0637835,334.004,7.10543e-15,18.9525
5.73242,-0.0783342,0.00269092,-0.0669422,0.060434,334.004,3.55271e-15,12.9288
5.74219,-0.0783342,0.00328078,0.182268,0.0570969,334.004,-4.44089e-15,6.5838
5.75195,0.222717,0.00387949,0.182268,0.0538043,334.004,3.55271e-15,-0.0124076
5.76172,0.222717,0.00445664,0.182268,0.0505778,334.004,8.88178e-16,-6.7848
5.77148,0.222717,0.00500962,0.182268,0.0474166,334.004,-3.55271e-15,-13.654
5.78125,0.222717,0.00556913,0.182268,0.0443574,334.004,7.10543e-15,-20.5373
5.79102,0.222717,0.00611982,0.182268,0.0414037,334.004,7.10543e-15,-27.3494
5.80078,0.222717,0.00664978,0.182268,0.038569,334.004,0,-34.0035
5.81055,0.222717,0.00718518,0.182268,0.0358726,334.004,0,-40.4126
5.82031,0.222717,0.00772192,0.182268,0.0332978,334.004,0,-46.4901
5.83008,0.222717,0.00826655,0.182268,0.0309118,334.004,0,-52.1512
5.83984,0.222717,0.00889134,0.182268,0.0286626,334.004,-7.10543e-15,-57.3139
5.84961,0.222717,0.00961614,0.182268,0.0265712,334.004,0,-61.9002
5.85937,0.222717,0.0104409,0.182268,0.0246373,334.004,0,-65.8372
5.86914,0.222717,0.0113852,0.182268,0.0228514,-334.004,0,-69.0577
5.87891,0.222717,0.0124952,0.182268,0.0212152,-334.004,0,-71.5021
5.88867,0.222717,0.0138374,0.182268,0.0197138,-334.004,0,-73.1184
5.89844,0.222717,0.015335,0.182268,0.0183373,-334.004,0,-73.8638
5.9082,0.222717,0.0171173,0.182268,0.0170531,-334.004,0,-73.7049
5.91797,0.222717,0.0191487,0.182268,0.015883,-334.004,0,-72.6189
5.92773,0.222717,0.0214591,0.182268,0.0148035,-334.004,0,-70.5937
5.9375,0.222717,0.0240642,0.182268,0.0137836,-334.004,0,-67.6289
5.94727,0.222717,0.0269539,0.182268,0.0128234,-334.004,1.42109e-14,-63.7355
5.95703,0.222717,0.0301405,0.182268,0.0118984,-334.004,-1.42109e-14,-58.9367
5.9668,0.222717,0.0335968,0.182268,0.0110173,-334.004,-1.42109e-14,-53.2674
5.97656,0.222717,0.037329,0.182268,0.0101749,-334.004,-7.10543e-15,-46.7745
5.98633,0.222717,0.0412807,0.182268,0.00937245,-334.004,-2.13163e-14,-39.5165
5.99609,0.222717,0.0454292,0.182268,0.00857912,-334.004,-1.42109e-14,-31.5631
6.00586,0.222717,0.0497356,0.182268,0.00782602,-334.004,-2.13163e-14,-22.9945
6.01562,0.222717,0.0541793,0.182268,0.00714041,-334.004,2.30926e-14,-13.9009
6.02539,0.222717,0.0586775,-0.0669422,0.00647508,-334.004,8.88178e-15,-4.38177
6.03516,-0.0783342,0.0631924,-0.0669422,0.00589831,-334.004,-6.21725e-15,5.45557
6.04492,-0.0783342,0.0676883,-0.0669422,0.00536994,-334.004,-8.88178e-15,15.4967
6.05469,-0.0783342,0.0721097,-0.0669422,0.00489489,-334.004,-1.42109e-14,25.6214
6.06445,-0.0783342,0.0764121,-0.0669422,0.00446631,-334.004,0,35.7052
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-334.004,0,45.6206
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-334.004,-7.10543e-15,55.2384
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-334.004,1.42109e-14,64.4297
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-334.004,0,73.0675
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,-334.004,0,81.0277
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,-334.004,0,88.1916
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,-334.004,0,94.4468
6.14258,-0.0783342,0.102816,-0.0669422,0.00337989,334.004,0,99.6894
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,334.004,0,103.825
6.16211,-0.0783342,0.106367,-0.0669422,0.00348475,334.004,0,106.771
6.17187,-0.0783342,0.107604,-0.0669422,0.00357735,334.004,0,108.456
6.18164,-0.0783342,0.108459,-0.0669422,0.00368804,334.004,0,108.823
6.19141,-0.0783342,0.108959,-0.0669422,0.00379354,334.004,0,107.831
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,334.004,1.42109e-14,105.454
6.21094,-0.0783342,0.108893,-0.0669422,0.00399472,334.004,2.84217e-14,101.682
6.2207,-0.0783342,0.108345,-0.0669422,0.00405082,334.004,1.42109e-14,96.5224
6.23047,-0.0783342,0.107493,-0.0669422,0.00411864,334.004,5.68434e-14,90.0009
6.24023,-0.0783342,0.106331,-0.0669422,0.00416751,334.004,0,82.1604
6.25,-0.0783342,0.104889,-0.0669422,0.00414601,334.004,1.42109e-14,73.0615
6.25977,-0.0783342,0.103198,-0.0669422,0.00411205,334.004,-7.10543e-15,62.7824
6.26953,-0.0783342,0.101255,-0.0669422,0.0040239,334.004,1.42109e-14,51.4182
6.2793,-0.0783342,0.0991165,-0.0669422,0.0039196,334.004,1.42109e-14,39.0804
6.28906,-0.0783342,0.0967689,-0.0669422,0.00379846,334.004,-1.42109e-14,25.8955
6.29883,-0.0783342,0.0942252,0.182268,0.00363642,334.004,1.06581e-14,12.0046
6.30859,0.177228,0.0915252,0.182268,0.00341499,334.004,1.59872e-14,-2.43882
6.31836,0.222717,0.0886814,0.182268,0.00319034,334.004,1.06581e-14,-17.2696
6.32812,0.222717,0.085701,0.182268,0.00295626,334.004,2.13163e-14,-32.3134
6.33789,0.222717,0.082617,0.182268,0.00269856,334.004,4.26326e-14,-47.3881
6.34766,0.222717,0.0794365,0.182268,0.00242818,334.004,3.55271e-14,-62.3059
6.35742,0.222717,0.0761834,0.182268,0.00218139,334.004,0,-76.8761
6.36719,0.222717,0.072866,0.182268,0.00194086,334.004,1.42109e-14,-90.9063
6.37695,0.222717,0.0695161,0.182268,0.00172289,334.004,0,-104.206
6.38672,0.222717,0.0661536,0.182268,0.001559,334.004,1.42109e-14,-116.588
6.39648,0.222717,0.0627774,0.182268,0.00146408,334.004,0,-127.871
6.40625,0.222717,0.0594188,0.182268,0.00145072,334.004,0,-137.883
6.41602,0.222717,0.0561006,0.182268,0.00155232,334.004,0,-146.463
6.42578,0.222717,0.0528386,0.182268,0.00176818,-334.004,0,-153.463
6.43555,0.222717,0.0496577,0.182268,0.00214488,-334.004,0,-158.75
6.44531,0.222717,0.0465809,0.182268,0.00271811,-334.004,0,-162.209
6.45508,0.222717,0.0436198,0.182268,0.00347083,-334.004,0,-163.744
6.46484,0.222717,0.0408109,0.182268,0.00443525,-334.004,2.84217e-14,-163.283
6.47461,0.222717,0.038157,0.182268,0.0056741,-334.004,0,-160.773
6.48437,0.222717,0.0356467,0.182268,0.00719771,-334.004,-2.84217e-14,-156.188
6.49414,0.222717,0.033348,0.182268,0.00898966,-334.004,-2.84217e-14,-149.524
6.50391,0.222717,0.0312203,0.182268,0.0110486,-334.004,-5.68434e-14,-140.807
6.51367,0.222717,0.0292646,0.182268,0.0134748,-334.004,2.84217e-14,-130.087
6.52344,0.222717,0.0275018,0.182268,0.016175,-334.004,1.42109e-14,-117.439
6.5332,0.222717,0.0259313,0.182268,0.0191725,-334.004,0,-102.967
6.54297,0.222717,0.0245329,0.182268,0.0224527,-334.004,-4.26326e-14,-86.7991
6.55273,0.222717,0.0232945,0.182268,0.0259789,-334.004,-4.26326e-14,-69.0882
6.5625,0.222717,0.0222167,0.182268,0.0297367,-334.004,-4.26326e-14,-50.0113
6.57227,0.222717,0.0213086,0.182268,0.0336666,-334.004,-1.77636e-14,-29.7671
6.58203,0.222717,0.020479,-0.0669422,0.0377579,-334.004,-6.39488e-14,-8.57444
6.5918,-0.0783342,0.0198004,-0.0669422,0.0419371,-334.004,-1.59872e-14,13.3296
6.60156,-0.0783342,0.0191801,-0.0669422,0.0461509,-334.004,-3.55271e-14,35.6926
6.61133,-0.0783342,0.0186595,-0.0669422,0.0503733,-334.004,-7.10543e-15,58.2492
6.62109,-0.0783342,0.0181782,-0.0669422,0.0545416,-334.004,-1.42109e-14,80.7242
6.63086,-0.0783342,0.0177246,-0.0669422,0.0586119,-334.004,2.84217e-14,102.835
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-334.004,0,124.298
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-334.004,-2.84217e-14,144.825
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-334.004,0,164.137
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,-334.004,-2.84217e-14,181.958
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,-334.004,0,198.024
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,-334.004,0,212.086
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,334.004,0,223.913
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,334.004,0,233.295
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,334.004,0,240.046
6.72852,-0.0783342,0.0134718,-0.0669422,0.0869609,334.004,0,244.009
6.73828,-0.0783342,0.0130192,-0.0669422,0.0881201,334.004,2.84217e-14,245.056
6.74805,-0.0783342,0.0124929,-0.0669422,0.0889158,334.004,2.84217e-14,243.092
6.75781,-0.0783342,0.0119898,-0.0669422,0.0893606,334.004,2.84217e-14,238.057
6.76758,-0.0783342,0.0114888,-0.0669422,0.0894523,334.004,0,229.928
6.77734,-0.0783342,0.0109659,-0.0669422,0.0891821,334.004,5.68434e-14,218.719
6.78711,-0.0783342,0.0104017,-0.0669422,0.0885955,334.004,0,204.484
6.79687,-0.0783342,0.00988008,-0.0669422,0.0876689,334.004,2.84217e-14,187.315
6.80664,-0.0783342,0.00934887,-0.0669422,0.0864287,334.004,0,167.343
6.81641,-0.0783342,0.00883289,-0.0669422,0.0849151,334.004,0,144.74
6.82617,-0.0783342,0.00828823,-0.0669422,0.083079,334.004,7.10543e-14,119.713
6.83594,-0.0783342,0.00779511,-0.0669422,0.081012,334.004,-8.52651e-14,92.5053
6.8457,-0.0783342,0.00732788,-0.0669422,0.0787166,334.004,2.84217e-14,63.3955
6.85547,-0.0783342,0.00687647,0.182268,0.0762,334.004,-2.13163e-14,32.6929
6.86523,0.222717,0.00645334,0.182268,0.0735157,334.004,5.68434e-14,0.7353
6.875,0.222717,0.00603299,0.182268,0.0706437,334.004,1.42109e-14,-32.1141
6.88477,0.222717,0.00564785,0.182268,0.0676342,334.004,5.68434e-14,-65.4711
6.89453,0.222717,0.00529582,0.182268,0.0645263,334.004,-1.42109e-14,-98.9341
6.9043,0.222717,0.00499729,0.182268,0.0613408,334.004,0,-132.089
6.91406,0.222717,0.00469711,0.182268,0.0581101,334.004,2.84217e-14,-164.515
6.92383,0.222717,0.00442957,0.182268,0.0548404,334.004,2.84217e-14,-195.786
6.93359,0.222717,0.00419669,0.182268,0.0515676,334.004,0,-225.481
6.94336,0.222717,0.00400978,0.182268,0.0483296,334.004,0,-253.186
6.95312,0.222717,0.00383906,0.182268,0.0451415,334.004,0,-278.501
6.96289,0.222717,0.00369955,0.182268,0.0420172,334.004,0,-301.041
6.97266,0.222717,0.00360847,0.182268,0.0389992,334.004,0,-320.45
6.98242,0.222717,0.00358134,0.182268,0.0360578,-334.004,0,-336.398
6.99219,0.222717,0.00360858,0.182268,0.0332624,-334.004,0,-348.59
7.00195,0.222717,0.00371461,0.182268,0.0306037,-334.004,0,-356.768
7.01172,0.222717,0.00388063,0.182268,0.0280701,-334.004,0,-360.719
7.02148,0.222717,0.00414229,0.182268,0.0257443,-334.004,0,-360.276
7.03125,0.222717,0.00453026,0.182268,0.023539,-334.004,0,-355.322
7.04102,0.222717,0.00504199,0.182268,0.0215134,-334.004,0,-345.792
7.05078,0.222717,0.00571661,0.182268,0.0196865,-334.004,5.68434e-14,-331.678
7.06055,0.222717,0.00652975,0.182268,0.0180248,-334.004,-1.13687e-13,-313.029
7.07031,0.222717,0.00759366,0.182268,0.0165196,-334.004,5.68434e-14,-289.951
7.08008,0.222717,0.00885401,0.182268,0.0151713,-334.004,-1.13687e-13,-262.608
7.08984,0.222717,0.0103791,0.182268,0.0140026,-334.004,0,-231.222
7.09961,0.222717,0.0121155,0.182268,0.0129732,-334.004,-2.27374e-13,-196.073
7.10937,0.222717,0.014171,0.182268,0.0120709,-334.004,-1.13687e-13,-157.495
7.11914,0.222717,0.0165087,0.182268,0.0113082,-334.004,0,-115.874
7.12891,0.222717,0.019102,0.182268,0.0106226,-334.004,-1.42109e-14,-71.6445
7.13867,0.222717,0.0220349,-0.0669422,0.0100429,-334.004,-4.9738e-14,-25.2864
7.14844,-0.0783342,0.025218,-0.0669422,0.00954126,-334.004,4.26326e-14,22.6805
7.1582,-0.0783342,0.0286829,-0.0669422,0.00913488,-334.004,-1.13687e-13,71.7018
7.16797,-0.0783342,0.0323937,-0.0669422,0.00877761,-334.004,-4.26326e-14,121.194
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-334.004,-8.52651e-14,170.553
7.1875,-0.0783342,0.0404442,-0.0669422,0.0081985,-334.004,2.84217e-14,219.156
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-334.004,-5.68434e-14,266.376
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-334.004,-5.68434e-14,311.583
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-334.004,0,354.156
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-334.004,-5.68434e-14,393.488
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-334.004,0,428.996
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-334.004,0,460.13
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,334.004,0,486.376
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,334.004,0,507.269
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,334.004,0,522.398
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,334.004,0,531.41
7.29492,-0.0783342,0.0870241,-0.0669422,0.00658104,334.004,0,534.021
7.30469,-0.0783342,0.0904663,-0.0669422,0.00647959,334.004,0,530.018
7.31445,-0.0783342,0.0936472,-0.0669422,0.00640544,334.004,0,519.264
7.32422,-0.0783342,0.0965477,-0.0669422,0.00634081,334.004,0,501.703
7.33398,-0.0783342,0.0991883,-0.0669422,0.00625822,334.004,5.68434e-14,477.363
7.34375,-0.0783342,0.101501,-0.0669422,0.00618249,334.004,1.13687e-13,446.356
7.35352,-0.0783342,0.103509,-0.0669422,0.00611136,334.004,5.68434e-14,408.883
7.36328,-0.0783342,0.105167,-0.0669422,0.00602534,334.004,-5.68434e-14,365.228
7.37305,-0.0783342,0.106483,-0.0669422,0.00595063,334.004,-5.68434e-14,315.763
7.38281,-0.0783342,0.107466,-0.0669422,0.00589661,334.004,-1.13687e-13,260.942
7.39258,-0.0783342,0.108079,-0.0669422,0.00578725,334.004,0,201.298
7.40234,-0.0783342,0.108342,-0.0669422,0.00568304,334.004,0,137.441
7.41211,-0.0783342,0.108254,0.182268,0.00557886,334.004,5.68434e-14,70.0498
7.42188,-0.0783342,0.107835,0.182268,0.00546407,334.004,0,-0.134301
7.43164,0.222717,0.107058,0.182268,0.00532409,334.004,1.42109e-13,-72.3129
7.44141,0.222717,0.105969,0.182268,0.00519507,334.004,5.68434e-14,-145.641
7.45117,0.222717,0.104553,0.182268,0.00504428,334.004,-5.68434e-14,-219.234
7.46094,0.222717,0.102851,0.182268,0.00488083,334.004,2.27374e-13,-292.182
7.4707,0.222717,0.10087,0.182268,0.00469066,334.004,-5.68434e-14,-363.554
7.48047,0.222717,0.0986194,0.182268,0.00451324,334.004,1.7053e-13,-432.414
7.49023,0.222717,0.0961255,0.182268,0.0043345,334.004,1.13687e-13,-497.831
7.5,0.222717,0.0934138,0.182268,0.0041514,334.004,0,-558.892
7.50977,0.222717,0.0904894,0.182268,0.00398493,334.004,0,-614.709
7.51953,0.222717,0.0874017,0.182268,0.00380959,334.004,1.13687e-13,-664.438
7.5293,0.222717,0.0841412,0.182268,0.00365622,334.004,0,-707.286
7.53906,0.222717,0.0807689,0.182268,0.00353719,-334.004,0,-742.522
7.54883,0.222717,0.0772976,0.182268,0.00345111,-334.004,0,-769.491
7.55859,0.222717,0.07377,0.182268,0.00338684,-334.004,0,-787.623
7.56836,0.222717,0.0701648,0.182268,0.00338918,-334.004,0,-796.441
7.57812,0.222717,0.0665745,0.182268,0.00345782,-334.004,-2.27374e-13,-795.572
7.58789,0.222717,0.0629769,0.182268,0.00360624,-334.004,0,-784.752
7.59766,0.222717,0.0594094,0.182268,0.00386777,-334.004,0,-763.834
7.60742,0.222717,0.0559043,0.182268,0.00425525,-334.004,-1.13687e-13,-732.794
7.61719,0.222717,0.05248,0.182268,0.0047579,-334.004,0,-691.732
7.62695,0.222717,0.0491471,0.182268,0.00542774,-334.004,-1.13687e-13,-640.877
7.63672,0.222717,0.0459428,0.182268,0.00630615,-334.004,-2.27374e-13,-580.587
7.64648,0.222717,0.0428734,0.182268,0.00734824,-334.004,0,-511.347
7.65625,0.222717,0.0399655,0.182268,0.0085914,-334.004,-2.27374e-13,-433.767
7.66602,0.222717,0.0372072,0.182268,0.0100919,-334.004,1.13687e-13,-348.578
7.67578,0.222717,0.034653,0.182268,0.0118196,-334.004,0,-256.63
7.68555,0.222717,0.0322906,0.182268,0.0137926,-334.004,-1.7053e-13,-158.876
7.69531,0.222717,0.0301077,-0.0669422,0.0160018,-334.004,-1.27898e-13,-56.3715
7.70508,-0.0783342,0.0281403,-0.0669422,0.0184619,-334.004,-1.13687e-13,49.739
7.71484,-0.0783342,0.026368,-0.0669422,0.0211458,-334.004,-1.7053e-13,158.235
7.72461,-0.0783342,0.0247936,-0.0669422,0.0240622,-334.004,-1.7053e-13,267.83
7.73438,-0.0783342,0.0234229,-0.0669422,0.0271655,-334.004,5.68434e-14,377.19
7.74414,-0.0783342,0.022203,-0.0669422,0.0304021,-334.004,-5.68434e-14,484.945
7.75391,-0.0783342,0.0211637,-0.0669422,0.0338204,-334.004,1.13687e-13,589.706
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,-334.004,0,690.082
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,-334.004,0,784.7
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,-334.004,0,872.217
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,-334.004,0,951.342
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,-334.004,0,1020.85
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,334.004,0,1079.61
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,334.004,0,1126.59
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,334.004,0,1160.86
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,334.004,2.27374e-13,1181.64
7.85156,-0.0783342,0.0165303,-0.0669422,0.0671577,334.004,0,1188.29
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,334.004,2.27374e-13,1180.34
7.87109,-0.0783342,0.0162028,-0.0669422,0.0720277,334.004,0,1157.47
7.88086,-0.0783342,0.015993,-0.0669422,0.0741217,334.004,0,1119.55
7.89062,-0.0783342,0.015862,-0.0669422,0.0759349,334.004,0,1066.62
7.90039,-0.0783342,0.0156718,-0.0669422,0.0775106,334.004,2.27374e-13,998.935
7.91016,-0.0783342,0.0154772,-0.0669422,0.0788226,334.004,0,916.91
7.91992,-0.0783342,0.015281,-0.0669422,0.0798509,334.004,0,821.169
7.92969,-0.0783342,0.0150065,-0.0669422,0.0806344,334.004,-1.13687e-13,712.52
7.93945,-0.0783342,0.0147497,-0.0669422,0.0811201,334.004,-3.41061e-13,591.957
7.94922,-0.0783342,0.0144417,-0.0669422,0.0813509,334.004,0,460.647
7.95898,-0.0783342,0.0140783,-0.0669422,0.0813251,334.004,1.13687e-13,319.925
7.96875,-0.0783342,0.0137081,0.182268,0.0810173,334.004,-1.42109e-13,171.283
7.97852,-0.0783342,0.0132718,0.182268,0.0804635,334.004,2.84217e-14,16.3513
7.98828,0.222717,0.0128051,0.182268,0.0796815,334.004,3.97904e-13,-143.115
7.99805,0.222717,0.0123171,0.182268,0.0786511,334.004,3.41061e-13,-305.254
8.00781,0.222717,0.0117908,0.182268,0.0774018,334.004,1.7053e-13,-468.12
8.01758,0.222717,0.0112265,0.182268,0.0759338,334.004,-2.27374e-13,-629.702
8.02734,0.222717,0.0106677,0.182268,0.0742934,334.004,-1.13687e-13,-787.948
8.03711,0.222717,0.0100739,0.182268,0.0724723,334.004,1.13687e-13,-940.792
8.04688,0.222717,0.0094519,0.182268,0.0704646,334.004,0,-1086.18
8.05664,0.222717,0.00882448,0.182268,0.0683329,334.004,2.27374e-13,-1222.08
8.06641,0.222717,0.00821678,0.182268,0.0660507,334.004,0,-1346.54
8.07617,0.222717,0.00758643,0.182268,0.0636645,334.004,0,-1457.68
8.08594,0.222717,0.0069733,0.182268,0.0611807,334.004,0,-1553.74


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_2.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,0.000685026,-4.24512e-05,1.3509e-07,-1.61426e-05,-0.0217273,0,6.44243e-06
0.0195312,0.00361631,6.59766e-05,4.9219e-07,-3.48633e-06,-0.0939655,0,2.89742e-05
0.0292969,0.0073975,0.000840059,4.05609e-07,-1.3418e-05,-0.136016,-1.35525e-20,4.37181e-05
0.0390625,0.0112979,0.00181928,4.33384e-07,-4.6875e-06,-0.189726,-2.03288e-20,5.65421e-05
0.0488281,0.0152337,0.00332886,4.66596e-07,-1.27148e-05,-0.235491,-2.71051e-20,6.97938e-05
0.0585937,0.0203689,0.0056635,4.56962e-07,-1.13379e-05,-0.269099,0,8.37122e-05
0.0683594,0.0262549,0.00833789,1.44903e-07,-7.03125e-07,-0.250759,-2.71051e-20,8.28932e-05
0.078125,0.0321669,0.0108947,1.12328e-08,-1.64063e-06,-0.223702,-1.35525e-20,7.51967e-05
0.0878906,0.0380855,0.0137114,1.50945e-07,-7.4707e-06,-0.213649,-1.35525e-20,7.35723e-05
0.0976562,0.0444854,0.0168122,1.62308e-07,-1.13965e-05,-0.195863,1.35525e-20,7.18213e-05
0.107422,0.0509056,0.0200272,-2.64338e-07,-7.79297e-06,-0.126671,-1.35525e-20,5.05296e-05
0.117187,0.0571006,0.0232619,-6.50532e-07,-5.30273e-06,-0.0406253,-6.77626e-21,1.8304e-05
0.126953,0.0632697,0.0265897,-7.94543e-07,-1.6875e-05,0.0337677,3.38813e-21,-5.89454e-06
0.136719,0.0697319,0.0300524,-8.87311e-07,-5.06836e-06,0.0982428,6.77626e-21,-1.96733e-05
0.146484,0.0758959,0.0335172,-1.14738e-06,-1.11914e-05,0.178645,-6.77626e-21,-3.97799e-05
0.15625,0.0816727,0.0369762,-1.11857e-06,-1.01074e-05,0.232559,-6.77626e-21,-6.05837e-05
0.166016,0.0873548,0.0401998,-4.39194e-07,-3.48633e-06,0.189371,1.35525e-20,-5.34416e-05
0.175781,0.0927211,0.0431774,1.27874e-06,-1.27734e-05,-0.090164,-6.77626e-21,3.01939e-05
0.185547,0.0973637,0.0462811,5.04379e-06,-1.16895e-05,-0.90224,-5.42101e-20,0.000278583
0.195312,0.101711,0.0493123,1.22106e-05,-9.28711e-06,-2.69253,0,0.000826904
0.205078,0.106055,0.0519278,2.33973e-05,-8.78906e-06,-5.91109,-2.1684e-19,0.00181575
0.214844,0.109987,0.0543616,3.82009e-05,-3.04687e-06,-10.8886,-4.33681e-19,0.00334552
0.224609,0.113128,0.056773,5.49209e-05,-1.23926e-05,-17.6647,8.67362e-19,0.00542999
0.234375,0.1158,0.0589807,7.07145e-05,-1.20117e-06,-25.8543,-3.46945e-18,0.00796415
0.244141,0.118135,0.0607737,8.30448e-05,-1.27148e-05,-34.749,1.73472e-18,0.0107554
0.253906,0.119988,0.0623764,9.19429e-05,-1.77246e-05,-43.7368,5.20417e-18,0.0136463
0.263672,0.121267,0.0637655,9.99208e-05,-7.91016e-06,-52.6446,0,0.0166109
0.273437,0.122234,0.0649216,0.000109567,-1.03125e-05,-61.7449,-1.04083e-17,0.01973
0.283203,0.122909,0.0657982,0.000120792,-3.80859e-07,-71.3902,-3.46945e-18,0.0230626
0.292969,0.123047,0.0663888,0.000130524,-4.48242e-06,-81.63,-1.04083e-17,0.0265539
0.302734,0.122452,0.0667857,0.000134742,-1.2334e-05,-92.1013,-6.93889e-18,0.0300644
0.3125,0.12159,0.0670135,0.000131386,-2.1709e-05,-102.304,-6.93889e-18,0.0334886
0.322266,0.120392,0.0670498,0.000121304,-2.66602e-06,-111.899,-6.93889e-18,0.0368167
0.332031,0.118617,0.0666997,0.000107713,-5.12695e-06,-120.858,0,0.040097
0.341797,0.116484,0.0660287,9.38986e-05,-5.77148e-06,-129.244,-1.38778e-17,0.0433214
0.351562,0.11429,0.065389,8.17527e-05,-6.12305e-06,-137.003,-2.08167e-17,0.0463744
0.361328,0.111486,0.0645749,7.19726e-05,-9.28711e-06,-143.999,-2.08167e-17,0.0491207
0.371094,0.10788,0.0634875,6.49397e-05,-1.10742e-05,-150.222,-1.38778e-17,0.0515384
0.380859,0.104002,0.0622238,6.06001e-05,-9.375e-07,-155.723,-1.38778e-17,0.0537086
0.390625,0.0999632,0.0608368,5.92971e-05,-7.70508e-06,-160.443,-2.77556e-17,0.0556925
0.400391,0.09546,0.0593133,6.33044e-05,-2.28516e-06,-164.192,-1.38778e-17,0.0574654
0.410156,0.0907589,0.0576073,7.5945e-05,-8.23242e-06,-166.815,0,0.0589597
0.419922,0.0863639,0.0557329,9.80439e-05,-4.80469e-06,-168.346,0,0.0601313
0.429687,0.082195,0.0537642,0.000125314,-6.00586e-06,-169.025,-1.38778e-17,0.060985
0.439453,0.0781379,0.051775,0.000149351,-1.86035e-05,-169.102,-1.38778e-17,0.06155
0.449219,0.0744497,0.0497166,0.000161583,2.34375e-06,-168.596,-2.08167e-17,0.0618417
0.458984,0.0710469,0.0473981,0.000157696,1.52344e-06,-167.292,-2.08167e-17,0.0618633
0.46875,0.0674683,0.0447785,0.000139344,3.28125e-06,-165.019,-3.46945e-17,0.0616408
0.478516,0.0635632,0.0421042,0.000111782,-1.23926e-05,-161.837,-1.38778e-17,0.0612163
0.488281,0.0594219,0.0395313,8.04209e-05,-4.39453e-07,-157.948,-6.93889e-18,0.0605938
0.498047,0.0553448,0.0368993,5.00978e-05,-8.78906e-07,-153.553,-1.38778e-17,0.0597345
0.507812,0.0514862,0.0342784,2.68841e-05,4.16016e-06,-148.749,-2.08167e-17,0.0586102
0.517578,0.0481885,0.0317565,2.214e-05,3.22266e-06,-143.553,-1.38778e-17,0.0572565
0.527344,0.0454438,0.0292891,5.86057e-05,1.7959e-05,-137.913,-1.38778e-17,0.0557405
0.537109,0.0432408,0.0268518,0.000179963,7.68457e-05,-131.78,-6.93889e-18,0.0541029
0.546875,0.0412778,0.0244611,0.000460852,0.000170391,-125.118,0,0.0523247
0.556641,0.0397004,0.0221186,0.00101396,0.00036082,-118.001,-1.38778e-17,0.0503682
0.566406,0.038495,0.019848,0.00198859,0.000730459,-110.588,-1.38778e-17,0.0482146
0.576172,0.0377088,0.0176245,0.00355915,0.00140531,-103.085,-1.38778e-17,0.0458826
0.585937,0.0372122,0.0155939,0.00590073,0.00248889,-95.6119,-6.93889e-18,0.0434056
0.595703,0.0371089,0.0135998,0.00915297,0.00422388,-88.2123,-2.08167e-17,0.0408331
0.605469,0.0372216,0.0117659,0.0133762,0.00674927,-80.8958,0,0.0382241
0.615234,0.0375831,0.0102357,0.0185159,0.010233,-73.8353,0,0.0356663
0.625,0.0384437,0.00880037,0.0243942,0.0147277,-67.3407,0,0.0332469
0.634766,0.0399329,0.00754154,0.0307451,0.0201993,-61.7018,-3.46945e-18,0.0310158
0.644531,0.0420764,0.00655459,0.0372903,0.0264617,-57.0065,-6.93889e-18,0.0289687
0.654297,0.0443598,0.00600129,0.043826,0.0332484,-53.0726,-3.46945e-18,0.0270616
0.664062,0.0468443,0.00560985,0.0502793,0.0402637,-49.5952,0,0.0252531
0.673828,0.0495615,0.00535421,0.056697,0.0472417,-46.2462,-6.93889e-18,0.0235053
0.683594,0.0522355,0.00520526,0.0631703,0.0540977,-42.8445,-6.93889e-18,0.0217964
0.693359,0.0544001,0.005047,0.0697308,0.0607711,-39.433,-6.93889e-18,0.0201407
0.703125,0.055922,0.00477738,0.0762807,0.067347,-36.2357,-3.46945e-18,0.0185932
0.712891,0.0568824,0.00448869,0.0826042,0.0738783,-33.5279,0,0.0172253
0.722656,0.0575304,0.00422769,0.0884571,0.0802782,-31.4561,0,0.0160762
0.732422,0.0579699,0.00401997,0.0936802,0.0864883,-29.9452,-1.73472e-18,0.015128
0.742187,0.0581445,0.00391579,0.0982597,0.0923056,-28.7505,-3.46945e-18,0.0143266
0.751953,0.0578426,0.00386487,0.102295,0.0976137,-27.6564,-3.46945e-18,0.0136329
0.761719,0.0569772,0.0037459,0.105894,0.102384,-26.6495,1.73472e-18,0.0130566
0.771484,0.0555782,0.00359165,0.109079,0.106648,-25.9283,-1.73472e-18,0.0126451
0.78125,0.053684,0.00347426,0.111763,0.110448,-25.7433,-1.73472e-18,0.0124439
0.791016,0.0512596,0.00335851,0.113821,0.113794,-26.2301,-5.20417e-18,0.0124682
0.800781,0.0483214,0.0032105,0.115188,0.116583,-27.3666,0,0.0127048
0.810547,0.0450295,0.00311147,0.115912,0.118753,-29.042,-1.73472e-18,0.0131314
0.820312,0.0415745,0.00306604,0.116115,0.120272,-31.134,3.46945e-18,0.0137261
0.830078,0.0380882,0.00301626,0.115891,0.121168,-33.5216,-1.73472e-18,0.0144574
0.839844,0.0346163,0.00294929,0.115233,0.121512,-36.0579,0,0.0152714
0.849609,0.0312351,0.00286518,0.114041,0.121325,-38.5577,0,0.0160926
0.859375,0.028041,0.00274468,0.112213,0.120618,-40.8507,0,0.0168498
0.869141,0.0251338,0.00268081,0.109725,0.119328,-42.872,-3.46945e-18,0.0175141
0.878906,0.0225594,0.00266833,0.106663,0.117491,-44.7192,-3.46945e-18,0.0181222
0.888672,0.0202013,0.00264255,0.103165,0.115119,-46.5962,0,0.0187567
0.898437,0.0178551,0.00255393,0.0993516,0.112342,-48.6468,-3.46945e-18,0.0194806
0.908203,0.0155275,0.00248396,0.0952889,0.109198,-50.7918,0,0.0202803
0.917969,0.0134656,0.00244184,0.0909944,0.105682,-52.7288,0,0.0210774
0.927734,0.011872,0.00242042,0.0864575,0.101751,-54.1125,-6.93889e-18,0.0218148
0.9375,0.0107821,0.00237366,0.0816567,0.0974349,-54.7621,-6.93889e-18,0.0225322
0.947266,0.0101522,0.00233153,0.076584,0.0927279,-54.6986,0,0.0233517
0.957031,0.00987085,0.00228448,0.0712881,0.0877172,-53.9745,-3.46945e-18,0.0243875
0.966797,0.00979425,0.00224432,0.0659095,0.082533,-52.4711,-6.93889e-18,0.025677
0.976562,0.00985074,0.00220986,0.0606553,0.0772739,-49.8972,-3.46945e-18,0.0272063
0.986328,0.0100443,0.00216114,0.0557115,0.07203,-45.9891,0,0.0289954
0.996094,0.0104073,0.00211813,0.0511579,0.0668672,-40.6865,-3.46945e-18,0.0311273
1.00586,0.010983,0.00212801,0.0469692,0.0618403,-34.1178,0,0.0336759
1.01562,0.0118162,0.00213729,0.043105,0.0569819,-26.4648,0,0.036611
1.02539,0.0128922,0.00207293,0.0395974,0.0522798,-17.899,0,0.0397917
1.03516,0.0141485,0.00202269,0.0365399,0.0476157,-8.65316,0,0.0430566
1.04492,0.0155092,0.00198038,0.0339838,0.0430551,0.905938,0,0.046316
1.05469,0.0168962,0.001949,0.0318487,0.0386048,10.3778,0,0.0495564
1.06445,0.0182587,0.00194458,0.0299434,0.0342841,19.5544,0,0.0527761
1.07422,0.0194583,0.00194871,0.0280857,0.030137,28.5295,0,0.05594
1.08398,0.020312,0.00193831,0.0262164,0.0261289,37.557,6.93889e-18,0.0589951
1.09375,0.0207267,0.00193104,0.0244202,0.0222843,46.7845,6.93889e-18,0.0619037
1.10352,0.0208831,0.00191379,0.0228528,0.0185743,56.1142,0,0.0646364
1.11328,0.0210582,0.00193998,0.0216466,0.0151729,65.2794,1.38778e-17,0.0671418
1.12305,0.0215098,0.00200314,0.0208522,0.0120551,74.0183,0,0.0693404
1.13281,0.0223325,0.00219563,0.0204292,0.00928321,82.1552,1.38778e-17,0.0711666
1.14258,0.0234572,0.00251769,0.0202746,0.00684996,89.5729,0,0.0726096
1.15234,0.0247105,0.00300489,0.0202809,0.00474973,96.1902,1.38778e-17,0.0737027
1.16211,0.0260715,0.00374763,0.020408,0.00308883,102.007,-1.38778e-17,0.0744689
1.17187,0.0276425,0.00490532,0.0207236,0.00178271,107.128,1.38778e-17,0.0748921
1.18164,0.0295325,0.00655181,0.0213703,0.00083918,111.674,-1.38778e-17,0.0749428
1.19141,0.0317436,0.00886286,0.0224637,8.44336e-05,115.642,0,0.0746243
1.20117,0.0342065,0.0119027,0.023997,-0.000460957,118.828,0,0.0739837
1.21094,0.0368485,0.0157978,0.0258285,-0.000947461,120.946,0,0.0730816
1.2207,0.0396275,0.0206092,0.0277622,-0.00139178,121.811,2.77556e-17,0.071957
1.23047,0.0426011,0.0262104,0.0296533,-0.00180595,121.47,0,0.0706226
1.24023,0.0458416,0.0326129,0.0314585,-0.00224862,120.154,0,0.0690822
1.25,0.0493052,0.0396032,0.0332087,-0.0025923,118.153,1.38778e-17,0.0673374
1.25977,0.0529048,0.0470551,0.0349461,-0.00281572,115.714,0,0.0653766
1.26953,0.0566038,0.0547617,0.0366776,-0.00285044,112.97,0,0.0631724
1.2793,0.0604344,0.0625063,0.0383678,-0.00274843,109.926,6.93889e-18,0.0607061
1.28906,0.064378,0.0701675,0.0399597,-0.00248215,106.454,0,0.0580047
1.29883,0.0682795,0.0776923,0.0413973,-0.00213592,102.349,6.93889e-18,0.0551554
1.30859,0.0719074,0.0850836,0.0426361,-0.00171229,97.4246,6.93889e-18,0.0522839
1.31836,0.075068,0.0923054,0.0436335,-0.00123835,91.5985,6.93889e-18,0.049513
1.32812,0.0777762,0.0993723,0.044333,-0.000782314,84.901,6.93889e-18,0.0469303
1.33789,0.0801724,0.106203,0.0446626,-0.000265459,77.4117,6.93889e-18,0.0445799
1.34766,0.0824446,0.112726,0.0445638,0.00031377,69.1984,6.93889e-18,0.0424726
1.35742,0.0846524,0.118787,0.0440323,0.000975615,60.2995,0,0.0406106
1.36719,0.0867181,0.124333,0.0431355,0.0017277,50.7579,1.38778e-17,0.0390151
1.37695,0.0884707,0.129292,0.0419835,0.00256582,40.659,6.93889e-18,0.0377397
1.38672,0.0897752,0.133675,0.0406781,0.00346805,30.1569,0,0.0368542
1.39648,0.0905295,0.137511,0.0392888,0.00449186,19.4834,0,0.036402
1.40625,0.0906592,0.140836,0.0378758,0.00555495,8.93415,0,0.0363607
1.41602,0.0901365,0.143591,0.036525,0.00658488,-1.19023,0,0.03664
1.42578,0.0890347,0.145738,0.0353424,0.00748998,-10.675,0,0.0371231
1.43555,0.0875413,0.147299,0.0343975,0.00818748,-19.4548,-6.93889e-18,0.0377204
1.44531,0.0858444,0.148206,0.0336654,0.00874143,-27.5958,0,0.0384009
1.45508,0.0839756,0.148478,0.0330267,0.00906284,-35.2093,0,0.0391852
1.46484,0.0817335,0.148147,0.0323338,0.00921958,-42.3782,-6.93889e-18,0.0401151
1.47461,0.078833,0.147259,0.0314939,0.00917745,-49.1553,0,0.0412193
1.48437,0.0751154,0.14587,0.0305066,0.00896962,-55.6125,-6.93889e-18,0.0424925
1.49414,0.0706292,0.143991,0.0294397,0.00861029,-61.849,6.93889e-18,0.0438888
1.50391,0.065521,0.141605,0.0283768,0.00807979,-67.9051,6.93889e-18,0.0453302
1.51367,0.0599339,0.138731,0.0273794,0.00743268,-73.6354,-1.38778e-17,0.0467245
1.52344,0.0539877,0.135415,0.0264782,0.00663524,-78.6804,6.93889e-18,0.0479914
1.5332,0.0478405,0.131685,0.0256785,0.00578194,-82.6167,-1.38778e-17,0.0490882
1.54297,0.041696,0.127604,0.024958,0.00488634,-85.2168,6.93889e-18,0.0500266
1.55273,0.0357272,0.123221,0.0242656,0.00393091,-86.6191,-6.93889e-18,0.0508667
1.5625,0.0300021,0.11858,0.0235379,0.00293221,-87.2509,0,0.0516847
1.57227,0.0245242,0.113688,0.0227445,0.00195123,-87.5337,6.93889e-18,0.0525272
1.58203,0.019345,0.108576,0.021932,0.000952646,-87.5908,-2.08167e-17,0.0533855
1.5918,0.0146302,0.103279,0.0212247,-5.56641e-06,-87.1885,0,0.0542091
1.60156,0.0105951,0.0978464,0.0207603,-0.000946904,-85.9538,0,0.0549499
1.61133,0.00736813,0.0923385,0.0206029,-0.00186838,-83.6855,0,0.0555948
1.62109,0.00492656,0.0867671,0.0206986,-0.00268562,-80.5148,-6.93889e-18,0.0561588
1.63086,0.00316008,0.0811979,0.0209167,-0.00342738,-76.8174,-6.93889e-18,0.0566507
1.64062,0.00196092,0.0756148,0.0211392,-0.00410839,-72.9815,-6.93889e-18,0.0570505
1.65039,0.00126747,0.0700608,0.0213269,-0.00468023,-69.2079,-6.93889e-18,0.0573192
1.66016,0.00105886,0.0645758,0.0215152,-0.00517603,-65.4374,0,0.0574238
1.66992,0.00133544,0.0591781,0.0217645,-0.00560124,-61.3908,-6.93889e-18,0.0573424
1.67969,0.00209237,0.0539333,0.0221254,-0.00591533,-56.6772,-6.93889e-18,0.0570467
1.68945,0.00331731,0.0488272,0.0226465,-0.00610116,-50.9617,-6.93889e-18,0.0564888
1.69922,0.00499466,0.043905,0.0233948,-0.00618618,-44.1636,0,0.0556172
1.70898,0.00711072,0.0391556,0.0244473,-0.00615416,-36.583,0,0.0544124
1.71875,0.00966348,0.0346472,0.0258554,-0.00590769,-28.8259,0,0.0529049
1.72852,0.0126642,0.0303919,0.0276218,-0.00548842,-21.5208,0,0.0511591
1.73828,0.0160782,0.0264286,0.0297155,-0.00480867,-15.0059,0,0.0492393
1.74805,0.0197594,0.0227339,0.0321044,-0.00380728,-9.22417,0,0.0471902
1.75781,0.0234597,0.0193644,0.0347609,-0.0024242,-3.90408,0,0.0450458
1.76758,0.0269491,0.0162961,0.0376384,-0.000608262,1.13971,0,0.042849
1.77734,0.0301522,0.0135477,0.0406529,0.00175389,5.83931,0,0.0406617
1.78711,0.0331861,0.0112026,0.0437051,0.00475143,9.94799,0,0.0385581
1.79687,0.0362408,0.00922603,0.0467251,0.00839089,13.2454,0,0.0366138
1.80664,0.039401,0.00760131,0.0496938,0.0127034,15.6846,0,0.0348925
1.81641,0.042564,0.00635985,0.0526187,0.0177083,17.3969,-6.93889e-18,0.0334314
1.82617,0.0455337,0.00547046,0.055495,0.023247,18.6143,0,0.032224
1.83594,0.0481757,0.00485259,0.0582972,0.0293282,19.5958,0,0.0312116
1.8457,0.050502,0.0045051,0.0610046,0.0357677,20.5722,0,0.0302992
1.85547,0.0526179,0.00429814,0.0636243,0.0423839,21.674,0,0.0293943
1.86523,0.0546058,0.00415195,0.0661783,0.0490995,22.8514,0,0.0284477
1.875,0.0564564,0.00392414,0.068666,0.0557183,23.8611,3.46945e-18,0.0274704
1.88477,0.0580748,0.00361195,0.0710425,0.0621824,24.3674,0,0.0265204
1.89453,0.0593203,0.00323637,0.0732326,0.0683811,24.109,3.46945e-18,0.025672
1.9043,0.0600226,0.00287238,0.0751653,0.0742973,23.0116,-6.93889e-18,0.0249867
1.91406,0.0600216,0.0025834,0.0767919,0.0799332,21.1753,3.46945e-18,0.0244955
1.92383,0.0592286,0.00245379,0.078082,0.0853119,18.7726,3.46945e-18,0.0241912
1.93359,0.0576999,0.00248013,0.0790159,0.0904006,15.9564,0,0.0240276
1.94336,0.0556569,0.00266095,0.079594,0.0951418,12.8379,0,0.0239297
1.95312,0.0534124,0.00290414,0.0798557,0.0994753,9.5147,0,0.0238178
1.96289,0.0512135,0.00313283,0.07988,0.103363,6.09327,0,0.0236407
1.97266,0.0491194,0.00325726,0.0797512,0.106715,2.67802,0,0.0234037
1.98242,0.0470162,0.00321387,0.0795042,0.109507,-0.65625,0,0.0231732
1.99219,0.0447651,0.00302121,0.0790897,0.111741,-3.87672,0,0.0230509
2.00195,0.0423607,0.00271711,0.0783903,0.113408,-6.98008,-3.46945e-18,0.0231265
2.01172,0.0399776,0.00238102,0.0772882,0.114568,-9.96921,0,0.023436
2.02148,0.0378659,0.00204313,0.0757402,0.115202,-12.8408,-3.46945e-18,0.0239497
2.03125,0.0362,0.00172942,0.0738042,0.115365,-15.595,-3.46945e-18,0.0246029
2.04102,0.0350022,0.00141064,0.0715866,0.114999,-18.2606,0,0.0253494
2.05078,0.0341766,0.00107528,0.0691413,0.114124,-20.9115,0,0.0262044
2.06055,0.0335756,0.000781494,0.0663984,0.112775,-23.6445,-6.93889e-18,0.0272455
2.07031,0.0330405,0.000504551,0.0631907,0.110916,-26.5068,-6.93889e-18,0.0285681
2.08008,0.0324224,0.000345732,0.0593746,0.108635,-29.404,0,0.0302222
2.08984,0.0316256,0.00028708,0.0549625,0.10591,-32.0472,-6.93889e-18,0.0321693
2.09961,0.0306697,0.000344824,0.0501658,0.102872,-33.9922,0,0.0342852
2.10937,0.0297009,0.000526055,0.0453128,0.0994828,-34.767,0,0.0364113
2.11914,0.0289129,0.000797959,0.0406985,0.0958455,-34.0282,-6.93889e-18,0.0384245
2.12891,0.0284187,0.00113001,0.0364716,0.0919105,-31.6716,0,0.0402877
2.13867,0.0281856,0.00151354,0.0326214,0.0877455,-27.8626,0,0.0420542
2.14844,0.0280784,0.00189659,0.0290559,0.0834086,-22.9897,0,0.043827
2.1582,0.0279633,0.00227291,0.0257009,0.0788963,-17.5645,0,0.0457001
2.16797,0.0277676,0.00265359,0.0225621,0.0742948,-12.0801,-6.93889e-18,0.0477145
2.17773,0.0274623,0.00303688,0.0197283,0.0696333,-6.85606,0,0.0498463
2.1875,0.0270176,0.00341739,0.0173315,0.0649434,-1.93782,0,0.0520226
2.19727,0.0264097,0.00371244,0.0154861,0.0602792,2.86872,0,0.0541551
2.20703,0.025665,0.00392212,0.0142297,0.055636,7.80834,0,0.0561763
2.2168,0.0248736,0.00398373,0.0134911,0.0510441,12.9415,0,0.0580644
2.22656,0.02413,0.00394925,0.0131107,0.046532,18.0417,6.93889e-18,0.0598423
2.23633,0.0234533,0.00384642,0.0129177,0.0421455,22.7308,6.93889e-18,0.0615456
2.24609,0.0227744,0.00369747,0.0128268,0.0379269,26.768,0,0.0631778
2.25586,0.0220237,0.00347716,0.0128895,0.0338669,30.2708,0,0.0646863
2.26562,0.0212483,0.00320045,0.0132569,0.0300317,33.6805,0,0.0659818
2.27539,0.0206504,0.0028582,0.0140747,0.0264124,37.4894,0,0.0669868
2.28516,0.0205098,0.00247239,0.0153866,0.0230477,41.9284,0,0.0676773
2.29492,0.0210441,0.0021094,0.017118,0.0199901,46.8298,0,0.0680859
2.30469,0.0223038,0.00182074,0.0191432,0.0172317,51.7271,0,0.0682744
2.31445,0.0241596,0.00163491,0.0213724,0.0148102,56.0858,0,0.0683033
2.32422,0.0263749,0.00166655,0.0237867,0.012718,59.5146,0,0.0682184
2.33398,0.0287111,0.00195085,0.0264004,0.0110256,61.8765,0,0.0680489
2.34375,0.0310139,0.00258952,0.029199,0.00960064,63.3018,-1.38778e-17,0.0678009
2.35352,0.0332495,0.00364793,0.0321111,0.00849671,64.1228,0,0.0674463
2.36328,0.035486,0.00520119,0.0350322,0.00764508,64.7352,1.38778e-17,0.0669245
2.37305,0.0378418,0.00735812,0.0378701,0.0070079,65.4171,0,0.0661682
2.38281,0.040436,0.0101721,0.0405757,0.00656276,66.1952,1.38778e-17,0.0651415
2.39258,0.0433569,0.0136557,0.0431473,0.00619383,66.8563,1.38778e-17,0.0638585
2.40234,0.0466425,0.0178207,0.045623,0.00588422,67.1105,0,0.0623665
2.41211,0.0502639,0.0227192,0.0480669,0.00562497,66.7864,0,0.0607055
2.42187,0.0541219,0.0282596,0.0505407,0.00531803,65.9062,6.93889e-18,0.0588773
2.43164,0.0580792,0.0344061,0.0530595,0.00502107,64.5966,0,0.0568448
2.44141,0.0620277,0.0410728,0.0555569,0.0047093,62.9297,6.93889e-18,0.0545621
2.45117,0.065944,0.0481492,0.0578932,0.00441932,60.8326,1.38778e-17,0.0520112
2.46094,0.0698735,0.0555251,0.0599113,0.00412541,58.1121,0,0.0492278
2.4707,0.0738392,0.0630502,0.0614963,0.00383672,54.5293,6.93889e-18,0.0463051
2.48047,0.0777503,0.0705909,0.0625927,0.00360176,49.8524,0,0.0433767
2.49023,0.0813927,0.0780698,0.0631695,0.00342105,43.8912,-6.93889e-18,0.0405832
2.5,0.0845224,0.0853977,0.0631803,0.00326982,36.5748,6.93889e-18,0.0380311
2.50977,0.086994,0.0925354,0.0625716,0.00316078,28.0775,0,0.0357609
2.51953,0.0888282,0.0994584,0.0613407,0.00301424,18.8988,0,0.0337408
2.5293,0.0901756,0.106128,0.0595948,0.00287212,9.77789,0,0.0318916
2.53906,0.0912193,0.112516,0.0575524,0.00272438,1.43428,0,0.0301313
2.54883,0.0920897,0.118553,0.0554777,0.00254821,-5.72526,0,0.0284184
2.55859,0.0928309,0.124153,0.0535884,0.00240674,-11.7447,-3.46945e-18,0.0267711
2.56836,0.0934049,0.129229,0.0519927,0.00225527,-17.0161,0,0.0252615
2.57812,0.0937027,0.133713,0.0506812,0.00214646,-22.0136,-3.46945e-18,0.0239915
2.58789,0.0935581,0.137505,0.0495643,0.00205148,-27.0344,6.93889e-18,0.0230627
2.59766,0.0927913,0.140615,0.0485276,0.00196266,-32.0886,0,0.0225502
2.60742,0.0912838,0.143036,0.0474826,0.00184313,-36.967,-3.46945e-18,0.0224843
2.61719,0.0890417,0.144788,0.0463988,0.00174378,-41.4198,-6.93889e-18,0.0228433
2.62695,0.0861854,0.145921,0.0453059,0.00165466,-45.3324,-1.04083e-17,0.0235636
2.63672,0.0828602,0.14642,0.0442624,0.00153624,-48.7998,-3.46945e-18,0.0245647
2.64648,0.0791306,0.146319,0.0433016,0.00144357,-52.0594,-6.93889e-18,0.0257808
2.65625,0.0749499,0.145575,0.0423861,0.00133834,-55.3142,-3.46945e-18,0.0271829
2.66602,0.0702291,0.144212,0.0414053,0.00128235,-58.5485,-1.04083e-17,0.028777
2.67578,0.0649464,0.142215,0.0402302,0.00118951,-61.4493,0,0.030576
2.68555,0.0592074,0.139658,0.0388009,0.00111993,-63.4983,0,0.0325627
2.69531,0.0532261,0.136576,0.0371907,0.00106295,-64.1963,0,0.0346673
2.70508,0.0472678,0.132994,0.035595,0.000955635,-63.3069,-1.38778e-17,0.0367818
2.71484,0.0416046,0.12899,0.034237,0.00089833,-60.9896,6.93889e-18,0.0388086
2.72461,0.0364808,0.124574,0.0332407,0.000817031,-57.7532,0,0.0407166
2.73437,0.0320554,0.119804,0.0325552,0.000760811,-54.2556,-6.93889e-18,0.042568
2.74414,0.0283215,0.114707,0.0319882,0.000697764,-51.0526,-6.93889e-18,0.0444888
2.75391,0.0250743,0.109347,0.0313315,0.000638496,-48.4184,0,0.0465978
2.76367,0.0220011,0.103732,0.0304944,0.000592324,-46.314,-6.93889e-18,0.0489295
2.77344,0.0188702,0.0979398,0.0295544,0.000530156,-44.4918,0,0.0514009
2.7832,0.0156931,0.0920089,0.0286968,0.000449824,-42.6461,-6.93889e-18,0.0538395
2.79297,0.0127312,0.0860265,0.0280949,0.000390117,-40.5117,0,0.0560542
2.80273,0.0103383,0.0800208,0.0278203,0.000310225,-37.8784,-6.93889e-18,0.0579078
2.8125,0.00875993,0.0740642,0.0278352,0.000254766,-34.5719,0,0.0593511
2.82227,0.0080302,0.0681611,0.0280551,0.000213135,-30.4723,0,0.0604089
2.83203,0.00801108,0.0623513,0.0284246,0.000175313,-25.5812,0,0.061132
2.8418,0.00851079,0.0566735,0.0289579,0.000201504,-20.072,0,0.0615441
2.85156,0.00939086,0.0511624,0.029732,0.000265518,-14.2466,0,0.0616115
2.86133,0.0106188,0.0458886,0.0308482,0.000381387,-8.41013,0,0.0612491
2.87109,0.0122677,0.0408571,0.0323829,0.000563291,-2.76238,0,0.0603628
2.88086,0.0144666,0.0361218,0.0343418,0.000810908,2.59332,0,0.0589092
2.89062,0.0173017,0.0316897,0.0366313,0.00112146,7.5277,0,0.056941
2.90039,0.0207006,0.0275761,0.0390666,0.00157427,11.7687,0,0.0546111
2.91016,0.0243761,0.0238102,0.0414232,0.00213369,14.9191,0,0.052127
2.91992,0.0279021,0.020358,0.0435134,0.00290584,16.6294,0,0.0496767
2.92969,0.030902,0.0173026,0.045246,0.00395323,16.8172,0,0.0473675
2.93945,0.033235,0.0146357,0.0466383,0.0053182,15.7838,6.93889e-18,0.0452083
2.94922,0.0350521,0.0123475,0.0477818,0.00706424,14.1532,-6.93889e-18,0.0431408
2.95898,0.0366881,0.0104982,0.0487966,0.00928529,12.6685,0,0.0410943
2.96875,0.0384683,0.00900935,0.0498015,0.0119796,11.9437,0,0.0390329
2.97852,0.0405569,0.00787022,0.0509037,0.0152056,12.2593,0,0.036977
2.98828,0.0429218,0.00706816,0.0521852,0.0189206,13.4654,0,0.0349976
2.99805,0.0454014,0.00662323,0.0536782,0.0231542,15.0348,0,0.0331937
3.00781,0.0478069,0.00651583,0.055347,0.0278601,16.2771,6.93889e-18,0.0316592
3.01758,0.0499915,0.00665218,0.0571029,0.032901,16.6471,3.46945e-18,0.0304481
3.02734,0.0518585,0.00706046,0.0588513,0.0382942,15.9927,0,0.0295518
3.03711,0.0533255,0.00759062,0.0605337,0.0438468,14.582,3.46945e-18,0.0289034
3.04687,0.0542931,0.00822621,0.0621218,0.0494892,12.87,0,0.0284154
3.05664,0.0546549,0.00897272,0.0635692,0.0551202,11.1512,0,0.0280313
3.06641,0.0543477,0.00971672,0.064767,0.0606118,9.34133,3.46945e-18,0.0277576
3.07617,0.0533924,0.0104405,0.0655586,0.0659277,7.04452,0,0.0276512
3.08594,0.0518831,0.0110871,0.0658155,0.0709921,3.8596,0,0.0277676
3.0957,0.0499324,0.0117402,0.065522,0.0757527,-0.288323,0,0.0281055
3.10547,0.047633,0.012318,0.0648044,0.0802232,-5.0037,0,0.0285831
3.11523,0.0450838,0.0128032,0.0638826,0.0843759,-9.54102,0,0.029063
3.125,0.0424559,0.0132531,0.0629791,0.0882028,-13.1129,-3.46945e-18,0.0294082
3.13477,0.0400187,0.0136927,0.0622376,0.0917201,-15.2337,0,0.0295383
3.14453,0.0380689,0.0140312,0.0616857,0.0948503,-15.9543,0,0.029463
3.1543,0.0367967,0.0143771,0.0612407,0.0976236,-15.8893,-3.46945e-18,0.0292817
3.16406,0.036185,0.0146931,0.0607454,0.0999909,-15.9973,0,0.0291528
3.17383,0.0360145,0.0148893,0.06002,0.101933,-17.1739,3.46945e-18,0.0292435
3.18359,0.0359656,0.0150742,0.0589185,0.103428,-19.8288,0,0.0296764
3.19336,0.0357482,0.0151292,0.0573699,0.104471,-23.6755,-6.93889e-18,0.0304917
3.20312,0.0352018,0.015082,0.0553856,0.105066,-27.8748,0,0.0316402
3.21289,0.0343405,0.0150003,0.0530323,0.105238,-31.4635,-6.93889e-18,0.0330087
3.22266,0.0333419,0.0147972,0.0503954,0.104995,-33.811,0,0.0344631
3.23242,0.0324713,0.0145608,0.0475646,0.10437,-34.8206,0,0.0358867
3.24219,0.031951,0.0142821,0.0446471,0.103341,-34.776,0,0.0372012
3.25195,0.0318294,0.0139014,0.0417839,0.10196,-33.9763,0,0.038368
3.26172,0.0319421,0.0135211,0.0391368,0.10017,-32.4325,0,0.0393793
3.27148,0.0320101,0.0130761,0.0368411,0.0980096,-29.8302,0,0.0402446
3.28125,0.0318268,0.0125484,0.0349582,0.0954727,-25.7644,0,0.040976
3.29102,0.031401,0.0120009,0.0334665,0.0925498,-20.0775,0,0.041579
3.30078,0.0309514,0.0114029,0.0323025,0.0893451,-13.0858,0,0.0420529
3.31055,0.0307483,0.0107145,0.0314177,0.0858278,-5.56372,0,0.042408
3.32031,0.030916,0.0100199,0.030802,0.0820797,1.50361,0,0.0426905
3.33008,0.031325,0.00932229,0.030451,0.0781597,7.27075,0,0.0429975
3.33984,0.0316369,0.0086076,0.0303063,0.0741017,11.3205,0,0.0434629
3.34961,0.031462,0.00783741,0.030226,0.0699297,13.7684,0,0.0442106
3.35937,0.0305384,0.00706198,0.0300285,0.0656866,15.1585,0,0.0452938
3.36914,0.0288494,0.00629294,0.0295947,0.0613989,16.2248,0,0.046654
3.37891,0.0266463,0.00550518,0.0289634,0.0570737,17.6394,0,0.048129
3.38867,0.0243779,0.00469444,0.0283453,0.0527576,19.8469,0,0.0495154
3.39844,0.0225472,0.00391365,0.0280348,0.0484806,23.0143,0,0.0506594
3.4082,0.0215363,0.00315313,0.0282674,0.0442412,27.0636,6.93889e-18,0.0515271
3.41797,0.0214638,0.00239162,0.0291121,0.0401,31.7316,0,0.0522144
3.42773,0.0221498,0.00168108,0.0304604,0.0361072,36.6257,1.38778e-17,0.0528862
3.4375,0.0232242,0.000994219,0.0321129,0.032238,41.2805,0,0.0536823
3.44727,0.024329,0.000361963,0.0339002,0.0285506,45.2373,0,0.0546403
3.45703,0.0252909,-0.000194414,0.0357655,0.0250823,48.148,1.38778e-17,0.0556822
3.4668,0.0261539,-0.000673037,0.037766,0.0218427,49.8698,6.93889e-18,0.0566627
3.47656,0.0270591,-0.00103843,0.0400012,0.0189039,50.4912,0,0.0574498
3.48633,0.0280721,-0.00123721,0.0425132,0.0162517,50.2511,6.93889e-18,0.0579891
3.49609,0.0290893,-0.00127028,0.0452125,0.0139461,49.3826,0,0.0583233
3.50586,0.0298844,-0.00107314,0.0478758,0.0119857,47.983,0,0.0585581
3.51562,0.0302469,-0.000608086,0.0502287,0.0103439,46.0219,6.93889e-18,0.0587947
3.52539,0.0301172,0.000145986,0.0520826,0.00907485,43.5083,0,0.0590583
3.53516,0.0296466,0.00129085,0.0534546,0.00808383,40.6982,6.93889e-18,0.0592584
3.54492,0.0291713,0.00283729,0.0545898,0.00740294,38.1487,0,0.0592086
3.55469,0.0291216,0.00483955,0.0558527,0.00692379,36.5071,0,0.0587045
3.56445,0.0298905,0.00734446,0.0575356,0.00666451,36.1176,6.93889e-18,0.0576244
3.57422,0.0316942,0.0103906,0.0596914,0.00655775,36.7005,6.93889e-18,0.0559991
3.58398,0.0344743,0.0139773,0.0620908,0.00656895,37.342,6.93889e-18,0.0540106
3.59375,0.0379012,0.0180671,0.0643258,0.00664081,36.8424,6.93889e-18,0.0519205
3.60352,0.0414927,0.0227015,0.0659927,0.00674294,34.2374,0,0.049968
3.61328,0.0447956,0.0277812,0.0668446,0.00680771,29.2074,6.93889e-18,0.0482912
3.62305,0.0475339,0.0332669,0.0668407,0.00685693,22.1787,0,0.0469011
3.63281,0.0496537,0.0391008,0.0660886,0.00688778,14.1044,0,0.0457101
3.64258,0.0512638,0.0451542,0.0647358,0.00686736,6.06481,0,0.0445939
3.65234,0.0525311,0.0513779,0.0628794,0.00678205,-1.12002,0,0.0434572
3.66211,0.0535987,0.0576253,0.0605374,0.00666249,-7.10742,0,0.0422762
3.67188,0.0545531,0.0638626,0.057691,0.00648035,-11.9997,0,0.0411006
3.68164,0.0554281,0.070009,0.0543716,0.00623777,-16.0933,0,0.0400102
3.69141,0.0562197,0.0759959,0.0507423,0.00595734,-19.5539,0,0.0390507
3.70117,0.0569034,0.081787,0.0471157,0.00561598,-22.2206,0,0.0381872
3.71094,0.0574575,0.0873262,0.043874,0.00518651,-23.6816,0,0.0373126
3.7207,0.0578918,0.092599,0.0413144,0.00472632,-23.5911,-6.93889e-18,0.0363129
3.73047,0.0582581,0.0975577,0.0395033,0.00422268,-22.0285,0,0.0351557
3.74023,0.0586144,0.102195,0.0382336,0.00362086,-19.6512,0,0.033945
3.75,0.0589402,0.106482,0.0371241,0.00302303,-17.5257,0,0.0329039
3.75977,0.059054,0.110386,0.0358058,0.00237422,-16.7203,0,0.0322897
3.76953,0.0586117,0.113878,0.0340834,0.00173232,-17.8748,-6.93889e-18,0.0322848
3.7793,0.0572286,0.116958,0.0319816,0.00111507,-20.9476,0,0.032921
3.78906,0.0546874,0.119565,0.0296718,0.000524766,-25.2231,0,0.034071
3.79883,0.051113,0.121695,0.0273513,-4.3125e-05,-29.5482,0,0.0355051
3.80859,0.0469971,0.123334,0.0251637,-0.000531416,-32.705,0,0.0369789
3.81836,0.0430344,0.124481,0.0231962,-0.00101262,-33.8031,0,0.0383122
3.82812,0.0398541,0.125119,0.021526,-0.00139989,-32.5638,0,0.0394317
3.83789,0.0377891,0.125287,0.020256,-0.00173604,-29.3786,-6.93889e-18,0.0403694
3.84766,0.0368011,0.124977,0.0195047,-0.00199538,-25.0961,0,0.041225
3.85742,0.0365787,0.124238,0.0193549,-0.0021958,-20.6232,0,0.042114
3.86719,0.0367314,0.123093,0.0197998,-0.00229213,-16.5467,0,0.0431218
3.87695,0.0369702,0.121587,0.020723,-0.00232693,-12.9796,0,0.0442821
3.88672,0.0371942,0.119704,0.02193,-0.00227188,-9.70477,0,0.0455815
3.89648,0.0374637,0.117514,0.0232187,-0.00214318,-6.4983,0,0.0469824
3.90625,0.0378905,0.11501,0.0244558,-0.00193585,-3.40454,0,0.0484476
3.91602,0.0385061,0.112232,0.0256184,-0.00166324,-0.775263,0,0.0499532
3.92578,0.03918,0.10918,0.0267765,-0.00136611,0.954563,0,0.0514848
3.93555,0.0396448,0.105874,0.0280257,-0.000985049,1.61461,0,0.0530194
3.94531,0.0396314,0.102352,0.029417,-0.000603018,1.55641,0,0.0545029
3.95508,0.0390497,0.0986142,0.0309372,-0.000155098,1.65634,0,0.055833
3.96484,0.0381004,0.0946924,0.0325596,0.000307207,3.03452,0,0.0568589
3.97461,0.0372397,0.0906161,0.0343303,0.000788965,6.60194,0,0.0574052
3.98438,0.037004,0.0864047,0.0364107,0.0012895,12.6329,0,0.0573217
3.99414,0.0377931,0.0820788,0.0390204,0.00179455,20.5563,0,0.0565467
4.00391,0.0397232,0.0777016,0.0422924,0.002296,29.071,6.93889e-18,0.0551555
4.01367,0.0426028,0.0732935,0.0461279,0.00280002,36.554,6.93889e-18,0.0533642
4.02344,0.0460078,0.0689019,0.0501578,0.0033179,41.598,6.93889e-18,0.0514691
4.0332,0.0494043,0.0645449,0.0538572,0.00381363,43.455,6.93889e-18,0.049739
4.04297,0.0522838,0.0602919,0.0567602,0.00435835,42.2008,0,0.0483097
4.05273,0.0542996,0.0561282,0.0586486,0.00491815,38.5703,6.93889e-18,0.0471378
4.0625,0.0553732,0.0521391,0.0596038,0.0055304,33.5732,0,0.0460433
4.07227,0.055717,0.0482902,0.059897,0.00621431,28.0927,0,0.0448188
4.08203,0.0557283,0.0446471,0.0598,0.00700283,22.6595,0,0.0433427
4.0918,0.0557911,0.0412027,0.0594402,0.0079285,17.4712,0,0.0416346
4.10156,0.0560943,0.0379661,0.0587869,0.00898688,12.5863,0,0.0398285
4.11133,0.0565847,0.0349598,0.0577635,0.0102598,8.13691,0,0.0380841
4.12109,0.0570851,0.0321908,0.0563986,0.0117904,4.41623,0,0.0364937
4.13086,0.0574877,0.0296441,0.0549112,0.0136112,1.78711,0,0.0350338
4.14062,0.05788,0.027341,0.0536711,0.0156851,0.466216,0,0.0335865
4.15039,0.058513,0.0252493,0.0530518,0.0181465,0.302911,0,0.0320177
4.16016,0.0596291,0.0233794,0.0532513,0.0209316,0.675487,0,0.030273
4.16992,0.0612575,0.0217029,0.0541733,0.024076,0.578442,0,0.0284419
4.17969,0.0630927,0.0202256,0.055432,0.027531,-1.1006,0,0.026753
4.18945,0.0645288,0.0189463,0.0564862,0.0313341,-5.19566,-3.46945e-18,0.0254954
4.19922,0.0648482,0.0178009,0.0568455,0.0353987,-11.9131,0,0.0248969
4.20898,0.0635023,0.0168387,0.0562552,0.0396671,-20.6779,0,0.0250158
4.21875,0.0603676,0.0159462,0.0547717,0.0441199,-30.2725,-6.93889e-18,0.0257019
4.22852,0.0558527,0.0152243,0.0526993,0.0486456,-39.236,3.46945e-18,0.0266516
4.23828,0.0507757,0.0145209,0.0504284,0.0532057,-46.3506,-3.46945e-18,0.0275315
4.24805,0.0460504,0.0138816,0.0482699,0.0577098,-50.9953,3.46945e-18,0.0281131
4.25781,0.0423311,0.0133309,0.0463671,0.0621251,-53.2212,3.46945e-18,0.0283534
4.26758,0.0397997,0.0127759,0.044713,0.0663688,-53.5679,-6.93889e-18,0.0283875
4.27734,0.0382003,0.012269,0.0432309,0.0704277,-52.7664,-6.93889e-18,0.0284457
4.28711,0.0370738,0.01184,0.0418549,0.0742616,-51.4896,0,0.0287407
4.29687,0.0360391,0.0114412,0.0405623,0.0778215,-50.2234,-6.93889e-18,0.0293822
4.30664,0.0349578,0.0110729,0.0393563,0.0811369,-49.24,-6.93889e-18,0.0303557
4.31641,0.0339115,0.010792,0.0382201,0.0841678,-48.6275,0,0.0315705
4.32617,0.0330372,0.0105992,0.0370718,0.0868841,-48.3535,-6.93889e-18,0.0329466
4.33594,0.0323446,0.010431,0.0357427,0.089304,-48.3516,-6.93889e-18,0.0344909
4.3457,0.0316317,0.0103433,0.0339978,0.0913787,-48.5919,0,0.0363136
4.35547,0.0305494,0.0103104,0.0316128,0.093114,-49.063,6.93889e-18,0.0385639
4.36523,0.0287758,0.0103394,0.0284925,0.0944588,-49.636,0,0.041311
4.375,0.0262028,0.0103231,0.024779,0.0954314,-49.8746,0,0.0444376
4.38477,0.0230433,0.0103493,0.0208783,0.0960129,-48.9447,6.93889e-18,0.0476145
4.39453,0.0198102,0.0103733,0.017364,0.0961937,-45.7554,0,0.050389
4.4043,0.0171728,0.0103687,0.0147874,0.0960317,-39.3375,0,0.0523517
4.41406,0.0157391,0.0103188,0.0134866,0.0954701,-29.3164,-6.93889e-18,0.0532979
4.42383,0.0158367,0.0102601,0.0134863,0.094562,-16.2537,0,0.0533022
4.43359,0.0173788,0.0101613,0.0145293,0.0933197,-1.67015,0,0.0526709
4.44336,0.0198829,0.0100273,0.0162033,0.0917796,12.3192,0,0.0518038
4.45312,0.0226488,0.00984322,0.0180892,0.0899373,23.6607,0,0.0510368
4.46289,0.0250194,0.0096336,0.0198684,0.0878201,31.0651,6.93889e-18,0.0505375
4.47266,0.0266022,0.00941786,0.0213628,0.0854319,34.4515,0,0.0502882
4.48242,0.0273553,0.00916564,0.0225201,0.082836,34.8959,0,0.0501476
4.49219,0.0275219,0.00887502,0.0233673,0.0800182,34.0743,0,0.0499486
4.50195,0.0274775,0.00856488,0.0239615,0.0770011,33.4696,6.93889e-18,0.0495826
4.51172,0.0275787,0.0082527,0.0243639,0.0738422,33.7711,0,0.0490335
4.52148,0.028073,0.00788663,0.0246499,0.070564,34.8052,0,0.0483547
4.53125,0.0290857,0.00753021,0.0249453,0.0671824,36.0134,0,0.0476108
4.54102,0.0306642,0.00712945,0.0254573,0.0637431,37.1382,1.38778e-17,0.0468211
4.55078,0.0328439,0.00671291,0.0264621,0.0602665,38.6311,6.93889e-18,0.0459392
4.56055,0.0356992,0.0063307,0.0282378,0.0567771,41.4754,6.93889e-18,0.0448787
4.57031,0.0393463,0.00594331,0.0309668,0.0533043,46.5047,0,0.0435728
4.58008,0.0438852,0.00555735,0.0346577,0.0498443,53.6446,0,0.0420337
4.58984,0.0492912,0.00521194,0.0391252,0.0464414,61.577,0,0.0403838
4.59961,0.0553026,0.00491279,0.0440346,0.0431328,68.0861,0,0.0388391
4.60937,0.0613701,0.00464177,0.0489844,0.0399277,70.9507,1.38778e-17,0.0376503
4.61914,0.066725,0.00446587,0.0535951,0.0368476,68.9301,0,0.0370181
4.62891,0.0705787,0.004381,0.0575784,0.033902,62.3409,0,0.0370127
4.63867,0.07239,0.00440098,0.0607831,0.0311315,52.9378,0,0.0375284
4.64844,0.0720846,0.00456231,0.0632144,0.0285406,43.1731,6.93889e-18,0.0382958
4.6582,0.070115,0.00487629,0.0650234,0.0261219,35.2119,6.93889e-18,0.0389576
4.66797,0.0673201,0.0053678,0.066459,0.0239343,30.174,0,0.0391868
4.67773,0.0646399,0.00606431,0.0677883,0.0219392,27.9241,0,0.0388038
4.6875,0.0628008,0.00697963,0.0692093,0.0201533,27.424,0,0.0378394
4.69727,0.0620911,0.00815897,0.0707913,0.018574,27.3856,0,0.036513
4.70703,0.0623134,0.00963976,0.0724705,0.0171861,26.8434,0,0.0351307
4.7168,0.0629327,0.0114507,0.0740939,0.0160055,25.3747,0,0.0339551
4.72656,0.0633652,0.0135552,0.075481,0.0149719,22.9317,0,0.0331119
4.73633,0.0632688,0.0160806,0.0764656,0.0140877,19.4786,0,0.032583
4.74609,0.0626668,0.0189815,0.0769016,0.0132984,14.716,0,0.0322805
4.75586,0.0618192,0.0222562,0.0766436,0.0126158,8.08918,0,0.0321512
4.76562,0.0609133,0.0259358,0.0755316,0.0120163,-0.921552,0,0.0322451
4.77539,0.0597956,0.029998,0.0734001,0.0114543,-12.4002,-6.93889e-18,0.0327047
4.78516,0.0579538,0.0343997,0.0701178,0.0109132,-25.7192,0,0.0336832
4.79492,0.054795,0.039124,0.0656513,0.0104304,-39.5395,-1.38778e-17,0.0352339
4.80469,0.0500561,0.0441388,0.0601346,0.00995364,-52.0889,-1.38778e-17,0.0372293
4.81445,0.044088,0.0493309,0.0539204,0.0094703,-61.6043,0,0.0393536
4.82422,0.03783,0.0547026,0.0475738,0.00901743,-66.7847,-1.38778e-17,0.0411826
4.83398,0.0324735,0.060125,0.0417773,0.00858223,-67.1378,-6.93889e-18,0.0423296
4.84375,0.0289779,0.0655538,0.0371488,0.00816718,-63.1403,0,0.0425988
4.85352,0.0276682,0.0709208,0.0340298,0.00774179,-56.1642,0,0.0420765
4.86328,0.0281009,0.0761648,0.0323424,0.00731391,-48.1509,0,0.041111
4.87305,0.0292559,0.0812292,0.0316031,0.00693094,-41.0985,0,0.0401821
4.88281,0.0299618,0.0860505,0.0311068,0.00652734,-36.5134,-6.93889e-18,0.0397177
4.89258,0.029353,0.0906267,0.0302016,0.00614874,-35.0308,-6.93889e-18,0.0399425
4.90234,0.0271471,0.0949047,0.0285212,0.00579067,-36.347,-6.93889e-18,0.0408246
4.91211,0.0236331,0.0988705,0.0260634,0.00540328,-39.4679,-6.93889e-18,0.0421379
4.92187,0.0194153,0.102504,0.0230902,0.00503326,-43.1333,0,0.0436014
4.93164,0.0150824,0.105788,0.0199236,0.00468451,-46.2186,0,0.0450218
4.94141,0.0109848,0.108719,0.0167663,0.00436752,-47.9639,0,0.0463685
4.95117,0.00722395,0.111279,0.0136498,0.00402604,-47.9786,0,0.0477434
4.96094,0.00381702,0.113442,0.0105382,0.00371643,-46.0797,0,0.0492674
4.9707,0.000904055,0.115241,0.00751311,0.00342586,-42.0865,0,0.0509493
4.98047,-0.00115314,0.116613,0.00491344,0.00316781,-35.7141,0,0.0526215
4.99023,-0.00184964,0.117597,0.00330996,0.00290944,-26.6716,0,0.0539902
5,-0.000749856,0.118195,0.00328836,0.0026705,-14.9634,0,0.054788
5.00977,0.00228313,0.118384,0.00513324,0.00244356,-1.25113,0,0.0549494
5.01953,0.00695298,0.118208,0.00859209,0.00220983,12.9707,0,0.0547073
5.0293,0.0125423,0.117688,0.0128823,0.00198507,25.5958,0,0.0545396
5.03906,0.018064,0.116814,0.0169787,0.00173385,34.5457,6.93889e-18,0.0549735
5.04883,0.0225102,0.115629,0.0200508,0.00151277,38.5914,6.93889e-18,0.0563362
5.05859,0.0251397,0.114147,0.0218162,0.00127559,37.9648,0,0.0585779
5.06836,0.0257197,0.112394,0.0226184,0.0010314,34.4186,1.38778e-17,0.0612621
5.07812,0.0246271,0.110369,0.0231964,0.000808506,30.6513,0,0.0637301
5.08789,0.0227439,0.108103,0.0242986,0.000572959,29.325,1.38778e-17,0.0653568
5.09766,0.0211642,0.105611,0.026365,0.000371016,32.1009,0,0.0657704
5.10742,0.0208231,0.102899,0.0294392,0.00017127,39.1069,0,0.0649395
5.11719,0.0222032,0.100018,0.0333119,-3.26953e-05,49.0443,0,0.063107
5.12695,0.0252456,0.0969667,0.0377583,-0.000200449,59.844,1.38778e-17,0.0606269
5.13672,0.0294922,0.0937524,0.0427023,-0.000338496,69.5357,0,0.0578002
5.14648,0.0343697,0.09043,0.0482061,-0.000449063,76.9034,6.93889e-18,0.0547868
5.15625,0.0394554,0.0869999,0.0543119,-0.000557344,81.6254,6.93889e-18,0.0516225
5.16602,0.0445826,0.0834902,0.0608487,-0.000585674,83.8836,6.93889e-18,0.0483128
5.17578,0.0497465,0.0799035,0.0673408,-0.000584092,83.7374,0,0.0449363
5.18555,0.0548948,0.076254,0.0730874,-0.000538887,80.7064,0,0.0416925
5.19531,0.0597539,0.0725471,0.0773878,-0.000416924,73.8888,2.08167e-17,0.0388612
5.20508,0.0638119,0.0688393,0.0797997,-0.000249521,62.6036,0,0.0366881
5.21484,0.0664849,0.0651017,0.0802995,-1.08398e-06,47.1861,0,0.0352567
5.22461,0.0673972,0.0613852,0.0792699,0.000308584,29.4212,0,0.0344134
5.23437,0.0666446,0.0576858,0.0773348,0.000713437,12.2715,0,0.0337898
5.24414,0.064901,0.0540131,0.0751444,0.0012092,-1.05967,0,0.032918
5.25391,0.0632786,0.0504075,0.0732166,0.00182637,-8.31526,0,0.0313961
5.26367,0.0629509,0.0468742,0.0718863,0.00259187,-9.06351,0,0.0290359
5.27344,0.0646856,0.0434063,0.0713294,0.00352371,-4.86783,-3.46945e-18,0.0259379
5.2832,0.0685049,0.040036,0.071592,0.00463849,1.30937,0,0.0224648
5.29297,0.0736483,0.0367857,0.0725784,0.00601749,6.17962,0,0.0191242
5.30273,0.0788532,0.033654,0.0740137,0.00763597,7.21008,0,0.0164041
5.3125,0.0828057,0.030644,0.0754424,0.00954448,3.29408,0,0.014623
5.32227,0.0845536,0.0278007,0.0763101,0.0117611,-5.18815,0,0.0138508
5.33203,0.0837278,0.0250805,0.0761162,0.0143253,-16.8401,-3.46945e-18,0.0139283
5.3418,0.0805319,0.0225338,0.0745661,0.0172145,-29.9649,-5.20417e-18,0.0145713
5.35156,0.0755479,0.0201308,0.0716405,0.0204132,-43.1776,-3.46945e-18,0.0155097
5.36133,0.0694595,0.0179135,0.0675511,0.0239347,-55.6639,0,0.016592
5.37109,0.062812,0.0158243,0.0626198,0.0277475,-67.033,0,0.0178071
5.38086,0.0559151,0.0138825,0.0571659,0.0318022,-76.9294,-3.46945e-18,0.0192161
5.39062,0.0489293,0.012102,0.0514669,0.0360655,-84.6887,3.46945e-18,0.0208401
5.40039,0.0420712,0.0104373,0.0457991,0.0404728,-89.2991,0,0.0225761
5.41016,0.035788,0.008858,0.040499,0.0449951,-89.7557,-3.46945e-18,0.024201
5.41992,0.0307544,0.00744173,0.0359669,0.0495137,-85.661,-1.73472e-17,0.0254705
5.42969,0.0276434,0.00609618,0.0325709,0.0540488,-77.7568,0,0.0262644
5.43945,0.0267659,0.00483809,0.030478,0.0585162,-68.0539,0,0.0266996
5.44922,0.0277695,0.00366281,0.0294973,0.0628357,-59.3982,-6.93889e-18,0.0271463
5.45898,0.0295868,0.00255463,0.0290378,0.0670166,-54.5703,0,0.0281276
5.46875,0.0307087,0.00150981,0.0282416,0.0709805,-55.2571,-3.46945e-18,0.0301364
5.47852,0.0296983,0.000541289,0.0262702,0.0747402,-61.3259,-6.93889e-18,0.0334374
5.48828,0.0257305,-0.000343301,0.0226396,0.0782089,-70.7406,-6.93889e-18,0.0379343
5.49805,0.0189151,-0.00114062,0.0174508,0.0814306,-80.1987,0,0.0431625
5.50781,0.0102634,-0.00185604,0.0113962,0.0843421,-86.2567,0,0.0484217
5.51758,0.00131945,-0.0024803,0.00551877,0.0869336,-86.4743,-6.93889e-18,0.0530021
5.52734,-0.00637541,-0.00298951,0.000831414,0.0892031,-80.0917,-6.93889e-18,0.0564125
5.53711,-0.0117633,-0.00340752,-0.00202066,0.0911177,-67.9786,-1.38778e-17,0.0585109
5.54688,-0.0145167,-0.00370752,-0.0028957,0.0926656,-51.9626,0,0.0594853
5.55664,-0.0149784,-0.00394526,-0.00204638,0.0938365,-33.9596,0,0.0597022
5.56641,-0.0138519,-0.00406594,0.000135979,0.0946228,-15.3865,0,0.0595096
5.57617,-0.0118106,-0.00409535,0.00335063,0.0949742,2.88632,0,0.0590947
5.58594,-0.00922687,-0.00403983,0.00745125,0.0949766,20.1495,0,0.0584666
5.5957,-0.00615815,-0.00393205,0.0123233,0.0945726,35.4103,6.93889e-18,0.0575617
5.60547,-0.00257393,-0.00374862,0.0176774,0.0937936,47.2699,0,0.0564027
5.61523,0.00134371,-0.00350156,0.0229189,0.0926457,54.2666,0,0.0552073
5.625,0.00504259,-0.00318445,0.0272118,0.0911622,55.526,6.93889e-18,0.0543653
5.63477,0.00771878,-0.00280345,0.0297487,0.0893749,51.368,0,0.0542722
5.64453,0.0086782,-0.00237694,0.030113,0.0873006,43.5451,0,0.0550955
5.6543,0.00776399,-0.00189861,0.0285516,0.0849516,34.9607,0,0.0565994
5.66406,0.00562232,-0.00138592,0.0259999,0.0823842,28.9434,0,0.0581454
5.67383,0.00364244,-0.000844805,0.0238062,0.0796198,28.3141,-6.93889e-18,0.0588991
5.68359,0.00354806,-0.00026918,0.0232595,0.0766628,34.5499,0,0.0581651
5.69336,0.00677865,0.000313477,0.0251302,0.0735788,47.3134,1.38778e-17,0.0556941
5.70312,0.0139135,0.000893379,0.029438,0.0703649,64.505,6.93889e-18,0.0518079
5.71289,0.0243978,0.00148673,0.0355441,0.0671071,82.8278,-6.93889e-18,0.0472747
5.72266,0.0367089,0.00208822,0.0424942,0.0637835,98.687,1.38778e-17,0.0429938
5.73242,0.0489017,0.00269092,0.0494133,0.060434,109.138,2.08167e-17,0.0396436
5.74219,0.0592902,0.00328078,0.0557532,0.0570969,112.589,0,0.0374602
5.75195,0.0669585,0.00387949,0.0613042,0.0538043,109.051,2.08167e-17,0.0362354
5.76172,0.0718866,0.00445664,0.06603,0.0505778,99.9034,1.38778e-17,0.0355093
5.77148,0.0746737,0.00500962,0.0698775,0.0474166,87.2777,0,0.0348341
5.78125,0.0760504,0.00556913,0.0726957,0.0443574,73.3241,6.93889e-18,0.0339675
5.79102,0.0764708,0.00611982,0.0743074,0.0414037,59.6531,6.93889e-18,0.0329068
5.80078,0.0760154,0.00664978,0.074674,0.038569,47.1805,0,0.0317705
5.81055,0.0746343,0.00718518,0.0740428,0.0358726,36.3941,-6.93889e-18,0.0306165
5.82031,0.0725365,0.00772192,0.072977,0.0332978,27.8133,3.46945e-18,0.0293147
5.83008,0.0704352,0.00826655,0.0722354,0.0309118,22.2548,0,0.0275568
5.83984,0.0694467,0.00889134,0.0725351,0.0286626,20.6099,0,0.0250062
5.84961,0.0706685,0.00961614,0.0742868,0.0265712,23.1498,3.46945e-18,0.0215161
5.85937,0.0746533,0.0104409,0.0774087,0.0246373,28.748,6.93889e-18,0.0173003
5.86914,0.0810559,0.0113852,0.0812976,0.0228514,34.58,3.46945e-18,0.0129603
5.87891,0.0886222,0.0124952,0.0849759,0.0212152,36.6849,8.67362e-18,0.00933814
5.88867,0.095529,0.0138374,0.0873676,0.0197138,31.3161,1.73472e-18,0.0072453
5.89844,0.099938,0.015335,0.0876012,0.0183373,16.53,3.46945e-18,0.00717742
5.9082,0.100562,0.0171173,0.0852377,0.0170531,-6.75153,0,0.0091364
5.91797,0.0970429,0.0191487,0.0803539,0.015883,-34.7764,0,0.0126342
5.92773,0.0900098,0.0214591,0.0734736,0.0148035,-62.1568,0,0.0168742
5.9375,0.0808215,0.0240642,0.0653908,0.0137836,-83.7241,6.93889e-18,0.0210291
5.94727,0.0711112,0.0269539,0.0569613,0.0128234,-96.2269,-1.04083e-17,0.0244987
5.95703,0.0623225,0.0301405,0.0489317,0.0118984,-99.1441,-3.46945e-18,0.0270471
5.9668,0.0553908,0.0335968,0.041853,0.0110173,-94.3312,-2.08167e-17,0.0287794
5.97656,0.0506336,0.037329,0.0360784,0.0101749,-84.7914,-1.04083e-17,0.0299916
5.98633,0.0478292,0.0412807,0.031808,0.00937245,-73.2672,3.46945e-18,0.0309792
5.99609,0.0464199,0.0454292,0.0291239,0.00857912,-61.3778,-6.93889e-18,0.0319039
6.00586,0.0457572,0.0497356,0.0279714,0.00782602,-49.6725,0,0.0327783
6.01562,0.0452953,0.0541793,0.0280862,0.00714041,-38.423,-6.93889e-18,0.0335665
6.02539,0.0446539,0.0586775,0.0289218,0.00647508,-28.5436,0,0.0343298
6.03516,0.0435267,0.0631924,0.0296525,0.00589831,-21.9519,0,0.0353211
6.04492,0.0415114,0.0676883,0.0293071,0.00536994,-21.0167,-6.93889e-18,0.0369545
6.05469,0.0380076,0.0721097,0.0270205,0.00489489,-27.3,-6.93889e-18,0.0396456
6.06445,0.032323,0.0764121,0.0223171,0.00446631,-40.272,0,0.0435934
6.07422,0.0240134,0.0805619,0.0153067,0.00414322,-56.7787,-6.93889e-18,0.0486144
6.08398,0.013325,0.0845234,0.00670557,0.00388966,-71.6963,-6.93889e-18,0.0541204
6.09375,0.00148254,0.0882709,-0.00232807,0.00367348,-79.6004,-1.38778e-17,0.0592669
6.10352,-0.00942088,0.0917543,-0.0104763,0.00353142,-76.7371,0,0.0632199
6.11328,-0.0169986,0.0949871,-0.0165635,0.00342246,-62.4104,-2.77556e-17,0.0654358
6.12305,-0.01942,0.0979168,-0.0197962,0.00338045,-39.1753,0,0.0658469
6.13281,-0.0161514,0.100538,-0.0199028,0.00335971,-11.7956,0,0.0648813
6.14258,-0.00821698,0.102816,-0.0171617,0.00337989,14.512,0,0.0633115
6.15234,0.00216323,0.104768,-0.0123188,0.00343017,35.7526,0,0.0619892
6.16211,0.0123944,0.106367,-0.00640097,0.00348475,50.0686,0,0.0615657
6.17187,0.0204057,0.107604,-0.0004616,0.00357735,57.6521,6.93889e-18,0.0623047
6.18164,0.0252331,0.108459,0.00467206,0.00368804,59.9118,0,0.0640536
6.19141,0.0270685,0.108959,0.00856154,0.00379354,58.4717,0,0.0663734
6.20117,0.0268241,0.109103,0.0111751,0.00388371,54.5667,0,0.0687553
6.21094,0.0254906,0.108893,0.012775,0.00399472,49.0759,0,0.0708159
6.2207,0.0236534,0.108345,0.0137548,0.00405082,43.0102,0,0.0723758
6.23047,0.0214221,0.107493,0.0145252,0.00411864,37.9891,0,0.0733928
6.24023,0.0187759,0.106331,0.0155034,0.00416751,36.2647,0,0.0738021
6.25,0.0160651,0.104889,0.0171821,0.00414601,40.1457,0,0.0733755
6.25977,0.0143047,0.103198,0.0201818,0.00411205,51.0525,0,0.0717087
6.26953,0.0150078,0.101255,0.0251837,0.0040239,68.6618,0,0.0683787
6.2793,0.0195829,0.0991165,0.0326971,0.0039196,90.5708,1.38778e-17,0.0632143
6.28906,0.0285835,0.0967689,0.0427301,0.00379846,112.661,2.08167e-17,0.056538
6.29883,0.0412059,0.0942252,0.0545309,0.00363642,130.05,0,0.0492297
6.30859,0.0553288,0.0915252,0.0665872,0.00341499,138.332,0,0.0425324
6.31836,0.0681322,0.0886814,0.0769748,0.00319034,134.741,6.93889e-18,0.0376474
6.32812,0.0770538,0.085701,0.0839684,0.00295626,118.945,1.38778e-17,0.0352834
6.33789,0.0806787,0.082617,0.0866614,0.00269856,93.2545,0,0.0353674
6.34766,0.0791842,0.0794365,0.0852935,0.00242818,62.1479,0,0.0370643
6.35742,0.0741715,0.0761834,0.0811148,0.00218139,31.1784,6.93889e-18,0.0391091
6.36719,0.0679913,0.072866,0.0758471,0.00194086,5.54254,0,0.0403009
6.37695,0.0628788,0.0695161,0.0710183,0.00172289,-11.2411,0,0.039928
6.38672,0.0602698,0.0661536,0.067504,0.001559,-18.0834,-6.93889e-18,0.0379322
6.39648,0.0605463,0.0627774,0.0654752,0.00146408,-16.2516,0,0.0347648
6.40625,0.0632476,0.0594188,0.0647071,0.00145072,-8.56569,0,0.0310471
6.41602,0.0675625,0.0561006,0.0649968,0.00155232,1.72648,0,0.0272363
6.42578,0.0728044,0.0528386,0.0663992,0.00176818,11.8655,0,0.0234752
6.43555,0.0786094,0.0496577,0.0691265,0.00214488,19.9092,3.46945e-18,0.0196826
6.44531,0.0847747,0.0465809,0.0731856,0.00271811,24.4449,3.46945e-18,0.0158032
6.45508,0.0908805,0.0436198,0.0780042,0.00347083,24.0306,0,0.0120509
6.46484,0.0959801,0.0408109,0.0823177,0.00443525,16.9036,3.46945e-18,0.00898343
6.47461,0.0986148,0.038157,0.0844543,0.0056741,1.36597,0,0.00733977
6.48437,0.0972268,0.0356467,0.0829317,0.00719771,-23.1753,-1.73472e-18,0.00770453
6.49414,0.0908112,0.033348,0.0770926,0.00898966,-55.0381,-1.73472e-18,0.0101644
6.50391,0.079502,0.0312203,0.0674648,0.0110486,-89.7508,-1.38778e-17,0.0141434
6.51367,0.0648,0.0292646,0.0556492,0.0134748,-120.775,-6.93889e-18,0.0185253
6.52344,0.049301,0.0275018,0.0437706,0.016175,-141.428,-6.93889e-18,0.0220323
6.5332,0.0359969,0.0259313,0.033742,0.0191725,-147.267,6.93889e-18,0.0237032
6.54297,0.0273934,0.0245329,0.0266785,0.0224527,-137.853,-3.46945e-18,0.0232611
6.55273,0.0247578,0.0232945,0.0227014,0.0259789,-117.028,3.46945e-18,0.0212089
6.5625,0.027766,0.0222167,0.0211608,0.0297367,-91.5286,-6.93889e-18,0.0186183
6.57227,0.0346653,0.0213086,0.0210898,0.0336666,-68.5696,-3.46945e-18,0.0167119
6.58203,0.0428822,0.020479,0.0216194,0.0377579,-53.4581,-3.46945e-18,0.0164266
6.5918,0.0498337,0.0198004,0.0221552,0.0419371,-48.2443,-3.46945e-18,0.0181443
6.60156,0.053635,0.0191801,0.0222966,0.0461509,-51.8233,-1.73472e-17,0.0216844
6.61133,0.0534543,0.0186595,0.0216406,0.0503733,-61.1974,3.46945e-18,0.0265248
6.62109,0.0494328,0.0181782,0.0196685,0.0545416,-73.097,6.93889e-18,0.0321094
6.63086,0.0422891,0.0177246,0.015838,0.0586119,-85.1058,-6.93889e-18,0.0380722
6.64062,0.03286,0.017324,0.00985506,0.0625407,-95.8211,-6.93889e-18,0.0442694
6.65039,0.0218308,0.0169133,0.00197514,0.066316,-104.183,-2.77556e-17,0.0506253
6.66016,0.00977467,0.0165478,-0.00685297,0.0698538,-108.581,-1.38778e-17,0.0569062
6.66992,-0.00257239,0.0161171,-0.0151137,0.0731702,-106.464,-1.38778e-17,0.062577
6.67969,-0.0140281,0.0157219,-0.0211017,0.0762246,-94.8877,-1.38778e-17,0.0668535
6.68945,-0.022925,0.0152974,-0.0234071,0.0790056,-71.8627,1.38778e-17,0.0689561
6.69922,-0.0274543,0.0148542,-0.0213229,0.0814832,-37.889,0,0.0684586
6.70898,-0.0263252,0.0144362,-0.0150306,0.0836293,3.17491,0,0.0655631
6.71875,-0.0194723,0.0139546,-0.00552947,0.085473,44.5191,0,0.0611526
6.72852,-0.00844623,0.0134718,0.00562576,0.0869609,78.126,0,0.0565726
6.73828,0.0037962,0.0130192,0.0166638,0.0881201,97.268,6.93889e-18,0.0532141
6.74805,0.0137373,0.0124929,0.0259189,0.0889158,98.7739,2.08167e-17,0.0520664
6.75781,0.0184919,0.0119898,0.0320981,0.0893606,84.1249,0,0.0534124
6.76758,0.0168461,0.0114888,0.0344935,0.0894523,58.9222,6.93889e-18,0.0567757
6.77734,0.00966966,0.0109659,0.0331333,0.0891821,30.959,0,0.0611194
6.78711,-0.000479761,0.0104017,0.028826,0.0885955,7.7112,0,0.065204
6.79687,-0.0103532,0.00988008,0.023033,0.0876689,-5.74887,0,0.0679637
6.80664,-0.017133,0.00934887,0.0175478,0.0864287,-7.66411,0,0.0687717
6.81641,-0.019202,0.00883289,0.0140532,0.0849151,0.842588,0,0.0675163
6.82617,-0.0163082,0.00828823,0.0137154,0.083079,17.1012,0,0.0644901
6.83594,-0.00918644,0.00779511,0.0169769,0.081012,38.3078,6.93889e-18,0.0601671
6.8457,0.00106563,0.00732788,0.0236159,0.0787166,62.2668,6.93889e-18,0.0549871
6.85547,0.0134955,0.00687647,0.0329893,0.0762,87.1792,0,0.0492524
6.86523,0.027436,0.00645334,0.0442796,0.0735157,110.812,6.93889e-18,0.0431786
6.875,0.0422556,0.00603299,0.0565904,0.0706437,129.801,1.38778e-17,0.0370496
6.88477,0.0569379,0.00564785,0.0688721,0.0676342,139.796,1.38778e-17,0.0313608
6.89453,0.0698238,0.00529582,0.0798137,0.0645263,136.672,6.93889e-18,0.0268267
6.9043,0.078779,0.00499729,0.0879018,0.0613408,118.348,2.08167e-17,0.0241937
6.91406,0.081813,0.00469711,0.0917574,0.0581101,86.328,0,0.0239088
6.92383,0.0779168,0.00442957,0.0906728,0.0548404,46.0787,-3.46945e-18,0.025794
6.93359,0.0677372,0.00419669,0.0850905,0.0515676,5.87057,0,0.0289109
6.94336,0.0537406,0.00400978,0.0767262,0.0483296,-25.5867,0,0.0317395
6.95312,0.0397031,0.00383906,0.0681715,0.0451415,-41.833,0,0.0326527
6.96289,0.0296388,0.00369955,0.0620677,0.0420172,-40.6395,0,0.0305146
6.97266,0.0265307,0.00360847,0.0601842,0.0389992,-24.5569,0,0.0251482
6.98242,0.0313544,0.00358134,0.0628141,0.0360578,0.106086,0,0.01745
6.99219,0.0427948,0.00360858,0.06877,0.0332624,25.3989,5.20417e-18,0.00908395
7.00195,0.0577763,0.00371461,0.075965,0.0306037,44.0942,1.04083e-17,0.00187978
7.01172,0.0725722,0.00388063,0.0822711,0.0280701,51.4496,5.20417e-18,-0.00279596
7.02148,0.0840187,0.00414229,0.0862196,0.0257443,45.8602,1.04083e-17,-0.00442062
7.03125,0.0903403,0.00453026,0.087231,0.023539,28.4156,1.73472e-18,-0.00330008
7.04102,0.0912996,0.00504199,0.0853534,0.0215134,1.82856,1.0842e-19,-0.000214476
7.05078,0.0877079,0.00571661,0.0807791,0.0196865,-30.6165,-2.60209e-18,0.00405124
7.06055,0.0806383,0.00652975,0.0735126,0.0180248,-65.6121,-5.20417e-18,0.00902814
7.07031,0.0708147,0.00759366,0.0634278,0.0165196,-99.7877,-1.21431e-17,0.0145779
7.08008,0.0585343,0.00885401,0.0506742,0.0151713,-129.394,3.46945e-18,0.0206322
7.08984,0.0441461,0.0103791,0.0361423,0.0140026,-150.21,-2.08167e-17,0.0268508
7.09961,0.0287354,0.0121155,0.021643,0.0129732,-158.046,-2.08167e-17,0.0324398
7.10937,0.0144839,0.014171,0.00959916,0.0120709,-149.876,-2.08167e-17,0.0362834
7.11914,0.00432524,0.0165087,0.00231778,0.0113082,-125.227,0,0.0373669
7.12891,0.000922079,0.019102,0.00114418,0.0106226,-87.2132,-1.38778e-17,0.0352998
7.13867,0.00541751,0.0220349,0.00587858,0.0100429,-42.6088,3.46945e-18,0.0306707
7.14844,0.0166021,0.025218,0.0147279,0.00954126,-0.645047,0,0.0250235
7.1582,0.0309801,0.0286829,0.02483,0.00913488,29.2785,0,0.0204134
7.16797,0.0437997,0.0323937,0.0331388,0.00877761,40.2935,6.93889e-18,0.0187033
7.17773,0.0506492,0.0363228,0.0373152,0.008453,30.2151,0,0.0208965
7.1875,0.0489502,0.0404442,0.0362892,0.0081985,2.30869,0,0.0267945
7.19727,0.0387357,0.0447238,0.0303294,0.00794985,-35.6654,-6.93889e-18,0.0351271
7.20703,0.0224364,0.0491006,0.0206821,0.00775506,-73.7955,-6.93889e-18,0.0440815
7.2168,0.00385427,0.0535547,0.00901604,0.00754236,-102.873,-6.93889e-18,0.0519824
7.22656,-0.0131724,0.0580335,-0.00305229,0.0073829,-116.723,-2.08167e-17,0.0578179
7.23633,-0.0258374,0.0625137,-0.0141809,0.00722971,-113.266,0,0.0614038
7.24609,-0.0327964,0.066914,-0.0232709,0.00707982,-94.1171,0,0.0631627
7.25586,-0.0339365,0.0712425,-0.0293287,0.00697772,-63.1669,-1.38778e-17,0.0636898
7.26562,-0.0297778,0.0754476,-0.0314132,0.00688494,-24.9247,0,0.0633637
7.27539,-0.0209364,0.0794999,-0.0287856,0.00675231,16.5788,0,0.0622204
7.28516,-0.00797381,0.0833674,-0.021238,0.00665314,57.9422,6.93889e-18,0.0601399
7.29492,0.00832558,0.0870241,-0.00943906,0.00658104,95.7854,1.38778e-17,0.0572134
7.30469,0.026497,0.0904663,0.00491905,0.00647959,126.058,6.93889e-18,0.0540404
7.31445,0.0441394,0.0936472,0.01933,0.00640544,144.053,6.93889e-18,0.0517372
7.32422,0.0581459,0.0965477,0.0310484,0.00634081,145.551,6.93889e-18,0.051591
7.33398,0.0654444,0.0991883,0.0378667,0.00625822,128.808,2.08167e-17,0.054493
7.34375,0.0640116,0.101501,0.0388145,0.00618249,96.459,-6.93889e-18,0.0604223
7.35352,0.0537641,0.103509,0.0345033,0.00611136,56.15,0,0.0682468
7.36328,0.0369463,0.105167,0.02697,0.00602534,19.132,0,0.0759733
7.37305,0.017782,0.106483,0.0190742,0.00595063,-3.01074,0,0.0813682
7.38281,0.00141704,0.107466,0.0136766,0.00589661,-2.34705,0,0.0826993
7.39258,-0.00753859,0.108079,0.0128982,0.00578725,22.3947,1.38778e-17,0.0792977
7.40234,-0.00636674,0.108342,0.0176881,0.00568304,65.1953,0,0.0717231
7.41211,0.00500404,0.108254,0.027773,0.00557886,114.856,1.38778e-17,0.0614979
7.42188,0.0241154,0.107835,0.0419049,0.00546407,158.952,0,0.050556
7.43164,0.046888,0.107058,0.0582443,0.00532409,187.864,1.38778e-17,0.04065
7.44141,0.0689342,0.105969,0.0747293,0.00519507,197.19,1.38778e-17,0.0329434
7.45117,0.0867627,0.104553,0.0893603,0.00504428,187.694,3.46945e-17,0.0278964
7.46094,0.0984542,0.102851,0.100404,0.00488083,163.275,4.16334e-17,0.0254156
7.4707,0.103652,0.10087,0.106557,0.00469066,128.366,6.93889e-18,0.0251313
7.48047,0.103024,0.0986194,0.107094,0.00451324,86.3079,0,0.0266369
7.49023,0.0975817,0.0961255,0.102008,0.0043345,39.5,6.93889e-18,0.0295731
7.5,0.088265,0.0934138,0.0921048,0.0041514,-9.07842,0,0.0335357
7.50977,0.0759988,0.0904894,0.0789997,0.00398493,-54.283,0,0.0378916
7.51953,0.0621105,0.0874017,0.0649841,0.00380959,-88.5997,-6.93889e-18,0.041652
7.5293,0.0487446,0.0841412,0.0527135,0.00365622,-103.966,-6.93889e-18,0.0435399
7.53906,0.0388727,0.0807689,0.0447348,0.00353719,-95.0193,-6.93889e-18,0.0423034
7.54883,0.0356826,0.0772976,0.0429185,0.00345111,-62.1978,-6.93889e-18,0.0371911
7.55859,0.0414604,0.07377,0.0479311,0.00338684,-12.9794,-3.46945e-18,0.0283942
7.56836,0.0563918,0.0701648,0.0589185,0.00338918,39.6199,3.46945e-18,0.0172322
7.57812,0.0778701,0.0665745,0.0735436,0.00345782,80.8582,0,0.00593515
7.58789,0.100783,0.0629769,0.0884351,0.00360624,98.8603,3.46945e-18,-0.00295823
7.59766,0.11887,0.0594094,0.099966,0.00386777,88.1419,3.46945e-18,-0.00739457
7.60742,0.126718,0.0559043,0.105158,0.00425525,50.7878,-3.46945e-18,-0.00648853
7.61719,0.121605,0.05248,0.102432,0.0047579,-4.90216,-8.67362e-19,-0.000811521
7.62695,0.104391,0.0491471,0.0919649,0.00542774,-67.4492,-8.67362e-18,0.0078436
7.63672,0.07908,0.0459428,0.0755162,0.00630615,-125.553,-1.04083e-17,0.0171277
7.64648,0.051286,0.0428734,0.0558202,0.00734824,-170.572,0,0.0249467
7.65625,0.0263045,0.0399655,0.0357799,0.0085914,-197.546,1.73472e-17,0.030076
7.66602,0.00763292,0.0372072,0.0177894,0.0100919,-204.933,-3.46945e-17,0.0323403
7.67578,-0.00350848,0.034653,0.00341793,0.0118196,-193.684,-4.16334e-17,0.0323409
7.68555,-0.00761894,0.0322906,-0.00651902,0.0137926,-166.368,-2.77556e-17,0.0309326
7.69531,-0.00581102,0.0301077,-0.0116834,0.0160018,-126.78,-6.93889e-18,0.0287614
7.70508,0.00110822,0.0281403,-0.0120082,0.0184619,-80.0102,-6.93889e-18,0.0261113
7.71484,0.0127945,0.026368,-0.00775181,0.0211458,-32.5937,0,0.0231129
7.72461,0.0286958,0.0247936,0.000210236,0.0240622,7.76571,0,0.020144
7.73438,0.0470536,0.0234229,0.0100838,0.0271655,33.2356,0,0.0181275
7.74414,0.0643496,0.022203,0.0191535,0.0304021,37.6212,0,0.0184769
7.75391,0.0757722,0.0211637,0.024272,0.0338204,18.4021,0,0.0226282
7.76367,0.0767076,0.0202631,0.0227859,0.0373177,-21.6913,0,0.0313383
7.77344,0.0646525,0.0195197,0.0135725,0.0408772,-74.307,0,0.0440857
7.7832,0.0406336,0.0188815,-0.00227228,0.0444742,-126.767,0,0.0589098
7.79297,0.00938503,0.0183387,-0.0214771,0.0480404,-164.957,0,0.0728436
7.80273,-0.0219194,0.0178994,-0.0394609,0.0515458,-177.109,-1.38778e-17,0.0828267
7.8125,-0.045912,0.0175194,-0.0517409,0.0549648,-157.302,-1.38778e-17,0.0867416
7.82227,-0.0573397,0.0172211,-0.0553286,0.0582703,-107.418,-2.77556e-17,0.0841404
7.83203,-0.0545121,0.016944,-0.0495416,0.0614132,-36.7397,0,0.0763442
7.8418,-0.0393975,0.0167355,-0.0359242,0.0643823,40.7611,1.38778e-17,0.0658844
7.85156,-0.0165004,0.0165303,-0.0173961,0.0671577,110.457,0,0.0555463
7.86133,0.0088526,0.0163535,0.00289269,0.0697063,160.922,3.46945e-17,0.0474488
7.87109,0.0320635,0.0162028,0.0224264,0.0720277,186.256,2.77556e-17,0.0425477
7.88086,0.0501161,0.015993,0.0395572,0.0741217,186.253,6.93889e-18,0.0407206
7.89062,0.0616091,0.015862,0.0531644,0.0759349,164.816,3.46945e-17,0.041293
7.90039,0.0662318,0.0156718,0.0621487,0.0775106,127.709,1.38778e-17,0.0436547
7.91016,0.0641456,0.0154772,0.065252,0.0788226,80.8873,1.38778e-17,0.047594
7.91992,0.0557025,0.015281,0.0614594,0.0798509,30.0912,0,0.0531662
7.92969,0.0416721,0.0150065,0.0508239,0.0806344,-18.4828,0,0.0602004
7.93945,0.023797,0.0147497,0.0352137,0.0811201,-57.3819,0,0.067784
7.94922,0.00523655,0.0144417,0.0184281,0.0813509,-78.1119,0,0.0741041
7.95898,-0.00955564,0.0140783,0.00540991,0.0813251,-72.9709,0,0.0768489
7.96875,-0.0157145,0.0137081,0.000757334,0.0810173,-38.1059,0,0.0740567
7.97852,-0.00941609,0.0132718,0.00713689,0.0804635,23.551,0,0.0650363
7.98828,0.0106114,0.0128051,0.0243002,0.0796815,101.128,2.77556e-17,0.0508988
7.99805,0.0421394,0.0123171,0.0491426,0.0786511,177.545,2.08167e-17,0.0344003
8.00781,0.0795363,0.0117908,0.0767569,0.0774018,233.986,1.38778e-17,0.0191076
8.01758,0.115043,0.0112265,0.101986,0.0759338,255.635,1.38778e-17,0.00822025
8.02734,0.140909,0.0106677,0.12081,0.0742934,236.445,1.38778e-17,0.00353759
8.03711,0.151669,0.0100739,0.131072,0.0724723,180.973,1.38778e-17,0.00498545
8.04688,0.145727,0.0094519,0.132444,0.0704646,102.533,1.04083e-17,0.0108519
8.05664,0.125619,0.00882448,0.125908,0.0683329,18.5069,0,0.0185618
8.06641,0.0969245,0.00821678,0.113183,0.0660507,-55.1396,-3.46945e-18,0.0256078
8.07617,0.0663209,0.00758643,0.0963986,0.0636645,-107.898,3.46945e-18,0.0302424
8.08594,0.0396231,0.0069733,0.0780267,0.0611807,-135.947,0,0.0317063


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_3.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,0.00042918,-4.24512e-05,9.16634e-08,-1.61426e-05,-0.0586736,4.23516e-21,6.41065e-06
0.0195312,0.00233043,6.59766e-05,1.65782e-07,-3.48633e-06,-0.263611,2.71051e-20,3.38973e-05
0.0292969,0.00508911,0.000840059,-5.64908e-07,-1.3418e-05,-0.397575,0,6.98116e-05
0.0390625,0.00841365,0.00181928,-1.11599e-06,-4.6875e-06,-0.520627,2.71051e-20,0.00010814
0.0488281,0.0120056,0.00332886,-1.04337e-06,-1.27148e-05,-0.684208,2.71051e-20,0.000147912
0.0585937,0.0162246,0.0056635,-5.93621e-07,-1.13379e-05,-0.948551,0,0.000197957
0.0683594,0.0207667,0.00833789,-8.49427e-07,-7.03125e-07,-1.14905,-5.42101e-20,0.000249981
0.078125,0.0254576,0.0108947,-1.65328e-06,-1.64063e-06,-1.23729,1.0842e-19,0.000291533
0.0878906,0.0304004,0.0137114,-2.28269e-06,-7.4707e-06,-1.26989,0,0.000317087
0.0976562,0.0357532,0.0168122,-2.43512e-06,-1.13965e-05,-1.30752,5.42101e-20,0.000330857
0.107422,0.0411204,0.0200272,-2.47042e-06,-7.79297e-06,-1.32835,5.42101e-20,0.000337503
0.117187,0.0463661,0.0232619,-2.53298e-06,-5.30273e-06,-1.40454,0,0.000349777
0.126953,0.0516049,0.0265897,-2.97786e-06,-1.6875e-05,-1.57102,0,0.000379602
0.136719,0.0569755,0.0300524,-4.05897e-06,-5.06836e-06,-1.75712,5.42101e-20,0.00042545
0.146484,0.0621146,0.0335172,-5.44288e-06,-1.11914e-05,-1.80277,0,0.000464756
0.15625,0.067009,0.0369762,-5.85892e-06,-1.01074e-05,-1.75372,0,0.000482678
0.166016,0.0718349,0.0401998,-4.86265e-06,-3.48633e-06,-1.81896,-1.0842e-19,0.000493485
0.175781,0.0764373,0.0431774,-3.53988e-06,-1.27734e-05,-2.32793,0,0.000551484
0.185547,0.080537,0.0462811,-3.67364e-06,-1.16895e-05,-3.79785,-1.0842e-19,0.000758706
0.195312,0.0843077,0.0493123,-6.88808e-06,-9.28711e-06,-6.85983,4.33681e-19,0.00125633
0.205078,0.0878666,0.0519278,-1.42452e-05,-8.78906e-06,-11.9006,0,0.00217704
0.214844,0.0910336,0.0543616,-2.50969e-05,-3.04687e-06,-18.9387,-4.33681e-19,0.00359551
0.224609,0.0936705,0.056773,-3.71024e-05,-1.23926e-05,-27.7116,-8.67362e-19,0.00550593
0.234375,0.0959434,0.0589807,-4.81393e-05,-1.20117e-06,-37.7838,-1.73472e-18,0.0078302
0.244141,0.0978597,0.0607737,-5.83925e-05,-1.27148e-05,-48.624,1.73472e-18,0.0104445
0.253906,0.0993568,0.0623764,-7.02941e-05,-1.77246e-05,-59.8564,3.46945e-18,0.0132291
0.263672,0.100447,0.0637655,-8.72514e-05,-7.91016e-06,-71.3621,0,0.0161119
0.273437,0.101294,0.0649216,-0.000111598,-1.03125e-05,-83.1963,3.46945e-18,0.0190805
0.283203,0.101866,0.0657982,-0.000142949,-3.80859e-07,-95.375,6.93889e-18,0.0221558
0.292969,0.101999,0.0663888,-0.000177867,-4.48242e-06,-107.802,3.46945e-18,0.0253542
0.302734,0.101569,0.0667857,-0.000212068,-1.2334e-05,-120.257,0,0.0286579
0.3125,0.100834,0.0670135,-0.000243561,-2.1709e-05,-132.465,-6.93889e-18,0.0320113
0.322266,0.0997493,0.0670498,-0.000274568,-2.66602e-06,-144.071,-1.38778e-17,0.0353265
0.332031,0.0982285,0.0666997,-0.000309296,-5.12695e-06,-154.856,1.38778e-17,0.0385169
0.341797,0.096431,0.0660287,-0.000350343,-5.77148e-06,-164.785,2.08167e-17,0.0415288
0.351562,0.0944881,0.065389,-0.000395559,-6.12305e-06,-173.854,0,0.044343
0.361328,0.0919832,0.0645749,-0.000437066,-9.28711e-06,-181.966,1.38778e-17,0.0469538
0.371094,0.0886641,0.0634875,-0.000463516,-1.10742e-05,-189.067,0,0.0493594
0.380859,0.0846736,0.0622238,-0.000465905,-9.375e-07,-195.106,1.38778e-17,0.051552
0.390625,0.0800494,0.0608368,-0.000441849,-7.70508e-06,-199.952,1.38778e-17,0.0535064
0.400391,0.0748211,0.0593133,-0.000394827,-2.28516e-06,-203.541,6.93889e-18,0.0551912
0.410156,0.0694192,0.0576073,-0.000330283,-8.23242e-06,-205.958,1.38778e-17,0.0565892
0.419922,0.0643046,0.0557329,-0.00025186,-4.80469e-06,-207.29,6.93889e-18,0.0576999
0.429687,0.0594796,0.0537642,-0.000160003,-6.00586e-06,-207.545,0,0.05853
0.439453,0.054832,0.051775,-5.46916e-05,-1.86035e-05,-206.755,0,0.0590919
0.449219,0.0503722,0.0497166,5.88911e-05,2.34375e-06,-204.973,1.38778e-17,0.0594011
0.458984,0.0459243,0.0473981,0.000167736,1.52344e-06,-202.205,6.93889e-18,0.0594674
0.46875,0.041235,0.0447785,0.000255932,3.28125e-06,-198.485,0,0.0592951
0.478516,0.0363431,0.0421042,0.000314697,-1.23926e-05,-193.93,6.93889e-18,0.0588921
0.488281,0.031419,0.0395313,0.000351046,-4.39453e-07,-188.641,0,0.0582676
0.498047,0.0267016,0.0368993,0.000389163,-8.78906e-07,-182.675,6.93889e-18,0.0574311
0.507812,0.0223019,0.0342784,0.000461979,4.16016e-06,-176.039,-6.93889e-18,0.0563894
0.517578,0.0184461,0.0317565,0.000599512,3.22266e-06,-168.772,0,0.0551529
0.527344,0.0151767,0.0292891,0.000825303,1.7959e-05,-160.899,0,0.0537315
0.537109,0.0125647,0.0268518,0.00117167,7.68457e-05,-152.482,6.93889e-18,0.0521345
0.546875,0.0104804,0.0244611,0.00171086,0.000170391,-143.55,-6.93889e-18,0.0503605
0.556641,0.00900616,0.0221186,0.00258698,0.00036082,-134.141,0,0.0483961
0.566406,0.00808827,0.019848,0.00402388,0.000730459,-124.202,1.38778e-17,0.0462114
0.576172,0.00771294,0.0176245,0.00629325,0.00140531,-113.703,0,0.0437747
0.585937,0.00770369,0.0155939,0.00964374,0.00248889,-102.689,0,0.0410738
0.595703,0.00816364,0.0135998,0.0142172,0.00422388,-91.4327,0,0.0381457
0.605469,0.00894531,0.0117659,0.019989,0.00674927,-80.3127,0,0.0350771
0.615234,0.0100743,0.0102357,0.0267661,0.010233,-69.8168,0,0.0319929
0.625,0.0116701,0.00880037,0.0342459,0.0147277,-60.3446,3.46945e-18,0.0290177
0.634766,0.0139116,0.00754154,0.0421137,0.0201993,-52.0477,0,0.026233
0.644531,0.0169394,0.00655459,0.0501327,0.0264617,-44.7775,0,0.0236504
0.654297,0.0204203,0.00600129,0.0581865,0.0332484,-38.1504,0,0.0212147
0.664062,0.0241713,0.00560985,0.0662593,0.0402637,-31.8757,0,0.0188531
0.673828,0.0279934,0.00535421,0.0743683,0.0472417,-25.7819,0,0.0165182
0.683594,0.0316719,0.00520526,0.0824922,0.0540977,-19.8945,1.73472e-18,0.0142157
0.693359,0.0350295,0.005047,0.0905328,0.0607711,-14.4055,1.73472e-18,0.0120039
0.703125,0.038006,0.00477738,0.098326,0.067347,-9.54672,0,0.00996429
0.712891,0.0405879,0.00448869,0.10569,0.0738783,-5.45917,0,0.00816344
0.722656,0.0427926,0.00422769,0.112476,0.0802782,-2.11804,0,0.00662433
0.732422,0.0446281,0.00401997,0.1186,0.0864883,0.610113,0,0.00532516
0.742187,0.0461381,0.00391579,0.124033,0.0923056,2.85227,0,0.00422362
0.751953,0.0473182,0.00386487,0.128772,0.0976137,4.62041,0,0.00329125
0.761719,0.0481057,0.0037459,0.13281,0.102384,5.80078,0,0.00253474
0.771484,0.0483785,0.00359165,0.136131,0.106648,6.21782,0,0.00199315
0.78125,0.0480041,0.00347426,0.138716,0.110448,5.72795,0,0.0017157
0.791016,0.0468726,0.00335851,0.140568,0.113794,4.29332,0,0.00173392
0.800781,0.04494,0.0032105,0.141714,0.116583,1.99699,0,0.00204412
0.810547,0.0422939,0.00311147,0.142188,0.118753,-0.994144,0,0.00260734
0.820312,0.0391458,0.00306604,0.142014,0.120272,-4.49087,0,0.00336394
0.830078,0.0357834,0.00301626,0.141183,0.121168,-8.3181,8.67362e-19,0.00425114
0.839844,0.03246,0.00294929,0.13966,0.121512,-12.3366,0,0.00521599
0.849609,0.0293492,0.00286518,0.137415,0.121325,-16.4402,0,0.00622022
0.859375,0.0264808,0.00274468,0.134447,0.120618,-20.5658,1.73472e-18,0.00724145
0.869141,0.02377,0.00268081,0.130807,0.119328,-24.6973,1.73472e-18,0.00827326
0.878906,0.0210883,0.00266833,0.126582,0.117491,-28.8611,0,0.00932512
0.888672,0.0183774,0.00264255,0.121867,0.115119,-33.0949,1.73472e-18,0.0104194
0.898437,0.0156557,0.00255393,0.116731,0.112342,-37.4018,1.73472e-18,0.0115844
0.908203,0.0130339,0.00248396,0.111204,0.109198,-41.6923,3.46945e-18,0.0128442
0.917969,0.0106674,0.00244184,0.105284,0.105682,-45.765,1.73472e-18,0.0142119
0.927734,0.00867847,0.00242042,0.0989677,0.101751,-49.3407,-3.46945e-18,0.0156947
0.9375,0.00709559,0.00237366,0.0922665,0.0974349,-52.1195,0,0.0173091
0.947266,0.00587014,0.00233153,0.0852244,0.0927279,-53.821,0,0.0190979
0.957031,0.00490534,0.00228448,0.0779146,0.0877172,-54.2001,0,0.0211371
0.966797,0.00410539,0.00224432,0.0704377,0.082533,-53.0161,3.46945e-18,0.0235244
0.976562,0.00342409,0.00220986,0.062923,0.0772739,-49.9964,0,0.0263481
0.986328,0.00286708,0.00216114,0.055533,0.07203,-44.8589,-3.46945e-18,0.0296509
0.996094,0.00248825,0.00211813,0.0484584,0.0668672,-37.4029,6.93889e-18,0.0334084
1.00586,0.00235884,0.00212801,0.0418913,0.0618403,-27.6308,0,0.0375318
1.01562,0.00252809,0.00213729,0.0359787,0.0569819,-15.8406,0,0.041896
1.02539,0.0029973,0.00207293,0.0307738,0.0522798,-2.61108,0,0.0463794
1.03516,0.00372507,0.00202269,0.0262149,0.0476157,11.3481,0,0.050894
1.04492,0.00460914,0.00198038,0.0221492,0.0430551,25.4157,0,0.0553927
1.05469,0.00549155,0.001949,0.0183984,0.0386048,39.2445,0,0.0598528
1.06445,0.00621664,0.00194458,0.0148376,0.0342841,52.8214,0,0.0642484
1.07422,0.00668655,0.00194871,0.0114464,0.030137,66.3581,-1.38778e-17,0.0685284
1.08398,0.00688023,0.00193831,0.00830829,0.0261289,80.0738,0,0.0726143
1.09375,0.00688646,0.00193104,0.00555791,0.0222843,93.9942,0,0.0764156
1.10352,0.00690355,0.00191379,0.00330944,0.0185743,107.878,1.38778e-17,0.0798522
1.11328,0.00716489,0.00193998,0.00160544,0.0151729,121.293,0,0.0828708
1.12305,0.00786304,0.00200314,0.000412885,0.0120551,133.805,1.38778e-17,0.0854457
1.13281,0.00913891,0.00219563,-0.000336502,0.00928321,145.163,1.38778e-17,0.0875641
1.14258,0.0110672,0.00251769,-0.000690825,0.00684996,155.36,0,0.0892105
1.15234,0.0136741,0.00300489,-0.000643237,0.00474973,164.552,0,0.0903593
1.16211,0.0169827,0.00374763,-0.000137973,0.00308883,172.893,0,0.0909817
1.17187,0.0210361,0.00490532,0.000889565,0.00178271,180.378,0,0.0910631
1.18164,0.025851,0.00655181,0.00246575,0.00083918,186.791,0,0.09062
1.19141,0.0313776,0.00886286,0.0045535,8.44336e-05,191.791,-1.38778e-17,0.0897058
1.20117,0.0374793,0.0119027,0.00706144,-0.000460957,195.071,0,0.0883983
1.21094,0.0439346,0.0157978,0.00987789,-0.000947461,196.506,-1.38778e-17,0.0867766
1.2207,0.0505231,0.0206092,0.0129066,-0.00139178,196.205,-1.38778e-17,0.0848955
1.23047,0.057093,0.0262104,0.0160841,-0.00180595,194.46,0,0.0827705
1.24023,0.0636481,0.0326129,0.0193744,-0.00224862,191.627,0,0.0803796
1.25,0.0703046,0.0396032,0.0227503,-0.0025923,188,-2.77556e-17,0.0776811
1.25977,0.0772164,0.0470551,0.0261779,-0.00281572,183.739,-1.38778e-17,0.0746405
1.26953,0.0844422,0.0547617,0.0296121,-0.00285044,178.854,0,0.0712544
1.2793,0.0918675,0.0625063,0.0330013,-0.00274843,173.24,-1.38778e-17,0.0675642
1.28906,0.0991912,0.0701675,0.0362889,-0.00248215,166.711,1.38778e-17,0.0636548
1.29883,0.106036,0.0776923,0.0394071,-0.00213592,159.045,-6.93889e-18,0.0596391
1.30859,0.112093,0.0850836,0.0422646,-0.00171229,150.006,-6.93889e-18,0.0556359
1.31836,0.11724,0.0923054,0.0447391,-0.00123835,139.375,0,0.0517512
1.32812,0.12158,0.0993723,0.0466862,-0.000782314,126.991,6.93889e-18,0.0480685
1.33789,0.125326,0.106203,0.0479639,-0.000265459,112.779,0,0.0446525
1.34766,0.128668,0.112726,0.0484644,0.00031377,96.7712,0,0.0415605
1.35742,0.131643,0.118787,0.0481378,0.000975615,79.0901,-6.93889e-18,0.038856
1.36719,0.134109,0.124333,0.0469992,0.0017277,59.9358,6.93889e-18,0.036613
1.37695,0.135797,0.129292,0.0451239,0.00256582,39.5877,0,0.0349059
1.38672,0.136459,0.133675,0.0426363,0.00346805,18.4365,0,0.0337844
1.39648,0.135982,0.137511,0.0397018,0.00449186,-2.99766,0,0.0332485
1.40625,0.134452,0.140836,0.0365172,0.00555495,-24.0887,0,0.0332353
1.41602,0.1321,0.143591,0.0332899,0.00658488,-44.2034,0,0.0336297
1.42578,0.129198,0.145738,0.030199,0.00748998,-62.8585,0,0.0342993
1.43555,0.12593,0.147299,0.0273482,0.00818748,-79.8714,0,0.0351387
1.44531,0.122318,0.148206,0.0247308,0.00874143,-95.4176,6.93889e-18,0.0361041
1.45508,0.118224,0.148478,0.0222351,0.00906284,-109.937,0,0.0372185
1.46484,0.113416,0.148147,0.0196976,0.00921958,-123.915,0,0.038544
1.47461,0.107663,0.147259,0.0169879,0.00917745,-137.624,0,0.0401334
1.48437,0.100816,0.14587,0.014081,0.00896962,-150.967,0,0.0419839
1.49414,0.0928579,0.143991,0.0110793,0.00861029,-163.49,6.93889e-18,0.0440186
1.50391,0.0838921,0.141605,0.00816557,0.00807979,-174.577,0,0.0461058
1.51367,0.0741085,0.138731,0.00551076,0.00743268,-183.719,0,0.0481072
1.52344,0.063734,0.135415,0.00318892,0.00663524,-190.705,6.93889e-18,0.0499314
1.5332,0.052994,0.131685,0.0011479,0.00578194,-195.652,6.93889e-18,0.0515634
1.54297,0.0420934,0.127604,-0.000745016,0.00488634,-198.855,1.38778e-17,0.0530575
1.55273,0.031223,0.123221,-0.0026088,0.00393091,-200.565,-6.93889e-18,0.0544963
1.5625,0.0205794,0.11858,-0.00446159,0.00293221,-200.829,1.38778e-17,0.0559407
1.57227,0.0103889,0.113688,-0.00619283,0.00195123,-199.489,0,0.0573962
1.58203,0.000908825,0.108576,-0.00761167,0.000952646,-196.332,0,0.0588147
1.5918,-0.00759889,0.103279,-0.00854307,-5.56641e-06,-191.301,0,0.0601271
1.60156,-0.0149226,0.0978464,-0.00891574,-0.000946904,-184.623,-1.38778e-17,0.0612867
1.61133,-0.0209642,0.0923385,-0.00879228,-0.00186838,-176.773,-6.93889e-18,0.0622973
1.62109,-0.0257794,0.0867671,-0.00832785,-0.00268562,-168.286,-1.38778e-17,0.0632081
1.63086,-0.0295639,0.0811979,-0.00768491,-0.00342738,-159.515,0,0.064079
1.64062,-0.0325774,0.0756148,-0.00695351,-0.00410839,-150.472,1.38778e-17,0.0649348
1.65039,-0.0350337,0.0700608,-0.00611768,-0.00468023,-140.827,1.38778e-17,0.065734
1.66016,-0.037001,0.0645758,-0.00507598,-0.00517603,-130.076,0,0.0663687
1.66992,-0.0383655,0.0591781,-0.00369223,-0.00560124,-117.775,0,0.0666944
1.67969,-0.0388818,0.0539333,-0.00183993,-0.00591533,-103.734,0,0.0665743
1.68945,-0.038293,0.0488272,0.00058298,-0.00610116,-88.0888,0,0.0659152
1.69922,-0.0364598,0.043905,0.00366573,-0.00618618,-71.2495,0,0.0646803
1.70898,-0.0334385,0.0391556,0.0074996,-0.00615416,-53.7648,0,0.0628768
1.71875,-0.0294643,0.0346472,0.0121725,-0.00590769,-36.1909,0,0.0605317
1.72852,-0.0248505,0.0303919,0.0177384,-0.00548842,-19.0157,0,0.0576708
1.73828,-0.0198614,0.0264286,0.0241786,-0.00480867,-2.64901,0,0.0543147
1.74805,-0.0146261,0.0227339,0.03138,-0.00380728,12.548,0,0.0504923
1.75781,-0.00913741,0.0193644,0.0391471,-0.0024242,26.2337,0,0.0462635
1.76758,-0.00333311,0.0162961,0.047242,-0.000608262,38.0858,0,0.0417367
1.77734,0.00279522,0.0135477,0.0554308,0.00175389,47.8369,-6.93889e-18,0.0370701
1.78711,0.00913625,0.0112026,0.0635161,0.00475143,55.3344,6.93889e-18,0.0324515
1.79687,0.0154781,0.00922603,0.0713457,0.00839089,60.6016,-3.46945e-18,0.0280613
1.80664,0.0216016,0.00760131,0.0788109,0.0127034,63.8762,-3.46945e-18,0.0240313
1.81641,0.0273979,0.00635985,0.0858471,0.0177083,65.602,-6.93889e-18,0.0204116
1.82617,0.0329358,0.00547046,0.0924438,0.023247,66.3553,0,0.017161
1.83594,0.0384343,0.00485259,0.0986513,0.0293282,66.7086,-1.73472e-18,0.0141672
1.8457,0.0441484,0.0045051,0.104566,0.0357677,67.0605,3.46945e-18,0.0112938
1.85547,0.050225,0.00429814,0.110284,0.0423839,67.4921,0,0.00843951
1.86523,0.0565986,0.00415195,0.115832,0.0490995,67.7182,8.67362e-19,0.00558722
1.875,0.0629777,0.00392414,0.121123,0.0557183,67.1773,-8.67362e-19,0.00282095
1.88477,0.0689265,0.00361195,0.125954,0.0621824,65.2426,-8.67362e-19,0.000299799
1.89453,0.073999,0.00323637,0.130076,0.0683811,61.4751,3.46945e-18,-0.00180351
1.9043,0.0778628,0.00287238,0.133284,0.0742973,55.8046,0,-0.00337395
1.91406,0.0803636,0.0025834,0.135509,0.0799332,48.5516,1.73472e-18,-0.00440235
1.92383,0.0815169,0.00245379,0.136827,0.0853119,40.2764,-1.73472e-18,-0.00498623
1.93359,0.0814423,0.00248013,0.137407,0.0904006,31.5382,-2.60209e-18,-0.00528145
1.94336,0.0802867,0.00266095,0.137401,0.0951418,22.6909,-1.73472e-18,-0.00542802
1.95312,0.0781696,0.00290414,0.13687,0.0994753,13.8269,-8.67362e-19,-0.00548764
1.96289,0.0751738,0.00313283,0.135757,0.103363,4.88693,0,-0.0054248
1.97266,0.0713738,0.00325726,0.133952,0.106715,-4.14194,-8.67362e-19,-0.00513985
1.98242,0.0668847,0.00321387,0.131381,0.109507,-13.0779,0,-0.00453385
1.99219,0.0619005,0.00302121,0.128074,0.111741,-21.5526,1.30104e-18,-0.00356695
2.00195,0.0566985,0.00271711,0.124164,0.113408,-29.1887,4.33681e-19,-0.0022758
2.01172,0.0515977,0.00238102,0.1198,0.114568,-35.8456,1.73472e-18,-0.000739452
2.02148,0.0468766,0.00204313,0.115049,0.115202,-41.7819,1.73472e-18,0.000986469
2.03125,0.0426799,0.00172942,0.109829,0.115365,-47.6099,-4.33681e-18,0.00292776
2.04102,0.0389542,0.00141064,0.103927,0.114999,-54.0369,3.46945e-18,0.00520538
2.05078,0.0354532,0.00107528,0.0970942,0.114124,-61.5023,3.46945e-18,0.00799295
2.06055,0.0318233,0.000781494,0.0891756,0.112775,-69.8908,5.20417e-18,0.0114376
2.07031,0.0277497,0.000504551,0.0801941,0.110916,-78.4625,1.73472e-18,0.0155849
2.08008,0.0231019,0.000345732,0.0703605,0.108635,-86.0387,3.46945e-18,0.020347
2.08984,0.0180116,0.00028708,0.0600066,0.10591,-91.3537,3.46945e-18,0.0255292
2.09961,0.0128353,0.000344824,0.0494865,0.102872,-93.413,0,0.0309013
2.10937,0.00801326,0.000526055,0.0390979,0.0994828,-91.7113,0,0.0362752
2.11914,0.00388643,0.000797959,0.0290587,0.0958455,-86.2479,0,0.0415531
2.12891,0.000562517,0.00113001,0.0195317,0.0919105,-77.3817,6.93889e-18,0.0467251
2.13867,-0.00210023,0.00151354,0.0106674,0.0877455,-65.6326,0,0.0518255
2.14844,-0.00438595,0.00189659,0.00262642,0.0834086,-51.5339,0,0.056876
2.1582,-0.00655133,0.00227291,-0.0044335,0.0788963,-35.588,0,0.0618476
2.16797,-0.00869051,0.00265359,-0.0103979,0.0742948,-18.3044,0,0.0666585
2.17773,-0.0107102,0.00303688,-0.0152345,0.0696333,-0.257646,0,0.0712064
2.1875,-0.0124283,0.00341739,-0.0190075,0.0649434,17.8998,0,0.0754134
2.19727,-0.0137314,0.00371244,-0.0218581,0.0602792,35.5012,0,0.0792579
2.20703,-0.0146905,0.00392212,-0.023962,0.055636,51.99,0,0.0827775
2.2168,-0.0155531,0.00398373,-0.0254825,0.0510441,67.0572,0,0.0860396
2.22656,-0.0166043,0.00394925,-0.0265322,0.046532,80.7349,0,0.0890955
2.23633,-0.0179653,0.00384642,-0.0271511,0.0421455,93.3992,0,0.0919386
2.24609,-0.0194409,0.00369747,-0.0272992,0.0379269,105.665,0,0.0944872
2.25586,-0.0205093,0.00347716,-0.026865,0.0338669,118.186,1.38778e-17,0.0966005
2.26562,-0.0204699,0.00320045,-0.0256934,0.0300317,131.41,-1.38778e-17,0.0981248
2.27539,-0.0186869,0.0028582,-0.0236314,0.0264124,145.379,0,0.0989505
2.28516,-0.0148139,0.00247239,-0.020586,0.0230477,159.644,0,0.0990583
2.29492,-0.00889889,0.0021094,-0.0165698,0.0199901,173.358,0,0.0985337
2.30469,-0.00133144,0.00182074,-0.0117138,0.0172317,185.529,0,0.0975395
2.31445,0.00732915,0.00163491,-0.00623487,0.0148102,195.346,0,0.0962573
2.32422,0.0165534,0.00166655,-0.000369553,0.012718,202.438,0,0.0948204
2.33398,0.0259784,0.00195085,0.00569439,0.0110256,206.954,-1.38778e-17,0.0932678
2.34375,0.0354363,0.00258952,0.011853,0.00960064,209.421,1.38778e-17,0.0915423
2.35352,0.044887,0.00364793,0.018072,0.00849671,210.455,-1.38778e-17,0.0895314
2.36328,0.0543163,0.00520119,0.0243382,0.00764508,210.472,1.38778e-17,0.0871323
2.37305,0.0636607,0.00735812,0.0306125,0.0070079,209.559,1.38778e-17,0.0843044
2.38281,0.0728001,0.0101721,0.036821,0.00656276,207.559,0,0.0810815
2.39258,0.0816106,0.0136557,0.0428942,0.00619383,204.307,-1.38778e-17,0.0775358
2.40234,0.090041,0.0178207,0.0488256,0.00588422,199.853,0,0.0737142
2.41211,0.0981629,0.0227192,0.0547042,0.00562497,194.5,-1.38778e-17,0.0695889
2.42187,0.10616,0.0282596,0.0606814,0.00531803,188.614,0,0.0650542
2.43164,0.114251,0.0344061,0.0668732,0.00502107,182.289,-6.93889e-18,0.0599839
2.44141,0.122577,0.0410728,0.0732407,0.0047093,175.056,-6.93889e-18,0.0543233
2.45117,0.131092,0.0481492,0.0795149,0.00441932,165.852,1.38778e-17,0.048169
2.46094,0.139508,0.0555251,0.0852153,0.00412541,153.309,-1.38778e-17,0.0417901
2.4707,0.147335,0.0630502,0.0897665,0.00383672,136.266,0,0.0355715
2.48047,0.154003,0.0705909,0.092665,0.00360176,114.271,-3.46945e-18,0.0299008
2.49023,0.159035,0.0780698,0.0936237,0.00342105,87.8376,0,0.025047
2.5,0.162215,0.0853977,0.0926325,0.00326982,58.3272,0,0.02109
2.50977,0.163657,0.0925354,0.0899198,0.00316078,27.5259,0,0.0179293
2.51953,0.163766,0.0994584,0.0858468,0.00301424,-2.88046,0,0.0153647
2.5293,0.16307,0.106128,0.0807946,0.00287212,-31.6958,0,0.013205
2.53906,0.162013,0.112516,0.0750929,0.00272438,-58.3245,6.93889e-18,0.0113521
2.54883,0.160789,0.118553,0.0690085,0.00254821,-82.6199,-3.46945e-18,0.00982386
2.55859,0.159296,0.124153,0.0627714,0.00240674,-104.614,1.04083e-17,0.00871432
2.56836,0.15723,0.129229,0.0566004,0.00225527,-124.31,-1.73472e-18,0.00812155
2.57812,0.154266,0.133713,0.0506995,0.00214646,-141.653,-1.73472e-18,0.00808734
2.58789,0.150219,0.137505,0.0452225,0.00205148,-156.651,1.38778e-17,0.0085802
2.59766,0.145104,0.140615,0.0402268,0.00196266,-169.545,1.73472e-17,0.00952664
2.60742,0.139044,0.143036,0.0356476,0.00184313,-180.882,0,0.0108676
2.61719,0.132103,0.144788,0.0313102,0.00174378,-191.403,1.04083e-17,0.0126047
2.62695,0.124136,0.145921,0.0269808,0.00165466,-201.783,-6.93889e-18,0.0148067
2.63672,0.114775,0.14642,0.0224352,0.00153624,-212.332,-3.46945e-18,0.017572
2.64648,0.103576,0.146319,0.0175248,0.00144357,-222.78,-1.73472e-17,0.0209623
2.65625,0.0902781,0.145575,0.0122216,0.00133834,-232.271,-6.93889e-18,0.0249426
2.66602,0.0750391,0.144212,0.00663214,0.00128235,-239.568,0,0.029357
2.67578,0.0585171,0.142215,0.000980953,0.00118951,-243.41,0,0.033956
2.68555,0.0417391,0.139658,-0.00443777,0.00111993,-242.901,0,0.038467
2.69531,0.0258047,0.136576,-0.00933078,0.00106295,-237.806,1.38778e-17,0.0426808
2.70508,0.0115559,0.132994,-0.0134831,0.000955635,-228.646,-1.38778e-17,0.0465196
2.71484,-0.000638134,0.12899,-0.0168161,0.00089833,-216.572,1.38778e-17,0.050055
2.72461,-0.0108936,0.124574,-0.0193996,0.000817031,-203.038,6.93889e-18,0.05347
2.73437,-0.0196354,0.119804,-0.021407,0.000760811,-189.387,-1.38778e-17,0.0569746
2.74414,-0.027336,0.114707,-0.0230282,0.000697764,-176.492,6.93889e-18,0.0607134
2.75391,-0.0343002,0.109347,-0.0243792,0.000638496,-164.582,1.38778e-17,0.0647005
2.76367,-0.0405904,0.103732,-0.0254542,0.000592324,-153.299,1.38778e-17,0.0688128
2.77344,-0.0460978,0.0979398,-0.0261438,0.000530156,-141.949,1.38778e-17,0.0728407
2.7832,-0.0506904,0.0920089,-0.0263062,0.000449824,-129.817,0,0.076571
2.79297,-0.0543355,0.0860265,-0.0258421,0.000390117,-116.382,0,0.0798577
2.80273,-0.0571223,0.0800208,-0.0247206,0.000310225,-101.359,1.38778e-17,0.0826418
2.8125,-0.0591749,0.0740642,-0.022932,0.000254766,-84.5603,0,0.0849095
2.82227,-0.0605134,0.0681611,-0.0203933,0.000213135,-65.7354,0,0.0866114
2.83203,-0.0609485,0.0623513,-0.0168714,0.000175313,-44.5317,0,0.0875928
2.8418,-0.0600813,0.0566735,-0.0119912,0.000201504,-20.681,0,0.087584
2.85156,-0.057424,0.0511624,-0.00535216,0.000265518,5.64903,-1.38778e-17,0.0862694
2.86133,-0.0525986,0.0458886,0.00328675,0.000381387,33.5221,0,0.0834142
2.87109,-0.0455316,0.0408571,0.0138421,0.000563291,61.148,0,0.0789872
2.88086,-0.0365591,0.0361218,0.0258513,0.000810908,86.1746,0,0.0732171
2.89062,-0.0263922,0.0316897,0.0385665,0.00112146,106.302,0,0.0665468
2.90039,-0.0159422,0.0275761,0.0511625,0.00157427,119.983,-6.93889e-18,0.0594983
2.91016,-0.0060663,0.0238102,0.0629639,0.00213369,126.896,6.93889e-18,0.0525111
2.91992,0.0026795,0.020358,0.073591,0.00290584,127.989,0,0.0458252
2.92969,0.0101862,0.0173026,0.0829719,0.00395323,125.059,-6.93889e-18,0.0394617
2.93945,0.0167827,0.0146357,0.0912392,0.0053182,120.086,0,0.0333021
2.94922,0.0230761,0.0123475,0.0985858,0.00706424,114.62,6.93889e-18,0.0272163
2.95898,0.0297061,0.0104982,0.105166,0.00928529,109.48,0,0.021171
2.96875,0.0371164,0.00900935,0.11108,0.0119796,104.831,5.20417e-18,0.0152634
2.97852,0.0454341,0.00787022,0.116432,0.0152056,100.513,1.04083e-17,0.00967048
2.98828,0.054498,0.00706816,0.121387,0.0189206,96.3764,-1.73472e-18,0.00455194
2.99805,0.0639966,0.00662323,0.126175,0.0231542,92.4105,3.46945e-18,-3.22684e-05
3.00781,0.073626,0.00651583,0.131019,0.0278601,88.6121,-1.73472e-18,-0.00414014
3.01758,0.0831656,0.00665218,0.136011,0.032901,84.7078,3.46945e-18,-0.00789057
3.02734,0.092423,0.00706046,0.141019,0.0382942,79.9486,0,-0.0113645
3.03711,0.101086,0.00759062,0.145666,0.0438468,73.1593,-3.46945e-18,-0.0145216
3.04687,0.108588,0.00822621,0.149415,0.0494892,63.0835,0,-0.0171822
3.05664,0.114103,0.00897272,0.15173,0.0551202,48.8944,-3.46945e-18,-0.0190901
3.06641,0.116728,0.00971672,0.152235,0.0606118,30.6436,0,-0.0200296
3.07617,0.115805,0.0104405,0.150826,0.0659277,9.42719,0,-0.0199402
3.08594,0.111239,0.0110871,0.147689,0.0709921,-12.8275,0,-0.0189753
3.0957,0.103643,0.0117402,0.143238,0.0757527,-33.8906,0,-0.0174734
3.10547,0.0942186,0.012318,0.137995,0.0802232,-51.8797,3.46945e-18,-0.0158507
3.11523,0.0843985,0.0128032,0.132454,0.0843759,-65.7954,3.46945e-18,-0.0144589
3.125,0.0753912,0.0132531,0.126967,0.0882028,-75.7551,3.46945e-18,-0.013463
3.13477,0.0678349,0.0136927,0.121671,0.0917201,-82.8642,0,-0.0127872
3.14453,0.0617013,0.0140312,0.11647,0.0948503,-88.7894,-1.73472e-18,-0.0121462
3.1543,0.0564715,0.0143771,0.111075,0.0976236,-95.2054,6.93889e-18,-0.0111455
3.16406,0.0514747,0.0146931,0.105095,0.0999909,-103.31,-1.73472e-18,-0.00940938
3.17383,0.046211,0.0148893,0.0981468,0.101933,-113.558,0,-0.00668413
3.18359,0.0405043,0.0150742,0.0899501,0.103428,-125.674,8.67362e-18,-0.00288195
3.19336,0.0344404,0.0151292,0.0803826,0.104471,-138.864,0,0.00194469
3.20312,0.0281645,0.015082,0.0694768,0.105066,-152.093,1.73472e-18,0.00767359
3.21289,0.0216841,0.0150003,0.0573827,0.105238,-164.278,-5.20417e-18,0.0141847
3.22266,0.0148095,0.0147972,0.0443324,0.104995,-174.297,6.93889e-18,0.0213907
3.23242,0.00727336,0.0145608,0.0306405,0.10437,-180.884,6.93889e-18,0.0292089
3.24219,-0.0010368,0.0142821,0.0167415,0.103341,-182.535,0,0.0374906
3.25195,-0.00987092,0.0139014,0.00322718,0.10196,-177.609,1.38778e-17,0.0459564
3.26172,-0.0185642,0.0135211,-0.00916928,0.10017,-164.7,0,0.0541879
3.27148,-0.0261943,0.0130761,-0.0196811,0.0980096,-143.205,1.38778e-17,0.0617033
3.28125,-0.0318967,0.0125484,-0.0276934,0.0954727,-113.842,0,0.0680985
3.29102,-0.0352059,0.0120009,-0.0329386,0.0925498,-78.8296,0,0.0731943
3.30078,-0.0362722,0.0114029,-0.0356072,0.0893451,-41.5509,0,0.0771164
3.31055,-0.035857,0.0107145,-0.0363072,0.0858278,-5.73792,0,0.0802576
3.32031,-0.0350981,0.0100199,-0.0358718,0.0820797,25.5481,0,0.0831282
3.33008,-0.0351356,0.00932229,-0.035093,0.0781597,50.7325,0,0.0861542
3.33984,-0.0367373,0.0086076,-0.0344941,0.0741017,70.0112,-1.38778e-17,0.0895154
3.34961,-0.0400617,0.00783741,-0.0342345,0.0699297,85.0037,0,0.0930961
3.35937,-0.0446345,0.00706198,-0.0341719,0.0656866,97.964,-1.38778e-17,0.0965681
3.36914,-0.0495312,0.00629294,-0.0340218,0.0613989,110.925,0,0.0995596
3.37891,-0.0536749,0.00550518,-0.0335151,0.0570737,125.145,0,0.101821
3.38867,-0.0561248,0.00469444,-0.0324674,0.0527576,141.028,-2.77556e-17,0.103307
3.39844,-0.0562448,0.00391365,-0.0307401,0.0484806,158.428,0,0.104138
3.4082,-0.0537093,0.00315313,-0.0281446,0.0442412,177.057,0,0.104473
3.41797,-0.0483888,0.00239162,-0.0243799,0.0401,196.693,-1.38778e-17,0.104383
3.42773,-0.0402166,0.00168108,-0.019072,0.0361072,217.063,0,0.103787
3.4375,-0.0291482,0.000994219,-0.0119175,0.032238,237.504,1.38778e-17,0.102502
3.44727,-0.0152614,0.000361963,-0.00286649,0.0285506,256.672,-1.38778e-17,0.100377
3.45703,0.00104555,-0.000194414,0.00775665,0.0250823,272.574,-2.77556e-17,0.0974289
3.4668,0.0188842,-0.000673037,0.0192696,0.0218427,283.022,-1.38778e-17,0.0939086
3.47656,0.0368765,-0.00103843,0.0307982,0.0189039,286.375,1.38778e-17,0.0902368
3.48633,0.053402,-0.00123721,0.0415294,0.0162517,282.248,0,0.0868433
3.49609,0.067042,-0.00127028,0.0509512,0.0139461,271.845,-2.77556e-17,0.0839759
3.50586,0.0770542,-0.00107314,0.0589846,0.0119857,257.741,0,0.0815702
3.51562,0.0836603,-0.000608086,0.0659658,0.0103439,243.136,-1.38778e-17,0.0792459
3.52539,0.0879958,0.000145986,0.0724964,0.00907485,230.889,0,0.0764328
3.53516,0.0917123,0.00129085,0.0792288,0.00808383,222.652,-2.77556e-17,0.0725759
3.54492,0.0963899,0.00283729,0.086662,0.00740294,218.427,-1.38778e-17,0.0673302
3.55469,0.103006,0.00483955,0.0950072,0.00692379,216.662,-1.38778e-17,0.0606723
3.56445,0.111681,0.00734446,0.104147,0.00666451,214.782,-6.93889e-18,0.0528893
3.57422,0.121784,0.0103906,0.113674,0.00655775,209.948,6.93889e-18,0.0444669
3.58398,0.132303,0.0139773,0.122982,0.00656895,199.745,-1.38778e-17,0.0359348
3.59375,0.142278,0.0180671,0.131366,0.00664081,182.612,-3.46945e-18,0.0277407
3.60352,0.151075,0.0227015,0.138105,0.00674294,157.942,3.46945e-18,0.0201991
3.61328,0.158392,0.0277812,0.142524,0.00680771,125.935,-3.46945e-18,0.0135221
3.62305,0.164071,0.0332669,0.14403,0.00685693,87.3656,-1.73472e-18,0.00789123
3.63281,0.167855,0.0391008,0.142163,0.00688778,43.4452,8.67362e-19,0.0035148
3.64258,0.169314,0.0451542,0.136664,0.00686736,-4.1569,2.1684e-19,0.000621443
3.65234,0.16798,0.0513779,0.127577,0.00678205,-53.1808,-1.73472e-18,-0.000620774
3.66211,0.163671,0.0576253,0.115344,0.00666249,-100.71,-5.20417e-18,-0.000224154
3.67188,0.156782,0.0638626,0.100843,0.00648035,-143.367,1.56125e-17,0.00152669
3.68164,0.148375,0.070009,0.0853214,0.00623777,-177.873,-8.67362e-18,0.00407643
3.69141,0.13996,0.0759959,0.0701781,0.00595734,-201.879,-1.04083e-17,0.00672241
3.70117,0.133013,0.081787,0.0566576,0.00561598,-214.78,-1.04083e-17,0.00882975
3.71094,0.128428,0.0873262,0.0455343,0.00518651,-218.152,3.46945e-18,0.0100562
3.7207,0.126139,0.092599,0.036916,0.00472632,-215.523,-1.04083e-17,0.0104876
3.73047,0.125067,0.0975577,0.0302526,0.00422268,-211.451,-1.04083e-17,0.0106153
3.74023,0.123439,0.102195,0.0245577,0.00362086,-210.201,-3.46945e-18,0.0111533
3.75,0.119339,0.106482,0.0187589,0.00302303,-214.489,1.04083e-17,0.0127681
3.75977,0.111297,0.110386,0.0120356,0.00237422,-224.8,-1.73472e-17,0.0158341
3.76953,0.0986836,0.113878,0.00401363,0.00173232,-239.499,-6.93889e-18,0.0203212
3.7793,0.0818138,0.116958,-0.00523655,0.00111507,-255.635,-3.46945e-18,0.0258527
3.78906,0.0617489,0.119565,-0.0153547,0.000524766,-270.035,1.38778e-17,0.0318966
3.79883,0.0399302,0.121695,-0.0258866,-4.3125e-05,-280.168,0,0.0379867
3.80859,0.0178097,0.123334,-0.0364078,-0.000531416,-284.503,0,0.0438648
3.81836,-0.00337962,0.124481,-0.0465255,-0.00101262,-282.316,6.93889e-18,0.0494847
3.82812,-0.0226621,0.125119,-0.0557983,-0.00139989,-273.283,2.77556e-17,0.0548976
3.83789,-0.039221,0.125287,-0.063672,-0.00173604,-257.217,-6.93889e-18,0.0601021
3.84766,-0.0522895,0.124977,-0.0669422,-0.00199538,-234.213,1.38778e-17,0.0649619
3.85742,-0.0611577,0.124238,-0.0669422,-0.0021958,-205.114,1.38778e-17,0.0692489
3.86719,-0.0653509,0.123093,-0.0669422,-0.00229213,-171.966,0,0.0727916
3.87695,-0.0649209,0.121587,-0.0669422,-0.00232693,-138.055,1.38778e-17,0.0756442
3.88672,-0.0606965,0.119704,-0.0669422,-0.00227188,-107.286,-1.38778e-17,0.0781663
3.89648,-0.054312,0.117514,-0.0639214,-0.00214318,-83.0349,0,0.0809457
3.90625,-0.047911,0.11501,-0.060339,-0.00193585,-66.8985,0,0.0845777
3.91602,-0.0435658,0.112232,-0.0578628,-0.00166324,-57.9117,0,0.0893898
3.92578,-0.0426083,0.10918,-0.0564942,-0.00136611,-52.617,1.38778e-17,0.0952391
3.93555,-0.0451441,0.105874,-0.0556077,-0.000985049,-46.0287,0,0.10148
3.94531,-0.0499758,0.102352,-0.0541423,-0.000603018,-33.1492,0,0.107126
3.95508,-0.0549953,0.0986142,-0.0509048,-0.000155098,-10.4737,0,0.111139
3.96484,-0.0579002,0.0946924,-0.0448701,0.000307207,23.0442,0,0.112729
3.97461,-0.0569409,0.0906161,-0.0353891,0.000788965,65.841,0,0.111549
3.98438,-0.0513966,0.0864047,-0.0222712,0.0012895,114.339,0,0.107711
3.99414,-0.0416114,0.0820788,-0.00575939,0.00179455,163.954,0,0.101654
4.00391,-0.0286399,0.0777016,0.0135535,0.002296,210.1,-1.38778e-17,0.0939366
4.01367,-0.0137278,0.0732935,0.0348178,0.00280002,248.875,-1.38778e-17,0.085059
4.02344,0.00209123,0.0689019,0.0570013,0.0033179,277.347,-1.38778e-17,0.0753873
4.0332,0.0181018,0.0645449,0.0789472,0.00381363,293.549,0,0.0651984
4.04297,0.0337337,0.0602919,0.099435,0.00435835,296.419,-6.93889e-18,0.054787
4.05273,0.0482962,0.0561282,0.117276,0.00491815,285.877,-3.46945e-17,0.0445542
4.0625,0.0608697,0.0521391,0.131463,0.0055304,263.068,-2.77556e-17,0.0350026
4.07227,0.0704998,0.0482902,0.141357,0.00621431,230.626,-3.46945e-18,0.0266176
4.08203,0.0766496,0.0446471,0.146884,0.00700283,192.722,0,0.0196802
4.0918,0.0796775,0.0412027,0.148648,0.0079285,154.636,-3.46945e-18,0.014102
4.10156,0.0810494,0.0379661,0.147906,0.00898688,121.81,-1.73472e-18,0.00938171
4.11133,0.0830919,0.0349598,0.146342,0.0102598,98.5444,0,0.00473029
4.12109,0.0883085,0.0321908,0.145677,0.0117904,86.7508,-6.93889e-18,-0.000659205
4.13086,0.0985019,0.0296441,0.147216,0.0136112,85.2312,-5.20417e-18,-0.00729783
4.14062,0.114057,0.027341,0.151485,0.0156851,89.844,0,-0.0151741
4.15039,0.133682,0.0252493,0.158087,0.0181465,94.602,-6.93889e-18,-0.0237186
4.16016,0.154726,0.0233794,0.16585,0.0209316,93.3819,-6.93889e-18,-0.0319842
4.16992,0.173921,0.0217029,0.173211,0.024076,81.6591,0,-0.038972
4.17969,0.188279,0.0202256,0.178667,0.027531,57.6562,0,-0.0439643
4.18945,0.195786,0.0189463,0.181142,0.0313341,22.5324,0,-0.0467261
4.19922,0.195703,0.0178009,0.180135,0.0353987,-20.3506,0,-0.0474984
4.20898,0.188442,0.0168387,0.175645,0.0396671,-66.6729,6.93889e-18,-0.046808
4.21875,0.175161,0.0159462,0.167985,0.0441199,-112.334,-6.93889e-18,-0.0452053
4.22852,0.157339,0.0152243,0.15762,0.0486456,-154.112,-6.93889e-18,-0.0430667
4.23828,0.136495,0.0145209,0.145124,0.0532057,-189.709,0,-0.0405524
4.24805,0.114134,0.0138816,0.131244,0.0577098,-217.436,6.93889e-18,-0.0377163
4.25781,0.0918345,0.0133309,0.116958,0.0621251,-235.994,0,-0.0346723
4.26758,0.0712986,0.0127759,0.103406,0.0663688,-244.685,0,-0.0316882
4.27734,0.0542238,0.012269,0.091635,0.0704277,-244.023,3.46945e-18,-0.0291194
4.28711,0.0419366,0.01184,0.0822104,0.0742616,-236.399,1.38778e-17,-0.027192
4.29687,0.0349004,0.0114412,0.0748859,0.0778215,-226.234,1.38778e-17,-0.0257464
4.30664,0.0323223,0.0110729,0.0685058,0.0811369,-219.253,1.38778e-17,-0.0240957
4.31641,0.032096,0.010792,0.0612485,0.0841678,-220.916,6.93889e-18,-0.021112
4.32617,0.0312163,0.0105992,0.0511609,0.0868841,-234.508,2.08167e-17,-0.0155493
4.33594,0.0265996,0.010431,0.0367931,0.089304,-259.661,1.38778e-17,-0.00648789
4.3457,0.016055,0.0103433,0.0176945,0.0913787,-291.971,1.04083e-17,0.00628504
4.35547,-0.000959814,0.0103104,-0.00541108,0.093114,-323.953,1.38778e-17,0.0221259
4.36523,-0.0231067,0.0103394,-0.0308127,0.0944588,-334.004,0,0.0396852
4.375,-0.0475705,0.0103231,-0.0562588,0.0954314,-334.004,2.08167e-17,0.0572951
4.38477,-0.0709494,0.0103493,-0.0669422,0.0960129,-334.004,0,0.073432
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-304.46,1.38778e-17,0.0870684
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-250.419,1.38778e-17,0.0977982
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-182.727,0,0.105727
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,-107.449,0,0.11123
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,-30.7076,0,0.114716
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,41.8339,0,0.116518
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,105.174,1.38778e-17,0.116932
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,155.165,0,0.116339
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,188.96,-1.38778e-17,0.1153
4.48242,-0.0783342,0.00916564,-0.058626,0.082836,205.729,1.38778e-17,0.114522
4.49219,-0.0783342,0.00887502,-0.0510744,0.0800182,207.372,0,0.114672
4.50195,-0.0783342,0.00856488,-0.0475198,0.0770011,198.807,0,0.116098
4.51172,-0.0783342,0.0082527,-0.0473881,0.0738422,187.437,-1.38778e-17,0.118604
4.52148,-0.0783342,0.00788663,-0.0491097,0.070564,181.701,-1.38778e-17,0.121393
4.53125,-0.0783342,0.00753021,-0.0504413,0.0671824,188.976,-1.38778e-17,0.123247
4.54102,-0.0783342,0.00712945,-0.0489965,0.0637431,213.471,0,0.122907
4.55078,-0.0783342,0.00671291,-0.042844,0.0602665,254.818,-1.38778e-17,0.119514
4.56055,-0.0777091,0.0063307,-0.0309983,0.0567771,307.943,0,0.112934
4.57031,-0.046246,0.00594331,-0.0136472,0.0533043,334.004,0,0.103835
4.58008,-0.00675409,0.00555735,0.00795106,0.0498443,334.004,-1.38778e-17,0.0934718
4.58984,0.0363387,0.00521194,0.031855,0.0464414,334.004,0,0.0832662
4.59961,0.0783537,0.00491279,0.0559596,0.0431328,334.004,-4.16334e-17,0.0743544
4.60937,0.115442,0.00464177,0.0784636,0.0399277,334.004,0,0.0672793
4.61914,0.145192,0.00446587,0.0981389,0.0368476,334.004,6.93889e-18,0.0619398
4.62891,0.166674,0.004381,0.114368,0.033902,334.004,1.38778e-17,0.057783
4.63867,0.180078,0.00440098,0.127026,0.0311315,334.004,-6.93889e-18,0.054117
4.64844,0.186268,0.00456231,0.136345,0.0285406,322.297,2.77556e-17,0.0503754
4.6582,0.186503,0.00487629,0.142867,0.0261219,283.82,6.93889e-18,0.0462075
4.66797,0.182419,0.0053678,0.14749,0.0239343,252.538,0,0.0413803
4.67773,0.17616,0.00606431,0.151517,0.0219392,231.379,-1.38778e-17,0.0355911
4.6875,0.170407,0.00697963,0.156544,0.0201533,221.977,6.93889e-18,0.0283525
4.69727,0.168093,0.00815897,0.164114,0.018574,223.741,3.46945e-18,0.0190739
4.70703,0.171744,0.00963976,0.175188,0.0171861,232.903,1.04083e-17,0.00734897
4.7168,0.182621,0.0114507,0.182268,0.0160055,242.25,-3.46945e-18,-0.00667098
4.72656,0.200016,0.0135552,0.182268,0.0149719,242.094,0,-0.0220211
4.73633,0.221046,0.0160806,0.182268,0.0140877,222.531,-1.38778e-17,-0.0369574
4.74609,0.222717,0.0189815,0.182268,0.0132984,176.372,6.93889e-18,-0.0493325
4.75586,0.222717,0.0222562,0.182268,0.0126158,101.707,0,-0.0571996
4.76562,0.222717,0.0259358,0.182268,0.0120163,3.05398,0,-0.059412
4.77539,0.222717,0.029998,0.182268,0.0114543,-109.419,-6.93889e-18,-0.0559711
4.78516,0.222717,0.0343997,0.182268,0.0109132,-222.367,1.38778e-17,-0.0479833
4.79492,0.205587,0.039124,0.155575,0.0104304,-322.542,1.38778e-17,-0.0372544
4.80469,0.175373,0.0441388,0.12113,0.00995364,-334.004,-6.93889e-18,-0.0257062
4.81445,0.146522,0.0493309,0.0867778,0.0094703,-334.004,2.77556e-17,-0.0148602
4.82422,0.122478,0.0547026,0.0552302,0.00901743,-334.004,6.93889e-18,-0.00557729
4.83398,0.104909,0.060125,0.0285363,0.00858223,-334.004,-6.93889e-18,0.00189942
4.84375,0.0937939,0.0655538,0.00801099,0.00816718,-334.004,2.77556e-17,0.0076989
4.85352,0.0879725,0.0709208,-0.00580807,0.00774179,-334.004,2.08167e-17,0.0120589
4.86328,0.0857587,0.0761648,-0.01324,0.00731391,-334.004,-6.93889e-18,0.0152041
4.87305,0.0852727,0.0812292,-0.0155475,0.00693094,-314.837,3.46945e-18,0.0174161
4.88281,0.0843994,0.0860505,-0.0149226,0.00652734,-285.47,2.08167e-17,0.019215
4.89258,0.0805732,0.0906267,-0.0142547,0.00614874,-273.175,1.73472e-17,0.0214886
4.90234,0.0707538,0.0949047,-0.0166328,0.00579067,-281.556,-6.93889e-18,0.0254229
4.91211,0.0518898,0.0988705,-0.0246557,0.00540328,-309.971,0,0.032191
4.92187,0.0218835,0.102504,-0.03973,0.00503326,-334.004,0,0.0424956
4.93164,-0.0192746,0.105788,-0.0615863,0.00468451,-334.004,-1.38778e-17,0.0561641
4.94141,-0.0687464,0.108719,-0.0669422,0.00436752,-334.004,0,0.0720027
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-334.004,0,0.0880235
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-334.004,2.77556e-17,0.102001
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,-334.004,0,0.112162
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-314.759,1.38778e-17,0.117756
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-221.112,-1.38778e-17,0.119273
5,-0.0783342,0.118195,-0.0669422,0.0026705,-123.406,0,0.11823
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,-34.9731,0,0.116638
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,34.2599,0,0.116333
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,79.5135,-1.38778e-17,0.118473
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,101.306,0,0.123333
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,104.346,0,0.130439
5.05859,-0.074546,0.114147,-0.0669422,0.00127559,95.8873,0,0.138899
5.06836,-0.0726731,0.112394,-0.0669422,0.0010314,84.2685,0,0.147725
5.07812,-0.0777325,0.110369,-0.0669422,0.000808506,77.9774,0,0.155983
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,85.0981,0,0.16273
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,112.656,2.77556e-17,0.166848
5.10742,-0.0783342,0.102899,-0.0669422,0.00017127,165.432,0,0.166963
5.11719,-0.0783342,0.100018,-0.0624713,-3.26953e-05,244.246,0,0.161611
5.12695,-0.0783342,0.0969667,-0.0354363,-0.000200449,334.004,0,0.149671
5.13672,-0.0783342,0.0937524,0.00257978,-0.000338496,334.004,0,0.13092
5.14648,-0.0447957,0.09043,0.0497407,-0.000449063,334.004,0,0.106434
5.15625,0.00360339,0.0869999,0.10202,-0.000557344,334.004,2.77556e-17,0.0786063
5.16602,0.0565131,0.0834902,0.153951,-0.000585674,334.004,1.38778e-17,0.0506791
5.17578,0.106079,0.0799035,0.182268,-0.000584092,334.004,2.77556e-17,0.0259112
5.18555,0.145156,0.076254,0.182268,-0.000538887,334.004,0,0.00668328
5.19531,0.169251,0.0725471,0.182268,-0.000416924,334.004,0,-0.00611393
5.20508,0.177654,0.0688393,0.182268,-0.000249521,334.004,-6.93889e-18,-0.0131795
5.21484,0.173384,0.0651017,0.182268,-1.08398e-06,257.522,3.46945e-18,-0.0163771
5.22461,0.162054,0.0613852,0.182268,0.000308584,146.615,-6.93889e-18,-0.0179975
5.23437,0.15014,0.0576858,0.182268,0.000713437,62.7687,0,-0.0200324
5.24414,0.143309,0.0540131,0.182268,0.0012092,11.9335,0,-0.0237394
5.25391,0.145342,0.0504075,0.182268,0.00182637,-6.04294,0,-0.0296055
5.26367,0.157858,0.0468742,0.182268,0.00259187,3.95741,0,-0.0376071
5.27344,0.180629,0.0434063,0.182268,0.00352371,33.737,0,-0.0475321
5.2832,0.212088,0.040036,0.182268,0.00463849,72.7486,0,-0.0591357
5.29297,0.222717,0.0367857,0.182268,0.00601749,108.751,0,-0.07204
5.30273,0.222717,0.033654,0.182268,0.00763597,128.727,0,-0.0854671
5.3125,0.222717,0.030644,0.182268,0.00954448,120.613,0,-0.0980299
5.32227,0.222717,0.0278007,0.182268,0.0117611,75.8744,0,-0.107799
5.33203,0.222717,0.0250805,0.182268,0.0143253,-7.69421,0,-0.112735
5.3418,0.222717,0.0225338,0.182268,0.0172145,-124.053,0,-0.111369
5.35156,0.222717,0.0201308,0.182268,0.0204132,-258.971,0,-0.10346
5.36133,0.222717,0.0179135,0.182268,0.0239347,-334.004,2.77556e-17,-0.0903201
5.37109,0.198542,0.0158243,0.182268,0.0277475,-334.004,2.77556e-17,-0.074607
5.38086,0.123528,0.0138825,0.139608,0.0318022,-334.004,-2.77556e-17,-0.0596062
5.39062,0.0548893,0.012102,0.0988773,0.0360655,-334.004,0,-0.0482438
5.40039,0.0020475,0.0104373,0.0655966,0.0404728,-334.004,-2.77556e-17,-0.0421897
5.41016,-0.0297393,0.008858,0.0420985,0.0449951,-334.004,2.77556e-17,-0.0413821
5.41992,-0.0403447,0.00744173,0.0282959,0.0495137,-334.004,-1.38778e-17,-0.0441287
5.42969,-0.0341718,0.00609618,0.0219588,0.0540488,-334.004,2.08167e-17,-0.0477079
5.43945,-0.0183916,0.00483809,0.0194218,0.0585162,-333.353,6.93889e-18,-0.0492057
5.44922,-0.000818446,0.00366281,0.0164624,0.0628357,-316.485,2.08167e-17,-0.0462595
5.45898,0.0117831,0.00255463,0.00910351,0.0670166,-333.815,1.38778e-17,-0.0374654
5.46875,0.0145325,0.00150981,-0.00579606,0.0709805,-334.004,3.46945e-17,-0.0223918
5.47852,0.00448634,0.000541289,-0.0301659,0.0747402,-334.004,1.38778e-17,-0.00133292
5.48828,-0.019644,-0.000343301,-0.064475,0.0782089,-334.004,-2.08167e-17,0.0249649
5.49805,-0.057613,-0.00114062,-0.0669422,0.0814306,-334.004,3.46945e-17,0.0554062
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-334.004,1.38778e-17,0.0884305
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-334.004,4.16334e-17,0.121814
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-334.004,-2.77556e-17,0.152628
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,-334.004,0,0.177558
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,-334.004,0,0.193618
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,-184.547,2.77556e-17,0.199064
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,31.345,0,0.194131
5.57617,-0.0783342,-0.00409535,-0.0669422,0.0949742,237.815,0,0.181252
5.58594,-0.0783342,-0.00403983,-0.0669422,0.0949766,334.004,-2.77556e-17,0.164556
5.5957,-0.0783342,-0.00393205,-0.0669422,0.0945726,334.004,-5.55112e-17,0.148764
5.60547,-0.0783342,-0.00374862,-0.0669422,0.0937936,334.004,0,0.137858
5.61523,-0.0783342,-0.00350156,-0.0443159,0.0926457,334.004,0,0.13401
5.625,-0.0783342,-0.00318445,-0.0274086,0.0911622,334.004,-2.77556e-17,0.137153
5.63477,-0.0783342,-0.00280345,-0.0252035,0.0893749,334.004,0,0.145303
5.64453,-0.0783342,-0.00237694,-0.0343337,0.0873006,278.378,0,0.155434
5.6543,-0.0783342,-0.00189861,-0.0498294,0.0849516,217.957,-2.77556e-17,0.164476
5.66406,-0.0783342,-0.00138592,-0.066098,0.0823842,198.939,0,0.170057
5.67383,-0.0783342,-0.000844805,-0.0669422,0.0796198,227.583,0,0.170755
5.68359,-0.0783342,-0.00026918,-0.0669422,0.0766628,302.411,0,0.165917
5.69336,-0.0783342,0.000313477,-0.0669422,0.0735788,334.004,0,0.155341
5.70312,-0.0783342,0.000893379,-0.0412153,0.0703649,334.004,0,0.139092
5.71289,-0.0676238,0.00148673,0.00115744,0.0671071,334.004,-1.38778e-17,0.117636
5.72266,0.0250758,0.00208822,0.0560179,0.0637835,334.004,-1.38778e-17,0.0921887
5.73242,0.126574,0.00269092,0.117719,0.060434,334.004,-2.77556e-17,0.0649914
5.74219,0.222717,0.00328078,0.178673,0.0570969,334.004,-1.38778e-17,0.0392166
5.75195,0.222717,0.00387949,0.182268,0.0538043,334.004,-1.38778e-17,0.018339
5.76172,0.222717,0.00445664,0.182268,0.0505778,334.004,-8.32667e-17,0.00510838
5.77148,0.222717,0.00500962,0.182268,0.0474166,334.004,-4.16334e-17,0.000501588
5.78125,0.222717,0.00556913,0.182268,0.0443574,334.004,-2.08167e-17,0.00311308
5.79102,0.222717,0.00611982,0.182268,0.0414037,282.428,1.73472e-17,0.00931035
5.80078,0.222717,0.00664978,0.182268,0.038569,158.76,-6.93889e-18,0.0141787
5.81055,0.222717,0.00718518,0.182268,0.0358726,96.3984,-5.20417e-18,0.0129508
5.82031,0.191594,0.00772192,0.182268,0.0332978,99.4036,1.73472e-18,0.00241177
5.83008,0.173951,0.00826655,0.182268,0.0309118,156.131,-1.38778e-17,-0.018216
5.83984,0.184836,0.00889134,0.182268,0.0286626,242.798,-1.38778e-17,-0.0471828
5.84961,0.221304,0.00961614,0.182268,0.0265712,329.641,-1.38778e-17,-0.0808643
5.85937,0.222717,0.0104409,0.182268,0.0246373,334.004,-2.77556e-17,-0.114827
5.86914,0.222717,0.0113852,0.182268,0.0228514,334.004,-2.77556e-17,-0.144864
5.87891,0.222717,0.0124952,0.182268,0.0212152,334.004,0,-0.167664
5.88867,0.222717,0.0138374,0.182268,0.0197138,208.631,0,-0.180991
5.89844,0.222717,0.015335,0.182268,0.0183373,21.0559,0,-0.183552
5.9082,0.222717,0.0171173,0.182268,0.0170531,-211.499,0,-0.174803
5.91797,0.222717,0.0191487,0.182268,0.015883,-334.004,0,-0.154986
5.92773,0.222717,0.0214591,0.182268,0.0148035,-334.004,5.55112e-17,-0.125405
5.9375,0.222717,0.0240642,0.155012,0.0137836,-334.004,2.77556e-17,-0.0887835
5.94727,0.209656,0.0269539,0.0636958,0.0128234,-334.004,-1.38778e-17,-0.0493565
5.95703,0.119689,0.0301405,-0.0221196,0.0118984,-334.004,2.77556e-17,-0.0124186
5.9668,0.0449409,0.0335968,-0.0669422,0.0110173,-334.004,-9.71445e-17,0.0167333
5.97656,-0.00209155,0.037329,-0.0669422,0.0101749,-334.004,2.77556e-17,0.0342054
5.98633,-0.0147896,0.0412807,-0.0669422,0.00937245,-334.004,-1.38778e-17,0.0387648
5.99609,0.00513932,0.0454292,-0.0669422,0.00857912,-334.004,2.08167e-17,0.0324237
6.00586,0.0474953,0.0497356,-0.0669422,0.00782602,-289.695,1.38778e-17,0.0200343
6.01562,0.0959472,0.0541793,-0.0669422,0.00714041,-154.452,6.93889e-18,0.00796106
6.02539,0.132241,0.0586775,-0.0456478,0.00647508,-106.124,-6.93889e-18,0.002272
6.03516,0.140905,0.0631924,-0.0274287,0.00589831,-148.385,1.21431e-17,0.00709093
6.04492,0.112959,0.0676883,-0.0300415,0.00536994,-265.268,1.04083e-17,0.0236755
6.05469,0.0476106,0.0721097,-0.0556142,0.00489489,-334.004,-1.38778e-17,0.0504687
6.06445,-0.0483076,0.0764121,-0.0669422,0.00446631,-334.004,0,0.0839633
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-334.004,2.77556e-17,0.119915
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-334.004,5.55112e-17,0.154377
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-334.004,5.55112e-17,0.18423
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-334.004,-5.55112e-17,0.207196
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,-334.004,0,0.221646
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,-334.004,-2.77556e-17,0.226544
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,-101.675,0,0.221755
6.14258,-0.0783342,0.102816,-0.0669422,0.00337989,165.133,2.77556e-17,0.208603
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,334.004,0,0.190313
6.16211,-0.0783342,0.106367,-0.0669422,0.00348475,334.004,0,0.171887
6.17187,-0.0783342,0.107604,-0.0669422,0.00357735,334.004,-5.55112e-17,0.159177
6.18164,-0.00355353,0.108459,-0.0669422,0.00368804,334.004,0,0.15729
6.19141,0.0428549,0.108959,-0.0669422,0.00379354,334.004,2.77556e-17,0.16884
6.20117,0.041044,0.109103,-0.0669422,0.00388371,321.783,0,0.192737
6.21094,-0.00509832,0.108893,-0.0669422,0.00399472,160.067,0,0.224061
6.2207,-0.0783342,0.108345,-0.0669422,0.00405082,49.291,0,0.255161
6.23047,-0.0783342,0.107493,-0.0669422,0.00411864,27.5901,0,0.277667
6.24023,-0.0783342,0.106331,-0.0669422,0.00416751,112.594,0,0.284692
6.25,-0.0783342,0.104889,-0.0669422,0.00414601,297.964,0,0.272503
6.25977,-0.0783342,0.103198,-0.0669422,0.00411205,334.004,-2.77556e-17,0.241153
6.26953,-0.0783342,0.101255,-0.0484454,0.0040239,334.004,0,0.194015
6.2793,-0.0783342,0.0991165,0.0484877,0.0039196,334.004,5.55112e-17,0.136576
6.28906,0.00201822,0.0967689,0.160481,0.00379846,334.004,2.77556e-17,0.0750632
6.29883,0.129708,0.0942252,0.182268,0.00363642,334.004,-1.38778e-16,0.0153964
6.30859,0.222717,0.0915252,0.182268,0.00341499,334.004,1.38778e-17,-0.0373352
6.31836,0.222717,0.0886814,0.182268,0.00319034,334.004,-2.77556e-17,-0.0789943
6.32812,0.222717,0.085701,0.182268,0.00295626,334.004,5.55112e-17,-0.106459
6.33789,0.222717,0.082617,0.182268,0.00269856,334.004,0,-0.117931
6.34766,0.222717,0.0794365,0.182268,0.00242818,334.004,2.77556e-17,-0.11354
6.35742,0.222717,0.0761834,0.182268,0.00218139,0.886134,0,-0.0959883
6.36719,0.222717,0.072866,0.182268,0.00194086,-299.289,1.38778e-17,-0.070773
6.37695,0.222717,0.0695161,0.182268,0.00172289,-334.004,-4.16334e-17,-0.0455752
6.38672,0.154988,0.0661536,0.182268,0.001559,-334.004,0,-0.0287207
6.39648,0.120518,0.0627774,0.166426,0.00146408,-334.004,-6.93889e-18,-0.0270442
6.40625,0.138165,0.0594188,0.156711,0.00145072,-255.829,2.08167e-17,-0.0438453
6.41602,0.210595,0.0561006,0.182268,0.00155232,2.35269,0,-0.0777065
6.42578,0.222717,0.0528386,0.182268,0.00176818,253.418,-1.38778e-17,-0.122686
6.43555,0.222717,0.0496577,0.182268,0.00214488,334.004,-2.77556e-17,-0.169895
6.44531,0.222717,0.0465809,0.182268,0.00271811,334.004,0,-0.209944
6.45508,0.222717,0.0436198,0.182268,0.00347083,334.004,0,-0.235391
6.46484,0.222717,0.0408109,0.182268,0.00443525,191.974,-2.77556e-17,-0.242393
6.47461,0.222717,0.038157,0.182268,0.0056741,-126.349,0,-0.231104
6.48437,0.222717,0.0356467,0.182268,0.00719771,-334.004,5.55112e-17,-0.204903
6.49414,0.222717,0.033348,0.182268,0.00898966,-334.004,5.55112e-17,-0.168982
6.50391,0.222717,0.0312203,0.182268,0.0110486,-334.004,5.55112e-17,-0.128968
6.51367,0.121911,0.0292646,0.144878,0.0134748,-334.004,5.55112e-17,-0.0900571
6.52344,-0.0529872,0.0275018,0.0313532,0.016175,-334.004,5.55112e-17,-0.0567338
6.5332,-0.0783342,0.0259313,-0.0663036,0.0191725,-334.004,2.77556e-17,-0.0327703
6.54297,-0.0783342,0.0245329,-0.0669422,0.0224527,-334.004,0,-0.0210476
6.55273,-0.0783342,0.0232945,-0.0669422,0.0259789,-334.004,0,-0.0229229
6.5625,-0.0783342,0.0222167,-0.0669422,0.0297367,-334.004,1.38778e-17,-0.0372631
6.57227,-0.0783342,0.0213086,-0.0669422,0.0336666,-334.004,-2.77556e-17,-0.0596497
6.58203,-0.0783342,0.020479,-0.0669422,0.0377579,-177.072,1.38778e-17,-0.0823941
6.5918,0.029541,0.0198004,-0.0341625,0.0419371,-97.4146,0,-0.0957708
6.60156,0.130636,0.0191801,-0.00852373,0.0461509,-170.808,0,-0.0903592
6.61133,0.177786,0.0186595,-0.0196147,0.0503733,-334.004,-1.38778e-17,-0.0598273
6.62109,0.153051,0.0181782,-0.0669422,0.0545416,-334.004,4.16334e-17,-0.00317044
6.63086,0.0544526,0.0177246,-0.0669422,0.0586119,-334.004,0,0.0744777
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-334.004,0,0.162845
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-334.004,1.11022e-16,0.249028
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-334.004,1.11022e-16,0.320652
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,-334.004,5.55112e-17,0.368616
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,-334.004,0,0.388637
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,-334.004,0,0.381336
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,214.942,0,0.351194
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,334.004,-5.55112e-17,0.305047
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,334.004,0,0.250772
6.72852,-0.0783342,0.0134718,-0.0669422,0.0869609,334.004,-8.32667e-17,0.196458
6.73828,-0.0783342,0.0130192,-0.0261001,0.0881201,334.004,2.77556e-17,0.149939
6.74805,-0.0358571,0.0124929,0.0852307,0.0889158,334.004,-1.11022e-16,0.118286
6.75781,0.0170732,0.0119898,0.149133,0.0893606,334.004,-2.77556e-17,0.106908
6.76758,0.0050155,0.0114888,0.157359,0.0894523,334.004,1.38778e-17,0.118227
6.77734,-0.0718507,0.0109659,0.11189,0.0891821,334.004,0,0.150357
6.78711,-0.0783342,0.0104017,0.0255258,0.0885955,17.1667,0,0.196451
6.79687,-0.0783342,0.00988008,-0.0669422,0.0876689,-239.001,2.77556e-17,0.245374
6.80664,-0.0783342,0.00934887,-0.0669422,0.0864287,-305.497,0,0.283867
6.81641,-0.0783342,0.00883289,-0.0669422,0.0849151,-156.303,0,0.299793
6.82617,-0.0783342,0.00828823,-0.0669422,0.083079,189.004,-5.55112e-17,0.285484
6.83594,-0.0783342,0.00779511,-0.0669422,0.081012,334.004,0,0.240044
6.8457,-0.0783342,0.00732788,-0.0669422,0.0787166,334.004,0,0.16975
6.85547,-0.00421328,0.00687647,0.0631389,0.0762,334.004,8.32667e-17,0.0863768
6.86523,0.222717,0.00645334,0.182268,0.0735157,334.004,8.32667e-17,0.00399914
6.875,0.222717,0.00603299,0.182268,0.0706437,334.004,0,-0.0646074
6.88477,0.222717,0.00564785,0.182268,0.0676342,334.004,5.55112e-17,-0.110813
6.89453,0.222717,0.00529582,0.182268,0.0645263,334.004,-1.11022e-16,-0.131451
6.9043,0.222717,0.00499729,0.182268,0.0613408,334.004,5.55112e-17,-0.128514
6.91406,0.222717,0.00469711,0.182268,0.0581101,334.004,0,-0.107756
6.92383,0.222717,0.00442957,0.182268,0.0548404,94.2761,-1.38778e-17,-0.0769964
6.93359,0.222717,0.00419669,0.182268,0.0515676,-319.695,1.38778e-17,-0.0447954
6.94336,0.222717,0.00400978,0.182268,0.0483296,-334.004,4.16334e-17,-0.0196857
6.95312,0.116249,0.00383906,0.182268,0.0451415,-334.004,0,-0.00967107
6.96289,-0.0163282,0.00369955,0.182268,0.0420172,-334.004,4.16334e-17,-0.021482
6.97266,-0.068665,0.00360847,0.182268,0.0389992,-198.574,6.93889e-18,-0.0592622
6.98242,-0.0258094,0.00358134,0.182268,0.0360578,205.564,-1.38778e-17,-0.122853
6.99219,0.110041,0.00360858,0.182268,0.0332624,334.004,2.77556e-17,-0.206365
7.00195,0.222717,0.00371461,0.182268,0.0306037,334.004,0,-0.297936
7.01172,0.222717,0.00388063,0.182268,0.0280701,334.004,5.55112e-17,-0.381322
7.02148,0.222717,0.00414229,0.182268,0.0257443,334.004,-5.55112e-17,-0.439279
7.03125,0.222717,0.00453026,0.182268,0.023539,334.004,5.55112e-17,-0.457883
7.04102,0.222717,0.00504199,0.182268,0.0215134,-125.605,0,-0.430414
7.05078,0.222717,0.00571661,0.182268,0.0196865,-334.004,-5.55112e-17,-0.359429
7.06055,0.222717,0.00652975,0.182268,0.0180248,-334.004,1.11022e-16,-0.256273
7.07031,0.222717,0.00759366,0.182268,0.0165196,-334.004,5.55112e-17,-0.138182
7.08008,0.175249,0.00885401,-0.0510705,0.0151713,-334.004,5.55112e-17,-0.02402
7.08984,-0.0783342,0.0103791,-0.0669422,0.0140026,-334.004,5.55112e-17,0.0699288
7.09961,-0.0783342,0.0121155,-0.0669422,0.0129732,-334.004,2.77556e-17,0.132871
7.10937,-0.0783342,0.014171,-0.0669422,0.0120709,-334.004,-8.32667e-17,0.160555
7.11914,-0.0783342,0.0165087,-0.0669422,0.0113082,-334.004,0,0.1547
7.12891,-0.0783342,0.019102,-0.0669422,0.0106226,-334.004,2.77556e-17,0.121563
7.13867,-0.0783342,0.0220349,-0.0669422,0.0100429,-13.3525,0,0.0704723
7.14844,-0.0381167,0.025218,-0.0669422,0.00954126,334.004,-2.08167e-17,0.0127578
7.1582,0.146974,0.0286829,-0.0669422,0.00913488,334.004,-6.245e-17,-0.0390421
7.16797,0.222717,0.0323937,0.0556331,0.00877761,334.004,-1.38778e-17,-0.0722078
7.17773,0.222717,0.0363228,0.132818,0.008453,334.004,0,-0.0755665
7.1875,0.222717,0.0404442,0.129726,0.0081985,-47.177,6.93889e-18,-0.0419321
7.19727,0.144614,0.0447238,0.0392367,0.00794985,-334.004,0,0.0293537
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-334.004,2.77556e-17,0.130835
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-334.004,1.66533e-16,0.247312
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-334.004,-1.11022e-16,0.358603
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-334.004,1.11022e-16,0.444202
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-334.004,0,0.488532
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,-334.004,-5.55112e-17,0.485101
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,-45.182,0,0.438171
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,334.004,1.11022e-16,0.361414
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,334.004,5.55112e-17,0.27409
7.29492,-0.0783342,0.0870241,-0.0669422,0.00658104,334.004,0,0.196089
7.30469,0.130469,0.0904663,-0.0669422,0.00647959,334.004,-8.32667e-17,0.143464
7.31445,0.222717,0.0936472,0.0552066,0.00640544,334.004,-1.66533e-16,0.125609
7.32422,0.222717,0.0965477,0.146499,0.00634081,334.004,1.11022e-16,0.144507
7.33398,0.222717,0.0991883,0.157628,0.00625822,334.004,-5.55112e-17,0.195576
7.34375,0.222717,0.101501,0.0932593,0.00618249,334.004,0,0.269256
7.35352,0.144265,0.103509,-0.0281149,0.00611136,-197.46,0,0.352536
7.36328,-0.0783342,0.105167,-0.0669422,0.00602534,-334.004,0,0.430167
7.37305,-0.0783342,0.106483,-0.0669422,0.00595063,-334.004,0,0.485868
7.38281,-0.0783342,0.107466,-0.0669422,0.00589661,-334.004,0,0.504111
7.39258,-0.0783342,0.108079,-0.0669422,0.00578725,224.346,0,0.472827
7.40234,-0.0783342,0.108342,-0.0669422,0.00568304,334.004,0,0.386721
7.41211,-0.0783342,0.108254,-0.0669422,0.00557886,334.004,-5.55112e-17,0.250178
7.42188,-0.0783342,0.107835,0.181354,0.00546407,334.004,1.11022e-16,0.078387
7.43164,0.174194,0.107058,0.182268,0.00532409,334.004,-2.77556e-16,-0.104351
7.44141,0.222717,0.105969,0.182268,0.00519507,334.004,-2.77556e-16,-0.269265
7.45117,0.222717,0.104553,0.182268,0.00504428,334.004,-1.11022e-16,-0.389661
7.46094,0.222717,0.102851,0.182268,0.00488083,334.004,-1.11022e-16,-0.447442
7.4707,0.222717,0.10087,0.182268,0.00469066,334.004,-1.11022e-16,-0.437535
7.48047,0.222717,0.0986194,0.182268,0.00451324,334.004,0,-0.368816
7.49023,0.222717,0.0961255,0.182268,0.0043345,-334.004,5.55112e-17,-0.261357
7.5,0.222717,0.0934138,0.182268,0.0041514,-334.004,-1.66533e-16,-0.141101
7.50977,0.222717,0.0904894,0.182268,0.00398493,-334.004,1.66533e-16,-0.0338149
7.51953,-0.0017651,0.0874017,0.082411,0.00380959,-334.004,1.66533e-16,0.0398729
7.5293,-0.0783342,0.0841412,-0.0669422,0.00365622,-334.004,1.11022e-16,0.0672801
7.53906,-0.0783342,0.0807689,-0.0669422,0.00353719,-334.004,5.55112e-17,0.0442969
7.54883,-0.0783342,0.0772976,-0.0669422,0.00345111,-334.004,-6.93889e-18,-0.0254166
7.55859,0.175031,0.07377,0.0408233,0.00338684,334.004,0,-0.131696
7.56836,0.222717,0.0701648,0.182268,0.00338918,334.004,5.55112e-17,-0.259037
7.57812,0.222717,0.0665745,0.182268,0.00345782,334.004,-5.55112e-17,-0.387773
7.58789,0.222717,0.0629769,0.182268,0.00360624,334.004,-5.55112e-17,-0.49589
7.59766,0.222717,0.0594094,0.182268,0.00386777,334.004,1.11022e-16,-0.562078
7.60742,0.222717,0.0559043,0.182268,0.00425525,334.004,0,-0.569973
7.61719,0.222717,0.05248,0.182268,0.0047579,-334.004,0,-0.512718
7.62695,0.222717,0.0491471,0.182268,0.00542774,-334.004,-5.55112e-17,-0.396246
7.63672,0.222717,0.0459428,0.182268,0.00630615,-334.004,-5.55112e-17,-0.239696
7.64648,0.0761017,0.0428734,0.129718,0.00734824,-334.004,-3.33067e-16,-0.0721524
7.65625,-0.0783342,0.0399655,-0.0669422,0.0085914,-334.004,5.55112e-17,0.0738619
7.66602,-0.0783342,0.0372072,-0.0669422,0.0100919,-334.004,1.11022e-16,0.170375
7.67578,-0.0783342,0.034653,-0.0669422,0.0118196,-334.004,0,0.201033
7.68555,-0.0783342,0.0322906,-0.0669422,0.0137926,-334.004,2.77556e-17,0.165049
7.69531,-0.0783342,0.0301077,-0.0669422,0.0160018,-334.004,-4.16334e-17,0.0769026
7.70508,-0.0783342,0.0281403,-0.0669422,0.0184619,99.7694,0,-0.0378506
7.71484,-0.0783342,0.026368,-0.0669422,0.0211458,334.004,-2.77556e-17,-0.149071
7.72461,0.129637,0.0247936,-0.0669422,0.0240622,334.004,0,-0.228703
7.73438,0.222717,0.0234229,0.091949,0.0271655,334.004,-1.11022e-16,-0.255836
7.74414,0.222717,0.022203,0.182268,0.0304021,334.004,0,-0.219336
7.75391,0.222717,0.0211637,0.154727,0.0338204,-245.489,0,-0.118308
7.76367,0.222717,0.0202631,-0.00847323,0.0373177,-334.004,-5.55112e-17,0.0387325
7.77344,0.222717,0.0195197,-0.0669422,0.0408772,-334.004,-5.55112e-17,0.235088
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,-334.004,1.11022e-16,0.44722
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,-334.004,-1.11022e-16,0.646623
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,-334.004,0,0.802951
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,-334.004,0,0.888833
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,-334.004,0,0.885848
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,253.48,-1.11022e-16,0.790166
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,334.004,-1.11022e-16,0.615744
7.85156,-0.0783342,0.0165303,-0.0669422,0.0671577,334.004,0,0.393357
7.86133,-0.0783342,0.0163535,-0.0669422,0.0697063,334.004,-1.11022e-16,0.164925
7.87109,0.188375,0.0162028,0.182268,0.0720277,334.004,0,-0.0257123
7.88086,0.222717,0.015993,0.182268,0.0741217,334.004,-2.77556e-16,-0.143017
7.89062,0.222717,0.015862,0.182268,0.0759349,334.004,-5.55112e-17,-0.167928
7.90039,0.222717,0.0156718,0.182268,0.0775106,334.004,5.55112e-17,-0.101603
7.91016,0.222717,0.0154772,0.182268,0.0788226,334.004,1.38778e-17,0.0361005
7.91992,0.114574,0.015281,0.182268,0.0798509,-334.004,5.55112e-17,0.212439
7.92969,-0.0783342,0.0150065,-0.0107554,0.0806344,-334.004,5.55112e-17,0.389697
7.93945,-0.0783342,0.0147497,-0.0669422,0.0811201,-334.004,3.33067e-16,0.532718
7.94922,-0.0783342,0.0144417,-0.0669422,0.0813509,-334.004,1.11022e-16,0.614342
7.95898,-0.0783342,0.0140783,-0.0669422,0.0813251,-334.004,1.11022e-16,0.618264
7.96875,-0.0783342,0.0137081,-0.0669422,0.0810173,74.5559,0,0.539919
7.97852,-0.0783342,0.0132718,-0.0669422,0.0804635,334.004,-1.11022e-16,0.38637
7.98828,-0.0783342,0.0128051,-0.0669422,0.0796815,334.004,1.66533e-16,0.175803
7.99805,0.222717,0.0123171,0.182268,0.0786511,334.004,-2.22045e-16,-0.0636111
8.00781,0.222717,0.0117908,0.182268,0.0774018,334.004,1.11022e-16,-0.296354
8.01758,0.222717,0.0112265,0.182268,0.0759338,334.004,0,-0.484503
8.02734,0.222717,0.0106677,0.182268,0.0742934,334.004,2.22045e-16,-0.594921
8.03711,0.222717,0.0100739,0.182268,0.0724723,334.004,0,-0.607352
8.04688,0.222717,0.0094519,0.182268,0.0704646,334.004,1.11022e-16,-0.521
8.05664,0.222717,0.00882448,0.182268,0.0683329,-334.004,0,-0.357031
8.06641,0.222717,0.00821678,0.182268,0.0660507,-334.004,0,-0.155387
8.07617,0.222717,0.00758643,0.182268,0.0636645,-334.004,2.22045e-16,0.0338475
8.08594,-0.0783342,0.0069733,0.114819,0.0611807,-334.004,-1.11022e-16,0.162341


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_4.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,0.00031437,-4.24512e-05,2.76707e-06,-1.61426e-05,-0.148337,3.38813e-21,1.42541e-05
0.0195312,0.00172009,6.59766e-05,1.4061e-05,-3.48633e-06,-0.742755,1.35525e-20,8.07914e-05
0.0292969,0.00383272,0.000840059,2.66875e-05,-1.3418e-05,-1.38702,5.42101e-20,0.000189008
0.0390625,0.00653856,0.00181928,3.71864e-05,-4.6875e-06,-1.9844,5.42101e-20,0.000327034
0.0488281,0.00966609,0.00332886,4.29526e-05,-1.27148e-05,-2.49012,0,0.000474066
0.0585937,0.0134294,0.0056635,4.68204e-05,-1.13379e-05,-3.08563,1.0842e-19,0.000627059
0.0683594,0.0175007,0.00833789,4.77011e-05,-7.03125e-07,-3.63615,1.0842e-19,0.000769345
0.078125,0.0216622,0.0108947,4.7451e-05,-1.64063e-06,-4.13235,2.1684e-19,0.000895595
0.0878906,0.0259494,0.0137114,5.06225e-05,-7.4707e-06,-4.70464,2.1684e-19,0.00101869
0.0976562,0.030495,0.0168122,6.06117e-05,-1.13965e-05,-5.44925,4.33681e-19,0.00116005
0.107422,0.0350726,0.0200272,7.40669e-05,-7.79297e-06,-6.18576,2.1684e-19,0.00132048
0.117187,0.0396458,0.0232619,8.70597e-05,-5.30273e-06,-6.83053,2.1684e-19,0.00149339
0.126953,0.0443115,0.0265897,9.57043e-05,-1.6875e-05,-7.35598,0,0.00166505
0.136719,0.0491322,0.0300524,9.69247e-05,-5.06836e-06,-7.735,2.1684e-19,0.00181696
0.146484,0.0537889,0.0335172,8.81124e-05,-1.11914e-05,-7.85449,4.33681e-19,0.0019231
0.15625,0.0582237,0.0369762,7.55952e-05,-1.01074e-05,-7.95311,4.33681e-19,0.00199062
0.166016,0.0625202,0.0401998,7.20507e-05,-3.48633e-06,-8.47582,4.33681e-19,0.00207003
0.175781,0.0665305,0.0431774,8.96429e-05,-1.27734e-05,-9.80667,8.67362e-19,0.0022411
0.185547,0.0700334,0.0462811,0.000137683,-1.16895e-05,-12.3229,4.33681e-19,0.00260456
0.195312,0.0731451,0.0493123,0.00022251,-9.28711e-06,-16.5114,1.73472e-18,0.00327846
0.205078,0.075949,0.0519278,0.000341043,-8.78906e-06,-22.627,1.73472e-18,0.00436052
0.214844,0.0783375,0.0543616,0.000480431,-3.04687e-06,-30.6016,1.73472e-18,0.00589831
0.224609,0.0802513,0.056773,0.000624853,-1.23926e-05,-40.2312,1.73472e-18,0.00788687
0.234375,0.0818371,0.0589807,0.000762453,-1.20117e-06,-51.2893,0,0.0102808
0.244141,0.0830901,0.0607737,0.000886525,-1.27148e-05,-63.3816,1.73472e-18,0.0129974
0.253906,0.0839302,0.0623764,0.000998866,-1.77246e-05,-76.1009,0,0.0159403
0.263672,0.0843313,0.0637655,0.00110957,-7.91016e-06,-89.1608,3.46945e-18,0.0190258
0.273437,0.0844061,0.0649216,0.00123246,-1.03125e-05,-102.43,6.93889e-18,0.0222015
0.283203,0.0841767,0.0657982,0.0013759,-3.80859e-07,-115.77,3.46945e-18,0.0254394
0.292969,0.0836156,0.0663888,0.00153794,-4.48242e-06,-129.05,1.38778e-17,0.0287271
0.302734,0.0827215,0.0667857,0.00170561,-1.2334e-05,-142.159,6.93889e-18,0.0320564
0.3125,0.081708,0.0670135,0.00185995,-2.1709e-05,-155.058,6.93889e-18,0.0354181
0.322266,0.0804847,0.0670498,0.00197828,-2.66602e-06,-167.477,6.93889e-18,0.0387733
0.332031,0.0788778,0.0666997,0.00204625,-5.12695e-06,-179.12,6.93889e-18,0.0420591
0.341797,0.0768825,0.0660287,0.00206744,-5.77148e-06,-189.82,1.38778e-17,0.0452089
0.351562,0.0745191,0.065389,0.00206345,-6.12305e-06,-199.439,-6.93889e-18,0.0481605
0.361328,0.0714951,0.0645749,0.00206597,-9.28711e-06,-207.717,0,0.0508532
0.371094,0.0677079,0.0634875,0.00211224,-1.10742e-05,-214.587,6.93889e-18,0.0532519
0.380859,0.0633475,0.0622238,0.00223338,-9.375e-07,-220.153,6.93889e-18,0.0553539
0.390625,0.0584849,0.0608368,0.0024403,-7.70508e-06,-224.414,1.38778e-17,0.0571669
0.400391,0.053138,0.0593133,0.0027215,-2.28516e-06,-227.328,0,0.058698
0.410156,0.0475871,0.0576073,0.0030509,-8.23242e-06,-228.993,6.93889e-18,0.059959
0.419922,0.0421438,0.0557329,0.00339614,-4.80469e-06,-229.482,1.38778e-17,0.0609549
0.429687,0.0368397,0.0537642,0.00372904,-6.00586e-06,-228.716,6.93889e-18,0.0616717
0.439453,0.0316808,0.051775,0.00403882,-1.86035e-05,-226.682,1.38778e-17,0.0620916
0.449219,0.0267714,0.0497166,0.00433587,2.34375e-06,-223.49,6.93889e-18,0.0622084
0.458984,0.0220376,0.0473981,0.00464223,1.52344e-06,-219.195,6.93889e-18,0.0620241
0.46875,0.0172848,0.0447785,0.00497905,3.28125e-06,-213.844,0,0.0615522
0.478516,0.0124748,0.0421042,0.00535478,-1.23926e-05,-207.598,1.38778e-17,0.0608246
0.488281,0.00764934,0.0395313,0.00575529,-4.39453e-07,-200.619,6.93889e-18,0.0598818
0.498047,0.00294531,0.0368993,0.00614655,-8.78906e-07,-193.033,0,0.0587623
0.507812,-0.00150848,0.0342784,0.00649,4.16016e-06,-184.872,0,0.0574879
0.517578,-0.00542142,0.0317565,0.00677096,3.22266e-06,-176.177,0,0.0560643
0.527344,-0.00861002,0.0292891,0.00702498,1.7959e-05,-166.873,0,0.054472
0.537109,-0.0109051,0.0268518,0.00736028,7.68457e-05,-156.88,1.38778e-17,0.0526761
0.546875,-0.0123672,0.0244611,0.00795993,0.000170391,-146.053,0,0.0506292
0.556641,-0.0129964,0.0221186,0.00906742,0.00036082,-134.402,1.38778e-17,0.0482971
0.566406,-0.0129526,0.019848,0.0109461,0.000730459,-121.962,1.38778e-17,0.0456619
0.576172,-0.0123729,0.0176245,0.0138315,0.00140531,-108.909,0,0.0427368
0.585937,-0.011492,0.0155939,0.0178818,0.00248889,-95.4868,6.93889e-18,0.0395618
0.595703,-0.0102315,0.0135998,0.0231468,0.00422388,-82.1047,6.93889e-18,0.0362091
0.605469,-0.00864519,0.0117659,0.0295538,0.00674927,-69.0793,0,0.03276
0.615234,-0.0066105,0.0102357,0.0369274,0.010233,-56.7334,6.93889e-18,0.0292995
0.625,-0.00399048,0.00880037,0.0450279,0.0147277,-45.3308,3.46945e-18,0.0259038
0.634766,-0.000661173,0.00754154,0.0536,0.0201993,-35.0292,3.46945e-18,0.0226323
0.644531,0.00343212,0.00655459,0.0624166,0.0264617,-25.8158,3.46945e-18,0.0195195
0.654297,0.00797455,0.00600129,0.0713047,0.0332484,-17.4182,0,0.0165628
0.664062,0.0127586,0.00560985,0.0801575,0.0402637,-9.68463,0,0.0137503
0.673828,0.0175505,0.00535421,0.0889166,0.0472417,-2.50058,0,0.0110681
0.683594,0.0221442,0.00520526,0.0975414,0.0540977,4.19486,0,0.00851098
0.693359,0.0264019,0.005047,0.105977,0.0607711,10.4007,0,0.00608718
0.703125,0.0302901,0.00477738,0.114132,0.067347,16.0393,-8.67362e-19,0.00381955
0.712891,0.0338358,0.00448869,0.121876,0.0738783,20.9675,-8.67362e-19,0.00174365
0.722656,0.0370919,0.00422769,0.129053,0.0802782,25.0279,-1.73472e-18,-9.88654e-05
0.732422,0.0400833,0.00401997,0.135509,0.0864883,28.1182,-1.95156e-18,-0.00167028
0.742187,0.0428009,0.00391579,0.14112,0.0923056,30.208,4.33681e-19,-0.00294293
0.751953,0.0451518,0.00386487,0.145821,0.0976137,31.3143,-3.03577e-18,-0.00389979
0.761719,0.0469851,0.0037459,0.149605,0.102384,31.4834,-2.60209e-18,-0.00453318
0.771484,0.0481247,0.00359165,0.152516,0.106648,30.7796,-1.73472e-18,-0.00484367
0.78125,0.0484299,0.00347426,0.154622,0.110448,29.2518,-2.60209e-18,-0.00483693
0.791016,0.0478344,0.00335851,0.155983,0.113794,26.9255,0,-0.00452251
0.800781,0.0463662,0.0032105,0.156632,0.116583,23.8234,8.67362e-19,-0.00391585
0.810547,0.0441547,0.00311147,0.15656,0.118753,20.0022,-8.67362e-19,-0.00304205
0.820312,0.0413947,0.00306604,0.155729,0.120272,15.5525,-6.50521e-19,-0.00193601
0.830078,0.0383156,0.00301626,0.15409,0.121168,10.6159,4.33681e-19,-0.000642055
0.839844,0.0351165,0.00294929,0.151614,0.121512,5.36517,1.0842e-19,0.00079055
0.849609,0.0319469,0.00286518,0.148312,0.121325,-0.0202729,0,0.00231322
0.859375,0.0288775,0.00274468,0.144242,0.120618,-5.40888,0,0.00388627
0.869141,0.0259173,0.00268081,0.139504,0.119328,-10.7425,8.67362e-19,0.00548458
0.878906,0.0230221,0.00266833,0.13421,0.117491,-16.0426,0,0.0071003
0.888672,0.0201546,0.00264255,0.128459,0.115119,-21.3748,0,0.00874144
0.898437,0.0172883,0.00255393,0.122306,0.112342,-26.8123,1.73472e-18,0.0104306
0.908203,0.0144391,0.00248396,0.115752,0.109198,-32.3614,0,0.0122015
0.917969,0.0116673,0.00244184,0.108753,0.105682,-37.8878,0,0.0140951
0.927734,0.00906318,0.00242042,0.101247,0.101751,-43.0903,0,0.0161582
0.9375,0.00671644,0.00237366,0.0931898,0.0974349,-47.5185,3.46945e-18,0.0184432
0.947266,0.00470075,0.00233153,0.0845972,0.0927279,-50.6074,3.46945e-18,0.0210046
0.957031,0.00305747,0.00228448,0.0755651,0.0877172,-51.7675,0,0.023894
0.966797,0.00178602,0.00224432,0.0662733,0.082533,-50.4961,0,0.0271536
0.976562,0.000865494,0.00220986,0.0569641,0.0772739,-46.461,0,0.0308076
0.986328,0.000263606,0.00216114,0.0479014,0.07203,-39.5508,0,0.0348533
0.996094,-4.2258e-05,0.00211813,0.0393233,0.0668672,-29.8982,0,0.0392569
1.00586,-5.93301e-05,0.00212801,0.0314,0.0618403,-17.8453,0,0.0439556
1.01562,0.000215329,0.00213729,0.0242098,0.0569819,-3.87117,0,0.0488646
1.02539,0.000775776,0.00207293,0.017739,0.0522798,11.4951,0,0.0538879
1.03516,0.00159256,0.00202269,0.0119048,0.0476157,27.7522,0,0.058932
1.04492,0.00259391,0.00198038,0.00659423,0.0430551,44.4847,0,0.0639152
1.05469,0.00366427,0.001949,0.0017056,0.0386048,61.3915,0,0.068772
1.06445,0.0046628,0.00194458,-0.00281849,0.0342841,78.2806,0,0.0734509
1.07422,0.00547332,0.00194871,-0.00697613,0.030137,95.0414,0,0.0779067
1.08398,0.00603014,0.00193831,-0.0107114,0.0261289,111.597,0,0.0820918
1.09375,0.00637096,0.00193104,-0.0139366,0.0222843,127.866,0,0.0859492
1.10352,0.00664998,0.00191379,-0.0165616,0.0185743,143.743,-1.38778e-17,0.0894103
1.11328,0.00712932,0.00193998,-0.0185207,0.0151729,159.074,1.38778e-17,0.0923999
1.12305,0.00811991,0.00200314,-0.0197875,0.0120551,173.656,0,0.0948471
1.13281,0.00994206,0.00219563,-0.0203751,0.00928321,187.265,-2.77556e-17,0.0966959
1.14258,0.0128455,0.00251769,-0.0203231,0.00684996,199.676,-1.38778e-17,0.0979159
1.15234,0.0169603,0.00300489,-0.0196776,0.00474973,210.665,-1.38778e-17,0.0985076
1.16211,0.0222671,0.00374763,-0.0184744,0.00308883,220.032,-1.38778e-17,0.0985016
1.17187,0.0286293,0.00490532,-0.0167312,0.00178271,227.622,-1.38778e-17,0.0979494
1.18164,0.0358159,0.00655181,-0.0144521,0.00083918,233.317,-1.38778e-17,0.0969132
1.19141,0.0435727,0.00886286,-0.0116416,8.44336e-05,237.047,-1.38778e-17,0.0954539
1.20117,0.0516885,0.0119027,-0.00832292,-0.000460957,238.805,-2.77556e-17,0.093621
1.21094,0.0600133,0.0157978,-0.00455015,-0.000947461,238.648,0,0.0914479
1.2207,0.0685027,0.0206092,-0.000409832,-0.00139178,236.71,-1.38778e-17,0.0889517
1.23047,0.0771578,0.0262104,0.00399071,-0.00180595,233.192,0,0.0861369
1.24023,0.0860157,0.0326129,0.00854428,-0.00224862,228.339,-1.38778e-17,0.0830019
1.25,0.0950713,0.0396032,0.0131658,-0.0025923,222.404,-2.77556e-17,0.0795454
1.25977,0.104259,0.0470551,0.0178062,-0.00281572,215.6,0,0.0757731
1.26953,0.113441,0.0547617,0.0224499,-0.00285044,208.053,0,0.0717027
1.2793,0.122418,0.0625063,0.0270965,-0.00274843,199.754,0,0.0673685
1.28906,0.130959,0.0701675,0.0317297,-0.00248215,190.514,0,0.0628272
1.29883,0.138835,0.0776923,0.0362846,-0.00213592,179.981,6.93889e-18,0.0581602
1.30859,0.145863,0.0850836,0.0406264,-0.00171229,167.698,-1.38778e-17,0.0534735
1.31836,0.151916,0.0923054,0.044549,-0.00123835,153.18,-1.38778e-17,0.0488946
1.32812,0.156935,0.0993723,0.0477994,-0.000782314,136.017,-6.93889e-18,0.0445641
1.33789,0.160896,0.106203,0.0501224,-0.000265459,115.965,-6.93889e-18,0.040625
1.34766,0.163793,0.112726,0.0513149,0.00031377,93.0324,0,0.0372064
1.35742,0.165622,0.118787,0.0512731,0.000975615,67.526,0,0.0344084
1.36719,0.166374,0.124333,0.0500207,0.0017277,40.0222,0,0.0322894
1.37695,0.166036,0.129292,0.0477074,0.00256582,11.2853,0,0.0308612
1.38672,0.164614,0.133675,0.044578,0.00346805,-17.8383,0,0.0300905
1.39648,0.162144,0.137511,0.0409205,0.00449186,-46.5475,0,0.0299097
1.40625,0.158706,0.140836,0.0370084,0.00555495,-74.1965,3.46945e-18,0.0302318
1.41602,0.154416,0.143591,0.0330509,0.00658488,-100.367,6.93889e-18,0.0309688
1.42578,0.149403,0.145738,0.0291664,0.00748998,-124.882,1.38778e-17,0.0320463
1.43555,0.143773,0.147299,0.0253821,0.00818748,-147.77,0,0.0334122
1.44531,0.137577,0.148206,0.0216577,0.00874143,-169.184,6.93889e-18,0.0350386
1.45508,0.130781,0.148478,0.0179241,0.00906284,-189.303,0,0.036914
1.46484,0.12327,0.148147,0.0141217,0.00921958,-208.244,0,0.039032
1.47461,0.114863,0.147259,0.0102298,0.00917745,-225.993,1.38778e-17,0.0413773
1.48437,0.105361,0.14587,0.00627637,0.00896962,-242.388,0,0.0439153
1.49414,0.094605,0.143991,0.00233077,0.00861029,-257.135,2.08167e-17,0.0465873
1.50391,0.0825273,0.141605,-0.00151604,0.00807979,-269.864,1.38778e-17,0.0493136
1.51367,0.0691957,0.138731,-0.00517477,0.00743268,-280.191,1.38778e-17,0.0520033
1.52344,0.054828,0.135415,-0.00857502,0.00663524,-287.793,1.38778e-17,0.0545688
1.5332,0.0397774,0.131685,-0.0116713,0.00578194,-292.457,1.38778e-17,0.0569395
1.54297,0.0244905,0.127604,-0.0144375,0.00488634,-294.113,0,0.0590736
1.55273,0.00944925,0.123221,-0.0168534,0.00393091,-292.838,6.93889e-18,0.0609617
1.5625,-0.00489568,0.11858,-0.0188927,0.00293221,-288.843,0,0.0626244
1.57227,-0.0181791,0.113688,-0.0205162,0.00195123,-282.437,2.77556e-17,0.0641028
1.58203,-0.0301586,0.108576,-0.021677,0.000952646,-273.993,0,0.0654461
1.5918,-0.0407243,0.103279,-0.0223347,-5.56641e-06,-263.893,0,0.0666985
1.60156,-0.0498839,0.0978464,-0.022474,-0.000946904,-252.489,1.38778e-17,0.0678901
1.61133,-0.0577255,0.0923385,-0.0221181,-0.00186838,-240.055,0,0.0690314
1.62109,-0.0643713,0.0867671,-0.0213314,-0.00268562,-226.748,1.38778e-17,0.0701127
1.63086,-0.0699303,0.0811979,-0.0202056,-0.00342738,-212.586,1.38778e-17,0.071106
1.64062,-0.0744626,0.0756148,-0.0188307,-0.00410839,-197.443,1.38778e-17,0.0719672
1.65039,-0.0779601,0.0700608,-0.0172582,-0.00468023,-181.071,1.38778e-17,0.0726363
1.66016,-0.0783342,0.0645758,-0.0154669,-0.00517603,-163.157,0,0.0730367
1.66992,-0.0783342,0.0591781,-0.0133428,-0.00560124,-143.395,0,0.0730723
1.67969,-0.0783342,0.0539333,-0.0106808,-0.00591533,-121.583,1.38778e-17,0.0726289
1.68945,-0.0783342,0.0488272,-0.00721246,-0.00610116,-97.712,0,0.0715792
1.69922,-0.0764874,0.043905,-0.00265453,-0.00618618,-72.0346,0,0.0697967
1.70898,-0.0718374,0.0391556,0.00323161,-0.00615416,-45.0878,0,0.0671754
1.71875,-0.0658305,0.0346472,0.0105836,-0.00590769,-17.6683,0,0.0636529
1.72852,-0.0586688,0.0303919,0.0193992,-0.00548842,9.24863,-6.93889e-18,0.0592321
1.73828,-0.0506138,0.0264286,0.0295243,-0.00480867,34.6298,0,0.0539926
1.74805,-0.0419548,0.0227339,0.0406723,-0.00380728,57.5243,-6.93889e-18,0.0480895
1.75781,-0.0329743,0.0193644,0.05247,-0.0024242,77.1966,0,0.0417362
1.76758,-0.023915,0.0162961,0.064519,-0.000608262,93.2236,0,0.0351738
1.77734,-0.0149514,0.0135477,0.0764588,0.00175389,105.536,-3.46945e-18,0.0286343
1.78711,-0.00617492,0.0112026,0.0880159,0.00475143,114.399,-3.46945e-18,0.0223059
1.79687,0.00241324,0.00922603,0.0990293,0.00839089,120.333,-3.46945e-18,0.0163089
1.80664,0.0108897,0.00760131,0.109447,0.0127034,123.995,-6.93889e-18,0.0106888
1.81641,0.0193886,0.00635985,0.1193,0.0177083,126.041,1.73472e-18,0.00542783
1.82617,0.0280653,0.00547046,0.128656,0.023247,127.004,-3.46945e-18,0.000470834
1.83594,0.0370545,0.00485259,0.137573,0.0293282,127.201,-5.20417e-18,-0.00424146
1.8457,0.0464267,0.0045051,0.146063,0.0357677,126.7,-5.20417e-18,-0.00874157
1.85547,0.0561504,0.00429814,0.154071,0.0423839,125.325,-3.46945e-18,-0.0130149
1.86523,0.066068,0.00415195,0.161478,0.0490995,122.73,0,-0.0169957
1.875,0.0758913,0.00392414,0.168118,0.0557183,118.49,-1.73472e-17,-0.0205781
1.88477,0.0852217,0.00361195,0.173811,0.0621824,112.216,-3.46945e-18,-0.0236405
1.89453,0.0935915,0.00323637,0.178392,0.0683811,103.658,-3.46945e-18,-0.0260736
1.9043,0.100526,0.00287238,0.181742,0.0742973,92.7795,6.93889e-18,-0.0278057
1.91406,0.105609,0.0025834,0.182268,0.0799332,79.7963,-3.46945e-18,-0.0288179
1.92383,0.10855,0.00245379,0.182268,0.0853119,65.1633,0,-0.0291467
1.93359,0.109228,0.00248013,0.182268,0.0904006,49.5199,0,-0.028874
1.94336,0.107709,0.00266095,0.182268,0.0951418,33.5983,-3.46945e-18,-0.0281083
1.95312,0.104237,0.00290414,0.179738,0.0994753,18.1102,0,-0.0269617
1.96289,0.0991932,0.00313283,0.176119,0.103363,3.63367,0,-0.0255293
1.97266,0.0930274,0.00325726,0.171684,0.106715,-9.48116,0,-0.0238734
1.98242,0.0861901,0.00321387,0.166526,0.109507,-21.169,0,-0.0220158
1.99219,0.079063,0.00302121,0.160707,0.111741,-31.658,0,-0.0199366
2.00195,0.0719094,0.00271711,0.154243,0.113408,-41.4211,0,-0.0175794
2.01172,0.064852,0.00238102,0.147096,0.114568,-51.0745,0,-0.0148593
2.02148,0.0578788,0.00204313,0.139173,0.115202,-61.2384,3.46945e-18,-0.0116748
2.03125,0.0508775,0.00172942,0.130333,0.115365,-72.3815,-3.46945e-18,-0.00792046
2.04102,0.043686,0.00141064,0.120416,0.114999,-84.6773,5.20417e-18,-0.0035008
2.05078,0.036152,0.00107528,0.109275,0.114124,-97.9004,1.73472e-18,0.00165466
2.06055,0.0281857,0.000781494,0.0968245,0.112775,-111.388,3.46945e-18,0.00757713
2.07031,0.0197983,0.000504551,0.0830808,0.110916,-124.082,5.20417e-18,0.0142466
2.08008,0.0111172,0.000345732,0.0681953,0.108635,-134.647,6.93889e-18,0.0215853
2.08984,0.00237758,0.00028708,0.052462,0.10591,-141.654,6.93889e-18,0.0294582
2.09961,-0.00610847,0.000344824,0.0363008,0.102872,-143.801,6.93889e-18,0.0376833
2.10937,-0.0139988,0.000526055,0.0202147,0.0994828,-140.121,6.93889e-18,0.0460503
2.11914,-0.0209757,0.000797959,0.00472925,0.0958455,-130.153,0,0.0543448
2.12891,-0.0267986,0.00113001,-0.00967432,0.0919105,-114.029,6.93889e-18,0.0623753
2.13867,-0.0313456,0.00151354,-0.0226179,0.0877455,-92.462,1.38778e-17,0.0699951
2.14844,-0.0346377,0.00189659,-0.0338663,0.0834086,-66.6393,0,0.0771164
2.1582,-0.0368392,0.00227291,-0.0433408,0.0788963,-38.0364,0,0.083712
2.16797,-0.0382342,0.00265359,-0.051105,0.0742948,-8.18749,0,0.0898047
2.17773,-0.0391805,0.00303688,-0.0573272,0.0696333,21.5417,0,0.0954466
2.1875,-0.0400453,0.00341739,-0.0622304,0.0649434,50.1367,0,0.100693
2.19727,-0.041134,0.00371244,-0.0660386,0.0602792,77.0397,-1.38778e-17,0.105577
2.20703,-0.0426203,0.00392212,-0.0669422,0.055636,102.162,-1.38778e-17,0.110093
2.2168,-0.0444922,0.00398373,-0.0669422,0.0510441,125.805,-1.38778e-17,0.114186
2.22656,-0.046525,0.00394925,-0.0669422,0.046532,148.511,-2.77556e-17,0.117759
2.23633,-0.0482895,0.00384642,-0.0669422,0.0421455,170.883,0,0.120688
2.24609,-0.0491986,0.00369747,-0.0669422,0.0379269,193.396,0,0.122847
2.25586,-0.0485883,0.00347716,-0.0669422,0.0338669,216.255,-1.38778e-17,0.12413
2.26562,-0.045822,0.00320045,-0.0669422,0.0300317,239.311,-1.38778e-17,0.124477
2.27539,-0.0403997,0.0028582,-0.0628923,0.0264124,262.057,-1.38778e-17,0.123887
2.28516,-0.032052,0.00247239,-0.0570563,0.0230477,283.689,-1.38778e-17,0.122419
2.29492,-0.0207995,0.0021094,-0.0499014,0.0199901,303.238,-2.77556e-17,0.120189
2.30469,-0.00696208,0.00182074,-0.0416155,0.0172317,319.729,-1.38778e-17,0.117347
2.31445,0.00888406,0.00163491,-0.0324718,0.0148102,332.352,-2.77556e-17,0.114061
2.32422,0.0259974,0.00166655,-0.022796,0.012718,334.004,1.38778e-17,0.110485
2.33398,0.0435917,0.00195085,-0.0129195,0.0110256,334.004,0,0.106738
2.34375,0.0609617,0.00258952,-0.00312697,0.00960064,334.004,-1.38778e-17,0.102888
2.35352,0.0775895,0.00364793,0.00639131,0.00849671,334.004,-1.38778e-17,0.0989347
2.36328,0.0932074,0.00520119,0.0155717,0.00764508,333.936,-1.38778e-17,0.094816
2.37305,0.107807,0.00735812,0.0244854,0.0070079,326.253,-2.77556e-17,0.090413
2.38281,0.121591,0.0101721,0.0333173,0.00656276,318.083,0,0.0855723
2.39258,0.134885,0.0136557,0.0423167,0.00619383,310.029,-1.38778e-17,0.080134
2.40234,0.148023,0.0178207,0.0517266,0.00588422,302.213,-2.77556e-17,0.0739655
2.41211,0.16124,0.0227192,0.0617054,0.00562497,294.196,0,0.0669957
2.42187,0.174588,0.0282596,0.0722569,0.00531803,285.007,-2.77556e-17,0.0592435
2.43164,0.187898,0.0344061,0.0831843,0.00502107,273.258,6.93889e-18,0.0508348
2.44141,0.200791,0.0410728,0.0940803,0.0047093,257.373,1.38778e-17,0.0420034
2.45117,0.212737,0.0481492,0.10436,0.00441932,235.858,0,0.0330729
2.46094,0.222717,0.0555251,0.113332,0.00412541,207.591,-3.46945e-18,0.0244208
2.4707,0.222717,0.0630502,0.120298,0.00383672,172.07,3.46945e-18,0.0164298
2.48047,0.222717,0.0705909,0.124659,0.00360176,129.566,1.73472e-18,0.00943557
2.49023,0.222717,0.0780698,0.126017,0.00342105,81.1568,-8.67362e-19,0.00367882
2.5,0.222717,0.0853977,0.124238,0.00326982,28.6256,-8.67362e-19,-0.000725329
2.50977,0.222717,0.0925354,0.119479,0.00316078,-25.7674,1.73472e-18,-0.00379587
2.51953,0.222717,0.0994584,0.112164,0.00301424,-79.5951,3.46945e-18,-0.005669
2.5293,0.222717,0.106128,0.102912,0.00287212,-130.605,3.46945e-18,-0.0065592
2.53906,0.222367,0.112516,0.0924408,0.00272438,-177.031,1.04083e-17,-0.00670674
2.54883,0.215511,0.118553,0.0814568,0.00254821,-217.814,2.42861e-17,-0.00632317
2.55859,0.208599,0.124153,0.0705519,0.00240674,-252.697,1.38778e-17,-0.00554717
2.56836,0.201725,0.129229,0.0601322,0.00225527,-282.174,1.04083e-17,-0.00442026
2.57812,0.194722,0.133713,0.0503835,0.00214646,-307.306,1.04083e-17,-0.00288749
2.58789,0.187166,0.137505,0.0412809,0.00205148,-329.43,-1.38778e-17,-0.000821942
2.59766,0.178437,0.140615,0.0326351,0.00196266,-334.004,1.38778e-17,0.00193339
2.60742,0.16782,0.143036,0.0241646,0.00184313,-334.004,2.77556e-17,0.00551695
2.61719,0.154628,0.144788,0.0155777,0.00174378,-334.004,1.38778e-17,0.0100044
2.62695,0.138343,0.145921,0.00664769,0.00165466,-334.004,2.08167e-17,0.0153789
2.63672,0.11874,0.14642,-0.00273059,0.00153624,-334.004,-6.93889e-18,0.0215217
2.64648,0.0959675,0.146319,-0.0125126,0.00144357,-334.004,3.46945e-17,0.0282244
2.65625,0.0705767,0.145575,-0.0225054,0.00133834,-334.004,1.38778e-17,0.0352187
2.66602,0.0434764,0.144212,-0.0323967,0.00128235,-334.004,2.77556e-17,0.0422174
2.67578,0.0158245,0.142215,-0.0418042,0.00118951,-334.004,6.93889e-18,0.0489578
2.68555,-0.0111291,0.139658,-0.0503365,0.00111993,-334.004,6.93889e-18,0.0552391
2.69531,-0.0362214,0.136576,-0.0576559,0.00106295,-334.004,0,0.060948
2.70508,-0.0585416,0.132994,-0.0635326,0.000955635,-334.004,-1.38778e-17,0.0660691
2.71484,-0.077551,0.12899,-0.0669422,0.00089833,-334.004,-1.38778e-17,0.0706791
2.72461,-0.0783342,0.124574,-0.0669422,0.000817031,-334.004,0,0.0749265
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-310.783,-1.38778e-17,0.0789998
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-284.111,1.38778e-17,0.0830884
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-259.773,0,0.0873414
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-237.546,0,0.0918294
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-216.346,1.38778e-17,0.0965144
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-194.426,0,0.101233
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-169.71,1.38778e-17,0.105701
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,-140.214,0,0.109528
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,-104.477,0,0.112269
2.82227,-0.0783342,0.0681611,-0.06213,0.000213135,-61.9154,1.38778e-17,0.11347
2.83203,-0.0783342,0.0623513,-0.0539274,0.000175313,-13.0513,0,0.112738
2.8418,-0.0783342,0.0566735,-0.0423441,0.000201504,40.4529,0,0.109802
2.85156,-0.0783342,0.0511624,-0.0272002,0.000265518,95.9538,0,0.104558
2.86133,-0.0783342,0.0458886,-0.00868296,0.000381387,150.167,0,0.0970942
2.87109,-0.0783342,0.0408571,0.0126446,0.000563291,199.631,-1.38778e-17,0.087687
2.88086,-0.0783342,0.0361218,0.0359001,0.000810908,241.218,-1.38778e-17,0.0767666
2.89062,-0.0591644,0.0316897,0.059996,0.00112146,272.601,-1.38778e-17,0.0648574
2.90039,-0.0405303,0.0275761,0.0837905,0.00157427,292.599,-6.93889e-18,0.0525044
2.91016,-0.0234032,0.0238102,0.106249,0.00213369,301.331,0,0.0401984
2.91992,-0.00826573,0.020358,0.126589,0.00290584,300.155,-6.93889e-18,0.0283142
2.92969,0.00486473,0.0173026,0.144375,0.00395323,291.401,-2.08167e-17,0.0170738
2.93945,0.0164386,0.0146357,0.159551,0.0053182,277.936,-6.93889e-18,0.00654071
2.94922,0.0272889,0.0123475,0.17241,0.00706424,262.66,1.04083e-17,-0.0033536
2.95898,0.0384677,0.0104982,0.182268,0.00928529,247.992,0,-0.0127575
2.96875,0.0510299,0.00900935,0.182268,0.0119796,235.47,-1.73472e-17,-0.0218333
2.97852,0.0658018,0.00787022,0.182268,0.0152056,225.517,-6.93889e-18,-0.0306909
2.98828,0.0831764,0.00706816,0.182268,0.0189206,217.422,-6.93889e-18,-0.0393368
2.99805,0.102978,0.00662323,0.182268,0.0231542,209.537,0,-0.0476491
3.00781,0.124424,0.00651583,0.182268,0.0278601,199.656,-6.93889e-18,-0.055383
3.01758,0.1462,0.00665218,0.182268,0.032901,185.501,-1.38778e-17,-0.0622083
3.02734,0.166634,0.00706046,0.182268,0.0382942,165.225,-1.38778e-17,-0.0677693
3.03711,0.183953,0.00759062,0.182268,0.0438468,137.841,0,-0.071756
3.04687,0.196558,0.00822621,0.182268,0.0494892,103.489,-1.38778e-17,-0.073971
3.05664,0.20329,0.00897272,0.182268,0.0551202,63.488,0,-0.0743789
3.06641,0.203619,0.00971672,0.182268,0.0606118,20.16,0,-0.0731258
3.07617,0.197728,0.0104405,0.182268,0.0659277,-23.5471,0,-0.0705246
3.08594,0.186477,0.0110871,0.182268,0.0709921,-64.5754,1.38778e-17,-0.067007
3.0957,0.171249,0.0117402,0.182268,0.0757527,-100.313,0,-0.0630493
3.10547,0.153707,0.012318,0.182268,0.0802232,-129.087,0,-0.0590863
3.11523,0.135514,0.0128032,0.182268,0.0843759,-150.491,0,-0.0554269
3.125,0.118059,0.0132531,0.182268,0.0882028,-165.485,6.93889e-18,-0.0521897
3.13477,0.102249,0.0136927,0.176632,0.0917201,-176.223,1.38778e-17,-0.0492693
3.14453,0.0883887,0.0140312,0.165715,0.0948503,-185.642,6.93889e-18,-0.0463425
3.1543,0.0761905,0.0143771,0.154561,0.0976236,-196.865,6.93889e-18,-0.042915
3.16406,0.0648834,0.0146931,0.142343,0.0999909,-212.54,0,-0.0384023
3.17383,0.0534196,0.0148893,0.128139,0.101933,-234.217,6.93889e-18,-0.0322312
3.18359,0.0407262,0.0150742,0.11113,0.103428,-261.908,6.93889e-18,-0.0239468
3.19336,0.0259589,0.0151292,0.0907811,0.104471,-293.907,-3.46945e-18,-0.0133037
3.20312,0.00870888,0.015082,0.0669923,0.105066,-326.925,2.77556e-17,-0.000326999
3.21289,-0.0108757,0.0150003,0.0401719,0.105238,-334.004,1.38778e-17,0.014671
3.22266,-0.0320759,0.0147972,0.0112315,0.104995,-334.004,3.1225e-17,0.0311207
3.23242,-0.0537007,0.0145608,-0.0185095,0.10437,-334.004,6.93889e-18,0.0482694
3.24219,-0.0742811,0.0142821,-0.0474904,0.103341,-334.004,2.77556e-17,0.0652857
3.25195,-0.0783342,0.0139014,-0.0669422,0.10196,-334.004,0,0.0813781
3.26172,-0.0783342,0.0135211,-0.0669422,0.10017,-309.921,1.38778e-17,0.0959046
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-252.017,0,0.108455
3.28125,-0.0783342,0.0125484,-0.0669422,0.0954727,-183.528,1.38778e-17,0.118893
3.29102,-0.0783342,0.0120009,-0.0669422,0.0925498,-109.799,0,0.127345
3.30078,-0.0783342,0.0114029,-0.0669422,0.0893451,-36.3844,0,0.134148
3.31055,-0.0783342,0.0107145,-0.0669422,0.0858278,31.8206,0,0.13976
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,91.3375,0,0.144654
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,140.589,0,0.149215
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,180.036,0,0.153659
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,211.933,-2.77556e-17,0.15799
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,239.761,-2.77556e-17,0.162001
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,267.435,0,0.165319
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,298.441,0,0.167482
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,334.004,-2.77556e-17,0.168034
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,334.004,-2.77556e-17,0.166629
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,334.004,0,0.163103
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,334.004,-2.77556e-17,0.157527
3.42773,-0.0783342,0.00168108,-0.0669422,0.0361072,334.004,-2.77556e-17,0.150209
3.4375,-0.0595736,0.000994219,-0.0547445,0.032238,334.004,-2.77556e-17,0.141655
3.44727,-0.0208047,0.000361963,-0.032596,0.0285506,334.004,-2.77556e-17,0.132493
3.45703,0.020007,-0.000194414,-0.0096003,0.0250823,334.004,-2.77556e-17,0.123363
3.4668,0.0599777,-0.000673037,0.0128865,0.0218427,334.004,1.38778e-17,0.114805
3.47656,0.0965691,-0.00103843,0.0337003,0.0189039,334.004,-4.16334e-17,0.107157
3.48633,0.127982,-0.00123721,0.0520858,0.0162517,334.004,-2.77556e-17,0.100481
3.49609,0.153414,-0.00127028,0.0678406,0.0139461,334.004,-1.38778e-17,0.0945384
3.50586,0.173129,-0.00107314,0.0813552,0.0119857,334.004,0,0.0888183
3.51562,0.188331,-0.000608086,0.0935324,0.0103439,334.004,-1.38778e-17,0.082623
3.52539,0.200873,0.000145986,0.105597,0.00907485,334.004,0,0.075195
3.53516,0.212834,0.00129085,0.118826,0.00808383,334.004,-1.38778e-17,0.0658668
3.54492,0.222717,0.00283729,0.134247,0.00740294,334.004,-1.38778e-17,0.0542085
3.55469,0.222717,0.00483955,0.152363,0.00692379,334.004,-1.38778e-17,0.0401445
3.56445,0.222717,0.00734446,0.172963,0.00666451,334.004,-4.16334e-17,0.0240147
3.57422,0.222717,0.0103906,0.182268,0.00655775,334.004,-1.38778e-17,0.00656541
3.58398,0.222717,0.0139773,0.182268,0.00656895,334.004,-1.73472e-17,-0.0111329
3.59375,0.222717,0.0180671,0.182268,0.00664081,334.004,-2.77556e-17,-0.0278311
3.60352,0.222717,0.0227015,0.182268,0.00674294,271.946,-1.38778e-17,-0.042286
3.61328,0.222717,0.0277812,0.182268,0.00680771,182.762,0,-0.0534516
3.62305,0.222717,0.0332669,0.182268,0.00685693,76.4226,0,-0.060643
3.63281,0.222717,0.0391008,0.182268,0.00688778,-40.6546,0,-0.0636406
3.64258,0.222717,0.0451542,0.182268,0.00686736,-160.295,0,-0.0627157
3.65234,0.222717,0.0513779,0.182268,0.00678205,-273.806,2.77556e-17,-0.0585695
3.66211,0.222717,0.0576253,0.17996,0.00666249,-334.004,-6.93889e-18,-0.0521979
3.67188,0.222717,0.0638626,0.148245,0.00648035,-334.004,6.93889e-18,-0.0447057
3.68164,0.222717,0.070009,0.116645,0.00623777,-334.004,1.38778e-17,-0.0371064
3.69141,0.222672,0.0759959,0.0873408,0.00595734,-334.004,-6.93889e-18,-0.0301447
3.70117,0.210421,0.081787,0.061807,0.00561598,-334.004,-2.08167e-17,-0.0241757
3.71094,0.202625,0.0873262,0.0406205,0.00518651,-334.004,2.77556e-17,-0.0191238
3.7207,0.197497,0.092599,0.0234281,0.00472632,-334.004,5.55112e-17,-0.0145281
3.73047,0.192264,0.0975577,0.00908836,0.00422268,-334.004,3.46945e-17,-0.00966519
3.74023,0.183653,0.102195,-0.00404631,0.00362086,-334.004,2.08167e-17,-0.00372317
3.75,0.168501,0.106482,-0.0177594,0.00302303,-334.004,3.46945e-17,0.00400616
3.75977,0.14437,0.110386,-0.033583,0.00237422,-334.004,6.93889e-18,0.0139568
3.76953,0.110071,0.113878,-0.0524653,0.00173232,-334.004,2.77556e-17,0.0261726
3.7793,0.0659698,0.116958,-0.0669422,0.00111507,-334.004,2.77556e-17,0.0402703
3.78906,0.0140406,0.119565,-0.0669422,0.000524766,-334.004,4.85723e-17,0.055488
3.79883,-0.0423676,0.121695,-0.0669422,-4.3125e-05,-334.004,0,0.0708127
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-334.004,5.55112e-17,0.0851607
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-334.004,0,0.0975787
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-334.004,1.38778e-17,0.107424
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-334.004,4.16334e-17,0.114494
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-334.004,0,0.119069
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-334.004,2.77556e-17,0.121867
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-301.714,0,0.123913
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-236.118,0,0.126341
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-187.068,0,0.130164
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-154.601,0,0.136062
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,-134.852,0,0.14421
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,-120.703,0,0.154201
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,-103.076,2.77556e-17,0.16506
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,-72.6808,2.77556e-17,0.175369
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,-21.884,0,0.183473
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,53.6393,0,0.187739
3.96484,-0.0783342,0.0946924,-0.0669422,0.000307207,153.792,0,0.186821
3.97461,-0.0783342,0.0906161,-0.0669422,0.000788965,273.708,0,0.179895
3.98438,-0.0783342,0.0864047,-0.0669422,0.0012895,334.004,0,0.166805
3.99414,-0.0783342,0.0820788,-0.0479547,0.00179455,334.004,-2.77556e-17,0.148109
4.00391,-0.0783342,0.0777016,0.00354478,0.002296,334.004,-2.77556e-17,0.125005
4.01367,-0.0549386,0.0732935,0.0596116,0.00280002,334.004,-5.55112e-17,0.0991557
4.02344,-0.00658275,0.0689019,0.116408,0.0033179,334.004,-4.16334e-17,0.0724277
4.0332,0.0373394,0.0645449,0.16995,0.00381363,334.004,-1.38778e-17,0.0466076
4.04297,0.0731497,0.0602919,0.182268,0.00435835,334.004,-5.55112e-17,0.0231295
4.05273,0.0987064,0.0561282,0.182268,0.00491815,334.004,-1.38778e-17,0.00286974
4.0625,0.113851,0.0521391,0.182268,0.0055304,334.004,-3.46945e-17,-0.0139563
4.07227,0.120494,0.0482902,0.182268,0.00621431,334.004,1.38778e-17,-0.0277773
4.08203,0.122301,0.0446471,0.182268,0.00700283,334.004,-1.38778e-17,-0.0395305
4.0918,0.124029,0.0412027,0.182268,0.0079285,334.004,-6.93889e-18,-0.0504339
4.10156,0.13063,0.0379661,0.182268,0.00898688,330.235,-1.38778e-17,-0.0617072
4.11133,0.146259,0.0349598,0.182268,0.0102598,300.17,1.38778e-17,-0.0742947
4.12109,0.173402,0.0321908,0.182268,0.0117904,288.985,-1.38778e-17,-0.0886417
4.13086,0.212268,0.0296441,0.182268,0.0136112,288.685,0,-0.10457
4.14062,0.222717,0.027341,0.182268,0.0156851,288.49,-2.77556e-17,-0.121277
4.15039,0.222717,0.0252493,0.182268,0.0181465,277.003,0,-0.137463
4.16016,0.222717,0.0233794,0.182268,0.0209316,244.526,0,-0.151566
4.16992,0.222717,0.0217029,0.182268,0.024076,185.07,-2.77556e-17,-0.162056
4.17969,0.222717,0.0202256,0.182268,0.027531,97.6799,-2.77556e-17,-0.167746
4.18945,0.222717,0.0189463,0.182268,0.0313341,-13.1839,0,-0.168039
4.19922,0.222717,0.0178009,0.182268,0.0353987,-138.305,0,-0.163085
4.20898,0.222717,0.0168387,0.182268,0.0396671,-265.303,2.77556e-17,-0.153784
4.21875,0.222717,0.0159462,0.182268,0.0441199,-334.004,2.77556e-17,-0.141655
4.22852,0.222717,0.0152243,0.182268,0.0486456,-334.004,0,-0.128568
4.23828,0.222717,0.0145209,0.182268,0.0532057,-334.004,1.38778e-17,-0.116394
4.24805,0.187496,0.0138816,0.182268,0.0577098,-334.004,5.55112e-17,-0.106639
4.25781,0.136036,0.0133309,0.182268,0.0621251,-334.004,1.38778e-17,-0.100124
4.26758,0.0963942,0.0127759,0.169434,0.0663688,-334.004,-1.38778e-17,-0.0967856
4.27734,0.0695824,0.012269,0.15177,0.0704277,-334.004,2.77556e-17,-0.0956324
4.28711,0.053856,0.01184,0.138195,0.0742616,-334.004,0,-0.0948799
4.29687,0.0451397,0.0114412,0.125396,0.0778215,-334.004,1.38778e-17,-0.0922452
4.30664,0.0378893,0.0110729,0.109334,0.0811369,-334.004,2.77556e-17,-0.0853527
4.31641,0.0262377,0.010792,0.0860456,0.0841678,-334.004,0,-0.0721816
4.32617,0.00520831,0.0105992,0.0524768,0.0868841,-334.004,2.77556e-17,-0.0514702
4.33594,-0.0282305,0.010431,0.00718473,0.089304,-334.004,4.16334e-17,-0.0230042
4.3457,-0.0744739,0.0103433,-0.0492233,0.0913787,-334.004,1.38778e-17,0.0122715
4.35547,-0.0783342,0.0103104,-0.0669422,0.093114,-334.004,2.08167e-17,0.0523416
4.36523,-0.0783342,0.0103394,-0.0669422,0.0944588,-334.004,2.77556e-17,0.0943997
4.375,-0.0783342,0.0103231,-0.0669422,0.0954314,-334.004,8.32667e-17,0.135271
4.38477,-0.0783342,0.0103493,-0.0669422,0.0960129,-334.004,2.77556e-17,0.171909
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-334.004,2.77556e-17,0.201866
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-334.004,5.55112e-17,0.223671
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-334.004,0,0.237031
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,-120.264,0,0.24282
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,85.557,0,0.242877
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,260.417,-2.77556e-17,0.239617
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,334.004,0,0.235564
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,334.004,2.77556e-17,0.232864
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,334.004,0,0.23288
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,334.004,-2.77556e-17,0.235948
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,334.004,0,0.24133
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,334.004,0,0.247377
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,334.004,0,0.251874
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,334.004,0,0.252497
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,334.004,-5.55112e-17,0.247306
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,334.004,-2.77556e-17,0.235158
4.55078,-0.0783342,0.00671291,-0.0669422,0.0602665,334.004,-5.55112e-17,0.21599
4.56055,-0.0783342,0.0063307,-0.0669422,0.0567771,334.004,0,0.19089
4.57031,-0.0783342,0.00594331,-0.0564826,0.0533043,334.004,-2.77556e-17,0.161944
4.58008,-0.00120596,0.00555735,0.00543437,0.0498443,334.004,-1.11022e-16,0.131892
4.58984,0.117042,0.00521194,0.0690636,0.0464414,334.004,-1.249e-16,0.103634
4.59961,0.222717,0.00491279,0.128552,0.0431328,334.004,-2.77556e-17,0.0796937
4.60937,0.222717,0.00464177,0.178811,0.0399277,334.004,-1.38778e-17,0.0617259
4.61914,0.222717,0.00446587,0.182268,0.0368476,334.004,-1.249e-16,0.0501711
4.62891,0.222717,0.004381,0.182268,0.033902,334.004,1.38778e-17,0.044126
4.63867,0.222717,0.00440098,0.182268,0.0311315,334.004,-8.32667e-17,0.0414629
4.64844,0.222717,0.00456231,0.182268,0.0285406,334.004,-1.38778e-17,0.0391887
4.6582,0.222717,0.00487629,0.182268,0.0261219,334.004,6.93889e-18,0.0339859
4.66797,0.222717,0.0053678,0.182268,0.0239343,334.004,-6.93889e-18,0.0228441
4.67773,0.222717,0.00606431,0.182268,0.0219392,334.004,0,0.00367027
4.6875,0.222717,0.00697963,0.182268,0.0201533,334.004,-3.46945e-17,-0.0242382
4.69727,0.222717,0.00815897,0.182268,0.018574,334.004,-2.77556e-17,-0.0599474
4.70703,0.222717,0.00963976,0.182268,0.0171861,334.004,-5.55112e-17,-0.100926
4.7168,0.222717,0.0114507,0.182268,0.0160055,334.004,-5.55112e-17,-0.14337
4.72656,0.222717,0.0135552,0.182268,0.0149719,334.004,-2.77556e-17,-0.182777
4.73633,0.222717,0.0160806,0.182268,0.0140877,334.004,-2.77556e-17,-0.214656
4.74609,0.222717,0.0189815,0.182268,0.0132984,300.944,0,-0.235276
4.75586,0.222717,0.0222562,0.182268,0.0126158,22.1718,0,-0.242294
4.76562,0.222717,0.0259358,0.182268,0.0120163,-296.223,0,-0.235169
4.77539,0.222717,0.029998,0.182268,0.0114543,-334.004,2.77556e-17,-0.215264
4.78516,0.222717,0.0343997,0.182268,0.0109132,-334.004,5.55112e-17,-0.185622
4.79492,0.222717,0.039124,0.182268,0.0104304,-334.004,-2.77556e-17,-0.150443
4.80469,0.222717,0.0441388,0.182268,0.00995364,-334.004,5.55112e-17,-0.11436
4.81445,0.222717,0.0493309,0.0979642,0.0094703,-334.004,-2.77556e-17,-0.0816297
4.82422,0.179946,0.0547026,0.0200326,0.00901743,-334.004,0,-0.0553991
4.83398,0.150957,0.060125,-0.0378251,0.00858223,-334.004,5.55112e-17,-0.0371744
4.84375,0.148265,0.0655538,-0.0669422,0.00816718,-334.004,2.77556e-17,-0.0265974
4.85352,0.165442,0.0709208,-0.0669422,0.00774179,-334.004,8.32667e-17,-0.0215729
4.86328,0.191404,0.0761648,-0.0669422,0.00731391,-334.004,6.93889e-17,-0.0187272
4.87305,0.212358,0.0812292,-0.0669422,0.00693094,-334.004,2.77556e-17,-0.0141144
4.88281,0.214324,0.0860505,-0.0669422,0.00652734,-334.004,1.38778e-17,-0.00403792
4.89258,0.185813,0.0906267,-0.0669422,0.00614874,-334.004,5.55112e-17,0.0141691
4.90234,0.120137,0.0949047,-0.0669422,0.00579067,-334.004,-2.77556e-17,0.041555
4.91211,0.0169347,0.0988705,-0.0669422,0.00540328,-334.004,2.77556e-17,0.0772719
4.92187,-0.0783342,0.102504,-0.0669422,0.00503326,-334.004,5.55112e-17,0.118667
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-334.004,2.77556e-17,0.161738
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,-334.004,5.55112e-17,0.201863
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-334.004,2.77556e-17,0.234683
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-334.004,5.55112e-17,0.256957
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,-334.004,1.11022e-16,0.267228
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-334.004,0,0.266164
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-310.405,0,0.256491
5,-0.0783342,0.118195,-0.0669422,0.0026705,-54.2959,0,0.242531
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,141.547,0,0.229399
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,257.324,0,0.222023
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,289.026,0,0.224147
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,249.655,0,0.237524
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,167.23,0,0.261441
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,79.8096,0,0.292699
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,28.416,0,0.326043
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,49.0882,0,0.354999
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,165.563,0,0.372973
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,334.004,-5.55112e-17,0.374408
5.10742,-0.0783342,0.102899,-0.0669422,0.00017127,334.004,-5.55112e-17,0.355808
5.11719,-0.0783342,0.100018,-0.0669422,-3.26953e-05,334.004,0,0.31643
5.12695,-0.0783342,0.0969667,-0.0669422,-0.000200449,334.004,-1.11022e-16,0.25851
5.13672,-0.0783342,0.0937524,0.00923554,-0.000338496,334.004,-5.55112e-17,0.18698
5.14648,-0.00692182,0.09043,0.164278,-0.000449063,334.004,-1.11022e-16,0.108703
5.15625,0.147833,0.0869999,0.182268,-0.000557344,334.004,-1.38778e-16,0.0313696
5.16602,0.222717,0.0834902,0.182268,-0.000585674,334.004,-8.32667e-17,-0.0377675
5.17578,0.222717,0.0799035,0.182268,-0.000584092,334.004,-1.38778e-16,-0.093084
5.18555,0.222717,0.076254,0.182268,-0.000538887,334.004,-1.11022e-16,-0.131494
5.19531,0.222717,0.0725471,0.182268,-0.000416924,334.004,0,-0.15291
5.20508,0.222717,0.0688393,0.182268,-0.000249521,334.004,0,-0.160163
5.21484,0.222717,0.0651017,0.182268,-1.08398e-06,334.004,2.77556e-17,-0.158396
5.22461,0.222717,0.0613852,0.182268,0.000308584,254.22,0,-0.154036
5.23437,0.222717,0.0576858,0.182268,0.000713437,98.9349,0,-0.153529
5.24414,0.222717,0.0540131,0.182268,0.0012092,62.4101,0,-0.162071
5.25391,0.222717,0.0504075,0.182268,0.00182637,128.607,0,-0.182567
5.26367,0.222717,0.0468742,0.182268,0.00259187,261.183,0,-0.215027
5.27344,0.222717,0.0434063,0.182268,0.00352371,334.004,-5.55112e-17,-0.256504
5.2832,0.222717,0.040036,0.182268,0.00463849,334.004,0,-0.301608
5.29297,0.222717,0.0367857,0.182268,0.00601749,334.004,0,-0.343505
5.30273,0.222717,0.033654,0.182268,0.00763597,334.004,0,-0.375222
5.3125,0.222717,0.030644,0.182268,0.00954448,248.165,0,-0.391014
5.32227,0.222717,0.0278007,0.182268,0.0117611,-76.3457,0,-0.387536
5.33203,0.222717,0.0250805,0.182268,0.0143253,-334.004,0,-0.364588
5.3418,0.222717,0.0225338,0.182268,0.0172145,-334.004,5.55112e-17,-0.325274
5.35156,0.222717,0.0201308,0.182268,0.0204132,-334.004,-5.55112e-17,-0.275534
5.36133,0.222717,0.0179135,0.182268,0.0239347,-334.004,2.77556e-17,-0.223098
5.37109,0.222717,0.0158243,0.182268,0.0277475,-334.004,-2.77556e-17,-0.176063
5.38086,0.104277,0.0138825,0.182268,0.0318022,-334.004,1.11022e-16,-0.141334
5.39062,-0.0560835,0.012102,0.0988011,0.0360655,-334.004,1.38778e-16,-0.123234
5.40039,-0.0783342,0.0104373,0.0422277,0.0404728,-334.004,5.55112e-17,-0.122543
5.41016,-0.0783342,0.008858,0.0200967,0.0449951,-334.004,5.55112e-17,-0.136178
5.41992,-0.0783342,0.00744173,0.0258024,0.0495137,-334.004,5.55112e-17,-0.157594
5.42969,-0.0783342,0.00609618,0.0463445,0.0540488,-334.004,5.55112e-17,-0.17786
5.43945,-0.0420886,0.00483809,0.0646992,0.0585162,-334.004,5.55112e-17,-0.187244
5.44922,0.0120607,0.00366281,0.0630714,0.0628357,-334.004,2.77556e-17,-0.177019
5.45898,0.0253036,0.00255463,0.0264372,0.0670166,-334.004,8.32667e-17,-0.141167
5.46875,-0.0189341,0.00150981,-0.0542856,0.0709805,-334.004,2.77556e-17,-0.0776679
5.47852,-0.0783342,0.000541289,-0.0669422,0.0747402,-334.004,1.11022e-16,0.0108988
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-334.004,1.11022e-16,0.117554
5.49805,-0.0783342,-0.00114062,-0.0669422,0.0814306,-334.004,1.38778e-16,0.231925
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-334.004,2.22045e-16,0.341892
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-334.004,0,0.435594
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-334.004,0,0.50343
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,-334.004,0,0.539707
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,-334.004,0,0.543609
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,185.754,0,0.519306
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,334.004,0,0.475175
5.57617,-0.0783342,-0.00409535,-0.0669422,0.0949742,334.004,0,0.422247
5.58594,-0.0783342,-0.00403983,-0.0669422,0.0949766,334.004,-1.66533e-16,0.37218
5.5957,-0.0783342,-0.00393205,-0.0669422,0.0945726,334.004,-1.11022e-16,0.335102
5.60547,-0.0783342,-0.00374862,-0.0669422,0.0937936,334.004,-5.55112e-17,0.31774
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,334.004,-1.11022e-16,0.322177
5.625,-0.0783342,-0.00318445,-0.0669422,0.0911622,334.004,0,0.345489
5.63477,-0.0783342,-0.00280345,-0.0669422,0.0893749,334.004,-5.55112e-17,0.380319
5.64453,-0.0783342,-0.00237694,-0.0669422,0.0873006,334.004,5.55112e-17,0.41631
5.6543,-0.0783342,-0.00189861,-0.0669422,0.0849516,334.004,0,0.442138
5.66406,-0.0783342,-0.00138592,-0.0669422,0.0823842,334.004,0,0.447742
5.67383,-0.0783342,-0.000844805,-0.0669422,0.0796198,334.004,0,0.42637
5.68359,-0.0783342,-0.00026918,-0.0669422,0.0766628,334.004,0,0.376006
5.69336,-0.0783342,0.000313477,-0.0669422,0.0735788,334.004,0,0.299928
5.70312,-0.0783342,0.000893379,-0.0669422,0.0703649,334.004,5.55112e-17,0.206246
5.71289,0.0507207,0.00148673,0.115842,0.0671071,334.004,-1.66533e-16,0.106496
5.72266,0.222717,0.00208822,0.182268,0.0637835,334.004,-1.11022e-16,0.0135409
5.73242,0.222717,0.00269092,0.182268,0.060434,334.004,-5.55112e-17,-0.0608602
5.74219,0.222717,0.00328078,0.182268,0.0570969,334.004,-8.32667e-17,-0.108335
5.75195,0.222717,0.00387949,0.182268,0.0538043,334.004,-1.66533e-16,-0.125614
5.76172,0.222717,0.00445664,0.182268,0.0505778,334.004,-1.11022e-16,-0.11532
5.77148,0.222717,0.00500962,0.182268,0.0474166,334.004,0,-0.0856659
5.78125,0.222717,0.00556913,0.182268,0.0443574,334.004,-1.38778e-17,-0.0490668
5.79102,0.222717,0.00611982,0.182268,0.0414037,213.694,3.46945e-18,-0.019902
5.80078,0.222717,0.00664978,0.182268,0.038569,119.063,0,-0.01181
5.81055,0.222717,0.00718518,0.182268,0.0358726,251.678,-2.08167e-17,-0.0350104
5.82031,0.222717,0.00772192,0.182268,0.0332978,334.004,0,-0.0941519
5.83008,0.222717,0.00826655,0.182268,0.0309118,334.004,-5.55112e-17,-0.187106
5.83984,0.222717,0.00889134,0.182268,0.0286626,334.004,-5.55112e-17,-0.304962
5.84961,0.222717,0.00961614,0.182268,0.0265712,334.004,-5.55112e-17,-0.433268
5.85937,0.222717,0.0104409,0.182268,0.0246373,334.004,-1.11022e-16,-0.554333
5.86914,0.222717,0.0113852,0.182268,0.0228514,334.004,-1.11022e-16,-0.6502
5.87891,0.222717,0.0124952,0.182268,0.0212152,334.004,0,-0.705774
5.88867,0.222717,0.0138374,0.182268,0.0197138,118.822,0,-0.711536
5.89844,0.222717,0.015335,0.182268,0.0183373,-334.004,0,-0.66534
5.9082,0.222717,0.0171173,0.182268,0.0170531,-334.004,-1.11022e-16,-0.572945
5.91797,0.222717,0.0191487,0.182268,0.015883,-334.004,1.66533e-16,-0.44715
5.92773,0.222717,0.0214591,0.182268,0.0148035,-334.004,5.55112e-17,-0.305658
5.9375,0.222717,0.0240642,0.0961043,0.0137836,-334.004,2.77556e-16,-0.168034
5.94727,0.000398046,0.0269539,-0.0669422,0.0128234,-334.004,2.22045e-16,-0.0522886
5.95703,-0.0783342,0.0301405,-0.0669422,0.0118984,-334.004,1.11022e-16,0.0282915
5.9668,-0.0783342,0.0335968,-0.0669422,0.0110173,-334.004,-2.77556e-17,0.0674868
5.97656,-0.0783342,0.037329,-0.0669422,0.0101749,-334.004,1.11022e-16,0.0672103
5.98633,-0.062017,0.0412807,-0.0669422,0.00937245,-334.004,5.55112e-17,0.0370805
5.99609,0.150458,0.0454292,-0.0669422,0.00857912,-334.004,4.16334e-17,-0.00744263
6.00586,0.222717,0.0497356,-0.0669422,0.00782602,-334.004,2.77556e-17,-0.0480361
6.01562,0.222717,0.0541793,-0.0669422,0.00714041,-334.004,2.77556e-17,-0.0670665
6.02539,0.222717,0.0586775,-0.0669422,0.00647508,-334.004,2.77556e-17,-0.0510599
6.03516,0.222717,0.0631924,-0.0669422,0.00589831,-334.004,9.71445e-17,0.00656924
6.04492,0.196235,0.0676883,-0.0669422,0.00536994,-334.004,1.38778e-17,0.104062
6.05469,-0.0783342,0.0721097,-0.0669422,0.00489489,-334.004,5.55112e-17,0.231434
6.06445,-0.0783342,0.0764121,-0.0669422,0.00446631,-334.004,1.11022e-16,0.372184
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-334.004,2.22045e-16,0.506303
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-334.004,0,0.61404
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-334.004,2.22045e-16,0.679725
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-334.004,0,0.694912
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,-334.004,0,0.660236
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,238.173,0,0.585566
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,334.004,-1.11022e-16,0.488392
6.14258,-0.0783342,0.102816,-0.0669422,0.00337989,334.004,0,0.390687
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,334.004,-5.55112e-17,0.314789
6.16211,-0.0783342,0.106367,-0.0669422,0.00348475,334.004,-1.11022e-16,0.279069
6.17187,-0.0599033,0.107604,-0.0669422,0.00357735,334.004,5.55112e-17,0.294182
6.18164,0.0272514,0.108459,-0.0669422,0.00368804,334.004,-5.55112e-17,0.360642
6.19141,-0.0515903,0.108959,-0.0669422,0.00379354,334.004,0,0.468225
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,-198.531,0,0.597369
6.21094,-0.0783342,0.108893,-0.0669422,0.00399472,-334.004,0,0.722385
6.2207,-0.0783342,0.108345,-0.0669422,0.00405082,-334.004,0,0.815934
6.23047,-0.0783342,0.107493,-0.0669422,0.00411864,39.6946,0,0.853987
6.24023,-0.0783342,0.106331,-0.0669422,0.00416751,334.004,-1.11022e-16,0.820352
6.25,-0.0783342,0.104889,-0.0669422,0.00414601,334.004,-1.11022e-16,0.709936
6.25977,-0.0783342,0.103198,-0.0669422,0.00411205,334.004,-2.22045e-16,0.530091
6.26953,-0.0783342,0.101255,-0.0369968,0.0040239,334.004,-3.33067e-16,0.299748
6.2793,0.129897,0.0991165,0.182268,0.0039196,334.004,-3.33067e-16,0.0464412
6.28906,0.222717,0.0967689,0.182268,0.00379846,334.004,-2.22045e-16,-0.198279
6.29883,0.222717,0.0942252,0.182268,0.00363642,334.004,-3.88578e-16,-0.404256
6.30859,0.222717,0.0915252,0.182268,0.00341499,334.004,-4.44089e-16,-0.547977
6.31836,0.222717,0.0886814,0.182268,0.00319034,334.004,-1.11022e-16,-0.61671
6.32812,0.222717,0.085701,0.182268,0.00295626,334.004,0,-0.610737
6.33789,0.222717,0.082617,0.182268,0.00269856,334.004,0,-0.543263
6.34766,0.222717,0.0794365,0.182268,0.00242818,-334.004,0,-0.437962
6.35742,0.222717,0.0761834,0.182268,0.00218139,-334.004,1.66533e-16,-0.324584
6.36719,0.222717,0.072866,0.182268,0.00194086,-334.004,1.38778e-16,-0.233399
6.37695,0.00964588,0.0695161,0.182268,0.00172289,-334.004,-2.77556e-17,-0.1895
6.38672,-0.0177232,0.0661536,0.182268,0.001559,-334.004,5.55112e-17,-0.208005
6.39648,0.181637,0.0627774,0.182268,0.00146408,-334.004,0,-0.29108
6.40625,0.222717,0.0594188,0.182268,0.00145072,334.004,-5.55112e-17,-0.427369
6.41602,0.222717,0.0561006,0.182268,0.00155232,334.004,0,-0.593967
6.42578,0.222717,0.0528386,0.182268,0.00176818,334.004,-2.22045e-16,-0.760628
6.43555,0.222717,0.0496577,0.182268,0.00214488,334.004,-1.11022e-16,-0.895449
6.44531,0.222717,0.0465809,0.182268,0.00271811,334.004,-1.11022e-16,-0.970991
6.45508,0.222717,0.0436198,0.182268,0.00347083,334.004,-1.11022e-16,-0.969689
6.46484,0.222717,0.0408109,0.182268,0.00443525,-334.004,0,-0.887503
6.47461,0.222717,0.038157,0.182268,0.0056741,-334.004,2.22045e-16,-0.735084
6.48437,0.222717,0.0356467,0.182268,0.00719771,-334.004,2.22045e-16,-0.536159
6.49414,0.222717,0.033348,0.182268,0.00898966,-334.004,2.22045e-16,-0.323371
6.50391,0.0608215,0.0312203,0.177618,0.0110486,-334.004,4.44089e-16,-0.132283
6.51367,-0.0783342,0.0292646,-0.0669422,0.0134748,-334.004,2.22045e-16,0.00536525
6.52344,-0.0783342,0.0275018,-0.0669422,0.016175,-334.004,3.33067e-16,0.0678964
6.5332,-0.0783342,0.0259313,-0.0669422,0.0191725,-334.004,5.55112e-17,0.0482282
6.54297,-0.0783342,0.0245329,-0.0669422,0.0224527,-334.004,1.11022e-16,-0.0442077
6.55273,-0.0783342,0.0232945,-0.0669422,0.0259789,-334.004,1.11022e-16,-0.184618
6.5625,-0.0783342,0.0222167,-0.0669422,0.0297367,-21.6833,0,-0.336955
6.57227,-0.0783342,0.0213086,-0.0132628,0.0336666,334.004,0,-0.460312
6.58203,0.222717,0.020479,0.182268,0.0377579,262.847,0,-0.516485
6.5918,0.222717,0.0198004,0.182268,0.0419371,-334.004,5.55112e-17,-0.47733
6.60156,0.222717,0.0191801,0.166402,0.0461509,-334.004,0,-0.330535
6.61133,0.222717,0.0186595,-0.0669422,0.0503733,-334.004,-5.55112e-17,-0.0826739
6.62109,-0.0783342,0.0181782,-0.0669422,0.0545416,-334.004,-8.32667e-17,0.241097
6.63086,-0.0783342,0.0177246,-0.0669422,0.0586119,-334.004,0,0.600773
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-334.004,1.11022e-16,0.948068
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-334.004,0,1.23469
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-334.004,2.22045e-16,1.42087
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,-334.004,0,1.48253
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,-334.004,2.22045e-16,1.41582
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,334.004,0,1.23807
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,334.004,1.11022e-16,0.984902
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,334.004,-4.44089e-16,0.703974
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,334.004,-5.55112e-16,0.446441
6.72852,0.221958,0.0134718,0.0250919,0.0869609,334.004,-2.22045e-16,0.257642
6.73828,0.222717,0.0130192,0.182268,0.0881201,334.004,-2.22045e-16,0.168754
6.74805,0.222717,0.0124929,0.182268,0.0889158,334.004,5.55112e-17,0.190944
6.75781,0.150258,0.0119898,0.182268,0.0893606,334.004,-1.66533e-16,0.313188
6.76758,-0.0783342,0.0114888,0.182268,0.0894523,334.004,0,0.504205
6.77734,-0.0783342,0.0109659,-0.0669422,0.0891821,-334.004,0,0.718229
6.78711,-0.0783342,0.0104017,-0.0669422,0.0885955,-334.004,0,0.903602
6.79687,-0.0783342,0.00988008,-0.0669422,0.0876689,-334.004,0,1.01263
6.80664,-0.0783342,0.00934887,-0.0669422,0.0864287,-87.8485,0,1.01087
6.81641,-0.0783342,0.00883289,-0.0669422,0.0849151,334.004,1.11022e-16,0.884071
6.82617,-0.0783342,0.00828823,-0.0669422,0.083079,334.004,-2.22045e-16,0.641407
6.83594,-0.0783342,0.00779511,-0.0669422,0.081012,334.004,1.11022e-16,0.314336
6.8457,0.203353,0.00732788,0.182268,0.0787166,334.004,-3.33067e-16,-0.0488489
6.85547,0.222717,0.00687647,0.182268,0.0762,334.004,-2.22045e-16,-0.391807
6.86523,0.222717,0.00645334,0.182268,0.0735157,334.004,-5.55112e-16,-0.660712
6.875,0.222717,0.00603299,0.182268,0.0706437,334.004,0,-0.814614
6.88477,0.222717,0.00564785,0.182268,0.0676342,334.004,-2.22045e-16,-0.833649
6.89453,0.222717,0.00529582,0.182268,0.0645263,334.004,1.11022e-16,-0.723459
6.9043,0.222717,0.00499729,0.182268,0.0613408,334.004,-1.11022e-16,-0.514884
6.91406,0.222717,0.00469711,0.182268,0.0581101,-334.004,-5.55112e-17,-0.258845
6.92383,0.222717,0.00442957,0.182268,0.0548404,-334.004,3.33067e-16,-0.0172362
6.93359,0.222717,0.00419669,0.182268,0.0515676,-334.004,2.77556e-16,0.148574
6.94336,-0.0783342,0.00400978,0.182268,0.0483296,-334.004,8.32667e-17,0.18955
6.95312,-0.0783342,0.00383906,0.157232,0.0451415,-334.004,1.11022e-16,0.0788904
6.96289,-0.0783342,0.00369955,0.182268,0.0420172,334.004,-5.55112e-17,-0.181892
6.97266,0.0123675,0.00360847,0.182268,0.0389992,334.004,-1.11022e-16,-0.561968
6.98242,0.222717,0.00358134,0.182268,0.0360578,334.004,-2.22045e-16,-1.00562
6.99219,0.222717,0.00360858,0.182268,0.0332624,334.004,-2.22045e-16,-1.44142
7.00195,0.222717,0.00371461,0.182268,0.0306037,334.004,2.22045e-16,-1.79465
7.01172,0.222717,0.00388063,0.182268,0.0280701,334.004,-4.44089e-16,-2.00075
7.02148,0.222717,0.00414229,0.182268,0.0257443,334.004,0,-2.01725
7.03125,0.222717,0.00453026,0.182268,0.023539,-334.004,2.22045e-16,-1.83213
7.04102,0.222717,0.00504199,0.182268,0.0215134,-334.004,2.22045e-16,-1.4668
7.05078,0.222717,0.00571661,0.182268,0.0196865,-334.004,-2.22045e-16,-0.973093
7.06055,0.222717,0.00652975,0.182268,0.0180248,-334.004,4.44089e-16,-0.424714
7.07031,-0.0783342,0.00759366,-0.0669422,0.0165196,-334.004,1.33227e-15,0.0955486
7.08008,-0.0783342,0.00885401,-0.0669422,0.0151713,-334.004,0,0.510447
7.08984,-0.0783342,0.0103791,-0.0669422,0.0140026,-334.004,6.66134e-16,0.76218
7.09961,-0.0783342,0.0121155,-0.0669422,0.0129732,-334.004,4.44089e-16,0.822971
7.10937,-0.0783342,0.014171,-0.0669422,0.0120709,-334.004,0,0.700316
7.11914,-0.0783342,0.0165087,-0.0669422,0.0113082,-334.004,0,0.435812
7.12891,-0.0783342,0.019102,-0.0669422,0.0106226,334.004,0,0.0976666
7.13867,0.222717,0.0220349,-0.0669422,0.0100429,334.004,5.55112e-17,-0.231847
7.14844,0.222717,0.025218,0.0698227,0.00954126,334.004,1.66533e-16,-0.471754
7.1582,0.222717,0.0286829,0.182268,0.00913488,334.004,-2.22045e-16,-0.557747
7.16797,0.222717,0.0323937,0.182268,0.00877761,334.004,0,-0.454701
7.17773,0.222717,0.0363228,0.182268,0.008453,-334.004,2.22045e-16,-0.163907
7.1875,0.222717,0.0404442,-0.0205386,0.0081985,-334.004,1.11022e-16,0.276421
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-334.004,0,0.797626
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-334.004,8.88178e-16,1.313
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-334.004,4.44089e-16,1.73392
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-334.004,2.22045e-16,1.98667
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-334.004,0,2.02696
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-334.004,0,1.84912
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,334.004,0,1.4883
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,334.004,0,1.01484
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,334.004,1.11022e-16,0.521841
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,334.004,-5.55112e-16,0.10803
7.29492,0.222717,0.0870241,0.182268,0.00658104,334.004,-3.33067e-16,-0.141052
7.30469,0.222717,0.0904663,0.182268,0.00647959,334.004,-3.33067e-16,-0.169928
7.31445,0.222717,0.0936472,0.182268,0.00640544,334.004,-3.33067e-16,0.0350544
7.32422,0.222717,0.0965477,0.182268,0.00634081,334.004,0,0.44148
7.33398,0.222717,0.0991883,0.00707804,0.00625822,-334.004,1.11022e-16,0.975168
7.34375,-0.0783342,0.101501,-0.0669422,0.00618249,-334.004,2.22045e-16,1.53249
7.35352,-0.0783342,0.103509,-0.0669422,0.00611136,-334.004,0,1.99864
7.36328,-0.0783342,0.105167,-0.0669422,0.00602534,-334.004,0,2.26865
7.37305,-0.0783342,0.106483,-0.0669422,0.00595063,-334.004,0,2.26726
7.38281,-0.0783342,0.107466,-0.0669422,0.00589661,334.004,0,1.96402
7.39258,-0.0783342,0.108079,-0.0669422,0.00578725,334.004,-4.44089e-16,1.38052
7.40234,-0.0783342,0.108342,-0.0669422,0.00568304,334.004,-8.88178e-16,0.588324
7.41211,0.127913,0.108254,0.182268,0.00557886,334.004,-2.22045e-16,-0.302341
7.42188,0.222717,0.107835,0.182268,0.00546407,334.004,-8.88178e-16,-1.1613
7.43164,0.222717,0.107058,0.182268,0.00532409,334.004,-1.55431e-15,-1.86124
7.44141,0.222717,0.105969,0.182268,0.00519507,334.004,0,-2.30062
7.45117,0.222717,0.104553,0.182268,0.00504428,334.004,-8.88178e-16,-2.42226
7.46094,0.222717,0.102851,0.182268,0.00488083,334.004,-4.44089e-16,-2.2243
7.4707,0.222717,0.10087,0.182268,0.00469066,-334.004,0,-1.76118
7.48047,0.222717,0.0986194,0.182268,0.00451324,-334.004,0,-1.13436
7.49023,0.222717,0.0961255,0.182268,0.0043345,-334.004,2.22045e-16,-0.474118
7.5,-0.0783342,0.0934138,0.182268,0.0041514,-334.004,6.66134e-16,0.0841249
7.50977,-0.0783342,0.0904894,-0.0669422,0.00398493,-334.004,0,0.424942
7.51953,-0.0783342,0.0874017,-0.0669422,0.00380959,-334.004,3.33067e-16,0.474665
7.5293,-0.0783342,0.0841412,-0.0669422,0.00365622,-334.004,2.22045e-16,0.215745
7.53906,-0.0783342,0.0807689,-0.0669422,0.00353719,334.004,-5.55112e-17,-0.309143
7.54883,0.222717,0.0772976,0.182268,0.00345111,334.004,-2.22045e-16,-1.00421
7.55859,0.222717,0.07377,0.182268,0.00338684,334.004,-2.22045e-16,-1.73779
7.56836,0.222717,0.0701648,0.182268,0.00338918,334.004,-4.44089e-16,-2.36665
7.57812,0.222717,0.0665745,0.182268,0.00345782,334.004,-4.44089e-16,-2.76304
7.58789,0.222717,0.0629769,0.182268,0.00360624,334.004,0,-2.83932
7.59766,0.222717,0.0594094,0.182268,0.00386777,145.742,0,-2.56558
7.60742,0.222717,0.0559043,0.182268,0.00425525,-334.004,2.22045e-16,-1.97679
7.61719,0.222717,0.05248,0.182268,0.0047579,-334.004,6.66134e-16,-1.16773
7.62695,0.222717,0.0491471,0.182268,0.00542774,-334.004,1.55431e-15,-0.276497
7.63672,-0.0783342,0.0459428,-0.0669422,0.00630615,-334.004,0,0.540619
7.64648,-0.0783342,0.0428734,-0.0669422,0.00734824,-334.004,6.66134e-16,1.13847
7.65625,-0.0783342,0.0399655,-0.0669422,0.0085914,-334.004,1.11022e-15,1.41102
7.66602,-0.0783342,0.0372072,-0.0669422,0.0100919,-334.004,-4.44089e-16,1.31283
7.67578,-0.0783342,0.034653,-0.0669422,0.0118196,-334.004,0,0.869571
7.68555,-0.0783342,0.0322906,-0.0669422,0.0137926,334.004,0,0.175505
7.69531,-0.0783342,0.0301077,-0.0669422,0.0160018,334.004,-2.22045e-16,-0.622117
7.70508,-0.0783342,0.0281403,-0.0669422,0.0184619,334.004,-4.44089e-16,-1.34919
7.71484,0.222717,0.026368,0.182268,0.0211458,334.004,-4.44089e-16,-1.83681
7.72461,0.222717,0.0247936,0.182268,0.0240622,334.004,-2.22045e-16,-1.95341
7.73438,0.222717,0.0234229,0.182268,0.0271655,334.004,0,-1.63104
7.74414,0.222717,0.022203,0.182268,0.0304021,-334.004,3.33067e-16,-0.880651
7.75391,0.222717,0.0211637,0.119958,0.0338204,-334.004,4.44089e-16,0.206844
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,-334.004,1.33227e-15,1.47423
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,-334.004,0,2.72441
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,-334.004,8.88178e-16,3.75489
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,-334.004,8.88178e-16,4.39443
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,-334.004,8.88178e-16,4.53479
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,-334.004,0,4.15189
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,334.004,-4.44089e-16,3.31203
7.83203,-0.0783342,0.016944,-0.0669422,0.0614132,334.004,-4.44089e-16,2.16168
7.8418,-0.0783342,0.0167355,-0.0669422,0.0643823,334.004,0,0.902343
7.85156,0.222717,0.0165303,0.182268,0.0671577,334.004,1.33227e-15,-0.245195
7.86133,0.222717,0.0163535,0.182268,0.0697063,334.004,-4.44089e-16,-1.08093
7.87109,0.222717,0.0162028,0.182268,0.0720277,334.004,-8.88178e-16,-1.46257
7.88086,0.222717,0.015993,0.182268,0.0741217,334.004,-6.66134e-16,-1.33258
7.89062,0.222717,0.015862,0.182268,0.0759349,334.004,-2.22045e-16,-0.729893
7.90039,0.222717,0.0156718,0.182268,0.0775106,-334.004,1.11022e-16,0.215976
7.91016,-0.0783342,0.0154772,0.182268,0.0788226,-334.004,4.44089e-16,1.30792
7.91992,-0.0783342,0.015281,-0.0669422,0.0798509,-334.004,4.44089e-16,2.31721
7.92969,-0.0783342,0.0150065,-0.0669422,0.0806344,-334.004,-4.44089e-16,3.0262
7.93945,-0.0783342,0.0147497,-0.0669422,0.0811201,-334.004,4.44089e-16,3.26964
7.94922,-0.0783342,0.0144417,-0.0669422,0.0813509,-334.004,4.44089e-16,2.96717
7.95898,-0.0783342,0.0140783,-0.0669422,0.0813251,334.004,0,2.14035
7.96875,-0.0783342,0.0137081,-0.0669422,0.0810173,334.004,-8.88178e-16,0.910922
7.97852,0.0155079,0.0132718,-0.0336019,0.0804635,334.004,-2.22045e-16,-0.51996
7.98828,0.222717,0.0128051,0.182268,0.0796815,334.004,-8.88178e-16,-1.90798
7.99805,0.222717,0.0123171,0.182268,0.0786511,334.004,-1.33227e-15,-3.01098
8.00781,0.222717,0.0117908,0.182268,0.0774018,334.004,-8.88178e-16,-3.63505
8.01758,0.222717,0.0112265,0.182268,0.0759338,334.004,-8.88178e-16,-3.67263
8.02734,0.222717,0.0106677,0.182268,0.0742934,334.004,-4.44089e-16,-3.12528
8.03711,0.222717,0.0100739,0.182268,0.0724723,-334.004,4.44089e-16,-2.10642
8.04688,0.222717,0.0094519,0.182268,0.0704646,-334.004,2.22045e-16,-0.822949
8.05664,0.222717,0.00882448,0.182268,0.0683329,-334.004,1.11022e-15,0.461456
8.06641,-0.0783342,0.00821678,-0.0669422,0.0660507,-334.004,1.9984e-15,1.47479
8.07617,-0.0783342,0.00758643,-0.0669422,0.0636645,-334.004,2.22045e-16,1.98833
8.08594,-0.0783342,0.0069733,-0.0669422,0.0611807,-334.004,4.44089e-16,1.86162


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_5.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,0.000253263,-4.24512e-05,1.88415e-06,-1.61426e-05,-0.429116,6.77626e-21,4.72965e-05
0.0195312,0.00139519,6.59766e-05,1.10442e-05,-3.48633e-06,-2.13834,-5.42101e-20,0.000254195
0.0292969,0.00315342,0.000840059,2.72206e-05,-1.3418e-05,-3.90856,-1.0842e-19,0.000541878
0.0390625,0.00547363,0.00181928,4.88658e-05,-4.6875e-06,-5.35109,0,0.000866478
0.0488281,0.0082427,0.00332886,7.1891e-05,-1.27148e-05,-6.43029,2.1684e-19,0.00119018
0.0585937,0.0116367,0.0056635,9.3291e-05,-1.13379e-05,-7.85922,2.1684e-19,0.00155178
0.0683594,0.0153847,0.00833789,0.000108285,-7.03125e-07,-9.3667,-2.1684e-19,0.00191821
0.078125,0.0192855,0.0108947,0.000113916,-1.64063e-06,-10.8442,4.33681e-19,0.00227502
0.0878906,0.0233286,0.0137114,0.00011082,-7.4707e-06,-12.5159,-8.67362e-19,0.00264539
0.0976562,0.0275838,0.0168122,0.000102838,-1.13965e-05,-14.5235,-4.33681e-19,0.00305775
0.107422,0.0318495,0.0200272,9.35005e-05,-7.79297e-06,-16.2857,0,0.00346964
0.117187,0.0360913,0.0232619,8.67616e-05,-5.30273e-06,-17.6441,0,0.00385755
0.126953,0.0403929,0.0265897,8.59262e-05,-1.6875e-05,-18.7789,0,0.00422106
0.136719,0.0448187,0.0300524,9.24781e-05,-5.06836e-06,-19.8634,0,0.00456497
0.146484,0.0491226,0.0335172,0.000104029,-1.11914e-05,-20.5978,-8.67362e-19,0.00485262
0.15625,0.0532445,0.0369762,0.000118002,-1.01074e-05,-21.3612,8.67362e-19,0.00511344
0.166016,0.0572091,0.0401998,0.000133165,-3.48633e-06,-22.8208,8.67362e-19,0.00542749
0.175781,0.0608347,0.0431774,0.000149261,-1.27734e-05,-25.1865,8.67362e-19,0.00585835
0.185547,0.063868,0.0462811,0.000167993,-1.16895e-05,-28.538,-8.67362e-19,0.00646497
0.195312,0.0663265,0.0493123,0.000195041,-9.28711e-06,-33.4548,-1.73472e-18,0.00735523
0.205078,0.0682251,0.0519278,0.000237622,-8.78906e-06,-40.2337,-1.73472e-18,0.00861526
0.214844,0.0694657,0.0543616,0.0003014,-3.04687e-06,-48.658,3.46945e-18,0.0102709
0.224609,0.0700321,0.056773,0.000389037,-1.23926e-05,-58.5283,-1.73472e-18,0.0123207
0.234375,0.0701097,0.0589807,0.000499497,-1.20117e-06,-69.8999,0,0.0147637
0.244141,0.0697892,0.0607737,0.000625896,-1.27148e-05,-82.4474,0,0.0175487
0.253906,0.0691065,0.0623764,0.000756276,-1.77246e-05,-95.6854,3.46945e-18,0.020593
0.263672,0.0681209,0.0637655,0.000876251,-7.91016e-06,-109.27,6.93889e-18,0.0238149
0.273437,0.0669655,0.0649216,0.00097274,-1.03125e-05,-123.099,0,0.0271576
0.283203,0.0656576,0.0657982,0.00103627,-3.80859e-07,-136.896,3.46945e-18,0.0305594
0.292969,0.0641347,0.0663888,0.0010635,-4.48242e-06,-150.346,-6.93889e-18,0.0339625
0.302734,0.0623284,0.0667857,0.00105876,-1.2334e-05,-163.275,6.93889e-18,0.0373268
0.3125,0.0603388,0.0670135,0.00103496,-2.1709e-05,-175.893,-6.93889e-18,0.0406575
0.322266,0.0580479,0.0670498,0.00100928,-2.66602e-06,-187.895,0,0.0439197
0.332031,0.0553109,0.0666997,0.00100086,-5.12695e-06,-198.946,0,0.0470663
0.341797,0.0521616,0.0660287,0.00102918,-5.77148e-06,-209.095,6.93889e-18,0.0500765
0.351562,0.0486911,0.065389,0.00111168,-6.12305e-06,-218.374,2.08167e-17,0.05293
0.361328,0.0447588,0.0645749,0.00126095,-9.28711e-06,-226.246,1.38778e-17,0.055549
0.371094,0.0403618,0.0634875,0.00148727,-1.10742e-05,-232.515,0,0.0578767
0.380859,0.0356921,0.0622238,0.00180122,-9.375e-07,-237.385,-6.93889e-18,0.0598972
0.390625,0.0307993,0.0608368,0.00221368,-7.70508e-06,-240.686,0,0.0615734
0.400391,0.0256451,0.0593133,0.00273644,-2.28516e-06,-242.131,0,0.06286
0.410156,0.0203719,0.0576073,0.00338289,-8.23242e-06,-241.933,0,0.0637623
0.419922,0.0151505,0.0557329,0.00416438,-4.80469e-06,-240.38,0,0.0643076
0.429687,0.009963,0.0537642,0.00508387,-6.00586e-06,-237.384,1.38778e-17,0.0644987
0.439453,0.00482293,0.051775,0.00613152,-1.86035e-05,-233.033,0,0.0643541
0.449219,-0.000124844,0.0497166,0.00728157,2.34375e-06,-227.73,0,0.0639268
0.458984,-0.00483878,0.0473981,0.00849013,1.52344e-06,-221.609,0,0.0632521
0.46875,-0.0093655,0.0447785,0.00969861,3.28125e-06,-214.595,-1.38778e-17,0.0623443
0.478516,-0.013654,0.0421042,0.0108435,-1.23926e-05,-206.827,1.38778e-17,0.0612307
0.488281,-0.017641,0.0395313,0.0118694,-4.39453e-07,-198.41,6.93889e-18,0.059933
0.498047,-0.0212448,0.0368993,0.0127446,-8.78906e-07,-189.387,0,0.0584642
0.507812,-0.0244339,0.0342784,0.0134757,4.16016e-06,-179.626,0,0.0568141
0.517578,-0.0270636,0.0317565,0.0141201,3.22266e-06,-169.201,-6.93889e-18,0.0549822
0.527344,-0.029055,0.0292891,0.0147891,1.7959e-05,-158.025,0,0.0529473
0.537109,-0.0302935,0.0268518,0.0156435,7.68457e-05,-146.12,-6.93889e-18,0.0506925
0.546875,-0.0307909,0.0244611,0.0168789,0.000170391,-133.357,-6.93889e-18,0.0481817
0.556641,-0.0304671,0.0221186,0.0187056,0.00036082,-119.944,-6.93889e-18,0.0454112
0.566406,-0.029353,0.019848,0.0213217,0.000730459,-105.978,0,0.0423775
0.576172,-0.0274841,0.0176245,0.0248871,0.00140531,-91.6824,0,0.0391023
0.585937,-0.0250356,0.0155939,0.0295012,0.00248889,-77.2053,0,0.0356123
0.595703,-0.0219975,0.0135998,0.0351909,0.00422388,-63.0044,-6.93889e-18,0.0319775
0.605469,-0.0185317,0.0117659,0.0419051,0.00674927,-49.2304,0,0.0282569
0.615234,-0.0146775,0.0102357,0.0495232,0.010233,-36.1039,0,0.0245244
0.625,-0.0104576,0.00880037,0.0578714,0.0147277,-23.9144,0,0.0208606
0.634766,-0.00588016,0.00754154,0.0667447,0.0201993,-12.9422,0,0.0173438
0.644531,-0.000908938,0.00655459,0.07593,0.0264617,-3.26753,0,0.0140256
0.654297,0.00427815,0.00600129,0.0852246,0.0332484,5.57965,0,0.0108856
0.664062,0.00961771,0.00560985,0.0944528,0.0402637,13.6455,0,0.00791864
0.673828,0.0150191,0.00535421,0.103472,0.0472417,20.8763,0,0.00512198
0.683594,0.0203727,0.00520526,0.112172,0.0540977,27.2406,-4.33681e-19,0.00249815
0.693359,0.0255948,0.005047,0.120468,0.0607711,32.8065,-1.30104e-18,5.12857e-05
0.703125,0.0306034,0.00477738,0.128288,0.067347,37.6412,-1.73472e-18,-0.0022049
0.712891,0.0353055,0.00448869,0.135563,0.0738783,41.7558,-2.60209e-18,-0.00424223
0.722656,0.0395913,0.00422769,0.142221,0.0802782,45.0561,0,-0.00601561
0.732422,0.0433681,0.00401997,0.14818,0.0864883,47.4708,8.67362e-19,-0.00748091
0.742187,0.046564,0.00391579,0.153352,0.0923056,48.9239,-3.46945e-18,-0.00859763
0.751953,0.0490944,0.00386487,0.15765,0.0976137,49.3155,0,-0.00932892
0.761719,0.0508849,0.0037459,0.160999,0.102384,48.5715,-3.46945e-18,-0.00964696
0.771484,0.0518844,0.00359165,0.163344,0.106648,46.7229,-3.46945e-18,-0.0095427
0.78125,0.0520627,0.00347426,0.164657,0.110448,43.8725,1.73472e-18,-0.00902298
0.791016,0.0514204,0.00335851,0.164945,0.113794,40.1848,0,-0.00810929
0.800781,0.0499914,0.0032105,0.164246,0.116583,35.8741,-1.73472e-18,-0.00683782
0.810547,0.0478545,0.00311147,0.162623,0.118753,31.1991,-1.73472e-18,-0.00526026
0.820312,0.0451141,0.00306604,0.160157,0.120272,26.3743,0,-0.00343524
0.830078,0.041905,0.00301626,0.156933,0.121168,21.5483,1.51788e-18,-0.00142472
0.839844,0.0383667,0.00294929,0.153032,0.121512,16.7797,-2.1684e-19,0.000711092
0.849609,0.0346434,0.00286518,0.14852,0.121325,12.0523,4.33681e-19,0.00291658
0.859375,0.0308561,0.00274468,0.143443,0.120618,7.26169,0,0.00514866
0.869141,0.0270972,0.00268081,0.137826,0.119328,2.25557,0,0.00738109
0.878906,0.0234192,0.00266833,0.131672,0.117491,-3.10481,-1.73472e-18,0.00960532
0.888672,0.0198593,0.00264255,0.124973,0.115119,-8.86892,0,0.0118286
0.898437,0.0164167,0.00255393,0.117715,0.112342,-15.0004,0,0.0140785
0.908203,0.0130863,0.00248396,0.10989,0.109198,-21.3243,-3.46945e-18,0.0163983
0.917969,0.00988136,0.00244184,0.101505,0.105682,-27.4933,0,0.0188381
0.927734,0.00683697,0.00242042,0.0925953,0.101751,-33.0357,3.46945e-18,0.021452
0.9375,0.00401378,0.00237366,0.0832279,0.0974349,-37.4226,0,0.0242954
0.947266,0.00151728,0.00233153,0.0735068,0.0927279,-40.085,0,0.0274132
0.957031,-0.000523306,0.00228448,0.0635713,0.0877172,-40.4978,0,0.0308359
0.966797,-0.001982,0.00224432,0.0535891,0.082533,-38.2715,0,0.0345793
0.976562,-0.00274302,0.00220986,0.0437455,0.0772739,-33.1828,0,0.0386406
0.986328,-0.00272998,0.00216114,0.0342271,0.07203,-25.183,0,0.0429955
0.996094,-0.00193457,0.00211813,0.025206,0.0668672,-14.4303,0,0.0476038
1.00586,-0.000419672,0.00212801,0.0168226,0.0618403,-1.25247,0,0.0524116
1.01562,0.00168104,0.00213729,0.00917377,0.0569819,13.8996,0,0.0573554
1.02539,0.00417592,0.00207293,0.00230612,0.0522798,30.5198,0,0.0623648
1.03516,0.00684519,0.00202269,-0.00378308,0.0476157,48.1004,0,0.067368
1.04492,0.00947429,0.00198038,-0.00913692,0.0430551,66.1825,0,0.0722941
1.05469,0.0118885,0.001949,-0.0138236,0.0386048,84.3947,0,0.0770743
1.06445,0.0139812,0.00194458,-0.0179176,0.0342841,102.476,0,0.0816415
1.07422,0.0157472,0.00194871,-0.0214806,0.030137,120.269,0,0.0859282
1.08398,0.0172669,0.00193831,-0.0245462,0.0261289,137.676,-1.38778e-17,0.0898685
1.09375,0.0187114,0.00193104,-0.0271116,0.0222843,154.634,1.38778e-17,0.0933955
1.10352,0.0203157,0.00191379,-0.0291387,0.0185743,171.086,1.38778e-17,0.0964424
1.11328,0.0223407,0.00193998,-0.0305627,0.0151729,186.915,0,0.098947
1.12305,0.025021,0.00200314,-0.0313095,0.0120551,201.909,-1.38778e-17,0.100859
1.13281,0.0285554,0.00219563,-0.0313144,0.00928321,215.792,0,0.102141
1.14258,0.0330668,0.00251769,-0.0305417,0.00684996,228.224,1.38778e-17,0.102775
1.15234,0.0385886,0.00300489,-0.0289971,0.00474973,238.816,1.38778e-17,0.102772
1.16211,0.0450636,0.00374763,-0.0267329,0.00308883,247.186,0,0.102165
1.17187,0.0523821,0.00490532,-0.0238428,0.00178271,253.049,-1.38778e-17,0.101008
1.18164,0.0603793,0.00655181,-0.020447,0.00083918,256.23,-2.77556e-17,0.0993719
1.19141,0.0688791,0.00886286,-0.016673,8.44336e-05,256.712,-1.38778e-17,0.0973304
1.20117,0.0777233,0.0119027,-0.0126332,-0.000460957,254.652,0,0.0949497
1.21094,0.0867712,0.0157978,-0.00840754,-0.000947461,250.361,0,0.0922786
1.2207,0.095939,0.0206092,-0.00403336,-0.00139178,244.268,0,0.0893414
1.23047,0.105164,0.0262104,0.000493904,-0.00180595,236.855,-2.77556e-17,0.0861377
1.24023,0.114412,0.0326129,0.00520857,-0.00224862,228.564,0,0.0826486
1.25,0.123638,0.0396032,0.0101538,-0.0025923,219.724,0,0.0788448
1.25977,0.132766,0.0470551,0.0153558,-0.00281572,210.462,1.38778e-17,0.0747043
1.26953,0.141695,0.0547617,0.0207988,-0.00285044,200.725,0,0.0702226
1.2793,0.150274,0.0625063,0.0264062,-0.00274843,190.254,0,0.0654282
1.28906,0.1583,0.0701675,0.0320323,-0.00248215,178.597,0,0.0603935
1.29883,0.16553,0.0776923,0.0374683,-0.00213592,165.185,-6.93889e-18,0.0552356
1.30859,0.17171,0.0850836,0.04246,-0.00171229,149.445,0,0.0501067
1.31836,0.176606,0.0923054,0.0467367,-0.00123835,130.918,-6.93889e-18,0.0451789
1.32812,0.180027,0.0993723,0.050046,-0.000782314,109.322,6.93889e-18,0.0406272
1.33789,0.181837,0.106203,0.052187,-0.000265459,84.6091,0,0.0366114
1.34766,0.181984,0.112726,0.0530382,0.00031377,57.0039,0,0.0332578
1.35742,0.18051,0.118787,0.0525734,0.000975615,27.0266,0,0.0306434
1.36719,0.177546,0.124333,0.0508638,0.0017277,-4.58252,0,0.0287924
1.37695,0.173287,0.129292,0.0480663,0.00256582,-36.9723,-3.46945e-18,0.0276823
1.38672,0.167969,0.133675,0.0443994,0.00346805,-69.2738,-3.46945e-18,0.027253
1.39648,0.161837,0.137511,0.0401127,0.00449186,-100.707,3.46945e-18,0.027422
1.40625,0.155109,0.140836,0.0354528,0.00555495,-130.671,0,0.0281016
1.41602,0.147941,0.143591,0.0306345,0.00658488,-158.795,-1.04083e-17,0.0292125
1.42578,0.140407,0.145738,0.0258186,0.00748998,-184.944,-6.93889e-18,0.0306938
1.43555,0.132489,0.147299,0.0211019,0.00818748,-209.168,-1.38778e-17,0.0325051
1.44531,0.124076,0.148206,0.0165186,0.00874143,-231.637,0,0.0346232
1.45508,0.114992,0.148478,0.0120528,0.00906284,-252.538,1.38778e-17,0.037033
1.46484,0.105024,0.148147,0.00765921,0.00921958,-271.984,0,0.0397167
1.47461,0.0939679,0.147259,0.00328777,0.00917745,-289.938,6.93889e-18,0.0426422
1.48437,0.0816725,0.14587,-0.00109271,0.00896962,-306.181,1.38778e-17,0.0457558
1.49414,0.0680808,0.143991,-0.00547538,0.00861029,-320.326,6.93889e-18,0.0489792
1.50391,0.0532566,0.141605,-0.00980455,0.00807979,-331.869,0,0.0522131
1.51367,0.0373987,0.138731,-0.0139752,0.00743268,-334.004,6.93889e-18,0.0553456
1.52344,0.0208293,0.135415,-0.0178426,0.00663524,-334.004,-6.93889e-18,0.0582645
1.5332,0.00396696,0.131685,-0.0212416,0.00578194,-334.004,1.38778e-17,0.0608725
1.54297,-0.0127184,0.127604,-0.0240109,0.00488634,-334.004,0,0.0630996
1.55273,-0.0287574,0.123221,-0.0260194,0.00393091,-334.004,1.38778e-17,0.0649137
1.5625,-0.0437355,0.11858,-0.0271902,0.00293221,-326.65,0,0.0663248
1.57227,-0.0573343,0.113688,-0.0275154,0.00195123,-314.318,0,0.0673834
1.58203,-0.0693576,0.108576,-0.0270618,0.000952646,-300.212,1.38778e-17,0.0681724
1.5918,-0.0783342,0.103279,-0.0259613,-5.56641e-06,-285.025,-1.38778e-17,0.0687927
1.60156,-0.0783342,0.0978464,-0.0243904,-0.000946904,-269.286,1.38778e-17,0.0693456
1.61133,-0.0783342,0.0923385,-0.0225382,-0.00186838,-253.272,0,0.069914
1.62109,-0.0783342,0.0867671,-0.0205693,-0.00268562,-236.961,0,0.0705444
1.63086,-0.0783342,0.0811979,-0.0185876,-0.00342738,-220.05,0,0.0712331
1.64062,-0.0783342,0.0756148,-0.0166072,-0.00410839,-202.02,-1.38778e-17,0.0719197
1.65039,-0.0783342,0.0700608,-0.0145369,-0.00468023,-182.25,-1.38778e-17,0.0724874
1.66016,-0.0783342,0.0645758,-0.0121829,-0.00517603,-160.16,-1.38778e-17,0.0727731
1.66992,-0.0783342,0.0591781,-0.00926932,-0.00560124,-135.344,-1.38778e-17,0.0725852
1.67969,-0.0783342,0.0539333,-0.0054761,-0.00591533,-107.696,0,0.0717268
1.68945,-0.0783342,0.0488272,-0.000487953,-0.00610116,-77.4782,0,0.0700224
1.69922,-0.0783342,0.043905,0.00595364,-0.00618618,-45.3355,0,0.0673428
1.70898,-0.0783342,0.0391556,0.014004,-0.00615416,-12.2497,0,0.0636261
1.71875,-0.0783342,0.0346472,0.023683,-0.00590769,20.5686,0,0.0588889
1.72852,-0.0677243,0.0303919,0.0348636,-0.00548842,51.8271,0,0.0532275
1.73828,-0.0557092,0.0264286,0.0472828,-0.00480867,80.3142,0,0.0468077
1.74805,-0.0434768,0.0227339,0.0605746,-0.00380728,105.053,0,0.0398444
1.75781,-0.0314871,0.0193644,0.0743188,-0.0024242,125.421,0,0.0325745
1.76758,-0.0200801,0.0162961,0.0880966,-0.000608262,141.215,3.46945e-18,0.0252275
1.77734,-0.00942512,0.0135477,0.101543,0.00175389,152.641,0,0.0179994
1.78711,0.000498611,0.0112026,0.114386,0.00475143,160.25,6.93889e-18,0.0110338
1.79687,0.00988919,0.00922603,0.126469,0.00839089,164.814,3.46945e-18,0.00441398
1.80664,0.01907,0.00760131,0.137745,0.0127034,167.163,0,-0.00183251
1.81641,0.0284165,0.00635985,0.148251,0.0177083,168.031,-6.93889e-18,-0.0077188
1.82617,0.0382683,0.00547046,0.158071,0.023247,167.916,-3.46945e-18,-0.0132758
1.83594,0.048844,0.00485259,0.167286,0.0293282,166.996,-3.46945e-18,-0.0185268
1.8457,0.0601788,0.0045051,0.17593,0.0357677,165.117,0,-0.023466
1.85547,0.0720902,0.00429814,0.182268,0.0423839,161.842,6.93889e-18,-0.0280436
1.86523,0.0841846,0.00415195,0.182268,0.0490995,156.574,0,-0.0321647
1.875,0.0959015,0.00392414,0.182268,0.0557183,148.708,0,-0.035699
1.88477,0.106587,0.00361195,0.182268,0.0621824,137.804,1.38778e-17,-0.0385021
1.89453,0.115588,0.00323637,0.182268,0.0683811,123.727,0,-0.0404429
1.9043,0.122345,0.00287238,0.182268,0.0742973,106.739,0,-0.0414315
1.91406,0.126472,0.0025834,0.182268,0.0799332,87.5015,0,-0.0414412
1.92383,0.127807,0.00245379,0.182268,0.0853119,67.0135,6.93889e-18,-0.0405205
1.93359,0.12643,0.00248013,0.182268,0.0904006,46.4609,0,-0.0387902
1.94336,0.122635,0.00266095,0.182268,0.0951418,27.0246,0,-0.0364262
1.95312,0.116878,0.00290414,0.182268,0.0994753,9.67146,0,-0.0336311
1.96289,0.109694,0.00313283,0.182268,0.103363,-5.02545,0,-0.0305977
1.97266,0.101611,0.00325726,0.178968,0.106715,-16.9981,0,-0.0274748
1.98242,0.0930719,0.00321387,0.171462,0.109507,-26.7025,3.46945e-18,-0.0243382
1.99219,0.0843721,0.00302121,0.16369,0.111741,-35.0393,0,-0.0211753
2.00195,0.0756353,0.00271711,0.155565,0.113408,-43.1797,-3.46945e-18,-0.0178848
2.01172,0.0668209,0.00238102,0.14687,0.114568,-52.3239,0,-0.0142939
2.02148,0.0577665,0.00204313,0.137295,0.115202,-63.4391,0,-0.0101891
2.03125,0.0482547,0.00172942,0.126504,0.115365,-77.0242,-3.46945e-18,-0.00535518
2.04102,0.0380922,0.00141064,0.114195,0.114999,-92.9476,-3.46945e-18,0.000383863
2.05078,0.0271871,0.00107528,0.100177,0.114124,-110.39,0,0.00712951
2.06055,0.0156072,0.000781494,0.0844191,0.112775,-127.911,-6.93889e-18,0.0148851
2.07031,0.00360856,0.000504551,0.0670837,0.110916,-143.627,0,0.0235484
2.08008,-0.00837489,0.000345732,0.0485303,0.108635,-155.484,6.93889e-18,0.0329206
2.08984,-0.0197781,0.00028708,0.0292864,0.10591,-161.567,-6.93889e-18,0.0427319
2.09961,-0.0299843,0.000344824,0.00999278,0.102872,-160.401,0,0.0526768
2.10937,-0.0384226,0.000526055,-0.00866998,0.0994828,-151.185,-6.93889e-18,0.0624547
2.11914,-0.0446677,0.000797959,-0.0260628,0.0958455,-133.926,0,0.0718078
2.12891,-0.0485215,0.00113001,-0.0416634,0.0919105,-109.429,-1.38778e-17,0.0805503
2.13867,-0.0500612,0.00151354,-0.0551237,0.0877455,-79.1732,0,0.0885836
2.14844,-0.0496412,0.00189659,-0.0662994,0.0834086,-45.0724,1.38778e-17,0.095895
2.1582,-0.047846,0.00227291,-0.0669422,0.0788963,-9.17019,0,0.102542
2.16797,-0.0453977,0.00265359,-0.0669422,0.0742948,26.6704,0,0.108623
2.17773,-0.0430324,0.00303688,-0.0669422,0.0696333,61.0331,0,0.114242
2.1875,-0.0413664,0.00341739,-0.0669422,0.0649434,93.1203,0,0.119474
2.19727,-0.0407751,0.00371244,-0.0669422,0.0602792,122.802,0,0.124337
2.20703,-0.0413076,0.00392212,-0.0669422,0.055636,150.536,0,0.128775
2.2168,-0.0426554,0.00398373,-0.0669422,0.0510441,177.172,0,0.132662
2.22656,-0.0441821,0.00394925,-0.0669422,0.046532,203.684,0,0.135814
2.23633,-0.0450146,0.00384642,-0.0669422,0.0421455,230.884,0,0.138028
2.24609,-0.0441787,0.00369747,-0.0669422,0.0379269,259.168,2.77556e-17,0.139111
2.25586,-0.0407596,0.00347716,-0.0669422,0.0338669,288.352,2.77556e-17,0.13893
2.26562,-0.0340573,0.00320045,-0.0669422,0.0300317,317.621,0,0.137441
2.27539,-0.02371,0.0028582,-0.0669422,0.0264124,334.004,-2.77556e-17,0.134709
2.28516,-0.00976072,0.00247239,-0.0669422,0.0230477,334.004,2.77556e-17,0.130907
2.29492,0.00734336,0.0021094,-0.0573597,0.0199901,334.004,0,0.1263
2.30469,0.0268222,0.00182074,-0.045323,0.0172317,334.004,0,0.121205
2.31445,0.0476908,0.00163491,-0.0329123,0.0148102,334.004,0,0.11594
2.32422,0.0689205,0.00166655,-0.0207021,0.012718,334.004,-1.38778e-17,0.110768
2.33398,0.0896036,0.00195085,-0.00914934,0.0110256,334.004,-1.38778e-17,0.105855
2.34375,0.10909,0.00258952,0.00148931,0.00960064,334.004,1.38778e-17,0.101234
2.35352,0.127071,0.00364793,0.0112056,0.00849671,334.004,0,0.0967967
2.36328,0.143588,0.00520119,0.0202397,0.00764508,334.004,-2.77556e-17,0.0923116
2.37305,0.158978,0.00735812,0.0290305,0.0070079,334.004,0,0.0874647
2.38281,0.173749,0.0101721,0.0381205,0.00656276,334.004,0,0.0819204
2.39258,0.188424,0.0136557,0.0480342,0.00619383,328.452,0,0.0753892
2.40234,0.203381,0.0178207,0.0591494,0.00588422,320.167,0,0.0676926
2.41211,0.218722,0.0227192,0.0715876,0.00562497,312.086,-2.08167e-17,0.0588113
2.42187,0.222717,0.0282596,0.0851452,0.00531803,301.895,-1.38778e-17,0.048909
2.43164,0.222717,0.0344061,0.0992802,0.00502107,286.927,-6.93889e-18,0.0383242
2.44141,0.222717,0.0410728,0.113161,0.0047093,264.628,-6.93889e-18,0.0275327
2.45117,0.222717,0.0481492,0.125771,0.00441932,233.021,-1.04083e-17,0.0170847
2.46094,0.222717,0.0555251,0.136051,0.00412541,191.1,0,0.00752795
2.4707,0.222717,0.0630502,0.143058,0.00383672,139.074,1.21431e-17,-0.000669191
2.48047,0.222717,0.0705909,0.14611,0.00360176,78.4143,-3.46945e-18,-0.00718207
2.49023,0.222717,0.0780698,0.144894,0.00342105,11.684,-1.73472e-18,-0.0118689
2.5,0.222717,0.0853977,0.139514,0.00326982,-57.8102,1.73472e-18,-0.0147785
2.50977,0.222717,0.0925354,0.130475,0.00316078,-126.504,6.93889e-18,-0.0161243
2.51953,0.222717,0.0994584,0.118602,0.00301424,-191.103,-1.04083e-17,-0.0162314
2.5293,0.222717,0.106128,0.104904,0.00287212,-249.063,-1.38778e-17,-0.0154649
2.53906,0.218715,0.112516,0.0904241,0.00272438,-298.932,0,-0.0141555
2.54883,0.207019,0.118553,0.0760745,0.00254821,-334.004,0,-0.0125348
2.55859,0.196907,0.124153,0.0625148,0.00240674,-334.004,0,-0.010694
2.56836,0.188011,0.129229,0.0500726,0.00225527,-334.004,6.93889e-18,-0.00857384
2.57812,0.179465,0.133713,0.0387307,0.00214646,-334.004,-2.77556e-17,-0.00598721
2.58789,0.170055,0.137505,0.0281789,0.00205148,-334.004,0,-0.00267047
2.59766,0.158433,0.140615,0.0179186,0.00196266,-334.004,-6.93889e-18,0.00164678
2.60742,0.143365,0.143036,0.00740154,0.00184313,-334.004,-3.46945e-17,0.00716757
2.61719,0.12397,0.144788,-0.00382599,0.00174378,-334.004,-2.77556e-17,0.0139639
2.62695,0.0999007,0.145921,-0.0159996,0.00165466,-334.004,-6.93889e-18,0.021937
2.63672,0.0714428,0.14642,-0.0290593,0.00153624,-334.004,0,0.0308096
2.64648,0.0395046,0.146319,-0.0426324,0.00144357,-334.004,0,0.0401549
2.65625,0.00550423,0.145575,-0.0560815,0.00133834,-334.004,1.38778e-17,0.0494552
2.66602,-0.0288318,0.144212,-0.0669422,0.00128235,-334.004,0,0.0581831
2.67578,-0.0617225,0.142215,-0.0669422,0.00118951,-334.004,-2.77556e-17,0.0658889
2.68555,-0.0783342,0.139658,-0.0669422,0.00111993,-334.004,-4.16334e-17,0.072278
2.69531,-0.0783342,0.136576,-0.0669422,0.00106295,-334.004,0,0.077264
2.70508,-0.0783342,0.132994,-0.0669422,0.000955635,-334.004,-1.38778e-17,0.0809858
2.71484,-0.0783342,0.12899,-0.0669422,0.00089833,-334.004,0,0.0837836
2.72461,-0.0783342,0.124574,-0.0669422,0.000817031,-334.004,1.38778e-17,0.0861373
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-322.812,0,0.0885757
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-292.967,-1.38778e-17,0.0915717
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-268.89,1.38778e-17,0.0954426
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-248.501,0,0.100272
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-228.467,0,0.10587
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-204.812,1.38778e-17,0.111779
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-173.672,1.38778e-17,0.117324
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,-132.075,0,0.12171
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,-78.5932,0,0.124134
2.82227,-0.0783342,0.0681611,-0.0669422,0.000213135,-13.743,0,0.123912
2.83203,-0.0783342,0.0623513,-0.0593587,0.000175313,59.936,0,0.120589
2.8418,-0.0783342,0.0566735,-0.0406757,0.000201504,138.165,0,0.11401
2.85156,-0.0783342,0.0511624,-0.0167773,0.000265518,215.52,0,0.10435
2.86133,-0.0783342,0.0458886,0.0114727,0.000381387,286.248,0,0.0920868
2.87109,-0.0783342,0.0408571,0.0426809,0.000563291,334.004,-1.38778e-17,0.0779272
2.88086,-0.0570514,0.0361218,0.0751179,0.000810908,334.004,0,0.0626967
2.89062,-0.0306522,0.0316897,0.106972,0.00112146,334.004,2.08167e-17,0.0472117
2.90039,-0.00840321,0.0275761,0.136618,0.00157427,334.004,0,0.0321585
2.91016,0.0090498,0.0238102,0.162855,0.00213369,334.004,-1.38778e-17,0.0180006
2.91992,0.0219929,0.020358,0.182268,0.00290584,334.004,0,0.00493087
2.92969,0.0316033,0.0173026,0.182268,0.00395323,334.004,1.38778e-17,-0.00712168
2.93945,0.0397406,0.0146357,0.182268,0.0053182,334.004,1.73472e-17,-0.0184329
2.94922,0.0486018,0.0123475,0.182268,0.00706424,334.004,0,-0.0293836
2.95898,0.0602994,0.0104982,0.182268,0.00928529,319.068,6.93889e-18,-0.040338
2.96875,0.0764359,0.00900935,0.182268,0.0119796,309.336,0,-0.0515268
2.97852,0.0977564,0.00787022,0.182268,0.0152056,303.179,-1.38778e-17,-0.0629566
2.98828,0.123943,0.00706816,0.182268,0.0189206,297.203,-2.77556e-17,-0.0743682
2.99805,0.153598,0.00662323,0.182268,0.0231542,287.16,0,-0.0852525
3.00781,0.184417,0.00651583,0.182268,0.0278601,268.876,0,-0.0949235
3.01758,0.213538,0.00665218,0.182268,0.032901,239.184,0,-0.102637
3.02734,0.222717,0.00706046,0.182268,0.0382942,196.69,0,-0.107731
3.03711,0.222717,0.00759062,0.182268,0.0438468,142.205,0,-0.109765
3.04687,0.222717,0.00822621,0.182268,0.0494892,78.7621,0,-0.108622
3.05664,0.222717,0.00897272,0.182268,0.0551202,11.1932,0,-0.10456
3.06641,0.222717,0.00971672,0.182268,0.0606118,-54.6768,0,-0.0981893
3.07617,0.222717,0.0104405,0.182268,0.0659277,-113.064,0,-0.0903848
3.08594,0.209907,0.0110871,0.182268,0.0709921,-159.307,-1.38778e-17,-0.0821434
3.0957,0.184353,0.0117402,0.182268,0.0757527,-190.778,1.38778e-17,-0.074407
3.10547,0.159114,0.012318,0.182268,0.0802232,-207.454,0,-0.0678888
3.11523,0.136212,0.0128032,0.182268,0.0843759,-212.004,0,-0.0629323
3.125,0.116726,0.0132531,0.182268,0.0882028,-209.369,6.93889e-18,-0.0594321
3.13477,0.100633,0.0136927,0.180387,0.0917201,-205.879,6.93889e-18,-0.0568347
3.14453,0.0868808,0.0140312,0.170042,0.0948503,-208.056,-1.38778e-17,-0.0542207
3.1543,0.0736564,0.0143771,0.158936,0.0976236,-221.328,-6.93889e-18,-0.050459
3.16406,0.058815,0.0146931,0.145091,0.0999909,-248.864,-1.38778e-17,-0.0444049
3.17383,0.0403836,0.0148893,0.126678,0.101933,-290.791,6.93889e-18,-0.0351105
3.18359,0.0170415,0.0150742,0.102389,0.103428,-334.004,0,-0.0220067
3.19336,-0.0115164,0.0151292,0.0717393,0.104471,-334.004,-1.38778e-17,-0.00502649
3.20312,-0.0444093,0.015082,0.0352321,0.105066,-334.004,0,0.0153569
3.21289,-0.0783342,0.0150003,-0.00563659,0.105238,-334.004,2.77556e-17,0.0381826
3.22266,-0.0783342,0.0147972,-0.0485534,0.104995,-334.004,2.08167e-17,0.0621406
3.23242,-0.0783342,0.0145608,-0.0669422,0.10437,-334.004,-1.38778e-17,0.0857697
3.24219,-0.0783342,0.0142821,-0.0669422,0.103341,-334.004,-1.38778e-17,0.107683
3.25195,-0.0783342,0.0139014,-0.0669422,0.10196,-334.004,0,0.126778
3.26172,-0.0783342,0.0135211,-0.0669422,0.10017,-334.004,0,0.142398
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-236.376,-2.77556e-17,0.154409
3.28125,-0.0783342,0.0125484,-0.0669422,0.0954727,-129.168,0,0.163187
3.29102,-0.0783342,0.0120009,-0.0669422,0.0925498,-25.2672,0,0.169506
3.30078,-0.0783342,0.0114029,-0.0669422,0.0893451,67.2696,0,0.174364
3.31055,-0.0783342,0.0107145,-0.0669422,0.0858278,143.204,0,0.178762
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,200.913,0,0.18349
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,242.501,0,0.188954
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,273.213,0,0.195084
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,300.245,0,0.201332
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,331.172,-2.77556e-17,0.206779
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,334.004,0,0.210309
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,334.004,2.77556e-17,0.210842
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,334.004,0,0.207565
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,334.004,0,0.200126
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,334.004,0,0.188745
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,334.004,2.77556e-17,0.174215
3.42773,-0.0483683,0.00168108,-0.0669422,0.0361072,334.004,0,0.157803
3.4375,0.00994598,0.000994219,-0.0385159,0.032238,334.004,0,0.141044
3.44727,0.0694382,0.000361963,-0.00358005,0.0285506,334.004,0,0.12547
3.45703,0.125217,-0.000194414,0.0282179,0.0250823,334.004,0,0.112338
3.4668,0.173319,-0.000673037,0.0546875,0.0218427,334.004,-1.38778e-17,0.10238
3.47656,0.211368,-0.00103843,0.0746832,0.0189039,334.004,1.38778e-17,0.0956471
3.48633,0.222717,-0.00123721,0.0883527,0.0162517,334.004,0,0.0914746
3.49609,0.222717,-0.00127028,0.0971431,0.0139461,334.004,1.38778e-17,0.0885742
3.50586,0.222717,-0.00107314,0.103553,0.0119857,334.004,1.38778e-17,0.0852533
3.51562,0.222717,-0.000608086,0.110663,0.0103439,334.004,-1.38778e-17,0.0797197
3.52539,0.222717,0.000145986,0.121531,0.00907485,334.004,2.77556e-17,0.0704209
3.53516,0.222717,0.00129085,0.138552,0.00808383,334.004,2.08167e-17,0.0563588
3.54492,0.222717,0.00283729,0.162914,0.00740294,334.004,-1.38778e-17,0.0373182
3.55469,0.222717,0.00483955,0.182268,0.00692379,334.004,6.93889e-18,0.0139656
3.56445,0.222717,0.00734446,0.182268,0.00666451,334.004,-2.77556e-17,-0.0122054
3.57422,0.222717,0.0103906,0.182268,0.00655775,334.004,-6.93889e-18,-0.0390786
3.58398,0.222717,0.0139773,0.182268,0.00656895,334.004,1.38778e-17,-0.0642356
3.59375,0.222717,0.0180671,0.182268,0.00664081,334.004,0,-0.0853406
3.60352,0.222717,0.0227015,0.182268,0.00674294,252.35,0,-0.100518
3.61328,0.222717,0.0277812,0.182268,0.00680771,85.5729,0,-0.10866
3.62305,0.222717,0.0332669,0.182268,0.00685693,-99.2567,0,-0.109598
3.63281,0.222717,0.0391008,0.182268,0.00688778,-286.059,0,-0.104115
3.64258,0.222717,0.0451542,0.182268,0.00686736,-334.004,1.38778e-17,-0.0937879
3.65234,0.222717,0.0513779,0.182268,0.00678205,-334.004,-2.77556e-17,-0.0806888
3.66211,0.222717,0.0576253,0.173363,0.00666249,-334.004,0,-0.0669969
3.67188,0.22059,0.0638626,0.126069,0.00648035,-334.004,1.38778e-17,-0.0545972
3.68164,0.19552,0.070009,0.0847009,0.00623777,-334.004,1.38778e-17,-0.0447375
3.69141,0.184169,0.0759959,0.051599,0.00595734,-334.004,0,-0.0378105
3.70117,0.184393,0.081787,0.0272432,0.00561598,-334.004,2.77556e-17,-0.0333037
3.71094,0.191432,0.0873262,0.0102578,0.00518651,-334.004,-2.77556e-17,-0.0299292
3.7207,0.198711,0.092599,-0.00223743,0.00472632,-334.004,0,-0.0259091
3.73047,0.198995,0.0975577,-0.0139903,0.00422268,-334.004,2.77556e-17,-0.0193654
3.74023,0.185716,0.102195,-0.0288131,0.00362086,-334.004,-5.55112e-17,-0.00873799
3.75,0.154232,0.106482,-0.049764,0.00302303,-334.004,2.77556e-17,0.0068495
3.75977,0.102769,0.110386,-0.0669422,0.00237422,-334.004,0,0.0273503
3.76953,0.0328795,0.113878,-0.0669422,0.00173232,-334.004,6.93889e-18,0.0517319
3.7793,-0.0506786,0.116958,-0.0669422,0.00111507,-334.004,5.55112e-17,0.0781089
3.78906,-0.0783342,0.119565,-0.0669422,0.000524766,-334.004,0,0.104052
3.79883,-0.0783342,0.121695,-0.0669422,-4.3125e-05,-334.004,0,0.127017
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-334.004,-2.77556e-17,0.144821
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-334.004,0,0.156068
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-334.004,0,0.160443
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-334.004,2.77556e-17,0.158818
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-334.004,0,0.153127
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-271.182,0,0.146044
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-182.119,0,0.140499
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-135.923,0,0.139127
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-129.597,0,0.143744
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-151.677,0,0.15495
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,-184.099,0,0.171943
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,-205.392,0,0.192573
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,-194.669,0,0.213654
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,-135.669,0,0.231469
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,-20.1308,0,0.242388
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,150.18,0,0.243498
3.96484,-0.0783342,0.0946924,-0.0669422,0.000307207,334.004,0,0.233125
3.97461,-0.0783342,0.0906161,-0.0669422,0.000788965,334.004,0,0.211146
3.98438,-0.0783342,0.0864047,-0.0669422,0.0012895,334.004,-5.55112e-17,0.179047
3.99414,-0.0783342,0.0820788,-0.00790254,0.00179455,334.004,8.32667e-17,0.139687
4.00391,0.00247209,0.0777016,0.0854453,0.002296,334.004,-2.77556e-17,0.0968324
4.01367,0.088247,0.0732935,0.178545,0.00280002,334.004,0,0.0545159
4.02344,0.156519,0.0689019,0.182268,0.0033179,334.004,-2.77556e-17,0.0163569
4.0332,0.200707,0.0645449,0.182268,0.00381363,334.004,-2.77556e-17,-0.0150497
4.04297,0.218429,0.0602919,0.182268,0.00435835,334.004,1.38778e-17,-0.0385527
4.05273,0.212103,0.0561282,0.182268,0.00491815,334.004,2.77556e-17,-0.0545955
4.0625,0.188653,0.0521391,0.182268,0.0055304,334.004,-1.38778e-17,-0.0650661
4.07227,0.158377,0.0482902,0.182268,0.00621431,334.004,1.38778e-17,-0.0728713
4.08203,0.133125,0.0446471,0.182268,0.00700283,334.004,0,-0.0813103
4.0918,0.124119,0.0412027,0.182268,0.0079285,334.004,1.38778e-17,-0.0933661
4.10156,0.139808,0.0379661,0.182268,0.00898688,334.004,-1.38778e-17,-0.111049
4.11133,0.18414,0.0349598,0.182268,0.0102598,334.004,0,-0.134919
4.12109,0.222717,0.0321908,0.182268,0.0117904,334.004,-2.77556e-17,-0.163891
4.13086,0.222717,0.0296441,0.182268,0.0136112,334.004,0,-0.195358
4.14062,0.222717,0.027341,0.182268,0.0156851,334.004,-2.77556e-17,-0.225631
4.15039,0.222717,0.0252493,0.182268,0.0181465,334.004,0,-0.25061
4.16016,0.222717,0.0233794,0.182268,0.0209316,334.004,0,-0.266575
4.16992,0.222717,0.0217029,0.182268,0.024076,173.808,0,-0.270929
4.17969,0.222717,0.0202256,0.182268,0.027531,-54.4763,0,-0.262773
4.18945,0.222717,0.0189463,0.182268,0.0313341,-301.905,0,-0.243169
4.19922,0.222717,0.0178009,0.182268,0.0353987,-334.004,2.77556e-17,-0.215041
4.20898,0.222717,0.0168387,0.182268,0.0396671,-334.004,2.77556e-17,-0.182715
4.21875,0.222717,0.0159462,0.182268,0.0441199,-334.004,0,-0.151169
4.22852,0.222717,0.0152243,0.182268,0.0486456,-334.004,-5.55112e-17,-0.125122
4.23828,0.164311,0.0145209,0.182268,0.0532057,-334.004,0,-0.108135
4.24805,0.0981065,0.0138816,0.171518,0.0577098,-334.004,2.77556e-17,-0.101882
4.25781,0.0606038,0.0133309,0.151891,0.0621251,-334.004,-1.38778e-17,-0.105751
4.26758,0.0494124,0.0127759,0.149859,0.0663688,-334.004,-1.38778e-17,-0.116854
4.27734,0.0564215,0.012269,0.159077,0.0704277,-334.004,5.55112e-17,-0.13046
4.28711,0.0694345,0.01184,0.170213,0.0742616,-334.004,0,-0.140792
4.29687,0.0746285,0.0114412,0.172625,0.0778215,-334.004,0,-0.142054
4.30664,0.0593853,0.0110729,0.156364,0.0811369,-334.004,0,-0.129503
4.31641,0.0149583,0.010792,0.114146,0.0841678,-334.004,-5.55112e-17,-0.100365
4.32617,-0.0615438,0.0105992,0.0429123,0.0868841,-334.004,-1.38778e-17,-0.0544389
4.33594,-0.0783342,0.010431,-0.0553128,0.089304,-334.004,-1.11022e-16,0.00574917
4.3457,-0.0783342,0.0103433,-0.0669422,0.0913787,-334.004,4.16334e-17,0.0752772
4.35547,-0.0783342,0.0103104,-0.0669422,0.093114,-334.004,2.77556e-17,0.147591
4.36523,-0.0783342,0.0103394,-0.0669422,0.0944588,-334.004,5.55112e-17,0.215577
4.375,-0.0783342,0.0103231,-0.0669422,0.0954314,-334.004,-1.11022e-16,0.272754
4.38477,-0.0783342,0.0103493,-0.0669422,0.0960129,-334.004,0,0.314368
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-334.004,5.55112e-17,0.338186
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-334.004,-5.55112e-17,0.344839
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,2.33518,0,0.337653
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,334.004,0,0.321974
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,334.004,0,0.304123
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,334.004,-5.55112e-17,0.290163
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,334.004,0,0.284712
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,334.004,0,0.290022
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,334.004,5.55112e-17,0.305512
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,334.004,0,0.327841
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,334.004,0,0.351536
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,334.004,0,0.370048
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,334.004,5.55112e-17,0.377058
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,334.004,5.55112e-17,0.367778
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,334.004,0,0.340003
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,334.004,0,0.294697
4.55078,-0.0783342,0.00671291,-0.0669422,0.0602665,334.004,0,0.235986
4.56055,-0.0783342,0.0063307,-0.0596956,0.0567771,334.004,0,0.17054
4.57031,0.121446,0.00594331,0.0666418,0.0533043,334.004,5.55112e-17,0.106433
4.58008,0.222717,0.00555735,0.182268,0.0498443,334.004,-2.77556e-17,0.0516863
4.58984,0.222717,0.00521194,0.182268,0.0464414,334.004,5.55112e-17,0.012761
4.59961,0.222717,0.00491279,0.182268,0.0431328,334.004,0,-0.00672597
4.60937,0.222717,0.00464177,0.182268,0.0399277,334.004,-2.77556e-17,-0.00679521
4.61914,0.222717,0.00446587,0.182268,0.0368476,334.004,-2.77556e-17,0.00875228
4.62891,0.222717,0.004381,0.182268,0.033902,334.004,0,0.0328998
4.63867,0.222717,0.00440098,0.182268,0.0311315,334.004,0,0.0566088
4.64844,0.222717,0.00456231,0.182268,0.0285406,334.004,1.38778e-17,0.0704432
4.6582,0.222717,0.00487629,0.182268,0.0261219,334.004,0,0.0663381
4.66797,0.222717,0.0053678,0.182268,0.0239343,334.004,-5.55112e-17,0.0391885
4.67773,0.222717,0.00606431,0.182268,0.0219392,334.004,-2.77556e-17,-0.0120427
4.6875,0.222717,0.00697963,0.182268,0.0201533,334.004,1.38778e-17,-0.0839203
4.69727,0.222717,0.00815897,0.182268,0.018574,334.004,0,-0.168935
4.70703,0.222717,0.00963976,0.182268,0.0171861,334.004,5.55112e-17,-0.256657
4.7168,0.222717,0.0114507,0.182268,0.0160055,334.004,-1.11022e-16,-0.335461
4.72656,0.222717,0.0135552,0.182268,0.0149719,334.004,5.55112e-17,-0.394515
4.73633,0.222717,0.0160806,0.182268,0.0140877,334.004,0,-0.42568
4.74609,0.222717,0.0189815,0.182268,0.0132984,21.9677,0,-0.424982
4.75586,0.222717,0.0222562,0.182268,0.0126158,-334.004,0,-0.393343
4.76562,0.222717,0.0259358,0.182268,0.0120163,-334.004,-5.55112e-17,-0.336463
4.77539,0.222717,0.029998,0.182268,0.0114543,-334.004,0,-0.263817
4.78516,0.222717,0.0343997,0.182268,0.0109132,-334.004,-2.77556e-17,-0.186964
4.79492,0.119241,0.039124,0.148408,0.0104304,-334.004,-1.11022e-16,-0.117451
4.80469,-0.0135449,0.0441388,-0.0119607,0.00995364,-334.004,5.55112e-17,-0.0646987
4.81445,-0.0700508,0.0493309,-0.0669422,0.0094703,-334.004,-2.77556e-17,-0.0342718
4.82422,-0.0474142,0.0547026,-0.0669422,0.00901743,-334.004,2.77556e-17,-0.0268555
4.83398,0.0419595,0.060125,-0.0669422,0.00858223,-334.004,0,-0.038149
4.84375,0.172166,0.0655538,-0.0669422,0.00816718,-334.004,-2.77556e-17,-0.0597149
4.85352,0.222717,0.0709208,-0.0669422,0.00774179,-334.004,-1.38778e-17,-0.0806392
4.86328,0.222717,0.0761648,-0.0640581,0.00731391,-334.004,5.55112e-17,-0.0897056
4.87305,0.222717,0.0812292,-0.0370586,0.00693094,-334.004,-1.38778e-17,-0.0776758
4.88281,0.222717,0.0860505,-0.0517562,0.00652734,-334.004,0,-0.0392429
4.89258,0.222717,0.0906267,-0.0669422,0.00614874,-334.004,-5.55112e-17,0.0257295
4.90234,0.0110193,0.0949047,-0.0669422,0.00579067,-334.004,0,0.11194
4.91211,-0.0783342,0.0988705,-0.0669422,0.00540328,-334.004,0,0.209436
4.92187,-0.0783342,0.102504,-0.0669422,0.00503326,-334.004,1.66533e-16,0.305336
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-334.004,0,0.386186
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,-334.004,1.11022e-16,0.440524
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-334.004,0,0.461151
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-334.004,-5.55112e-17,0.446695
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,-334.004,0,0.402102
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,216.093,0,0.337953
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,334.004,5.55112e-17,0.268679
5,-0.0783342,0.118195,-0.0669422,0.0026705,334.004,2.77556e-17,0.209973
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,334.004,-5.55112e-17,0.175846
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,334.004,-2.77556e-17,0.175895
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,334.004,2.77556e-17,0.213276
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,-100.44,0,0.283799
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,-334.004,0,0.376361
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,-334.004,0,0.474668
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,-334.004,0,0.559989
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,-334.004,0,0.614448
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,163.57,0,0.62428
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,334.004,0,0.582436
5.10742,-0.0783342,0.102899,-0.0669422,0.00017127,334.004,1.11022e-16,0.490054
5.11719,-0.0783342,0.100018,-0.0669422,-3.26953e-05,334.004,5.55112e-17,0.356475
5.12695,0.0132051,0.0969667,0.00523307,-0.000200449,334.004,1.66533e-16,0.197782
5.13672,0.222717,0.0937524,0.182268,-0.000338496,334.004,-5.55112e-17,0.0340861
5.14648,0.222717,0.09043,0.182268,-0.000449063,334.004,5.55112e-17,-0.113975
5.15625,0.222717,0.0869999,0.182268,-0.000557344,334.004,1.38778e-16,-0.228884
5.16602,0.222717,0.0834902,0.182268,-0.000585674,334.004,0,-0.299374
5.17578,0.222717,0.0799035,0.182268,-0.000584092,334.004,0,-0.32245
5.18555,0.222717,0.076254,0.182268,-0.000538887,334.004,-5.55112e-17,-0.303901
5.19531,0.222717,0.0725471,0.182268,-0.000416924,334.004,0,-0.257174
5.20508,0.222717,0.0688393,0.182268,-0.000249521,-25.7276,0,-0.200795
5.21484,0.0880874,0.0651017,0.182268,-1.08398e-06,-334.004,0,-0.154793
5.22461,-0.0632872,0.0613852,0.182268,0.000308584,-334.004,0,-0.136771
5.23437,-0.0783342,0.0576858,0.182268,0.000713437,-101.872,0,-0.158372
5.24414,0.0556472,0.0540131,0.182268,0.0012092,334.004,2.77556e-17,-0.222825
5.25391,0.222717,0.0504075,0.182268,0.00182637,334.004,0,-0.324046
5.26367,0.222717,0.0468742,0.182268,0.00259187,334.004,0,-0.447538
5.27344,0.222717,0.0434063,0.182268,0.00352371,334.004,-2.22045e-16,-0.572932
5.2832,0.222717,0.040036,0.182268,0.00463849,334.004,0,-0.677766
5.29297,0.222717,0.0367857,0.182268,0.00601749,334.004,-1.11022e-16,-0.74179
5.30273,0.222717,0.033654,0.182268,0.00763597,334.004,0,-0.750998
5.3125,0.222717,0.030644,0.182268,0.00954448,-334.004,0,-0.700609
5.32227,0.222717,0.0278007,0.182268,0.0117611,-334.004,0,-0.596387
5.33203,0.222717,0.0250805,0.182268,0.0143253,-334.004,1.11022e-16,-0.453984
5.3418,0.222717,0.0225338,0.182268,0.0172145,-334.004,-1.11022e-16,-0.296375
5.35156,0.222717,0.0201308,0.182268,0.0204132,-334.004,2.77556e-16,-0.149785
5.36133,-0.0741983,0.0179135,0.0535923,0.0239347,-334.004,-2.77556e-16,-0.0388487
5.37109,-0.0783342,0.0158243,-0.0669422,0.0277475,-334.004,1.11022e-16,0.018128
5.38086,-0.0783342,0.0138825,-0.0669422,0.0318022,-334.004,0,0.0128934
5.39062,-0.0783342,0.012102,-0.0669422,0.0360655,-334.004,5.55112e-17,-0.050779
5.40039,-0.0783342,0.0104373,-0.0669422,0.0404728,-334.004,2.77556e-17,-0.157305
5.41016,-0.0783342,0.008858,0.0417584,0.0449951,75.8274,0,-0.281733
5.41992,0.098177,0.00744173,0.182268,0.0495137,334.004,-5.55112e-17,-0.394032
5.42969,0.222717,0.00609618,0.182268,0.0540488,254.529,5.55112e-17,-0.4645
5.43945,0.222717,0.00483809,0.182268,0.0585162,-334.004,0,-0.469303
5.44922,0.222717,0.00366281,0.182268,0.0628357,-334.004,0,-0.395143
5.45898,0.146746,0.00255463,0.182268,0.0670166,-334.004,-5.55112e-17,-0.242131
5.46875,-0.0783342,0.00150981,-0.0669422,0.0709805,-334.004,-2.77556e-16,-0.0243032
5.47852,-0.0783342,0.000541289,-0.0669422,0.0747402,-334.004,2.22045e-16,0.232411
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-334.004,3.33067e-16,0.494451
5.49805,-0.0783342,-0.00114062,-0.0669422,0.0814306,-334.004,0,0.726394
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-334.004,-2.22045e-16,0.897212
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-334.004,-1.11022e-16,0.98586
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-334.004,1.11022e-16,0.985154
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,60.0058,0,0.903171
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,334.004,1.11022e-16,0.761862
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,334.004,-2.22045e-16,0.593072
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,334.004,2.22045e-16,0.432657
5.57617,0.200809,-0.00409535,-0.0669422,0.0949742,334.004,-1.66533e-16,0.313757
5.58594,0.222717,-0.00403983,-0.0669422,0.0949766,334.004,-1.11022e-16,0.260471
5.5957,0.222717,-0.00393205,0.0458399,0.0945726,334.004,0,0.283134
5.60547,0.0608838,-0.00374862,0.015218,0.0937936,334.004,5.55112e-17,0.376133
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,334.004,0,0.518716
5.625,-0.0783342,-0.00318445,-0.0669422,0.0911622,-334.004,0,0.67873
5.63477,-0.0783342,-0.00280345,-0.0669422,0.0893749,-334.004,-1.11022e-16,0.818647
5.64453,-0.0783342,-0.00237694,-0.0669422,0.0873006,-334.004,0,0.902785
5.6543,-0.0783342,-0.00189861,-0.0669422,0.0849516,334.004,0,0.904378
5.66406,-0.0783342,-0.00138592,-0.0669422,0.0823842,334.004,0,0.811154
5.67383,-0.0783342,-0.000844805,-0.0669422,0.0796198,334.004,-2.22045e-16,0.628296
5.68359,-0.0783342,-0.00026918,-0.0669422,0.0766628,334.004,-1.11022e-16,0.378146
5.69336,-0.0783342,0.000313477,0.0178471,0.0735788,334.004,-1.11022e-16,0.0966088
5.70312,0.222717,0.000893379,0.182268,0.0703649,334.004,2.22045e-16,-0.173171
5.71289,0.222717,0.00148673,0.182268,0.0671071,334.004,2.77556e-16,-0.38875
5.72266,0.222717,0.00208822,0.182268,0.0637835,334.004,2.22045e-16,-0.516477
5.73242,0.222717,0.00269092,0.182268,0.060434,334.004,1.11022e-16,-0.538216
5.74219,0.222717,0.00328078,0.182268,0.0570969,334.004,-1.11022e-16,-0.455367
5.75195,0.222717,0.00387949,0.182268,0.0538043,334.004,0,-0.289342
5.76172,0.222717,0.00445664,0.182268,0.0505778,-334.004,-2.77556e-17,-0.078261
5.77148,0.222717,0.00500962,0.182268,0.0474166,-334.004,2.77556e-17,0.129617
5.78125,0.222717,0.00556913,0.182268,0.0443574,-334.004,1.66533e-16,0.284634
5.79102,0.105387,0.00611982,-0.0235258,0.0414037,-334.004,5.55112e-17,0.345054
5.80078,-0.0374221,0.00664978,-0.0669422,0.038569,-293.006,0,0.285261
5.81055,0.131662,0.00718518,0.0388834,0.0358726,334.004,0,0.101237
5.82031,0.222717,0.00772192,0.182268,0.0332978,334.004,-8.32667e-17,-0.187768
5.83008,0.222717,0.00826655,0.182268,0.0309118,334.004,-1.11022e-16,-0.541831
5.83984,0.222717,0.00889134,0.182268,0.0286626,334.004,-1.11022e-16,-0.906865
5.84961,0.222717,0.00961614,0.182268,0.0265712,334.004,0,-1.22395
5.85937,0.222717,0.0104409,0.182268,0.0246373,334.004,0,-1.43983
5.86914,0.222717,0.0113852,0.182268,0.0228514,334.004,0,-1.51673
5.87891,0.222717,0.0124952,0.182268,0.0212152,-43.3484,0,-1.43951
5.88867,0.222717,0.0138374,0.182268,0.0197138,-334.004,0,-1.21893
5.89844,0.222717,0.015335,0.182268,0.0183373,-334.004,-1.11022e-16,-0.890198
5.9082,0.222717,0.0171173,0.182268,0.0170531,-334.004,-3.33067e-16,-0.506983
5.91797,-0.0783342,0.0191487,0.121628,0.015883,-334.004,5.55112e-16,-0.131915
5.92773,-0.0783342,0.0214591,-0.0669422,0.0148035,-334.004,0,0.174775
5.9375,-0.0783342,0.0240642,-0.0669422,0.0137836,-334.004,-1.66533e-16,0.366371
5.94727,-0.0783342,0.0269539,-0.0669422,0.0128234,-334.004,-1.66533e-16,0.418486
5.95703,-0.0783342,0.0301405,-0.0669422,0.0118984,-334.004,5.55112e-17,0.333841
5.9668,-0.0783342,0.0335968,-0.0669422,0.0110173,-334.004,2.77556e-17,0.142045
5.97656,0.134504,0.037329,-0.0669422,0.0101749,334.004,1.38778e-17,-0.105727
5.98633,0.222717,0.0412807,-0.0669422,0.00937245,334.004,5.55112e-17,-0.346257
5.99609,0.222717,0.0454292,0.182268,0.00857912,334.004,0,-0.516318
6.00586,0.222717,0.0497356,0.182268,0.00782602,334.004,0,-0.565
6.01562,0.222717,0.0541793,0.182268,0.00714041,-334.004,5.55112e-17,-0.463997
6.02539,0.222717,0.0586775,0.182268,0.00647508,-334.004,0,-0.213832
6.03516,0.222717,0.0631924,-0.0402404,0.00589831,-334.004,-5.55112e-17,0.15526
6.04492,-0.0783342,0.0676883,-0.0669422,0.00536994,-334.004,2.22045e-16,0.588134
6.05469,-0.0783342,0.0721097,-0.0669422,0.00489489,-334.004,-2.22045e-16,1.01447
6.06445,-0.0783342,0.0764121,-0.0669422,0.00446631,-334.004,4.44089e-16,1.36171
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-334.004,-4.44089e-16,1.56892
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-334.004,-2.22045e-16,1.59883
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-334.004,0,1.44584
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,334.004,2.22045e-16,1.13825
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,334.004,-1.11022e-16,0.73413
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,334.004,2.22045e-16,0.31139
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,334.004,-1.11022e-16,-0.0462808
6.14258,0.222717,0.102816,0.182268,0.00337989,334.004,-3.33067e-16,-0.265064
6.15234,0.222717,0.104768,0.182268,0.00343017,334.004,2.22045e-16,-0.295381
6.16211,0.222717,0.106367,0.182268,0.00348475,334.004,8.32667e-17,-0.12222
6.17187,0.222717,0.107604,0.182268,0.00357735,-334.004,-2.77556e-17,0.230662
6.18164,-0.0783342,0.108459,-0.0669422,0.00368804,-334.004,0,0.703643
6.19141,-0.0783342,0.108959,-0.0669422,0.00379354,-334.004,0,1.21096
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,-334.004,0,1.65562
6.21094,-0.0783342,0.108893,-0.0669422,0.00399472,-334.004,-2.22045e-16,1.94696
6.2207,-0.0783342,0.108345,-0.0669422,0.00405082,-334.004,0,2.01752
6.23047,-0.0783342,0.107493,-0.0669422,0.00411864,334.004,0,1.83627
6.24023,-0.0783342,0.106331,-0.0669422,0.00416751,334.004,-4.44089e-16,1.41542
6.25,-0.0783342,0.104889,-0.0669422,0.00414601,334.004,4.44089e-16,0.809485
6.25977,0.222717,0.103198,0.111956,0.00411205,334.004,4.44089e-16,0.106532
6.26953,0.222717,0.101255,0.182268,0.0040239,334.004,-8.88178e-16,-0.587014
6.2793,0.222717,0.0991165,0.182268,0.0039196,334.004,0,-1.1653
6.28906,0.222717,0.0967689,0.182268,0.00379846,334.004,0,-1.54231
6.29883,0.222717,0.0942252,0.182268,0.00363642,334.004,-4.44089e-16,-1.66792
6.30859,0.222717,0.0915252,0.182268,0.00341499,334.004,2.22045e-16,-1.53755
6.31836,0.222717,0.0886814,0.182268,0.00319034,99.5509,0,-1.19364
6.32812,0.222717,0.085701,0.182268,0.00295626,-334.004,0,-0.7183
6.33789,0.000833129,0.082617,0.182268,0.00269856,-334.004,2.22045e-16,-0.21838
6.34766,-0.0783342,0.0794365,0.182268,0.00242818,-334.004,2.22045e-16,0.19441
6.35742,-0.0783342,0.0761834,-0.0669422,0.00218139,-334.004,-4.44089e-16,0.424744
6.36719,-0.0783342,0.072866,-0.0669422,0.00194086,-334.004,-1.11022e-16,0.412296
6.37695,-0.0783342,0.0695161,-0.0669422,0.00172289,-334.004,-2.77556e-17,0.14415
6.38672,-0.0783342,0.0661536,-0.0669422,0.001559,334.004,-5.55112e-17,-0.341505
6.39648,0.222717,0.0627774,0.182268,0.00146408,334.004,1.11022e-16,-0.961335
6.40625,0.222717,0.0594188,0.182268,0.00145072,334.004,-4.44089e-16,-1.6016
6.41602,0.222717,0.0561006,0.182268,0.00155232,334.004,0,-2.13914
6.42578,0.222717,0.0528386,0.182268,0.00176818,334.004,-4.44089e-16,-2.46476
6.43555,0.222717,0.0496577,0.182268,0.00214488,334.004,-4.44089e-16,-2.50475
6.44531,0.222717,0.0465809,0.182268,0.00271811,-334.004,0,-2.23621
6.45508,0.222717,0.0436198,0.182268,0.00347083,-334.004,2.22045e-16,-1.69328
6.46484,0.222717,0.0408109,0.182268,0.00443525,-334.004,0,-0.962635
6.47461,0.222717,0.038157,0.182268,0.0056741,-334.004,2.22045e-16,-0.168919
6.48437,-0.0783342,0.0356467,-0.0669422,0.00719771,-334.004,2.22045e-16,0.547639
6.49414,-0.0783342,0.033348,-0.0669422,0.00898966,-334.004,8.88178e-16,1.05728
6.50391,-0.0783342,0.0312203,-0.0669422,0.0110486,-334.004,6.66134e-16,1.2657
6.51367,-0.0783342,0.0292646,-0.0669422,0.0134748,-334.004,0,1.13324
6.52344,-0.0783342,0.0275018,-0.0669422,0.016175,-334.004,-1.11022e-16,0.684376
6.5332,-0.0783342,0.0259313,-0.0669422,0.0191725,334.004,-1.66533e-16,0.00549306
6.54297,-0.0783342,0.0245329,-0.0669422,0.0224527,334.004,-2.22045e-16,-0.769119
6.55273,0.222717,0.0232945,0.182268,0.0259789,334.004,-2.22045e-16,-1.48074
6.5625,0.222717,0.0222167,0.182268,0.0297367,334.004,0,-1.97509
6.57227,0.222717,0.0213086,0.182268,0.0336666,334.004,0,-2.13142
6.58203,0.222717,0.020479,0.182268,0.0377579,-11.4886,0,-1.88625
6.5918,0.222717,0.0198004,0.182268,0.0419371,-334.004,0,-1.24731
6.60156,0.222717,0.0191801,0.182268,0.0461509,-334.004,-1.11022e-15,-0.294612
6.61133,-0.0783342,0.0186595,-0.0669422,0.0503733,-334.004,2.22045e-16,0.831792
6.62109,-0.0783342,0.0181782,-0.0669422,0.0545416,-334.004,0,1.95561
6.63086,-0.0783342,0.0177246,-0.0669422,0.0586119,-334.004,-4.44089e-16,2.89547
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-334.004,0,3.49792
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,-334.004,4.44089e-16,3.66612
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,-334.004,0,3.37877
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,334.004,0,2.6955
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,334.004,-4.44089e-16,1.74736
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,334.004,2.22045e-16,0.713757
6.69922,0.222717,0.0148542,0.0366191,0.0814832,334.004,0,-0.2101
6.70898,0.222717,0.0144362,0.182268,0.0836293,334.004,-2.22045e-16,-0.84947
6.71875,0.222717,0.0139546,0.182268,0.085473,334.004,0,-1.08331
6.72852,0.222717,0.0134718,0.182268,0.0869609,334.004,-2.22045e-16,-0.86817
6.73828,0.222717,0.0130192,0.182268,0.0881201,334.004,-2.77556e-17,-0.247938
6.74805,0.222717,0.0124929,0.182268,0.0889158,-334.004,-3.33067e-16,0.652625
6.75781,-0.0783342,0.0119898,-0.0669422,0.0893606,-334.004,2.22045e-16,1.64991
6.76758,-0.0783342,0.0114888,-0.0669422,0.0894523,-334.004,4.44089e-16,2.5352
6.77734,-0.0783342,0.0109659,-0.0669422,0.0891821,-334.004,0,3.11412
6.78711,-0.0783342,0.0104017,-0.0669422,0.0885955,-334.004,0,3.24441
6.79687,-0.0783342,0.00988008,-0.0669422,0.0876689,334.004,0,2.86491
6.80664,-0.0783342,0.00934887,-0.0669422,0.0864287,334.004,-4.44089e-16,2.0099
6.81641,-0.0783342,0.00883289,-0.0669422,0.0849151,334.004,0,0.805758
6.82617,0.222717,0.00828823,0.144602,0.083079,334.004,6.66134e-16,-0.55009
6.83594,0.222717,0.00779511,0.182268,0.081012,334.004,4.44089e-16,-1.82435
6.8457,0.222717,0.00732788,0.182268,0.0787166,334.004,-1.77636e-15,-2.79104
6.85547,0.222717,0.00687647,0.182268,0.0762,334.004,8.88178e-16,-3.2747
6.86523,0.222717,0.00645334,0.182268,0.0735157,334.004,-4.44089e-16,-3.18542
6.875,0.222717,0.00603299,0.182268,0.0706437,334.004,0,-2.53888
6.88477,0.222717,0.00564785,0.182268,0.0676342,-334.004,-2.22045e-16,-1.45704
6.89453,0.222717,0.00529582,0.182268,0.0645263,-334.004,4.44089e-16,-0.148768
6.9043,0.222717,0.00499729,0.182268,0.0613408,-334.004,-1.33227e-15,1.12661
6.91406,-0.0783342,0.00469711,-0.0669422,0.0581101,-334.004,4.44089e-16,2.10652
6.92383,-0.0783342,0.00442957,-0.0669422,0.0548404,-334.004,-4.44089e-16,2.5746
6.93359,-0.0783342,0.00419669,-0.0669422,0.0515676,-334.004,4.44089e-16,2.40312
6.94336,-0.0783342,0.00400978,-0.0669422,0.0483296,334.004,0,1.58027
6.95312,-0.0783342,0.00383906,-0.0669422,0.0451415,334.004,4.44089e-16,0.216661
6.96289,0.222717,0.00369955,0.182268,0.0420172,334.004,0,-1.47094
6.97266,0.222717,0.00360847,0.182268,0.0389992,334.004,-4.44089e-16,-3.19606
6.98242,0.222717,0.00358134,0.182268,0.0360578,334.004,1.77636e-15,-4.65328
6.99219,0.222717,0.00360858,0.182268,0.0332624,334.004,-8.88178e-16,-5.57393
7.00195,0.222717,0.00371461,0.182268,0.0306037,334.004,0,-5.77677
7.01172,0.222717,0.00388063,0.182268,0.0280701,334.004,0,-5.20379
7.02148,0.222717,0.00414229,0.182268,0.0257443,-334.004,0,-3.93424
7.03125,0.222717,0.00453026,0.182268,0.023539,-334.004,1.77636e-15,-2.17348
7.04102,-0.0783342,0.00504199,0.182268,0.0215134,-334.004,-4.44089e-16,-0.218121
7.05078,-0.0783342,0.00571661,-0.0669422,0.0196865,-334.004,8.88178e-16,1.59664
7.06055,-0.0783342,0.00652975,-0.0669422,0.0180248,-334.004,0,2.95821
7.07031,-0.0783342,0.00759366,-0.0669422,0.0165196,-334.004,0,3.63507
7.08008,-0.0783342,0.00885401,-0.0669422,0.0151713,-334.004,0,3.5214
7.08984,-0.0783342,0.0103791,-0.0669422,0.0140026,-334.004,0,2.65934
7.09961,-0.0783342,0.0121155,-0.0669422,0.0129732,334.004,-4.44089e-16,1.23388
7.10937,0.222717,0.014171,-0.0669422,0.0120709,334.004,4.44089e-16,-0.459145
7.11914,0.222717,0.0165087,0.182268,0.0113082,334.004,8.88178e-16,-2.06686
7.12891,0.222717,0.019102,0.182268,0.0106226,334.004,0,-3.24517
7.13867,0.222717,0.0220349,0.182268,0.0100429,334.004,0,-3.7247
7.14844,0.222717,0.025218,0.182268,0.00954126,334.004,4.44089e-16,-3.36425
7.1582,0.222717,0.0286829,0.182268,0.00913488,-334.004,0,-2.18142
7.16797,0.222717,0.0323937,0.182268,0.00877761,-334.004,-1.33227e-15,-0.353959
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-334.004,-1.77636e-15,1.80939
7.1875,-0.0783342,0.0404442,-0.0669422,0.0081985,-334.004,-8.88178e-16,3.92368
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-334.004,1.77636e-15,5.59874
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-334.004,0,6.51338
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-334.004,8.88178e-16,6.47878
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-334.004,0,5.47874
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,334.004,4.44089e-16,3.67861
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,334.004,-4.44089e-16,1.39995
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,334.004,1.77636e-15,-0.935114
7.26562,0.222717,0.0754476,0.182268,0.00688494,334.004,8.88178e-16,-2.88044
7.27539,0.222717,0.0794999,0.182268,0.00675231,334.004,0,-4.04952
7.28516,0.222717,0.0833674,0.182268,0.00665314,334.004,8.88178e-16,-4.19067
7.29492,0.222717,0.0870241,0.182268,0.00658104,334.004,0,-3.23927
7.30469,0.222717,0.0904663,0.182268,0.00647959,-334.004,0,-1.33666
7.31445,0.222717,0.0936472,0.182268,0.00640544,-334.004,-6.66134e-16,1.18919
7.32422,-0.0783342,0.0965477,-0.0669422,0.00634081,-334.004,1.33227e-15,3.87859
7.33398,-0.0783342,0.0991883,-0.0669422,0.00625822,-334.004,0,6.22158
7.34375,-0.0783342,0.101501,-0.0669422,0.00618249,-334.004,0,7.75138
7.35352,-0.0783342,0.103509,-0.0669422,0.00611136,-334.004,0,8.13281
7.36328,-0.0783342,0.105167,-0.0669422,0.00602534,-334.004,0,7.22889
7.37305,-0.0783342,0.106483,-0.0669422,0.00595063,334.004,0,5.13253
7.38281,-0.0783342,0.107466,-0.0669422,0.00589661,334.004,8.88178e-16,2.15632
7.39258,0.222717,0.108079,0.182268,0.00578725,334.004,-1.77636e-15,-1.21878
7.40234,0.222717,0.108342,0.182268,0.00568304,334.004,0,-4.42766
7.41211,0.222717,0.108254,0.182268,0.00557886,334.004,-3.55271e-15,-6.92317
7.42188,0.222717,0.107835,0.182268,0.00546407,334.004,0,-8.2776
7.43164,0.222717,0.107058,0.182268,0.00532409,334.004,0,-8.26459
7.44141,0.222717,0.105969,0.182268,0.00519507,334.004,0,-6.90556
7.45117,0.222717,0.104553,0.182268,0.00504428,-334.004,8.88178e-16,-4.47095
7.46094,0.222717,0.102851,0.182268,0.00488083,-334.004,8.88178e-16,-1.43495
7.4707,-0.0783342,0.10087,0.182268,0.00469066,-334.004,-3.10862e-15,1.60911
7.48047,-0.0783342,0.0986194,-0.0669422,0.00451324,-334.004,8.88178e-16,4.05784
7.49023,-0.0783342,0.0961255,-0.0669422,0.0043345,-334.004,0,5.41155
7.5,-0.0783342,0.0934138,-0.0669422,0.0041514,-334.004,0,5.37123
7.50977,-0.0783342,0.0904894,-0.0669422,0.00398493,-334.004,0,3.90026
7.51953,-0.0783342,0.0874017,-0.0669422,0.00380959,334.004,-8.88178e-16,1.23813
7.5293,0.222717,0.0841412,-0.0669422,0.00365622,334.004,-8.88178e-16,-2.13781
7.53906,0.222717,0.0807689,0.182268,0.00353719,334.004,-8.88178e-16,-5.59661
7.54883,0.222717,0.0772976,0.182268,0.00345111,334.004,3.55271e-15,-8.46954
7.55859,0.222717,0.07377,0.182268,0.00338684,334.004,0,-10.1764
7.56836,0.222717,0.0701648,0.182268,0.00338918,334.004,0,-10.3388
7.57812,0.222717,0.0665745,0.182268,0.00345782,334.004,0,-8.85833
7.58789,0.222717,0.0629769,0.182268,0.00360624,-334.004,0,-5.94454
7.59766,0.222717,0.0594094,0.182268,0.00386777,-334.004,8.88178e-16,-2.08475
7.60742,-0.0783342,0.0559043,0.182268,0.00425525,-334.004,-3.55271e-15,2.03926
7.61719,-0.0783342,0.05248,-0.0669422,0.0047579,-334.004,2.66454e-15,5.67422
7.62695,-0.0783342,0.0491471,-0.0669422,0.00542774,-334.004,3.55271e-15,8.13576
7.63672,-0.0783342,0.0459428,-0.0669422,0.00630615,-334.004,-3.55271e-15,8.94032
7.64648,-0.0783342,0.0428734,-0.0669422,0.00734824,-334.004,2.66454e-15,7.9034
7.65625,-0.0783342,0.0399655,-0.0669422,0.0085914,334.004,0,5.18452
7.66602,-0.0783342,0.0372072,-0.0669422,0.0100919,334.004,1.33227e-15,1.26876
7.67578,-0.0783342,0.034653,-0.0669422,0.0118196,334.004,1.33227e-15,-3.11361
7.68555,0.222717,0.0322906,0.182268,0.0137926,334.004,3.55271e-15,-7.11637
7.69531,0.222717,0.0301077,0.182268,0.0160018,334.004,0,-9.93253
7.70508,0.222717,0.0281403,0.182268,0.0184619,334.004,-1.77636e-15,-10.9473
7.71484,0.222717,0.026368,0.182268,0.0211458,334.004,-1.77636e-15,-9.85967
7.72461,0.222717,0.0247936,0.182268,0.0240622,-334.004,-1.77636e-15,-6.74973
7.73438,0.222717,0.0234229,0.182268,0.0271655,-334.004,-4.44089e-15,-2.07597
7.74414,-0.0783342,0.022203,-0.0669422,0.0304021,-334.004,0,3.39758
7.75391,-0.0783342,0.0211637,-0.0669422,0.0338204,-334.004,3.55271e-15,8.73372
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,-334.004,3.55271e-15,12.9907
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,-334.004,1.77636e-15,15.3966
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,-334.004,-1.77636e-15,15.4969
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,-334.004,0,13.247
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,334.004,-1.77636e-15,9.03101
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,334.004,8.88178e-16,3.60038
7.82227,0.222717,0.0172211,-0.0669422,0.0582703,334.004,0,-2.05697
7.83203,0.222717,0.016944,0.182268,0.0614132,334.004,1.77636e-15,-6.89571
7.8418,0.222717,0.0167355,0.182268,0.0643823,334.004,0,-10.0073
7.85156,0.222717,0.0165303,0.182268,0.0671577,334.004,0,-10.7936
7.86133,0.222717,0.0163535,0.182268,0.0697063,334.004,1.77636e-15,-9.08665
7.87109,0.222717,0.0162028,0.182268,0.0720277,-334.004,0,-5.19026
7.88086,0.222717,0.015993,0.182268,0.0741217,-334.004,-1.77636e-15,0.165484
7.89062,-0.0783342,0.015862,-0.0669422,0.0759349,-334.004,-1.77636e-15,5.95204
7.90039,-0.0783342,0.0156718,-0.0669422,0.0775106,-334.004,0,11.0296
7.91016,-0.0783342,0.0154772,-0.0669422,0.0788226,-334.004,-1.77636e-15,14.3608
7.91992,-0.0783342,0.015281,-0.0669422,0.0798509,-334.004,0,15.2104
7.92969,-0.0783342,0.0150065,-0.0669422,0.0806344,-334.004,1.77636e-15,13.2944
7.93945,-0.0783342,0.0147497,-0.0669422,0.0811201,334.004,1.77636e-15,8.84681
7.94922,-0.0783342,0.0144417,-0.0669422,0.0813509,334.004,-1.77636e-15,2.59165
7.95898,0.222717,0.0140783,0.182268,0.0813251,334.004,-1.24345e-14,-4.37999
7.96875,0.222717,0.0137081,0.182268,0.0810173,334.004,0,-10.8053
7.97852,0.222717,0.0132718,0.182268,0.0804635,334.004,-3.55271e-15,-15.4837
7.98828,0.222717,0.0128051,0.182268,0.0796815,334.004,0,-17.5066
7.99805,0.222717,0.0123171,0.182268,0.0786511,334.004,-3.55271e-15,-16.439
8.00781,0.222717,0.0117908,0.182268,0.0774018,-334.004,0,-12.4167
8.01758,0.222717,0.0112265,0.182268,0.0759338,-334.004,-2.66454e-15,-6.13937
8.02734,0.222717,0.0106677,0.182268,0.0742934,-334.004,3.55271e-15,1.24308
8.03711,-0.0783342,0.0100739,-0.0669422,0.0724723,-334.004,0,8.33329
8.04688,-0.0783342,0.0094519,-0.0669422,0.0704646,-334.004,0,13.7419
8.05664,-0.0783342,0.00882448,-0.0669422,0.0683329,-334.004,-3.55271e-15,16.3501
8.06641,-0.0783342,0.00821678,-0.0669422,0.0660507,-334.004,-1.77636e-15,15.5293
8.07617,-0.0783342,0.00758643,-0.0669422,0.0636645,334.004,0,11.276
8.08594,-0.0783342,0.0069733,-0.0669422,0.0611807,334.004,2.66454e-15,4.23368


==> data/POM_manual_vinyl_LPDS/IBS_results_POM_manual_vinyl_v_LPDS_7.csv <==
% y1min=-0.076767534375, y1max=0.21826226953125, y2min=-0.0656033150390625, y2max=0.17862257109375, LMmin=-327.32400556500454, LMmax=327.32400556500454,
t,y1IBS,y1Meas,y2IBS,y2Meas,lambda,gap,interface
0,0,2.5166e-05,0,-1.5498e-05,-0,0,0
0.00976562,0.000223483,-4.24512e-05,6.81735e-06,-1.61426e-05,-0.423853,3.38813e-21,1.83839e-05
0.0195312,0.00121014,6.59766e-05,3.55246e-05,-3.48633e-06,-2.13493,5.42101e-20,0.000102099
0.0292969,0.0026555,0.000840059,7.24549e-05,-1.3418e-05,-4.00863,-1.0842e-19,0.000233341
0.0390625,0.0045123,0.00181928,0.000114958,-4.6875e-06,-5.68035,1.6263e-19,0.000406844
0.0488281,0.0067365,0.00332886,0.000161301,-1.27148e-05,-7.0136,2.1684e-19,0.000613688
0.0585937,0.00957071,0.0056635,0.0002182,-1.13379e-05,-8.55326,2.1684e-19,0.000865422
0.0683594,0.0128358,0.00833789,0.000276842,-7.03125e-07,-9.91155,-2.1684e-19,0.0011405
0.078125,0.0164053,0.0108947,0.000330539,-1.64063e-06,-10.9258,-2.1684e-19,0.00141879
0.0878906,0.0202926,0.0137114,0.000377333,-7.4707e-06,-11.8209,0,0.00169188
0.0976562,0.0245284,0.0168122,0.000415654,-1.13965e-05,-12.8298,-4.33681e-19,0.00195666
0.107422,0.0288506,0.0200272,0.000435603,-7.79297e-06,-13.5568,4.33681e-19,0.00219104
0.117187,0.0331409,0.0232619,0.000435372,-5.30273e-06,-14.0399,0,0.00238757
0.126953,0.037392,0.0265897,0.000419717,-1.6875e-05,-14.6128,0,0.00255444
0.136719,0.0415906,0.0300524,0.000395904,-5.06836e-06,-15.5623,-4.33681e-19,0.00270813
0.146484,0.0454765,0.0335172,0.000366559,-1.11914e-05,-16.6561,-8.67362e-19,0.00285323
0.15625,0.0490162,0.0369762,0.000345642,-1.01074e-05,-18.2428,4.33681e-19,0.00301815
0.166016,0.0522892,0.0401998,0.000352308,-3.48633e-06,-20.8833,8.67362e-19,0.00324811
0.175781,0.0552035,0.0431774,0.000400093,-1.27734e-05,-24.6751,0,0.00358115
0.185547,0.0576172,0.0462811,0.000500297,-1.16895e-05,-29.5925,0,0.00405268
0.195312,0.0596328,0.0493123,0.000669575,-9.28711e-06,-36.1119,1.73472e-18,0.00471659
0.205078,0.061316,0.0519278,0.000917727,-8.78906e-06,-44.4823,-8.67362e-19,0.00562193
0.214844,0.0625918,0.0543616,0.00124344,-3.04687e-06,-54.5204,0,0.00679975
0.224609,0.0634341,0.056773,0.00164035,-1.23926e-05,-66.0989,-1.73472e-18,0.00827345
0.234375,0.063975,0.0589807,0.00209981,-1.20117e-06,-79.3515,0,0.0100662
0.244141,0.0642348,0.0607737,0.00260228,-1.27148e-05,-94.04,1.73472e-18,0.0121792
0.253906,0.0641792,0.0623764,0.00312152,-1.77246e-05,-109.745,5.20417e-18,0.0145932
0.263672,0.0638079,0.0637655,0.00363029,-7.91016e-06,-126.123,0,0.0172765
0.273437,0.0632024,0.0649216,0.00410446,-1.03125e-05,-142.996,1.04083e-17,0.020191
0.283203,0.0623509,0.0657982,0.00452042,-3.80859e-07,-159.959,-3.46945e-18,0.0232815
0.292969,0.0611876,0.0663888,0.00486016,-4.48242e-06,-176.536,3.46945e-18,0.0264811
0.302734,0.0596603,0.0667857,0.00511634,-1.2334e-05,-192.364,6.93889e-18,0.0297201
0.3125,0.0578746,0.0670135,0.00529821,-2.1709e-05,-207.47,0,0.0329424
0.322266,0.0557273,0.0670498,0.00541964,-2.66602e-06,-221.432,6.93889e-18,0.0360806
0.332031,0.0530902,0.0666997,0.00550523,-5.12695e-06,-233.871,0,0.0390713
0.341797,0.0499936,0.0660287,0.0055935,-5.77148e-06,-244.836,1.38778e-17,0.0418721
0.351562,0.0464989,0.065389,0.00572787,-6.12305e-06,-254.427,-1.38778e-17,0.0444547
0.361328,0.0424396,0.0645749,0.00594368,-9.28711e-06,-262.248,-6.93889e-18,0.0467833
0.371094,0.0377779,0.0634875,0.00627556,-1.10742e-05,-268.25,6.93889e-18,0.0488404
0.380859,0.0326502,0.0622238,0.00675268,-9.375e-07,-272.753,0,0.0506304
0.390625,0.0270562,0.0608368,0.00738381,-7.70508e-06,-275.699,1.38778e-17,0.0521546
0.400391,0.0209299,0.0593133,0.00815785,-2.28516e-06,-276.878,0,0.0534119
0.410156,0.0143974,0.0576073,0.00905161,-8.23242e-06,-276.507,2.08167e-17,0.0544171
0.419922,0.00762906,0.0557329,0.0100255,-4.80469e-06,-274.827,-6.93889e-18,0.0551895
0.429687,0.000646075,0.0537642,0.0110216,-6.00586e-06,-271.689,-6.93889e-18,0.0557347
0.439453,-0.00646678,0.051775,0.0119771,-1.86035e-05,-267.091,-6.93889e-18,0.056059
0.449219,-0.0134808,0.0497166,0.012835,2.34375e-06,-261.328,-6.93889e-18,0.0561764
0.458984,-0.0202557,0.0473981,0.0135442,1.52344e-06,-254.444,-6.93889e-18,0.0560909
0.46875,-0.026729,0.0447785,0.0140696,3.28125e-06,-246.31,6.93889e-18,0.0557962
0.478516,-0.0327546,0.0421042,0.0144058,-1.23926e-05,-237.022,6.93889e-18,0.0552886
0.488281,-0.0381992,0.0395313,0.0145793,-4.39453e-07,-226.667,-6.93889e-18,0.0545617
0.498047,-0.0429478,0.0368993,0.0146518,-8.78906e-07,-215.3,-6.93889e-18,0.0536071
0.507812,-0.0469681,0.0342784,0.0147186,4.16016e-06,-202.838,0,0.0524098
0.517578,-0.0501559,0.0317565,0.0149103,3.22266e-06,-189.405,-6.93889e-18,0.0509621
0.527344,-0.0524935,0.0292891,0.0153809,1.7959e-05,-174.981,0,0.0492529
0.537109,-0.0539418,0.0268518,0.0163019,7.68457e-05,-159.647,0,0.0472763
0.546875,-0.0545716,0.0244611,0.0178456,0.000170391,-143.326,0,0.0450215
0.556641,-0.0543488,0.0221186,0.0201795,0.00036082,-126.241,-6.93889e-18,0.0424928
0.566406,-0.0533173,0.019848,0.0234472,0.000730459,-108.464,-6.93889e-18,0.0396987
0.576172,-0.0514992,0.0176245,0.0277598,0.00140531,-90.1839,0,0.0366552
0.585937,-0.0490139,0.0155939,0.0331834,0.00248889,-71.5125,0,0.0333781
0.595703,-0.0458136,0.0135998,0.0397385,0.00422388,-52.8762,-3.46945e-18,0.0299004
0.605469,-0.0420014,0.0117659,0.0473888,0.00674927,-34.4101,-3.46945e-18,0.026255
0.615234,-0.0375786,0.0102357,0.0560465,0.010233,-16.3365,0,0.0224833
0.625,-0.0325393,0.00880037,0.0655782,0.0147277,0.967257,0,0.0186343
0.634766,-0.0268788,0.00754154,0.07581,0.0201993,17.1559,0,0.0147637
0.644531,-0.0206138,0.00655459,0.0865379,0.0264617,31.9288,-1.73472e-18,0.01093
0.654297,-0.0139528,0.00600129,0.0975308,0.0332484,45.5118,0,0.00717181
0.664062,-0.00698701,0.00560985,0.108558,0.0402637,57.7377,-8.67362e-19,0.00353787
0.673828,0.000183678,0.00535421,0.119392,0.0472417,68.4447,-2.60209e-18,7.73249e-05
0.683594,0.00742818,0.00520526,0.129825,0.0540977,77.4718,-1.73472e-18,-0.00315967
0.693359,0.0146244,0.005047,0.13967,0.0607711,84.793,-3.46945e-18,-0.0061297
0.703125,0.0216582,0.00477738,0.148768,0.067347,90.4662,0,-0.00879368
0.712891,0.0284157,0.00448869,0.156994,0.0738783,94.6541,-3.46945e-18,-0.011116
0.722656,0.0347701,0.00422769,0.16426,0.0802782,97.4549,0,-0.0130645
0.732422,0.0406091,0.00401997,0.170508,0.0864883,99.0064,3.46945e-18,-0.0146166
0.742187,0.0458516,0.00391579,0.175708,0.0923056,99.4707,0,-0.0157589
0.751953,0.0504217,0.00386487,0.179856,0.0976137,98.9873,3.46945e-18,-0.0164854
0.761719,0.0542543,0.0037459,0.182268,0.102384,97.6073,0,-0.0167996
0.771484,0.0573041,0.00359165,0.182268,0.106648,95.3593,0,-0.0167161
0.78125,0.0595444,0.00347426,0.182268,0.110448,92.2564,3.46945e-18,-0.0162589
0.791016,0.0609616,0.00335851,0.182268,0.113794,88.2723,0,-0.0154595
0.800781,0.0615508,0.0032105,0.182268,0.116583,83.3168,1.73472e-18,-0.0143563
0.810547,0.0613249,0.00311147,0.182268,0.118753,77.3256,0,-0.0129934
0.820312,0.0603086,0.00306604,0.181648,0.120272,70.2573,-3.46945e-18,-0.0114159
0.830078,0.058542,0.00301626,0.178383,0.121168,62.0811,0,-0.00966626
0.839844,0.0560729,0.00294929,0.174295,0.121512,52.7847,-1.73472e-18,-0.00778138
0.849609,0.052973,0.00286518,0.169385,0.121325,42.4454,1.73472e-18,-0.00578986
0.859375,0.0493297,0.00274468,0.163649,0.120618,31.2109,-4.33681e-19,-0.00370633
0.869141,0.0452468,0.00268081,0.157082,0.119328,19.2801,4.33681e-19,-0.00152973
0.878906,0.0408364,0.00266833,0.149678,0.117491,6.90724,-3.25261e-19,0.000756798
0.888672,0.0362383,0.00264255,0.141437,0.115119,-5.54261,0,0.00318592
0.898437,0.0315892,0.00255393,0.132369,0.112342,-17.6645,-8.67362e-19,0.0058071
0.908203,0.0270266,0.00248396,0.122494,0.109198,-29.0228,0,0.00868077
0.917969,0.0226855,0.00244184,0.111854,0.105682,-39.1546,-1.73472e-18,0.0118729
0.927734,0.0186898,0.00242042,0.100509,0.101751,-47.558,-1.73472e-18,0.015451
0.9375,0.0151314,0.00237366,0.088544,0.0974349,-53.7734,0,0.019478
0.947266,0.012079,0.00233153,0.076069,0.0927279,-57.3837,0,0.0240029
0.957031,0.00956812,0.00228448,0.0632186,0.0877172,-58.0252,-3.46945e-18,0.0290559
0.966797,0.00759232,0.00224432,0.0501497,0.082533,-55.3992,0,0.0346451
0.976562,0.00611118,0.00220986,0.0370375,0.0772739,-49.3301,0,0.0407514
0.986328,0.00505467,0.00216114,0.0240687,0.07203,-39.7531,0,0.0473264
0.996094,0.00432754,0.00211813,0.0114344,0.0668672,-26.7068,0,0.0542953
1.00586,0.00382152,0.00212801,-0.000678941,0.0618403,-10.3431,0,0.061559
1.01562,0.00342762,0.00213729,-0.0120982,0.0569819,9.04482,0,0.0689986
1.02539,0.00304661,0.00207293,-0.0226721,0.0522798,31.0609,0,0.0764815
1.03516,0.00260755,0.00202269,-0.0322788,0.0476157,55.242,0,0.0838688
1.04492,0.00207602,0.00198038,-0.0408308,0.0430551,81.0441,0,0.0910227
1.05469,0.00145965,0.001949,-0.0482767,0.0386048,107.854,0,0.0978136
1.06445,0.00081341,0.00194458,-0.0546021,0.0342841,135.048,0,0.104126
1.07422,0.00025051,0.00194871,-0.0598257,0.030137,162.028,0,0.10986
1.08398,-7.84522e-05,0.00193831,-0.0639925,0.0261289,188.191,0,0.114942
1.09375,1.77121e-05,0.00193104,-0.0669422,0.0222843,212.993,0,0.119316
1.10352,0.000759978,0.00191379,-0.0669422,0.0185743,235.982,-1.38778e-17,0.122948
1.11328,0.0023869,0.00193998,-0.0669422,0.0151729,256.806,0,0.125824
1.12305,0.00512068,0.00200314,-0.0669422,0.0120551,275.179,0,0.127945
1.13281,0.0091741,0.00219563,-0.0669422,0.00928321,290.95,0,0.129323
1.14258,0.0147231,0.00251769,-0.0669422,0.00684996,304.076,0,0.129978
1.15234,0.021895,0.00300489,-0.0669422,0.00474973,314.615,0,0.129933
1.16211,0.0307469,0.00374763,-0.0666064,0.00308883,322.672,0,0.129209
1.17187,0.0412798,0.00490532,-0.0635194,0.00178271,328.447,-2.77556e-17,0.127826
1.18164,0.0534125,0.00655181,-0.0596051,0.00083918,332.154,-2.77556e-17,0.1258
1.19141,0.0669942,0.00886286,-0.0548194,8.44336e-05,334.004,-1.38778e-17,0.123145
1.20117,0.0818072,0.0119027,-0.0491311,-0.000460957,334.004,-2.77556e-17,0.11987
1.21094,0.0975702,0.0157978,-0.0425335,-0.000947461,332.906,0,0.115984
1.2207,0.113966,0.0206092,-0.0350531,-0.00139178,330.114,0,0.111498
1.23047,0.130638,0.0262104,-0.0267576,-0.00180595,325.812,0,0.106429
1.24023,0.147225,0.0326129,-0.0177587,-0.00224862,319.86,0,0.100804
1.25,0.163354,0.0396032,-0.00821323,-0.0025923,312.002,0,0.0946617
1.25977,0.178667,0.0470551,0.00168136,-0.00281572,301.889,0,0.0880549
1.26953,0.192838,0.0547617,0.0116935,-0.00285044,289.097,0,0.0810547
1.2793,0.20559,0.0625063,0.0215671,-0.00274843,273.195,0,0.0737496
1.28906,0.216698,0.0701675,0.0310345,-0.00248215,253.752,0,0.0662468
1.29883,0.222717,0.0776923,0.0398289,-0.00213592,230.379,0,0.0586707
1.30859,0.222717,0.0850836,0.0476982,-0.00171229,202.756,-6.93889e-18,0.0511598
1.31836,0.222717,0.0923054,0.0544164,-0.00123835,170.721,-6.93889e-18,0.0438623
1.32812,0.222717,0.0993723,0.0597941,-0.000782314,134.266,0,0.036931
1.33789,0.222717,0.106203,0.0636875,-0.000265459,93.5596,-3.46945e-18,0.0305182
1.34766,0.222717,0.112726,0.0660034,0.00031377,48.9354,0,0.0247693
1.35742,0.222717,0.118787,0.0667024,0.000975615,0.919586,0,0.0198148
1.36719,0.222717,0.124333,0.0657981,0.0017277,-49.7847,0,0.0157632
1.37695,0.222717,0.129292,0.0633558,0.00256582,-102.34,-1.73472e-18,0.0126959
1.38672,0.222717,0.133675,0.0594876,0.00346805,-155.805,-1.73472e-18,0.0106617
1.39648,0.222717,0.137511,0.0543464,0.00449186,-209.182,-8.67362e-18,0.00967282
1.40625,0.215022,0.140836,0.0481187,0.00555495,-261.46,0,0.00970326
1.41602,0.206144,0.143591,0.0410162,0.00658488,-311.669,-1.38778e-17,0.0106893
1.42578,0.196076,0.145738,0.0332673,0.00748998,-334.004,-1.21431e-17,0.0125327
1.43555,0.184702,0.147299,0.0251077,0.00818748,-334.004,6.93889e-18,0.0151062
1.44531,0.171883,0.148206,0.0167714,0.00874143,-334.004,3.46945e-18,0.0182607
1.45508,0.157466,0.148478,0.00848077,0.00906284,-334.004,-3.46945e-18,0.0218352
1.46484,0.141312,0.148147,0.000438607,0.00921958,-334.004,-1.38778e-17,0.025667
1.47461,0.123313,0.147259,-0.00718069,0.00917745,-334.004,0,0.0296029
1.48437,0.103414,0.14587,-0.0142379,0.00896962,-334.004,0,0.0335088
1.49414,0.0816389,0.143991,-0.0206344,0.00861029,-334.004,0,0.0372787
1.50391,0.0580949,0.141605,-0.0263154,0.00807979,-334.004,-2.08167e-17,0.0408414
1.51367,0.0329889,0.138731,-0.03127,0.00743268,-334.004,0,0.0441633
1.52344,0.00662748,0.135415,-0.0355292,0.00663524,-334.004,1.38778e-17,0.0472486
1.5332,-0.0205888,0.131685,-0.0391598,0.00578194,-334.004,-6.93889e-18,0.0501353
1.54297,-0.0481799,0.127604,-0.0422548,0.00488634,-334.004,2.77556e-17,0.052889
1.55273,-0.0756037,0.123221,-0.0449217,0.00393091,-334.004,0,0.0555916
1.5625,-0.0783342,0.11858,-0.047268,0.00293221,-334.004,-6.93889e-18,0.0583307
1.57227,-0.0783342,0.113688,-0.0493858,0.00195123,-334.004,0,0.0611859
1.58203,-0.0783342,0.108576,-0.0513363,0.000952646,-334.004,1.38778e-17,0.0642162
1.5918,-0.0783342,0.103279,-0.0531361,-5.56641e-06,-334.004,-1.38778e-17,0.0674485
1.60156,-0.0783342,0.0978464,-0.0547455,-0.000946904,-334.004,0,0.0708686
1.61133,-0.0783342,0.0923385,-0.0560627,-0.00186838,-334.004,-1.38778e-17,0.0744162
1.62109,-0.0783342,0.0867671,-0.0569218,-0.00268562,-334.004,1.38778e-17,0.0779826
1.63086,-0.0783342,0.0811979,-0.0570974,-0.00342738,-334.004,-1.38778e-17,0.081414
1.64062,-0.0783342,0.0756148,-0.0563153,-0.00410839,-313.739,0,0.0845185
1.65039,-0.0783342,0.0700608,-0.0542685,-0.00468023,-266.307,0,0.0870768
1.66016,-0.0783342,0.0645758,-0.0506377,-0.00517603,-215.053,-1.38778e-17,0.0888556
1.66992,-0.0783342,0.0591781,-0.0451156,-0.00560124,-160.443,1.38778e-17,0.0896238
1.67969,-0.0783342,0.0539333,-0.0374311,-0.00591533,-103.127,-1.38778e-17,0.0891685
1.68945,-0.0783342,0.0488272,-0.0273743,-0.00610116,-43.9379,0,0.0873103
1.69922,-0.0783342,0.043905,-0.0148169,-0.00618618,16.1327,0,0.0839173
1.70898,-0.0783342,0.0391556,0.000271239,-0.00615416,75.9645,0,0.0789162
1.71875,-0.0783342,0.0346472,0.0178117,-0.00590769,134.35,0,0.0722992
1.72852,-0.0783342,0.0303919,0.0376154,-0.00548842,190.046,0,0.0641266
1.73828,-0.0783342,0.0264286,0.0593872,-0.00480867,241.834,0,0.054526
1.74805,-0.0783342,0.0227339,0.0827385,-0.00380728,288.58,6.93889e-18,0.0436864
1.75781,-0.0783342,0.0193644,0.107206,-0.0024242,329.294,1.38778e-17,0.0318485
1.76758,-0.0783342,0.0162961,0.132275,-0.000608262,334.004,0,0.0192932
1.77734,-0.0754383,0.0135477,0.157408,0.00175389,334.004,-1.38778e-17,0.00632611
1.78711,-0.0553128,0.0112026,0.182071,0.00475143,334.004,5.20417e-18,-0.00673699
1.79687,-0.0340187,0.00922603,0.182268,0.00839089,334.004,6.93889e-18,-0.0195861
1.80664,-0.0115603,0.00760131,0.182268,0.0127034,334.004,-1.38778e-17,-0.0319316
1.81641,0.0119873,0.00635985,0.182268,0.0177083,334.004,0,-0.0435165
1.82617,0.036461,0.00547046,0.182268,0.023247,334.004,-2.77556e-17,-0.0541273
1.83594,0.0616021,0.00485259,0.182268,0.0293282,334.004,1.38778e-17,-0.0636008
1.8457,0.0870536,0.0045051,0.182268,0.0357677,334.004,0,-0.0718284
1.85547,0.112366,0.00429814,0.182268,0.0423839,334.004,0,-0.0787558
1.86523,0.137012,0.00415195,0.182268,0.0490995,332.113,0,-0.0843807
1.875,0.160402,0.00392414,0.182268,0.0557183,306.509,0,-0.0887465
1.88477,0.181918,0.00361195,0.182268,0.0621824,280.106,-1.38778e-17,-0.091934
1.89453,0.200935,0.00323637,0.182268,0.0683811,253.337,-1.38778e-17,-0.0940503
1.9043,0.216861,0.00287238,0.182268,0.0742973,226.397,0,-0.0952165
1.91406,0.222717,0.0025834,0.182268,0.0799332,199.253,0,-0.0955554
1.92383,0.222717,0.00245379,0.182268,0.0853119,171.659,0,-0.0951787
1.93359,0.222717,0.00248013,0.182268,0.0904006,143.212,0,-0.0941751
1.94336,0.222717,0.00266095,0.182268,0.0951418,113.411,0,-0.0926012
1.95312,0.222717,0.00290414,0.182268,0.0994753,81.7348,0,-0.0904737
1.96289,0.222717,0.00313283,0.182268,0.103363,47.727,0,-0.087766
1.97266,0.212251,0.00325726,0.182268,0.106715,11.0716,-1.38778e-17,-0.0844073
1.98242,0.195018,0.00321387,0.182268,0.109507,-28.3292,0,-0.0802872
1.99219,0.174779,0.00302121,0.182268,0.111741,-70.2958,-1.38778e-17,-0.0752624
2.00195,0.152219,0.00271711,0.182268,0.113408,-114.333,0,-0.0691682
2.01172,0.128077,0.00238102,0.182268,0.114568,-159.616,-6.93889e-18,-0.0618328
2.02148,0.103111,0.00204313,0.182268,0.115202,-205.002,1.38778e-17,-0.0530925
2.03125,0.0780502,0.00172942,0.176574,0.115365,-249.067,-6.93889e-18,-0.0428095
2.04102,0.0535575,0.00141064,0.14798,0.114999,-290.17,1.38778e-17,-0.0308884
2.05078,0.0301927,0.00107528,0.116942,0.114124,-326.538,-3.46945e-18,-0.0172904
2.06055,0.00838441,0.000781494,0.0837891,0.112775,-334.004,-1.9082e-17,-0.00204574
2.07031,-0.0115887,0.000504551,0.0489712,0.110916,-334.004,-1.56125e-17,0.0147389
2.08008,-0.0296052,0.000345732,0.0130466,0.108635,-334.004,-1.38778e-17,0.0328777
2.08984,-0.0456964,0.00028708,-0.0233346,0.10591,-334.004,0,0.0521091
2.09961,-0.0600285,0.000344824,-0.059455,0.102872,-334.004,0,0.0721039
2.10937,-0.0728752,0.000526055,-0.0669422,0.0994828,-334.004,0,0.0924791
2.11914,-0.0783342,0.000797959,-0.0669422,0.0958455,-319.194,0,0.112816
2.12891,-0.0783342,0.00113001,-0.0669422,0.0919105,-271.316,0,0.132683
2.13867,-0.0783342,0.00151354,-0.0669422,0.0877455,-212.665,0,0.151655
2.14844,-0.0783342,0.00189659,-0.0669422,0.0834086,-144.713,0,0.169339
2.1582,-0.0783342,0.00227291,-0.0669422,0.0788963,-69.2943,0,0.185394
2.16797,-0.0783342,0.00265359,-0.0669422,0.0742948,11.4875,0,0.199548
2.17773,-0.0783342,0.00303688,-0.0669422,0.0696333,95.3728,0,0.21161
2.1875,-0.0783342,0.00341739,-0.0669422,0.0649434,180.067,0,0.221477
2.19727,-0.0783342,0.00371244,-0.0669422,0.0602792,263.365,0,0.229132
2.20703,-0.0783342,0.00392212,-0.0669422,0.055636,334.004,0,0.234641
2.2168,-0.0783342,0.00398373,-0.0669422,0.0510441,334.004,0,0.238137
2.22656,-0.0783342,0.00394925,-0.0669422,0.046532,334.004,0,0.239806
2.23633,-0.0783342,0.00384642,-0.0669422,0.0421455,334.004,0,0.239862
2.24609,-0.0783342,0.00369747,-0.0669422,0.0379269,334.004,0,0.238532
2.25586,-0.0783342,0.00347716,-0.0669422,0.0338669,334.004,2.77556e-17,0.236029
2.26562,-0.0783342,0.00320045,-0.0669422,0.0300317,334.004,0,0.232534
2.27539,-0.0783342,0.0028582,-0.0669422,0.0264124,334.004,2.77556e-17,0.22818
2.28516,-0.0783342,0.00247239,-0.0669422,0.0230477,334.004,0,0.223042
2.29492,-0.0575459,0.0021094,-0.0669422,0.0199901,334.004,0,0.217129
2.30469,-0.0169504,0.00182074,-0.0669422,0.0172317,334.004,2.77556e-17,0.21039
2.31445,0.0282308,0.00163491,-0.0669422,0.0148102,334.004,-2.77556e-17,0.202716
2.32422,0.0770118,0.00166655,-0.0669422,0.012718,334.004,0,0.193958
2.33398,0.128229,0.00195085,-0.0669422,0.0110256,334.004,2.77556e-17,0.183941
2.34375,0.180601,0.00258952,-0.0669422,0.00960064,334.004,-2.77556e-17,0.17249
2.35352,0.222717,0.00364793,-0.048309,0.00849671,334.004,0,0.159446
2.36328,0.222717,0.00520119,-0.0193027,0.00764508,334.004,2.77556e-17,0.144695
2.37305,0.222717,0.00735812,0.0119571,0.0070079,334.004,2.77556e-17,0.128185
2.38281,0.222717,0.0101721,0.0450705,0.00656276,334.004,2.77556e-17,0.109946
2.39258,0.222717,0.0136557,0.0794425,0.00619383,334.004,2.77556e-17,0.0901021
2.40234,0.222717,0.0178207,0.114299,0.00588422,334.004,-2.77556e-17,0.0688761
2.41211,0.222717,0.0227192,0.148716,0.00562497,334.004,-2.77556e-17,0.0465922
2.42187,0.222717,0.0282596,0.181665,0.00531803,334.004,1.73472e-17,0.0236677
2.43164,0.222717,0.0344061,0.182268,0.00502107,334.004,1.38778e-17,0.000599126
2.44141,0.222717,0.0410728,0.182268,0.0047093,334.004,0,-0.0220574
2.45117,0.222717,0.0481492,0.182268,0.00441932,334.004,-1.38778e-17,-0.0437116
2.46094,0.222717,0.0555251,0.182268,0.00412541,271.458,-1.38778e-17,-0.063768
2.4707,0.222717,0.0630502,0.182268,0.00383672,138.681,0,-0.0816569
2.48047,0.222717,0.0705909,0.182268,0.00360176,-4.664,0,-0.0968648
2.49023,0.222717,0.0780698,0.182268,0.00342105,-155.604,0,-0.108964
2.5,0.222717,0.0853977,0.182268,0.00326982,-310.704,-2.77556e-17,-0.117637
2.50977,0.222717,0.0925354,0.182268,0.00316078,-334.004,1.38778e-17,-0.122697
2.51953,0.222717,0.0994584,0.182268,0.00301424,-334.004,0,-0.124095
2.5293,0.222717,0.106128,0.182268,0.00287212,-334.004,4.16334e-17,-0.12193
2.53906,0.222717,0.112516,0.182268,0.00272438,-334.004,0,-0.116439
2.54883,0.222717,0.118553,0.14927,0.00254821,-334.004,-1.38778e-17,-0.107979
2.55859,0.222717,0.124153,0.113624,0.00240674,-334.004,-5.55112e-17,-0.0970117
2.56836,0.222717,0.129229,0.0773702,0.00225527,-334.004,0,-0.0840664
2.57812,0.222717,0.133713,0.0415662,0.00214646,-334.004,-2.77556e-17,-0.0697083
2.58789,0.222717,0.137505,0.00712966,0.00205148,-334.004,-6.93889e-17,-0.0545002
2.59766,0.222717,0.140615,-0.0252104,0.00196266,-334.004,1.38778e-17,-0.0389645
2.60742,0.214589,0.143036,-0.0549484,0.00184313,-334.004,0,-0.0235497
2.61719,0.155079,0.144788,-0.0669422,0.00174378,-334.004,1.38778e-17,-0.0086013
2.62695,0.0893719,0.145921,-0.0669422,0.00165466,-334.004,-2.77556e-17,0.00565788
2.63672,0.0182688,0.14642,-0.0669422,0.00153624,-334.004,6.93889e-18,0.0191379
2.64648,-0.0570655,0.146319,-0.0669422,0.00144357,-334.004,-2.08167e-17,0.0318802
2.65625,-0.0783342,0.145575,-0.0669422,0.00133834,-334.004,1.38778e-17,0.0440443
2.66602,-0.0783342,0.144212,-0.0669422,0.00128235,-334.004,9.71445e-17,0.0558839
2.67578,-0.0783342,0.142215,-0.0669422,0.00118951,-334.004,1.38778e-17,0.0677134
2.68555,-0.0783342,0.139658,-0.0669422,0.00111993,-334.004,-2.77556e-17,0.0798673
2.69531,-0.0783342,0.136576,-0.0669422,0.00106295,-334.004,0,0.0926567
2.70508,-0.0783342,0.132994,-0.0669422,0.000955635,-334.004,-5.55112e-17,0.106325
2.71484,-0.0783342,0.12899,-0.0669422,0.00089833,-334.004,0,0.121005
2.72461,-0.0783342,0.124574,-0.0669422,0.000817031,-334.004,0,0.136692
2.73437,-0.0783342,0.119804,-0.0669422,0.000760811,-334.004,0,0.153211
2.74414,-0.0783342,0.114707,-0.0669422,0.000697764,-334.004,2.77556e-17,0.170217
2.75391,-0.0783342,0.109347,-0.0669422,0.000638496,-334.004,-2.77556e-17,0.187192
2.76367,-0.0783342,0.103732,-0.0669422,0.000592324,-334.004,2.77556e-17,0.203468
2.77344,-0.0783342,0.0979398,-0.0669422,0.000530156,-334.004,0,0.218257
2.7832,-0.0783342,0.0920089,-0.0669422,0.000449824,-289.759,0,0.2307
2.79297,-0.0783342,0.0860265,-0.0669422,0.000390117,-121.469,0,0.239915
2.80273,-0.0783342,0.0800208,-0.0669422,0.000310225,57.6088,0,0.245062
2.8125,-0.0783342,0.0740642,-0.0669422,0.000254766,243.914,0,0.245398
2.82227,-0.0783342,0.0681611,-0.0669422,0.000213135,334.004,0,0.240336
2.83203,-0.0783342,0.0623513,-0.0669422,0.000175313,334.004,-2.77556e-17,0.229491
2.8418,-0.0783342,0.0566735,-0.0669422,0.000201504,334.004,0,0.212718
2.85156,-0.0783342,0.0511624,-0.0506227,0.000265518,334.004,0,0.190134
2.86133,-0.0783342,0.0458886,0.0200384,0.000381387,334.004,-2.77556e-17,0.162119
2.87109,-0.0783342,0.0408571,0.0951333,0.000563291,334.004,0,0.129309
2.88086,-0.0783342,0.0361218,0.172691,0.000810908,334.004,0,0.0925611
2.89062,-0.0783342,0.0316897,0.182268,0.00112146,334.004,-5.55112e-17,0.0529138
2.90039,-0.0783342,0.0275761,0.182268,0.00157427,334.004,2.77556e-17,0.0115268
2.91016,-0.0783342,0.0238102,0.182268,0.00213369,334.004,3.46945e-17,-0.0303817
2.91992,-0.0609162,0.020358,0.182268,0.00290584,334.004,2.77556e-17,-0.071605
2.92969,-0.00103399,0.0173026,0.182268,0.00395323,334.004,-2.77556e-17,-0.111015
2.93945,0.0641695,0.0146357,0.182268,0.0053182,334.004,0,-0.147622
2.94922,0.134563,0.0123475,0.182268,0.00706424,334.004,0,-0.180632
2.95898,0.209521,0.0104982,0.182268,0.00928529,334.004,2.77556e-17,-0.209478
2.96875,0.222717,0.00900935,0.182268,0.0119796,334.004,0,-0.233843
2.97852,0.222717,0.00787022,0.182268,0.0152056,334.004,0,-0.253668
2.98828,0.222717,0.00706816,0.182268,0.0189206,334.004,0,-0.269128
2.99805,0.222717,0.00662323,0.182268,0.0231542,334.004,0,-0.280606
3.00781,0.222717,0.00651583,0.182268,0.0278601,334.004,5.55112e-17,-0.288644
3.01758,0.222717,0.00665218,0.182268,0.032901,334.004,0,-0.293881
3.02734,0.222717,0.00706046,0.182268,0.0382942,334.004,-5.55112e-17,-0.296989
3.03711,0.222717,0.00759062,0.182268,0.0438468,294.552,0,-0.298606
3.04687,0.222717,0.00822621,0.182268,0.0494892,204.902,0,-0.299267
3.05664,0.222717,0.00897272,0.182268,0.0551202,115.642,5.55112e-17,-0.29935
3.06641,0.222717,0.00971672,0.182268,0.0606118,23.6203,0,-0.299029
3.07617,0.222717,0.0104405,0.182268,0.0659277,-74.3725,0,-0.298251
3.08594,0.222717,0.0110871,0.182268,0.0709921,-181.219,0,-0.296724
3.0957,0.222717,0.0117402,0.182268,0.0757527,-299.104,0,-0.29393
3.10547,0.222717,0.012318,0.182268,0.0802232,-334.004,0,-0.289161
3.11523,0.222717,0.0128032,0.182268,0.0843759,-334.004,0,-0.281565
3.125,0.222717,0.0132531,0.182268,0.0882028,-334.004,0,-0.27022
3.13477,0.222717,0.0136927,0.182268,0.0917201,-334.004,5.55112e-17,-0.254205
3.14453,0.206016,0.0140312,0.182268,0.0948503,-334.004,0,-0.232688
3.1543,0.112589,0.0143771,0.182268,0.0976236,-334.004,-5.55112e-17,-0.205002
3.16406,0.0238664,0.0146931,0.182268,0.0999909,-334.004,2.77556e-17,-0.170726
3.17383,-0.0580669,0.0148893,0.131876,0.101933,-334.004,2.77556e-17,-0.129738
3.18359,-0.0783342,0.0150742,0.0293592,0.103428,-334.004,-2.77556e-17,-0.0822614
3.19336,-0.0783342,0.0151292,-0.0669422,0.104471,-334.004,0,-0.0288829
3.20312,-0.0783342,0.015082,-0.0669422,0.105066,-334.004,1.38778e-17,0.0294555
3.21289,-0.0783342,0.0150003,-0.0669422,0.105238,-334.004,-2.77556e-17,0.0914877
3.22266,-0.0783342,0.0147972,-0.0669422,0.104995,-334.004,0,0.155681
3.23242,-0.0783342,0.0145608,-0.0669422,0.10437,-334.004,5.55112e-17,0.220315
3.24219,-0.0783342,0.0142821,-0.0669422,0.103341,-334.004,-5.55112e-17,0.283573
3.25195,-0.0783342,0.0139014,-0.0669422,0.10196,-334.004,0,0.343648
3.26172,-0.0783342,0.0135211,-0.0669422,0.10017,-334.004,0,0.39885
3.27148,-0.0783342,0.0130761,-0.0669422,0.0980096,-334.004,-5.55112e-17,0.4477
3.28125,-0.0783342,0.0125484,-0.0669422,0.0954727,-334.004,0,0.489024
3.29102,-0.0783342,0.0120009,-0.0669422,0.0925498,-189.704,0,0.522015
3.30078,-0.0783342,0.0114029,-0.0669422,0.0893451,107.308,0,0.546275
3.31055,-0.0783342,0.0107145,-0.0669422,0.0858278,334.004,0,0.561829
3.32031,-0.0783342,0.0100199,-0.0669422,0.0820797,334.004,0,0.569105
3.33008,-0.0783342,0.00932229,-0.0669422,0.0781597,334.004,0,0.568887
3.33984,-0.0783342,0.0086076,-0.0669422,0.0741017,334.004,0,0.562244
3.34961,-0.0783342,0.00783741,-0.0669422,0.0699297,334.004,0,0.550431
3.35937,-0.0783342,0.00706198,-0.0669422,0.0656866,334.004,-1.11022e-16,0.534789
3.36914,-0.0783342,0.00629294,-0.0669422,0.0613989,334.004,1.11022e-16,0.516624
3.37891,-0.0783342,0.00550518,-0.0669422,0.0570737,334.004,0,0.497105
3.38867,-0.0783342,0.00469444,-0.0669422,0.0527576,334.004,-1.11022e-16,0.477161
3.39844,-0.0783342,0.00391365,-0.0669422,0.0484806,334.004,5.55112e-17,0.457412
3.4082,-0.0783342,0.00315313,-0.0669422,0.0442412,334.004,0,0.438112
3.41797,-0.0783342,0.00239162,-0.0669422,0.0401,334.004,5.55112e-17,0.419136
3.42773,-0.0783342,0.00168108,-0.0669422,0.0361072,334.004,0,0.399991
3.4375,-0.0783342,0.000994219,-0.0669422,0.032238,334.004,0,0.379865
3.44727,0.086776,0.000361963,-0.0669422,0.0285506,334.004,-5.55112e-17,0.357706
3.45703,0.222717,-0.000194414,-0.0669422,0.0250823,334.004,-5.55112e-17,0.33232
3.4668,0.222717,-0.000673037,-0.0669422,0.0218427,334.004,0,0.302491
3.47656,0.222717,-0.00103843,-0.00791525,0.0189039,334.004,-5.55112e-17,0.267109
3.48633,0.222717,-0.00123721,0.0820702,0.0162517,334.004,5.55112e-17,0.225288
3.49609,0.222717,-0.00127028,0.18164,0.0139461,334.004,5.55112e-17,0.176488
3.50586,0.222717,-0.00107314,0.182268,0.0119857,334.004,-5.55112e-17,0.120594
3.51562,0.222717,-0.000608086,0.182268,0.0103439,334.004,-6.93889e-17,0.0579914
3.52539,0.222717,0.000145986,0.182268,0.00907485,334.004,-6.93889e-17,-0.0104166
3.53516,0.222717,0.00129085,0.182268,0.00808383,334.004,-5.55112e-17,-0.0832138
3.54492,0.222717,0.00283729,0.182268,0.00740294,334.004,-2.77556e-17,-0.158522
3.55469,0.222717,0.00483955,0.182268,0.00692379,334.004,5.55112e-17,-0.234087
3.56445,0.222717,0.00734446,0.182268,0.00666451,334.004,0,-0.307397
3.57422,0.222717,0.0103906,0.182268,0.00655775,334.004,-5.55112e-17,-0.375821
3.58398,0.222717,0.0139773,0.182268,0.00656895,334.004,0,-0.43677
3.59375,0.222717,0.0180671,0.182268,0.00664081,334.004,0,-0.487854
3.60352,0.222717,0.0227015,0.182268,0.00674294,-117.111,0,-0.527039
3.61328,0.222717,0.0277812,0.182268,0.00680771,-334.004,-1.11022e-16,-0.552775
3.62305,0.222717,0.0332669,0.182268,0.00685693,-334.004,0,-0.564109
3.63281,0.222717,0.0391008,0.182268,0.00688778,-334.004,-1.11022e-16,-0.560746
3.64258,0.222717,0.0451542,0.182268,0.00686736,-334.004,1.11022e-16,-0.54308
3.65234,0.222717,0.0513779,0.182268,0.00678205,-334.004,0,-0.512171
3.66211,0.222717,0.0576253,0.182268,0.00666249,-334.004,0,-0.469678
3.67188,0.222717,0.0638626,0.182268,0.00648035,-334.004,-5.55112e-17,-0.41775
3.68164,0.222717,0.070009,0.182268,0.00623777,-334.004,-1.11022e-16,-0.358887
3.69141,0.222717,0.0759959,0.136268,0.00595734,-334.004,5.55112e-17,-0.295768
3.70117,0.222717,0.081787,0.00524944,0.00561598,-334.004,-2.77556e-17,-0.23107
3.71094,0.222717,0.0873262,-0.0669422,0.00518651,-334.004,2.77556e-17,-0.167285
3.7207,0.222717,0.092599,-0.0669422,0.00472632,-334.004,-2.77556e-17,-0.106557
3.73047,0.222717,0.0975577,-0.0669422,0.00422268,-334.004,5.55112e-17,-0.050532
3.74023,0.222717,0.102195,-0.0669422,0.00362086,-334.004,-5.55112e-17,-0.000260463
3.75,0.0358089,0.106482,-0.0669422,0.00302303,-334.004,8.32667e-17,0.0438647
3.75977,-0.0783342,0.110386,-0.0669422,0.00237422,-334.004,8.32667e-17,0.0821129
3.76953,-0.0783342,0.113878,-0.0669422,0.00173232,-334.004,-8.32667e-17,0.115368
3.7793,-0.0783342,0.116958,-0.0669422,0.00111507,-334.004,-5.55112e-17,0.145032
3.78906,-0.0783342,0.119565,-0.0669422,0.000524766,-334.004,1.11022e-16,0.172877
3.79883,-0.0783342,0.121695,-0.0669422,-4.3125e-05,-334.004,0,0.200874
3.80859,-0.0783342,0.123334,-0.0669422,-0.000531416,-334.004,-1.38778e-16,0.230985
3.81836,-0.0783342,0.124481,-0.0669422,-0.00101262,-334.004,5.55112e-17,0.264967
3.82812,-0.0783342,0.125119,-0.0669422,-0.00139989,-334.004,-1.11022e-16,0.304169
3.83789,-0.0783342,0.125287,-0.0669422,-0.00173604,-334.004,0,0.349365
3.84766,-0.0783342,0.124977,-0.0669422,-0.00199538,-334.004,5.55112e-17,0.400623
3.85742,-0.0783342,0.124238,-0.0669422,-0.0021958,-334.004,5.55112e-17,0.457231
3.86719,-0.0783342,0.123093,-0.0669422,-0.00229213,-334.004,0,0.517677
3.87695,-0.0783342,0.121587,-0.0669422,-0.00232693,-334.004,0,0.579697
3.88672,-0.0783342,0.119704,-0.0669422,-0.00227188,-334.004,0,0.640385
3.89648,-0.0783342,0.117514,-0.0669422,-0.00214318,-334.004,1.11022e-16,0.696361
3.90625,-0.0783342,0.11501,-0.0669422,-0.00193585,-192.644,0,0.743982
3.91602,-0.0783342,0.112232,-0.0669422,-0.00166324,334.004,0,0.779592
3.92578,-0.0783342,0.10918,-0.0669422,-0.00136611,334.004,0,0.799774
3.93555,-0.0783342,0.105874,-0.0669422,-0.000985049,334.004,0,0.801612
3.94531,-0.0783342,0.102352,-0.0669422,-0.000603018,334.004,1.11022e-16,0.78292
3.95508,-0.0783342,0.0986142,-0.0669422,-0.000155098,334.004,0,0.742429
3.96484,-0.0783342,0.0946924,-0.0669422,0.000307207,334.004,0,0.67992
3.97461,-0.0783342,0.0906161,-0.0669422,0.000788965,334.004,0,0.596289
3.98438,-0.0783342,0.0864047,-0.0669422,0.0012895,334.004,0,0.493533
3.99414,-0.0783342,0.0820788,0.182268,0.00179455,334.004,2.22045e-16,0.374658
4.00391,-0.0783342,0.0777016,0.182268,0.002296,334.004,1.11022e-16,0.243527
4.01367,-0.0783342,0.0732935,0.182268,0.00280002,334.004,-1.66533e-16,0.104629
4.02344,-0.0783342,0.0689019,0.182268,0.0033179,334.004,-2.498e-16,-0.0371891
4.0332,-0.0783342,0.0645449,0.182268,0.00381363,334.004,-5.55112e-17,-0.177016
4.04297,0.0578977,0.0602919,0.182268,0.00435835,334.004,1.66533e-16,-0.310186
4.05273,0.220221,0.0561282,0.182268,0.00491815,334.004,0,-0.432564
4.0625,0.222717,0.0521391,0.182268,0.0055304,334.004,0,-0.540803
4.07227,0.222717,0.0482902,0.182268,0.00621431,334.004,0,-0.632539
4.08203,0.222717,0.0446471,0.182268,0.00700283,334.004,0,-0.706517
4.0918,0.222717,0.0412027,0.182268,0.0079285,334.004,0,-0.762633
4.10156,0.222717,0.0379661,0.182268,0.00898688,334.004,0,-0.801898
4.11133,0.222717,0.0349598,0.182268,0.0102598,334.004,-1.11022e-16,-0.826308
4.12109,0.222717,0.0321908,0.182268,0.0117904,334.004,-1.11022e-16,-0.838641
4.13086,0.222717,0.0296441,0.182268,0.0136112,334.004,0,-0.842201
4.14062,0.222717,0.027341,0.182268,0.0156851,334.004,0,-0.840507
4.15039,0.222717,0.0252493,0.182268,0.0181465,269.92,0,-0.83697
4.16016,0.222717,0.0233794,0.182268,0.0209316,35.6251,0,-0.834578
4.16992,0.222717,0.0217029,0.182268,0.024076,-175.794,0,-0.835602
4.17969,0.222717,0.0202256,0.182268,0.027531,-334.004,0,-0.841366
4.18945,0.222717,0.0189463,0.182268,0.0313341,-334.004,0,-0.852085
4.19922,0.222717,0.0178009,0.182268,0.0353987,-334.004,1.11022e-16,-0.866792
4.20898,0.222717,0.0168387,0.182268,0.0396671,-334.004,0,-0.883364
4.21875,0.222717,0.0159462,0.182268,0.0441199,-334.004,0,-0.898643
4.22852,0.222717,0.0152243,0.182268,0.0486456,-334.004,0,-0.908651
4.23828,0.222717,0.0145209,0.182268,0.0532057,-334.004,0,-0.908881
4.24805,0.222717,0.0138816,0.182268,0.0577098,-334.004,0,-0.89465
4.25781,0.222717,0.0133309,0.182268,0.0621251,-334.004,1.11022e-16,-0.861482
4.26758,0.198339,0.0127759,0.182268,0.0663688,-334.004,0,-0.805496
4.27734,-0.0783342,0.012269,0.182268,0.0704277,-334.004,-1.11022e-16,-0.723772
4.28711,-0.0783342,0.01184,0.182268,0.0742616,-334.004,1.11022e-16,-0.614662
4.29687,-0.0783342,0.0114412,0.0478149,0.0778215,-334.004,0,-0.478018
4.30664,-0.0783342,0.0110729,-0.0669422,0.0811369,-334.004,1.66533e-16,-0.315328
4.31641,-0.0783342,0.010792,-0.0669422,0.0841678,-334.004,-1.11022e-16,-0.129734
4.32617,-0.0783342,0.0105992,-0.0669422,0.0868841,-334.004,-2.498e-16,0.0740753
4.33594,-0.0783342,0.010431,-0.0669422,0.089304,-334.004,2.77556e-16,0.290074
4.3457,-0.0783342,0.0103433,-0.0669422,0.0913787,-334.004,-2.22045e-16,0.511223
4.35547,-0.0783342,0.0103104,-0.0669422,0.093114,-334.004,-2.22045e-16,0.729875
4.36523,-0.0783342,0.0103394,-0.0669422,0.0944588,-334.004,1.11022e-16,0.938234
4.375,-0.0783342,0.0103231,-0.0669422,0.0954314,-334.004,2.22045e-16,1.12884
4.38477,-0.0783342,0.0103493,-0.0669422,0.0960129,-334.004,-2.22045e-16,1.29504
4.39453,-0.0783342,0.0103733,-0.0669422,0.0961937,-334.004,2.22045e-16,1.43141
4.4043,-0.0783342,0.0103687,-0.0669422,0.0960317,-334.004,0,1.53413
4.41406,-0.0783342,0.0103188,-0.0669422,0.0954701,-292.272,0,1.60119
4.42383,-0.0783342,0.0102601,-0.0669422,0.094562,334.004,0,1.6325
4.43359,-0.0783342,0.0101613,-0.0669422,0.0933197,334.004,0,1.62992
4.44336,-0.0783342,0.0100273,-0.0669422,0.0917796,334.004,2.22045e-16,1.59704
4.45312,-0.0783342,0.00984322,-0.0669422,0.0899373,334.004,-2.22045e-16,1.53891
4.46289,-0.0783342,0.0096336,-0.0669422,0.0878201,334.004,0,1.46165
4.47266,-0.0783342,0.00941786,-0.0669422,0.0854319,334.004,0,1.37193
4.48242,-0.0783342,0.00916564,-0.0669422,0.082836,334.004,2.22045e-16,1.2765
4.49219,-0.0783342,0.00887502,-0.0669422,0.0800182,334.004,0,1.1816
4.50195,-0.0783342,0.00856488,-0.0669422,0.0770011,334.004,0,1.0925
4.51172,-0.0783342,0.0082527,-0.0669422,0.0738422,334.004,2.22045e-16,1.01305
4.52148,-0.0783342,0.00788663,-0.0669422,0.070564,334.004,-2.22045e-16,0.945376
4.53125,-0.0783342,0.00753021,-0.0669422,0.0671824,334.004,0,0.88972
4.54102,-0.0783342,0.00712945,-0.0669422,0.0637431,334.004,-1.11022e-16,0.844392
4.55078,-0.0783342,0.00671291,-0.0669422,0.0602665,334.004,-1.11022e-16,0.805914
4.56055,-0.0783342,0.0063307,-0.0669422,0.0567771,334.004,-1.11022e-16,0.769314
4.57031,0.222717,0.00594331,-0.0669422,0.0533043,334.004,0,0.728542
4.58008,0.222717,0.00555735,-0.0669422,0.0498443,334.004,-2.22045e-16,0.676999
4.58984,0.222717,0.00521194,0.00417256,0.0464414,334.004,2.22045e-16,0.608131
4.59961,0.222717,0.00491279,0.182268,0.0431328,334.004,1.11022e-16,0.516045
4.60937,0.222717,0.00464177,0.182268,0.0399277,334.004,0,0.396098
4.61914,0.222717,0.00446587,0.182268,0.0368476,334.004,2.22045e-16,0.245412
4.62891,0.222717,0.004381,0.182268,0.033902,334.004,0,0.0632788
4.63867,0.222717,0.00440098,0.182268,0.0311315,334.004,-5.55112e-17,-0.148594
4.64844,0.222717,0.00456231,0.182268,0.0285406,334.004,-1.66533e-16,-0.386003
4.6582,0.222717,0.00487629,0.182268,0.0261219,334.004,0,-0.642364
4.66797,0.222717,0.0053678,0.182268,0.0239343,334.004,0,-0.909012
4.67773,0.222717,0.00606431,0.182268,0.0219392,334.004,-2.22045e-16,-1.17566
4.6875,0.222717,0.00697963,0.182268,0.0201533,334.004,0,-1.43103
4.69727,0.222717,0.00815897,0.182268,0.018574,334.004,-2.22045e-16,-1.66351
4.70703,0.222717,0.00963976,0.182268,0.0171861,334.004,0,-1.86199
4.7168,0.222717,0.0114507,0.182268,0.0160055,334.004,0,-2.01655
4.72656,0.222717,0.0135552,0.182268,0.0149719,-334.004,0,-2.11918
4.73633,0.222717,0.0160806,0.182268,0.0140877,-334.004,-4.44089e-16,-2.16437
4.74609,0.222717,0.0189815,0.182268,0.0132984,-334.004,0,-2.14952
4.75586,0.222717,0.0222562,0.182268,0.0126158,-334.004,0,-2.07516
4.76562,0.222717,0.0259358,0.182268,0.0120163,-334.004,4.44089e-16,-1.94499
4.77539,0.222717,0.029998,0.182268,0.0114543,-334.004,0,-1.76565
4.78516,0.222717,0.0343997,0.182268,0.0109132,-334.004,2.22045e-16,-1.54629
4.79492,0.222717,0.039124,0.182268,0.0104304,-334.004,4.44089e-16,-1.298
4.80469,0.222717,0.0441388,0.182268,0.00995364,-334.004,0,-1.03301
4.81445,0.222717,0.0493309,-0.0669422,0.0094703,-334.004,-4.44089e-16,-0.763863
4.82422,0.222717,0.0547026,-0.0669422,0.00901743,-334.004,1.11022e-16,-0.502562
4.83398,0.222717,0.060125,-0.0669422,0.00858223,-334.004,-5.55112e-16,-0.259697
4.84375,0.222717,0.0655538,-0.0669422,0.00816718,-334.004,-4.44089e-16,-0.0437211
4.85352,0.222717,0.0709208,-0.0669422,0.00774179,-334.004,3.33067e-16,0.139643
4.86328,0.222717,0.0761648,-0.0669422,0.00731391,-334.004,-2.22045e-16,0.287783
4.87305,-0.0783342,0.0812292,-0.0669422,0.00693094,-334.004,-4.44089e-16,0.401338
4.88281,-0.0783342,0.0860505,-0.0669422,0.00652734,-334.004,1.11022e-16,0.484095
4.89258,-0.0783342,0.0906267,-0.0669422,0.00614874,-334.004,4.44089e-16,0.542621
4.90234,-0.0783342,0.0949047,-0.0669422,0.00579067,-334.004,0,0.585677
4.91211,-0.0783342,0.0988705,-0.0669422,0.00540328,-334.004,-3.33067e-16,0.623438
4.92187,-0.0783342,0.102504,-0.0669422,0.00503326,-334.004,-2.22045e-16,0.66658
4.93164,-0.0783342,0.105788,-0.0669422,0.00468451,-334.004,-3.33067e-16,0.725306
4.94141,-0.0783342,0.108719,-0.0669422,0.00436752,-334.004,0,0.808376
4.95117,-0.0783342,0.111279,-0.0669422,0.00402604,-334.004,2.22045e-16,0.922225
4.96094,-0.0783342,0.113442,-0.0669422,0.00371643,-334.004,0,1.07024
4.9707,-0.0783342,0.115241,-0.0669422,0.00342586,-334.004,0,1.25226
4.98047,-0.0783342,0.116613,-0.0669422,0.00316781,-334.004,0,1.46431
4.99023,-0.0783342,0.117597,-0.0669422,0.00290944,-334.004,0,1.69871
5,-0.0783342,0.118195,-0.0669422,0.0026705,-334.004,0,1.94437
5.00977,-0.0783342,0.118384,-0.0669422,0.00244356,-334.004,0,2.18745
5.01953,-0.0783342,0.118208,-0.0669422,0.00220983,-334.004,0,2.41226
5.0293,-0.0783342,0.117688,-0.0669422,0.00198507,334.004,0,2.6023
5.03906,-0.0783342,0.116814,-0.0669422,0.00173385,334.004,0,2.74144
5.04883,-0.0783342,0.115629,-0.0669422,0.00151277,334.004,0,2.81514
5.05859,-0.0783342,0.114147,-0.0669422,0.00127559,334.004,-4.44089e-16,2.81158
5.06836,-0.0783342,0.112394,-0.0669422,0.0010314,334.004,0,2.72263
5.07812,-0.0783342,0.110369,-0.0669422,0.000808506,334.004,0,2.54462
5.08789,-0.0783342,0.108103,-0.0669422,0.000572959,334.004,-4.44089e-16,2.27879
5.09766,-0.0783342,0.105611,-0.0669422,0.000371016,334.004,0,1.93142
5.10742,-0.0783342,0.102899,-0.0185778,0.00017127,334.004,-2.22045e-16,1.5136
5.11719,-0.0783342,0.100018,0.182268,-3.26953e-05,334.004,-6.66134e-16,1.04061
5.12695,-0.0783342,0.0969667,0.182268,-0.000200449,334.004,-2.22045e-16,0.531062
5.13672,-0.0783342,0.0937524,0.182268,-0.000338496,334.004,-3.33067e-16,0.00572196
5.14648,-0.0783342,0.09043,0.182268,-0.000449063,334.004,6.66134e-16,-0.513824
5.15625,0.0320652,0.0869999,0.182268,-0.000557344,334.004,8.88178e-16,-1.00658
5.16602,0.222717,0.0834902,0.182268,-0.000585674,334.004,-2.22045e-16,-1.45356
5.17578,0.222717,0.0799035,0.182268,-0.000584092,334.004,6.66134e-16,-1.83899
5.18555,0.222717,0.076254,0.182268,-0.000538887,334.004,-4.44089e-16,-2.15147
5.19531,0.222717,0.0725471,0.182268,-0.000416924,334.004,0,-2.38459
5.20508,0.222717,0.0688393,0.182268,-0.000249521,334.004,0,-2.53741
5.21484,0.222717,0.0651017,0.182268,-1.08398e-06,334.004,0,-2.61436
5.22461,0.222717,0.0613852,0.182268,0.000308584,334.004,0,-2.62487
5.23437,0.222717,0.0576858,0.182268,0.000713437,334.004,0,-2.58249
5.24414,0.222717,0.0540131,0.182268,0.0012092,334.004,0,-2.50378
5.25391,0.222717,0.0504075,0.182268,0.00182637,-334.004,0,-2.40693
5.26367,0.222717,0.0468742,0.182268,0.00259187,-334.004,0,-2.31018
5.27344,0.222717,0.0434063,0.182268,0.00352371,-334.004,0,-2.23029
5.2832,0.222717,0.040036,0.182268,0.00463849,-334.004,0,-2.18106
5.29297,0.222717,0.0367857,0.182268,0.00601749,-334.004,0,-2.17204
5.30273,0.222717,0.033654,0.182268,0.00763597,-334.004,0,-2.20761
5.3125,0.222717,0.030644,0.182268,0.00954448,-334.004,0,-2.2864
5.32227,0.222717,0.0278007,0.182268,0.0117611,-334.004,0,-2.40117
5.33203,0.222717,0.0250805,0.182268,0.0143253,-334.004,0,-2.53921
5.3418,0.222717,0.0225338,0.182268,0.0172145,-334.004,0,-2.68312
5.35156,0.222717,0.0201308,0.182268,0.0204132,-334.004,0,-2.81205
5.36133,0.222717,0.0179135,0.182268,0.0239347,-334.004,-4.44089e-16,-2.90328
5.37109,0.222717,0.0158243,0.182268,0.0277475,-334.004,4.44089e-16,-2.93394
5.38086,0.0704763,0.0138825,0.182268,0.0318022,-334.004,-4.44089e-16,-2.88295
5.39062,-0.0783342,0.012102,0.182268,0.0360655,-334.004,0,-2.73274
5.40039,-0.0783342,0.0104373,0.182268,0.0404728,-334.004,0,-2.47094
5.41016,-0.0783342,0.008858,0.182268,0.0449951,-334.004,1.33227e-15,-2.09164
5.41992,-0.0783342,0.00744173,-0.0669422,0.0495137,-334.004,-4.44089e-16,-1.59627
5.42969,-0.0783342,0.00609618,-0.0669422,0.0540488,-334.004,-5.55112e-16,-0.993932
5.43945,-0.0783342,0.00483809,-0.0669422,0.0585162,-334.004,0,-0.301237
5.44922,-0.0783342,0.00366281,-0.0669422,0.0628357,-334.004,4.44089e-16,0.458492
5.45898,-0.0783342,0.00255463,-0.0669422,0.0670166,-334.004,0,1.25648
5.46875,-0.0783342,0.00150981,-0.0669422,0.0709805,-334.004,-4.44089e-16,2.06023
5.47852,-0.0783342,0.000541289,-0.0669422,0.0747402,-334.004,-8.88178e-16,2.83554
5.48828,-0.0783342,-0.000343301,-0.0669422,0.0782089,-334.004,4.44089e-16,3.54877
5.49805,-0.0783342,-0.00114062,-0.0669422,0.0814306,-334.004,0,4.16907
5.50781,-0.0783342,-0.00185604,-0.0669422,0.0843421,-334.004,8.88178e-16,4.67047
5.51758,-0.0783342,-0.0024803,-0.0669422,0.0869336,-334.004,0,5.03371
5.52734,-0.0783342,-0.00298951,-0.0669422,0.0892031,-334.004,0,5.24757
5.53711,-0.0783342,-0.00340752,-0.0669422,0.0911177,334.004,-8.88178e-16,5.30968
5.54688,-0.0783342,-0.00370752,-0.0669422,0.0926656,334.004,0,5.22669
5.55664,-0.0783342,-0.00394526,-0.0669422,0.0938365,334.004,0,5.01376
5.56641,-0.0783342,-0.00406594,-0.0669422,0.0946228,334.004,0,4.69346
5.57617,-0.0783342,-0.00409535,-0.0669422,0.0949742,334.004,0,4.29406
5.58594,-0.0783342,-0.00403983,-0.0669422,0.0949766,334.004,8.88178e-16,3.84742
5.5957,-0.0783342,-0.00393205,-0.0669422,0.0945726,334.004,-4.44089e-16,3.38655
5.60547,-0.0783342,-0.00374862,-0.0669422,0.0937936,334.004,0,2.94303
5.61523,-0.0783342,-0.00350156,-0.0669422,0.0926457,334.004,4.44089e-16,2.54462
5.625,-0.0783342,-0.00318445,-0.0669422,0.0911622,334.004,0,2.21298
5.63477,-0.0783342,-0.00280345,-0.0669422,0.0893749,334.004,-8.88178e-16,1.96194
5.64453,-0.0783342,-0.00237694,-0.0669422,0.0873006,334.004,0,1.79635
5.6543,-0.0783342,-0.00189861,-0.0669422,0.0849516,334.004,-2.22045e-16,1.71157
5.66406,-0.0783342,-0.00138592,-0.0669422,0.0823842,334.004,-6.66134e-16,1.69376
5.67383,-0.0783342,-0.000844805,-0.0669422,0.0796198,334.004,-4.44089e-16,1.72092
5.68359,0.101073,-0.00026918,-0.0669422,0.0766628,334.004,2.22045e-16,1.76456
5.69336,0.222717,0.000313477,-0.0669422,0.0735788,334.004,2.22045e-16,1.79202
5.70312,0.222717,0.000893379,-0.0669422,0.0703649,334.004,-2.22045e-16,1.76914
5.71289,0.222717,0.00148673,0.0764118,0.0671071,334.004,6.66134e-16,1.66318
5.72266,0.222717,0.00208822,0.182268,0.0637835,334.004,4.44089e-16,1.44573
5.73242,0.222717,0.00269092,0.182268,0.060434,334.004,-4.44089e-16,1.0954
5.74219,0.222717,0.00328078,0.182268,0.0570969,334.004,-8.88178e-16,0.600056
5.75195,0.222717,0.00387949,0.182268,0.0538043,334.004,0,-0.041603
5.76172,0.222717,0.00445664,0.182268,0.0505778,334.004,-9.99201e-16,-0.819179
5.77148,0.222717,0.00500962,0.182268,0.0474166,334.004,-8.88178e-16,-1.71063
5.78125,0.222717,0.00556913,0.182268,0.0443574,334.004,-4.44089e-16,-2.68317
5.79102,0.222717,0.00611982,0.182268,0.0414037,334.004,-4.44089e-16,-3.6951
5.80078,0.222717,0.00664978,0.182268,0.038569,334.004,0,-4.69827
5.81055,0.222717,0.00718518,0.182268,0.0358726,334.004,0,-5.6412
5.82031,0.222717,0.00772192,0.182268,0.0332978,334.004,0,-6.47256
5.83008,0.222717,0.00826655,0.182268,0.0309118,334.004,0,-7.14472
5.83984,0.222717,0.00889134,0.182268,0.0286626,-334.004,0,-7.6172
5.84961,0.222717,0.00961614,0.182268,0.0265712,-334.004,0,-7.85971
5.85937,0.222717,0.0104409,0.182268,0.0246373,-334.004,0,-7.85447
5.86914,0.222717,0.0113852,0.182268,0.0228514,-334.004,0,-7.59779
5.87891,0.222717,0.0124952,0.182268,0.0212152,-334.004,0,-7.10062
5.88867,0.222717,0.0138374,0.182268,0.0197138,-334.004,0,-6.38806
5.89844,0.222717,0.015335,0.182268,0.0183373,-334.004,-8.88178e-16,-5.49783
5.9082,0.222717,0.0171173,0.182268,0.0170531,-334.004,8.88178e-16,-4.47782
5.91797,0.222717,0.0191487,0.182268,0.015883,-334.004,1.77636e-15,-3.38283
5.92773,0.222717,0.0214591,-0.0669422,0.0148035,-334.004,-1.77636e-15,-2.27074
5.9375,0.222717,0.0240642,-0.0669422,0.0137836,-334.004,2.22045e-16,-1.19844
5.94727,0.222717,0.0269539,-0.0669422,0.0128234,-334.004,4.44089e-16,-0.21775
5.95703,0.222717,0.0301405,-0.0669422,0.0118984,-334.004,-1.22125e-15,0.628374
5.9668,0.222717,0.0335968,-0.0669422,0.0110173,-334.004,-2.22045e-16,1.30895
5.97656,0.222717,0.037329,-0.0669422,0.0101749,-334.004,4.44089e-16,1.80725
5.98633,0.222717,0.0412807,-0.0669422,0.00937245,-334.004,8.88178e-16,2.12204
5.99609,-0.0783342,0.0454292,-0.0669422,0.00857912,-334.004,-8.88178e-16,2.26758
6.00586,-0.0783342,0.0497356,-0.0669422,0.00782602,-334.004,-4.44089e-16,2.27248
6.01562,-0.0783342,0.0541793,-0.0669422,0.00714041,-334.004,4.44089e-16,2.1774
6.02539,-0.0783342,0.0586775,-0.0669422,0.00647508,-334.004,-8.88178e-16,2.03168
6.03516,-0.0783342,0.0631924,-0.0669422,0.00589831,-334.004,2.22045e-16,1.88936
6.04492,-0.0783342,0.0676883,-0.0669422,0.00536994,-334.004,2.22045e-16,1.80452
6.05469,-0.0783342,0.0721097,-0.0669422,0.00489489,-334.004,-4.44089e-16,1.8267
6.06445,-0.0783342,0.0764121,-0.0669422,0.00446631,-334.004,4.44089e-16,1.99639
6.07422,-0.0783342,0.0805619,-0.0669422,0.00414322,-334.004,-4.44089e-16,2.34122
6.08398,-0.0783342,0.0845234,-0.0669422,0.00388966,-334.004,0,2.87291
6.09375,-0.0783342,0.0882709,-0.0669422,0.00367348,-334.004,-8.88178e-16,3.58554
6.10352,-0.0783342,0.0917543,-0.0669422,0.00353142,-334.004,0,4.45501
6.11328,-0.0783342,0.0949871,-0.0669422,0.00342246,-334.004,-8.88178e-16,5.43997
6.12305,-0.0783342,0.0979168,-0.0669422,0.00338045,-334.004,0,6.48417
6.13281,-0.0783342,0.100538,-0.0669422,0.00335971,-334.004,0,7.51998
6.14258,-0.0783342,0.102816,-0.0669422,0.00337989,-334.004,0,8.47301
6.15234,-0.0783342,0.104768,-0.0669422,0.00343017,334.004,0,9.26738
6.16211,-0.0783342,0.106367,-0.0669422,0.00348475,334.004,0,9.83135
6.17187,-0.0783342,0.107604,-0.0669422,0.00357735,334.004,0,10.1029
6.18164,-0.0783342,0.108459,-0.0669422,0.00368804,334.004,0,10.0346
6.19141,-0.0783342,0.108959,-0.0669422,0.00379354,334.004,1.77636e-15,9.59781
6.20117,-0.0783342,0.109103,-0.0669422,0.00388371,334.004,1.77636e-15,8.78573
6.21094,0.222717,0.108893,-0.0669422,0.00399472,334.004,8.88178e-16,7.61443
6.2207,0.222717,0.108345,-0.0669422,0.00405082,334.004,-8.88178e-16,6.12281
6.23047,0.222717,0.107493,0.182268,0.00411864,334.004,-2.66454e-15,4.37057
6.24023,-0.0115765,0.106331,0.182268,0.00416751,334.004,-4.44089e-16,2.43477
6.25,-0.0783342,0.104889,0.182268,0.00414601,334.004,0,0.404877
6.25977,-0.0783342,0.103198,0.182268,0.00411205,334.004,1.77636e-15,-1.62304
6.26953,-0.0783342,0.101255,0.182268,0.0040239,334.004,1.33227e-15,-3.55287
6.2793,-0.0783342,0.0991165,0.182268,0.0039196,334.004,1.77636e-15,-5.29507
6.28906,-0.0424678,0.0967689,0.182268,0.00379846,334.004,0,-6.77295
6.29883,0.222717,0.0942252,0.182268,0.00363642,334.004,0,-7.92813
6.30859,0.222717,0.0915252,0.182268,0.00341499,334.004,0,-8.72472
6.31836,0.222717,0.0886814,0.182268,0.00319034,334.004,0,-9.15191
6.32812,0.222717,0.085701,0.182268,0.00295626,334.004,-1.77636e-15,-9.22473
6.33789,0.222717,0.082617,0.182268,0.00269856,334.004,0,-8.98281
6.34766,0.222717,0.0794365,0.182268,0.00242818,-334.004,0,-8.48735
6.35742,0.222717,0.0761834,0.182268,0.00218139,-334.004,0,-7.81631
6.36719,0.222717,0.072866,0.182268,0.00194086,-334.004,8.88178e-16,-7.05832
6.37695,0.222717,0.0695161,0.182268,0.00172289,-334.004,0,-6.30553
6.38672,0.222717,0.0661536,0.182268,0.001559,-334.004,-8.88178e-16,-5.64619
6.39648,0.222717,0.0627774,0.182268,0.00146408,-334.004,0,-5.15728
6.40625,0.222717,0.0594188,0.182268,0.00145072,-334.004,0,-4.89795
6.41602,0.222717,0.0561006,0.182268,0.00155232,-334.004,0,-4.90412
6.42578,0.222717,0.0528386,0.182268,0.00176818,-334.004,0,-5.18487
6.43555,0.222717,0.0496577,0.182268,0.00214488,-334.004,0,-5.7208
6.44531,0.222717,0.0465809,0.182268,0.00271811,-334.004,0,-6.46465
6.45508,0.222717,0.0436198,0.182268,0.00347083,-334.004,0,-7.3441
6.46484,0.222717,0.0408109,0.182268,0.00443525,-334.004,0,-8.26667
6.47461,0.222717,0.038157,0.182268,0.0056741,-334.004,0,-9.12642
6.48437,0.222717,0.0356467,0.182268,0.00719771,-334.004,0,-9.8119
6.49414,-0.0783342,0.033348,0.182268,0.00898966,-334.004,0,-10.2149
6.50391,-0.0783342,0.0312203,0.182268,0.0110486,-334.004,0,-10.2391
6.51367,-0.0783342,0.0292646,0.182268,0.0134748,-334.004,0,-9.80859
6.52344,-0.0783342,0.0275018,0.182268,0.016175,-334.004,-1.77636e-15,-8.87452
6.5332,-0.0783342,0.0259313,0.182268,0.0191725,-334.004,-2.66454e-15,-7.42048
6.54297,-0.0783342,0.0245329,-0.0669422,0.0224527,-334.004,1.77636e-15,-5.46544
6.55273,-0.0783342,0.0232945,-0.0669422,0.0259789,-334.004,-3.10862e-15,-3.06406
6.5625,-0.0783342,0.0222167,-0.0669422,0.0297367,-334.004,-8.88178e-16,-0.304523
6.57227,-0.0783342,0.0213086,-0.0669422,0.0336666,-334.004,8.88178e-16,2.69635
6.58203,-0.0783342,0.020479,-0.0669422,0.0377579,-334.004,-3.55271e-15,5.80018
6.5918,-0.0783342,0.0198004,-0.0669422,0.0419371,-334.004,0,8.85594
6.60156,-0.0783342,0.0191801,-0.0669422,0.0461509,-334.004,1.77636e-15,11.7101
6.61133,-0.0783342,0.0186595,-0.0669422,0.0503733,-334.004,0,14.2171
6.62109,-0.0783342,0.0181782,-0.0669422,0.0545416,-334.004,0,16.2499
6.63086,-0.0783342,0.0177246,-0.0669422,0.0586119,-334.004,-3.55271e-15,17.7089
6.64062,-0.0783342,0.017324,-0.0669422,0.0625407,-334.004,0,18.5295
6.65039,-0.0783342,0.0169133,-0.0669422,0.066316,334.004,0,18.6871
6.66016,-0.0783342,0.0165478,-0.0669422,0.0698538,334.004,0,18.199
6.66992,-0.0783342,0.0161171,-0.0669422,0.0731702,334.004,-3.55271e-15,17.1242
6.67969,-0.0783342,0.0157219,-0.0669422,0.0762246,334.004,0,15.5584
6.68945,-0.0783342,0.0152974,-0.0669422,0.0790056,334.004,1.77636e-15,13.6283
6.69922,-0.0783342,0.0148542,-0.0669422,0.0814832,334.004,0,11.4814
6.70898,-0.0783342,0.0144362,-0.0669422,0.0836293,334.004,-3.55271e-15,9.27556
6.71875,-0.0783342,0.0139546,-0.0669422,0.085473,334.004,-1.77636e-15,7.16713
6.72852,-0.0783342,0.0134718,-0.0669422,0.0869609,334.004,-8.88178e-16,5.29862
6.73828,-0.0783342,0.0130192,-0.0570122,0.0881201,334.004,8.88178e-16,3.78773
6.74805,-0.0783342,0.0124929,0.182268,0.0889158,334.004,-4.44089e-16,2.71783
6.75781,-0.0783342,0.0119898,0.182268,0.0893606,334.004,4.44089e-16,2.13099
6.76758,-0.0783342,0.0114888,0.182268,0.0894523,334.004,-8.88178e-16,2.02411
6.77734,-0.0783342,0.0109659,-0.0669422,0.0891821,334.004,-2.22045e-15,2.34843
6.78711,-0.0783342,0.0104017,-0.0669422,0.0885955,334.004,0,3.01269
6.79687,-0.0783342,0.00988008,-0.0669422,0.0876689,334.004,0,3.88972
6.80664,0.222717,0.00934887,-0.0669422,0.0864287,334.004,8.88178e-16,4.82599
6.81641,0.222717,0.00883289,-0.0669422,0.0849151,334.004,2.66454e-15,5.65361
6.82617,0.222717,0.00828823,-0.0669422,0.083079,334.004,0,6.2038
6.83594,0.222717,0.00779511,-0.0669422,0.081012,334.004,-8.88178e-16,6.32086
6.8457,0.222717,0.00732788,0.182268,0.0787166,334.004,0,5.87561
6.85547,0.222717,0.00687647,0.182268,0.0762,334.004,0,4.77729
6.86523,0.222717,0.00645334,0.182268,0.0735157,334.004,0,2.98277
6.875,0.222717,0.00603299,0.182268,0.0706437,334.004,2.66454e-15,0.502547
6.88477,0.222717,0.00564785,0.182268,0.0676342,334.004,8.88178e-16,-2.59724
6.89453,0.222717,0.00529582,0.182268,0.0645263,334.004,1.77636e-15,-6.19697
6.9043,0.222717,0.00499729,0.182268,0.0613408,334.004,-1.77636e-15,-10.1299
6.91406,0.222717,0.00469711,0.182268,0.0581101,334.004,0,-14.1921
6.92383,0.222717,0.00442957,0.182268,0.0548404,334.004,0,-18.1561
6.93359,0.222717,0.00419669,0.182268,0.0515676,334.004,-3.55271e-15,-21.786
6.94336,0.222717,0.00400978,0.182268,0.0483296,334.004,0,-24.8545
6.95312,0.222717,0.00383906,0.182268,0.0451415,334.004,0,-27.1591
6.96289,0.222717,0.00369955,0.182268,0.0420172,-334.004,0,-28.5379
6.97266,0.222717,0.00360847,0.182268,0.0389992,-334.004,0,-28.882
6.98242,0.222717,0.00358134,0.182268,0.0360578,-334.004,0,-28.1447
6.99219,0.222717,0.00360858,0.182268,0.0332624,-334.004,0,-26.3467
7.00195,0.222717,0.00371461,0.182268,0.0306037,-334.004,-7.10543e-15,-23.5761
7.01172,0.222717,0.00388063,0.182268,0.0280701,-334.004,0,-19.9831
7.02148,0.222717,0.00414229,0.182268,0.0257443,-334.004,7.10543e-15,-15.771
7.03125,0.222717,0.00453026,-0.0669422,0.023539,-334.004,-3.55271e-15,-11.1825
7.04102,0.222717,0.00504199,-0.0669422,0.0215134,-334.004,-6.21725e-15,-6.48229
7.05078,0.222717,0.00571661,-0.0669422,0.0196865,-334.004,-5.32907e-15,-1.93881
7.06055,0.222717,0.00652975,-0.0669422,0.0180248,-334.004,-1.77636e-15,2.1956
7.07031,0.222717,0.00759366,-0.0669422,0.0165196,-334.004,0,5.70317
7.08008,0.222717,0.00885401,-0.0669422,0.0151713,-334.004,0,8.41713
7.08984,0.222717,0.0103791,-0.0669422,0.0140026,-334.004,3.55271e-15,10.2345
7.09961,0.222717,0.0121155,-0.0669422,0.0129732,-334.004,0,11.1242
7.10937,0.222717,0.014171,-0.0669422,0.0120709,-334.004,0,11.1301
7.11914,-0.0783342,0.0165087,-0.0669422,0.0113082,-334.004,0,10.3679
7.12891,-0.0783342,0.019102,-0.0669422,0.0106226,-334.004,0,9.01674
7.13867,-0.0783342,0.0220349,-0.0669422,0.0100429,-334.004,0,7.3055
7.14844,-0.0783342,0.025218,-0.0669422,0.00954126,-334.004,-8.88178e-16,5.49519
7.1582,-0.0783342,0.0286829,-0.0669422,0.00913488,-334.004,0,3.85803
7.16797,-0.0783342,0.0323937,-0.0669422,0.00877761,-334.004,0,2.65534
7.17773,-0.0783342,0.0363228,-0.0669422,0.008453,-334.004,-1.77636e-15,2.11562
7.1875,-0.0783342,0.0404442,-0.0669422,0.0081985,-334.004,-1.77636e-15,2.4146
7.19727,-0.0783342,0.0447238,-0.0669422,0.00794985,-334.004,0,3.65873
7.20703,-0.0783342,0.0491006,-0.0669422,0.00775506,-334.004,1.77636e-15,5.87375
7.2168,-0.0783342,0.0535547,-0.0669422,0.00754236,-334.004,1.77636e-15,8.99898
7.22656,-0.0783342,0.0580335,-0.0669422,0.0073829,-334.004,1.77636e-15,12.8884
7.23633,-0.0783342,0.0625137,-0.0669422,0.00722971,-334.004,-3.55271e-15,17.3181
7.24609,-0.0783342,0.066914,-0.0669422,0.00707982,-334.004,0,22.0005
7.25586,-0.0783342,0.0712425,-0.0669422,0.00697772,-334.004,0,26.6033
7.26562,-0.0783342,0.0754476,-0.0669422,0.00688494,-334.004,0,30.7734
7.27539,-0.0783342,0.0794999,-0.0669422,0.00675231,334.004,0,34.1621
7.28516,-0.0783342,0.0833674,-0.0669422,0.00665314,334.004,0,36.4527
7.29492,0.222717,0.0870241,-0.0669422,0.00658104,334.004,0,37.3844
7.30469,0.222717,0.0904663,-0.0669422,0.00647959,334.004,7.10543e-15,36.7746
7.31445,0.222717,0.0936472,-0.0669422,0.00640544,334.004,7.10543e-15,34.5354
7.32422,0.222717,0.0965477,-0.0669422,0.00634081,334.004,3.55271e-15,30.6838
7.33398,0.222717,0.0991883,-0.0669422,0.00625822,334.004,3.55271e-15,25.3437
7.34375,0.222717,0.101501,0.182268,0.00618249,334.004,3.55271e-15,18.7414
7.35352,0.222717,0.103509,0.182268,0.00611136,334.004,-1.77636e-15,11.192
7.36328,0.222717,0.105167,0.182268,0.00602534,334.004,-7.10543e-15,3.07995
7.37305,-0.0783342,0.106483,0.182268,0.00595063,334.004,-7.99361e-15,-5.16685
7.38281,-0.0783342,0.107466,0.182268,0.00589661,334.004,3.55271e-15,-13.1062
7.39258,-0.0783342,0.108079,0.182268,0.00578725,334.004,7.10543e-15,-20.3129
7.40234,-0.0783342,0.108342,0.182268,0.00568304,334.004,0,-26.4093
7.41211,-0.0783342,0.108254,0.182268,0.00557886,334.004,7.10543e-15,-31.0929
7.42188,-0.0783342,0.107835,0.182268,0.00546407,334.004,-7.10543e-15,-34.1594
7.43164,0.222717,0.107058,0.182268,0.00532409,334.004,0,-35.5183
7.44141,0.222717,0.105969,0.182268,0.00519507,334.004,0,-35.2005
7.45117,0.222717,0.104553,0.182268,0.00504428,-334.004,0,-33.3571
7.46094,0.222717,0.102851,0.182268,0.00488083,-334.004,0,-30.2488
7.4707,0.222717,0.10087,0.182268,0.00469066,-334.004,-3.55271e-15,-26.2268
7.48047,0.222717,0.0986194,0.182268,0.00451324,-334.004,3.55271e-15,-21.7065
7.49023,0.222717,0.0961255,0.182268,0.0043345,-334.004,0,-17.136
7.5,0.222717,0.0934138,0.182268,0.0041514,-334.004,0,-12.9605
7.50977,0.222717,0.0904894,0.182268,0.00398493,-334.004,-1.77636e-15,-9.58739
7.51953,0.222717,0.0874017,0.182268,0.00380959,-334.004,0,-7.35239
7.5293,0.222717,0.0841412,0.182268,0.00365622,-334.004,-1.77636e-15,-6.49115
7.53906,0.222717,0.0807689,0.182268,0.00353719,-334.004,0,-7.11758
7.54883,0.222717,0.0772976,0.182268,0.00345111,292.4,0,-9.21123
7.55859,0.222717,0.07377,0.182268,0.00338684,334.004,0,-12.6148
7.56836,0.222717,0.0701648,0.182268,0.00338918,334.004,0,-17.0424
7.57812,0.222717,0.0665745,0.182268,0.00345782,334.004,0,-22.0979
7.58789,0.222717,0.0629769,0.182268,0.00360624,-334.004,0,-27.3025
7.59766,0.222717,0.0594094,0.182268,0.00386777,-334.004,0,-32.1301
7.60742,-0.0783342,0.0559043,0.182268,0.00425525,-334.004,0,-36.0468
7.61719,-0.0783342,0.05248,0.182268,0.0047579,-334.004,0,-38.5529
7.62695,-0.0783342,0.0491471,0.182268,0.00542774,-334.004,0,-39.2236
7.63672,-0.0783342,0.0459428,0.182268,0.00630615,-334.004,0,-37.7455
7.64648,-0.0783342,0.0428734,0.182268,0.00734824,-334.004,0,-33.9453
7.65625,-0.0783342,0.0399655,0.182268,0.0085914,-334.004,0,-27.8101
7.66602,-0.0783342,0.0372072,-0.0669422,0.0100919,-334.004,-7.10543e-15,-19.4945
7.67578,-0.0783342,0.034653,-0.0669422,0.0118196,-334.004,-5.32907e-15,-9.31724
7.68555,-0.0783342,0.0322906,-0.0669422,0.0137926,-334.004,-3.55271e-15,2.25631
7.69531,-0.0783342,0.0301077,-0.0669422,0.0160018,-334.004,0,14.6419
7.70508,-0.0783342,0.0281403,-0.0669422,0.0184619,-334.004,-7.10543e-15,27.1745
7.71484,-0.0783342,0.026368,-0.0669422,0.0211458,-334.004,-7.10543e-15,39.1538
7.72461,-0.0783342,0.0247936,-0.0669422,0.0240622,-334.004,-7.10543e-15,49.8928
7.73438,-0.0783342,0.0234229,-0.0669422,0.0271655,-334.004,7.10543e-15,58.7677
7.74414,-0.0783342,0.022203,-0.0669422,0.0304021,-334.004,-1.42109e-14,65.2639
7.75391,-0.0783342,0.0211637,-0.0669422,0.0338204,-334.004,0,69.0152
7.76367,-0.0783342,0.0202631,-0.0669422,0.0373177,334.004,0,69.833
7.77344,-0.0783342,0.0195197,-0.0669422,0.0408772,334.004,0,67.723
7.7832,-0.0783342,0.0188815,-0.0669422,0.0444742,334.004,7.10543e-15,62.8881
7.79297,-0.0783342,0.0183387,-0.0669422,0.0480404,334.004,7.10543e-15,55.7157
7.80273,-0.0783342,0.0178994,-0.0669422,0.0515458,334.004,0,46.7523
7.8125,-0.0783342,0.0175194,-0.0669422,0.0549648,334.004,-1.42109e-14,36.6648
7.82227,-0.0783342,0.0172211,-0.0669422,0.0582703,334.004,3.55271e-15,26.1916
7.83203,-0.0783342,0.016944,0.182268,0.0614132,334.004,-7.10543e-15,16.0882
7.8418,-0.0783342,0.0167355,0.182268,0.0643823,334.004,-3.55271e-15,7.07013
7.85156,-0.0783342,0.0165303,0.182268,0.0671577,334.004,0,-0.243113
7.86133,-0.0783342,0.0163535,0.182268,0.0697063,334.004,-5.32907e-15,-5.37665
7.87109,-0.0783342,0.0162028,0.182268,0.0720277,334.004,3.55271e-15,-8.03964
7.88086,-0.0783342,0.015993,0.182268,0.0741217,334.004,0,-8.1511
7.89062,-0.0783342,0.015862,0.182268,0.0759349,334.004,1.77636e-15,-5.85005
7.90039,-0.0783342,0.0156718,0.182268,0.0775106,334.004,-6.66134e-16,-1.4889
7.91016,-0.0783342,0.0154772,-0.0669422,0.0788226,334.004,0,4.38997
7.91992,0.222717,0.015281,-0.0669422,0.0798509,334.004,0,11.0931
7.92969,0.222717,0.0150065,-0.0669422,0.0806344,334.004,0,17.8274
7.93945,0.222717,0.0147497,-0.0669422,0.0811201,334.004,0,23.7617
7.94922,0.222717,0.0144417,-0.0669422,0.0813509,334.004,0,28.0919
7.95898,0.222717,0.0140783,-0.0669422,0.0813251,334.004,3.55271e-15,30.1071
7.96875,0.222717,0.0137081,-0.0669422,0.0810173,334.004,3.55271e-15,29.2504
7.97852,0.222717,0.0132718,0.182268,0.0804635,334.004,-3.55271e-15,25.1691
7.98828,0.222717,0.0128051,0.182268,0.0796815,334.004,0,17.7518
7.99805,0.222717,0.0123171,0.182268,0.0786511,334.004,1.77636e-15,7.14752
8.00781,0.222717,0.0117908,0.182268,0.0774018,334.004,5.32907e-15,-6.23415
8.01758,0.222717,0.0112265,0.182268,0.0759338,334.004,3.55271e-15,-21.7431
8.02734,0.222717,0.0106677,0.182268,0.0742934,334.004,0,-38.5274
8.03711,0.222717,0.0100739,0.182268,0.0724723,334.004,7.10543e-15,-55.589
8.04688,0.222717,0.0094519,0.182268,0.0704646,334.004,1.42109e-14,-71.8517
8.05664,0.222717,0.00882448,0.182268,0.0683329,334.004,-1.42109e-14,-86.2381
8.06641,0.222717,0.00821678,0.182268,0.0660507,334.004,0,-97.7481
8.07617,0.222717,0.00758643,0.182268,0.0636645,334.004,0,-105.535
8.08594,-0.0783342,0.0069733,0.182268,0.0611807,-334.004,1.42109e-14,-108.972


==> figures/numerical/1D_bar_system_sketch.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '1D_bar_system_sketch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{457.91184313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39720537)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{1D_bar_system_sketch.pdf}}%
    \put(0.49716128,0.35254397){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Assembled System $S_0$\end{tabular}}}}%
    \put(0.85128335,0.32455184){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_2^{(0)}$\end{tabular}}}}%
    \put(0.24152827,0.34111739){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_1^{(0)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{1D_bar_system_sketch.pdf}}%
    \put(0.49645109,0.21284192){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ell_0=\SI{900}{\milli\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{1D_bar_system_sketch.pdf}}%
    \put(0.71741445,0.14450934){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Substructure $S_2$\end{tabular}}}}%
    \put(0.97849425,0.12284489){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_2^{(2)}$\end{tabular}}}}%
    \put(0.52932781,0.12284489){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y_1^{(2)}$\end{tabular}}}}%
    \put(0.71660673,0.00988747){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ell_2=\SI{600}{\milli\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{1D_bar_system_sketch.pdf}}%
    \put(0.19316615,0.14450934){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Substructure $S_1$\end{tabular}}}}%
    \put(0.35189617,0.12243499){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_2^{(1)}$\end{tabular}}}}%
    \put(0.07794782,0.12243499){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y_1^{(1)}$\end{tabular}}}}%
    \put(0.18317654,0.0098861){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ell_1=\SI{300}{\milli\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{1D_bar_system_sketch.pdf}}%
    \put(0.16466518,0.29288582){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$d_R=\SI{40}{\milli\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{1D_bar_system_sketch.pdf}}%
  \end{picture}%
\endgroup%

